A homogenized constrained mixture model of cardiac growth and remodeling: Analyzing mechanobiological stability and reversal

Cardiac growth and remodeling (G&R) patterns change ventricular size, shape, and function both globally and locally. Biomechanical, neurohormonal, and genetic stimuli drive these patterns through changes in myocyte dimension and fibrosis. We propose a novel microstructure-motivated model that predicts organ-scale G&R in the heart based on the homogenized constrained mixture theory. Previous models, based on the kinematic growth theory, reproduced consequences of G&R in bulk myocardial tissue by prescribing the direction and extent of growth but neglected underlying cellular mechanisms. In our model, the direction and extent of G&R emerge naturally from intra- and extra cellular turnover processes in myocardial tissue constituents and their preferred homeostatic stretch state. We additionally propose a method to obtain a mechanobiologically equilibrated reference configuration. We test our model on an idealized 3D left ventricular geometry and demonstrate that our model aims to maintain tensional homeostasis in hypertension conditions. In a stability map, we identify regions of stable and unstable G&R from an identical parameter set with varying systolic pressures and growth factors. Furthermore, we show the extent of G&R reversal after returning the systolic pressure to baseline following stage 1 and 2 hypertension. A realistic model of organ-scale cardiac G&R has the potential to identify patients at risk of heart failure, enable personalized cardiac therapies, and facilitate the optimal design of medical devices.

==> figures/data/collagen_mass_fraction_i180.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,1.000000205145373106e-01,9.999515116507869117e-02,1.000007672492942562e-01,8.762237913597309565e-07,1.000000410367565123e-02,1.588000000000000000e+04,1.000008967383286679e-01,9.999914429074595323e-02
-2.400000000000000000e+01,1.000011815340756116e-01,9.980823155832178883e-02,1.000320251741926014e-01,3.840493864157775990e-05,1.000023778315045977e-02,1.588000000000000000e+04,1.000395864727171846e-01,9.996277659543403860e-02
1.000000000000000000e+00,1.001882207604351538e-01,9.950477258845857875e-02,1.005488555548424284e-01,1.695449757059992464e-04,1.003770832464047705e-02,1.588000000000000000e+04,1.003577657361411496e-01,1.000186757847291580e-01
1.500000000000000000e+00,1.003736708043399400e-01,9.956318326040132505e-02,1.010157939516653225e-01,2.495795297945336460e-04,1.007493608067969865e-02,1.588000000000000000e+04,1.006232503341344675e-01,1.001240912745454126e-01
3.400000000000000000e+01,1.128610341295459979e-01,9.453029272062674071e-02,1.291000145224792950e-01,5.919847884202971040e-03,1.277265762376264893e-02,1.588000000000000000e+04,1.187808820137489646e-01,1.069411862453430312e-01
6.600000000000000000e+01,1.246909365000798825e-01,9.161703704483004085e-02,1.534365708374582082e-01,1.071573250742109684e-02,1.566265656843755447e-02,1.588000000000000000e+04,1.354066690075009793e-01,1.139752039926587857e-01
6.650000000000000000e+01,1.248691779468997093e-01,9.157874404813579061e-02,1.538065906318087650e-01,1.078591462771295341e-02,1.570864755549081573e-02,1.588000000000000000e+04,1.356550925746126679e-01,1.140832633191867507e-01
9.500000000000000000e+01,1.347367022294686245e-01,8.963934741795763494e-02,1.741451376824592889e-01,1.460380186670439534e-02,1.836724995663445090e-02,1.588000000000000000e+04,1.493405040961730268e-01,1.201329003627642222e-01
1.235000000000000000e+02,1.441606256944464592e-01,8.808158731857898549e-02,1.933358929681777139e-01,1.815093180263079725e-02,2.111174232591804881e-02,1.588000000000000000e+04,1.623115574970772634e-01,1.260096938918156551e-01
1.240000000000000000e+02,1.443231444234922833e-01,8.805709829446026204e-02,1.936650460195719625e-01,1.821140716737060933e-02,2.116082536729996938e-02,1.588000000000000000e+04,1.625345515908628857e-01,1.261117372561216810e-01
1.935000000000000000e+02,1.665195334483376977e-01,8.543555215469451902e-02,2.381888542998339686e-01,2.628861448047360716e-02,2.841984627115502066e-02,1.588000000000000000e+04,1.928081479288112909e-01,1.402309189678641044e-01
2.630000000000000000e+02,1.891483276749346965e-01,8.410562143260678913e-02,2.825724889965777753e-01,3.417807543487874633e-02,3.694523070265673392e-02,1.588000000000000000e+04,2.233264031098134428e-01,1.549702522400559501e-01
2.635000000000000000e+02,1.893164125061898850e-01,8.410017644144465732e-02,2.828971854713093759e-01,3.423533258212417552e-02,3.701276204122250918e-02,1.588000000000000000e+04,2.235517450883140467e-01,1.550810799240657234e-01
2.935000000000000000e+02,1.995991993007045495e-01,8.387744662943806551e-02,3.026038454627394958e-01,3.769784785903813884e-02,4.126096809468556004e-02,1.588000000000000000e+04,2.372970471597427022e-01,1.619013514416663968e-01
3.235000000000000000e+02,2.103353969415659164e-01,8.385944514518606230e-02,3.228287047514742936e-01,4.122468644208312355e-02,4.594045397881418163e-02,1.588000000000000000e+04,2.515600833836490469e-01,1.691107104994827859e-01
3.240000000000000000e+02,2.105186999315202534e-01,8.386089791964260187e-02,3.231707286572065296e-01,4.128408404313298891e-02,4.602249861613794124e-02,1.588000000000000000e+04,2.518027839746532215e-01,1.692346158883872576e-01
3.505000000000000000e+02,2.204605019479789207e-01,8.402191358806644639e-02,3.415486999340632268e-01,4.446291958120658638e-02,5.057978413683967417e-02,1.588000000000000000e+04,2.649234215291855210e-01,1.759975823667723205e-01
3.765000000000000000e+02,2.306837954052588791e-01,8.434483467800044099e-02,3.600818436297850145e-01,4.764130335091937979e-02,5.548470724754964861e-02,1.588000000000000000e+04,2.783250987561782797e-01,1.830424920543395062e-01
3.770000000000000000e+02,2.308852893518171523e-01,8.435269974869691323e-02,3.604432899390904166e-01,4.770299668600017778e-02,5.558359273189689143e-02,1.588000000000000000e+04,2.785882860378173231e-01,1.831822926658169814e-01
4.020000000000000000e+02,2.412100637914356693e-01,8.482866458575523405e-02,3.787615863261894478e-01,5.081369378984035290e-02,6.076432635083613837e-02,1.588000000000000000e+04,2.920237575812760222e-01,1.903963700015953164e-01
4.265000000000000000e+02,2.518289009255277877e-01,8.545906954505845532e-02,3.971799219257046709e-01,5.390704666113283611e-02,6.632376502108484895e-02,1.588000000000000000e+04,3.057359475866606169e-01,1.979218542643949585e-01
4.270000000000000000e+02,2.520510095192071143e-01,8.547369895766446235e-02,3.975605420370008081e-01,5.397057669511270972e-02,6.644253454845447382e-02,1.588000000000000000e+04,3.060215862143198517e-01,1.980804328240944046e-01
4.310000000000000000e+02,2.538358330888966230e-01,8.559334125499092061e-02,4.006122124102196591e-01,5.447932885195558295e-02,6.740062743209371265e-02,1.588000000000000000e+04,3.083151619408521782e-01,1.993565042369410401e-01


==> figures/data/collagen_mass_fraction_r140.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,1.000000205145373106e-01,9.999515116507869117e-02,1.000007672492942562e-01,8.762237913597309565e-07,1.000000410367565123e-02,1.588000000000000000e+04,1.000008967383286679e-01,9.999914429074595323e-02
-2.450000000000000000e+01,1.000011585143828624e-01,9.981107764906464730e-02,1.000315260457891320e-01,3.777621571806766835e-05,1.000023313126120056e-02,1.588000000000000000e+04,1.000389347301009341e-01,9.996338229866479075e-02
0.000000000000000000e+00,1.000021515636383695e-01,9.970338126071713603e-02,1.000514730217740705e-01,6.369159291519850303e-05,1.000043437397590655e-02,1.588000000000000000e+04,1.000658431565535633e-01,9.993845997072317577e-02
1.000000000000000000e+00,1.000618349783555378e-01,9.943450521178714974e-02,1.002101720986173089e-01,1.272603905027944323e-04,1.001238701444264953e-02,1.588000000000000000e+04,1.001890953688583386e-01,9.993457458785273695e-02
3.000000000000000000e+01,1.034404058640951279e-01,9.772434336733737403e-02,1.065365158651362248e-01,1.278031732941037942e-03,1.070155093043913090e-02,1.588000000000000000e+04,1.047184375970361681e-01,1.021623741311540878e-01
5.850000000000000000e+01,1.063207510696776437e-01,9.623626345451551101e-02,1.114577371411898943e-01,2.145053458612571594e-03,1.130870336236066732e-02,1.588000000000000000e+04,1.084658045282902161e-01,1.041756976110650712e-01
5.900000000000000000e+01,1.063666815946466143e-01,9.621336609856027955e-02,1.115351723242252874e-01,2.158340925409210544e-03,1.131852938900722999e-02,1.588000000000000000e+04,1.085250225200558305e-01,1.042083406692373981e-01
8.450000000000000000e+01,1.085195417680851204e-01,9.514968881241035736e-02,1.151348163377101386e-01,2.770218151718542316e-03,1.178416505416327899e-02,1.588000000000000000e+04,1.112897599198036658e-01,1.057493236163665751e-01
1.095000000000000000e+02,1.103126416116369662e-01,9.426913261243492770e-02,1.181252340166336900e-01,3.269279482684138254e-03,1.217956708767335867e-02,1.588000000000000000e+04,1.135819210943211088e-01,1.070433621289528237e-01
1.100000000000000000e+02,1.103457055761331851e-01,9.425290432635301252e-02,1.181803629014089307e-01,3.278429122668554806e-03,1.218692283660703125e-02,1.588000000000000000e+04,1.136241346988017403e-01,1.070672764534646298e-01
1.365000000000000000e+02,1.119609924561979220e-01,9.346040409332134757e-02,1.208716845317861777e-01,3.724053312087847057e-03,1.254913240484807971e-02,1.588000000000000000e+04,1.156850457682857686e-01,1.082369391441100753e-01
1.625000000000000000e+02,1.133166166375056960e-01,9.279650889514806655e-02,1.231747363943398177e-01,4.096892348086546981e-03,1.285744013308324357e-02,1.588000000000000000e+04,1.174135089855922465e-01,1.092197242894191456e-01
1.630000000000000000e+02,1.133407392736334590e-01,9.278471419374971496e-02,1.232160848740458392e-01,4.103523509303635269e-03,1.286296208428516774e-02,1.588000000000000000e+04,1.174442627829370978e-01,1.092372157643298203e-01
1.905000000000000000e+02,1.145680074129914600e-01,9.218598428536901868e-02,1.253247981775736930e-01,4.440927670459862871e-03,1.314555016115752199e-02,1.588000000000000000e+04,1.190089350834513254e-01,1.101270797425315945e-01
2.180000000000000000e+02,1.156229699217984491e-01,9.167411645555138822e-02,1.271456609708759011e-01,4.731229715804973444e-03,1.339105570816082752e-02,1.588000000000000000e+04,1.203541996376034234e-01,1.108917402059934748e-01
2.185000000000000000e+02,1.156407457919328557e-01,9.166551944049550205e-02,1.271764088036677343e-01,4.736124855510663589e-03,1.339521296596142379e-02,1.588000000000000000e+04,1.203768706474435124e-01,1.109046209364221991e-01
2.475000000000000000e+02,1.165958486892511026e-01,9.120519683748026796e-02,1.288318003416884516e-01,4.999374057449173028e-03,1.361958567253303623e-02,1.588000000000000000e+04,1.215952227467002739e-01,1.115964746318019313e-01
2.765000000000000000e+02,1.174186964937954658e-01,9.081145594621599371e-02,1.302632089950453709e-01,5.226606236863273747e-03,1.381446769905727429e-02,1.588000000000000000e+04,1.226453027306587396e-01,1.121920902569321921e-01
2.770000000000000000e+02,1.174318564633800022e-01,9.080518247658284081e-02,1.302861414604696844e-01,5.230244189699371007e-03,1.381759636671977057e-02,1.588000000000000000e+04,1.226621006530793784e-01,1.122016122736806260e-01
3.075000000000000000e+02,1.181761543158716954e-01,9.045168391554822551e-02,1.315851863643245079e-01,5.436214347015843988e-03,1.399515587531541955e-02,1.588000000000000000e+04,1.236123686628875368e-01,1.127399399688558540e-01
3.380000000000000000e+02,1.188180642587001457e-01,9.014901807394855304e-02,1.327087455206163447e-01,5.614221492062901678e-03,1.414925187714653927e-02,1.588000000000000000e+04,1.244322857507630525e-01,1.132038427666372388e-01
3.385000000000000000e+02,1.188278288918226538e-01,9.014443060732452162e-02,1.327258598868754358e-01,5.616932175735086900e-03,1.415160284621109002e-02,1.588000000000000000e+04,1.244447610675577381e-01,1.132108967160875695e-01
3.710000000000000000e+02,1.194157991921907386e-01,8.986915772510563338e-02,1.337576538289863837e-01,5.780322924745095667e-03,1.429354522982395799e-02,1.588000000000000000e+04,1.251961221169358429e-01,1.136354762674456481e-01
4.035000000000000000e+02,1.199217185955615272e-01,8.963385741679349983e-02,1.346474461479537643e-01,5.921193457145287713e-03,1.441627912286998735e-02,1.588000000000000000e+04,1.258429120527068124e-01,1.140005251384162421e-01
4.040000000000000000e+02,1.199289313852841266e-01,8.963051351874543049e-02,1.346601449506605042e-01,5.923203797905891681e-03,1.441803292644771618e-02,1.588000000000000000e+04,1.258521351831900226e-01,1.140057275873782305e-01
4.395000000000000000e+02,1.204017114067424538e-01,8.941200239020448415e-02,1.354933254588632230e-01,6.055103348898422354e-03,1.453323638623833097e-02,1.588000000000000000e+04,1.264568147556408839e-01,1.143466080578440375e-01
4.745000000000000000e+02,1.208002518482566429e-01,8.922885103527311568e-02,1.361969007482117799e-01,6.166492646245995933e-03,1.463072647815843660e-02,1.588000000000000000e+04,1.269667444945026258e-01,1.146337592020106461e-01
4.750000000000000000e+02,1.208055132880213739e-01,8.922643961934274837e-02,1.362061966517157385e-01,6.167964462035144257e-03,1.463201582638723984e-02,1.588000000000000000e+04,1.269734777500565182e-01,1.146375488259862296e-01
5.145000000000000000e+02,1.211870643836611833e-01,8.905202467308068193e-02,1.368808356981222885e-01,6.274789913881952119e-03,1.472567756239299974e-02,1.588000000000000000e+04,1.274618542975431423e-01,1.149122744697792242e-01
5.535000000000000000e+02,1.215053099200544690e-01,8.890724316560268126e-02,1.374443133225814462e-01,6.364033540060210804e-03,1.480404126166750059e-02,1.588000000000000000e+04,1.278693434601146928e-01,1.151412763799942590e-01
5.540000000000000000e+02,1.215090568605773774e-01,8.890554233622412206e-02,1.374509517148731486e-01,6.365085062383113793e-03,1.480496520699839565e-02,1.588000000000000000e+04,1.278741419229604825e-01,1.151439717981942584e-01
5.990000000000000000e+02,1.218159023759708137e-01,8.876655816814905953e-02,1.379949103559922063e-01,6.451260499396819365e-03,1.488073283370313325e-02,1.588000000000000000e+04,1.282671628753676296e-01,1.153646418765739978e-01
6.440000000000000000e+02,1.220701399128900771e-01,8.865185342829906556e-02,1.384460919370475163e-01,6.522758750336789257e-03,1.494366544006765253e-02,1.588000000000000000e+04,1.285928986632268733e-01,1.155473811625532810e-01
6.445000000000000000e+02,1.220727068105806612e-01,8.865069740284500788e-02,1.384506494860405779e-01,6.523481087267535457e-03,1.494430155355792184e-02,1.588000000000000000e+04,1.285961878978481854e-01,1.155492257233131231e-01
6.985000000000000000e+02,1.223210410825635031e-01,8.853905486533963920e-02,1.388917766082010397e-01,6.593407440790300007e-03,1.500591011320245687e-02,1.588000000000000000e+04,1.289144485233537918e-01,1.157276336417732004e-01
7.525000000000000000e+02,1.225202151674813361e-01,8.844979444003142621e-02,1.392458724410190751e-01,6.649554791786888887e-03,1.505541970361489942e-02,1.588000000000000000e+04,1.291697699592682380e-01,1.158706603756944481e-01
7.530000000000000000e+02,1.225218630009945325e-01,8.844905700090158196e-02,1.392488030748794681e-01,6.650019556236136213e-03,1.505582967333279724e-02,1.588000000000000000e+04,1.291718825572306661e-01,1.158718434447583989e-01
8.220000000000000000e+02,1.227201637260773442e-01,8.836043782634812882e-02,1.396016045640125491e-01,6.705978280350888797e-03,1.510520872965176974e-02,1.588000000000000000e+04,1.294261420064282408e-01,1.160141854457264615e-01
8.905000000000000000e+02,1.228695807858968814e-01,8.829382687465471558e-02,1.398676022933489360e-01,6.748180499889375877e-03,1.514247182256112621e-02,1.588000000000000000e+04,1.296177612857862538e-01,1.161214002860075090e-01
8.910000000000000000e+02,1.228705282185179465e-01,8.829340494753887270e-02,1.398692893986216434e-01,6.748448203109053654e-03,1.514270825784765941e-02,1.588000000000000000e+04,1.296189764216270079e-01,1.161220800154088989e-01
9.860000000000000000e+02,1.230203330621118113e-01,8.822676128024922737e-02,1.401361194808931621e-01,6.790793212853710181e-03,1.518011721917266084e-02,1.588000000000000000e+04,1.298111262749655215e-01,1.162295398492581011e-01
1.080500000000000000e+03,1.231227781511966407e-01,8.818126636089884673e-02,1.403186731283850575e-01,6.819770268860206840e-03,1.520572776618881253e-02,1.588000000000000000e+04,1.299425484200568415e-01,1.163030078823364399e-01
1.081000000000000000e+03,1.231232250971859149e-01,8.818106801780262183e-02,1.403194697115908440e-01,6.819896723626124070e-03,1.520583954965323663e-02,1.588000000000000000e+04,1.299431218208120520e-01,1.163033283735597917e-01
1.204500000000000000e+03,1.232106115905205468e-01,8.814231170181975605e-02,1.404752402129850197e-01,6.844626737429092105e-03,1.522770372368484858e-02,1.588000000000000000e+04,1.300552383279496294e-01,1.163659848530914503e-01
1.328500000000000000e+03,1.232621414017935069e-01,8.814704716062841949e-02,1.405686499311256110e-01,6.856503200005489504e-03,1.524056713908742734e-02,1.588000000000000000e+04,1.301186446017990050e-01,1.164056382017880226e-01
1.329000000000000000e+03,1.231788428095071525e-01,8.821112409202518101e-02,1.404224445452455505e-01,6.830463093772162937e-03,1.521968254196465545e-02,1.588000000000000000e+04,1.300093059032793041e-01,1.163483797157349869e-01
1.354000000000000000e+03,1.190772291634600299e-01,9.120504996047927582e-02,1.337012482268090108e-01,5.721331795930796604e-03,1.421212014276630395e-02,1.588000000000000000e+04,1.247985609593908196e-01,1.133558973675292403e-01
1.379000000000000000e+03,1.155932363047658257e-01,9.389279876183030671e-02,1.281815102444450183e-01,4.863213079887023123e-03,1.338544712086981760e-02,1.588000000000000000e+04,1.204564493846528445e-01,1.107300232248788069e-01
1.379500000000000000e+03,1.155307134945489089e-01,9.394340743129293847e-02,1.280821860760638919e-01,4.847845505399851242e-03,1.337084736660376985e-02,1.588000000000000000e+04,1.203785589999487593e-01,1.106828679891490586e-01
1.400500000000000000e+03,1.131407150907116355e-01,9.594534747984703738e-02,1.242659900445311494e-01,4.256292624838049418e-03,1.281893743814583285e-02,1.588000000000000000e+04,1.173970077155496866e-01,1.088844224658735843e-01
1.421500000000000000e+03,1.111705103445385923e-01,9.769336587394632232e-02,1.210855263568935275e-01,3.760175492163795544e-03,1.237302128999703300e-02,1.588000000000000000e+04,1.149306858367023926e-01,1.074103348523747919e-01
1.422000000000000000e+03,1.111282048393782002e-01,9.773183925879506961e-02,1.210168509644867774e-01,3.749424692060574112e-03,1.236353609634423256e-02,1.588000000000000000e+04,1.148776295314387769e-01,1.073787801473176234e-01
1.442500000000000000e+03,1.095583501490475925e-01,9.885933963359405663e-02,1.184565136836531196e-01,3.347509922796697377e-03,1.201423791006453988e-02,1.588000000000000000e+04,1.129058600718442912e-01,1.062108402262508938e-01
1.463000000000000000e+03,1.082745251155753513e-01,9.926314795630412913e-02,1.163448009476032718e-01,3.014689298271769780e-03,1.173246114056847658e-02,1.588000000000000000e+04,1.112892144138471207e-01,1.052598358173035820e-01
1.463500000000000000e+03,1.082463681518843895e-01,9.926514953565013233e-02,1.162983010333759476e-01,3.007351865339294699e-03,1.172632038331524948e-02,1.588000000000000000e+04,1.112537200172236812e-01,1.052390162865450979e-01
1.484000000000000000e+03,1.072058725990198969e-01,9.934131864123184330e-02,1.145742416253623802e-01,2.735244025073312307e-03,1.150058067959398335e-02,1.588000000000000000e+04,1.099411166240932131e-01,1.044706285739465806e-01
1.504000000000000000e+03,1.063795250146562926e-01,9.940511067914742371e-02,1.131968869535586036e-01,2.518124382221904791e-03,1.132294429274822642e-02,1.588000000000000000e+04,1.088976493968781961e-01,1.038614006324343891e-01
1.504500000000000000e+03,1.063609567994126398e-01,9.940658046694952898e-02,1.131658527642935841e-01,2.513239665743741830e-03,1.131896950490399005e-02,1.588000000000000000e+04,1.088741964651563782e-01,1.038477171336689014e-01
1.525000000000000000e+03,1.056764592653993973e-01,9.946196488712799599e-02,1.120191510049285272e-01,2.333143043037899829e-03,1.117295759933089293e-02,1.588000000000000000e+04,1.080096023084372997e-01,1.033433162223614948e-01
1.545500000000000000e+03,1.051229236114620130e-01,9.950859080299237491e-02,1.110879714622844960e-01,2.187719237093663574e-03,1.105561518408162795e-02,1.588000000000000000e+04,1.073106428485556818e-01,1.029352043743683442e-01
1.546000000000000000e+03,1.051108433977972489e-01,9.950962813515167038e-02,1.110676101086073286e-01,2.184550785652049441e-03,1.105306166193135466e-02,1.588000000000000000e+04,1.072953941834492997e-01,1.029262926121451982e-01
1.567500000000000000e+03,1.046468244198403702e-01,9.955016222972441764e-02,1.102841915194510969e-01,2.063124513917643198e-03,1.095521434391682515e-02,1.588000000000000000e+04,1.067099489337580143e-01,1.025836999059227261e-01
1.588500000000000000e+03,1.042841399030729199e-01,9.958284763803519624e-02,1.096700429056979009e-01,1.968749521061036005e-03,1.087905781000036466e-02,1.588000000000000000e+04,1.062528894241339533e-01,1.023153903820118865e-01
1.589000000000000000e+03,1.042764430185540436e-01,9.958355159455750671e-02,1.096569917526107746e-01,1.966753501420337880e-03,1.087744468793709791e-02,1.588000000000000000e+04,1.062431965199743811e-01,1.023096895171337062e-01
1.612000000000000000e+03,1.039628563421268748e-01,9.961262530361671141e-02,1.091246203997282699e-01,1.885735442058148262e-03,1.081183149697114571e-02,1.588000000000000000e+04,1.058485917841850282e-01,1.020771209000687213e-01
1.635000000000000000e+03,1.037168860673891163e-01,9.962021013921237844e-02,1.087061435290090916e-01,1.822690690078221419e-03,1.076051465686747068e-02,1.588000000000000000e+04,1.055395767574673349e-01,1.018941953773108977e-01
1.635500000000000000e+03,1.037121754815680114e-01,9.961997210930166602e-02,1.086981213572826566e-01,1.821488519039058274e-03,1.075953316354454938e-02,1.588000000000000000e+04,1.055336640006070692e-01,1.018906869625289535e-01
1.662500000000000000e+03,1.034915347844282962e-01,9.959080978761922220e-02,1.083220258532002905e-01,1.765437144530793709e-03,1.071361454034782182e-02,1.588000000000000000e+04,1.052569719289590949e-01,1.017260976398974975e-01
1.689000000000000000e+03,1.033284968542501348e-01,9.956214106084793070e-02,1.080436744553411738e-01,1.724392740194539931e-03,1.067975179248121208e-02,1.588000000000000000e+04,1.050528895944446706e-01,1.016041041140555989e-01
1.689500000000000000e+03,1.033258402540266213e-01,9.956167301218608878e-02,1.080391356684039239e-01,1.723726983393956838e-03,1.067920049891390999e-02,1.588000000000000000e+04,1.050495672374205797e-01,1.016021132706326630e-01
1.725000000000000000e+03,1.031691380485895565e-01,9.953399325149134280e-02,1.077712207729973060e-01,1.684653965886582670e-03,1.064670910467370793e-02,1.588000000000000000e+04,1.048537920144761437e-01,1.014844840827029693e-01
1.760000000000000000e+03,1.030629629337145026e-01,9.951512956947522470e-02,1.075894708544824496e-01,1.658430939204200540e-03,1.062472472185631810e-02,1.588000000000000000e+04,1.047213938729187055e-01,1.014045319945102996e-01
1.760500000000000000e+03,1.030617144559407561e-01,9.951490703643924018e-02,1.075873325954895265e-01,1.658123983581620943e-03,1.062446636174279625e-02,1.588000000000000000e+04,1.047198384395223725e-01,1.014035904723591397e-01
1.816000000000000000e+03,1.029573546020149388e-01,9.949622253594585242e-02,1.074084977197676261e-01,1.632598694235685727e-03,1.060288224514146713e-02,1.588000000000000000e+04,1.045899532962506207e-01,1.013247559077792570e-01
1.871500000000000000e+03,1.028995682625698377e-01,9.948577609901451679e-02,1.073093819205250543e-01,1.618598026467548594e-03,1.059094100819455396e-02,1.588000000000000000e+04,1.045181662890373869e-01,1.012809702361022884e-01
1.872000000000000000e+03,1.028991874955144797e-01,9.948570690917482584e-02,1.073087285816474445e-01,1.618506161159105616e-03,1.059086234943075466e-02,1.588000000000000000e+04,1.045176936566735854e-01,1.012806813343553741e-01
1.986500000000000000e+03,1.028489457784485944e-01,9.947651232734701365e-02,1.072224880323484481e-01,1.606442613237941790e-03,1.058048630560788454e-02,1.588000000000000000e+04,1.044553883916865406e-01,1.012425031652106483e-01


==> figures/data/collagen_mass_fraction_r180.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,1.000000205145373106e-01,9.999515116507869117e-02,1.000007672492942562e-01,8.762237913597309565e-07,1.000000410367565123e-02,1.588000000000000000e+04,1.000008967383286679e-01,9.999914429074595323e-02
-2.450000000000000000e+01,1.000011585143828624e-01,9.981107764906464730e-02,1.000315260457891320e-01,3.777621571806766835e-05,1.000023313126120056e-02,1.588000000000000000e+04,1.000389347301009341e-01,9.996338229866479075e-02
0.000000000000000000e+00,1.000021515636383695e-01,9.970338126071713603e-02,1.000514730217740705e-01,6.369159291519850303e-05,1.000043437397590655e-02,1.588000000000000000e+04,1.000658431565535633e-01,9.993845997072317577e-02
1.000000000000000000e+00,1.001882207604351538e-01,9.950477258845857875e-02,1.005488555548424284e-01,1.695449757059992464e-04,1.003770832464047705e-02,1.588000000000000000e+04,1.003577657361411496e-01,1.000186757847291580e-01
3.750000000000000000e+01,1.141945093522068466e-01,9.415378944638989889e-02,1.318734716642145366e-01,6.477403748060760538e-03,1.308234272550664982e-02,1.588000000000000000e+04,1.206719131002676054e-01,1.077171056041460878e-01
7.400000000000000000e+01,1.275199137620428025e-01,9.102389723597457960e-02,1.592976105127649200e-01,1.182404606209284427e-02,1.640113647115732862e-02,1.588000000000000000e+04,1.393439598241356381e-01,1.156958676999499530e-01
7.450000000000000000e+01,1.276951455500621724e-01,9.098814991736130231e-02,1.596598513763185512e-01,1.189231981641013236e-02,1.644747746766734436e-02,1.588000000000000000e+04,1.395874653664723186e-01,1.158028257336520400e-01
1.130000000000000000e+02,1.407280324965391738e-01,8.861745232376194714e-02,1.863699057246394619e-01,1.686839004639658149e-02,2.008892171310435945e-02,1.588000000000000000e+04,1.575964225429357657e-01,1.238596424501425958e-01
1.510000000000000000e+02,1.530060733443472654e-01,8.686287176636843521e-02,2.111674968154458598e-01,2.141252906515119653e-02,2.386935488122171947e-02,1.588000000000000000e+04,1.744186024094984688e-01,1.315935442791960619e-01
1.520000000000000000e+02,1.528693802457992412e-01,8.702414393221946654e-02,2.108826576930759311e-01,2.135279924101080029e-02,2.382498945216166356e-02,1.588000000000000000e+04,1.742221794868100415e-01,1.315165810047884409e-01
1.740000000000000000e+02,1.465367336605286619e-01,9.347541685700931635e-02,1.990801233925728331e-01,1.911363173940194837e-02,2.183834523016618331e-02,1.588000000000000000e+04,1.656503653999306103e-01,1.274231019211267135e-01
1.955000000000000000e+02,1.408536533668011959e-01,9.821160768437525723e-02,1.890649419423928446e-01,1.739340041860916453e-02,2.014228204489705576e-02,1.588000000000000000e+04,1.582470537854103743e-01,1.234602529481920313e-01
1.960000000000000000e+02,1.407309374083802467e-01,9.828925944222711986e-02,1.888488771809333222e-01,1.735687924803909141e-02,2.010645800107244835e-02,1.588000000000000000e+04,1.580878166564193277e-01,1.233740581603411518e-01
2.115000000000000000e+02,1.371447705697649011e-01,9.904143744725066312e-02,1.825123558765952836e-01,1.628916329094846557e-02,1.907402493535264448e-02,1.588000000000000000e+04,1.534339338607133563e-01,1.208556072788164321e-01
2.265000000000000000e+02,1.340675835340543187e-01,9.920214795175930078e-02,1.770259676119376180e-01,1.536564505545059099e-02,1.821022000263073856e-02,1.588000000000000000e+04,1.494332285895049184e-01,1.187019384786037329e-01
2.270000000000000000e+02,1.339714417630371857e-01,9.920718428065838923e-02,1.768536646646750032e-01,1.533661439281221520e-02,1.818355894910067896e-02,1.588000000000000000e+04,1.493080561558494113e-01,1.186348273702249739e-01
2.415000000000000000e+02,1.313555097466202193e-01,9.934585655653214997e-02,1.721426466427196933e-01,1.454182837024273547e-02,1.746573471314403353e-02,1.588000000000000000e+04,1.458973381168629513e-01,1.168136813763774873e-01
2.560000000000000000e+02,1.290545480800147082e-01,9.947201144184136812e-02,1.679601748884155810e-01,1.383430040195576111e-02,1.684646424774837586e-02,1.588000000000000000e+04,1.428888484819704763e-01,1.152202476780589402e-01
2.565000000000000000e+02,1.289804876195772554e-01,9.947616008794092635e-02,1.678249210045007489e-01,1.381138937124130016e-02,1.682672066294796376e-02,1.588000000000000000e+04,1.427918769908185503e-01,1.151690982483359604e-01
2.710000000000000000e+02,1.269759070486149999e-01,9.959100691055042254e-02,1.641483949675623111e-01,1.318792440583739685e-02,1.629680232095259348e-02,1.588000000000000000e+04,1.401638314544524089e-01,1.137879826427776048e-01
2.850000000000000000e+02,1.252849952813134826e-01,9.969232914539592760e-02,1.610229129204190091e-01,1.265699963610957511e-02,1.585652968242721658e-02,1.588000000000000000e+04,1.379419949174230664e-01,1.126279956452039127e-01
2.855000000000000000e+02,1.252287241971819232e-01,9.969578077900750901e-02,1.609185072260740923e-01,1.263925278375614171e-02,1.584198407498554548e-02,1.588000000000000000e+04,1.378679769809380562e-01,1.125894714134257762e-01
3.000000000000000000e+02,1.237109904162843887e-01,9.979103416463011578e-02,1.580926329290335275e-01,1.215871345377151323e-02,1.545224346262893782e-02,1.588000000000000000e+04,1.358697038700558968e-01,1.115522769625128807e-01
3.145000000000000000e+02,1.223962280375966161e-01,9.987723029414902198e-02,1.556288789876831558e-01,1.173958930882640708e-02,1.511865459497126196e-02,1.588000000000000000e+04,1.341358173464230197e-01,1.106566387287702125e-01
3.150000000000000000e+02,1.223542086401487178e-01,9.988004655296117695e-02,1.555498896949361054e-01,1.172615205405307635e-02,1.510805501395182104e-02,1.588000000000000000e+04,1.340803606942017889e-01,1.106280565860956466e-01
3.300000000000000000e+02,1.211875329665989126e-01,9.994695547660081836e-02,1.533504349348450424e-01,1.135206357884194564e-02,1.481528749402856796e-02,1.588000000000000000e+04,1.325395965454408687e-01,1.098354693877569704e-01
3.450000000000000000e+02,1.201863436036581800e-01,9.990931278425767281e-02,1.514530287715451784e-01,1.102957054079633549e-02,1.456640861513099246e-02,1.588000000000000000e+04,1.312159141444545207e-01,1.091567730628618393e-01
3.455000000000000000e+02,1.201555560582417415e-01,9.990815973302305530e-02,1.513945327920280803e-01,1.101963334473436522e-02,1.455878997071765463e-02,1.588000000000000000e+04,1.311751894029760945e-01,1.091359227135073745e-01
3.615000000000000000e+02,1.192499272765500246e-01,9.987436362512087940e-02,1.496726848299839430e-01,1.072682316969057748e-02,1.433560989077628349e-02,1.588000000000000000e+04,1.299767504462406020e-01,1.085231041068594471e-01
3.775000000000000000e+02,1.184832088869331723e-01,9.984593861911246482e-02,1.482329556468371112e-01,1.047822364553173922e-02,1.414806395891042047e-02,1.588000000000000000e+04,1.289614325324649202e-01,1.080049852414014383e-01
3.780000000000000000e+02,1.184612559820680949e-01,9.984512734482149654e-02,1.481916740800831855e-01,1.047109708708444942e-02,1.414271304305621084e-02,1.588000000000000000e+04,1.289323530691525443e-01,1.079901588949836455e-01
3.960000000000000000e+02,1.177431128164014851e-01,9.981867076423538154e-02,1.468394319259175296e-01,1.023773273215595331e-02,1.396825178719090892e-02,1.588000000000000000e+04,1.279808455485574314e-01,1.075053800842455387e-01
4.140000000000000000e+02,1.171492452962012709e-01,9.979691819805108777e-02,1.457185727391066554e-01,1.004445536653159228e-02,1.382483675707978088e-02,1.588000000000000000e+04,1.271937006627328615e-01,1.071047899296696804e-01
4.145000000000000000e+02,1.171343118101414171e-01,9.979637273210764659e-02,1.456903571713452084e-01,1.003959232282735509e-02,1.382124041724401044e-02,1.588000000000000000e+04,1.271739041329687792e-01,1.070947194873140551e-01
4.355000000000000000e+02,1.165736839213611653e-01,9.977595137420390559e-02,1.446300441779119206e-01,9.856947034153329054e-03,1.368658318783152333e-02,1.588000000000000000e+04,1.264306309555144892e-01,1.067167368872078415e-01
4.565000000000000000e+02,1.161255315657099135e-01,9.975970842632166102e-02,1.437810208895405339e-01,9.710869126600558607e-03,1.357944006061265543e-02,1.588000000000000000e+04,1.258364006923104739e-01,1.064146624391093532e-01
4.570000000000000000e+02,1.161160397019590090e-01,9.975936520167655308e-02,1.437630253397832181e-01,9.707774849750714849e-03,1.357717556860037027e-02,1.588000000000000000e+04,1.258238145517097117e-01,1.064082648522082925e-01
4.835000000000000000e+02,1.156792657272494168e-01,9.974360751225390398e-02,1.429343886055975676e-01,9.565393148602220966e-03,1.347318926528290849e-02,1.588000000000000000e+04,1.252446588758516499e-01,1.061138725786471976e-01
5.100000000000000000e+02,1.153506578727764437e-01,9.973179702535951707e-02,1.423102973128365922e-01,9.458303720922709920e-03,1.339523378095954474e-02,1.588000000000000000e+04,1.248089615936991553e-01,1.058923541518537320e-01
5.105000000000000000e+02,1.153453138774947762e-01,9.973160524900141766e-02,1.423001438526073359e-01,9.456562637179768971e-03,1.339396801040869216e-02,1.588000000000000000e+04,1.248018765146745451e-01,1.058887512403150072e-01
5.475000000000000000e+02,1.150200461791981016e-01,9.971994667813441349e-02,1.417050967438543696e-01,9.350634800988393697e-03,1.331704539424632266e-02,1.588000000000000000e+04,1.243706809801864988e-01,1.056694113782097044e-01
5.840000000000000000e+02,1.148042266291005170e-01,9.971221936511373563e-02,1.413188131515454860e-01,9.280421924060379066e-03,1.326613668299445048e-02,1.588000000000000000e+04,1.240846485531608978e-01,1.055238047050401362e-01
5.845000000000000000e+02,1.148018211490430401e-01,9.971213322241424815e-02,1.413145105451744654e-01,9.279639807508672025e-03,1.326556985409396532e-02,1.588000000000000000e+04,1.240814609565517174e-01,1.055221813415343629e-01
6.465000000000000000e+02,1.145850306146913439e-01,9.970435941069469288e-02,1.409271176522278457e-01,9.209212429409073877e-03,1.321453883453973382e-02,1.588000000000000000e+04,1.237942430441004160e-01,1.053758181852822717e-01
7.085000000000000000e+02,1.144741499837737680e-01,9.970036346185658094e-02,1.407293972484330580e-01,9.173257319483086453e-03,1.318847966435698384e-02,1.588000000000000000e+04,1.236474073032568510e-01,1.053008926642906851e-01
7.090000000000000000e+02,1.144735240986242131e-01,9.970034082310316736e-02,1.407282824203409943e-01,9.173054559818278469e-03,1.318833264951570217e-02,1.588000000000000000e+04,1.236465786584424881e-01,1.053004695388059381e-01
8.545000000000000000e+02,1.143820512886216390e-01,9.969701090798981091e-02,1.405655956502968873e-01,9.143460575128733656e-03,1.316685652828180481e-02,1.588000000000000000e+04,1.235255118637503674e-01,1.052385907134929105e-01


==> figures/data/diameter_i180.csv <==
time,diameter,diameter_0
-4.900000000000000000e+01,3.799277430990359505e+01,3.799277430990359505e+01
-4.550000000000000000e+01,3.795479592618376330e+01,3.799277430990359505e+01
-4.200000000000000000e+01,3.796980630348546981e+01,3.799277430990359505e+01
-4.150000000000000000e+01,3.798617660478004154e+01,3.799277430990359505e+01
-2.050000000000000000e+01,3.798275503240169115e+01,3.799277430990359505e+01
0.000000000000000000e+00,3.796994287218595332e+01,3.799277430990359505e+01
1.000000000000000000e+00,4.033771888947710949e+01,3.799277430990359505e+01
2.100000000000000000e+01,4.191394871046969683e+01,3.799277430990359505e+01
4.100000000000000000e+01,4.339991509248018531e+01,3.799277430990359505e+01
4.150000000000000000e+01,4.342489242435754448e+01,3.799277430990359505e+01
5.950000000000000000e+01,4.471678758661566633e+01,3.799277430990359505e+01
7.700000000000000000e+01,4.588744401001041240e+01,3.799277430990359505e+01
7.750000000000000000e+01,4.591553157606131919e+01,3.799277430990359505e+01
9.750000000000000000e+01,4.724001997508700157e+01,3.799277430990359505e+01
1.170000000000000000e+02,4.843778884307520372e+01,3.799277430990359505e+01
1.175000000000000000e+02,4.847661205375316484e+01,3.799277430990359505e+01
1.185000000000000000e+02,4.857898151572007350e+01,3.799277430990359505e+01
1.195000000000000000e+02,4.863091621074434556e+01,3.799277430990359505e+01
1.200000000000000000e+02,4.861217266019866656e+01,3.799277430990359505e+01
1.220000000000000000e+02,4.880132344565188873e+01,3.799277430990359505e+01
1.240000000000000000e+02,4.891989733423832831e+01,3.799277430990359505e+01
1.245000000000000000e+02,4.892374725056399853e+01,3.799277430990359505e+01
1.430000000000000000e+02,5.008428346099114492e+01,3.799277430990359505e+01
1.615000000000000000e+02,5.119793012593181203e+01,3.799277430990359505e+01
1.620000000000000000e+02,5.117955165571500231e+01,3.799277430990359505e+01
1.630000000000000000e+02,5.128293479374141839e+01,3.799277430990359505e+01
1.640000000000000000e+02,5.131992561589975566e+01,3.799277430990359505e+01
1.645000000000000000e+02,5.133218407578301878e+01,3.799277430990359505e+01
1.740000000000000000e+02,5.194569043958955490e+01,3.799277430990359505e+01
1.830000000000000000e+02,5.243736455054766310e+01,3.799277430990359505e+01
1.835000000000000000e+02,5.247285271626134318e+01,3.799277430990359505e+01
1.880000000000000000e+02,5.279664302759599082e+01,3.799277430990359505e+01
1.920000000000000000e+02,5.301240548276224018e+01,3.799277430990359505e+01
1.925000000000000000e+02,5.301552751250131479e+01,3.799277430990359505e+01
1.955000000000000000e+02,5.323017884197300020e+01,3.799277430990359505e+01
1.980000000000000000e+02,5.334509817722744884e+01,3.799277430990359505e+01
1.985000000000000000e+02,5.335817025827604709e+01,3.799277430990359505e+01
2.040000000000000000e+02,5.373374488495971235e+01,3.799277430990359505e+01
2.095000000000000000e+02,5.403053784058825215e+01,3.799277430990359505e+01
2.100000000000000000e+02,5.405523878151524997e+01,3.799277430990359505e+01
2.195000000000000000e+02,5.465708705394847300e+01,3.799277430990359505e+01
2.285000000000000000e+02,5.517896936983294154e+01,3.799277430990359505e+01
2.290000000000000000e+02,5.516162642372375302e+01,3.799277430990359505e+01
2.405000000000000000e+02,5.590374229050170385e+01,3.799277430990359505e+01
2.515000000000000000e+02,5.653820419946762144e+01,3.799277430990359505e+01
2.520000000000000000e+02,5.654281016528132398e+01,3.799277430990359505e+01
2.525000000000000000e+02,5.663437429541120594e+01,3.799277430990359505e+01
2.530000000000000000e+02,5.664384011845206857e+01,3.799277430990359505e+01
2.535000000000000000e+02,5.666131774403216781e+01,3.799277430990359505e+01
2.825000000000000000e+02,5.839135546558894418e+01,3.799277430990359505e+01
3.110000000000000000e+02,6.016662546026388014e+01,3.799277430990359505e+01
3.115000000000000000e+02,6.023323208674595008e+01,3.799277430990359505e+01
3.165000000000000000e+02,6.049691601326647827e+01,3.799277430990359505e+01
3.210000000000000000e+02,6.079616812731972431e+01,3.799277430990359505e+01
3.215000000000000000e+02,6.086378329736136550e+01,3.799277430990359505e+01
3.255000000000000000e+02,6.105876291732595007e+01,3.799277430990359505e+01
3.290000000000000000e+02,6.134134638911316983e+01,3.799277430990359505e+01
3.295000000000000000e+02,6.136075643264964441e+01,3.799277430990359505e+01
3.350000000000000000e+02,6.165965638550363792e+01,3.799277430990359505e+01
3.400000000000000000e+02,6.199593548371291263e+01,3.799277430990359505e+01
3.405000000000000000e+02,6.204894258181923306e+01,3.799277430990359505e+01
3.470000000000000000e+02,6.249657333189841069e+01,3.799277430990359505e+01
3.535000000000000000e+02,6.289161345824464178e+01,3.799277430990359505e+01
3.540000000000000000e+02,6.288852942685567626e+01,3.799277430990359505e+01
3.555000000000000000e+02,6.303671233172502752e+01,3.799277430990359505e+01
3.570000000000000000e+02,6.311955997754905923e+01,3.799277430990359505e+01
3.575000000000000000e+02,6.312557243800783624e+01,3.799277430990359505e+01
3.615000000000000000e+02,6.343031615305500992e+01,3.799277430990359505e+01
3.650000000000000000e+02,6.365946500321516766e+01,3.799277430990359505e+01
3.655000000000000000e+02,6.362241844616858089e+01,3.799277430990359505e+01
3.665000000000000000e+02,6.378017109772615356e+01,3.799277430990359505e+01
3.670000000000000000e+02,6.373715470150872164e+01,3.799277430990359505e+01
3.675000000000000000e+02,6.380941015587402632e+01,3.799277430990359505e+01
3.690000000000000000e+02,6.393487973279301428e+01,3.799277430990359505e+01
3.700000000000000000e+02,6.399560595022559539e+01,3.799277430990359505e+01
3.705000000000000000e+02,6.397193613235729970e+01,3.799277430990359505e+01
3.745000000000000000e+02,6.431529558452770345e+01,3.799277430990359505e+01
3.780000000000000000e+02,6.451826107971510282e+01,3.799277430990359505e+01
3.785000000000000000e+02,6.456068663822740916e+01,3.799277430990359505e+01
3.800000000000000000e+02,6.460051464968606183e+01,3.799277430990359505e+01
3.810000000000000000e+02,6.470190177762009398e+01,3.799277430990359505e+01
3.815000000000000000e+02,6.472033739954635223e+01,3.799277430990359505e+01
3.840000000000000000e+02,6.492356696762755064e+01,3.799277430990359505e+01
3.860000000000000000e+02,6.506809107559031702e+01,3.799277430990359505e+01
3.865000000000000000e+02,6.502422448224855600e+01,3.799277430990359505e+01
3.875000000000000000e+02,6.518462988617388021e+01,3.799277430990359505e+01
3.880000000000000000e+02,6.516418265927906361e+01,3.799277430990359505e+01
3.885000000000000000e+02,6.520799191886138146e+01,3.799277430990359505e+01
3.960000000000000000e+02,6.577075272035357045e+01,3.799277430990359505e+01
4.030000000000000000e+02,6.622017067584096139e+01,3.799277430990359505e+01
4.035000000000000000e+02,6.623740156793780898e+01,3.799277430990359505e+01
4.050000000000000000e+02,6.637420452407639004e+01,3.799277430990359505e+01
4.060000000000000000e+02,6.638699560766463037e+01,3.799277430990359505e+01
4.065000000000000000e+02,6.639690324898799645e+01,3.799277430990359505e+01
4.080000000000000000e+02,6.658459392353856288e+01,3.799277430990359505e+01
4.095000000000000000e+02,6.666687706328380614e+01,3.799277430990359505e+01
4.100000000000000000e+02,6.666099214274223073e+01,3.799277430990359505e+01
4.105000000000000000e+02,6.677183434554582675e+01,3.799277430990359505e+01
4.110000000000000000e+02,6.676116279356725158e+01,3.799277430990359505e+01
4.135000000000000000e+02,6.696295434593659479e+01,3.799277430990359505e+01
4.160000000000000000e+02,6.715006797972303332e+01,3.799277430990359505e+01
4.165000000000000000e+02,6.710571034997620643e+01,3.799277430990359505e+01
4.190000000000000000e+02,6.734263887578191543e+01,3.799277430990359505e+01
4.210000000000000000e+02,6.745813679694198584e+01,3.799277430990359505e+01
4.215000000000000000e+02,6.743696254536094159e+01,3.799277430990359505e+01
4.225000000000000000e+02,6.755958842780525231e+01,3.799277430990359505e+01
4.235000000000000000e+02,6.764530666733315911e+01,3.799277430990359505e+01
4.240000000000000000e+02,6.761950248203920921e+01,3.799277430990359505e+01
4.245000000000000000e+02,6.771808337073458972e+01,3.799277430990359505e+01
4.250000000000000000e+02,6.776272204102507146e+01,3.799277430990359505e+01
4.255000000000000000e+02,6.774512401805648665e+01,3.799277430990359505e+01
4.260000000000000000e+02,6.785732914111477498e+01,3.799277430990359505e+01
4.265000000000000000e+02,6.779025038624313027e+01,3.799277430990359505e+01
4.280000000000000000e+02,6.800643663993191979e+01,3.799277430990359505e+01
4.290000000000000000e+02,6.803841284585301707e+01,3.799277430990359505e+01
4.295000000000000000e+02,6.805464472220023708e+01,3.799277430990359505e+01
4.310000000000000000e+02,6.815562534064198985e+01,3.799277430990359505e+01


==> figures/data/diameter_r140.csv <==
time,diameter,diameter_0
-4.900000000000000000e+01,3.799277430990359505e+01,3.799277430990359505e+01
-4.850000000000000000e+01,3.797579282482133323e+01,3.799277430990359505e+01
-4.800000000000000000e+01,3.798840542228546013e+01,3.799277430990359505e+01
-4.750000000000000000e+01,3.797064796414246501e+01,3.799277430990359505e+01
-4.700000000000000000e+01,3.798561834553778738e+01,3.799277430990359505e+01
-4.550000000000000000e+01,3.795479592618376330e+01,3.799277430990359505e+01
-4.450000000000000000e+01,3.796193500926360542e+01,3.799277430990359505e+01
-4.400000000000000000e+01,3.799571652548446821e+01,3.799277430990359505e+01
-4.300000000000000000e+01,3.797599404905353282e+01,3.799277430990359505e+01
-4.200000000000000000e+01,3.796980630348546981e+01,3.799277430990359505e+01
-4.150000000000000000e+01,3.798617660478004154e+01,3.799277430990359505e+01
-4.000000000000000000e+01,3.797957078509902829e+01,3.799277430990359505e+01
-3.850000000000000000e+01,3.797294601496167132e+01,3.799277430990359505e+01
-3.800000000000000000e+01,3.799256850922817108e+01,3.799277430990359505e+01
-3.700000000000000000e+01,3.797513684067588002e+01,3.799277430990359505e+01
-3.650000000000000000e+01,3.799104501924268362e+01,3.799277430990359505e+01
-3.600000000000000000e+01,3.799990570795451106e+01,3.799277430990359505e+01
-3.550000000000000000e+01,3.798798288798739264e+01,3.799277430990359505e+01
-3.500000000000000000e+01,3.798345821089409213e+01,3.799277430990359505e+01
-3.450000000000000000e+01,3.799999065668342269e+01,3.799277430990359505e+01
-3.400000000000000000e+01,3.797771181554815456e+01,3.799277430990359505e+01
-3.350000000000000000e+01,3.799281812273727610e+01,3.799277430990359505e+01
-2.950000000000000000e+01,3.799679899601905220e+01,3.799277430990359505e+01
-2.550000000000000000e+01,3.798650269844169003e+01,3.799277430990359505e+01
-2.500000000000000000e+01,3.796972864420745708e+01,3.799277430990359505e+01
-2.450000000000000000e+01,3.800358101956407353e+01,3.799277430990359505e+01
-2.400000000000000000e+01,3.799429777810095032e+01,3.799277430990359505e+01
-2.350000000000000000e+01,3.798684614090555556e+01,3.799277430990359505e+01
-2.200000000000000000e+01,3.796705053259758245e+01,3.799277430990359505e+01
-2.100000000000000000e+01,3.798015607359989332e+01,3.799277430990359505e+01
-2.050000000000000000e+01,3.798275503240169115e+01,3.799277430990359505e+01
-1.950000000000000000e+01,3.799812597483867194e+01,3.799277430990359505e+01
-1.900000000000000000e+01,3.800530678955023944e+01,3.799277430990359505e+01
-1.850000000000000000e+01,3.798456909061308551e+01,3.799277430990359505e+01
-1.750000000000000000e+01,3.796854608501116957e+01,3.799277430990359505e+01
-1.700000000000000000e+01,3.798027062807610577e+01,3.799277430990359505e+01
-1.650000000000000000e+01,3.797829636836881662e+01,3.799277430990359505e+01
-1.600000000000000000e+01,3.800353203493721566e+01,3.799277430990359505e+01
-1.550000000000000000e+01,3.798253263866122609e+01,3.799277430990359505e+01
-1.500000000000000000e+01,3.797229709158227706e+01,3.799277430990359505e+01
-1.450000000000000000e+01,3.800202642027395683e+01,3.799277430990359505e+01
-1.400000000000000000e+01,3.798664548966250720e+01,3.799277430990359505e+01
-1.350000000000000000e+01,3.799516671326584571e+01,3.799277430990359505e+01
-1.300000000000000000e+01,3.798653924838561835e+01,3.799277430990359505e+01
-1.250000000000000000e+01,3.799500112789891659e+01,3.799277430990359505e+01
-1.200000000000000000e+01,3.798447764334729726e+01,3.799277430990359505e+01
-1.000000000000000000e+01,3.799090399365965709e+01,3.799277430990359505e+01
-8.500000000000000000e+00,3.797543078859924037e+01,3.799277430990359505e+01
-8.000000000000000000e+00,3.797379082815412943e+01,3.799277430990359505e+01
-7.500000000000000000e+00,3.800296934572833862e+01,3.799277430990359505e+01
-7.000000000000000000e+00,3.798038872737684812e+01,3.799277430990359505e+01
-4.500000000000000000e+00,3.799062029345351732e+01,3.799277430990359505e+01
-2.000000000000000000e+00,3.799374262178737638e+01,3.799277430990359505e+01
-1.500000000000000000e+00,3.798074746785422917e+01,3.799277430990359505e+01
1.500000000000000000e+00,3.895394046275970368e+01,3.799277430990359505e+01
4.000000000000000000e+00,3.905863486972172893e+01,3.799277430990359505e+01
4.500000000000000000e+00,3.906150855329627092e+01,3.799277430990359505e+01
2.550000000000000000e+01,3.981194678040142776e+01,3.799277430990359505e+01
4.600000000000000000e+01,4.042178006220438391e+01,3.799277430990359505e+01
4.650000000000000000e+01,4.042637141004460233e+01,3.799277430990359505e+01
6.550000000000000000e+01,4.093694739539339622e+01,3.799277430990359505e+01
8.400000000000000000e+01,4.134708790630492103e+01,3.799277430990359505e+01
8.450000000000000000e+01,4.134286381808296085e+01,3.799277430990359505e+01
1.040000000000000000e+02,4.175800392232095248e+01,3.799277430990359505e+01
1.230000000000000000e+02,4.205971247247255462e+01,3.799277430990359505e+01
1.235000000000000000e+02,4.208090298270752783e+01,3.799277430990359505e+01
1.285000000000000000e+02,4.218270109741043683e+01,3.799277430990359505e+01
1.335000000000000000e+02,4.225956832846216571e+01,3.799277430990359505e+01
1.340000000000000000e+02,4.222235684134516021e+01,3.799277430990359505e+01
1.425000000000000000e+02,4.240804153446912039e+01,3.799277430990359505e+01
1.505000000000000000e+02,4.248293439331444432e+01,3.799277430990359505e+01
1.510000000000000000e+02,4.249852124338809034e+01,3.799277430990359505e+01
1.520000000000000000e+02,4.253768718975526753e+01,3.799277430990359505e+01
1.530000000000000000e+02,4.253566295371228279e+01,3.799277430990359505e+01
1.535000000000000000e+02,4.252219667959050753e+01,3.799277430990359505e+01
1.565000000000000000e+02,4.259845526341950261e+01,3.799277430990359505e+01
1.595000000000000000e+02,4.263489968480921277e+01,3.799277430990359505e+01
1.600000000000000000e+02,4.261923086330931909e+01,3.799277430990359505e+01
1.655000000000000000e+02,4.272014135750330865e+01,3.799277430990359505e+01
1.705000000000000000e+02,4.277927879874530959e+01,3.799277430990359505e+01
1.710000000000000000e+02,4.275295480056616526e+01,3.799277430990359505e+01
1.740000000000000000e+02,4.283768080539950063e+01,3.799277430990359505e+01
1.765000000000000000e+02,4.286767993017733858e+01,3.799277430990359505e+01
1.770000000000000000e+02,4.283217360781556238e+01,3.799277430990359505e+01
1.815000000000000000e+02,4.293154409607756605e+01,3.799277430990359505e+01
1.855000000000000000e+02,4.297431774680443795e+01,3.799277430990359505e+01
1.860000000000000000e+02,4.294011637331875875e+01,3.799277430990359505e+01
1.890000000000000000e+02,4.301274403089279730e+01,3.799277430990359505e+01
1.920000000000000000e+02,4.304842993902419579e+01,3.799277430990359505e+01
1.925000000000000000e+02,4.302411762922099570e+01,3.799277430990359505e+01
1.950000000000000000e+02,4.308513015691919890e+01,3.799277430990359505e+01
1.970000000000000000e+02,4.307762667006527124e+01,3.799277430990359505e+01
1.975000000000000000e+02,4.307236688691016013e+01,3.799277430990359505e+01
2.015000000000000000e+02,4.315417417672211542e+01,3.799277430990359505e+01
2.055000000000000000e+02,4.319019423788847689e+01,3.799277430990359505e+01
2.060000000000000000e+02,4.316789652550850320e+01,3.799277430990359505e+01
2.070000000000000000e+02,4.321154458465908021e+01,3.799277430990359505e+01
2.075000000000000000e+02,4.320186735752461971e+01,3.799277430990359505e+01
2.080000000000000000e+02,4.319440999270606341e+01,3.799277430990359505e+01
2.105000000000000000e+02,4.325074225124806304e+01,3.799277430990359505e+01
2.130000000000000000e+02,4.325749319257359105e+01,3.799277430990359505e+01
2.135000000000000000e+02,4.325574193626020758e+01,3.799277430990359505e+01
2.145000000000000000e+02,4.328864488469565686e+01,3.799277430990359505e+01
2.150000000000000000e+02,4.325423055133702377e+01,3.799277430990359505e+01
2.155000000000000000e+02,4.327536489113184359e+01,3.799277430990359505e+01
2.160000000000000000e+02,4.329784967083798364e+01,3.799277430990359505e+01
2.165000000000000000e+02,4.329402563345581711e+01,3.799277430990359505e+01
2.170000000000000000e+02,4.328492941885043166e+01,3.799277430990359505e+01
2.180000000000000000e+02,4.331085992284378250e+01,3.799277430990359505e+01
2.190000000000000000e+02,4.333247404763000077e+01,3.799277430990359505e+01
2.195000000000000000e+02,4.329659695411656628e+01,3.799277430990359505e+01
2.230000000000000000e+02,4.336217675665270121e+01,3.799277430990359505e+01
2.265000000000000000e+02,4.338047133886403373e+01,3.799277430990359505e+01
2.270000000000000000e+02,4.338011824619004386e+01,3.799277430990359505e+01
2.280000000000000000e+02,4.343270138369751976e+01,3.799277430990359505e+01
2.290000000000000000e+02,4.342635544686021376e+01,3.799277430990359505e+01
2.295000000000000000e+02,4.340403169095590385e+01,3.799277430990359505e+01
2.310000000000000000e+02,4.345031717493400691e+01,3.799277430990359505e+01
2.320000000000000000e+02,4.346426696593445627e+01,3.799277430990359505e+01
2.325000000000000000e+02,4.341655532252642047e+01,3.799277430990359505e+01
2.330000000000000000e+02,4.348022842354323103e+01,3.799277430990359505e+01
2.335000000000000000e+02,4.345633323541267856e+01,3.799277430990359505e+01
2.340000000000000000e+02,4.342991120251164716e+01,3.799277430990359505e+01
2.360000000000000000e+02,4.350342454522370872e+01,3.799277430990359505e+01
2.375000000000000000e+02,4.349576765888193108e+01,3.799277430990359505e+01
2.380000000000000000e+02,4.349612424766230845e+01,3.799277430990359505e+01
2.390000000000000000e+02,4.351359704822419872e+01,3.799277430990359505e+01
2.400000000000000000e+02,4.351645474363052557e+01,3.799277430990359505e+01
2.405000000000000000e+02,4.349828795612648236e+01,3.799277430990359505e+01
2.430000000000000000e+02,4.355135394308206287e+01,3.799277430990359505e+01
2.455000000000000000e+02,4.357650284235975136e+01,3.799277430990359505e+01
2.460000000000000000e+02,4.353912330338721404e+01,3.799277430990359505e+01
2.475000000000000000e+02,4.359435384311299799e+01,3.799277430990359505e+01
2.485000000000000000e+02,4.360575071685840243e+01,3.799277430990359505e+01
2.490000000000000000e+02,4.357900242859814455e+01,3.799277430990359505e+01
2.500000000000000000e+02,4.362727161197666703e+01,3.799277430990359505e+01
2.510000000000000000e+02,4.361664095353487625e+01,3.799277430990359505e+01
2.515000000000000000e+02,4.359670797097763284e+01,3.799277430990359505e+01
2.520000000000000000e+02,4.364172383234072328e+01,3.799277430990359505e+01
2.525000000000000000e+02,4.364298384154668042e+01,3.799277430990359505e+01
2.530000000000000000e+02,4.362090153216438893e+01,3.799277430990359505e+01
2.540000000000000000e+02,4.363768381937747876e+01,3.799277430990359505e+01
2.545000000000000000e+02,4.363966648879549126e+01,3.799277430990359505e+01
2.550000000000000000e+02,4.362821105933322485e+01,3.799277430990359505e+01
2.570000000000000000e+02,4.367305007667903993e+01,3.799277430990359505e+01
2.590000000000000000e+02,4.368505687018483741e+01,3.799277430990359505e+01
2.595000000000000000e+02,4.366497645995877974e+01,3.799277430990359505e+01
2.600000000000000000e+02,4.371479758737405774e+01,3.799277430990359505e+01
2.605000000000000000e+02,4.370424387245906672e+01,3.799277430990359505e+01
2.610000000000000000e+02,4.367974409807361269e+01,3.799277430990359505e+01
2.625000000000000000e+02,4.373275200122242268e+01,3.799277430990359505e+01
2.635000000000000000e+02,4.372827461658300763e+01,3.799277430990359505e+01
2.640000000000000000e+02,4.371094026960312817e+01,3.799277430990359505e+01
2.675000000000000000e+02,4.375584030946383507e+01,3.799277430990359505e+01
2.705000000000000000e+02,4.379057739809286431e+01,3.799277430990359505e+01
2.710000000000000000e+02,4.374684569946484203e+01,3.799277430990359505e+01
2.745000000000000000e+02,4.381944779139892177e+01,3.799277430990359505e+01
2.780000000000000000e+02,4.384687610000179347e+01,3.799277430990359505e+01
2.785000000000000000e+02,4.382751687616790548e+01,3.799277430990359505e+01
2.795000000000000000e+02,4.381211985409537846e+01,3.799277430990359505e+01
2.800000000000000000e+02,4.384582960750695690e+01,3.799277430990359505e+01
2.805000000000000000e+02,4.382793176522891798e+01,3.799277430990359505e+01
2.810000000000000000e+02,4.381861900072231464e+01,3.799277430990359505e+01
2.815000000000000000e+02,4.383163062863077641e+01,3.799277430990359505e+01
2.830000000000000000e+02,4.389153064789278602e+01,3.799277430990359505e+01
2.840000000000000000e+02,4.388508624939753133e+01,3.799277430990359505e+01
2.845000000000000000e+02,4.385682746255466924e+01,3.799277430990359505e+01
2.890000000000000000e+02,4.392235228717885320e+01,3.799277430990359505e+01
2.935000000000000000e+02,4.395030575680266338e+01,3.799277430990359505e+01
2.940000000000000000e+02,4.392196844853541648e+01,3.799277430990359505e+01
2.980000000000000000e+02,4.397148058900562262e+01,3.799277430990359505e+01
3.015000000000000000e+02,4.398397030604010638e+01,3.799277430990359505e+01
3.020000000000000000e+02,4.396880344774582738e+01,3.799277430990359505e+01
3.025000000000000000e+02,4.400338566383690164e+01,3.799277430990359505e+01
3.030000000000000000e+02,4.397626184954424389e+01,3.799277430990359505e+01
3.035000000000000000e+02,4.400757556836477846e+01,3.799277430990359505e+01
3.040000000000000000e+02,4.398619208629028066e+01,3.799277430990359505e+01
3.055000000000000000e+02,4.404555582658627344e+01,3.799277430990359505e+01
3.070000000000000000e+02,4.403746194472431341e+01,3.799277430990359505e+01
3.075000000000000000e+02,4.402460623541584539e+01,3.799277430990359505e+01
3.090000000000000000e+02,4.404126172213096169e+01,3.799277430990359505e+01
3.105000000000000000e+02,4.406933564568551276e+01,3.799277430990359505e+01
3.110000000000000000e+02,4.403404005304678748e+01,3.799277430990359505e+01
3.120000000000000000e+02,4.407244046136889182e+01,3.799277430990359505e+01
3.130000000000000000e+02,4.406993098216555182e+01,3.799277430990359505e+01
3.135000000000000000e+02,4.404632606676436524e+01,3.799277430990359505e+01
3.145000000000000000e+02,4.408760650293127270e+01,3.799277430990359505e+01
3.150000000000000000e+02,4.407338811837869486e+01,3.799277430990359505e+01
3.155000000000000000e+02,4.406856992606092405e+01,3.799277430990359505e+01
3.160000000000000000e+02,4.408753638361018545e+01,3.799277430990359505e+01
3.165000000000000000e+02,4.407372644445003829e+01,3.799277430990359505e+01
3.170000000000000000e+02,4.409981285385858030e+01,3.799277430990359505e+01
3.175000000000000000e+02,4.407643384432724787e+01,3.799277430990359505e+01
3.185000000000000000e+02,4.409334128145733445e+01,3.799277430990359505e+01
3.190000000000000000e+02,4.411360024877804165e+01,3.799277430990359505e+01
3.195000000000000000e+02,4.408313297166248645e+01,3.799277430990359505e+01
3.210000000000000000e+02,4.412247833791138873e+01,3.799277430990359505e+01
3.220000000000000000e+02,4.411341197000297143e+01,3.799277430990359505e+01
3.225000000000000000e+02,4.409329712998630413e+01,3.799277430990359505e+01
3.240000000000000000e+02,4.415638147566352956e+01,3.799277430990359505e+01
3.250000000000000000e+02,4.413110472467037937e+01,3.799277430990359505e+01
3.255000000000000000e+02,4.411985881634833362e+01,3.799277430990359505e+01
3.265000000000000000e+02,4.415111950430096499e+01,3.799277430990359505e+01
3.275000000000000000e+02,4.416903788952210164e+01,3.799277430990359505e+01
3.280000000000000000e+02,4.413428146793901163e+01,3.799277430990359505e+01
3.315000000000000000e+02,4.418539733093066246e+01,3.799277430990359505e+01
3.345000000000000000e+02,4.417044411312836871e+01,3.799277430990359505e+01
3.350000000000000000e+02,4.418557579585969819e+01,3.799277430990359505e+01
3.375000000000000000e+02,4.420641646836362071e+01,3.799277430990359505e+01
3.400000000000000000e+02,4.421636608266172885e+01,3.799277430990359505e+01
3.405000000000000000e+02,4.420304303612081043e+01,3.799277430990359505e+01
3.420000000000000000e+02,4.423598665995851320e+01,3.799277430990359505e+01
3.435000000000000000e+02,4.423372632280818806e+01,3.799277430990359505e+01
3.440000000000000000e+02,4.422739512960178843e+01,3.799277430990359505e+01
3.455000000000000000e+02,4.426315287391575737e+01,3.799277430990359505e+01
3.465000000000000000e+02,4.423510171652018386e+01,3.799277430990359505e+01
3.470000000000000000e+02,4.425426956616844620e+01,3.799277430990359505e+01
3.475000000000000000e+02,4.427346754883703284e+01,3.799277430990359505e+01
3.480000000000000000e+02,4.425683935473148978e+01,3.799277430990359505e+01
3.490000000000000000e+02,4.428453590389850092e+01,3.799277430990359505e+01
3.500000000000000000e+02,4.428348488134405869e+01,3.799277430990359505e+01
3.505000000000000000e+02,4.426964255598200992e+01,3.799277430990359505e+01
3.515000000000000000e+02,4.426187788857080108e+01,3.799277430990359505e+01
3.520000000000000000e+02,4.431181503727011517e+01,3.799277430990359505e+01
3.525000000000000000e+02,4.427647908629350582e+01,3.799277430990359505e+01
3.560000000000000000e+02,4.428521742064710764e+01,3.799277430990359505e+01
3.595000000000000000e+02,4.432132729578089680e+01,3.799277430990359505e+01
3.600000000000000000e+02,4.433648389211194285e+01,3.799277430990359505e+01
3.615000000000000000e+02,4.431589267117436748e+01,3.799277430990359505e+01
3.625000000000000000e+02,4.432235175476252209e+01,3.799277430990359505e+01
3.630000000000000000e+02,4.432716022787417387e+01,3.799277430990359505e+01
3.640000000000000000e+02,4.435890199069674367e+01,3.799277430990359505e+01
3.650000000000000000e+02,4.437247295159332339e+01,3.799277430990359505e+01
3.655000000000000000e+02,4.433312225237531834e+01,3.799277430990359505e+01
3.665000000000000000e+02,4.435169788021652693e+01,3.799277430990359505e+01
3.670000000000000000e+02,4.436527295477545607e+01,3.799277430990359505e+01
3.675000000000000000e+02,4.433824268793233614e+01,3.799277430990359505e+01
3.690000000000000000e+02,4.437737743153642356e+01,3.799277430990359505e+01
3.700000000000000000e+02,4.439034139601184847e+01,3.799277430990359505e+01
3.705000000000000000e+02,4.436077010594212311e+01,3.799277430990359505e+01
3.715000000000000000e+02,4.439394054487230790e+01,3.799277430990359505e+01
3.725000000000000000e+02,4.439451093923793934e+01,3.799277430990359505e+01
3.730000000000000000e+02,4.438007507166273058e+01,3.799277430990359505e+01
3.735000000000000000e+02,4.440839781031774436e+01,3.799277430990359505e+01
3.740000000000000000e+02,4.440205239414218852e+01,3.799277430990359505e+01
3.745000000000000000e+02,4.439358774954173725e+01,3.799277430990359505e+01
3.750000000000000000e+02,4.441136156838538795e+01,3.799277430990359505e+01
3.755000000000000000e+02,4.439217192554858116e+01,3.799277430990359505e+01
3.760000000000000000e+02,4.442103442601238328e+01,3.799277430990359505e+01
3.765000000000000000e+02,4.441665949456294982e+01,3.799277430990359505e+01
3.770000000000000000e+02,4.438756495292069815e+01,3.799277430990359505e+01
3.780000000000000000e+02,4.441300771917299528e+01,3.799277430990359505e+01
3.785000000000000000e+02,4.440539371807011548e+01,3.799277430990359505e+01
3.790000000000000000e+02,4.439628979587003954e+01,3.799277430990359505e+01
3.795000000000000000e+02,4.442613743114680602e+01,3.799277430990359505e+01
3.800000000000000000e+02,4.443168694766732330e+01,3.799277430990359505e+01
3.805000000000000000e+02,4.441309071221883187e+01,3.799277430990359505e+01
3.815000000000000000e+02,4.445024331808249940e+01,3.799277430990359505e+01
3.825000000000000000e+02,4.444279064663258794e+01,3.799277430990359505e+01
3.830000000000000000e+02,4.442093344161091295e+01,3.799277430990359505e+01
3.850000000000000000e+02,4.445849336669176211e+01,3.799277430990359505e+01
3.865000000000000000e+02,4.446514082154705250e+01,3.799277430990359505e+01
3.870000000000000000e+02,4.445401190961592164e+01,3.799277430990359505e+01
3.875000000000000000e+02,4.444509633431113116e+01,3.799277430990359505e+01
3.880000000000000000e+02,4.446613780536241478e+01,3.799277430990359505e+01
3.885000000000000000e+02,4.445867111603931221e+01,3.799277430990359505e+01
3.890000000000000000e+02,4.447739608489917629e+01,3.799277430990359505e+01
3.895000000000000000e+02,4.446185562309521799e+01,3.799277430990359505e+01
3.905000000000000000e+02,4.447386676336939360e+01,3.799277430990359505e+01
3.910000000000000000e+02,4.447979582111732810e+01,3.799277430990359505e+01
3.915000000000000000e+02,4.445245851414243532e+01,3.799277430990359505e+01
3.920000000000000000e+02,4.448320576406904792e+01,3.799277430990359505e+01
3.925000000000000000e+02,4.447382380866051221e+01,3.799277430990359505e+01
3.930000000000000000e+02,4.446368936166547314e+01,3.799277430990359505e+01
3.950000000000000000e+02,4.450225077849463418e+01,3.799277430990359505e+01
3.965000000000000000e+02,4.450129493700249839e+01,3.799277430990359505e+01
3.970000000000000000e+02,4.448686188531964092e+01,3.799277430990359505e+01
3.975000000000000000e+02,4.449944151560681860e+01,3.799277430990359505e+01
3.980000000000000000e+02,4.448621200856008073e+01,3.799277430990359505e+01
3.985000000000000000e+02,4.451482816866453618e+01,3.799277430990359505e+01
3.990000000000000000e+02,4.449227849302472748e+01,3.799277430990359505e+01
4.015000000000000000e+02,4.452208230713038262e+01,3.799277430990359505e+01
4.035000000000000000e+02,4.451845234491720049e+01,3.799277430990359505e+01
4.040000000000000000e+02,4.451628844971708787e+01,3.799277430990359505e+01
4.045000000000000000e+02,4.453839131095167403e+01,3.799277430990359505e+01
4.050000000000000000e+02,4.451992841709751048e+01,3.799277430990359505e+01
4.065000000000000000e+02,4.456781348840981849e+01,3.799277430990359505e+01
4.075000000000000000e+02,4.455908707007702674e+01,3.799277430990359505e+01
4.080000000000000000e+02,4.453148132692370353e+01,3.799277430990359505e+01
4.085000000000000000e+02,4.455305628308524746e+01,3.799277430990359505e+01
4.090000000000000000e+02,4.456356043522957577e+01,3.799277430990359505e+01
4.095000000000000000e+02,4.452351165232263241e+01,3.799277430990359505e+01
4.115000000000000000e+02,4.454773804793958902e+01,3.799277430990359505e+01
4.135000000000000000e+02,4.455639850367158772e+01,3.799277430990359505e+01
4.140000000000000000e+02,4.454465287782208804e+01,3.799277430990359505e+01
4.155000000000000000e+02,4.457832933572953493e+01,3.799277430990359505e+01
4.165000000000000000e+02,4.458516258702639590e+01,3.799277430990359505e+01
4.170000000000000000e+02,4.456656700058080389e+01,3.799277430990359505e+01
4.195000000000000000e+02,4.455995831210032065e+01,3.799277430990359505e+01
4.215000000000000000e+02,4.457947049011418983e+01,3.799277430990359505e+01
4.220000000000000000e+02,4.461110998333940358e+01,3.799277430990359505e+01
4.255000000000000000e+02,4.458861600751654919e+01,3.799277430990359505e+01
4.285000000000000000e+02,4.461594898766060169e+01,3.799277430990359505e+01
4.290000000000000000e+02,4.461587530091832576e+01,3.799277430990359505e+01
4.295000000000000000e+02,4.463075222946702070e+01,3.799277430990359505e+01
4.300000000000000000e+02,4.461268482607261632e+01,3.799277430990359505e+01
4.315000000000000000e+02,4.464069983888801119e+01,3.799277430990359505e+01
4.325000000000000000e+02,4.464537734216960274e+01,3.799277430990359505e+01
4.330000000000000000e+02,4.461022762502892647e+01,3.799277430990359505e+01
4.350000000000000000e+02,4.465452979353437257e+01,3.799277430990359505e+01
4.365000000000000000e+02,4.464341681245628024e+01,3.799277430990359505e+01
4.370000000000000000e+02,4.464386756919937227e+01,3.799277430990359505e+01
4.375000000000000000e+02,4.467596799973581057e+01,3.799277430990359505e+01
4.380000000000000000e+02,4.463032774206600806e+01,3.799277430990359505e+01
4.385000000000000000e+02,4.465538893526505149e+01,3.799277430990359505e+01
4.390000000000000000e+02,4.464628057610304523e+01,3.799277430990359505e+01
4.395000000000000000e+02,4.463978119254995391e+01,3.799277430990359505e+01
4.415000000000000000e+02,4.467943154246017912e+01,3.799277430990359505e+01
4.430000000000000000e+02,4.465866486959614434e+01,3.799277430990359505e+01
4.435000000000000000e+02,4.466702262851636362e+01,3.799277430990359505e+01
4.445000000000000000e+02,4.468881019467887228e+01,3.799277430990359505e+01
4.450000000000000000e+02,4.465885200352095552e+01,3.799277430990359505e+01
4.455000000000000000e+02,4.467497696460084455e+01,3.799277430990359505e+01
4.470000000000000000e+02,4.469319158591185470e+01,3.799277430990359505e+01
4.485000000000000000e+02,4.468988313419630742e+01,3.799277430990359505e+01
4.490000000000000000e+02,4.467662908507655573e+01,3.799277430990359505e+01
4.495000000000000000e+02,4.469341720264802831e+01,3.799277430990359505e+01
4.500000000000000000e+02,4.468991530706053084e+01,3.799277430990359505e+01
4.505000000000000000e+02,4.468335705424252069e+01,3.799277430990359505e+01
4.515000000000000000e+02,4.471707054297986161e+01,3.799277430990359505e+01
4.525000000000000000e+02,4.472032743876641803e+01,3.799277430990359505e+01
4.530000000000000000e+02,4.468694548166835290e+01,3.799277430990359505e+01
4.540000000000000000e+02,4.471387109169978658e+01,3.799277430990359505e+01
4.545000000000000000e+02,4.472714204673798832e+01,3.799277430990359505e+01
4.550000000000000000e+02,4.468732944668256835e+01,3.799277430990359505e+01
4.560000000000000000e+02,4.472303572633988011e+01,3.799277430990359505e+01
4.570000000000000000e+02,4.473407722983930057e+01,3.799277430990359505e+01
4.575000000000000000e+02,4.470718180973521783e+01,3.799277430990359505e+01
4.580000000000000000e+02,4.472903667816168394e+01,3.799277430990359505e+01
4.585000000000000000e+02,4.471161252793376661e+01,3.799277430990359505e+01
4.590000000000000000e+02,4.475111028105425248e+01,3.799277430990359505e+01
4.595000000000000000e+02,4.471547018814043639e+01,3.799277430990359505e+01
4.600000000000000000e+02,4.473860902824633712e+01,3.799277430990359505e+01
4.605000000000000000e+02,4.472194659847376386e+01,3.799277430990359505e+01
4.610000000000000000e+02,4.470723273429424438e+01,3.799277430990359505e+01
4.615000000000000000e+02,4.473077273925994746e+01,3.799277430990359505e+01
4.620000000000000000e+02,4.472510268959874224e+01,3.799277430990359505e+01
4.645000000000000000e+02,4.477229838674536211e+01,3.799277430990359505e+01
4.665000000000000000e+02,4.474877502795368400e+01,3.799277430990359505e+01
4.670000000000000000e+02,4.475266140316759333e+01,3.799277430990359505e+01
4.690000000000000000e+02,4.476697903356088659e+01,3.799277430990359505e+01
4.705000000000000000e+02,4.477424708576600665e+01,3.799277430990359505e+01
4.710000000000000000e+02,4.473971517552795518e+01,3.799277430990359505e+01
4.725000000000000000e+02,4.478369326985340138e+01,3.799277430990359505e+01
4.735000000000000000e+02,4.478674106573081559e+01,3.799277430990359505e+01
4.740000000000000000e+02,4.476384204623933272e+01,3.799277430990359505e+01
4.745000000000000000e+02,4.477330962825860894e+01,3.799277430990359505e+01
4.750000000000000000e+02,4.475534500105234770e+01,3.799277430990359505e+01
4.755000000000000000e+02,4.476330383521434442e+01,3.799277430990359505e+01
4.780000000000000000e+02,4.478161617710998144e+01,3.799277430990359505e+01
4.800000000000000000e+02,4.480427638671152124e+01,3.799277430990359505e+01
4.805000000000000000e+02,4.476791969934752302e+01,3.799277430990359505e+01
4.820000000000000000e+02,4.480800919205864119e+01,3.799277430990359505e+01
4.830000000000000000e+02,4.478531479581538832e+01,3.799277430990359505e+01
4.835000000000000000e+02,4.479947999184865637e+01,3.799277430990359505e+01
4.840000000000000000e+02,4.478890058830710785e+01,3.799277430990359505e+01
4.845000000000000000e+02,4.480112038363821370e+01,3.799277430990359505e+01
4.850000000000000000e+02,4.483721263912794086e+01,3.799277430990359505e+01
4.855000000000000000e+02,4.479209436444265435e+01,3.799277430990359505e+01
4.860000000000000000e+02,4.480998775312509252e+01,3.799277430990359505e+01
4.865000000000000000e+02,4.479710467081717695e+01,3.799277430990359505e+01
4.880000000000000000e+02,4.481670486325609204e+01,3.799277430990359505e+01
4.895000000000000000e+02,4.482937164247394435e+01,3.799277430990359505e+01
4.900000000000000000e+02,4.480658546413609145e+01,3.799277430990359505e+01
4.905000000000000000e+02,4.481758816347234387e+01,3.799277430990359505e+01
4.910000000000000000e+02,4.482170439314157306e+01,3.799277430990359505e+01
4.915000000000000000e+02,4.481033883215565794e+01,3.799277430990359505e+01
4.935000000000000000e+02,4.482939355575544482e+01,3.799277430990359505e+01
4.950000000000000000e+02,4.482885449854697413e+01,3.799277430990359505e+01
4.955000000000000000e+02,4.481804313942467388e+01,3.799277430990359505e+01
4.960000000000000000e+02,4.487000503332706103e+01,3.799277430990359505e+01
4.965000000000000000e+02,4.484932137644800321e+01,3.799277430990359505e+01
4.970000000000000000e+02,4.484437186035790290e+01,3.799277430990359505e+01
4.980000000000000000e+02,4.483107636689655351e+01,3.799277430990359505e+01
4.985000000000000000e+02,4.482992822256051113e+01,3.799277430990359505e+01
4.990000000000000000e+02,4.484463291125367590e+01,3.799277430990359505e+01
5.005000000000000000e+02,4.486207946267312963e+01,3.799277430990359505e+01
5.020000000000000000e+02,4.485949817724942079e+01,3.799277430990359505e+01
5.025000000000000000e+02,4.484860920271825790e+01,3.799277430990359505e+01
5.045000000000000000e+02,4.486802865136099427e+01,3.799277430990359505e+01
5.060000000000000000e+02,4.486195693970284282e+01,3.799277430990359505e+01
5.065000000000000000e+02,4.484397570786560294e+01,3.799277430990359505e+01
5.080000000000000000e+02,4.487815156374080061e+01,3.799277430990359505e+01
5.090000000000000000e+02,4.487044689506032569e+01,3.799277430990359505e+01
5.095000000000000000e+02,4.484178894878908039e+01,3.799277430990359505e+01
5.105000000000000000e+02,4.487868130446313586e+01,3.799277430990359505e+01
5.110000000000000000e+02,4.488547942484962761e+01,3.799277430990359505e+01
5.115000000000000000e+02,4.485531586301645746e+01,3.799277430990359505e+01
5.130000000000000000e+02,4.490174600338497157e+01,3.799277430990359505e+01
5.140000000000000000e+02,4.489362348320658924e+01,3.799277430990359505e+01
5.145000000000000000e+02,4.487654648938813295e+01,3.799277430990359505e+01
5.160000000000000000e+02,4.491886733680525623e+01,3.799277430990359505e+01
5.170000000000000000e+02,4.488731297654425845e+01,3.799277430990359505e+01
5.175000000000000000e+02,4.487784315972960059e+01,3.799277430990359505e+01
5.185000000000000000e+02,4.490413364613973357e+01,3.799277430990359505e+01
5.195000000000000000e+02,4.489697830676179535e+01,3.799277430990359505e+01
5.200000000000000000e+02,4.489105586569406370e+01,3.799277430990359505e+01
5.205000000000000000e+02,4.493330606239417335e+01,3.799277430990359505e+01
5.210000000000000000e+02,4.491224310735238845e+01,3.799277430990359505e+01
5.215000000000000000e+02,4.491381007734602804e+01,3.799277430990359505e+01
5.225000000000000000e+02,4.488152863456029706e+01,3.799277430990359505e+01
5.235000000000000000e+02,4.488729875850754070e+01,3.799277430990359505e+01
5.240000000000000000e+02,4.491460304157147476e+01,3.799277430990359505e+01
5.245000000000000000e+02,4.488962936507479640e+01,3.799277430990359505e+01
5.250000000000000000e+02,4.491597503199235319e+01,3.799277430990359505e+01
5.270000000000000000e+02,4.493634829888569016e+01,3.799277430990359505e+01
5.285000000000000000e+02,4.492468842160650411e+01,3.799277430990359505e+01
5.290000000000000000e+02,4.491221050437279416e+01,3.799277430990359505e+01
5.295000000000000000e+02,4.493454359487729732e+01,3.799277430990359505e+01
5.300000000000000000e+02,4.491800957252436177e+01,3.799277430990359505e+01
5.305000000000000000e+02,4.493018038573956119e+01,3.799277430990359505e+01
5.310000000000000000e+02,4.491836525742630926e+01,3.799277430990359505e+01
5.330000000000000000e+02,4.493865075126840480e+01,3.799277430990359505e+01
5.345000000000000000e+02,4.494357303544567372e+01,3.799277430990359505e+01
5.350000000000000000e+02,4.493423289875906335e+01,3.799277430990359505e+01
5.355000000000000000e+02,4.494731252225744811e+01,3.799277430990359505e+01
5.360000000000000000e+02,4.494372441171589116e+01,3.799277430990359505e+01
5.365000000000000000e+02,4.493831189034213480e+01,3.799277430990359505e+01
5.375000000000000000e+02,4.495163529773140709e+01,3.799277430990359505e+01
5.380000000000000000e+02,4.494381800931392945e+01,3.799277430990359505e+01
5.385000000000000000e+02,4.493499891170451832e+01,3.799277430990359505e+01
5.395000000000000000e+02,4.494937010567999636e+01,3.799277430990359505e+01
5.405000000000000000e+02,4.496112116207823561e+01,3.799277430990359505e+01
5.410000000000000000e+02,4.494165790951251438e+01,3.799277430990359505e+01
5.415000000000000000e+02,4.496547362277789261e+01,3.799277430990359505e+01
5.420000000000000000e+02,4.495541138518782986e+01,3.799277430990359505e+01
5.425000000000000000e+02,4.493806800398942869e+01,3.799277430990359505e+01
5.440000000000000000e+02,4.497075916905851756e+01,3.799277430990359505e+01
5.450000000000000000e+02,4.496391029465701195e+01,3.799277430990359505e+01
5.455000000000000000e+02,4.495405562518858744e+01,3.799277430990359505e+01
5.470000000000000000e+02,4.496753530054448333e+01,3.799277430990359505e+01
5.480000000000000000e+02,4.497386456432450785e+01,3.799277430990359505e+01
5.485000000000000000e+02,4.495669595040446609e+01,3.799277430990359505e+01
5.495000000000000000e+02,4.497063422291602564e+01,3.799277430990359505e+01
5.505000000000000000e+02,4.498360405360416081e+01,3.799277430990359505e+01
5.510000000000000000e+02,4.496470450889344050e+01,3.799277430990359505e+01
5.515000000000000000e+02,4.494291050544661204e+01,3.799277430990359505e+01
5.520000000000000000e+02,4.497499004299692160e+01,3.799277430990359505e+01
5.545000000000000000e+02,4.499317290583204709e+01,3.799277430990359505e+01
5.565000000000000000e+02,4.498881325847970913e+01,3.799277430990359505e+01
5.570000000000000000e+02,4.498264386169778817e+01,3.799277430990359505e+01
5.575000000000000000e+02,4.499503200245332835e+01,3.799277430990359505e+01
5.580000000000000000e+02,4.497553589007890906e+01,3.799277430990359505e+01
5.585000000000000000e+02,4.498047875452056843e+01,3.799277430990359505e+01
5.590000000000000000e+02,4.499498580445946061e+01,3.799277430990359505e+01
5.595000000000000000e+02,4.497554911171002345e+01,3.799277430990359505e+01
5.605000000000000000e+02,4.499118449518634577e+01,3.799277430990359505e+01
5.615000000000000000e+02,4.499509887701576361e+01,3.799277430990359505e+01
5.620000000000000000e+02,4.497656223356951699e+01,3.799277430990359505e+01
5.625000000000000000e+02,4.500047843483952903e+01,3.799277430990359505e+01
5.630000000000000000e+02,4.498401324567486625e+01,3.799277430990359505e+01
5.650000000000000000e+02,4.500741538018354504e+01,3.799277430990359505e+01
5.665000000000000000e+02,4.499741202926120565e+01,3.799277430990359505e+01
5.670000000000000000e+02,4.498945252807434514e+01,3.799277430990359505e+01
5.685000000000000000e+02,4.504071222995715829e+01,3.799277430990359505e+01
5.695000000000000000e+02,4.501632369844715953e+01,3.799277430990359505e+01
5.700000000000000000e+02,4.501848547872808837e+01,3.799277430990359505e+01
5.710000000000000000e+02,4.500212310298371676e+01,3.799277430990359505e+01
5.720000000000000000e+02,4.500549050524169559e+01,3.799277430990359505e+01
5.725000000000000000e+02,4.500771203562850786e+01,3.799277430990359505e+01
5.730000000000000000e+02,4.499411939555698581e+01,3.799277430990359505e+01
5.735000000000000000e+02,4.501064372643411104e+01,3.799277430990359505e+01
5.740000000000000000e+02,4.505088320273898717e+01,3.799277430990359505e+01
5.745000000000000000e+02,4.500468864922208212e+01,3.799277430990359505e+01
5.750000000000000000e+02,4.503335784983961787e+01,3.799277430990359505e+01
5.755000000000000000e+02,4.500979889394122324e+01,3.799277430990359505e+01
5.765000000000000000e+02,4.502512844411098314e+01,3.799277430990359505e+01
5.770000000000000000e+02,4.502512621789225022e+01,3.799277430990359505e+01
5.775000000000000000e+02,4.501031611887456307e+01,3.799277430990359505e+01
5.790000000000000000e+02,4.503954190175750938e+01,3.799277430990359505e+01
5.800000000000000000e+02,4.503526909985560422e+01,3.799277430990359505e+01
5.805000000000000000e+02,4.502346692812470508e+01,3.799277430990359505e+01
5.820000000000000000e+02,4.501434148723452466e+01,3.799277430990359505e+01
5.830000000000000000e+02,4.504286069832206607e+01,3.799277430990359505e+01
5.835000000000000000e+02,4.503722252852246299e+01,3.799277430990359505e+01
5.845000000000000000e+02,4.505017674560556173e+01,3.799277430990359505e+01
5.850000000000000000e+02,4.505439309983282214e+01,3.799277430990359505e+01
5.855000000000000000e+02,4.503996048575861266e+01,3.799277430990359505e+01
5.870000000000000000e+02,4.506250830365225823e+01,3.799277430990359505e+01
5.880000000000000000e+02,4.504906094008487116e+01,3.799277430990359505e+01
5.885000000000000000e+02,4.503257664227996315e+01,3.799277430990359505e+01
5.895000000000000000e+02,4.505222656219488186e+01,3.799277430990359505e+01
5.900000000000000000e+02,4.502429362458379103e+01,3.799277430990359505e+01
5.905000000000000000e+02,4.503854152898531993e+01,3.799277430990359505e+01
5.910000000000000000e+02,4.506658398978651547e+01,3.799277430990359505e+01
5.915000000000000000e+02,4.502716964541861699e+01,3.799277430990359505e+01
5.925000000000000000e+02,4.506057092635982286e+01,3.799277430990359505e+01
5.935000000000000000e+02,4.506177264583427444e+01,3.799277430990359505e+01
5.940000000000000000e+02,4.503163358092010782e+01,3.799277430990359505e+01
5.945000000000000000e+02,4.506064333814197198e+01,3.799277430990359505e+01
5.950000000000000000e+02,4.503122979159424233e+01,3.799277430990359505e+01
5.970000000000000000e+02,4.507695636492671554e+01,3.799277430990359505e+01
5.985000000000000000e+02,4.505578519858882203e+01,3.799277430990359505e+01
5.990000000000000000e+02,4.505766698327892072e+01,3.799277430990359505e+01
6.015000000000000000e+02,4.506658358338850690e+01,3.799277430990359505e+01
6.035000000000000000e+02,4.507324696392523578e+01,3.799277430990359505e+01
6.040000000000000000e+02,4.504172504767007013e+01,3.799277430990359505e+01
6.045000000000000000e+02,4.509267424119086343e+01,3.799277430990359505e+01
6.050000000000000000e+02,4.506934623922131067e+01,3.799277430990359505e+01
6.055000000000000000e+02,4.506997029098166507e+01,3.799277430990359505e+01
6.060000000000000000e+02,4.508600764824171137e+01,3.799277430990359505e+01
6.065000000000000000e+02,4.507210796525848195e+01,3.799277430990359505e+01
6.075000000000000000e+02,4.510158981278152623e+01,3.799277430990359505e+01
6.085000000000000000e+02,4.509769722630612421e+01,3.799277430990359505e+01
6.090000000000000000e+02,4.507999765548821358e+01,3.799277430990359505e+01
6.110000000000000000e+02,4.508679516957240452e+01,3.799277430990359505e+01
6.125000000000000000e+02,4.508786488858631714e+01,3.799277430990359505e+01
6.130000000000000000e+02,4.506691710637117154e+01,3.799277430990359505e+01
6.140000000000000000e+02,4.510234873201392958e+01,3.799277430990359505e+01
6.150000000000000000e+02,4.509494278906235820e+01,3.799277430990359505e+01
6.155000000000000000e+02,4.506368756781022000e+01,3.799277430990359505e+01
6.165000000000000000e+02,4.510031697080972890e+01,3.799277430990359505e+01
6.175000000000000000e+02,4.509876614118526561e+01,3.799277430990359505e+01
6.180000000000000000e+02,4.508239323370580820e+01,3.799277430990359505e+01
6.185000000000000000e+02,4.512523275783787113e+01,3.799277430990359505e+01
6.190000000000000000e+02,4.510407114054408595e+01,3.799277430990359505e+01
6.195000000000000000e+02,4.509714676670080991e+01,3.799277430990359505e+01
6.200000000000000000e+02,4.511668418185601581e+01,3.799277430990359505e+01
6.205000000000000000e+02,4.510391297839154845e+01,3.799277430990359505e+01
6.215000000000000000e+02,4.508774542975864819e+01,3.799277430990359505e+01
6.225000000000000000e+02,4.513764074254213199e+01,3.799277430990359505e+01
6.230000000000000000e+02,4.511811919159372053e+01,3.799277430990359505e+01
6.260000000000000000e+02,4.511167877812841454e+01,3.799277430990359505e+01
6.290000000000000000e+02,4.510461208000116073e+01,3.799277430990359505e+01
6.295000000000000000e+02,4.512233755482527897e+01,3.799277430990359505e+01
6.305000000000000000e+02,4.509648888944475686e+01,3.799277430990359505e+01
6.310000000000000000e+02,4.509818683149304519e+01,3.799277430990359505e+01
6.315000000000000000e+02,4.515327700269354949e+01,3.799277430990359505e+01
6.330000000000000000e+02,4.512787586672767048e+01,3.799277430990359505e+01
6.345000000000000000e+02,4.511081499288503949e+01,3.799277430990359505e+01
6.350000000000000000e+02,4.513767505885498821e+01,3.799277430990359505e+01
6.355000000000000000e+02,4.512133363041361633e+01,3.799277430990359505e+01
6.360000000000000000e+02,4.509935994641776347e+01,3.799277430990359505e+01
6.365000000000000000e+02,4.513390090210960892e+01,3.799277430990359505e+01
6.370000000000000000e+02,4.512326574587272177e+01,3.799277430990359505e+01
6.375000000000000000e+02,4.513274341817124480e+01,3.799277430990359505e+01
6.405000000000000000e+02,4.512430835491831971e+01,3.799277430990359505e+01
6.430000000000000000e+02,4.512915958915874626e+01,3.799277430990359505e+01
6.435000000000000000e+02,4.514545431066533610e+01,3.799277430990359505e+01
6.440000000000000000e+02,4.512709274280371829e+01,3.799277430990359505e+01
6.445000000000000000e+02,4.512387740446983742e+01,3.799277430990359505e+01
6.450000000000000000e+02,4.514034020871871888e+01,3.799277430990359505e+01
6.480000000000000000e+02,4.514415769447141003e+01,3.799277430990359505e+01
6.510000000000000000e+02,4.514386328536805593e+01,3.799277430990359505e+01
6.515000000000000000e+02,4.512626760033414541e+01,3.799277430990359505e+01
6.530000000000000000e+02,4.515257182441651196e+01,3.799277430990359505e+01
6.540000000000000000e+02,4.515013290732446194e+01,3.799277430990359505e+01
6.545000000000000000e+02,4.514350934679537630e+01,3.799277430990359505e+01
6.550000000000000000e+02,4.516757575570258609e+01,3.799277430990359505e+01
6.555000000000000000e+02,4.516893300396148447e+01,3.799277430990359505e+01
6.560000000000000000e+02,4.514920522148684512e+01,3.799277430990359505e+01
6.570000000000000000e+02,4.518844009625810543e+01,3.799277430990359505e+01
6.575000000000000000e+02,4.513239474787480532e+01,3.799277430990359505e+01
6.580000000000000000e+02,4.516952529235435776e+01,3.799277430990359505e+01
6.595000000000000000e+02,4.516136381327878979e+01,3.799277430990359505e+01
6.605000000000000000e+02,4.515457853801250110e+01,3.799277430990359505e+01
6.610000000000000000e+02,4.518178341804394904e+01,3.799277430990359505e+01
6.625000000000000000e+02,4.516608784856586567e+01,3.799277430990359505e+01
6.640000000000000000e+02,4.516548554076443622e+01,3.799277430990359505e+01
6.645000000000000000e+02,4.517244936319056592e+01,3.799277430990359505e+01
6.655000000000000000e+02,4.515106798594408133e+01,3.799277430990359505e+01
6.665000000000000000e+02,4.515567730041238548e+01,3.799277430990359505e+01
6.670000000000000000e+02,4.516068591844710767e+01,3.799277430990359505e+01
6.675000000000000000e+02,4.518603358530730674e+01,3.799277430990359505e+01
6.680000000000000000e+02,4.517781969785371388e+01,3.799277430990359505e+01
6.685000000000000000e+02,4.516745631225825264e+01,3.799277430990359505e+01
6.720000000000000000e+02,4.519465607949467767e+01,3.799277430990359505e+01
6.750000000000000000e+02,4.518736790604079800e+01,3.799277430990359505e+01
6.755000000000000000e+02,4.518601842033221061e+01,3.799277430990359505e+01
6.765000000000000000e+02,4.519518995005076079e+01,3.799277430990359505e+01
6.775000000000000000e+02,4.519599677357225431e+01,3.799277430990359505e+01
6.780000000000000000e+02,4.517153678819768459e+01,3.799277430990359505e+01
6.795000000000000000e+02,4.518670372598777618e+01,3.799277430990359505e+01
6.805000000000000000e+02,4.519378245348109857e+01,3.799277430990359505e+01
6.810000000000000000e+02,4.517820426404857415e+01,3.799277430990359505e+01
6.820000000000000000e+02,4.519452217277832062e+01,3.799277430990359505e+01
6.830000000000000000e+02,4.522327979915156249e+01,3.799277430990359505e+01
6.835000000000000000e+02,4.517619260988750085e+01,3.799277430990359505e+01
6.855000000000000000e+02,4.518843614335112591e+01,3.799277430990359505e+01
6.870000000000000000e+02,4.522888139028557219e+01,3.799277430990359505e+01
6.875000000000000000e+02,4.517291557723136464e+01,3.799277430990359505e+01
6.885000000000000000e+02,4.519784191086401393e+01,3.799277430990359505e+01
6.890000000000000000e+02,4.520580239601719086e+01,3.799277430990359505e+01
6.895000000000000000e+02,4.518557945608533544e+01,3.799277430990359505e+01
6.910000000000000000e+02,4.522903252369103910e+01,3.799277430990359505e+01
6.920000000000000000e+02,4.520681398455332101e+01,3.799277430990359505e+01
6.925000000000000000e+02,4.521011348140929442e+01,3.799277430990359505e+01
6.935000000000000000e+02,4.518748976372475568e+01,3.799277430990359505e+01
6.940000000000000000e+02,4.519511765520649504e+01,3.799277430990359505e+01
6.945000000000000000e+02,4.519979761662587947e+01,3.799277430990359505e+01
6.955000000000000000e+02,4.520962740940467484e+01,3.799277430990359505e+01
6.965000000000000000e+02,4.521487498151176254e+01,3.799277430990359505e+01
6.970000000000000000e+02,4.519521763011037052e+01,3.799277430990359505e+01
6.980000000000000000e+02,4.517946024818111539e+01,3.799277430990359505e+01
6.985000000000000000e+02,4.520929265498850924e+01,3.799277430990359505e+01
6.990000000000000000e+02,4.521235708117698238e+01,3.799277430990359505e+01
6.995000000000000000e+02,4.518917395080457311e+01,3.799277430990359505e+01
7.000000000000000000e+02,4.520333212415249591e+01,3.799277430990359505e+01
7.005000000000000000e+02,4.520274967250404785e+01,3.799277430990359505e+01
7.010000000000000000e+02,4.521317521836459008e+01,3.799277430990359505e+01
7.015000000000000000e+02,4.521921220028166033e+01,3.799277430990359505e+01
7.020000000000000000e+02,4.520133366023157606e+01,3.799277430990359505e+01
7.030000000000000000e+02,4.522124143389179807e+01,3.799277430990359505e+01
7.035000000000000000e+02,4.520557218724470516e+01,3.799277430990359505e+01
7.040000000000000000e+02,4.520722630274075726e+01,3.799277430990359505e+01
7.045000000000000000e+02,4.522427484181400104e+01,3.799277430990359505e+01
7.050000000000000000e+02,4.522118359585351044e+01,3.799277430990359505e+01
7.055000000000000000e+02,4.521531756659133805e+01,3.799277430990359505e+01
7.075000000000000000e+02,4.522958464794165678e+01,3.799277430990359505e+01
7.090000000000000000e+02,4.518787858510504662e+01,3.799277430990359505e+01
7.095000000000000000e+02,4.522367195345454860e+01,3.799277430990359505e+01
7.100000000000000000e+02,4.523678146424509094e+01,3.799277430990359505e+01
7.105000000000000000e+02,4.522461029338587224e+01,3.799277430990359505e+01
7.110000000000000000e+02,4.525478886024815495e+01,3.799277430990359505e+01
7.115000000000000000e+02,4.519488465244472053e+01,3.799277430990359505e+01
7.120000000000000000e+02,4.522534629594025546e+01,3.799277430990359505e+01
7.125000000000000000e+02,4.523881172981764820e+01,3.799277430990359505e+01
7.130000000000000000e+02,4.522262120329634172e+01,3.799277430990359505e+01
7.135000000000000000e+02,4.523977256916847978e+01,3.799277430990359505e+01
7.140000000000000000e+02,4.523729233487906498e+01,3.799277430990359505e+01
7.145000000000000000e+02,4.522668955753582054e+01,3.799277430990359505e+01
7.175000000000000000e+02,4.526019563857948214e+01,3.799277430990359505e+01
7.200000000000000000e+02,4.522425636745543898e+01,3.799277430990359505e+01
7.205000000000000000e+02,4.523020220250649004e+01,3.799277430990359505e+01
7.215000000000000000e+02,4.524201765860140512e+01,3.799277430990359505e+01
7.220000000000000000e+02,4.524678157384208532e+01,3.799277430990359505e+01
7.225000000000000000e+02,4.523378368593682097e+01,3.799277430990359505e+01
7.230000000000000000e+02,4.520853754456013718e+01,3.799277430990359505e+01
7.235000000000000000e+02,4.524363794676145289e+01,3.799277430990359505e+01
7.240000000000000000e+02,4.523137686575357463e+01,3.799277430990359505e+01
7.245000000000000000e+02,4.524189213734689474e+01,3.799277430990359505e+01
7.260000000000000000e+02,4.522832951682341474e+01,3.799277430990359505e+01
7.270000000000000000e+02,4.524592014306914933e+01,3.799277430990359505e+01
7.275000000000000000e+02,4.523989453628045965e+01,3.799277430990359505e+01
7.285000000000000000e+02,4.524734509252888159e+01,3.799277430990359505e+01
7.290000000000000000e+02,4.524804598531991928e+01,3.799277430990359505e+01
7.295000000000000000e+02,4.523693859149312146e+01,3.799277430990359505e+01
7.310000000000000000e+02,4.525529936927490127e+01,3.799277430990359505e+01
7.320000000000000000e+02,4.528042716031141168e+01,3.799277430990359505e+01
7.325000000000000000e+02,4.524039601196113836e+01,3.799277430990359505e+01
7.330000000000000000e+02,4.523081383287401991e+01,3.799277430990359505e+01
7.335000000000000000e+02,4.524881646847567396e+01,3.799277430990359505e+01
7.340000000000000000e+02,4.523850160148676025e+01,3.799277430990359505e+01
7.360000000000000000e+02,4.526137896897689217e+01,3.799277430990359505e+01
7.380000000000000000e+02,4.525843166233737236e+01,3.799277430990359505e+01
7.385000000000000000e+02,4.525403078027039072e+01,3.799277430990359505e+01
7.400000000000000000e+02,4.522534936226843882e+01,3.799277430990359505e+01
7.410000000000000000e+02,4.525985036552935981e+01,3.799277430990359505e+01
7.415000000000000000e+02,4.525395288867392907e+01,3.799277430990359505e+01
7.425000000000000000e+02,4.526923139848708644e+01,3.799277430990359505e+01
7.430000000000000000e+02,4.523472270119778926e+01,3.799277430990359505e+01
7.435000000000000000e+02,4.523798843455661967e+01,3.799277430990359505e+01
7.440000000000000000e+02,4.526796570188567159e+01,3.799277430990359505e+01
7.445000000000000000e+02,4.526699657986188896e+01,3.799277430990359505e+01
7.450000000000000000e+02,4.524105752728139151e+01,3.799277430990359505e+01
7.465000000000000000e+02,4.525731673381708475e+01,3.799277430990359505e+01
7.475000000000000000e+02,4.527121443287647651e+01,3.799277430990359505e+01
7.480000000000000000e+02,4.524080653281440334e+01,3.799277430990359505e+01
7.490000000000000000e+02,4.526831563911648004e+01,3.799277430990359505e+01
7.495000000000000000e+02,4.526557540061483564e+01,3.799277430990359505e+01
7.500000000000000000e+02,4.525340427953351252e+01,3.799277430990359505e+01
7.510000000000000000e+02,4.527785590302630681e+01,3.799277430990359505e+01
7.520000000000000000e+02,4.527152832035044128e+01,3.799277430990359505e+01
7.525000000000000000e+02,4.526291856977812245e+01,3.799277430990359505e+01
7.535000000000000000e+02,4.525039549422704255e+01,3.799277430990359505e+01
7.540000000000000000e+02,4.526351322905785679e+01,3.799277430990359505e+01
7.545000000000000000e+02,4.526430082052848292e+01,3.799277430990359505e+01
7.555000000000000000e+02,4.527911630849077085e+01,3.799277430990359505e+01
7.560000000000000000e+02,4.526463547149561606e+01,3.799277430990359505e+01
7.565000000000000000e+02,4.526117566967947425e+01,3.799277430990359505e+01
7.570000000000000000e+02,4.528199258080920231e+01,3.799277430990359505e+01
7.575000000000000000e+02,4.526840305021826083e+01,3.799277430990359505e+01
7.595000000000000000e+02,4.528229466715809792e+01,3.799277430990359505e+01
7.615000000000000000e+02,4.528012654410159854e+01,3.799277430990359505e+01
7.620000000000000000e+02,4.527121378623454007e+01,3.799277430990359505e+01
7.630000000000000000e+02,4.526118696878283743e+01,3.799277430990359505e+01
7.635000000000000000e+02,4.526077616938290760e+01,3.799277430990359505e+01
7.640000000000000000e+02,4.527687494788729339e+01,3.799277430990359505e+01
7.645000000000000000e+02,4.528664287214790818e+01,3.799277430990359505e+01
7.650000000000000000e+02,4.527378113825773198e+01,3.799277430990359505e+01
7.675000000000000000e+02,4.528066302275031063e+01,3.799277430990359505e+01
7.695000000000000000e+02,4.528779793836933720e+01,3.799277430990359505e+01
7.700000000000000000e+02,4.526668338095136335e+01,3.799277430990359505e+01
7.715000000000000000e+02,4.529306636429937782e+01,3.799277430990359505e+01
7.725000000000000000e+02,4.528861917208736543e+01,3.799277430990359505e+01
7.730000000000000000e+02,4.528302625818560756e+01,3.799277430990359505e+01
7.750000000000000000e+02,4.530028864350059337e+01,3.799277430990359505e+01
7.765000000000000000e+02,4.531034887654139709e+01,3.799277430990359505e+01
7.770000000000000000e+02,4.529403249058285041e+01,3.799277430990359505e+01
7.795000000000000000e+02,4.530153370544962854e+01,3.799277430990359505e+01
7.815000000000000000e+02,4.528190469942030916e+01,3.799277430990359505e+01
7.820000000000000000e+02,4.528267890995323341e+01,3.799277430990359505e+01
7.840000000000000000e+02,4.530427579754346823e+01,3.799277430990359505e+01
7.855000000000000000e+02,4.530336672786259555e+01,3.799277430990359505e+01
7.860000000000000000e+02,4.528909868630474023e+01,3.799277430990359505e+01
7.865000000000000000e+02,4.527654606957766958e+01,3.799277430990359505e+01
7.870000000000000000e+02,4.528659310620975731e+01,3.799277430990359505e+01
7.875000000000000000e+02,4.531217025771327656e+01,3.799277430990359505e+01
7.880000000000000000e+02,4.530905542852850232e+01,3.799277430990359505e+01
7.885000000000000000e+02,4.529555835881951253e+01,3.799277430990359505e+01
7.895000000000000000e+02,4.531388195809892494e+01,3.799277430990359505e+01
7.900000000000000000e+02,4.531408582131647478e+01,3.799277430990359505e+01
7.905000000000000000e+02,4.528750165539394601e+01,3.799277430990359505e+01
7.910000000000000000e+02,4.531505531207405824e+01,3.799277430990359505e+01
7.915000000000000000e+02,4.529561180568980916e+01,3.799277430990359505e+01
7.920000000000000000e+02,4.531545206904503686e+01,3.799277430990359505e+01
7.925000000000000000e+02,4.530377175953822189e+01,3.799277430990359505e+01
7.930000000000000000e+02,4.529155424819298048e+01,3.799277430990359505e+01
7.935000000000000000e+02,4.531100242325742045e+01,3.799277430990359505e+01
7.940000000000000000e+02,4.529810631080690797e+01,3.799277430990359505e+01
7.955000000000000000e+02,4.531420474804613008e+01,3.799277430990359505e+01
7.970000000000000000e+02,4.531125448767054564e+01,3.799277430990359505e+01
7.975000000000000000e+02,4.530745585162176070e+01,3.799277430990359505e+01
7.985000000000000000e+02,4.529347833525213929e+01,3.799277430990359505e+01
7.995000000000000000e+02,4.528860253796963775e+01,3.799277430990359505e+01
8.000000000000000000e+02,4.530264585418136392e+01,3.799277430990359505e+01
8.015000000000000000e+02,4.534292364853317991e+01,3.799277430990359505e+01
8.025000000000000000e+02,4.531095559263393113e+01,3.799277430990359505e+01
8.030000000000000000e+02,4.529576238936772370e+01,3.799277430990359505e+01
8.035000000000000000e+02,4.530608569897683680e+01,3.799277430990359505e+01
8.040000000000000000e+02,4.529639806805489144e+01,3.799277430990359505e+01
8.050000000000000000e+02,4.531799296230668972e+01,3.799277430990359505e+01
8.060000000000000000e+02,4.531511487181236220e+01,3.799277430990359505e+01
8.065000000000000000e+02,4.530784252355563524e+01,3.799277430990359505e+01
8.070000000000000000e+02,4.529377489447862359e+01,3.799277430990359505e+01
8.075000000000000000e+02,4.531592867043529793e+01,3.799277430990359505e+01
8.080000000000000000e+02,4.531698076344584791e+01,3.799277430990359505e+01
8.090000000000000000e+02,4.530588234017086791e+01,3.799277430990359505e+01
8.100000000000000000e+02,4.530873347934480222e+01,3.799277430990359505e+01
8.105000000000000000e+02,4.532482306087234036e+01,3.799277430990359505e+01
8.115000000000000000e+02,4.529323876495080015e+01,3.799277430990359505e+01
8.120000000000000000e+02,4.528636729033171804e+01,3.799277430990359505e+01
8.125000000000000000e+02,4.531488245346558585e+01,3.799277430990359505e+01
8.135000000000000000e+02,4.533118148188250274e+01,3.799277430990359505e+01
8.140000000000000000e+02,4.531173244913073717e+01,3.799277430990359505e+01
8.145000000000000000e+02,4.531328793370882835e+01,3.799277430990359505e+01
8.150000000000000000e+02,4.530510845418829291e+01,3.799277430990359505e+01
8.155000000000000000e+02,4.535257470041250372e+01,3.799277430990359505e+01
8.160000000000000000e+02,4.531331810757338729e+01,3.799277430990359505e+01
8.170000000000000000e+02,4.532299780369246633e+01,3.799277430990359505e+01
8.175000000000000000e+02,4.532383955244958429e+01,3.799277430990359505e+01
8.180000000000000000e+02,4.530096471240231182e+01,3.799277430990359505e+01
8.190000000000000000e+02,4.531483571395176568e+01,3.799277430990359505e+01
8.200000000000000000e+02,4.531070696742455084e+01,3.799277430990359505e+01
8.205000000000000000e+02,4.529428104521934983e+01,3.799277430990359505e+01
8.225000000000000000e+02,4.532797385410870561e+01,3.799277430990359505e+01
8.245000000000000000e+02,4.533773575358547703e+01,3.799277430990359505e+01
8.250000000000000000e+02,4.532709538207764410e+01,3.799277430990359505e+01
8.280000000000000000e+02,4.534187285845904114e+01,3.799277430990359505e+01
8.305000000000000000e+02,4.533418347382622926e+01,3.799277430990359505e+01
8.310000000000000000e+02,4.532423763811563333e+01,3.799277430990359505e+01
8.320000000000000000e+02,4.533794156390502650e+01,3.799277430990359505e+01
8.325000000000000000e+02,4.534032996342349264e+01,3.799277430990359505e+01
8.330000000000000000e+02,4.531650122915035439e+01,3.799277430990359505e+01
8.340000000000000000e+02,4.536258354436958484e+01,3.799277430990359505e+01
8.345000000000000000e+02,4.532848583730414305e+01,3.799277430990359505e+01
8.350000000000000000e+02,4.531928742690962508e+01,3.799277430990359505e+01
8.375000000000000000e+02,4.533926753951194399e+01,3.799277430990359505e+01
8.395000000000000000e+02,4.534348251165533839e+01,3.799277430990359505e+01
8.400000000000000000e+02,4.532865867836222407e+01,3.799277430990359505e+01
8.410000000000000000e+02,4.531490464887026803e+01,3.799277430990359505e+01
8.420000000000000000e+02,4.536953283310499074e+01,3.799277430990359505e+01
8.425000000000000000e+02,4.534116417242238839e+01,3.799277430990359505e+01
8.430000000000000000e+02,4.535574712352043036e+01,3.799277430990359505e+01
8.435000000000000000e+02,4.533668419751241174e+01,3.799277430990359505e+01
8.440000000000000000e+02,4.537001987949420823e+01,3.799277430990359505e+01
8.445000000000000000e+02,4.534360529032201725e+01,3.799277430990359505e+01
8.450000000000000000e+02,4.532139373014423001e+01,3.799277430990359505e+01
8.455000000000000000e+02,4.533237529478936523e+01,3.799277430990359505e+01
8.460000000000000000e+02,4.533814692915042599e+01,3.799277430990359505e+01
8.470000000000000000e+02,4.537106406214908105e+01,3.799277430990359505e+01
8.475000000000000000e+02,4.534262296042292917e+01,3.799277430990359505e+01
8.480000000000000000e+02,4.534117426298871578e+01,3.799277430990359505e+01
8.500000000000000000e+02,4.535217758017800094e+01,3.799277430990359505e+01
8.520000000000000000e+02,4.534870846592598070e+01,3.799277430990359505e+01
8.525000000000000000e+02,4.534017627497933489e+01,3.799277430990359505e+01
8.530000000000000000e+02,4.535905001325168939e+01,3.799277430990359505e+01
8.535000000000000000e+02,4.534444919798275464e+01,3.799277430990359505e+01
8.545000000000000000e+02,4.532855724112538809e+01,3.799277430990359505e+01
8.550000000000000000e+02,4.534860857017854130e+01,3.799277430990359505e+01
8.555000000000000000e+02,4.535124944947610715e+01,3.799277430990359505e+01
8.560000000000000000e+02,4.533975832453153032e+01,3.799277430990359505e+01
8.565000000000000000e+02,4.533698684465788631e+01,3.799277430990359505e+01
8.570000000000000000e+02,4.535596979571148069e+01,3.799277430990359505e+01
8.580000000000000000e+02,4.531742289681207581e+01,3.799277430990359505e+01
8.585000000000000000e+02,4.534743266541767781e+01,3.799277430990359505e+01
8.590000000000000000e+02,4.534316524191038411e+01,3.799277430990359505e+01
8.595000000000000000e+02,4.536407733949232579e+01,3.799277430990359505e+01
8.600000000000000000e+02,4.535126899936988565e+01,3.799277430990359505e+01
8.605000000000000000e+02,4.534532240968776762e+01,3.799277430990359505e+01
8.620000000000000000e+02,4.535941949001468032e+01,3.799277430990359505e+01
8.635000000000000000e+02,4.536939112185367406e+01,3.799277430990359505e+01
8.640000000000000000e+02,4.533413084163610307e+01,3.799277430990359505e+01
8.650000000000000000e+02,4.536616879824091342e+01,3.799277430990359505e+01
8.660000000000000000e+02,4.535625990393206308e+01,3.799277430990359505e+01
8.665000000000000000e+02,4.534350553067906020e+01,3.799277430990359505e+01
8.680000000000000000e+02,4.533472733884088512e+01,3.799277430990359505e+01
8.695000000000000000e+02,4.538668899368541787e+01,3.799277430990359505e+01
8.700000000000000000e+02,4.536159313903851853e+01,3.799277430990359505e+01
8.710000000000000000e+02,4.535034116765858414e+01,3.799277430990359505e+01
8.715000000000000000e+02,4.535007699676604886e+01,3.799277430990359505e+01
8.720000000000000000e+02,4.535755911901217985e+01,3.799277430990359505e+01
8.730000000000000000e+02,4.534261704936912452e+01,3.799277430990359505e+01
8.735000000000000000e+02,4.534612287279850307e+01,3.799277430990359505e+01
8.740000000000000000e+02,4.535240509111151397e+01,3.799277430990359505e+01
8.750000000000000000e+02,4.536510351741775082e+01,3.799277430990359505e+01
8.755000000000000000e+02,4.535906682867908302e+01,3.799277430990359505e+01
8.760000000000000000e+02,4.535088959041780043e+01,3.799277430990359505e+01
8.770000000000000000e+02,4.533751698031880295e+01,3.799277430990359505e+01
8.775000000000000000e+02,4.537811166657855466e+01,3.799277430990359505e+01
8.780000000000000000e+02,4.536182990633936640e+01,3.799277430990359505e+01
8.785000000000000000e+02,4.537503759739999509e+01,3.799277430990359505e+01
8.790000000000000000e+02,4.536427264613519839e+01,3.799277430990359505e+01
8.800000000000000000e+02,4.534765578010825493e+01,3.799277430990359505e+01
8.805000000000000000e+02,4.537518668506230313e+01,3.799277430990359505e+01
8.810000000000000000e+02,4.536172650829817599e+01,3.799277430990359505e+01
8.835000000000000000e+02,4.535529635467344889e+01,3.799277430990359505e+01
8.855000000000000000e+02,4.533368859195790890e+01,3.799277430990359505e+01
8.860000000000000000e+02,4.538130137519166141e+01,3.799277430990359505e+01
8.870000000000000000e+02,4.536009143784565367e+01,3.799277430990359505e+01
8.875000000000000000e+02,4.536536896651376338e+01,3.799277430990359505e+01
8.880000000000000000e+02,4.536992623856852447e+01,3.799277430990359505e+01
8.890000000000000000e+02,4.536083117895722694e+01,3.799277430990359505e+01
8.895000000000000000e+02,4.536245111968127475e+01,3.799277430990359505e+01
8.900000000000000000e+02,4.537207717787480021e+01,3.799277430990359505e+01
8.910000000000000000e+02,4.535239882195301675e+01,3.799277430990359505e+01
8.915000000000000000e+02,4.539959228248972778e+01,3.799277430990359505e+01
8.920000000000000000e+02,4.537726474786032327e+01,3.799277430990359505e+01
8.930000000000000000e+02,4.535896093717273203e+01,3.799277430990359505e+01
8.940000000000000000e+02,4.535450176517261411e+01,3.799277430990359505e+01
8.945000000000000000e+02,4.537259306337669784e+01,3.799277430990359505e+01
8.965000000000000000e+02,4.538113996730275090e+01,3.799277430990359505e+01
8.985000000000000000e+02,4.537802744446008063e+01,3.799277430990359505e+01
8.990000000000000000e+02,4.537213577491080230e+01,3.799277430990359505e+01
9.000000000000000000e+02,4.535172375939242073e+01,3.799277430990359505e+01
9.005000000000000000e+02,4.535894621903207735e+01,3.799277430990359505e+01
9.010000000000000000e+02,4.536900263485667040e+01,3.799277430990359505e+01
9.015000000000000000e+02,4.538145109363635754e+01,3.799277430990359505e+01
9.020000000000000000e+02,4.536326307389411738e+01,3.799277430990359505e+01
9.025000000000000000e+02,4.538771904244826061e+01,3.799277430990359505e+01
9.030000000000000000e+02,4.536833279624734416e+01,3.799277430990359505e+01
9.035000000000000000e+02,4.535470780713932726e+01,3.799277430990359505e+01
9.040000000000000000e+02,4.536354561741953262e+01,3.799277430990359505e+01
9.045000000000000000e+02,4.536767970451774090e+01,3.799277430990359505e+01
9.055000000000000000e+02,4.538759337791602633e+01,3.799277430990359505e+01
9.065000000000000000e+02,4.538321394828341226e+01,3.799277430990359505e+01
9.070000000000000000e+02,4.538144663465129014e+01,3.799277430990359505e+01
9.080000000000000000e+02,4.536741771290905234e+01,3.799277430990359505e+01
9.090000000000000000e+02,4.537270500866282674e+01,3.799277430990359505e+01
9.095000000000000000e+02,4.538036782007309711e+01,3.799277430990359505e+01
9.100000000000000000e+02,4.535761111615387620e+01,3.799277430990359505e+01
9.105000000000000000e+02,4.537576726355923284e+01,3.799277430990359505e+01
9.115000000000000000e+02,4.539227148383213262e+01,3.799277430990359505e+01
9.120000000000000000e+02,4.541155617821856794e+01,3.799277430990359505e+01
9.125000000000000000e+02,4.536927831613601114e+01,3.799277430990359505e+01
9.140000000000000000e+02,4.539445319128513034e+01,3.799277430990359505e+01
9.150000000000000000e+02,4.535472122693340680e+01,3.799277430990359505e+01
9.155000000000000000e+02,4.536130641083240533e+01,3.799277430990359505e+01
9.165000000000000000e+02,4.537869286323372364e+01,3.799277430990359505e+01
9.175000000000000000e+02,4.539067140621174445e+01,3.799277430990359505e+01
9.180000000000000000e+02,4.536327428915176796e+01,3.799277430990359505e+01
9.195000000000000000e+02,4.539052908462240055e+01,3.799277430990359505e+01
9.205000000000000000e+02,4.541586395724621639e+01,3.799277430990359505e+01
9.210000000000000000e+02,4.537162837130691173e+01,3.799277430990359505e+01
9.220000000000000000e+02,4.539238039852191520e+01,3.799277430990359505e+01
9.230000000000000000e+02,4.538741939087304189e+01,3.799277430990359505e+01
9.235000000000000000e+02,4.538293636280966581e+01,3.799277430990359505e+01
9.250000000000000000e+02,4.537202037230215268e+01,3.799277430990359505e+01
9.260000000000000000e+02,4.538194355386129075e+01,3.799277430990359505e+01
9.265000000000000000e+02,4.539059598441551913e+01,3.799277430990359505e+01
9.270000000000000000e+02,4.537732254114200714e+01,3.799277430990359505e+01
9.275000000000000000e+02,4.539380864256218473e+01,3.799277430990359505e+01
9.285000000000000000e+02,4.540464447140107040e+01,3.799277430990359505e+01
9.290000000000000000e+02,4.537000687980001601e+01,3.799277430990359505e+01
9.295000000000000000e+02,4.537823522607459381e+01,3.799277430990359505e+01
9.305000000000000000e+02,4.540098286799779004e+01,3.799277430990359505e+01
9.310000000000000000e+02,4.539409476669622023e+01,3.799277430990359505e+01
9.315000000000000000e+02,4.536591438507653606e+01,3.799277430990359505e+01
9.325000000000000000e+02,4.540181773675593746e+01,3.799277430990359505e+01
9.330000000000000000e+02,4.537753478869918666e+01,3.799277430990359505e+01
9.335000000000000000e+02,4.538802022887226428e+01,3.799277430990359505e+01
9.345000000000000000e+02,4.540800861181863013e+01,3.799277430990359505e+01
9.350000000000000000e+02,4.539840347216751582e+01,3.799277430990359505e+01
9.355000000000000000e+02,4.538922094914740057e+01,3.799277430990359505e+01
9.370000000000000000e+02,4.540917518494838134e+01,3.799277430990359505e+01
9.385000000000000000e+02,4.542515805116079974e+01,3.799277430990359505e+01
9.390000000000000000e+02,4.535900329257655983e+01,3.799277430990359505e+01
9.405000000000000000e+02,4.540128886787930185e+01,3.799277430990359505e+01
9.420000000000000000e+02,4.540034680955925239e+01,3.799277430990359505e+01
9.425000000000000000e+02,4.539685975434223053e+01,3.799277430990359505e+01
9.435000000000000000e+02,4.537889221972798737e+01,3.799277430990359505e+01
9.445000000000000000e+02,4.537261450525805628e+01,3.799277430990359505e+01
9.450000000000000000e+02,4.539302465780423290e+01,3.799277430990359505e+01
9.455000000000000000e+02,4.536767490317383533e+01,3.799277430990359505e+01
9.460000000000000000e+02,4.540928305686694699e+01,3.799277430990359505e+01
9.465000000000000000e+02,4.538542134944629680e+01,3.799277430990359505e+01
9.475000000000000000e+02,4.541089758036226698e+01,3.799277430990359505e+01
9.480000000000000000e+02,4.542957228960094085e+01,3.799277430990359505e+01
9.485000000000000000e+02,4.538492080030550824e+01,3.799277430990359505e+01
9.490000000000000000e+02,4.540778608235192593e+01,3.799277430990359505e+01
9.495000000000000000e+02,4.538681153831177539e+01,3.799277430990359505e+01
9.505000000000000000e+02,4.539739556318792779e+01,3.799277430990359505e+01
9.510000000000000000e+02,4.538918366679354932e+01,3.799277430990359505e+01
9.515000000000000000e+02,4.538829275835084331e+01,3.799277430990359505e+01
9.525000000000000000e+02,4.540250670992932669e+01,3.799277430990359505e+01
9.535000000000000000e+02,4.539682898521728305e+01,3.799277430990359505e+01
9.540000000000000000e+02,4.538807375219791140e+01,3.799277430990359505e+01
9.550000000000000000e+02,4.540257217729563877e+01,3.799277430990359505e+01
9.555000000000000000e+02,4.543259426828555547e+01,3.799277430990359505e+01
9.560000000000000000e+02,4.539445879042618515e+01,3.799277430990359505e+01
9.565000000000000000e+02,4.543002891988005132e+01,3.799277430990359505e+01
9.570000000000000000e+02,4.539654697064397482e+01,3.799277430990359505e+01
9.580000000000000000e+02,4.538560084497760272e+01,3.799277430990359505e+01
9.585000000000000000e+02,4.539296083561654171e+01,3.799277430990359505e+01
9.590000000000000000e+02,4.540900030763073403e+01,3.799277430990359505e+01
9.595000000000000000e+02,4.539697539064258081e+01,3.799277430990359505e+01
9.600000000000000000e+02,4.540982905531414104e+01,3.799277430990359505e+01
9.610000000000000000e+02,4.539096438051718252e+01,3.799277430990359505e+01
9.620000000000000000e+02,4.539332108917606945e+01,3.799277430990359505e+01
9.625000000000000000e+02,4.540499181515611582e+01,3.799277430990359505e+01
9.635000000000000000e+02,4.541743048709351172e+01,3.799277430990359505e+01
9.640000000000000000e+02,4.541697827334403570e+01,3.799277430990359505e+01
9.645000000000000000e+02,4.539221515809742158e+01,3.799277430990359505e+01
9.650000000000000000e+02,4.541123861872624445e+01,3.799277430990359505e+01
9.655000000000000000e+02,4.539151972492919640e+01,3.799277430990359505e+01
9.670000000000000000e+02,4.540128602669948776e+01,3.799277430990359505e+01
9.685000000000000000e+02,4.540065879005796035e+01,3.799277430990359505e+01
9.690000000000000000e+02,4.538144421378892446e+01,3.799277430990359505e+01
9.715000000000000000e+02,4.541094539789350648e+01,3.799277430990359505e+01
9.735000000000000000e+02,4.542152426181201008e+01,3.799277430990359505e+01
9.740000000000000000e+02,4.540411330455148686e+01,3.799277430990359505e+01
9.745000000000000000e+02,4.542229529378931829e+01,3.799277430990359505e+01
9.750000000000000000e+02,4.540985448309192662e+01,3.799277430990359505e+01
9.760000000000000000e+02,4.544109600166063956e+01,3.799277430990359505e+01
9.765000000000000000e+02,4.540564605091859818e+01,3.799277430990359505e+01
9.770000000000000000e+02,4.538772264332487794e+01,3.799277430990359505e+01
9.785000000000000000e+02,4.540838644096861998e+01,3.799277430990359505e+01
9.800000000000000000e+02,4.541092401855939187e+01,3.799277430990359505e+01
9.805000000000000000e+02,4.540376526621307107e+01,3.799277430990359505e+01
9.820000000000000000e+02,4.539784264114206280e+01,3.799277430990359505e+01
9.835000000000000000e+02,4.540737339758445756e+01,3.799277430990359505e+01
9.840000000000000000e+02,4.541223833280604083e+01,3.799277430990359505e+01
9.850000000000000000e+02,4.539253160327174896e+01,3.799277430990359505e+01
9.855000000000000000e+02,4.540789577283446476e+01,3.799277430990359505e+01
9.860000000000000000e+02,4.542539084481702361e+01,3.799277430990359505e+01
9.870000000000000000e+02,4.540838353039049480e+01,3.799277430990359505e+01
9.875000000000000000e+02,4.541200806961924741e+01,3.799277430990359505e+01
9.880000000000000000e+02,4.544316032168311636e+01,3.799277430990359505e+01
9.895000000000000000e+02,4.541952931146976624e+01,3.799277430990359505e+01
9.905000000000000000e+02,4.540979298351450666e+01,3.799277430990359505e+01
9.910000000000000000e+02,4.542827491566229980e+01,3.799277430990359505e+01
9.920000000000000000e+02,4.540548784448484554e+01,3.799277430990359505e+01
9.925000000000000000e+02,4.540671982445903154e+01,3.799277430990359505e+01
9.930000000000000000e+02,4.541805486750276089e+01,3.799277430990359505e+01
9.935000000000000000e+02,4.538188098249916891e+01,3.799277430990359505e+01
9.940000000000000000e+02,4.541618939209102734e+01,3.799277430990359505e+01
9.950000000000000000e+02,4.538214846647292688e+01,3.799277430990359505e+01
9.955000000000000000e+02,4.540872234818641573e+01,3.799277430990359505e+01
9.960000000000000000e+02,4.541620064894683395e+01,3.799277430990359505e+01
9.965000000000000000e+02,4.539406282469338549e+01,3.799277430990359505e+01
9.970000000000000000e+02,4.541025040325841644e+01,3.799277430990359505e+01
9.995000000000000000e+02,4.542292317138569047e+01,3.799277430990359505e+01
1.001500000000000000e+03,4.542086125962248389e+01,3.799277430990359505e+01
1.002000000000000000e+03,4.539811159366389148e+01,3.799277430990359505e+01
1.003500000000000000e+03,4.541743025359957642e+01,3.799277430990359505e+01
1.005000000000000000e+03,4.542001797202087232e+01,3.799277430990359505e+01
1.005500000000000000e+03,4.541152923343355496e+01,3.799277430990359505e+01
1.006500000000000000e+03,4.542322134724390281e+01,3.799277430990359505e+01
1.007000000000000000e+03,4.543801324146433984e+01,3.799277430990359505e+01
1.007500000000000000e+03,4.541331345770230143e+01,3.799277430990359505e+01
1.008500000000000000e+03,4.542480133834714451e+01,3.799277430990359505e+01
1.009000000000000000e+03,4.541265267920378790e+01,3.799277430990359505e+01
1.009500000000000000e+03,4.541433018663995114e+01,3.799277430990359505e+01
1.011500000000000000e+03,4.542211974968437715e+01,3.799277430990359505e+01
1.013000000000000000e+03,4.540567705330673220e+01,3.799277430990359505e+01
1.013500000000000000e+03,4.539882324710502814e+01,3.799277430990359505e+01
1.014000000000000000e+03,4.542281689273063705e+01,3.799277430990359505e+01
1.014500000000000000e+03,4.540671307328798889e+01,3.799277430990359505e+01
1.015500000000000000e+03,4.542489246187576413e+01,3.799277430990359505e+01
1.016000000000000000e+03,4.542620882418911066e+01,3.799277430990359505e+01
1.016500000000000000e+03,4.540441462071480316e+01,3.799277430990359505e+01
1.018000000000000000e+03,4.542391387045044837e+01,3.799277430990359505e+01
1.019000000000000000e+03,4.543910177434170805e+01,3.799277430990359505e+01
1.019500000000000000e+03,4.539842932297825229e+01,3.799277430990359505e+01
1.020500000000000000e+03,4.540891375465715640e+01,3.799277430990359505e+01
1.021500000000000000e+03,4.543310142977264121e+01,3.799277430990359505e+01
1.022000000000000000e+03,4.539634545050773795e+01,3.799277430990359505e+01
1.023500000000000000e+03,4.544939411812568864e+01,3.799277430990359505e+01
1.024500000000000000e+03,4.543174699509020087e+01,3.799277430990359505e+01
1.025000000000000000e+03,4.542067486444754110e+01,3.799277430990359505e+01
1.026500000000000000e+03,4.543361092901631082e+01,3.799277430990359505e+01
1.027500000000000000e+03,4.542829082426058562e+01,3.799277430990359505e+01
1.028000000000000000e+03,4.542698262061117731e+01,3.799277430990359505e+01
1.028500000000000000e+03,4.541764334432777162e+01,3.799277430990359505e+01
1.029000000000000000e+03,4.541467794607558517e+01,3.799277430990359505e+01
1.029500000000000000e+03,4.543245313729007506e+01,3.799277430990359505e+01
1.030000000000000000e+03,4.545450481878479110e+01,3.799277430990359505e+01
1.030500000000000000e+03,4.542027213498764837e+01,3.799277430990359505e+01
1.031500000000000000e+03,4.543392175620633111e+01,3.799277430990359505e+01
1.032500000000000000e+03,4.542972129041756801e+01,3.799277430990359505e+01
1.033000000000000000e+03,4.542591206962727313e+01,3.799277430990359505e+01
1.033500000000000000e+03,4.544031967361587476e+01,3.799277430990359505e+01
1.034000000000000000e+03,4.543679318491503949e+01,3.799277430990359505e+01
1.034500000000000000e+03,4.542416721816132963e+01,3.799277430990359505e+01
1.035500000000000000e+03,4.540248130734124032e+01,3.799277430990359505e+01
1.036000000000000000e+03,4.544552841732254223e+01,3.799277430990359505e+01
1.036500000000000000e+03,4.542128477600607539e+01,3.799277430990359505e+01
1.037500000000000000e+03,4.544273221384691652e+01,3.799277430990359505e+01
1.038000000000000000e+03,4.543600417291730764e+01,3.799277430990359505e+01
1.038500000000000000e+03,4.543046115317213918e+01,3.799277430990359505e+01
1.040000000000000000e+03,4.546077478744206246e+01,3.799277430990359505e+01
1.041000000000000000e+03,4.541018099787955009e+01,3.799277430990359505e+01
1.041500000000000000e+03,4.542768957353217019e+01,3.799277430990359505e+01
1.042500000000000000e+03,4.543791248954222084e+01,3.799277430990359505e+01
1.043000000000000000e+03,4.543272731166145917e+01,3.799277430990359505e+01
1.043500000000000000e+03,4.541815877231434939e+01,3.799277430990359505e+01
1.044000000000000000e+03,4.543254913155413277e+01,3.799277430990359505e+01
1.044500000000000000e+03,4.542944229781985399e+01,3.799277430990359505e+01
1.045000000000000000e+03,4.540729365573258036e+01,3.799277430990359505e+01
1.047000000000000000e+03,4.543746974931670479e+01,3.799277430990359505e+01
1.048500000000000000e+03,4.542854716009063765e+01,3.799277430990359505e+01
1.049000000000000000e+03,4.543203343118596393e+01,3.799277430990359505e+01
1.050000000000000000e+03,4.541341887037377489e+01,3.799277430990359505e+01
1.050500000000000000e+03,4.546057721653873784e+01,3.799277430990359505e+01
1.051000000000000000e+03,4.542656689019193550e+01,3.799277430990359505e+01
1.052000000000000000e+03,4.543821207238761417e+01,3.799277430990359505e+01
1.053000000000000000e+03,4.543296775518237496e+01,3.799277430990359505e+01
1.053500000000000000e+03,4.540995367318038944e+01,3.799277430990359505e+01
1.055000000000000000e+03,4.544785792061959739e+01,3.799277430990359505e+01
1.056000000000000000e+03,4.543002107428822001e+01,3.799277430990359505e+01
1.056500000000000000e+03,4.542637112954820111e+01,3.799277430990359505e+01
1.058000000000000000e+03,4.543640955168448414e+01,3.799277430990359505e+01
1.059500000000000000e+03,4.543596550981475701e+01,3.799277430990359505e+01
1.060000000000000000e+03,4.542715638728517291e+01,3.799277430990359505e+01
1.062000000000000000e+03,4.545231397312866761e+01,3.799277430990359505e+01
1.064000000000000000e+03,4.546567048666657485e+01,3.799277430990359505e+01
1.064500000000000000e+03,4.543657475787769329e+01,3.799277430990359505e+01
1.066500000000000000e+03,4.542529425661597031e+01,3.799277430990359505e+01
1.068500000000000000e+03,4.542827100331692236e+01,3.799277430990359505e+01
1.069000000000000000e+03,4.543702449527986431e+01,3.799277430990359505e+01
1.070500000000000000e+03,4.545283617516523123e+01,3.799277430990359505e+01
1.071500000000000000e+03,4.545159369062511701e+01,3.799277430990359505e+01
1.072000000000000000e+03,4.544083032082644991e+01,3.799277430990359505e+01
1.072500000000000000e+03,4.542744869975621924e+01,3.799277430990359505e+01
1.073000000000000000e+03,4.544474082845145091e+01,3.799277430990359505e+01
1.074500000000000000e+03,4.545556049615078109e+01,3.799277430990359505e+01
1.075500000000000000e+03,4.543153146705836321e+01,3.799277430990359505e+01
1.076000000000000000e+03,4.543506383990755637e+01,3.799277430990359505e+01
1.077000000000000000e+03,4.545042032328059634e+01,3.799277430990359505e+01
1.077500000000000000e+03,4.544937970230115099e+01,3.799277430990359505e+01
1.078000000000000000e+03,4.543713827079594836e+01,3.799277430990359505e+01
1.079000000000000000e+03,4.542934425608049764e+01,3.799277430990359505e+01
1.080000000000000000e+03,4.545048268846567652e+01,3.799277430990359505e+01
1.080500000000000000e+03,4.543882459925225703e+01,3.799277430990359505e+01
1.081000000000000000e+03,4.547442836718169445e+01,3.799277430990359505e+01
1.081500000000000000e+03,4.542957812751080837e+01,3.799277430990359505e+01
1.082000000000000000e+03,4.544187934830731734e+01,3.799277430990359505e+01
1.082500000000000000e+03,4.544285128945821839e+01,3.799277430990359505e+01
1.083000000000000000e+03,4.542248542003174805e+01,3.799277430990359505e+01
1.083500000000000000e+03,4.543947692774040092e+01,3.799277430990359505e+01
1.084000000000000000e+03,4.543441826658056470e+01,3.799277430990359505e+01
1.084500000000000000e+03,4.543079819696949784e+01,3.799277430990359505e+01
1.086500000000000000e+03,4.543839802289435426e+01,3.799277430990359505e+01
1.088500000000000000e+03,4.545744964647239073e+01,3.799277430990359505e+01
1.089000000000000000e+03,4.542531486110680561e+01,3.799277430990359505e+01
1.089500000000000000e+03,4.544114368331095477e+01,3.799277430990359505e+01
1.090000000000000000e+03,4.543390257862915860e+01,3.799277430990359505e+01
1.090500000000000000e+03,4.543116335082457624e+01,3.799277430990359505e+01
1.092000000000000000e+03,4.545050572630662344e+01,3.799277430990359505e+01
1.093500000000000000e+03,4.545576382217760880e+01,3.799277430990359505e+01
1.094000000000000000e+03,4.542057382828513568e+01,3.799277430990359505e+01
1.094500000000000000e+03,4.544930227228002195e+01,3.799277430990359505e+01
1.095000000000000000e+03,4.544249772811888732e+01,3.799277430990359505e+01
1.095500000000000000e+03,4.542789337558323126e+01,3.799277430990359505e+01
1.097500000000000000e+03,4.544170713119029870e+01,3.799277430990359505e+01
1.099000000000000000e+03,4.543210384838373983e+01,3.799277430990359505e+01
1.099500000000000000e+03,4.542841665219840053e+01,3.799277430990359505e+01
1.100000000000000000e+03,4.544745826259462262e+01,3.799277430990359505e+01
1.100500000000000000e+03,4.544683481318192975e+01,3.799277430990359505e+01
1.101000000000000000e+03,4.543578950662539029e+01,3.799277430990359505e+01
1.102000000000000000e+03,4.545088390612314555e+01,3.799277430990359505e+01
1.102500000000000000e+03,4.545864701920845619e+01,3.799277430990359505e+01
1.103000000000000000e+03,4.543410584933054253e+01,3.799277430990359505e+01
1.104000000000000000e+03,4.542284204840908046e+01,3.799277430990359505e+01
1.104500000000000000e+03,4.545544541016591467e+01,3.799277430990359505e+01
1.105000000000000000e+03,4.544156123318204266e+01,3.799277430990359505e+01
1.106000000000000000e+03,4.546198223389482962e+01,3.799277430990359505e+01
1.106500000000000000e+03,4.544228364790360075e+01,3.799277430990359505e+01
1.107000000000000000e+03,4.543010700869327678e+01,3.799277430990359505e+01
1.108000000000000000e+03,4.545799270640251422e+01,3.799277430990359505e+01
1.108500000000000000e+03,4.546149023530091426e+01,3.799277430990359505e+01
1.109000000000000000e+03,4.544295572680264428e+01,3.799277430990359505e+01
1.111000000000000000e+03,4.544862318500225484e+01,3.799277430990359505e+01
1.113000000000000000e+03,4.543899401760930346e+01,3.799277430990359505e+01
1.113500000000000000e+03,4.543280907729398876e+01,3.799277430990359505e+01
1.115000000000000000e+03,4.545482778365920495e+01,3.799277430990359505e+01
1.116000000000000000e+03,4.545645498571829535e+01,3.799277430990359505e+01
1.116500000000000000e+03,4.543981350122749063e+01,3.799277430990359505e+01
1.117000000000000000e+03,4.548185697350711365e+01,3.799277430990359505e+01
1.117500000000000000e+03,4.545005455644501069e+01,3.799277430990359505e+01
1.118000000000000000e+03,4.546372535826809269e+01,3.799277430990359505e+01
1.118500000000000000e+03,4.544580375762974711e+01,3.799277430990359505e+01
1.119000000000000000e+03,4.547979712109435724e+01,3.799277430990359505e+01
1.119500000000000000e+03,4.544848963090372962e+01,3.799277430990359505e+01
1.121500000000000000e+03,4.543176016118234628e+01,3.799277430990359505e+01
1.123500000000000000e+03,4.542694827360905663e+01,3.799277430990359505e+01
1.124000000000000000e+03,4.544227919757725687e+01,3.799277430990359505e+01
1.124500000000000000e+03,4.546379668995855639e+01,3.799277430990359505e+01
1.125000000000000000e+03,4.544792772410277593e+01,3.799277430990359505e+01
1.126000000000000000e+03,4.545729892369437408e+01,3.799277430990359505e+01
1.126500000000000000e+03,4.543842635943825314e+01,3.799277430990359505e+01
1.127000000000000000e+03,4.544394027324524643e+01,3.799277430990359505e+01
1.127500000000000000e+03,4.546907497626519756e+01,3.799277430990359505e+01
1.128000000000000000e+03,4.545720357613283369e+01,3.799277430990359505e+01
1.128500000000000000e+03,4.545536567833985231e+01,3.799277430990359505e+01
1.131000000000000000e+03,4.544799504932523604e+01,3.799277430990359505e+01
1.133000000000000000e+03,4.545000147645570365e+01,3.799277430990359505e+01
1.133500000000000000e+03,4.546719605604729963e+01,3.799277430990359505e+01
1.134500000000000000e+03,4.542086177951386361e+01,3.799277430990359505e+01
1.135000000000000000e+03,4.546592362875686177e+01,3.799277430990359505e+01
1.135500000000000000e+03,4.546288774315991787e+01,3.799277430990359505e+01
1.136500000000000000e+03,4.544440072518870011e+01,3.799277430990359505e+01
1.137000000000000000e+03,4.546508579289027097e+01,3.799277430990359505e+01
1.137500000000000000e+03,4.546844939650603834e+01,3.799277430990359505e+01
1.138500000000000000e+03,4.545088701388770147e+01,3.799277430990359505e+01
1.139000000000000000e+03,4.544123788918363971e+01,3.799277430990359505e+01
1.139500000000000000e+03,4.546015414727953896e+01,3.799277430990359505e+01
1.140000000000000000e+03,4.545165011910157205e+01,3.799277430990359505e+01
1.140500000000000000e+03,4.545958436394125357e+01,3.799277430990359505e+01
1.141000000000000000e+03,4.546285633957308647e+01,3.799277430990359505e+01
1.143000000000000000e+03,4.544935971713636746e+01,3.799277430990359505e+01
1.144500000000000000e+03,4.542402659474608129e+01,3.799277430990359505e+01
1.145000000000000000e+03,4.545756395113674841e+01,3.799277430990359505e+01
1.147000000000000000e+03,4.544929972938383855e+01,3.799277430990359505e+01
1.148500000000000000e+03,4.545078821154310589e+01,3.799277430990359505e+01
1.149000000000000000e+03,4.546163967231395020e+01,3.799277430990359505e+01
1.149500000000000000e+03,4.547238987297298252e+01,3.799277430990359505e+01
1.150000000000000000e+03,4.548762450112132427e+01,3.799277430990359505e+01
1.150500000000000000e+03,4.546282686770211967e+01,3.799277430990359505e+01
1.152000000000000000e+03,4.548813237954018263e+01,3.799277430990359505e+01
1.153000000000000000e+03,4.545229979926275377e+01,3.799277430990359505e+01
1.153500000000000000e+03,4.544536110604354917e+01,3.799277430990359505e+01
1.155500000000000000e+03,4.545277876836912156e+01,3.799277430990359505e+01
1.157500000000000000e+03,4.545490967507396363e+01,3.799277430990359505e+01
1.158000000000000000e+03,4.544175738996521119e+01,3.799277430990359505e+01
1.159500000000000000e+03,4.547189910194548190e+01,3.799277430990359505e+01
1.161000000000000000e+03,4.548325627745569477e+01,3.799277430990359505e+01
1.161500000000000000e+03,4.546340096314732904e+01,3.799277430990359505e+01
1.163000000000000000e+03,4.545394162177698405e+01,3.799277430990359505e+01
1.164500000000000000e+03,4.545424099545806484e+01,3.799277430990359505e+01
1.165000000000000000e+03,4.546801899097597754e+01,3.799277430990359505e+01
1.166000000000000000e+03,4.542722027846077992e+01,3.799277430990359505e+01
1.166500000000000000e+03,4.546335866817226190e+01,3.799277430990359505e+01
1.167000000000000000e+03,4.545679182170246690e+01,3.799277430990359505e+01
1.168500000000000000e+03,4.546677396935528037e+01,3.799277430990359505e+01
1.169500000000000000e+03,4.545697999986403204e+01,3.799277430990359505e+01
1.170000000000000000e+03,4.544823106079297759e+01,3.799277430990359505e+01
1.171000000000000000e+03,4.545918390380397511e+01,3.799277430990359505e+01
1.171500000000000000e+03,4.545891415474403630e+01,3.799277430990359505e+01
1.172000000000000000e+03,4.544123845912168491e+01,3.799277430990359505e+01
1.173500000000000000e+03,4.546345609305000579e+01,3.799277430990359505e+01
1.174500000000000000e+03,4.546485515748246087e+01,3.799277430990359505e+01
1.175000000000000000e+03,4.544161944215313298e+01,3.799277430990359505e+01
1.177000000000000000e+03,4.547304831890760823e+01,3.799277430990359505e+01
1.178500000000000000e+03,4.547075277335761712e+01,3.799277430990359505e+01
1.179000000000000000e+03,4.543326197892339735e+01,3.799277430990359505e+01
1.182000000000000000e+03,4.546873077731452639e+01,3.799277430990359505e+01
1.185000000000000000e+03,4.548422667733092339e+01,3.799277430990359505e+01
1.185500000000000000e+03,4.544920284178314773e+01,3.799277430990359505e+01
1.186500000000000000e+03,4.547418824771020240e+01,3.799277430990359505e+01
1.187500000000000000e+03,4.547579376633662207e+01,3.799277430990359505e+01
1.188000000000000000e+03,4.546576214410640659e+01,3.799277430990359505e+01
1.189000000000000000e+03,4.545367961406751078e+01,3.799277430990359505e+01
1.189500000000000000e+03,4.544117140203822913e+01,3.799277430990359505e+01
1.190000000000000000e+03,4.547057536488560459e+01,3.799277430990359505e+01
1.191000000000000000e+03,4.545569028617597240e+01,3.799277430990359505e+01
1.192000000000000000e+03,4.545556337997261664e+01,3.799277430990359505e+01
1.192500000000000000e+03,4.547024856428764394e+01,3.799277430990359505e+01
1.193000000000000000e+03,4.545425085129903664e+01,3.799277430990359505e+01
1.193500000000000000e+03,4.544516150933023368e+01,3.799277430990359505e+01
1.194000000000000000e+03,4.547461396131803468e+01,3.799277430990359505e+01
1.194500000000000000e+03,4.545885128567918088e+01,3.799277430990359505e+01
1.195000000000000000e+03,4.546909506372699639e+01,3.799277430990359505e+01
1.195500000000000000e+03,4.548178378866860783e+01,3.799277430990359505e+01
1.196500000000000000e+03,4.546312546057015425e+01,3.799277430990359505e+01
1.197500000000000000e+03,4.545742923927702606e+01,3.799277430990359505e+01
1.198000000000000000e+03,4.547214224772850599e+01,3.799277430990359505e+01
1.199000000000000000e+03,4.546158311160233012e+01,3.799277430990359505e+01
1.199500000000000000e+03,4.545266762350662759e+01,3.799277430990359505e+01
1.200000000000000000e+03,4.547220438420568911e+01,3.799277430990359505e+01
1.200500000000000000e+03,4.548114972377545229e+01,3.799277430990359505e+01
1.201000000000000000e+03,4.547037854636234044e+01,3.799277430990359505e+01
1.202000000000000000e+03,4.545780594297719546e+01,3.799277430990359505e+01
1.203000000000000000e+03,4.546123370496458449e+01,3.799277430990359505e+01
1.203500000000000000e+03,4.547591379579974102e+01,3.799277430990359505e+01
1.205500000000000000e+03,4.544841837019823316e+01,3.799277430990359505e+01
1.207000000000000000e+03,4.546429928925424946e+01,3.799277430990359505e+01
1.207500000000000000e+03,4.546515603722820487e+01,3.799277430990359505e+01
1.208000000000000000e+03,4.544609502048745497e+01,3.799277430990359505e+01
1.208500000000000000e+03,4.548314702911354601e+01,3.799277430990359505e+01
1.209000000000000000e+03,4.547770421021760257e+01,3.799277430990359505e+01
1.209500000000000000e+03,4.546289437650813170e+01,3.799277430990359505e+01
1.210000000000000000e+03,4.547129139020808708e+01,3.799277430990359505e+01
1.210500000000000000e+03,4.547565454223744297e+01,3.799277430990359505e+01
1.212000000000000000e+03,4.546276259111749596e+01,3.799277430990359505e+01
1.213000000000000000e+03,4.546558360174459068e+01,3.799277430990359505e+01
1.213500000000000000e+03,4.547089084037732221e+01,3.799277430990359505e+01
1.214000000000000000e+03,4.544104736922805188e+01,3.799277430990359505e+01
1.214500000000000000e+03,4.547725740032615249e+01,3.799277430990359505e+01
1.215000000000000000e+03,4.545803529838467227e+01,3.799277430990359505e+01
1.215500000000000000e+03,4.547829807358574072e+01,3.799277430990359505e+01
1.216000000000000000e+03,4.546073933369638809e+01,3.799277430990359505e+01
1.216500000000000000e+03,4.546663564393250567e+01,3.799277430990359505e+01
1.217000000000000000e+03,4.546941610985044235e+01,3.799277430990359505e+01
1.217500000000000000e+03,4.548131379451481138e+01,3.799277430990359505e+01
1.218000000000000000e+03,4.545575144926876021e+01,3.799277430990359505e+01
1.218500000000000000e+03,4.546517180277076875e+01,3.799277430990359505e+01
1.219000000000000000e+03,4.544794391543339884e+01,3.799277430990359505e+01
1.219500000000000000e+03,4.546288930532529093e+01,3.799277430990359505e+01
1.220500000000000000e+03,4.548319862538424729e+01,3.799277430990359505e+01
1.221000000000000000e+03,4.547068876247586644e+01,3.799277430990359505e+01
1.221500000000000000e+03,4.546311960268074870e+01,3.799277430990359505e+01
1.222000000000000000e+03,4.543762583883273720e+01,3.799277430990359505e+01
1.222500000000000000e+03,4.546216048422872547e+01,3.799277430990359505e+01
1.225000000000000000e+03,4.547651773122007768e+01,3.799277430990359505e+01
1.227000000000000000e+03,4.546408855559528917e+01,3.799277430990359505e+01
1.227500000000000000e+03,4.546335004177038996e+01,3.799277430990359505e+01
1.228000000000000000e+03,4.545154235186434022e+01,3.799277430990359505e+01
1.228500000000000000e+03,4.546143567748121228e+01,3.799277430990359505e+01
1.231500000000000000e+03,4.546630379547779910e+01,3.799277430990359505e+01
1.234000000000000000e+03,4.547276348837198157e+01,3.799277430990359505e+01
1.234500000000000000e+03,4.544734943694619744e+01,3.799277430990359505e+01
1.235000000000000000e+03,4.547850309835184390e+01,3.799277430990359505e+01
1.235500000000000000e+03,4.545545302633195917e+01,3.799277430990359505e+01
1.236000000000000000e+03,4.548431517330035945e+01,3.799277430990359505e+01
1.236500000000000000e+03,4.546488545237845358e+01,3.799277430990359505e+01
1.237500000000000000e+03,4.545612050206880639e+01,3.799277430990359505e+01
1.238500000000000000e+03,4.547926553836222041e+01,3.799277430990359505e+01
1.239000000000000000e+03,4.546955413200430485e+01,3.799277430990359505e+01
1.239500000000000000e+03,4.545189729457741379e+01,3.799277430990359505e+01
1.240000000000000000e+03,4.548335385867812164e+01,3.799277430990359505e+01
1.240500000000000000e+03,4.546634790605103404e+01,3.799277430990359505e+01
1.241000000000000000e+03,4.548212394554476390e+01,3.799277430990359505e+01
1.241500000000000000e+03,4.545998082708499055e+01,3.799277430990359505e+01
1.242000000000000000e+03,4.547914521375147956e+01,3.799277430990359505e+01
1.242500000000000000e+03,4.546764106810291395e+01,3.799277430990359505e+01
1.243000000000000000e+03,4.546856256402512031e+01,3.799277430990359505e+01
1.244000000000000000e+03,4.548287858828202701e+01,3.799277430990359505e+01
1.244500000000000000e+03,4.547045370226360461e+01,3.799277430990359505e+01
1.245000000000000000e+03,4.547182552831452540e+01,3.799277430990359505e+01
1.245500000000000000e+03,4.545323478120904781e+01,3.799277430990359505e+01
1.246000000000000000e+03,4.544648748598712729e+01,3.799277430990359505e+01
1.246500000000000000e+03,4.547476083159047278e+01,3.799277430990359505e+01
1.247000000000000000e+03,4.548734547920206239e+01,3.799277430990359505e+01
1.247500000000000000e+03,4.546562159214333576e+01,3.799277430990359505e+01
1.248000000000000000e+03,4.547210838389510457e+01,3.799277430990359505e+01
1.250000000000000000e+03,4.546375820173611970e+01,3.799277430990359505e+01
1.251500000000000000e+03,4.546810121910242941e+01,3.799277430990359505e+01
1.252000000000000000e+03,4.548063139340779770e+01,3.799277430990359505e+01
1.252500000000000000e+03,4.546711448321607918e+01,3.799277430990359505e+01
1.253000000000000000e+03,4.548471241849851765e+01,3.799277430990359505e+01
1.254500000000000000e+03,4.547588214541651297e+01,3.799277430990359505e+01
1.256000000000000000e+03,4.547791711013176297e+01,3.799277430990359505e+01
1.256500000000000000e+03,4.548399972172003203e+01,3.799277430990359505e+01
1.257500000000000000e+03,4.547460638988531656e+01,3.799277430990359505e+01
1.258500000000000000e+03,4.547250081844693881e+01,3.799277430990359505e+01
1.259000000000000000e+03,4.548407385681721848e+01,3.799277430990359505e+01
1.260000000000000000e+03,4.545561963194369071e+01,3.799277430990359505e+01
1.261000000000000000e+03,4.546111416030322516e+01,3.799277430990359505e+01
1.261500000000000000e+03,4.546608140201229276e+01,3.799277430990359505e+01
1.262500000000000000e+03,4.548430001091104913e+01,3.799277430990359505e+01
1.263000000000000000e+03,4.548262247423264881e+01,3.799277430990359505e+01
1.263500000000000000e+03,4.545721516073398760e+01,3.799277430990359505e+01
1.265500000000000000e+03,4.546727346483690013e+01,3.799277430990359505e+01
1.267000000000000000e+03,4.548707900916451052e+01,3.799277430990359505e+01
1.267500000000000000e+03,4.546036972117771313e+01,3.799277430990359505e+01
1.269000000000000000e+03,4.547086628834416899e+01,3.799277430990359505e+01
1.270000000000000000e+03,4.547620324924621116e+01,3.799277430990359505e+01
1.270500000000000000e+03,4.545126081478066737e+01,3.799277430990359505e+01
1.272500000000000000e+03,4.546507111748641705e+01,3.799277430990359505e+01
1.274500000000000000e+03,4.547298911762677420e+01,3.799277430990359505e+01
1.275000000000000000e+03,4.544356957306389688e+01,3.799277430990359505e+01
1.276000000000000000e+03,4.546699981181515682e+01,3.799277430990359505e+01
1.277000000000000000e+03,4.545819243885203065e+01,3.799277430990359505e+01
1.277500000000000000e+03,4.544732616974150119e+01,3.799277430990359505e+01
1.279000000000000000e+03,4.547891044227094426e+01,3.799277430990359505e+01
1.280500000000000000e+03,4.547783726667502435e+01,3.799277430990359505e+01
1.281000000000000000e+03,4.546904009420732962e+01,3.799277430990359505e+01
1.282000000000000000e+03,4.545241395565329157e+01,3.799277430990359505e+01
1.282500000000000000e+03,4.547841736505963439e+01,3.799277430990359505e+01
1.283000000000000000e+03,4.546948756574013117e+01,3.799277430990359505e+01
1.285000000000000000e+03,4.548153079234374729e+01,3.799277430990359505e+01
1.286500000000000000e+03,4.547698493139114362e+01,3.799277430990359505e+01
1.287000000000000000e+03,4.547340330045200574e+01,3.799277430990359505e+01
1.288000000000000000e+03,4.544691274716397800e+01,3.799277430990359505e+01
1.288500000000000000e+03,4.544496651333475512e+01,3.799277430990359505e+01
1.289000000000000000e+03,4.546373178168088458e+01,3.799277430990359505e+01
1.290000000000000000e+03,4.548731858889451019e+01,3.799277430990359505e+01
1.291000000000000000e+03,4.549032517075286819e+01,3.799277430990359505e+01
1.291500000000000000e+03,4.545715923885581589e+01,3.799277430990359505e+01
1.292000000000000000e+03,4.548225186673160181e+01,3.799277430990359505e+01
1.292500000000000000e+03,4.547859983450740629e+01,3.799277430990359505e+01
1.293000000000000000e+03,4.546907586168024551e+01,3.799277430990359505e+01
1.294000000000000000e+03,4.549099924668148276e+01,3.799277430990359505e+01
1.295000000000000000e+03,4.550552689144074492e+01,3.799277430990359505e+01
1.295500000000000000e+03,4.547909643729124696e+01,3.799277430990359505e+01
1.297000000000000000e+03,4.547146184201896801e+01,3.799277430990359505e+01
1.298500000000000000e+03,4.546043239638175493e+01,3.799277430990359505e+01
1.299000000000000000e+03,4.548916741178761214e+01,3.799277430990359505e+01
1.299500000000000000e+03,4.547159448735176568e+01,3.799277430990359505e+01
1.300000000000000000e+03,4.548330547776615163e+01,3.799277430990359505e+01
1.300500000000000000e+03,4.546023957397360249e+01,3.799277430990359505e+01
1.301000000000000000e+03,4.548701234421882589e+01,3.799277430990359505e+01
1.302000000000000000e+03,4.544687723305518290e+01,3.799277430990359505e+01
1.302500000000000000e+03,4.546532892682083116e+01,3.799277430990359505e+01
1.303000000000000000e+03,4.546595926244619079e+01,3.799277430990359505e+01
1.304000000000000000e+03,4.544868748692488936e+01,3.799277430990359505e+01
1.304500000000000000e+03,4.548260235522231199e+01,3.799277430990359505e+01
1.305000000000000000e+03,4.548459048607139721e+01,3.799277430990359505e+01
1.305500000000000000e+03,4.547179315810097933e+01,3.799277430990359505e+01
1.306000000000000000e+03,4.547777828980797210e+01,3.799277430990359505e+01
1.306500000000000000e+03,4.548046695694091568e+01,3.799277430990359505e+01
1.308500000000000000e+03,4.548700547521180937e+01,3.799277430990359505e+01
1.310000000000000000e+03,4.547877381698226884e+01,3.799277430990359505e+01
1.310500000000000000e+03,4.547264096137578093e+01,3.799277430990359505e+01
1.312000000000000000e+03,4.549213814204054529e+01,3.799277430990359505e+01
1.313000000000000000e+03,4.551128222660469902e+01,3.799277430990359505e+01
1.313500000000000000e+03,4.548183493012854939e+01,3.799277430990359505e+01
1.314000000000000000e+03,4.547037848420512773e+01,3.799277430990359505e+01
1.314500000000000000e+03,4.548273901723746349e+01,3.799277430990359505e+01
1.316000000000000000e+03,4.547419334667617363e+01,3.799277430990359505e+01
1.317500000000000000e+03,4.547404182436588371e+01,3.799277430990359505e+01
1.318000000000000000e+03,4.548370429288945616e+01,3.799277430990359505e+01
1.318500000000000000e+03,4.547306496742421444e+01,3.799277430990359505e+01
1.319000000000000000e+03,4.548161008750854961e+01,3.799277430990359505e+01
1.321500000000000000e+03,4.548874170726564614e+01,3.799277430990359505e+01
1.323500000000000000e+03,4.547414409991043982e+01,3.799277430990359505e+01
1.324000000000000000e+03,4.545718640197461013e+01,3.799277430990359505e+01
1.325000000000000000e+03,4.551468093135962789e+01,3.799277430990359505e+01
1.325500000000000000e+03,4.547980421806541784e+01,3.799277430990359505e+01
1.326000000000000000e+03,4.547018212107744262e+01,3.799277430990359505e+01
1.329000000000000000e+03,4.411967742101084156e+01,3.799277430990359505e+01
1.331500000000000000e+03,4.391624298826810957e+01,3.799277430990359505e+01
1.332000000000000000e+03,4.388543278126328318e+01,3.799277430990359505e+01
1.350500000000000000e+03,4.262315129834348681e+01,3.799277430990359505e+01
1.369000000000000000e+03,4.161040402029370000e+01,3.799277430990359505e+01
1.369500000000000000e+03,4.162316894902566844e+01,3.799277430990359505e+01
1.385500000000000000e+03,4.088150078204895266e+01,3.799277430990359505e+01
1.401500000000000000e+03,4.029783809229910219e+01,3.799277430990359505e+01
1.402000000000000000e+03,4.031761846435036034e+01,3.799277430990359505e+01
1.417500000000000000e+03,3.982710407296502098e+01,3.799277430990359505e+01
1.433000000000000000e+03,3.942428671707850185e+01,3.799277430990359505e+01
1.433500000000000000e+03,3.943764624357925186e+01,3.799277430990359505e+01
1.448500000000000000e+03,3.909540229262574940e+01,3.799277430990359505e+01
1.463500000000000000e+03,3.883411498698976771e+01,3.799277430990359505e+01
1.464000000000000000e+03,3.883541483849921860e+01,3.799277430990359505e+01
1.476500000000000000e+03,3.862989602124567767e+01,3.799277430990359505e+01
1.488500000000000000e+03,3.849222261463120986e+01,3.799277430990359505e+01
1.489000000000000000e+03,3.848791461377392409e+01,3.799277430990359505e+01
1.499000000000000000e+03,3.834130277311405877e+01,3.799277430990359505e+01
1.508500000000000000e+03,3.827994208142941091e+01,3.799277430990359505e+01
1.509000000000000000e+03,3.826121172329055753e+01,3.799277430990359505e+01
1.510500000000000000e+03,3.823320107893584918e+01,3.799277430990359505e+01
1.511500000000000000e+03,3.823515316801923092e+01,3.799277430990359505e+01
1.512000000000000000e+03,3.824529927726464251e+01,3.799277430990359505e+01
1.518500000000000000e+03,3.816546120484755278e+01,3.799277430990359505e+01
1.525000000000000000e+03,3.812195721448435393e+01,3.799277430990359505e+01
1.525500000000000000e+03,3.812754688139694537e+01,3.799277430990359505e+01
1.532000000000000000e+03,3.803724150763330414e+01,3.799277430990359505e+01
1.538000000000000000e+03,3.798758575807624283e+01,3.799277430990359505e+01
1.538500000000000000e+03,3.800466802857620507e+01,3.799277430990359505e+01
1.540000000000000000e+03,3.801319742719565653e+01,3.799277430990359505e+01
1.541000000000000000e+03,3.801502687872279296e+01,3.799277430990359505e+01
1.541500000000000000e+03,3.800052657569408865e+01,3.799277430990359505e+01
1.542500000000000000e+03,3.797083766630859003e+01,3.799277430990359505e+01
1.543000000000000000e+03,3.797687082008521031e+01,3.799277430990359505e+01
1.543500000000000000e+03,3.798394937652521719e+01,3.799277430990359505e+01
1.544000000000000000e+03,3.796887021907813420e+01,3.799277430990359505e+01
1.544500000000000000e+03,3.798145919297758866e+01,3.799277430990359505e+01
1.547500000000000000e+03,3.794637020892503187e+01,3.799277430990359505e+01
1.550500000000000000e+03,3.793633728393118787e+01,3.799277430990359505e+01
1.551000000000000000e+03,3.794209703543555179e+01,3.799277430990359505e+01
1.554000000000000000e+03,3.790814032517326382e+01,3.799277430990359505e+01
1.557000000000000000e+03,3.787852148903814253e+01,3.799277430990359505e+01
1.557500000000000000e+03,3.790617734552602514e+01,3.799277430990359505e+01
1.558500000000000000e+03,3.786170316445473105e+01,3.799277430990359505e+01
1.559000000000000000e+03,3.787974831153515964e+01,3.799277430990359505e+01
1.559500000000000000e+03,3.788529051743653042e+01,3.799277430990359505e+01
1.562500000000000000e+03,3.785259466554019525e+01,3.799277430990359505e+01
1.565000000000000000e+03,3.783167830293340472e+01,3.799277430990359505e+01
1.565500000000000000e+03,3.785185709742211202e+01,3.799277430990359505e+01
1.567000000000000000e+03,3.782780503656913140e+01,3.799277430990359505e+01
1.568000000000000000e+03,3.783600433557066367e+01,3.799277430990359505e+01
1.568500000000000000e+03,3.783985694730184690e+01,3.799277430990359505e+01
1.570500000000000000e+03,3.780960091551060742e+01,3.799277430990359505e+01
1.572000000000000000e+03,3.782110323852141676e+01,3.799277430990359505e+01
1.572500000000000000e+03,3.781521703816203228e+01,3.799277430990359505e+01
1.573000000000000000e+03,3.780362066439012381e+01,3.799277430990359505e+01
1.573500000000000000e+03,3.781925785297941900e+01,3.799277430990359505e+01
1.574500000000000000e+03,3.780019279338684157e+01,3.799277430990359505e+01
1.575000000000000000e+03,3.780023791031256053e+01,3.799277430990359505e+01
1.575500000000000000e+03,3.781401557154230630e+01,3.799277430990359505e+01
1.579000000000000000e+03,3.775905344717080681e+01,3.799277430990359505e+01
1.582000000000000000e+03,3.776169270908874154e+01,3.799277430990359505e+01
1.582500000000000000e+03,3.775362024877451006e+01,3.799277430990359505e+01
1.583000000000000000e+03,3.777825780012194201e+01,3.799277430990359505e+01
1.583500000000000000e+03,3.777063691670411316e+01,3.799277430990359505e+01
1.584000000000000000e+03,3.776522153731706055e+01,3.799277430990359505e+01
1.584500000000000000e+03,3.775352253516086165e+01,3.799277430990359505e+01
1.585000000000000000e+03,3.777100613066351542e+01,3.799277430990359505e+01
1.589000000000000000e+03,3.772183072057082853e+01,3.799277430990359505e+01
1.593000000000000000e+03,3.770259919093565770e+01,3.799277430990359505e+01
1.593500000000000000e+03,3.772347005378711060e+01,3.799277430990359505e+01
1.594000000000000000e+03,3.773372495783758040e+01,3.799277430990359505e+01
1.594500000000000000e+03,3.772332206183959613e+01,3.799277430990359505e+01
1.595000000000000000e+03,3.769580609708467733e+01,3.799277430990359505e+01
1.595500000000000000e+03,3.771432079370416801e+01,3.799277430990359505e+01
1.597000000000000000e+03,3.768849439593229533e+01,3.799277430990359505e+01
1.598000000000000000e+03,3.769422097159052498e+01,3.799277430990359505e+01
1.598500000000000000e+03,3.769724945989389653e+01,3.799277430990359505e+01
1.600000000000000000e+03,3.768329291449580865e+01,3.799277430990359505e+01
1.601000000000000000e+03,3.769194074327014476e+01,3.799277430990359505e+01
1.601500000000000000e+03,3.769251797575908114e+01,3.799277430990359505e+01
1.605000000000000000e+03,3.765682594067211397e+01,3.799277430990359505e+01
1.608000000000000000e+03,3.766540875346445461e+01,3.799277430990359505e+01
1.608500000000000000e+03,3.766683419904058638e+01,3.799277430990359505e+01
1.609500000000000000e+03,3.765070952612629185e+01,3.799277430990359505e+01
1.610500000000000000e+03,3.763425909455546758e+01,3.799277430990359505e+01
1.611000000000000000e+03,3.767064342975853464e+01,3.799277430990359505e+01
1.612000000000000000e+03,3.763594120441181445e+01,3.799277430990359505e+01
1.613000000000000000e+03,3.763665008209336804e+01,3.799277430990359505e+01
1.613500000000000000e+03,3.766668541741962173e+01,3.799277430990359505e+01
1.614500000000000000e+03,3.762916094155344382e+01,3.799277430990359505e+01
1.615000000000000000e+03,3.763032778598242345e+01,3.799277430990359505e+01
1.615500000000000000e+03,3.764845737785796587e+01,3.799277430990359505e+01
1.617500000000000000e+03,3.761831813944799308e+01,3.799277430990359505e+01
1.619000000000000000e+03,3.762783830121480833e+01,3.799277430990359505e+01
1.619500000000000000e+03,3.762922949565954411e+01,3.799277430990359505e+01
1.620000000000000000e+03,3.760837830919655289e+01,3.799277430990359505e+01
1.620500000000000000e+03,3.764116410720075123e+01,3.799277430990359505e+01
1.622500000000000000e+03,3.761055800983942277e+01,3.799277430990359505e+01
1.624000000000000000e+03,3.761108834234779863e+01,3.799277430990359505e+01
1.624500000000000000e+03,3.762850579379571059e+01,3.799277430990359505e+01
1.626500000000000000e+03,3.759853818889381216e+01,3.799277430990359505e+01
1.628000000000000000e+03,3.761703090214005840e+01,3.799277430990359505e+01
1.628500000000000000e+03,3.760416838391996919e+01,3.799277430990359505e+01
1.629500000000000000e+03,3.762096918563864278e+01,3.799277430990359505e+01
1.630000000000000000e+03,3.760343034293715192e+01,3.799277430990359505e+01
1.630500000000000000e+03,3.759515603007869800e+01,3.799277430990359505e+01
1.632000000000000000e+03,3.757836163634262050e+01,3.799277430990359505e+01
1.633000000000000000e+03,3.759267845666742858e+01,3.799277430990359505e+01
1.633500000000000000e+03,3.759078593465948614e+01,3.799277430990359505e+01
1.635000000000000000e+03,3.760137210387897255e+01,3.799277430990359505e+01
1.636500000000000000e+03,3.759696722189110574e+01,3.799277430990359505e+01
1.637000000000000000e+03,3.759368096005376003e+01,3.799277430990359505e+01
1.639500000000000000e+03,3.759269858324680058e+01,3.799277430990359505e+01
1.641500000000000000e+03,3.756871180853662651e+01,3.799277430990359505e+01
1.642000000000000000e+03,3.754466185483593677e+01,3.799277430990359505e+01
1.643500000000000000e+03,3.756084417684501631e+01,3.799277430990359505e+01
1.644500000000000000e+03,3.757760851231501675e+01,3.799277430990359505e+01
1.645000000000000000e+03,3.755256544459331991e+01,3.799277430990359505e+01
1.645500000000000000e+03,3.756990862225627836e+01,3.799277430990359505e+01
1.646000000000000000e+03,3.754806902698266668e+01,3.799277430990359505e+01
1.646500000000000000e+03,3.757517902209782079e+01,3.799277430990359505e+01
1.647000000000000000e+03,3.757005306203450345e+01,3.799277430990359505e+01
1.647500000000000000e+03,3.756266747752101764e+01,3.799277430990359505e+01
1.649000000000000000e+03,3.754240881905154481e+01,3.799277430990359505e+01
1.650000000000000000e+03,3.753802201100712921e+01,3.799277430990359505e+01
1.650500000000000000e+03,3.755473062519673277e+01,3.799277430990359505e+01
1.651500000000000000e+03,3.753652416612492715e+01,3.799277430990359505e+01
1.652000000000000000e+03,3.754092612894405079e+01,3.799277430990359505e+01
1.652500000000000000e+03,3.755239504255361283e+01,3.799277430990359505e+01
1.654000000000000000e+03,3.753166328348256542e+01,3.799277430990359505e+01
1.655500000000000000e+03,3.753653842897326598e+01,3.799277430990359505e+01
1.656000000000000000e+03,3.753651580824932665e+01,3.799277430990359505e+01
1.656500000000000000e+03,3.755805940148852073e+01,3.799277430990359505e+01
1.657000000000000000e+03,3.755152543319503167e+01,3.799277430990359505e+01
1.657500000000000000e+03,3.752989522012097012e+01,3.799277430990359505e+01
1.658500000000000000e+03,3.754088091091822577e+01,3.799277430990359505e+01
1.659500000000000000e+03,3.753818643803901267e+01,3.799277430990359505e+01
1.660000000000000000e+03,3.752711630320077063e+01,3.799277430990359505e+01
1.662000000000000000e+03,3.753339775976758119e+01,3.799277430990359505e+01
1.663500000000000000e+03,3.753037154103122930e+01,3.799277430990359505e+01
1.664000000000000000e+03,3.751954739592585497e+01,3.799277430990359505e+01
1.666000000000000000e+03,3.750653850109360832e+01,3.799277430990359505e+01
1.667500000000000000e+03,3.750919202109071904e+01,3.799277430990359505e+01
1.668000000000000000e+03,3.753112578465133709e+01,3.799277430990359505e+01
1.668500000000000000e+03,3.749834907411915452e+01,3.799277430990359505e+01
1.669000000000000000e+03,3.751645819173538854e+01,3.799277430990359505e+01
1.669500000000000000e+03,3.752012730359430748e+01,3.799277430990359505e+01
1.670500000000000000e+03,3.750225434062536323e+01,3.799277430990359505e+01
1.671000000000000000e+03,3.750510496140936567e+01,3.799277430990359505e+01
1.671500000000000000e+03,3.751323832659696222e+01,3.799277430990359505e+01
1.672000000000000000e+03,3.752821000258981599e+01,3.799277430990359505e+01
1.672500000000000000e+03,3.751497402020586946e+01,3.799277430990359505e+01
1.674000000000000000e+03,3.748945504741640633e+01,3.799277430990359505e+01
1.675000000000000000e+03,3.750257190816203945e+01,3.799277430990359505e+01
1.675500000000000000e+03,3.752057689972780707e+01,3.799277430990359505e+01
1.676500000000000000e+03,3.750477780115789272e+01,3.799277430990359505e+01
1.677000000000000000e+03,3.751021817973501271e+01,3.799277430990359505e+01
1.677500000000000000e+03,3.751571357371349080e+01,3.799277430990359505e+01
1.678500000000000000e+03,3.750372313668185598e+01,3.799277430990359505e+01
1.679000000000000000e+03,3.750694779014052926e+01,3.799277430990359505e+01
1.679500000000000000e+03,3.751546962615491054e+01,3.799277430990359505e+01
1.681000000000000000e+03,3.749261506852180048e+01,3.799277430990359505e+01
1.682000000000000000e+03,3.749974053096653392e+01,3.799277430990359505e+01
1.682500000000000000e+03,3.750365439216144381e+01,3.799277430990359505e+01
1.683500000000000000e+03,3.748603870079593747e+01,3.799277430990359505e+01
1.684500000000000000e+03,3.748337460189618753e+01,3.799277430990359505e+01
1.685000000000000000e+03,3.749285751095263208e+01,3.799277430990359505e+01
1.686500000000000000e+03,3.748268527979990239e+01,3.799277430990359505e+01
1.687500000000000000e+03,3.748640045518373398e+01,3.799277430990359505e+01
1.688000000000000000e+03,3.749415328615833687e+01,3.799277430990359505e+01
1.690000000000000000e+03,3.746284106461790486e+01,3.799277430990359505e+01
1.691500000000000000e+03,3.748616791900474965e+01,3.799277430990359505e+01
1.692000000000000000e+03,3.748778337749656231e+01,3.799277430990359505e+01
1.692500000000000000e+03,3.747491842657608885e+01,3.799277430990359505e+01
1.693000000000000000e+03,3.749419552973483150e+01,3.799277430990359505e+01
1.697000000000000000e+03,3.748114080910514190e+01,3.799277430990359505e+01
1.700500000000000000e+03,3.746829621809514776e+01,3.799277430990359505e+01
1.701000000000000000e+03,3.748658874654228867e+01,3.799277430990359505e+01
1.702500000000000000e+03,3.747679985409349257e+01,3.799277430990359505e+01
1.703500000000000000e+03,3.746710010674178903e+01,3.799277430990359505e+01
1.704000000000000000e+03,3.748526045302432408e+01,3.799277430990359505e+01
1.706000000000000000e+03,3.746942860319222035e+01,3.799277430990359505e+01
1.708000000000000000e+03,3.745504369139355560e+01,3.799277430990359505e+01
1.708500000000000000e+03,3.747829402511680996e+01,3.799277430990359505e+01
1.710500000000000000e+03,3.744062762915932296e+01,3.799277430990359505e+01
1.712000000000000000e+03,3.745204455129227483e+01,3.799277430990359505e+01
1.712500000000000000e+03,3.744658050200053623e+01,3.799277430990359505e+01
1.715000000000000000e+03,3.746020731219124400e+01,3.799277430990359505e+01
1.717000000000000000e+03,3.746255189842068489e+01,3.799277430990359505e+01
1.717500000000000000e+03,3.744706809719583163e+01,3.799277430990359505e+01
1.720000000000000000e+03,3.745547718702214723e+01,3.799277430990359505e+01
1.722000000000000000e+03,3.745205164068142523e+01,3.799277430990359505e+01
1.722500000000000000e+03,3.744609678298309774e+01,3.799277430990359505e+01
1.723500000000000000e+03,3.745925154467425244e+01,3.799277430990359505e+01
1.724500000000000000e+03,3.745232011982617593e+01,3.799277430990359505e+01
1.725000000000000000e+03,3.743044361486196436e+01,3.799277430990359505e+01
1.726000000000000000e+03,3.745141994604356483e+01,3.799277430990359505e+01
1.726500000000000000e+03,3.745069353339614793e+01,3.799277430990359505e+01
1.727000000000000000e+03,3.743260408686563068e+01,3.799277430990359505e+01
1.728500000000000000e+03,3.745121633852240706e+01,3.799277430990359505e+01
1.729500000000000000e+03,3.744583062870537304e+01,3.799277430990359505e+01
1.730000000000000000e+03,3.743476643737515985e+01,3.799277430990359505e+01
1.731500000000000000e+03,3.745306986001610028e+01,3.799277430990359505e+01
1.732500000000000000e+03,3.744688607601555219e+01,3.799277430990359505e+01
1.733000000000000000e+03,3.744585360424260756e+01,3.799277430990359505e+01
1.733500000000000000e+03,3.743277836841041051e+01,3.799277430990359505e+01
1.734000000000000000e+03,3.742520288780688276e+01,3.799277430990359505e+01
1.734500000000000000e+03,3.744183474792228594e+01,3.799277430990359505e+01
1.736500000000000000e+03,3.742334150103345536e+01,3.799277430990359505e+01
1.738000000000000000e+03,3.744224855775188132e+01,3.799277430990359505e+01
1.738500000000000000e+03,3.744952864341446741e+01,3.799277430990359505e+01
1.740000000000000000e+03,3.741873842763693858e+01,3.799277430990359505e+01
1.741000000000000000e+03,3.743227788089154728e+01,3.799277430990359505e+01
1.741500000000000000e+03,3.744118486311150917e+01,3.799277430990359505e+01
1.743000000000000000e+03,3.742283701720666755e+01,3.799277430990359505e+01
1.744000000000000000e+03,3.741366795272785595e+01,3.799277430990359505e+01
1.744500000000000000e+03,3.744690531476491202e+01,3.799277430990359505e+01
1.746000000000000000e+03,3.742146511133969966e+01,3.799277430990359505e+01
1.747000000000000000e+03,3.741629311866709173e+01,3.799277430990359505e+01
1.747500000000000000e+03,3.743369425017156260e+01,3.799277430990359505e+01
1.748000000000000000e+03,3.741877260442750952e+01,3.799277430990359505e+01
1.748500000000000000e+03,3.742420634544898661e+01,3.799277430990359505e+01
1.749000000000000000e+03,3.743603550372258582e+01,3.799277430990359505e+01
1.751000000000000000e+03,3.744092811766194018e+01,3.799277430990359505e+01
1.752500000000000000e+03,3.741617451991625387e+01,3.799277430990359505e+01
1.753000000000000000e+03,3.742645985228877237e+01,3.799277430990359505e+01
1.755500000000000000e+03,3.742097619582261103e+01,3.799277430990359505e+01
1.757500000000000000e+03,3.742609285618665638e+01,3.799277430990359505e+01
1.758000000000000000e+03,3.743260804547502119e+01,3.799277430990359505e+01
1.758500000000000000e+03,3.741351717580391778e+01,3.799277430990359505e+01
1.759000000000000000e+03,3.742912025816018229e+01,3.799277430990359505e+01
1.761000000000000000e+03,3.740624140504169759e+01,3.799277430990359505e+01
1.762500000000000000e+03,3.742551047091550487e+01,3.799277430990359505e+01
1.763000000000000000e+03,3.742179565341557179e+01,3.799277430990359505e+01
1.765000000000000000e+03,3.743080008404562875e+01,3.799277430990359505e+01
1.766500000000000000e+03,3.741374648889266297e+01,3.799277430990359505e+01
1.767000000000000000e+03,3.741489775812213026e+01,3.799277430990359505e+01
1.769500000000000000e+03,3.741793008708695112e+01,3.799277430990359505e+01
1.772000000000000000e+03,3.740917996231164722e+01,3.799277430990359505e+01
1.772500000000000000e+03,3.739892894631280029e+01,3.799277430990359505e+01
1.773500000000000000e+03,3.741630053538066392e+01,3.799277430990359505e+01
1.774000000000000000e+03,3.740800398114838288e+01,3.799277430990359505e+01
1.774500000000000000e+03,3.740612941657097679e+01,3.799277430990359505e+01
1.775500000000000000e+03,3.741830726804084861e+01,3.799277430990359505e+01
1.776500000000000000e+03,3.741255667526866091e+01,3.799277430990359505e+01
1.777000000000000000e+03,3.739561799167006484e+01,3.799277430990359505e+01
1.778000000000000000e+03,3.741519787615202830e+01,3.799277430990359505e+01
1.779000000000000000e+03,3.741415331383839771e+01,3.799277430990359505e+01
1.779500000000000000e+03,3.739861328003669882e+01,3.799277430990359505e+01
1.780000000000000000e+03,3.741029356010761830e+01,3.799277430990359505e+01
1.780500000000000000e+03,3.740498369230065379e+01,3.799277430990359505e+01
1.781000000000000000e+03,3.740064742757871841e+01,3.799277430990359505e+01
1.782500000000000000e+03,3.738787192794149661e+01,3.799277430990359505e+01
1.783500000000000000e+03,3.740875331735419707e+01,3.799277430990359505e+01
1.784000000000000000e+03,3.740290841186790516e+01,3.799277430990359505e+01
1.785000000000000000e+03,3.742214625785593540e+01,3.799277430990359505e+01
1.785500000000000000e+03,3.742078865529337151e+01,3.799277430990359505e+01
1.786000000000000000e+03,3.741229322122829615e+01,3.799277430990359505e+01
1.787000000000000000e+03,3.739921011726217159e+01,3.799277430990359505e+01
1.788000000000000000e+03,3.740439112804778432e+01,3.799277430990359505e+01
1.788500000000000000e+03,3.740788245980561300e+01,3.799277430990359505e+01
1.789500000000000000e+03,3.739287214782476099e+01,3.799277430990359505e+01
1.790000000000000000e+03,3.740725018327658802e+01,3.799277430990359505e+01
1.790500000000000000e+03,3.740314524445950894e+01,3.799277430990359505e+01
1.792000000000000000e+03,3.741787877788539163e+01,3.799277430990359505e+01
1.793000000000000000e+03,3.738891370775316148e+01,3.799277430990359505e+01
1.793500000000000000e+03,3.740732275524981532e+01,3.799277430990359505e+01
1.794500000000000000e+03,3.741526822880960879e+01,3.799277430990359505e+01
1.795500000000000000e+03,3.739449020941253821e+01,3.799277430990359505e+01
1.796000000000000000e+03,3.739952859981436006e+01,3.799277430990359505e+01
1.797500000000000000e+03,3.740923360624376670e+01,3.799277430990359505e+01
1.798500000000000000e+03,3.740237192898812424e+01,3.799277430990359505e+01
1.799000000000000000e+03,3.738840707164592203e+01,3.799277430990359505e+01
1.801000000000000000e+03,3.740236970120903948e+01,3.799277430990359505e+01
1.802500000000000000e+03,3.738907570017190096e+01,3.799277430990359505e+01
1.803000000000000000e+03,3.739615302448557088e+01,3.799277430990359505e+01
1.803500000000000000e+03,3.736792906323191943e+01,3.799277430990359505e+01
1.804000000000000000e+03,3.738260686880160222e+01,3.799277430990359505e+01
1.804500000000000000e+03,3.739857251551567430e+01,3.799277430990359505e+01
1.807000000000000000e+03,3.741085498987008151e+01,3.799277430990359505e+01
1.809000000000000000e+03,3.739613829715613491e+01,3.799277430990359505e+01
1.809500000000000000e+03,3.738971876073915723e+01,3.799277430990359505e+01
1.810500000000000000e+03,3.740290946688694618e+01,3.799277430990359505e+01
1.811000000000000000e+03,3.740855603344373748e+01,3.799277430990359505e+01
1.811500000000000000e+03,3.738776288212874732e+01,3.799277430990359505e+01
1.812500000000000000e+03,3.740153813952368012e+01,3.799277430990359505e+01
1.813000000000000000e+03,3.738879603470083168e+01,3.799277430990359505e+01
1.813500000000000000e+03,3.738767364776876434e+01,3.799277430990359505e+01
1.814500000000000000e+03,3.739988014569740926e+01,3.799277430990359505e+01
1.815000000000000000e+03,3.739915878481979661e+01,3.799277430990359505e+01
1.815500000000000000e+03,3.737822231031817921e+01,3.799277430990359505e+01
1.816500000000000000e+03,3.740458053315407483e+01,3.799277430990359505e+01
1.817000000000000000e+03,3.738875298504882494e+01,3.799277430990359505e+01
1.817500000000000000e+03,3.737722810915608562e+01,3.799277430990359505e+01
1.819500000000000000e+03,3.739650474881925390e+01,3.799277430990359505e+01
1.821000000000000000e+03,3.740244356224693689e+01,3.799277430990359505e+01
1.821500000000000000e+03,3.737986914989288323e+01,3.799277430990359505e+01
1.822500000000000000e+03,3.739816478814417167e+01,3.799277430990359505e+01
1.823000000000000000e+03,3.739887440864711010e+01,3.799277430990359505e+01
1.823500000000000000e+03,3.737534813758686880e+01,3.799277430990359505e+01
1.824500000000000000e+03,3.736252947165937144e+01,3.799277430990359505e+01
1.825000000000000000e+03,3.739756319409341501e+01,3.799277430990359505e+01
1.825500000000000000e+03,3.737682970888085521e+01,3.799277430990359505e+01
1.826000000000000000e+03,3.738644922282345107e+01,3.799277430990359505e+01
1.826500000000000000e+03,3.738737592652775277e+01,3.799277430990359505e+01
1.827000000000000000e+03,3.737572211220040685e+01,3.799277430990359505e+01
1.827500000000000000e+03,3.739458237750928049e+01,3.799277430990359505e+01
1.828000000000000000e+03,3.739201981716758638e+01,3.799277430990359505e+01
1.828500000000000000e+03,3.737286547942701986e+01,3.799277430990359505e+01
1.829000000000000000e+03,3.739382129222943263e+01,3.799277430990359505e+01
1.829500000000000000e+03,3.739642191599009635e+01,3.799277430990359505e+01
1.830000000000000000e+03,3.737858019477107518e+01,3.799277430990359505e+01
1.831000000000000000e+03,3.738956359442154564e+01,3.799277430990359505e+01
1.831500000000000000e+03,3.737128599214155855e+01,3.799277430990359505e+01
1.832000000000000000e+03,3.738087167902300934e+01,3.799277430990359505e+01
1.832500000000000000e+03,3.739289334963930855e+01,3.799277430990359505e+01
1.833000000000000000e+03,3.737883365306205974e+01,3.799277430990359505e+01
1.834500000000000000e+03,3.740205898790712524e+01,3.799277430990359505e+01
1.835500000000000000e+03,3.738439295995929967e+01,3.799277430990359505e+01
1.836000000000000000e+03,3.737496528769644044e+01,3.799277430990359505e+01
1.836500000000000000e+03,3.740051442116659786e+01,3.799277430990359505e+01
1.837000000000000000e+03,3.737734601724489636e+01,3.799277430990359505e+01
1.838000000000000000e+03,3.738966663052967476e+01,3.799277430990359505e+01
1.838500000000000000e+03,3.738669662550421435e+01,3.799277430990359505e+01
1.839000000000000000e+03,3.738226053244052594e+01,3.799277430990359505e+01
1.840000000000000000e+03,3.737133051866954503e+01,3.799277430990359505e+01
1.840500000000000000e+03,3.738795963358562346e+01,3.799277430990359505e+01
1.841000000000000000e+03,3.738864314289263291e+01,3.799277430990359505e+01
1.841500000000000000e+03,3.740030810492800128e+01,3.799277430990359505e+01
1.842000000000000000e+03,3.738493709976904711e+01,3.799277430990359505e+01
1.843000000000000000e+03,3.739888114537070862e+01,3.799277430990359505e+01
1.843500000000000000e+03,3.739147673263929761e+01,3.799277430990359505e+01
1.844000000000000000e+03,3.738680013610014896e+01,3.799277430990359505e+01
1.846000000000000000e+03,3.737426327493477629e+01,3.799277430990359505e+01
1.847500000000000000e+03,3.738854902071515340e+01,3.799277430990359505e+01
1.848000000000000000e+03,3.739817044100333732e+01,3.799277430990359505e+01
1.849500000000000000e+03,3.736857846010948236e+01,3.799277430990359505e+01
1.850500000000000000e+03,3.738565072870285633e+01,3.799277430990359505e+01
1.851000000000000000e+03,3.739624741106509020e+01,3.799277430990359505e+01
1.852000000000000000e+03,3.737439423748694622e+01,3.799277430990359505e+01
1.853000000000000000e+03,3.736626770027645961e+01,3.799277430990359505e+01
1.853500000000000000e+03,3.738590523575314961e+01,3.799277430990359505e+01
1.854000000000000000e+03,3.736169104901134830e+01,3.799277430990359505e+01
1.854500000000000000e+03,3.737846207024062295e+01,3.799277430990359505e+01
1.856000000000000000e+03,3.739124246702470344e+01,3.799277430990359505e+01
1.857000000000000000e+03,3.738455730486593609e+01,3.799277430990359505e+01
1.857500000000000000e+03,3.736859354873239880e+01,3.799277430990359505e+01
1.858500000000000000e+03,3.738396967513584457e+01,3.799277430990359505e+01
1.859000000000000000e+03,3.738488877015176115e+01,3.799277430990359505e+01
1.859500000000000000e+03,3.736530132708139007e+01,3.799277430990359505e+01
1.862000000000000000e+03,3.738832196812717257e+01,3.799277430990359505e+01
1.864000000000000000e+03,3.738718413166870391e+01,3.799277430990359505e+01
1.864500000000000000e+03,3.737867096051192561e+01,3.799277430990359505e+01
1.865000000000000000e+03,3.736391265496568082e+01,3.799277430990359505e+01
1.865500000000000000e+03,3.738115354949123770e+01,3.799277430990359505e+01
1.866000000000000000e+03,3.735109050019717358e+01,3.799277430990359505e+01
1.866500000000000000e+03,3.737873116602157353e+01,3.799277430990359505e+01
1.868500000000000000e+03,3.739379615426271641e+01,3.799277430990359505e+01
1.870000000000000000e+03,3.736876300773674586e+01,3.799277430990359505e+01
1.870500000000000000e+03,3.737017424031885326e+01,3.799277430990359505e+01
1.871500000000000000e+03,3.738088015019097554e+01,3.799277430990359505e+01
1.872000000000000000e+03,3.737226861108256770e+01,3.799277430990359505e+01
1.872500000000000000e+03,3.737306891464476166e+01,3.799277430990359505e+01
1.873500000000000000e+03,3.738427470697629218e+01,3.799277430990359505e+01
1.874000000000000000e+03,3.738564386192126676e+01,3.799277430990359505e+01
1.874500000000000000e+03,3.735920693419382133e+01,3.799277430990359505e+01
1.875000000000000000e+03,3.737693763570639760e+01,3.799277430990359505e+01
1.875500000000000000e+03,3.737382939894263956e+01,3.799277430990359505e+01
1.876000000000000000e+03,3.736280621163695770e+01,3.799277430990359505e+01
1.877500000000000000e+03,3.738684011245847216e+01,3.799277430990359505e+01
1.878500000000000000e+03,3.738288499681135590e+01,3.799277430990359505e+01
1.879000000000000000e+03,3.737337028610669165e+01,3.799277430990359505e+01
1.881000000000000000e+03,3.736317870089087734e+01,3.799277430990359505e+01
1.882500000000000000e+03,3.737153838653394189e+01,3.799277430990359505e+01
1.883000000000000000e+03,3.737897603093755805e+01,3.799277430990359505e+01
1.884500000000000000e+03,3.737087783487363168e+01,3.799277430990359505e+01
1.886000000000000000e+03,3.736830749299472387e+01,3.799277430990359505e+01
1.886500000000000000e+03,3.739080287663034596e+01,3.799277430990359505e+01
1.887500000000000000e+03,3.735638719947968411e+01,3.799277430990359505e+01
1.888000000000000000e+03,3.738093484407414024e+01,3.799277430990359505e+01
1.888500000000000000e+03,3.737647258656129878e+01,3.799277430990359505e+01
1.889000000000000000e+03,3.736088392654674806e+01,3.799277430990359505e+01
1.889500000000000000e+03,3.738129722683186884e+01,3.799277430990359505e+01
1.890000000000000000e+03,3.737111712576265177e+01,3.799277430990359505e+01
1.890500000000000000e+03,3.737957342807614225e+01,3.799277430990359505e+01
1.891500000000000000e+03,3.736427749308396074e+01,3.799277430990359505e+01
1.892500000000000000e+03,3.735853040697865168e+01,3.799277430990359505e+01
1.893000000000000000e+03,3.738204780632719348e+01,3.799277430990359505e+01
1.895000000000000000e+03,3.738764365408020751e+01,3.799277430990359505e+01
1.897000000000000000e+03,3.737856650035487860e+01,3.799277430990359505e+01
1.897500000000000000e+03,3.736312538659309723e+01,3.799277430990359505e+01
1.899000000000000000e+03,3.737253329261690737e+01,3.799277430990359505e+01
1.900000000000000000e+03,3.737397376786656622e+01,3.799277430990359505e+01
1.900500000000000000e+03,3.736149356871894156e+01,3.799277430990359505e+01
1.901000000000000000e+03,3.737039447747461196e+01,3.799277430990359505e+01
1.901500000000000000e+03,3.736187539305062444e+01,3.799277430990359505e+01
1.902000000000000000e+03,3.738159017962392738e+01,3.799277430990359505e+01
1.902500000000000000e+03,3.737825557305873758e+01,3.799277430990359505e+01
1.903000000000000000e+03,3.735844050126593174e+01,3.799277430990359505e+01
1.903500000000000000e+03,3.736902883916430795e+01,3.799277430990359505e+01
1.904000000000000000e+03,3.738199875489037538e+01,3.799277430990359505e+01
1.904500000000000000e+03,3.736065617427926355e+01,3.799277430990359505e+01
1.907000000000000000e+03,3.737352195078324257e+01,3.799277430990359505e+01
1.909000000000000000e+03,3.737799037167969374e+01,3.799277430990359505e+01
1.909500000000000000e+03,3.736736030682968135e+01,3.799277430990359505e+01
1.910500000000000000e+03,3.735610238975829844e+01,3.799277430990359505e+01
1.911000000000000000e+03,3.735644079306513987e+01,3.799277430990359505e+01
1.911500000000000000e+03,3.737874388718650209e+01,3.799277430990359505e+01
1.912000000000000000e+03,3.736216338472442544e+01,3.799277430990359505e+01
1.912500000000000000e+03,3.736144558950284278e+01,3.799277430990359505e+01
1.913000000000000000e+03,3.737253682467789417e+01,3.799277430990359505e+01
1.913500000000000000e+03,3.735969210141788466e+01,3.799277430990359505e+01
1.914000000000000000e+03,3.735611504228371871e+01,3.799277430990359505e+01
1.914500000000000000e+03,3.737188865174868369e+01,3.799277430990359505e+01
1.916000000000000000e+03,3.738483758438104587e+01,3.799277430990359505e+01
1.917000000000000000e+03,3.737202912313822623e+01,3.799277430990359505e+01
1.917500000000000000e+03,3.736496550933273397e+01,3.799277430990359505e+01
1.918500000000000000e+03,3.738213944991177584e+01,3.799277430990359505e+01
1.919000000000000000e+03,3.737487076052807566e+01,3.799277430990359505e+01
1.919500000000000000e+03,3.737379584467421978e+01,3.799277430990359505e+01
1.921000000000000000e+03,3.736499810562266788e+01,3.799277430990359505e+01
1.922500000000000000e+03,3.736054490700775688e+01,3.799277430990359505e+01
1.923000000000000000e+03,3.737429739060598166e+01,3.799277430990359505e+01
1.925500000000000000e+03,3.738341957274497673e+01,3.799277430990359505e+01
1.927500000000000000e+03,3.737368948531383239e+01,3.799277430990359505e+01
1.928000000000000000e+03,3.736629886021582791e+01,3.799277430990359505e+01
1.929000000000000000e+03,3.735214718975068138e+01,3.799277430990359505e+01
1.929500000000000000e+03,3.735483984228773124e+01,3.799277430990359505e+01
1.930000000000000000e+03,3.737248152752934516e+01,3.799277430990359505e+01
1.930500000000000000e+03,3.735635653761652009e+01,3.799277430990359505e+01
1.931000000000000000e+03,3.736267241691118812e+01,3.799277430990359505e+01
1.931500000000000000e+03,3.737549130997231117e+01,3.799277430990359505e+01
1.932000000000000000e+03,3.736304645861906693e+01,3.799277430990359505e+01
1.932500000000000000e+03,3.737257331567275287e+01,3.799277430990359505e+01
1.933000000000000000e+03,3.735913195763970407e+01,3.799277430990359505e+01
1.933500000000000000e+03,3.736517099841952927e+01,3.799277430990359505e+01
1.934000000000000000e+03,3.736899321891748826e+01,3.799277430990359505e+01
1.935000000000000000e+03,3.735359870383415171e+01,3.799277430990359505e+01
1.935500000000000000e+03,3.736207722810372900e+01,3.799277430990359505e+01
1.936000000000000000e+03,3.737515647691840570e+01,3.799277430990359505e+01
1.937500000000000000e+03,3.735770070775964768e+01,3.799277430990359505e+01
1.938500000000000000e+03,3.737598401300724760e+01,3.799277430990359505e+01
1.939000000000000000e+03,3.737650355677753566e+01,3.799277430990359505e+01
1.940000000000000000e+03,3.735575320427433610e+01,3.799277430990359505e+01
1.941000000000000000e+03,3.736021890884306629e+01,3.799277430990359505e+01
1.941500000000000000e+03,3.736927600346915312e+01,3.799277430990359505e+01
1.944500000000000000e+03,3.738342377600462640e+01,3.799277430990359505e+01
1.947000000000000000e+03,3.737340778690928289e+01,3.799277430990359505e+01
1.947500000000000000e+03,3.736974480685510969e+01,3.799277430990359505e+01
1.948500000000000000e+03,3.738411631177893923e+01,3.799277430990359505e+01
1.949000000000000000e+03,3.735966272302682967e+01,3.799277430990359505e+01
1.949500000000000000e+03,3.736428843678669409e+01,3.799277430990359505e+01
1.952000000000000000e+03,3.738380142417933882e+01,3.799277430990359505e+01
1.954000000000000000e+03,3.737831558224846162e+01,3.799277430990359505e+01
1.954500000000000000e+03,3.737531819459775306e+01,3.799277430990359505e+01
1.955500000000000000e+03,3.735483147841209473e+01,3.799277430990359505e+01
1.956000000000000000e+03,3.736455251436848357e+01,3.799277430990359505e+01
1.956500000000000000e+03,3.736816272659455507e+01,3.799277430990359505e+01
1.957500000000000000e+03,3.735675604619110857e+01,3.799277430990359505e+01
1.958000000000000000e+03,3.736602748467075230e+01,3.799277430990359505e+01
1.958500000000000000e+03,3.737182116521823616e+01,3.799277430990359505e+01
1.960500000000000000e+03,3.736265208570888063e+01,3.799277430990359505e+01
1.962000000000000000e+03,3.736176937479677207e+01,3.799277430990359505e+01
1.962500000000000000e+03,3.737406507229067643e+01,3.799277430990359505e+01
1.965000000000000000e+03,3.738252067043038807e+01,3.799277430990359505e+01
1.967000000000000000e+03,3.735901619444159394e+01,3.799277430990359505e+01
1.967500000000000000e+03,3.736634882977632088e+01,3.799277430990359505e+01
1.968500000000000000e+03,3.737618447490254425e+01,3.799277430990359505e+01
1.969500000000000000e+03,3.738065902398615492e+01,3.799277430990359505e+01
1.970000000000000000e+03,3.734968316933012034e+01,3.799277430990359505e+01
1.971000000000000000e+03,3.736837750438868966e+01,3.799277430990359505e+01
1.971500000000000000e+03,3.737809828538010493e+01,3.799277430990359505e+01
1.972000000000000000e+03,3.735477845185427270e+01,3.799277430990359505e+01
1.973000000000000000e+03,3.737116726749128759e+01,3.799277430990359505e+01
1.973500000000000000e+03,3.735856748293985419e+01,3.799277430990359505e+01
1.974000000000000000e+03,3.735736023367164194e+01,3.799277430990359505e+01
1.975000000000000000e+03,3.737233992592684473e+01,3.799277430990359505e+01
1.975500000000000000e+03,3.738015246949883164e+01,3.799277430990359505e+01
1.976000000000000000e+03,3.736234635790541603e+01,3.799277430990359505e+01
1.977000000000000000e+03,3.738177677027559298e+01,3.799277430990359505e+01
1.977500000000000000e+03,3.735206466575682072e+01,3.799277430990359505e+01
1.978000000000000000e+03,3.736334018200214757e+01,3.799277430990359505e+01
1.979500000000000000e+03,3.735577202794529228e+01,3.799277430990359505e+01
1.980500000000000000e+03,3.737964812362496758e+01,3.799277430990359505e+01
1.981000000000000000e+03,3.737340267101185987e+01,3.799277430990359505e+01
1.982500000000000000e+03,3.736721500565572995e+01,3.799277430990359505e+01
1.983500000000000000e+03,3.735382043588759871e+01,3.799277430990359505e+01
1.984000000000000000e+03,3.737912315789092332e+01,3.799277430990359505e+01
1.986500000000000000e+03,3.736133628967310472e+01,3.799277430990359505e+01


==> figures/data/diameter_r180.csv <==
time,diameter,diameter_0
-4.900000000000000000e+01,3.799277430990359505e+01,3.799277430990359505e+01
-4.750000000000000000e+01,3.797064796414246501e+01,3.799277430990359505e+01
-4.650000000000000000e+01,3.798303072316679874e+01,3.799277430990359505e+01
-4.600000000000000000e+01,3.798580220483120939e+01,3.799277430990359505e+01
-4.550000000000000000e+01,3.795479592618376330e+01,3.799277430990359505e+01
-4.500000000000000000e+01,3.797455482459618281e+01,3.799277430990359505e+01
-4.400000000000000000e+01,3.799571652548446821e+01,3.799277430990359505e+01
-4.350000000000000000e+01,3.800343622497926077e+01,3.799277430990359505e+01
-4.300000000000000000e+01,3.797599404905353282e+01,3.799277430990359505e+01
-3.950000000000000000e+01,3.800064757192478737e+01,3.799277430990359505e+01
-3.600000000000000000e+01,3.799990570795451106e+01,3.799277430990359505e+01
-3.550000000000000000e+01,3.798798288798739264e+01,3.799277430990359505e+01
-2.500000000000000000e+01,3.796972864420745708e+01,3.799277430990359505e+01
-1.500000000000000000e+01,3.797229709158227706e+01,3.799277430990359505e+01
-1.450000000000000000e+01,3.800202642027395683e+01,3.799277430990359505e+01
-1.200000000000000000e+01,3.798447764334729726e+01,3.799277430990359505e+01
-9.500000000000000000e+00,3.799068700121766540e+01,3.799277430990359505e+01
-9.000000000000000000e+00,3.800434285979711291e+01,3.799277430990359505e+01
-8.500000000000000000e+00,3.797543078859924037e+01,3.799277430990359505e+01
-8.000000000000000000e+00,3.797379082815412943e+01,3.799277430990359505e+01
-7.500000000000000000e+00,3.800296934572833862e+01,3.799277430990359505e+01
-5.500000000000000000e+00,3.797563170017950540e+01,3.799277430990359505e+01
-4.000000000000000000e+00,3.798392012329755119e+01,3.799277430990359505e+01
-3.500000000000000000e+00,3.798832574241824034e+01,3.799277430990359505e+01
-1.500000000000000000e+00,3.798074746785422917e+01,3.799277430990359505e+01
0.000000000000000000e+00,3.796994287218595332e+01,3.799277430990359505e+01
1.000000000000000000e+00,4.033702958242612624e+01,3.799277430990359505e+01
2.700000000000000000e+01,4.236900951258248682e+01,3.799277430990359505e+01
5.250000000000000000e+01,4.422732417400705884e+01,3.799277430990359505e+01
5.300000000000000000e+01,4.424246312603348485e+01,3.799277430990359505e+01
7.700000000000000000e+01,4.589977767931904395e+01,3.799277430990359505e+01
1.005000000000000000e+02,4.742391154150655552e+01,3.799277430990359505e+01
1.010000000000000000e+02,4.742985334900522787e+01,3.799277430990359505e+01
1.245000000000000000e+02,4.895329493652450736e+01,3.799277430990359505e+01
1.480000000000000000e+02,5.038560960840341352e+01,3.799277430990359505e+01
1.485000000000000000e+02,5.037222274873158767e+01,3.799277430990359505e+01
1.500000000000000000e+02,5.047079910614053233e+01,3.799277430990359505e+01
1.510000000000000000e+02,5.051660108418565187e+01,3.799277430990359505e+01
1.520000000000000000e+02,4.715980616708053930e+01,3.799277430990359505e+01
1.645000000000000000e+02,4.551792610902248981e+01,3.799277430990359505e+01
1.765000000000000000e+02,4.416881395851133618e+01,3.799277430990359505e+01
1.770000000000000000e+02,4.412977728719049964e+01,3.799277430990359505e+01
1.885000000000000000e+02,4.296903631797977852e+01,3.799277430990359505e+01
1.995000000000000000e+02,4.201034811015625792e+01,3.799277430990359505e+01
2.000000000000000000e+02,4.199001398990455414e+01,3.799277430990359505e+01
2.090000000000000000e+02,4.124934283445950456e+01,3.799277430990359505e+01
2.175000000000000000e+02,4.064405351113563114e+01,3.799277430990359505e+01
2.180000000000000000e+02,4.065361470588725723e+01,3.799277430990359505e+01
2.265000000000000000e+02,4.006979520547700702e+01,3.799277430990359505e+01
2.350000000000000000e+02,3.959878761878833586e+01,3.799277430990359505e+01
2.355000000000000000e+02,3.957394706094241599e+01,3.799277430990359505e+01
2.455000000000000000e+02,3.902627073650871381e+01,3.799277430990359505e+01
2.555000000000000000e+02,3.856508406147919032e+01,3.799277430990359505e+01
2.560000000000000000e+02,3.855543463023827400e+01,3.799277430990359505e+01
2.685000000000000000e+02,3.803771030339598980e+01,3.799277430990359505e+01
2.805000000000000000e+02,3.760679731327647346e+01,3.799277430990359505e+01
2.810000000000000000e+02,3.760237985327788124e+01,3.799277430990359505e+01
2.875000000000000000e+02,3.737744749342716943e+01,3.799277430990359505e+01
2.940000000000000000e+02,3.720531964460001007e+01,3.799277430990359505e+01
2.945000000000000000e+02,3.720192597988574335e+01,3.799277430990359505e+01
3.020000000000000000e+02,3.697988329732865509e+01,3.799277430990359505e+01
3.090000000000000000e+02,3.682669387350499335e+01,3.799277430990359505e+01
3.095000000000000000e+02,3.681612631309205597e+01,3.799277430990359505e+01
3.205000000000000000e+02,3.655574682086356830e+01,3.799277430990359505e+01
3.310000000000000000e+02,3.638182859428597737e+01,3.799277430990359505e+01
3.315000000000000000e+02,3.635234121650560724e+01,3.799277430990359505e+01
3.455000000000000000e+02,3.612371615350738807e+01,3.799277430990359505e+01
3.595000000000000000e+02,3.593332754881131308e+01,3.799277430990359505e+01
3.600000000000000000e+02,3.592969100592675602e+01,3.799277430990359505e+01
3.635000000000000000e+02,3.586637836112475242e+01,3.799277430990359505e+01
3.670000000000000000e+02,3.582914325402073530e+01,3.799277430990359505e+01
3.675000000000000000e+02,3.584050291337768357e+01,3.799277430990359505e+01
3.700000000000000000e+02,3.577860177094813565e+01,3.799277430990359505e+01
3.720000000000000000e+02,3.576637361923749125e+01,3.799277430990359505e+01
3.725000000000000000e+02,3.577322131733942001e+01,3.799277430990359505e+01
3.740000000000000000e+02,3.572960402943572689e+01,3.799277430990359505e+01
3.750000000000000000e+02,3.575450954509194901e+01,3.799277430990359505e+01
3.755000000000000000e+02,3.573175111665058523e+01,3.799277430990359505e+01
3.800000000000000000e+02,3.570018254573643901e+01,3.799277430990359505e+01
3.840000000000000000e+02,3.563988913232366684e+01,3.799277430990359505e+01
3.845000000000000000e+02,3.562617143011205201e+01,3.799277430990359505e+01
3.855000000000000000e+02,3.564275427281099695e+01,3.799277430990359505e+01
3.860000000000000000e+02,3.563270804108735490e+01,3.799277430990359505e+01
3.865000000000000000e+02,3.561743630147885398e+01,3.799277430990359505e+01
3.875000000000000000e+02,3.562978148536913636e+01,3.799277430990359505e+01
3.880000000000000000e+02,3.561389168950663020e+01,3.799277430990359505e+01
3.885000000000000000e+02,3.557974679599120549e+01,3.799277430990359505e+01
3.900000000000000000e+02,3.559507433451820901e+01,3.799277430990359505e+01
3.910000000000000000e+02,3.558173158381862322e+01,3.799277430990359505e+01
3.915000000000000000e+02,3.556998619450577337e+01,3.799277430990359505e+01
3.930000000000000000e+02,3.557451027987660552e+01,3.799277430990359505e+01
3.940000000000000000e+02,3.555607758541191288e+01,3.799277430990359505e+01
3.945000000000000000e+02,3.553930245943753619e+01,3.799277430990359505e+01
3.955000000000000000e+02,3.555032147080458316e+01,3.799277430990359505e+01
3.965000000000000000e+02,3.552941382148461003e+01,3.799277430990359505e+01
3.970000000000000000e+02,3.551766121217900007e+01,3.799277430990359505e+01
4.020000000000000000e+02,3.550029549660157357e+01,3.799277430990359505e+01
4.065000000000000000e+02,3.544585749725241897e+01,3.799277430990359505e+01
4.070000000000000000e+02,3.544446429935372578e+01,3.799277430990359505e+01
4.090000000000000000e+02,3.544611113076142317e+01,3.799277430990359505e+01
4.105000000000000000e+02,3.542369314517090118e+01,3.799277430990359505e+01
4.110000000000000000e+02,3.540441703148995600e+01,3.799277430990359505e+01
4.125000000000000000e+02,3.541847103448637313e+01,3.799277430990359505e+01
4.135000000000000000e+02,3.540512145814921752e+01,3.799277430990359505e+01
4.140000000000000000e+02,3.537477110550688764e+01,3.799277430990359505e+01
4.150000000000000000e+02,3.539495494653107954e+01,3.799277430990359505e+01
4.155000000000000000e+02,3.538723159812983710e+01,3.799277430990359505e+01
4.160000000000000000e+02,3.537647411591402147e+01,3.799277430990359505e+01
4.180000000000000000e+02,3.535319581688012391e+01,3.799277430990359505e+01
4.195000000000000000e+02,3.535276626640690978e+01,3.799277430990359505e+01
4.200000000000000000e+02,3.536938051947286965e+01,3.799277430990359505e+01
4.215000000000000000e+02,3.533884069185381094e+01,3.799277430990359505e+01
4.225000000000000000e+02,3.532587104466446704e+01,3.799277430990359505e+01
4.230000000000000000e+02,3.534788111961849921e+01,3.799277430990359505e+01
4.235000000000000000e+02,3.532345077070846173e+01,3.799277430990359505e+01
4.240000000000000000e+02,3.534449558569200178e+01,3.799277430990359505e+01
4.285000000000000000e+02,3.529043649344644251e+01,3.799277430990359505e+01
4.325000000000000000e+02,3.526957333132374828e+01,3.799277430990359505e+01
4.330000000000000000e+02,3.527903529520326487e+01,3.799277430990359505e+01
4.335000000000000000e+02,3.525800314418263781e+01,3.799277430990359505e+01
4.340000000000000000e+02,3.527526730689819345e+01,3.799277430990359505e+01
4.345000000000000000e+02,3.525624453796085334e+01,3.799277430990359505e+01
4.350000000000000000e+02,3.528830351132091891e+01,3.799277430990359505e+01
4.360000000000000000e+02,3.525372510236625345e+01,3.799277430990359505e+01
4.365000000000000000e+02,3.524392822581013007e+01,3.799277430990359505e+01
4.370000000000000000e+02,3.526508898313949203e+01,3.799277430990359505e+01
4.405000000000000000e+02,3.522528012972397704e+01,3.799277430990359505e+01
4.440000000000000000e+02,3.521276766971814709e+01,3.799277430990359505e+01
4.445000000000000000e+02,3.522156638612955248e+01,3.799277430990359505e+01
4.465000000000000000e+02,3.519947602930165687e+01,3.799277430990359505e+01
4.485000000000000000e+02,3.518343361779448486e+01,3.799277430990359505e+01
4.490000000000000000e+02,3.520795217842571390e+01,3.799277430990359505e+01
4.495000000000000000e+02,3.518010878931647767e+01,3.799277430990359505e+01
4.500000000000000000e+02,3.520257600999783421e+01,3.799277430990359505e+01
4.505000000000000000e+02,3.516772206018151792e+01,3.799277430990359505e+01
4.510000000000000000e+02,3.519254087866276137e+01,3.799277430990359505e+01
4.525000000000000000e+02,3.516354453714374273e+01,3.799277430990359505e+01
4.535000000000000000e+02,3.517203968295309124e+01,3.799277430990359505e+01
4.540000000000000000e+02,3.517986219095903522e+01,3.799277430990359505e+01
4.550000000000000000e+02,3.516429390887056172e+01,3.799277430990359505e+01
4.555000000000000000e+02,3.516012287614114484e+01,3.799277430990359505e+01
4.560000000000000000e+02,3.518382762380534245e+01,3.799277430990359505e+01
4.565000000000000000e+02,3.516018513011668034e+01,3.799277430990359505e+01
4.570000000000000000e+02,3.513068248938080274e+01,3.799277430990359505e+01
4.575000000000000000e+02,3.516958998265847214e+01,3.799277430990359505e+01
4.590000000000000000e+02,3.511619388410085207e+01,3.799277430990359505e+01
4.600000000000000000e+02,3.511197047997573861e+01,3.799277430990359505e+01
4.605000000000000000e+02,3.511221409394234882e+01,3.799277430990359505e+01
4.615000000000000000e+02,3.513656305554286519e+01,3.799277430990359505e+01
4.620000000000000000e+02,3.513003337513495694e+01,3.799277430990359505e+01
4.625000000000000000e+02,3.512122975721872820e+01,3.799277430990359505e+01
4.630000000000000000e+02,3.510217711313057265e+01,3.799277430990359505e+01
4.635000000000000000e+02,3.513511879388247650e+01,3.799277430990359505e+01
4.650000000000000000e+02,3.510814943747638495e+01,3.799277430990359505e+01
4.660000000000000000e+02,3.510883781031547102e+01,3.799277430990359505e+01
4.665000000000000000e+02,3.511991041168276695e+01,3.799277430990359505e+01
4.670000000000000000e+02,3.510085788693577058e+01,3.799277430990359505e+01
4.675000000000000000e+02,3.512509969979613800e+01,3.799277430990359505e+01
4.685000000000000000e+02,3.510222487384842083e+01,3.799277430990359505e+01
4.690000000000000000e+02,3.510427183516261351e+01,3.799277430990359505e+01
4.695000000000000000e+02,3.512040747572784483e+01,3.799277430990359505e+01
4.700000000000000000e+02,3.509871013516619342e+01,3.799277430990359505e+01
4.705000000000000000e+02,3.511836971056858658e+01,3.799277430990359505e+01
4.735000000000000000e+02,3.509062806185864503e+01,3.799277430990359505e+01
4.760000000000000000e+02,3.509052596877529595e+01,3.799277430990359505e+01
4.765000000000000000e+02,3.509748884760038834e+01,3.799277430990359505e+01
4.795000000000000000e+02,3.506140027830745254e+01,3.799277430990359505e+01
4.820000000000000000e+02,3.505908784202299699e+01,3.799277430990359505e+01
4.825000000000000000e+02,3.507124693557278761e+01,3.799277430990359505e+01
4.870000000000000000e+02,3.502941780355511980e+01,3.799277430990359505e+01
4.910000000000000000e+02,3.502568555492518954e+01,3.799277430990359505e+01
4.915000000000000000e+02,3.503925123960818411e+01,3.799277430990359505e+01
4.955000000000000000e+02,3.500754018166495740e+01,3.799277430990359505e+01
4.990000000000000000e+02,3.501776350097560453e+01,3.799277430990359505e+01
4.995000000000000000e+02,3.501635935740574013e+01,3.799277430990359505e+01
5.000000000000000000e+02,3.498226870856188953e+01,3.799277430990359505e+01
5.005000000000000000e+02,3.499952448214693135e+01,3.799277430990359505e+01
5.015000000000000000e+02,3.501594032394862666e+01,3.799277430990359505e+01
5.025000000000000000e+02,3.500497711127662370e+01,3.799277430990359505e+01
5.030000000000000000e+02,3.499067892226484133e+01,3.799277430990359505e+01
5.045000000000000000e+02,3.501477227707802342e+01,3.799277430990359505e+01
5.055000000000000000e+02,3.500943156690831870e+01,3.799277430990359505e+01
5.060000000000000000e+02,3.498974524924683749e+01,3.799277430990359505e+01
5.075000000000000000e+02,3.499842041616778943e+01,3.799277430990359505e+01
5.085000000000000000e+02,3.496863957393155431e+01,3.799277430990359505e+01
5.090000000000000000e+02,3.497194123872846205e+01,3.799277430990359505e+01
5.095000000000000000e+02,3.499356678077545268e+01,3.799277430990359505e+01
5.100000000000000000e+02,3.497597123645955719e+01,3.799277430990359505e+01
5.125000000000000000e+02,3.499816904549651042e+01,3.799277430990359505e+01
5.145000000000000000e+02,3.496606678285873926e+01,3.799277430990359505e+01
5.150000000000000000e+02,3.496572147956544541e+01,3.799277430990359505e+01
5.155000000000000000e+02,3.498992993414453423e+01,3.799277430990359505e+01
5.160000000000000000e+02,3.496065034147287776e+01,3.799277430990359505e+01
5.175000000000000000e+02,3.496493566710432788e+01,3.799277430990359505e+01
5.185000000000000000e+02,3.494232722257949320e+01,3.799277430990359505e+01
5.190000000000000000e+02,3.493009563262248207e+01,3.799277430990359505e+01
5.205000000000000000e+02,3.496771220574453309e+01,3.799277430990359505e+01
5.215000000000000000e+02,3.496110341675802147e+01,3.799277430990359505e+01
5.220000000000000000e+02,3.496594361646357640e+01,3.799277430990359505e+01
5.230000000000000000e+02,3.497704916202977188e+01,3.799277430990359505e+01
5.235000000000000000e+02,3.494875148505370532e+01,3.799277430990359505e+01
5.240000000000000000e+02,3.494524729645674910e+01,3.799277430990359505e+01
5.265000000000000000e+02,3.494811676638310871e+01,3.799277430990359505e+01
5.290000000000000000e+02,3.495432672932344076e+01,3.799277430990359505e+01
5.295000000000000000e+02,3.490836998684805081e+01,3.799277430990359505e+01
5.300000000000000000e+02,3.494929144269345755e+01,3.799277430990359505e+01
5.305000000000000000e+02,3.494327559113521176e+01,3.799277430990359505e+01
5.310000000000000000e+02,3.493885339542880075e+01,3.799277430990359505e+01
5.315000000000000000e+02,3.495695965556908646e+01,3.799277430990359505e+01
5.320000000000000000e+02,3.494184446282594081e+01,3.799277430990359505e+01
5.340000000000000000e+02,3.490614636658251868e+01,3.799277430990359505e+01
5.355000000000000000e+02,3.492372920080482857e+01,3.799277430990359505e+01
5.360000000000000000e+02,3.493957954018848966e+01,3.799277430990359505e+01
5.385000000000000000e+02,3.494785343149925438e+01,3.799277430990359505e+01
5.405000000000000000e+02,3.493054565758607310e+01,3.799277430990359505e+01
5.410000000000000000e+02,3.492365607885843559e+01,3.799277430990359505e+01
5.440000000000000000e+02,3.493439422941852257e+01,3.799277430990359505e+01
5.465000000000000000e+02,3.491242642742140134e+01,3.799277430990359505e+01
5.470000000000000000e+02,3.490263476458000724e+01,3.799277430990359505e+01
5.495000000000000000e+02,3.488700034746472767e+01,3.799277430990359505e+01
5.515000000000000000e+02,3.487550924690533094e+01,3.799277430990359505e+01
5.520000000000000000e+02,3.492357929117125792e+01,3.799277430990359505e+01
5.525000000000000000e+02,3.488236450896365426e+01,3.799277430990359505e+01
5.530000000000000000e+02,3.490708042048058246e+01,3.799277430990359505e+01
5.560000000000000000e+02,3.491227343126061555e+01,3.799277430990359505e+01
5.590000000000000000e+02,3.489605547317326284e+01,3.799277430990359505e+01
5.595000000000000000e+02,3.487736672046003150e+01,3.799277430990359505e+01
5.605000000000000000e+02,3.490344744113241404e+01,3.799277430990359505e+01
5.610000000000000000e+02,3.490843175658072539e+01,3.799277430990359505e+01
5.615000000000000000e+02,3.489041981397203074e+01,3.799277430990359505e+01
5.655000000000000000e+02,3.489724545452996551e+01,3.799277430990359505e+01
5.695000000000000000e+02,3.487852500697016467e+01,3.799277430990359505e+01
5.700000000000000000e+02,3.486927805275910686e+01,3.799277430990359505e+01
5.705000000000000000e+02,3.489220926521790744e+01,3.799277430990359505e+01
5.710000000000000000e+02,3.488058419127541754e+01,3.799277430990359505e+01
5.715000000000000000e+02,3.485656524902886844e+01,3.799277430990359505e+01
5.725000000000000000e+02,3.488543779150732149e+01,3.799277430990359505e+01
5.730000000000000000e+02,3.487274116974982263e+01,3.799277430990359505e+01
5.735000000000000000e+02,3.487323813410449702e+01,3.799277430990359505e+01
5.755000000000000000e+02,3.488563839771174457e+01,3.799277430990359505e+01
5.770000000000000000e+02,3.487872172361335288e+01,3.799277430990359505e+01
5.775000000000000000e+02,3.485653681338802556e+01,3.799277430990359505e+01
5.800000000000000000e+02,3.488044387286567627e+01,3.799277430990359505e+01
5.825000000000000000e+02,3.487968007073193633e+01,3.799277430990359505e+01
5.830000000000000000e+02,3.486336916356739124e+01,3.799277430990359505e+01
5.870000000000000000e+02,3.485310716950043997e+01,3.799277430990359505e+01
5.905000000000000000e+02,3.485196496803961708e+01,3.799277430990359505e+01
5.910000000000000000e+02,3.487856152717921532e+01,3.799277430990359505e+01
5.915000000000000000e+02,3.482964482857333621e+01,3.799277430990359505e+01
5.920000000000000000e+02,3.484694359989373424e+01,3.799277430990359505e+01
5.930000000000000000e+02,3.486251462448194616e+01,3.799277430990359505e+01
5.935000000000000000e+02,3.485592320840670055e+01,3.799277430990359505e+01
5.940000000000000000e+02,3.484334995941404145e+01,3.799277430990359505e+01
5.950000000000000000e+02,3.486455341576251499e+01,3.799277430990359505e+01
5.955000000000000000e+02,3.484489143671523692e+01,3.799277430990359505e+01
5.960000000000000000e+02,3.484323135080629186e+01,3.799277430990359505e+01
5.975000000000000000e+02,3.482995880831566637e+01,3.799277430990359505e+01
5.990000000000000000e+02,3.484602111881594055e+01,3.799277430990359505e+01
5.995000000000000000e+02,3.485165118350116131e+01,3.799277430990359505e+01
6.040000000000000000e+02,3.483300905573145911e+01,3.799277430990359505e+01
6.085000000000000000e+02,3.483540962762118198e+01,3.799277430990359505e+01
6.090000000000000000e+02,3.484663129363478618e+01,3.799277430990359505e+01
6.125000000000000000e+02,3.485699219375507596e+01,3.799277430990359505e+01
6.155000000000000000e+02,3.483205845280811275e+01,3.799277430990359505e+01
6.160000000000000000e+02,3.483441532422278186e+01,3.799277430990359505e+01
6.165000000000000000e+02,3.480797085219233367e+01,3.799277430990359505e+01
6.170000000000000000e+02,3.483987808139707454e+01,3.799277430990359505e+01
6.180000000000000000e+02,3.482433242342865753e+01,3.799277430990359505e+01
6.190000000000000000e+02,3.482953446721322877e+01,3.799277430990359505e+01
6.195000000000000000e+02,3.484733409117684744e+01,3.799277430990359505e+01
6.205000000000000000e+02,3.480238486714324608e+01,3.799277430990359505e+01
6.210000000000000000e+02,3.482734935327539461e+01,3.799277430990359505e+01
6.215000000000000000e+02,3.484621654322365458e+01,3.799277430990359505e+01
6.220000000000000000e+02,3.481196343197468934e+01,3.799277430990359505e+01
6.225000000000000000e+02,3.481628055008202693e+01,3.799277430990359505e+01
6.230000000000000000e+02,3.483606336659295977e+01,3.799277430990359505e+01
6.300000000000000000e+02,3.481684950814932478e+01,3.799277430990359505e+01
6.365000000000000000e+02,3.482188784306600127e+01,3.799277430990359505e+01
6.370000000000000000e+02,3.483176923417682502e+01,3.799277430990359505e+01
6.400000000000000000e+02,3.479612676453577791e+01,3.799277430990359505e+01
6.425000000000000000e+02,3.482727920879817418e+01,3.799277430990359505e+01
6.430000000000000000e+02,3.483377589982645617e+01,3.799277430990359505e+01
6.445000000000000000e+02,3.479853185685251304e+01,3.799277430990359505e+01
6.455000000000000000e+02,3.481716472143682495e+01,3.799277430990359505e+01
6.460000000000000000e+02,3.482477486677343137e+01,3.799277430990359505e+01
6.495000000000000000e+02,3.482703234641861911e+01,3.799277430990359505e+01
6.530000000000000000e+02,3.482498461985801441e+01,3.799277430990359505e+01
6.535000000000000000e+02,3.479411796038210980e+01,3.799277430990359505e+01
6.540000000000000000e+02,3.481863587993371567e+01,3.799277430990359505e+01
6.545000000000000000e+02,3.480871664152547140e+01,3.799277430990359505e+01
6.550000000000000000e+02,3.481113427198667409e+01,3.799277430990359505e+01
6.560000000000000000e+02,3.479619242897512521e+01,3.799277430990359505e+01
6.565000000000000000e+02,3.480737497776885192e+01,3.799277430990359505e+01
6.570000000000000000e+02,3.482555130563736867e+01,3.799277430990359505e+01
6.580000000000000000e+02,3.480069336402105762e+01,3.799277430990359505e+01
6.585000000000000000e+02,3.481058794089057784e+01,3.799277430990359505e+01
6.590000000000000000e+02,3.481064566505860114e+01,3.799277430990359505e+01
6.640000000000000000e+02,3.479710611116991004e+01,3.799277430990359505e+01
6.690000000000000000e+02,3.481089243891302232e+01,3.799277430990359505e+01
6.695000000000000000e+02,3.481699139125183962e+01,3.799277430990359505e+01
6.715000000000000000e+02,3.479815113799256920e+01,3.799277430990359505e+01
6.735000000000000000e+02,3.479150022202812664e+01,3.799277430990359505e+01
6.740000000000000000e+02,3.482251093499342431e+01,3.799277430990359505e+01
6.745000000000000000e+02,3.479589968055545057e+01,3.799277430990359505e+01
6.750000000000000000e+02,3.479428966847495275e+01,3.799277430990359505e+01
6.755000000000000000e+02,3.480600321368893901e+01,3.799277430990359505e+01
6.805000000000000000e+02,3.478544936074607818e+01,3.799277430990359505e+01
6.850000000000000000e+02,3.479808262197629176e+01,3.799277430990359505e+01
6.855000000000000000e+02,3.480864726891112326e+01,3.799277430990359505e+01
6.865000000000000000e+02,3.478416700237330872e+01,3.799277430990359505e+01
6.870000000000000000e+02,3.480168598212654985e+01,3.799277430990359505e+01
6.875000000000000000e+02,3.480581487050432798e+01,3.799277430990359505e+01
6.895000000000000000e+02,3.479297490507537560e+01,3.799277430990359505e+01
6.910000000000000000e+02,3.478979796436846783e+01,3.799277430990359505e+01
6.915000000000000000e+02,3.481231541092846982e+01,3.799277430990359505e+01
6.920000000000000000e+02,3.479185959557054275e+01,3.799277430990359505e+01
6.925000000000000000e+02,3.480287147619362287e+01,3.799277430990359505e+01
6.930000000000000000e+02,3.480343609565629492e+01,3.799277430990359505e+01
6.950000000000000000e+02,3.478612224379862283e+01,3.799277430990359505e+01
6.965000000000000000e+02,3.478808533161033978e+01,3.799277430990359505e+01
6.970000000000000000e+02,3.480991336874774333e+01,3.799277430990359505e+01
6.980000000000000000e+02,3.479291649745889003e+01,3.799277430990359505e+01
6.990000000000000000e+02,3.479110533462860388e+01,3.799277430990359505e+01
6.995000000000000000e+02,3.480930282262755782e+01,3.799277430990359505e+01
7.030000000000000000e+02,3.478442522436195361e+01,3.799277430990359505e+01
7.060000000000000000e+02,3.478021719168720693e+01,3.799277430990359505e+01
7.065000000000000000e+02,3.479851992245311010e+01,3.799277430990359505e+01
7.090000000000000000e+02,3.478203425856086994e+01,3.799277430990359505e+01
7.115000000000000000e+02,3.478840865362449364e+01,3.799277430990359505e+01
7.120000000000000000e+02,3.480275394155597724e+01,3.799277430990359505e+01
7.135000000000000000e+02,3.478501542006968350e+01,3.799277430990359505e+01
7.145000000000000000e+02,3.478393639924406955e+01,3.799277430990359505e+01
7.150000000000000000e+02,3.480302284430845816e+01,3.799277430990359505e+01
7.165000000000000000e+02,3.477153159581632025e+01,3.799277430990359505e+01
7.175000000000000000e+02,3.479355875468986881e+01,3.799277430990359505e+01
7.180000000000000000e+02,3.479328506946875166e+01,3.799277430990359505e+01
7.200000000000000000e+02,3.476913741912147771e+01,3.799277430990359505e+01
7.215000000000000000e+02,3.478841415293285877e+01,3.799277430990359505e+01
7.220000000000000000e+02,3.478856281912731419e+01,3.799277430990359505e+01
7.230000000000000000e+02,3.479951793758671386e+01,3.799277430990359505e+01
7.235000000000000000e+02,3.475449316156979052e+01,3.799277430990359505e+01
7.240000000000000000e+02,3.476947917909534169e+01,3.799277430990359505e+01
7.265000000000000000e+02,3.479496178277007346e+01,3.799277430990359505e+01
7.285000000000000000e+02,3.477627812988060896e+01,3.799277430990359505e+01
7.290000000000000000e+02,3.478228760825706445e+01,3.799277430990359505e+01
7.310000000000000000e+02,3.480036808977406793e+01,3.799277430990359505e+01
7.330000000000000000e+02,3.478696107731244780e+01,3.799277430990359505e+01
7.335000000000000000e+02,3.478327065961830300e+01,3.799277430990359505e+01
7.340000000000000000e+02,3.480855524529426503e+01,3.799277430990359505e+01
7.345000000000000000e+02,3.479095146639097891e+01,3.799277430990359505e+01
7.415000000000000000e+02,3.480352026585919134e+01,3.799277430990359505e+01
7.480000000000000000e+02,3.477814746362108167e+01,3.799277430990359505e+01
7.485000000000000000e+02,3.477653503030545323e+01,3.799277430990359505e+01
7.510000000000000000e+02,3.479772049677116996e+01,3.799277430990359505e+01
7.530000000000000000e+02,3.476553325504168868e+01,3.799277430990359505e+01
7.535000000000000000e+02,3.474966293198428957e+01,3.799277430990359505e+01
7.540000000000000000e+02,3.478545956490220448e+01,3.799277430990359505e+01
7.545000000000000000e+02,3.477390170930557645e+01,3.799277430990359505e+01
7.550000000000000000e+02,3.477294800711278100e+01,3.799277430990359505e+01
7.565000000000000000e+02,3.478734418561092667e+01,3.799277430990359505e+01
7.575000000000000000e+02,3.478213458258166213e+01,3.799277430990359505e+01
7.580000000000000000e+02,3.476853128978909524e+01,3.799277430990359505e+01
7.615000000000000000e+02,3.478173160765951621e+01,3.799277430990359505e+01
7.650000000000000000e+02,3.477027956680112908e+01,3.799277430990359505e+01
7.655000000000000000e+02,3.475014710553651298e+01,3.799277430990359505e+01
7.660000000000000000e+02,3.478160717392080414e+01,3.799277430990359505e+01
7.665000000000000000e+02,3.479415718639259580e+01,3.799277430990359505e+01
7.670000000000000000e+02,3.477428488404732576e+01,3.799277430990359505e+01
7.675000000000000000e+02,3.479229655211300809e+01,3.799277430990359505e+01
7.680000000000000000e+02,3.479961945236723864e+01,3.799277430990359505e+01
7.685000000000000000e+02,3.475766628090291022e+01,3.799277430990359505e+01
7.705000000000000000e+02,3.480074431857400441e+01,3.799277430990359505e+01
7.720000000000000000e+02,3.477580683888913171e+01,3.799277430990359505e+01
7.725000000000000000e+02,3.478185194322291807e+01,3.799277430990359505e+01
7.770000000000000000e+02,3.479251157099458425e+01,3.799277430990359505e+01
7.810000000000000000e+02,3.477592451807047524e+01,3.799277430990359505e+01
7.815000000000000000e+02,3.477093934014402521e+01,3.799277430990359505e+01
7.840000000000000000e+02,3.475071106571640911e+01,3.799277430990359505e+01
7.860000000000000000e+02,3.477653226335463188e+01,3.799277430990359505e+01
7.865000000000000000e+02,3.478100933888917723e+01,3.799277430990359505e+01
7.920000000000000000e+02,3.479188144539524785e+01,3.799277430990359505e+01
7.970000000000000000e+02,3.477184277317940797e+01,3.799277430990359505e+01
7.975000000000000000e+02,3.477034170368846588e+01,3.799277430990359505e+01
8.010000000000000000e+02,3.478387339574658199e+01,3.799277430990359505e+01
8.040000000000000000e+02,3.478470764501918921e+01,3.799277430990359505e+01
8.045000000000000000e+02,3.476319017426843061e+01,3.799277430990359505e+01
8.060000000000000000e+02,3.477974860145688041e+01,3.799277430990359505e+01
8.070000000000000000e+02,3.478064396477946474e+01,3.799277430990359505e+01
8.075000000000000000e+02,3.475560744542877956e+01,3.799277430990359505e+01
8.090000000000000000e+02,3.479408959354838515e+01,3.799277430990359505e+01
8.100000000000000000e+02,3.477976517658657230e+01,3.799277430990359505e+01
8.105000000000000000e+02,3.474702853834889282e+01,3.799277430990359505e+01
8.115000000000000000e+02,3.478086026871065428e+01,3.799277430990359505e+01
8.125000000000000000e+02,3.478335847355064203e+01,3.799277430990359505e+01
8.130000000000000000e+02,3.475557971547855374e+01,3.799277430990359505e+01
8.140000000000000000e+02,3.477304717224922825e+01,3.799277430990359505e+01
8.145000000000000000e+02,3.478262562172562156e+01,3.799277430990359505e+01
8.150000000000000000e+02,3.475554696516140751e+01,3.799277430990359505e+01
8.160000000000000000e+02,3.477798947515252337e+01,3.799277430990359505e+01
8.170000000000000000e+02,3.477105993975183651e+01,3.799277430990359505e+01
8.175000000000000000e+02,3.476324349585907214e+01,3.799277430990359505e+01
8.205000000000000000e+02,3.475111663025227671e+01,3.799277430990359505e+01
8.230000000000000000e+02,3.477128060064749349e+01,3.799277430990359505e+01
8.235000000000000000e+02,3.478743771193049383e+01,3.799277430990359505e+01
8.250000000000000000e+02,3.476189074928317524e+01,3.799277430990359505e+01
8.260000000000000000e+02,3.475976113716857441e+01,3.799277430990359505e+01
8.265000000000000000e+02,3.478117532378961130e+01,3.799277430990359505e+01
8.285000000000000000e+02,3.478893965629216467e+01,3.799277430990359505e+01
8.305000000000000000e+02,3.477155605840258090e+01,3.799277430990359505e+01
8.310000000000000000e+02,3.475630899048515232e+01,3.799277430990359505e+01
8.335000000000000000e+02,3.477816208176546553e+01,3.799277430990359505e+01
8.355000000000000000e+02,3.477002853318212772e+01,3.799277430990359505e+01
8.360000000000000000e+02,3.475390491723132413e+01,3.799277430990359505e+01
8.370000000000000000e+02,3.477967780930521258e+01,3.799277430990359505e+01
8.380000000000000000e+02,3.477384342650502447e+01,3.799277430990359505e+01
8.385000000000000000e+02,3.476240615007694146e+01,3.799277430990359505e+01
8.395000000000000000e+02,3.477948094038966076e+01,3.799277430990359505e+01
8.405000000000000000e+02,3.478176755145131693e+01,3.799277430990359505e+01
8.410000000000000000e+02,3.476476896997255039e+01,3.799277430990359505e+01
8.425000000000000000e+02,3.478937864540660740e+01,3.799277430990359505e+01
8.435000000000000000e+02,3.476992008019066560e+01,3.799277430990359505e+01
8.440000000000000000e+02,3.477249175191006003e+01,3.799277430990359505e+01
8.475000000000000000e+02,3.475198748772459112e+01,3.799277430990359505e+01
8.510000000000000000e+02,3.474442420504881568e+01,3.799277430990359505e+01
8.515000000000000000e+02,3.477967942004907087e+01,3.799277430990359505e+01
8.545000000000000000e+02,3.477923226886743180e+01,3.799277430990359505e+01


==> figures/data/dstress_myocyte_i180.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,4.052413101127352196e-04,5.775735955530244967e-08,3.437124901359074787e-03,4.508289403500204671e-04,3.674672528790084196e-07,1.588000000000000000e+04,8.560702504627556867e-04,-4.558763023728524752e-05
-2.450000000000000000e+01,2.076183873277889183e-04,7.835116239273688779e-08,1.537707811166981594e-03,2.160403961747156716e-04,8.977884753591989008e-08,1.588000000000000000e+04,4.236587835025045629e-04,-8.422008846926753263e-06
0.000000000000000000e+00,1.400168502399149818e-04,1.122517510849252719e-07,1.189106492499702149e-03,1.404475031161616662e-04,3.933021948267101379e-08,1.588000000000000000e+04,2.804643533560766209e-04,-4.306528762466844875e-07
1.000000000000000000e+00,1.497907165035028965e-01,6.851250939844155327e-03,2.833038779079587455e-01,6.373342777428861461e-02,2.649920856649324447e-02,1.588000000000000000e+04,2.135241442777915111e-01,8.605728872921428185e-02
5.500000000000000000e+00,1.341840019763268221e-01,1.049417078881832027e-03,2.510208236272662985e-01,5.487624080106703189e-02,2.101674819083957507e-02,1.588000000000000000e+04,1.890602427773938610e-01,7.930776117525978330e-02
1.000000000000000000e+01,1.214274482354943396e-01,4.060387548078959324e-03,2.236766237026803217e-01,4.753285413696983069e-02,1.700399740739010762e-02,1.588000000000000000e+04,1.689603023724641773e-01,7.389459409852450200e-02
1.050000000000000000e+01,1.201617301547031058e-01,3.904089719700832694e-03,2.209134232425135902e-01,4.680000445813013721e-02,1.662908181105268723e-02,1.588000000000000000e+04,1.669617346128332569e-01,7.336172569657296860e-02
1.500000000000000000e+01,1.099469853894460003e-01,2.726824962586615973e-03,1.982678479981233033e-01,4.086563013091003976e-02,1.375833932222339517e-02,1.588000000000000000e+04,1.508126155203560470e-01,6.908135525853595360e-02
1.950000000000000000e+01,1.015582767288442934e-01,1.872799992014367214e-03,1.792026740213041869e-01,3.598037205265118554e-02,1.160867074517972324e-02,1.588000000000000000e+04,1.375386487814954650e-01,6.557790467619310781e-02
2.000000000000000000e+01,1.007227646320980885e-01,1.765903032734359801e-03,1.772808311613031373e-01,3.549424697263334899e-02,1.140491688328732281e-02,1.588000000000000000e+04,1.362170116047314306e-01,6.522851765946474645e-02
2.500000000000000000e+01,9.327116193020715262e-02,6.314774982419743424e-04,1.604040361336890319e-01,3.117339858612701645e-02,9.671290427220468125e-03,1.588000000000000000e+04,1.244445605163341656e-01,6.209776334408013965e-02
2.950000000000000000e+01,8.776067818486492367e-02,6.991409575859119636e-05,1.480272009659575616e-01,2.801102007880131375e-02,8.486553881322436016e-03,1.588000000000000000e+04,1.157716982636662340e-01,5.974965810606361338e-02
3.000000000000000000e+01,8.720758076641617340e-02,1.340416761017520033e-04,1.467883421932849874e-01,2.769607832218867055e-02,8.372234897559806960e-03,1.588000000000000000e+04,1.149036590886048370e-01,5.951150244422750285e-02
3.500000000000000000e+01,8.222884624426038402e-02,3.134170369565821880e-04,1.355937919042376205e-01,2.489059486196584445e-02,7.381124867244735419e-03,1.588000000000000000e+04,1.071194411062262319e-01,5.733825138229453611e-02
4.000000000000000000e+01,7.809769901551177895e-02,6.410672094588649864e-05,1.262751335173473710e-01,2.261712390460315220e-02,6.610784885233639621e-03,1.588000000000000000e+04,1.007148229201149381e-01,5.548057511090862676e-02
4.050000000000000000e+01,7.772370998637445627e-02,4.329199403153794547e-05,1.254318740593895753e-01,2.241448304759468754e-02,6.543384144336952292e-03,1.588000000000000000e+04,1.001381930339691473e-01,5.530922693877976526e-02
4.650000000000000000e+01,7.369658309906239324e-02,1.601226586229248712e-04,1.163782016353556159e-01,2.027439051491335131e-02,5.842237271228216226e-03,1.588000000000000000e+04,9.397097361397574455e-02,5.342219258414904193e-02
5.200000000000000000e+01,7.062427271342835988e-02,2.864317802677345611e-04,1.096862947494141871e-01,1.870417777418880920e-02,5.337634162509161465e-03,1.588000000000000000e+04,8.932845048761717255e-02,5.192009493923954722e-02
5.250000000000000000e+01,7.036919105044539546e-02,2.956359425763928979e-04,1.091569106841996512e-01,1.857667884241510914e-02,5.296916045908318417e-03,1.588000000000000000e+04,8.894586989286050460e-02,5.179251220803028632e-02
5.950000000000000000e+01,6.714601255594669638e-02,3.925697312531782916e-04,1.025233318577189884e-01,1.700874247377298296e-02,4.797884322702480712e-03,1.588000000000000000e+04,8.415475502971968280e-02,5.013727008217370995e-02
6.600000000000000000e+01,6.462897712222402669e-02,4.398423096485135574e-04,9.743479401779206461e-02,1.584539148382257609e-02,4.427981115140554313e-03,1.588000000000000000e+04,8.047436860604660624e-02,4.878358563840144713e-02
6.650000000000000000e+01,6.445086594796291257e-02,4.421165294979667875e-04,9.707841464354884098e-02,1.576524910601020263e-02,4.402457200816840832e-03,1.588000000000000000e+04,8.021611505397310826e-02,4.868561684195270994e-02
7.500000000000000000e+01,6.169956450437084905e-02,4.570715749024237642e-04,9.164417659094861723e-02,1.456512642605664945e-02,4.018979167836033047e-03,1.588000000000000000e+04,7.626469093042749503e-02,4.713443807831420307e-02
8.300000000000000000e+01,5.950018810343489506e-02,4.387817209946985272e-04,8.740346187218180074e-02,1.365681886691187848e-02,3.726781085907775876e-03,1.588000000000000000e+04,7.315700697034677180e-02,4.584336923652301832e-02
8.350000000000000000e+01,5.937304502201606882e-02,4.368193534879160960e-04,8.716124332813750264e-02,1.360566127800016782e-02,3.710272493998020577e-03,1.588000000000000000e+04,7.297870630001623837e-02,4.576738374401589926e-02
9.400000000000000000e+01,5.693520582220143456e-02,3.782957733790316690e-04,8.257845494348821369e-02,1.265156478440549598e-02,3.401679753510449249e-03,1.588000000000000000e+04,6.958677060660692359e-02,4.428364103779593858e-02
1.040000000000000000e+02,5.495793730056029031e-02,2.990068485311347772e-04,7.894295582933749666e-02,1.191167532379221183e-02,3.162262881351756653e-03,1.588000000000000000e+04,6.686961262435250908e-02,4.304626197676807847e-02
1.045000000000000000e+02,5.486653341570454229e-02,2.945870286045465915e-04,7.877651226340481871e-02,1.187811825461083763e-02,3.151426182327142240e-03,1.588000000000000000e+04,6.674465167031537471e-02,4.298841516109370292e-02
1.170000000000000000e+02,5.277964545291520537e-02,1.735917809452422694e-04,7.508756058513875453e-02,1.112506463950107584e-02,2.909458037368509945e-03,1.588000000000000000e+04,6.390471009241628642e-02,4.165458081341413127e-02
1.295000000000000000e+02,5.102300851875954391e-02,3.787208218918442616e-05,7.203700596697881764e-02,1.050656183956165564e-02,2.713735239993941926e-03,1.588000000000000000e+04,6.152957035832119781e-02,4.051644667919789000e-02
1.300000000000000000e+02,5.095875052193823279e-02,3.222533833135126101e-05,7.192587517934914687e-02,1.048412197544869653e-02,2.706711068353226390e-03,1.588000000000000000e+04,6.144287249738693280e-02,4.047462854648953279e-02
1.450000000000000000e+02,4.922035263952187489e-02,1.426716270172256602e-04,6.892550382892574656e-02,9.879249298494981874e-03,2.520242680660701208e-03,1.588000000000000000e+04,5.909960193801686024e-02,3.934110334102688955e-02
1.595000000000000000e+02,4.784861351143804287e-02,3.189772717010128360e-04,6.655509901719436350e-02,9.400230118289163925e-03,2.377854141243761470e-03,1.588000000000000000e+04,5.724884362972720853e-02,3.844838339314887721e-02
1.600000000000000000e+02,4.780612870146958016e-02,3.251491766415895391e-04,6.648142388090377830e-02,9.385275603044904158e-03,2.373509339566583394e-03,1.588000000000000000e+04,5.719140430451448431e-02,3.842085309842467600e-02
1.775000000000000000e+02,4.649950572026900764e-02,5.443092813158708623e-04,6.419773542845211289e-02,8.917498216730709165e-03,2.241725806674725683e-03,1.588000000000000000e+04,5.541700393699972027e-02,3.758200750353829500e-02
1.945000000000000000e+02,4.552967898185405343e-02,7.627553326649020790e-04,6.245817311749987666e-02,8.550917336557146628e-03,2.146069855487316418e-03,1.588000000000000000e+04,5.408059631841120179e-02,3.697876164529690507e-02
1.950000000000000000e+02,4.550514599997000642e-02,7.692676885279648054e-04,6.241324847837983331e-02,8.541246067128296579e-03,2.143671196857821048e-03,1.588000000000000000e+04,5.404639206709830473e-02,3.696389993284170811e-02
2.155000000000000000e+02,4.467461617911126781e-02,1.041388706190205351e-03,6.083923480922960592e-02,8.190912722536667495e-03,2.062912381979122890e-03,1.588000000000000000e+04,5.286552890164793184e-02,3.648370345657460379e-02
2.355000000000000000e+02,4.415858651364867188e-02,1.318911438674537319e-03,5.974289535689729369e-02,7.922239499925183906e-03,2.012742641577568940e-03,1.588000000000000000e+04,5.208082601357385405e-02,3.623634701372348971e-02
2.360000000000000000e+02,4.414901100324983979e-02,1.326037443304126442e-03,5.972033138284099651e-02,7.916297234383926421e-03,2.011802934468190363e-03,1.588000000000000000e+04,5.206530823763376448e-02,3.623271376886591510e-02
2.600000000000000000e+02,4.385950777284556429e-02,1.681435425518215503e-03,5.887885855402909957e-02,7.667934857716766917e-03,1.982453647058488293e-03,1.588000000000000000e+04,5.152744263056233121e-02,3.619157291512879737e-02
2.840000000000000000e+02,4.386629399145830499e-02,2.069007064267120583e-03,5.847323800306911817e-02,7.478594851700946615e-03,1.980181129500939181e-03,1.588000000000000000e+04,5.134488884315924900e-02,3.638769913975736098e-02
2.845000000000000000e+02,4.386923545139611441e-02,2.077490784566335055e-03,5.846892033753404994e-02,7.475155104579482047e-03,1.980387762927550248e-03,1.588000000000000000e+04,5.134439055597559559e-02,3.639408034681663323e-02
3.135000000000000000e+02,4.421248199393518208e-02,2.603630807682053624e-03,5.844319802663142105e-02,7.303114961504758064e-03,2.008079052204997557e-03,1.588000000000000000e+04,5.151559695543993928e-02,3.690936703243042488e-02
3.425000000000000000e+02,4.485257271318422723e-02,3.209249246720486445e-03,5.887002850415180844e-02,7.171070413828854739e-03,2.063177529871570472e-03,1.588000000000000000e+04,5.202364312701308197e-02,3.768150229935537249e-02
3.430000000000000000e+02,4.486587004806860679e-02,3.220501033200047058e-03,5.887988960469263400e-02,7.169035245419548216e-03,2.064341361520246818e-03,1.588000000000000000e+04,5.203490529348815674e-02,3.769683480264905684e-02
3.810000000000000000e+02,4.606592360494499855e-02,4.169601539537147808e-03,5.982693859343090476e-02,7.027796057775753148e-03,2.171459235006317507e-03,1.588000000000000000e+04,5.309371966272075083e-02,3.903812754716924627e-02
4.185000000000000000e+02,4.754734764255308388e-02,5.319052770172473001e-03,6.104547209810610303e-02,6.895093934720101375e-03,2.308292588210411785e-03,1.588000000000000000e+04,5.444244157727318179e-02,4.065225370783298597e-02
4.190000000000000000e+02,4.756864970600544612e-02,5.336019863909632205e-03,6.106300990613022783e-02,6.893254847295146072e-03,2.310293397242410562e-03,1.588000000000000000e+04,5.446190455330059133e-02,4.067539485871030092e-02
4.310000000000000000e+02,4.808992517437103709e-02,5.757306286899452341e-03,6.149115612068725700e-02,6.848054712605047140e-03,2.359536756623437700e-03,1.588000000000000000e+04,5.493797988697608770e-02,4.124187046176598648e-02


==> figures/data/dstress_myocyte_r140.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,4.052413101127352196e-04,5.775735955530244967e-08,3.437124901359074787e-03,4.508289403500204671e-04,3.674672528790084196e-07,1.588000000000000000e+04,8.560702504627556867e-04,-4.558763023728524752e-05
-3.100000000000000000e+01,2.371524539161395343e-04,1.187664233403030176e-09,1.828019348566449313e-03,2.499851986300340102e-04,1.187338859325442082e-07,1.588000000000000000e+04,4.871376525461735716e-04,-1.283274471389447596e-05
-1.350000000000000000e+01,1.716471877302007203e-04,2.731586576038051841e-08,1.354289561745897685e-03,1.754170355231730578e-04,6.023389340742492969e-08,1.588000000000000000e+04,3.470642232533738053e-04,-3.769847792972337531e-06
-1.300000000000000000e+01,1.702846754588873475e-04,1.103386247709486318e-09,1.348146153076755852e-03,1.738947730676491336e-04,5.923626279638777463e-08,1.588000000000000000e+04,3.441794485265364540e-04,-3.610097608761786035e-06
-6.500000000000000000e+00,1.540543197852290986e-04,1.593716082984384006e-08,1.268332505564732276e-03,1.558662042427641687e-04,4.802700706953671595e-08,1.588000000000000000e+04,3.099205240279932945e-04,-1.811884457535070094e-06
0.000000000000000000e+00,1.400168502399149818e-04,1.122517510849252719e-07,1.189106492499702149e-03,1.404475031161616662e-04,3.933021948267101379e-08,1.588000000000000000e+04,2.804643533560766209e-04,-4.306528762466844875e-07
1.000000000000000000e+00,4.608893883646215939e-02,2.161688076283822292e-03,8.009413955550057085e-02,1.745195468066125521e-02,2.428761005247003987e-03,1.588000000000000000e+04,6.354089351712341460e-02,2.863698415580090417e-02
9.500000000000000000e+00,3.673624442884433627e-02,1.848959062186553495e-03,6.094800354625496547e-02,1.233861241432481458e-02,1.501793011046726866e-03,1.588000000000000000e+04,4.907485684316915259e-02,2.439763201451951996e-02
1.800000000000000000e+01,3.098518756074107247e-02,8.861340881985119806e-04,4.960493239166423318e-02,9.315214746047401420e-03,1.046855073939282179e-03,1.588000000000000000e+04,4.030040230678847563e-02,2.166997281469366932e-02
1.850000000000000000e+01,3.071971599910618481e-02,8.466003771003189401e-04,4.908226676693897006e-02,9.180391634962240324e-03,1.027980541637025114e-03,1.588000000000000000e+04,3.990010763406842687e-02,2.153932436414394275e-02
2.900000000000000000e+01,2.633614951490230449e-02,8.234263132746447373e-05,4.052088925887932513e-02,7.060771042122365032e-03,7.434472589805625259e-04,1.588000000000000000e+04,3.339692055702467299e-02,1.927537847277993946e-02
3.900000000000000000e+01,2.351149344072471156e-02,4.063545778829309263e-05,3.533004378324096362e-02,5.850685929336413814e-03,5.870208496569762329e-04,1.588000000000000000e+04,2.936217937006112624e-02,1.766080751138829688e-02
3.950000000000000000e+01,2.339165363412153836e-02,3.272968843902683940e-05,3.511744442854891624e-02,5.802921273552694333e-03,5.808433550457618288e-04,1.588000000000000000e+04,2.919457490767423183e-02,1.758873236056884490e-02
5.500000000000000000e+01,2.029294202306460362e-02,8.830052918945029464e-05,2.977280653212545369e-02,4.679331249615676334e-03,4.336996368950911461e-04,1.588000000000000000e+04,2.497227327268028083e-02,1.561361077344892642e-02
7.000000000000000000e+01,1.800273370780659452e-02,5.040561385788797219e-05,2.602757929220610514e-02,3.978841127312809922e-03,3.399295976705915025e-04,1.588000000000000000e+04,2.198157483511940444e-02,1.402389258049378459e-02
7.050000000000000000e+01,1.793416556563328865e-02,5.364171555460094738e-05,2.591865028013476749e-02,3.959317513412806584e-03,3.373104897075641668e-04,1.588000000000000000e+04,2.189348307904609436e-02,1.397484805222048293e-02
9.100000000000000000e+01,1.543391405828598018e-02,8.666846853904811303e-05,2.207586139467268560e-02,3.293160428161941936e-03,2.490506087641692918e-04,1.588000000000000000e+04,1.872707448644792341e-02,1.214075363012403867e-02
1.110000000000000000e+02,1.344744304593360751e-02,3.557034513736924571e-05,1.960179267569608919e-02,2.813819996632726389e-03,1.887513074470782899e-04,1.588000000000000000e+04,1.626126304256633390e-02,1.063362304930088112e-02
1.115000000000000000e+02,1.340237262671551896e-02,3.424810178116074436e-05,1.954305389172485488e-02,2.803339558442606138e-03,1.874823047052626406e-04,1.588000000000000000e+04,1.620571218515812553e-02,1.059903306827291239e-02
1.340000000000000000e+02,1.156703567869833867e-02,2.292154199219085655e-05,1.706608087116417982e-02,2.388505543817391694e-03,1.395012731251267816e-04,1.588000000000000000e+04,1.395554122251572993e-02,9.178530134880947405e-03
1.565000000000000000e+02,1.004930238599853996e-02,7.127984229973684163e-05,1.491125031140295640e-02,2.059955670710893107e-03,1.052318958105299176e-04,1.588000000000000000e+04,1.210925805670943350e-02,7.989346715287646422e-03
1.570000000000000000e+02,1.001861571389609483e-02,7.223033749781145442e-05,1.486687148750192103e-02,2.053422362885881560e-03,1.045892042231255908e-04,1.588000000000000000e+04,1.207203807678197682e-02,7.965193351010212836e-03
1.815000000000000000e+02,8.652348407844153225e-03,1.120618066451383089e-04,1.286503877332791264e-02,1.766151251036144005e-03,7.798242321225977880e-05,1.588000000000000000e+04,1.041849965888029701e-02,6.886197156808009437e-03
2.060000000000000000e+02,7.515502319040964080e-03,8.999100884162155331e-05,1.116941446426134889e-02,1.531566647653884129e-03,5.882847150371585865e-05,1.588000000000000000e+04,9.047068966694847558e-03,5.983935671387079734e-03
2.065000000000000000e+02,7.494334593766729426e-03,8.953863968906401673e-05,1.113765998852830376e-02,1.527229375748093837e-03,5.849748056947663428e-05,1.588000000000000000e+04,9.021563969514822395e-03,5.967105218018635589e-03
2.335000000000000000e+02,6.454378630664996119e-03,6.724817497298574349e-05,9.572305878323611461e-03,1.315233043629108426e-03,4.338884146703884167e-05,1.588000000000000000e+04,7.769611674294104112e-03,5.139145587035888127e-03
2.605000000000000000e+02,5.587682149786710011e-03,4.928666661862427607e-05,8.263617159079009525e-03,1.139820350514685358e-03,3.252138223849244735e-05,1.588000000000000000e+04,6.727502500301395585e-03,4.447861799272024436e-03
2.610000000000000000e+02,5.573028827092029250e-03,4.899329253445189298e-05,8.241487573966126828e-03,1.136861650881128153e-03,3.235110472084292771e-05,1.588000000000000000e+04,6.709890477973157186e-03,4.436167176210901314e-03
2.915000000000000000e+02,4.761300400492227483e-03,3.351958925260638711e-05,7.016690478797857171e-03,9.731949930091615859e-04,2.361708999814555069e-05,1.588000000000000000e+04,5.734495393501388635e-03,3.788105407483065897e-03
3.220000000000000000e+02,4.087801081351866497e-03,2.214506652675289272e-05,6.003656481298762573e-03,8.375634424616512381e-04,1.741163020084970592e-05,1.588000000000000000e+04,4.925364523813517519e-03,3.250237638890215476e-03
3.225000000000000000e+02,4.077743727474142550e-03,2.198726577883427887e-05,5.988561129183726968e-03,8.355378943895160277e-04,1.732611747991557951e-05,1.588000000000000000e+04,4.913281621863658903e-03,3.242205833084626631e-03
3.585000000000000000e+02,3.424606658143097490e-03,1.260271619779514016e-05,5.010817491450168630e-03,7.039071036603683018e-04,1.222341597358156347e-05,1.588000000000000000e+04,4.128513761803466117e-03,2.720699554482729297e-03
3.940000000000000000e+02,2.897064509654964908e-03,6.386560625861202722e-06,4.225397984711099647e-03,5.973488492144205051e-04,8.749808420760154588e-06,1.588000000000000000e+04,3.494413358869385630e-03,2.299715660440544186e-03
3.945000000000000000e+02,2.890335174065585249e-03,6.315807228845102681e-06,4.215407293030016926e-03,5.959875195195258940e-04,8.709238541863773204e-06,1.588000000000000000e+04,3.486322693585111251e-03,2.294347654546059247e-03
4.385000000000000000e+02,2.362406729994017979e-03,1.479123285828157484e-06,3.434021569055483933e-03,4.889715225055097161e-04,5.820058707742386903e-06,1.588000000000000000e+04,2.851378252499527696e-03,1.873435207488508263e-03
4.825000000000000000e+02,1.940831552739120816e-03,1.317365986929583661e-06,2.813652412058522539e-03,4.031267599165710915e-04,3.929338300668579443e-06,1.588000000000000000e+04,2.343958312655691854e-03,1.537704792822549779e-03
4.830000000000000000e+02,1.936551130681232876e-03,1.340667680893107942e-06,2.807370683987115648e-03,4.022529885891679082e-04,3.912037748571679595e-06,1.588000000000000000e+04,2.338804119270400730e-03,1.534298142092065022e-03
5.400000000000000000e+02,1.510572566170141108e-03,3.125876533117618048e-06,2.183986284185449652e-03,3.150421725349494590e-04,2.381081048141386131e-06,1.588000000000000000e+04,1.825614738705090513e-03,1.195530393635191703e-03
5.970000000000000000e+02,1.184838932653670997e-03,3.750778552460836601e-06,1.709661725423047927e-03,2.479624927983151844e-04,1.465328694166644925e-06,1.588000000000000000e+04,1.432801425451986181e-03,9.368764398553558123e-04
5.975000000000000000e+02,1.182341819311321209e-03,3.752995726154222105e-06,1.706033329637488992e-03,2.474467565806242296e-04,1.459162075034675736e-06,1.588000000000000000e+04,1.429788575891945438e-03,9.348950627306969793e-04
6.770000000000000000e+02,8.486070240585106379e-04,3.684274330414787673e-06,1.222149577942270495e-03,1.782909851345124608e-04,7.519215566616766270e-07,1.588000000000000000e+04,1.026898009193023126e-03,6.703160389239981500e-04
7.565000000000000000e+02,6.127985285756321673e-04,3.184202885635067321e-06,8.814501661849097856e-04,1.291278246762957973e-04,3.921960317300920882e-07,1.588000000000000000e+04,7.419263532519279917e-04,4.836707038993363428e-04
7.570000000000000000e+02,6.115545088452415973e-04,3.180538915451777416e-06,8.796552786988698835e-04,1.288677463688341258e-04,3.906058133431268336e-07,1.588000000000000000e+04,7.404222552140756961e-04,4.826867624764074986e-04
8.820000000000000000e+02,3.696571029356486809e-04,2.257091742960430611e-06,5.311042617986569880e-04,7.814353906271970132e-05,1.427527864480235976e-07,1.588000000000000000e+04,4.478006419983683551e-04,2.915135638729290067e-04
1.007000000000000000e+03,2.249324437279818828e-04,1.498533032194393320e-06,3.231312612073187346e-04,4.764357800278260370e-05,5.286451476634897060e-08,1.588000000000000000e+04,2.725760217307645001e-04,1.772888657251992656e-04
1.007500000000000000e+03,2.244880442064862730e-04,1.495959720650515745e-06,3.224934070583734217e-04,4.754973994434712919e-05,5.265585976042837114e-08,1.588000000000000000e+04,2.720377841508333887e-04,1.769383042621391574e-04
1.167500000000000000e+03,1.195381524858525781e-04,8.456561531735416832e-07,1.717947713882105661e-04,2.535672123820040800e-05,1.493233321168274954e-08,1.588000000000000000e+04,1.448948737240529725e-04,9.418143124765217006e-05
1.327500000000000000e+03,6.388050732932315577e-05,4.659704902263645394e-07,9.182550103152018275e-05,1.356096703225357212e-05,4.264619043501577922e-09,1.588000000000000000e+04,7.744147436157673128e-05,5.031954029706958026e-05
1.328500000000000000e+03,4.854539986321182443e-02,4.640642540841349514e-03,6.987009079841960402e-02,1.321884811167377098e-02,2.531393793278627954e-03,1.588000000000000000e+04,6.176424797488559715e-02,3.532655175153805172e-02
1.335500000000000000e+03,3.974775264417252513e-02,3.101780466527600567e-03,5.417158414306005171e-02,9.001133306000958650e-03,1.660904241054724298e-03,1.588000000000000000e+04,4.874888595017348725e-02,3.074661933817156648e-02
1.342000000000000000e+03,3.528369919835126073e-02,1.456396221583078701e-03,4.726889860558089462e-02,7.145922495529561692e-03,1.296003637431849273e-03,1.588000000000000000e+04,4.242962169388082155e-02,2.813777670282169990e-02
1.342500000000000000e+03,3.502143359782383669e-02,1.361736665044115807e-03,4.688913786643743309e-02,7.046987999397177210e-03,1.276160851110432056e-03,1.588000000000000000e+04,4.206842159722101737e-02,2.797444559842665948e-02
1.353500000000000000e+03,3.074975178231180092e-02,1.720490133559951349e-05,4.091801353393253321e-02,5.658698676356595930e-03,9.775681053835875468e-04,1.588000000000000000e+04,3.640845045866839685e-02,2.509105310595520499e-02
1.364000000000000000e+03,2.795926236271898194e-02,6.133446358116710411e-04,3.718993569939650634e-02,4.995569690766990534e-03,8.066760684026639443e-04,1.588000000000000000e+04,3.295483205348596900e-02,2.296369267195199140e-02
1.364500000000000000e+03,2.784031804191444345e-02,6.321954076515787268e-04,3.703417086952201509e-02,4.970923209961466104e-03,7.997933862342804841e-04,1.588000000000000000e+04,3.281124125187590695e-02,2.286939483195297648e-02
1.388500000000000000e+03,2.279643061706496457e-02,6.864868845315547042e-04,3.081686254334558422e-02,4.077488446802497550e-03,5.363031609124647948e-04,1.588000000000000000e+04,2.687391906386746299e-02,1.871894217026246615e-02
1.412500000000000000e+03,1.854060613150603290e-02,1.106357514447051126e-04,2.735805074381080990e-02,3.411651549828933604e-03,3.553934420210892362e-04,1.588000000000000000e+04,2.195225768133496694e-02,1.512895458167709886e-02
1.413000000000000000e+03,1.845886842494723692e-02,9.873058547462019931e-05,2.728060216969731971e-02,3.398901254942974029e-03,3.522823532703671552e-04,1.588000000000000000e+04,2.185776967989021269e-02,1.505996717000426290e-02
1.436500000000000000e+03,1.492485769166526990e-02,4.878148494264273306e-06,2.357287702918868869e-02,2.838083279494546356e-03,2.308060938178064820e-04,1.588000000000000000e+04,1.776294097115981713e-02,1.208677441217072268e-02
1.459500000000000000e+03,1.202468587737844617e-02,1.275496802819111740e-04,2.002933510757048605e-02,2.356380122770517643e-03,1.501455977326126938e-04,1.588000000000000000e+04,1.438106600014896382e-02,9.668305754607928529e-03
1.460000000000000000e+03,1.196742513682247031e-02,1.295666540489590480e-04,1.995492712620608455e-02,2.346621037938220831e-03,1.487258947011445482e-04,1.588000000000000000e+04,1.431404617476069070e-02,9.620804098884249908e-03
1.482000000000000000e+03,9.673721277615683622e-03,1.912922904361022219e-04,1.683162376248375364e-02,1.946683616452780366e-03,9.737046045956007298e-05,1.588000000000000000e+04,1.162040489406846420e-02,7.727037661162903040e-03
1.503500000000000000e+03,7.822528157848633937e-03,2.136114262890020075e-04,1.410270703004488750e-02,1.609911143219018570e-03,6.378376066939550962e-05,1.588000000000000000e+04,9.432439301067652507e-03,6.212617014629615367e-03
1.504000000000000000e+03,7.783634134289374104e-03,2.138115649021207711e-04,1.404330464210548114e-02,1.602690208404218292e-03,6.315357624058944833e-05,1.588000000000000000e+04,9.386324342693591963e-03,6.180943925885156245e-03
1.525500000000000000e+03,6.271680891169726518e-03,2.128063362802864761e-04,1.166527326606322731e-02,1.317036507855824396e-03,4.106856636368855327e-05,1.588000000000000000e+04,7.588717399025550481e-03,4.954644383313902556e-03
1.546500000000000000e+03,5.065335828354623413e-03,1.993896081778885956e-04,9.667057124052844119e-03,1.081784785836931682e-03,2.682788537688126889e-05,1.588000000000000000e+04,6.147120614191555095e-03,3.983551042517691730e-03
1.547000000000000000e+03,5.039499413791437114e-03,1.989759503202920754e-04,9.623228017087115740e-03,1.076670616407449663e-03,2.655577395783943951e-05,1.588000000000000000e+04,6.116170030198886561e-03,3.962828797383987668e-03
1.568500000000000000e+03,4.040578630402105915e-03,1.787891274536018433e-04,7.893559504403855134e-03,8.763579427185334706e-04,1.709427891222800911e-05,1.588000000000000000e+04,4.916936573120639711e-03,3.164220687683572553e-03
1.590000000000000000e+03,3.234086573315009781e-03,1.563272204949178116e-04,6.444336429395617315e-03,7.107467862146839071e-04,1.096447695781092389e-05,1.588000000000000000e+04,3.944833359529693363e-03,2.523339787100325766e-03
1.590500000000000000e+03,3.217328662379486098e-03,1.557998542111571345e-04,6.413691597193262733e-03,7.072664049769662557e-04,1.085142948937761038e-05,1.588000000000000000e+04,3.924595067356452353e-03,2.510062257402519842e-03
1.613500000000000000e+03,2.531597276231759702e-03,1.320186523648971238e-04,5.139934320376468926e-03,5.633930363534351594e-04,6.726396482435608964e-06,1.588000000000000000e+04,3.094990312585194862e-03,1.968204239878324543e-03
1.636500000000000000e+03,1.989631272896836157e-03,1.100576530733898345e-04,4.104115610323421336e-03,4.475400964567322103e-04,4.158924740025586817e-06,1.588000000000000000e+04,2.437171369353568259e-03,1.542091176440104055e-03
1.637000000000000000e+03,1.979216714906320996e-03,1.096069822165708342e-04,4.083940773727301292e-03,4.452939478516660049e-04,4.115585504557891440e-06,1.588000000000000000e+04,2.424510662757986892e-03,1.533922767054655099e-03
1.663500000000000000e+03,1.497777758668113190e-03,8.753430920691078693e-05,3.139324127884906418e-03,3.405784139554664399e-04,2.359331870413297231e-06,1.588000000000000000e+04,1.838356172623579685e-03,1.157199344712646696e-03
1.690000000000000000e+03,1.132411259001490228e-03,6.907726864386719149e-05,2.405530480968242138e-03,2.598642574267109200e-04,1.349884691801275630e-06,1.588000000000000000e+04,1.392275516428201094e-03,8.725470015747793621e-04
1.690500000000000000e+03,1.126444208886350157e-03,6.876284976069756139e-05,2.393414023892943571e-03,2.585363136372909629e-04,1.335717581202754818e-06,1.588000000000000000e+04,1.384980522523641174e-03,8.679078952490591400e-04
1.724500000000000000e+03,7.860841335920191108e-04,5.008925341617655343e-05,1.694535139775354537e-03,1.822187859621156444e-04,6.511319510426225567e-07,1.588000000000000000e+04,9.683029195541347552e-04,6.038653476299034664e-04
1.758500000000000000e+03,5.481489443093831137e-04,3.610510763441437580e-05,1.195908406473866802e-03,1.281248208716514634e-04,3.168832348708838543e-07,1.588000000000000000e+04,6.762737651810345500e-04,4.200241234377316774e-04
1.759000000000000000e+03,5.452481459284800420e-04,3.592944853171027548e-05,1.189771470648440200e-03,1.274610491146005887e-04,3.135418596798396623e-07,1.588000000000000000e+04,6.727091950430806036e-04,4.177870968138794805e-04
1.811000000000000000e+03,3.138518293084696350e-04,2.146986977737470705e-05,6.950188621881387471e-04,7.412579292778553712e-05,1.039976039374456726e-07,1.588000000000000000e+04,3.879776222362551585e-04,2.397260363806841114e-04
1.862500000000000000e+03,1.815014392983683078e-04,1.274841605949700559e-05,4.065449157406188620e-04,4.321162653470756186e-05,3.481001713515431826e-08,1.588000000000000000e+04,2.247130658330758629e-04,1.382898127636607527e-04
1.863000000000000000e+03,1.805385806102233909e-04,1.268354396166333469e-05,4.044279674501294569e-04,4.298536134496791354e-05,3.444192037871159976e-08,1.588000000000000000e+04,2.235239419551913044e-04,1.375532192652554773e-04
1.986500000000000000e+03,4.849929259288320146e-05,3.541017790451909875e-06,1.107219370033408562e-04,1.170278102646475723e-05,2.489136465763479246e-09,1.588000000000000000e+04,6.020207361934796039e-05,3.679651156641844254e-05


==> figures/data/dstress_myocyte_r180.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,4.052413101127352196e-04,5.775735955530244967e-08,3.437124901359074787e-03,4.508289403500204671e-04,3.674672528790084196e-07,1.588000000000000000e+04,8.560702504627556867e-04,-4.558763023728524752e-05
-2.450000000000000000e+01,2.076183873277889183e-04,7.835116239273688779e-08,1.537707811166981594e-03,2.160403961747156716e-04,8.977884753591989008e-08,1.588000000000000000e+04,4.236587835025045629e-04,-8.422008846926753263e-06
0.000000000000000000e+00,1.400168502399149818e-04,1.122517510849252719e-07,1.189106492499702149e-03,1.404475031161616662e-04,3.933021948267101379e-08,1.588000000000000000e+04,2.804643533560766209e-04,-4.306528762466844875e-07
1.000000000000000000e+00,1.497907165035028965e-01,6.851250939844155327e-03,2.833038779079587455e-01,6.373342777428861461e-02,2.649920856649324447e-02,1.588000000000000000e+04,2.135241442777915111e-01,8.605728872921428185e-02
7.500000000000000000e+00,1.281967877565897418e-01,3.822544252657796363e-03,2.382994232580212257e-01,5.143998083267888044e-02,1.908048801917448453e-02,1.588000000000000000e+04,1.796367685892686361e-01,7.675680692391086135e-02
1.350000000000000000e+01,1.131292930495088750e-01,3.077506994258898121e-03,2.053895678817382608e-01,4.271753350754059486e-02,1.462302461484951167e-02,1.588000000000000000e+04,1.558468265570494560e-01,7.041175954196828013e-02
1.400000000000000000e+01,1.120451448173729880e-01,2.956397446262070197e-03,2.029701778777651400e-01,4.208685927620962886e-02,1.432541820088155393e-02,1.588000000000000000e+04,1.541320040935826308e-01,6.995828554116335918e-02
2.050000000000000000e+01,9.990489726405793469e-02,1.630700522310083323e-03,1.753956320874160701e-01,3.501859544606783503e-02,1.120729052435733529e-02,1.588000000000000000e+04,1.349234927101257697e-01,6.488630181799009966e-02
2.700000000000000000e+01,9.069778932841776609e-02,2.896778727285288877e-04,1.546274781805752341e-01,2.969162423883317525e-02,9.107681539002120130e-03,1.588000000000000000e+04,1.203894135672509413e-01,6.100616508958459083e-02
2.750000000000000000e+01,9.008652942665855423e-02,2.121795286062971376e-04,1.532509325300649150e-01,2.934082795594449011e-02,8.976466969280552308e-03,1.588000000000000000e+04,1.194273573826030443e-01,6.074570147071406412e-02
3.450000000000000000e+01,8.268511887200452604e-02,3.430141235476756091e-04,1.366222105342081994e-01,2.514511984542372458e-02,7.469105934918241103e-03,1.588000000000000000e+04,1.078302387174282506e-01,5.753999902658080146e-02
4.150000000000000000e+01,7.699489566633728466e-02,3.623089301239997606e-06,1.237893151025328126e-01,2.202132824765480959e-02,6.413152856461124332e-03,1.588000000000000000e+04,9.901622391399209078e-02,5.497356741868247854e-02
4.200000000000000000e+01,7.663976666531639725e-02,1.526945221220721047e-05,1.229893908698088678e-01,2.183061621453570925e-02,6.350229638820492802e-03,1.588000000000000000e+04,9.847038287985210303e-02,5.480915045078069148e-02
5.000000000000000000e+01,7.168276740241266709e-02,2.460536441161907607e-04,1.118885485048231460e-01,1.923815419175270089e-02,5.508525719174048665e-03,1.588000000000000000e+04,9.092092159416537145e-02,5.244461321065996273e-02
5.750000000000000000e+01,6.800590741354266278e-02,3.704191748557059561e-04,1.042817632328940647e-01,1.741886479630795972e-02,4.928220293931393631e-03,1.588000000000000000e+04,8.542477220985061903e-02,5.058704261723470652e-02
5.800000000000000000e+01,6.778672194829549191e-02,3.763360460845258538e-04,1.038326767739912587e-01,1.731373657574073605e-02,4.894805146709669055e-03,1.588000000000000000e+04,8.510045852403622102e-02,5.047298537255475587e-02
6.750000000000000000e+01,6.410059664911861577e-02,4.461486163770204396e-04,9.637911257078837779e-02,1.560850396025377507e-02,4.352511886650254833e-03,1.588000000000000000e+04,7.970910060937239083e-02,4.849209268886484070e-02
7.650000000000000000e+01,6.126166325810276925e-02,4.557074524235655362e-04,9.079225863657500173e-02,1.438070160085220921e-02,3.959795963681931458e-03,1.588000000000000000e+04,7.564236485895498019e-02,4.688096165725055831e-02
7.700000000000000000e+01,6.111848946456296949e-02,4.550233555590587958e-04,9.051452896190086139e-02,1.432079320706007922e-02,3.940554872509272923e-03,1.588000000000000000e+04,7.543928267162304524e-02,4.679769625750289375e-02
8.850000000000000000e+01,5.815969823770146541e-02,4.127799373747610364e-04,8.486584165506914912e-02,1.312457490085639986e-02,3.554804965428685296e-03,1.588000000000000000e+04,7.128427313855786873e-02,4.503512333684506208e-02
1.000000000000000000e+02,5.571363697613529453e-02,3.329258260096682994e-04,8.032435629802024690e-02,1.219121000225695771e-02,3.252634946427719956e-03,1.588000000000000000e+04,6.790484697839224704e-02,4.352242697387833509e-02
1.005000000000000000e+02,5.561672864241563874e-02,3.288332979893254359e-04,8.014667055743938950e-02,1.215514863212851029e-02,3.240968143153231777e-03,1.588000000000000000e+04,6.777187727454414556e-02,4.346158001028713191e-02
1.140000000000000000e+02,5.324779180032147147e-02,2.042474341009700527e-04,7.590565840276587706e-02,1.129199529060616498e-02,2.962836489253454532e-03,1.588000000000000000e+04,6.453978709092764166e-02,4.195579650971530822e-02
1.275000000000000000e+02,5.128443248524576503e-02,6.031338853777969161e-05,7.248939759121332538e-02,1.059796322318314055e-02,2.742409839813673370e-03,1.588000000000000000e+04,6.188239570842890558e-02,4.068646926206262449e-02
1.280000000000000000e+02,5.121841162381025186e-02,5.472547182476200189e-05,7.237510604880115217e-02,1.057486327122607837e-02,2.735153422471187958e-03,1.588000000000000000e+04,6.179327489503633197e-02,4.064354835258417176e-02
1.395000000000000000e+02,4.981700065888582107e-02,7.745210599962360539e-05,6.995450958998943036e-02,1.008660229480701567e-02,2.583473100501036072e-03,1.588000000000000000e+04,5.990360295369283328e-02,3.973039836407880887e-02
1.510000000000000000e+02,4.861888654487645650e-02,2.149462270237910270e-04,6.788759614004001575e-02,9.669886234672417716e-03,2.457302828655076165e-03,1.588000000000000000e+04,5.828877277954887248e-02,3.894900031020404052e-02
1.520000000000000000e+02,7.628787687187175981e-02,1.925055036188862189e-03,1.196653141688271832e-01,2.157463089766312875e-02,6.285304855988264883e-03,1.588000000000000000e+04,9.786250776953489550e-02,5.471324597420863106e-02
1.560000000000000000e+02,6.470685144796323174e-02,7.851220586647703406e-03,9.358773252901084194e-02,1.599921545020247318e-02,4.442951519330778573e-03,1.588000000000000000e+04,8.070606689816570145e-02,4.870763599776076203e-02
1.595000000000000000e+02,5.836386771793687644e-02,1.011389792274794246e-02,8.023971597635749797e-02,1.308943605708729786e-02,3.577674391289411334e-03,1.588000000000000000e+04,7.145330377502417951e-02,4.527443166084958032e-02
1.600000000000000000e+02,5.765209507502210007e-02,9.633929697598095018e-03,7.885796931779541497e-02,1.277085489852368416e-02,3.486858801378534076e-03,1.588000000000000000e+04,7.042294997354578423e-02,4.488124017649841591e-02
1.645000000000000000e+02,5.272111843878309057e-02,6.123106962290627078e-03,6.977990877309994677e-02,1.062093434985722853e-02,2.892320575900172042e-03,1.588000000000000000e+04,6.334205278864031563e-02,4.210018408892586550e-02
1.685000000000000000e+02,4.983340237100571807e-02,3.946691218386228807e-03,6.510825816096664498e-02,9.427081932439466266e-03,2.572237865631485550e-03,1.588000000000000000e+04,5.926048430344518780e-02,4.040632043856624833e-02
1.690000000000000000e+02,4.953667038544695700e-02,3.722276861979235008e-03,6.464890189766332729e-02,9.308573009065870124e-03,2.540531244341527866e-03,1.588000000000000000e+04,5.884524339451283059e-02,4.022809737638108341e-02
1.750000000000000000e+02,4.667282748998396319e-02,1.640747438827360643e-03,6.018422344370980698e-02,8.227661429037844143e-03,2.246047238500679857e-03,1.588000000000000000e+04,5.490048891902180733e-02,3.844516606094611905e-02
1.810000000000000000e+02,4.456558941917947159e-02,3.600197772414843317e-04,5.703400292815852257e-02,7.540027591473787844e-03,2.042943776359067501e-03,1.588000000000000000e+04,5.210561701065326290e-02,3.702556182770568027e-02
1.815000000000000000e+02,4.440872522191124244e-02,2.783571990562369526e-04,5.681363456866431877e-02,7.493635148394069828e-03,2.028289443572463008e-03,1.588000000000000000e+04,5.190236037030530880e-02,3.691509007351717608e-02
2.060000000000000000e+02,3.783278191034310234e-02,1.479245436610344792e-03,4.870650992097076692e-02,6.104533734318146748e-03,1.468584719189012372e-03,1.588000000000000000e+04,4.393731564466124562e-02,3.172824817602495906e-02
2.305000000000000000e+02,3.180091342760845569e-02,1.130530303983938098e-03,4.302727694793092444e-02,5.295886973204323202e-03,1.039344513663203106e-03,1.588000000000000000e+04,3.709680040081277802e-02,2.650502645440413335e-02
2.310000000000000000e+02,3.168141167836078381e-02,1.110696136791358398e-03,4.294514394249480255e-02,5.280897797983999734e-03,1.031599727486527196e-03,1.588000000000000000e+04,3.696230947634478181e-02,2.640051388037678581e-02
2.530000000000000000e+02,2.663041020063609127e-02,1.837672042578412089e-04,3.879234344801161388e-02,4.640032135185391191e-03,7.307086456696959293e-04,1.588000000000000000e+04,3.127044233582148419e-02,2.199037806545069834e-02
2.745000000000000000e+02,2.217566490239166258e-02,1.506227407405305513e-05,3.419168527165592636e-02,4.035315426011255174e-03,5.080438844505698716e-04,1.588000000000000000e+04,2.621098032840291775e-02,1.814034947638040740e-02
2.750000000000000000e+02,2.207846714059641391e-02,2.270423223430579590e-05,3.408264566001105444e-02,4.021530147228833015e-03,5.036314160034659855e-04,1.588000000000000000e+04,2.609999728782524606e-02,1.805693699336758176e-02
2.940000000000000000e+02,1.861045624685941230e-02,2.504667679824539679e-04,2.996387346342964733e-02,3.510973746015280499e-03,3.586760183614771534e-04,1.588000000000000000e+04,2.212142999287469367e-02,1.509948250084413093e-02
3.125000000000000000e+02,1.565627749964873527e-02,3.770528140865566378e-04,2.611292010560361393e-02,3.045342839160955061e-03,2.543931381540361731e-04,1.588000000000000000e+04,1.870162033880969077e-02,1.261093466048777978e-02
3.130000000000000000e+02,1.558210977586159049e-02,3.794416889421723554e-04,2.601222196956896882e-02,3.033268649130372707e-03,2.520028637647985957e-04,1.588000000000000000e+04,1.861537842499196363e-02,1.254884112673121735e-02
3.315000000000000000e+02,1.303916784212492096e-02,4.379887011186431723e-04,2.243990796276599739e-02,2.607453677326378606e-03,1.768187126945075223e-04,1.588000000000000000e+04,1.564662151945130086e-02,1.043171416479854278e-02
3.500000000000000000e+02,1.086564219320419744e-02,4.519257382512492432e-04,1.919924354157251725e-02,2.224657634636143227e-03,1.230112818620842014e-04,1.588000000000000000e+04,1.309029982784034110e-02,8.640984558568053781e-03
3.505000000000000000e+02,1.081167979258775697e-02,4.518460380767125696e-04,1.911654327581114449e-02,2.214925445518411192e-03,1.217983146666553641e-04,1.588000000000000000e+04,1.302660523810616859e-02,8.596754347069345339e-03
3.705000000000000000e+02,8.842841644823516353e-03,4.347287305718364821e-04,1.602282141279830555e-02,1.852018441157545587e-03,8.162582066181269490e-05,1.588000000000000000e+04,1.069486008598106129e-02,6.990823203665970549e-03
3.905000000000000000e+02,7.209888401607809742e-03,3.993702823262911634e-04,1.334063280208015734e-02,1.539071103014872386e-03,5.435123062377423685e-05,1.588000000000000000e+04,8.748959504622682778e-03,5.670817298592937573e-03
3.910000000000000000e+02,7.172937589210113749e-03,3.983459916952972603e-04,1.327867684725470010e-02,1.531859458684783730e-03,5.379762705986545140e-05,1.588000000000000000e+04,8.704797047894896611e-03,5.641078130525330019e-03
4.145000000000000000e+02,5.625007888478625317e-03,3.464236909618580423e-04,1.063108335595751124e-02,1.224359054575705017e-03,3.313976883996828238e-05,1.588000000000000000e+04,6.849366943054329901e-03,4.400648833902920734e-03
4.375000000000000000e+02,4.422738223476829766e-03,2.937961402239063565e-04,8.501521114271149565e-03,9.779297960225191624e-04,2.051696007935163298e-05,1.588000000000000000e+04,5.400668019499349146e-03,3.444808427454310387e-03
4.380000000000000000e+02,4.399576477122709058e-03,2.926750996312409733e-04,8.459837538539387997e-03,9.731137623305883633e-04,2.030322357248865608e-05,1.588000000000000000e+04,5.372690239453297746e-03,3.426462714792120803e-03
4.675000000000000000e+02,3.222897241645387902e-03,2.302968242630033162e-04,6.307837191529439176e-03,7.248379830898805378e-04,1.091245673193525479e-05,1.588000000000000000e+04,3.947735224735268549e-03,2.498059258555507256e-03
4.965000000000000000e+02,2.368167593077271336e-03,1.636064208970530829e-04,4.700062652085430434e-03,5.397690498084095146e-04,5.899568376032467486e-06,1.588000000000000000e+04,2.907936642885680743e-03,1.828398543268861930e-03
4.970000000000000000e+02,2.355582469225104680e-03,1.626014156460227377e-04,4.676091296599197734e-03,5.370121097295540167e-04,5.837150775316829755e-06,1.588000000000000000e+04,2.892594578954658588e-03,1.818570359495550771e-03
5.385000000000000000e+02,1.511559353302762690e-03,9.847502076153151333e-05,3.047221582155361808e-03,3.498114467196448930e-04,2.407179726813157080e-06,1.588000000000000000e+04,1.861370800022407474e-03,1.161747906583117905e-03
5.800000000000000000e+02,9.680008769397168084e-04,6.061801699319244483e-05,1.974153354417623480e-03,2.265982890389438493e-04,9.883724823514376285e-07,1.588000000000000000e+04,1.194599165978660685e-03,7.414025879007729320e-04
5.805000000000000000e+02,9.628086562755202573e-04,6.026951685929156041e-05,1.963802035681906817e-03,2.254099808627424103e-04,9.778101680716145375e-07,1.588000000000000000e+04,1.188218637138262722e-03,7.373986754127777928e-04
6.560000000000000000e+02,4.267369034175256723e-04,2.563924216478331928e-05,8.832295653877376279e-04,1.013716536040182412e-04,1.923805968927917293e-07,1.588000000000000000e+04,5.281085570215439135e-04,3.253652498135074312e-04
7.315000000000000000e+02,1.887977655670849747e-04,1.113447855352213429e-05,3.945609513960109268e-04,4.527499689092680962e-05,3.769442162659741221e-08,1.588000000000000000e+04,2.340727624580117843e-04,1.435227686761581651e-04
7.320000000000000000e+02,1.877802961196910452e-04,1.107360750541946317e-05,3.924553809723090882e-04,4.503328515545998895e-05,3.728943638269182544e-08,1.588000000000000000e+04,2.328135812751510410e-04,1.427470109642310495e-04
8.545000000000000000e+02,4.993757610444513441e-05,2.916551543334569795e-06,1.054282566530058489e-04,1.208802883353019182e-05,2.639881948267507005e-09,1.588000000000000000e+04,6.202560493797532623e-05,3.784954727091494259e-05


==> figures/data/pressure_i180.csv <==
time,pressure
-4.950000000000000000e+01,1.200000000000000000e+02
0.000000000000000000e+00,1.200000000000000000e+02
5.000000000000000000e-01,1.800000000000000000e+02
4.310000000000000000e+02,1.800000000000000000e+02


==> figures/data/pressure_r140.csv <==
time,pressure
-4.950000000000000000e+01,1.200000000000000000e+02
0.000000000000000000e+00,1.200000000000000000e+02
5.000000000000000000e-01,1.400000000000000000e+02
1.327500000000000000e+03,1.400000000000000000e+02
1.328000000000000000e+03,1.200000000000000000e+02
1.986500000000000000e+03,1.200000000000000000e+02


==> figures/data/pressure_r180.csv <==
time,pressure
-4.950000000000000000e+01,1.200000000000000000e+02
0.000000000000000000e+00,1.200000000000000000e+02
5.000000000000000000e-01,1.800000000000000000e+02
1.510000000000000000e+02,1.800000000000000000e+02
1.515000000000000000e+02,1.200000000000000000e+02
8.545000000000000000e+02,1.200000000000000000e+02


==> figures/data/prestress_over_time_4.csv <==
timestep,time,fiber_stress_average,fiber_stress_min,fiber_stress_max,fiber_stress_stddev,fiber_stress_averagepstddev,fiber_stress_averagemstddev,fiber_stress_h,fiber_stress_error,max_nod_dis_norm,fro_dis_norm
1.000000000000000000e+00,1.000000000000000056e-01,1.659638700505013631e+01,9.089314787453602662e+00,1.832428238344587257e+01,7.271540838308384602e-01,1.732354108888097599e+01,1.586923292121929840e+01,1.819725280082854368e+01,5.005117043249651676e-01,4.341737936278091681e+00,2.199610712060523383e+02
2.000000000000000000e+00,2.000000000000000111e-01,1.821360055375264153e+01,1.503694767428948253e+01,1.869820325412750606e+01,2.199433503046875349e-01,1.843354390405733056e+01,1.799365720344795250e+01,1.841005923784993215e+01,1.832211140649424308e-01,9.466236604271136557e-01,5.308342476639401042e+01
3.000000000000000000e+00,2.999999999999999889e-01,1.854352891493921263e+01,1.686979204409033528e+01,1.898528583581856921e+01,1.700984947456433971e-01,1.871362740968485738e+01,1.837343042019356787e+01,1.864541349018424299e+01,9.523100396934999767e-02,6.635637876930015056e-01,3.814220092520470473e+01
4.000000000000000000e+00,4.000000000000000222e-01,1.884796510163620198e+01,1.751315665466345806e+01,1.928350333542709905e+01,1.831473640649275980e-01,1.903111246570113124e+01,1.866481773757127272e+01,1.891181602297728759e+01,7.395690432978517526e-02,6.780633869756060861e-01,3.533424150028348976e+01
5.000000000000000000e+00,5.000000000000000000e-01,1.917499128259979102e+01,1.792294977194492134e+01,1.962369828413690698e+01,2.116649688413284880e-01,1.938665625144112070e+01,1.896332631375846134e+01,1.921983922367871855e+01,6.747660251684299559e-02,6.844886201675530746e-01,3.471543663165472537e+01
6.000000000000000000e+00,5.999999999999999778e-01,1.954076039430466594e+01,1.827399764510676761e+01,2.002462461396458338e+01,2.489621985159738982e-01,1.978972259282063817e+01,1.929179819578869370e+01,1.958288699943381062e+01,6.683842654889884938e-02,6.822800257012924252e-01,3.441008594677770560e+01
7.000000000000000000e+00,6.999999999999999556e-01,1.995876032288327551e+01,1.859679663756318746e+01,2.052376491767451583e+01,2.948457349872841138e-01,2.025360605787055945e+01,1.966391458789599156e+01,2.001822890991172699e+01,7.100689470309426432e-02,6.747705385466404859e-01,3.399192847889317193e+01
8.000000000000000000e+00,8.000000000000000444e-01,2.044279616125889731e+01,1.890087681022582089e+01,2.111170635972360543e+01,3.507209915148778445e-01,2.079351715277377366e+01,2.009207516974402097e+01,2.054842480286424333e+01,8.017879756937723590e-02,6.641455397849963527e-01,3.340537481611472259e+01
9.000000000000000000e+00,9.000000000000000222e-01,2.100780872033335811e+01,1.922879994047742613e+01,2.179972830880806711e+01,4.187831552989448869e-01,2.142659187563230461e+01,2.058902556503441161e+01,2.120330846834837502e+01,9.312266200430147078e-02,6.517403636847618476e-01,3.271610565940022042e+01
1.000000000000000000e+01,1.000000000000000000e+00,2.167031730141098578e+01,1.958513993078446802e+01,2.262603714757323203e+01,5.019003181669786651e-01,2.217221761957796389e+01,2.116841698324400767e+01,2.202277748047682948e+01,1.106871080113907002e-01,6.386867509153871802e-01,3.205499358333278792e+01
1.100000000000000000e+01,1.100000000000000089e+00,2.152383212298705573e+01,1.974306210772977366e+01,2.218539763300170975e+01,3.754979462398087553e-01,2.189933006922686332e+01,2.114833417674724814e+01,2.202277748047682948e+01,1.035162515158690316e-01,1.052275495356782109e+00,3.179022929908914463e+01
1.200000000000000000e+01,1.199999999999999956e+00,2.144484191307355658e+01,1.987713810975157003e+01,2.195226422206257055e+01,3.066570224200592110e-01,2.175149893549361479e+01,2.113818489065349837e+01,2.202277748047682948e+01,9.742819100031167856e-02,9.242907306320224947e-01,2.733449091548128607e+01
1.300000000000000000e+01,1.300000000000000044e+00,2.140726518962232205e+01,1.999314753207863760e+01,2.185598931639635722e+01,2.687616874756181273e-01,2.167602687709793940e+01,2.113850350214670470e+01,2.202277748047682948e+01,9.216048930238053549e-02,8.327285754439776033e-01,2.472320458004631050e+01
1.400000000000000000e+01,1.399999999999999911e+00,2.139241666809144604e+01,2.007591490026188552e+01,2.182601520429320274e+01,2.480263869829157641e-01,2.164044305507436050e+01,2.114439028110853158e+01,2.202277748047682948e+01,8.840222728222339732e-02,7.656080308327484207e-01,2.304169346346037983e+01
1.500000000000000000e+01,1.500000000000000000e+00,2.139000760628714204e+01,2.014128616028371610e+01,2.183683711605907973e+01,2.366213020092851338e-01,2.162662890829642848e+01,2.115338630427785560e+01,2.202277748047682948e+01,8.543387962127181601e-02,7.147612973685359972e-01,2.183663144237543463e+01
1.600000000000000000e+01,1.600000000000000089e+00,2.139440258034684916e+01,2.019910434821048639e+01,2.185176149249656419e+01,2.302162057566057851e-01,2.162461878610345423e+01,2.116418637459024410e+01,2.202277748047682948e+01,8.280849833237553803e-02,6.750969857667525886e-01,2.089731956718728156e+01
1.700000000000000000e+01,1.699999999999999956e+00,2.140251439456789129e+01,2.025032730879540566e+01,2.186654270135238676e+01,2.264624647080027142e-01,2.162897685927589464e+01,2.117605192985988793e+01,2.202277748047682948e+01,8.048259004808540340e-02,6.433954189717584482e-01,2.012264474625523647e+01
1.800000000000000000e+01,1.800000000000000044e+00,2.141261923240534770e+01,2.029590789923616967e+01,2.188018494534963310e+01,2.241166300333276296e-01,2.163673586243867675e+01,2.118850260237201866e+01,2.202277748047682948e+01,7.841288787354491752e-02,6.174946218421550892e-01,1.945873837628554526e+01
1.900000000000000000e+01,1.899999999999999911e+00,2.142374397350970838e+01,2.033670908261909105e+01,2.189243491757808613e+01,2.225221639847841382e-01,2.164626613749449291e+01,2.120122180952492386e+01,2.202277748047682948e+01,7.656020678374635124e-02,5.958823830092738749e-01,1.887400251578093346e+01
2.000000000000000000e+01,2.000000000000000000e+00,2.143533091273718583e+01,2.037348127939948839e+01,2.190333543958992379e+01,2.213310039033424825e-01,2.165666191664052675e+01,2.121399990883384490e+01,2.202277748047682948e+01,7.489047203693723065e-02,5.774708733894265977e-01,1.834821480583987352e+01
2.100000000000000000e+01,2.100000000000000089e+00,2.144705876323378391e+01,2.040686365028285820e+01,2.191395401350633065e+01,2.203562997792814782e-01,2.166741506301306686e+01,2.122670246345450096e+01,2.202277748047682948e+01,7.337466092215104430e-02,5.614658757048947013e-01,1.786763410169151456e+01
2.200000000000000000e+01,2.200000000000000178e+00,2.145874172546079350e+01,2.043739455993800647e+01,2.192707179411813101e+01,2.194960321446977336e-01,2.167823775760549054e+01,2.123924569331609646e+01,2.202277748047682948e+01,7.198832762780550676e-02,5.472836391614388507e-01,1.742255487567113903e+01
2.300000000000000000e+01,2.299999999999999822e+00,2.147027344194831500e+01,2.046552433865633347e+01,2.193873011825325037e+01,2.186933680659190748e-01,2.168896681001423232e+01,2.125158007388239767e+01,2.202277748047682948e+01,7.071102376623472630e-02,5.344934905443508022e-01,1.700594329517627656e+01
2.400000000000000000e+01,2.399999999999999911e+00,2.148159434571403636e+01,2.049162809915242178e+01,2.194913453264357273e+01,2.179158531695501166e-01,2.169951019888358701e+01,2.126367849254448572e+01,2.202277748047682948e+01,6.952571639439077134e-02,5.227773236291342052e-01,1.661261881046737798e+01
2.500000000000000000e+01,2.500000000000000000e+00,2.149267287161131534e+01,2.051601738137909692e+01,2.195879249922946030e+01,2.171444486151488384e-01,2.170981732022646327e+01,2.127552842299616742e+01,2.202277748047682948e+01,6.841825925151692744e-02,5.118998467133398789e-01,1.623871567857578313e+01
2.600000000000000000e+01,2.600000000000000089e+00,2.150349419120018979e+01,2.053895043872033099e+01,2.196923202441208289e+01,2.163676316987084569e-01,2.171986182289889911e+01,2.128712655950148047e+01,2.202277748047682948e+01,6.737692568850181529e-02,5.016868592127357029e-01,1.588131948757947498e+01
2.700000000000000000e+01,2.700000000000000178e+00,2.151405353419587740e+01,2.056064107382360717e+01,2.197874997382082185e+01,2.155782126552415190e-01,2.172963174685111909e+01,2.129847532154063572e+01,2.202277748047682948e+01,6.639200745452769614e-02,4.920091430440894364e-01,1.553820967329787983e+01
2.800000000000000000e+01,2.799999999999999822e+00,2.152435209239953906e+01,2.058126616708401713e+01,2.199006209850026039e+01,2.147715721378163078e-01,2.173912366453735601e+01,2.130958052026172211e+01,2.202277748047682948e+01,6.545547284717882774e-02,4.827706253574869932e-01,1.520767649193342841e+01
2.900000000000000000e+01,2.899999999999999911e+00,2.153439453774603507e+01,2.060097201825571744e+01,2.200474979447138324e+01,2.139446815896293708e-01,2.174833921933566572e+01,2.132044985615640442e+01,2.202277748047682948e+01,6.456067875550852708e-02,4.738996234845235245e-01,1.488838792064815131e+01
3.000000000000000000e+01,3.000000000000000000e+00,2.154418747967605086e+01,2.061987966604371536e+01,2.201849849215174615e+01,2.130955408083669289e-01,2.175728302048441876e+01,2.133109193886768296e+01,2.202277748047682948e+01,6.370212911049850935e-02,4.653424121297973226e-01,1.457929301818791679e+01
3.100000000000000000e+01,3.100000000000000089e+00,2.155373852190034611e+01,2.063808932261236606e+01,2.203138056986628612e+01,2.122228505575054214e-01,2.176596137245785201e+01,2.134151567134284022e+01,2.202277748047682948e+01,6.287527352496696809e-02,4.570584814061753320e-01,1.427955094253445800e+01
3.200000000000000000e+01,3.200000000000000178e+00,2.156305567779958920e+01,2.065568405881107239e+01,2.204345913069417051e+01,2.113258137652804791e-01,2.177438149156487057e+01,2.135172986403430784e+01,2.202277748047682948e+01,6.207633995656015868e-02,4.490170553128860487e-01,1.398847887826436320e+01
3.300000000000000000e+01,3.299999999999999822e+00,2.157214701801531831e+01,2.067273285422393059e+01,2.205478966565741672e+01,2.104040103192276745e-01,2.178255102833454515e+01,2.136174300769609147e+01,2.202277748047682948e+01,6.130219621252188528e-02,4.411945304370185061e-01,1.370551356874368665e+01
3.400000000000000000e+01,3.399999999999999911e+00,2.158102045965749838e+01,2.068929311522516912e+01,2.206542137737585918e+01,2.094573137170926136e-01,2.179047777337459024e+01,2.137156314594040651e+01,2.202277748047682948e+01,6.055023561100741913e-02,4.335725958512056666e-01,1.343018289129617848e+01
3.500000000000000000e+01,3.500000000000000000e+00,2.158968364761423331e+01,2.070541274791619912e+01,2.207539823827849901e+01,2.084858327778883469e-01,2.179816948039212221e+01,2.138119781483634441e+01,2.202277748047682948e+01,5.981828285412559010e-02,4.261368509921473202e-01,1.316208474018059604e+01
3.600000000000000000e+01,3.600000000000000089e+00,2.159814389230701082e+01,2.072113186137984897e+01,2.208475984026338423e+01,2.074898676708726852e-01,2.180563375997788356e+01,2.139065402463613808e+01,2.202277748047682948e+01,5.910451668736552838e-02,4.188757907590027751e-01,1.290087130841454233e+01
3.700000000000000000e+01,3.700000000000000178e+00,2.160640814370187002e+01,2.073648416447685605e+01,2.209354207968522843e+01,2.064698761913056069e-01,2.181287801989317643e+01,2.139993826751056361e+01,2.202277748047682948e+01,5.840740647451354156e-02,4.117800593757406924e-01,1.264623732667357103e+01
3.800000000000000000e+01,3.799999999999999822e+00,2.161448298707630755e+01,2.075149810983956300e+01,2.210177771185079010e+01,2.054264456208325929e-01,2.181990943269714123e+01,2.140905654145547388e+01,2.202277748047682948e+01,5.772566025172139875e-02,4.048419020920971390e-01,1.239791123119109173e+01
3.900000000000000000e+01,3.899999999999999911e+00,2.162237465212617238e+01,2.076619782972374040e+01,2.210949680174894993e+01,2.043602697654521849e-01,2.182673492189162445e+01,2.141801438236072030e+01,2.202277748047682948e+01,5.705818223278356915e-02,3.980547618532094822e-01,1.215564849177525453e+01
4.000000000000000000e+01,4.000000000000000000e+00,2.163008902944496015e+01,2.078060390105515509e+01,2.211672709201496900e+01,2.032721287553491130e-01,2.183336115820030798e+01,2.142681690068961231e+01,2.202277748047682948e+01,5.640403807025975991e-02,3.914129826157419223e-01,1.191922654449142449e+01
4.100000000000000000e+01,4.099999999999999645e+00,2.163763169088616323e+01,2.079473397053341444e+01,2.212349430470171185e+01,2.021628720212459152e-01,2.183979456290741084e+01,2.143546881886491562e+01,2.202277748047682948e+01,5.576242647105136840e-02,3.849115908989632628e-01,1.168844091557862086e+01
4.200000000000000000e+01,4.200000000000000178e+00,2.164500791140637403e+01,2.080860326532831905e+01,2.212982238995957474e+01,2.010334032868706100e-01,2.184604131469324528e+01,2.144397450811950279e+01,2.202277748047682948e+01,5.513265600693984664e-02,3.785461348858394914e-01,1.146310223519114047e+01
4.300000000000000000e+01,4.299999999999999822e+00,2.165222269102063635e+01,2.082222501035131401e+01,2.213573373202104122e+01,1.998846674600796292e-01,2.185210735848071550e+01,2.145233802356055719e+01,2.202277748047682948e+01,5.451412616731945299e-02,3.723125657818609491e-01,1.124303391687668707e+01
4.400000000000000000e+01,4.400000000000000355e+00,2.165928077597793688e+01,2.083561076933491663e+01,2.214124932076114405e+01,1.987176393929359908e-01,2.185799841537087218e+01,2.146056313658500159e+01,2.202277748047682948e+01,5.390631187162178012e-02,3.662071502613992169e-01,1.102807033817665072e+01
4.500000000000000000e+01,4.500000000000000000e+00,2.166618667870604398e+01,2.084877072381542717e+01,2.214638889541908284e+01,1.975333140349175287e-01,2.186371999274096112e+01,2.146865336467112684e+01,2.202277748047682948e+01,5.330875080139906019e-02,3.602264057547252540e-01,1.081805539975589703e+01
4.600000000000000000e+01,4.599999999999999645e+00,2.167294469627598730e+01,2.086171390153930716e+01,2.215181430858168810e+01,1.963326977498133785e-01,2.186927739402580073e+01,2.147661199852617386e+01,2.202277748047682948e+01,5.272103302895395777e-02,3.543670525375202662e-01,1.061284137234282099e+01
4.700000000000000000e+01,4.700000000000000178e+00,2.167955892731027845e+01,2.087444836367900081e+01,2.215691438877090036e+01,1.951168012656245565e-01,2.187467572857590170e+01,2.148444212604465520e+01,2.202277748047682948e+01,5.214279251633093665e-02,3.486259781678762160e-01,1.041228796364242903e+01
4.800000000000000000e+01,4.799999999999999822e+00,2.168603328735186864e+01,2.088698135851094051e+01,2.216164267088437256e+01,1.938866331619431560e-01,2.187991992051381018e+01,2.149214665418992709e+01,2.202277748047682948e+01,5.157370013717711699e-02,3.430002110032127072e-01,1.021626155462375429e+01
4.900000000000000000e+01,4.900000000000000355e+00,2.169237152276184233e+01,2.089931944777086770e+01,2.216601736801396427e+01,1.926431944815129027e-01,2.188501471724335445e+01,2.149972832828033020e+01,2.202277748047682948e+01,5.101345793925884942e-02,3.374869003879769624e-01,1.002463456710830947e+01
5.000000000000000000e+01,5.000000000000000000e+00,2.169857722324464788e+01,2.091146861074787466e+01,2.217091328699105901e+01,1.913874745873226368e-01,2.188996469783197085e+01,2.150718974865732491e+01,2.202277748047682948e+01,5.046179441780806324e-02,3.320833017431598089e-01,9.837284934000861014e+00
5.100000000000000000e+01,5.099999999999999645e+00,2.170465383312767571e+01,2.092343433022166721e+01,2.217606194513625084e+01,1.901204468648189649e-01,2.189477427999249315e+01,2.151453338626285827e+01,2.202277748047682948e+01,4.991846061332313317e-02,3.267867652544515500e-01,9.654095650417435337e+00
5.200000000000000000e+01,5.200000000000000178e+00,2.171060466149980428e+01,2.093522166358390635e+01,2.218083821560069069e+01,1.888430660049383591e-01,2.189944772750474300e+01,2.152176159549486556e+01,2.202277748047682948e+01,4.938322688212421624e-02,3.215947272019452075e-01,9.474954389166844848e+00
5.300000000000000000e+01,5.299999999999999822e+00,2.171643289133853472e+01,2.094683530184907028e+01,2.218525912658240529e+01,1.875562652441796485e-01,2.190398915658271406e+01,2.152887662609435537e+01,2.202277748047682948e+01,4.885588021681556287e-02,3.165047032272126359e-01,9.299753167898481720e+00
5.400000000000000000e+01,5.400000000000000355e+00,2.172214158772804282e+01,2.095827961876265988e+01,2.218934102657447838e+01,1.862609543762312192e-01,2.190840254210427318e+01,2.153588063335181246e+01,2.202277748047682948e+01,4.833622201640305760e-02,3.115142830212661584e-01,9.128388058144269124e+00
5.500000000000000000e+01,5.500000000000000000e+00,2.172773370527291092e+01,2.096955871178975173e+01,2.219309961242743157e+01,1.849580180453742895e-01,2.191269172331828585e+01,2.154277568722753600e+01,2.202277748047682948e+01,4.782406622510512739e-02,3.066211260537782812e-01,8.960758928664217748e+00
5.600000000000000000e+01,5.599999999999999645e+00,2.173321209479696492e+01,2.098067643644469982e+01,2.219654995524732044e+01,1.836483146200025840e-01,2.191686040941696589e+01,2.154956378017696395e+01,2.202277748047682948e+01,4.731923777352566723e-02,3.018229580659537170e-01,8.796769217163941335e+00
5.700000000000000000e+01,5.700000000000000178e+00,2.173857950941375350e+01,2.099163643514160782e+01,2.219970652450228954e+01,1.823326751371870946e-01,2.192091218455093937e+01,2.155624683427656763e+01,2.202277748047682948e+01,4.682157126862527413e-02,2.971175681237390731e-01,8.636325725709278700e+00
5.800000000000000000e+01,5.799999999999999822e+00,2.174383861003688878e+01,2.100244216153118515e+01,2.220258321065259821e+01,1.810119028224886073e-01,2.192485051285937914e+01,2.156282670721439843e+01,2.202277748047682948e+01,4.633090988864463355e-02,2.925028060830341947e-01,8.479338436127385137e+00
5.900000000000000000e+01,5.900000000000000355e+00,2.174899197039874821e+01,2.101309690111184025e+01,2.220519334653647192e+01,1.796867725606048904e-01,2.192867874295935238e+01,2.156930519783814404e+01,2.202277748047682948e+01,4.584710444720562633e-02,2.879765803589891537e-01,8.325720342418964748e+00
6.000000000000000000e+01,5.999999999999990230e+00,2.175404208163387310e+01,2.102360378875357938e+01,2.220754972770271252e+01,1.783580307240319740e-01,2.193240011235790377e+01,2.157568405090984243e+01,2.202277748047682948e+01,4.537001259759431554e-02,2.835368559208838457e-01,8.175387297782073404e+00
6.100000000000000000e+01,6.099999999999989875e+00,2.175899135647404137e+01,2.103396582366119105e+01,2.220966463183421169e+01,1.770263952796848061e-01,2.193601775175372737e+01,2.158196496119435537e+01,2.202277748047682948e+01,4.489949815331962385e-02,2.791816524561019919e-01,8.028257874289762341e+00
6.200000000000000000e+01,6.199999999999990408e+00,2.176384213310294768e+01,2.104418588220712039e+01,2.221154983737810085e+01,1.756925558166789747e-01,2.193953468891962544e+01,2.158814957728626993e+01,2.202277748047682948e+01,4.443543050540421646e-02,2.749090426623865824e-01,7.884253233613375933e+00
6.300000000000000000e+01,6.299999999999990052e+00,2.176859667870641601e+01,2.105426672898360252e+01,2.221321664147190234e+01,1.743571738392009352e-01,2.194295385254561737e+01,2.159423950486721466e+01,2.202277748047682948e+01,4.397768412053433551e-02,2.707171506391636284e-01,7.743297007457826453e+00
6.400000000000000000e+01,6.399999999999989697e+00,2.177325719274958260e+01,2.106421102636560505e+01,2.221467587723543602e+01,1.730208832162191401e-01,2.194627807596580027e+01,2.160023630953336493e+01,2.202277748047682948e+01,4.352613810683019641e-02,2.666041503572251781e-01,7.605315186594623356e+00
6.500000000000000000e+01,6.499999999999990230e+00,2.177782581001502749e+01,2.107402134282258288e+01,2.221593793047922460e+01,1.716842904821593851e-01,2.194951010049718576e+01,2.160614151953286921e+01,2.202277748047682948e+01,4.308067583642971599e-02,2.625682641921194271e-01,7.470236017552228880e+00
6.600000000000000000e+01,6.599999999999989875e+00,2.178230460342132346e+01,2.108370016017444115e+01,2.221701275587767199e+01,1.703479755498520098e-01,2.195265257897117550e+01,2.161195662787147143e+01,2.202277748047682948e+01,4.264118461601310028e-02,2.586077615109171890e-01,7.337989906165238274e+00
6.700000000000000000e+01,6.699999999999990408e+00,2.178669558664952888e+01,2.109324987995585587e+01,2.221790989263195470e+01,1.690124921120995383e-01,2.195570807876162789e+01,2.161768309453742987e+01,2.202277748047682948e+01,4.220755539781478188e-02,2.547209573052940379e-01,7.208509327299347014e+00
6.800000000000000000e+01,6.799999999999990052e+00,2.179100071659229343e+01,2.110267282902317021e+01,2.221863847965661165e+01,1.676783684825992882e-01,2.195867908507489119e+01,2.162332234810969567e+01,2.202277748047682948e+01,4.177968252502806124e-02,2.509062108660457535e-01,7.081728740162674285e+00
6.900000000000000000e+01,6.899999999999989697e+00,2.179522189564689683e+01,2.111197126451455830e+01,2.221920727030237330e+01,1.663461080671104209e-01,2.196156800371400664e+01,2.162887578757978702e+01,2.202277748047682948e+01,4.135746350657631271e-02,2.471619244956127504e-01,6.957584508691255998e+00
7.000000000000000000e+01,6.999999999999990230e+00,2.179936097386346461e+01,2.112114737826028943e+01,2.221962464663611669e+01,1.650161902015569171e-01,2.196437716406502005e+01,2.163434478366190916e+01,2.202277748047682948e+01,4.094079881685378647e-02,2.434865422563927684e-01,6.836014826563496349e+00
7.100000000000000000e+01,7.099999999999989875e+00,2.180341975096478180e+01,2.113020330071707420e+01,2.221989863329252302e+01,1.636890707195721439e-01,2.196710882168435219e+01,2.163973068024521140e+01,2.202277748047682948e+01,4.052959171707662400e-02,2.398785487532702487e-01,6.716959646450225030e+00
7.200000000000000000e+01,7.199999999999990408e+00,2.180739997824553456e+01,2.113914110449544381e+01,2.222003691090132094e+01,1.623651828307793032e-01,2.196976516107631383e+01,2.164503479541475528e+01,2.202277748047682948e+01,4.012374809511327217e-02,2.363364679494790177e-01,6.600360613154287570e+00
7.300000000000000000e+01,7.299999999999990052e+00,2.181130336036494910e+01,2.114796280753258984e+01,2.222004682910979412e+01,1.610449377765333090e-01,2.197234829814148327e+01,2.165025842258841493e+01,2.202277748047682948e+01,3.972317632141367932e-02,2.328588620147723498e-01,6.486161000332812065e+00
7.400000000000000000e+01,7.399999999999989697e+00,2.181513155704098139e+01,2.115667037595931177e+01,2.221993541920050319e+01,1.597287254136055545e-01,2.197486028245458556e+01,2.165540283162737722e+01,2.202277748047682948e+01,3.932778711882825573e-02,2.294443302055643730e-01,6.374305650527285927e+00
7.500000000000000000e+01,7.499999999999990230e+00,2.181888618464994778e+01,2.116526572669874895e+01,2.221970940631517522e+01,1.584169152761409904e-01,2.197730309992608966e+01,2.166046926937380590e+01,2.202277748047682948e+01,3.893749344460587652e-02,2.260915077765893733e-01,6.264740918257015956e+00
7.600000000000000000e+01,7.599999999999989875e+00,2.182256881774660684e+01,2.117375072983205797e+01,2.221937522129460518e+01,1.571098569888592089e-01,2.197967867473546733e+01,2.166545896075774635e+01,2.202277748047682948e+01,3.855221038297430153e-02,2.227990649234443121e-01,6.157414615955095982e+00
7.700000000000000000e+01,7.699999999999990408e+00,2.182618099050434779e+01,2.118212721075709837e+01,2.221916138682305331e+01,1.558078810641627676e-01,2.198198887156851100e+01,2.167037310944018458e+01,2.202277748047682948e+01,3.817185504711959054e-02,2.195657057558722536e-01,6.052275962548182342e+00
7.800000000000000000e+01,7.799999999999990052e+00,2.182972419808345776e+01,2.119039695216743269e+01,2.222008642635592324e+01,1.545112997348389861e-01,2.198423549781829678e+01,2.167521289834861875e+01,2.202277748047682948e+01,3.779634648932457541e-02,2.163901673011844884e-01,5.949275534499856910e+00
7.900000000000000000e+01,7.899999999999989697e+00,2.183319989793480786e+01,2.119856169587043482e+01,2.222085901769064620e+01,1.532204074207281774e-01,2.198642030535553715e+01,2.167997949051407858e+01,2.202277748047682948e+01,3.742560561841307837e-02,2.132712185374172342e-01,5.848365219155163608e+00
8.000000000000000000e+01,7.999999999999990230e+00,2.183660951103953707e+01,2.120662314446321517e+01,2.222148623003313972e+01,1.519354815763912236e-01,2.198854499261592821e+01,2.168467402946314593e+01,2.202277748047682948e+01,3.705955512365024379e-02,2.102076594556942513e-01,5.749498170235941785e+00
8.100000000000000000e+01,8.099999999999990763e+00,2.183995442309293011e+01,2.121458296288137291e+01,2.222197487894824519e+01,1.506567832869938617e-01,2.199061120637992417e+01,2.168929763980593606e+01,2.202277748047682948e+01,3.669811940441754933e-02,2.071983201513954431e-01,5.652628765353536977e+00
8.200000000000000000e+01,8.199999999999990408e+00,2.184323598563331004e+01,2.122244277983736183e+01,2.222233153322891042e+01,1.493845578608621327e-01,2.199262054349417284e+01,2.169385142777244724e+01,2.202277748047682948e+01,3.634122450490014783e-02,2.042420599432881734e-01,5.557712565412137984e+00
8.300000000000000000e+01,8.299999999999990052e+00,2.184645551712123535e+01,2.123020418915399077e+01,2.222256252173907143e+01,1.481190355827971816e-01,2.199457455270403372e+01,2.169833648153843697e+01,2.202277748047682948e+01,3.598879805353590033e-02,2.013377665202784605e-01,5.464706275790724987e+00
8.400000000000000000e+01,8.399999999999989697e+00,2.184961430397178361e+01,2.123786875100938332e+01,2.222267394020328268e+01,1.468604321254590173e-01,2.199647473609724102e+01,2.170275387184632621e+01,2.202277748047682948e+01,3.564076920648483193e-02,1.984843551150892449e-01,5.373567709197798692e+00
8.500000000000000000e+01,8.499999999999989342e+00,2.185271360154168718e+01,2.124543799309945058e+01,2.222267165794041688e+01,1.456089493953817704e-01,2.199832255093706834e+01,2.170710465214630602e+01,2.202277748047682948e+01,3.529706859484411235e-02,1.956807677040027504e-01,5.284255750102839322e+00
8.600000000000000000e+01,8.599999999999990763e+00,2.185575463507639071e+01,2.125291341172625792e+01,2.222256132452197974e+01,1.443647758476094001e-01,2.200011941092400036e+01,2.171138985922878106e+01,2.202277748047682948e+01,3.495762827522801153e-02,1.929259722323051762e-01,5.196730320654833868e+00
8.700000000000000000e+01,8.699999999999990408e+00,2.185873860061676766e+01,2.126029647281881196e+01,2.222234837634862359e+01,1.431280871413555256e-01,2.200186668775812393e+01,2.171561051347541138e+01,2.202277748047682948e+01,3.462238168341646299e-02,1.902189618645326319e-01,5.110952348006144064e+00
8.800000000000000000e+01,8.799999999999979394e+00,2.186166666586884233e+01,2.126758861289446045e+01,2.222203804313167552e+01,1.418990468428380503e-01,2.200356571271167994e+01,2.171976761902600472e+01,2.202277748047682948e+01,3.429126359070027580e-02,1.875587542588297019e-01,5.026883732964684270e+00
8.900000000000000000e+01,8.899999999999980815e+00,2.186453997104075242e+01,2.127479123996325683e+01,2.222163535427470293e+01,1.406778065266537370e-01,2.200521777756740605e+01,2.172386216451409879e+01,2.202277748047682948e+01,3.396421006281617749e-02,1.849443908647827040e-01,4.944487319904036227e+00
9.000000000000000000e+01,8.999999999999980460e+00,2.186735962964334234e+01,2.128190573438299538e+01,2.222114514514674966e+01,1.394645068266264221e-01,2.200682413646996949e+01,2.172789512281671520e+01,2.202277748047682948e+01,3.364115842112177374e-02,1.823749362440438837e-01,4.863726867864979653e+00
9.100000000000000000e+01,9.099999999999980105e+00,2.187012672926355350e+01,2.128893344966689227e+01,2.222057206324175382e+01,1.382592773867314107e-01,2.200838600665028366e+01,2.173186745187682334e+01,2.202277748047682948e+01,3.332204720592074620e-02,1.798494774128817641e-01,4.784567022787807211e+00
9.200000000000000000e+01,9.199999999999979750e+00,2.187284233230515795e+01,2.129587571325020079e+01,2.221992057421451605e+01,1.370622376683703625e-01,2.200990456997352851e+01,2.173578009463678740e+01,2.202277748047682948e+01,3.300681614165272559e-02,1.773671232061693470e-01,4.706973290817682454e+00
9.300000000000000000e+01,9.299999999999979394e+00,2.187550747670317719e+01,2.130273382721781772e+01,2.221919496779774406e+01,1.358734972867416402e-01,2.201138097398991889e+01,2.173963397941643549e+01,2.202277748047682948e+01,3.269540610385451157e-02,1.749270036619946511e-01,4.630912012629670116e+00
9.400000000000000000e+01,9.399999999999980815e+00,2.187812317661191130e+01,2.130950906899471775e+01,2.221839936358782452e+01,1.346931563924265163e-01,2.201281633300433782e+01,2.174343002021948479e+01,2.202277748047682948e+01,3.238775908780913010e-02,1.725282694261963401e-01,4.556350338723738069e+00
9.500000000000000000e+01,9.499999999999980460e+00,2.188069042306638323e+01,2.131620269200499962e+01,2.221753771670264044e+01,1.335213061888860797e-01,2.201421172925526903e+01,2.174716911687749743e+01,2.202277748047682948e+01,3.208381817862018814e-02,1.701700911762413226e-01,4.483256205642819126e+00
9.600000000000000000e+01,9.599999999999980105e+00,2.188321018462119127e+01,2.132281592630004141e+01,2.221661382330469081e+01,1.323580293457373991e-01,2.201556821396692953e+01,2.175085215527545301e+01,2.202277748047682948e+01,3.178352752268887721e-02,1.678516590637317563e-01,4.411598313069952759e+00
9.700000000000000000e+01,9.699999999999979750e+00,2.188568340796636846e+01,2.132934997915847930e+01,2.221563132599214541e+01,1.312034001959474783e-01,2.201688680816231525e+01,2.175448000777042168e+01,2.202277748047682948e+01,3.148683230047041176e-02,1.655721821749788492e-01,4.341346101763618570e+00
9.800000000000000000e+01,9.799999999999979394e+00,2.188811101852066798e+01,2.133580603565964751e+01,2.221459371905328695e+01,1.300574853418920429e-01,2.201816850386256164e+01,2.175805353317877433e+01,2.202277748047682948e+01,3.119367870043555924e-02,1.633308880088937820e-01,4.272469732292559996e+00
9.900000000000000000e+01,9.899999999999980815e+00,2.189049392100497826e+01,2.134218525923369114e+01,2.221350435358747433e+01,1.289203438787290823e-01,2.201941426488370723e+01,2.176157357712624929e+01,2.202277748047682948e+01,3.090401389409136446e-02,1.611270219716620655e-01,4.204940064533490229e+00
1.000000000000000000e+02,9.999999999999980460e+00,2.189283299999614130e+01,2.134848879218798245e+01,2.221236644248692116e+01,1.277920276768553798e-01,2.202062502767299534e+01,2.176504097231928725e+01,2.202277748047682948e+01,3.061778601207787096e-02,1.589598468877087556e-01,4.138728637897977514e+00
1.010000000000000000e+02,1.009999999999999964e+01,2.189512912046053117e+01,2.135471775621385149e+01,2.221118306528881092e+01,1.266725819432261979e-01,2.202180170240375645e+01,2.176845653851730589e+01,2.202277748047682948e+01,3.033494412115875227e-02,1.568286425261928296e-01,4.073807652255607259e+00
1.020000000000000000e+02,1.019999999999999929e+01,2.189738312827097388e+01,2.136087325287237704e+01,2.220995717288582583e+01,1.255620453755129928e-01,2.202294517364648740e+01,2.177182108289546036e+01,2.202277748047682948e+01,3.005543820216273476e-02,1.547327051426405087e-01,4.010149949523582613e+00
1.030000000000000000e+02,1.030000000000000071e+01,2.189959585070733894e+01,2.136695636406297538e+01,2.220869159210861810e+01,1.244604503471389012e-01,2.202405630105447898e+01,2.177513540036019890e+01,2.202277748047682948e+01,2.977921912870612475e-02,1.526713470350660740e-01,3.947728995893741821e+00
1.040000000000000000e+02,1.040000000000000036e+01,2.190176809693712201e+01,2.137296815247366766e+01,2.220738903017434041e+01,1.233678234908317795e-01,2.202513592042795310e+01,2.177840027344629092e+01,2.202277748047682948e+01,2.950623864674731256e-02,1.506438961142036459e-01,3.886518864669619155e+00
1.050000000000000000e+02,1.050000000000000000e+01,2.190390065848433210e+01,2.137890966201659637e+01,2.220605207900294431e+01,1.222841857597293247e-01,2.202618484424406020e+01,2.178161647272460399e+01,2.202277748047682948e+01,2.923644935481100465e-02,1.486496954871448506e-01,3.826494219688589826e+00
1.060000000000000000e+02,1.059999999999999964e+01,2.190599430968095263e+01,2.138478191824730956e+01,2.220468321940534651e+01,1.212095527400397083e-01,2.202720386242099337e+01,2.178478475694091188e+01,2.202277748047682948e+01,2.896980468494958841e-02,1.466881030541481168e-01,3.767630299303782682e+00
1.070000000000000000e+02,1.069999999999999929e+01,2.190804980810424851e+01,2.139058592876940068e+01,2.220328482514480228e+01,1.201439349777464333e-01,2.202819374308199585e+01,2.178790587312650118e+01,2.202277748047682948e+01,2.870625888436941983e-02,1.447584911179752298e-01,3.709902900903634837e+00
1.080000000000000000e+02,1.080000000000000071e+01,2.191006789500037399e+01,2.139632268362801071e+01,2.220185916687275807e+01,1.190873382413586423e-01,2.202915523324173108e+01,2.179098055675901691e+01,2.202277748047682948e+01,2.844576699756288032e-02,1.428602460053292056e-01,3.653288365946582683e+00
1.090000000000000000e+02,1.090000000000000036e+01,2.191204929569551041e+01,2.140199315568738569e+01,2.220040841594142123e+01,1.180397635977032123e-01,2.203008905929321415e+01,2.179400953209780667e+01,2.202277748047682948e+01,2.818828484916439253e-02,1.409927677000658020e-01,3.597763565490679660e+00
1.100000000000000000e+02,1.100000000000000000e+01,2.191399471999319459e+01,2.140759830099951699e+01,2.219893464809512551e+01,1.170012077658513922e-01,2.203099592775904725e+01,2.179699351222734194e+01,2.202277748047682948e+01,2.793376902721140392e-02,1.391554694876238341e-01,3.543305886197714472e+00
1.110000000000000000e+02,1.109999999999999964e+01,2.191590486255909553e+01,2.141313905915908578e+01,2.219743984704577855e+01,1.159716633804441926e-01,2.203187652593954127e+01,2.179993319917864980e+01,2.202277748047682948e+01,2.768217686702722016e-02,1.373477776104402026e-01,3.489893216794019537e+00
1.120000000000000000e+02,1.119999999999999929e+01,2.191778040329550947e+01,2.141861635364897865e+01,2.219592590793093478e+01,1.149511190535008609e-01,2.203273152234901033e+01,2.180282928424200861e+01,2.202277748047682948e+01,2.743346643553198905e-02,1.355691309337460626e-01,3.437503934969441843e+00
1.130000000000000000e+02,1.130000000000000071e+01,2.191962200770300129e+01,2.142403109217480761e+01,2.219439464065838408e+01,1.139395597718748931e-01,2.203356156747487660e+01,2.180568244793112598e+01,2.202277748047682948e+01,2.718759651605297950e-02,1.338189806216323330e-01,3.386116894697873025e+00
1.140000000000000000e+02,1.140000000000000036e+01,2.192143032723247842e+01,2.142938416699099236e+01,2.219284777313975709e+01,1.129369669197712311e-01,2.203436729415225059e+01,2.180849336031270624e+01,2.202277748047682948e+01,2.694452659351799506e-02,1.320967898227531079e-01,3.335711413962981098e+00
1.150000000000000000e+02,1.150000000000000000e+01,2.192320599962590322e+01,2.143467645521528908e+01,2.219128695441991539e+01,1.119433184610564985e-01,2.203514931808695820e+01,2.181126268116484823e+01,2.202277748047682948e+01,2.670421684017337816e-02,1.304020333656333019e-01,3.286267262874072337e+00
1.160000000000000000e+02,1.159999999999999964e+01,2.192494964924664558e+01,2.143990881913707724e+01,2.218971375769716659e+01,1.109585893823211572e-01,2.203590823862896642e+01,2.181399105986432474e+01,2.202277748047682948e+01,2.646662810158549248e-02,1.287341974628956609e-01,3.237764652157063772e+00
1.170000000000000000e+02,1.169999999999999929e+01,2.192666188740229316e+01,2.144508210651573421e+01,2.218812968324112944e+01,1.099827514457314831e-01,2.203664463884802416e+01,2.181667913595656216e+01,2.202277748047682948e+01,2.623172188309225161e-02,1.270927794244701148e-01,3.190184222006752890e+00
1.180000000000000000e+02,1.180000000000000071e+01,2.192834331265487435e+01,2.145019715087035905e+01,2.218653616121500249e+01,1.090157736730233140e-01,2.203735908632789631e+01,2.181932753898185240e+01,2.202277748047682948e+01,2.599946033664746886e-02,1.254772873791200616e-01,3.143507031286997044e+00
1.190000000000000000e+02,1.190000000000000036e+01,2.192999451112451936e+01,2.145525477176417439e+01,2.218493455439476847e+01,1.080576225163436405e-01,2.203805213364086413e+01,2.182193688860817460e+01,2.202277748047682948e+01,2.576980624790689567e-02,1.238872400042905497e-01,3.097714547065977264e+00
1.200000000000000000e+02,1.200000000000000000e+01,2.193161605678431414e+01,2.146025577507870707e+01,2.218332616079847597e+01,1.071082616596461395e-01,2.203872431844396118e+01,2.182450779512466710e+01,2.202277748047682948e+01,2.554272302377832982e-02,1.223221662638384333e-01,3.052788634474418394e+00
1.210000000000000000e+02,1.209999999999999964e+01,2.193320851174528130e+01,2.146520095328296307e+01,2.218171221622252176e+01,1.061676526204072685e-01,2.203937616436568803e+01,2.182704085912487457e+01,2.202277748047682948e+01,2.531817468019905565e-02,1.207816051533228269e-01,3.008711546874835996e+00
1.220000000000000000e+02,1.219999999999999929e+01,2.193477242653484538e+01,2.147009108569501379e+01,2.218009389668806364e+01,1.052357545232890240e-01,2.204000818105813408e+01,2.182953667201155667e+01,2.202277748047682948e+01,2.509612583025785937e-02,1.192651054527945204e-01,2.965465916331112783e+00
1.230000000000000000e+02,1.230000000000000071e+01,2.193630834036640920e+01,2.147492693873673986e+01,2.217847232080130837e+01,1.043125245014356467e-01,2.204062086486784366e+01,2.183199581586497473e+01,2.202277748047682948e+01,2.487654167262774024e-02,1.177722254867155927e-01,2.923034744367099425e+00
1.240000000000000000e+02,1.240000000000000036e+01,2.193781678140265612e+01,2.147970926618310372e+01,2.217684855202988459e+01,1.033979176099880104e-01,2.204121469901264518e+01,2.183441886379266705e+01,2.202277748047682948e+01,2.465938798024705156e-02,1.163025328905840650e-01,2.881401393004364042e+00
1.250000000000000000e+02,1.250000000000000000e+01,2.193929826701101859e+01,2.148443880940475736e+01,2.217522360089875377e+01,1.024918870326599757e-01,2.204179015404367803e+01,2.183680637997835916e+01,2.202277748047682948e+01,2.444463108930328143e-02,1.148556043845573721e-01,2.840549576069241411e+00
1.260000000000000000e+02,1.259999999999999964e+01,2.194075330401103940e+01,2.148911629760529962e+01,2.217359842710597917e+01,1.015943842206479819e-01,2.204234768823168622e+01,2.183915891979039259e+01,2.202277748047682948e+01,2.423223788845979901e-02,1.134310255531668921e-01,2.800463350759532233e+00
1.270000000000000000e+02,1.269999999999999929e+01,2.194218238891659922e+01,2.149374244805192902e+01,2.217197394156027102e+01,1.007053591050556113e-01,2.204288774802165563e+01,2.184147702981154282e+01,2.202277748047682948e+01,2.402217580838245797e-02,1.120283906314937517e-01,2.761127109461969820e+00
1.280000000000000000e+02,1.280000000000000071e+01,2.194358600817129101e+01,2.149831796630211400e+01,2.217035100835224881e+01,9.982475994484582560e-02,2.204341076811613576e+01,2.184376124822644627e+01,2.202277748047682948e+01,2.381441281144707281e-02,1.106473022972751102e-01,2.722525571811740264e+00
1.290000000000000000e+02,1.290000000000000036e+01,2.194496463837693057e+01,2.150284354642437989e+01,2.216873044664188441e+01,9.895253366635850534e-02,2.204391717204329026e+01,2.184601210471057087e+01,2.202277748047682948e+01,2.360891738171402507e-02,1.092873714688199771e-01,2.684643776985517150e+00
1.300000000000000000e+02,1.300000000000000000e+01,2.194631874651680548e+01,2.150731987121260147e+01,2.216711303248775522e+01,9.808862565351880725e-02,2.204440737217032265e+01,2.184823012086328831e+01,2.202277748047682948e+01,2.340565851519776225e-02,1.079482171085880404e-01,2.647467076220381799e+00
1.310000000000000000e+02,1.309999999999999964e+01,2.194764879017079906e+01,2.151174761239896327e+01,2.216549950060252172e+01,9.723298040531010156e-02,2.204488177057610798e+01,2.185041580976549014e+01,2.202277748047682948e+01,2.320460571019680382e-02,1.066294660322583548e-01,2.610981125550462689e+00
1.320000000000000000e+02,1.319999999999999929e+01,2.194895521772873792e+01,2.151612743085737733e+01,2.216389054604679032e+01,9.638554098553027416e-02,2.204534075871426779e+01,2.185256967674320805e+01,2.202277748047682948e+01,2.300572895805703608e-02,1.053307527229330604e-01,2.575171878754046073e+00
1.330000000000000000e+02,1.330000000000000071e+01,2.195023846859389494e+01,2.152045997680781042e+01,2.216228682585819243e+01,9.554624960338994888e-02,2.204578471819728591e+01,2.185469221899050396e+01,2.202277748047682948e+01,2.280899873389371710e-02,1.040517191506036693e-01,2.540025580504187364e+00
1.340000000000000000e+02,1.340000000000000036e+01,2.195149897338520262e+01,2.152474589000992466e+01,2.216068896062073179e+01,9.471504728118763927e-02,2.204621402066639035e+01,2.185678392610401488e+01,2.202277748047682948e+01,2.261438598779873937e-02,1.027920145964525273e-01,2.505528759715716980e+00
1.350000000000000000e+02,1.350000000000000000e+01,2.195273715412996296e+01,2.152898579995878237e+01,2.215909753597613729e+01,9.389187440927063144e-02,2.204662902853923256e+01,2.185884527972069336e+01,2.202277748047682948e+01,2.242186213595414798e-02,1.015512954819674657e-01,2.471668223081971760e+00
1.360000000000000000e+02,1.359999999999999964e+01,2.195395342445617715e+01,2.153318032607102950e+01,2.215751310407752683e+01,9.307667026789591402e-02,2.204703009472407160e+01,2.186087675418828269e+01,2.202277748047682948e+01,2.223139905217801776e-02,1.003292252026752457e-01,2.438431048795156819e+00
1.370000000000000000e+02,1.369999999999999929e+01,2.195514818977611071e+01,2.153733007787058185e+01,2.215593618498932216e+01,9.226937355686530562e-02,2.204741756333297431e+01,2.186287881621924711e+01,2.202277748047682948e+01,2.204296905949289578e-02,1.003292252026752457e-01,2.438431048795156819e+00
1.380000000000000000e+02,1.369999999999999929e+01,2.195514818977611071e+01,2.153733007787058185e+01,2.215593618498932216e+01,9.226937355686530562e-02,2.204741756333297431e+01,2.186287881621924711e+01,2.202277748047682948e+01,2.204296905949289578e-02,1.003292252026752457e-01,2.438431048795156819e+00
1.390000000000000000e+02,1.419999999999999929e+01,2.195514818977612137e+01,2.153733007787055698e+01,2.215593618498938966e+01,9.226937355388049877e-02,2.204741756333000069e+01,2.186287881622224205e+01,2.202277748047682948e+01,2.204296905949402335e-02,9.912547396640268571e-02,2.405804580444037111e+00
1.400000000000000000e+02,1.469999999999999929e+01,2.195647155154101426e+01,2.154839493679083873e+01,2.215357388115559445e+01,9.034291187557526304e-02,2.204681446341658813e+01,2.186612863966544040e+01,2.202277748047682948e+01,2.154054111051752554e-02,1.013723068895197310e-01,2.467422978273383194e+00
1.410000000000000000e+02,1.519999999999999929e+01,2.195774159132352210e+01,2.155903195108651360e+01,2.215128738971222333e+01,8.849258081859444347e-02,2.204623417214211756e+01,2.186924901050492664e+01,2.202277748047682948e+01,2.105754053054506233e-02,1.035954395745405099e-01,2.528667129229903665e+00
1.420000000000000000e+02,1.569999999999999929e+01,2.195896081078385009e+01,2.156926166771125963e+01,2.214907366882107809e+01,8.671477825743301171e-02,2.204567558904128433e+01,2.187224603252641586e+01,2.202277748047682948e+01,2.059303433309495751e-02,1.057951898686704251e-01,2.589532307128237676e+00
1.430000000000000000e+02,1.619999999999999929e+01,2.196013159102648160e+01,2.157910356620415016e+01,2.214692980345248330e+01,8.500607670450353870e-02,2.204513766773098382e+01,2.187512551432197938e+01,2.202277748047682948e+01,2.014613800034967608e-02,1.079718708085850576e-01,2.650015041185521447e+00
1.440000000000000000e+02,1.669999999999999929e+01,2.196125619852168498e+01,2.158857611723243153e+01,2.214485300014532498e+01,8.336321479427591385e-02,2.204461941331596009e+01,2.187789298372740987e+01,2.202277748047682948e+01,1.971601282487265780e-02,1.101257906158269739e-01,2.710112921770194028e+00
1.450000000000000000e+02,1.719999999999999929e+01,2.196233679072640754e+01,2.159769683770950977e+01,2.214284058197289795e+01,8.178308944376308509e-02,2.204411988017017165e+01,2.188055370128264343e+01,2.202277748047682948e+01,1.930186340683654952e-02,1.122572527113592095e-01,2.769824436858294270e+00
1.460000000000000000e+02,1.769999999999999929e+01,2.196337542142245169e+01,2.160648234270837875e+01,2.214088998371692441e+01,8.026274813786157813e-02,2.204363816956031386e+01,2.188311267328458953e+01,2.202277748047682948e+01,1.890293529676245407e-02,1.143665557453297371e-01,2.829148833960892784e+00
1.470000000000000000e+02,1.819999999999999929e+01,2.196437404578578168e+01,2.161494839437040127e+01,2.213899874723372463e+01,7.879938162568664306e-02,2.204317342741146746e+01,2.188557466416009589e+01,2.202277748047682948e+01,1.851851277469285240e-02,1.164539936387242874e-01,2.888086003254856315e+00
1.480000000000000000e+02,1.869999999999999929e+01,2.196533452520223051e+01,2.162310994800145636e+01,2.213716451700602406e+01,7.739031692904377313e-02,2.204272484213127470e+01,2.188794420827318632e+01,2.202277748047682948e+01,1.814791675707925697e-02,1.185198556342518528e-01,2.946636378424867697e+00
1.490000000000000000e+02,1.919999999999999929e+01,2.196625863183977501e+01,2.163098119552744336e+01,2.213538503588270245e+01,7.603301109526400259e-02,2.204229164293503729e+01,2.189022562074451272e+01,2.202277748047682948e+01,1.779050282357496141e-02,1.205644263543659278e-01,3.004800852347581319e+00
1.500000000000000000e+02,1.969999999999999929e+01,2.196714805299563267e+01,2.163857560647536715e+01,2.213365814098066053e+01,7.472504460754954281e-02,2.204187309760318314e+01,2.189242300838808220e+01,2.202277748047682948e+01,1.744565935618506286e-02,1.225879858647543758e-01,3.062580705252979651e+00
1.510000000000000000e+02,2.019999999999999929e+01,2.196800439522367654e+01,2.164587813533212923e+01,2.213198175976348381e+01,7.346411555677381799e-02,2.204146851078045088e+01,2.189454027966690219e+01,2.202277748047682948e+01,1.711406953454536542e-02,1.245908097418503141e-01,3.119977543405446863e+00
1.520000000000000000e+02,2.069999999999999929e+01,2.196882918825787812e+01,2.165259101967908251e+01,2.213035390627460686e+01,7.224803422082663740e-02,2.204107722247870527e+01,2.189658115403705096e+01,2.202277748047682948e+01,1.680925401557169241e-02,1.265731691433342188e-01,3.176993246679147731e+00
1.530000000000000000e+02,2.119999999999999929e+01,2.196962388874235828e+01,2.165909645111738513e+01,2.212877267752473642e+01,7.107471692426786669e-02,2.204069860566662697e+01,2.189854917181808958e+01,2.202277748047682948e+01,1.651385842143876861e-02,1.285353308806634065e-01,3.233629923674044004e+00
1.540000000000000000e+02,2.169999999999999929e+01,2.197038988377230240e+01,2.166540375303485177e+01,2.212723625002958627e+01,6.994218196413859445e-02,2.204033206573643966e+01,2.190044770180816514e+01,2.202277748047682948e+01,1.622745940010469554e-02,1.304775574929566695e-01,3.289889873240195772e+00
1.550000000000000000e+02,2.219999999999999929e+01,2.197112849426481418e+01,2.167152177114850176e+01,2.212574287648723370e+01,6.884854376529088438e-02,2.203997703803010566e+01,2.190227995049952270e+01,2.202277748047682948e+01,1.594965528938007901e-02,1.324001073215886060e-01,3.345775551461767527e+00
1.560000000000000000e+02,2.269999999999999929e+01,2.197184097815951276e+01,2.167745889922663949e+01,2.212429088259202103e+01,6.779200886315404906e-02,2.203963298702266727e+01,2.190404896929635825e+01,2.202277748047682948e+01,1.568006494895180999e-02,1.343032345851164211e-01,3.401289543302477902e+00
1.570000000000000000e+02,2.319999999999999929e+01,2.197252853346306978e+01,2.168322310337183367e+01,2.212287866398130376e+01,6.677087111326161784e-02,2.203929940457633307e+01,2.190575766234980648e+01,2.202277748047682948e+01,1.541832665775288470e-02,1.361871894540149786e-01,3.456434538239672616e+00
1.580000000000000000e+02,2.369999999999999929e+01,2.197319230114374022e+01,2.168882194494396387e+01,2.212150468330367659e+01,6.578350759830085825e-02,2.203897580874204110e+01,2.190740879354543935e+01,2.202277748047682948e+01,1.516409707308339488e-02,1.380522181250926350e-01,3.511213309317801734e+00
1.590000000000000000e+02,2.419999999999999929e+01,2.197383336788369945e+01,2.169426260220256353e+01,2.212016746741515405e+01,6.482837433729149446e-02,2.203866174222099161e+01,2.190900499354640729e+01,2.202277748047682948e+01,1.491705024788513023e-02,1.398985628952264526e-01,3.565628695138549631e+00
1.600000000000000000e+02,2.469999999999999929e+01,2.197445276869482100e+01,2.169955189075123059e+01,2.211886560468263951e+01,6.390400296146028780e-02,2.203835677165628226e+01,2.191054876573335974e+01,2.202277748047682948e+01,1.467687670241131330e-02,1.417264622342199187e-01,3.619683584378021735e+00
1.610000000000000000e+02,2.519999999999999929e+01,2.197505148940919639e+01,2.170469628284699937e+01,2.211759774240495702e+01,6.300899639118302809e-02,2.203806048580037924e+01,2.191204249301801354e+01,2.202277748047682948e+01,1.444328254743566277e-02,1.435361508567286337e-01,3.673380902480814836e+00
1.620000000000000000e+02,2.569999999999999929e+01,2.197563046904444661e+01,2.170970192563762424e+01,2.211636258433875213e+01,6.214202594883797004e-02,2.203777249499328406e+01,2.191348844309560917e+01,2.202277748047682948e+01,1.421598865614232335e-02,1.453278597930935667e-01,3.726723600233140754e+00
1.630000000000000000e+02,2.619999999999999929e+01,2.197619060205608932e+01,2.171457465840071777e+01,2.211515888832571619e+01,6.130182766297076480e-02,2.203749242971905886e+01,2.191488877439311977e+01,2.202277748047682948e+01,1.399472988133913624e-02,1.471018164589313337e-01,3.779714643959214193e+00
1.640000000000000000e+02,2.669999999999999929e+01,2.197673274047821934e+01,2.171932002883072599e+01,2.211398546401951037e+01,6.048719933459293513e-02,2.203721993981281102e+01,2.191624554114362766e+01,2.202277748047682948e+01,1.377925431590625721e-02,1.488582447235334005e-01,3.832357007122074943e+00
1.650000000000000000e+02,2.719999999999999929e+01,2.197725769596156198e+01,2.172394330843205523e+01,2.211284117070657373e+01,5.969699703396672691e-02,2.203695469299552911e+01,2.191756069892759484e+01,2.202277748047682948e+01,1.356932259383224725e-02,1.505973649768846401e-01,3.884653663140603008e+00
1.660000000000000000e+02,2.769999999999999929e+01,2.197776624171005011e+01,2.172844950707327527e+01,2.211172491521802286e+01,5.893013300138898874e-02,2.203669637471143972e+01,2.191883610870866050e+01,2.202277748047682948e+01,1.336470722934360485e-02,1.523193941954914532e-01,3.936607579260560374e+00
1.670000000000000000e+02,2.819999999999999929e+01,2.197825911432508050e+01,2.173284338674370630e+01,2.211063564992728558e+01,5.818557229041448203e-02,2.203644468661549638e+01,2.192007354203466463e+01,2.202277748047682948e+01,1.316519199225208749e-02,1.540245460067667105e-01,3.988221711340159459e+00
1.680000000000000000e+02,2.869999999999999929e+01,2.197873701555942105e+01,2.173712947456282762e+01,2.210957237083293947e+01,5.746233028169262652e-02,2.203619934584111206e+01,2.192127468527773004e+01,2.202277748047682948e+01,1.297057131722956051e-02,1.557130307520556423e-01,4.039498999429197212e+00
1.690000000000000000e+02,2.919999999999999929e+01,2.197920061398589553e+01,2.174131207508309060e+01,2.210853411571946125e+01,5.675947051300117563e-02,2.203596008449889609e+01,2.192244114347289496e+01,2.202277748047682948e+01,1.278064974516759586e-02,1.573850555483855551e-01,4.090442364037596867e+00
1.700000000000000000e+02,2.969999999999999929e+01,2.197965054658575923e+01,2.174539528192507376e+01,2.210751996239551431e+01,5.607610177240852228e-02,2.203572664835816752e+01,2.192357444481335094e+01,2.202277748047682948e+01,1.259524139485379557e-02,1.590408243488475315e-01,4.141054703002613913e+00
1.710000000000000000e+02,3.019999999999999929e+01,2.198008742025882256e+01,2.174938298878364051e+01,2.210652902700618938e+01,5.541137653117091805e-02,2.203549879678999446e+01,2.192467604372765067e+01,2.202277748047682948e+01,1.241416946320930345e-02,1.606805380015872697e-01,4.191338888876237512e+00
1.720000000000000000e+02,3.069999999999999929e+01,2.198051181326259496e+01,2.175327889984092877e+01,2.210556046241531902e+01,5.476448809591133449e-02,2.203527630135850757e+01,2.192574732516668234e+01,2.202277748047682948e+01,1.223726575246064825e-02,1.623043943076215578e-01,4.241297766764946076e+00
1.730000000000000000e+02,3.119999999999999929e+01,2.198092427657982029e+01,2.175698237272220936e+01,2.210461345665614630e+01,5.413466896987385174e-02,2.203505894554969302e+01,2.192678960760994755e+01,2.202277748047682948e+01,1.206910018458149693e-02,1.639125880772079047e-01,4.290934152561632686e+00
1.740000000000000000e+02,3.169999999999999929e+01,2.198132533522082355e+01,2.176042580381210456e+01,2.210368723144521041e+01,5.352118905020088191e-02,2.203484652427102475e+01,2.192780414617062235e+01,2.202277748047682948e+01,1.191274247298277494e-02,1.655053111850306458e-01,4.340250831519073316e+00
1.750000000000000000e+02,3.220000000000000284e+01,2.198171548946321607e+01,2.176380038025113350e+01,2.210278104076093086e+01,5.292335336117384714e-02,2.203463884282438912e+01,2.192879213610204303e+01,2.202277748047682948e+01,1.175951128123048535e-02,1.670827526242124883e-01,4.389250557119225071e+00
1.760000000000000000e+02,3.270000000000000284e+01,2.198209521603136807e+01,2.176710840328323826e+01,2.210189416947949326e+01,5.234050064525457013e-02,2.203443571667662226e+01,2.192975471538611387e+01,2.202277748047682948e+01,1.160930211551388508e-02,1.686450985589270646e-01,4.437936050199023263e+00
1.770000000000000000e+02,3.320000000000000284e+01,2.198246496921952442e+01,2.176970162329318725e+01,2.210102593206908494e+01,5.177200147655199036e-02,2.203423697069607812e+01,2.193069296774297072e+01,2.202277748047682948e+01,1.149155039177023573e-02,1.701925323759907183e-01,4.486309998298842139e+00
1.780000000000000000e+02,3.370000000000000284e+01,2.198282518195990320e+01,2.177064985463181301e+01,2.210017567133857241e+01,5.121725692693164522e-02,2.203404243888683567e+01,2.193160792503297074e+01,2.202277748047682948e+01,1.144849354576312449e-02,1.717252347352093422e-01,4.534375055203274663e+00
1.790000000000000000e+02,3.420000000000000284e+01,2.198317626684106330e+01,2.177159788813022345e+01,2.209934275724063113e+01,5.067569670595662573e-02,2.203385196354701847e+01,2.193250057013510812e+01,2.202277748047682948e+01,1.140544568319216273e-02,1.732433836186418608e-01,4.582133840648124234e+00
1.800000000000000000e+02,3.470000000000000284e+01,2.198351861707522659e+01,2.177254594132737253e+01,2.209852658572028261e+01,5.014677807258031278e-02,2.203366539514780698e+01,2.193337183900264620e+01,2.202277748047682948e+01,1.136239692615007187e-02,1.747471543786684456e-01,4.629588940170624944e+00
1.810000000000000000e+02,3.520000000000000284e+01,2.198385260742078628e+01,2.177349421004107910e+01,2.209772657761869752e+01,4.962998440632331032e-02,2.203348259182710933e+01,2.193422262301446324e+01,2.202277748047682948e+01,1.131933838303273744e-02,1.762367197850761291e-01,4.676742905082795332e+00
1.820000000000000000e+02,3.570000000000000284e+01,2.198417859506029970e+01,2.177444286971029896e+01,2.209694217761695612e+01,4.912482351286256294e-02,2.203330341857316199e+01,2.193505377154743741e+01,2.202277748047682948e+01,1.127626208758994615e-02,1.777122500710949515e-01,4.723598252550748278e+00
1.830000000000000000e+02,3.620000000000000284e+01,2.198449692043485371e+01,2.177539207666478305e+01,2.209617285322943303e+01,4.863082703274269891e-02,2.203312774746759573e+01,2.193586609340211169e+01,2.202277748047682948e+01,1.123316094127334124e-02,1.791739129783113393e-01,4.770157465763638527e+00
1.840000000000000000e+02,3.670000000000000284e+01,2.198480790804085316e+01,2.177634196933057353e+01,2.209541809383408406e+01,4.814754880628213662e-02,2.203295545684713375e+01,2.193666035923457258e+01,2.202277748047682948e+01,1.119002865849781127e-02,1.806218738006990510e-01,4.816422994180125094e+00
1.850000000000000000e+02,3.720000000000000284e+01,2.198511186718604549e+01,2.177729266936388441e+01,2.209467740974918115e+01,4.767456406904874155e-02,2.203278643125509362e+01,2.193743730311699736e+01,2.202277748047682948e+01,1.114685971515478116e-02,1.820562954276064016e-01,4.862397253839064071e+00
1.860000000000000000e+02,3.770000000000000284e+01,2.198540909271253696e+01,2.177824428272586132e+01,2.209395033134598307e+01,4.721146781395670067e-02,2.203262056052649243e+01,2.193819762489858149e+01,2.202277748047682948e+01,1.110364929981000857e-02,1.834773383859021612e-01,4.908082627725448788e+00
1.870000000000000000e+02,3.820000000000000284e+01,2.198569986568032775e+01,2.177919690070073599e+01,2.209323640819839696e+01,4.675787494028531277e-02,2.203245774062061457e+01,2.193894199074004092e+01,2.202277748047682948e+01,1.106039326747170794e-02,1.848851608809912173e-01,4.953481466181498760e+00
1.880000000000000000e+02,3.870000000000000284e+01,2.198598445402483748e+01,2.178015060085160925e+01,2.209253520826985095e+01,4.631341768288253780e-02,2.203229787170771914e+01,2.193967103634195581e+01,2.202277748047682948e+01,1.101708809619080659e-02,1.862799188372816772e-01,4.998596087355668516e+00
1.890000000000000000e+02,3.920000000000000284e+01,2.198626311317553217e+01,2.178110544793011272e+01,2.209184631713644720e+01,4.587774645032786230e-02,2.203214085962585855e+01,2.194038536672520578e+01,2.202277748047682948e+01,1.097373084575543542e-02,1.876617659374056335e-01,5.043428777682469111e+00
1.900000000000000000e+02,3.970000000000000284e+01,2.198653608665169301e+01,2.178206149473288633e+01,2.209116933723697329e+01,4.545052755693567564e-02,2.203198661420862692e+01,2.194108555909475911e+01,2.202277748047682948e+01,1.093031911880041653e-02,1.890308536609016932e-01,5.087981792386743862e+00
1.910000000000000000e+02,4.020000000000000284e+01,2.198680360662502054e+01,2.178301878290925941e+01,2.209050388716198299e+01,4.503144321625369983e-02,2.203183504984127339e+01,2.194177216340876768e+01,2.202277748047682948e+01,1.088685102413244205e-02,1.903873313218837904e-01,5.132257356007769999e+00
1.920000000000000000e+02,4.070000000000000284e+01,2.198706589445798798e+01,2.178397734372676453e+01,2.208984960096732664e+01,4.462019043813147956e-02,2.203168608489611913e+01,2.194244570401985683e+01,2.202277748047682948e+01,1.084332514196999220e-02,1.917313461060171920e-01,5.176257662937909565e+00
1.930000000000000000e+02,4.120000000000000284e+01,2.198732316121519403e+01,2.178493719879195822e+01,2.208920612751960988e+01,4.421648026127537184e-02,2.203153964147647059e+01,2.194310668095391748e+01,2.202277748047682948e+01,1.079974049121262825e-02,1.930630431066754082e-01,5.219984877972226656e+00
1.940000000000000000e+02,4.170000000000000284e+01,2.198757560815100121e+01,2.178589836072954711e+01,2.208857312986825860e+01,4.382003742060425894e-02,2.203139564557160668e+01,2.194375557073039573e+01,2.202277748047682948e+01,1.075609649860356960e-02,1.943825653603203918e-01,5.263441136865682601e+00
1.950000000000000000e+02,4.220000000000000284e+01,2.198782342717347404e+01,2.178686083382847372e+01,2.208795028464584220e+01,4.343059933433223579e-02,2.203125402650780629e+01,2.194439282783914180e+01,2.202277748047682948e+01,1.071239296939251358e-02,1.956900538812305912e-01,5.306628546894329723e+00
1.960000000000000000e+02,4.270000000000000284e+01,2.198806680128702951e+01,2.178782461464424003e+01,2.208733728149130471e+01,4.304791543468591136e-02,2.203111471672171717e+01,2.194501888585234184e+01,2.202277748047682948e+01,1.066863005998561903e-02,1.969856476954095215e-01,5.349549187418634055e+00
1.970000000000000000e+02,4.320000000000000284e+01,2.198830590501263771e+01,2.178878969257229059e+01,2.208673382249851613e+01,4.267174687093993474e-02,2.203097765188357826e+01,2.194563415814169716e+01,2.202277748047682948e+01,1.062480825190958988e-02,1.982694838738756904e-01,5.392205110446093741e+00
1.980000000000000000e+02,4.370000000000000284e+01,2.198854090478965517e+01,2.178975605038833763e+01,2.208613962169069111e+01,4.230186563570222102e-02,2.203084277042535888e+01,2.194623903915395147e+01,2.202277748047682948e+01,1.058092832727684438e-02,1.995416975652108960e-01,5.434598341191664517e+00
1.990000000000000000e+02,4.420000000000000284e+01,2.198877195935698126e+01,2.179072366475264744e+01,2.208555440451336338e+01,4.193805427987395973e-02,2.203071001363685610e+01,2.194683390507710641e+01,2.202277748047682948e+01,1.053699134588711658e-02,2.008024220275155536e-01,5.476730878633834898e+00
2.000000000000000000e+02,4.470000000000000284e+01,2.198899922011694485e+01,2.179169250669262681e+01,2.208497790735108168e+01,4.158010524451978551e-02,2.203057932536146524e+01,2.194741911487242447e+01,2.202277748047682948e+01,1.049299862331439653e-02,2.020517886596601143e-01,5.518604696065676940e+00
2.010000000000000000e+02,4.520000000000000284e+01,2.198922283148227663e+01,2.179266254205202813e+01,2.208440987706470082e+01,4.122782037606623901e-02,2.203045065185834162e+01,2.194799501110621165e+01,2.202277748047682948e+01,1.044895171050963176e-02,2.032899270319523666e-01,5.560221741638788018e+00
2.020000000000000000e+02,4.570000000000000284e+01,2.198944293120527860e+01,2.179363373191617725e+01,2.208385007054634031e+01,4.088101060914987872e-02,2.203032394181443010e+01,2.194856192059612709e+01,2.202277748047682948e+01,1.040485237449217948e-02,2.045169649161413805e-01,5.601583938899908688e+00
2.030000000000000000e+02,4.620000000000000284e+01,2.198965965069276862e+01,2.179460603301149746e+01,2.208329825429762749e+01,4.053949533409441364e-02,2.203019914602686313e+01,2.194912015535867411e+01,2.202277748047682948e+01,1.036070258020841371e-02,2.057330283149451655e-01,5.642693187318971404e+00
2.040000000000000000e+02,4.670000000000000284e+01,2.198987311530530064e+01,2.179557939808201894e+01,2.208275420402020117e+01,4.020310187752650088e-02,2.203007621718282749e+01,2.194967001342777380e+01,2.202277748047682948e+01,1.031650447343535233e-02,2.069382414907778578e-01,5.683551362808108465e+00
2.050000000000000000e+02,4.720000000000000284e+01,2.199008344464159492e+01,2.179655377624531098e+01,2.208221770422787600e+01,3.987166574541530645e-02,2.202995511038701082e+01,2.195021177889617903e+01,2.202277748047682948e+01,1.027226036461865825e-02,2.081327269942015445e-01,5.724160318230634203e+00
2.060000000000000000e+02,4.770000000000000284e+01,2.199029075281148948e+01,2.179752911332173326e+01,2.208168854787271584e+01,3.954502942157339662e-02,2.202983578223306438e+01,2.195074572338991459e+01,2.202277748047682948e+01,1.022797271392215067e-02,2.093166056915261308e-01,5.764521883900208366e+00
2.070000000000000000e+02,4.820000000000000284e+01,2.199049514869326316e+01,2.179850535215076235e+01,2.208116653599025980e+01,3.922304264648137501e-02,2.202971819133974307e+01,2.195127210604678325e+01,2.202277748047682948e+01,1.018364411686419405e-02,2.104899967921352033e-01,5.804637868069429274e+00
2.080000000000000000e+02,4.870000000000000284e+01,2.199069673618147291e+01,2.179948243288482601e+01,2.208065147735570832e+01,3.890556151212391095e-02,2.202960229769359657e+01,2.195179117466934926e+01,2.202277748047682948e+01,1.013927729097541426e-02,2.116530178751014346e-01,5.844510057407597436e+00
2.090000000000000000e+02,4.920000000000000284e+01,2.199089561442049146e+01,2.180046029326365442e+01,2.208014318815924426e+01,3.859244870365843849e-02,2.202948806312414831e+01,2.195230316571683460e+01,2.202277748047682948e+01,1.009487506334108033e-02,2.128057849153510706e-01,5.884140217467527911e+00
2.100000000000000000e+02,4.970000000000000284e+01,2.199109187802879717e+01,2.180143886887498539e+01,2.207964149168937595e+01,3.828357300333969093e-02,2.202937545103213779e+01,2.195280830502545655e+01,2.202277748047682948e+01,1.005044035876312934e-02,2.139484123094012591e-01,5.923530093141470054e+00
2.110000000000000000e+02,5.020000000000000284e+01,2.199128561731210496e+01,2.180241809339929304e+01,2.207914621803636024e+01,3.797880869353353200e-02,2.202926442600563917e+01,2.195330680861857076e+01,2.202277748047682948e+01,1.000597618864763200e-02,2.150810129004672722e-01,5.962681409105818453e+00
2.120000000000000000e+02,5.070000000000000284e+01,2.199147691846632213e+01,2.180339789883422696e+01,2.207865720380388908e+01,3.767803535431986373e-02,2.202915495382064037e+01,2.195379888311200389e+01,2.202277748047682948e+01,9.961485640813576639e-03,2.162036980032129019e-01,6.001595870254669229e+00
2.130000000000000000e+02,5.120000000000000284e+01,2.199166586377027954e+01,2.180437821571312895e+01,2.207817429183437952e+01,3.738113836991573818e-02,2.202904700214019584e+01,2.195428472540036324e+01,2.202277748047682948e+01,9.916971869570551101e-03,2.173165774279926243e-01,6.040275162122469510e+00
2.140000000000000000e+02,5.170000000000000284e+01,2.199185253177074273e+01,2.180535897330176098e+01,2.207769733094581710e+01,3.708800754954900275e-02,2.202894053932029195e+01,2.195476452422119351e+01,2.202277748047682948e+01,9.872438086785818856e-03,2.184197595046191986e-01,6.078720951295493613e+00
2.150000000000000000e+02,5.220000000000000284e+01,2.199203699745707397e+01,2.180634009978870935e+01,2.207722617567976187e+01,3.679853787175099006e-02,2.202883553532882388e+01,2.195523845958532405e+01,2.202277748047682948e+01,9.827887553238535273e-03,2.195133511057412723e-01,6.116934885812508327e+00
2.160000000000000000e+02,5.270000000000000284e+01,2.199221933242966287e+01,2.180732152245821709e+01,2.207676068606133768e+01,3.651262818007922767e-02,2.202873196060974337e+01,2.195570670424958237e+01,2.202277748047682948e+01,9.783323570771846472e-03,2.205974576697002643e-01,6.154918595554645933e+00
2.170000000000000000e+02,5.320000000000000284e+01,2.199239960505808966e+01,2.180830316785702294e+01,2.207630072736699134e+01,3.623018192184002811e-02,2.202862978697993057e+01,2.195616942313624875e+01,2.202277748047682948e+01,9.738749474717155880e-03,2.216721832231018374e-01,6.192673692624684811e+00
2.180000000000000000e+02,5.370000000000000284e+01,2.199257788063244234e+01,2.180928496194579935e+01,2.207584616990491710e+01,3.595110710454871988e-02,2.202852898773699053e+01,2.195662677352789416e+01,2.202277748047682948e+01,9.694168627017689041e-03,2.227376304028370335e-01,6.230201771715863757e+00
2.190000000000000000e+02,5.420000000000000284e+01,2.199275422151004733e+01,2.181026683024271051e+01,2.207539688880209638e+01,3.567531470648444003e-02,2.202842953621653166e+01,2.195707890680356300e+01,2.202277748047682948e+01,9.649584409709876381e-03,2.237939004777345642e-01,6.267504410470441378e+00
2.200000000000000000e+02,5.470000000000000284e+01,2.199292868725082073e+01,2.181124869795722887e+01,2.207495276380284466e+01,3.540272004279888113e-02,2.202833140729362071e+01,2.195752596720802075e+01,2.202277748047682948e+01,9.605000218847085242e-03,2.248410933699182823e-01,6.304583169828111622e+00
2.210000000000000000e+02,5.520000000000000284e+01,2.199310133474966023e+01,2.181223049011492066e+01,2.207451367907474449e+01,3.513324174007181888e-02,2.202823457648973360e+01,2.195796809300958685e+01,2.202277748047682948e+01,9.560419458833405854e-03,2.258793076756086260e-01,6.341439594364771892e+00
2.220000000000000000e+02,5.570000000000000284e+01,2.199327221836170310e+01,2.181321213167181483e+01,2.207407952302390441e+01,3.486680157297379623e-02,2.202813901993467738e+01,2.195840541678872881e+01,2.202277748047682948e+01,9.515845537230447834e-03,2.269086406857317162e-01,6.378075212621566514e+00
2.230000000000000000e+02,5.620000000000000284e+01,2.199344139002030829e+01,2.181419354762359575e+01,2.207365018811518809e+01,3.460332518094020454e-02,2.202804471520124707e+01,2.195883806483936951e+01,2.202277748047682948e+01,9.471281859799163955e-03,2.279291884059501117e-01,6.414491537424321876e+00
2.240000000000000000e+02,5.670000000000000284e+01,2.199360889935247343e+01,2.181517466310505426e+01,2.207322557070488145e+01,3.434274023658542146e-02,2.202795163958905889e+01,2.195926615911588797e+01,2.202277748047682948e+01,9.426731825984024926e-03,2.289410455765490404e-01,6.450690066194199268e+00
2.250000000000000000e+02,5.720000000000000284e+01,2.199377479378470923e+01,2.181615540348280646e+01,2.207280557087534234e+01,3.408497825978624995e-02,2.202785977204449708e+01,2.195968981552492139e+01,2.202277748047682948e+01,9.382198824702892362e-03,2.299443056918346884e-01,6.486672281249056482e+00
2.260000000000000000e+02,5.770000000000000284e+01,2.199393911864772377e+01,2.181713569444185907e+01,2.207239009228209525e+01,3.382997302378906029e-02,2.202776909167151231e+01,2.196010914562393523e+01,2.202277748047682948e+01,9.337686230416288036e-03,2.309390610191864313e-01,6.522439650096270469e+00
2.270000000000000000e+02,5.820000000000000284e+01,2.199410191727388053e+01,2.181811546206342456e+01,2.207197904200218375e+01,3.357766124792450901e-02,2.202767957852180558e+01,2.196052425602595548e+01,2.202277748047682948e+01,9.293197399594015432e-03,2.319254026178516059e-01,6.557993625717146280e+00
2.280000000000000000e+02,5.870000000000000284e+01,2.199426323109143766e+01,2.181909463290175921e+01,2.207157233039214006e+01,3.332798171758342975e-02,2.202759121280902121e+01,2.196093524937385411e+01,2.202277748047682948e+01,9.248735667226120824e-03,2.329034203573218109e-01,6.593335646842743536e+00
2.290000000000000000e+02,5.920000000000000284e+01,2.199442309971274057e+01,2.182007313404898241e+01,2.207116987095252725e+01,3.308087594511368440e-02,2.202750397565785434e+01,2.196134222376762679e+01,2.202277748047682948e+01,9.204304343879615713e-03,2.338732029354708142e-01,6.628467138222263522e+00
2.300000000000000000e+02,5.970000000000000284e+01,2.199458156101961492e+01,2.182105089319833979e+01,2.207077158019540519e+01,3.283628787452392422e-02,2.202741784889413879e+01,2.196174527314509106e+01,2.202277748047682948e+01,9.159906712825851074e-03,2.348348378962684946e-01,6.663389510883088285e+00
2.310000000000000000e+02,6.020000000000000284e+01,2.199473865124471672e+01,2.182202783870302909e+01,2.207037737752067486e+01,3.259416318603030466e-02,2.202733281443074631e+01,2.196214448805868713e+01,2.202277748047682948e+01,9.115546027369379745e-03,2.357884116473181468e-01,6.698104162383660132e+00
2.320000000000000000e+02,6.070000000000000284e+01,2.199489440504792981e+01,2.182300389962681209e+01,2.206998718509446888e+01,3.235445000446529606e-02,2.202724885505239527e+01,2.196253995504346435e+01,2.202277748047682948e+01,9.071225508549794758e-03,2.367340094769570247e-01,6.732612477058802725e+00
2.330000000000000000e+02,6.120000000000000284e+01,2.199504885559032275e+01,2.182397900579365313e+01,2.206960092773611848e+01,3.211709826678017105e-02,2.202716595385710363e+01,2.196293175732354186e+01,2.202277748047682948e+01,9.026948342887766707e-03,2.376717155711521590e-01,6.766915826258157907e+00
2.340000000000000000e+02,6.170000000000000284e+01,2.199520203460407686e+01,2.182495308783037657e+01,2.206921853280811519e+01,3.188205971708790720e-02,2.202708409432116454e+01,2.196331997488698917e+01,2.202277748047682948e+01,8.982717680448074060e-03,2.386016130300459281e-01,6.801015568577510884e+00
2.350000000000000000e+02,6.220000000000000284e+01,2.199535397245875146e+01,2.182592607720790312e+01,2.206883993010961831e+01,3.164928846605023077e-02,2.202700326092480054e+01,2.196370468399270237e+01,2.202277748047682948e+01,8.938536632967159987e-03,2.395237838842936284e-01,6.834913050083671671e+00
2.360000000000000000e+02,6.270000000000000284e+01,2.199550469822603560e+01,2.182689790627648208e+01,2.206846505177734841e+01,3.141873956836239296e-02,2.202692343779439810e+01,2.196408595865767310e+01,2.202277748047682948e+01,8.894408272253327002e-03,2.404383091110060544e-01,6.868609604532608159e+00
2.370000000000000000e+02,6.320000000000000284e+01,2.199565423973915657e+01,2.182786850829851844e+01,2.206809383218902099e+01,3.119037010840988028e-02,2.202684460984756498e+01,2.196446386963074815e+01,2.202277748047682948e+01,8.850335628696137658e-03,2.413452686495054789e-01,6.902106553581733195e+00
2.380000000000000000e+02,6.370000000000000284e+01,2.199580262365100936e+01,2.182883781747894858e+01,2.206772620786950512e+01,3.096413894879727208e-02,2.202676676259980582e+01,2.196483848470221290e+01,2.202277748047682948e+01,8.806321689887127227e-03,2.422447414168214797e-01,6.935405206995739036e+00
2.390000000000000000e+02,6.420000000000000284e+01,2.199594987548972469e+01,2.182980576899081981e+01,2.206736211740595976e+01,3.074000565882043304e-02,2.202668988114854542e+01,2.196520986983090395e+01,2.202277748047682948e+01,8.762369399458305730e-03,2.431368053228543380e-01,6.968506862846790995e+00
2.400000000000000000e+02,6.470000000000000284e+01,2.199609601970964690e+01,2.183077229899652494e+01,2.206700150135935345e+01,3.051793249181613057e-02,2.202661395220146190e+01,2.196557808721783189e+01,2.202277748047682948e+01,8.718481656117941375e-03,2.440215372853313802e-01,7.001412807709057162e+00
2.410000000000000000e+02,6.520000000000000284e+01,2.199624107974338116e+01,2.183173734467372284e+01,2.206664430218695117e+01,3.029788204972230434e-02,2.202653896179310422e+01,2.196594319769365811e+01,2.202277748047682948e+01,8.674661312473574970e-03,2.448990132444842649e-01,7.034124316847558234e+00
2.420000000000000000e+02,6.570000000000000284e+01,2.199638507804803211e+01,2.183270084422689550e+01,2.206629046416283302e+01,3.007981833487612805e-02,2.202646489638290817e+01,2.196630525971315606e+01,2.202277748047682948e+01,8.630911174507245251e-03,2.457693081775201849e-01,7.066642654402110146e+00
2.430000000000000000e+02,6.620000000000000284e+01,2.199652803614999996e+01,2.183366273690883119e+01,2.206593993330530878e+01,2.986370734867194870e-02,2.202639174349867091e+01,2.196666432880132902e+01,2.202277748047682948e+01,8.587234000599984485e-03,2.466324961127965010e-01,7.098969073565593924e+00
2.440000000000000000e+02,6.670000000000000284e+01,2.199666997469039487e+01,2.183462296303104466e+01,2.206559265730382080e+01,2.964951542003702381e-02,2.202631949011043133e+01,2.196702045927035840e+01,2.202277748047682948e+01,8.543632501058670906e-03,2.474886501437700559e-01,7.131104816757750875e+00
2.450000000000000000e+02,6.720000000000000284e+01,2.199681091346402795e+01,2.183558146397474431e+01,2.206524858545427037e+01,2.943721029491857405e-02,2.202624812375894692e+01,2.196737370316910898e+01,2.202277748047682948e+01,8.500109337618029504e-03,2.483378424427654108e-01,7.163051115793990675e+00
2.460000000000000000e+02,6.770000000000000284e+01,2.199695087145988381e+01,2.183653818220232523e+01,2.206490766859079855e+01,2.922676122240822419e-02,2.202617763268229112e+01,2.196772411023747651e+01,2.202277748047682948e+01,8.456667122918769958e-03,2.491801442744620010e-01,7.194809192049493873e+00
2.470000000000000000e+02,6.820000000000000284e+01,2.199708986689853063e+01,2.183749306126238210e+01,2.206456985902535095e+01,2.901813764960987224e-02,2.202610800454814211e+01,2.196807172924891915e+01,2.202277748047682948e+01,8.413308420279951017e-03,2.500156260091255800e-01,7.226380256618978315e+00
2.480000000000000000e+02,6.870000000000000284e+01,2.199722791726695803e+01,2.183844604579770277e+01,2.206423511048834740e+01,2.881131101965890215e-02,2.202603922828661709e+01,2.196841660624729897e+01,2.202277748047682948e+01,8.370035743336022571e-03,2.508443571357237833e-01,7.257765510471985593e+00
2.490000000000000000e+02,6.920000000000000284e+01,2.199736503935377385e+01,2.183939708154927573e+01,2.206390337807055957e+01,2.860625296888227864e-02,2.202597129232265516e+01,2.196875878638489255e+01,2.202277748047682948e+01,8.326851555854854897e-03,2.516664062747296926e-01,7.288966144604176023e+00
2.500000000000000000e+02,6.970000000000000284e+01,2.199750124928059947e+01,2.184034611535540549e+01,2.206357461816892140e+01,2.840293617679555752e-02,2.202590418545739581e+01,2.196909831310380312e+01,2.202277748047682948e+01,8.283758271777899237e-03,2.524818411907251425e-01,7.319983340184431420e+00
2.510000000000000000e+02,7.020000000000000284e+01,2.199763656253358235e+01,2.184129309515958184e+01,2.206324878843556192e+01,2.820133440736330779e-02,2.202583789694094563e+01,2.196943522812621907e+01,2.202277748047682948e+01,8.240758254862874665e-03,2.532907288049011663e-01,7.350818268698138702e+00
2.520000000000000000e+02,7.070000000000000284e+01,2.199777099399209135e+01,2.184223797000415956e+01,2.206292584772521437e+01,2.800142244850919657e-02,2.202577241644059924e+01,2.196976957154358345e+01,2.202277748047682948e+01,8.197853818970745124e-03,2.540931352071690852e-01,7.381472092086592163e+00
2.530000000000000000e+02,7.120000000000000284e+01,2.199790455795798749e+01,2.184318069003287732e+01,2.206260575605023178e+01,2.780317511469772296e-02,2.202570773307268581e+01,2.197010138284328917e+01,2.202277748047682948e+01,8.155047227951357780e-03,2.548891256682632167e-01,7.411945962882844796e+00
2.540000000000000000e+02,7.170000000000000284e+01,2.199803726818113958e+01,2.184412120648710243e+01,2.206228847453186503e+01,2.760656859300502849e-02,2.202564383677414384e+01,2.197043069958813533e+01,2.202277748047682948e+01,8.112340695813943792e-03,2.556787646515024104e-01,7.442241024344049549e+00
2.550000000000000000e+02,7.220000000000000284e+01,2.199816913788512451e+01,2.184505947170321605e+01,2.206197396535969801e+01,2.741157995654096291e-02,2.202558071784166671e+01,2.197075755792858232e+01,2.202277748047682948e+01,8.069736386845858395e-03,2.564621158244340116e-01,7.472358410580342891e+00
2.560000000000000000e+02,7.270000000000000284e+01,2.199830017979273933e+01,2.184599543910743691e+01,2.206166219174721732e+01,2.721818606780988109e-02,2.202551836586054890e+01,2.197108199372492976e+01,2.202277748047682948e+01,8.027236415847623791e-03,2.572392420702666049e-01,7.502299246680431466e+00
2.570000000000000000e+02,7.320000000000000284e+01,2.199843040614675971e+01,2.184692906321089012e+01,2.206135311789104136e+01,2.702636583894171482e-02,2.202545677198570218e+01,2.197140404030781724e+01,2.202277748047682948e+01,7.984842848356835110e-03,2.580102054991396110e-01,7.532064648833982190e+00
2.580000000000000000e+02,7.370000000000000284e+01,2.199855982873462423e+01,2.184786029960417153e+01,2.206104670893554598e+01,2.683609747529700981e-02,2.202539592620992082e+01,2.197172373125932765e+01,2.202277748047682948e+01,7.942557700894987277e-03,2.587750674591690059e-01,7.561655724451054716e+00
2.590000000000000000e+02,7.420000000000000284e+01,2.199868845890734192e+01,2.184878910495017834e+01,2.206074293093255889e+01,2.664736078615128137e-02,2.202533581969349186e+01,2.197204109812119199e+01,2.202277748047682948e+01,7.900382941293016686e-03,2.595338885473206236e-01,7.591073572278516757e+00
2.600000000000000000e+02,7.470000000000000284e+01,2.199881630760142315e+01,2.184971543697586682e+01,2.206044175080859304e+01,2.646013533276270896e-02,2.202527644293418518e+01,2.197235617226866111e+01,2.202277748047682948e+01,7.858320489065559120e-03,2.602867286201931973e-01,7.620319282513468018e+00
2.610000000000000000e+02,7.520000000000000284e+01,2.199894338535580474e+01,2.185063925446571176e+01,2.206014313632988433e+01,2.627440193649428421e-02,2.202521778729229851e+01,2.197266898341931096e+01,2.202277748047682948e+01,7.816372215707944812e-03,2.610336468044829883e-01,7.649393936914001380e+00
2.620000000000000000e+02,7.570000000000000284e+01,2.199906970233203651e+01,2.185156051725003579e+01,2.205984705606955387e+01,2.609014158658914256e-02,2.202515984391862602e+01,2.197297956074544700e+01,2.202277748047682948e+01,7.774539945226135659e-03,2.617747015073966788e-01,7.678298608907347500e+00
2.630000000000000000e+02,7.620000000000000284e+01,2.199919526833052785e+01,2.185247918620034824e+01,2.205955347937834077e+01,2.590733578554648558e-02,2.202510260411607490e+01,2.197328793254498081e+01,2.202277748047682948e+01,7.732825454348367551e-03,2.625099504268595396e-01,7.707034363695280277e+00
2.640000000000000000e+02,7.670000000000000284e+01,2.199932009280722767e+01,2.185339522321486783e+01,2.205926237635369347e+01,2.572596669685833434e-02,2.202504605950408489e+01,2.197359412611037044e+01,2.202277748047682948e+01,7.691230473182542916e-03,2.632394505615333058e-01,7.735602258357103800e+00
2.650000000000000000e+02,7.720000000000000284e+01,2.199944418488945885e+01,2.185430859121066405e+01,2.205897371781122729e+01,2.554601714425710005e-02,2.202499020203371671e+01,2.197389816774520099e+01,2.202277748047682948e+01,7.649756685573059004e-03,2.639632582207278588e-01,7.764003341950207471e+00
2.660000000000000000e+02,7.770000000000000284e+01,2.199956755339144010e+01,2.185521925411325128e+01,2.205868747525842011e+01,2.536746984485813150e-02,2.202493502323629926e+01,2.197420008354658094e+01,2.202277748047682948e+01,7.608405729573320536e-03,2.646814290341060749e-01,7.792238655608300313e+00
2.670000000000000000e+02,7.820000000000000284e+01,2.199969020682780396e+01,2.185612717684456641e+01,2.205840362086745898e+01,2.519030830716096833e-02,2.202488051513496359e+01,2.197449989852064434e+01,2.202277748047682948e+01,7.567179197991643312e-03,2.653940179612957473e-01,7.820309232637321806e+00
2.680000000000000000e+02,7.870000000000000284e+01,2.199981215342762297e+01,2.185703232531217566e+01,2.205812212745238199e+01,2.501451634441962529e-02,2.202482666977204318e+01,2.197479763708320277e+01,2.202277748047682948e+01,7.526078638881346546e-03,2.661010793012533737e-01,7.848216098609255731e+00
2.690000000000000000e+02,7.920000000000000284e+01,2.199993340114732732e+01,2.185793466639769989e+01,2.205784296844178272e+01,2.484007839273191451e-02,2.202477347954005893e+01,2.197509332275459570e+01,2.202277748047682948e+01,7.485105556066331579e-03,2.668026667015472309e-01,7.875960271453588568e+00
2.700000000000000000e+02,7.970000000000000284e+01,2.200005395768327787e+01,2.185883416794468204e+01,2.205756611785906429e+01,2.466697889091317222e-02,2.202472093657419094e+01,2.197538697879236480e+01,2.202277748047682948e+01,7.444261409691989295e-03,2.674988331675395847e-01,7.903542761547178941e+00
2.710000000000000000e+02,8.020000000000000284e+01,2.200017383048347597e+01,2.185973079874624503e+01,2.205729155030066835e+01,2.449520299409449833e-02,2.202466903347757210e+01,2.197567862748937983e+01,2.202277748047682948e+01,7.403547616785629421e-03,2.681896310712841291e-01,7.930964571801706775e+00
2.720000000000000000e+02,8.070000000000000284e+01,2.200029302675840270e+01,2.186062452853344951e+01,2.205701924091100707e+01,2.432473629824452588e-02,2.202461776305664642e+01,2.197596829046015898e+01,2.202277748047682948e+01,7.362965551785119293e-03,2.688751121604531225e-01,7.958226697749356759e+00
2.730000000000000000e+02,8.120000000000000284e+01,2.200041155349268251e+01,2.186151532796202090e+01,2.205674916536702312e+01,2.415556428336907910e-02,2.202456711777605136e+01,2.197625598920931367e+01,2.202277748047682948e+01,7.322516547141581442e-03,2.695553275669529958e-01,7.985330127626663277e+00
2.740000000000000000e+02,8.170000000000000284e+01,2.200052941745471102e+01,2.186240316860094524e+01,2.205648129985788941e+01,2.398767296710107091e-02,2.202451709042181349e+01,2.197654174448760855e+01,2.202277748047682948e+01,7.282201893837229358e-03,2.702303278155440136e-01,8.012275842456592301e+00
2.750000000000000000e+02,8.220000000000000284e+01,2.200064662520606618e+01,2.186328802291781415e+01,2.205621562106422218e+01,2.382104892325808895e-02,2.202446767412932260e+01,2.197682557628280975e+01,2.202277748047682948e+01,7.242022842050807423e-03,2.709001628322599275e-01,8.039064816128854929e+00
2.760000000000000000e+02,8.270000000000000284e+01,2.200076318311171164e+01,2.186416986426738873e+01,2.205595210614299617e+01,2.365567876279145096e-02,2.202441886187450137e+01,2.197710750434892191e+01,2.202277748047682948e+01,7.201980601676888187e-03,2.715648819527061164e-01,8.065698015478478311e+00
2.770000000000000000e+02,8.320000000000000284e+01,2.200087909734813962e+01,2.186504866687860371e+01,2.205569073270904212e+01,2.349154934393323305e-02,2.202437064669207345e+01,2.197738754800420580e+01,2.202277748047682948e+01,7.162076342915974121e-03,2.722245339302336586e-01,8.092176400362859567e+00
2.780000000000000000e+02,8.370000000000000284e+01,2.200099437391206081e+01,2.186592440584017893e+01,2.205543147882117694e+01,2.332864801465224167e-02,2.202432302192671187e+01,2.197766572589740974e+01,2.202277748047682948e+01,7.122311196927846519e-03,2.728791669439602496e-01,8.118500923737046904e+00
2.790000000000000000e+02,8.420000000000000284e+01,2.200110901862831625e+01,2.186679705708962373e+01,2.205517432296240798e+01,2.316696228486530770e-02,2.202427598091318117e+01,2.197794205634345133e+01,2.202277748047682948e+01,7.082686256330848404e-03,2.735288286067240615e-01,8.144672531727797704e+00
2.800000000000000000e+02,8.470000000000000284e+01,2.200122303715816230e+01,2.186766659739774354e+01,2.205491924403038340e+01,2.300647989027876372e-02,2.202422951704843967e+01,2.197821655726788492e+01,2.202277748047682948e+01,7.043202575905404238e-03,2.741735659728773422e-01,8.170692163705915334e+00
2.810000000000000000e+02,8.520000000000000284e+01,2.200133643500539549e+01,2.186853300435822334e+01,2.205466622131869414e+01,2.284718884182799364e-02,2.202418362384722172e+01,2.197848924616356925e+01,2.202277748047682948e+01,7.003861173067008755e-03,2.748134255459024344e-01,8.196560752357195057e+00
2.820000000000000000e+02,8.570000000000000284e+01,2.200144921752458771e+01,2.186939625637124607e+01,2.205441523450540586e+01,2.268907747936705840e-02,2.202413829500395437e+01,2.197876014004522105e+01,2.202277748047682948e+01,6.964663028610070319e-03,2.754484532860594359e-01,8.222279223751957744e+00
2.830000000000000000e+02,8.620000000000000284e+01,2.200156138992692689e+01,2.187025633263309388e+01,2.205416626364018029e+01,2.253213438064842825e-02,2.202409352430757394e+01,2.197902925554627984e+01,2.202277748047682948e+01,6.925609087180100050e-03,2.760786946177767320e-01,8.247848497413450275e+00
2.840000000000000000e+02,8.670000000000000284e+01,2.200167295728682504e+01,2.187111321312223566e+01,2.205391928913035215e+01,2.237634813202584588e-02,2.202404930541885264e+01,2.197929660915479744e+01,2.202277748047682948e+01,6.886700257905436530e-03,2.767041944369550976e-01,8.273269486384650762e+00
2.850000000000000000e+02,8.720000000000000284e+01,2.200178392454800047e+01,2.187196687858635968e+01,2.205367429172995841e+01,2.222170775239017126e-02,2.202400563230039054e+01,2.197956221679561040e+01,2.202277748047682948e+01,6.847937414986063863e-03,2.773249971182284446e-01,8.298543097293894277e+00
2.860000000000000000e+02,8.770000000000000284e+01,2.200189429652911599e+01,2.187281731052721767e+01,2.205343125252831626e+01,2.206820221248243646e-02,2.202396249874160006e+01,2.197982609431663192e+01,2.202277748047682948e+01,6.809321398381805099e-03,2.779411465220623101e-01,8.323670230419425664e+00
2.870000000000000000e+02,8.820000000000000284e+01,2.200200407792936375e+01,2.187366449119234346e+01,2.205319015293879659e+01,2.191582112506366628e-02,2.202391989905442671e+01,2.198008825680430078e+01,2.202277748047682948e+01,6.770853014188357374e-03,2.785526860017090156e-01,8.348651779752589874e+00
2.880000000000000000e+02,8.870000000000000284e+01,2.200211327333331468e+01,2.187450840355711179e+01,2.205295097468691878e+01,2.176455413519608889e-02,2.202387782746851030e+01,2.198034871919811906e+01,2.202277748047682948e+01,6.732533035451957956e-03,2.791596584101475598e-01,8.373488633059846364e+00
2.890000000000000000e+02,8.920000000000000284e+01,2.200222188721707539e+01,2.187534903131460595e+01,2.205271369980266627e+01,2.161439049862200201e-02,2.202383627771569863e+01,2.198060749671845215e+01,2.202277748047682948e+01,6.694362202629468468e-03,2.797621061068221171e-01,8.398181671943914850e+00
2.900000000000000000e+02,8.970000000000000284e+01,2.200232992395118004e+01,2.187618635886412122e+01,2.205247831060894725e+01,2.146532057088082826e-02,2.202379524452205928e+01,2.198086460338030079e+01,2.202277748047682948e+01,6.656341224110407830e-03,2.803600709643492839e-01,8.422731771903409381e+00
2.910000000000000000e+02,9.020000000000000284e+01,2.200243738780693548e+01,2.187702037129509947e+01,2.205224478971273427e+01,2.131733412241747228e-02,2.202375472192935391e+01,2.198112005368451705e+01,2.202277748047682948e+01,6.618470776946439038e-03,2.809535943750778864e-01,8.447139802391864905e+00
2.920000000000000000e+02,9.070000000000000284e+01,2.200254428295959386e+01,2.187785105437600208e+01,2.205201311999646308e+01,2.117042150575399254e-02,2.202371470446534829e+01,2.198137386145383942e+01,2.202277748047682948e+01,6.580751507356623863e-03,2.815427172575946102e-01,8.471406626875467083e+00
2.930000000000000000e+02,9.120000000000000284e+01,2.200265061349287521e+01,2.187867839454412433e+01,2.205178328460963755e+01,2.102457307574376669e-02,2.202367518656861733e+01,2.198162604041713308e+01,2.202277748047682948e+01,6.543184031189927877e-03,2.821274800630752533e-01,8.495533102889819332e+00
2.940000000000000000e+02,9.170000000000000284e+01,2.200275638340237094e+01,2.187950237888969696e+01,2.205155526695904200e+01,2.087978001501088546e-02,2.202363616341738251e+01,2.198187660338735938e+01,2.202277748047682948e+01,6.505768934647129104e-03,2.827079227815985640e-01,8.519520082095793256e+00
2.950000000000000000e+02,9.220000000000000284e+01,2.200286159660097596e+01,2.188032299514659229e+01,2.205132905070334104e+01,2.073603225448969814e-02,2.202359762885546601e+01,2.198212556434648590e+01,2.202277748047682948e+01,6.468506774702825063e-03,2.834365795182119396e-01,8.543368410334419849e+00
2.960000000000000000e+02,9.270000000000000284e+01,2.200296625692007524e+01,2.188114023167708311e+01,2.205110461974314617e+01,2.059332101296397141e-02,2.202355957793303887e+01,2.198237293590711161e+01,2.202277748047682948e+01,6.431398079797503303e-03,2.842162023140044069e-01,8.567078927680904954e+00
2.970000000000000000e+02,9.320000000000000284e+01,2.200307036811466332e+01,2.188195407746390231e+01,2.205088195821517871e+01,2.045163712717171928e-02,2.202352200524183345e+01,2.198261873098749319e+01,2.202277748047682948e+01,6.394443350198083728e-03,2.849906111770168504e-01,8.590652468497671279e+00
2.980000000000000000e+02,9.370000000000000284e+01,2.200317393386577081e+01,2.188276452209425571e+01,2.205066105048501157e+01,2.031097201389145748e-02,2.202348490587966268e+01,2.198286296185187894e+01,2.202277748047682948e+01,6.357643058723865676e-03,2.857598456975883328e-01,8.614089861486599276e+00
2.990000000000000000e+02,9.420000000000000284e+01,2.200327695778406323e+01,2.188357155575183910e+01,2.205044188114081649e+01,2.017131673757273716e-02,2.202344827452163756e+01,2.198310564104648890e+01,2.202277748047682948e+01,6.320997651109007062e-03,2.865239451121328607e-01,8.637391929740381613e+00
3.000000000000000000e+02,9.470000000000000284e+01,2.200337944341213259e+01,2.188437516920219039e+01,2.205022443498558360e+01,2.003266302395002169e-02,2.202341210643608349e+01,2.198334678038818168e+01,2.202277748047682948e+01,6.284507546667653793e-03,2.872829483068205514e-01,8.660559490793179549e+00
3.010000000000000000e+02,9.520000000000000284e+01,2.200348139422800386e+01,2.188517535378258927e+01,2.205000869703179944e+01,1.989500238903186072e-02,2.202337639661703506e+01,2.198358639183897267e+01,2.202277748047682948e+01,6.248173138752565088e-03,2.880368938212207186e-01,8.683593356670337826e+00
3.020000000000000000e+02,9.570000000000000284e+01,2.200358281364783508e+01,2.188597210139179339e+01,2.204979465249692794e+01,1.975832611511599626e-02,2.202334113976295171e+01,2.198382448753271845e+01,2.202277748047682948e+01,6.211994795221172094e-03,2.887858198518099551e-01,8.706494333937364161e+00
3.030000000000000000e+02,9.620000000000000284e+01,2.200368370502743787e+01,2.188676540447576002e+01,2.204958228679545229e+01,1.962262621259564660e-02,2.202330633124003256e+01,2.198406107881484317e+01,2.202277748047682948e+01,6.175972859083920380e-03,2.895297642555638151e-01,8.729263223748271017e+00
3.040000000000000000e+02,9.670000000000000284e+01,2.200378407166576267e+01,2.188755525601990115e+01,2.204937158553364895e+01,1.948789464680958025e-02,2.202327196631257067e+01,2.198429617701895467e+01,2.202277748047682948e+01,6.140107648855949556e-03,2.902687645534584582e-01,8.751900821892975912e+00
3.050000000000000000e+02,9.720000000000000284e+01,2.200388391680722577e+01,2.188834164953688344e+01,2.204916253450752706e+01,1.935412310855393406e-02,2.202323803991577833e+01,2.198452979369867322e+01,2.202277748047682948e+01,6.104399459111062472e-03,2.910028579339015153e-01,8.774407918844181253e+00
3.060000000000000000e+02,9.770000000000000284e+01,2.200398324364293501e+01,2.188912457905523468e+01,2.204895511969219513e+01,1.922130398866954415e-02,2.202320454763160384e+01,2.198476193965426617e+01,2.202277748047682948e+01,6.068848560999082209e-03,2.917320812561760568e-01,8.796785299803563163e+00
3.070000000000000000e+02,9.820000000000000284e+01,2.200408205531326189e+01,2.188990403910968396e+01,2.204874932724282388e+01,1.908943002262281780e-02,2.202317148533588309e+01,2.198499262529064069e+01,2.202277748047682948e+01,6.033455202684479511e-03,2.924564710538098411e-01,8.819033744746938908e+00
3.080000000000000000e+02,9.870000000000000284e+01,2.200418035491125224e+01,2.189068002472989249e+01,2.204854514348637906e+01,1.895849264290459454e-02,2.202313884755415785e+01,2.198522186226834663e+01,2.202277748047682948e+01,5.998219609858078047e-03,2.931760635379658808e-01,8.841154028469384585e+00
3.090000000000000000e+02,9.920000000000000284e+01,2.200427814548204708e+01,2.189145253143110637e+01,2.204834255491829254e+01,1.882848473582836649e-02,2.202310663021787462e+01,2.198544966074621954e+01,2.202277748047682948e+01,5.963141986161489203e-03,2.938908946007094403e-01,8.863146920629180414e+00
3.100000000000000000e+02,9.970000000000000284e+01,2.200437543002657037e+01,2.189222155520280211e+01,2.204814154819822392e+01,1.869939874599564275e-02,2.202307482877256462e+01,2.198567603128057613e+01,2.202277748047682948e+01,5.928222513702690981e-03,2.946009998183019563e-01,8.885013185791246215e+00
3.110000000000000000e+02,1.002000000000000028e+02,2.200447221150255572e+01,2.189298709250016373e+01,2.204794211014597138e+01,1.857122730227483282e-02,2.202304343880483017e+01,2.198590098420028127e+01,2.202277748047682948e+01,5.893461353443034401e-03,2.953064144544531588e-01,8.906753583470187863e+00
3.120000000000000000e+02,1.007000000000000028e+02,2.200456849282611316e+01,2.189374914023229124e+01,2.204774422773715514e+01,1.844396319357602745e-02,2.202301245601968915e+01,2.198612452963253716e+01,2.202277748047682948e+01,5.858858645732661560e-03,2.960071734634932006e-01,8.928368868172551487e+00
3.130000000000000000e+02,1.012000000000000028e+02,2.200466427687413784e+01,2.189450769575437405e+01,2.204754788810050314e+01,1.831759888188235277e-02,2.202298187575602029e+01,2.198634667799225539e+01,2.202277748047682948e+01,5.824414510665898437e-03,2.967033114935880289e-01,8.949859789438537661e+00
3.140000000000000000e+02,1.017000000000000028e+02,2.200475956648412179e+01,2.189526275685707546e+01,2.204735307851226622e+01,1.819212788277456069e-02,2.202295169436689548e+01,2.198656743860134810e+01,2.202277748047682948e+01,5.790129048563274691e-03,2.973948628898263613e-01,8.971227091883148930e+00
3.150000000000000000e+02,1.022000000000000028e+02,2.200485436445803344e+01,2.189601432175608409e+01,2.204715978639416107e+01,1.806754230258403662e-02,2.202292190676061878e+01,2.198678682215544811e+01,2.202277748047682948e+01,5.756002340445967938e-03,2.980818616973607837e-01,8.992471515236735158e+00
3.160000000000000000e+02,1.027000000000000028e+02,2.200494867356094630e+01,2.189676238908608852e+01,2.204696799930982465e+01,1.794383604070070096e-02,2.202289250960164679e+01,2.198700483752024581e+01,2.202277748047682948e+01,5.722034448309402596e-03,2.987643416644262806e-01,9.013593794385164060e+00
3.170000000000000000e+02,1.032000000000000028e+02,2.200504249652457389e+01,2.189750695788762158e+01,2.204677770496161315e+01,1.782100196229510075e-02,2.202286349848687053e+01,2.198722149456227726e+01,2.202277748047682948e+01,5.688225415720614062e-03,2.994423362454298743e-01,9.034594659409295403e+00
3.180000000000000000e+02,1.037000000000000028e+02,2.200513583604765344e+01,2.189824802760109534e+01,2.204658889118692500e+01,1.769903308408590781e-02,2.202283486913173860e+01,2.198743680296356828e+01,2.202277748047682948e+01,5.654575268089112768e-03,3.001158786039121451e-01,9.055474835623972041e+00
3.190000000000000000e+02,1.042000000000000028e+02,2.200522869479700105e+01,2.189898559805652312e+01,2.204640154595563928e+01,1.757792268805963634e-02,2.202280661748505963e+01,2.198765077210894248e+01,2.202277748047682948e+01,5.621084013133572505e-03,3.007850016154761663e-01,9.076235043616534881e+00
3.200000000000000000e+02,1.047000000000000028e+02,2.200532107540839633e+01,2.189971966946431792e+01,2.204621565736645294e+01,1.745766441293206128e-02,2.202277873982132661e+01,2.198786341099546604e+01,2.202277748047682948e+01,5.587751641299658519e-03,3.014497378708114739e-01,9.096875999284920411e+00
3.210000000000000000e+02,1.052000000000000028e+02,2.200541298048873884e+01,2.190045024240791349e+01,2.204603121364646512e+01,1.733825144058942502e-02,2.202275123192932682e+01,2.198807472904815086e+01,2.202277748047682948e+01,5.554578126095083279e-03,3.021101196785151988e-01,9.117398413875088536e+00
3.220000000000000000e+02,1.057000000000000028e+02,2.200550441261591317e+01,2.190117731783569255e+01,2.204584820314481419e+01,1.721967753107710511e-02,2.202272409014699051e+01,2.198828473508483583e+01,2.202277748047682948e+01,5.521563424456127529e-03,3.027661790679843090e-01,9.137802994018228375e+00
3.230000000000000000e+02,1.062000000000000028e+02,2.200559537434047286e+01,2.190190089705014387e+01,2.204566661433335284e+01,1.710193634212597846e-02,2.202269731068259873e+01,2.198849343799834699e+01,2.202277748047682948e+01,5.488707477239988634e-03,3.034179477922482326e-01,9.158090441767223311e+00
3.240000000000000000e+02,1.067000000000000028e+02,2.200568586818655703e+01,2.190262098170317628e+01,2.204548643580195133e+01,1.698502083687057629e-02,2.202267088902342707e+01,2.198870084734968700e+01,2.202277748047682948e+01,5.456010209437561764e-03,3.040654573307841613e-01,9.178261454632908212e+00
3.250000000000000000e+02,1.072000000000000028e+02,2.200577589665201117e+01,2.190333757378464696e+01,2.204530765625732514e+01,1.686892529567257659e-02,2.202264482194768291e+01,2.198890697135633943e+01,2.202277748047682948e+01,5.423471530694340056e-03,3.047087388922554152e-01,9.198316725619797296e+00
3.260000000000000000e+02,1.077000000000000028e+02,2.200586546221028783e+01,2.190405067561744445e+01,2.204513026452116975e+01,1.675364348432968956e-02,2.202261910569461634e+01,2.198911181872595932e+01,2.202277748047682948e+01,5.391091335533686538e-03,3.053478234173072070e-01,9.218256943261295078e+00
3.270000000000000000e+02,1.082000000000000028e+02,2.200595456731078770e+01,2.190476028984791768e+01,2.204495424952540006e+01,1.663916915559364787e-02,2.202259373646637997e+01,2.198931539815519542e+01,2.202277748047682948e+01,5.358869503791423988e-03,3.059827415812071960e-01,9.238082791654644410e+00
3.280000000000000000e+02,1.087000000000000028e+02,2.200604321437901945e+01,2.190546641943791428e+01,2.204477960031338668e+01,1.652549645175007895e-02,2.202256871083076817e+01,2.198951771792727072e+01,2.202277748047682948e+01,5.326805900977355651e-03,3.066135237965934013e-01,9.257794950495396691e+00
3.290000000000000000e+02,1.092000000000000028e+02,2.200613140581901916e+01,2.190616906765999516e+01,2.204460630603534455e+01,1.641261898474806816e-02,2.202254402480376783e+01,2.198971878683427050e+01,2.202277748047682948e+01,5.294900378492565368e-03,3.072402002160699586e-01,9.277394095111370476e+00
3.300000000000000000e+02,1.097000000000000028e+02,2.200621914401225965e+01,2.190686823808599115e+01,2.204443435594720313e+01,1.630053075008584471e-02,2.202251967476234640e+01,2.198991861326217290e+01,2.202277748047682948e+01,5.263152774149026242e-03,3.078628007348711004e-01,9.296880896496418245e+00
3.310000000000000000e+02,1.102000000000000028e+02,2.200630643131911768e+01,2.190756393458352491e+01,2.204426373940869865e+01,1.618922614482227670e-02,2.202249565746393856e+01,2.199011720517429680e+01,2.202277748047682948e+01,5.231562912327533330e-03,3.084813549934111720e-01,9.316256021343683358e+00
3.320000000000000000e+02,1.107000000000000028e+02,2.200639327007969115e+01,2.190825616130607045e+01,2.204409444588161548e+01,1.607869897715655944e-02,2.202247196905684845e+01,2.199031457110253385e+01,2.202277748047682948e+01,5.200130604429076091e-03,3.090958923798817204e-01,9.335520132078455546e+00
3.330000000000000000e+02,1.112000000000000028e+02,2.200647966261375998e+01,2.190894492268926186e+01,2.204392646492835084e+01,1.596894407697935919e-02,2.202244860669074100e+01,2.199051071853677897e+01,2.202277748047682948e+01,5.168855649042455175e-03,3.097064420327594325e-01,9.354673886890678247e+00
3.340000000000000000e+02,1.117000000000000028e+02,2.200656561122200472e+01,2.190963022343927591e+01,2.204375978620866761e+01,1.585995538567235713e-02,2.202242556660767647e+01,2.199070565583633297e+01,2.202277748047682948e+01,5.137737832471790146e-03,3.103130328433276741e-01,9.373717939767203688e+00
3.350000000000000000e+02,1.122000000000000028e+02,2.200665111818717534e+01,2.191031206853060098e+01,2.204359439947879196e+01,1.575172648060790478e-02,2.202240284466778419e+01,2.199089939170656649e+01,2.202277748047682948e+01,5.106776928837835142e-03,3.109156934581532306e-01,9.392652940523511518e+00
3.360000000000000000e+02,1.127000000000000028e+02,2.200673618577221902e+01,2.191099046319774502e+01,2.204343029459136005e+01,1.564425266930416850e-02,2.202238043844152315e+01,2.199109193310291488e+01,2.202277748047682948e+01,5.075972700454497132e-03,3.115144522815202488e-01,9.411479534835207161e+00
3.370000000000000000e+02,1.132000000000000028e+02,2.200682081622353437e+01,2.191166541292713532e+01,2.204326746149102334e+01,1.553752790399046471e-02,2.202235834412752524e+01,2.199128328831954349e+01,2.202277748047682948e+01,5.045324898196646736e-03,3.121093374778600715e-01,9.430198364269115174e+00
3.380000000000000000e+02,1.137000000000000028e+02,2.200690501176937985e+01,2.191233692345330653e+01,2.204310589021495304e+01,1.543154715917651777e-02,2.202233655892855779e+01,2.199147346461020192e+01,2.202277748047682948e+01,5.014833261673210668e-03,3.127003769741467654e-01,9.448810066314043965e+00
3.390000000000000000e+02,1.142000000000000028e+02,2.200698877462247438e+01,2.191300500075191948e+01,2.204294557089124496e+01,1.532630435649243346e-02,2.202231507897896634e+01,2.199166247026598242e+01,2.202277748047682948e+01,4.984497519544171633e-03,3.132875984622853771e-01,9.467315274411241433e+00
3.400000000000000000e+02,1.147000000000000028e+02,2.200707210697786209e+01,2.191366965103135200e+01,2.204278649373570786e+01,1.522179458354468162e-02,2.202229390156140809e+01,2.199185031239431609e+01,2.202277748047682948e+01,4.954317389902406985e-03,3.138710294014041002e-01,9.485714617984536190e+00
3.410000000000000000e+02,1.152000000000000028e+02,2.200715501101558402e+01,2.191433088073102553e+01,2.204262864905317443e+01,1.511801199093062466e-02,2.202227302300651601e+01,2.199203699902465203e+01,2.202277748047682948e+01,4.924292580349674819e-03,3.144506970202214369e-01,9.504008722470082660e+00
3.420000000000000000e+02,1.157000000000000028e+02,2.200723748889986098e+01,2.191498869651103476e+01,2.204247202723344756e+01,1.501495158016660607e-02,2.202225244048002750e+01,2.199222253731969445e+01,2.202277748047682948e+01,4.894422788467502061e-03,3.150266283192870720e-01,9.522198209345946296e+00
3.430000000000000000e+02,1.162000000000000028e+02,2.200731954277962643e+01,2.191564310524870507e+01,2.204231661875224191e+01,1.491260783955382710e-02,2.202223215061918182e+01,2.199240693494007104e+01,2.202277748047682948e+01,4.864707701973510802e-03,3.155988500733010182e-01,9.540283696161164784e+00
3.440000000000000000e+02,1.167000000000000028e+02,2.200740117478923707e+01,2.191629411403311778e+01,2.204216241416876088e+01,1.481097583909870771e-02,2.202221215062833437e+01,2.199259019895013978e+01,2.202277748047682948e+01,4.835146998970002441e-03,3.161673888333034754e-01,9.558265796564727523e+00
3.450000000000000000e+02,1.172000000000000028e+02,2.200748238704865400e+01,2.191694173015859093e+01,2.204200940412460596e+01,1.471005000062720024e-02,2.202219243704928076e+01,2.199277233704802725e+01,2.202277748047682948e+01,4.805740348239990849e-03,3.167322709289031590e-01,9.576145120334111027e+00
3.460000000000000000e+02,1.177000000000000028e+02,2.200756318166351022e+01,2.191758596111853663e+01,2.204185757934234502e+01,1.460982542576686263e-02,2.202217300708927539e+01,2.199295335623774506e+01,2.202277748047682948e+01,4.776487409526115543e-03,3.172935224704791501e-01,9.593922273403579837e+00
3.470000000000000000e+02,1.182000000000000028e+02,2.200764356072589933e+01,2.191822681460176270e+01,2.204170693062530972e+01,1.451029710962346321e-02,2.202215385783552293e+01,2.199313326361627574e+01,2.202277748047682948e+01,4.747387833698581139e-03,3.178511693513296765e-01,9.611597857892229868e+00
3.480000000000000000e+02,1.187000000000000028e+02,2.200772352631444306e+01,2.191886429848620566e+01,2.204155744885570911e+01,1.441145976560138757e-02,2.202213498608004372e+01,2.199331206654884241e+01,2.202277748047682948e+01,4.718441263039721383e-03,3.184052372497971350e-01,9.629172472131667604e+00
3.490000000000000000e+02,1.192000000000000028e+02,2.200780308049443690e+01,2.191949842083375088e+01,2.204140912499316585e+01,1.431330844928100678e-02,2.202211638894371859e+01,2.199348977204515521e+01,2.202277748047682948e+01,4.689647331479209445e-03,3.189557516314359686e-01,9.646646710693493887e+00
3.500000000000000000e+02,1.197000000000000028e+02,2.200788222531852156e+01,2.192012918988570647e+01,2.204126195007502531e+01,1.421583812519069089e-02,2.202209806344371401e+01,2.199366638719332911e+01,2.202277748047682948e+01,4.661005664799574948e-03,3.195027377510437638e-01,9.664021164416466192e+00
3.510000000000000000e+02,1.202000000000000028e+02,2.200796096282618208e+01,2.192075661405633369e+01,2.204111591521374791e+01,1.411904422394835365e-02,2.202208000705013191e+01,2.199384191860223225e+01,2.202277748047682948e+01,4.632515880929968105e-03,3.200462206547728394e-01,9.681296420433438854e+00
3.520000000000000000e+02,1.207000000000000028e+02,2.200803929504520084e+01,2.192138070193063726e+01,2.204097101159764449e+01,1.402292145676420354e-02,2.202206221650196483e+01,2.199401637358843686e+01,2.202277748047682948e+01,4.604177590046503940e-03,3.205862251821463560e-01,9.698473062197995986e+00
3.530000000000000000e+02,1.212000000000000028e+02,2.200811722399060244e+01,2.192200146225557944e+01,2.204082723048748349e+01,1.392746541843966832e-02,2.202204468940904292e+01,2.199418975857216196e+01,2.202277748047682948e+01,4.575990394971200977e-03,3.211227759681027916e-01,9.715551669510853472e+00
3.540000000000000000e+02,1.217000000000000028e+02,2.200819475166610673e+01,2.192261890393990242e+01,2.204068456321852310e+01,1.383267070090176028e-02,2.202202742236700672e+01,2.199436208096520673e+01,2.202277748047682948e+01,4.547953891180053776e-03,3.216558974449835184e-01,9.732532818545966080e+00
3.550000000000000000e+02,1.222000000000000028e+02,2.200827188006331170e+01,2.192323303604531404e+01,2.204054300119705800e+01,1.373853276936855272e-02,2.202201041283268168e+01,2.199453334729394172e+01,2.202277748047682948e+01,4.520067667203262265e-03,3.221856138445110540e-01,9.749417081876439184e+00
3.560000000000000000e+02,1.227000000000000028e+02,2.200834861116225483e+01,2.192384386778610761e+01,2.204040253590117260e+01,1.364504730056341139e-02,2.202199365846281864e+01,2.199470356386169101e+01,2.202277748047682948e+01,4.492331304642496574e-03,3.227119491997594292e-01,9.766205028500221985e+00
3.570000000000000000e+02,1.232000000000000028e+02,2.200842494693214846e+01,2.192445140852025887e+01,2.204026315887926657e+01,1.355220941179412913e-02,2.202197715634394370e+01,2.199487273752035321e+01,2.202277748047682948e+01,4.464744378575163063e-03,3.232349273470617734e-01,9.782897223865450798e+00
3.580000000000000000e+02,1.237000000000000028e+02,2.200850088933071902e+01,2.192505566774837433e+01,2.204012486174812935e+01,1.346001419632872169e-02,2.202196090352704871e+01,2.199504087513438932e+01,2.202277748047682948e+01,4.437306457602155189e-03,3.237545719279453782e-01,9.799494229895602260e+00
3.590000000000000000e+02,1.242000000000000028e+02,2.200857644030521953e+01,2.192565665510841910e+01,2.203998763619458501e+01,1.336845670226731800e-02,2.202194489700748647e+01,2.199520798360295259e+01,2.202277748047682948e+01,4.410017104087252289e-03,3.242709063910088618e-01,9.815996605014438714e+00
3.600000000000000000e+02,1.247000000000000028e+02,2.200865160179155922e+01,2.192625438037090646e+01,2.203985147397247957e+01,1.327753311773887876e-02,2.202192913490929982e+01,2.199537406867381861e+01,2.202277748047682948e+01,4.382875874375548146e-03,3.247839539937970588e-01,9.832404904170706672e+00
3.610000000000000000e+02,1.252000000000000028e+02,2.200872637571531953e+01,2.192684885343653889e+01,2.203971636690320679e+01,1.318723907684074548e-02,2.202191361479216170e+01,2.199553913663847737e+01,2.202277748047682948e+01,4.355882318900566701e-03,3.252937378046452110e-01,9.848719678862691396e+00
3.620000000000000000e+02,1.257000000000000028e+02,2.200880076399209884e+01,2.192744008432896052e+01,2.203958230687358721e+01,1.309756947429572931e-02,2.202189833346639602e+01,2.199570319451780165e+01,2.202277748047682948e+01,4.329035982513352969e-03,3.258002807045327076e-01,9.864941477162236794e+00
3.630000000000000000e+02,1.262000000000000028e+02,2.200887476852681957e+01,2.192802808319419228e+01,2.203944928583689133e+01,1.300851993057933718e-02,2.202188328845739917e+01,2.199586624859623996e+01,2.202277748047682948e+01,4.302336404508126134e-03,3.263036053888423993e-01,9.881070843739024667e+00
3.640000000000000000e+02,1.267000000000000028e+02,2.200894839121466617e+01,2.192861286029476275e+01,2.203931729581099574e+01,1.292008604544382308e-02,2.202186847726011010e+01,2.199602830516922225e+01,2.202277748047682948e+01,4.275783118888776442e-03,3.268037343691937990e-01,9.897108319884216243e+00
3.650000000000000000e+02,1.272000000000000028e+02,2.200902163394042788e+01,2.192919442600712543e+01,2.203918632887750206e+01,1.283226344868016421e-02,2.202185389738910715e+01,2.199618937049174860e+01,2.202277748047682948e+01,4.249375654486148984e-03,3.273006899751814136e-01,9.913054443534109694e+00
3.660000000000000000e+02,1.277000000000000028e+02,2.200909449857942235e+01,2.192977279081603470e+01,2.203905637718192523e+01,1.274504772979403490e-02,2.202183954630921647e+01,2.199634945084962823e+01,2.202277748047682948e+01,4.223113535213409743e-03,3.277944943561453828e-01,9.928909749293463705e+00
3.670000000000000000e+02,1.281999999999999886e+02,2.200916698699712981e+01,2.193034796531426167e+01,2.203892743293172884e+01,1.265843477378231566e-02,2.202182542177091307e+01,2.199650855222334656e+01,2.202277748047682948e+01,4.196996280078953666e-03,3.282851694828898825e-01,9.944674768458828140e+00
3.680000000000000000e+02,1.286999999999999886e+02,2.200923910104936354e+01,2.193091996019493450e+01,2.203879948839768943e+01,1.257242028048948142e-02,2.202181152132985176e+01,2.199666668076887532e+01,2.202277748047682948e+01,4.171023403534208050e-03,3.287727371493888162e-01,9.960350029041181941e+00
3.690000000000000000e+02,1.291999999999999886e+02,2.200931084258278858e+01,2.193148878625043707e+01,2.203867253591036501e+01,1.248699972276025999e-02,2.202179784230554915e+01,2.199682384286002801e+01,2.202277748047682948e+01,4.145194415523643754e-03,3.292572189744840672e-01,9.975936055789103918e+00
3.700000000000000000e+02,1.296999999999999886e+02,2.200938221343468015e+01,2.193205445436930390e+01,2.203854656786242217e+01,1.240216912018045521e-02,2.202178438255485915e+01,2.199698004431450116e+01,2.202277748047682948e+01,4.119508821625767446e-03,3.297386364035433393e-01,9.991433370211009191e+00
3.710000000000000000e+02,1.301999999999999886e+02,2.200945321543292366e+01,2.193261697553172240e+01,2.203842157670640844e+01,1.231792417904101905e-02,2.202177113961196397e+01,2.199713529125388334e+01,2.202277748047682948e+01,4.093966123257354074e-03,3.302170107101405350e-01,1.000684249059766806e+01
3.720000000000000000e+02,1.306999999999999886e+02,2.200952385039623849e+01,2.193317636080598731e+01,2.203829755495366172e+01,1.223426115020992237e-02,2.202175811154644691e+01,2.199728958924603006e+01,2.202277748047682948e+01,4.068565817834443078e-03,3.306923629976775691e-01,1.002216393204436251e+01
3.730000000000000000e+02,1.311999999999999886e+02,2.200959412013478911e+01,2.193373262134670654e+01,2.203817449517543992e+01,1.215117510461795163e-02,2.202174529523940549e+01,2.199744294503017272e+01,2.202277748047682948e+01,4.043307398853806210e-03,3.311647142009924716e-01,1.003739820647286862e+01
3.740000000000000000e+02,1.316999999999999886e+02,2.200966402644935727e+01,2.193428576839108146e+01,2.203805239000076099e+01,1.206866259887363728e-02,2.202173268904823189e+01,2.199759536385048264e+01,2.202277748047682948e+01,4.018190356061847150e-03,3.316340850879495594e-01,1.005254582265312280e+01
3.750000000000000000e+02,1.321999999999999886e+02,2.200973357113222306e+01,2.193483581325409659e+01,2.203793123211667648e+01,1.198671931594703921e-02,2.202172029044816881e+01,2.199774685181627731e+01,2.202277748047682948e+01,3.993214175673031816e-03,3.321004962610686895e-01,1.006760728622502121e+01
3.760000000000000000e+02,1.326999999999999886e+02,2.200980275596656099e+01,2.193538276732801506e+01,2.203781101426780253e+01,1.190534151052921423e-02,2.202170809747709157e+01,2.199789741445603042e+01,2.202277748047682948e+01,3.968378340392792782e-03,3.325639681590419894e-01,1.008258309971969524e+01
3.770000000000000000e+02,1.331999999999999886e+02,2.200987158272728905e+01,2.193592664207875842e+01,2.203769172925367670e+01,1.182452485910415879e-02,2.202169610758639351e+01,2.199804705786818460e+01,2.202277748047682948e+01,3.943682329581917750e-03,3.330245210583145377e-01,1.009747376258081886e+01
3.780000000000000000e+02,1.336999999999999886e+02,2.200994005318060331e+01,2.193646744904075163e+01,2.203757336993295723e+01,1.174426576457720216e-02,2.202168431894518008e+01,2.199819578741602655e+01,2.202277748047682948e+01,3.919125619490620993e-03,3.334821750745615709e-01,1.011227977118560339e+01
3.790000000000000000e+02,1.341999999999999886e+02,2.201000816908459612e+01,2.193700519981821628e+01,2.203745592921730179e+01,1.166455906934847631e-02,2.202167272815394483e+01,2.199834361001524741e+01,2.202277748047682948e+01,3.894707683199825129e-03,3.339369501642792670e-01,1.012700161886569106e+01
3.800000000000000000e+02,1.346999999999999886e+02,2.201007593218806591e+01,2.193753990607777737e+01,2.203733940007462166e+01,1.158540249182484806e-02,2.202166133467989084e+01,2.199849052969624097e+01,2.202277748047682948e+01,3.870427990956868715e-03,3.343888661262198192e-01,1.014163979592788678e+01
3.810000000000000000e+02,1.351999999999999886e+02,2.201014334423265240e+01,2.193807157954999099e+01,2.203722377552728773e+01,1.150679073402774942e-02,2.202165013496668067e+01,2.199863655349862412e+01,2.202277748047682948e+01,3.846286010106136390e-03,3.348379426028886274e-01,1.015619478967472666e+01
3.820000000000000000e+02,1.356999999999999886e+02,2.201021040695046338e+01,2.193860023202308440e+01,2.203710904865115694e+01,1.142872135105051958e-02,2.202163912830151560e+01,2.199878168559941116e+01,2.202277748047682948e+01,3.822281205373306325e-03,3.352841990820275009e-01,1.017066708442470890e+01
3.830000000000000000e+02,1.361999999999999886e+02,2.201027712206621345e+01,2.193912587534230951e+01,2.203699521257655647e+01,1.135119012475283191e-02,2.202162831219096617e+01,2.199892593194146073e+01,2.202277748047682948e+01,3.798413038894709551e-03,3.357276548980356323e-01,1.018505716153258156e+01
3.840000000000000000e+02,1.366999999999999886e+02,2.201034349129681544e+01,2.193964852140783961e+01,2.203688226048647891e+01,1.127419233570388542e-02,2.202161768363252037e+01,2.199906929896111052e+01,2.202277748047682948e+01,3.774680970312832128e-03,3.361683292334173845e-01,1.019936549940933013e+01
3.850000000000000000e+02,1.371999999999999886e+02,2.201040951635045317e+01,2.194016818216938347e+01,2.203677018561625189e+01,1.119772477960781151e-02,2.202160724113005941e+01,2.199921179157084694e+01,2.202277748047682948e+01,3.751084457020876454e-03,3.366062411201901083e-01,1.021359257354201233e+01
3.860000000000000000e+02,1.376999999999999886e+02,2.201047519892729909e+01,2.194068486962773079e+01,2.203665898125324318e+01,1.112178430333615221e-02,2.202159698323063353e+01,2.199935341462396465e+01,2.202277748047682948e+01,3.727622954092584765e-03,3.370414094413030082e-01,1.022773885651355741e+01
3.870000000000000000e+02,1.381999999999999886e+02,2.201054054072006139e+01,2.194119859582996668e+01,2.203654864073731900e+01,1.104636670373371730e-02,2.202158690742379576e+01,2.199949417401632701e+01,2.202277748047682948e+01,3.704295914499540574e-03,3.374738529319958880e-01,1.024180481802216924e+01
3.880000000000000000e+02,1.386999999999999886e+02,2.201060554341333741e+01,2.194170937286563117e+01,2.203643915745908544e+01,1.097146825462656100e-02,2.202157701166796500e+01,2.199963407515870983e+01,2.202277748047682948e+01,3.681102789285552613e-03,3.379035901811908715e-01,1.025579092490071709e+01
3.890000000000000000e+02,1.391999999999999886e+02,2.201067020868425672e+01,2.194221721286832860e+01,2.203633052485962196e+01,1.089708471923488999e-02,2.202156729340349273e+01,2.199977312396502072e+01,2.202277748047682948e+01,3.658043027493579173e-03,3.383306396328378818e-01,1.026969764113606587e+01
3.900000000000000000e+02,1.396999999999999886e+02,2.201073453820117010e+01,2.194272212801088173e+01,2.203622273643021146e+01,1.082321373660690214e-02,2.202155775193777743e+01,2.199991132446456277e+01,2.202277748047682948e+01,3.635116076385766504e-03,3.387550195872635062e-01,1.028352542788804946e+01
3.910000000000000000e+02,1.401999999999999886e+02,2.201079853362592686e+01,2.194322413050257126e+01,2.203611578571316798e+01,1.074985090639444564e-02,2.202154838453231989e+01,2.200004868271953384e+01,2.202277748047682948e+01,3.612321381568796026e-03,3.391767482024977687e-01,1.029727474350836758e+01
3.920000000000000000e+02,1.406999999999999886e+02,2.201086219661196708e+01,2.194372323258845014e+01,2.203600966629932856e+01,1.067699296015665010e-02,2.202153918957212397e+01,2.200018520365181018e+01,2.202277748047682948e+01,3.589658387025017414e-03,3.395958434955640981e-01,1.031094604355934408e+01
3.930000000000000000e+02,1.411999999999999886e+02,2.201092552880552589e+01,2.194421944654840217e+01,2.203590437182853989e+01,1.060463612180255477e-02,2.202153016492732718e+01,2.200032089268372459e+01,2.202277748047682948e+01,3.567126535155201294e-03,3.400123233438239190e-01,1.032453978083262491e+01
3.940000000000000000e+02,1.416999999999999886e+02,2.201098853184484483e+01,2.194471278469021058e+01,2.203579989598910771e+01,1.053277712727269944e-02,2.202152130897211890e+01,2.200045575471757076e+01,2.202277748047682948e+01,3.544725267093270984e-03,3.404262054861857956e-01,1.033805640536749237e+01
3.950000000000000000e+02,1.421999999999999886e+02,2.201105120736124476e+01,2.194520325935355842e+01,2.203569623251853571e+01,1.046141190382429698e-02,2.202151261926507075e+01,2.200058979545741877e+01,2.202277748047682948e+01,3.522454022524657870e-03,3.408375075244719499e-01,1.035149636446931432e+01
3.960000000000000000e+02,1.426999999999999886e+02,2.201111355697797478e+01,2.194569088290399250e+01,2.203559337520074024e+01,1.039053787382882704e-02,2.202150409485180305e+01,2.200072301910414652e+01,2.202277748047682948e+01,3.500312239960385111e-03,3.412462469245913788e-01,1.036486010272760261e+01
3.970000000000000000e+02,1.431999999999999886e+02,2.201117558231125315e+01,2.194617566773230877e+01,2.203549131786840221e+01,1.032015100551144336e-02,2.202149573331676535e+01,2.200085543130574095e+01,2.202277748047682948e+01,3.478299356764974135e-03,3.416524410178153892e-01,1.037814806203409823e+01
3.980000000000000000e+02,1.436999999999999886e+02,2.201123728496980192e+01,2.194665762625239580e+01,2.203539005440087450e+01,1.025024766417464463e-02,2.202148753263397651e+01,2.200098703730562733e+01,2.202277748047682948e+01,3.456414809254366744e-03,3.420561070020358141e-01,1.039136068160063253e+01
3.990000000000000000e+02,1.441999999999999886e+02,2.201129866655473322e+01,2.194713677090000203e+01,2.203528957872295280e+01,1.018082511458169408e-02,2.202147949166931440e+01,2.200111784144015203e+01,2.202277748047682948e+01,3.434658032751902474e-03,3.424572619429177567e-01,1.040449839797686415e+01
4.000000000000000000e+02,1.446999999999999886e+02,2.201135972866029533e+01,2.194761311412974791e+01,2.203518988480724161e+01,1.011187973672707588e-02,2.202147160839702167e+01,2.200124784892356899e+01,2.202277748047682948e+01,3.413028461723990447e-03,3.428559227751512561e-01,1.041756164506793780e+01
4.010000000000000000e+02,1.451999999999999886e+02,2.201142047287334691e+01,2.194808666841474576e+01,2.203509096667134060e+01,1.004340806916089596e-02,2.202146388094250895e+01,2.200137706480418487e+01,2.202277748047682948e+01,3.391525529797367704e-03,3.432521063036183540e-01,1.043055085415178063e+01
4.020000000000000000e+02,1.456999999999999886e+02,2.201148090077361985e+01,2.194855744624351956e+01,2.203499281837845558e+01,9.975406109344019112e-03,2.202145630688296407e+01,2.200150549466427563e+01,2.202277748047682948e+01,3.370148669898967355e-03,3.436458292045976304e-01,1.044346645389668282e+01
4.030000000000000000e+02,1.461999999999999886e+02,2.201154101393274942e+01,2.194902546011923405e+01,2.203489543403718542e+01,9.907872690815252084e-03,2.202144888662356337e+01,2.200163314124193548e+01,2.202277748047682948e+01,3.348897314290920964e-03,3.440371080268845305e-01,1.045630887037822276e+01
4.040000000000000000e+02,1.466999999999999886e+02,2.201160081391680734e+01,2.194949072255817057e+01,2.203479880780074396e+01,9.840802299783757770e-03,2.202144161621659180e+01,2.200176001161702288e+01,2.202277748047682948e+01,3.327770894639767510e-03,3.444259591929907383e-01,1.046907852709660425e+01
4.050000000000000000e+02,1.471999999999999886e+02,2.201166030228326420e+01,2.194995324608635201e+01,2.203470293386623524e+01,9.774193493284105000e-03,2.202143449577654977e+01,2.200188610878997864e+01,2.202277748047682948e+01,3.306768842169707529e-03,3.448123990002587846e-01,1.048177584499335246e+01
4.060000000000000000e+02,1.476999999999999886e+02,2.201171948058404837e+01,2.195041304324062992e+01,2.203460780647543871e+01,9.708040597960009011e-03,2.202142752118200875e+01,2.200201143998608799e+01,2.202277748047682948e+01,3.285890587613236793e-03,3.451964436219719934e-01,1.049440124246816275e+01
4.070000000000000000e+02,1.481999999999999886e+02,2.201177835036231656e+01,2.195087012656487246e+01,2.203451341991391388e+01,9.642342780743424699e-03,2.202142069314306028e+01,2.200213600758157284e+01,2.202277748047682948e+01,3.265135561384244819e-03,3.455781091085227130e-01,1.050695513539570491e+01
4.080000000000000000e+02,1.486999999999999886e+02,2.201183691315544877e+01,2.195132450860946705e+01,2.203441976851016548e+01,9.577095753358653984e-03,2.202141400890880618e+01,2.200225981740209136e+01,2.202277748047682948e+01,3.244503193600599238e-03,3.459574113884689162e-01,1.051943793714204212e+01
4.090000000000000000e+02,1.491999999999999886e+02,2.201189517049311206e+01,2.195177620192984236e+01,2.203432684663517804e+01,9.512297283403237796e-03,2.202140746777651614e+01,2.200238287320970798e+01,2.202277748047682948e+01,3.223992914151254871e-03,3.463343662696428127e-01,1.053185005858104439e+01
4.100000000000000000e+02,1.496999999999999886e+02,2.201195312389881309e+01,2.195222521908506152e+01,2.203423464870383697e+01,9.447943249574018015e-03,2.202140106714838552e+01,2.200250518064924066e+01,2.202277748047682948e+01,3.203604152760134924e-03,3.467089894402335393e-01,1.054419190811075424e+01
4.110000000000000000e+02,1.501999999999999886e+02,2.201201077488879676e+01,2.195267157263571889e+01,2.203414316917267612e+01,9.384030187466087594e-03,2.202139480507626246e+01,2.200262674470133106e+01,2.202277748047682948e+01,3.183336339081635318e-03,3.470812964698667957e-01,1.055646389166946797e+01
4.120000000000000000e+02,1.506999999999999886e+02,2.201206812497158438e+01,2.195311527514270011e+01,2.203405240254007325e+01,9.320556705612789358e-03,2.202138868167719821e+01,2.200274756826597056e+01,2.202277748047682948e+01,3.163188902756922539e-03,3.474513028106316903e-01,1.056866641275189878e+01
4.130000000000000000e+02,1.511999999999999886e+02,2.201212517565021898e+01,2.195355633916748772e+01,2.203396234334574544e+01,9.257518672872113233e-03,2.202138269432309059e+01,2.200286765697734737e+01,2.202277748047682948e+01,3.143161273400061923e-03,3.478190237981530486e-01,1.058079987242490283e+01
4.140000000000000000e+02,1.516999999999999886e+02,2.201218192842053512e+01,2.195399477726825310e+01,2.203387298617201751e+01,9.194912135987012847e-03,2.202137684055652045e+01,2.200298701628454978e+01,2.202277748047682948e+01,3.123252880775469024e-03,3.481844746526250312e-01,1.059286466934356064e+01
4.150000000000000000e+02,1.521999999999999886e+02,2.201223838477089600e+01,2.195443060199969665e+01,2.203378432564036515e+01,9.132735390256458557e-03,2.202137112016115239e+01,2.200310564938063962e+01,2.202277748047682948e+01,3.103463154805168132e-03,3.485476704798214365e-01,1.060486119976657804e+01
4.160000000000000000e+02,1.526999999999999886e+02,2.201229454618333747e+01,2.195486382591348473e+01,2.203369635641516666e+01,9.070985274955879404e-03,2.202136553145829367e+01,2.200322356090838127e+01,2.202277748047682948e+01,3.083791525548952236e-03,3.489086262721256548e-01,1.061678985757203186e+01
4.170000000000000000e+02,1.531999999999999886e+02,2.201235041413326954e+01,2.195529446155356368e+01,2.203360907319875750e+01,9.009658973942871046e-03,2.202136007310721411e+01,2.200334075515932497e+01,2.202277748047682948e+01,3.064237423417161179e-03,3.492673569095423036e-01,1.062865103427274427e+01
4.180000000000000000e+02,1.536999999999999886e+02,2.201240599008928456e+01,2.195572252145770520e+01,2.203352247073586767e+01,8.948753161008236520e-03,2.202135474325029207e+01,2.200345723692827704e+01,2.202277748047682948e+01,3.044800279100510348e-03,3.496238771606315354e-01,1.064044511903172996e+01
4.190000000000000000e+02,1.541999999999999886e+02,2.201246127551355514e+01,2.195614801815502659e+01,2.203343654380902805e+01,8.888264535394986912e-03,2.202134954004894851e+01,2.200357301097816176e+01,2.202277748047682948e+01,3.025479523682688982e-03,3.499782016835815135e-01,1.065217249867724725e+01
4.200000000000000000e+02,1.546999999999999886e+02,2.201251627186119109e+01,2.195657096416604048e+01,2.203335128724117098e+01,8.828190494957505186e-03,2.202134446235614718e+01,2.200368808136623500e+01,2.202277748047682948e+01,3.006274588638104591e-03,3.503303450271274544e-01,1.066383355771800012e+01
4.210000000000000000e+02,1.551999999999999886e+02,2.201257098058045258e+01,2.195699137199988371e+01,2.203326669589469233e+01,8.768529415900516016e-03,2.202133950999635204e+01,2.200380245116455313e+01,2.202277748047682948e+01,2.987184905957710693e-03,3.506803216314750560e-01,1.067542867835812359e+01
4.220000000000000000e+02,1.556999999999999886e+02,2.201262540311421390e+01,2.195740925415438483e+01,2.203318276466942649e+01,8.709276320296790996e-03,2.202133467943450995e+01,2.200391612679391784e+01,2.202277748047682948e+01,2.968209908145942426e-03,3.510281458293519341e-01,1.068695824051208021e+01
4.230000000000000000e+02,1.561999999999999886e+02,2.201267954089769319e+01,2.195782462311492367e+01,2.203309948850590061e+01,8.650428553947427796e-03,2.202132996945164223e+01,2.200402911234374415e+01,2.202277748047682948e+01,2.949349028272499340e-03,3.513738318468729305e-01,1.069842262181940740e+01
4.240000000000000000e+02,1.566999999999999886e+02,2.201273339535928031e+01,2.195823749135302805e+01,2.203301686238045676e+01,8.591985653007951432e-03,2.202132538101228931e+01,2.200414140970627130e+01,2.202277748047682948e+01,2.930601700036068302e-03,3.517173938044835246e-01,1.070982219765942745e+01
4.250000000000000000e+02,1.571999999999999886e+02,2.201278696792207512e+01,2.195864787132484253e+01,2.203293488130902844e+01,8.533942329643235541e-03,2.202132091025171690e+01,2.200425302559243335e+01,2.202277748047682948e+01,2.911967357833851206e-03,3.520588457179128494e-01,1.072115734116572661e+01
4.260000000000000000e+02,1.576999999999999886e+02,2.201284026000185179e+01,2.195905577547199528e+01,2.203285354034488108e+01,8.476296775417788490e-03,2.202131655677726840e+01,2.200436396322643517e+01,2.202277748047682948e+01,2.893445436722204105e-03,3.523982014990501010e-01,1.073242842324066970e+01
4.270000000000000000e+02,1.581999999999999886e+02,2.201289327300791854e+01,2.195946121621807379e+01,2.203277283457848412e+01,8.419046401946458230e-03,2.202131231940986567e+01,2.200447422660597141e+01,2.202277748047682948e+01,2.875035372576665443e-03,3.527354749568769599e-01,1.074363581256974598e+01
4.280000000000000000e+02,1.586999999999999886e+02,2.201294600834349069e+01,2.195986420596968358e+01,2.203269275913714154e+01,8.362187999670504454e-03,2.202130819634315984e+01,2.200458382034382154e+01,2.202277748047682948e+01,2.856736602043881672e-03,3.530706797983415579e-01,1.075477987563573201e+01
4.290000000000000000e+02,1.591999999999999886e+02,2.201299846740545973e+01,2.196026475711594728e+01,2.203261330918568461e+01,8.305718245188182386e-03,2.202130418565064929e+01,2.200469274916027018e+01,2.202277748047682948e+01,2.838548562564357277e-03,3.534038296292543735e-01,1.076586097673293096e+01
4.300000000000000000e+02,1.596999999999999886e+02,2.201305065158325291e+01,2.196066288202422001e+01,2.203253447992486258e+01,8.249636793587892744e-03,2.202130028837684250e+01,2.200480101478966333e+01,2.202277748047682948e+01,2.820470692567002714e-03,3.537349379551660844e-01,1.077687947798117207e+01
4.310000000000000000e+02,1.601999999999999886e+02,2.201310256226160789e+01,2.196105859304309860e+01,2.203245626659144563e+01,8.193938149968509402e-03,2.202129650041157660e+01,2.200490862411163917e+01,2.202277748047682948e+01,2.802502431332497181e-03,3.540640181822100052e-01,1.078783573933964490e+01
4.320000000000000000e+02,1.606999999999999886e+02,2.201315420081765595e+01,2.196145190249949763e+01,2.203237866445930493e+01,8.138621179381954132e-03,2.202129282199703653e+01,2.200501557963827537e+01,2.202277748047682948e+01,2.784643219126057417e-03,3.543910836180039214e-01,1.079873011862088994e+01
4.330000000000000000e+02,1.611999999999999886e+02,2.201320556862274458e+01,2.196184282269883425e+01,2.203230166883666996e+01,8.083682464180570737e-03,2.202128925108692670e+01,2.200512188615856246e+01,2.202277748047682948e+01,2.766892497189046406e-03,3.547161474724497832e-01,1.080956297150438772e+01
4.340000000000000000e+02,1.616999999999999886e+02,2.201325666704152795e+01,2.196223136592266911e+01,2.203222527506831696e+01,8.029120329364281342e-03,2.202128578737089271e+01,2.200522754671216319e+01,2.202277748047682948e+01,2.749249707846089952e-03,3.550392228586152221e-01,1.082033465155030783e+01
4.350000000000000000e+02,1.621999999999999886e+02,2.201330749743300430e+01,2.196261754442986458e+01,2.203214947853325256e+01,7.974931601969294931e-03,2.202128242903497224e+01,2.200533256583103636e+01,2.202277748047682948e+01,2.731714294452488104e-03,3.553603227935269726e-01,1.083104551021286177e+01
4.360000000000000000e+02,1.626999999999999886e+02,2.201335806114923344e+01,2.196300137045398415e+01,2.203207427464629831e+01,7.921113942613747932e-03,2.202127917509184840e+01,2.200543694720661847e+01,2.202277748047682948e+01,2.714285701512299948e-03,3.556794601990470595e-01,1.084169589685398805e+01
4.370000000000000000e+02,1.631999999999999886e+02,2.201340835953676489e+01,2.196338285620507946e+01,2.203199965885632494e+01,7.867663575508089535e-03,2.202127602311227150e+01,2.200554069596125828e+01,2.202277748047682948e+01,2.696963374597200185e-03,3.559966479026336339e-01,1.085228615875646696e+01
4.380000000000000000e+02,1.636999999999999886e+02,2.201345839393520620e+01,2.196376201386473781e+01,2.203192562664650822e+01,7.814580026695792936e-03,2.202127297396190286e+01,2.200564381390850954e+01,2.202277748047682948e+01,2.679746760571359576e-03,3.563118986381645370e-01,1.086281664113727174e+01
4.390000000000000000e+02,1.641999999999999886e+02,2.201350816567871149e+01,2.196413885559098844e+01,2.203185217353464509e+01,7.761858903881297019e-03,2.202127002458259142e+01,2.200574630677483157e+01,2.202277748047682948e+01,2.662635307368660473e-03,3.566252250467532581e-01,1.087328768716063543e+01
4.400000000000000000e+02,1.646999999999999886e+02,2.201355767609445735e+01,2.196451339351192900e+01,2.203177929507178234e+01,7.709499068908875867e-03,2.202126717516336640e+01,2.200584817702554830e+01,2.202277748047682948e+01,2.645628464282107246e-03,3.569366396775202066e-01,1.088369963795125805e+01
4.410000000000000000e+02,1.651999999999999886e+02,2.201360692650446538e+01,2.196488563972920716e+01,2.203170698684361639e+01,7.657497035430151956e-03,2.202126442353989688e+01,2.200594942946903387e+01,2.202277748047682948e+01,2.628725681805729655e-03,3.572461549883810816e-01,1.089405283260706803e+01
4.420000000000000000e+02,1.656999999999999886e+02,2.201365591822385781e+01,2.196525560631491203e+01,2.203163524446759425e+01,7.605850894501241244e-03,2.202126176911835742e+01,2.200605006732935820e+01,2.202277748047682948e+01,2.611926411775741634e-03,3.575537833468175331e-01,1.090434760821220372e+01
4.430000000000000000e+02,1.661999999999999886e+02,2.201370465256221465e+01,2.196562330531346063e+01,2.203156406359569885e+01,7.554557289293069473e-03,2.202125920985150742e+01,2.200615009527292187e+01,2.202277748047682948e+01,2.595230107284876749e-03,3.578595370306569268e-01,1.091458429984976419e+01
4.440000000000000000e+02,1.666999999999999886e+02,2.201375313082246521e+01,2.196598874873800966e+01,2.203149343991230324e+01,7.503615239005551399e-03,2.202125674606147143e+01,2.200624951558345899e+01,2.202277748047682948e+01,2.578636222845323393e-03,3.581634282288019833e-01,1.092476324061453141e+01
4.450000000000000000e+02,1.671999999999999886e+02,2.201380135430198237e+01,2.196635194857093509e+01,2.203142336913427357e+01,7.453021561437920238e-03,2.202125437586342116e+01,2.200634833274054358e+01,2.202277748047682948e+01,2.562144214366946643e-03,3.584654690420247536e-01,1.093488476162539058e+01
4.460000000000000000e+02,1.676999999999999886e+02,2.201384932429224861e+01,2.196671291676536342e+01,2.203135384701076305e+01,7.402772491476555805e-03,2.202125209678372642e+01,2.200644655180077081e+01,2.202277748047682948e+01,2.545753539087757932e-03,3.587656714836545135e-01,1.094494919203816963e+01
4.470000000000000000e+02,1.681999999999999886e+02,2.201389704207817388e+01,2.196707166524067745e+01,2.203128486932319774e+01,7.352867685525689076e-03,2.202124990976370000e+01,2.200654417439264776e+01,2.202277748047682948e+01,2.529463655777986625e-03,3.590640474803901694e-01,1.095495685905766692e+01
4.480000000000000000e+02,1.686999999999999886e+02,2.201394450893887722e+01,2.196742820588579193e+01,2.203121643188553591e+01,7.303304539641519016e-03,2.202124781347851723e+01,2.200664120439923721e+01,2.202277748047682948e+01,2.513274024591340920e-03,3.593606088729319747e-01,1.096490808795025984e+01
4.490000000000000000e+02,1.691999999999999886e+02,2.201399172614801714e+01,2.196778255055622964e+01,2.203114853054202626e+01,7.254079134280222441e-03,2.202124580528229814e+01,2.200673764701373614e+01,2.202277748047682948e+01,2.497184107197777080e-03,3.596553674167758952e-01,1.097480320205595383e+01
4.500000000000000000e+02,1.696999999999999886e+02,2.201403869497268673e+01,2.196813471107380167e+01,2.203108116116959891e+01,7.205190922914212273e-03,2.202124388589560056e+01,2.200683350404977290e+01,2.202277748047682948e+01,2.481193366798015165e-03,3.599483347829282587e-01,1.098464252280069609e+01
4.510000000000000000e+02,1.701999999999999886e+02,2.201408541667451502e+01,2.196848469922795744e+01,2.203101431967580126e+01,7.156636160051944862e-03,2.202124205283456604e+01,2.200692878051446399e+01,2.202277748047682948e+01,2.465301268062238677e-03,3.602395225585520722e-01,1.099442636970836951e+01
4.520000000000000000e+02,1.706999999999999886e+02,2.201413189250884983e+01,2.196883252677218934e+01,2.203094800199909642e+01,7.108413980328200620e-03,2.202124030648917952e+01,2.200702347852852014e+01,2.202277748047682948e+01,2.449507277293351982e-03,3.605289422477349071e-01,1.100415506041276004e+01
4.530000000000000000e+02,1.711999999999999886e+02,2.201417812372568150e+01,2.196917820542684652e+01,2.203088220410846887e+01,7.060520693812992986e-03,2.202123864441949408e+01,2.200711760303186892e+01,2.202277748047682948e+01,2.433810862299211428e-03,3.608166052721423211e-01,1.101382891066946712e+01
4.540000000000000000e+02,1.716999999999999886e+02,2.201422411156869785e+01,2.196952174687572779e+01,2.203081692200413144e+01,7.012954886168903945e-03,2.202123706645486578e+01,2.200721115668252992e+01,2.202277748047682948e+01,2.418211492547334487e-03,3.611025229717025331e-01,1.102344823436770227e+01
4.550000000000000000e+02,1.721999999999999886e+02,2.201426985727611196e+01,2.196986316276829854e+01,2.203075215171590884e+01,6.965713393591149369e-03,2.202123557066970250e+01,2.200730414388252143e+01,2.202277748047682948e+01,2.402708639064234184e-03,3.613867066053115251e-01,1.103301334354209473e+01
4.560000000000000000e+02,1.726999999999999886e+02,2.201431536208012574e+01,2.197020246471727489e+01,2.203068788930425015e+01,6.918794615666776053e-03,2.202123415669579387e+01,2.200739656746445760e+01,2.202277748047682948e+01,2.387301774545117373e-03,3.616691673514914052e-01,1.104252454838426090e+01
4.570000000000000000e+02,1.731999999999999886e+02,2.201436062720700448e+01,2.197053966429913174e+01,2.203062413085828197e+01,6.872197067045972968e-03,2.202123282427405115e+01,2.200748843013995781e+01,2.202277748047682948e+01,2.371990373330816818e-03,3.619499163090402205e-01,1.105198215725440214e+01
4.580000000000000000e+02,1.736999999999999886e+02,2.201440565387787984e+01,2.197087477305390024e+01,2.203056087249845163e+01,6.825916892693013709e-03,2.202123157077057414e+01,2.200757973698518555e+01,2.202277748047682948e+01,2.356773911416983492e-03,3.622289644977185197e-01,1.106138647669280317e+01
4.590000000000000000e+02,1.741999999999999886e+02,2.201445044330737488e+01,2.197120780248297933e+01,2.203049811037287498e+01,6.779953341079254271e-03,2.202123039664845550e+01,2.200767048996629427e+01,2.202277748047682948e+01,2.341651866553463683e-03,3.625063228589005537e-01,1.107073781143116697e+01
4.600000000000000000e+02,1.746999999999999886e+02,2.201449499670501808e+01,2.197153876405193884e+01,2.203043584066023186e+01,6.734303317532851219e-03,2.202122930002255075e+01,2.200776069338748542e+01,2.202277748047682948e+01,2.326623718117013656e-03,3.627820022561933366e-01,1.108003646440412027e+01
4.610000000000000000e+02,1.751999999999999886e+02,2.201453931527450081e+01,2.197186766918671452e+01,2.203037405956686712e+01,6.688964166709755743e-03,2.202122827944121042e+01,2.200785035110779120e+01,2.202277748047682948e+01,2.311688947284076812e-03,3.630560134760899005e-01,1.108928273676026777e+01
4.620000000000000000e+02,1.756999999999999886e+02,2.201458340021324034e+01,2.197219452927613759e+01,2.203031276332854205e+01,6.643935952217087416e-03,2.202122733616545602e+01,2.200793946426102465e+01,2.202277748047682948e+01,2.296847036915921573e-03,3.633283672286294341e-01,1.109847692787345963e+01
4.630000000000000000e+02,1.761999999999999886e+02,2.201462725271443333e+01,2.197251935567004821e+01,2.203025194820977717e+01,6.599213078198593041e-03,2.202122646579263332e+01,2.200802803963623333e+01,2.202277748047682948e+01,2.282097471644302898e-03,3.635990741479842026e-01,1.110761933535382262e+01
4.640000000000000000e+02,1.766999999999999886e+02,2.201467087396370559e+01,2.197284215967866317e+01,2.203019161050303154e+01,6.554797256897109715e-03,2.202122567122060204e+01,2.200811607670680914e+01,2.202277748047682948e+01,2.267439737900177592e-03,3.638681447931014223e-01,1.111671025505895827e+01
4.650000000000000000e+02,1.771999999999999886e+02,2.201471426514271457e+01,2.197316295257302698e+01,2.203013174652906514e+01,6.510683820865917522e-03,2.202122494896358162e+01,2.200820358132184751e+01,2.202277748047682948e+01,2.252873323893215922e-03,3.641355896483217114e-01,1.112574998110459390e+01
4.660000000000000000e+02,1.776999999999999886e+02,2.201475742742703545e+01,2.197348174558545608e+01,2.203007235263567054e+01,6.466871062591470973e-03,2.202122429848962781e+01,2.200829055636444309e+01,2.202277748047682948e+01,2.238397719591637188e-03,3.644014191239834943e-01,1.113473880587575593e+01
4.670000000000000000e+02,1.781999999999999886e+02,2.201480036198641344e+01,2.197379854990661130e+01,2.203001342519958072e+01,6.423357331365631313e-03,2.202122371931777778e+01,2.200837700465504909e+01,2.202277748047682948e+01,2.224012416855138119e-03,3.646656435570185817e-01,1.114367702003728233e+01
4.680000000000000000e+02,1.786999999999999886e+02,2.201484306998487739e+01,2.197411337668906839e+01,2.202995496062434455e+01,6.380140923780545405e-03,2.202122321090865853e+01,2.200846292906109625e+01,2.202277748047682948e+01,2.209716909272764311e-03,3.649282732115569083e-01,1.115256491254468862e+01
4.690000000000000000e+02,1.791999999999999886e+02,2.201488555258204727e+01,2.197442623704301212e+01,2.202989695534067849e+01,6.337218639905640126e-03,2.202122277122195371e+01,2.200854833394214083e+01,2.202277748047682948e+01,2.195510692358431781e-03,3.651893182795349913e-01,1.116140277065488640e+01
4.700000000000000000e+02,1.796999999999999886e+02,2.201492781093053708e+01,2.197473714203855266e+01,2.202983940580637778e+01,6.294589920539763080e-03,2.202122240085107663e+01,2.200863322100999753e+01,2.202277748047682948e+01,2.181393263445745474e-03,3.654487888812428809e-01,1.117019087993652882e+01
4.710000000000000000e+02,1.801999999999999886e+02,2.201496984617877928e+01,2.197504610270486936e+01,2.202978230850665398e+01,6.252251035571278030e-03,2.202122209721435198e+01,2.200871759514320658e+01,2.202277748047682948e+01,2.167364121726877892e-03,3.657066950659423332e-01,1.117892952428073450e+01
4.720000000000000000e+02,1.806999999999999886e+02,2.201501165946887184e+01,2.197535313002979507e+01,2.202972565995263921e+01,6.210201416098729520e-03,2.202122186088497102e+01,2.200880145805277266e+01,2.202277748047682948e+01,2.153422768271443313e-03,3.659630468124226987e-01,1.118761898591136017e+01
4.730000000000000000e+02,1.811999999999999886e+02,2.201505325193805263e+01,2.197565823495962789e+01,2.202966945668238097e+01,6.168438347462171061e-03,2.202122169028551468e+01,2.200888481359059057e+01,2.202277748047682948e+01,2.139568706035047379e-03,3.662178540295631946e-01,1.119625954539539237e+01
4.740000000000000000e+02,1.816999999999999886e+02,2.201509462471767975e+01,2.197596142839823230e+01,2.202961369525984026e+01,6.126960209671654910e-03,2.202122158492734982e+01,2.200896766450800968e+01,2.202277748047682948e+01,2.125801439900101668e-03,3.664711265569362553e-01,1.120485148165326272e+01
4.750000000000000000e+02,1.821999999999999886e+02,2.201513577893425122e+01,2.197626272120924540e+01,2.202955837227567315e+01,6.085764176102410883e-03,2.202122154311035374e+01,2.200905001475814871e+01,2.202277748047682948e+01,2.112120476575643849e-03,3.667228741652952539e-01,1.121339507196912422e+01
4.760000000000000000e+02,1.826999999999999886e+02,2.201517671570841017e+01,2.197656212421291499e+01,2.202950348434539762e+01,6.044849194063496751e-03,2.202122156490247207e+01,2.200913186651434827e+01,2.202277748047682948e+01,2.098525324740912069e-03,3.669731065572065520e-01,1.122189059200072414e+01
4.770000000000000000e+02,1.831999999999999886e+02,2.201521743615523974e+01,2.197685964818619553e+01,2.202944902811122674e+01,6.004214266449374622e-03,2.202122165042169044e+01,2.200921322188878904e+01,2.202277748047682948e+01,2.085015495040989496e-03,3.672218333675431046e-01,1.123033831578981712e+01
4.780000000000000000e+02,1.836999999999999886e+02,2.201525794138571968e+01,2.197715530386546590e+01,2.202939500024027808e+01,5.963854842921029187e-03,2.202122179622864095e+01,2.200929408654279840e+01,2.202277748047682948e+01,2.071590499963394793e-03,3.674690641640332989e-01,1.123873851577199723e+01
4.790000000000000000e+02,1.841999999999999886e+02,2.201529823250435314e+01,2.197744910194376189e+01,2.202934139742583497e+01,5.923770217829553951e-03,2.202122200272218322e+01,2.200937446228652306e+01,2.202277748047682948e+01,2.058249853963749817e-03,3.677148084478348289e-01,1.124709146278658700e+01
4.800000000000000000e+02,1.846999999999999886e+02,2.201533831061011171e+01,2.197774105307017223e+01,2.202928821638482759e+01,5.883960184720869388e-03,2.202122227079483352e+01,2.200945435042538989e+01,2.202277748047682948e+01,2.044993073493205169e-03,3.679590756540268570e-01,1.125539742608664184e+01
4.810000000000000000e+02,1.851999999999999886e+02,2.201537817679812292e+01,2.197803116785197375e+01,2.202923545385958448e+01,5.844420020852348838e-03,2.202122259681897631e+01,2.200953375677726953e+01,2.202277748047682948e+01,2.031819676901485197e-03,3.682018751521435873e-01,1.126365667334865428e+01
4.820000000000000000e+02,1.856999999999999886e+02,2.201541783215679615e+01,2.197831945685207700e+01,2.202918310661853596e+01,5.805150686263029283e-03,2.202122298284306012e+01,2.200961268147053218e+01,2.202277748047682948e+01,2.018729184552878544e-03,3.684432162467239924e-01,1.127186947068234346e+01
4.830000000000000000e+02,1.861999999999999886e+02,2.201545727777040184e+01,2.197860593059156287e+01,2.202913117145326893e+01,5.766147388042523574e-03,2.202122342515844267e+01,2.200969113038236102e+01,2.202277748047682948e+01,2.005721118711055115e-03,3.686831081777791064e-01,1.128003608264027058e+01
4.840000000000000000e+02,1.866999999999999886e+02,2.201549651471717794e+01,2.197889059954632529e+01,2.202907964517967443e+01,5.727411185493239652e-03,2.202122392590267097e+01,2.200976910353168492e+01,2.202277748047682948e+01,1.992795003691512704e-03,3.689215601213715612e-01,1.128815677222750402e+01
4.850000000000000000e+02,1.871999999999999886e+02,2.201553554407078295e+01,2.197917347414916733e+01,2.202902852463818562e+01,5.688938002571306170e-03,2.202122448207335381e+01,2.200984660606821208e+01,2.202277748047682948e+01,1.979950365766400527e-03,3.691585811900518488e-01,1.129623180091110157e+01
4.860000000000000000e+02,1.876999999999999886e+02,2.201557436689955694e+01,2.197945456479052240e+01,2.202897780669406558e+01,5.650726139740514312e-03,2.202122509303929832e+01,2.200992364075981556e+01,2.202277748047682948e+01,1.967186733131768075e-03,3.693941804334226475e-01,1.130426142862966898e+01
4.870000000000000000e+02,1.881999999999999886e+02,2.201561298426624091e+01,2.197973388181523546e+01,2.202892748823553148e+01,5.612775742876150754e-03,2.202122576000911636e+01,2.201000020852336547e+01,2.202277748047682948e+01,1.954503636053723375e-03,3.696283668385921817e-01,1.131224591380265210e+01
4.880000000000000000e+02,1.886999999999999886e+02,2.201565139722923803e+01,2.198001143552390602e+01,2.202887756617382209e+01,5.575082602622131317e-03,2.202122647983185999e+01,2.201007631462661607e+01,2.202277748047682948e+01,1.941900606807452903e-03,3.698611493306965814e-01,1.132018551333979950e+01
4.890000000000000000e+02,1.891999999999999886e+02,2.201568960684120668e+01,2.198028723617460756e+01,2.202882803744531870e+01,5.537646526408192445e-03,2.202122725336761633e+01,2.201015196031479704e+01,2.202277748047682948e+01,1.929377179599143849e-03,3.700925367733565730e-01,1.132808048265034095e+01
4.900000000000000000e+02,1.896999999999999886e+02,2.201572761415005530e+01,2.198056129398034031e+01,2.202877889900787878e+01,5.500464957144627492e-03,2.202122807910719970e+01,2.201022714919291090e+01,2.202277748047682948e+01,1.916932890681648976e-03,3.703225379691975627e-01,1.133593107565233993e+01
4.910000000000000000e+02,1.901999999999999886e+02,2.201576542019822114e+01,2.198083361911006151e+01,2.202873014784459116e+01,5.463537490595433282e-03,2.202122895768881605e+01,2.201030188270762622e+01,2.202277748047682948e+01,1.904567278307705246e-03,3.705511616603258118e-01,1.134373754478171392e+01
4.920000000000000000e+02,1.906999999999999886e+02,2.201580302602373251e+01,2.198110422168815248e+01,2.202868178095928897e+01,5.426861036872535245e-03,2.202122988706060625e+01,2.201037616498685878e+01,2.202277748047682948e+01,1.892279882754130610e-03,3.707784165287568157e-01,1.135150014100139337e+01
4.930000000000000000e+02,1.911999999999999886e+02,2.201584043265940238e+01,2.198137311179374009e+01,2.202863379538063882e+01,5.390433009952733980e-03,2.202123086566935584e+01,2.201044999964944893e+01,2.202277748047682948e+01,1.880070246352637470e-03,3.710043111969558161e-01,1.135921911381048766e+01
4.940000000000000000e+02,1.916999999999999886e+02,2.201587764113242329e+01,2.198164029946360998e+01,2.202858618815839264e+01,5.354254314035626627e-03,2.202123189544645854e+01,2.201052338681838805e+01,2.202277748047682948e+01,1.867937913357548734e-03,3.712288542282384252e-01,1.136689471125298923e+01
4.950000000000000000e+02,1.921999999999999886e+02,2.201591465246597679e+01,2.198190579468791483e+01,2.202853895636549098e+01,5.318321213441976753e-03,2.202123297367941746e+01,2.201059633125253612e+01,2.202277748047682948e+01,1.855882430140673835e-03,3.714520541272973708e-01,1.137452717992692008e+01
4.960000000000000000e+02,1.926999999999999886e+02,2.201595146767757427e+01,2.198216960741362414e+01,2.202849209709654943e+01,5.282632302184641672e-03,2.202123409997975756e+01,2.201066883537539098e+01,2.202277748047682948e+01,1.843903345034666238e-03,3.716739193405905750e-01,1.138211676499310876e+01
4.970000000000000000e+02,1.931999999999999886e+02,2.201598808777998784e+01,2.198243174754146523e+01,2.202844560746949654e+01,5.247186726387489258e-03,2.202123527450637397e+01,2.201074090105360170e+01,2.202277748047682948e+01,1.832000208471919927e-03,3.718944582568455837e-01,1.138966371018397084e+01
4.980000000000000000e+02,1.936999999999999886e+02,2.201602451378109038e+01,2.198269222492891473e+01,2.202839948462244735e+01,5.211982486266203939e-03,2.202123649626735613e+01,2.201081253129482462e+01,2.202277748047682948e+01,1.820172572848737956e-03,3.721136792075119826e-01,1.139716825781225040e+01
4.990000000000000000e+02,1.941999999999999886e+02,2.201606074668394086e+01,2.198295104938820188e+01,2.202835372571746220e+01,5.177017190477361218e-03,2.202123776387441723e+01,2.201088372949346450e+01,2.202277748047682948e+01,1.808419992615994520e-03,3.723315904671498089e-01,1.140463064877982369e+01
5.000000000000000000e+02,1.946999999999999886e+02,2.201609678748686250e+01,2.198320823068647201e+01,2.202830832793640781e+01,5.142289039988267446e-03,2.202123907652685020e+01,2.201095449844687479e+01,2.202277748047682948e+01,1.796742024271714890e-03,3.725482002539378668e-01,1.141205112258609411e+01
5.010000000000000000e+02,1.951999999999999886e+02,2.201613263718254387e+01,2.198346377854652545e+01,2.202826328848280113e+01,5.107798407433826460e-03,2.202124043558997712e+01,2.201102483877511062e+01,2.202277748047682948e+01,1.785138226327518925e-03,3.727635167300677455e-01,1.141942991733675505e+01
5.020000000000000000e+02,1.956999999999999886e+02,2.201616829675999654e+01,2.198371770264535741e+01,2.202821860458293202e+01,5.073541104240162497e-03,2.202124183786423828e+01,2.201109475565575480e+01,2.202277748047682948e+01,1.773608159374925886e-03,3.729775480022068934e-01,1.142676726975222756e+01
5.030000000000000000e+02,1.961999999999999886e+02,2.201620376720222794e+01,2.198397001261643169e+01,2.202817427348286472e+01,5.039518074238877841e-03,2.202124328527646568e+01,2.201116424912799019e+01,2.202277748047682948e+01,1.762151385982107599e-03,3.731903021218904715e-01,1.143406341517609093e+01
5.040000000000000000e+02,1.966999999999999886e+02,2.201623904948857202e+01,2.198422071804725419e+01,2.202813029245012899e+01,5.005725087935072350e-03,2.202124477457650542e+01,2.201123332440063862e+01,2.202277748047682948e+01,1.750767470804071805e-03,3.734017870859762112e-01,1.144131858758350084e+01
5.050000000000000000e+02,1.971999999999999886e+02,2.201627414459265708e+01,2.198446982848162179e+01,2.202808665877266492e+01,4.972162332609145544e-03,2.202124630692526708e+01,2.201130198226004708e+01,2.202277748047682948e+01,1.739455980480545056e-03,3.736120108370727388e-01,1.144853301958955605e+01
5.060000000000000000e+02,1.976999999999999886e+02,2.201630905348380551e+01,2.198471735341661670e+01,2.202804336975937005e+01,4.938827866180986112e-03,2.202124788134998568e+01,2.201137022561762535e+01,2.202277748047682948e+01,1.728216483772450785e-03,3.738209812639214369e-01,1.145570694245758858e+01
5.070000000000000000e+02,1.981999999999999886e+02,2.201634377712660751e+01,2.198496330230601714e+01,2.202800042274024150e+01,4.905720150146338637e-03,2.202124949727675229e+01,2.201143805697646272e+01,2.202277748047682948e+01,1.717048551407040786e-03,3.740287062018387565e-01,1.146284058610724976e+01
5.080000000000000000e+02,1.986999999999999886e+02,2.201637831648080734e+01,2.198520768455827934e+01,2.202795781506474171e+01,4.872836843303635437e-03,2.202125115332411198e+01,2.201150547963750270e+01,2.202277748047682948e+01,1.705951756169526339e-03,3.742351934331101249e-01,1.146993417912298874e+01
5.090000000000000000e+02,1.991999999999999886e+02,2.201641267250144551e+01,2.198545050953640612e+01,2.202791554410279673e+01,4.840177324497972090e-03,2.202125284982594522e+01,2.201157249517694581e+01,2.202277748047682948e+01,1.694925672909045663e-03,3.744404506874198235e-01,1.147698794876181161e+01
5.100000000000000000e+02,1.996999999999999886e+02,2.201644684613894043e+01,2.198569178656023482e+01,2.202787360724514087e+01,4.807739727160609614e-03,2.202125458586609952e+01,2.201163910641178134e+01,2.202277748047682948e+01,1.683969878434774794e-03,3.746444856422155856e-01,1.148400212096164275e+01
5.110000000000000000e+02,2.001999999999999886e+02,2.201648083833902803e+01,2.198593152490198577e+01,2.202783200190100743e+01,4.775522460450084238e-03,2.202125636079947668e+01,2.201170531587857937e+01,2.202277748047682948e+01,1.673083951718061686e-03,3.748473059231612892e-01,1.149097692034919937e+01
5.120000000000000000e+02,2.006999999999999886e+02,2.201651465004282215e+01,2.198616973379167305e+01,2.202779072550066886e+01,4.743524132333139069e-03,2.202125817417515563e+01,2.201177112591048868e+01,2.202277748047682948e+01,1.662267473646734939e-03,3.750489191044585890e-01,1.149791257024793900e+01
5.130000000000000000e+02,2.011999999999999886e+02,2.201654828218672577e+01,2.198640642241315390e+01,2.202774977549335489e+01,4.711743597946309661e-03,2.202126002578467379e+01,2.201183653858877776e+01,2.202277748047682948e+01,1.651520027204492419e-03,3.752493327093160413e-01,1.150480929268610275e+01
5.140000000000000000e+02,2.016999999999999886e+02,2.201658173570297805e+01,2.198664159990526556e+01,2.202770914934834678e+01,4.680177550054048959e-03,2.202126191325303139e+01,2.201190155815292471e+01,2.202277748047682948e+01,1.640841197419278278e-03,3.754485542102779516e-01,1.151166730840438746e+01
5.150000000000000000e+02,2.021999999999999886e+02,2.201661501151818001e+01,2.198687527536399600e+01,2.202766884455279950e+01,4.648827478667689160e-03,2.202126383899684825e+01,2.201196618403951177e+01,2.202277748047682948e+01,1.630230571264716828e-03,3.756465910296563071e-01,1.151848683686395702e+01
5.160000000000000000e+02,2.026999999999999886e+02,2.201664811055584181e+01,2.198710745783880682e+01,2.202762885861541520e+01,4.617688597913283989e-03,2.202126579915375615e+01,2.201203042195792747e+01,2.202277748047682948e+01,1.619687737827079244e-03,3.758434505398678960e-01,1.152526809625398485e+01
5.170000000000000000e+02,2.031999999999999886e+02,2.201668103373338781e+01,2.198733815633486088e+01,2.202758918906186736e+01,4.586762525082095296e-03,2.202126779625847064e+01,2.201209427120830497e+01,2.202277748047682948e+01,1.609212288204134225e-03,3.760391400638425918e-01,1.153201130349952663e+01
5.180000000000000000e+02,2.036999999999999886e+02,2.201671378196495965e+01,2.198756737981266696e+01,2.202754983343755768e+01,4.556046243245384132e-03,2.202126982820820444e+01,2.201215773572171486e+01,2.202277748047682948e+01,1.598803815521282218e-03,3.762336668753921143e-01,1.153871667426912673e+01
5.190000000000000000e+02,2.041999999999999886e+02,2.201674635615965059e+01,2.198779513718967493e+01,2.202751078930651119e+01,4.525537926421053202e-03,2.202127189408607322e+01,2.201222081823322796e+01,2.202277748047682948e+01,1.588461914859120748e-03,3.764270381995590831e-01,1.154538442298232859e+01
5.200000000000000000e+02,2.046999999999999886e+02,2.201677875722196021e+01,2.198802143733697534e+01,2.202747205425182742e+01,4.495237746937234304e-03,2.202127399496889737e+01,2.201228351947502304e+01,2.202277748047682948e+01,1.578186183403312371e-03,3.766192612130373485e-01,1.155201476281741435e+01
5.210000000000000000e+02,2.051999999999999886e+02,2.201681098605232023e+01,2.198824628908096201e+01,2.202743362587382592e+01,4.465141744901646170e-03,2.202127612779722199e+01,2.201234584430741847e+01,2.202277748047682948e+01,1.567976220369085398e-03,3.768103430444706969e-01,1.155860790571870744e+01
5.220000000000000000e+02,2.056999999999999886e+02,2.201684304354611754e+01,2.198846970120634481e+01,2.202739550179277472e+01,4.435252027617722116e-03,2.202127829557373673e+01,2.201240779151849836e+01,2.202277748047682948e+01,1.557831626864435550e-03,3.770002907748560284e-01,1.156516406240423400e+01
5.230000000000000000e+02,2.061999999999999886e+02,2.201687493059502287e+01,2.198869168245073880e+01,2.202735767964625779e+01,4.405563898138742558e-03,2.202128049449316194e+01,2.201246936669688381e+01,2.202277748047682948e+01,1.547752006135816143e-03,3.771891114378925214e-01,1.157168344237291535e+01
5.240000000000000000e+02,2.066999999999999886e+02,2.201690664808576869e+01,2.198891224150904122e+01,2.202732015708962976e+01,4.376077475561572679e-03,2.202128272556133126e+01,2.201253057061020613e+01,2.202277748047682948e+01,1.537736963369391472e-03,3.773768120203477849e-01,1.157816625391209975e+01
5.250000000000000000e+02,2.071999999999999886e+02,2.201693819690108711e+01,2.198913138703160897e+01,2.202728293179692542e+01,4.346790833020856837e-03,2.202128498773410925e+01,2.201259140606806497e+01,2.202277748047682948e+01,1.527786105773794615e-03,3.775633994623702194e-01,1.158461270410475663e+01
5.260000000000000000e+02,2.076999999999999886e+02,2.201696957791885012e+01,2.198934912762398497e+01,2.202724600145928591e+01,4.317702563040617253e-03,2.202128728048188933e+01,2.201265187535581092e+01,2.202277748047682948e+01,1.517899042592548266e-03,3.777488806579089031e-01,1.159102299883685916e+01
5.270000000000000000e+02,2.081999999999999886e+02,2.201700079201302884e+01,2.198956547184922528e+01,2.202720936378609551e+01,4.288812059202166960e-03,2.202128960407222991e+01,2.201271197995382778e+01,2.202277748047682948e+01,1.508075384998400778e-03,3.779332624549708863e-01,1.159739734280447543e+01
5.280000000000000000e+02,2.086999999999999886e+02,2.201703184005272007e+01,2.198978042822495738e+01,2.202717301650345760e+01,4.260118483561071631e-03,2.202129195853628119e+01,2.201277172156915896e+01,2.202277748047682948e+01,1.498314746226899006e-03,3.781165516560409112e-01,1.160373593952101068e+01
5.290000000000000000e+02,2.091999999999999886e+02,2.201706272290362421e+01,2.198999400522584224e+01,2.202713695735626231e+01,4.231618181864190732e-03,2.202129434108548978e+01,2.201283110472175863e+01,2.202277748047682948e+01,1.488616741464592963e-03,3.782987550183582459e-01,1.161003899132433581e+01
5.300000000000000000e+02,2.096999999999999886e+02,2.201709344142633284e+01,2.199020621128238417e+01,2.202710118410522000e+01,4.203310872565623954e-03,2.202129675229889827e+01,2.201289013055376742e+01,2.202277748047682948e+01,1.478980987903079185e-03,3.784798792543369039e-01,1.161630669938381288e+01
5.310000000000000000e+02,2.101999999999999886e+02,2.201712399647723828e+01,2.199041705478182607e+01,2.202706569452892182e+01,4.175197176357328330e-03,2.202129919365359711e+01,2.201294879930087944e+01,2.202277748047682948e+01,1.469407104698347045e-03,3.786599310317845246e-01,1.162253926370734547e+01
5.320000000000000000e+02,2.106999999999999886e+02,2.201715438890875731e+01,2.199062654406715112e+01,2.202703048642275618e+01,4.147273891989141335e-03,2.202130166280074519e+01,2.201300711501676943e+01,2.202277748047682948e+01,1.459894713016109688e-03,3.788389169743431872e-01,1.162873688314842191e+01
5.330000000000000000e+02,2.111999999999999886e+02,2.201718461956933837e+01,2.199083468743859271e+01,2.202699555759892291e+01,4.119538654030230861e-03,2.202130415822336928e+01,2.201306508091530745e+01,2.202277748047682948e+01,1.450443435963244283e-03,3.790168436617549763e-01,1.163489975541297206e+01
5.340000000000000000e+02,2.116999999999999886e+02,2.201721468930218251e+01,2.199104149315286705e+01,2.202696090588688449e+01,4.091992728650481990e-03,2.202130668203083275e+01,2.201312269657353227e+01,2.202277748047682948e+01,1.441052898622635463e-03,3.791937176301881651e-01,1.164102807706626663e+01
5.350000000000000000e+02,2.121999999999999886e+02,2.201724459894740349e+01,2.199124696942242352e+01,2.202692652913180638e+01,4.064633405937447506e-03,2.202130923235334237e+01,2.201317996554146461e+01,2.202277748047682948e+01,1.431722728087214723e-03,3.793695453725952627e-01,1.164712204353985570e+01
5.360000000000000000e+02,2.126999999999999886e+02,2.201727434934037220e+01,2.199145112441784278e+01,2.202689242519559087e+01,4.037458572166164987e-03,2.202131180791253939e+01,2.201323689076820500e+01,2.202277748047682948e+01,1.422452553351069657e-03,3.795443333390097207e-01,1.165318184913829036e+01
5.370000000000000000e+02,2.131999999999999886e+02,2.201730394131205415e+01,2.199165396626548485e+01,2.202685859195807438e+01,4.010469354364348642e-03,2.202131441066642026e+01,2.201329347195768804e+01,2.202277748047682948e+01,1.413242005416237438e-03,3.797180879368490802e-01,1.165920768704589783e+01
5.380000000000000000e+02,2.136999999999999886e+02,2.201733337569020676e+01,2.199185550304984815e+01,2.202682502731250125e+01,3.983661796034470431e-03,2.202131703748624147e+01,2.201334971389417206e+01,2.202277748047682948e+01,1.404090717185588026e-03,3.798908155312589741e-01,1.166519974933354753e+01
5.390000000000000000e+02,2.141999999999999886e+02,2.201736265329729747e+01,2.199205574281134545e+01,2.202679172917107664e+01,3.957037014064598499e-03,2.202131969031136194e+01,2.201340561628323300e+01,2.202277748047682948e+01,1.394998323563811102e-03,3.800625224454074469e-01,1.167115822696526628e+01
5.400000000000000000e+02,2.146999999999999886e+02,2.201739177495254296e+01,2.199225469354889384e+01,2.202675869545984000e+01,3.930591197497436580e-03,2.202132236615004146e+01,2.201346118375504446e+01,2.202277748047682948e+01,1.385964461339813302e-03,3.802332149607842160e-01,1.167708330980486053e+01
5.410000000000000000e+02,2.151999999999999886e+02,2.201742074147057338e+01,2.199245236321710451e+01,2.202672592412195485e+01,3.904325591731194148e-03,2.202132506706230330e+01,2.201351641587884345e+01,2.202277748047682948e+01,1.376988769314322963e-03,3.804028993175438966e-01,1.168297518662258483e+01
5.420000000000000000e+02,2.156999999999999886e+02,2.201744955366232404e+01,2.199264875972995270e+01,2.202669341311606388e+01,3.878237580697567813e-03,2.202132779124302076e+01,2.201357131608162732e+01,2.202277748047682948e+01,1.368070888133245859e-03,3.805715817147656277e-01,1.168883404510169832e+01
5.430000000000000000e+02,2.161999999999999886e+02,2.201747821233427160e+01,2.199284389095695147e+01,2.202666116041614330e+01,3.852326397201112813e-03,2.202133053873147261e+01,2.201362588593707059e+01,2.202277748047682948e+01,1.359210460461406870e-03,3.807392683107691522e-01,1.169466007184476730e+01
5.440000000000000000e+02,2.166999999999999886e+02,2.201750671828905581e+01,2.199303776472758543e+01,2.202662916401227733e+01,3.826591286258863248e-03,2.202133330957531498e+01,2.201368012700279664e+01,2.202277748047682948e+01,1.350407130781223390e-03,3.809059652234270676e-01,1.170045345238041712e+01
5.450000000000000000e+02,2.171999999999999886e+02,2.201753507232556828e+01,2.199323038882668868e+01,2.202659742190926906e+01,3.801029252508031885e-03,2.202133610157807553e+01,2.201373404307306103e+01,2.202277748047682948e+01,1.341660545602581939e-03,3.810716785304462118e-01,1.170621437116957608e+01
5.460000000000000000e+02,2.176999999999999886e+02,2.201756327523798262e+01,2.199342177099862994e+01,2.202656593212756064e+01,3.775641995007870955e-03,2.202133891723299186e+01,2.201378763324297338e+01,2.202277748047682948e+01,1.332970353272803533e-03,3.812364142696727520e-01,1.171194301161181350e+01
5.470000000000000000e+02,2.181999999999999886e+02,2.201759132781737804e+01,2.199361191894624312e+01,2.202653469270372000e+01,3.750425492095405596e-03,2.202134175330947485e+01,2.201384090232528123e+01,2.202277748047682948e+01,1.324336204025200773e-03,3.814001784393715178e-01,1.171763955605192642e+01
5.480000000000000000e+02,2.186999999999999886e+02,2.201761923085021877e+01,2.199380084032770455e+01,2.202650370168721139e+01,3.725379988002318430e-03,2.202134461083822004e+01,2.201389385086221750e+01,2.202277748047682948e+01,1.315757750120878037e-03,3.815629769985096065e-01,1.172330418578589573e+01
5.490000000000000000e+02,2.191999999999999886e+02,2.201764698511919249e+01,2.199398854276376980e+01,2.202647295714445264e+01,3.700504444689231044e-03,2.202134748956388322e+01,2.201394648067450177e+01,2.202277748047682948e+01,1.307234645520123249e-03,3.817248158670553115e-01,1.172893708106742316e+01
5.500000000000000000e+02,2.196999999999999886e+02,2.201767459140307892e+01,2.199417503382910510e+01,2.202644245715599425e+01,3.675796895736950596e-03,2.202135038829881708e+01,2.201399879450734076e+01,2.202277748047682948e+01,1.298766546276027911e-03,3.818857009262575652e-01,1.173453842111403667e+01
5.510000000000000000e+02,2.201999999999999886e+02,2.201770205047684925e+01,2.199436032106103411e+01,2.202641219981630627e+01,3.651256595481101788e-03,2.202135330707233152e+01,2.201405079388136699e+01,2.202277748047682948e+01,1.290353110137318045e-03,3.820456380189377055e-01,1.174010838411324364e+01
5.520000000000000000e+02,2.206999999999999886e+02,2.201772936311161644e+01,2.199454441195181431e+01,2.202638218323576069e+01,3.626881896812365023e-03,2.202135624500843036e+01,2.201410248121480251e+01,2.202277748047682948e+01,1.281993996899063234e-03,3.822046329497328920e-01,1.174564714722877490e+01
5.530000000000000000e+02,2.211999999999999886e+02,2.201775653007420175e+01,2.199472731395528413e+01,2.202635240553925655e+01,3.602672766837859177e-03,2.202135920284104031e+01,2.201415385730736318e+01,2.202277748047682948e+01,1.273688868100846666e-03,3.823626914854231784e-01,1.175115488660658336e+01
5.540000000000000000e+02,2.216999999999999886e+02,2.201778355212794835e+01,2.199490903448336354e+01,2.202632286486450042e+01,3.578626909307981024e-03,2.202136217903725779e+01,2.201420492521863892e+01,2.202277748047682948e+01,1.265437387185666673e-03,3.825198193551463954e-01,1.175663177738090504e+01
5.550000000000000000e+02,2.221999999999999886e+02,2.201781043003208538e+01,2.199508958090657984e+01,2.202629355936545608e+01,3.554744577290770181e-03,2.202136517460937526e+01,2.201425568545479550e+01,2.202277748047682948e+01,1.257239219476059995e-03,3.826760222507398224e-01,1.176207799368037143e+01
5.560000000000000000e+02,2.226999999999999886e+02,2.201783716454227502e+01,2.199526896055486347e+01,2.202626448720878827e+01,3.531024206304972466e-03,2.202136818874857838e+01,2.201430614033597166e+01,2.202277748047682948e+01,1.249094032137966622e-03,3.828313058269420255e-01,1.176749370863394262e+01
5.570000000000000000e+02,2.231999999999999886e+02,2.201786375641049887e+01,2.199544718071802762e+01,2.202623564657571364e+01,3.507464033483378464e-03,2.202137122044398154e+01,2.201435629237701619e+01,2.202277748047682948e+01,1.241001494158951645e-03,3.829856757016997792e-01,1.177287909437678337e+01
5.580000000000000000e+02,2.236999999999999886e+02,2.201789020638452143e+01,2.199562424864435428e+01,2.202620703566202920e+01,3.484063206196730180e-03,2.202137426959071931e+01,2.201440614317832356e+01,2.202277748047682948e+01,1.232961276412410405e-03,3.831391374564269148e-01,1.177823432205635790e+01
5.590000000000000000e+02,2.241999999999999886e+02,2.201791651520865400e+01,2.199580017154282530e+01,2.202617865267612629e+01,3.460820054760979907e-03,2.202137733526341634e+01,2.201445569515389167e+01,2.202277748047682948e+01,1.224973051556259990e-03,3.832916966362684419e-01,1.178355956183805731e+01
5.600000000000000000e+02,2.246999999999999886e+02,2.201794268362330342e+01,2.199597495658170487e+01,2.202615049584197493e+01,3.437734380641831004e-03,2.202138041800394674e+01,2.201450494924266010e+01,2.202277748047682948e+01,1.217036494097305287e-03,3.834433587503283669e-01,1.178885498291125167e+01
5.610000000000000000e+02,2.251999999999999886e+02,2.201796871236524922e+01,2.199614861088869588e+01,2.202612256339487118e+01,3.414804167696878102e-03,2.202138351653294635e+01,2.201455390819755209e+01,2.202277748047682948e+01,1.209151280384141575e-03,3.835941292719923235e-01,1.179412075349495659e+01
5.620000000000000000e+02,2.256999999999999886e+02,2.201799460216703253e+01,2.199632114155198082e+01,2.202609485358587094e+01,3.392031350815334460e-03,2.202138663351784942e+01,2.201460257081621563e+01,2.202277748047682948e+01,1.201317088559886778e-03,3.837440136391183643e-01,1.179935704084368098e+01
5.630000000000000000e+02,2.261999999999999886e+02,2.201802035375860456e+01,2.199649255562090389e+01,2.202606736467827631e+01,3.369409787039268685e-03,2.202138976354564548e+01,2.201465094397156363e+01,2.202277748047682948e+01,1.193533598531209498e-03,3.838930172543403296e-01,1.180456401125300303e+01
5.640000000000000000e+02,2.266999999999999886e+02,2.201804596786494983e+01,2.199666286010257821e+01,2.202604009494828929e+01,3.346943012299322378e-03,2.202139291087724970e+01,2.201469902485264996e+01,2.202277748047682948e+01,1.185800492122388288e-03,3.840411454852961648e-01,1.180974183006548728e+01
5.650000000000000000e+02,2.271999999999999886e+02,2.201807144520835990e+01,2.199683206196750263e+01,2.202601304268699423e+01,3.324627421648756846e-03,2.202139607263000798e+01,2.201474681778671183e+01,2.202277748047682948e+01,1.178117452820265018e-03,3.841884036648628986e-01,1.181489066167608470e+01
5.660000000000000000e+02,2.276999999999999886e+02,2.201809678650692348e+01,2.199700016814448844e+01,2.202598620619701464e+01,3.302463669777943450e-03,2.202139925017670308e+01,2.201479432283714388e+01,2.202277748047682948e+01,1.170484166004610513e-03,3.843347970914312572e-01,1.182001066953793078e+01
5.670000000000000000e+02,2.281999999999999886e+02,2.201812199247531510e+01,2.199716718552494399e+01,2.202595958379474439e+01,3.280448898798428523e-03,2.202140244137411429e+01,2.201484154357651590e+01,2.202277748047682948e+01,1.162900318753572063e-03,3.844803310291645682e-01,1.182510201616789658e+01
5.680000000000000000e+02,2.286999999999999886e+02,2.201814706382468856e+01,2.199733312096013549e+01,2.202593317380990356e+01,3.258582350328535163e-03,2.202140564617501539e+01,2.201488848147436173e+01,2.202277748047682948e+01,1.155365599968050929e-03,3.846250107081959912e-01,1.183016486315202620e+01
5.690000000000000000e+02,2.291999999999999886e+02,2.201817200126209073e+01,2.199749798126172351e+01,2.202590697458426305e+01,3.236865403206960236e-03,2.202140886666529696e+01,2.201493513585888451e+01,2.202277748047682948e+01,1.147879700347343790e-03,3.847688413248986361e-01,1.183519937115118204e+01
5.700000000000000000e+02,2.296999999999999886e+02,2.201819680549174763e+01,2.199766177320450211e+01,2.202588098447257181e+01,3.215293431256963878e-03,2.202141209892300466e+01,2.201498151206049059e+01,2.202277748047682948e+01,1.140442312264764151e-03,3.849118280421287008e-01,1.184020569990643779e+01
5.710000000000000000e+02,2.301999999999999886e+02,2.201822147721351897e+01,2.199782450352295271e+01,2.202585520184223355e+01,3.193868044116095206e-03,2.202141534525763333e+01,2.201502760916940460e+01,2.202277748047682948e+01,1.133053129924123294e-03,3.850539759894663350e-01,1.184518400824458517e+01
5.720000000000000000e+02,2.306999999999999886e+02,2.201824601712426599e+01,2.199798617891414665e+01,2.202582962507412034e+01,3.172588192379907201e-03,2.202141860531664719e+01,2.201507342893188479e+01,2.202277748047682948e+01,1.125711849227932276e-03,3.851952902634280806e-01,1.185013445408342925e+01
5.730000000000000000e+02,2.311999999999999886e+02,2.201827042591738604e+01,2.199814680603596528e+01,2.202580425255933960e+01,3.151450200041102257e-03,2.202142187611742585e+01,2.201511897571734622e+01,2.202277748047682948e+01,1.118418167858221610e-03,3.853357759277024064e-01,1.185505719443727379e+01
5.740000000000000000e+02,2.316999999999999886e+02,2.201829470428204516e+01,2.199830639150796330e+01,2.202577908270435003e+01,3.130456061001989261e-03,2.202142516034304620e+01,2.201516424822104412e+01,2.202277748047682948e+01,1.111171785237342587e-03,3.854754380134142733e-01,1.185995238542218289e+01
5.750000000000000000e+02,2.321999999999999886e+02,2.201831885290468804e+01,2.199846494191338309e+01,2.202575411392501437e+01,3.109603578641671751e-03,2.202142845648333136e+01,2.201520924932604473e+01,2.202277748047682948e+01,1.103972402436497260e-03,3.856142815193513984e-01,1.186482018226140056e+01
5.760000000000000000e+02,2.326999999999999886e+02,2.201834287246792243e+01,2.199862246379572994e+01,2.202572934465158028e+01,3.088891137113346144e-03,2.202143176360503674e+01,2.201525398133080813e+01,2.202277748047682948e+01,1.096819722331251632e-03,3.857523114121356733e-01,1.186966073929044718e+01
5.770000000000000000e+02,2.331999999999999886e+02,2.201836676365075363e+01,2.199877896366144014e+01,2.202570477332549004e+01,3.068319849075797426e-03,2.202143508349982781e+01,2.201529844380167944e+01,2.202277748047682948e+01,1.089713449480384519e-03,3.858895326265155412e-01,1.187447420996249647e+01
5.780000000000000000e+02,2.336999999999999886e+02,2.201839052712892908e+01,2.199893444797984898e+01,2.202568039839945513e+01,3.047887340818614208e-03,2.202143841446974903e+01,2.201534263978810912e+01,2.202277748047682948e+01,1.082653290127338647e-03,3.860259500655662812e-01,1.187926074685358202e+01
5.790000000000000000e+02,2.341999999999999886e+02,2.201841416357471459e+01,2.199908892318178388e+01,2.202565621833940313e+01,3.027593838714167426e-03,2.202144175741342735e+01,2.201538656973600183e+01,2.202277748047682948e+01,1.075638952264103797e-03,3.861615686009117199e-01,1.188402050166765278e+01
5.800000000000000000e+02,2.346999999999999886e+02,2.201843767365715010e+01,2.199924239566182749e+01,2.202563223162232831e+01,3.007435499238873908e-03,2.202144510915638875e+01,2.201543023815791145e+01,2.202277748047682948e+01,1.068670145528456770e-03,3.862963930729165218e-01,1.188875362524179202e+01
5.810000000000000000e+02,2.351999999999999886e+02,2.201846105804161624e+01,2.199939487177638853e+01,2.202560843673726865e+01,2.987413426792909568e-03,2.202144847146841045e+01,2.201547364461482204e+01,2.202277748047682948e+01,1.061746581291556687e-03,3.864304282909923893e-01,1.189346026755141317e+01
5.820000000000000000e+02,2.356999999999999886e+02,2.201848431739009371e+01,2.199954635784655110e+01,2.202558483218428620e+01,2.967526574529000608e-03,2.202145184396462341e+01,2.201551679081556401e+01,2.202277748047682948e+01,1.054867972528567141e-03,3.865636790337106943e-01,1.189814057771514655e+01
5.830000000000000000e+02,2.361999999999999886e+02,2.201850745236104601e+01,2.199969686015522186e+01,2.202556141647618659e+01,2.947774670811757498e-03,2.202145522703185776e+01,2.201555967769023425e+01,2.202277748047682948e+01,1.048034033948196239e-03,3.866961500490857517e-01,1.190279470400004236e+01
5.840000000000000000e+02,2.366999999999999886e+02,2.201853046360984933e+01,2.199984638494941791e+01,2.202553818813590425e+01,2.928157305128818288e-03,2.202145862091497719e+01,2.201560230630472148e+01,2.202277748047682948e+01,1.041244481888806400e-03,3.868278460547589503e-01,1.190742279382649471e+01
5.850000000000000000e+02,2.371999999999999886e+02,2.201855335178914075e+01,2.199999493843859000e+01,2.202551514569844926e+01,2.908668829565295034e-03,2.202146202061870639e+01,2.201564468295957511e+01,2.202277748047682948e+01,1.034499034394557437e-03,3.869587717382333425e-01,1.191202499377330781e+01
5.860000000000000000e+02,2.376999999999999886e+02,2.201857611754656574e+01,2.200014252679732607e+01,2.202549228770994816e+01,2.889314788029380063e-03,2.202146543233459397e+01,2.201568680275853751e+01,2.202277748047682948e+01,1.027797411092641481e-03,3.870889317570610499e-01,1.191660144958252410e+01
5.870000000000000000e+02,2.381999999999999886e+02,2.201859876152830253e+01,2.200028915616314862e+01,2.202546961272868487e+01,2.870089062512739490e-03,2.202146885059081427e+01,2.201572867246579079e+01,2.202277748047682948e+01,1.021139333293302363e-03,3.872183307390588691e-01,1.192115230616449040e+01
5.880000000000000000e+02,2.386999999999999886e+02,2.201862128437562660e+01,2.200043483263776878e+01,2.202544711932215904e+01,2.850995437093914280e-03,2.202147227981271982e+01,2.201577028893853338e+01,2.202277748047682948e+01,1.014524523932888982e-03,3.873469732825362555e-01,1.192567770760256707e+01
5.890000000000000000e+02,2.391999999999999886e+02,2.201864368672763916e+01,2.200057956228711831e+01,2.202542480606989272e+01,2.832030379323436948e-03,2.202147571710696283e+01,2.201581165634831549e+01,2.202277748047682948e+01,1.007952707572403557e-03,3.874748639564806196e-01,1.193017779715823146e+01
5.900000000000000000e+02,2.396999999999999886e+02,2.201866596922022268e+01,2.200072335114199262e+01,2.202540267156325271e+01,2.813190419757286356e-03,2.202147915963998059e+01,2.201585277880046476e+01,2.202277748047682948e+01,1.001423610368302542e-03,3.876020073007597211e-01,1.193465271727567334e+01
5.910000000000000000e+02,2.401999999999999886e+02,2.201868813248479029e+01,2.200086620519597957e+01,2.202538071440281442e+01,2.794481330975301121e-03,2.202148261381576688e+01,2.201589365115381369e+01,2.202277748047682948e+01,9.949369601665470492e-04,3.877284078263129041e-01,1.193910260958672609e+01
5.920000000000000000e+02,2.406999999999999886e+02,2.201871017715106049e+01,2.200100813040909031e+01,2.202535893320061433e+01,2.775896294219259118e-03,2.202148607344528131e+01,2.201593428085683968e+01,2.202277748047682948e+01,9.884924863377325590e-04,3.878540700154025078e-01,1.194352761491561310e+01
5.930000000000000000e+02,2.411999999999999886e+02,2.201873210384432156e+01,2.200114913270492778e+01,2.202533732658066867e+01,2.757437997588207523e-03,2.202148954184190899e+01,2.201597466584673413e+01,2.202277748047682948e+01,9.820899199056618532e-04,3.879789983217614147e-01,1.194792787328358763e+01
5.940000000000000000e+02,2.416999999999999886e+02,2.201875391318746722e+01,2.200128921797335479e+01,2.202531589317543492e+01,2.739102980637218333e-03,2.202149301616810462e+01,2.201601481020682982e+01,2.202277748047682948e+01,9.757289934261929041e-04,3.881031971708010508e-01,1.195230352391386397e+01
5.950000000000000000e+02,2.421999999999999886e+02,2.201877560579988824e+01,2.200142839206783663e+01,2.202529463162896661e+01,2.720890496572172818e-03,2.202149649629646078e+01,2.201605471530331570e+01,2.202277748047682948e+01,9.694094411079075399e-04,3.882266709598295451e-01,1.195665470523605478e+01
5.960000000000000000e+02,2.426999999999999886e+02,2.201879718229751859e+01,2.200156666080757262e+01,2.202527354059608200e+01,2.702803216011912067e-03,2.202149998551352894e+01,2.201609437908150824e+01,2.202277748047682948e+01,9.631309987153179953e-04,3.883494240582207047e-01,1.196098155489099746e+01
5.970000000000000000e+02,2.431999999999999886e+02,2.201881864329367389e+01,2.200170402997825647e+01,2.202525261874140128e+01,2.684836858215852457e-03,2.202150348015188897e+01,2.201613380643545881e+01,2.202277748047682948e+01,9.568934035343453718e-04,3.884714608076208497e-01,1.196528420973528739e+01
5.980000000000000000e+02,2.436999999999999886e+02,2.201883998939810638e+01,2.200184050533015778e+01,2.202523186473995764e+01,2.666990954945637048e-03,2.202150698035305254e+01,2.201617299844316022e+01,2.202277748047682948e+01,9.506963944594321383e-04,3.885927855221400495e-01,1.196956280584586807e+01
5.990000000000000000e+02,2.441999999999999886e+02,2.201886122121767997e+01,2.200197609257853415e+01,2.202521127727742822e+01,2.649266578595600198e-03,2.202151048779627729e+01,2.201621195463908265e+01,2.202277748047682948e+01,9.445397119748288016e-04,3.887134024885390282e-01,1.197381747852468159e+01
6.000000000000000000e+02,2.446999999999999886e+02,2.201888233935608241e+01,2.200211079740658704e+01,2.202519085504910379e+01,2.631661423039093322e-03,2.202151400077912058e+01,2.201625067793304424e+01,2.202277748047682948e+01,9.384230980203761823e-04,3.888333159664085770e-01,1.197804836230313263e+01
6.010000000000000000e+02,2.451999999999999886e+02,2.201890334441401720e+01,2.200224462546206894e+01,2.202517059676075561e+01,2.614172492469699245e-03,2.202151751690648851e+01,2.201628917192154589e+01,2.202277748047682948e+01,9.323462961455655567e-04,3.889525301883830499e-01,1.198225559094658976e+01
6.020000000000000000e+02,2.456999999999999886e+02,2.201892423698861379e+01,2.200237758235886787e+01,2.202515050112802797e+01,2.596803312356798805e-03,2.202152104030097135e+01,2.201632743367625622e+01,2.202277748047682948e+01,9.263090514375901330e-04,3.890710493602879683e-01,1.198643929745888848e+01
6.030000000000000000e+02,2.461999999999999886e+02,2.201894501767449697e+01,2.200250967367897914e+01,2.202513056687593007e+01,2.579551262400994402e-03,2.202152456893689703e+01,2.201636546641209691e+01,2.202277748047682948e+01,9.203111104318122864e-04,3.891888776613639522e-01,1.199059961408684849e+01
6.040000000000000000e+02,2.466999999999999886e+02,2.201896568706272816e+01,2.200264090496785485e+01,2.202511079273998007e+01,2.562418085042463857e-03,2.202152810514776959e+01,2.201640326897768674e+01,2.202277748047682948e+01,9.143522213229318815e-04,3.893060192444168233e-01,1.199473667232461871e+01
6.050000000000000000e+02,2.471999999999999886e+02,2.201898624574230823e+01,2.200277128174171537e+01,2.202509117746574319e+01,2.545397265254917881e-03,2.202153164300756316e+01,2.201644084847705329e+01,2.202277748047682948e+01,9.084321336329891474e-04,3.894224782360127812e-01,1.199885060291805949e+01
6.060000000000000000e+02,2.476999999999999886e+02,2.201900669429812751e+01,2.200290080948001759e+01,2.202507171980700917e+01,2.528490647291680750e-03,2.202153518494542084e+01,2.201647820365083419e+01,2.202277748047682948e+01,9.025505985533634591e-04,3.895382587366686411e-01,1.200294153586922086e+01
6.070000000000000000e+02,2.481999999999999886e+02,2.201902703331224842e+01,2.200302949363103977e+01,2.202505241852929174e+01,2.511699901318036315e-03,2.202153873321356770e+01,2.201651533341092914e+01,2.202277748047682948e+01,8.967073686911781246e-04,3.896533648209979939e-01,1.200700960044055066e+01
6.080000000000000000e+02,2.486999999999999886e+02,2.201904726336436369e+01,2.200315733960984232e+01,2.202503327240568964e+01,2.495021439190679528e-03,2.202154228480355513e+01,2.201655224192517224e+01,2.202277748047682948e+01,8.909021981618981886e-04,3.897678005379442423e-01,1.201105492515935858e+01
6.090000000000000000e+02,2.491999999999999886e+02,2.201906738503055294e+01,2.200328435279911332e+01,2.202501428021999175e+01,2.478455560895825947e-03,2.202154584059145037e+01,2.201658892946965551e+01,2.202277748047682948e+01,8.851348425509361238e-04,3.898815699108854615e-01,1.201507763782198168e+01
6.100000000000000000e+02,2.496999999999999886e+02,2.201908739888443023e+01,2.200341053854827322e+01,2.202499544076470883e+01,2.462000064550781599e-03,2.202154939894898078e+01,2.201662539881987968e+01,2.202277748047682948e+01,8.794050589543046413e-04,3.899946769378710432e-01,1.201907786549813473e+01
6.110000000000000000e+02,2.501999999999999886e+02,2.201910730549597872e+01,2.200353590217552835e+01,2.202497675284236678e+01,2.445656401249798190e-03,2.202155296189722833e+01,2.201666164909472911e+01,2.202277748047682948e+01,8.737126058853735694e-04,3.901071255917455405e-01,1.202305573453511123e+01
6.120000000000000000e+02,2.506999999999999886e+02,2.201912710543287588e+01,2.200366044896611228e+01,2.202495821526406417e+01,2.429423551857933915e-03,2.202155652898473548e+01,2.201669768188101628e+01,2.202277748047682948e+01,8.680572433547234035e-04,3.902189198203646070e-01,1.202701137056194369e+01
6.130000000000000000e+02,2.511999999999999886e+02,2.201914679925966567e+01,2.200378418417372828e+01,2.202493982685007978e+01,2.413298331836608891e-03,2.202156009759150379e+01,2.201673350092782755e+01,2.202277748047682948e+01,8.624387328046493034e-04,3.903300635467364388e-01,1.203094489849380899e+01
6.140000000000000000e+02,2.516999999999999886e+02,2.201916638753800015e+01,2.200390711301948699e+01,2.202492158643052278e+01,2.397281982535223992e-03,2.202156366952053546e+01,2.201676910555546485e+01,2.202277748047682948e+01,8.568568371573957298e-04,3.904405606691891406e-01,1.203485644253584397e+01
6.150000000000000000e+02,2.521999999999999886e+02,2.201918587082661460e+01,2.200402924069340216e+01,2.202490349284412474e+01,2.381373439325497852e-03,2.202156724426594181e+01,2.201680449738728740e+01,2.202277748047682948e+01,8.513113207472408281e-04,3.905504150615574099e-01,1.203874612618759699e+01
6.160000000000000000e+02,2.526999999999999886e+02,2.201920524968111081e+01,2.200415057235373695e+01,2.202488554493828232e+01,2.365573282223025920e-03,2.202157082296333357e+01,2.201683967639888806e+01,2.202277748047682948e+01,8.458019493501793898e-04,3.906596305733355257e-01,1.204261407224695901e+01
6.170000000000000000e+02,2.531999999999999886e+02,2.201922452465479552e+01,2.200427111312742667e+01,2.202486774156967542e+01,2.349877884437671753e-03,2.202157440253923326e+01,2.201687464677035777e+01,2.202277748047682948e+01,8.403284901647253185e-04,3.907682110298577038e-01,1.204646040281432562e+01
6.180000000000000000e+02,2.536999999999999886e+02,2.201924369629740852e+01,2.200439086811050871e+01,2.202485008160399005e+01,2.334289760265948963e-03,2.202157798605767525e+01,2.201690940653714179e+01,2.202277748047682948e+01,8.348907117923926296e-04,3.908761602324245521e-01,1.205028523929660622e+01
6.190000000000000000e+02,2.541999999999999886e+02,2.201926276515660064e+01,2.200450984236708152e+01,2.202483256391533928e+01,2.318803994447754969e-03,2.202158156915104925e+01,2.201694396116215202e+01,2.202277748047682948e+01,8.294883842849616780e-04,3.909834819585132903e-01,1.205408870241133457e+01
6.200000000000000000e+02,2.546999999999999886e+02,2.201928173177659076e+01,2.200462804093172409e+01,2.202481518738655808e+01,2.303423966625740144e-03,2.202158515574321740e+01,2.201697830780996412e+01,2.202277748047682948e+01,8.241212790346202043e-04,3.910901799619292407e-01,1.205787091219058560e+01
6.210000000000000000e+02,2.551999999999999886e+02,2.201930059669899009e+01,2.200474546880706939e+01,2.202479795090843950e+01,2.288147861133800910e-03,2.202158874456012327e+01,2.201701244883785691e+01,2.202277748047682948e+01,8.187891688841452721e-04,3.911962579729174605e-01,1.206163198798504332e+01
6.220000000000000000e+02,2.556999999999999886e+02,2.201931936046301885e+01,2.200486213096505850e+01,2.202478085338252711e+01,2.272973290180754172e-03,2.202159233375320113e+01,2.201704638717283657e+01,2.202277748047682948e+01,8.134918280699572840e-04,3.913017196983700763e-01,1.206537204846787326e+01
6.230000000000000000e+02,2.561999999999999886e+02,2.201933802360406744e+01,2.200497803234782879e+01,2.202476389371661725e+01,2.257902727809715706e-03,2.202159592633187657e+01,2.201708012087625832e+01,2.202277748047682948e+01,8.082290321817893952e-04,3.914065688220067507e-01,1.206909121163881338e+01
6.240000000000000000e+02,2.566999999999999886e+02,2.201935658665613360e+01,2.200509317786771746e+01,2.202474707082778949e+01,2.242930731395964810e-03,2.202159951738752852e+01,2.201711365592473868e+01,2.202277748047682948e+01,8.030005581625269430e-04,3.915108090044496225e-01,1.207278959482790626e+01
6.250000000000000000e+02,2.571999999999999886e+02,2.201937505014905483e+01,2.200520757240535019e+01,2.202473038364166058e+01,2.228062464664380595e-03,2.202160311261371817e+01,2.201714698768439149e+01,2.202277748047682948e+01,7.978061843949971806e-04,3.916144438834542885e-01,1.207646731469954915e+01
6.260000000000000000e+02,2.576999999999999886e+02,2.201939341461127242e+01,2.200532122081275332e+01,2.202471383109143233e+01,2.213291034100493306e-03,2.202160670564537170e+01,2.201718012357717313e+01,2.202277748047682948e+01,7.926456905606531732e-04,3.917174770740284862e-01,1.208012448725619770e+01
6.270000000000000000e+02,2.581999999999999886e+02,2.201941168056722375e+01,2.200543412791168763e+01,2.202469741212023635e+01,2.198622274626028852e-03,2.202161030284185017e+01,2.201721305829259734e+01,2.202277748047682948e+01,7.875188577152323526e-04,3.918199121685859709e-01,1.208376122784237516e+01
6.280000000000000000e+02,2.586999999999999886e+02,2.201942984853973329e+01,2.200554629849425581e+01,2.202468112567722613e+01,2.184050172070275877e-03,2.202161389871180219e+01,2.201724579836766438e+01,2.202277748047682948e+01,7.824254682611718123e-04,3.919217527371269272e-01,1.208737765114834772e+01
6.290000000000000000e+02,2.591999999999999886e+02,2.201944791904839605e+01,2.200565773732274977e+01,2.202466497072128604e+01,2.169574909583534862e-03,2.202161749395797941e+01,2.201727834413881268e+01,2.202277748047682948e+01,7.773653059545440570e-04,3.920230023273376663e-01,1.209097387121410172e+01
6.300000000000000000e+02,2.596999999999999886e+02,2.201946589260957410e+01,2.200576844913114982e+01,2.202464894621859059e+01,2.155199205145716824e-03,2.202162109181471905e+01,2.201731069340442914e+01,2.202277748047682948e+01,7.723381558369805987e-04,3.921236644647883018e-01,1.209455000143287684e+01
6.310000000000000000e+02,2.601999999999999886e+02,2.201948376973814092e+01,2.200587843862233228e+01,2.202463305114327596e+01,2.140919211224833439e-03,2.202162468894936609e+01,2.201734285052691575e+01,2.202277748047682948e+01,7.673438043624689672e-04,3.922237426530474913e-01,1.209810615455505811e+01
6.320000000000000000e+02,2.606999999999999886e+02,2.201950155094534978e+01,2.200598771047281943e+01,2.202461728447791600e+01,2.126735664402241814e-03,2.202162828660975080e+01,2.201737481528094875e+01,2.202277748047682948e+01,7.623820391816684685e-04,3.923232403738642904e-01,1.210164244269198441e+01
6.330000000000000000e+02,2.611999999999999886e+02,2.201951923674042177e+01,2.200609626932753571e+01,2.202460164521287922e+01,2.112646570338623259e-03,2.202163188331076071e+01,2.201740659017008284e+01,2.202277748047682948e+01,7.574526493800180045e-04,3.924221610872740129e-01,1.210515897731943902e+01
6.340000000000000000e+02,2.616999999999999886e+02,2.201953682762932019e+01,2.200620411980424862e+01,2.202458613234605878e+01,2.098653398274679966e-03,2.202163548102759449e+01,2.201743817423104588e+01,2.202277748047682948e+01,7.525554252760865027e-04,3.925205082317799188e-01,1.210865586928155047e+01
6.350000000000000000e+02,2.621999999999999886e+02,2.201955432411589797e+01,2.200631126649194869e+01,2.202457074488265221e+01,2.084754737503098816e-03,2.202163907885340066e+01,2.201746956937839528e+01,2.202277748047682948e+01,7.476901584951342996e-04,3.926182852244698429e-01,1.211213322879429377e+01
6.360000000000000000e+02,2.626999999999999886e+02,2.201957172670130092e+01,2.200641771395057233e+01,2.202455548183708345e+01,2.070946652858598070e-03,2.202164267335415815e+01,2.201750078004844369e+01,2.202277748047682948e+01,7.428566419816966075e-04,3.927154954611856152e-01,1.211559116544917103e+01
6.370000000000000000e+02,2.631999999999999886e+02,2.201958903588388949e+01,2.200652346671241233e+01,2.202454034222942170e+01,2.057233163668580750e-03,2.202164626904755806e+01,2.201753180272022092e+01,2.202277748047682948e+01,7.380546699355392589e-04,3.928121423166191506e-01,1.211902978821688137e+01
6.380000000000000000e+02,2.636999999999999886e+02,2.201960625215943779e+01,2.200662852928164170e+01,2.202452532508922900e+01,2.043612373923051149e-03,2.202164986453336226e+01,2.201756263978551331e+01,2.202277748047682948e+01,7.332840378332754205e-04,3.929082291445301633e-01,1.212244920545089322e+01
6.390000000000000000e+02,2.641999999999999886e+02,2.201962337602147102e+01,2.200673290613432087e+01,2.202451042945216031e+01,2.030081360654097718e-03,2.202165345738212565e+01,2.201759329466081638e+01,2.202277748047682948e+01,7.285445424280433688e-04,3.930037592777952393e-01,1.212584952489089574e+01
6.400000000000000000e+02,2.646999999999999886e+02,2.201964040796046973e+01,2.200683660171773681e+01,2.202449565436261025e+01,2.016643023503260791e-03,2.202165705098397197e+01,2.201762376493696749e+01,2.202277748047682948e+01,7.238359817795117848e-04,3.930987360286246068e-01,1.212923085366662157e+01
6.410000000000000000e+02,2.651999999999999886e+02,2.201965734846489298e+01,2.200693962045352237e+01,2.202448099887080701e+01,2.003293398541629560e-03,2.202166064186343419e+01,2.201765405506635176e+01,2.202277748047682948e+01,7.191581551122406667e-04,3.931931626886411846e-01,1.213259329830104782e+01
6.420000000000000000e+02,2.656999999999999886e+02,2.201967419802016934e+01,2.200704196673420299e+01,2.202446646203540226e+01,1.990034021972130179e-03,2.202166423204214141e+01,2.201768416399819728e+01,2.202277748047682948e+01,7.145108629724843943e-04,3.932870425290660443e-01,1.213593696471416195e+01
6.430000000000000000e+02,2.661999999999999886e+02,2.201969095710942170e+01,2.200714364492506903e+01,2.202445204292257230e+01,1.976864299627085347e-03,2.202166782140904999e+01,2.201771409280979341e+01,2.202277748047682948e+01,7.098939071431764006e-04,3.933803788008071733e-01,1.213926195822628351e+01
6.440000000000000000e+02,2.666999999999999886e+02,2.201970762621354893e+01,2.200724465936494312e+01,2.202443774060445492e+01,1.963781463364658222e-03,2.202167140767691222e+01,2.201774384475018564e+01,2.202277748047682948e+01,7.053070906090838903e-04,3.934731747346359443e-01,1.214256838356163648e+01
6.450000000000000000e+02,2.671999999999999886e+02,2.201972420581034129e+01,2.200734501436451396e+01,2.202442355416177833e+01,1.950786513040423872e-03,2.202167499232338344e+01,2.201777341929729914e+01,2.202277748047682948e+01,7.007502176324666111e-04,3.935654335413005245e-01,1.214585634485173493e+01
6.460000000000000000e+02,2.676999999999999886e+02,2.201974069637536147e+01,2.200744471420880544e+01,2.202440948268218790e+01,1.937881344583789909e-03,2.202167857771994619e+01,2.201780281503077674e+01,2.202277748047682948e+01,6.962230936409600493e-04,3.936571584116594358e-01,1.214912594563885939e+01
6.470000000000000000e+02,2.681999999999999886e+02,2.201975709838223949e+01,2.200754376315504146e+01,2.202439552525919098e+01,1.925059752112835568e-03,2.202168215813435381e+01,2.201783203863012517e+01,2.202277748047682948e+01,6.917255253245280407e-04,3.937483525168057885e-01,1.215237728887934487e+01
6.480000000000000000e+02,2.686999999999999886e+02,2.201977341230107399e+01,2.200764216543410967e+01,2.202438168099479654e+01,1.912327247504194347e-03,2.202168573954857678e+01,2.201786108505357120e+01,2.202277748047682948e+01,6.872573205689996596e-04,3.938390190082128317e-01,1.215561047694713892e+01
6.490000000000000000e+02,2.691999999999999886e+02,2.201978963860075211e+01,2.200773992525042999e+01,2.202436794899676542e+01,1.899676488700248553e-03,2.202168931508945349e+01,2.201788996211205074e+01,2.202277748047682948e+01,6.828182884620374263e-04,3.939291610178718983e-01,1.215882561163702391e+01
6.500000000000000000e+02,2.696999999999999886e+02,2.201980577774653014e+01,2.200783704678280372e+01,2.202435432838100837e+01,1.887112199050083742e-03,2.202169288994558016e+01,2.201791866554748012e+01,2.202277748047682948e+01,6.784082392545825362e-04,3.940187816583839431e-01,1.216202279416800280e+01
6.510000000000000000e+02,2.701999999999999886e+02,2.201982183020180273e+01,2.200793353418239562e+01,2.202434081826905654e+01,1.874635044718777873e-03,2.202169646524652080e+01,2.201794719515708465e+01,2.202277748047682948e+01,6.740269844524836036e-04,3.941078840231278524e-01,1.216520212518660848e+01
6.520000000000000000e+02,2.706999999999999886e+02,2.201983779642808514e+01,2.200802939157502536e+01,2.202432741779042047e+01,1.862236735491696379e-03,2.202170003316357594e+01,2.201797555969259435e+01,2.202277748047682948e+01,6.696743367124464302e-04,3.941964711863618631e-01,1.216836370477024687e+01
6.530000000000000000e+02,2.711999999999999886e+02,2.201985367688315876e+01,2.200812462306107165e+01,2.202431412607992200e+01,1.849926181231839866e-03,2.202170360306439179e+01,2.201800375070192572e+01,2.202277748047682948e+01,6.653501098463888118e-04,3.942845462033602311e-01,1.217150763243045652e+01
6.540000000000000000e+02,2.716999999999999886e+02,2.201986947202379241e+01,2.200821923271423586e+01,2.202430094228092372e+01,1.837695149603890124e-03,2.202170716717339616e+01,2.201803177687418867e+01,2.202277748047682948e+01,6.610541188775800924e-04,3.943721121105417393e-01,1.217463400711611676e+01
6.550000000000000000e+02,2.721999999999999886e+02,2.201988518230347225e+01,2.200831322458413197e+01,2.202428786554188989e+01,1.825548542863904408e-03,2.202171073084633690e+01,2.201805963376060760e+01,2.202277748047682948e+01,6.567861799230390561e-04,3.944591719255822748e-01,1.217774292721680318e+01
6.560000000000000000e+02,2.726999999999999886e+02,2.201990080817392936e+01,2.200840660269249582e+01,2.202427489501838309e+01,1.813480616045039110e-03,2.202171428878997617e+01,2.201808732755788256e+01,2.202277748047682948e+01,6.525461103656624061e-04,3.945457286475458347e-01,1.218083449056586254e+01
6.570000000000000000e+02,2.731999999999999886e+02,2.201991635008378267e+01,2.200849937103783560e+01,2.202426202987322057e+01,1.801497184997440321e-03,2.202171784726877846e+01,2.201811485289878689e+01,2.202277748047682948e+01,6.483337286430564421e-04,3.946317852570125351e-01,1.218390879444381625e+01
6.580000000000000000e+02,2.736999999999999886e+02,2.201993180848047515e+01,2.200859153359302667e+01,2.202424926927398019e+01,1.789588866869618565e-03,2.202172139734734557e+01,2.201814221961360474e+01,2.202277748047682948e+01,6.441488543567513471e-04,3.947173447161689830e-01,1.218696593558131447e+01
6.590000000000000000e+02,2.741999999999999886e+02,2.201994718380737837e+01,2.200868309430471825e+01,2.202423661239653185e+01,1.777767194193068936e-03,2.202172495100156979e+01,2.201816941661318694e+01,2.202277748047682948e+01,6.399913082991411182e-04,3.948024099690026767e-01,1.219000601016253427e+01
6.600000000000000000e+02,2.746999999999999886e+02,2.201996247650765781e+01,2.200877405709650247e+01,2.202422405842234454e+01,1.766017407868795963e-03,2.202172849391552489e+01,2.201819645909979073e+01,2.202277748047682948e+01,6.358609123095861938e-04,3.948869839413137739e-01,1.219302911382808929e+01
6.610000000000000000e+02,2.751999999999999886e+02,2.201997768702039338e+01,2.200886442586576308e+01,2.202421160653958765e+01,1.754349036978462492e-03,2.202173203605737228e+01,2.201822333798341447e+01,2.202277748047682948e+01,6.317574894175046136e-04,3.949710695409356376e-01,1.219603534167835690e+01
6.620000000000000000e+02,2.756999999999999886e+02,2.201999281578320478e+01,2.200895420448563655e+01,2.202419925594159977e+01,1.742759544898808775e-03,2.202173557532810477e+01,2.201825005623830478e+01,2.202277748047682948e+01,6.276808637533231325e-04,3.950546696577810213e-01,1.219902478827647485e+01
6.630000000000000000e+02,2.761999999999999886e+02,2.202000786323111825e+01,2.200904339680506183e+01,2.202418700582969890e+01,1.731251438398264363e-03,2.202173911466951495e+01,2.201827661179272155e+01,2.202277748047682948e+01,6.236308605462186115e-04,3.951377871640199269e-01,1.220199754765146949e+01
6.640000000000000000e+02,2.766999999999999886e+02,2.202002282979750447e+01,2.200913200664816927e+01,2.202417485540998143e+01,1.719815590118945652e-03,2.202174264538762216e+01,2.201830301420738678e+01,2.202277748047682948e+01,6.196073061518654612e-04,3.952204249141218484e-01,1.220495371330133949e+01
6.650000000000000000e+02,2.771999999999999886e+02,2.202003771591255443e+01,2.200922003781563063e+01,2.202416280389596892e+01,1.708460511679416472e-03,2.202174617642423371e+01,2.201832925540087516e+01,2.202277748047682948e+01,6.156100279911336584e-04,3.953025857450578884e-01,1.220789337819606502e+01
6.660000000000000000e+02,2.776999999999999886e+02,2.202005252200516239e+01,2.200930749408297160e+01,2.202415085050542842e+01,1.697177033189594753e-03,2.202174969903835233e+01,2.201835534497197244e+01,2.202277748047682948e+01,6.116388546267159275e-04,3.953842724763402816e-01,1.221081663478071277e+01
6.670000000000000000e+02,2.781999999999999886e+02,2.202006724850111397e+01,2.200939437920346720e+01,2.202413899446455758e+01,1.685970561646785030e-03,2.202175321906275940e+01,2.201838127793946853e+01,2.202277748047682948e+01,6.076936156316518553e-04,3.954654879101796028e-01,1.221372357497835992e+01
6.680000000000000000e+02,2.786999999999999886e+02,2.202008189582433673e+01,2.200948069690420894e+01,2.202412723500328795e+01,1.674841195786995170e-03,2.202175673702012304e+01,2.201840705462855041e+01,2.202277748047682948e+01,6.037741417679094334e-04,3.955462348315696430e-01,1.221661429019317602e+01
6.690000000000000000e+02,2.791999999999999886e+02,2.202009646439698543e+01,2.200956645089060970e+01,2.202411557135944875e+01,1.663781428496263022e-03,2.202176024582548308e+01,2.201843268296848777e+01,2.202277748047682948e+01,5.998802647818308022e-04,3.956265160084502241e-01,1.221948887131334160e+01
6.700000000000000000e+02,2.796999999999999886e+02,2.202011095463779355e+01,2.200965164484411574e+01,2.202410400277543090e+01,1.652802521406446972e-03,2.202176375715919932e+01,2.201845815211638779e+01,2.202277748047682948e+01,5.960118175080225634e-04,3.957063341917428367e-01,1.222234740871409997e+01
6.710000000000000000e+02,2.801999999999999886e+02,2.202012536696500078e+01,2.200973628242181235e+01,2.202409252849992427e+01,1.641892442913217651e-03,2.202176725940791258e+01,2.201848347452208898e+01,2.202277748047682948e+01,5.921686338872625714e-04,3.957856921155322727e-01,1.222518999226059933e+01
6.720000000000000000e+02,2.806999999999999886e+02,2.202013970179306313e+01,2.200982036725944013e+01,2.202408114778817705e+01,1.631057166934613695e-03,2.202177075895999891e+01,2.201850864462612734e+01,2.202277748047682948e+01,5.883505488295387442e-04,3.958645924971296859e-01,1.222801671131090018e+01
6.730000000000000000e+02,2.811999999999999886e+02,2.202015395953535659e+01,2.200990390296778543e+01,2.202406985990018029e+01,1.620293281944848408e-03,2.202177425281730194e+01,2.201853366625341124e+01,2.202277748047682948e+01,5.845573983779506167e-04,3.959430380371959379e-01,1.223082765471880506e+01
6.740000000000000000e+02,2.816999999999999886e+02,2.202016814060250027e+01,2.200998689313492207e+01,2.202405866410191848e+01,1.609599225910470855e-03,2.202177773982841202e+01,2.201855854137658852e+01,2.202277748047682948e+01,5.807890196069163090e-04,3.960210314198677195e-01,1.223362291083683573e+01
6.750000000000000000e+02,2.821999999999999886e+02,2.202018224540286440e+01,2.201006934132701431e+01,2.202404755966558270e+01,1.598984202261685391e-03,2.202178122960512496e+01,2.201858326120060383e+01,2.202277748047682948e+01,5.770452505857138429e-04,3.960985753128377640e-01,1.223640256751905930e+01
6.760000000000000000e+02,2.826999999999999886e+02,2.202019627434344073e+01,2.201015125108688153e+01,2.202403654586856518e+01,1.588435786303241289e-03,2.202178471012974370e+01,2.201860783855713777e+01,2.202277748047682948e+01,5.733259304436550286e-04,3.961756723674740299e-01,1.223916671212400153e+01
6.770000000000000000e+02,2.831999999999999886e+02,2.202021022782860271e+01,2.201023262593520613e+01,2.202402562199382885e+01,1.577955802516969788e-03,2.202178818363112001e+01,2.201863227202608542e+01,2.202277748047682948e+01,5.696308993152363271e-04,3.962523252189217859e-01,1.224191543151738770e+01
6.780000000000000000e+02,2.836999999999999886e+02,2.202022410626011961e+01,2.201031346936906985e+01,2.202401478733052542e+01,1.567550138703226875e-03,2.202179165639882186e+01,2.201865655612141737e+01,2.202277748047682948e+01,5.659599984066027200e-04,3.963285364862227933e-01,1.224464881207508249e+01
6.790000000000000000e+02,2.841999999999999886e+02,2.202023791003874820e+01,2.201039378486536080e+01,2.202400404117234345e+01,1.557209744036834034e-03,2.202179511978278370e+01,2.201868070029471269e+01,2.202277748047682948e+01,5.623130698408416008e-04,3.964043087723982395e-01,1.224736693968580781e+01
6.800000000000000000e+02,2.846999999999999886e+02,2.202025163956205489e+01,2.201047357587630060e+01,2.202399338281934860e+01,1.546942229714457244e-03,2.202179858179177074e+01,2.201870469733233904e+01,2.202277748047682948e+01,5.586899568610852835e-04,3.964796446645668104e-01,1.225006989975397786e+01
6.810000000000000000e+02,2.851999999999999886e+02,2.202026529522634135e+01,2.201055284583328131e+01,2.202398281157636362e+01,1.536743196286618389e-03,2.202180203842262785e+01,2.201872855203005486e+01,2.202277748047682948e+01,5.550905036562848094e-04,3.965545467340512720e-01,1.225275777720253068e+01
6.820000000000000000e+02,2.856999999999999886e+02,2.202027887742556089e+01,2.201063159814603054e+01,2.202397232675467720e+01,1.526608459878179853e-03,2.202180548588544085e+01,2.201875226896568094e+01,2.202277748047682948e+01,5.515145553991204850e-04,3.966290175364440840e-01,1.225543065647553043e+01
6.830000000000000000e+02,2.861999999999999886e+02,2.202029238655110532e+01,2.201070983620208565e+01,2.202396192766929772e+01,1.516546355636328456e-03,2.202180893290674035e+01,2.201877584019547029e+01,2.202277748047682948e+01,5.479619582698767736e-04,3.967030596117795960e-01,1.225808862154107359e+01
6.840000000000000000e+02,2.866999999999999886e+02,2.202030582299319406e+01,2.201078756336745457e+01,2.202395161364199438e+01,1.506549216922849080e-03,2.202181237221011756e+01,2.201879927377627055e+01,2.202277748047682948e+01,5.444325594264376499e-04,3.967766754845665766e-01,1.226073175589388953e+01
6.850000000000000000e+02,2.871999999999999886e+02,2.202031918713934999e+01,2.201086478298624982e+01,2.202394138399905188e+01,1.496619284103549528e-03,2.202181580642345438e+01,2.201882256785524561e+01,2.202277748047682948e+01,5.409262070209016737e-04,3.968498676639207745e-01,1.226336014255815954e+01
6.860000000000000000e+02,2.876999999999999886e+02,2.202033247937539073e+01,2.201094149838167269e+01,2.202393123807273767e+01,1.486754995520645590e-03,2.202181923437091271e+01,2.201884572437986876e+01,2.202277748047682948e+01,5.374427501548967052e-04,3.969226386436464082e-01,1.226597386409013524e+01
6.870000000000000000e+02,2.881999999999999886e+02,2.202034570008479264e+01,2.201101771285524578e+01,2.202392117519969617e+01,1.476957908854543804e-03,2.202182265799364558e+01,2.201886874217593970e+01,2.202277748047682948e+01,5.339820389144251875e-04,3.969949909023824386e-01,1.226857300258083150e+01
6.880000000000000000e+02,2.886999999999999886e+02,2.202035884964936940e+01,2.201109342968702265e+01,2.202391119472170899e+01,1.467227530782357937e-03,2.202182607718015106e+01,2.201889162211858775e+01,2.202277748047682948e+01,5.305439243603460439e-04,3.970669269036358195e-01,1.227115763965874251e+01
6.890000000000000000e+02,2.891999999999999886e+02,2.202037192844880664e+01,2.201116865213741747e+01,2.202390129598639845e+01,1.457560322421082560e-03,2.202182948877122826e+01,2.201891436812638503e+01,2.202277748047682948e+01,5.271282584452950844e-04,3.971384490958975721e-01,1.227372785649232867e+01
6.900000000000000000e+02,2.896999999999999886e+02,2.202038493686068321e+01,2.201124338344371267e+01,2.202389147834577798e+01,1.447958271786643596e-03,2.202183289513246933e+01,2.201893697858889709e+01,2.202277748047682948e+01,5.237348941722620417e-04,3.972095599127814514e-01,1.227628373379293514e+01
6.910000000000000000e+02,2.901999999999999886e+02,2.202039787526074477e+01,2.201131762682461002e+01,2.202388174115759156e+01,1.438420233013544807e-03,2.202183629549375965e+01,2.201895945502772989e+01,2.202277748047682948e+01,5.203636853879404448e-04,3.972802617730641361e-01,1.227882535181703361e+01
6.920000000000000000e+02,2.906999999999999886e+02,2.202041074402266219e+01,2.201139138547715035e+01,2.202387208378365813e+01,1.428945271488836228e-03,2.202183968929415059e+01,2.201898179875117378e+01,2.202277748047682948e+01,5.170144869225915419e-04,3.973505570808272824e-01,1.228135279036921723e+01
6.930000000000000000e+02,2.911999999999999886e+02,2.202042354351803155e+01,2.201146466257712220e+01,2.202386250559202097e+01,1.419537347021446096e-03,2.202184308086505382e+01,2.201900400617100928e+01,2.202277748047682948e+01,5.136871545714924089e-04,3.974204482255006554e-01,1.228386612880442286e+01
6.940000000000000000e+02,2.916999999999999886e+02,2.202043627411704563e+01,2.201153746128139588e+01,2.202385300595419082e+01,1.410186044482117547e-03,2.202184646016152669e+01,2.201902608807256456e+01,2.202277748047682948e+01,5.103815449889492241e-04,3.974899375820080683e-01,1.228636544603073588e+01
6.950000000000000000e+02,2.921999999999999886e+02,2.202044893618725041e+01,2.201160978472519858e+01,2.202384358424806621e+01,1.400900656324576997e-03,2.202184983684357533e+01,2.201904803553092549e+01,2.202277748047682948e+01,5.070975158120293470e-04,3.975590275108221716e-01,1.228885082051189137e+01
6.960000000000000000e+02,2.926999999999999886e+02,2.202046153009447238e+01,2.201168163602443073e+01,2.202383423985493138e+01,1.391678405505264275e-03,2.202185320849997652e+01,2.201906985168896824e+01,2.202277748047682948e+01,5.038349255553803722e-04,3.976277203580906860e-01,1.229132233026981247e+01
6.970000000000000000e+02,2.931999999999999886e+02,2.202047405620293219e+01,2.201175301827476360e+01,2.202382497216159152e+01,1.382516810462920817e-03,2.202185657301339461e+01,2.201909153939246977e+01,2.202277748047682948e+01,5.005936336522062496e-04,3.976960184556869171e-01,1.229378005288701026e+01
6.980000000000000000e+02,2.936999999999999886e+02,2.202048651487477926e+01,2.201182393455135156e+01,2.202381578056032652e+01,1.373413255003681993e-03,2.202185992812978199e+01,2.201911310161977653e+01,2.202277748047682948e+01,4.973735004673335465e-04,3.977639241213418164e-01,1.229622406550929981e+01
6.990000000000000000e+02,2.941999999999999886e+02,2.202049890646992480e+01,2.201189438791038455e+01,2.202380666444665636e+01,1.364372211328537766e-03,2.202186327868125204e+01,2.201913453425859757e+01,2.202277748047682948e+01,4.941743872267146710e-04,3.978314396587056545e-01,1.229865444484816628e+01
7.000000000000000000e+02,2.946999999999999886e+02,2.202051123134663868e+01,2.201196438138797618e+01,2.202379762322194168e+01,1.355393629950194965e-03,2.202186662497658887e+01,2.201915583771668850e+01,2.202277748047682948e+01,4.909961560679214441e-04,3.978985673574558235e-01,1.230107126718326604e+01
7.010000000000000000e+02,2.951999999999999886e+02,2.202052348986138242e+01,2.201203391800014941e+01,2.202378865629166427e+01,1.346475201453190256e-03,2.202186996506283734e+01,2.201917701465992749e+01,2.202277748047682948e+01,4.878386700407896575e-04,3.979653094933863211e-01,1.230347460836490825e+01
7.020000000000000000e+02,2.956999999999999886e+02,2.202053568236863512e+01,2.201210300074486526e+01,2.202377976306635787e+01,1.337619364377789187e-03,2.202187330173301305e+01,2.201919806300425719e+01,2.202277748047682948e+01,4.847017930153061792e-04,3.980316683284702561e-01,1.230586454381646533e+01
7.030000000000000000e+02,2.961999999999999886e+02,2.202054780922146549e+01,2.201217163259862630e+01,2.202377094296107529e+01,1.328813566943741606e-03,2.202187662278840818e+01,2.201921899565452279e+01,2.202277748047682948e+01,4.815853898358303151e-04,3.980976461109893560e-01,1.230824114853687590e+01
7.040000000000000000e+02,2.966999999999999886e+02,2.202055987077029187e+01,2.201223981652082529e+01,2.202376219539458546e+01,1.320070368645167138e-03,2.202187994113893765e+01,2.201923980040164608e+01,2.202277748047682948e+01,4.784893261236383135e-04,3.981632450755858144e-01,1.231060449710297533e+01
7.050000000000000000e+02,2.971999999999999886e+02,2.202057186736373140e+01,2.201230755545058315e+01,2.202375351979139140e+01,1.311390055505579034e-03,2.202188325741923691e+01,2.201926047730822589e+01,2.202277748047682948e+01,4.754134684204981871e-04,3.982284674433747007e-01,1.231295466367204305e+01
7.060000000000000000e+02,2.976999999999999886e+02,2.202058379934963384e+01,2.201237485230839042e+01,2.202374491557965897e+01,1.302760587481223637e-03,2.202188655993711563e+01,2.201928103876215204e+01,2.202277748047682948e+01,4.723576841141397583e-04,3.982933154220028582e-01,1.231529172198399280e+01
7.070000000000000000e+02,2.981999999999999886e+02,2.202059566707268345e+01,2.201244170999591176e+01,2.202373638219260243e+01,1.294195813556891280e-03,2.202188986288624051e+01,2.201930147125912640e+01,2.202277748047682948e+01,4.693218414471274987e-04,3.983577912057604253e-01,1.231761574536399095e+01
7.080000000000000000e+02,2.986999999999999886e+02,2.202060747087657333e+01,2.201250813139498774e+01,2.202372791906757499e+01,1.285685138110655027e-03,2.202189315601468422e+01,2.201932178573846244e+01,2.202277748047682948e+01,4.663058095621910762e-04,3.984218969756679884e-01,1.231992680672457041e+01
7.090000000000000000e+02,2.991999999999999886e+02,2.202061921110316689e+01,2.201257411937070785e+01,2.202371952564576674e+01,1.277230936339276155e-03,2.202189644203950536e+01,2.201934198016682842e+01,2.202277748047682948e+01,4.633094583626839276e-04,3.984856348995238773e-01,1.232222497856824717e+01
7.100000000000000000e+02,2.996999999999999886e+02,2.202063088809204316e+01,2.201263967676768729e+01,2.202371120137370397e+01,1.268833230117623551e-03,2.202189972132216056e+01,2.201936205486192577e+01,2.202277748047682948e+01,4.603326586816464810e-04,3.985490071320380578e-01,1.232451033298957199e+01
7.110000000000000000e+02,3.001999999999999886e+02,2.202064250218112562e+01,2.201270480641440130e+01,2.202370294570156517e+01,1.260493672981750305e-03,2.202190299585410571e+01,2.201938200850814553e+01,2.202277748047682948e+01,4.573752820849955438e-04,3.986120158148823700e-01,1.232678294167778610e+01
7.120000000000000000e+02,3.006999999999999886e+02,2.202065405370703388e+01,2.201276951111803726e+01,2.202369475808431076e+01,1.252207708420076263e-03,2.202190626141545238e+01,2.201940184599861539e+01,2.202277748047682948e+01,4.544372011052774229e-04,3.986746630767787347e-01,1.232904287591872539e+01
7.130000000000000000e+02,3.011999999999999886e+02,2.202066554300414580e+01,2.201283379367044191e+01,2.202368663798066706e+01,1.243977979224854908e-03,2.202190952098337107e+01,2.201942156502492054e+01,2.202277748047682948e+01,4.515182889716178299e-04,3.987369510335898037e-01,1.233129020659750097e+01
7.140000000000000000e+02,3.016999999999999886e+02,2.202067697040552829e+01,2.201289765684328614e+01,2.202367858485347796e+01,1.235798165519843899e-03,2.202191276857104896e+01,2.201944117224000763e+01,2.202277748047682948e+01,4.486184198292786753e-04,3.987988817883915682e-01,1.233352500420055442e+01
7.150000000000000000e+02,3.021999999999999886e+02,2.202068833624156952e+01,2.201296110339197654e+01,2.202367059817035511e+01,1.227678799093497811e-03,2.202191601504066298e+01,2.201946065744247605e+01,2.202277748047682948e+01,4.457374685620446109e-04,3.988604574315668394e-01,1.233574733881805230e+01
7.160000000000000000e+02,3.026999999999999886e+02,2.202069964084183340e+01,2.201302413605226604e+01,2.202366267740320538e+01,1.219611264342806327e-03,2.202191925210617640e+01,2.201948002957749040e+01,2.202277748047682948e+01,4.428753109461223839e-04,3.989216800408647567e-01,1.233795728014601067e+01
7.170000000000000000e+02,3.031999999999999886e+02,2.202071088453382686e+01,2.201308675754370725e+01,2.202365482202655400e+01,1.211599597099175711e-03,2.202192248413092557e+01,2.201949928493672815e+01,2.202277748047682948e+01,4.400318234933376098e-04,3.989825516815202477e-01,1.234015489748867900e+01
7.180000000000000000e+02,3.036999999999999886e+02,2.202072206764329110e+01,2.201314897056721875e+01,2.202364703152139924e+01,1.203639375765556312e-03,2.202192570701905794e+01,2.201951842826752426e+01,2.202277748047682948e+01,4.372068835616393684e-04,3.990430744062635204e-01,1.234234025976058291e+01
7.190000000000000000e+02,3.041999999999999886e+02,2.202073319049432953e+01,2.201321077780622204e+01,2.202363930537061520e+01,1.195734207415826865e-03,2.202192892470174712e+01,2.201953745628691195e+01,2.202277748047682948e+01,4.344003693034774352e-04,3.991032502554888173e-01,1.234451343548899338e+01
7.200000000000000000e+02,3.046999999999999886e+02,2.202074425340942909e+01,2.201327218192739821e+01,2.202363164306205690e+01,1.187878166244037050e-03,2.202193213157567442e+01,2.201955637524318377e+01,2.202277748047682948e+01,4.316121596314412040e-04,3.991630812572652953e-01,1.234667449281596419e+01
7.210000000000000000e+02,3.051999999999999886e+02,2.202075525670901968e+01,2.201333318558040020e+01,2.202362404408773955e+01,1.180075547391594990e-03,2.202193533225641175e+01,2.201957518116162760e+01,2.202277748047682948e+01,4.288421342313267085e-04,3.992225694274258996e-01,1.234882349950051861e+01
7.220000000000000000e+02,3.056999999999999886e+02,2.202076620071182944e+01,2.201339379139573538e+01,2.202361650794316361e+01,1.172332844212035236e-03,2.202193853355604247e+01,2.201959386786761641e+01,2.202277748047682948e+01,4.260901736582833454e-04,3.992817167696764424e-01,1.235096052292085034e+01
7.230000000000000000e+02,3.061999999999999886e+02,2.202077708573581916e+01,2.201345400198837865e+01,2.202360903412824200e+01,1.164631624531713627e-03,2.202194171736035244e+01,2.201961245411128587e+01,2.202277748047682948e+01,4.233561591727513177e-04,3.993405252756500046e-01,1.235308563007659899e+01
7.240000000000000000e+02,3.066999999999999886e+02,2.202078791209624598e+01,2.201351381995624124e+01,2.202360162214650430e+01,1.156982738138528357e-03,2.202194489483438389e+01,2.201963092935810806e+01,2.202277748047682948e+01,4.206399728099905443e-04,3.993989969249625571e-01,1.235519888759083607e+01
7.250000000000000000e+02,3.071999999999999886e+02,2.202079868010692820e+01,2.201357324787995751e+01,2.202359427150531346e+01,1.149386558919761022e-03,2.202194806666584626e+01,2.201964929354801015e+01,2.202277748047682948e+01,4.179414973897601455e-04,3.994571336853267596e-01,1.235730036171225876e+01
7.260000000000000000e+02,3.076999999999999886e+02,2.202080939008008187e+01,2.201363228832342145e+01,2.202358698171581963e+01,1.141842981061282677e-03,2.202195123306114155e+01,2.201966754709902219e+01,2.202277748047682948e+01,4.152606164919586977e-04,3.995149375126175184e-01,1.235939011831739975e+01
7.270000000000000000e+02,3.081999999999999886e+02,2.202082004232670798e+01,2.201369094383320757e+01,2.202357975229337583e+01,1.134346498745995510e-03,2.202195438882545275e+01,2.201968569582796320e+01,2.202277748047682948e+01,4.125972144829196590e-04,3.995724103509192826e-01,1.236146822291264513e+01
7.280000000000000000e+02,3.086999999999999886e+02,2.202083063715536326e+01,2.201374921694094766e+01,2.202357258275688778e+01,1.126903135196649294e-03,2.202195754029056118e+01,2.201970373402016534e+01,2.202277748047682948e+01,4.099511764074884219e-04,3.996295541326376211e-01,1.236353474063634650e+01
7.290000000000000000e+02,3.091999999999999886e+02,2.202084117487373760e+01,2.201380711016033587e+01,2.202356547262925091e+01,1.119507037204789434e-03,2.202196068191094369e+01,2.201972166783653151e+01,2.202277748047682948e+01,4.073223881250146046e-04,3.996863707785598407e-01,1.236558973626099700e+01
7.300000000000000000e+02,3.096999999999999886e+02,2.202085165578727199e+01,2.201386462598925320e+01,2.202355842143622766e+01,1.112165264209621224e-03,2.202196382105148231e+01,2.201973949052306168e+01,2.202277748047682948e+01,4.047107362128832112e-04,3.997428621979126628e-01,1.236763327419519243e+01
7.310000000000000000e+02,3.101999999999999886e+02,2.202086208020051217e+01,2.201392176690879054e+01,2.202355142870798232e+01,1.104863070886836964e-03,2.202196694327139781e+01,2.201975721712962653e+01,2.202277748047682948e+01,4.021161080108772573e-04,3.997990302884477098e-01,1.236966541848581791e+01
7.320000000000000000e+02,3.106999999999999886e+02,2.202087244841536418e+01,2.201397853538457738e+01,2.202354449397895308e+01,1.097618208919413094e-03,2.202197006662428436e+01,2.201977483020644399e+01,2.202277748047682948e+01,3.995383915608443585e-04,3.998548769365234401e-01,1.237168623281996815e+01
7.330000000000000000e+02,3.111999999999999886e+02,2.202088276073335749e+01,2.201403493386570531e+01,2.202353761678566002e+01,1.090415429462747877e-03,2.202197317616282035e+01,2.201979234530389462e+01,2.202277748047682948e+01,3.969774756555765217e-04,3.999104040171564955e-01,1.237369578052713237e+01
7.340000000000000000e+02,3.116999999999999886e+02,2.202089301745333216e+01,2.201409096478570504e+01,2.202353079666934832e+01,1.083263071956041060e-03,2.202197628052528700e+01,2.201980975438137733e+01,2.202277748047682948e+01,3.944332497944470859e-04,3.999656133941142944e-01,1.237569412458111096e+01
7.350000000000000000e+02,3.121999999999999886e+02,2.202090321887314417e+01,2.201414663056097254e+01,2.202352403317536300e+01,1.076162602383119163e-03,2.202197938147552847e+01,2.201982705627075987e+01,2.202277748047682948e+01,3.919056042548757458e-04,4.000205069199499475e-01,1.237768132760203876e+01
7.360000000000000000e+02,3.126999999999999886e+02,2.202091336528900101e+01,2.201420193359451716e+01,2.202351732585123756e+01,1.069107068928175364e-03,2.202198247235793005e+01,2.201984425822007196e+01,2.202277748047682948e+01,3.893944299221357530e-04,4.000750864361402037e-01,1.237965745185856292e+01
7.370000000000000000e+02,3.131999999999999886e+02,2.202092345699583120e+01,2.201425687627101624e+01,2.202351067424826070e+01,1.062091558730075694e-03,2.202198554855456081e+01,2.201986136543710160e+01,2.202277748047682948e+01,3.868996185139113222e-04,4.001293537730732930e-01,1.238162255926954103e+01
7.380000000000000000e+02,3.136999999999999886e+02,2.202093349428610836e+01,2.201431146096144786e+01,2.202350407792205900e+01,1.055127911149169456e-03,2.202198862219725584e+01,2.201987836637496088e+01,2.202277748047682948e+01,3.844210623699365515e-04,4.001833107501773235e-01,1.238357671140636640e+01
7.390000000000000000e+02,3.141999999999999886e+02,2.202094347745148895e+01,2.201436569002032684e+01,2.202349753643155950e+01,1.048212272900089651e-03,2.202199168972438770e+01,2.201989526517859019e+01,2.202277748047682948e+01,3.819586545775021779e-04,4.002369591759544765e-01,1.238551996949458101e+01
7.400000000000000000e+02,3.146999999999999886e+02,2.202095340678211954e+01,2.201441956578689840e+01,2.202349104933845325e+01,1.041339623442022683e-03,2.202199474640556076e+01,2.201991206715867833e+01,2.202277748047682948e+01,3.795122889172522452e-04,4.002903008480738767e-01,1.238745239441613855e+01
7.410000000000000000e+02,3.151999999999999886e+02,2.202096328256606839e+01,2.201447309058556456e+01,2.202348461620826470e+01,1.034516356853526844e-03,2.202199779892292142e+01,2.201992876620921535e+01,2.202277748047682948e+01,3.770818598438254029e-04,4.003433375534422578e-01,1.238937404671119857e+01
7.420000000000000000e+02,3.156999999999999886e+02,2.202097310509039829e+01,2.201452626672529078e+01,2.202347823661027348e+01,1.027739035185812550e-03,2.202200084412558567e+01,2.201994536605521091e+01,2.202277748047682948e+01,3.746672625127957582e-04,4.003960710682405444e-01,1.239128498658012312e+01
7.430000000000000000e+02,3.161999999999999886e+02,2.202098287464067639e+01,2.201457909649993283e+01,2.202347191011611116e+01,1.021001883846848471e-03,2.202200387652452207e+01,2.201996187275683070e+01,2.202277748047682948e+01,3.722683927658311780e-04,4.004485031580021226e-01,1.239318527388535252e+01
7.440000000000000000e+02,3.166999999999999886e+02,2.202099259150050869e+01,2.201463158218815508e+01,2.202346563630247900e+01,1.014311025072754582e-03,2.202200690252558246e+01,2.201997828047543493e+01,2.202277748047682948e+01,3.698851471344035921e-04,4.005006355777054328e-01,1.239507496815336829e+01
7.450000000000000000e+02,3.171999999999999886e+02,2.202100225595222582e+01,2.201468372605354773e+01,2.202345941474728619e+01,1.007665659155576729e-03,2.202200992161138160e+01,2.201999459029307005e+01,2.202277748047682948e+01,3.675174228344656679e-04,4.005524700718270936e-01,1.239695412857655299e+01
7.460000000000000000e+02,3.176999999999999886e+02,2.202101186827682611e+01,2.201473553034586317e+01,2.202345324503316348e+01,1.001062482868539903e-03,2.202201293075969346e+01,2.202001080579395875e+01,2.202277748047682948e+01,3.651651177103112564e-04,4.006040083743767077e-01,1.239882281401515662e+01
7.470000000000000000e+02,3.181999999999999886e+02,2.202102142875331836e+01,2.201478699729895183e+01,2.202344712674577920e+01,9.945095920537013953e-04,2.202201593834537263e+01,2.202002691916126409e+01,2.202277748047682948e+01,3.628281303283023931e-04,4.006552522090119361e-01,1.240068108299910499e+01
7.480000000000000000e+02,3.186999999999999886e+02,2.202103093766007547e+01,2.201483812913235383e+01,2.202344105947392450e+01,9.879968930452572018e-04,2.202201893455312032e+01,2.202004294076703061e+01,2.202277748047682948e+01,3.605063599045978985e-04,4.007062032890501557e-01,1.240252899372986839e+01
7.490000000000000000e+02,3.191999999999999886e+02,2.202104039527340973e+01,2.201488892805195263e+01,2.202343504280929309e+01,9.815221274761315104e-04,2.202202191740088466e+01,2.202005887314593480e+01,2.202277748047682948e+01,3.581997062754706338e-04,4.007568633175999095e-01,1.240436660408238190e+01
7.500000000000000000e+02,3.196999999999999886e+02,2.202104980186811645e+01,2.201493939624806018e+01,2.202342907634720959e+01,9.750941287948435227e-04,2.202202489599691049e+01,2.202007470773932241e+01,2.202277748047682948e+01,3.559080699842587258e-04,4.008072339875456969e-01,1.240619397160691229e+01
7.510000000000000000e+02,3.201999999999999886e+02,2.202105915771764444e+01,2.201498953589717900e+01,2.202342315968619246e+01,9.687088811600034523e-04,2.202202786659880474e+01,2.202009044883648414e+01,2.202277748047682948e+01,3.536313522013511215e-04,4.008573169816866399e-01,1.240801115353074202e+01
7.520000000000000000e+02,3.206999999999999886e+02,2.202106846309400368e+01,2.201503934916150484e+01,2.202341729242721868e+01,9.623702689657251700e-04,2.202203083336296885e+01,2.202010609282503850e+01,2.202277748047682948e+01,3.513694547467721696e-04,4.009071139727497513e-01,1.240981820676018010e+01
7.530000000000000000e+02,3.211999999999999886e+02,2.202107771826805660e+01,2.201508883818832629e+01,2.202341147417540768e+01,9.560665740053303453e-04,2.202203378484206198e+01,2.202012165169405122e+01,2.202277748047682948e+01,3.491222801174449146e-04,4.009566266234551035e-01,1.241161518788231710e+01
7.540000000000000000e+02,3.216999999999999886e+02,2.202108692350865482e+01,2.201513800511204977e+01,2.202340570453800694e+01,9.498136563522172407e-04,2.202203673716500631e+01,2.202013710985230333e+01,2.202277748047682948e+01,3.468897313952384463e-04,4.010058565866248537e-01,1.241340215316681217e+01
7.550000000000000000e+02,3.221999999999999886e+02,2.202109607908389322e+01,2.201518685205275361e+01,2.202339998312627500e+01,9.435949259990177723e-04,2.202203967400989271e+01,2.202015248415789372e+01,2.202277748047682948e+01,3.446717123126253409e-04,4.010548055051804117e-01,1.241517915856762855e+01
7.560000000000000000e+02,3.226999999999999886e+02,2.202110518525969240e+01,2.201523538111558764e+01,2.202339430955355226e+01,9.374210522404520041e-04,2.202204260631193122e+01,2.202016776420745359e+01,2.202277748047682948e+01,3.424681272799446827e-04,4.011034750122381420e-01,1.241694625972498045e+01
7.570000000000000000e+02,3.231999999999999886e+02,2.202111424230135839e+01,2.201528359439371840e+01,2.202338868343686684e+01,9.312845286182821732e-04,2.202204552682997729e+01,2.202018295777273948e+01,2.202277748047682948e+01,3.402788812516677869e-04,4.011518667311897435e-01,1.241870351196698508e+01
7.580000000000000000e+02,3.236999999999999886e+02,2.202112325047209751e+01,2.201533149396430389e+01,2.202338310439592917e+01,9.251920220465871319e-04,2.202204844249414251e+01,2.202019805845005251e+01,2.202277748047682948e+01,3.381038799091737063e-04,4.011999822757237877e-01,1.242045097031148693e+01
7.590000000000000000e+02,3.241999999999999886e+02,2.202113221003401122e+01,2.201537908189312986e+01,2.202337757205427948e+01,9.191427898087850675e-04,2.202205135282381931e+01,2.202021306724420313e+01,2.202277748047682948e+01,3.359430294502267138e-04,4.012478232498977171e-01,1.242218868946776311e+01
7.600000000000000000e+02,3.246999999999999886e+02,2.202114112124813161e+01,2.201542636023082977e+01,2.202337208603634267e+01,9.131282517292340587e-04,2.202205424949985968e+01,2.202022799299640354e+01,2.202277748047682948e+01,3.337962367606206850e-04,4.012953912482093988e-01,1.242391672383825885e+01
7.610000000000000000e+02,3.251999999999999886e+02,2.202114998437348703e+01,2.201547333101536807e+01,2.202336664597177673e+01,9.071532571143859410e-04,2.202205713763060047e+01,2.202024283111637359e+01,2.202277748047682948e+01,3.316634093014165976e-04,4.013426878556479727e-01,1.242563512752044197e+01
7.620000000000000000e+02,3.256999999999999886e+02,2.202115879966819634e+01,2.201551999627053036e+01,2.202336125149209778e+01,9.012186841503851782e-04,2.202206001835234517e+01,2.202025758098404751e+01,2.202277748047682948e+01,3.295444551775033020e-04,4.013897146477677369e-01,1.242734395430840344e+01
7.630000000000000000e+02,3.261999999999999886e+02,2.202116756738872994e+01,2.201556635800771389e+01,2.202335590223187367e+01,8.953243523000757988e-04,2.202206289174102949e+01,2.202027224303643038e+01,2.202277748047682948e+01,3.274392830562923877e-04,4.014364731907125172e-01,1.242904325769463725e+01
7.640000000000000000e+02,3.266999999999999886e+02,2.202117628779026504e+01,2.201561241822492576e+01,2.202335059782763338e+01,8.894711854222119496e-04,2.202206575897568896e+01,2.202028681660484111e+01,2.202277748047682948e+01,3.253478022132104386e-04,4.014829650412969908e-01,1.243073309087168887e+01
7.650000000000000000e+02,3.271999999999999886e+02,2.202118496112689527e+01,2.201565817890613985e+01,2.202334533792050664e+01,8.836519605612913695e-04,2.202206861308745545e+01,2.202030130916633510e+01,2.202277748047682948e+01,3.232699225608977908e-04,4.015291917470775740e-01,1.243241350673387302e+01
7.660000000000000000e+02,3.276999999999999886e+02,2.202119358765077095e+01,2.201570364202427754e+01,2.202334012215284886e+01,8.778790543886766428e-04,2.202207146670516025e+01,2.202031570859638165e+01,2.202277748047682948e+01,3.212055545138613947e-04,4.015751548463915022e-01,1.243408455787907485e+01
7.670000000000000000e+02,3.281999999999999886e+02,2.202120216761343841e+01,2.201574880953673130e+01,2.202333495017109399e+01,8.721418607915762530e-04,2.202207430947423106e+01,2.202033002575264575e+01,2.202277748047682948e+01,3.191546091917375153e-04,4.016208558683983521e-01,1.243574629661019948e+01
7.680000000000000000e+02,3.286999999999999886e+02,2.202121070126456104e+01,2.201579368338993348e+01,2.202332982162339903e+01,8.664414706181836588e-04,2.202207714273517780e+01,2.202034425979394427e+01,2.202277748047682948e+01,3.171169982118346876e-04,4.016662963331938396e-01,1.243739877493709045e+01
7.690000000000000000e+02,3.291999999999999886e+02,2.202121918885292828e+01,2.201583826551581424e+01,2.202332473616098696e+01,8.607731439117231485e-04,2.202207996199684104e+01,2.202035841570901553e+01,2.202277748047682948e+01,3.150926338499694711e-04,4.017114777517821755e-01,1.243904204457792062e+01
7.700000000000000000e+02,3.296999999999999886e+02,2.202122763062515176e+01,2.201588255783597958e+01,2.202331969343849849e+01,8.551523972703337908e-04,2.202208278302242306e+01,2.202037247822788046e+01,2.202277748047682948e+01,3.130814288507542177e-04,4.017564016262024085e-01,1.244067615696111595e+01
7.710000000000000000e+02,3.301999999999999886e+02,2.202123602682781112e+01,2.201592656225768607e+01,2.202331469311255674e+01,8.495630265156446171e-04,2.202208558985432774e+01,2.202038646380129450e+01,2.202277748047682948e+01,3.110832966103726865e-04,4.018010694495652846e-01,1.244230116322673396e+01
7.720000000000000000e+02,3.306999999999999886e+02,2.202124437770508791e+01,2.201597028067507722e+01,2.202330973484188803e+01,8.440080370375319368e-04,2.202208838574212635e+01,2.202040036966804948e+01,2.202277748047682948e+01,3.090981511204405436e-04,4.018454827061008205e-01,1.244391711422834135e+01
7.730000000000000000e+02,3.311999999999999886e+02,2.202125268350005882e+01,2.201601371497182669e+01,2.202330481828928654e+01,8.384997065077174922e-04,2.202209118320656600e+01,2.202041418379355164e+01,2.202277748047682948e+01,3.071259068479834770e-04,4.018896428711905555e-01,1.244552406053437288e+01
7.740000000000000000e+02,3.316999999999999886e+02,2.202126094445543103e+01,2.201605686701722675e+01,2.202329994311966743e+01,8.330180661649574502e-04,2.202209396252159479e+01,2.202042792638926727e+01,2.202277748047682948e+01,3.051664789130502744e-04,4.019335514114800167e-01,1.244712205242999836e+01
7.750000000000000000e+02,3.321999999999999886e+02,2.202126916081112640e+01,2.201609973867006786e+01,2.202329510900034748e+01,8.275823489557706299e-04,2.202209674316008048e+01,2.202044157846217232e+01,2.202277748047682948e+01,3.032197829125517089e-04,4.019772097848867687e-01,1.244871113991853306e+01
7.760000000000000000e+02,3.326999999999999886e+02,2.202127733280703836e+01,2.201614233177559754e+01,2.202329031560072892e+01,8.221756119652580581e-04,2.202209950841900366e+01,2.202045515719507307e+01,2.202277748047682948e+01,3.012857350583501110e-04,4.020206194406661937e-01,1.245029137272308795e+01
7.770000000000000000e+02,3.331999999999999886e+02,2.202128546068131953e+01,2.201618464816709775e+01,2.202328556259417525e+01,8.168044661161679831e-04,2.202210226514743496e+01,2.202046865621520411e+01,2.202277748047682948e+01,2.993642521056334499e-04,4.020637818194573443e-01,1.245186280028820391e+01
7.780000000000000000e+02,3.336999999999999886e+02,2.202129354467059841e+01,2.201622668966572149e+01,2.202328084965579436e+01,8.114732835499056159e-04,2.202210501795414999e+01,2.202048207138704683e+01,2.202277748047682948e+01,2.974552513603362087e-04,4.021066983533596040e-01,1.245342547178132975e+01
7.790000000000000000e+02,3.341999999999999886e+02,2.202130158501070056e+01,2.201626845808145561e+01,2.202327617646299984e+01,8.061746241031120686e-04,2.202210775963480316e+01,2.202049541038659797e+01,2.202277748047682948e+01,2.955586506354213180e-04,4.021493704659646617e-01,1.245497943609451319e+01
7.800000000000000000e+02,3.346999999999999886e+02,2.202130958193587773e+01,2.201630995521162859e+01,2.202327154269613274e+01,8.009110245318100309e-04,2.202211049296040812e+01,2.202050867091134734e+01,2.202277748047682948e+01,2.936743683186348762e-04,4.021917995724126893e-01,1.245652474184581848e+01
7.810000000000000000e+02,3.351999999999999886e+02,2.202131753567932648e+01,2.201635118284121617e+01,2.202326694803820573e+01,7.956842189900833985e-04,2.202211321989831561e+01,2.202052185146033736e+01,2.202277748047682948e+01,2.918023233586324820e-04,4.022339870794516270e-01,1.245806143738094462e+01
7.820000000000000000e+02,3.356999999999999886e+02,2.202132544647299639e+01,2.201639214274503331e+01,2.202326239217421744e+01,7.904901643023999483e-04,2.202211593663729872e+01,2.202053495630869406e+01,2.202277748047682948e+01,2.899424351654447587e-04,4.022759343854739877e-01,1.245958957077477081e+01
7.830000000000000000e+02,3.361999999999999886e+02,2.202133331454741239e+01,2.201643283668433426e+01,2.202325787479217567e+01,7.853316144151536353e-04,2.202211864616182879e+01,2.202054798293299598e+01,2.202277748047682948e+01,2.880946237648606962e-04,4.023176428805848026e-01,1.246110918983283078e+01
7.840000000000000000e+02,3.366999999999999886e+02,2.202134114013200872e+01,2.201647326641022318e+01,2.202325339558163009e+01,7.802066261591234430e-04,2.202212134675816912e+01,2.202056093350584831e+01,2.202277748047682948e+01,2.862588096435604297e-04,4.023591139466499156e-01,1.246262034209291691e+01
7.850000000000000000e+02,3.371999999999999886e+02,2.202134892345511474e+01,2.201651343366123470e+01,2.202324895423610585e+01,7.751190274858113733e-04,2.202212404248260214e+01,2.202057380442762735e+01,2.202277748047682948e+01,2.844349138589740843e-04,4.024003489573357850e-01,1.246412307482653326e+01
7.860000000000000000e+02,3.376999999999999886e+02,2.202135666474366360e+01,2.201655334016506060e+01,2.202324455045026497e+01,7.700599032218250449e-04,2.202212672464688481e+01,2.202058660484044239e+01,2.202277748047682948e+01,2.826228579608803517e-04,4.024413492781765411e-01,1.246561743504035213e+01
7.870000000000000000e+02,3.381999999999999886e+02,2.202136436422344801e+01,2.201659298763830819e+01,2.202324018392118887e+01,7.650357941148770019e-04,2.202212940001756181e+01,2.202059932842933421e+01,2.202277748047682948e+01,2.808225640023762309e-04,4.024821162665965790e-01,1.246710346947783954e+01
7.880000000000000000e+02,3.386999999999999886e+02,2.202137202211907052e+01,2.201663237778464577e+01,2.202323585434869102e+01,7.600439884264131602e-04,2.202213206610749552e+01,2.202061197813064553e+01,2.202277748047682948e+01,2.790339546240859264e-04,4.025226512720033178e-01,1.246858122462061402e+01
7.890000000000000000e+02,3.391999999999999886e+02,2.202137963865386183e+01,2.201667151229898423e+01,2.202323156143585692e+01,7.550880082101013319e-04,2.202213472666207039e+01,2.202062455064565327e+01,2.202277748047682948e+01,2.772569528642874494e-04,4.025629556357901984e-01,1.247005074668999214e+01
7.900000000000000000e+02,3.396999999999999886e+02,2.202138721405000155e+01,2.201671039286254228e+01,2.202322730488581115e+01,7.501648922614989482e-04,2.202213737894226142e+01,2.202063704915774167e+01,2.202277748047682948e+01,2.754914823829859817e-04,4.026030306914041845e-01,1.247151208164841485e+01
7.910000000000000000e+02,3.401999999999999886e+02,2.202139474852876333e+01,2.201674902114670473e+01,2.202322308440625420e+01,7.452703770412176087e-04,2.202214001890580519e+01,2.202064947815172147e+01,2.202277748047682948e+01,2.737374672867203028e-04,4.026428777644235901e-01,1.247296527520097520e+01
7.920000000000000000e+02,3.406999999999999886e+02,2.202140224230967291e+01,2.201678739881215208e+01,2.202321889970597013e+01,7.404086749999333516e-04,2.202214265098467294e+01,2.202066183363467289e+01,2.202277748047682948e+01,2.719948321680862422e-04,4.026824981725523611e-01,1.247441037279676124e+01
7.930000000000000000e+02,3.411999999999999886e+02,2.202140969561139983e+01,2.201682552750799360e+01,2.202321475049703281e+01,7.355865020879255849e-04,2.202214528211348821e+01,2.202067410910931144e+01,2.202277748047682948e+01,2.702635021450988011e-04,4.027218932257239370e-01,1.247584741963042454e+01
7.940000000000000000e+02,3.416999999999999886e+02,2.202141710865168278e+01,2.201686340887206583e+01,2.202321063649227639e+01,7.307905087363335923e-04,2.202214789916041937e+01,2.202068631814294619e+01,2.202277748047682948e+01,2.685434028476411440e-04,4.027610642260831542e-01,1.247727646064347340e+01
7.950000000000000000e+02,3.421999999999999886e+02,2.202142448164677901e+01,2.201690104453285102e+01,2.202320655740783195e+01,7.260271692837567915e-04,2.202215050881606118e+01,2.202069845447749685e+01,2.202277748047682948e+01,2.668344603303519891e-04,4.028000124681143657e-01,1.247869754052588931e+01
7.960000000000000000e+02,3.426999999999999886e+02,2.202143181481176626e+01,2.201693843610610912e+01,2.202320251296207942e+01,7.212979706555765072e-04,2.202215311278242282e+01,2.202071051684110969e+01,2.202277748047682948e+01,2.651366012255568249e-04,4.028387392386158505e-01,1.248011070371733666e+01
7.970000000000000000e+02,3.431999999999999886e+02,2.202143910836098684e+01,2.201697558519861175e+01,2.202319850287504721e+01,7.165929430574837205e-04,2.202215570130404387e+01,2.202072251541792980e+01,2.202277748047682948e+01,2.634497525737206449e-04,4.028772458167951265e-01,1.248151599440870463e+01
7.980000000000000000e+02,3.436999999999999886e+02,2.202144636250690724e+01,2.201701249340515787e+01,2.202319452686995405e+01,7.119298964806989542e-04,2.202215829240338962e+01,2.202073443261042485e+01,2.202277748047682948e+01,2.617738419589566855e-04,4.029155334742857697e-01,1.248291345654346074e+01
7.990000000000000000e+02,3.441999999999999886e+02,2.202145357746187315e+01,2.201704916231181741e+01,2.202319058467071500e+01,7.072856756662249979e-04,2.202216086313753962e+01,2.202074629178620668e+01,2.202277748047682948e+01,2.601087973617414095e-04,4.029536034752096429e-01,1.248430313381911994e+01
8.000000000000000000e+02,3.446999999999999886e+02,2.202146075343607023e+01,2.201708559349199135e+01,2.202318667600490087e+01,7.026788007430900904e-04,2.202216343223681250e+01,2.202075807463532797e+01,2.202277748047682948e+01,2.584545473378181647e-04,4.029914570762270221e-01,1.248568506968844716e+01
8.010000000000000000e+02,3.451999999999999886e+02,2.202146789063924359e+01,2.201712178851022728e+01,2.202318280060113764e+01,6.980986493510136842e-04,2.202216598928859526e+01,2.202076979198989193e+01,2.202277748047682948e+01,2.568110208449397793e-04,4.030290955265565800e-01,1.248705930736108272e+01
8.020000000000000000e+02,3.456999999999999886e+02,2.202147498927953961e+01,2.201715774892030453e+01,2.202317895819117055e+01,6.935580608210509300e-04,2.202216854734036033e+01,2.202078143121871889e+01,2.202277748047682948e+01,2.551781473298197871e-04,4.030665200680556559e-01,1.248842588980473067e+01
8.030000000000000000e+02,3.461999999999999886e+02,2.202148204956460731e+01,2.201719347626572088e+01,2.202317514850770408e+01,6.890407905529464866e-04,2.202217109035516174e+01,2.202079300877405288e+01,2.202277748047682948e+01,2.535558567060317795e-04,4.031037319352434589e-01,1.248978485974654795e+01
8.040000000000000000e+02,3.466999999999999886e+02,2.202148907170043657e+01,2.201722897207943319e+01,2.202317137128622804e+01,6.845565936215383283e-04,2.202217362829405900e+01,2.202080451510681414e+01,2.202277748047682948e+01,2.519440793657855759e-04,4.031407323553365396e-01,1.249113625967460095e+01
8.050000000000000000e+02,3.471999999999999886e+02,2.202149605589232451e+01,2.201726423788458931e+01,2.202316762626461610e+01,6.800970129276289692e-04,2.202217615290525288e+01,2.202081595887939613e+01,2.202277748047682948e+01,2.503427461466955595e-04,4.031775225483246738e-01,1.249248013183908768e+01
8.060000000000000000e+02,3.476999999999999886e+02,2.202150300234420044e+01,2.201729927519405905e+01,2.202316391318214883e+01,6.756611907915785345e-04,2.202217866353499076e+01,2.202082734115341012e+01,2.202277748047682948e+01,2.487517883530746790e-04,4.032141037270024486e-01,1.249381651825374107e+01
8.070000000000000000e+02,3.481999999999999886e+02,2.202150991125861168e+01,2.201733408551130111e+01,2.202316023178039472e+01,6.712692506642352992e-04,2.202218118050927487e+01,2.202083864200794849e+01,2.202277748047682948e+01,2.471711377165724892e-04,4.032504770969783103e-01,1.249514546069719323e+01
8.080000000000000000e+02,3.486999999999999886e+02,2.202151678283797764e+01,2.201736867032897749e+01,2.202315658180329194e+01,6.669002141341795736e-04,2.202218368305211271e+01,2.202084988262384257e+01,2.202277748047682948e+01,2.456007264590898847e-04,4.032866438567852541e-01,1.249646700071414784e+01
8.090000000000000000e+02,3.491999999999999886e+02,2.202152361728256125e+01,2.201740303113085417e+01,2.202315296299627079e+01,6.625614759654487908e-04,2.202218617875852757e+01,2.202086105580659492e+01,2.202277748047682948e+01,2.440404872064730021e-04,4.033226051978692772e-01,1.249778117961695045e+01
8.100000000000000000e+02,3.496999999999999886e+02,2.202153041479236251e+01,2.201743716939008166e+01,2.202314937510653436e+01,6.582500789755654346e-04,2.202218866487133653e+01,2.202087216471338849e+01,2.202277748047682948e+01,2.424903530665919852e-04,4.033583623046414490e-01,1.249908803848661520e+01
8.110000000000000000e+02,3.501999999999999886e+02,2.202153717556592483e+01,2.201747108656995522e+01,2.202314581788459691e+01,6.539679115337090638e-04,2.202219114347745688e+01,2.202088320765439278e+01,2.202277748047682948e+01,2.409502575948186331e-04,4.033939163545485207e-01,1.250038761817431698e+01
8.120000000000000000e+02,3.506999999999999886e+02,2.202154389980082527e+01,2.201750478412454370e+01,2.202314229108126042e+01,6.497105921076132230e-04,2.202219361039293233e+01,2.202089418920871822e+01,2.202277748047682948e+01,2.394201347654725798e-04,4.034292685180872473e-01,1.250167995930266152e+01
8.130000000000000000e+02,3.511999999999999886e+02,2.202155058769369589e+01,2.201753826349838050e+01,2.202313879445131306e+01,6.454813003594593590e-04,2.202219606899405591e+01,2.202090510639333587e+01,2.202277748047682948e+01,2.378999189858563464e-04,4.034644199588602320e-01,1.250296510226691460e+01
8.140000000000000000e+02,3.516999999999999886e+02,2.202155723943955579e+01,2.201757152612628232e+01,2.202313532774897098e+01,6.412879345560840378e-04,2.202219852737411188e+01,2.202091595150499970e+01,2.202277748047682948e+01,2.363895451044825376e-04,4.034993718336118973e-01,1.250424308723630240e+01
8.150000000000000000e+02,3.521999999999999886e+02,2.202156385523353421e+01,2.201760457343354460e+01,2.202313189073233701e+01,6.371088127238656905e-04,2.202220096404625949e+01,2.202092674642080894e+01,2.202277748047682948e+01,2.348889484022011654e-04,4.035341252922686195e-01,1.250551395415528155e+01
8.160000000000000000e+02,3.526999999999999886e+02,2.202157043526817759e+01,2.201763740683579940e+01,2.202312848316047678e+01,6.329736737334380704e-04,2.202220340894191253e+01,2.202093746159444265e+01,2.202277748047682948e+01,2.333980645986527113e-04,4.035686814779886333e-01,1.250677774274479148e+01
8.170000000000000000e+02,3.531999999999999886e+02,2.202157697973667538e+01,2.201767002773991067e+01,2.202312510479470475e+01,6.288473428116870016e-04,2.202220582707948537e+01,2.202094813239386539e+01,2.202277748047682948e+01,2.319168298116151806e-04,4.036030415272148786e-01,1.250803449250362931e+01
8.180000000000000000e+02,3.536999999999999886e+02,2.202158348882945660e+01,2.201770243754220502e+01,2.202312175539811534e+01,6.247708147519539157e-04,2.202220825964420925e+01,2.202095871801470395e+01,2.202277748047682948e+01,2.304451806373416665e-04,4.036372065696575695e-01,1.250928424270949435e+01
8.190000000000000000e+02,3.541999999999999886e+02,2.202158996273774250e+01,2.201773463763158389e+01,2.202311843473610509e+01,6.207026102681623874e-04,2.202221066534800897e+01,2.202096926012747602e+01,2.202277748047682948e+01,2.289830540092439761e-04,4.036711777284257008e-01,1.251052703242035236e+01
8.200000000000000000e+02,3.546999999999999886e+02,2.202159640165034560e+01,2.201776662938625506e+01,2.202311514257502267e+01,6.166635275733284901e-04,2.202221306517791888e+01,2.202097973812277232e+01,2.202277748047682948e+01,2.275303873463069781e-04,4.037049561199846370e-01,1.251176290047573048e+01
8.210000000000000000e+02,3.551999999999999886e+02,2.202160280575556683e+01,2.201779841417592110e+01,2.202311187868337683e+01,6.126541426467574901e-04,2.202221545989821294e+01,2.202099015161292073e+01,2.202277748047682948e+01,2.260871184537156190e-04,4.037385428542490939e-01,1.251299188549779906e+01
8.220000000000000000e+02,3.556999999999999886e+02,2.202160917524058092e+01,2.201782999336096580e+01,2.202310864283213476e+01,6.086740921734145379e-04,2.202221784933275472e+01,2.202100050114840712e+01,2.202277748047682948e+01,2.246531855597970256e-04,4.037719390345927972e-01,1.251421402589271459e+01
8.230000000000000000e+02,3.561999999999999886e+02,2.202161551029175968e+01,2.201786136829312213e+01,2.202310543479353910e+01,6.047229989690620141e-04,2.202222023329072798e+01,2.202101078729279138e+01,2.202277748047682948e+01,2.232285272856924423e-04,4.038051457579065473e-01,1.251542935985173521e+01
8.240000000000000000e+02,3.566999999999999886e+02,2.202162181109461159e+01,2.201789254031511689e+01,2.202310225434196767e+01,6.007908911452428027e-04,2.202222260198575654e+01,2.202102102020346663e+01,2.202277748047682948e+01,2.218130826614892923e-04,4.038381641146360224e-01,1.251663792535257613e+01
8.250000000000000000e+02,3.571999999999999886e+02,2.202162807783312815e+01,2.201792351076017340e+01,2.202309910125285697e+01,5.968888946403526395e-04,2.202222496672776941e+01,2.202103118893848688e+01,2.202277748047682948e+01,2.204067911488058408e-04,4.038709951888053706e-01,1.251783976016040256e+01
8.260000000000000000e+02,3.576999999999999886e+02,2.202163431069074306e+01,2.201795428095331175e+01,2.202309597530368279e+01,5.930136563249734094e-04,2.202222732434706742e+01,2.202104129703441870e+01,2.202277748047682948e+01,2.190095925817482007e-04,4.039036400580652830e-01,1.251903490182921530e+01
8.270000000000000000e+02,3.581999999999999886e+02,2.202164050984980292e+01,2.201798485221047130e+01,2.202309287627455348e+01,5.891614971527816625e-04,2.202222967134695608e+01,2.202105134835264977e+01,2.202277748047682948e+01,2.176214272067562264e-04,4.039360997937497255e-01,1.252022338770293963e+01
8.280000000000000000e+02,3.586999999999999886e+02,2.202164667549170574e+01,2.201801522583950899e+01,2.202308980394596105e+01,5.853300026701468810e-04,2.202223200549437720e+01,2.202106134548903427e+01,2.202277748047682948e+01,2.162422356372728038e-04,4.039683754608755506e-01,1.252140525491662437e+01
8.290000000000000000e+02,3.591999999999999886e+02,2.202165280779662737e+01,2.201804540313823821e+01,2.202308675810134275e+01,5.815300003355393463e-04,2.202223433779696293e+01,2.202107127779629181e+01,2.202277748047682948e+01,2.148719589427922755e-04,4.040004681182252644e-01,1.252258054039761070e+01
8.300000000000000000e+02,3.596999999999999886e+02,2.202165890694409356e+01,2.201807538539729592e+01,2.202308373852466872e+01,5.777579167764462396e-04,2.202223666486086984e+01,2.202108114902731728e+01,2.202277748047682948e+01,2.135105385186753251e-04,4.040323788183433629e-01,1.252374928086676142e+01
8.310000000000000000e+02,3.601999999999999886e+02,2.202166497311300120e+01,2.201810517389864330e+01,2.202308074500281165e+01,5.739933832884287377e-04,2.202223896649628898e+01,2.202109097972971341e+01,2.202277748047682948e+01,2.121579161542260319e-04,4.040641086076091071e-01,1.252491151283948767e+01
8.320000000000000000e+02,3.606999999999999886e+02,2.202167100648001963e+01,2.201813476991427976e+01,2.202307777732346139e+01,5.702745575361013340e-04,2.202224128103755518e+01,2.202110073192248407e+01,2.202277748047682948e+01,2.108140340910896293e-04,4.040956585262398537e-01,1.252606727262706166e+01
8.330000000000000000e+02,3.611999999999999886e+02,2.202167700722220545e+01,2.201816417470945453e+01,2.202307483527655307e+01,5.665758484333414209e-04,2.202224358307064023e+01,2.202111043137377067e+01,2.202277748047682948e+01,2.094788348774192621e-04,4.041270296083694924e-01,1.252721659633762918e+01
8.340000000000000000e+02,3.616999999999999886e+02,2.202168297551538956e+01,2.201819338954040362e+01,2.202307191865284253e+01,5.628923195437571811e-04,2.202224586783493265e+01,2.202112008319584646e+01,2.202277748047682948e+01,2.081522614706368581e-04,4.041582228820397860e-01,1.252835951987744245e+01
8.350000000000000000e+02,3.621999999999999886e+02,2.202168891153387520e+01,2.201822241565463756e+01,2.202306902724577853e+01,5.592370750741746050e-04,2.202224814860894853e+01,2.202112967445880187e+01,2.202277748047682948e+01,2.068342572243661614e-04,4.041892393692764762e-01,1.252949607895194184e+01
8.360000000000000000e+02,3.626999999999999886e+02,2.202169481545139007e+01,2.201825125429207830e+01,2.202306616084974067e+01,5.556129038087155103e-04,2.202225042835519986e+01,2.202113920254758028e+01,2.202277748047682948e+01,2.055247658368103696e-04,4.042200800860971666e-01,1.253062630906688568e+01
8.370000000000000000e+02,3.631999999999999886e+02,2.202170068744122133e+01,2.201827990668400403e+01,2.202306331926133609e+01,5.520019580375836073e-04,2.202225268939925940e+01,2.202114868548318327e+01,2.202277748047682948e+01,2.042237313986641127e-04,4.042507460425713295e-01,1.253175024552957062e+01
8.380000000000000000e+02,3.636999999999999886e+02,2.202170652767470216e+01,2.201830837405387697e+01,2.202306050227763379e+01,5.484207698088540157e-04,2.202225494844451248e+01,2.202115810690489184e+01,2.202277748047682948e+01,2.029310983555260067e-04,4.042812382428290219e-01,1.253286792344975353e+01
8.390000000000000000e+02,3.641999999999999886e+02,2.202171233632310532e+01,2.201833665761631664e+01,2.202305770969871901e+01,5.448609793274210083e-04,2.202225719730243370e+01,2.202116747534377694e+01,2.202277748047682948e+01,2.016468115545200245e-04,4.043115576851311621e-01,1.253397937774096427e+01
8.400000000000000000e+02,3.646999999999999886e+02,2.202171811355639974e+01,2.201836475857876252e+01,2.202305494132539110e+01,5.413307418647844704e-04,2.202225944429826399e+01,2.202117678281453550e+01,2.202277748047682948e+01,2.003708161687977826e-04,4.043417053618750812e-01,1.253508464312146131e+01
8.410000000000000000e+02,3.651999999999999886e+02,2.202172385954374789e+01,2.201839267814053258e+01,2.202305219696043181e+01,5.378261331673628081e-04,2.202226168567691644e+01,2.202118603341057934e+01,2.202277748047682948e+01,1.991030577402883614e-04,4.043716822596356009e-01,1.253618375411540065e+01
8.420000000000000000e+02,3.656999999999999886e+02,2.202172957445374379e+01,2.201842041749225487e+01,2.202304947640741872e+01,5.343281748963158925e-04,2.202226390262864086e+01,2.202119524627884672e+01,2.202277748047682948e+01,1.978434822055094187e-04,4.044014893592201565e-01,1.253727674505392997e+01
8.430000000000000000e+02,3.661999999999999886e+02,2.202173525845321223e+01,2.201844797781746621e+01,2.202304677947272182e+01,5.308671925309166361e-04,2.202226612564574282e+01,2.202120439126068163e+01,2.202277748047682948e+01,1.965920358229733219e-04,4.044311276356708507e-01,1.253836365007624387e+01
8.440000000000000000e+02,3.666999999999999886e+02,2.202174091170890691e+01,2.201847536029140784e+01,2.202304410596305928e+01,5.274209388686892973e-04,2.202226833264777639e+01,2.202121349077003742e+01,2.202277748047682948e+01,1.953486652278745494e-04,4.044605980583377836e-01,1.253944450313060344e+01
8.450000000000000000e+02,3.671999999999999886e+02,2.202174653438628837e+01,2.201850256608131318e+01,2.202304145568727378e+01,5.240083101393890660e-04,2.202227054269642892e+01,2.202122252607614783e+01,2.202277748047682948e+01,1.941133174190227506e-04,4.044899015908818840e-01,1.254051933797560636e+01
8.460000000000000000e+02,3.676999999999999886e+02,2.202175212664998938e+01,2.201852959634776141e+01,2.202303882845594529e+01,5.206156848059167140e-04,2.202227274233479548e+01,2.202123151096518328e+01,2.202277748047682948e+01,1.928859396973798667e-04,4.045190391913154326e-01,1.254158818818101651e+01
8.470000000000000000e+02,3.681999999999999886e+02,2.202175768866415950e+01,2.201855645224303970e+01,2.202303622408047090e+01,5.172349372568976235e-04,2.202227492360141525e+01,2.202124045372690375e+01,2.202277748047682948e+01,1.916664797404286750e-04,4.045480118120535207e-01,1.254265108712889010e+01
8.480000000000000000e+02,3.686999999999999886e+02,2.202176322059134250e+01,2.201858313490997077e+01,2.202303364237467420e+01,5.138831839541137952e-04,2.202227710377529490e+01,2.202124933740739010e+01,2.202277748047682948e+01,1.904548856554082810e-04,4.045768203999292045e-01,1.254370806801485294e+01
8.490000000000000000e+02,3.691999999999999886e+02,2.202176872259375173e+01,2.201860964548773580e+01,2.202303108315215141e+01,5.105551162592602416e-04,2.202227927771001248e+01,2.202125816747749099e+01,2.202277748047682948e+01,1.892511057149107916e-04,4.046054658962354722e-01,1.254475916384873635e+01
8.500000000000000000e+02,3.696999999999999886e+02,2.202177419483250986e+01,2.201863598510438891e+01,2.202302854623042094e+01,5.072465854023372163e-04,2.202228144141791333e+01,2.202126694824710640e+01,2.202277748047682948e+01,1.880550886967824638e-04,4.046339492367461710e-01,1.254580440745601955e+01
8.510000000000000000e+02,3.701999999999999886e+02,2.202177963746821732e+01,2.201866215488194456e+01,2.202302603142603132e+01,5.039528938451357139e-04,2.202228359036206129e+01,2.202127568457437334e+01,2.202277748047682948e+01,1.868667836531134256e-04,4.046622713517705749e-01,1.254684383147856330e+01
8.520000000000000000e+02,3.706999999999999886e+02,2.202178505065988290e+01,2.201868815593510220e+01,2.202302353855893458e+01,5.006894610780445766e-04,2.202228574012096018e+01,2.202128436119880561e+01,2.202277748047682948e+01,1.856861399681516902e-04,4.046904331661774212e-01,1.254787746837587292e+01
8.530000000000000000e+02,3.711999999999999886e+02,2.202179043456628449e+01,2.201871398937078794e+01,2.202302106744922838e+01,4.974534501270150028e-04,2.202228788801641102e+01,2.202129298111615796e+01,2.202277748047682948e+01,1.845131073791132781e-04,4.047184355994246641e-01,1.254890535042596511e+01
8.540000000000000000e+02,3.716999999999999886e+02,2.202179578934545034e+01,2.201873965628871233e+01,2.202301861791897508e+01,4.942290169997369054e-04,2.202229001836245104e+01,2.202130156032844965e+01,2.202277748047682948e+01,1.833476359508551192e-04,4.047462795655821788e-01,1.254992750972642490e+01
8.550000000000000000e+02,3.721999999999999886e+02,2.202180111515406935e+01,2.201876515778112520e+01,2.202301618979106834e+01,4.910252517201935943e-04,2.202229214040578853e+01,2.202131008990235017e+01,2.202277748047682948e+01,1.821896760870060411e-04,4.047739659733858852e-01,1.255094397819547325e+01
8.560000000000000000e+02,3.726999999999999886e+02,2.202180641214818735e+01,2.201879049493375007e+01,2.202301378289109124e+01,4.878463438556218234e-04,2.202229425849204247e+01,2.202131856580433222e+01,2.202277748047682948e+01,1.810391784875396346e-04,4.048014957262622837e-01,1.255195478757286587e+01
8.570000000000000000e+02,3.731999999999999886e+02,2.202181168048318938e+01,2.201881566882406815e+01,2.202301139704463395e+01,4.846861344559209124e-04,2.202229636661764545e+01,2.202132699434873331e+01,2.202277748047682948e+01,1.798960942266918247e-04,4.048288697223389465e-01,1.255295996942101766e+01
8.580000000000000000e+02,3.736999999999999886e+02,2.202181692031356519e+01,2.201884068052305921e+01,2.202300903207957461e+01,4.815449344635615802e-04,2.202229846524802781e+01,2.202133537537910257e+01,2.202277748047682948e+01,1.787603746739141030e-04,4.048560888545093550e-01,1.255395955512592998e+01
8.590000000000000000e+02,3.741999999999999886e+02,2.202182213179262860e+01,2.201886553109445899e+01,2.202300668782410753e+01,4.784300836361493419e-04,2.202230056187626417e+01,2.202134370170899302e+01,2.202277748047682948e+01,1.776319715275892605e-04,4.048831540104521620e-01,1.255495357589818362e+01
8.600000000000000000e+02,3.746999999999999886e+02,2.202182731507333457e+01,2.201889022159517495e+01,2.202300436410911288e+01,4.753276731282766944e-04,2.202230264274646387e+01,2.202135198740020527e+01,2.202277748047682948e+01,1.765108367961571898e-04,4.049100660726528411e-01,1.255594206277390690e+01
8.610000000000000000e+02,3.751999999999999886e+02,2.202183247030755808e+01,2.201891475307467161e+01,2.202300206076624178e+01,4.722529358822383965e-04,2.202230472324344035e+01,2.202136021737167582e+01,2.202277748047682948e+01,1.753969228260230620e-04,4.049368259184376040e-01,1.255692504661581843e+01
8.620000000000000000e+02,3.756999999999999886e+02,2.202183759764645643e+01,2.201893912657538266e+01,2.202299977762765693e+01,4.692037746111562104e-04,2.202230680142106678e+01,2.202136839387184608e+01,2.202277748047682948e+01,1.742901822828441872e-04,4.049634344200200853e-01,1.255790255811415435e+01
8.630000000000000000e+02,3.761999999999999886e+02,2.202184269724050125e+01,2.201896334313309467e+01,2.202299751452869359e+01,4.661650946320643847e-04,2.202230886233513374e+01,2.202137653214586877e+01,2.202277748047682948e+01,1.731905681341076441e-04,4.049898924445233805e-01,1.255887462778761510e+01
8.640000000000000000e+02,3.766999999999999886e+02,2.202184776923909482e+01,2.201898740377744090e+01,2.202299527130398005e+01,4.631445947862330927e-04,2.202231091383388062e+01,2.202138462464430901e+01,2.202277748047682948e+01,1.720980336267065943e-04,4.050162008539868741e-01,1.255984128598432115e+01
8.650000000000000000e+02,3.771999999999999886e+02,2.202185281379079385e+01,2.201901130952970220e+01,2.202299304779071676e+01,4.601562791517473214e-04,2.202231297006994737e+01,2.202139265751164032e+01,2.202277748047682948e+01,1.710125323867974975e-04,4.050423605054412346e-01,1.256080256288294450e+01
8.660000000000000000e+02,3.776999999999999886e+02,2.202185783104382466e+01,2.201903506140581257e+01,2.202299084382720551e+01,4.571768037953235966e-04,2.202231500784762019e+01,2.202140065424002913e+01,2.202277748047682948e+01,1.699340182833233447e-04,4.050683722508973683e-01,1.256175848849333576e+01
8.670000000000000000e+02,3.781999999999999886e+02,2.202186282114519145e+01,2.201905866041362358e+01,2.202298865925273930e+01,4.542218041623895513e-04,2.202231704294935355e+01,2.202140859934102934e+01,2.202277748047682948e+01,1.688624455522300496e-04,4.050942369374010421e-01,1.256270909265777469e+01
8.680000000000000000e+02,3.786999999999999886e+02,2.202186778424122338e+01,2.201908210755569684e+01,2.202298649390789365e+01,4.512870010022015000e-04,2.202231907124222587e+01,2.202141649724022088e+01,2.202277748047682948e+01,1.677977686696688971e-04,4.051199554070720743e-01,1.256365440505170028e+01
8.690000000000000000e+02,3.791999999999999886e+02,2.202187272047762789e+01,2.201910540382676373e+01,2.202298434763508439e+01,4.483617345965380981e-04,2.202232108221222617e+01,2.202142435874302961e+01,2.202277748047682948e+01,1.667399424673404480e-04,4.051455284970896242e-01,1.256459445518483342e+01
8.700000000000000000e+02,3.796999999999999886e+02,2.202187762999888676e+01,2.201912855021531001e+01,2.202298222027675223e+01,4.454670279423812197e-04,2.202232309702682755e+01,2.202143216297094597e+01,2.202277748047682948e+01,1.656889220605457444e-04,4.051709570397585836e-01,1.256552927240191231e+01
8.710000000000000000e+02,3.801999999999999886e+02,2.202188251294946397e+01,2.201915154770411220e+01,2.202298011167813030e+01,4.425844397470217180e-04,2.202232509738920996e+01,2.202143992850971799e+01,2.202277748047682948e+01,1.646446628238269706e-04,4.051962418625559836e-01,1.256645888588377957e+01
8.720000000000000000e+02,3.806999999999999886e+02,2.202188736947224612e+01,2.201917439726843995e+01,2.202297802168461160e+01,4.397194068215783602e-04,2.202232708887906654e+01,2.202144765006542571e+01,2.202277748047682948e+01,1.636071204725954623e-04,4.052213837880919156e-01,1.256738332464816565e+01
8.730000000000000000e+02,3.811999999999999886e+02,2.202189219970971834e+01,2.201919709987752327e+01,2.202297595014295695e+01,4.368776329267832614e-04,2.202232907734264344e+01,2.202145532207679324e+01,2.202277748047682948e+01,1.625762509965063989e-04,4.052463836342140580e-01,1.256830261755075639e+01
8.740000000000000000e+02,3.816999999999999886e+02,2.202189700380368365e+01,2.201921965649312085e+01,2.202297389690180651e+01,4.340572272868836582e-04,2.202233106103097171e+01,2.202146294657639558e+01,2.202277748047682948e+01,1.615520107244709542e-04,4.052712422139849169e-01,1.256921679328593022e+01
8.750000000000000000e+02,3.821999999999999886e+02,2.202190178189508529e+01,2.201924206807289153e+01,2.202297186181039734e+01,4.312490937964900289e-04,2.202233303098888229e+01,2.202147053280128830e+01,2.202277748047682948e+01,1.605343561715634525e-04,4.052959603357323415e-01,1.257012588038777068e+01
8.760000000000000000e+02,3.826999999999999886e+02,2.202190653412394639e+01,2.201926433556540275e+01,2.202296984471873387e+01,4.284724355777185878e-04,2.202233500655952270e+01,2.202147806168837008e+01,2.202277748047682948e+01,1.595232442656760560e-04,4.053205388030887701e-01,1.257102990723098124e+01
8.770000000000000000e+02,3.831999999999999886e+02,2.202191126063012661e+01,2.201928645991531397e+01,2.202296784547936781e+01,4.256931930687462575e-04,2.202233695382319567e+01,2.202148556743705754e+01,2.202277748047682948e+01,1.585186321121528929e-04,4.053449784149836255e-01,1.257192890203170954e+01
8.780000000000000000e+02,3.836999999999999886e+02,2.202191596155197217e+01,2.201930844205953619e+01,2.202296586394393074e+01,4.229474560124175117e-04,2.202233890900798485e+01,2.202149301409595950e+01,2.202277748047682948e+01,1.575204771681769020e-04,4.053692799656968826e-01,1.257282289284845334e+01
8.790000000000000000e+02,3.841999999999999886e+02,2.202192063702754155e+01,2.201933028292932093e+01,2.202296389996812209e+01,4.202099937479002677e-04,2.202234084702129024e+01,2.202150042703379285e+01,2.202277748047682948e+01,1.565287371479137440e-04,4.053934442448935971e-01,1.257371190758298951e+01
8.800000000000000000e+02,3.846999999999999886e+02,2.202192528719372788e+01,2.201935198344924771e+01,2.202296195340607809e+01,4.175096642337584808e-04,2.202234279685796281e+01,2.202150777752949296e+01,2.202277748047682948e+01,1.555433700684879367e-04,4.054174720376358954e-01,1.257459597398122142e+01
8.810000000000000000e+02,3.851999999999999886e+02,2.202192991218785423e+01,2.201937354453874462e+01,2.202296002411418385e+01,4.147999223326320197e-04,2.202234471211018629e+01,2.202151511226552216e+01,2.202277748047682948e+01,1.545643341809380144e-04,4.054413641244005717e-01,1.257547511963397113e+01
8.820000000000000000e+02,3.856999999999999886e+02,2.202193451214479936e+01,2.201939496711043986e+01,2.202295811195114084e+01,4.121228853099828302e-04,2.202234663503011092e+01,2.202152238925948780e+01,2.202277748047682948e+01,1.535915880450688703e-04,4.054651212811503092e-01,1.257634937197806657e+01
8.830000000000000000e+02,3.861999999999999886e+02,2.202193908719983639e+01,2.201941625207042108e+01,2.202295621677438575e+01,4.094665500368796897e-04,2.202234855374987177e+01,2.202152962064980102e+01,2.202277748047682948e+01,1.526250905176754506e-04,4.054887442793018715e-01,1.257721875829693303e+01
8.840000000000000000e+02,3.866999999999999886e+02,2.202194363748752437e+01,2.201943740032018937e+01,2.202295433844422234e+01,4.068235370129379743e-04,2.202235046102453708e+01,2.202153681395051166e+01,2.202277748047682948e+01,1.516648006638168528e-04,4.055122338857972686e-01,1.257808330572168742e+01
8.850000000000000000e+02,3.871999999999999886e+02,2.202194816314112913e+01,2.201945841275382421e+01,2.202295247682095081e+01,4.041997628896730347e-04,2.202235236290401943e+01,2.202154396337823883e+01,2.202277748047682948e+01,1.507106778855494503e-04,4.055355908631128048e-01,1.257894304123179019e+01
8.860000000000000000e+02,3.876999999999999886e+02,2.202195266429368203e+01,2.201947929026025008e+01,2.202295063176724099e+01,4.015911471821416619e-04,2.202235425544086311e+01,2.202155107314650095e+01,2.202277748047682948e+01,1.497626818190049894e-04,4.055588159692959938e-01,1.257979799165609691e+01
8.870000000000000000e+02,3.881999999999999886e+02,2.202195714107741153e+01,2.201950003372258635e+01,2.202294880314584447e+01,3.989893591002688193e-04,2.202235613043651341e+01,2.202155815171830966e+01,2.202277748047682948e+01,1.488207723639120052e-04,4.055819099579772158e-01,1.258064818367354398e+01
8.880000000000000000e+02,3.886999999999999886e+02,2.202196159362334171e+01,2.201952064401753972e+01,2.202294699082137086e+01,3.964294092172984565e-04,2.202235802303255952e+01,2.202156516421412391e+01,2.202277748047682948e+01,1.478849097111815296e-04,4.056048735783983616e-01,1.258149364381404034e+01
8.890000000000000000e+02,3.891999999999999886e+02,2.202196602206281995e+01,2.201954112201610769e+01,2.202294519465893785e+01,3.938630995760597389e-04,2.202235988516239473e+01,2.202157215896324516e+01,2.202277748047682948e+01,1.469550543109658723e-04,4.056277075754534667e-01,1.258233439845936630e+01
8.900000000000000000e+02,3.896999999999999886e+02,2.202197042652535686e+01,2.201956146858403685e+01,2.202294341452476090e+01,3.913169795668029489e-04,2.202236174350492348e+01,2.202157910954579023e+01,2.202277748047682948e+01,1.460311668518481727e-04,4.056504126897024221e-01,1.258317047384384146e+01
8.910000000000000000e+02,3.901999999999999886e+02,2.202197480714039912e+01,2.201958168458121889e+01,2.202294234063662870e+01,3.887998044137204240e-04,2.202236360694481121e+01,2.202158600733598703e+01,2.202277748047682948e+01,1.451132082882668607e-04,4.056729896574037819e-01,1.258400189605537278e+01
8.920000000000000000e+02,3.906999999999999886e+02,2.202197916403690670e+01,2.201960177086138160e+01,2.202294154777433022e+01,3.862864031168776685e-04,2.202236545044002369e+01,2.202159287763378970e+01,2.202277748047682948e+01,1.442011398545505721e-04,4.056954392105390217e-01,1.258482869103608515e+01
8.930000000000000000e+02,3.911999999999999886e+02,2.202198349734246463e+01,2.201962172827243691e+01,2.202294075738457124e+01,3.837982342062450287e-04,2.202236729557667161e+01,2.202159969910825765e+01,2.202277748047682948e+01,1.432949230491086380e-04,4.057177620768168680e-01,1.258565088458320602e+01
8.940000000000000000e+02,3.916999999999999886e+02,2.202198780718446613e+01,2.201964155765757170e+01,2.202293996947868848e+01,3.813219971273807221e-04,2.202236912918159462e+01,2.202160648518733765e+01,2.202277748047682948e+01,1.423945195849060576e-04,4.057399589797427986e-01,1.258646850234985948e+01
8.950000000000000000e+02,3.921999999999999886e+02,2.202199209368945887e+01,2.201966125985330081e+01,2.202293918406953566e+01,3.788677393233639396e-04,2.202237096142878059e+01,2.202161322595013715e+01,2.202277748047682948e+01,1.414998914778666059e-04,4.057620306385992803e-01,1.258728156984604141e+01
8.960000000000000000e+02,3.926999999999999886e+02,2.202199635698368496e+01,2.201968083569168044e+01,2.202293840116911028e+01,3.764119662455762787e-04,2.202237276894993201e+01,2.202161994501743791e+01,2.202277748047682948e+01,1.406110009463706803e-04,4.057839777685047222e-01,1.258809011243902631e+01
8.970000000000000000e+02,3.931999999999999886e+02,2.202200059719173098e+01,2.201970028599897944e+01,2.202293762078868866e+01,3.739890393991493890e-04,2.202237458623113042e+01,2.202162660815233153e+01,2.202277748047682948e+01,1.397278104715889016e-04,4.058058010804144744e-01,1.258889415535465517e+01
8.980000000000000000e+02,3.936999999999999886e+02,2.202200481443858138e+01,2.201971961159521385e+01,2.202293684293971410e+01,3.715841853981798797e-04,2.202237639862397955e+01,2.202163323025318320e+01,2.202277748047682948e+01,1.388502828186149768e-04,4.058275012811507487e-01,1.258969372367773687e+01
8.990000000000000000e+02,3.941999999999999886e+02,2.202200900884805179e+01,2.201973881329577054e+01,2.202293606763199207e+01,3.691915659340662078e-04,2.202237820041398564e+01,2.202163981728211795e+01,2.202277748047682948e+01,1.379783809627426069e-04,4.058490790734513576e-01,1.259048884235301280e+01
9.000000000000000000e+02,3.946999999999999886e+02,2.202201318054347112e+01,2.201975789190993993e+01,2.202293529487675272e+01,3.668075912780778504e-04,2.202237998813474817e+01,2.202164637295219407e+01,2.202277748047682948e+01,1.371120681560904426e-04,4.058705351559568353e-01,1.259127953618598816e+01
9.010000000000000000e+02,3.951999999999999886e+02,2.202201732964733338e+01,2.201977684824219850e+01,2.202293452468362389e+01,3.644393079659270502e-04,2.202238176895529875e+01,2.202165289033936801e+01,2.202277748047682948e+01,1.362513078693657910e-04,4.058918702232495734e-01,1.259206582984351286e+01
9.020000000000000000e+02,3.956999999999999886e+02,2.202202145628121244e+01,2.201979568309221946e+01,2.202293375706263134e+01,3.621075596076002976e-04,2.202238356384081897e+01,2.202165934872160591e+01,2.202277748047682948e+01,1.353960637913804923e-04,4.059130849659005613e-01,1.259284774785484551e+01
9.030000000000000000e+02,3.961999999999999886e+02,2.202202556056682781e+01,2.201981439725196665e+01,2.202293299202204580e+01,3.597744777335176638e-04,2.202238533504456086e+01,2.202166578608909475e+01,2.202277748047682948e+01,1.345462999610107376e-04,4.059341800704589498e-01,1.259362531461209578e+01
9.040000000000000000e+02,3.966999999999999886e+02,2.202202964262481544e+01,2.201983299151215689e+01,2.202293222957100483e+01,3.574454296348343455e-04,2.202238708805445100e+01,2.202167219719517988e+01,2.202277748047682948e+01,1.337019804737560173e-04,4.059551562194916863e-01,1.259439855437132749e+01
9.050000000000000000e+02,3.971999999999999886e+02,2.202203370257470638e+01,2.201985146665446891e+01,2.202293146971896931e+01,3.551454656937184126e-04,2.202238884804039998e+01,2.202167855710901279e+01,2.202277748047682948e+01,1.328630698355138010e-04,4.059760140915948945e-01,1.259516749125295298e+01
9.060000000000000000e+02,3.976999999999999886e+02,2.202203774053605301e+01,2.201986982345706068e+01,2.202293071247326495e+01,3.528602475157158018e-04,2.202239060078357014e+01,2.202168488028853588e+01,2.202277748047682948e+01,1.320295327120496356e-04,4.059967543614607099e-01,1.259593214924288596e+01
9.070000000000000000e+02,3.981999999999999886e+02,2.202204175662758345e+01,2.201988806269354981e+01,2.202292995784168639e+01,3.505852715840117816e-04,2.202239234189916672e+01,2.202169117135600018e+01,2.202277748047682948e+01,1.312013339752960198e-04,4.060173776998408091e-01,1.259669255219301753e+01
9.080000000000000000e+02,3.986999999999999886e+02,2.202204575096735084e+01,2.201990618513103115e+01,2.202292920583251856e+01,3.483191572514510474e-04,2.202239407012460148e+01,2.202169743181010020e+01,2.202277748047682948e+01,1.303784387933688588e-04,4.060378847736009766e-01,1.259744872382201208e+01
9.090000000000000000e+02,3.991999999999999886e+02,2.202204972367234959e+01,2.201992419153208047e+01,2.202292845645142805e+01,3.460922390392731770e-04,2.202239581591138773e+01,2.202170363143331144e+01,2.202277748047682948e+01,1.295608125395830885e-04,4.060582762457450867e-01,1.259820068771614743e+01
9.100000000000000000e+02,3.996999999999999886e+02,2.202205367485963095e+01,2.201994208265431041e+01,2.202292770970732150e+01,3.438733243524717126e-04,2.202239754818398509e+01,2.202170980153527680e+01,2.202277748047682948e+01,1.287484208126176430e-04,4.060785527754389168e-01,1.259894846732999341e+01
9.110000000000000000e+02,4.001999999999999886e+02,2.202205760464572037e+01,2.201995985925060850e+01,2.202292696560489915e+01,3.416491880662989380e-04,2.202239925383378605e+01,2.202171595545765470e+01,2.202277748047682948e+01,1.279412294257069619e-04,4.060987150180147554e-01,1.259969208598713308e+01
9.120000000000000000e+02,4.006999999999999886e+02,2.202206151314578264e+01,2.201997752206803938e+01,2.202292622415161105e+01,3.394417968581193708e-04,2.202240095494263983e+01,2.202172207134892545e+01,2.202277748047682948e+01,1.271392044564889471e-04,4.061187636250146449e-01,1.260043156688092481e+01
9.130000000000000000e+02,4.011999999999999886e+02,2.202206540047448868e+01,2.201999507184998706e+01,2.202292548535217520e+01,3.372671581778842378e-04,2.202240266763266519e+01,2.202172813331631218e+01,2.202277748047682948e+01,1.263423121497289615e-04,4.061386992441949895e-01,1.260116693307521452e+01
9.140000000000000000e+02,4.016999999999999886e+02,2.202206926674653076e+01,2.202001250933373200e+01,2.202292474921375387e+01,3.350835845214014046e-04,2.202240435033105115e+01,2.202173418316201037e+01,2.202277748047682948e+01,1.255505190273401115e-04,4.061585225195920579e-01,1.260189820750514578e+01
9.150000000000000000e+02,4.021999999999999886e+02,2.202207311207510543e+01,2.202002983525179403e+01,2.202292401574099046e+01,3.329447537310958774e-04,2.202240605682883512e+01,2.202174016732137574e+01,2.202277748047682948e+01,1.247637918274041666e-04,4.061782340914656952e-01,1.260262541297767847e+01
9.160000000000000000e+02,4.026999999999999886e+02,2.202207693657378940e+01,2.202004705033241194e+01,2.202292328493830453e+01,3.307981716500487074e-04,2.202240773474543900e+01,2.202174613840213979e+01,2.202277748047682948e+01,1.239820974823935425e-04,4.061978345963990211e-01,1.260334857217251070e+01
9.170000000000000000e+02,4.031999999999999886e+02,2.202208074035489105e+01,2.202006415529906036e+01,2.202292255681107491e+01,3.286666468978620198e-04,2.202240940700178840e+01,2.202175207370799370e+01,2.202277748047682948e+01,1.232054031411106739e-04,4.062173246672719507e-01,1.260406770764271656e+01
9.180000000000000000e+02,4.036999999999999886e+02,2.202208452353007928e+01,2.202008115086908902e+01,2.202292183136344761e+01,3.265528357732959213e-04,2.202241107636585227e+01,2.202175797069430629e+01,2.202277748047682948e+01,1.224336762304736610e-04,4.062367049333065472e-01,1.260478284181541753e+01
9.190000000000000000e+02,4.041999999999999886e+02,2.202208828621082759e+01,2.202009803775703034e+01,2.202292110860024366e+01,3.244460496759542039e-04,2.202241273226050211e+01,2.202176384016115307e+01,2.202277748047682948e+01,1.216668843053272578e-04,4.062559760200851744e-01,1.260549399699257478e+01
9.200000000000000000e+02,4.046999999999999886e+02,2.202209202850744063e+01,2.202011481667129189e+01,2.202292038852509037e+01,3.223685538987109832e-04,2.202241439706133974e+01,2.202176965995354152e+01,2.202277748047682948e+01,1.209049951986319383e-04,4.062751385495578238e-01,1.260620119535155048e+01
9.210000000000000000e+02,4.051999999999999886e+02,2.202209575053032964e+01,2.202013148831576927e+01,2.202291967114095073e+01,3.202884171080441289e-04,2.202241603894743704e+01,2.202177546211322223e+01,2.202277748047682948e+01,1.201479769482244531e-04,4.062941931400768647e-01,1.260690445894598000e+01
9.220000000000000000e+02,4.056999999999999886e+02,2.202209945238874766e+01,2.202014805339078052e+01,2.202291895645223363e+01,3.182301665614505255e-04,2.202241768255531085e+01,2.202178122222218448e+01,2.202277748047682948e+01,1.193957977543907766e-04,4.063131404064432295e-01,1.260760380970635985e+01
9.230000000000000000e+02,4.061999999999999886e+02,2.202210313419159959e+01,2.202016451259050811e+01,2.202291824446134072e+01,3.161942296614573883e-04,2.202241932842126104e+01,2.202178693996193815e+01,2.202277748047682948e+01,1.186484260960164820e-04,4.063319809598435195e-01,1.260829926944064816e+01
9.240000000000000000e+02,4.066999999999999886e+02,2.202210679604727872e+01,2.202018086660482155e+01,2.202291753517192774e+01,3.141666639601811608e-04,2.202242096271123728e+01,2.202179262938332016e+01,2.202277748047682948e+01,1.179058306478295622e-04,4.063507154079866179e-01,1.260899085983521140e+01
9.250000000000000000e+02,4.071999999999999886e+02,2.202211043806354951e+01,2.202019711612060959e+01,2.202291682858572841e+01,3.121435740240349798e-04,2.202242258163757427e+01,2.202179829448952475e+01,2.202277748047682948e+01,1.171679802199054594e-04,4.063693443550366324e-01,1.260967860245522409e+01
9.260000000000000000e+02,4.076999999999999886e+02,2.202211406034735575e+01,2.202021326181780125e+01,2.202291612470558491e+01,3.101372134101980306e-04,2.202242419756076686e+01,2.202180392313394464e+01,2.202277748047682948e+01,1.164348439383454262e-04,4.063878684016520304e-01,1.261036251874550906e+01
9.270000000000000000e+02,4.081999999999999886e+02,2.202211766300544227e+01,2.202022930437393811e+01,2.202291542353416887e+01,3.081401332415813297e-04,2.202242580313868459e+01,2.202180952287219995e+01,2.202277748047682948e+01,1.157063910376577459e-04,4.064062881450509757e-01,1.261104263003123727e+01
9.280000000000000000e+02,4.086999999999999886e+02,2.202212124614370836e+01,2.202024524446017395e+01,2.202291472507243597e+01,3.061557535556399374e-04,2.202242740189726433e+01,2.202181509039015239e+01,2.202277748047682948e+01,1.149825910424039885e-04,4.064246041789639219e-01,1.261171895751843230e+01
9.290000000000000000e+02,4.091999999999999886e+02,2.202212480986737475e+01,2.202026108274508331e+01,2.202291402932208797e+01,3.041907510951244367e-04,2.202242900061846953e+01,2.202182061911627997e+01,2.202277748047682948e+01,1.142634135942639941e-04,4.064428170937126050e-01,1.261239152229479465e+01
9.300000000000000000e+02,4.096999999999999886e+02,2.202212835428140281e+01,2.202027681989140007e+01,2.202291333628560466e+01,3.022449570766782873e-04,2.202243059923847923e+01,2.202182610932432638e+01,2.202277748047682948e+01,1.135488286001276706e-04,4.064609274761934454e-01,1.261306034533026832e+01
9.310000000000000000e+02,4.101999999999999886e+02,2.202213187949038442e+01,2.202029245655825562e+01,2.202291264596384934e+01,3.003028796266135852e-04,2.202243218237001088e+01,2.202183157661075796e+01,2.202277748047682948e+01,1.128388061304633325e-04,4.064789359099144073e-01,1.261372544747779223e+01
9.320000000000000000e+02,4.106999999999999886e+02,2.202213538559767869e+01,2.202030799339979694e+01,2.202291195835664794e+01,2.983721602129459733e-04,2.202243375775789147e+01,2.202183701343746591e+01,2.202277748047682948e+01,1.121333164820712274e-04,4.064968429750130952e-01,1.261438684947385092e+01
9.330000000000000000e+02,4.111999999999999886e+02,2.202213887270659498e+01,2.202032343106618129e+01,2.202291127346650157e+01,2.964529278513776530e-04,2.202243532563444717e+01,2.202184241977874279e+01,2.202277748047682948e+01,1.114323301329138985e-04,4.065146492482672458e-01,1.261504457193920814e+01
9.340000000000000000e+02,4.116999999999999886e+02,2.202214234091971079e+01,2.202033877020413044e+01,2.202291059129297679e+01,2.945541026093188679e-04,2.202243689502232016e+01,2.202184778681710142e+01,2.202277748047682948e+01,1.107358177169503208e-04,4.065323553031272019e-01,1.261569863537946645e+01
9.350000000000000000e+02,4.121999999999999886e+02,2.202214579033911335e+01,2.202035401145448645e+01,2.202290991183640756e+01,2.926585787779277135e-04,2.202243844891789237e+01,2.202185313176033432e+01,2.202277748047682948e+01,1.100437501351239964e-04,4.065499617097317886e-01,1.261634906018583990e+01
9.360000000000000000e+02,4.126999999999999886e+02,2.202214922106639960e+01,2.202036915545466655e+01,2.202290923509736231e+01,2.907775025799243305e-04,2.202243999856898071e+01,2.202185844356381850e+01,2.202277748047682948e+01,1.093560984438908713e-04,4.065674690349229126e-01,1.261699586663568873e+01
9.370000000000000000e+02,4.131999999999999886e+02,2.202215263320229610e+01,2.202038420283770392e+01,2.202290856107596895e+01,2.889083917777931967e-04,2.202244154159407330e+01,2.202186372481051890e+01,2.202277748047682948e+01,1.086728338987757346e-04,4.065848778422667675e-01,1.261763907489318370e+01
9.380000000000000000e+02,4.136999999999999886e+02,2.202215602684730200e+01,2.202039915423280902e+01,2.202290788977132152e+01,2.870665427020455671e-04,2.202244309339000239e+01,2.202186896030460161e+01,2.202277748047682948e+01,1.079939279288836553e-04,4.066021886920719863e-01,1.261827870500990656e+01
9.390000000000000000e+02,4.141999999999999886e+02,2.202215940210150080e+01,2.202041401026460576e+01,2.202290722118350530e+01,2.852248694550600237e-04,2.202244462697095528e+01,2.202187417723204632e+01,2.202277748047682948e+01,1.073193521715837723e-04,4.066194021414243354e-01,1.261891477692558361e+01
9.400000000000000000e+02,4.146999999999999886e+02,2.202216275906417309e+01,2.202042877155371414e+01,2.202290655531181329e+01,2.833865825350531816e-04,2.202244614564670755e+01,2.202187937248163863e+01,2.202277748047682948e+01,1.066490784460528236e-04,4.066365187441932649e-01,1.261954731046863110e+01
9.410000000000000000e+02,4.151999999999999886e+02,2.202216609783389600e+01,2.202044343871627774e+01,2.202290589215547101e+01,2.815779619332730308e-04,2.202244767579582785e+01,2.202188451987196416e+01,2.202277748047682948e+01,1.059830787747307213e-04,4.066535390510367387e-01,1.262017632535669520e+01
9.420000000000000000e+02,4.156999999999999886e+02,2.202216941850920762e+01,2.202045801236565481e+01,2.202290523171362224e+01,2.797698557182873779e-04,2.202244918836492715e+01,2.202188964865348808e+01,2.202277748047682948e+01,1.053213253065322035e-04,4.066704636094392589e-01,1.262080184119753667e+01
9.430000000000000000e+02,4.161999999999999886e+02,2.202217272118775071e+01,2.202047249310954768e+01,2.202290457398416379e+01,2.779780271833241822e-04,2.202245069921493581e+01,2.202189474316056561e+01,2.202277748047682948e+01,1.046637904471934009e-04,4.066872929637217471e-01,1.262142387748935946e+01
9.440000000000000000e+02,4.166999999999999886e+02,2.202217600596688740e+01,2.202048688155219125e+01,2.202290391896738342e+01,2.761892320909461063e-04,2.202245219519898001e+01,2.202189981673479480e+01,2.202277748047682948e+01,1.040104467598987310e-04,4.067040276550741296e-01,1.262204245362151411e+01
9.450000000000000000e+02,4.171999999999999886e+02,2.202217927294318756e+01,2.202050117829425346e+01,2.202290326666083331e+01,2.744216952019235965e-04,2.202245369463838998e+01,2.202190485124798514e+01,2.202277748047682948e+01,1.033612669697978466e-04,4.067206682215665503e-01,1.262265758887524925e+01
9.460000000000000000e+02,4.176999999999999886e+02,2.202218252221283379e+01,2.202051538393211771e+01,2.202290261706251684e+01,2.726678507378912496e-04,2.202245519006357100e+01,2.202190985436209658e+01,2.202277748047682948e+01,1.027162239965923084e-04,4.067372151981463180e-01,1.262326930242410583e+01
9.470000000000000000e+02,4.181999999999999886e+02,2.202218575387164279e+01,2.202052949905848678e+01,2.202290197017125806e+01,2.709107848161994617e-04,2.202245666465645968e+01,2.202191484308682590e+01,2.202277748047682948e+01,1.020752909271111246e-04,4.067536691166889762e-01,1.262387761333464198e+01
9.480000000000000000e+02,4.186999999999999886e+02,2.202218896801428727e+01,2.202054352426120687e+01,2.202290132598457006e+01,2.691944299437491121e-04,2.202245816244423082e+01,2.202191977358434372e+01,2.202277748047682948e+01,1.014384410687077211e-04,4.067700305059942512e-01,1.262448254056698183e+01
9.490000000000000000e+02,4.191999999999999886e+02,2.202219216473631036e+01,2.202055746012545612e+01,2.202290068450024663e+01,2.674590297268832290e-04,2.202245962376603572e+01,2.202192470570658500e+01,2.202277748047682948e+01,1.008056478498867820e-04,4.067862998918300166e-01,1.262508410297549233e+01
9.500000000000000000e+02,4.196999999999999886e+02,2.202219534413104540e+01,2.202057130723154899e+01,2.202290004571631599e+01,2.657373771970842160e-04,2.202246108150824355e+01,2.202192960675384725e+01,2.202277748047682948e+01,1.001768849200000542e-04,4.068024777969063699e-01,1.262568231930922558e+01
9.510000000000000000e+02,4.201999999999999886e+02,2.202219850629246878e+01,2.202058506615675881e+01,2.202289940963039072e+01,2.640370427609458324e-04,2.202246254333523012e+01,2.202193446924970743e+01,2.202277748047682948e+01,9.955212606648916878e-05,4.068185647409472971e-01,1.262627720821269506e+01
9.520000000000000000e+02,4.206999999999999886e+02,2.202220165131350527e+01,2.202059873747401753e+01,2.202289877623930892e+01,2.623509877374194236e-04,2.202246400230124124e+01,2.202193930032576930e+01,2.202277748047682948e+01,9.893134527392874315e-05,4.068345612406410461e-01,1.262686878822623271e+01
9.530000000000000000e+02,4.211999999999999886e+02,2.202220477928702635e+01,2.202061232175284644e+01,2.202289814554099223e+01,2.606680788831811611e-04,2.202246544736591005e+01,2.202194411120814266e+01,2.202277748047682948e+01,9.831451668176058919e-05,4.068504678097459304e-01,1.262745707778682558e+01
9.540000000000000000e+02,4.216999999999999886e+02,2.202220789030521075e+01,2.202062581955870257e+01,2.202289751753113123e+01,2.589780624769794136e-04,2.202246686836768674e+01,2.202194891224273476e+01,2.202277748047682948e+01,9.770161461397649876e-05,4.068662849590219954e-01,1.262804209522848353e+01
9.550000000000000000e+02,4.221999999999999886e+02,2.202221098445913938e+01,2.202063923145347601e+01,2.202289689220818403e+01,2.573266093820916582e-04,2.202246831106852198e+01,2.202195365784975678e+01,2.202277748047682948e+01,9.709261355653356709e-05,4.068820131963064579e-01,1.262862385878298710e+01
9.560000000000000000e+02,4.226999999999999886e+02,2.202221406184049357e+01,2.202065255799475807e+01,2.202289626956844515e+01,2.556804312553634970e-04,2.202246974227174903e+01,2.202195838140923811e+01,2.202277748047682948e+01,9.648748819058601935e-05,4.068976530265019931e-01,1.262920238658024097e+01
9.570000000000000000e+02,4.231999999999999886e+02,2.202221712253957975e+01,2.202066579973730498e+01,2.202289564960870649e+01,2.540538319726363611e-04,2.202247117637155327e+01,2.202196306870760623e+01,2.202277748047682948e+01,9.588621332602142197e-05,4.069132049516022143e-01,1.262977769664910888e+01
9.580000000000000000e+02,4.236999999999999886e+02,2.202222016664702409e+01,2.202067895723218882e+01,2.202289503232471546e+01,2.524129321570888038e-04,2.202247257957917981e+01,2.202196775371486837e+01,2.202277748047682948e+01,9.528876394001613162e-05,4.069286694707113239e-01,1.263034980691772979e+01
9.590000000000000000e+02,4.241999999999999886e+02,2.202222319425194286e+01,2.202069203102612605e+01,2.202289441771408818e+01,2.508024769668875374e-04,2.202247399672890893e+01,2.202197239177497678e+01,2.202277748047682948e+01,9.469511520752479504e-05,4.069440470800601006e-01,1.263091873521428710e+01
9.600000000000000000e+02,4.246999999999999886e+02,2.202222620544377207e+01,2.202070502166215604e+01,2.202289380577101596e+01,2.492124478582879565e-04,2.202247541789163066e+01,2.202197699299591349e+01,2.202277748047682948e+01,9.410524247046821774e-05,4.069593382730085085e-01,1.263148449926737626e+01
9.610000000000000000e+02,4.251999999999999886e+02,2.202222920031147524e+01,2.202071792968093078e+01,2.202289319649411325e+01,2.476018646030587068e-04,2.202247680217607950e+01,2.202198159844687098e+01,2.202277748047682948e+01,9.351912117917420876e-05,4.069745435400979328e-01,1.263204711670681135e+01
9.620000000000000000e+02,4.256999999999999886e+02,2.202223217894282215e+01,2.202073075561920845e+01,2.202289258987739373e+01,2.460257406860230167e-04,2.202247820468350881e+01,2.202198615320213548e+01,2.202277748047682948e+01,9.293672696077726655e-05,4.069896633690218146e-01,1.263260660506382926e+01
9.630000000000000000e+02,4.261999999999999886e+02,2.202223514142599470e+01,2.202074350000810909e+01,2.202289198591859076e+01,2.444391162692289405e-04,2.202247958054226373e+01,2.202199070230972566e+01,2.202277748047682948e+01,9.235803569842670341e-05,4.070046982446922090e-01,1.263316298177200103e+01
9.640000000000000000e+02,4.266999999999999886e+02,2.202223808784790293e+01,2.202075616337814878e+01,2.202289138461139117e+01,2.428827227723469469e-04,2.202248097057067611e+01,2.202199520512512976e+01,2.202277748047682948e+01,9.178302330269616993e-05,4.070196486492038135e-01,1.263371626416753202e+01
9.650000000000000000e+02,4.271999999999999886e+02,2.202224101829576242e+01,2.202076874625501546e+01,2.202289078595335070e+01,2.413198292500430748e-04,2.202248233812501255e+01,2.202199969846651229e+01,2.202277748047682948e+01,9.121166590339318170e-05,4.070345150618880914e-01,1.263426646948994758e+01
9.660000000000000000e+02,4.276999999999999886e+02,2.202224393285552750e+01,2.202078124916007695e+01,2.202289018993883829e+01,2.397824704383366581e-04,2.202248371532596494e+01,2.202200415038509007e+01,2.202277748047682948e+01,9.064393982649033286e-05,4.070492979593149374e-01,1.263481361488247323e+01
9.670000000000000000e+02,4.281999999999999886e+02,2.202224683161305308e+01,2.202079367261315568e+01,2.202288959656378609e+01,2.382681353802880919e-04,2.202248509974843316e+01,2.202200856347767299e+01,2.202277748047682948e+01,9.007982146813439000e-05,4.070639978153210992e-01,1.263535771739278246e+01
9.680000000000000000e+02,4.286999999999999886e+02,2.202224971465427217e+01,2.202080601712943064e+01,2.202288900582260212e+01,2.367452773659589605e-04,2.202248645993163834e+01,2.202201296937690600e+01,2.202277748047682948e+01,8.951928743531730923e-05,4.070786151010039600e-01,1.263589879397335913e+01
9.690000000000000000e+02,4.291999999999999886e+02,2.202225258206393832e+01,2.202081828322083723e+01,2.202288841771241223e+01,2.352167750956626804e-04,2.202248779883903396e+01,2.202201736528884268e+01,2.202277748047682948e+01,8.896231448231619839e-05,4.070931502847601746e-01,1.263643686148210676e+01
9.700000000000000000e+02,4.296999999999999886e+02,2.202225543392617979e+01,2.202083047139566574e+01,2.202288783222587298e+01,2.337197567783586103e-04,2.202248915368295812e+01,2.202202171416940146e+01,2.202277748047682948e+01,8.840887952892242832e-05,4.071076038322891666e-01,1.263697193668288499e+01
9.710000000000000000e+02,4.301999999999999886e+02,2.202225827032551919e+01,2.202084258215964141e+01,2.202288724935959507e+01,2.322235243324195396e-04,2.202249049384985113e+01,2.202202604680118725e+01,2.202277748047682948e+01,8.785895961140039031e-05,4.071219762066016212e-01,1.263750403624600693e+01
9.720000000000000000e+02,4.306999999999999886e+02,2.202226109134540266e+01,2.202085461601433636e+01,2.202288666910794390e+01,2.307381193471330324e-04,2.202249182946474804e+01,2.202203035322605729e+01,2.202277748047682948e+01,8.731253195459749803e-05,4.071362678680696123e-01,1.263803317674873306e+01
9.730000000000000000e+02,4.311999999999999886e+02,2.202226389706891396e+01,2.202086657345875409e+01,2.202288609146662424e+01,2.292566647505197143e-04,2.202249315373366301e+01,2.202203464040416492e+01,2.202277748047682948e+01,8.676957389999554197e-05,4.071504792743859680e-01,1.263855937467586266e+01
9.740000000000000000e+02,4.316999999999999886e+02,2.202226668757871408e+01,2.202087845498749985e+01,2.202288551642864789e+01,2.277999120546765936e-04,2.202249448749076777e+01,2.202203888766666040e+01,2.202277748047682948e+01,8.623006298879036437e-05,4.071646108806473152e-01,1.263908264642021173e+01
9.750000000000000000e+02,4.321999999999999886e+02,2.202226946295729704e+01,2.202089026109337055e+01,2.202288494399014951e+01,2.263332967283986368e-04,2.202249579625402376e+01,2.202204312966057032e+01,2.202277748047682948e+01,8.569397684428973702e-05,4.071786631392962374e-01,1.263960300828309968e+01
9.760000000000000000e+02,4.326999999999999886e+02,2.202227222328599865e+01,2.202090199226515566e+01,2.202288437414475197e+01,2.248981427193395344e-04,2.202249712142871729e+01,2.202204732514328001e+01,2.202277748047682948e+01,8.516129327177029225e-05,4.071926365002071502e-01,1.264012047647496217e+01
9.770000000000000000e+02,4.331999999999999886e+02,2.202227496864671963e+01,2.202091364898750570e+01,2.202288380688737846e+01,2.234674517096176341e-04,2.202249843609843083e+01,2.202205150119500843e+01,2.202277748047682948e+01,8.463199026444647604e-05,4.072065314106546596e-01,1.264063506711567797e+01
9.780000000000000000e+02,4.336999999999999886e+02,2.202227769912031974e+01,2.202092523174376737e+01,2.202288324221164828e+01,2.220270457057268488e-04,2.202249972616602491e+01,2.202205567207461456e+01,2.202277748047682948e+01,8.410604587473712544e-05,4.072203483153345460e-01,1.264114679623533100e+01
9.790000000000000000e+02,4.341999999999999886e+02,2.202228041478700504e+01,2.202093674101303122e+01,2.202288268011272976e+01,2.206134391839722673e-04,2.202250102822618771e+01,2.202205980134782237e+01,2.202277748047682948e+01,8.358343834832239157e-05,4.072340876564028989e-01,1.264165567977437732e+01
9.800000000000000000e+02,4.346999999999999886e+02,2.202228311572692476e+01,2.202094817727032350e+01,2.202288212058439498e+01,2.192148389429668734e-04,2.202250233056586737e+01,2.202206390088798216e+01,2.202277748047682948e+01,8.306414611543247331e-05,4.072477498734646817e-01,1.264216173358454220e+01
9.810000000000000000e+02,4.351999999999999886e+02,2.202228580201991548e+01,2.202095954098960817e+01,2.202288156362086013e+01,2.178076374230734273e-04,2.202250360965733833e+01,2.202206799438249263e+01,2.202277748047682948e+01,8.254814765453227408e-05,4.072613354036055955e-01,1.264266497342894979e+01
9.820000000000000000e+02,4.356999999999999886e+02,2.202228847374501086e+01,2.202097083264036215e+01,2.202288100921536440e+01,2.164158470358266181e-04,2.202250488959204588e+01,2.202207205789797584e+01,2.202277748047682948e+01,8.203542164783375070e-05,4.072748446813947987e-01,1.264316541498288338e+01
9.830000000000000000e+02,4.361999999999999886e+02,2.202229113098120195e+01,2.202098205268882580e+01,2.202288045736323241e+01,2.150209396776946624e-04,2.202250615192087935e+01,2.202207611004152454e+01,2.202277748047682948e+01,8.152594692451138028e-05,4.072882781389113305e-01,1.264366307383404830e+01
9.840000000000000000e+02,4.366999999999999886e+02,2.202229377380644593e+01,2.202099320159906171e+01,2.202287990805662332e+01,2.136615270859433860e-04,2.202250743533353017e+01,2.202208011227936169e+01,2.202277748047682948e+01,8.101970241262878496e-05,4.073016362057431117e-01,1.264415796548334470e+01
9.850000000000000000e+02,4.371999999999999886e+02,2.202229640229884566e+01,2.202100427983172182e+01,2.202287936129069479e+01,2.123102737403233015e-04,2.202250871257258424e+01,2.202208409202510708e+01,2.202277748047682948e+01,8.051666719511672702e-05,4.073149193090292441e-01,1.264465010534506817e+01
9.860000000000000000e+02,4.376999999999999886e+02,2.202229901653622335e+01,2.202101528784369933e+01,2.202287881705920825e+01,2.109413566132489390e-04,2.202250995789283650e+01,2.202208807517961020e+01,2.202277748047682948e+01,8.001682052558253843e-05,4.073281278734380284e-01,1.264513950874752446e+01
9.870000000000000000e+02,4.381999999999999886e+02,2.202230161659548102e+01,2.202102622608954618e+01,2.202287827535477049e+01,2.095830780001484161e-04,2.202251119967348103e+01,2.202209203351748101e+01,2.202277748047682948e+01,7.952014176394334177e-05,4.073412623212037120e-01,1.264562619093358187e+01
9.880000000000000000e+02,4.386999999999999886e+02,2.202230420255304466e+01,2.202103709502101481e+01,2.202287773617142008e+01,2.082598475707965599e-04,2.202251246240061633e+01,2.202209594270547299e+01,2.202277748047682948e+01,7.902661039723644356e-05,4.073543230721425878e-01,1.264611016706099278e+01
9.890000000000000000e+02,4.391999999999999886e+02,2.202230677448550367e+01,2.202104789508642924e+01,2.202287719950285805e+01,2.069163102144523745e-04,2.202251369079571930e+01,2.202209985817528803e+01,2.202277748047682948e+01,7.853620606817288271e-05,4.073673105436561581e-01,1.264659145220297098e+01
9.900000000000000000e+02,4.396999999999999886e+02,2.202230933246843847e+01,2.202105862673161951e+01,2.202287666534276767e+01,2.056159676677896499e-04,2.202251494843610757e+01,2.202210371650076937e+01,2.202277748047682948e+01,7.804890853271034975e-05,4.073802251507440686e-01,1.264707006134861622e+01
9.910000000000000000e+02,4.401999999999999886e+02,2.202231187657753608e+01,2.202106929039885586e+01,2.202287613368356389e+01,2.043092362579746217e-04,2.202251618581379233e+01,2.202210756734127983e+01,2.202277748047682948e+01,7.756469770844911225e-05,4.073930673060585650e-01,1.264754600940353235e+01
9.920000000000000000e+02,4.406999999999999886e+02,2.202231440688780140e+01,2.202107988652795356e+01,2.202287560451924264e+01,2.030145785469198219e-04,2.202251742146634683e+01,2.202211139230925596e+01,2.202277748047682948e+01,7.708355362446153507e-05,4.074058374198260557e-01,1.264801931118993750e+01
9.930000000000000000e+02,4.411999999999999886e+02,2.202231692347388758e+01,2.202109041555547364e+01,2.202287507784274467e+01,2.017035557678676706e-04,2.202251862702965468e+01,2.202211521991812049e+01,2.202277748047682948e+01,7.660545645758906846e-05,4.074185358999676820e-01,1.264848998144755043e+01
9.940000000000000000e+02,4.416999999999999886e+02,2.202231942640998241e+01,2.202110087791521309e+01,2.202287455364777458e+01,2.004099299282425086e-04,2.202251983633991017e+01,2.202211901648005465e+01,2.202277748047682948e+01,7.613038651018010799e-05,4.074311631520429744e-01,1.264895803483380732e+01
9.950000000000000000e+02,4.421999999999999886e+02,2.202232191576977627e+01,2.202111127403889412e+01,2.202287403192682191e+01,1.991448272720481227e-04,2.202252106059704673e+01,2.202212277094250581e+01,2.202277748047682948e+01,7.565832417879390253e-05,4.074437195792934840e-01,1.264942348592434485e+01
9.960000000000000000e+02,4.426999999999999886e+02,2.202232439162697020e+01,2.202112160435381938e+01,2.202287351267336390e+01,1.978611972421551667e-04,2.202252225282421350e+01,2.202212653042972690e+01,2.202277748047682948e+01,7.518925006067174194e-05,4.074562055826396190e-01,1.264988634921353494e+01
9.970000000000000000e+02,4.431999999999999886e+02,2.202232685405451917e+01,2.202113186928592015e+01,2.202287299588078540e+01,1.965974843908884721e-04,2.202252345153890900e+01,2.202213025657012935e+01,2.202277748047682948e+01,7.472314481532440090e-05,4.074686215607164486e-01,1.265034663911486312e+01
9.980000000000000000e+02,4.436999999999999886e+02,2.202232930312476356e+01,2.202114206925810436e+01,2.202287248154090804e+01,1.953697230834720107e-04,2.202252467284784743e+01,2.202213393340167968e+01,2.202277748047682948e+01,7.425998923954597300e-05,4.074809679098450044e-01,1.265080436996138147e+01
9.990000000000000000e+02,4.441999999999999886e+02,2.202233173891063345e+01,2.202115220468909840e+01,2.202287196964778104e+01,1.941025591717480004e-04,2.202252584146980396e+01,2.202213763635146293e+01,2.202277748047682948e+01,7.379976432000412716e-05,4.074932450241169901e-01,1.265125955600626462e+01
1.000000000000000000e+03,4.446999999999999886e+02,2.202233416148330392e+01,2.202116227599699627e+01,2.202287146019317277e+01,1.928749086096152507e-04,2.202252703639191367e+01,2.202214128657469416e+01,2.202277748047682948e+01,7.334245107208149130e-05,4.075054532953207853e-01,1.265171221142311886e+01
1.001000000000000000e+03,4.451999999999999886e+02,2.202233657091480623e+01,2.202117228359596979e+01,2.202287095317101873e+01,1.916273218159900214e-04,2.202252819823662122e+01,2.202214494359299124e+01,2.202277748047682948e+01,7.288803068925794925e-05,4.075175931130267104e-01,1.265216235030651504e+01
1.002000000000000000e+03,4.456999999999999886e+02,2.202233896727571505e+01,2.202118222789640711e+01,2.202287044857398612e+01,1.904139419184809373e-04,2.202252938121763393e+01,2.202214855333379617e+01,2.202277748047682948e+01,7.243648453681912397e-05,4.075296648645620468e-01,1.265260998667236159e+01
1.003000000000000000e+03,4.461999999999999886e+02,2.202234135063710951e+01,2.202119210930819193e+01,2.202286994639350937e+01,1.891986028624224317e-04,2.202253054923997055e+01,2.202215215203424847e+01,2.202277748047682948e+01,7.198779400295809560e-05,4.075416689350421229e-01,1.265305513445842678e+01
1.004000000000000000e+03,4.466999999999999886e+02,2.202234372106920191e+01,2.202120192823756994e+01,2.202286944662407819e+01,1.880001650320510022e-04,2.202253172123423397e+01,2.202215572090416984e+01,2.202277748047682948e+01,7.154194064105956225e-05,4.075536057073571028e-01,1.265349780752467090e+01
1.005000000000000000e+03,4.471999999999999886e+02,2.202234607864198779e+01,2.202121168508718085e+01,2.202286894925725491e+01,1.868071598807369206e-04,2.202253288580186918e+01,2.202215927148210639e+01,2.202277748047682948e+01,7.109890616824802556e-05,4.075654755622302727e-01,1.265393801965381648e+01
1.006000000000000000e+03,4.476999999999999886e+02,2.202234842342502930e+01,2.202122138025867670e+01,2.202286845428554685e+01,1.856179117049356763e-04,2.202253404133673342e+01,2.202216280551332517e+01,2.202277748047682948e+01,7.065867234649488514e-05,4.075772788781670264e-01,1.265437578455165912e+01
1.007000000000000000e+03,4.481999999999999886e+02,2.202235075548744803e+01,2.202123101414980155e+01,2.202286796170189831e+01,1.844427963513553493e-04,2.202253519828379780e+01,2.202216631269109826e+01,2.202277748047682948e+01,7.022122111522353363e-05,4.075890160315498445e-01,1.265481111584755425e+01
1.008000000000000000e+03,4.486999999999999886e+02,2.202235307489813110e+01,2.202124058715613586e+01,2.202286747149932467e+01,1.832808835525610782e-04,2.202253635578168200e+01,2.202216979401458019e+01,2.202277748047682948e+01,6.978653451210123219e-05,4.076006873965619115e-01,1.265524402709482921e+01
1.009000000000000000e+03,4.491999999999999886e+02,2.202235538172583418e+01,2.202125009967040015e+01,2.202286698366896189e+01,1.820800993799900414e-04,2.202253746182521255e+01,2.202217330162645581e+01,2.202277748047682948e+01,6.935459470465777981e-05,4.076122933452759334e-01,1.265567453177119539e+01
1.010000000000000000e+03,4.496999999999999886e+02,2.202235767603800909e+01,2.202125955208378016e+01,2.202286649820455722e+01,1.809418287179012967e-04,2.202253861786672573e+01,2.202217673420929245e+01,2.202277748047682948e+01,6.892538393011322787e-05,4.076238342476171672e-01,1.265610264327923318e+01
1.011000000000000000e+03,4.501999999999999886e+02,2.202235995790280398e+01,2.202126894478272945e+01,2.202286601509739228e+01,1.798001812925248627e-04,2.202253975808409692e+01,2.202218015772151105e+01,2.202277748047682948e+01,6.849888464056580538e-05,4.076353104713905107e-01,1.265652837494669392e+01
1.012000000000000000e+03,4.506999999999999886e+02,2.202236222738764226e+01,2.202127827815386851e+01,2.202286553434037586e+01,1.786463053516568254e-04,2.202254087369299285e+01,2.202218358108229168e+01,2.202277748047682948e+01,6.807507928053171226e-05,4.076467223823040387e-01,1.265695174002709322e+01
1.013000000000000000e+03,4.511999999999999886e+02,2.202236448455931495e+01,2.202128755257963988e+01,2.202286505592646293e+01,1.774993582134095260e-04,2.202254198391752738e+01,2.202218698520110252e+01,2.202277748047682948e+01,6.765395048423942159e-05,4.076580703439680042e-01,1.265737275169988685e+01
1.014000000000000000e+03,4.516999999999999886e+02,2.202236672948450646e+01,2.202129676843875217e+01,2.202286457984713408e+01,1.763725920966559095e-04,2.202254310207660382e+01,2.202219035689240911e+01,2.202277748047682948e+01,6.723548105546468465e-05,4.076693547179043864e-01,1.265779142307111016e+01
1.015000000000000000e+03,4.521999999999999886e+02,2.202236896222946072e+01,2.202130592611112903e+01,2.202286410609480782e+01,1.752579107350392558e-04,2.202254422014019752e+01,2.202219370431872392e+01,2.202277748047682948e+01,6.681965374281183625e-05,4.076805758635856369e-01,1.265820776717371565e+01
1.016000000000000000e+03,4.526999999999999886e+02,2.202237118286004147e+01,2.202131502597070778e+01,2.202286363466202701e+01,1.741387828242329594e-04,2.202254532164286616e+01,2.202219704407721679e+01,2.202277748047682948e+01,6.640645156670935969e-05,4.076917341384088123e-01,1.265862179696787315e+01
1.017000000000000000e+03,4.531999999999999886e+02,2.202237339144191353e+01,2.202132406839028533e+01,2.202286316554060619e+01,1.730471142107782980e-04,2.202254643855612315e+01,2.202220034432770390e+01,2.202277748047682948e+01,6.599585759936940242e-05,4.077028298977178888e-01,1.265903352534156845e+01
1.018000000000000000e+03,4.536999999999999886e+02,2.202237558804056761e+01,2.202133305374009353e+01,2.202286269872242741e+01,1.719206436304963599e-04,2.202254750868419819e+01,2.202220366739693702e+01,2.202277748047682948e+01,6.558785502947715946e-05,4.077138634948505591e-01,1.265944296511077027e+01
1.019000000000000000e+03,4.541999999999999886e+02,2.202237777272013730e+01,2.202134198238841023e+01,2.202286223420083289e+01,1.708501053125666971e-04,2.202254862282545034e+01,2.202220692261482426e+01,2.202277748047682948e+01,6.518242713444383587e-05,4.077248352811029819e-01,1.265985012902010887e+01
1.020000000000000000e+03,4.546999999999999886e+02,2.202237994554572609e+01,2.202135085470056453e+01,2.202286177196734940e+01,1.697603252587036250e-04,2.202254970587098626e+01,2.202221018522046592e+01,2.202277748047682948e+01,6.477955732557613559e-05,4.077357456057678631e-01,1.266025502974307670e+01
1.021000000000000000e+03,4.551999999999999886e+02,2.202238210658145334e+01,2.202135967103894743e+01,2.202286131201440256e+01,1.686626875567548086e-04,2.202255076926901012e+01,2.202221344389389657e+01,2.202277748047682948e+01,6.437922914759242261e-05,4.077465948161363429e-01,1.266065767988241930e+01
1.022000000000000000e+03,4.556999999999999886e+02,2.202238425589069237e+01,2.202136843176453240e+01,2.202286085433316387e+01,1.676120909300136616e-04,2.202255186798162256e+01,2.202221664379976218e+01,2.202277748047682948e+01,6.398142620957773157e-05,4.077573832575193680e-01,1.266105809197066989e+01
1.023000000000000000e+03,4.561999999999999886e+02,2.202238639353736005e+01,2.202137713723652013e+01,2.202286039891625791e+01,1.665434576714079141e-04,2.202255293699503014e+01,2.202221985007968996e+01,2.202277748047682948e+01,6.358613220111573384e-05,4.077681112732481905e-01,1.266145627847047450e+01
1.024000000000000000e+03,4.566999999999999886e+02,2.202238851958441401e+01,2.202138578780971301e+01,2.202285994575580474e+01,1.654848990579666954e-04,2.202255400448347089e+01,2.202222303468535713e+01,2.202277748047682948e+01,6.319333101150422026e-05,4.077787792046821957e-01,1.266185225177487261e+01
1.025000000000000000e+03,4.571999999999999886e+02,2.202239063409472664e+01,2.202139438383790093e+01,2.202285949484376459e+01,1.644418015721594304e-04,2.202255507589629957e+01,2.202222619229315370e+01,2.202277748047682948e+01,6.280300657601717111e-05,4.077893873912517009e-01,1.266224602420790468e+01
1.026000000000000000e+03,4.576999999999999886e+02,2.202239273713053791e+01,2.202140292567228741e+01,2.202285904617228596e+01,1.633933935013528798e-04,2.202255613052403760e+01,2.202222934373703822e+01,2.202277748047682948e+01,6.241514294736953575e-05,4.077999361704224834e-01,1.266263760802478622e+01
1.027000000000000000e+03,4.581999999999999886e+02,2.202239482875411625e+01,2.202141141366258381e+01,2.202285859973287074e+01,1.623494112015988673e-04,2.202255717816531799e+01,2.202223247934291450e+01,2.202277748047682948e+01,6.202972424603059158e-05,4.078104258777513480e-01,1.266302701541243181e+01
1.028000000000000000e+03,4.586999999999999886e+02,2.202239690902737124e+01,2.202141984815450826e+01,2.202285815551798009e+01,1.613165989407281211e-04,2.202255822562631238e+01,2.202223559242843010e+01,2.202277748047682948e+01,6.164673477379329497e-05,4.078208568468518758e-01,1.266341425848975533e+01
1.029000000000000000e+03,4.591999999999999886e+02,2.202239897801133495e+01,2.202142822949279832e+01,2.202285771351961685e+01,1.603053091579636244e-04,2.202255928332049351e+01,2.202223867270217639e+01,2.202277748047682948e+01,6.126615887697489595e-05,4.078312294094562085e-01,1.266379934930810869e+01
1.030000000000000000e+03,4.596999999999999886e+02,2.202240103576753327e+01,2.202143655801994626e+01,2.202285727372981583e+01,1.592794725960814002e-04,2.202256031524012769e+01,2.202224175629493885e+01,2.202277748047682948e+01,6.088798100384688330e-05,4.078415438953781336e-01,1.266418229985160515e+01
1.031000000000000000e+03,4.601999999999999886e+02,2.202240308235652577e+01,2.202144483407516162e+01,2.202285683613947498e+01,1.582704791286601012e-04,2.202256135283565541e+01,2.202224481187739613e+01,2.202277748047682948e+01,6.051218575174036382e-05,4.078518006325720369e-01,1.266456312203757761e+01
1.032000000000000000e+03,4.606999999999999886e+02,2.202240511783893950e+01,2.202145305799665209e+01,2.202285640074208928e+01,1.572471306398117471e-04,2.202256236496958053e+01,2.202224787070829848e+01,2.202277748047682948e+01,6.013875776347869334e-05,4.078619999470952107e-01,1.266494182771683263e+01
1.033000000000000000e+03,4.611999999999999886e+02,2.202240714227458795e+01,2.202146123011897316e+01,2.202285596752793495e+01,1.562618513393590220e-04,2.202256340412592905e+01,2.202225088042324685e+01,2.202277748047682948e+01,5.976768184772214245e-05,4.078721421631569810e-01,1.266531842867412827e+01
1.034000000000000000e+03,4.616999999999999886e+02,2.202240915572343027e+01,2.202146935077640677e+01,2.202285553649015881e+01,1.552877013985819751e-04,2.202256444342483022e+01,2.202225386802203033e+01,2.202277748047682948e+01,5.939894282555262505e-05,4.078822276031071614e-01,1.266569293662847606e+01
1.035000000000000000e+03,4.621999999999999886e+02,2.202241115824516982e+01,2.202147742029956490e+01,2.202285510762026632e+01,1.542890174008053783e-04,2.202256544726257204e+01,2.202225686922776760e+01,2.202277748047682948e+01,5.903252568469556882e-05,4.078922565874430473e-01,1.266606536323349275e+01
1.036000000000000000e+03,4.626999999999999886e+02,2.202241314989871768e+01,2.202148543901709488e+01,2.202285468090973453e+01,1.533052060668332309e-04,2.202256645510478350e+01,2.202225984469265185e+01,2.202277748047682948e+01,5.866841550208636545e-05,4.079022294348588762e-01,1.266643572007796870e+01
1.037000000000000000e+03,4.631999999999999886e+02,2.202241513074295653e+01,2.202149340725534188e+01,2.202285425635071903e+01,1.523257079397010859e-04,2.202256745645089708e+01,2.202226280503501599e+01,2.202277748047682948e+01,5.830659745919570386e-05,4.079121464622071924e-01,1.266680401868590167e+01
1.038000000000000000e+03,4.636999999999999886e+02,2.202241710083623971e+01,2.202150132534048410e+01,2.202285383393521556e+01,1.513888145282758497e-04,2.202256848965076941e+01,2.202226571202171002e+01,2.202277748047682948e+01,5.794705674507634951e-05,4.079220079845318758e-01,1.266717027051699240e+01
1.039000000000000000e+03,4.641999999999999886e+02,2.202241906023725804e+01,2.202150919359295855e+01,2.202285341365491789e+01,1.504107523012870667e-04,2.202256947098955919e+01,2.202226864948495688e+01,2.202277748047682948e+01,5.758977880947411241e-05,4.079318143150911236e-01,1.266753448696722373e+01
1.040000000000000000e+03,4.646999999999999886e+02,2.202242100900330612e+01,2.202151701233423253e+01,2.202285299550156594e+01,1.494830444594394988e-04,2.202257049204776607e+01,2.202227152595884618e+01,2.202277748047682948e+01,5.723474905535201417e-05,4.079415657653405192e-01,1.266789667936884989e+01
1.041000000000000000e+03,4.651999999999999886e+02,2.202242294719263782e+01,2.202152478188265405e+01,2.202285257946663677e+01,1.485011468932015345e-04,2.202257144833953006e+01,2.202227444604574558e+01,2.202277748047682948e+01,5.688195302731200137e-05,4.079512626449750545e-01,1.266825685899103782e+01
1.042000000000000000e+03,4.656999999999999886e+02,2.202242487486172706e+01,2.202153250255377515e+01,2.202285216554280112e+01,1.475953980741443795e-04,2.202257247025980291e+01,2.202227727946365121e+01,2.202277748047682948e+01,5.653137639691484815e-05,4.079609052618942133e-01,1.266861503704005720e+01
1.043000000000000000e+03,4.661999999999999886e+02,2.202242679206829834e+01,2.202154017466147096e+01,2.202285175372072601e+01,1.466414302419251023e-04,2.202257343349853969e+01,2.202228015063805699e+01,2.202277748047682948e+01,5.618300491186432546e-05,4.079704939222566495e-01,1.266897122465971748e+01
1.044000000000000000e+03,4.666999999999999886e+02,2.202242869886845611e+01,2.202154779851841937e+01,2.202285134399345878e+01,1.457195869638357633e-04,2.202257441845542019e+01,2.202228297928149203e+01,2.202277748047682948e+01,5.583682437422906241e-05,4.079800289304830185e-01,1.266932543293164315e+01
1.045000000000000000e+03,4.671999999999999886e+02,2.202243059531895497e+01,2.202155537443394095e+01,2.202285093635256530e+01,1.447646725276290980e-04,2.202257535999148175e+01,2.202228583064642820e+01,2.202277748047682948e+01,5.549282073852503133e-05,4.079895105892319962e-01,1.266967767287570368e+01
1.046000000000000000e+03,4.676999999999999886e+02,2.202243248147535937e+01,2.202156290271651784e+01,2.202285053078897192e+01,1.438689003244524272e-04,2.202257635037568306e+01,2.202228861257503567e+01,2.202277748047682948e+01,5.515097999733972663e-05,4.079989391994635062e-01,1.267002795545032789e+01
1.047000000000000000e+03,4.681999999999999886e+02,2.202243435739390165e+01,2.202157038367161590e+01,2.202285012729478808e+01,1.429501775602952753e-04,2.202257730757146348e+01,2.202229140721633982e+01,2.202277748047682948e+01,5.481128828022129636e-05,4.080083150603893150e-01,1.267037629155277401e+01
1.048000000000000000e+03,4.686999999999999886e+02,2.202243622312965954e+01,2.202157781760324085e+01,2.202284972586280176e+01,1.420509121814698549e-04,2.202257827404184098e+01,2.202229417221747809e+01,2.202277748047682948e+01,5.447373178302037505e-05,4.080176384695511360e-01,1.267072269201957013e+01
1.049000000000000000e+03,4.691999999999999886e+02,2.202243807873809800e+01,2.202158520481333426e+01,2.202284932648371907e+01,1.411400638035179098e-04,2.202257921880190139e+01,2.202229693867429461e+01,2.202277748047682948e+01,5.413829679531452369e-05,4.080269097227516295e-01,1.267106716762684115e+01
1.050000000000000000e+03,4.696999999999999886e+02,2.202243992427373698e+01,2.202159254560239177e+01,2.202284892914981640e+01,1.402437235211426755e-04,2.202258016799725837e+01,2.202229968055021558e+01,2.202277748047682948e+01,5.380496967233850650e-05,4.080361291141508806e-01,1.267140972909060892e+01
1.051000000000000000e+03,4.701999999999999886e+02,2.202244175979133445e+01,2.202159984026708628e+01,2.202284853385241803e+01,1.393613807970817565e-04,2.202258112117213074e+01,2.202230239841053816e+01,2.202277748047682948e+01,5.347373694290738120e-05,4.080452969361853532e-01,1.267175038706710843e+01
1.052000000000000000e+03,4.706999999999999886e+02,2.202244358534498403e+01,2.202160708910416886e+01,2.202284814058386431e+01,1.384839565367542726e-04,2.202258206930152085e+01,2.202230510138844721e+01,2.202277748047682948e+01,5.314458513228716456e-05,4.080544134796490474e-01,1.267208915215316267e+01
1.053000000000000000e+03,4.711999999999999886e+02,2.202244540098865144e+01,2.202161429240814527e+01,2.202284774933567491e+01,1.376329572771271955e-04,2.202258303394592787e+01,2.202230776803137502e+01,2.202277748047682948e+01,5.281750086769807824e-05,4.080634790336801765e-01,1.267242603488656627e+01
1.054000000000000000e+03,4.716999999999999886e+02,2.202244720677625978e+01,2.202162145047035580e+01,2.202284736009945476e+01,1.367518946268200049e-04,2.202258395867088581e+01,2.202231045488163375e+01,2.202277748047682948e+01,5.249247092009645471e-05,4.080724938857540618e-01,1.267276104574627560e+01
1.055000000000000000e+03,4.721999999999999886e+02,2.202244900276097184e+01,2.202162856358123832e+01,2.202284697286754778e+01,1.358949128457507139e-04,2.202258489767381633e+01,2.202231310784812734e+01,2.202277748047682948e+01,5.216948210141387913e-05,4.080814583217196034e-01,1.267309419515287949e+01
1.056000000000000000e+03,4.726999999999999886e+02,2.202245078899612807e+01,2.202163563202948993e+01,2.202284658763059610e+01,1.350008757194303224e-04,2.202258578987184734e+01,2.202231578812040880e+01,2.202277748047682948e+01,5.184852130262873181e-05,4.080903726257996689e-01,1.267342549346879998e+01
1.057000000000000000e+03,4.731999999999999886e+02,2.202245256553415231e+01,2.202164265610112892e+01,2.202284620438179630e+01,1.341520059733898997e-04,2.202258671754012553e+01,2.202231841352817909e+01,2.202277748047682948e+01,5.152957553635463214e-05,4.080992370805763825e-01,1.267375495099872040e+01
1.058000000000000000e+03,4.736999999999999886e+02,2.202245433242769579e+01,2.202164963608055359e+01,2.202284582311293804e+01,1.333276854394021020e-04,2.202258766011313540e+01,2.202232100474225618e+01,2.202277748047682948e+01,5.121263188876711068e-05,4.081080519670270412e-01,1.267408257798987137e+01
1.059000000000000000e+03,4.741999999999999886e+02,2.202245608972918944e+01,2.202165657225150142e+01,2.202284544381444320e+01,1.324703810541715714e-04,2.202258856011024335e+01,2.202232361934813554e+01,2.202277748047682948e+01,5.089767747604722356e-05,4.081168175645501495e-01,1.267440838463235053e+01
1.060000000000000000e+03,4.746999999999999886e+02,2.202245783749029329e+01,2.202166346489363846e+01,2.202284506647892570e+01,1.316482920204796805e-04,2.202258948578231212e+01,2.202232618919827445e+01,2.202277748047682948e+01,5.058469959924868578e-05,4.081255341509245071e-01,1.267473238105937661e+01
1.061000000000000000e+03,4.751999999999999886e+02,2.202245957576296931e+01,2.202167031428642474e+01,2.202284469109885023e+01,1.307886128929080648e-04,2.202259036437586204e+01,2.202232878715007658e+01,2.202277748047682948e+01,5.027368556878177545e-05,4.081342020023597805e-01,1.267505457734772278e+01
1.062000000000000000e+03,4.756999999999999886e+02,2.202246130459827000e+01,2.202167712070733074e+01,2.202284431766523198e+01,1.299995341196410667e-04,2.202259130413239063e+01,2.202233130506414938e+01,2.202277748047682948e+01,4.996462278539596515e-05,4.081428213934846783e-01,1.267537498351797787e+01
1.063000000000000000e+03,4.761999999999999886e+02,2.202246302404782696e+01,2.202168388443141112e+01,2.202284394616975050e+01,1.291491387162417603e-04,2.202259217318654194e+01,2.202233387490911198e+01,2.202277748047682948e+01,4.965749875953828394e-05,4.081513925973725421e-01,1.267569360953484470e+01
1.064000000000000000e+03,4.766999999999999886e+02,2.202246473416201766e+01,2.202169060573184467e+01,2.202284357660469638e+01,1.283248735439164283e-04,2.202259305903556097e+01,2.202233640928847436e+01,2.202277748047682948e+01,4.935230108683270965e-05,4.081599158855191423e-01,1.267601046530746700e+01
1.065000000000000000e+03,4.771999999999999886e+02,2.202246643499155709e+01,2.202169728488138034e+01,2.202284320896191971e+01,1.275134232460300987e-04,2.202259394841480145e+01,2.202233892156831274e+01,2.202277748047682948e+01,4.904901738242293852e-05,4.081683915279157859e-01,1.267632556068973670e+01
1.066000000000000000e+03,4.776999999999999886e+02,2.202246812658680852e+01,2.202170392214930317e+01,2.202284284323280161e+01,1.266998191748418116e-04,2.202259482640598165e+01,2.202234142676763540e+01,2.202277748047682948e+01,4.874763541873963101e-05,4.081768197929714348e-01,1.267663890548063144e+01
1.067000000000000000e+03,4.781999999999999886e+02,2.202246980899750994e+01,2.202171051780392474e+01,2.202284247940971795e+01,1.259216435119813078e-04,2.202259573064102227e+01,2.202234388735399762e+01,2.202277748047682948e+01,4.844814301241511656e-05,4.081852009475924747e-01,1.267695050942445611e+01
1.068000000000000000e+03,4.786999999999999886e+02,2.202247148227395002e+01,2.202171707211172347e+01,2.202284211748419196e+01,1.251051722660914494e-04,2.202259658744621618e+01,2.202234637710168386e+01,2.202277748047682948e+01,4.815052806332283038e-05,4.081935352571470221e-01,1.267726038221118934e+01
1.069000000000000000e+03,4.791999999999999886e+02,2.202247314646486132e+01,2.202172358533770691e+01,2.202284175744861727e+01,1.243668503460886227e-04,2.202259751331520832e+01,2.202234877961451431e+01,2.202277748047682948e+01,4.785477853812266172e-05,4.082018229855151614e-01,1.267756853347681201e+01
1.070000000000000000e+03,4.796999999999999886e+02,2.202247480162022342e+01,2.202173005774467995e+01,2.202284139929491502e+01,1.235628404652339152e-04,2.202259836446068775e+01,2.202235123877975909e+01,2.202277748047682948e+01,4.756088250349289561e-05,4.082100643950539176e-01,1.267787497280360043e+01
1.071000000000000000e+03,4.801999999999999886e+02,2.202247644778876889e+01,2.202173648959391627e+01,2.202284104301381262e+01,1.227430194287897948e-04,2.202259919080819728e+01,2.202235370476934051e+01,2.202277748047682948e+01,4.726882809564069955e-05,4.082182597466305629e-01,1.267817970972031461e+01
1.072000000000000000e+03,4.806999999999999886e+02,2.202247808501886439e+01,2.202174288114519385e+01,2.202284068859865940e+01,1.219856608624073378e-04,2.202260007067972580e+01,2.202235609935800298e+01,2.202277748047682948e+01,4.697860351868895937e-05,4.082264092996444327e-01,1.267848275370267430e+01
1.073000000000000000e+03,4.811999999999999886e+02,2.202247971335916432e+01,2.202174923265667061e+01,2.202284033604024316e+01,1.212060760078261906e-04,2.202260091943517040e+01,2.202235850728315825e+01,2.202277748047682948e+01,4.669019705032247212e-05,4.082345133119901770e-01,1.267878411417355089e+01
1.074000000000000000e+03,4.816999999999999886e+02,2.202248133285778309e+01,2.202175554438346694e+01,2.202283998533139098e+01,1.204475134385507568e-04,2.202260178037122174e+01,2.202236088534434444e+01,2.202277748047682948e+01,4.640359710615458283e-05,4.082425720401109404e-01,1.267908380050327644e+01
1.075000000000000000e+03,4.821999999999999886e+02,2.202248294356275338e+01,2.202176181658087017e+01,2.202283963646301146e+01,1.196871345553160074e-04,2.202260263069731039e+01,2.202236325642819637e+01,2.202277748047682948e+01,4.611879209421662781e-05,4.082505857390031911e-01,1.267938182200992259e+01
1.076000000000000000e+03,4.826999999999999886e+02,2.202248454552136536e+01,2.202176804950173405e+01,2.202283928942751601e+01,1.189665813746782700e-04,2.202260351210274081e+01,2.202236557893998992e+01,2.202277748047682948e+01,4.583577053304408523e-05,4.082585546621813055e-01,1.267967818795961499e+01
1.077000000000000000e+03,4.831999999999999886e+02,2.202248613878154515e+01,2.202177424339729228e+01,2.202283894421776367e+01,1.181992388251645984e-04,2.202260433802037198e+01,2.202236793954271832e+01,2.202277748047682948e+01,4.555452101473435810e-05,4.082664790617308581e-01,1.267997290756683704e+01
1.078000000000000000e+03,4.836999999999999886e+02,2.202248772339006422e+01,2.202178039851704483e+01,2.202283860082511424e+01,1.174447052239655106e-04,2.202260516809528923e+01,2.202237027868483921e+01,2.202277748047682948e+01,4.527503221010899275e-05,4.082743591883205014e-01,1.268026598999474430e+01
1.079000000000000000e+03,4.841999999999999886e+02,2.202248929939381128e+01,2.202178651510874374e+01,2.202283825924118688e+01,1.166999251486828295e-04,2.202260599931895868e+01,2.202237259946866388e+01,2.202277748047682948e+01,4.499729286935894859e-05,4.082821952911578345e-01,1.268055744435529775e+01
1.080000000000000000e+03,4.846999999999999886e+02,2.202249086683951873e+01,2.202179259341885853e+01,2.202283791945776414e+01,1.159539239886660082e-04,2.202260682076350662e+01,2.202237491291553084e+01,2.202277748047682948e+01,4.472129180091169524e-05,4.082899876180617893e-01,1.268084727970975756e+01
1.081000000000000000e+03,4.851999999999999886e+02,2.202249242577342159e+01,2.202179863369223511e+01,2.202283758146833037e+01,1.152430083084376858e-04,2.202260766878173115e+01,2.202237718276511202e+01,2.202277748047682948e+01,4.444701788691793608e-05,4.082977364154440902e-01,1.268113550506883769e+01
1.082000000000000000e+03,4.856999999999999886e+02,2.202249397624180105e+01,2.202180463617232320e+01,2.202283724526312270e+01,1.145077190480352453e-04,2.202260848396084825e+01,2.202237946852275385e+01,2.202277748047682948e+01,4.417446007292710330e-05,4.083054419282783898e-01,1.268142212939294211e+01
1.083000000000000000e+03,4.861999999999999886e+02,2.202249551829035212e+01,2.202181060109939992e+01,2.202283691083526662e+01,1.137730032119426576e-04,2.202260929129356271e+01,2.202238174528714154e+01,2.202277748047682948e+01,4.390360744854736455e-05,4.083131044001872545e-01,1.268170716159267641e+01
1.084000000000000000e+03,4.866999999999999886e+02,2.202249705196490481e+01,2.202181652871435702e+01,2.202283657817668683e+01,1.130398465258188842e-04,2.202261009181142981e+01,2.202238401211837981e+01,2.202277748047682948e+01,4.363444907547853424e-05,4.083207240733904286e-01,1.268199061052886201e+01
1.085000000000000000e+03,4.871999999999999886e+02,2.202249857731057858e+01,2.202182241925585870e+01,2.202283624727886036e+01,1.123592741397523614e-04,2.202261093658471935e+01,2.202238621803643781e+01,2.202277748047682948e+01,4.336697411656805304e-05,4.083283011887062774e-01,1.268227248501293403e+01
1.086000000000000000e+03,4.876999999999999886e+02,2.202250009437264211e+01,2.202182827296056189e+01,2.202283591813451480e+01,1.116560566980478168e-04,2.202261175042934127e+01,2.202238843831594295e+01,2.202277748047682948e+01,4.310117182580912792e-05,4.083358359856288922e-01,1.268255279380722200e+01
1.087000000000000000e+03,4.881999999999999886e+02,2.202250160319609407e+01,2.202183409006262593e+01,2.202283559073586972e+01,1.109491268659773701e-04,2.202261255232296122e+01,2.202239065406922691e+01,2.202277748047682948e+01,4.283703157060290615e-05,4.083433287022611990e-01,1.268283154562519854e+01
1.088000000000000000e+03,4.886999999999999886e+02,2.202250310382552811e+01,2.202183987079712324e+01,2.202283526507465794e+01,1.102406616388232802e-04,2.202261334448716568e+01,2.202239286316389055e+01,2.202277748047682948e+01,4.257454267689130797e-05,4.083507795753584246e-01,1.268310874913179198e+01
1.089000000000000000e+03,4.891999999999999886e+02,2.202250459630516843e+01,2.202184561539575824e+01,2.202283494114293916e+01,1.095577834641857341e-04,2.202261415408863243e+01,2.202239503852170444e+01,2.202277748047682948e+01,4.231369462354757116e-05,4.083581888403342575e-01,1.268338441294360841e+01
1.090000000000000000e+03,4.896999999999999886e+02,2.202250608067937776e+01,2.202185132408963497e+01,2.202283461893307859e+01,1.088488649264736353e-04,2.202261492954430366e+01,2.202239723181445186e+01,2.202277748047682948e+01,4.205447691670801704e-05,4.083655567312622914e-01,1.268365854562919282e+01
1.091000000000000000e+03,4.901999999999999886e+02,2.202250755699189000e+01,2.202185699710732081e+01,2.202283429843759066e+01,1.081752771271145779e-04,2.202261573226901703e+01,2.202239938171476297e+01,2.202277748047682948e+01,4.179687917769141410e-05,4.083728834808849628e-01,1.268393115570939145e+01
1.092000000000000000e+03,4.906999999999999886e+02,2.202250902528659182e+01,2.202186263467708116e+01,2.202283397964744438e+01,1.074969562610717265e-04,2.202261652224285271e+01,2.202240152833033093e+01,2.202277748047682948e+01,4.154089104152872711e-05,4.083801693206147720e-01,1.268420225165744952e+01
1.093000000000000000e+03,4.911999999999999886e+02,2.202251048560691515e+01,2.202186823702492902e+01,2.202283366255630881e+01,1.068053032221161219e-04,2.202261729091013720e+01,2.202240368030369311e+01,2.202277748047682948e+01,4.128650224552779107e-05,4.083874144805578199e-01,1.268447184189946242e+01
1.094000000000000000e+03,4.916999999999999886e+02,2.202251193799606810e+01,2.202187380437558417e+01,2.202283334715593810e+01,1.061153708465319053e-04,2.202261805336691580e+01,2.202240582262522040e+01,2.202277748047682948e+01,4.103370258571689162e-05,4.083946191895141964e-01,1.268473993481454443e+01
1.095000000000000000e+03,4.921999999999999886e+02,2.202251338249670098e+01,2.202187933695229205e+01,2.202283303343875787e+01,1.054757700175056658e-04,2.202261885826671772e+01,2.202240790672668425e+01,2.202277748047682948e+01,4.078248192507211129e-05,4.084017836749827546e-01,1.268500653873510409e+01
1.096000000000000000e+03,4.926999999999999886e+02,2.202251481915222087e+01,2.202188483497690186e+01,2.202283272139577264e+01,1.047702490685191201e-04,2.202261958940129105e+01,2.202241004890315068e+01,2.202277748047682948e+01,4.053283018996826817e-05,4.084089081631597784e-01,1.268527166194704492e+01
1.097000000000000000e+03,4.931999999999999886e+02,2.202251624800441476e+01,2.202189029867032843e+01,2.202283241102047739e+01,1.041316429029217185e-04,2.202262037964731789e+01,2.202241211636151164e+01,2.202277748047682948e+01,4.028473734920734239e-05,4.084159928789584670e-01,1.268553531269012424e+01
1.098000000000000000e+03,4.936999999999999886e+02,2.202251766909602537e+01,2.202189572825083985e+01,2.202283210230496380e+01,1.035109156297442964e-04,2.202262118001165447e+01,2.202241415818039627e+01,2.202277748047682948e+01,4.003819349177467770e-05,4.084230380460471821e-01,1.268579749915819477e+01
1.099000000000000000e+03,4.941999999999999886e+02,2.202251908246907419e+01,2.202190112393596877e+01,2.202283179524160062e+01,1.028379823083330009e-04,2.202262192045138178e+01,2.202241624448676660e+01,2.202277748047682948e+01,3.979318874004885500e-05,4.084300438867708993e-01,1.268605822949943729e+01
1.100000000000000000e+03,4.946999999999999886e+02,2.202252048816546903e+01,2.202190648594199374e+01,2.202283148982263583e+01,1.021835282023172465e-04,2.202262267169367149e+01,2.202241830463726657e+01,2.202277748047682948e+01,3.954971327335441247e-05,4.084370106222388053e-01,1.268631751181647616e+01
1.101000000000000000e+03,4.951999999999999886e+02,2.202252188622662032e+01,2.202191181448399959e+01,2.202283118604030321e+01,1.015508938253140039e-04,2.202262343712044412e+01,2.202242033533279653e+01,2.202277748047682948e+01,3.930775732521936975e-05,4.084439384723146937e-01,1.268657535416701521e+01
1.102000000000000000e+03,4.956999999999999886e+02,2.202252327669386389e+01,2.202191710977519534e+01,2.202283088388684718e+01,1.009284838211528529e-04,2.202262420517768504e+01,2.202242234821004274e+01,2.202277748047682948e+01,3.906731121434872233e-05,4.084508276555962603e-01,1.268683176456361927e+01
1.103000000000000000e+03,4.961999999999999886e+02,2.202252465960864924e+01,2.202192237202673653e+01,2.202283058335495625e+01,1.002651371578326071e-04,2.202262492474580569e+01,2.202242439447149280e+01,2.202277748047682948e+01,3.882836535269037045e-05,4.084576783894459662e-01,1.268708675097432348e+01
1.104000000000000000e+03,4.966999999999999886e+02,2.202252603501172956e+01,2.202192760144973960e+01,2.202283028443663326e+01,9.962640267921561276e-05,2.202262566141440914e+01,2.202242640860904999e+01,2.202277748047682948e+01,3.859091015396675511e-05,4.084644908899997540e-01,1.268734032132268474e+01
1.105000000000000000e+03,4.971999999999999886e+02,2.202252740294373368e+01,2.202193279825366545e+01,2.202282998712517426e+01,9.901053147764106064e-05,2.202262641347521210e+01,2.202242839241225525e+01,2.202277748047682948e+01,3.835493610707542655e-05,4.084712653721389586e-01,1.268759248348810331e+01
1.106000000000000000e+03,4.976999999999999886e+02,2.202252876344521226e+01,2.202193796264602099e+01,2.202282969141236180e+01,9.841039702163249033e-05,2.202262717384223478e+01,2.202243035304818974e+01,2.202277748047682948e+01,3.812043378963989081e-05,4.084780020495687447e-01,1.268784324530613894e+01
1.107000000000000000e+03,4.981999999999999886e+02,2.202253011655671955e+01,2.202194309483311230e+01,2.202282939729092348e+01,9.777447475331920671e-05,2.202262789103147256e+01,2.202243234208196654e+01,2.202277748047682948e+01,3.788739383380982783e-05,4.084847011347398915e-01,1.268809261456853044e+01
1.108000000000000000e+03,4.986999999999999886e+02,2.202253146231783631e+01,2.202194819501982437e+01,2.202282910475251754e+01,9.717719283108961880e-05,2.202262863951066763e+01,2.202243428512500500e+01,2.202277748047682948e+01,3.765580693626288357e-05,4.084913628389248985e-01,1.268834059902372857e+01
1.109000000000000000e+03,4.991999999999999886e+02,2.202253280076859454e+01,2.202195326341072956e+01,2.202282881379090185e+01,9.662069305477132106e-05,2.202262942146164804e+01,2.202243618007554105e+01,2.202277748047682948e+01,3.742566380787286780e-05,4.084979873721786836e-01,1.268858720637690318e+01
1.110000000000000000e+03,4.996999999999999886e+02,2.202253413194910436e+01,2.202195830020770018e+01,2.202282852439783767e+01,9.596401663426960946e-05,2.202263009596573795e+01,2.202243816793247078e+01,2.202277748047682948e+01,3.719695528211677110e-05,4.085045749433792173e-01,1.268883244429035173e+01
1.111000000000000000e+03,5.001999999999999886e+02,2.202253545589824668e+01,2.202196330561172033e+01,2.202282823656627997e+01,9.532650884116533119e-05,2.202263078240708793e+01,2.202244012938940543e+01,2.202277748047682948e+01,3.696967223280156034e-05,4.085111257602054846e-01,1.268907632038354727e+01
1.112000000000000000e+03,5.006999999999999886e+02,2.202253677265519727e+01,2.202196827982307070e+01,2.202282795028852647e+01,9.473705007162101441e-05,2.202263150970527050e+01,2.202244203560512403e+01,2.202277748047682948e+01,3.674380556567557760e-05,4.085176400291752330e-01,1.268931884223364293e+01
1.113000000000000000e+03,5.011999999999999886e+02,2.202253808225905374e+01,2.202197322304026628e+01,2.202282766555715554e+01,9.418075293347808049e-05,2.202263226301198884e+01,2.202244390150611864e+01,2.202277748047682948e+01,3.651934626666315673e-05,4.085241179556196034e-01,1.268956001737545947e+01
1.114000000000000000e+03,5.016999999999999886e+02,2.202253938474889949e+01,2.202197813546014160e+01,2.202282738236521809e+01,9.352991338935367246e-05,2.202263291466228878e+01,2.202244585483551020e+01,2.202277748047682948e+01,3.629628539799299828e-05,4.085305597436966196e-01,1.268979985330185478e+01
1.115000000000000000e+03,5.021999999999999886e+02,2.202254068016266331e+01,2.202198301727892726e+01,2.202282710070496563e+01,9.299305108472809083e-05,2.202263367321374687e+01,2.202244768711157974e+01,2.202277748047682948e+01,3.607461404931818855e-05,4.085369655964363744e-01,1.269003835746391573e+01
1.116000000000000000e+03,5.026999999999999886e+02,2.202254196853937529e+01,2.202198786869108105e+01,2.202282682056912577e+01,9.238781129378202759e-05,2.202263435635066813e+01,2.202244958072808245e+01,2.202277748047682948e+01,3.585432339079047768e-05,4.085433357156943446e-01,1.269027553727120683e+01
1.117000000000000000e+03,5.031999999999999886e+02,2.202254324991680434e+01,2.202199268989022229e+01,2.202282654195013123e+01,9.178878228420735196e-05,2.202263503869908945e+01,2.202245146113451923e+01,2.202277748047682948e+01,3.563540463063312436e-05,4.085496703021870291e-01,1.269051140009200118e+01
1.118000000000000000e+03,5.036999999999999886e+02,2.202254452433284726e+01,2.202199748106873045e+01,2.202282626484121053e+01,9.122205404153573385e-05,2.202263574638688937e+01,2.202245330227880515e+01,2.202277748047682948e+01,3.541784903337006133e-05,4.085559695554833448e-01,1.269074595325348653e+01
1.119000000000000000e+03,5.041999999999999886e+02,2.202254579182547189e+01,2.202200224241719795e+01,2.202282598923454060e+01,9.065694738889494846e-05,2.202263644877286097e+01,2.202245513487808282e+01,2.202277748047682948e+01,3.520164794466915483e-05,4.085622336740411531e-01,1.269097920404202817e+01
1.120000000000000000e+03,5.046999999999999886e+02,2.202254705243226951e+01,2.202200697412535746e+01,2.202282571512323983e+01,9.006414204301257573e-05,2.202263711657431244e+01,2.202245698829022658e+01,2.202277748047682948e+01,3.498679274923770796e-05,4.085684628551725650e-01,1.269121115970339275e+01
1.121000000000000000e+03,5.051999999999999886e+02,2.202254830619038017e+01,2.202201167638162360e+01,2.202282544250014240e+01,8.946956365487473452e-05,2.202263777575403481e+01,2.202245883662672554e+01,2.202277748047682948e+01,3.477327489163273879e-05,4.085746572950776923e-01,1.269144182744291705e+01
1.122000000000000000e+03,5.056999999999999886e+02,2.202254955313676632e+01,2.202201634937273766e+01,2.202282517135838091e+01,8.894504091773653472e-05,2.202263849817768460e+01,2.202246060809584804e+01,2.202277748047682948e+01,3.456108589239293967e-05,4.085808171888675178e-01,1.269167121442591295e+01
1.123000000000000000e+03,5.061999999999999886e+02,2.202255079330874565e+01,2.202202099328575713e+01,2.202282490168930096e+01,8.839310761488616483e-05,2.202263918641635954e+01,2.202246240020113177e+01,2.202277748047682948e+01,3.435021725769956411e-05,4.085869427304912871e-01,1.269189932777751828e+01
1.124000000000000000e+03,5.066999999999999886e+02,2.202255202674275125e+01,2.202202560830479783e+01,2.202282463348780794e+01,8.786654704856859644e-05,2.202263989328979932e+01,2.202246416019570319e+01,2.202277748047682948e+01,3.414066062730676689e-05,4.085930341128521381e-01,1.269212617458342862e+01
1.125000000000000000e+03,5.071999999999999886e+02,2.202255325347555015e+01,2.202203019461299505e+01,2.202282436674488508e+01,8.729770140229037561e-05,2.202264055117695207e+01,2.202246595577414823e+01,2.202277748047682948e+01,3.393240768549303033e-05,4.085990915277470936e-01,1.269235176188965930e+01
1.126000000000000000e+03,5.076999999999999886e+02,2.202255447354344042e+01,2.202203475239408448e+01,2.202282410145451408e+01,8.671909081714478714e-05,2.202264119263425712e+01,2.202246775445262372e+01,2.202277748047682948e+01,3.372545008927375318e-05,4.086051151658560698e-01,1.269257609670302678e+01
1.127000000000000000e+03,5.081999999999999886e+02,2.202255568698235066e+01,2.202203928182798620e+01,2.202282383760992701e+01,8.621041962127832018e-05,2.202264189740197153e+01,2.202246947656272980e+01,2.202277748047682948e+01,3.351977966892198267e-05,4.086111052168114877e-01,1.269279918599134760e+01
1.128000000000000000e+03,5.086999999999999886e+02,2.202255689382841553e+01,2.202204378309543742e+01,2.202282357520259737e+01,8.568105239031594390e-05,2.202264257488080545e+01,2.202247121277602560e+01,2.202277748047682948e+01,3.331538821760716539e-05,4.086170618691755685e-01,1.269302103668348281e+01
1.129000000000000000e+03,5.091999999999999886e+02,2.202255809411742504e+01,2.202204825637547714e+01,2.202282331422672712e+01,8.512542675030056595e-05,2.202264321954417525e+01,2.202247296869067483e+01,2.202277748047682948e+01,3.311226760560970011e-05,4.086229853104161314e-01,1.269324165566981222e+01
1.130000000000000000e+03,5.096999999999999886e+02,2.202255928788486372e+01,2.202205270184495234e+01,2.202282305467488399e+01,8.457005848057109207e-05,2.202264385794334345e+01,2.202247471782638399e+01,2.202277748047682948e+01,3.291040980274439353e-05,4.086288757269394001e-01,1.269346104980226109e+01
1.131000000000000000e+03,5.101999999999999886e+02,2.202256047516588211e+01,2.202205711968098001e+01,2.202282279654006913e+01,8.408212573033730037e-05,2.202264455729161341e+01,2.202247639304015081e+01,2.202277748047682948e+01,3.270980676656575192e-05,4.086347333041226437e-01,1.269367922589452213e+01
1.132000000000000000e+03,5.106999999999999886e+02,2.202256165599607129e+01,2.202206151005885459e+01,2.202282253981569582e+01,8.353630603701089950e-05,2.202264519230210738e+01,2.202247811969003521e+01,2.202277748047682948e+01,3.251045053738540623e-05,4.086405582262785385e-01,1.269389619072238240e+01
1.133000000000000000e+03,5.111999999999999886e+02,2.202256283041018037e+01,2.202206587315313158e+01,2.202282228449373491e+01,8.298523712436439357e-05,2.202264581564730506e+01,2.202247984517305568e+01,2.202277748047682948e+01,3.231233318906954712e-05,4.086463506766481735e-01,1.269411195102381562e+01
1.134000000000000000e+03,5.116999999999999886e+02,2.202256399844290158e+01,2.202207020913661140e+01,2.202282203056859800e+01,8.247691183293854244e-05,2.202264647535473330e+01,2.202248152153106986e+01,2.202277748047682948e+01,3.211544687517642332e-05,4.086521108374766009e-01,1.269432651349935881e+01
1.135000000000000000e+03,5.122000000000000455e+02,2.202256516012899468e+01,2.202207451818135908e+01,2.202282177803271423e+01,8.198156058236806879e-05,2.202264714168957838e+01,2.202248317856841098e+01,2.202277748047682948e+01,3.191978378265752074e-05,4.086578388899686498e-01,1.269453988481207851e+01
1.136000000000000000e+03,5.127000000000000455e+02,2.202256631550283927e+01,2.202207880045818555e+01,2.202282152687924111e+01,8.147001539763016958e-05,2.202264778551823809e+01,2.202248484548744045e+01,2.202277748047682948e+01,3.172533615541027577e-05,4.086635350142779899e-01,1.269475207158792252e+01
1.137000000000000000e+03,5.132000000000000455e+02,2.202256746459876524e+01,2.202208305613713790e+01,2.202282127710097726e+01,8.095761921424303594e-05,2.202264842221797991e+01,2.202248650697955057e+01,2.202277748047682948e+01,3.153209627201591496e-05,4.086691993895634201e-01,1.269496308041600940e+01
1.138000000000000000e+03,5.137000000000000455e+02,2.202256860745075073e+01,2.202208728538740701e+01,2.202282102869205005e+01,8.039298622637381330e-05,2.202264900043697793e+01,2.202248821446452354e+01,2.202277748047682948e+01,3.134005644993376563e-05,4.086748321939681627e-01,1.269517291784869784e+01


==> figures/data/prestress_over_time_5.csv <==
timestep,time,fiber_stress_average,fiber_stress_min,fiber_stress_max,fiber_stress_stddev,fiber_stress_averagepstddev,fiber_stress_averagemstddev,fiber_stress_h,fiber_stress_error,max_nod_dis_norm,fro_dis_norm
1.000000000000000000e+00,1.000000000000000056e-01,1.659638700505013631e+01,9.089314787453602662e+00,1.832428238344587257e+01,7.271540838308384602e-01,1.732354108888097599e+01,1.586923292121929840e+01,1.819725280082854368e+01,5.005117043249651676e-01,4.341737936278091681e+00,2.199610712060523383e+02
2.000000000000000000e+00,2.000000000000000111e-01,1.821360055375264153e+01,1.503694767428948253e+01,1.869820325412750606e+01,2.199433503046875349e-01,1.843354390405733056e+01,1.799365720344795250e+01,1.841005923784993215e+01,1.832211140649424308e-01,9.466236604271136557e-01,5.308342476639401042e+01
3.000000000000000000e+00,2.999999999999999889e-01,1.854352891493921263e+01,1.686979204409033528e+01,1.898528583581856921e+01,1.700984947456433971e-01,1.871362740968485738e+01,1.837343042019356787e+01,1.864541349018424299e+01,9.523100396934999767e-02,6.635637876930015056e-01,3.814220092520470473e+01
4.000000000000000000e+00,4.000000000000000222e-01,1.884796510163620198e+01,1.751315665466345806e+01,1.928350333542709905e+01,1.831473640649275980e-01,1.903111246570113124e+01,1.866481773757127272e+01,1.891181602297728759e+01,7.395690432978517526e-02,6.780633869756060861e-01,3.533424150028348976e+01
5.000000000000000000e+00,5.000000000000000000e-01,1.917499128259979102e+01,1.792294977194492134e+01,1.962369828413690698e+01,2.116649688413284880e-01,1.938665625144112070e+01,1.896332631375846134e+01,1.921983922367871855e+01,6.747660251684299559e-02,6.844886201675530746e-01,3.471543663165472537e+01
6.000000000000000000e+00,5.999999999999999778e-01,1.954076039430466594e+01,1.827399764510676761e+01,2.002462461396458338e+01,2.489621985159738982e-01,1.978972259282063817e+01,1.929179819578869370e+01,1.958288699943381062e+01,6.683842654889884938e-02,6.822800257012924252e-01,3.441008594677770560e+01
7.000000000000000000e+00,6.999999999999999556e-01,1.995876032288327551e+01,1.859679663756318746e+01,2.052376491767451583e+01,2.948457349872841138e-01,2.025360605787055945e+01,1.966391458789599156e+01,2.001822890991172699e+01,7.100689470309426432e-02,6.747705385466404859e-01,3.399192847889317193e+01
8.000000000000000000e+00,8.000000000000000444e-01,2.044279616125889731e+01,1.890087681022582089e+01,2.111170635972360543e+01,3.507209915148778445e-01,2.079351715277377366e+01,2.009207516974402097e+01,2.054842480286424333e+01,8.017879756937723590e-02,6.641455397849963527e-01,3.340537481611472259e+01
9.000000000000000000e+00,9.000000000000000222e-01,2.100780872033335811e+01,1.922879994047742613e+01,2.179972830880806711e+01,4.187831552989448869e-01,2.142659187563230461e+01,2.058902556503441161e+01,2.120330846834837502e+01,9.312266200430147078e-02,6.517403636847618476e-01,3.271610565940022042e+01
1.000000000000000000e+01,1.000000000000000000e+00,2.167031730141098578e+01,1.958513993078446802e+01,2.262603714757323203e+01,5.019003181669786651e-01,2.217221761957796389e+01,2.116841698324400767e+01,2.202277748047682948e+01,1.106871080113907002e-01,6.386867509153871802e-01,3.205499358333278792e+01
1.100000000000000000e+01,1.100000000000000089e+00,2.152383212298705573e+01,1.974306210772977366e+01,2.218539763300170975e+01,3.754979462398087553e-01,2.189933006922686332e+01,2.114833417674724814e+01,2.202277748047682948e+01,1.035162515158690316e-01,1.052275495356782109e+00,3.179022929908914463e+01
1.200000000000000000e+01,1.199999999999999956e+00,2.144484191307355658e+01,1.987713810975157003e+01,2.195226422206257055e+01,3.066570224200592110e-01,2.175149893549361479e+01,2.113818489065349837e+01,2.202277748047682948e+01,9.742819100031167856e-02,9.242907306320224947e-01,2.733449091548128607e+01
1.300000000000000000e+01,1.300000000000000044e+00,2.140726518962232205e+01,1.999314753207863760e+01,2.185598931639635722e+01,2.687616874756181273e-01,2.167602687709793940e+01,2.113850350214670470e+01,2.202277748047682948e+01,9.216048930238053549e-02,8.327285754439776033e-01,2.472320458004631050e+01
1.400000000000000000e+01,1.399999999999999911e+00,2.139241666809144604e+01,2.007591490026188552e+01,2.182601520429320274e+01,2.480263869829157641e-01,2.164044305507436050e+01,2.114439028110853158e+01,2.202277748047682948e+01,8.840222728222339732e-02,7.656080308327484207e-01,2.304169346346037983e+01
1.500000000000000000e+01,1.500000000000000000e+00,2.139000760628714204e+01,2.014128616028371610e+01,2.183683711605907973e+01,2.366213020092851338e-01,2.162662890829642848e+01,2.115338630427785560e+01,2.202277748047682948e+01,8.543387962127181601e-02,7.147612973685359972e-01,2.183663144237543463e+01
1.600000000000000000e+01,1.600000000000000089e+00,2.139440258034684916e+01,2.019910434821048639e+01,2.185176149249656419e+01,2.302162057566057851e-01,2.162461878610345423e+01,2.116418637459024410e+01,2.202277748047682948e+01,8.280849833237553803e-02,6.750969857667525886e-01,2.089731956718728156e+01
1.700000000000000000e+01,1.699999999999999956e+00,2.140251439456789129e+01,2.025032730879540566e+01,2.186654270135238676e+01,2.264624647080027142e-01,2.162897685927589464e+01,2.117605192985988793e+01,2.202277748047682948e+01,8.048259004808540340e-02,6.433954189717584482e-01,2.012264474625523647e+01
1.800000000000000000e+01,1.800000000000000044e+00,2.141261923240534770e+01,2.029590789923616967e+01,2.188018494534963310e+01,2.241166300333276296e-01,2.163673586243867675e+01,2.118850260237201866e+01,2.202277748047682948e+01,7.841288787354491752e-02,6.174946218421550892e-01,1.945873837628554526e+01
1.900000000000000000e+01,1.899999999999999911e+00,2.142374397350970838e+01,2.033670908261909105e+01,2.189243491757808613e+01,2.225221639847841382e-01,2.164626613749449291e+01,2.120122180952492386e+01,2.202277748047682948e+01,7.656020678374635124e-02,5.958823830092738749e-01,1.887400251578093346e+01
2.000000000000000000e+01,2.000000000000000000e+00,2.143533091273718583e+01,2.037348127939948839e+01,2.190333543958992379e+01,2.213310039033424825e-01,2.165666191664052675e+01,2.121399990883384490e+01,2.202277748047682948e+01,7.489047203693723065e-02,5.774708733894265977e-01,1.834821480583987352e+01
2.100000000000000000e+01,2.100000000000000089e+00,2.144705876323378391e+01,2.040686365028285820e+01,2.191395401350633065e+01,2.203562997792814782e-01,2.166741506301306686e+01,2.122670246345450096e+01,2.202277748047682948e+01,7.337466092215104430e-02,5.614658757048947013e-01,1.786763410169151456e+01
2.200000000000000000e+01,2.200000000000000178e+00,2.145874172546079350e+01,2.043739455993800647e+01,2.192707179411813101e+01,2.194960321446977336e-01,2.167823775760549054e+01,2.123924569331609646e+01,2.202277748047682948e+01,7.198832762780550676e-02,5.472836391614388507e-01,1.742255487567113903e+01
2.300000000000000000e+01,2.299999999999999822e+00,2.147027344194831500e+01,2.046552433865633347e+01,2.193873011825325037e+01,2.186933680659190748e-01,2.168896681001423232e+01,2.125158007388239767e+01,2.202277748047682948e+01,7.071102376623472630e-02,5.344934905443508022e-01,1.700594329517627656e+01
2.400000000000000000e+01,2.399999999999999911e+00,2.148159434571403636e+01,2.049162809915242178e+01,2.194913453264357273e+01,2.179158531695501166e-01,2.169951019888358701e+01,2.126367849254448572e+01,2.202277748047682948e+01,6.952571639439077134e-02,5.227773236291342052e-01,1.661261881046737798e+01
2.500000000000000000e+01,2.500000000000000000e+00,2.149267287161131534e+01,2.051601738137909692e+01,2.195879249922946030e+01,2.171444486151488384e-01,2.170981732022646327e+01,2.127552842299616742e+01,2.202277748047682948e+01,6.841825925151692744e-02,5.118998467133398789e-01,1.623871567857578313e+01
2.600000000000000000e+01,2.600000000000000089e+00,2.150349419120018979e+01,2.053895043872033099e+01,2.196923202441208289e+01,2.163676316987084569e-01,2.171986182289889911e+01,2.128712655950148047e+01,2.202277748047682948e+01,6.737692568850181529e-02,5.016868592127357029e-01,1.588131948757947498e+01
2.700000000000000000e+01,2.700000000000000178e+00,2.151405353419587740e+01,2.056064107382360717e+01,2.197874997382082185e+01,2.155782126552415190e-01,2.172963174685111909e+01,2.129847532154063572e+01,2.202277748047682948e+01,6.639200745452769614e-02,4.920091430440894364e-01,1.553820967329787983e+01
2.800000000000000000e+01,2.799999999999999822e+00,2.152435209239953906e+01,2.058126616708401713e+01,2.199006209850026039e+01,2.147715721378163078e-01,2.173912366453735601e+01,2.130958052026172211e+01,2.202277748047682948e+01,6.545547284717882774e-02,4.827706253574869932e-01,1.520767649193342841e+01
2.900000000000000000e+01,2.899999999999999911e+00,2.153439453774603507e+01,2.060097201825571744e+01,2.200474979447138324e+01,2.139446815896293708e-01,2.174833921933566572e+01,2.132044985615640442e+01,2.202277748047682948e+01,6.456067875550852708e-02,4.738996234845235245e-01,1.488838792064815131e+01
3.000000000000000000e+01,3.000000000000000000e+00,2.154418747967605086e+01,2.061987966604371536e+01,2.201849849215174615e+01,2.130955408083669289e-01,2.175728302048441876e+01,2.133109193886768296e+01,2.202277748047682948e+01,6.370212911049850935e-02,4.653424121297973226e-01,1.457929301818791679e+01
3.100000000000000000e+01,3.100000000000000089e+00,2.155373852190034611e+01,2.063808932261236606e+01,2.203138056986628612e+01,2.122228505575054214e-01,2.176596137245785201e+01,2.134151567134284022e+01,2.202277748047682948e+01,6.287527352496696809e-02,4.570584814061753320e-01,1.427955094253445800e+01
3.200000000000000000e+01,3.200000000000000178e+00,2.156305567779958920e+01,2.065568405881107239e+01,2.204345913069417051e+01,2.113258137652804791e-01,2.177438149156487057e+01,2.135172986403430784e+01,2.202277748047682948e+01,6.207633995656015868e-02,4.490170553128860487e-01,1.398847887826436320e+01
3.300000000000000000e+01,3.299999999999999822e+00,2.157214701801531831e+01,2.067273285422393059e+01,2.205478966565741672e+01,2.104040103192276745e-01,2.178255102833454515e+01,2.136174300769609147e+01,2.202277748047682948e+01,6.130219621252188528e-02,4.411945304370185061e-01,1.370551356874368665e+01
3.400000000000000000e+01,3.399999999999999911e+00,2.158102045965749838e+01,2.068929311522516912e+01,2.206542137737585918e+01,2.094573137170926136e-01,2.179047777337459024e+01,2.137156314594040651e+01,2.202277748047682948e+01,6.055023561100741913e-02,4.335725958512056666e-01,1.343018289129617848e+01
3.500000000000000000e+01,3.500000000000000000e+00,2.158968364761423331e+01,2.070541274791619912e+01,2.207539823827849901e+01,2.084858327778883469e-01,2.179816948039212221e+01,2.138119781483634441e+01,2.202277748047682948e+01,5.981828285412559010e-02,4.261368509921473202e-01,1.316208474018059604e+01
3.600000000000000000e+01,3.600000000000000089e+00,2.159814389230701082e+01,2.072113186137984897e+01,2.208475984026338423e+01,2.074898676708726852e-01,2.180563375997788356e+01,2.139065402463613808e+01,2.202277748047682948e+01,5.910451668736552838e-02,4.188757907590027751e-01,1.290087130841454233e+01
3.700000000000000000e+01,3.700000000000000178e+00,2.160640814370187002e+01,2.073648416447685605e+01,2.209354207968522843e+01,2.064698761913056069e-01,2.181287801989317643e+01,2.139993826751056361e+01,2.202277748047682948e+01,5.840740647451354156e-02,4.117800593757406924e-01,1.264623732667357103e+01
3.800000000000000000e+01,3.799999999999999822e+00,2.161448298707630755e+01,2.075149810983956300e+01,2.210177771185079010e+01,2.054264456208325929e-01,2.181990943269714123e+01,2.140905654145547388e+01,2.202277748047682948e+01,5.772566025172139875e-02,4.048419020920971390e-01,1.239791123119109173e+01
3.900000000000000000e+01,3.899999999999999911e+00,2.162237465212617238e+01,2.076619782972374040e+01,2.210949680174894993e+01,2.043602697654521849e-01,2.182673492189162445e+01,2.141801438236072030e+01,2.202277748047682948e+01,5.705818223278356915e-02,3.980547618532094822e-01,1.215564849177525453e+01
4.000000000000000000e+01,4.000000000000000000e+00,2.163008902944496015e+01,2.078060390105515509e+01,2.211672709201496900e+01,2.032721287553491130e-01,2.183336115820030798e+01,2.142681690068961231e+01,2.202277748047682948e+01,5.640403807025975991e-02,3.914129826157419223e-01,1.191922654449142449e+01
4.100000000000000000e+01,4.099999999999999645e+00,2.163763169088616323e+01,2.079473397053341444e+01,2.212349430470171185e+01,2.021628720212459152e-01,2.183979456290741084e+01,2.143546881886491562e+01,2.202277748047682948e+01,5.576242647105136840e-02,3.849115908989632628e-01,1.168844091557862086e+01
4.200000000000000000e+01,4.200000000000000178e+00,2.164500791140637403e+01,2.080860326532831905e+01,2.212982238995957474e+01,2.010334032868706100e-01,2.184604131469324528e+01,2.144397450811950279e+01,2.202277748047682948e+01,5.513265600693984664e-02,3.785461348858394914e-01,1.146310223519114047e+01
4.300000000000000000e+01,4.299999999999999822e+00,2.165222269102063635e+01,2.082222501035131401e+01,2.213573373202104122e+01,1.998846674600796292e-01,2.185210735848071550e+01,2.145233802356055719e+01,2.202277748047682948e+01,5.451412616731945299e-02,3.723125657818609491e-01,1.124303391687668707e+01
4.400000000000000000e+01,4.400000000000000355e+00,2.165928077597793688e+01,2.083561076933491663e+01,2.214124932076114405e+01,1.987176393929359908e-01,2.185799841537087218e+01,2.146056313658500159e+01,2.202277748047682948e+01,5.390631187162178012e-02,3.662071502613992169e-01,1.102807033817665072e+01
4.500000000000000000e+01,4.500000000000000000e+00,2.166618667870604398e+01,2.084877072381542717e+01,2.214638889541908284e+01,1.975333140349175287e-01,2.186371999274096112e+01,2.146865336467112684e+01,2.202277748047682948e+01,5.330875080139906019e-02,3.602264057547252540e-01,1.081805539975589703e+01
4.600000000000000000e+01,4.599999999999999645e+00,2.167294469627598730e+01,2.086171390153930716e+01,2.215181430858168810e+01,1.963326977498133785e-01,2.186927739402580073e+01,2.147661199852617386e+01,2.202277748047682948e+01,5.272103302895395777e-02,3.543670525375202662e-01,1.061284137234282099e+01
4.700000000000000000e+01,4.700000000000000178e+00,2.167955892731027845e+01,2.087444836367900081e+01,2.215691438877090036e+01,1.951168012656245565e-01,2.187467572857590170e+01,2.148444212604465520e+01,2.202277748047682948e+01,5.214279251633093665e-02,3.486259781678762160e-01,1.041228796364242903e+01
4.800000000000000000e+01,4.799999999999999822e+00,2.168603328735186864e+01,2.088698135851094051e+01,2.216164267088437256e+01,1.938866331619431560e-01,2.187991992051381018e+01,2.149214665418992709e+01,2.202277748047682948e+01,5.157370013717711699e-02,3.430002110032127072e-01,1.021626155462375429e+01
4.900000000000000000e+01,4.900000000000000355e+00,2.169237152276184233e+01,2.089931944777086770e+01,2.216601736801396427e+01,1.926431944815129027e-01,2.188501471724335445e+01,2.149972832828033020e+01,2.202277748047682948e+01,5.101345793925884942e-02,3.374869003879769624e-01,1.002463456710830947e+01
5.000000000000000000e+01,5.000000000000000000e+00,2.169857722324464788e+01,2.091146861074787466e+01,2.217091328699105901e+01,1.913874745873226368e-01,2.188996469783197085e+01,2.150718974865732491e+01,2.202277748047682948e+01,5.046179441780806324e-02,3.320833017431598089e-01,9.837284934000861014e+00
5.100000000000000000e+01,5.099999999999999645e+00,2.170465383312767571e+01,2.092343433022166721e+01,2.217606194513625084e+01,1.901204468648189649e-01,2.189477427999249315e+01,2.151453338626285827e+01,2.202277748047682948e+01,4.991846061332313317e-02,3.267867652544515500e-01,9.654095650417435337e+00
5.200000000000000000e+01,5.200000000000000178e+00,2.171060466149980428e+01,2.093522166358390635e+01,2.218083821560069069e+01,1.888430660049383591e-01,2.189944772750474300e+01,2.152176159549486556e+01,2.202277748047682948e+01,4.938322688212421624e-02,3.215947272019452075e-01,9.474954389166844848e+00
5.300000000000000000e+01,5.299999999999999822e+00,2.171643289133853472e+01,2.094683530184907028e+01,2.218525912658240529e+01,1.875562652441796485e-01,2.190398915658271406e+01,2.152887662609435537e+01,2.202277748047682948e+01,4.885588021681556287e-02,3.165047032272126359e-01,9.299753167898481720e+00
5.400000000000000000e+01,5.400000000000000355e+00,2.172214158772804282e+01,2.095827961876265988e+01,2.218934102657447838e+01,1.862609543762312192e-01,2.190840254210427318e+01,2.153588063335181246e+01,2.202277748047682948e+01,4.833622201640305760e-02,3.115142830212661584e-01,9.128388058144269124e+00
5.500000000000000000e+01,5.500000000000000000e+00,2.172773370527291092e+01,2.096955871178975173e+01,2.219309961242743157e+01,1.849580180453742895e-01,2.191269172331828585e+01,2.154277568722753600e+01,2.202277748047682948e+01,4.782406622510512739e-02,3.066211260537782812e-01,8.960758928664217748e+00
5.600000000000000000e+01,5.599999999999999645e+00,2.173321209479696492e+01,2.098067643644469982e+01,2.219654995524732044e+01,1.836483146200025840e-01,2.191686040941696589e+01,2.154956378017696395e+01,2.202277748047682948e+01,4.731923777352566723e-02,3.018229580659537170e-01,8.796769217163941335e+00
5.700000000000000000e+01,5.700000000000000178e+00,2.173857950941375350e+01,2.099163643514160782e+01,2.219970652450228954e+01,1.823326751371870946e-01,2.192091218455093937e+01,2.155624683427656763e+01,2.202277748047682948e+01,4.682157126862527413e-02,2.971175681237390731e-01,8.636325725709278700e+00
5.800000000000000000e+01,5.799999999999999822e+00,2.174383861003688878e+01,2.100244216153118515e+01,2.220258321065259821e+01,1.810119028224886073e-01,2.192485051285937914e+01,2.156282670721439843e+01,2.202277748047682948e+01,4.633090988864463355e-02,2.925028060830341947e-01,8.479338436127385137e+00
5.900000000000000000e+01,5.900000000000000355e+00,2.174899197039874821e+01,2.101309690111184025e+01,2.220519334653647192e+01,1.796867725606048904e-01,2.192867874295935238e+01,2.156930519783814404e+01,2.202277748047682948e+01,4.584710444720562633e-02,2.879765803589891537e-01,8.325720342418964748e+00
6.000000000000000000e+01,5.999999999999990230e+00,2.175404208163387310e+01,2.102360378875357938e+01,2.220754972770271252e+01,1.783580307240319740e-01,2.193240011235790377e+01,2.157568405090984243e+01,2.202277748047682948e+01,4.537001259759431554e-02,2.835368559208838457e-01,8.175387297782073404e+00
6.100000000000000000e+01,6.099999999999989875e+00,2.175899135647404137e+01,2.103396582366119105e+01,2.220966463183421169e+01,1.770263952796848061e-01,2.193601775175372737e+01,2.158196496119435537e+01,2.202277748047682948e+01,4.489949815331962385e-02,2.791816524561019919e-01,8.028257874289762341e+00
6.200000000000000000e+01,6.199999999999990408e+00,2.176384213310294768e+01,2.104418588220712039e+01,2.221154983737810085e+01,1.756925558166789747e-01,2.193953468891962544e+01,2.158814957728626993e+01,2.202277748047682948e+01,4.443543050540421646e-02,2.749090426623865824e-01,7.884253233613375933e+00
6.300000000000000000e+01,6.299999999999990052e+00,2.176859667870641601e+01,2.105426672898360252e+01,2.221321664147190234e+01,1.743571738392009352e-01,2.194295385254561737e+01,2.159423950486721466e+01,2.202277748047682948e+01,4.397768412053433551e-02,2.707171506391636284e-01,7.743297007457826453e+00
6.400000000000000000e+01,6.399999999999989697e+00,2.177325719274958260e+01,2.106421102636560505e+01,2.221467587723543602e+01,1.730208832162191401e-01,2.194627807596580027e+01,2.160023630953336493e+01,2.202277748047682948e+01,4.352613810683019641e-02,2.666041503572251781e-01,7.605315186594623356e+00
6.500000000000000000e+01,6.499999999999990230e+00,2.177782581001502749e+01,2.107402134282258288e+01,2.221593793047922460e+01,1.716842904821593851e-01,2.194951010049718576e+01,2.160614151953286921e+01,2.202277748047682948e+01,4.308067583642971599e-02,2.625682641921194271e-01,7.470236017552228880e+00
6.600000000000000000e+01,6.599999999999989875e+00,2.178230460342132346e+01,2.108370016017444115e+01,2.221701275587767199e+01,1.703479755498520098e-01,2.195265257897117550e+01,2.161195662787147143e+01,2.202277748047682948e+01,4.264118461601310028e-02,2.586077615109171890e-01,7.337989906165238274e+00
6.700000000000000000e+01,6.699999999999990408e+00,2.178669558664952888e+01,2.109324987995585587e+01,2.221790989263195470e+01,1.690124921120995383e-01,2.195570807876162789e+01,2.161768309453742987e+01,2.202277748047682948e+01,4.220755539781478188e-02,2.547209573052940379e-01,7.208509327299347014e+00
6.800000000000000000e+01,6.799999999999990052e+00,2.179100071659229343e+01,2.110267282902317021e+01,2.221863847965661165e+01,1.676783684825992882e-01,2.195867908507489119e+01,2.162332234810969567e+01,2.202277748047682948e+01,4.177968252502806124e-02,2.509062108660457535e-01,7.081728740162674285e+00
6.900000000000000000e+01,6.899999999999989697e+00,2.179522189564689683e+01,2.111197126451455830e+01,2.221920727030237330e+01,1.663461080671104209e-01,2.196156800371400664e+01,2.162887578757978702e+01,2.202277748047682948e+01,4.135746350657631271e-02,2.471619244956127504e-01,6.957584508691255998e+00
7.000000000000000000e+01,6.999999999999990230e+00,2.179936097386346461e+01,2.112114737826028943e+01,2.221962464663611669e+01,1.650161902015569171e-01,2.196437716406502005e+01,2.163434478366190916e+01,2.202277748047682948e+01,4.094079881685378647e-02,2.434865422563927684e-01,6.836014826563496349e+00
7.100000000000000000e+01,7.099999999999989875e+00,2.180341975096478180e+01,2.113020330071707420e+01,2.221989863329252302e+01,1.636890707195721439e-01,2.196710882168435219e+01,2.163973068024521140e+01,2.202277748047682948e+01,4.052959171707662400e-02,2.398785487532702487e-01,6.716959646450225030e+00
7.200000000000000000e+01,7.199999999999990408e+00,2.180739997824553456e+01,2.113914110449544381e+01,2.222003691090132094e+01,1.623651828307793032e-01,2.196976516107631383e+01,2.164503479541475528e+01,2.202277748047682948e+01,4.012374809511327217e-02,2.363364679494790177e-01,6.600360613154287570e+00
7.300000000000000000e+01,7.299999999999990052e+00,2.181130336036494910e+01,2.114796280753258984e+01,2.222004682910979412e+01,1.610449377765333090e-01,2.197234829814148327e+01,2.165025842258841493e+01,2.202277748047682948e+01,3.972317632141367932e-02,2.328588620147723498e-01,6.486161000332812065e+00
7.400000000000000000e+01,7.399999999999989697e+00,2.181513155704098139e+01,2.115667037595931177e+01,2.221993541920050319e+01,1.597287254136055545e-01,2.197486028245458556e+01,2.165540283162737722e+01,2.202277748047682948e+01,3.932778711882825573e-02,2.294443302055643730e-01,6.374305650527285927e+00
7.500000000000000000e+01,7.499999999999990230e+00,2.181888618464994778e+01,2.116526572669874895e+01,2.221970940631517522e+01,1.584169152761409904e-01,2.197730309992608966e+01,2.166046926937380590e+01,2.202277748047682948e+01,3.893749344460587652e-02,2.260915077765893733e-01,6.264740918257015956e+00
7.600000000000000000e+01,7.599999999999989875e+00,2.182256881774660684e+01,2.117375072983205797e+01,2.221937522129460518e+01,1.571098569888592089e-01,2.197967867473546733e+01,2.166545896075774635e+01,2.202277748047682948e+01,3.855221038297430153e-02,2.227990649234443121e-01,6.157414615955095982e+00
7.700000000000000000e+01,7.699999999999990408e+00,2.182618099050434779e+01,2.118212721075709837e+01,2.221916138682305331e+01,1.558078810641627676e-01,2.198198887156851100e+01,2.167037310944018458e+01,2.202277748047682948e+01,3.817185504711959054e-02,2.195657057558722536e-01,6.052275962548182342e+00
7.800000000000000000e+01,7.799999999999990052e+00,2.182972419808345776e+01,2.119039695216743269e+01,2.222008642635592324e+01,1.545112997348389861e-01,2.198423549781829678e+01,2.167521289834861875e+01,2.202277748047682948e+01,3.779634648932457541e-02,2.163901673011844884e-01,5.949275534499856910e+00
7.900000000000000000e+01,7.899999999999989697e+00,2.183319989793480786e+01,2.119856169587043482e+01,2.222085901769064620e+01,1.532204074207281774e-01,2.198642030535553715e+01,2.167997949051407858e+01,2.202277748047682948e+01,3.742560561841307837e-02,2.132712185374172342e-01,5.848365219155163608e+00
8.000000000000000000e+01,7.999999999999990230e+00,2.183660951103953707e+01,2.120662314446321517e+01,2.222148623003313972e+01,1.519354815763912236e-01,2.198854499261592821e+01,2.168467402946314593e+01,2.202277748047682948e+01,3.705955512365024379e-02,2.102076594556942513e-01,5.749498170235941785e+00
8.100000000000000000e+01,8.099999999999990763e+00,2.183995442309293011e+01,2.121458296288137291e+01,2.222197487894824519e+01,1.506567832869938617e-01,2.199061120637992417e+01,2.168929763980593606e+01,2.202277748047682948e+01,3.669811940441754933e-02,2.071983201513954431e-01,5.652628765353536977e+00
8.200000000000000000e+01,8.199999999999990408e+00,2.184323598563331004e+01,2.122244277983736183e+01,2.222233153322891042e+01,1.493845578608621327e-01,2.199262054349417284e+01,2.169385142777244724e+01,2.202277748047682948e+01,3.634122450490014783e-02,2.042420599432881734e-01,5.557712565412137984e+00
8.300000000000000000e+01,8.299999999999990052e+00,2.184645551712123535e+01,2.123020418915399077e+01,2.222256252173907143e+01,1.481190355827971816e-01,2.199457455270403372e+01,2.169833648153843697e+01,2.202277748047682948e+01,3.598879805353590033e-02,2.013377665202784605e-01,5.464706275790724987e+00
8.400000000000000000e+01,8.399999999999989697e+00,2.184961430397178361e+01,2.123786875100938332e+01,2.222267394020328268e+01,1.468604321254590173e-01,2.199647473609724102e+01,2.170275387184632621e+01,2.202277748047682948e+01,3.564076920648483193e-02,1.984843551150892449e-01,5.373567709197798692e+00
8.500000000000000000e+01,8.499999999999989342e+00,2.185271360154168718e+01,2.124543799309945058e+01,2.222267165794041688e+01,1.456089493953817704e-01,2.199832255093706834e+01,2.170710465214630602e+01,2.202277748047682948e+01,3.529706859484411235e-02,1.956807677040027504e-01,5.284255750102839322e+00
8.600000000000000000e+01,8.599999999999990763e+00,2.185575463507639071e+01,2.125291341172625792e+01,2.222256132452197974e+01,1.443647758476094001e-01,2.200011941092400036e+01,2.171138985922878106e+01,2.202277748047682948e+01,3.495762827522801153e-02,1.929259722323051762e-01,5.196730320654833868e+00
8.700000000000000000e+01,8.699999999999990408e+00,2.185873860061676766e+01,2.126029647281881196e+01,2.222234837634862359e+01,1.431280871413555256e-01,2.200186668775812393e+01,2.171561051347541138e+01,2.202277748047682948e+01,3.462238168341646299e-02,1.902189618645326319e-01,5.110952348006144064e+00
8.800000000000000000e+01,8.799999999999979394e+00,2.186166666586884233e+01,2.126758861289446045e+01,2.222203804313167552e+01,1.418990468428380503e-01,2.200356571271167994e+01,2.171976761902600472e+01,2.202277748047682948e+01,3.429126359070027580e-02,1.875587542588297019e-01,5.026883732964684270e+00
8.900000000000000000e+01,8.899999999999980815e+00,2.186453997104075242e+01,2.127479123996325683e+01,2.222163535427470293e+01,1.406778065266537370e-01,2.200521777756740605e+01,2.172386216451409879e+01,2.202277748047682948e+01,3.396421006281617749e-02,1.849443908647827040e-01,4.944487319904036227e+00
9.000000000000000000e+01,8.999999999999980460e+00,2.186735962964334234e+01,2.128190573438299538e+01,2.222114514514674966e+01,1.394645068266264221e-01,2.200682413646996949e+01,2.172789512281671520e+01,2.202277748047682948e+01,3.364115842112177374e-02,1.823749362440438837e-01,4.863726867864979653e+00
9.100000000000000000e+01,9.099999999999980105e+00,2.187012672926355350e+01,2.128893344966689227e+01,2.222057206324175382e+01,1.382592773867314107e-01,2.200838600665028366e+01,2.173186745187682334e+01,2.202277748047682948e+01,3.332204720592074620e-02,1.798494774128817641e-01,4.784567022787807211e+00
9.200000000000000000e+01,9.199999999999979750e+00,2.187284233230515795e+01,2.129587571325020079e+01,2.221992057421451605e+01,1.370622376683703625e-01,2.200990456997352851e+01,2.173578009463678740e+01,2.202277748047682948e+01,3.300681614165272559e-02,1.773671232061693470e-01,4.706973290817682454e+00
9.300000000000000000e+01,9.299999999999979394e+00,2.187550747670317719e+01,2.130273382721781772e+01,2.221919496779774406e+01,1.358734972867416402e-01,2.201138097398991889e+01,2.173963397941643549e+01,2.202277748047682948e+01,3.269540610385451157e-02,1.749270036619946511e-01,4.630912012629670116e+00
9.400000000000000000e+01,9.399999999999980815e+00,2.187812317661191130e+01,2.130950906899471775e+01,2.221839936358782452e+01,1.346931563924265163e-01,2.201281633300433782e+01,2.174343002021948479e+01,2.202277748047682948e+01,3.238775908780913010e-02,1.725282694261963401e-01,4.556350338723738069e+00
9.500000000000000000e+01,9.499999999999980460e+00,2.188069042306638323e+01,2.131620269200499962e+01,2.221753771670264044e+01,1.335213061888860797e-01,2.201421172925526903e+01,2.174716911687749743e+01,2.202277748047682948e+01,3.208381817862018814e-02,1.701700911762413226e-01,4.483256205642819126e+00
9.600000000000000000e+01,9.599999999999980105e+00,2.188321018462119127e+01,2.132281592630004141e+01,2.221661382330469081e+01,1.323580293457373991e-01,2.201556821396692953e+01,2.175085215527545301e+01,2.202277748047682948e+01,3.178352752268887721e-02,1.678516590637317563e-01,4.411598313069952759e+00
9.700000000000000000e+01,9.699999999999979750e+00,2.188568340796636846e+01,2.132934997915847930e+01,2.221563132599214541e+01,1.312034001959474783e-01,2.201688680816231525e+01,2.175448000777042168e+01,2.202277748047682948e+01,3.148683230047041176e-02,1.655721821749788492e-01,4.341346101763618570e+00
9.800000000000000000e+01,9.799999999999979394e+00,2.188811101852066798e+01,2.133580603565964751e+01,2.221459371905328695e+01,1.300574853418920429e-01,2.201816850386256164e+01,2.175805353317877433e+01,2.202277748047682948e+01,3.119367870043555924e-02,1.633308880088937820e-01,4.272469732292559996e+00
9.900000000000000000e+01,9.899999999999980815e+00,2.189049392100497826e+01,2.134218525923369114e+01,2.221350435358747433e+01,1.289203438787290823e-01,2.201941426488370723e+01,2.176157357712624929e+01,2.202277748047682948e+01,3.090401389409136446e-02,1.611270219716620655e-01,4.204940064533490229e+00
1.000000000000000000e+02,9.999999999999980460e+00,2.189283299999614130e+01,2.134848879218798245e+01,2.221236644248692116e+01,1.277920276768553798e-01,2.202062502767299534e+01,2.176504097231928725e+01,2.202277748047682948e+01,3.061778601207787096e-02,1.589598468877087556e-01,4.138728637897977514e+00
1.010000000000000000e+02,1.009999999999999964e+01,2.189512912046053117e+01,2.135471775621385149e+01,2.221118306528881092e+01,1.266725819432261979e-01,2.202180170240375645e+01,2.176845653851730589e+01,2.202277748047682948e+01,3.033494412115875227e-02,1.568286425261928296e-01,4.073807652255607259e+00
1.020000000000000000e+02,1.019999999999999929e+01,2.189738312827097388e+01,2.136087325287237704e+01,2.220995717288582583e+01,1.255620453755129928e-01,2.202294517364648740e+01,2.177182108289546036e+01,2.202277748047682948e+01,3.005543820216273476e-02,1.547327051426405087e-01,4.010149949523582613e+00
1.030000000000000000e+02,1.030000000000000071e+01,2.189959585070733894e+01,2.136695636406297538e+01,2.220869159210861810e+01,1.244604503471389012e-01,2.202405630105447898e+01,2.177513540036019890e+01,2.202277748047682948e+01,2.977921912870612475e-02,1.526713470350660740e-01,3.947728995893741821e+00
1.040000000000000000e+02,1.040000000000000036e+01,2.190176809693712201e+01,2.137296815247366766e+01,2.220738903017434041e+01,1.233678234908317795e-01,2.202513592042795310e+01,2.177840027344629092e+01,2.202277748047682948e+01,2.950623864674731256e-02,1.506438961142036459e-01,3.886518864669619155e+00
1.050000000000000000e+02,1.050000000000000000e+01,2.190390065848433210e+01,2.137890966201659637e+01,2.220605207900294431e+01,1.222841857597293247e-01,2.202618484424406020e+01,2.178161647272460399e+01,2.202277748047682948e+01,2.923644935481100465e-02,1.486496954871448506e-01,3.826494219688589826e+00
1.060000000000000000e+02,1.059999999999999964e+01,2.190599430968095263e+01,2.138478191824730956e+01,2.220468321940534651e+01,1.212095527400397083e-01,2.202720386242099337e+01,2.178478475694091188e+01,2.202277748047682948e+01,2.896980468494958841e-02,1.466881030541481168e-01,3.767630299303782682e+00
1.070000000000000000e+02,1.069999999999999929e+01,2.190804980810424851e+01,2.139058592876940068e+01,2.220328482514480228e+01,1.201439349777464333e-01,2.202819374308199585e+01,2.178790587312650118e+01,2.202277748047682948e+01,2.870625888436941983e-02,1.447584911179752298e-01,3.709902900903634837e+00
1.080000000000000000e+02,1.080000000000000071e+01,2.191006789500037399e+01,2.139632268362801071e+01,2.220185916687275807e+01,1.190873382413586423e-01,2.202915523324173108e+01,2.179098055675901691e+01,2.202277748047682948e+01,2.844576699756288032e-02,1.428602460053292056e-01,3.653288365946582683e+00
1.090000000000000000e+02,1.090000000000000036e+01,2.191204929569551041e+01,2.140199315568738569e+01,2.220040841594142123e+01,1.180397635977032123e-01,2.203008905929321415e+01,2.179400953209780667e+01,2.202277748047682948e+01,2.818828484916439253e-02,1.409927677000658020e-01,3.597763565490679660e+00
1.100000000000000000e+02,1.100000000000000000e+01,2.191399471999319459e+01,2.140759830099951699e+01,2.219893464809512551e+01,1.170012077658513922e-01,2.203099592775904725e+01,2.179699351222734194e+01,2.202277748047682948e+01,2.793376902721140392e-02,1.391554694876238341e-01,3.543305886197714472e+00
1.110000000000000000e+02,1.109999999999999964e+01,2.191590486255909553e+01,2.141313905915908578e+01,2.219743984704577855e+01,1.159716633804441926e-01,2.203187652593954127e+01,2.179993319917864980e+01,2.202277748047682948e+01,2.768217686702722016e-02,1.373477776104402026e-01,3.489893216794019537e+00
1.120000000000000000e+02,1.119999999999999929e+01,2.191778040329550947e+01,2.141861635364897865e+01,2.219592590793093478e+01,1.149511190535008609e-01,2.203273152234901033e+01,2.180282928424200861e+01,2.202277748047682948e+01,2.743346643553198905e-02,1.355691309337460626e-01,3.437503934969441843e+00
1.130000000000000000e+02,1.130000000000000071e+01,2.191962200770300129e+01,2.142403109217480761e+01,2.219439464065838408e+01,1.139395597718748931e-01,2.203356156747487660e+01,2.180568244793112598e+01,2.202277748047682948e+01,2.718759651605297950e-02,1.338189806216323330e-01,3.386116894697873025e+00
1.140000000000000000e+02,1.140000000000000036e+01,2.192143032723247842e+01,2.142938416699099236e+01,2.219284777313975709e+01,1.129369669197712311e-01,2.203436729415225059e+01,2.180849336031270624e+01,2.202277748047682948e+01,2.694452659351799506e-02,1.320967898227531079e-01,3.335711413962981098e+00
1.150000000000000000e+02,1.150000000000000000e+01,2.192320599962590322e+01,2.143467645521528908e+01,2.219128695441991539e+01,1.119433184610564985e-01,2.203514931808695820e+01,2.181126268116484823e+01,2.202277748047682948e+01,2.670421684017337816e-02,1.304020333656333019e-01,3.286267262874072337e+00
1.160000000000000000e+02,1.159999999999999964e+01,2.192494964924664558e+01,2.143990881913707724e+01,2.218971375769716659e+01,1.109585893823211572e-01,2.203590823862896642e+01,2.181399105986432474e+01,2.202277748047682948e+01,2.646662810158549248e-02,1.287341974628956609e-01,3.237764652157063772e+00
1.170000000000000000e+02,1.169999999999999929e+01,2.192666188740229316e+01,2.144508210651573421e+01,2.218812968324112944e+01,1.099827514457314831e-01,2.203664463884802416e+01,2.181667913595656216e+01,2.202277748047682948e+01,2.623172188309225161e-02,1.270927794244701148e-01,3.190184222006752890e+00
1.180000000000000000e+02,1.180000000000000071e+01,2.192834331265487435e+01,2.145019715087035905e+01,2.218653616121500249e+01,1.090157736730233140e-01,2.203735908632789631e+01,2.181932753898185240e+01,2.202277748047682948e+01,2.599946033664746886e-02,1.254772873791200616e-01,3.143507031286997044e+00
1.190000000000000000e+02,1.190000000000000036e+01,2.192999451112451936e+01,2.145525477176417439e+01,2.218493455439476847e+01,1.080576225163436405e-01,2.203805213364086413e+01,2.182193688860817460e+01,2.202277748047682948e+01,2.576980624790689567e-02,1.238872400042905497e-01,3.097714547065977264e+00
1.200000000000000000e+02,1.200000000000000000e+01,2.193161605678431414e+01,2.146025577507870707e+01,2.218332616079847597e+01,1.071082616596461395e-01,2.203872431844396118e+01,2.182450779512466710e+01,2.202277748047682948e+01,2.554272302377832982e-02,1.223221662638384333e-01,3.052788634474418394e+00
1.210000000000000000e+02,1.209999999999999964e+01,2.193320851174528130e+01,2.146520095328296307e+01,2.218171221622252176e+01,1.061676526204072685e-01,2.203937616436568803e+01,2.182704085912487457e+01,2.202277748047682948e+01,2.531817468019905565e-02,1.207816051533228269e-01,3.008711546874835996e+00
1.220000000000000000e+02,1.219999999999999929e+01,2.193477242653484538e+01,2.147009108569501379e+01,2.218009389668806364e+01,1.052357545232890240e-01,2.204000818105813408e+01,2.182953667201155667e+01,2.202277748047682948e+01,2.509612583025785937e-02,1.192651054527945204e-01,2.965465916331112783e+00
1.230000000000000000e+02,1.230000000000000071e+01,2.193630834036640920e+01,2.147492693873673986e+01,2.217847232080130837e+01,1.043125245014356467e-01,2.204062086486784366e+01,2.183199581586497473e+01,2.202277748047682948e+01,2.487654167262774024e-02,1.177722254867155927e-01,2.923034744367099425e+00
1.240000000000000000e+02,1.240000000000000036e+01,2.193781678140265612e+01,2.147970926618310372e+01,2.217684855202988459e+01,1.033979176099880104e-01,2.204121469901264518e+01,2.183441886379266705e+01,2.202277748047682948e+01,2.465938798024705156e-02,1.163025328905840650e-01,2.881401393004364042e+00
1.250000000000000000e+02,1.250000000000000000e+01,2.193929826701101859e+01,2.148443880940475736e+01,2.217522360089875377e+01,1.024918870326599757e-01,2.204179015404367803e+01,2.183680637997835916e+01,2.202277748047682948e+01,2.444463108930328143e-02,1.148556043845573721e-01,2.840549576069241411e+00
1.260000000000000000e+02,1.259999999999999964e+01,2.194075330401103940e+01,2.148911629760529962e+01,2.217359842710597917e+01,1.015943842206479819e-01,2.204234768823168622e+01,2.183915891979039259e+01,2.202277748047682948e+01,2.423223788845979901e-02,1.134310255531668921e-01,2.800463350759532233e+00
1.270000000000000000e+02,1.269999999999999929e+01,2.194218238891659922e+01,2.149374244805192902e+01,2.217197394156027102e+01,1.007053591050556113e-01,2.204288774802165563e+01,2.184147702981154282e+01,2.202277748047682948e+01,2.402217580838245797e-02,1.120283906314937517e-01,2.761127109461969820e+00
1.280000000000000000e+02,1.280000000000000071e+01,2.194358600817129101e+01,2.149831796630211400e+01,2.217035100835224881e+01,9.982475994484582560e-02,2.204341076811613576e+01,2.184376124822644627e+01,2.202277748047682948e+01,2.381441281144707281e-02,1.106473022972751102e-01,2.722525571811740264e+00
1.290000000000000000e+02,1.290000000000000036e+01,2.194496463837693057e+01,2.150284354642437989e+01,2.216873044664188441e+01,9.895253366635850534e-02,2.204391717204329026e+01,2.184601210471057087e+01,2.202277748047682948e+01,2.360891738171402507e-02,1.092873714688199771e-01,2.684643776985517150e+00
1.300000000000000000e+02,1.300000000000000000e+01,2.194631874651680548e+01,2.150731987121260147e+01,2.216711303248775522e+01,9.808862565351880725e-02,2.204440737217032265e+01,2.184823012086328831e+01,2.202277748047682948e+01,2.340565851519776225e-02,1.079482171085880404e-01,2.647467076220381799e+00
1.310000000000000000e+02,1.309999999999999964e+01,2.194764879017079906e+01,2.151174761239896327e+01,2.216549950060252172e+01,9.723298040531010156e-02,2.204488177057610798e+01,2.185041580976549014e+01,2.202277748047682948e+01,2.320460571019680382e-02,1.066294660322583548e-01,2.610981125550462689e+00
1.320000000000000000e+02,1.319999999999999929e+01,2.194895521772873792e+01,2.151612743085737733e+01,2.216389054604679032e+01,9.638554098553027416e-02,2.204534075871426779e+01,2.185256967674320805e+01,2.202277748047682948e+01,2.300572895805703608e-02,1.053307527229330604e-01,2.575171878754046073e+00
1.330000000000000000e+02,1.330000000000000071e+01,2.195023846859389494e+01,2.152045997680781042e+01,2.216228682585819243e+01,9.554624960338994888e-02,2.204578471819728591e+01,2.185469221899050396e+01,2.202277748047682948e+01,2.280899873389371710e-02,1.040517191506036693e-01,2.540025580504187364e+00
1.340000000000000000e+02,1.340000000000000036e+01,2.195149897338520262e+01,2.152474589000992466e+01,2.216068896062073179e+01,9.471504728118763927e-02,2.204621402066639035e+01,2.185678392610401488e+01,2.202277748047682948e+01,2.261438598779873937e-02,1.027920145964525273e-01,2.505528759715716980e+00
1.350000000000000000e+02,1.350000000000000000e+01,2.195273715412996296e+01,2.152898579995878237e+01,2.215909753597613729e+01,9.389187440927063144e-02,2.204662902853923256e+01,2.185884527972069336e+01,2.202277748047682948e+01,2.242186213595414798e-02,1.015512954819674657e-01,2.471668223081971760e+00
1.360000000000000000e+02,1.359999999999999964e+01,2.195395342445617715e+01,2.153318032607102950e+01,2.215751310407752683e+01,9.307667026789591402e-02,2.204703009472407160e+01,2.186087675418828269e+01,2.202277748047682948e+01,2.223139905217801776e-02,1.003292252026752457e-01,2.438431048795156819e+00
1.370000000000000000e+02,1.369999999999999929e+01,2.195514818977611071e+01,2.153733007787058185e+01,2.215593618498932216e+01,9.226937355686530562e-02,2.204741756333297431e+01,2.186287881621924711e+01,2.202277748047682948e+01,2.204296905949289578e-02,9.912547396639846686e-02,2.405804580444037555e+00
1.380000000000000000e+02,1.380000000000000071e+01,2.195632184746730076e+01,2.154143565516849534e+01,2.215436726803255496e+01,9.146992223708493019e-02,2.204779176970438570e+01,2.186485192523021581e+01,2.202277748047682948e+01,2.185654492195833118e-02,9.793971863578318504e-02,2.373776421082508303e+00
1.390000000000000000e+02,1.390000000000000036e+01,2.195747478704797473e+01,2.154549764823977043e+01,2.215280681308249555e+01,9.067825378724299334e-02,2.204815304083521710e+01,2.186679653326073236e+01,2.202277748047682948e+01,2.167209983664263734e-02,9.677164257509694723e-02,2.342334427464625612e+00
1.400000000000000000e+02,1.400000000000000000e+01,2.195860739034971587e+01,2.154951663799591088e+01,2.215125525181284516e+01,8.989430487458949237e-02,2.204850169522430647e+01,2.186871308547512527e+01,2.202277748047682948e+01,2.148960742578740965e-02,9.562093550105325857e-02,2.311466704439050002e+00
1.410000000000000000e+02,1.409999999999999964e+01,2.195972003168288467e+01,2.155349319615408987e+01,2.214971298889845741e+01,8.911801196484891996e-02,2.204883804364773425e+01,2.187060201971803508e+01,2.202277748047682948e+01,2.130904172912611444e-02,9.448729333762784233e-02,2.281161599498766623e+00
1.420000000000000000e+02,1.419999999999999929e+01,2.196081307800121607e+01,2.155742788540353772e+01,2.214818040316463055e+01,8.834931079062982584e-02,2.204916238879184576e+01,2.187246376721058638e+01,2.202277748047682948e+01,2.113037719632883393e-02,9.337041807470282395e-02,2.251407697480079406e+00
1.430000000000000000e+02,1.430000000000000071e+01,2.196188688905925446e+01,2.156132125956681733e+01,2.214665784869882259e+01,8.758813696600518950e-02,2.204947502602525944e+01,2.187429875209324948e+01,2.202277748047682948e+01,2.095358867967914845e-02,9.227001763034806125e-02,2.222193815406506179e+00
1.440000000000000000e+02,1.440000000000000036e+01,2.196294181756895725e+01,2.156517386375943701e+01,2.214514565591629136e+01,8.683442557109140314e-02,2.204977624314004814e+01,2.187610739199786636e+01,2.202277748047682948e+01,2.077865142682650337e-02,9.118580571679664459e-02,2.193508997472731092e+00
1.450000000000000000e+02,1.450000000000000000e+01,2.196397820934942757e+01,2.156898623454458885e+01,2.214364413258612885e+01,8.608811154134034249e-02,2.205006632089076746e+01,2.187789009780808769e+01,2.202277748047682948e+01,2.060554107375993371e-02,9.011750170985656505e-02,2.165342510163347001e+00
1.460000000000000000e+02,1.459999999999999964e+01,2.196499640347543902e+01,2.157275890008682140e+01,2.214215356481687280e+01,8.534912950224153583e-02,2.205034553297767985e+01,2.187964727397319820e+01,2.202277748047682948e+01,2.043423363783015631e-02,8.906483052171496051e-02,2.137683837503005169e+00
1.470000000000000000e+02,1.469999999999999929e+01,2.196599673242097950e+01,2.157649238030062477e+01,2.214067421800411495e+01,8.461741395445554481e-02,2.205061414637543393e+01,2.188137931846652506e+01,2.202277748047682948e+01,2.026470551100268899e-02,8.802752247703309052e-02,2.110522676432334599e+00
1.480000000000000000e+02,1.480000000000000071e+01,2.196697952219954431e+01,2.158018718699613814e+01,2.213920633774293378e+01,8.389289922747678041e-02,2.205087242142701953e+01,2.188308662297206908e+01,2.202277748047682948e+01,2.009693345324163605e-02,8.700531319216212034e-02,2.083848932306906487e+00
1.490000000000000000e+02,1.490000000000000036e+01,2.196794509250201699e+01,2.158384382402409685e+01,2.213775015070181951e+01,8.317551943153811411e-02,2.205112061193355544e+01,2.188476957307047854e+01,2.202277748047682948e+01,1.993089458592799471e-02,8.599794345757735825e-02,2.057652714513645620e+00
1.500000000000000000e+02,1.500000000000000000e+01,2.196889375682933476e+01,2.158746278741467250e+01,2.213630586546460677e+01,8.246520880247834584e-02,2.205135896563181319e+01,2.188642854802685633e+01,2.202277748047682948e+01,1.976656638555527451e-02,8.500515912318114264e-02,2.031924332202376782e+00
1.510000000000000000e+02,1.509999999999999964e+01,2.196982582262365113e+01,2.159104456551673934e+01,2.213487367334017364e+01,8.176190140328759570e-02,2.205158772402693756e+01,2.188806392122036470e+01,2.202277748047682948e+01,1.960392667740574330e-02,8.402671098655958848e-02,2.006654290127276141e+00
1.520000000000000000e+02,1.519999999999999929e+01,2.197074159139555150e+01,2.159458963913087359e+01,2.213345374913783914e+01,8.106553146287603928e-02,2.205180712285842759e+01,2.188967605993267540e+01,2.202277748047682948e+01,1.944295362951126496e-02,8.306235468414616130e-02,1.981833284595800659e+00
1.530000000000000000e+02,1.530000000000000071e+01,2.197164135884959890e+01,2.159809848164374557e+01,2.213204625191518815e+01,8.037603296580778101e-02,2.205201739181540788e+01,2.189126532588378993e+01,2.202277748047682948e+01,1.928362574655087883e-02,8.211185058489581245e-02,1.957452199520387293e+00
1.540000000000000000e+02,1.540000000000000036e+01,2.197252541500417422e+01,2.160157155915616656e+01,2.213065132569381532e+01,7.969334019749131637e-02,2.205221875520166464e+01,2.189283207480668381e+01,2.202277748047682948e+01,1.912592186403652000e-02,8.117496368693934150e-02,1.933502102570947567e+00
1.550000000000000000e+02,1.550000000000000000e+01,2.197339404431068033e+01,2.160500933061123874e+01,2.212926910015016446e+01,7.901738759878351726e-02,2.205241143190946218e+01,2.189437665671189848e+01,2.202277748047682948e+01,1.896982114249402829e-02,8.025146351655650101e-02,1.909974241423085584e+00
1.560000000000000000e+02,1.559999999999999964e+01,2.197424752577075324e+01,2.160841224791791149e+01,2.212789969127360479e+01,7.834810952748616497e-02,2.205259563529823907e+01,2.189589941624326741e+01,2.202277748047682948e+01,1.881530306185277487e-02,7.934112402976215006e-02,1.886860040100776903e+00
1.570000000000000000e+02,1.569999999999999929e+01,2.197508613304750114e+01,2.161178075607416815e+01,2.212654320200517333e+01,7.768544063543204869e-02,2.205277157368293217e+01,2.189740069241207010e+01,2.202277748047682948e+01,1.866234741585204304e-02,7.844372351638083385e-02,1.864151095408784764e+00
1.580000000000000000e+02,1.580000000000000071e+01,2.197591013457746101e+01,2.161511529328638659e+01,2.212519972284678360e+01,7.702931566659676488e-02,2.205293945024405744e+01,2.189888081891086458e+01,2.202277748047682948e+01,1.851093430662117956e-02,7.755904450637379766e-02,1.841839173452848755e+00
1.590000000000000000e+02,1.590000000000000036e+01,2.197671979367806472e+01,2.161841629108690910e+01,2.212386933244469489e+01,7.637966967593627643e-02,2.205309946335400184e+01,2.190034012400212760e+01,2.202277748047682948e+01,1.836104413934101440e-02,7.668687367853764536e-02,1.819916206244249546e+00
1.600000000000000000e+02,1.600000000000000000e+01,2.197751536865292366e+01,2.162168417444931379e+01,2.212255209815535650e+01,7.573643786669570499e-02,2.205325180651961858e+01,2.190177893078622873e+01,2.202277748047682948e+01,1.821265761700968655e-02,7.582700177147921883e-02,1.798374288386551001e+00
1.610000000000000000e+02,1.610000000000000142e+01,2.197829711289551824e+01,2.162491936190096808e+01,2.212126075337303632e+01,7.509955575806098738e-02,2.205339666865357984e+01,2.190319755713745664e+01,2.202277748047682948e+01,1.806575573533185028e-02,7.497922349663253827e-02,1.777205673840760447e+00
1.620000000000000000e+02,1.619999999999999929e+01,2.197906527498979656e+01,2.162812226563436369e+01,2.212007339006197526e+01,7.446895899962509280e-02,2.205353423398942070e+01,2.190459631599017243e+01,2.202277748047682948e+01,1.792031977766325029e-02,7.414333745357859495e-02,1.756402772767732490e+00
1.630000000000000000e+02,1.630000000000000071e+01,2.197982009880791665e+01,2.163129329161573722e+01,2.211889605077634258e+01,7.384458378077493612e-02,2.205366468258869261e+01,2.190597551502714069e+01,2.202277748047682948e+01,1.777633131007851433e-02,7.331914604717250372e-02,1.735958148444299187e+00
1.640000000000000000e+02,1.639999999999999858e+01,2.198056182360757660e+01,2.163443283969150244e+01,2.211772883675522294e+01,7.322636638828293465e-02,2.205378818999585988e+01,2.190733545721929332e+01,2.202277748047682948e+01,1.763377217653832110e-02,7.250645540692002289e-02,1.715864514250684092e+00
1.650000000000000000e+02,1.650000000000000000e+01,2.198129068412526976e+01,2.163754130369300910e+01,2.211657183924108239e+01,7.261424350071007949e-02,2.205390492762597887e+01,2.190867644062456066e+01,2.202277748047682948e+01,1.749262449413258036e-02,7.170507530810306396e-02,1.696114730727677600e+00
1.660000000000000000e+02,1.660000000000000142e+01,2.198200691066844925e+01,2.164061907153905651e+01,2.211542513991967240e+01,7.200815215430253491e-02,2.205401506282275292e+01,2.190999875851414558e+01,2.202277748047682948e+01,1.735287064842552449e-02,7.091481909491839652e-02,1.676701802700420796e+00
1.670000000000000000e+02,1.669999999999999929e+01,2.198271072920537961e+01,2.164366652533621149e+01,2.211428881134501268e+01,7.140802968605351742e-02,2.205411875889143403e+01,2.191130269951932519e+01,2.202277748047682948e+01,1.721449328890052588e-02,7.013550360535233952e-02,1.657618876467553459e+00
1.680000000000000000e+02,1.680000000000000071e+01,2.198340236145307358e+01,2.164668404147842651e+01,2.211316291734622297e+01,7.081381386189694593e-02,2.205421617531496992e+01,2.191258854759117725e+01,2.202277748047682948e+01,1.707747532443668406e-02,6.936694909794190178e-02,1.638859237052185502e+00
1.690000000000000000e+02,1.689999999999999858e+01,2.198408202496255015e+01,2.164967199074308013e+01,2.211204751342047459e+01,7.022544286961557303e-02,2.205430746783216733e+01,2.191385658209293297e+01,2.202277748047682948e+01,1.694179991894786963e-02,6.860897918018407649e-02,1.620416305514676747e+00
1.700000000000000000e+02,1.700000000000000000e+01,2.198474993320381898e+01,2.165263073838638519e+01,2.211094264710979829e+01,6.964285519719576323e-02,2.205439278840101380e+01,2.191510707800662416e+01,2.202277748047682948e+01,1.680745048705046402e-02,6.786142073867698632e-02,1.602283636323413640e+00
1.710000000000000000e+02,1.710000000000000142e+01,2.198540629564743654e+01,2.165556064423691396e+01,2.210984835836428886e+01,6.906598973846947431e-02,2.205447228538590565e+01,2.191634030590896742e+01,2.202277748047682948e+01,1.667441068981661764e-02,6.712410387089381980e-02,1.584454914782635671e+00
1.720000000000000000e+02,1.719999999999999929e+01,2.198605131784425382e+01,2.165846206278670749e+01,2.210888347704656098e+01,6.849478604384071079e-02,2.205454610388809300e+01,2.191755653180041463e+01,2.202277748047682948e+01,1.654266443063720157e-02,6.639686181861177705e-02,1.566923954515783590e+00
1.730000000000000000e+02,1.730000000000000071e+01,2.198668520150510375e+01,2.166133534328132626e+01,2.210801878113723262e+01,6.792918369296747916e-02,2.205461438519807160e+01,2.191875601781213589e+01,2.202277748047682948e+01,1.641219585113282489e-02,6.567953090276119898e-02,1.549684695001540158e+00
1.740000000000000000e+02,1.739999999999999858e+01,2.198730814457687188e+01,2.166418082980801074e+01,2.210715871803129673e+01,6.736912298587147130e-02,2.205467726756274160e+01,2.191993902159100216e+01,2.202277748047682948e+01,1.628298932715068967e-02,6.497195045997165852e-02,1.532731199162187474e+00
1.750000000000000000e+02,1.750000000000000000e+01,2.198792034131748707e+01,2.166699886138204434e+01,2.210631758690156090e+01,6.681454458835058008e-02,2.205473488590583742e+01,2.192110579672913673e+01,2.202277748047682948e+01,1.615502946484304730e-02,6.427396278045111044e-02,1.516057651001442075e+00
1.760000000000000000e+02,1.760000000000000142e+01,2.198852198236934541e+01,2.166978977203216417e+01,2.210558425961706774e+01,6.626538970900662517e-02,2.205478737207835138e+01,2.192225659266033944e+01,2.202277748047682948e+01,1.602830109678892931e-02,6.358541304733611454e-02,1.499658353291379864e+00
1.770000000000000000e+02,1.769999999999999929e+01,2.198911325483207690e+01,2.167255389088322914e+01,2.210485257681561677e+01,6.572159993877624284e-02,2.205483485477085281e+01,2.192339165489330099e+01,2.202277748047682948e+01,1.590278927824036875e-02,6.290614927751700391e-02,1.483527725306058809e+00
1.780000000000000000e+02,1.780000000000000071e+01,2.198969434233193709e+01,2.167529154223851151e+01,2.210412273239901637e+01,6.518311721481806487e-02,2.205487745954675560e+01,2.192451122511711858e+01,2.202277748047682948e+01,1.577847928338575387e-02,6.223602226368984969e-02,1.467660300600744705e+00
1.790000000000000000e+02,1.789999999999999858e+01,2.199026542509045612e+01,2.167800304565962932e+01,2.210339491169559523e+01,6.464988427150587802e-02,2.205491530936196298e+01,2.192561554081894926e+01,2.202277748047682948e+01,1.565535660172030427e-02,6.157488551788886655e-02,1.452050724835584727e+00
1.800000000000000000e+02,1.800000000000000000e+01,2.199082667999276453e+01,2.168068871604604553e+01,2.210266929173959127e+01,6.412184397929633628e-02,2.205494852397206174e+01,2.192670483601346731e+01,2.202277748047682948e+01,1.553340693443618949e-02,6.092259521614828283e-02,1.436693753642062976e+00
1.810000000000000000e+02,1.810000000000000142e+01,2.199137828065220646e+01,2.168334886371130921e+01,2.210194604154224862e+01,6.359893995681464851e-02,2.205497722060902177e+01,2.192777934069539114e+01,2.202277748047682948e+01,1.541261619096062803e-02,6.027901014458768997e-02,1.421584250531006566e+00
1.820000000000000000e+02,1.819999999999999929e+01,2.199192039747561722e+01,2.168598379446062907e+01,2.210122532235470061e+01,6.308111620301153077e-02,2.205500151367862927e+01,2.192883928127260518e+01,2.202277748047682948e+01,1.529297048543344119e-02,5.964399164658511915e-02,1.406717184841471679e+00
1.830000000000000000e+02,1.830000000000000071e+01,2.199245319772654383e+01,2.168859380966341632e+01,2.210050728792505481e+01,6.256831702892923230e-02,2.205502151475547379e+01,2.192988488069761388e+01,2.202277748047682948e+01,1.517445613341308376e-02,5.901740357119671793e-02,1.392087629728249620e+00
1.840000000000000000e+02,1.839999999999999858e+01,2.199297684558536758e+01,2.169117920632845298e+01,2.209979208474544521e+01,6.206048773112288891e-02,2.205503733331649130e+01,2.193091635785424387e+01,2.202277748047682948e+01,1.505705964846341775e-02,5.839911222279504238e-02,1.377690760188224228e+00
1.850000000000000000e+02,1.850000000000000000e+01,2.199349150221208404e+01,2.169374027717471876e+01,2.209907985229305538e+01,6.155757354655798375e-02,2.205504907575864237e+01,2.193193392866552571e+01,2.202277748047682948e+01,1.494076773893764608e-02,5.778898631176399708e-02,1.363521851123284501e+00
1.860000000000000000e+02,1.860000000000000142e+01,2.199399732580290490e+01,2.169627731070208299e+01,2.209837072326427432e+01,6.105952069757970141e-02,2.205505684650048437e+01,2.193293780510532542e+01,2.202277748047682948e+01,1.482556730476837330e-02,5.718689690630825856e-02,1.349576275439535511e+00
1.870000000000000000e+02,1.869999999999999929e+01,2.199449447165018867e+01,2.169879059126092002e+01,2.209766482380072716e+01,6.056627568547978679e-02,2.205506074733566990e+01,2.193392819596470744e+01,2.202277748047682948e+01,1.471144543430652658e-02,5.659271738537363650e-02,1.335849502182032023e+00
1.880000000000000000e+02,1.880000000000000071e+01,2.199498309219806202e+01,2.170128039911955398e+01,2.209696227371023269e+01,6.007778541204023687e-02,2.205506087761010292e+01,2.193490530678602113e+01,2.202277748047682948e+01,1.459838940125887143e-02,5.600632339260259301e-02,1.322337094702553673e+00
1.890000000000000000e+02,1.889999999999999858e+01,2.199546333709798063e+01,2.170374701053196986e+01,2.209626318668003719e+01,5.959399738613110897e-02,2.205505733448411121e+01,2.193586933971185005e+01,2.202277748047682948e+01,1.448638666161340509e-02,5.542759279132777883e-02,1.309034708862053087e+00
1.900000000000000000e+02,1.900000000000000000e+01,2.199593535326242133e+01,2.170619069780214261e+01,2.209556767048409043e+01,5.911485977820427062e-02,2.205505021304062652e+01,2.193682049348421614e+01,2.202277748047682948e+01,1.437542485071834075e-02,5.485640562050541486e-02,1.295938091264542624e+00
1.910000000000000000e+02,1.910000000000000142e+01,2.199639928491900775e+01,2.170861172935055095e+01,2.209487582718334409e+01,5.864032120196235875e-02,2.205503960612097103e+01,2.193775896371704448e+01,2.202277748047682948e+01,1.426549178026187414e-02,5.429264405167916890e-02,1.283043077522617592e+00
1.920000000000000000e+02,1.919999999999999929e+01,2.199685527366260018e+01,2.171101036977491816e+01,2.209418775332203566e+01,5.817033047945969343e-02,2.205502560414205959e+01,2.193868494318314077e+01,2.202277748047682948e+01,1.415657543551409638e-02,5.373619234693430280e-02,1.270345590554483595e+00
1.930000000000000000e+02,1.930000000000000071e+01,2.199730345850436919e+01,2.171338687991431726e+01,2.209350354011576201e+01,5.770483740803745293e-02,2.205500829591240830e+01,2.193959862109633008e+01,2.202277748047682948e+01,1.404866397241613489e-02,5.318693681762369507e-02,1.257841638910431881e+00
1.940000000000000000e+02,1.939999999999999858e+01,2.199774397592384645e+01,2.171574151690922960e+01,2.209284703463251631e+01,5.724379212895135127e-02,2.205498776805279704e+01,2.194050018379489586e+01,2.202277748047682948e+01,1.394174571485303979e-02,5.264476578416391050e-02,1.245527315128509116e+00
1.950000000000000000e+02,1.950000000000000000e+01,2.199817695991684374e+01,2.171807453426169943e+01,2.209223824011782966e+01,5.678714509150310785e-02,2.205496410500834514e+01,2.194138981482534234e+01,2.202277748047682948e+01,1.383580915192231774e-02,5.210956953660705188e-02,1.233398794119723307e+00
1.960000000000000000e+02,1.960000000000000142e+01,2.199860254204284615e+01,2.172038618189441905e+01,2.209163170444152158e+01,5.633484749564759281e-02,2.205493738953849459e+01,2.194226769454719772e+01,2.202277748047682948e+01,1.373084293525101557e-02,5.158124029612323747e-02,1.221452331580232809e+00
1.970000000000000000e+02,1.969999999999999929e+01,2.199902085147243014e+01,2.172267670620824731e+01,2.209102753665334262e+01,5.588685099964092740e-02,2.205490770247207166e+01,2.194313400047278861e+01,2.202277748047682948e+01,1.362683587638394839e-02,5.105967217726843643e-02,1.209684262431503621e+00
1.980000000000000000e+02,1.980000000000000071e+01,2.199943201503256773e+01,2.172494635013912401e+01,2.209042584075599081e+01,5.544310780277584422e-02,2.205487512283534457e+01,2.194398890722979090e+01,2.202277748047682948e+01,1.352377694419936230e-02,5.054476115113766543e-02,1.198090999287421576e+00
1.990000000000000000e+02,1.989999999999999858e+01,2.199983615725249209e+01,2.172719535321400386e+01,2.208982671586490554e+01,5.500357050180356561e-02,2.205483972775429535e+01,2.194483258675068882e+01,2.202277748047682948e+01,1.342165526236910322e-02,5.003640500928681345e-02,1.186669030946821080e+00
2.000000000000000000e+02,2.000000000000000000e+01,2.200023340040634423e+01,2.172942395160560025e+01,2.208923025636703841e+01,5.456819229121016857e-02,2.205480159269755447e+01,2.194566520811513399e+01,2.202277748047682948e+01,1.332046010687284315e-02,4.953450332836433628e-02,1.175414920912666750e+00
2.010000000000000000e+02,2.010000000000000142e+01,2.200062386455732266e+01,2.173163237818563687e+01,2.208863655206925714e+01,5.413692676318109659e-02,2.205476079132050415e+01,2.194648693779414117e+01,2.202277748047682948e+01,1.322018090358005257e-02,4.903895743562301790e-02,1.164325305935698385e+00
2.020000000000000000e+02,2.019999999999999929e+01,2.200100766759927495e+01,2.173382086257912604e+01,2.208804568834847970e+01,5.370972818353626776e-02,2.205471739578281287e+01,2.194729793941573703e+01,2.202277748047682948e+01,1.312080722578535738e-02,4.854967037508546579e-02,1.153396894583021526e+00
2.030000000000000000e+02,2.030000000000000071e+01,2.200138492529780265e+01,2.173598963121461480e+01,2.208745774629405290e+01,5.328655128017061038e-02,2.205467147657797256e+01,2.194809837401763275e+01,2.202277748047682948e+01,1.302232879192698721e-02,4.806654687444401192e-02,1.142626465830707039e+00
2.040000000000000000e+02,2.039999999999999858e+01,2.200175575133195593e+01,2.173813890737633869e+01,2.208687280284779320e+01,5.286735116508231580e-02,2.205462310249703961e+01,2.194888840016687226e+01,2.202277748047682948e+01,1.292473546321859686e-02,4.758949331273536892e-02,1.132010867680412591e+00
2.050000000000000000e+02,2.050000000000000000e+01,2.200212025733235777e+01,2.174026891125443228e+01,2.208629093093793472e+01,5.245208349383146534e-02,2.205457234082619067e+01,2.194966817383852487e+01,2.202277748047682948e+01,1.282801724136934003e-02,4.711841768857649021e-02,1.121547015798920022e+00
2.060000000000000000e+02,2.060000000000000142e+01,2.200247855292083443e+01,2.174237985999324962e+01,2.208571219961259047e+01,5.204070460474789772e-02,2.205451925752558395e+01,2.195043784831608491e+01,2.202277748047682948e+01,1.273216426638974427e-02,4.665322958920887358e-02,1.111231892180995384e+00
2.070000000000000000e+02,2.069999999999999929e+01,2.200283074574864628e+01,2.174447196774033841e+01,2.208513667416604420e+01,5.163317092819332682e-02,2.205446391667684125e+01,2.195119757482045131e+01,2.202277748047682948e+01,1.263716681436792555e-02,4.619384016009061428e-02,1.101062543833880802e+00
2.080000000000000000e+02,2.080000000000000071e+01,2.200317694153299186e+01,2.174654544569449754e+01,2.208456441626323752e+01,5.122943986071139266e-02,2.205440638139370435e+01,2.195194750167227937e+01,2.202277748047682948e+01,1.254301529528740675e-02,4.574016207521196253e-02,1.091036081485252440e+00
2.090000000000000000e+02,2.089999999999999858e+01,2.200351724409444998e+01,2.174860050215200857e+01,2.208399548406065094e+01,5.082946891417746554e-02,2.205434671300862703e+01,2.195268777518027292e+01,2.202277748047682948e+01,1.244970025092786460e-02,4.529210950794935325e-02,1.081149678311425832e+00
2.100000000000000000e+02,2.100000000000000000e+01,2.200385175539222615e+01,2.175063734255169834e+01,2.208342993232316687e+01,5.043321624483444732e-02,2.205428497163705970e+01,2.195341853914739261e+01,2.202277748047682948e+01,1.235721235281894356e-02,4.484959810265528452e-02,1.071400568687761679e+00
2.110000000000000000e+02,2.110000000000000142e+01,2.200418057555918949e+01,2.175265616952172110e+01,2.208286781253799091e+01,5.004064052759422260e-02,2.205422121608678410e+01,2.195413993503159489e+01,2.202277748047682948e+01,1.226554240011600017e-02,4.441254494671360853e-02,1.061786046960106145e+00
2.120000000000000000e+02,2.119999999999999929e+01,2.200450380293660402e+01,2.175465718292260675e+01,2.208230917302462970e+01,4.965170073017486502e-02,2.205415550366677735e+01,2.195485210220643069e+01,2.202277748047682948e+01,1.217468131764538365e-02,4.398086854323171591e-02,1.052303466236417462e+00
2.130000000000000000e+02,2.130000000000000071e+01,2.200482153410724351e+01,2.175664057989148858e+01,2.208175405904234267e+01,4.926635655156057919e-02,2.205408789065880271e+01,2.195555517755568431e+01,2.202277748047682948e+01,1.208462015389616569e-02,4.355448878433949844e-02,1.042950237199439467e+00
2.140000000000000000e+02,2.139999999999999858e+01,2.200513386392890780e+01,2.175860655488465412e+01,2.208120251289442137e+01,4.888456798851219254e-02,2.205401843191742017e+01,2.195624929594039543e+01,2.202277748047682948e+01,1.199535007908800882e-02,4.313332692499537158e-02,1.033723826938657275e+00
2.150000000000000000e+02,2.150000000000000000e+01,2.200544088556671340e+01,2.176055529971921843e+01,2.208065457402955545e+01,4.850629554494497592e-02,2.205394718111165986e+01,2.195693459002176695e+01,2.202277748047682948e+01,1.190686238327889196e-02,4.271730555736565071e-02,1.024621757803063415e+00
2.160000000000000000e+02,2.160000000000000142e+01,2.200574269052447107e+01,2.176248700361561461e+01,2.208011027913931557e+01,4.813150009509718774e-02,2.205387419061956678e+01,2.195761119042937537e+01,2.202277748047682948e+01,1.181914847443571275e-02,4.230634858565704426e-02,1.015641606271996178e+00
2.170000000000000000e+02,2.169999999999999929e+01,2.200603936867570809e+01,2.176440185323690812e+01,2.207956966225339457e+01,4.776014321227869258e-02,2.205379951188798771e+01,2.195827922546342847e+01,2.202277748047682948e+01,1.173219987664912353e-02,4.190038120159210455e-02,1.006781001847050439e+00
2.180000000000000000e+02,2.180000000000000071e+01,2.200633100829463729e+01,2.176630003272920888e+01,2.207903275483333516e+01,4.739218676546930187e-02,2.205372319506010825e+01,2.195893882152916632e+01,2.202277748047682948e+01,1.164600822829852354e-02,4.149932986036765359e-02,9.980376259607591782e-01
2.190000000000000000e+02,2.189999999999999858e+01,2.200661769608543850e+01,2.176818172376108151e+01,2.207849958586094274e+01,4.702759306354669516e-02,2.205364528914898514e+01,2.195959010302189185e+01,2.202277748047682948e+01,1.156056528026253027e-02,4.110312225695297167e-02,9.894092109061539686e-01
2.200000000000000000e+02,2.200000000000000000e+01,2.200689951721218662e+01,2.177004710556232681e+01,2.207797018192562888e+01,4.666632478781300442e-02,2.205356584200000114e+01,2.196023319242437211e+01,2.202277748047682948e+01,1.147586289415800966e-02,4.071168730306239797e-02,9.808935387829740282e-01
2.210000000000000000e+02,2.210000000000000142e+01,2.200717655532653083e+01,2.177189635496149478e+01,2.207744456731018445e+01,4.630834521796932390e-02,2.205348490054450039e+01,2.196086821010856127e+01,2.202277748047682948e+01,1.139189304063670249e-02,4.032495510452075577e-02,9.724884404631992663e-01
2.220000000000000000e+02,2.219999999999999929e+01,2.200744889259622639e+01,2.177372964642272990e+01,2.207692276407098220e+01,4.595361813403617962e-02,2.205340251073026181e+01,2.196149527446219096e+01,2.202277748047682948e+01,1.130864779771217563e-02,3.994285693912152935e-02,9.641917945739542084e-01
2.230000000000000000e+02,2.230000000000000071e+01,2.200771660973304122e+01,2.177554715208328417e+01,2.207640479211934093e+01,4.560210769890925275e-02,2.205331871743194938e+01,2.196211450203413307e+01,2.202277748047682948e+01,1.122611934905643795e-02,3.956532523485039449e-02,9.560015264984779160e-01
2.240000000000000000e+02,2.239999999999999858e+01,2.200797978602001237e+01,2.177734904178909758e+01,2.207589066929783073e+01,4.525377814783222014e-02,2.205323356416784364e+01,2.196272600787218110e+01,2.202277748047682948e+01,1.114429998238432827e-02,3.919229354863775633e-02,9.479156073940172567e-01
2.250000000000000000e+02,2.250000000000000000e+01,2.200823849933606624e+01,2.177913548313001613e+01,2.207538041145543062e+01,4.490859480343226823e-02,2.205314709413949714e+01,2.196332990453263534e+01,2.202277748047682948e+01,1.106318208785434659e-02,3.882369654554214400e-02,9.399320532279117346e-01
2.260000000000000000e+02,2.260000000000010090e+01,2.200849282618487734e+01,2.178090664147465461e+01,2.207487403251996128e+01,4.456652268505943704e-02,2.205305934886993668e+01,2.196392630349981800e+01,2.202277748047682948e+01,1.098275815648562699e-02,3.845946997832125347e-02,9.320489238296456591e-01
2.270000000000000000e+02,2.270000000000009877e+01,2.200874284171732498e+01,2.178266268000473715e+01,2.207437154456996709e+01,4.422752784244251417e-02,2.205297036955976608e+01,2.196451531387488387e+01,2.202277748047682948e+01,1.090302077859860511e-02,3.809955066739196400e-02,9.242643219605888305e-01
2.280000000000000000e+02,2.280000000000010019e+01,2.200898861975852583e+01,2.178440375974880538e+01,2.207387295790137216e+01,4.389157653818903659e-02,2.205288019629671581e+01,2.196509704322033585e+01,2.202277748047682948e+01,1.082396264228443344e-02,3.774387648127765921e-02,9.165763923995953188e-01
2.290000000000000000e+02,2.290000000000010161e+01,2.200923023283128188e+01,2.178613003961473638e+01,2.207337828109484690e+01,4.355863542076801598e-02,2.205278886825205120e+01,2.196567159741051256e+01,2.202277748047682948e+01,1.074557653192840211e-02,3.739238631732875323e-02,9.089833210459414836e-01
2.300000000000000000e+02,2.300000000000009948e+01,2.200946775218104889e+01,2.178784167642268343e+01,2.207288752108043894e+01,4.322867130356272680e-02,2.205269642348461190e+01,2.196623908087748589e+01,2.202277748047682948e+01,1.066785532671418908e-02,3.704502008297262672e-02,9.014833340372973014e-01
2.310000000000000000e+02,2.310000000000010090e+01,2.200970124779764703e+01,2.178953882493689775e+01,2.207240068319917015e+01,4.290165199236432858e-02,2.205260289979000987e+01,2.196679959580528418e+01,2.202277748047682948e+01,1.059079199917892060e-02,3.670171867723322212e-02,8.940746968845073583e-01
2.320000000000000000e+02,2.320000000000009877e+01,2.200993078844042117e+01,2.179122163789708111e+01,2.207191777126427468e+01,4.257754502927064977e-02,2.205250833346969230e+01,2.196735324341115003e+01,2.202277748047682948e+01,1.051437961378951479e-02,3.636242397263661497e-02,8.867557136220873826e-01
2.330000000000000000e+02,2.330000000000010019e+01,2.201015644165920193e+01,2.179289026604920565e+01,2.207143878761927525e+01,4.225631878948532538e-02,2.205241276044868570e+01,2.196790012286971816e+01,2.202277748047682948e+01,1.043861132554322994e-02,3.602707879752130998e-02,8.795247259735510248e-01
2.340000000000000000e+02,2.340000000000010161e+01,2.201037827381745515e+01,2.179454485817592158e+01,2.207096373319581772e+01,4.193794195811983289e-02,2.205231621577557632e+01,2.196844033185933398e+01,2.202277748047682948e+01,1.036348037858693741e-02,3.569562691863865239e-02,8.723801125333223716e-01
2.350000000000000000e+02,2.350000000000009948e+01,2.201059635011356619e+01,2.179618556112632533e+01,2.207049260756811293e+01,4.162238355378400367e-02,2.205221873366734897e+01,2.196897396655978341e+01,2.202277748047682948e+01,1.028898010486541288e-02,3.536801302417079407e-02,8.653202879627214239e-01
2.360000000000000000e+02,2.360000000000010090e+01,2.201081073460223791e+01,2.179781251984510959e+01,2.207002540900635523e+01,4.130961290535758307e-02,2.205212034750759642e+01,2.196950112169687941e+01,2.202277748047682948e+01,1.021510392279770772e-02,3.504418270701532834e-02,8.583437022014425155e-01
2.370000000000000000e+02,2.370000000000009877e+01,2.201102149021562582e+01,2.179942587740206861e+01,2.206956213452925297e+01,4.099959983200899410e-02,2.205202109004763500e+01,2.197002189038361664e+01,2.202277748047682948e+01,1.014184533593738731e-02,3.472408244846691971e-02,8.514488396938095782e-01
2.380000000000000000e+02,2.380000000000010019e+01,2.201122867878313016e+01,2.180102577501994787e+01,2.206910277995322289e+01,4.069231455265861358e-02,2.205192099333578781e+01,2.197053636423047251e+01,2.202277748047682948e+01,1.006919793170794539e-02,3.440765960214448721e-02,8.446342186295363597e-01
2.390000000000000000e+02,2.390000000000010161e+01,2.201143236105279755e+01,2.180261235210205584e+01,2.206864733994236261e+01,4.038772740105280729e-02,2.205182008845385155e+01,2.197104463365174354e+01,2.202277748047682948e+01,9.997155380149020526e-03,3.409486237829911087e-02,8.378983901988295013e-01
2.400000000000000000e+02,2.400000000000009948e+01,2.201163259670944683e+01,2.180418574625984007e+01,2.206819580805466785e+01,4.008580947269939354e-02,2.205171840618214674e+01,2.197154678723674692e+01,2.202277748047682948e+01,9.925711432664238026e-03,3.378563982841072122e-02,8.312399378619527157e-01
2.410000000000000000e+02,2.410000000000010090e+01,2.201182944439508660e+01,2.180574609334055225e+01,2.206774817678785183e+01,3.978653202562098395e-02,2.205161597642070603e+01,2.197204291236946716e+01,2.202277748047682948e+01,9.854859920765004708e-03,3.347994183007080987e-02,8.246574766322810612e-01
2.420000000000000000e+02,2.420000000000009877e+01,2.201202296172776585e+01,2.180729352745303018e+01,2.206730443762409877e+01,3.948986661398872638e-02,2.205151282834175319e+01,2.197253309511377850e+01,2.202277748047682948e+01,9.784594754899813424e-03,3.317771907219982386e-02,8.181496523740195981e-01
2.430000000000000000e+02,2.430000000000010019e+01,2.201221320532000192e+01,2.180882818099399501e+01,2.206686458107248683e+01,3.919578512411039939e-02,2.205140899044411285e+01,2.197301742019589099e+01,2.202277748047682948e+01,9.714909923260147892e-03,3.287892304049105929e-02,8.117151411125742566e-01
2.440000000000000000e+02,2.440000000000010161e+01,2.201240023079642327e+01,2.181035018467296993e+01,2.206642859671062240e+01,3.890426021503755327e-02,2.205130449101146084e+01,2.197349597058138571e+01,2.202277748047682948e+01,9.645799490648995431e-03,3.258350600321415630e-02,8.053526483593029806e-01
2.450000000000000000e+02,2.450000000000009948e+01,2.201258409281359008e+01,2.181185966753936967e+01,2.206599647322547142e+01,3.861526407315672010e-02,2.205119935688674815e+01,2.197396882874043200e+01,2.202277748047682948e+01,9.577257597250766682e-03,3.229142099722361048e-02,7.990609084486665070e-01
2.460000000000000000e+02,2.460000000000010090e+01,2.201276484507491205e+01,2.181335675700495003e+01,2.206556819845160433e+01,3.832877000780604559e-02,2.205109361508271704e+01,2.197443607506710705e+01,2.202277748047682948e+01,9.509278457611930468e-03,3.200262181430418157e-02,7.928386838893969335e-01
2.470000000000000000e+02,2.470000000000009877e+01,2.201294254035001785e+01,2.181484157886975339e+01,2.206514375940872341e+01,3.804475114486033371e-02,2.205098729149487724e+01,2.197489778920515846e+01,2.202277748047682948e+01,9.441856359462881543e-03,3.171706298772639099e-02,7.866847647275849731e-01
2.480000000000000000e+02,2.480000000000010019e+01,2.201311723049016322e+01,2.181631425734586216e+01,2.206472314233932153e+01,3.776318146141056931e-02,2.205088041195157444e+01,2.197535404902875200e+01,2.202277748047682948e+01,9.374985662639364128e-03,3.143469977909867097e-02,7.805979679232641910e-01
2.490000000000000000e+02,2.490000000000010161e+01,2.201328896644617927e+01,2.181777491508059086e+01,2.206430633274274200e+01,3.748403476387941746e-02,2.205077300121005734e+01,2.197580493168230120e+01,2.202277748047682948e+01,9.308660798029368133e-03,3.115548816544396263e-02,7.745771367390599238e-01
2.500000000000000000e+02,2.500000000000009948e+01,2.201345779828375626e+01,2.181922367317973510e+01,2.206389331541100063e+01,3.720728539523177059e-02,2.205066508367898948e+01,2.197625051288852305e+01,2.202277748047682948e+01,9.242876266517456238e-03,3.087938482657275399e-02,7.686211401413425293e-01
2.510000000000000000e+02,2.510000000000010090e+01,2.201362377519986779e+01,2.182066065123064647e+01,2.206348407445979376e+01,3.693290776791037511e-02,2.205055668296777682e+01,2.197669086743195876e+01,2.202277748047682948e+01,9.177626637936989185e-03,3.060634713261757914e-02,7.627288722135179277e-01
2.520000000000000000e+02,2.520000000000009877e+01,2.201378694553735471e+01,2.182208596732479577e+01,2.206307859336254396e+01,3.666087742279310058e-02,2.205044782296014816e+01,2.197712606811456126e+01,2.202277748047682948e+01,9.112906550045585946e-03,3.033633313193564648e-02,7.568992515813213195e-01
2.530000000000000000e+02,2.530000000000010019e+01,2.201394735680228720e+01,2.182349973807908583e+01,2.206267685498075792e+01,3.639116916459251422e-02,2.205033852596687893e+01,2.197755618763769547e+01,2.202277748047682948e+01,9.048710707557354460e-03,3.006930153908717041e-02,7.511312208500161569e-01
2.540000000000000000e+02,2.540000000000010161e+01,2.201410505567740117e+01,2.182490207865808074e+01,2.206227884159311969e+01,3.612375867888820841e-02,2.205022881435628790e+01,2.197798129699851444e+01,2.202277748047682948e+01,8.985033881133525427e-03,2.980521172317689149e-02,7.454237460526200731e-01
2.550000000000000000e+02,2.550000000000009948e+01,2.201426008803718659e+01,2.182629310279571655e+01,2.206188453492618251e+01,3.585862199644925669e-02,2.205011871003363666e+01,2.197840146604073652e+01,2.202277748047682948e+01,8.921870906396622836e-03,2.954402369631031755e-02,7.397758161106871011e-01
2.560000000000000000e+02,2.560000000000010090e+01,2.201441249896288355e+01,2.182767292281588212e+01,2.206149391618068734e+01,3.559573512855299104e-02,2.205000823409143607e+01,2.197881676383433103e+01,2.202277748047682948e+01,8.859216682995928530e-03,2.928569810240268245e-02,7.341864423049524468e-01
2.570000000000000000e+02,2.570000000000009877e+01,2.201456233275625252e+01,2.182904164965297866e+01,2.206113037315878955e+01,3.533507464512151280e-02,2.204989740740137449e+01,2.197922725811113054e+01,2.202277748047682948e+01,8.797066173673935563e-03,2.903019620607887388e-02,7.286546577583417061e-01
2.580000000000000000e+02,2.580000000000010019e+01,2.201470963295375682e+01,2.183039939287219156e+01,2.206078375592944241e+01,3.507661729683268087e-02,2.204978625025059102e+01,2.197963301565692262e+01,2.202277748047682948e+01,8.735414403345850148e-03,2.877747988179517324e-02,7.231795169292191128e-01
2.590000000000000000e+02,2.590000000000010161e+01,2.201485444233982847e+01,2.183174626068999302e+01,2.206043987352534685e+01,3.482034023519749860e-02,2.204967478257502478e+01,2.198003410210463215e+01,2.202277748047682948e+01,8.674256458168614140e-03,2.852751160327387375e-02,7.177600951150813202e-01
2.600000000000000000e+02,2.600000000000009948e+01,2.201499680296129213e+01,2.183308235999348312e+01,2.206009872186327669e+01,3.456622074245818688e-02,2.204956302370375099e+01,2.198043058221883328e+01,2.202277748047682948e+01,8.613587484662682189e-03,2.828025443300299230e-02,7.123954879677150132e-01
2.610000000000000000e+02,2.610000000000010090e+01,2.201513675613959009e+01,2.183440779635981599e+01,2.205976029620344647e+01,3.431423630620896587e-02,2.204945099244579865e+01,2.198082251983338153e+01,2.202277748047682948e+01,8.553402688829918332e-03,2.803567201205607248e-02,7.070848110176292112e-01
2.620000000000000000e+02,2.620000000000009877e+01,2.201527434248341919e+01,2.183572267407431156e+01,2.205942459117459009e+01,3.406436536079099353e-02,2.204933870784421046e+01,2.198120997712262792e+01,2.202277748047682948e+01,8.493697335331196543e-03,2.779372854995916867e-02,7.018271992099488488e-01
2.630000000000000000e+02,2.630000000000010019e+01,2.201540960190345331e+01,2.183702709615144855e+01,2.205909160079992404e+01,3.381658549066918901e-02,2.204922618739412243e+01,2.198159301641278418e+01,2.202277748047682948e+01,8.434466746533151107e-03,2.755438881493909101e-02,6.966218064487170736e-01
2.640000000000000000e+02,2.640000000000010161e+01,2.201554257362213818e+01,2.183832116435097959e+01,2.205876131852090438e+01,3.357087559009463290e-02,2.204911344921223204e+01,2.198197169803204432e+01,2.202277748047682948e+01,8.375706301776432092e-03,2.731761812418039351e-02,6.914678051530562808e-01
2.650000000000000000e+02,2.650000000000009948e+01,2.201567329618785962e+01,2.183960497919699861e+01,2.205843373722162681e+01,3.332721419704322285e-02,2.204900051038490361e+01,2.198234608199081563e+01,2.202277748047682948e+01,8.317411436509910064e-03,2.708338233438006837e-02,6.863643858210489723e-01
2.660000000000000000e+02,2.660000000000010090e+01,2.201580180748648630e+01,2.184087863999584656e+01,2.205810884925128335e+01,3.308558022585605246e-02,2.204888738771234102e+01,2.198271622726063157e+01,2.202277748047682948e+01,8.259577641477605994e-03,2.685164783236133890e-02,6.813107566043632435e-01
2.670000000000000000e+02,2.670000000000009877e+01,2.201592814475199233e+01,2.184214224485383582e+01,2.205778664644662257e+01,3.284595324498699315e-02,2.204877409799697929e+01,2.198308219150700538e+01,2.202277748047682948e+01,8.202200461913880178e-03,2.662238152605008248e-02,6.763061428920174034e-01
2.680000000000000000e+02,2.680000000000010019e+01,2.201605234458013527e+01,2.184339589069362120e+01,2.205746712015374200e+01,3.260831249784462704e-02,2.204866065707798128e+01,2.198344403208228925e+01,2.202277748047682948e+01,8.145275496800068529e-03,2.639555083541262129e-02,6.713497869031391785e-01
2.690000000000000000e+02,2.690000000000010161e+01,2.201617444293806614e+01,2.184463967327228673e+01,2.205715026124858369e+01,3.237263784107065334e-02,2.204854708077913727e+01,2.198380180509699500e+01,2.202277748047682948e+01,8.088798398043196836e-03,2.617112368370898626e-02,6.664409472886368979e-01
2.700000000000000000e+02,2.700000000000009948e+01,2.201629447517600013e+01,2.184587368719724765e+01,2.205683606015790232e+01,3.213890927058890568e-02,2.204843338444658940e+01,2.198415556590541087e+01,2.202277748047682948e+01,8.032764869753910783e-03,2.594906848885287012e-02,6.615788987421273859e-01
2.710000000000000000e+02,2.710000000000010090e+01,2.201641247603831175e+01,2.184709802594304762e+01,2.205652450687825450e+01,3.190710711854754383e-02,2.204831958315686080e+01,2.198450536891976270e+01,2.202277748047682948e+01,7.977170667483768352e-03,2.572935415490337774e-02,6.567629316192878930e-01
2.720000000000000000e+02,2.720000000000009877e+01,2.201652847967429238e+01,2.184831278186788239e+01,2.205621559099568429e+01,3.167721184387485567e-02,2.204820569151816656e+01,2.198485126783041821e+01,2.202277748047682948e+01,7.922011597474926808e-03,2.551195006377625363e-02,6.519923515658715418e-01
2.730000000000000000e+02,2.730000000000010019e+01,2.201664251964806596e+01,2.184951804622825122e+01,2.205590930170398423e+01,3.144920435360921973e-02,2.204809172400167583e+01,2.198519331529445608e+01,2.202277748047682948e+01,7.867283515994864113e-03,2.529682606712118156e-02,6.472664791538907947e-01
2.740000000000000000e+02,2.740000000000010161e+01,2.201675462895013524e+01,2.185071390919647527e+01,2.205560562782242329e+01,3.122306535005302947e-02,2.204797769430018661e+01,2.198553156360008387e+01,2.202277748047682948e+01,7.812982328540911056e-03,2.508395247823477434e-02,6.425846495260932878e-01
2.750000000000000000e+02,2.750000000000009948e+01,2.201686484000616417e+01,2.185190045987420859e+01,2.205530455781402921e+01,3.099877629444694818e-02,2.204786361630061009e+01,2.198586606371171825e+01,2.202277748047682948e+01,7.759103989226754164e-03,2.487330006423455961e-02,6.379462120491482535e-01
2.760000000000000000e+02,2.760000000000010090e+01,2.201697318468786690e+01,2.185307778630924957e+01,2.205500607980122041e+01,3.077631853419277030e-02,2.204774950322206095e+01,2.198619686615367286e+01,2.202277748047682948e+01,7.705644500019060220e-03,2.466484003835346314e-02,6.333505299733981353e-01
2.770000000000000000e+02,2.770000000000009877e+01,2.201707969432206724e+01,2.185424597550972337e+01,2.205471018158263163e+01,3.055567395705951692e-02,2.204763536827912773e+01,2.198652402036500675e+01,2.202277748047682948e+01,7.652599910093499207e-03,2.445854405237032209e-02,6.287969801018137295e-01
2.780000000000000000e+02,2.780000000000010019e+01,2.201718439970116492e+01,2.185540511345834958e+01,2.205441685064959501e+01,3.033682426747585925e-02,2.204752122396864067e+01,2.198684757543368917e+01,2.202277748047682948e+01,7.599966315186871928e-03,2.425438418913180086e-02,6.242849524652522852e-01
2.790000000000000000e+02,2.790000000000010161e+01,2.201728733109228386e+01,2.185655528512772960e+01,2.205412607420066706e+01,3.011975148178685710e-02,2.204740708257407178e+01,2.198716757961049595e+01,2.202277748047682948e+01,7.547739856902958670e-03,2.405233295527760273e-02,6.198138500067008616e-01
2.800000000000000000e+02,2.800000000000009948e+01,2.201738851824544341e+01,2.185769657449376524e+01,2.205383783915603146e+01,2.990443815025417909e-02,2.204729295639569742e+01,2.198748408009518940e+01,2.202277748047682948e+01,7.495916722103208862e-03,2.385236327410231519e-02,6.153830882712221229e-01
2.810000000000000000e+02,2.810000000000010090e+01,2.201748799040409210e+01,2.185882906455111296e+01,2.205355213217338317e+01,2.969086700109645552e-02,2.204717885740518923e+01,2.198779712340299497e+01,2.202277748047682948e+01,7.444493142205002058e-03,2.365444847849526924e-02,6.109920951038142478e-01
2.820000000000000000e+02,2.820000000000009877e+01,2.201758577631338909e+01,2.185995283732454553e+01,2.205326893966052637e+01,2.947902049666662957e-02,2.204706479681005504e+01,2.198810675581672314e+01,2.202277748047682948e+01,7.393465392665745511e-03,2.345856230402780865e-02,6.066403103549010689e-01
2.830000000000000000e+02,2.830000000000010019e+01,2.201768190422908589e+01,2.186106797388507061e+01,2.205298824778930111e+01,2.926888176285246182e-02,2.204695078599193891e+01,2.198841302246623286e+01,2.202277748047682948e+01,7.342829792250963120e-03,2.326467888217119417e-02,6.023271855916907391e-01
2.840000000000000000e+02,2.840000000000010161e+01,2.201777640192558394e+01,2.186217455436144519e+01,2.205271004250897704e+01,2.906043417307338853e-02,2.204683683609865597e+01,2.198871596775251192e+01,2.202277748047682948e+01,7.292582702511462775e-03,2.307277273371142329e-02,5.980521838165712145e-01
2.850000000000000000e+02,2.850000000000009948e+01,2.201786929670544879e+01,2.186327265795434371e+01,2.205243430955791339e+01,2.885366079153162122e-02,2.204672295749698208e+01,2.198901563591391550e+01,2.202277748047682948e+01,7.242720527139986410e-03,2.288281876211891580e-02,5.938147791925064700e-01
2.860000000000000000e+02,2.860000000000010090e+01,2.201796061540652616e+01,2.186436236294928648e+01,2.205216103447679998e+01,2.864854548127451772e-02,2.204660916088780098e+01,2.198931206992525134e+01,2.202277748047682948e+01,7.193239711384172633e-03,2.269479224717230875e-02,5.896144567746767207e-01
2.870000000000000000e+02,2.870000000000009877e+01,2.201805038441093387e+01,2.186544374672840974e+01,2.205189020261996546e+01,2.844507182441475060e-02,2.204649545623534834e+01,2.198960531258651940e+01,2.202277748047682948e+01,7.144136741512097967e-03,2.250866883869592425e-02,5.854507122480940851e-01
2.880000000000000000e+02,2.880000000000010019e+01,2.201813862965200741e+01,2.186651688578384878e+01,2.205162179916689880e+01,2.824322424680477880e-02,2.204638185389881144e+01,2.198989540540520338e+01,2.202277748047682948e+01,7.095408144204588471e-03,2.232442455032291467e-02,5.813230516721829000e-01
2.890000000000000000e+02,2.890000000000010161e+01,2.201822537662380697e+01,2.186758185572985624e+01,2.205135580913312765e+01,2.804298649032261823e-02,2.204626836311413030e+01,2.199018239013348364e+01,2.202277748047682948e+01,7.047050486004955913e-03,2.214203575346734496e-02,5.772309912303354995e-01
2.900000000000000000e+02,2.900000000000009948e+01,2.201831065038710378e+01,2.186863873131495950e+01,2.205109221738137748e+01,2.784434317709737206e-02,2.204615499356420116e+01,2.199046630721000639e+01,2.202277748047682948e+01,6.999060372766960185e-03,2.196147917133700958e-02,5.731740569871803803e-01
2.910000000000000000e+02,2.910000000000010090e+01,2.201839447557783913e+01,2.186968758643440935e+01,2.205083100863129175e+01,2.764727886512024016e-02,2.204604175444296033e+01,2.199074719671271794e+01,2.202277748047682948e+01,6.951434449089547059e-03,2.178273187305241471e-02,5.691517846495040001e-01
2.920000000000000000e+02,2.920000000000009877e+01,2.201847687641463125e+01,2.187072849414037279e+01,2.205057216746991955e+01,2.745177814112718939e-02,2.204592865455575890e+01,2.199102509827350360e+01,2.202277748047682948e+01,6.904169397854016156e-03,2.160577126796462549e-02,5.651637193344594134e-01
2.930000000000000000e+02,2.930000000000010019e+01,2.201855787670501030e+01,2.187176152665532669e+01,2.205031567836137896e+01,2.725782626604547620e-02,2.204581570297105486e+01,2.199130005043896574e+01,2.202277748047682948e+01,6.857261939615849448e-03,2.143057509997910171e-02,5.612094153427213961e-01
2.940000000000000000e+02,2.940000000000010161e+01,2.201863749985406926e+01,2.187278675538249573e+01,2.205006152565576372e+01,2.706540813735443946e-02,2.204570290799142285e+01,2.199157209171671568e+01,2.202277748047682948e+01,6.810708832130750977e-03,2.125712144198161832e-02,5.572884359375203100e-01
2.950000000000000000e+02,2.950000000000009948e+01,2.201871576887039339e+01,2.187380425091755853e+01,2.204980969359861120e+01,2.687450899377919616e-02,2.204559027786417147e+01,2.199184125987661531e+01,2.202277748047682948e+01,6.764506869823098956e-03,2.108538869045182076e-02,5.534003531282143395e-01
2.960000000000000000e+02,2.960000000000020037e+01,2.201879270637341435e+01,2.187481408305890085e+01,2.204956016633937566e+01,2.668511446803161283e-02,2.204547782084144458e+01,2.199210759190538411e+01,2.202277748047682948e+01,6.718652883320372880e-03,2.091535556005394772e-02,5.495447474599290949e-01
2.970000000000000000e+02,2.970000000000019824e+01,2.201886833459950665e+01,2.187581632081933947e+01,2.204931292793991915e+01,2.649721037846040905e-02,2.204536554497796530e+01,2.199237112422104801e+01,2.202277748047682948e+01,6.673143738920803321e-03,2.074700107844956731e-02,5.457212078077788853e-01
2.980000000000000000e+02,2.980000000000019966e+01,2.201894267541012340e+01,2.187681103243643932e+01,2.204906796238304167e+01,2.631078225079162142e-02,2.204525345766091604e+01,2.199263189315933076e+01,2.202277748047682948e+01,6.627976338124892501e-03,2.058030458108336264e-02,5.419293311765460697e-01
2.990000000000000000e+02,2.990000000000020108e+01,2.201901575029687663e+01,2.187779828538340254e+01,2.204882525357937340e+01,2.612581610116205405e-02,2.204514156639803701e+01,2.199288993419571625e+01,2.202277748047682948e+01,6.583147617140973872e-03,2.041524570618062293e-02,5.381687225046278833e-01
3.000000000000000000e+02,3.000000000000019895e+01,2.201908758038819514e+01,2.187877814637849028e+01,2.204858478537601485e+01,2.594229817608824720e-02,2.204502987856428220e+01,2.199314528221210807e+01,2.202277748047682948e+01,6.538654546457388535e-03,2.025180438970322974e-02,5.344389944731912090e-01
3.010000000000000000e+02,3.010000000000020037e+01,2.201915818645604972e+01,2.187975068139692070e+01,2.204838033698157318e+01,2.576021486480339906e-02,2.204491840132085301e+01,2.199339797159124643e+01,2.202277748047682948e+01,6.494494130302224701e-03,2.008996086052039151e-02,5.307397673199515387e-01
3.020000000000000000e+02,3.020000000000019824e+01,2.201922758892229837e+01,2.188071595567894434e+01,2.204822705779679382e+01,2.557955252363157059e-02,2.204480714144592923e+01,2.199364803639866750e+01,2.202277748047682948e+01,6.450663406276639644e-03,1.992969563558843679e-02,5.270706686575560296e-01
3.030000000000000000e+02,3.030000000000019966e+01,2.201929580786373819e+01,2.188167403374145437e+01,2.204807411004862772e+01,2.540029800075256985e-02,2.204469610586449235e+01,2.199389550986298403e+01,2.202277748047682948e+01,6.407159444827664231e-03,1.977098951524314599e-02,5.234313332961459952e-01
3.040000000000000000e+02,3.040000000000020108e+01,2.201936286301943824e+01,2.188262497938660189e+01,2.204792150877108270e+01,2.522243788812590995e-02,2.204458530090756341e+01,2.199414042513131307e+01,2.202277748047682948e+01,6.363979348857001957e-03,1.961382357854931160e-02,5.198214030703138810e-01
3.050000000000000000e+02,3.050000000000019895e+01,2.201942877379547525e+01,2.188356885571198163e+01,2.204776926852819940e+01,2.504595903663266523e-02,2.204447473283210712e+01,2.199438281475884338e+01,2.202277748047682948e+01,6.321120253258525647e-03,1.945817917877164585e-02,5.162405266710703433e-01
3.060000000000000000e+02,3.060000000000020037e+01,2.201949355927092711e+01,2.188450572511990799e+01,2.204761740342505405e+01,2.487084890930295333e-02,2.204436440818022902e+01,2.199462271036162520e+01,2.202277748047682948e+01,6.278579324497069250e-03,1.930403793892882663e-02,5.126883594807207789e-01
3.070000000000000000e+02,3.070000000000019824e+01,2.201955723820397992e+01,2.188543564932696128e+01,2.204746592711804709e+01,2.469709452180180245e-02,2.204425433272578161e+01,2.199486014368217823e+01,2.202277748047682948e+01,6.236353760174963810e-03,1.915138174736667753e-02,5.091645634126562570e-01
3.080000000000000000e+02,3.080000000000019966e+01,2.201961982903713988e+01,2.188635868937286943e+01,2.204731485282479397e+01,2.452468338931590788e-02,2.204414451242645612e+01,2.199509514564782364e+01,2.202277748047682948e+01,6.194440788628735074e-03,1.900019275343734285e-02,5.056688067551893262e-01
3.090000000000000000e+02,3.090000000000020108e+01,2.201968134990260850e+01,2.188727490562954259e+01,2.204716419333396260e+01,2.435360299151783856e-02,2.204403495289412618e+01,2.199532774691109083e+01,2.202277748047682948e+01,6.152837668518868278e-03,1.885045336332843297e-02,5.022007640187267086e-01
3.100000000000000000e+02,3.100000000000019895e+01,2.201974181862776803e+01,2.188818435780997973e+01,2.204701396101516053e+01,2.418384096042926201e-02,2.204392565958819716e+01,2.199555797766733889e+01,2.202277748047682948e+01,6.111541688425378184e-03,1.870214623585441174e-02,4.987601157868407076e-01
3.110000000000000000e+02,3.110000000000020037e+01,2.201980125274009481e+01,2.188908710497727128e+01,2.204686416782783809e+01,2.401538562019014250e-02,2.204381663836028338e+01,2.199578586711990624e+01,2.202277748047682948e+01,6.070550166439024099e-03,1.855525427836510199e-02,4.953465485717425398e-01
3.120000000000000000e+02,3.120000000000019824e+01,2.201985966947354356e+01,2.188998320555306520e+01,2.204671482533132831e+01,2.384822420504892002e-02,2.204370789367859373e+01,2.199601144526849339e+01,2.202277748047682948e+01,6.029860449776885609e-03,1.840976064277860536e-02,4.919597546723563086e-01
3.130000000000000000e+02,3.130000000000019966e+01,2.201991708577131845e+01,2.189087271732577022e+01,2.204656594469324915e+01,2.368234542438745968e-02,2.204359943119570531e+01,2.199623474034693160e+01,2.202277748047682948e+01,5.989469914409874078e-03,1.826564872153663491e-02,4.885994320363405419e-01
3.140000000000000000e+02,3.140000000000020108e+01,2.201997351829336935e+01,2.189175569745983907e+01,2.204641753669893589e+01,2.351773723544345329e-02,2.204349125552881361e+01,2.199645578105792509e+01,2.202277748047682948e+01,5.949375964641203524e-03,1.812290214387629259e-02,4.852652841263055405e-01
3.150000000000000000e+02,3.150000000000019895e+01,2.202002898341950399e+01,2.189263220250277087e+01,2.204626961175979361e+01,2.335438818756287865e-02,2.204338337160706729e+01,2.199667459523194069e+01,2.202277748047682948e+01,5.909576032788428808e-03,1.798150477186116758e-02,4.819570197877579010e-01
3.160000000000000000e+02,3.160000000000020037e+01,2.202008349725515046e+01,2.189350228839401424e+01,2.204612217992193024e+01,2.319228672628131926e-02,2.204327578398143217e+01,2.199689121052886875e+01,2.202277748047682948e+01,5.870067578779178744e-03,1.784144069679166264e-02,4.786743531219031511e-01
3.170000000000000000e+02,3.170000000000019824e+01,2.202013707563547129e+01,2.189436601047271580e+01,2.204597525087472576e+01,2.303142154868475372e-02,2.204316849718415483e+01,2.199710565408678775e+01,2.202277748047682948e+01,5.830848089799314272e-03,1.770269423540134918e-02,4.754170033609542712e-01
3.180000000000000000e+02,3.180000000000019966e+01,2.202018973413053970e+01,2.189522342348564621e+01,2.204582883395879023e+01,2.287178128010293465e-02,2.204306151541064196e+01,2.199731795285043745e+01,2.202277748047682948e+01,5.791915079933029724e-03,1.756524992630525278e-02,4.721846947465874189e-01
3.190000000000000000e+02,3.190000000000020108e+01,2.202024148804891368e+01,2.189607458159532527e+01,2.204568293817405689e+01,2.271335528163372433e-02,2.204295484333054844e+01,2.199752813276727892e+01,2.202277748047682948e+01,5.753266089793905753e-03,1.742909252648753779e-02,4.689771564107622637e-01
3.200000000000000000e+02,3.200000000000019895e+01,2.202029235244401306e+01,2.189691953838673655e+01,2.204553757218792853e+01,2.255613209100398170e-02,2.204284848453501766e+01,2.199773622035300846e+01,2.202277748047682948e+01,5.714898686220023019e-03,1.729420700770715677e-02,4.657941222621423405e-01
3.210000000000000000e+02,3.210000000000020037e+01,2.202034234211603803e+01,2.189775834687562295e+01,2.204539274434249307e+01,2.240010122910071275e-02,2.204274244334513710e+01,2.199794224088693895e+01,2.202277748047682948e+01,5.676810461897273050e-03,1.716057855318407419e-02,4.626353308713026524e-01
3.220000000000000000e+02,3.220000000000020179e+01,2.202039147161820054e+01,2.189859105951579821e+01,2.204524846266272320e+01,2.224525197260737025e-02,2.204263672359080672e+01,2.199814621964559436e+01,2.202277748047682948e+01,5.638999035027366866e-03,1.702819255416368471e-02,4.595005253625966679e-01
3.230000000000000000e+02,3.230000000000020322e+01,2.202043975526050801e+01,2.189941772820620614e+01,2.204510473486303113e+01,2.209157340848676154e-02,2.204253132866899634e+01,2.199834818185201968e+01,2.202277748047682948e+01,5.601462049007290174e-03,1.689703460660156933e-02,4.563894533066426562e-01
3.240000000000000000e+02,3.240000000000019753e+01,2.202048720711334795e+01,2.190023840429822855e+01,2.204496156835562459e+01,2.193905512104944028e-02,2.204242626223439672e+01,2.199854815199229918e+01,2.202277748047682948e+01,5.564197172097466379e-03,1.676709050798528416e-02,4.533018666157743182e-01
3.250000000000000000e+02,3.250000000000019895e+01,2.202053384101134981e+01,2.190105313860272673e+01,2.204481897025647541e+01,2.178768740214426583e-02,2.204232152841349546e+01,2.199874615360920416e+01,2.202277748047682948e+01,5.527202097102023627e-03,1.663834625405819639e-02,4.502375214432477457e-01
3.260000000000000000e+02,3.260000000000020037e+01,2.202057967055934995e+01,2.190186198139698348e+01,2.204467694739329531e+01,2.163745920532039735e-02,2.204221712976466918e+01,2.199894221135403072e+01,2.202277748047682948e+01,5.490474541053573868e-03,1.651078803566849787e-02,4.471961780835556066e-01
3.270000000000000000e+02,3.270000000000020179e+01,2.202062470913405079e+01,2.190266498243181204e+01,2.204453550631147607e+01,2.148836073066673694e-02,2.204211306986471897e+01,2.199913634840338261e+01,2.202277748047682948e+01,5.454012244890412038e-03,1.638440223580195365e-02,4.441776008759045768e-01
3.280000000000000000e+02,3.280000000000020322e+01,2.202066896988891287e+01,2.190346219093808600e+01,2.204439465328144721e+01,2.134038209690218568e-02,2.204200935198581490e+01,2.199932858779201084e+01,2.202277748047682948e+01,5.417812973160010190e-03,1.625917542642053848e-02,4.411815581105916761e-01
3.290000000000000000e+02,3.290000000000019753e+01,2.202071246575815877e+01,2.190425365563327631e+01,2.204425439430483280e+01,2.119351313714072649e-02,2.204190597889530068e+01,2.199951895262101687e+01,2.202277748047682948e+01,5.381874513722187219e-03,1.613509436551072845e-02,4.382078219367084859e-01
3.300000000000000000e+02,3.300000000000019895e+01,2.202075520945980003e+01,2.190503942472863841e+01,2.204411473512099207e+01,2.104774448157914132e-02,2.204180295394137801e+01,2.199970746497822205e+01,2.202277748047682948e+01,5.346194677422761408e-03,1.601214599420371087e-02,4.352561682733706028e-01
3.310000000000000000e+02,3.310000000000020037e+01,2.202079721350040131e+01,2.190581954593457326e+01,2.204397568121357764e+01,2.090306596066652048e-02,2.204170027946106813e+01,2.199989414753973449e+01,2.202277748047682948e+01,5.310771297850114953e-03,1.589031743387316759e-02,4.323263767221035003e-01
3.320000000000000000e+02,3.320000000000020179e+01,2.202083849017739681e+01,2.190659406646848240e+01,2.204383723781585047e+01,2.075946825131019802e-02,2.204159795842870651e+01,2.200007902192608711e+01,2.202277748047682948e+01,5.275602230978520928e-03,1.576959598324266520e-02,4.294182304823563889e-01
3.330000000000000000e+02,3.330000000000020322e+01,2.202087905158362702e+01,2.190736303305980925e+01,2.204369940991778520e+01,2.061694185752625808e-02,2.204149599344115273e+01,2.200026210972610130e+01,2.202277748047682948e+01,5.240685354939222246e-03,1.564996911568353882e-02,4.265315162684316097e-01
3.340000000000000000e+02,3.340000000000019753e+01,2.202091890961024845e+01,2.190812649195669337e+01,2.204356220227105823e+01,2.047547752229631965e-02,2.204139438713254506e+01,2.200044343208795183e+01,2.202277748047682948e+01,5.206018569718287928e-03,1.553142447646921331e-02,4.236660242290409273e-01
3.350000000000000000e+02,3.350000000000019895e+01,2.202095807595086541e+01,2.190888448893212725e+01,2.204342561939544609e+01,2.033506535912697061e-02,2.204129314130999262e+01,2.200062301059173819e+01,2.202277748047682948e+01,5.171599796877039863e-03,1.541394988002763380e-02,4.208215478686752054e-01
3.360000000000000000e+02,3.360000000000020037e+01,2.202099656210328149e+01,2.190963706928984678e+01,2.204328966558415814e+01,2.019569724479961317e-02,2.204119225934807957e+01,2.200080086485848341e+01,2.202277748047682948e+01,5.137426979284587074e-03,1.529753330735105984e-02,4.179978839710548066e-01
3.370000000000000000e+02,3.370000000000020179e+01,2.202103437937505603e+01,2.191038427787058751e+01,2.204315434490930414e+01,2.005736370801921437e-02,2.204109174308307573e+01,2.200097701566703634e+01,2.202277748047682948e+01,5.103498080833738723e-03,1.518216290340331821e-02,4.151948325244274596e-01
3.380000000000000000e+02,3.380000000000020322e+01,2.202107153888555047e+01,2.191112615905722905e+01,2.204301966122775625e+01,1.992005539279127768e-02,2.204099159427834209e+01,2.200115148349275884e+01,2.202277748047682948e+01,5.069811086207414927e-03,1.506782697453123120e-02,4.124121966491610669e-01
3.390000000000000000e+02,3.390000000000019753e+01,2.202110805156834772e+01,2.191186275678076356e+01,2.204288561818581726e+01,1.978376395685925437e-02,2.204089181552520671e+01,2.200132428761148873e+01,2.202277748047682948e+01,5.036364000607630904e-03,1.495451398599025733e-02,4.096497825258071934e-01
3.400000000000000000e+02,3.400000000000019895e+01,2.202114392817600574e+01,2.191259411452697137e+01,2.204275221922517858e+01,1.964848039302913643e-02,2.204079240856903610e+01,2.200149544778297539e+01,2.202277748047682948e+01,5.003154849452370531e-03,1.484221255941498702e-02,4.069073993278403689e-01
3.410000000000000000e+02,3.410000000000020037e+01,2.202117917928232416e+01,2.191332027534020810e+01,2.204261946758731128e+01,1.951419593784739157e-02,2.204069337522017236e+01,2.200166498334447596e+01,2.202277748047682948e+01,4.970181678203627537e-03,1.473091147049932978e-02,4.041848591523639622e-01
3.420000000000000000e+02,3.420000000000020179e+01,2.202121381528500166e+01,2.191404128183059896e+01,2.204248736631894801e+01,1.938090193543971773e-02,2.204059471722043995e+01,2.200183291334956337e+01,2.202277748047682948e+01,4.937442552040724984e-03,1.462059964650216232e-02,4.014819769563051088e-01
3.430000000000000000e+02,3.430000000000020322e+01,2.202124784640914612e+01,2.191475717617849028e+01,2.204236631725414952e+01,1.924859028069394670e-02,2.204049643668983904e+01,2.200199925612845320e+01,2.202277748047682948e+01,4.904935555658186154e-03,1.451126616397894337e-02,3.987985704907419660e-01
3.440000000000000000e+02,3.440000000000019753e+01,2.202128128271005991e+01,2.191546800013970397e+01,2.204224927920546762e+01,1.911725243998073712e-02,2.204039853515003955e+01,2.200216403027008027e+01,2.202277748047682948e+01,4.872658793027139813e-03,1.440290024643653410e-02,3.961344602400567738e-01
3.450000000000000000e+02,3.450000000000019895e+01,2.202131413407623839e+01,2.191617379505154872e+01,2.204213261547508296e+01,1.898688023114035797e-02,2.204030101430737787e+01,2.200232725384509891e+01,2.202277748047682948e+01,4.840610387122370149e-03,1.429549126206151356e-02,3.934894693604914506e-01
3.460000000000000000e+02,3.460000000000020037e+01,2.202134641023256734e+01,2.191687460183732128e+01,2.204201633275823724e+01,1.885746476211509065e-02,2.204020387499468114e+01,2.200248894547045353e+01,2.202277748047682948e+01,4.808788479717919506e-03,1.418902872154933180e-02,3.908634236210830060e-01
3.470000000000000000e+02,3.470000000000020179e+01,2.202137812074134615e+01,2.191757046101186646e+01,2.204190043752190320e+01,1.872899853416494856e-02,2.204010711927551114e+01,2.200264912220718116e+01,2.202277748047682948e+01,4.777191231134626272e-03,1.408350227583059742e-02,3.882561513460802693e-01
3.480000000000000000e+02,3.480000000000020322e+01,2.202140927500721190e+01,2.191826141268633066e+01,2.204178493601003552e+01,1.860147355465614771e-02,2.204001074856186904e+01,2.200280780145255477e+01,2.202277748047682948e+01,4.745816820024277571e-03,1.397890171402031700e-02,3.856674833585297946e-01
3.490000000000000000e+02,3.490000000000019753e+01,2.202143988227864213e+01,2.191894749657301489e+01,2.204166983424812898e+01,1.847488162062670830e-02,2.203991476389926873e+01,2.200296500065801553e+01,2.202277748047682948e+01,4.714663443149247346e-03,1.387521696117014446e-02,3.830972529261377768e-01
3.500000000000000000e+02,3.500000000000019895e+01,2.202146995165066556e+01,2.191962875199108396e+01,2.204155513804787603e+01,1.834921484698784008e-02,2.203981916649765438e+01,2.200312073680367675e+01,2.202277748047682948e+01,4.683729315123252336e-03,1.377243807631367903e-02,3.805452957070750153e-01
3.510000000000000000e+02,3.510000000000020037e+01,2.202149949206787127e+01,2.192030521787004460e+01,2.204144085301226141e+01,1.822446572994249753e-02,2.203972395779781479e+01,2.200327502633792776e+01,2.202277748047682948e+01,4.653012668253422857e-03,1.367055525033735244e-02,3.780114496982197592e-01
3.520000000000000000e+02,3.520000000000020179e+01,2.202152851232664332e+01,2.192097693275583836e+01,2.204132698453985029e+01,1.810062590574462726e-02,2.203962913823238878e+01,2.200342788642089786e+01,2.202277748047682948e+01,4.622511752263636954e-03,1.356955880400691726e-02,3.754955551850942541e-01
3.530000000000000000e+02,3.530000000000020322e+01,2.202155702107722846e+01,2.192164393481451512e+01,2.204121353782932857e+01,1.797768849806246488e-02,2.203953470957529248e+01,2.200357933257916443e+01,2.202277748047682948e+01,4.592224834127718071e-03,1.346943918596291839e-02,3.729974546915127420e-01
3.540000000000000000e+02,3.540000000000019753e+01,2.202158502682701169e+01,2.192230626183731346e+01,2.204110051788360636e+01,1.785564569596332501e-02,2.203944067252297501e+01,2.200372938113104837e+01,2.202277748047682948e+01,4.562150197838744578e-03,1.337018697078360199e-02,3.705169929322282285e-01
3.550000000000000000e+02,3.550000000000019895e+01,2.202161253794285045e+01,2.192296395124549591e+01,2.204098792951494801e+01,1.773448959667044481e-02,2.203934702753952024e+01,2.200387804834618066e+01,2.202277748047682948e+01,4.532286144189495367e-03,1.327179285712275919e-02,3.680540167652773254e-01
3.560000000000000000e+02,3.560000000000020037e+01,2.202163956265238909e+01,2.192361704009405443e+01,2.204087577734838987e+01,1.761421342906276805e-02,2.203925377608145197e+01,2.200402534922332620e+01,2.202277748047682948e+01,4.502630990604190343e-03,1.317424766568511298e-02,3.656083751471402299e-01
3.570000000000000000e+02,3.570000000000020179e+01,2.202166610904766841e+01,2.192426556507709279e+01,2.204076406582625935e+01,1.749480967889567584e-02,2.203916091872656580e+01,2.200417129936877103e+01,2.202277748047682948e+01,4.473183070894096516e-03,1.307754233756809430e-02,3.631799190872338490e-01
3.580000000000000000e+02,3.580000000000020322e+01,2.202169218508700155e+01,2.192490956253125844e+01,2.204065279921213261e+01,1.737627075949121219e-02,2.203906845584649332e+01,2.200431591432750977e+01,2.202277748047682948e+01,4.443940735101684775e-03,1.298166793226000065e-02,3.607685016052124549e-01
3.590000000000000000e+02,3.590000000000019753e+01,2.202171779859646605e+01,2.192554906844064888e+01,2.204054198159516176e+01,1.725859015241926891e-02,2.203897638874888543e+01,2.200445920844404668e+01,2.202277748047682948e+01,4.414902349277854965e-03,1.288661562602050510e-02,3.583739776880535133e-01
3.600000000000000000e+02,3.600000000000019895e+01,2.202174295727366626e+01,2.192618411844069470e+01,2.204043161689344643e+01,1.714175990280959044e-02,2.203888471717647590e+01,2.200460119737085662e+01,2.202277748047682948e+01,4.386066295305608188e-03,1.279237670995118578e-02,3.559962042495115053e-01
3.610000000000000000e+02,3.610000000000020037e+01,2.202176766868794999e+01,2.192681474782286699e+01,2.204032170885821884e+01,1.702577405633708130e-02,2.203879344274428576e+01,2.200474189463161423e+01,2.202277748047682948e+01,4.357430970686297644e-03,1.269894258838258176e-02,3.536350400890992951e-01
3.620000000000000000e+02,3.620000000000020179e+01,2.202179194028493470e+01,2.192744099153793869e+01,2.204021226107778375e+01,1.691062440740945597e-02,2.203870256469234334e+01,2.200488131587752605e+01,2.202277748047682948e+01,4.328994788391541358e-03,1.260630477714499292e-02,3.512903458533328527e-01
3.630000000000000000e+02,3.630000000000020322e+01,2.202181577938541679e+01,2.192806288420121064e+01,2.204010327698082605e+01,1.679630541998552301e-02,2.203861208480540057e+01,2.200501947396543301e+01,2.202277748047682948e+01,4.300756176625915479e-03,1.251445490186979016e-02,3.489619839975978688e-01
3.640000000000000000e+02,3.640000000000019753e+01,2.202183919319132599e+01,2.192868046009503047e+01,2.203999475984022993e+01,1.668280912236392785e-02,2.203852200231369096e+01,2.200515638406896102e+01,2.202277748047682948e+01,4.272713578712582227e-03,1.242338469636165323e-02,3.466498187485340665e-01
3.650000000000000000e+02,3.650000000000019895e+01,2.202186218878412660e+01,2.192929375317404350e+01,2.203988671277672040e+01,1.657012939501665422e-02,2.203843231817914372e+01,2.200529205938910948e+01,2.202277748047682948e+01,4.244865452854854754e-03,1.233308600099356292e-02,3.443537160681655607e-01
3.660000000000000000e+02,3.660000000000029985e+01,2.202188477312914827e+01,2.192990279706891954e+01,2.203977913876202877e+01,1.645825952078107390e-02,2.203834303264993011e+01,2.200542651360836643e+01,2.202277748047682948e+01,4.217210271966978334e-03,1.224355076104754678e-02,3.420735436179798139e-01
3.670000000000000000e+02,3.670000000000030127e+01,2.202190695307638180e+01,2.193050762508934071e+01,2.203967204062280771e+01,1.634719281285143891e-02,2.203825414588923337e+01,2.200555976026353022e+01,2.202277748047682948e+01,4.189746523538455045e-03,1.215477102525510181e-02,3.398091707252350324e-01
3.680000000000000000e+02,3.680000000000030269e+01,2.202192873536323603e+01,2.193110827022806220e+01,2.203956542104365468e+01,1.623692272430824965e-02,2.203816565808754291e+01,2.200569181263892915e+01,2.202277748047682948e+01,4.162472709449657401e-03,1.206673894415354054e-02,3.375604683485095014e-01
3.690000000000000000e+02,3.690000000000029701e+01,2.202195012661550422e+01,2.193170476516561607e+01,2.203945928257030218e+01,1.612744279129083025e-02,2.203807756940679496e+01,2.200582268382421347e+01,2.202277748047682948e+01,4.135387345758239665e-03,1.197944676863252518e-02,3.353273090451484584e-01
3.700000000000000000e+02,3.700000000000029843e+01,2.202197113335011025e+01,2.193229714227325644e+01,2.203935362761319894e+01,1.601874671470539593e-02,2.203798988006481707e+01,2.200595238663540343e+01,2.202277748047682948e+01,4.108488962565406272e-03,1.189288684842142174e-02,3.331095669396826331e-01
3.710000000000000000e+02,3.710000000000029985e+01,2.202199176197628461e+01,2.193288543361573772e+01,2.203924845845030944e+01,1.591082796224218762e-02,2.203790258993852547e+01,2.200608093401404375e+01,2.202277748047682948e+01,4.081776103889755807e-03,1.180705163060922006e-02,3.309071176923228386e-01
3.720000000000000000e+02,3.720000000000030127e+01,2.202201201879773862e+01,2.193346967095677513e+01,2.203914377723052098e+01,1.580368024281326653e-02,2.203781569904055360e+01,2.200620833855492364e+01,2.202277748047682948e+01,4.055247327419333504e-03,1.172193365825903097e-02,3.287198384684317243e-01
3.730000000000000000e+02,3.730000000000030269e+01,2.202203191001408555e+01,2.193404988576078196e+01,2.203903958597640056e+01,1.569729758286320803e-02,2.203772920759694998e+01,2.200633461243122113e+01,2.202277748047682948e+01,4.028901204432749038e-03,1.163752556889811884e-02,3.265476079094291606e-01
3.740000000000000000e+02,3.740000000000029701e+01,2.202205144172318541e+01,2.193462610919754496e+01,2.203893588658738167e+01,1.559167348000677251e-02,2.203764311520319197e+01,2.200645976824317884e+01,2.202277748047682948e+01,4.002736319586874120e-03,1.155382009319548021e-02,3.243903061034615343e-01
3.750000000000000000e+02,3.750000000000029843e+01,2.202207061992188031e+01,2.193519837214499546e+01,2.203883268084272729e+01,1.548680213644282495e-02,2.203755742205832391e+01,2.200658381778543671e+01,2.202277748047682948e+01,3.976751270791016937e-03,1.147081005357067710e-02,3.222478145574067532e-01
3.760000000000000000e+02,3.760000000000029985e+01,2.202208945050890065e+01,2.193576670519316352e+01,2.203872997040400605e+01,1.538267710204846254e-02,2.203747212761095042e+01,2.200670677340685089e+01,2.202277748047682948e+01,3.950944669027370466e-03,1.138848836283412255e-02,3.201200161694414126e-01
3.770000000000000000e+02,3.770000000000030127e+01,2.202210793928501076e+01,2.193633113864665773e+01,2.203862775681846742e+01,1.527929309908241003e-02,2.203738723238409492e+01,2.200682864618592660e+01,2.202277748047682948e+01,3.925315138238414173e-03,1.130684802283282372e-02,3.180067952022577749e-01
3.780000000000000000e+02,3.780000000000030269e+01,2.202212609195619564e+01,2.193689170252874376e+01,2.203852604152134376e+01,1.517664371318998805e-02,2.203730273566938536e+01,2.200694944824300592e+01,2.202277748047682948e+01,3.899861315141715367e-03,1.122588212321818865e-02,3.159080372567643624e-01
3.790000000000000000e+02,3.790000000000029701e+01,2.202214391413437511e+01,2.193744842658461636e+01,2.203842482583864637e+01,1.507472290132136176e-02,2.203721863703569639e+01,2.200706919123305383e+01,2.202277748047682948e+01,3.874581849081354477e-03,1.114558384007323724e-02,3.138236292470148459e-01
3.800000000000000000e+02,3.800000000000029843e+01,2.202216141133871119e+01,2.193800134028374771e+01,2.203832411099002542e+01,1.497352554448118378e-02,2.203713493688319147e+01,2.200718788579423091e+01,2.202277748047682948e+01,3.849475401921294195e-03,1.106594643470473240e-02,3.117534593751647432e-01
3.810000000000000000e+02,3.810000000000029985e+01,2.202217858899808078e+01,2.193855047282391624e+01,2.203822389809100812e+01,1.487304508393452566e-02,2.203705163408201528e+01,2.200730554391414628e+01,2.202277748047682948e+01,3.824540647862441616e-03,1.098696325236405043e-02,3.096974171068960224e-01
3.820000000000000000e+02,3.820000000000030127e+01,2.202219545245149845e+01,2.193909585313367216e+01,2.203812418815586938e+01,1.477327651561428749e-02,2.203696872896711412e+01,2.200742217593588279e+01,2.202277748047682948e+01,3.799776273330691349e-03,1.090862772108089004e-02,3.076553931486946114e-01
3.830000000000000000e+02,3.830000000000030269e+01,2.202221200695066017e+01,2.193963750987643735e+01,2.203802498210002625e+01,1.467421368314745025e-02,2.203688622063380720e+01,2.200753779326751314e+01,2.202277748047682948e+01,3.775180976790762800e-03,1.083093335033610133e-02,3.056272794241362556e-01
3.840000000000000000e+02,3.840000000000029701e+01,2.202222825766048331e+01,2.194017547145196190e+01,2.203792628074197779e+01,1.457585153332359787e-02,2.203680410919380606e+01,2.200765240612716056e+01,2.202277748047682948e+01,3.750753468680060373e-03,1.075387373004184008e-02,3.036129690510592227e-01
3.850000000000000000e+02,3.850000000000029843e+01,2.202224420966141238e+01,2.194070976600088230e+01,2.203782808480682576e+01,1.447818398968057918e-02,2.203672239365109320e+01,2.200776602567173157e+01,2.202277748047682948e+01,3.726492471201697104e-03,1.067744252922852785e-02,3.016123563209358038e-01
3.860000000000000000e+02,3.860000000000029985e+01,2.202225986794980628e+01,2.194124042140623132e+01,2.203773039492748609e+01,1.438120588527972907e-02,2.203664107383508508e+01,2.200787866206452748e+01,2.202277748047682948e+01,3.702396718255936657e-03,1.060163349497112405e-02,2.996253366762435255e-01
3.870000000000000000e+02,3.870000000000030127e+01,2.202227523744056725e+01,2.194176746529798194e+01,2.203763321164739963e+01,1.428491166409588155e-02,2.203656014910466254e+01,2.200799032577647196e+01,2.202277748047682948e+01,3.678464955233863576e-03,1.052644045126405713e-02,2.976518066902144044e-01
3.880000000000000000e+02,3.880000000000030269e+01,2.202229032296709832e+01,2.194229092505426948e+01,2.203753653542307944e+01,1.418929586146508784e-02,2.203647961882856166e+01,2.200810102710563498e+01,2.202277748047682948e+01,3.654695938961888615e-03,1.045185729785974571e-02,2.956916640462716739e-01
3.890000000000000000e+02,3.890000000000029701e+01,2.202230512928381501e+01,2.194281082780521785e+01,2.203744036662592620e+01,1.409435351823421639e-02,2.203639948280205019e+01,2.200821077576557983e+01,2.202277748047682948e+01,3.631088437528008812e-03,1.037787800924238647e-02,2.937448075185757901e-01
3.900000000000000000e+02,3.900000000000029843e+01,2.202231966106695893e+01,2.194332720043552243e+01,2.203734470554436342e+01,1.400007905356122004e-02,2.203631974012051842e+01,2.200831958201339944e+01,2.202277748047682948e+01,3.607641230164526300e-03,1.030449663348029926e-02,2.918111369519731935e-01
3.910000000000000000e+02,3.910000000000029985e+01,2.202233392291578440e+01,2.194384006958711808e+01,2.203724955238619998e+01,1.390646743462778737e-02,2.203624039035041093e+01,2.200842745548115786e+01,2.202277748047682948e+01,3.584353107126897822e-03,1.023170729122697444e-02,2.898905532436331089e-01
3.920000000000000000e+02,3.920000000000030127e+01,2.202234791935425307e+01,2.194434946166203559e+01,2.203715490728061610e+01,1.381351333049107497e-02,2.203616143268474303e+01,2.200853440602376310e+01,2.202277748047682948e+01,3.561222869564034232e-03,1.015950417463673365e-02,2.879829583246450442e-01
3.930000000000000000e+02,3.930000000000030269e+01,2.202236165483197183e+01,2.194485540282453684e+01,2.203706077028025589e+01,1.372121170260782314e-02,2.203608286653458137e+01,2.200864044312936230e+01,2.202277748047682948e+01,3.538249329421345058e-03,1.008788154636560200e-02,2.860882551415787622e-01
3.940000000000000000e+02,3.940000000000029701e+01,2.202237513372540434e+01,2.194535791900472788e+01,2.203696714136288648e+01,1.362955718072460763e-02,2.203600469090612890e+01,2.200874557654467978e+01,2.202277748047682948e+01,3.515431309276678337e-03,1.008788154636560200e-02,2.860882551415787622e-01
3.950000000000000000e+02,3.940000000000029701e+01,2.202237513372540434e+01,2.194535791900472788e+01,2.203696714136288648e+01,1.362955718072460763e-02,2.203600469090612890e+01,2.200874557654467978e+01,2.202277748047682948e+01,3.515431309276678337e-03,1.008788154636560200e-02,2.860882551415787622e-01
3.960000000000000000e+02,3.990000000000029701e+01,2.202237513372539013e+01,2.194535791900473853e+01,2.203696714136288648e+01,1.362955719082782277e-02,2.203600469091621861e+01,2.200874557653456165e+01,2.202277748047682948e+01,3.515431309276194349e-03,1.001683373856887722e-02,2.842063476392404087e-01
3.970000000000000000e+02,4.040000000000029701e+01,2.202238120291199053e+01,2.194708244359972937e+01,2.203664696000831569e+01,1.334412147919660299e-02,2.203572532439118703e+01,2.200903708143279403e+01,2.202277748047682948e+01,3.437124901443684190e-03,1.020470960795696186e-02,2.918541467592176697e-01
3.980000000000000000e+02,4.090000000000029701e+01,2.202238704264019731e+01,2.194874512950056555e+01,2.203633850547860007e+01,1.306934634525167005e-02,2.203545638898544823e+01,2.200931769629494639e+01,2.202277748047682948e+01,3.361626436170166762e-03,1.039004951337580557e-02,2.994576093855393362e-01
3.990000000000000000e+02,4.140000000000029701e+01,2.202239266334681744e+01,2.195034866358511039e+01,2.203604127895946263e+01,1.280476183347948119e-02,2.203519742518029645e+01,2.200958790151333844e+01,2.202277748047682948e+01,3.288813908959810871e-03,1.057288949908920597e-02,3.070158382795297736e-01
4.000000000000000000e+02,4.190000000000029701e+01,2.202239807496317425e+01,2.195189560927938999e+01,2.203575480366272288e+01,1.254991906018571371e-02,2.203494799402335858e+01,2.200984815590298993e+01,2.202277748047682948e+01,3.218570920960183140e-03,1.075326518162172430e-02,3.145281196865779560e-01
4.010000000000000000e+02,4.240000000000029701e+01,2.202240328694145433e+01,2.195338841234879723e+01,2.203547862384304779e+01,1.230438890032343850e-02,2.203470767584177636e+01,2.201009889804113229e+01,2.202277748047682948e+01,3.150786415997963545e-03,1.093121173742330442e-02,3.219938957672535129e-01
4.020000000000000000e+02,4.290000000000029701e+01,2.202240830827760831e+01,2.195482940641664626e+01,2.203521230385916851e+01,1.206776366533125408e-02,2.203447607194294022e+01,2.201034054461227640e+01,2.202277748047682948e+01,3.085354429994995561e-03,1.110676389365346760e-02,3.294127414057587133e-01
4.030000000000000000e+02,4.340000000000029701e+01,2.202241314753721468e+01,2.195622081821813154e+01,2.203495542727676693e+01,1.183965105647191013e-02,2.203425279859368757e+01,2.201057349648074180e+01,2.202277748047682948e+01,3.022173852398969945e-03,1.127995592158176005e-02,3.367843446382496886e-01
4.040000000000000000e+02,4.390000000000029701e+01,2.202241781287440148e+01,2.195756477260324147e+01,2.203470759601169604e+01,1.161967916290975074e-02,2.203403749203731010e+01,2.201079813371149285e+01,2.202277748047682948e+01,2.961148199013453972e-03,1.145082163209402461e-02,3.441084900842068528e-01
4.050000000000000000e+02,4.440000000000029701e+01,2.202242231205586975e+01,2.195886329730369013e+01,2.203446842951138507e+01,1.140749021164244419e-02,2.203382980226751187e+01,2.201101482184422764e+01,2.202277748047682948e+01,2.902185395543282857e-03,1.161939437308704727e-02,3.513850448807239735e-01
4.060000000000000000e+02,4.490000000000029701e+01,2.202242665247717213e+01,2.196011832747207748e+01,2.203423756397280897e+01,1.120274521586895472e-02,2.203362939769304063e+01,2.201122390726130362e+01,2.202277748047682948e+01,2.845197571482492669e-03,1.178570702832094398e-02,3.586139467082654630e-01
4.070000000000000000e+02,4.540000000000029701e+01,2.202243084118392247e+01,2.196133171000438011e+01,2.203401465159580042e+01,1.100511883976628552e-02,2.203343596002368798e+01,2.201142572234415695e+01,2.202277748047682948e+01,2.790100863840674992e-03,1.194979201756393890e-02,3.657951935714788827e-01
4.080000000000000000e+02,4.590000000000029701e+01,2.202243488488830891e+01,2.196250520766138692e+01,2.203379935986952987e+01,1.081430057346001103e-02,2.203324918546177003e+01,2.201162058431484780e+01,2.202277748047682948e+01,2.736815229998753631e-03,1.211168129777856310e-02,3.729288350576419608e-01
4.090000000000000000e+02,4.640000000000029701e+01,2.202243878998534399e+01,2.196364050299012050e+01,2.203359137089078246e+01,1.062999465757103780e-02,2.203306878464291430e+01,2.201180879532777368e+01,2.202277748047682948e+01,2.685264269646907807e-03,1.227140636524272528e-02,3.800149648425161231e-01
4.100000000000000000e+02,4.690000000000029701e+01,2.202244256256970800e+01,2.196473920206224406e+01,2.203339038071300848e+01,1.045191791738990343e-02,2.203289448048709787e+01,2.201199064465231814e+01,2.202277748047682948e+01,2.635375055032740214e-03,1.242899825835980417e-02,3.870537142524926866e-01
4.110000000000000000e+02,4.740000000000029701e+01,2.202244620844978229e+01,2.196580283803604416e+01,2.203319609872432494e+01,1.027980016686111039e-02,2.203272600861664188e+01,2.201216640828292270e+01,2.202277748047682948e+01,2.587077969220425398e-03,1.258448756110449283e-02,3.940452467243865109e-01
4.120000000000000000e+02,4.790000000000029701e+01,2.202244973316193111e+01,2.196683287454869671e+01,2.203300824705376115e+01,1.011338452289432636e-02,2.203256311768482689e+01,2.201233634863903532e+01,2.202277748047682948e+01,2.540306552056279584e-03,1.273790440695203585e-02,4.009897530294828094e-01
4.130000000000000000e+02,4.840000000000029701e+01,2.202245314198470538e+01,2.196783070894878520e+01,2.203282656000319761e+01,9.952423492959822440e-03,2.203240556547766360e+01,2.201250071849174716e+01,2.202277748047682948e+01,2.494997353388079316e-03,1.288927848327557808e-02,4.078874471501877652e-01
4.140000000000000000e+02,4.890000000000029701e+01,2.202245643995036417e+01,2.196879767537667760e+01,2.203265078350595729e+01,9.796682852969749652e-03,2.203225312280333270e+01,2.201265975709739564e+01,2.202277748047682948e+01,2.451089793192748941e-03,1.303863903608201875e-02,4.147385627156291443e-01
4.150000000000000000e+02,4.940000000000029701e+01,2.202245963185780298e+01,2.196973504769935559e+01,2.203248067460830129e+01,9.645938041934863302e-03,2.203210556989973767e+01,2.201281369381586828e+01,2.202277748047682948e+01,2.408526028313002360e-03,1.318601487496422892e-02,4.215433499161054809e-01
4.160000000000000000e+02,4.990000000000029701e+01,2.202246272228347124e+01,2.197063894138021212e+01,2.203231600097544884e+01,9.499975191472441113e-03,2.203196269747494540e+01,2.201296274709199707e+01,2.202277748047682948e+01,2.367482445973861753e-03,1.333143437833231998e-02,4.283020728303190694e-01
4.170000000000000000e+02,5.040000000000029701e+01,2.202246571559246746e+01,2.197148743269453774e+01,2.203215654041848737e+01,9.358589747696276911e-03,2.203182430534016234e+01,2.201310712584477258e+01,2.202277748047682948e+01,2.328954548433335037e-03,1.347492549886753974e-02,4.350150071077875102e-01
4.180000000000000000e+02,5.090000000000029701e+01,2.202246861594914051e+01,2.197231342213869354e+01,2.203200208044335540e+01,9.221586135996842626e-03,2.203169020208513729e+01,2.201324702981314374e+01,2.202277748047682948e+01,2.291448405310014900e-03,1.361651576901319778e-02,4.416824379573109360e-01
4.190000000000000000e+02,5.140000000000029701e+01,2.202247142732598562e+01,2.197311779433900014e+01,2.203185241781980253e+01,9.088777969875561080e-03,2.203156020529586101e+01,2.201338264935611022e+01,2.202277748047682948e+01,2.254923847904861164e-03,1.375623230661474766e-02,4.483046584012601588e-01
4.200000000000000000e+02,5.190000000000029701e+01,2.202247415351334325e+01,2.197390139362561712e+01,2.203170735816931014e+01,8.959988392409164518e-03,2.203143414190575200e+01,2.201351416512093451e+01,2.202277748047682948e+01,2.219342537268106322e-03,1.389410182072290702e-02,4.548819677596819266e-01
4.210000000000000000e+02,5.240000000000029701e+01,2.202247679812893821e+01,2.197466502593678683e+01,2.203156671557148272e+01,8.835046007759379122e-03,2.203131184413669885e+01,2.201364175212117757e+01,2.202277748047682948e+01,2.184667877732238399e-03,1.403015061726470628e-02,4.614146703335860744e-01
4.220000000000000000e+02,5.290000000000029701e+01,2.202247936462432065e+01,2.197540946062959932e+01,2.203143031218863968e+01,8.713790211842585912e-03,2.203119315483616347e+01,2.201376557441247783e+01,2.202277748047682948e+01,2.150864934689634880e-03,1.416440460492742262e-02,4.679030742619106342e-01
4.230000000000000000e+02,5.340000000000029701e+01,2.202248185629527910e+01,2.197613543220943555e+01,2.203129797790672484e+01,8.596065033826066903e-03,2.203107792132910348e+01,2.201388579126145473e+01,2.202277748047682948e+01,2.117900356062810997e-03,1.429688930096745594e-02,4.743474905291069632e-01
4.240000000000000000e+02,5.390000000000029701e+01,2.202248427628691019e+01,2.197684364197415618e+01,2.203116954999230614e+01,8.481723144581045093e-03,2.203096599943149059e+01,2.201400255314232979e+01,2.202277748047682948e+01,2.085742297645862189e-03,1.442762983696952751e-02,4.807482321041748885e-01
4.250000000000000000e+02,5.440000000000029701e+01,2.202248662760247910e+01,2.197753475957641456e+01,2.203104487276478096e+01,8.370623599199973272e-03,2.203085725120167737e+01,2.201411600400328084e+01,2.202277748047682948e+01,2.054360352163688268e-03,1.455665096474891528e-02,4.871056131946545631e-01
4.260000000000000000e+02,5.490000000000029701e+01,2.202248891310934198e+01,2.197820942452135284e+01,2.203092379728384032e+01,8.262631994433633845e-03,2.203075154510377587e+01,2.201422628111490809e+01,2.202277748047682948e+01,2.023725481265302439e-03,1.468397706200527154e-02,4.934199486009441249e-01
4.270000000000000000e+02,5.540000000000029701e+01,2.202249113554577065e+01,2.197886824758014868e+01,2.203080618105028421e+01,8.157619115100652601e-03,2.203064875466087003e+01,2.201433351643067127e+01,2.202277748047682948e+01,1.993809951338167998e-03,1.480963213817580552e-02,4.996915531573336566e-01
4.280000000000000000e+02,5.590000000000029701e+01,2.202249329752699936e+01,2.197951181214705585e+01,2.203069188772065345e+01,8.055462529417948062e-03,2.203054876005641560e+01,2.201443783499758311e+01,2.202277748047682948e+01,1.964587271888325933e-03,1.493363984004496790e-02,5.059207412507796819e-01
4.290000000000000000e+02,5.640000000000029701e+01,2.202249540155066754e+01,2.198014067552409756e+01,2.203058078683397980e+01,7.956045346904094123e-03,2.203045144689757251e+01,2.201453935620376257e+01,2.202277748047682948e+01,1.936032137205645791e-03,1.505602345744200959e-02,5.121078264060254792e-01
4.300000000000000000e+02,5.690000000000029701e+01,2.202249745000299797e+01,2.198075537015213499e+01,2.203047275355175216e+01,7.859255383114872179e-03,2.203035670538611157e+01,2.201463819461988436e+01,2.202277748047682948e+01,1.908120370464036746e-03,1.517680592876682714e-02,5.182531209294931607e-01
4.310000000000000000e+02,5.740000000000029701e+01,2.202249944516342950e+01,2.198135640477552499e+01,2.203036766840865468e+01,7.764985983693748275e-03,2.203026443114712407e+01,2.201473445917973493e+01,2.202277748047682948e+01,1.880828870837215243e-03,1.529600984656946314e-02,5.243569356052917296e-01
4.320000000000000000e+02,5.790000000000029701e+01,2.202250138921008826e+01,2.198194426555554415e+01,2.203026541707478714e+01,7.673135353050613248e-03,2.203017452456314018e+01,2.201482825385703634e+01,2.202277748047682948e+01,1.854135562940866042e-03,1.541365746299553849e-02,5.304195794353357973e-01
4.330000000000000000e+02,5.840000000000029701e+01,2.202250328422444170e+01,2.198251941713104429e+01,2.203016589012852933e+01,7.583605666551002968e-03,2.203008688989099184e+01,2.201491967855789156e+01,2.202277748047682948e+01,1.828019348670889641e-03,1.552977069517680157e-02,5.364413594202697144e-01
4.340000000000000000e+02,5.890000000000029701e+01,2.202250513219524564e+01,2.198308230362897930e+01,2.203006898283980064e+01,7.496304655669517453e-03,2.203000143685091672e+01,2.201500882753957455e+01,2.202277748047682948e+01,1.802460061317874692e-03,1.564437113050509351e-02,5.424225803740586604e-01
4.350000000000000000e+02,5.940000000000029701e+01,2.202250693502397638e+01,2.198363334962303384e+01,2.202997459496192434e+01,7.411142741458010344e-03,2.202991807776543354e+01,2.201509579228251923e+01,2.202277748047682948e+01,1.777438422038131981e-03,1.575748003197941643e-02,5.483635447695995868e-01
4.360000000000000000e+02,5.990000000000029701e+01,2.202250869452776172e+01,2.198417296105263574e+01,2.202988263053442708e+01,7.328035239524849712e-03,2.202983672976728613e+01,2.201518065928823731e+01,2.202277748047682948e+01,1.752935998123606723e-03,1.586911834327277629e-02,5.542645526109036824e-01
4.370000000000000000e+02,6.040000000000029701e+01,2.202251041244348073e+01,2.198470152609399264e+01,2.202979299769329913e+01,7.246903067745098445e-03,2.202975731551122607e+01,2.201526350937573540e+01,2.202277748047682948e+01,1.728935163450256822e-03,1.597930669389492978e-02,5.601259013285134758e-01
4.380000000000000000e+02,6.090000000000029701e+01,2.202251209043281577e+01,2.198521941598798790e+01,2.202970560849050941e+01,7.167666561916741924e-03,2.202967975699473158e+01,2.201534442387089996e+01,2.202277748047682948e+01,1.705419060885338773e-03,1.608806540421835185e-02,5.659478856955172388e-01
4.390000000000000000e+02,6.140000000000029701e+01,2.202251373008376589e+01,2.198572698583738116e+01,2.202962037872108070e+01,7.090252771998218836e-03,2.202960398285576460e+01,2.201542347731176719e+01,2.202277748047682948e+01,1.682371566088498339e-03,1.619541449038358963e-02,5.717307977617814840e-01
4.400000000000000000e+02,6.190000000000029701e+01,2.202251533291514107e+01,2.198622457535692476e+01,2.202953722775822953e+01,7.014591182279672835e-03,2.202952992409742095e+01,2.201550074173286120e+01,2.202277748047682948e+01,1.659777253450834622e-03,1.630137366918705394e-02,5.774749268030523464e-01
4.410000000000000000e+02,6.240000000000029701e+01,2.202251690037975962e+01,2.198671250959272783e+01,2.202945607839571096e+01,6.940614382022898023e-03,2.202945751476178415e+01,2.201557628599773508e+01,2.202277748047682948e+01,1.637621363430349095e-03,1.640596236288698745e-02,5.831805592847074671e-01
4.420000000000000000e+02,6.290000000000029701e+01,2.202251843386698482e+01,2.198719109960548224e+01,2.202937685669714085e+01,6.868258252931610033e-03,2.202938669211991751e+01,2.201565017561405213e+01,2.202277748047682948e+01,1.615889771528343077e-03,1.650919970389708169e-02,5.888479788369316292e-01
4.430000000000000000e+02,6.340000000000029701e+01,2.202251993470626701e+01,2.198765244549433717e+01,2.202929949185223890e+01,6.797460517614281258e-03,2.202931739522388099e+01,2.201572247418865302e+01,2.202277748047682948e+01,1.594941192755119919e-03,1.661110453944789414e-02,5.944774662398368825e-01
4.440000000000000000e+02,6.390000000000029701e+01,2.202252140416862503e+01,2.198807972309693781e+01,2.202922391603973651e+01,6.728164608368752096e-03,2.202924956877699358e+01,2.201579323956025647e+01,2.202277748047682948e+01,1.575539570821673065e-03,1.671169543613194516e-02,6.000692994188464580e-01
4.450000000000000000e+02,6.440000000000028990e+01,2.202252284347147437e+01,2.198849980381369917e+01,2.202915006429500266e+01,6.660312562722393685e-03,2.202918315603419686e+01,2.201586253090875189e+01,2.202277748047682948e+01,1.556464741721040081e-03,1.681099068439782795e-02,6.056237534466716310e-01
4.460000000000000000e+02,6.490000000000028990e+01,2.202252425377919920e+01,2.198891288351929418e+01,2.202907787438569187e+01,6.593850517602842590e-03,2.202911810429680273e+01,2.201593040326159567e+01,2.202277748047682948e+01,1.537707811267503832e-03,1.690900830294983503e-02,6.111411005526086182e-01
4.470000000000000000e+02,6.540000000000028990e+01,2.202252563620561077e+01,2.198931915068997611e+01,2.202900741262050488e+01,6.528728777890628783e-03,2.202905436498350156e+01,2.201599690742771998e+01,2.202277748047682948e+01,1.519260221219332924e-03,1.700576604313734294e-02,6.166216101375721070e-01
4.480000000000000000e+02,6.590000000000028990e+01,2.202252699181778794e+01,2.198971122634058162e+01,2.202893873352466869e+01,6.464896584979697852e-03,2.202899188840276778e+01,2.201606209523280810e+01,2.202277748047682948e+01,1.501457033090447578e-03,1.710128139313371598e-02,6.220655487941408879e-01
4.490000000000000000e+02,6.640000000000028990e+01,2.202252832163623353e+01,2.199009521335372241e+01,2.202887152817459082e+01,6.402308916185057291e-03,2.202893063055241996e+01,2.201612601272004710e+01,2.202277748047682948e+01,1.484021130035930456e-03,1.719557158224643487e-02,6.274731803305465538e-01
4.500000000000000000e+02,6.690000000000028990e+01,2.202252962663847669e+01,2.199047189170280348e+01,2.202880574473793018e+01,6.340920496356023880e-03,2.202887054713483295e+01,2.201618870614212042e+01,2.202277748047682948e+01,1.466917095387485978e-03,1.728865358490210349e-02,6.328447657990038389e-01
4.510000000000000000e+02,6.740000000000028990e+01,2.202253090776024180e+01,2.199065607529640332e+01,2.202874133354387354e+01,6.280688416637512234e-03,2.202881159617687956e+01,2.201625021934360404e+01,2.202277748047682948e+01,1.458553772742868628e-03,1.738054412482544289e-02,6.381805635258486209e-01
4.520000000000000000e+02,6.790000000000028990e+01,2.202253216589785012e+01,2.199079099823856609e+01,2.202867824698810040e+01,6.221571150618315088e-03,2.202875373704846851e+01,2.201631059474723173e+01,2.202277748047682948e+01,1.452427254764726084e-03,1.747125967896418636e-02,6.434808291456809437e-01
4.530000000000000000e+02,6.840000000000028990e+01,2.202253340190891251e+01,2.199092591481418424e+01,2.202861643944252279e+01,6.163531428563212566e-03,2.202869693333747492e+01,2.201636987048035010e+01,2.202277748047682948e+01,1.446301025875669976e-03,1.756081648140301113e-02,6.487458156358462125e-01
4.540000000000000000e+02,6.890000000000028990e+01,2.202253461661573652e+01,2.199106083397332156e+01,2.202855586716868785e+01,6.106529664308048971e-03,2.202864114628004444e+01,2.201642808695142861e+01,2.202277748047682948e+01,1.440174679675381309e-03,1.764923052720720684e-02,6.539757733546622820e-01
4.550000000000000000e+02,6.940000000000028990e+01,2.202253581080517719e+01,2.199119576332778792e+01,2.202849648823521633e+01,6.050531742290774471e-03,2.202858634254746661e+01,2.201648527906288777e+01,2.202277748047682948e+01,1.434047870530351073e-03,1.773651757625805889e-02,6.591709500788873743e-01
4.560000000000000000e+02,6.990000000000028990e+01,2.202253698523125180e+01,2.199133070923123157e+01,2.202843826243951142e+01,5.995503612330441677e-03,2.202853248884358095e+01,2.201654148161892266e+01,2.202277748047682948e+01,1.427920309937084301e-03,1.782269315689149689e-02,6.643315910438244432e-01
4.570000000000000000e+02,7.040000000000028990e+01,2.202253814061669246e+01,2.199146567685910725e+01,2.202838115123154950e+01,5.941411622749722191e-03,2.202847955223944254e+01,2.201659672899394238e+01,2.202277748047682948e+01,1.421791762890948487e-03,1.790777256961481947e-02,6.694579389831274430e-01
4.580000000000000000e+02,7.090000000000028990e+01,2.202253927765372765e+01,2.199160067028462962e+01,2.202832511764209755e+01,5.888225030297437705e-03,2.202842750268402483e+01,2.201665105262343047e+01,2.202277748047682948e+01,1.415662044437313895e-03,1.799177089067996449e-02,6.745502341699999294e-01
4.590000000000000000e+02,7.140000000000028990e+01,2.202254039700556731e+01,2.199173569254851301e+01,2.202827012621434122e+01,5.835913337880484740e-03,2.202837631034344668e+01,2.201670448366768795e+01,2.202277748047682948e+01,1.409531016504842740e-03,1.807470297559125166e-02,6.796087144579393557e-01
4.600000000000000000e+02,7.190000000000028990e+01,2.202254149930786653e+01,2.199187074572807532e+01,2.202821614293747388e+01,5.784448995241650571e-03,2.202832594830310953e+01,2.201675705031262353e+01,2.202277748047682948e+01,1.403398584767654800e-03,1.815658346260455580e-02,6.846336153221064258e-01
4.610000000000000000e+02,7.240000000000028990e+01,2.202254258517044505e+01,2.199200583099968398e+01,2.202816313518418667e+01,5.733802723625087451e-03,2.202827638789407061e+01,2.201680878244681949e+01,2.202277748047682948e+01,1.397264695809805881e-03,1.823742677613417532e-02,6.896251699005826463e-01
4.620000000000000000e+02,7.290000000000028990e+01,2.202254365517658030e+01,2.199214094869962111e+01,2.202811107165070226e+01,5.683951518737891638e-03,2.202822760669531732e+01,2.201685970365784328e+01,2.202277748047682948e+01,1.391129334361555000e-03,1.831724713005660615e-02,6.945836090356020120e-01
4.630000000000000000e+02,7.340000000000028990e+01,2.202254470988688340e+01,2.199227609838315800e+01,2.202805992229894372e+01,5.634867548569325382e-03,2.202817957743545207e+01,2.201690984233831472e+01,2.202277748047682948e+01,1.384992520616935233e-03,1.839605853108923147e-02,6.995091613140631548e-01
4.640000000000000000e+02,7.390000000000028990e+01,2.202254574983816227e+01,2.199241127887647096e+01,2.202800965830249069e+01,5.586527057489039556e-03,2.202813227689565068e+01,2.201695922278067385e+01,2.202277748047682948e+01,1.378854307876385297e-03,1.847387478194540550e-02,7.044020531083682313e-01
4.650000000000000000e+02,7.440000000000028990e+01,2.202254677554490669e+01,2.199254648832932801e+01,2.202796025199331353e+01,5.538908550697782887e-03,2.202808568409560408e+01,2.201700786699420931e+01,2.202277748047682948e+01,1.372714780154374835e-03,1.855070948457817476e-02,7.092625086161026271e-01
4.660000000000000000e+02,7.490000000000028990e+01,2.202254778750111441e+01,2.199268172426534917e+01,2.202791167681209927e+01,5.491988439342061594e-03,2.202803977594045648e+01,2.201705579906177235e+01,2.202277748047682948e+01,1.366574049897210453e-03,1.862657604325314298e-02,7.140907499001778458e-01
4.670000000000000000e+02,7.540000000000028990e+01,2.202254878618021650e+01,2.199281698362466031e+01,2.202786390726050314e+01,5.445746158298445105e-03,2.202799453233851423e+01,2.201710304002191876e+01,2.202277748047682948e+01,1.360432256046228668e-03,1.870148766768186047e-02,7.188869969269008342e-01
4.680000000000000000e+02,7.590000000000028990e+01,2.202254977203639541e+01,2.199295226281230953e+01,2.202781691885493132e+01,5.400162181824933599e-03,2.202794993421822056e+01,2.201714960985457026e+01,2.202277748047682948e+01,1.354289561839326639e-03,1.877545737599087966e-02,7.236514676051009065e-01
4.690000000000000000e+02,7.640000000000028990e+01,2.202255074550534886e+01,2.199308755773441604e+01,2.202777068808358152e+01,5.355216714560406821e-03,2.202790596221990782e+01,2.201719552879078989e+01,2.202277748047682948e+01,1.348146153169532332e-03,1.884849799770267967e-02,7.283843778237211186e-01
4.700000000000000000e+02,7.690000000000028990e+01,2.202255170700540887e+01,2.199322286384219183e+01,2.202772519236373938e+01,5.310889755973513017e-03,2.202786259676138414e+01,2.201724081724943360e+01,2.202277748047682948e+01,1.342002236586088736e-03,1.892062217671546323e-02,7.330859414879462577e-01
4.710000000000000000e+02,7.740000000000028990e+01,2.202255265693722208e+01,2.199335817616509914e+01,2.202768041000279808e+01,5.267166025229370885e-03,2.202781982296245289e+01,2.201728549091199127e+01,2.202277748047682948e+01,1.335858037788854175e-03,1.899184237409077061e-02,7.377563705564349483e-01
4.720000000000000000e+02,7.790000000000028990e+01,2.202255359568621529e+01,2.199349348934807580e+01,2.202763632015903283e+01,5.224026264613581584e-03,2.202777762195082900e+01,2.201732956942160158e+01,2.202277748047682948e+01,1.329713799937992094e-03,1.906217087090145493e-02,7.423958750763106629e-01
4.730000000000000000e+02,7.840000000000028990e+01,2.202255452362135557e+01,2.199362879768408874e+01,2.202759290280621229e+01,5.181456241190752349e-03,2.202773597986254472e+01,2.201737306738016642e+01,2.202277748047682948e+01,1.323569782175796055e-03,1.913161977104136172e-02,7.470046632180615820e-01
4.740000000000000000e+02,7.890000000000028990e+01,2.202255544109785745e+01,2.199376409514501773e+01,2.202755013869785472e+01,5.139437601457476010e-03,2.202769487869931453e+01,2.201741600349640038e+01,2.202277748047682948e+01,1.317426258224335374e-03,1.920020100393295473e-02,7.515829413090326927e-01
4.750000000000000000e+02,7.940000000000028990e+01,2.202255634845575116e+01,2.199389937541160833e+01,2.202750800933419129e+01,5.097956833021546549e-03,2.202765430528877388e+01,2.201745839162272844e+01,2.202277748047682948e+01,1.311283515025366865e-03,1.926792632717186371e-02,7.561309138672045460e-01
4.760000000000000000e+02,7.990000000000028990e+01,2.202255724602173359e+01,2.199403463189981878e+01,2.202746649693073877e+01,5.057000693303651331e-03,2.202761424671503576e+01,2.201750024532843142e+01,2.202277748047682948e+01,1.305141851543984962e-03,1.933480732922390061e-02,7.606487836329546282e-01
4.770000000000000000e+02,8.040000000000028990e+01,2.202255813410984331e+01,2.199416985778965028e+01,2.202742558438685450e+01,5.016553412902459604e-03,2.202757468752274406e+01,2.201754158069694256e+01,2.202277748047682948e+01,1.299001577459511130e-03,1.940085543200100598e-02,7.651367516008769076e-01
4.780000000000000000e+02,8.090000000000028990e+01,2.202255901302142505e+01,2.199430504604841730e+01,2.202738525525770541e+01,4.976602119810980690e-03,2.202753561514123604e+01,2.201758241090161405e+01,2.202277748047682948e+01,1.292863012108848211e-03,1.946608189337482864e-02,7.695950170506024035e-01
4.790000000000000000e+02,8.140000000000028990e+01,2.202255988304577627e+01,2.199444018945301593e+01,2.202734549372561901e+01,4.937134673007313214e-03,2.202749701771878321e+01,2.201762274837276934e+01,2.202277748047682948e+01,1.286726483475325936e-03,1.953049780972120411e-02,7.740237775768262773e-01
4.800000000000000000e+02,8.190000000000028990e+01,2.202256074446093947e+01,2.199457528061417477e+01,2.202730628457397088e+01,4.898138546154679439e-03,2.202745888300709254e+01,2.201766260591478641e+01,2.202277748047682948e+01,1.280592327087531641e-03,1.959411411837246389e-02,7.784232291181926167e-01
4.810000000000000000e+02,8.240000000000028990e+01,2.202256159753393661e+01,2.199471031199519189e+01,2.202726761316126414e+01,4.859602184394840735e-03,2.202742119971833290e+01,2.201770199534954031e+01,2.202277748047682948e+01,1.274460885168508415e-03,1.965694160005324737e-02,7.827935659857547801e-01
4.820000000000000000e+02,8.290000000000028990e+01,2.202256244252142636e+01,2.199484527593359218e+01,2.202722946539735460e+01,4.821513135572163232e-03,2.202738395565699747e+01,2.201774092938585525e+01,2.202277748047682948e+01,1.268332505652349038e-03,1.971899088125323579e-02,7.871349808910792500e-01
4.830000000000000000e+02,8.340000000000028990e+01,2.202256327966966509e+01,2.199498016465707906e+01,2.202719182771985018e+01,4.783862654478473857e-03,2.202734714232414248e+01,2.201777941701518770e+01,2.202277748047682948e+01,1.262207541459868911e-03,1.978027243656605566e-02,7.914476649728341418e-01
4.840000000000000000e+02,8.390000000000028990e+01,2.202256410921585328e+01,2.199511497030213647e+01,2.202715468707183533e+01,4.746637319093104102e-03,2.202731074653494758e+01,2.201781747189675897e+01,2.202277748047682948e+01,1.256086349653934503e-03,1.984079659101003687e-02,7.957318078230425362e-01
4.850000000000000000e+02,8.440000000000028990e+01,2.202256493138737170e+01,2.199524968493059518e+01,2.202711803088078213e+01,4.709829925115922682e-03,2.202727476131248707e+01,2.201785510146225633e+01,2.202277748047682948e+01,1.249969290687228925e-03,1.990057352229646082e-02,7.999875975123859062e-01
4.860000000000000000e+02,8.490000000000028990e+01,2.202256574640307107e+01,2.199538430054309046e+01,2.202708184703829986e+01,4.673428832231517512e-03,2.202723917523530162e+01,2.201789231757084053e+01,2.202277748047682948e+01,1.243856727791171944e-03,1.995961326303428290e-02,8.042152206152576310e-01
4.870000000000000000e+02,8.540000000000028990e+01,2.202256655447339639e+01,2.199551880909583801e+01,2.202704612388024330e+01,4.637425946313162954e-03,2.202720398041970995e+01,2.201792912852708284e+01,2.202277748047682948e+01,1.237749026214166482e-03,2.001792570297069446e-02,8.084148622338515056e-01
4.880000000000000000e+02,8.590000000000028990e+01,2.202256735580031943e+01,2.199565320251182143e+01,2.202701085016861171e+01,4.601812485985045872e-03,2.202716916828630289e+01,2.201796554331433597e+01,2.202277748047682948e+01,1.231646552713602620e-03,2.007552059110358569e-02,8.125867060210438808e-01
4.890000000000000000e+02,8.640000000000028990e+01,2.202256815057846495e+01,2.199578747269443113e+01,2.202697601507374614e+01,4.566579174177903301e-03,2.202713472975264253e+01,2.201800157140428738e+01,2.202277748047682948e+01,1.225549674936550048e-03,2.013240753784423590e-02,8.167309342040208753e-01
4.900000000000000000e+02,8.690000000000028990e+01,2.202256893899475187e+01,2.199592161153891823e+01,2.202694160815673996e+01,4.531717660759380581e-03,2.202710065665551298e+01,2.201803722133399077e+01,2.202277748047682948e+01,1.219458760899661941e-03,2.018859601706779819e-02,8.208477276054161331e-01
4.910000000000000000e+02,8.740000000000028990e+01,2.202256972122894396e+01,2.199605561094359274e+01,2.202690761935402008e+01,4.497219543144503548e-03,2.202706694077208738e+01,2.201807250168580055e+01,2.202277748047682948e+01,1.213374178480695854e-03,2.024409536816653213e-02,8.249372656654755387e-01
4.920000000000000000e+02,8.790000000000028990e+01,2.202257049745375284e+01,2.199618946282044263e+01,2.202687403896106133e+01,4.463080135315227251e-03,2.202703357758906932e+01,2.201810741731843635e+01,2.202277748047682948e+01,1.207296294936326944e-03,2.029891479815146629e-02,8.289997264625844631e-01
4.930000000000000000e+02,8.840000000000028990e+01,2.202257126783594643e+01,2.199632315910270819e+01,2.202684085761812582e+01,4.429287921774540879e-03,2.202700055575771998e+01,2.201814197991417288e+01,2.202277748047682948e+01,1.201225476558214324e-03,2.035306338351552946e-02,8.330352867335947264e-01
4.940000000000000000e+02,8.890000000000028990e+01,2.202257203253516593e+01,2.199645669175724905e+01,2.202680806629550503e+01,4.395838930588934039e-03,2.202696787146575375e+01,2.201817619360457812e+01,2.202277748047682948e+01,1.195162088111446788e-03,2.040655007230240958e-02,8.370441218936566230e-01
4.950000000000000000e+02,8.940000000000028990e+01,2.202257279170550319e+01,2.199659005278996560e+01,2.202677565628025746e+01,4.362725154587247973e-03,2.202693551686008888e+01,2.201821006655091750e+01,2.202277748047682948e+01,1.189106492588367335e-03,2.045938368594525311e-02,8.410264060551982945e-01
4.960000000000000000e+02,8.990000000000028990e+01,2.202257354549539059e+01,2.199672323425364340e+01,2.202674361916297485e+01,4.329938542405997043e-03,2.202690348403779552e+01,2.201824360695298566e+01,2.202277748047682948e+01,1.183059050852379793e-03,2.051157292121526601e-02,8.449823120462602866e-01
4.970000000000000000e+02,9.040000000000028990e+01,2.202257429404712141e+01,2.199685622825739273e+01,2.202671194682570288e+01,4.297474937826580195e-03,2.202687176898494670e+01,2.201827681910929613e+01,2.202277748047682948e+01,1.177020121209321419e-03,2.056312635204934902e-02,8.489120114293012831e-01
4.980000000000000000e+02,9.090000000000028990e+01,2.202257503749801160e+01,2.199698902697193503e+01,2.202668063142929000e+01,4.265326852522406675e-03,2.202684036435053372e+01,2.201830971064548947e+01,2.202277748047682948e+01,1.170990059167418152e-03,2.061405243143518001e-02,8.528156745177105647e-01
4.990000000000000000e+02,9.140000000000028990e+01,2.202257577598018656e+01,2.199712162263454829e+01,2.202664966540293889e+01,4.233488697853172479e-03,2.202680926467803957e+01,2.201834228728233356e+01,2.202277748047682948e+01,1.164969217212728347e-03,2.066435949314846671e-02,8.566934703937775231e-01
5.000000000000000000e+02,9.190000000000028990e+01,2.202257650962054569e+01,2.199725400755749760e+01,2.202661904143255001e+01,4.201956553659359425e-03,2.202677846617420343e+01,2.201837455306688796e+01,2.202277748047682948e+01,1.158957944426329198e-03,2.071405575355892564e-02,8.605455669246944161e-01
5.010000000000000000e+02,9.240000000000028990e+01,2.202257723854211946e+01,2.199738617413079922e+01,2.202658875245059278e+01,4.170721004254736818e-03,2.202674795954637332e+01,2.201840651753786560e+01,2.202277748047682948e+01,1.152956586358811018e-03,2.076314931340766945e-02,8.643721307786799146e-01
5.020000000000000000e+02,9.290000000000028990e+01,2.202257796286228242e+01,2.199751811482824593e+01,2.202655879162615804e+01,4.139780221267339543e-03,2.202671774308354813e+01,2.201843818264101671e+01,2.202277748047682948e+01,1.146965484756677731e-03,2.081164815946394409e-02,8.681733274408753864e-01
5.030000000000000000e+02,9.340000000000028990e+01,2.202257868269494523e+01,2.199764982221183018e+01,2.202652915235522713e+01,4.109126071368525077e-03,2.202668780876631516e+01,2.201846955662357530e+01,2.202277748047682948e+01,1.140984977361504064e-03,2.085956016624756354e-02,8.719493212285708283e-01
5.040000000000000000e+02,9.390000000000028990e+01,2.202257939814917620e+01,2.199778128893575158e+01,2.202649982825187536e+01,4.078756712012677338e-03,2.202665815486118817e+01,2.201850064143716423e+01,2.202277748047682948e+01,1.135015397727966082e-03,2.090689309772834903e-02,8.757002753053294564e-01
5.050000000000000000e+02,9.440000000000028990e+01,2.202258010933053356e+01,2.199791250774896767e+01,2.202647081313881827e+01,4.048664994815829969e-03,2.202662877432534927e+01,2.201853144433571785e+01,2.202277748047682948e+01,1.129057075108014143e-03,2.095365460887974041e-02,8.794263516961585703e-01
5.060000000000000000e+02,9.490000000000028990e+01,2.202258081634041886e+01,2.199804347150193706e+01,2.202644210104008948e+01,4.018846760700215022e-03,2.202659966310111983e+01,2.201856196957971790e+01,2.202277748047682948e+01,1.123110334144686827e-03,2.099985224738718306e-02,8.831277113011397617e-01
5.070000000000000000e+02,9.540000000000028990e+01,2.202258151927627239e+01,2.199817417314543988e+01,2.202641368617206652e+01,3.989300099481641118e-03,2.202657081937575256e+01,2.201859221917679221e+01,2.202277748047682948e+01,1.117175494925669874e-03,2.104549345514812597e-02,8.868045139086830897e-01
5.080000000000000000e+02,9.590000000000028990e+01,2.202258221823298356e+01,2.199830460573566171e+01,2.202638556293614158e+01,3.960015692424361661e-03,2.202654223392540800e+01,2.201862220254055913e+01,2.202277748047682948e+01,1.111252872752446991e-03,2.109058556990228359e-02,8.904569182094639324e-01
5.090000000000000000e+02,9.640000000000028990e+01,2.202258291330087658e+01,2.199843476243737328e+01,2.202635772591175822e+01,3.930993340435283943e-03,2.202651390664131270e+01,2.201865191996044047e+01,2.202277748047682948e+01,1.105342777995917949e-03,2.113513582672966323e-02,8.940850818085429585e-01
5.100000000000000000e+02,9.690000000000028990e+01,2.202258360456747965e+01,2.199856463652327321e+01,2.202633016984876946e+01,3.902227633611772290e-03,2.202648583220109302e+01,2.201868137693386629e+01,2.202277748047682948e+01,1.099445516126244067e-03,2.117915135956953063e-02,8.976891612383409713e-01
5.110000000000000000e+02,9.740000000000028990e+01,2.202258429211727631e+01,2.199869422137985353e+01,2.202630288966094341e+01,3.873714008950395003e-03,2.202645800612622651e+01,2.201871057810832610e+01,2.202277748047682948e+01,1.093561387446507875e-03,2.122263920271618906e-02,9.012693119705740274e-01
5.120000000000000000e+02,9.790000000000028990e+01,2.202258497603170184e+01,2.199882351050596085e+01,2.202627588041982065e+01,3.845448577352974465e-03,2.202643042460905320e+01,2.201873952745435048e+01,2.202277748047682948e+01,1.087690687158048009e-03,2.126560629227633101e-02,9.048256884281626888e-01
5.130000000000000000e+02,9.840000000000028990e+01,2.202258565638891241e+01,2.199895249751512338e+01,2.202624913734798895e+01,3.817427718482164795e-03,2.202640308410739323e+01,2.201876822867043160e+01,2.202277748047682948e+01,1.081833705254794595e-03,2.130805946762033901e-02,9.083584439968811486e-01
5.140000000000000000e+02,9.890000000000028990e+01,2.202258633326440318e+01,2.199908117613804137e+01,2.202622265581376482e+01,3.789649677408163820e-03,2.202637598294181132e+01,2.201879668358699504e+01,2.202277748047682948e+01,1.075990726410184150e-03,2.135000547280740957e-02,9.118677310362287569e-01
5.150000000000000000e+02,9.940000000000028990e+01,2.202258700673131031e+01,2.199920954022232422e+01,2.202619643132501892e+01,3.762108690987966617e-03,2.202634911542229901e+01,2.201882489804032161e+01,2.202277748047682948e+01,1.070162029989097296e-03,2.139145095797497301e-02,9.153537008907783878e-01
5.160000000000000000e+02,9.990000000000028990e+01,2.202258767685982122e+01,2.199933758373439119e+01,2.202617045952402819e+01,3.734803241483587982e-03,2.202632248010130311e+01,2.201885287361833932e+01,2.202277748047682948e+01,1.064347889961551712e-03,2.143240248068595255e-02,9.188165039007413215e-01
5.170000000000000000e+02,1.004000000000002899e+02,2.202258834371783536e+01,2.199946530075870044e+01,2.202614473618244872e+01,3.707727294365814347e-03,2.202629607101220088e+01,2.201888061642346983e+01,2.202277748047682948e+01,1.058548574937710155e-03,2.147286650735578256e-02,9.222562894120849286e-01
5.180000000000000000e+02,1.009000000000002899e+02,2.202258900737042779e+01,2.199959268550076885e+01,2.202611925719581976e+01,3.680881148124088512e-03,2.202626988851855216e+01,2.201890812622230342e+01,2.202277748047682948e+01,1.052764348030757078e-03,2.151284941451441987e-02,9.256732057870566965e-01
5.190000000000000000e+02,1.014000000000002899e+02,2.202258966788121697e+01,2.199971973228500133e+01,2.202609401857964855e+01,3.654258261212418521e-03,2.202624392614242765e+01,2.201893540962000628e+01,2.202277748047682948e+01,1.046995466955465831e-03,2.155235749014525193e-02,9.290674004136441066e-01
5.200000000000000000e+02,1.019000000000002899e+02,2.202259032531078020e+01,2.199984643555713149e+01,2.202606901646371540e+01,3.627856936671892876e-03,2.202621818224745098e+01,2.201896246837410942e+01,2.202277748047682948e+01,1.041242183917371299e-03,2.159139693500777835e-02,9.324390197154113213e-01
5.210000000000000000e+02,1.024000000000002899e+02,2.202259097971771951e+01,2.199997278988304217e+01,2.202604424708877673e+01,3.601676487794198533e-03,2.202619265620551303e+01,2.201898930322992598e+01,2.202277748047682948e+01,1.035504745666328838e-03,2.162997386385448126e-02,9.357882091610936204e-01
5.220000000000000000e+02,1.029000000000002899e+02,2.202259163115941831e+01,2.200009878994835688e+01,2.202601970680178667e+01,3.575708241289053332e-03,2.202616733940070759e+01,2.201901592291812904e+01,2.202277748047682948e+01,1.029783393515065846e-03,2.166809430670904590e-02,9.391151132735238161e-01
5.230000000000000000e+02,1.034000000000002899e+02,2.202259227968963629e+01,2.200022443056099775e+01,2.202599539205217738e+01,3.549956171294847609e-03,2.202614223586093090e+01,2.201904232351834168e+01,2.202277748047682948e+01,1.024078363223030960e-03,2.170576421014535837e-02,9.424198756382579090e-01
5.240000000000000000e+02,1.039000000000002899e+02,2.202259292536173518e+01,2.200034970664721357e+01,2.202597129938768106e+01,3.524414522002644688e-03,2.202611733988373643e+01,2.201906851083973393e+01,2.202277748047682948e+01,1.018389885176750010e-03,2.174298943841442358e-02,9.457026389130565036e-01
5.250000000000000000e+02,1.044000000000002899e+02,2.202259356822683500e+01,2.200047461325496911e+01,2.202594742545096906e+01,3.499079432378966389e-03,2.202609264765921537e+01,2.201909448879445463e+01,2.202277748047682948e+01,1.012718184235927420e-03,2.177977577471192083e-02,9.489635448358164638e-01
5.260000000000000000e+02,1.049000000000002899e+02,2.202259420833387793e+01,2.200059914555073703e+01,2.202593196206913362e+01,3.473950070462027660e-03,2.202606815840433896e+01,2.201912025826341690e+01,2.202277748047682948e+01,1.007063479879117011e-03,2.181612892230477829e-02,9.522027342332829436e-01
5.270000000000000000e+02,1.054000000000002899e+02,2.202259484573052006e+01,2.200072329881969324e+01,2.202591769539816369e+01,3.449023139644432148e-03,2.202604386887016474e+01,2.201914582259087538e+01,2.202277748047682948e+01,1.001425986194849974e-03,2.185205450574176367e-02,9.554203470288262778e-01
5.280000000000000000e+02,1.059000000000002899e+02,2.202259548046261983e+01,2.200084706846642035e+01,2.202590348834629452e+01,3.424296771312527153e-03,2.202601977723393389e+01,2.201917118369130577e+01,2.202277748047682948e+01,9.958059118496936230e-04,2.188755807197927464e-02,9.586165222506397576e-01
5.290000000000000000e+02,1.064000000000002899e+02,2.202259611257449734e+01,2.200097045001300344e+01,2.202588934032229417e+01,3.399768156202053956e-03,2.202599588073070080e+01,2.201919634441829388e+01,2.202277748047682948e+01,9.902034601747191234e-04,2.192264509143758075e-02,9.617913980396814999e-01
5.300000000000000000e+02,1.069000000000002899e+02,2.202259674210906581e+01,2.200109343909812054e+01,2.202587525075863439e+01,3.375434833371106572e-03,2.202597217694243525e+01,2.201922130727569638e+01,2.202277748047682948e+01,9.846188292067983155e-04,2.195732095921492863e-02,9.649451116568984466e-01
5.310000000000000000e+02,1.074000000000002899e+02,2.202259736910772148e+01,2.200121603147781002e+01,2.202586121911090444e+01,3.351294416766540871e-03,2.202594866352448832e+01,2.201924607469095463e+01,2.202277748047682948e+01,9.790522116537600603e-04,2.199159099613575211e-02,9.680777994908899009e-01
5.320000000000000000e+02,1.079000000000002899e+02,2.202259799361034354e+01,2.200133822302251474e+01,2.202584724485526024e+01,3.327345658811808708e-03,2.202592533926915408e+01,2.201927064795153299e+01,2.202277748047682948e+01,9.735037950286072042e-04,2.202546044977919323e-02,9.711895970654175203e-01
5.330000000000000000e+02,1.084000000000002899e+02,2.202259861565556420e+01,2.200146000971743376e+01,2.202583332748900347e+01,3.303584999722791998e-03,2.202590220065528825e+01,2.201929503065584015e+01,2.202277748047682948e+01,9.679737616335467145e-04,2.205893449559035227e-02,9.742806390460264643e-01
5.340000000000000000e+02,1.089000000000002899e+02,2.202259923528059105e+01,2.200158138766227722e+01,2.202581946652891531e+01,3.280012471820129959e-03,2.202587924775241035e+01,2.201931922280877174e+01,2.202277748047682948e+01,9.624622885711202076e-04,2.209201823793550609e-02,9.773510592474743408e-01
5.350000000000000000e+02,1.094000000000002899e+02,2.202259985252181451e+01,2.200170235306739386e+01,2.202580566151019070e+01,3.256622223687604279e-03,2.202585647474550257e+01,2.201934323029812646e+01,2.202277748047682948e+01,9.569695479200433265e-04,2.212471671102980708e-02,9.804009906406406794e-01
5.360000000000000000e+02,1.099000000000002899e+02,2.202260046741342947e+01,2.200182290225644977e+01,2.202579191198640274e+01,3.233417751170405106e-03,2.202583388516460161e+01,2.201936704966225733e+01,2.202277748047682948e+01,9.514957066135699667e-04,2.215703488006428787e-02,9.834305653586971063e-01
5.370000000000000000e+02,1.104000000000002899e+02,2.202260107998998606e+01,2.200194303166235343e+01,2.202577821752646159e+01,3.210390712340797925e-03,2.202581147070232603e+01,2.201939068927764609e+01,2.202277748047682948e+01,9.460409266245261217e-04,2.218897764215709348e-02,9.864399147045468386e-01
5.380000000000000000e+02,1.109000000000002899e+02,2.202260169028335213e+01,2.200206273782746891e+01,2.202576457771732876e+01,3.187544174977333025e-03,2.202578923445832970e+01,2.201941414610837455e+01,2.202277748047682948e+01,9.406053649556316443e-04,2.222054982729160591e-02,9.894291691561545310e-01
5.390000000000000000e+02,1.114000000000002899e+02,2.202260229832535643e+01,2.200218201740257129e+01,2.202575099216012688e+01,3.164873807370129858e-03,2.202576717213272772e+01,2.201943742451798514e+01,2.202277748047682948e+01,9.351891736869270442e-04,2.225175619932866222e-02,9.923984583742003762e-01
5.400000000000000000e+02,1.119000000000002899e+02,2.202260290414637822e+01,2.200230086714562816e+01,2.202573746047083958e+01,3.142378076226267410e-03,2.202574528222260497e+01,2.201946052607015147e+01,2.202277748047682948e+01,9.297925000311072635e-04,2.228260145695320354e-02,9.953479112072524115e-01
5.410000000000000000e+02,1.124000000000002899e+02,2.202260350777563147e+01,2.200241928391849555e+01,2.202572398227965067e+01,3.120056230746456622e-03,2.202572356400637688e+01,2.201948345154488607e+01,2.202277748047682948e+01,9.244154864835486948e-04,2.231309023458332569e-02,9.982776556982136951e-01
5.420000000000000000e+02,1.129000000000002899e+02,2.202260410924199263e+01,2.200253726468942972e+01,2.202571055722959414e+01,3.097904410957341790e-03,2.202570201365294977e+01,2.201950620483103549e+01,2.202277748047682948e+01,9.190582707082562081e-04,2.234322710332094231e-02,1.001187819090562536e+00
5.430000000000000000e+02,1.134000000000002899e+02,2.202260470857259733e+01,2.200265480652802808e+01,2.202569718497668916e+01,3.075923854902681571e-03,2.202568063242749830e+01,2.201952878471769637e+01,2.202277748047682948e+01,9.137209857675824979e-04,2.237301657183524833e-02,1.004078527833887957e+00
5.440000000000000000e+02,1.139000000000002899e+02,2.202260530579438935e+01,2.200277190660716897e+01,2.202568386518894172e+01,3.054108909203544307e-03,2.202565941470359334e+01,2.201955119688518536e+01,2.202277748047682948e+01,9.084037600341478237e-04,2.240246308727884827e-02,1.006949907589889559e+00
5.450000000000000000e+02,1.144000000000002899e+02,2.202260590093286652e+01,2.200288856219947675e+01,2.202567059754567680e+01,3.032461068215881479e-03,2.202563836200108227e+01,2.201957343986465077e+01,2.202277748047682948e+01,9.031067173513529977e-04,2.243157103613382247e-02,1.009802083238059422e+00
5.460000000000000000e+02,1.149000000000002899e+02,2.202260649401304349e+01,2.200300477067609606e+01,2.202565738173690946e+01,3.010978356729206596e-03,2.202561747236977396e+01,2.201959551565631301e+01,2.202277748047682948e+01,8.978299770890348433e-04,2.246034474515538198e-02,1.012635178880943121e+00
5.470000000000000000e+02,1.154000000000002899e+02,2.202260708505894371e+01,2.200312052950719632e+01,2.202564421746359002e+01,2.989658733602414565e-03,2.202559674379254773e+01,2.201961742632533969e+01,2.202277748047682948e+01,8.925736541205588461e-04,2.248878848209352049e-02,1.015449317850265709e+00
5.480000000000000000e+02,1.159000000000002899e+02,2.202260767409403996e+01,2.200323583625855761e+01,2.202563110443661998e+01,2.968499812179161042e-03,2.202557617390622013e+01,2.201963917428185979e+01,2.202277748047682948e+01,8.873378589778477049e-04,2.251690645669112215e-02,1.018244622711751424e+00
5.490000000000000000e+02,1.164000000000002899e+02,2.202260826114088488e+01,2.200335068859088850e+01,2.202561804237506848e+01,2.947500671117568236e-03,2.202555576181200081e+01,2.201966076046976895e+01,2.202277748047682948e+01,8.821226978823547109e-04,2.254470282140061052e-02,1.021021215270764282e+00
5.500000000000000000e+02,1.169000000000002899e+02,2.202260884622125658e+01,2.200346508425960579e+01,2.202560503100865930e+01,2.926659818801142197e-03,2.202553550604005750e+01,2.201968218640245567e+01,2.202277748047682948e+01,8.769282727550651874e-04,2.257218167220425772e-02,1.023779216577605622e+00
5.510000000000000000e+02,1.174000000000002899e+02,2.202260942935646071e+01,2.200357902111091590e+01,2.202559207007448450e+01,2.905976026495745487e-03,2.202551540538295782e+01,2.201970345332996359e+01,2.202277748047682948e+01,8.717546813944332569e-04,2.259934704951459608e-02,1.026518746932312265e+00
5.520000000000000000e+02,1.179000000000002899e+02,2.202261001056667311e+01,2.200369249708338870e+01,2.202557915931843624e+01,2.885447164528375484e-03,2.202549545773119988e+01,2.201972456340214634e+01,2.202277748047682948e+01,8.666020174049163293e-04,2.262620293886144496e-02,1.029239925890097274e+00
5.530000000000000000e+02,1.184000000000002899e+02,2.202261058987196662e+01,2.200380551020415609e+01,2.202556629849356540e+01,2.865073189244175984e-03,2.202547566306121141e+01,2.201974551668272184e+01,2.202277748047682948e+01,8.614703703695876773e-04,2.265275327171564768e-02,1.031942872266309985e+00
5.540000000000000000e+02,1.189000000000002899e+02,2.202261116729162183e+01,2.200391805858942007e+01,2.202555348736067131e+01,2.844849199710243991e-03,2.202545601649133289e+01,2.201976631809191076e+01,2.202277748047682948e+01,8.563598258270678672e-04,2.267900192625893485e-02,1.034627704141208415e+00
5.550000000000000000e+02,1.194000000000002899e+02,2.202261174284425849e+01,2.200403014044035643e+01,2.202554072568706545e+01,2.824775970243943203e-03,2.202543651881450160e+01,2.201978696687401538e+01,2.202277748047682948e+01,8.512704654575266880e-04,2.270495272813850482e-02,1.037294538865102700e+00
5.560000000000000000e+02,1.199000000000002899e+02,2.202261231654720319e+01,2.200414175404605643e+01,2.202552801324723220e+01,2.804855382632568620e-03,2.202541717192983484e+01,2.201980746116457155e+01,2.202277748047682948e+01,8.462023669491098785e-04,2.273060945121704174e-02,1.039943493062656987e+00
5.570000000000000000e+02,1.204000000000002899e+02,2.202261288841857123e+01,2.200425289777773941e+01,2.202551534982171333e+01,2.785081436765595060e-03,2.202539796985533727e+01,2.201982780698180520e+01,2.202277748047682948e+01,8.411556042607295667e-04,2.275597581828261648e-02,1.042574682638322203e+00
5.580000000000000000e+02,1.209000000000002899e+02,2.202261345847522023e+01,2.200436357009000687e+01,2.202550273519691970e+01,2.765453792696407394e-03,2.202537891226791800e+01,2.201984800468252246e+01,2.202277748047682948e+01,8.361302475651185033e-04,2.278105550181597216e-02,1.045188222780514264e+00
5.590000000000000000e+02,1.214000000000002899e+02,2.202261402673310542e+01,2.200447376951852263e+01,2.202549016916572810e+01,2.745973290896246838e-03,2.202536000002400129e+01,2.201986805344220954e+01,2.202277748047682948e+01,8.311263633541714690e-04,2.280585212466704551e-02,1.047784227966337189e+00
5.600000000000000000e+02,1.219000000000002899e+02,2.202261459320852310e+01,2.200458349467875507e+01,2.202547765152494819e+01,2.726634923921208552e-03,2.202534122813244366e+01,2.201988795828460255e+01,2.202277748047682948e+01,8.261440144960533480e-04,2.283036926076584608e-02,1.050362811966137677e+00
5.610000000000000000e+02,1.224000000000002899e+02,2.202261515791649060e+01,2.200469274426511035e+01,2.202546518207837423e+01,2.707441391587403663e-03,2.202532259930807967e+01,2.201990771652490153e+01,2.202277748047682948e+01,8.211832602745604368e-04,2.285461043583503563e-02,1.052924087848136070e+00
5.620000000000000000e+02,1.229000000000002899e+02,2.202261572087220642e+01,2.200480151704864440e+01,2.202545276063273860e+01,2.688387785015845279e-03,2.202530410865722388e+01,2.201992733308718897e+01,2.202277748047682948e+01,8.162441564930107566e-04,2.287857912805032340e-02,1.055468167982799743e+00
5.630000000000000000e+02,1.234000000000002899e+02,2.202261628208956878e+01,2.200490981187635597e+01,2.202544038700091278e+01,2.669476770264489832e-03,2.202528575885983386e+01,2.201994680531930371e+01,2.202277748047682948e+01,8.113267555063469541e-04,2.290227876870946921e-02,1.057995164046929393e+00
5.640000000000000000e+02,1.239000000000002899e+02,2.202261684158305144e+01,2.200501762767030911e+01,2.202542806099999595e+01,2.650704334119455014e-03,2.202526754591717051e+01,2.201996613724893237e+01,2.202277748047682948e+01,8.064311062609819244e-04,2.292571274291985151e-02,1.060505187028708107e+00
5.650000000000000000e+02,1.244000000000002899e+02,2.202261739936609786e+01,2.200512496342500413e+01,2.202541578245076792e+01,2.632069528368257902e-03,2.202524946889446511e+01,2.201998532983773060e+01,2.202277748047682948e+01,8.015572544141761919e-04,2.294888439021921037e-02,1.062998347231267182e+00
5.660000000000000000e+02,1.249000000000002899e+02,2.202261795545181755e+01,2.200523181820639707e+01,2.202540355117810833e+01,2.613570597213264041e-03,2.202523152604902990e+01,2.202000438485460521e+01,2.202277748047682948e+01,7.967052423785614314e-04,2.297179700525935064e-02,1.065474754277090597e+00
5.670000000000000000e+02,1.254000000000002899e+02,2.202261850985271963e+01,2.200533819115287670e+01,2.202539136701079059e+01,2.595209894415050067e-03,2.202521371974713560e+01,2.202002329995830365e+01,2.202277748047682948e+01,7.918751092777780599e-04,2.299445383838417609e-02,1.067934517112831161e+00
5.680000000000000000e+02,1.259000000000002899e+02,2.202261906258146240e+01,2.200544408146983955e+01,2.202537922978135754e+01,2.576981557703817913e-03,2.202519604413916454e+01,2.202004208102376026e+01,2.202277748047682948e+01,7.870668911928105230e-04,2.301685809628975510e-02,1.070377744012333654e+00
5.690000000000000000e+02,1.264000000000002899e+02,2.202261961365000076e+01,2.200554948843228331e+01,2.202536713932555656e+01,2.558886726085703948e-03,2.202517850037608582e+01,2.202006072692391569e+01,2.202277748047682948e+01,7.822806210442241831e-04,2.303901294264584440e-02,1.072804542582036724e+00
5.700000000000000000e+02,1.269000000000002899e+02,2.202262016306965720e+01,2.200565441138044775e+01,2.202535509548203407e+01,2.540925682987024443e-03,2.202516108875264322e+01,2.202007923738667117e+01,2.202277748047682948e+01,7.775163287901043149e-04,2.306092149868121249e-02,1.075215019763700042e+00
5.710000000000000000e+02,1.274000000000002899e+02,2.202262071085205264e+01,2.200575884972102259e+01,2.202534309809319879e+01,2.523094245190976494e-03,2.202514380509724390e+01,2.202009761660686138e+01,2.202277748047682948e+01,7.727740413712074017e-04,2.308258684378510645e-02,1.077609281839745581e+00
5.720000000000000000e+02,1.279000000000002899e+02,2.202262125700784168e+01,2.200586280292503361e+01,2.202533114700397121e+01,2.505394124708851516e-03,2.202512665113254897e+01,2.202011586288313438e+01,2.202277748047682948e+01,7.680537828069470717e-04,2.310401201610559965e-02,1.079987434436084248e+00
5.730000000000000000e+02,1.284000000000002899e+02,2.202262180154770022e+01,2.200596627052567911e+01,2.202531924206167346e+01,2.487822644688983832e-03,2.202510962419238894e+01,2.202013397890301150e+01,2.202277748047682948e+01,7.633555742936373430e-04,2.312520001311440393e-02,1.082349582526802578e+00
5.740000000000000000e+02,1.289000000000002899e+02,2.202262234448198797e+01,2.200606925211759801e+01,2.202530738311727987e+01,2.470379305990745740e-03,2.202509272378797789e+01,2.202015196517599804e+01,2.202277748047682948e+01,7.586794342377249385e-04,2.314615379217051586e-02,1.084695830437820030e+00
5.750000000000000000e+02,1.294000000000002899e+02,2.202262288582075556e+01,2.200617174735729620e+01,2.202529557002260674e+01,2.453061891096769594e-03,2.202507594771185140e+01,2.202016982392965971e+01,2.202277748047682948e+01,7.540253782364304217e-04,2.316687627112926778e-02,1.087026281850674181e+00
5.760000000000000000e+02,1.299000000000002899e+02,2.202262342557356689e+01,2.200627375595859547e+01,2.202528380263348851e+01,2.435871231490898108e-03,2.202505929680505758e+01,2.202018755434207620e+01,2.202277748047682948e+01,7.493934192843997337e-04,2.318737032884223351e-02,1.089341039806660971e+00
5.770000000000000000e+02,1.304000000000002899e+02,2.202262396374975495e+01,2.200637527769577062e+01,2.202527208080715582e+01,2.418804928837267176e-03,2.202504276867859190e+01,2.202020515882091800e+01,2.202277748047682948e+01,7.447835676312580247e-04,2.320763880572607532e-02,1.091640206710056349e+00
5.780000000000000000e+02,1.309000000000002899e+02,2.202262450035868824e+01,2.200647631239750979e+01,2.202526040440300292e+01,2.401862561002775318e-03,2.202502636291968940e+01,2.202022263779768707e+01,2.202277748047682948e+01,7.401958310558540404e-04,2.322768450429987461e-02,1.093923884332540064e+00
5.790000000000000000e+02,1.314000000000002899e+02,2.202262503540905669e+01,2.200657685995025759e+01,2.202524877328209740e+01,2.385043535929669018e-03,2.202501007894498741e+01,2.202023999187312597e+01,2.202277748047682948e+01,7.356302147144578316e-04,2.324751018973006747e-02,1.096192173816558091e+00
5.800000000000000000e+02,1.319000000000002899e+02,2.202262556890945078e+01,2.200667692029426803e+01,2.202523718730804703e+01,2.368346004410016963e-03,2.202499391491386049e+01,2.202025722290504106e+01,2.202277748047682948e+01,7.310867213199870708e-04,2.327609648072465412e-02,1.098445175679024999e+00
5.810000000000000000e+02,1.324000000000002899e+02,2.202262610086848937e+01,2.200677649342325282e+01,2.202522564634592328e+01,2.351768994250092587e-03,2.202497786986273809e+01,2.202027433187424066e+01,2.202277748047682948e+01,7.265653511579783265e-04,2.331913630763971998e-02,1.100682989815182200e+00
5.820000000000000000e+02,1.329000000000002899e+02,2.202262663129389253e+01,2.200687557938303485e+01,2.202521415026221163e+01,2.335313574262381890e-03,2.202496194486815639e+01,2.202029131771962867e+01,2.202277748047682948e+01,7.220661021477265242e-04,2.336183878018617890e-02,1.102905715502014550e+00
5.830000000000000000e+02,1.334000000000002899e+02,2.202262716019382083e+01,2.200697417827147362e+01,2.202520269892519877e+01,2.318975872239248306e-03,2.202494613606605967e+01,2.202030818432158199e+01,2.202277748047682948e+01,7.175889698456734038e-04,2.340420684339060420e-02,1.105113451401904978e+00
5.840000000000000000e+02,1.339000000000002899e+02,2.202262768757611155e+01,2.200707229023595346e+01,2.202519129220496197e+01,2.302755068932810061e-03,2.202493044264504363e+01,2.202032493250717948e+01,2.202277748047682948e+01,7.131339475594600588e-04,2.344624341331168552e-02,1.107306295566376386e+00
5.850000000000000000e+02,1.344000000000002899e+02,2.202262821344785593e+01,2.200716991547372459e+01,2.202517992997247731e+01,2.286652170659641062e-03,2.202491486561851630e+01,2.202034156127719555e+01,2.202277748047682948e+01,7.087010263324408426e-04,2.348795137737217167e-02,1.109484345439631481e+00
5.860000000000000000e+02,1.349000000000002899e+02,2.202262873781640806e+01,2.200726705422906804e+01,2.202516861210009580e+01,2.270665938062548916e-03,2.202489940375447119e+01,2.202035807187834493e+01,2.202277748047682948e+01,7.042901950724163307e-04,2.352933359463103141e-02,1.111647697861619433e+00
5.870000000000000000e+02,1.354000000000002899e+02,2.202262926068893734e+01,2.200736370679413767e+01,2.202515733846164636e+01,2.254795151683644354e-03,2.202488405584061937e+01,2.202037446553725530e+01,2.202277748047682948e+01,6.999014405134005570e-04,2.357039289613285099e-02,1.113796449072360861e+00
5.880000000000000000e+02,1.359000000000002899e+02,2.202262978207231825e+01,2.200745987350690314e+01,2.202514610893267744e+01,2.239037580095555504e-03,2.202486881965241494e+01,2.202039074449222156e+01,2.202277748047682948e+01,6.955347473090253566e-04,2.361113208520587703e-02,1.115930694714508453e+00
5.890000000000000000e+02,1.364000000000002899e+02,2.202263030197289595e+01,2.200755555474936997e+01,2.202513492338815126e+01,2.223395531321908317e-03,2.202485369750421640e+01,2.202040690644157550e+01,2.202277748047682948e+01,6.911900981133614575e-04,2.365155393773801448e-02,1.118050529837669060e+00
5.900000000000000000e+02,1.369000000000002899e+02,2.202263082039759823e+01,2.200765075094894740e+01,2.202512378170661833e+01,2.207863377673829289e-03,2.202483868377527187e+01,2.202042295701992458e+01,2.202277748047682948e+01,6.868674735188106100e-04,2.369166120249506860e-02,1.120156048901035373e+00
5.910000000000000000e+02,1.374000000000002899e+02,2.202263133735257483e+01,2.200774546257528996e+01,2.202511268376481723e+01,2.192441821775700708e-03,2.202482377917435130e+01,2.202043889553079836e+01,2.202277748047682948e+01,6.825668521995187539e-04,2.373145660142651769e-02,1.122247345777379390e+00
5.920000000000000000e+02,1.379000000000002899e+02,2.202263185284366998e+01,2.200783969014017671e+01,2.202510162944228966e+01,2.177133226510672131e-03,2.202480898607018034e+01,2.202045471961715961e+01,2.202277748047682948e+01,6.782882109168611061e-04,2.377094282992639473e-02,1.124324513756139288e+00
5.930000000000000000e+02,1.384000000000002899e+02,2.202263236687716486e+01,2.200793343419619674e+01,2.202509061861926654e+01,2.161933978776073208e-03,2.202479430085594103e+01,2.202047043289838868e+01,2.202277748047682948e+01,6.740315245791304172e-04,2.381012255715625470e-02,1.126387645546741645e+00
5.940000000000000000e+02,1.389000000000002899e+02,2.202263287945886816e+01,2.200802669533624467e+01,2.202507965117623456e+01,2.146842757798896051e-03,2.202477972221666747e+01,2.202048603670106885e+01,2.202277748047682948e+01,6.697967662644444290e-04,2.384899842629318797e-02,1.128436833282143503e+00
5.950000000000000000e+02,1.394000000000002899e+02,2.202263339059420844e+01,2.200811947419312631e+01,2.202506872699466101e+01,2.131861147191852109e-03,2.202476525174139965e+01,2.202050152944701722e+01,2.202277748047682948e+01,6.655839072386524492e-04,2.388757305483710930e-02,1.130472168521913678e+00
5.960000000000000000e+02,1.399000000000002899e+02,2.202263390028891621e+01,2.200821177143673424e+01,2.202505784595661353e+01,2.116985450750473018e-03,2.202475088573966744e+01,2.202051691483816498e+01,2.202277748047682948e+01,6.613929170835844331e-04,2.392584903488789369e-02,1.132493742255644698e+00
5.970000000000000000e+02,1.404000000000002899e+02,2.202263440854789422e+01,2.200830358777495022e+01,2.202504700794473536e+01,2.102221611269293033e-03,2.202473663015916472e+01,2.202053218693662373e+01,2.202277748047682948e+01,6.572237636560763823e-04,2.396382893341054282e-02,1.134501644906257711e+00
5.980000000000000000e+02,1.409000000000002899e+02,2.202263491537710038e+01,2.200839492395208552e+01,2.202503621284303037e+01,2.087558888522053884e-03,2.202472247426562291e+01,2.202054735648857786e+01,2.202277748047682948e+01,6.530764131587890207e-04,2.400151529251184218e-02,1.136495966333069818e+00
5.990000000000000000e+02,1.414000000000002899e+02,2.202263542078127401e+01,2.200848578074837647e+01,2.202502546053570143e+01,2.073000092430166575e-03,2.202470842087370428e+01,2.202056242068884373e+01,2.202277748047682948e+01,6.489508301631157937e-04,2.403891062969427950e-02,1.138476795835247524e+00
6.000000000000000000e+02,1.419000000000002899e+02,2.202263592476561627e+01,2.200857615897744424e+01,2.202501475090701533e+01,2.058544551616443754e-03,2.202469446931723240e+01,2.202057738021400013e+01,2.202277748047682948e+01,6.448469777245264753e-04,2.407601743816787168e-02,1.140444222154642473e+00
6.010000000000000000e+02,1.424000000000002899e+02,2.202263642733408133e+01,2.200866605948879950e+01,2.202500408384218389e+01,2.044197986393798006e-03,2.202468062532047455e+01,2.202059222934768812e+01,2.202277748047682948e+01,6.407648172688362037e-04,2.411283818704322915e-02,1.142398333479563322e+00
6.020000000000000000e+02,1.429000000000002899e+02,2.202263692849229315e+01,2.200875548316403396e+01,2.202499345922700513e+01,2.029951528061992461e-03,2.202466688002035511e+01,2.202060697696423119e+01,2.202277748047682948e+01,6.367043087651412568e-04,2.414937532165340947e-02,1.144339217447368995e+00
6.030000000000000000e+02,1.434000000000002899e+02,2.202263742824474946e+01,2.200884443091728926e+01,2.202498287694736590e+01,2.015804703270002510e-03,2.202465323294801891e+01,2.202062162354148001e+01,2.202277748047682948e+01,6.326654107045243461e-04,2.418563126377771752e-02,1.146266961147811347e+00
6.040000000000000000e+02,1.439000000000002899e+02,2.202263792659560337e+01,2.200893290369289801e+01,2.202497233689001632e+01,2.001761440480169605e-03,2.202463968803608196e+01,2.202063616515512479e+01,2.202277748047682948e+01,6.286480802071707551e-04,2.422160841191077496e-02,1.148181651126253255e+00
6.050000000000000000e+02,1.444000000000002899e+02,2.202263842354950896e+01,2.200902090246807319e+01,2.202496183894171722e+01,1.987816993421104381e-03,2.202462624054292917e+01,2.202065060655608875e+01,2.202277748047682948e+01,6.246522729002499871e-04,2.425730914148018988e-02,1.150083373386991292e+00
6.060000000000000000e+02,1.449000000000002899e+02,2.202263891911060156e+01,2.200910842824863778e+01,2.202495138298972677e+01,1.973971126290843380e-03,2.202461289023689162e+01,2.202066494798431151e+01,2.202277748047682948e+01,6.206779431118215288e-04,2.429273580516133277e-02,1.151972213395500821e+00
6.070000000000000000e+02,1.454000000000002899e+02,2.202263941328325458e+01,2.200919548206902121e+01,2.202494096892133868e+01,1.960224171814138865e-03,2.202459963745506855e+01,2.202067918911144062e+01,2.202277748047682948e+01,6.167250438709967215e-04,2.432789073303827029e-02,1.153848256082454338e+00
6.080000000000000000e+02,1.459000000000002899e+02,2.202263990607116995e+01,2.200928206499302320e+01,2.202493059662518249e+01,1.946576145810646752e-03,2.202458648221698212e+01,2.202069332992535777e+01,2.202277748047682948e+01,6.127935268732545918e-04,2.436277623292499792e-02,1.155711585846379341e+00
6.090000000000000000e+02,1.464000000000002899e+02,2.202264039747858249e+01,2.200936817811215818e+01,2.202492026598888941e+01,1.933025866830963453e-03,2.202457342334541224e+01,2.202070737161175273e+01,2.202277748047682948e+01,6.088833425556171774e-04,2.439739459055455598e-02,1.157562286556531816e+00
6.100000000000000000e+02,1.469000000000002899e+02,2.202264088750927939e+01,2.200945382254420934e+01,2.202490997690067331e+01,1.919571846763505141e-03,2.202456045935604223e+01,2.202072131566251656e+01,2.202277748047682948e+01,6.049944401623067510e-04,2.443174806980472069e-02,1.159400441556366346e+00
6.110000000000000000e+02,1.474000000000002899e+02,2.202264137616737472e+01,2.200953899943300129e+01,2.202489972925004835e+01,1.906211413826131018e-03,2.202454758758119979e+01,2.202073516475354964e+01,2.202277748047682948e+01,6.011267677550703519e-04,2.446583891299099894e-02,1.161226133665942628e+00
6.120000000000000000e+02,1.479000000000002899e+02,2.202264186345602326e+01,2.200962370994884054e+01,2.202488952292505076e+01,1.892949517628828363e-03,2.202453481297365201e+01,2.202074891393839451e+01,2.202277748047682948e+01,5.972802721931756058e-04,2.449966934105685459e-02,1.163039445185551468e+00
6.130000000000000000e+02,1.484000000000002899e+02,2.202264234937923248e+01,2.200970795528563784e+01,2.202487935781543982e+01,1.879780595949181879e-03,2.202452212997518188e+01,2.202076256878328309e+01,2.202277748047682948e+01,5.934548992640808302e-04,2.453324155378700314e-02,1.164840457898068671e+00
6.140000000000000000e+02,1.489000000000002899e+02,2.202264283394061906e+01,2.200979173666276623e+01,2.202486923381008310e+01,1.866704713286845233e-03,2.202450953865390559e+01,2.202077612922733252e+01,2.202277748047682948e+01,5.896505935990637229e-04,2.456655773008335764e-02,1.166629253072571704e+00
6.150000000000000000e+02,1.494000000000002899e+02,2.202264331714348344e+01,2.200987505532132005e+01,2.202485915079862266e+01,1.853721149402437702e-03,2.202449703829288552e+01,2.202078959599408137e+01,2.202277748047682948e+01,5.858672988430918809e-04,2.459962002814086376e-02,1.168405911466615210e+00
6.160000000000000000e+02,1.499000000000002899e+02,2.202264379899144586e+01,2.200995791252737632e+01,2.202484910867036305e+01,1.840829404110182156e-03,2.202448462839555532e+01,2.202080296958733641e+01,2.202277748047682948e+01,5.821049575067310843e-04,2.463243058568370669e-02,1.170170513329688911e+00
6.170000000000000000e+02,1.504000000000002899e+02,2.202264427948739112e+01,2.201004030956738333e+01,2.202483910731551831e+01,1.828031691177289591e-03,2.202447231117856674e+01,2.202081624779621549e+01,2.202277748047682948e+01,5.783635111755381286e-04,2.466499152021221081e-02,1.171923138405709608e+00
6.180000000000000000e+02,1.509000000000002899e+02,2.202264475863506021e+01,2.201012224775008619e+01,2.202482914662342139e+01,1.815323445425484454e-03,2.202446008208048411e+01,2.202082943518963631e+01,2.202277748047682948e+01,5.746429004226257745e-04,2.469730492915132858e-02,1.173663865936206641e+00
6.190000000000000000e+02,1.514000000000002899e+02,2.202264523643745164e+01,2.201020372840408257e+01,2.202481922648479795e+01,1.802706558962246771e-03,2.202444794299641373e+01,2.202084252987848956e+01,2.202277748047682948e+01,5.709430649196511149e-04,2.472937289015268714e-02,1.175392774663162943e+00
6.200000000000000000e+02,1.519000000000002899e+02,2.202264571289763850e+01,2.201028475288057962e+01,2.202480934678883528e+01,1.790179163547192098e-03,2.202443589206118446e+01,2.202085553373409255e+01,2.202277748047682948e+01,5.672639433116306645e-04,2.476119746121795487e-02,1.177109942831593870e+00
6.210000000000000000e+02,1.524000000000002899e+02,2.202264618801871876e+01,2.201036532254837397e+01,2.202479950742687720e+01,1.777740796299522724e-03,2.202442392881501831e+01,2.202086844722241921e+01,2.202277748047682948e+01,5.636054734448858435e-04,2.479278068097122076e-02,1.178815448192958026e+00
6.220000000000000000e+02,1.529000000000002899e+02,2.202264666180409591e+01,2.201044543879607218e+01,2.202478970828788007e+01,1.765388268939010064e-03,2.202441205007303537e+01,2.202088127353515645e+01,2.202277748047682948e+01,5.599675922662181388e-04,2.482412456882035837e-02,1.180509368007165216e+00
6.230000000000000000e+02,1.534000000000002899e+02,2.202264713425622134e+01,2.201052510303070164e+01,2.202477994926278626e+01,1.753124919761604120e-03,2.202440025917598376e+01,2.202089400933645891e+01,2.202277748047682948e+01,5.563502358859848422e-04,2.485523112520958075e-02,1.182191779046349644e+00
6.240000000000000000e+02,1.539000000000002899e+02,2.202264760537818589e+01,2.201060431667804096e+01,2.202477023024221126e+01,1.740949042332741361e-03,2.202438855442051846e+01,2.202090665633585331e+01,2.202277748047682948e+01,5.527533395630964026e-04,2.488610233175440889e-02,1.183862757597013760e+00
6.250000000000000000e+02,1.544000000000002899e+02,2.202264807517291345e+01,2.201068308117920225e+01,2.202476055111599962e+01,1.728858390799089921e-03,2.202437693356371184e+01,2.202091921678211506e+01,2.202277748047682948e+01,5.491768378602066318e-04,2.491674015149806728e-02,1.185522379463086473e+00
6.260000000000000000e+02,1.549000000000002899e+02,2.202264854364306146e+01,2.201076139799485532e+01,2.202475091177539568e+01,1.716853867417926722e-03,2.202436539751047917e+01,2.202093168977564375e+01,2.202277748047682948e+01,5.456206644519027028e-04,2.494714652908901556e-02,1.187170719968350552e+00
6.270000000000000000e+02,1.554000000000002899e+02,2.202264901079151471e+01,2.201083926859982753e+01,2.202474131210952635e+01,1.704936596889543212e-03,2.202435394738840557e+01,2.202094407419462385e+01,2.202277748047682948e+01,5.420847523699115662e-04,2.497732339097200396e-02,1.188807853959685801e+00
6.280000000000000000e+02,1.559000000000002899e+02,2.202264947662107630e+01,2.201091669448619825e+01,2.202473175201065558e+01,1.693099166150016481e-03,2.202434257578722665e+01,2.202095637745492596e+01,2.202277748047682948e+01,5.385690338625908182e-04,2.500727264556698581e-02,1.190433855809735153e+00
6.290000000000000000e+02,1.564000000000002899e+02,2.202264994113422603e+01,2.201099367716063426e+01,2.202472223136831886e+01,1.681347913451749273e-03,2.202433128904767656e+01,2.202096859322077549e+01,2.202277748047682948e+01,5.350734405159180730e-04,2.503699618347880393e-02,1.192048799419360039e+00
6.300000000000000000e+02,1.569000000000002899e+02,2.202265040433362486e+01,2.201107021814434361e+01,2.202471275007352247e+01,1.669678835822492775e-03,2.202432008316944589e+01,2.202098072549780383e+01,2.202277748047682948e+01,5.315979032555882442e-04,2.506649587769604892e-02,1.193652758220429266e+00
6.310000000000000000e+02,1.574000000000002899e+02,2.202265086622183432e+01,2.201114631897343443e+01,2.202470330801609322e+01,1.658093535342735443e-03,2.202430895975717817e+01,2.202099277268649047e+01,2.202277748047682948e+01,5.281423523307203710e-04,2.509577358374500897e-02,1.195245805178837717e+00
6.320000000000000000e+02,1.579000000000002899e+02,2.202265132680157578e+01,2.201122198119754003e+01,2.202469390508733937e+01,1.646588093605825609e-03,2.202429791489518252e+01,2.202100473870796904e+01,2.202277748047682948e+01,5.247067173762885815e-04,2.512483113986669486e-02,1.196828012796664398e+00
6.330000000000000000e+02,1.584000000000002899e+02,2.202265178607490981e+01,2.201129720637941034e+01,2.202468454117793328e+01,1.635167716439895995e-03,2.202428695379134993e+01,2.202101661835846969e+01,2.202277748047682948e+01,5.212909274316735505e-04,2.515367036725842803e-02,1.198399453115523317e+00
6.340000000000000000e+02,1.589000000000002899e+02,2.202265224404495214e+01,2.201137199609503625e+01,2.202467521617789004e+01,1.623823988573883277e-03,2.202427606803352589e+01,2.202102842005637839e+01,2.202277748047682948e+01,5.178949109350163005e-04,2.518229307018877636e-02,1.199960197718765720e+00
6.350000000000000000e+02,1.594000000000002899e+02,2.202265270071351111e+01,2.201144635193208643e+01,2.202466592997818751e+01,1.612563155935713144e-03,2.202426526386944516e+01,2.202104013755757705e+01,2.202277748047682948e+01,5.145185957941992910e-04,2.521070103619507674e-02,1.201510317733972322e+00
6.360000000000000000e+02,1.599000000000002899e+02,2.202265315608326546e+01,2.201152027549120405e+01,2.202465668246928132e+01,1.601381997068693479e-03,2.202425453808033495e+01,2.202105177408619596e+01,2.202277748047682948e+01,5.111619093279644831e-04,2.523889603626595576e-02,1.203049883836276424e+00
6.370000000000000000e+02,1.604000000000002899e+02,2.202265361015656353e+01,2.201159376838420201e+01,2.202464747354169816e+01,1.590280841712494748e-03,2.202424389099827451e+01,2.202106332931485255e+01,2.202277748047682948e+01,5.078247783478638446e-04,2.526687982502036009e-02,1.204578966250303029e+00
6.380000000000000000e+02,1.609000000000002899e+02,2.202265406293588157e+01,2.201166683223244647e+01,2.202463830308610682e+01,1.579254819968654812e-03,2.202423331775585069e+01,2.202107480811591245e+01,2.202277748047682948e+01,5.045071292316599459e-04,2.529465414085856068e-02,1.206097634753219072e+00
6.390000000000000000e+02,1.614000000000002899e+02,2.202265451442317357e+01,2.201173946867042375e+01,2.202462917099319739e+01,1.568309239379861355e-03,2.202422282366255502e+01,2.202108620518379212e+01,2.202277748047682948e+01,5.012088877613607918e-04,2.532222070613252690e-02,1.207605958677084868e+00
6.400000000000000000e+02,1.619000000000002899e+02,2.202265496462131011e+01,2.201181167934103655e+01,2.202462007715274694e+01,1.557436653755764951e-03,2.202421240127506508e+01,2.202109752796755515e+01,2.202277748047682948e+01,4.979299793368071074e-04,2.534958122733543470e-02,1.209104006911624563e+00
6.410000000000000000e+02,1.624000000000002899e+02,2.202265541353191480e+01,2.201188346589723110e+01,2.202461102145602467e+01,1.546644585547418292e-03,2.202420205811746357e+01,2.202110876894636604e+01,2.202277748047682948e+01,4.946703289017886224e-04,2.537673739524503105e-02,1.210591847906628660e+00
6.420000000000000000e+02,1.629000000000002899e+02,2.202265586115741769e+01,2.201195483000286401e+01,2.202460200379334410e+01,1.535927756915093836e-03,2.202419178891433305e+01,2.202111993340050233e+01,2.202277748047682948e+01,4.914298609046809183e-04,2.540369088508955681e-02,1.212069549674825053e+00
6.430000000000000000e+02,1.634000000000002899e+02,2.202265630750010672e+01,2.201202577332809440e+01,2.202459302405484465e+01,1.525287013489814254e-03,2.202418159451359614e+01,2.202113102048661730e+01,2.202277748047682948e+01,4.882084995076782334e-04,2.543044335671836714e-02,1.213537179794059728e+00
6.440000000000000000e+02,1.639000000000002899e+02,2.202265675256210642e+01,2.201209629755451047e+01,2.202458408213141894e+01,1.514720249639108429e-03,2.202417147281174437e+01,2.202114203231246847e+01,2.202277748047682948e+01,4.850061683540084255e-04,2.545699645476475273e-02,1.214994805409828738e+00
6.450000000000000000e+02,1.644000000000002899e+02,2.202265719634555907e+01,2.201216640436952687e+01,2.202457517791292574e+01,1.504229061035042628e-03,2.202416142540659294e+01,2.202115296728452520e+01,2.202277748047682948e+01,4.818227908223346153e-04,2.548335180878187611e-02,1.216442493238415690e+00
6.460000000000000000e+02,1.649000000000002899e+02,2.202265763885249683e+01,2.201223609546985571e+01,2.202456631129035003e+01,1.493812901376364135e-03,2.202415145175387323e+01,2.202116382595112043e+01,2.202277748047682948e+01,4.786582898691455292e-04,2.550951103340844475e-02,1.217880309568644792e+00
6.470000000000000000e+02,1.654000000000002899e+02,2.202265808008539238e+01,2.201230537256030217e+01,2.202455748215334097e+01,1.483466426396137924e-03,2.202414154651178890e+01,2.202117461365899587e+01,2.202277748047682948e+01,4.755125880834431456e-04,2.553547572853908515e-02,1.219308320264864021e+00
6.480000000000000000e+02,1.659000000000002899e+02,2.202265852004580537e+01,2.201237423735006971e+01,2.202454869039307539e+01,1.473196170499782879e-03,2.202413171621630639e+01,2.202118532387530436e+01,2.202277748047682948e+01,4.723856078545151738e-04,2.556124747946187173e-02,1.220726590769184439e+00
6.490000000000000000e+02,1.664000000000002899e+02,2.202265895873626889e+01,2.201244269155854738e+01,2.202453993589874415e+01,1.462997150230181112e-03,2.202412195588649979e+01,2.202119596158603798e+01,2.202277748047682948e+01,4.692772711091451024e-04,2.558682785699941536e-02,1.222135186104142290e+00
6.500000000000000000e+02,1.669000000000002899e+02,2.202265939615858059e+01,2.201251073690951188e+01,2.202453121856187224e+01,1.452869444097871837e-03,2.202411226560267821e+01,2.202120652671448298e+01,2.202277748047682948e+01,4.661874995748861391e-04,2.561221841768456658e-02,1.223534170875172800e+00
6.510000000000000000e+02,1.674000000000002899e+02,2.202265983231470514e+01,2.201257837513310278e+01,2.202452253827160433e+01,1.442817092557161689e-03,2.202410264940726137e+01,2.202121701522214892e+01,2.202277748047682948e+01,4.631162146903676047e-04,2.563742070387595162e-02,1.224923609272799752e+00
6.520000000000000000e+02,1.679000000000002899e+02,2.202266026720701575e+01,2.201264560796608905e+01,2.202451389491901779e+01,1.432830129806857058e-03,2.202409309733682363e+01,2.202122743707720787e+01,2.202277748047682948e+01,4.600633375931955618e-04,2.566243624393088965e-02,1.226303565075276714e+00
6.530000000000000000e+02,1.684000000000002899e+02,2.202266070083726746e+01,2.201271243714925774e+01,2.202450528839352017e+01,1.422916184340637788e-03,2.202408361702160633e+01,2.202123778465292858e+01,2.202277748047682948e+01,4.570287892385233334e-04,2.568726655233518827e-02,1.227674101651262450e+00
6.540000000000000000e+02,1.689000000000002899e+02,2.202266113320731122e+01,2.201277886442976950e+01,2.202449671858604674e+01,1.413073713616937177e-03,2.202407420692092899e+01,2.202124805949369346e+01,2.202277748047682948e+01,4.540124902920962590e-04,2.571191312984380181e-02,1.229035281961598836e+00
6.550000000000000000e+02,1.694000000000002899e+02,2.202266156431965172e+01,2.201284489156011404e+01,2.202448818538618625e+01,1.403295115325423406e-03,2.202406485943497572e+01,2.202125826920432772e+01,2.202277748047682948e+01,4.510143611776796309e-04,2.573637746361791961e-02,1.230387168562532274e+00
6.560000000000000000e+02,1.699000000000002899e+02,2.202266199417584147e+01,2.201291052029594653e+01,2.202447968868419537e+01,1.393589144889569508e-03,2.202405558332073099e+01,2.202126840503095195e+01,2.202277748047682948e+01,4.480343221753026444e-04,2.576066102740543623e-02,1.231729823607126129e+00
6.570000000000000000e+02,1.704000000000002899e+02,2.202266242277804764e+01,2.201297575239709303e+01,2.202447122837064697e+01,1.383947479936828732e-03,2.202404637025798451e+01,2.202127847529811078e+01,2.202277748047682948e+01,4.450722933756049208e-04,2.578476528159505052e-02,1.233063308848882489e+00
6.580000000000000000e+02,1.709000000000002899e+02,2.202266285012763802e+01,2.201304058962915988e+01,2.202446280433528258e+01,1.374380390984527873e-03,2.202403723051862272e+01,2.202128846973665333e+01,2.202277748047682948e+01,4.421281946067585162e-04,2.580869167343294648e-02,1.234387685642923227e+00
6.590000000000000000e+02,1.714000000000002899e+02,2.202266327622744768e+01,2.201310503375898975e+01,2.202445441646826296e+01,1.364874010131682464e-03,2.202402815023758009e+01,2.202129840221731527e+01,2.202277748047682948e+01,4.392019456407960949e-04,2.583244163712157190e-02,1.235703014949056211e+00
6.600000000000000000e+02,1.719000000000002899e+02,2.202266370107877336e+01,2.201316908655901372e+01,2.202444606465915200e+01,1.355437559277974978e-03,2.202401913863805305e+01,2.202130826351949366e+01,2.202277748047682948e+01,4.362934659959940491e-04,2.585601659394998197e-02,1.237009357333962445e+00
6.610000000000000000e+02,1.724000000000002899e+02,2.202266412468365075e+01,2.201323274980416045e+01,2.202443774879892402e+01,1.346067946568332450e-03,2.202401019263021809e+01,2.202131805673708342e+01,2.202277748047682948e+01,4.334026750772207361e-04,2.587941795242836018e-02,1.238306772973411851e+00
6.620000000000000000e+02,1.729000000000002899e+02,2.202266454704420795e+01,2.201329602527061269e+01,2.202442946877708607e+01,1.336763466490160229e-03,2.202400131051069820e+01,2.202132778357771770e+01,2.202277748047682948e+01,4.305294922323986374e-04,2.590264710841979137e-02,1.239595321654828552e+00
6.630000000000000000e+02,1.734000000000002899e+02,2.202266496816215380e+01,2.201335891474002793e+01,2.202442122448350048e+01,1.327522625654285358e-03,2.202399249078780841e+01,2.202133744553649919e+01,2.202277748047682948e+01,4.276738365608562828e-04,2.592570544529090512e-02,1.240875062779276616e+00
6.640000000000000000e+02,1.739000000000002899e+02,2.202266538803946716e+01,2.201342141999350943e+01,2.202441301580857669e+01,1.318347723229987061e-03,2.202398373576269819e+01,2.202134704031623613e+01,2.202277748047682948e+01,4.248356271870879441e-04,2.594859433397603277e-02,1.242146055364113488e+00
6.650000000000000000e+02,1.744000000000002899e+02,2.202266580667778939e+01,2.201348354281622122e+01,2.202440484264226228e+01,1.309239724759726428e-03,2.202397504640254766e+01,2.202135656695303112e+01,2.202277748047682948e+01,4.220147830511992017e-04,2.597131513318096455e-02,1.243408358044944650e+00
6.660000000000000000e+02,1.749000000000002899e+02,2.202266622407937646e+01,2.201354528499516761e+01,2.202439670487458301e+01,1.300192834441958167e-03,2.202396641691381873e+01,2.202136603124493419e+01,2.202277748047682948e+01,4.192112230097320004e-04,2.599386918944728009e-02,1.244662029078315912e+00
6.670000000000000000e+02,1.754000000000002899e+02,2.202266664024575249e+01,2.201360664831715752e+01,2.202438860239515606e+01,1.291212794545491165e-03,2.202395785304029729e+01,2.202137542745120768e+01,2.202277748047682948e+01,4.164248659281007451e-04,2.601625783731458322e-02,1.245907126343659410e+00
6.680000000000000000e+02,1.759000000000002899e+02,2.202266705517919831e+01,2.201366763457207654e+01,2.202438053509455429e+01,1.282292998456151288e-03,2.202394934817765559e+01,2.202138476218074103e+01,2.202277748047682948e+01,4.136556305320168670e-04,2.603848239939991066e-02,1.247143707345629737e+00
6.690000000000000000e+02,1.764000000000002899e+02,2.202266746888130555e+01,2.201372824555088314e+01,2.202437250286282477e+01,1.273434063303274669e-03,2.202394090294460938e+01,2.202139403481800173e+01,2.202277748047682948e+01,4.109034354984731187e-04,2.606054418655724333e-02,1.248371829216318396e+00
6.700000000000000000e+02,1.769000000000002899e+02,2.202266788135371556e+01,2.201378848304474189e+01,2.202436450558944259e+01,1.264642059113566322e-03,2.202393252341282803e+01,2.202140323929460308e+01,2.202277748047682948e+01,4.081681994951056420e-04,2.608244449799200157e-02,1.249591548717431611e+00
6.710000000000000000e+02,1.774000000000002899e+02,2.202266829259885483e+01,2.201384834884625974e+01,2.202435654316491664e+01,1.255908238570107921e-03,2.202392420083742408e+01,2.202141238436028559e+01,2.202277748047682948e+01,4.054498411240547930e-04,2.610418462133038547e-02,1.250802922243124948e+00
6.720000000000000000e+02,1.779000000000002899e+02,2.202266870261811249e+01,2.201390784474761020e+01,2.202434861547887124e+01,1.247235877529307433e-03,2.202391593849564089e+01,2.202142146674058409e+01,2.202277748047682948e+01,4.027482790071418533e-04,2.612576583280253398e-02,1.252006005821103329e+00
6.730000000000000000e+02,1.784000000000002899e+02,2.202266911141347094e+01,2.201396697254230972e+01,2.202434072242191476e+01,1.238626845037490553e-03,2.202390773825850800e+01,2.202143048456843388e+01,2.202277748047682948e+01,4.000634317052092679e-04,2.614718939731609099e-02,1.253200855115837786e+00
6.740000000000000000e+02,1.789000000000002899e+02,2.202266951898699077e+01,2.201402573402284091e+01,2.202433286388370348e+01,1.230075306215522302e-03,2.202389959429320498e+01,2.202143944368077655e+01,2.202277748047682948e+01,3.973952178260434297e-04,2.616845656857151245e-02,1.254387525430116224e+00
6.750000000000000000e+02,1.794000000000002899e+02,2.202266992534033108e+01,2.201408413098245731e+01,2.202432503975437683e+01,1.221581792148670022e-03,2.202389150713247901e+01,2.202144834354818315e+01,2.202277748047682948e+01,3.947435559424244456e-04,2.618956858919354105e-02,1.255566071707727049e+00
6.760000000000000000e+02,1.799000000000002899e+02,2.202267033047528244e+01,2.201414216521408207e+01,2.202431724992406359e+01,1.213151698669333528e-03,2.202388348217395020e+01,2.202145717877661468e+01,2.202277748047682948e+01,3.921083646421351788e-04,2.621052669083127201e-02,1.256736548535110964e+00
6.770000000000000000e+02,1.804000000000002899e+02,2.202267073439341516e+01,2.201419983851012674e+01,2.202430949428338280e+01,1.204786425649554456e-03,2.202387552081906463e+01,2.202146594796776569e+01,2.202277748047682948e+01,3.894895625361884453e-04,2.623133209424377554e-02,1.257899010144009289e+00
6.780000000000000000e+02,1.809000000000002899e+02,2.202267113709753943e+01,2.201425715266126915e+01,2.202430177272179534e+01,1.196468411915689719e-03,2.202386760550945510e+01,2.202147466868562375e+01,2.202277748047682948e+01,3.868870683143213062e-04,2.625198600944753102e-02,1.259053510413057131e+00
6.790000000000000000e+02,1.814000000000002899e+02,2.202267153858857185e+01,2.201431410945860279e+01,2.202429408512975328e+01,1.188212232415946420e-03,2.202385975082098923e+01,2.202148332635615446e+01,2.202277748047682948e+01,3.843008006473963263e-04,2.627248963581365476e-02,1.260200102870780769e+00
6.800000000000000000e+02,1.819000000000002899e+02,2.202267193886867958e+01,2.201437071069201679e+01,2.202428643139695907e+01,1.180017037858128092e-03,2.202385195590653666e+01,2.202149192183082249e+01,2.202277748047682948e+01,3.817306782609636078e-04,2.629284416214872772e-02,1.261338840696607955e+00
6.810000000000000000e+02,1.824000000000002899e+02,2.202267233793961410e+01,2.201442695814937878e+01,2.202427881141494481e+01,1.171876046801644238e-03,2.202384421398641479e+01,2.202150046189281341e+01,2.202277748047682948e+01,3.791766199723642481e-04,2.631305076683457603e-02,1.262469776723988746e+00
6.820000000000000000e+02,1.829000000000002899e+02,2.202267273580345019e+01,2.201448285361801993e+01,2.202427122507270596e+01,1.163792881511784656e-03,2.202383652868496355e+01,2.202150894292193684e+01,2.202277748047682948e+01,3.766385446232987108e-04,2.633311061790279475e-02,1.263592963441801498e+00
6.830000000000000000e+02,1.834000000000002899e+02,2.202267313246172620e+01,2.201453839888284847e+01,2.202426367226084736e+01,1.155768945876791548e-03,2.202382890140760452e+01,2.202151736351584788e+01,2.202277748047682948e+01,3.741163711654876345e-04,2.635302487314813286e-02,1.264708452996968102e+00
6.840000000000000000e+02,1.839000000000002899e+02,2.202267352791641386e+01,2.201459359572854169e+01,2.202425615287049965e+01,1.147800731237050330e-03,2.202382132864764941e+01,2.202152572718517831e+01,2.202277748047682948e+01,3.716100185611374645e-04,2.637279468023516135e-02,1.265816297196060924e+00
6.850000000000000000e+02,1.844000000000002899e+02,2.202267392216967323e+01,2.201464844593602166e+01,2.202424866679101356e+01,1.139884163246001432e-03,2.202381380633292096e+01,2.202153403800642550e+01,2.202277748047682948e+01,3.691194059429698865e-04,2.639242117679010263e-02,1.266916547507765500e+00
6.860000000000000000e+02,1.849000000000002899e+02,2.202267431522290764e+01,2.201470295128619981e+01,2.202424121391321066e+01,1.132025483098582450e-03,2.202380634070600607e+01,2.202154228973980921e+01,2.202277748047682948e+01,3.666444524441904657e-04,2.641190549049616740e-02,1.268009255064851848e+00
6.870000000000000000e+02,1.854000000000002899e+02,2.202267470707811015e+01,2.201475711355568876e+01,2.202423379412808302e+01,1.124223528518137390e-03,2.202379893060662752e+01,2.202155048354959277e+01,2.202277748047682948e+01,3.641850773932019786e-04,2.643124873922815185e-02,1.269094470665871777e+00
6.880000000000000000e+02,1.859000000000002899e+02,2.202267509773728094e+01,2.201481093452080984e+01,2.202422640732523718e+01,1.116472162504507110e-03,2.202379156989978526e+01,2.202155862557477661e+01,2.202277748047682948e+01,3.617412001316354982e-04,2.645045203108071716e-02,1.270172244777845627e+00
6.890000000000000000e+02,1.864000000000002899e+02,2.202267548720212176e+01,2.201486441595334753e+01,2.202421905339586061e+01,1.108778084415034792e-03,2.202378426528653677e+01,2.202156670911770675e+01,2.202277748047682948e+01,3.593127402071275575e-04,2.646951646453051324e-02,1.271242627537721548e+00
6.900000000000000000e+02,1.869000000000002899e+02,2.202267587547459726e+01,2.201491755962445396e+01,2.202421173223072515e+01,1.101135091898508599e-03,2.202377701056649428e+01,2.202157474038270024e+01,2.202277748047682948e+01,3.568996171960296757e-04,2.648844312847704885e-02,1.272305668754674324e+00
6.910000000000000000e+02,1.874000000000002899e+02,2.202267626255636657e+01,2.201497036730173917e+01,2.202420444372040365e+01,1.093548587838202770e-03,2.202376981114420573e+01,2.202158271396852740e+01,2.202277748047682948e+01,3.545017508355295058e-04,2.650723310239218658e-02,1.273361417912012516e+00
6.920000000000000000e+02,1.879000000000002899e+02,2.202267664844950446e+01,2.201502284074908999e+01,2.202419718775521318e+01,1.086012528688781037e-03,2.202376266097819268e+01,2.202159063592081623e+01,2.202277748047682948e+01,3.521190610318779236e-04,2.652588745637300682e-02,1.274409924169201069e+00
6.930000000000000000e+02,1.884000000000002899e+02,2.202267703315568070e+01,2.201507498172872701e+01,2.202418996422640163e+01,1.078534279066125593e-03,2.202375556743474760e+01,2.202159849887661380e+01,2.202277748047682948e+01,3.497514677669847933e-04,2.654440725121735151e-02,1.275451236364044671e+00
6.940000000000000000e+02,1.889000000000002899e+02,2.202267741667700562e+01,2.201512679199929323e+01,2.202418277302472305e+01,1.071104867819124744e-03,2.202374852154482454e+01,2.202160631180918671e+01,2.202277748047682948e+01,3.473988911852093518e-04,2.656279353857123743e-02,1.276485403014326225e+00
6.950000000000000000e+02,1.894000000000002899e+02,2.202267779901521294e+01,2.201517827331633015e+01,2.202417561404138269e+01,1.063728684029243950e-03,2.202374152769924365e+01,2.202161407033118223e+01,2.202277748047682948e+01,3.450612515717430603e-04,2.658104736097574930e-02,1.277512472319906500e+00
6.960000000000000000e+02,1.899000000000002899e+02,2.202267818017242718e+01,2.201522942743145705e+01,2.202416848716716302e+01,1.056397170658037116e-03,2.202373457734308460e+01,2.202162178300176976e+01,2.202277748047682948e+01,3.427384693898745545e-04,2.659916975197667080e-02,1.278532492164819345e+00
6.970000000000000000e+02,1.904000000000002899e+02,2.202267856014994152e+01,2.201528025609282224e+01,2.202416139229318048e+01,1.049125518543561966e-03,2.202372768566848649e+01,2.202162943463139655e+01,2.202277748047682948e+01,3.404304652605022897e-04,2.661716173618729545e-02,1.279545510119061369e+00
6.980000000000000000e+02,1.909000000000002899e+02,2.202267893895027129e+01,2.201533076104546183e+01,2.202415432931069716e+01,1.041902954143978386e-03,2.202372084190441370e+01,2.202163703599612887e+01,2.202277748047682948e+01,3.381371599458407704e-04,2.663502432939382492e-02,1.280551573440666058e+00
6.990000000000000000e+02,1.914000000000002899e+02,2.202267931657495836e+01,2.201538094403086276e+01,2.202414729811118832e+01,1.034731410323574052e-03,2.202371404798528332e+01,2.202164458516463341e+01,2.202277748047682948e+01,3.358584743692633479e-04,2.665275853864678551e-02,1.281550729077401973e+00
7.000000000000000000e+02,1.919000000000002899e+02,2.202267969302605977e+01,2.201543080678606756e+01,2.202414029858542932e+01,1.027606112760726456e-03,2.202370729913882030e+01,2.202165208691329923e+01,2.202277748047682948e+01,3.335943296559544893e-04,2.667036536231603625e-02,1.282543023668988313e+00
7.010000000000000000e+02,1.924000000000002899e+02,2.202268006830546554e+01,2.201548035104469037e+01,2.202413333062532175e+01,1.020531403431770932e-03,2.202370059970889571e+01,2.202165953690203537e+01,2.202277748047682948e+01,3.313446470867724750e-04,2.668784579023066039e-02,1.283528503548633015e+00
7.020000000000000000e+02,1.929000000000002899e+02,2.202268044241491651e+01,2.201552957853617443e+01,2.202412639412223072e+01,1.013508939532609902e-03,2.202369395135444918e+01,2.202166693347538384e+01,2.202277748047682948e+01,3.291093481319653223e-04,2.670520080369005039e-02,1.284507214745433279e+00
7.030000000000000000e+02,1.934000000000002899e+02,2.202268081535644484e+01,2.201557849098550790e+01,2.202411948896778782e+01,1.006535299924662171e-03,2.202368735065637040e+01,2.202167428005651928e+01,2.202277748047682948e+01,3.268883544640761515e-04,2.672243137560009751e-02,1.285479202985696734e+00
7.040000000000000000e+02,1.939000000000002899e+02,2.202268118713205780e+01,2.201562709011386687e+01,2.202411261505347895e+01,9.996083656157658814e-04,2.202368079549767188e+01,2.202168157876644372e+01,2.202277748047682948e+01,3.246815879287444297e-04,2.673953847054388530e-02,1.286444513695186531e+00
7.050000000000000000e+02,1.944000000000002899e+02,2.202268155774366676e+01,2.201567537763802207e+01,2.202410577227158583e+01,9.927264232935143710e-04,2.202367428416696171e+01,2.202168883132037180e+01,2.202277748047682948e+01,3.224889705716464964e-04,2.675652304482407928e-02,1.287403192001153052e+00
7.060000000000000000e+02,1.949000000000002899e+02,2.202268192719286688e+01,2.201572335527026425e+01,2.202409896051345228e+01,9.858987954981517522e-04,2.202366782598836537e+01,2.202169602839736839e+01,2.202277748047682948e+01,3.203104246418829915e-04,2.677338604659811397e-02,1.288355282733479434e+00
7.070000000000000000e+02,1.954000000000002899e+02,2.202268229548194611e+01,2.201577102471861735e+01,2.202409217967133159e+01,9.791155923890369327e-04,2.202366141107433606e+01,2.202170317988955617e+01,2.202277748047682948e+01,3.181458725822999649e-04,2.679012841592833330e-02,1.289300830427167810e+00
7.080000000000000000e+02,1.959000000000002899e+02,2.202268266261282648e+01,2.201581838768607824e+01,2.202408542963728166e+01,9.723776303809435889e-04,2.202365504024320586e+01,2.202171028498244709e+01,2.202277748047682948e+01,3.159952370640111753e-04,2.680675108486353306e-02,1.290239879324169614e+00
7.090000000000000000e+02,1.964000000000002899e+02,2.202268302858712445e+01,2.201586544587118510e+01,2.202407871030341013e+01,9.656929862111624137e-04,2.202364872157333409e+01,2.202171733560091482e+01,2.202277748047682948e+01,3.138584409605868681e-04,2.682325497749132176e-02,1.291172473374890828e+00
7.100000000000000000e+02,1.969000000000002899e+02,2.202268339340708891e+01,2.201591220096830170e+01,2.202407202156244637e+01,9.590527815239373137e-04,2.202364244618861377e+01,2.202172434062556405e+01,2.202277748047682948e+01,3.117354073351484090e-04,2.683964101007708242e-02,1.292098656239849319e+00
7.110000000000000000e+02,1.974000000000002899e+02,2.202268375707472003e+01,2.201595865466607904e+01,2.202406536330604325e+01,9.524540711306926297e-04,2.202363621114584902e+01,2.202173130300359105e+01,2.202277748047682948e+01,3.096260595102194721e-04,2.685591009105979532e-02,1.293018471292369798e+00
7.120000000000000000e+02,1.979000000000002899e+02,2.202268411959153838e+01,2.201600480864841458e+01,2.202405873542722858e+01,9.459082341488479588e-04,2.202363002782568557e+01,2.202173821135739118e+01,2.202277748047682948e+01,3.075303210241699526e-04,2.687206312118727014e-02,1.293931961619353199e+00
7.130000000000000000e+02,1.984000000000002899e+02,2.202268448096014097e+01,2.201605066459468674e+01,2.202405213781853632e+01,9.394000463683251523e-04,2.202362388100651103e+01,2.202174508091377092e+01,2.202277748047682948e+01,3.054481156205687766e-04,2.688810099356975236e-02,1.294839170023650565e+00
7.140000000000000000e+02,1.989000000000002899e+02,2.202268484118197733e+01,2.201609622417919709e+01,2.202404557037283084e+01,9.329434912427352804e-04,2.202361778467322040e+01,2.202175189769073427e+01,2.202277748047682948e+01,3.033793672735110255e-04,2.690402459375309738e-02,1.295740139025538085e+00
7.150000000000000000e+02,1.994000000000002899e+02,2.202268520025916132e+01,2.201614148907076185e+01,2.202403903298249688e+01,9.265307606527190421e-04,2.202361173101981251e+01,2.202175866949851013e+01,2.202277748047682948e+01,3.013240002061697747e-04,2.691983479976405719e-02,1.296634910865041901e+00
7.160000000000000000e+02,1.999000000000002899e+02,2.202268555819379969e+01,2.201618646093286458e+01,2.202403252554098856e+01,9.201629803648683640e-04,2.202360572117416382e+01,2.202176539521343557e+01,2.202277748047682948e+01,2.992819388838595298e-04,2.693553248224822214e-02,1.297523527502690177e+00
7.170000000000000000e+02,2.004000000000002899e+02,2.202268591498776473e+01,2.201623114142440230e+01,2.202402604794100682e+01,9.138377448226889027e-04,2.202359975273258641e+01,2.202177207724294306e+01,2.202277748047682948e+01,2.972531079801586499e-04,2.695111850444054449e-02,1.298406030622466512e+00
7.180000000000000000e+02,2.009000000000002899e+02,2.202268627064298911e+01,2.201627553219860900e+01,2.202401960007687620e+01,9.075606471566288139e-04,2.202359383129014603e+01,2.202177870999583220e+01,2.202277748047682948e+01,2.952374324257897348e-04,2.696659372235008997e-02,1.299282461632411678e+00
7.190000000000000000e+02,2.014000000000002899e+02,2.202268662516175368e+01,2.201631963490350685e+01,2.202401318184034196e+01,9.013217847986742474e-04,2.202358794694655231e+01,2.202178530337695506e+01,2.202277748047682948e+01,2.932348373881315650e-04,2.698195898474914714e-02,1.300152861667400517e+00
7.200000000000000000e+02,2.019000000000002899e+02,2.202268697854562163e+01,2.201636345118097182e+01,2.202400679312615495e+01,8.951320488435228484e-04,2.202358211059446447e+01,2.202179184649677879e+01,2.202277748047682948e+01,2.912452483136466434e-04,2.699721513325716027e-02,1.301017271589819169e+00
7.210000000000000000e+02,2.024000000000002899e+02,2.202268733079692709e+01,2.201640698266829332e+01,2.202400043382726480e+01,8.889829856876802069e-04,2.202357631378261615e+01,2.202179834781123802e+01,2.202277748047682948e+01,2.892685908570613801e-04,2.701236300241851782e-02,1.301875731992146568e+00
7.220000000000000000e+02,2.029000000000002899e+02,2.202268768191773773e+01,2.201645023099663590e+01,2.202399410383774025e+01,8.828728560561826871e-04,2.202357055477379433e+01,2.202180480906168114e+01,2.202277748047682948e+01,2.873047909512179863e-04,2.702740341977434915e-02,1.302728283198403059e+00
7.230000000000000000e+02,2.034000000000002899e+02,2.202268803190975177e+01,2.201649319779207303e+01,2.202398780305144399e+01,8.768109545828042979e-04,2.202356484286433513e+01,2.202181122095516841e+01,2.202277748047682948e+01,2.853537747601299834e-04,2.704233720591565915e-02,1.303574965265401842e+00
7.240000000000000000e+02,2.039000000000002899e+02,2.202268838077525004e+01,2.201653588467414480e+01,2.202398153136203618e+01,8.707898440944722299e-04,2.202355917061934321e+01,2.202181759093115687e+01,2.202277748047682948e+01,2.834154687444784769e-04,2.705716517454282224e-02,1.304415817984857950e+00
7.250000000000000000e+02,2.044000000000002899e+02,2.202268872851615100e+01,2.201657829325799653e+01,2.202397528866411491e+01,8.648078607827038933e-04,2.202355353637693369e+01,2.202182392065536831e+01,2.202277748047682948e+01,2.814897995644972408e-04,2.707188813256143634e-02,1.305250880885242104e+00
7.260000000000000000e+02,2.049000000000002899e+02,2.202268907513454366e+01,2.201662042515198081e+01,2.202396907485205801e+01,8.588705679763070132e-04,2.202354794570252139e+01,2.202183020456656593e+01,2.202277748047682948e+01,2.795766941888639659e-04,2.708650688009950347e-02,1.306080193232971531e+00
7.270000000000000000e+02,2.054000000000002899e+02,2.202268942063258450e+01,2.201666228195846742e+01,2.202396288981992711e+01,8.529729902870623317e-04,2.202354239362287203e+01,2.202183644764229697e+01,2.202277748047682948e+01,2.776760798579189725e-04,2.710102221061796990e-02,1.306903794034258492e+00
7.280000000000000000e+02,2.059000000000002899e+02,2.202268976501206410e+01,2.201670386527487366e+01,2.202395673346245886e+01,8.471158596665884135e-04,2.202353688087173111e+01,2.202184264915239709e+01,2.202277748047682948e+01,2.757878840368828085e-04,2.711543491094584035e-02,1.307721722036837786e+00
7.290000000000000000e+02,2.064000000000002899e+02,2.202269010827519580e+01,2.201674517669234987e+01,2.202395060567477003e+01,8.413002500420132569e-04,2.202353140852523694e+01,2.202184880802515465e+01,2.202277748047682948e+01,2.739120344755442346e-04,2.712974576134889737e-02,1.308534015731495970e+00
7.300000000000000000e+02,2.069000000000002899e+02,2.202269045042402951e+01,2.201678621779550227e+01,2.202394450635130596e+01,8.355241607420828710e-04,2.202352597458477135e+01,2.202185492626328767e+01,2.202277748047682948e+01,2.720484592208436379e-04,2.714395553557289245e-02,1.309340713353749797e+00
7.310000000000000000e+02,2.074000000000002899e+02,2.202269079146060449e+01,2.201682699016439670e+01,2.202393843538721896e+01,8.297887489578806633e-04,2.202352058020956349e+01,2.202186100271164548e+01,2.202277748047682948e+01,2.701970865258880323e-04,2.715806500096119847e-02,1.310141852885478242e+00
7.320000000000000000e+02,2.079000000000002899e+02,2.202269113138680012e+01,2.201686749537167032e+01,2.202393239267771108e+01,8.240997431609443620e-04,2.202351523112995935e+01,2.202186703164364090e+01,2.202277748047682948e+01,2.683578449811047724e-04,2.717207491842007355e-02,1.310937472056572961e+00
7.330000000000000000e+02,2.084000000000002899e+02,2.202269147020517437e+01,2.201690773498433629e+01,2.202392637811881571e+01,8.184423630570947586e-04,2.202350991256823320e+01,2.202187302784211553e+01,2.202277748047682948e+01,2.665306634322903981e-04,2.718598604258527091e-02,1.311727608346151541e+00
7.340000000000000000e+02,2.089000000000002899e+02,2.202269180791745029e+01,2.201694771056343569e+01,2.202392039160496395e+01,8.128261462385139198e-04,2.202350463406368775e+01,2.202187898177121284e+01,2.202277748047682948e+01,2.647154709964206327e-04,2.719979912179519566e-02,1.312512298984748416e+00
7.350000000000000000e+02,2.094000000000002899e+02,2.202269214452586610e+01,2.201698742366416184e+01,2.202391443303265817e+01,8.072474825988858529e-04,2.202349939200846407e+01,2.202188489704326813e+01,2.202277748047682948e+01,2.629121970560036417e-04,2.721351489820321781e-02,1.313291580955578963e+00
7.360000000000000000e+02,2.099000000000002899e+02,2.202269248003232605e+01,2.201702687583545526e+01,2.202390850229744146e+01,8.017106600028436848e-04,2.202349419069232894e+01,2.202189076937232315e+01,2.202277748047682948e+01,2.611207712774707575e-04,2.722713410779650095e-02,1.314065490996082053e+00
7.370000000000000000e+02,2.104000000000002899e+02,2.202269281443926729e+01,2.201706606861947080e+01,2.202390259929510563e+01,7.962041337191311545e-04,2.202348901857298813e+01,2.202189661030554646e+01,2.202277748047682948e+01,2.593411236353745171e-04,2.724065748047909546e-02,1.314834065599509216e+00
7.380000000000000000e+02,2.109000000000002899e+02,2.202269314774819264e+01,2.201710500355266831e+01,2.202389672392234132e+01,7.907523246958173598e-04,2.202348390007288970e+01,2.202190239542349559e+01,2.202277748047682948e+01,2.575731843628633363e-04,2.725408574012167309e-02,1.315597341016504940e+00
7.390000000000000000e+02,2.114000000000002899e+02,2.202269347996185545e+01,2.201714368216514117e+01,2.202389087607535600e+01,7.853316494837396912e-04,2.202347881161134069e+01,2.202190814831237020e+01,2.202277748047682948e+01,2.558168839821710100e-04,2.726741960460620992e-02,1.316355353256898120e+00
7.400000000000000000e+02,2.119000000000002899e+02,2.202269381108218482e+01,2.201718210598112435e+01,2.202388505565038201e+01,7.799414507279985769e-04,2.202347375253291162e+01,2.202191386963145803e+01,2.202277748047682948e+01,2.540721532815478712e-04,2.728065978591671936e-02,1.317108138090555602e+00
7.410000000000000000e+02,2.124000000000002899e+02,2.202269414111137991e+01,2.201722027651714697e+01,2.202387926254467843e+01,7.745899734578868970e-04,2.202346873108483649e+01,2.202191955113792332e+01,2.202277748047682948e+01,2.523389233991473564e-04,2.729380699012888198e-02,1.317855731049691448e+00
7.420000000000000000e+02,2.129000000000002899e+02,2.202269447005123837e+01,2.201725819528537897e+01,2.202387349665432126e+01,7.692799231905414741e-04,2.202346374997442879e+01,2.202192519012804794e+01,2.202277748047682948e+01,2.506171256710624943e-04,2.730686191753111530e-02,1.318598167429810175e+00
7.430000000000000000e+02,2.134000000000002899e+02,2.202269479790414408e+01,2.201729586379059356e+01,2.202386775787711670e+01,7.640035844337952735e-04,2.202345880148857660e+01,2.202193079431971157e+01,2.202277748047682948e+01,2.489066917692544199e-04,2.731982526264144923e-02,1.319335482291742245e+00
7.440000000000000000e+02,2.139000000000002899e+02,2.202269512467197288e+01,2.201733328353105534e+01,2.202386204610994014e+01,7.587730212168694284e-04,2.202345389769319084e+01,2.202193635165075491e+01,2.202277748047682948e+01,2.472075536612224934e-04,2.733269771427351141e-02,1.320067710462477395e+00
7.450000000000000000e+02,2.144000000000002899e+02,2.202269545035738929e+01,2.201737045599914566e+01,2.202385636125002222e+01,7.535693421115235123e-04,2.202344901969950186e+01,2.202194188101527672e+01,2.202277748047682948e+01,2.455196435816118638e-04,2.734547995556142752e-02,1.320794886537532520e+00
7.460000000000000000e+02,2.149000000000002899e+02,2.202269577496221231e+01,2.201740738268053121e+01,2.202385070319545335e+01,7.484048100446724378e-04,2.202344417977225532e+01,2.202194737015216930e+01,2.202277748047682948e+01,2.438428940699625155e-04,2.735817266405915840e-02,1.321517044881373337e+00
7.470000000000000000e+02,2.154000000000002899e+02,2.202269609848875831e+01,2.201744406505426710e+01,2.202384507184332207e+01,7.432722376265650261e-04,2.202343937072638624e+01,2.202195282625113038e+01,2.202277748047682948e+01,2.421772379660308279e-04,2.737077651176241661e-02,1.322234219629760066e+00
7.480000000000000000e+02,2.159000000000002899e+02,2.202269642093885693e+01,2.201748050459342210e+01,2.202383946709228724e+01,7.381821037134130622e-04,2.202343460304257050e+01,2.202195823883514336e+01,2.202277748047682948e+01,2.405226083813973286e-04,2.738329216515487941e-02,1.322946444690815238e+00
7.490000000000000000e+02,2.164000000000002899e+02,2.202269674231490626e+01,2.201751670276435391e+01,2.202383388883997029e+01,7.331224072313742785e-04,2.202342986472213937e+01,2.202196361990767315e+01,2.202277748047682948e+01,2.388789387323759161e-04,2.739572028526981312e-02,1.323653753746569794e+00
7.500000000000000000e+02,2.169000000000002899e+02,2.202269706261904858e+01,2.201755266102681929e+01,2.202382833698495546e+01,7.281019529813768498e-04,2.202342516457202848e+01,2.202196896066606868e+01,2.202277748047682948e+01,2.372461627350130854e-04,2.740806152775533688e-02,1.324356180254559368e+00
7.510000000000000000e+02,2.174000000000002899e+02,2.202269738185362513e+01,2.201758838083403447e+01,2.202382281142577014e+01,7.231122272954704612e-04,2.202342049408091995e+01,2.202197426962633031e+01,2.202277748047682948e+01,2.356242144023453031e-04,2.742031654287817311e-02,1.325053757448863667e+00
7.520000000000000000e+02,2.179000000000002899e+02,2.202269770002077109e+01,2.201762386363373025e+01,2.202381731206110516e+01,7.181537939812121778e-04,2.202341585381475397e+01,2.202197954622678822e+01,2.202277748047682948e+01,2.340130279964870567e-04,2.743248597560719523e-02,1.325746518342134195e+00
7.530000000000000000e+02,2.184000000000002899e+02,2.202269801712239072e+01,2.201765911086585703e+01,2.202381183878964066e+01,7.132338313977414166e-04,2.202341125095378871e+01,2.202198478329099274e+01,2.202277748047682948e+01,2.324125381328436078e-04,2.744457046566171551e-02,1.326434495726287688e+00
7.540000000000000000e+02,2.189000000000002899e+02,2.202269833316067960e+01,2.201769412396369319e+01,2.202380639151049024e+01,7.083565625509497714e-04,2.202340668972323101e+01,2.202198997659812818e+01,2.202277748047682948e+01,2.308226797297791022e-04,2.745657064754177326e-02,1.327117722174558700e+00
7.550000000000000000e+02,2.194000000000002899e+02,2.202269864813836975e+01,2.201772890435594832e+01,2.202380097012361304e+01,7.035003266270498665e-04,2.202340214846499578e+01,2.202199514781174372e+01,2.202277748047682948e+01,2.292433879131150823e-04,2.746848715060604129e-02,1.327796230042509684e+00
7.560000000000000000e+02,2.199000000000002899e+02,2.202269896205719135e+01,2.201776345346137376e+01,2.202379557452756487e+01,6.986841675750187289e-04,2.202339764622476537e+01,2.202200027788961734e+01,2.202277748047682948e+01,2.276745982608530778e-04,2.748032059907683580e-02,1.328470051469720747e+00
7.570000000000000000e+02,2.204000000000002899e+02,2.202269927491952828e+01,2.201779777269674554e+01,2.202379020462243631e+01,6.938982831683771771e-04,2.202339317320269529e+01,2.202200537663636126e+01,2.202277748047682948e+01,2.261162464406884143e-04,2.749207161209121092e-02,1.329139218381011567e+00
7.580000000000000000e+02,2.209000000000002899e+02,2.202269958672752637e+01,2.201783186346746746e+01,2.202378486030789517e+01,6.891461815058589182e-04,2.202338873290903365e+01,2.202201044054601908e+01,2.202277748047682948e+01,2.245682686367016646e-04,2.750374080380903891e-02,1.329803762487784313e+00
7.590000000000000000e+02,2.214000000000002899e+02,2.202269989748338119e+01,2.201786572717599455e+01,2.202377954148462535e+01,6.844311817716508929e-04,2.202338432866515205e+01,2.202201546630161033e+01,2.202277748047682948e+01,2.230306011668689819e-04,2.751532878338338109e-02,1.330463715289498028e+00
7.600000000000000000e+02,2.219000000000002899e+02,2.202270020718938426e+01,2.201789936521632995e+01,2.202377424805212769e+01,6.797475330182592727e-04,2.202337995472240095e+01,2.202202045965636756e+01,2.202277748047682948e+01,2.215031807329466580e-04,2.752683615502169584e-02,1.331119108075058399e+00
7.610000000000000000e+02,2.224000000000002899e+02,2.202270051584773825e+01,2.201793277897653311e+01,2.202376897991172200e+01,6.750963365058772290e-04,2.202337561218424256e+01,2.202202541951123393e+01,2.202277748047682948e+01,2.199859443065793987e-04,2.753826351807968018e-02,1.331769971924097407e+00
7.620000000000000000e+02,2.229000000000002899e+02,2.202270082346086255e+01,2.201796596983775345e+01,2.202376373696324308e+01,6.704703810002620975e-04,2.202337129384186198e+01,2.202203035307986312e+01,2.202277748047682948e+01,2.184788291731791239e-04,2.754961146701575062e-02,1.332416337708194787e+00
7.630000000000000000e+02,2.234000000000002899e+02,2.202270113003051222e+01,2.201799893917530326e+01,2.202375851910814930e+01,6.658874395130531115e-04,2.202336701747002579e+01,2.202203524259099865e+01,2.202277748047682948e+01,2.169817728832065058e-04,2.756088059154858730e-02,1.333058236092702575e+00
7.640000000000000000e+02,2.239000000000002899e+02,2.202270143555942639e+01,2.201803168835649771e+01,2.202375332624724535e+01,6.613305828625032834e-04,2.202336276614228794e+01,2.202204010497656483e+01,2.202277748047682948e+01,2.154947133502534270e-04,2.757207147658571195e-02,1.333695697537276681e+00
7.650000000000000000e+02,2.244000000000002899e+02,2.202270174004977932e+01,2.201806421874355735e+01,2.202374815828222765e+01,6.568017377060411536e-04,2.202335854178748420e+01,2.202204493831207444e+01,2.202277748047682948e+01,2.140175887192446807e-04,2.758318470234742345e-02,1.334328752298187259e+00
7.660000000000000000e+02,2.249000000000002899e+02,2.202270204350357830e+01,2.201809653169156888e+01,2.202374301511419930e+01,6.523079894031894510e-04,2.202335435149297993e+01,2.202204973551417666e+01,2.202277748047682948e+01,2.125503374590354498e-04,2.759422084435882855e-02,1.334957430428876490e+00
7.670000000000000000e+02,2.254000000000002899e+02,2.202270234592313969e+01,2.201812862854841413e+01,2.202373789664516579e+01,6.478470075243544096e-04,2.202335019293066409e+01,2.202205449891561528e+01,2.202277748047682948e+01,2.110928983656378661e-04,2.760518047354260790e-02,1.335581761781450938e+00
7.680000000000000000e+02,2.259000000000002899e+02,2.202270264731106764e+01,2.201816051065587843e+01,2.202373280277717171e+01,6.434083446509012870e-04,2.202334605565571835e+01,2.202205923896641693e+01,2.202277748047682948e+01,2.096452105118890919e-04,2.761606415619977453e-02,1.336201776008152153e+00
7.690000000000000000e+02,2.264000000000002899e+02,2.202270294766911718e+01,2.201819217935030437e+01,2.202372773341187084e+01,6.390085419258781331e-04,2.202334195621104129e+01,2.202206393912719307e+01,2.202277748047682948e+01,2.082072132177684946e-04,2.762687245410502465e-02,1.336817502562621440e+00
7.700000000000000000e+02,2.269000000000002899e+02,2.202270324699957982e+01,2.201822363595832854e+01,2.202372268845211423e+01,6.346463680015514272e-04,2.202333789336758230e+01,2.202206860063157734e+01,2.202277748047682948e+01,2.067788462439815644e-04,2.763760592450839951e-02,1.337428970700979880e+00
7.710000000000000000e+02,2.274000000000002899e+02,2.202270354530526575e+01,2.201825488180380930e+01,2.202371766780064988e+01,6.303007137117494019e-04,2.202333384601897848e+01,2.202207324459155302e+01,2.202277748047682948e+01,2.053600494773860001e-04,2.764826512019752727e-02,1.338036209483318917e+00
7.720000000000000000e+02,2.279000000000002899e+02,2.202270384258804725e+01,2.201828591820109793e+01,2.202371267135987765e+01,6.259888614664028354e-04,2.202332983144951228e+01,2.202207785372658222e+01,2.202277748047682948e+01,2.039507632365317527e-04,2.765885058951485578e-02,1.338639247774888741e+00
7.730000000000000000e+02,2.284000000000002899e+02,2.202270413885022293e+01,2.201831674645964654e+01,2.202370769903283332e+01,6.217135522603475621e-04,2.202332585240248264e+01,2.202208242529796323e+01,2.202277748047682948e+01,2.025509280624289800e-04,2.766936287645752751e-02,1.339238114247455647e+00
7.740000000000000000e+02,2.289000000000002899e+02,2.202270443409418377e+01,2.201834736788111968e+01,2.202370275072315664e+01,6.174623429002668203e-04,2.202332189643708560e+01,2.202208697175128194e+01,2.202277748047682948e+01,2.011604848497012459e-04,2.767980252060680407e-02,1.339832837380265484e+00
7.750000000000000000e+02,2.294000000000002899e+02,2.202270472832231718e+01,2.201837778376182087e+01,2.202369782633351036e+01,6.132345220237922934e-04,2.202331796284434162e+01,2.202209149380029274e+01,2.202277748047682948e+01,1.997793747364038535e-04,2.769017005728400052e-02,1.340423445461825791e+00
7.760000000000000000e+02,2.299000000000002899e+02,2.202270502153642795e+01,2.201840799539082028e+01,2.202369292576873150e+01,6.090478505739707789e-04,2.202331406938700198e+01,2.202209597368585392e+01,2.202277748047682948e+01,1.984075391890396348e-04,2.770046601751481943e-02,1.341009966590483993e+00
7.770000000000000000e+02,2.304000000000002899e+02,2.202270531373934759e+01,2.201843800405085005e+01,2.202368804893216137e+01,6.048857452122791394e-04,2.202331019948455904e+01,2.202210042799413614e+01,2.202277748047682948e+01,1.970449199619061934e-04,2.771069092808348122e-02,1.341592428676194881e+00
7.780000000000000000e+02,2.309000000000002899e+02,2.202270560493308338e+01,2.201846781101707151e+01,2.202368319572764221e+01,6.007565098925170223e-04,2.202330636144297671e+01,2.202210484842319005e+01,2.202277748047682948e+01,1.956914591530740217e-04,2.772084531158070658e-02,1.342170859441648822e+00
7.790000000000000000e+02,2.314000000000002899e+02,2.202270589512023591e+01,2.201849741755934176e+01,2.202367836606019935e+01,5.966439331095847167e-04,2.202330253905334700e+01,2.202210925118712481e+01,2.202277748047682948e+01,1.943470991014642729e-04,2.773092968644028794e-02,1.342745286423137951e+00
7.800000000000000000e+02,2.319000000000002899e+02,2.202270618430285154e+01,2.201852682494124380e+01,2.202367355983355424e+01,5.925673709208990371e-04,2.202329875167377082e+01,2.202211361693193226e+01,2.202277748047682948e+01,1.930117824308891618e-04,2.774094456695671770e-02,1.343315736972258811e+00
7.810000000000000000e+02,2.324000000000002899e+02,2.202270647248314006e+01,2.201855603441870812e+01,2.202366877695356351e+01,5.885227049582649004e-04,2.202329499518809897e+01,2.202211794977818116e+01,2.202277748047682948e+01,1.916854521126441216e-04,2.775089046334825935e-02,1.343882238256761674e+00
7.820000000000000000e+02,2.329000000000002899e+02,2.202270675966383706e+01,2.201858504724201282e+01,2.202366401732475509e+01,5.844912318966577177e-04,2.202329125089573481e+01,2.202212226843193932e+01,2.202277748047682948e+01,1.903680513746846756e-04,2.776076788177010354e-02,1.344444817262006930e+00
7.830000000000000000e+02,2.334000000000002899e+02,2.202270704584656613e+01,2.201861386465355963e+01,2.202365928085227509e+01,5.805105170768535671e-04,2.202328755636364122e+01,2.202212653532949105e+01,2.202277748047682948e+01,1.890595238026126330e-04,2.777057732436319371e-02,1.345003500791912332e+00
7.840000000000000000e+02,2.339000000000002899e+02,2.202270733103451406e+01,2.201864248789129874e+01,2.202365456744158223e+01,5.765363287241690848e-04,2.202328386736323651e+01,2.202213079470579160e+01,2.202277748047682948e+01,1.877598131841637938e-04,2.778031928928898983e-02,1.345558315470076538e+00
7.850000000000000000e+02,2.344000000000002899e+02,2.202270761522933995e+01,2.201867091818537148e+01,2.202364987699901633e+01,5.726033854820605307e-04,2.202328021861482199e+01,2.202213501184385791e+01,2.202277748047682948e+01,1.864688636616552043e-04,2.778999427075047601e-02,1.346109287741565685e+00
7.860000000000000000e+02,2.349000000000002899e+02,2.202270789843385046e+01,2.201869915675913703e+01,2.202364520942979809e+01,5.686834867070372519e-04,2.202327658192055893e+01,2.202213921494714199e+01,2.202277748047682948e+01,1.851866196853637584e-04,2.779960275904166944e-02,1.346656443873347930e+00
7.870000000000000000e+02,2.354000000000002899e+02,2.202270818064976865e+01,2.201872720483104118e+01,2.202364056464091746e+01,5.648051373404456947e-04,2.202327298578710923e+01,2.202214337551242807e+01,2.202277748047682948e+01,1.839130259286717657e-04,2.780914524058294632e-02,1.347199809955698324e+00
7.880000000000000000e+02,2.359000000000002899e+02,2.202270846187998288e+01,2.201875506361086821e+01,2.202363594253807122e+01,5.609459770063848424e-04,2.202326940785698994e+01,2.202214751590297581e+01,2.202277748047682948e+01,1.826480274582597228e-04,2.781862219795197891e-02,1.347739411903493112e+00
7.890000000000000000e+02,2.364000000000002899e+02,2.202270874212654306e+01,2.201878273430421018e+01,2.202363134302837011e+01,5.571153026824002567e-04,2.202326585742922660e+01,2.202215162682385952e+01,2.202277748047682948e+01,1.813915695311656216e-04,2.782803410989096587e-02,1.348275275457315514e+00
7.900000000000000000e+02,2.369000000000002899e+02,2.202270902139195385e+01,2.201881021810867267e+01,2.202362676601848435e+01,5.533076833572866168e-04,2.202326232907531178e+01,2.202215571370859593e+01,2.202277748047682948e+01,1.801435977670747576e-04,2.783738145140696521e-02,1.348807426184476022e+00
7.910000000000000000e+02,2.374000000000002899e+02,2.202270929967816571e+01,2.201883751621594598e+01,2.202362221141594389e+01,5.495371798088372062e-04,2.202325883685797336e+01,2.202215976249835805e+01,2.202277748047682948e+01,1.789040580542701248e-04,2.784666469369402597e-02,1.349335889480312467e+00
7.920000000000000000e+02,2.379000000000002899e+02,2.202270957698795328e+01,2.201886462981144987e+01,2.202361767912764279e+01,5.457885152091168646e-04,2.202325536550316087e+01,2.202216378847274569e+01,2.202277748047682948e+01,1.776728965657645306e-04,2.785588430431283624e-02,1.349860690569026467e+00
7.930000000000000000e+02,2.384000000000002899e+02,2.202270985332380349e+01,2.201889156007468884e+01,2.202361316906167943e+01,5.420535562185212425e-04,2.202325190688002365e+01,2.202216779976758332e+01,2.202277748047682948e+01,1.764500597431684537e-04,2.786504074707303255e-02,1.350381854505163348e+00
7.940000000000000000e+02,2.389000000000002899e+02,2.202271012868736122e+01,2.201891830817693574e+01,2.202360868112516812e+01,5.383644591191649384e-04,2.202324849314647892e+01,2.202217176422824352e+01,2.202277748047682948e+01,1.752354944018707464e-04,2.787413448218786782e-02,1.350899406174505657e+00
7.950000000000000000e+02,2.394000000000002899e+02,2.202271040308175643e+01,2.201894487528548794e+01,2.202360421522721623e+01,5.346843161567291659e-04,2.202324508739791398e+01,2.202217571876559887e+01,2.202277748047682948e+01,1.740291475377773480e-04,2.788316596621574425e-02,1.351413370295223348e+00
7.960000000000000000e+02,2.399000000000002899e+02,2.202271067650873704e+01,2.201897126255968118e+01,2.202359977127557755e+01,5.310348884810306078e-04,2.202324171139721898e+01,2.202217964162025510e+01,2.202277748047682948e+01,1.728309665083121690e-04,2.789213565214125612e-02,1.351923771418918951e+00
7.970000000000000000e+02,2.404000000000002899e+02,2.202271094897094628e+01,2.201899747115276540e+01,2.202359534917875905e+01,5.274163959485585066e-04,2.202323836536689328e+01,2.202218353257499928e+01,2.202277748047682948e+01,1.716408989472402718e-04,2.790104398940977670e-02,1.352430633932008464e+00
7.980000000000000000e+02,2.409000000000002899e+02,2.202271122047080709e+01,2.201902350221241633e+01,2.202359094884575086e+01,5.238172294597913262e-04,2.202323503770026747e+01,2.202218740324134671e+01,2.202277748047682948e+01,1.704588927414377002e-04,2.790989142391360131e-02,1.352933982056269135e+00
7.990000000000000000e+02,2.414000000000002899e+02,2.202271149101047598e+01,2.201904935687930731e+01,2.202358657018551824e+01,5.202430309843632814e-04,2.202323173404145962e+01,2.202219124797949235e+01,2.202277748047682948e+01,1.692848960957421653e-04,2.791867839807455828e-02,1.353433839850403331e+00
8.000000000000000000e+02,2.419000000000002899e+02,2.202271176059254643e+01,2.201907503628800811e+01,2.202358221310770503e+01,5.166880823785324458e-04,2.202322844867492435e+01,2.202219507251016850e+01,2.202277748047682948e+01,1.681188574921390949e-04,2.792740535082738687e-02,1.353930231210853652e+00
8.010000000000000000e+02,2.424000000000002899e+02,2.202271202921918913e+01,2.201910054156703822e+01,2.202357787752126228e+01,5.131618000489161563e-04,2.202322519101923959e+01,2.202219886741913868e+01,2.202277748047682948e+01,1.669607256873418297e-04,2.793607271770437439e-02,1.354423179873081251e+00
8.020000000000000000e+02,2.429000000000002899e+02,2.202271229689284127e+01,2.201912587383865372e+01,2.202357356333663319e+01,5.096582945928927961e-04,2.202322195518743442e+01,2.202220263859824811e+01,2.202277748047682948e+01,1.658104497224707297e-04,2.794468093079727905e-02,1.354912709412294136e+00
8.030000000000000000e+02,2.434000000000002899e+02,2.202271256361562735e+01,2.201915103421814734e+01,2.202356927046322710e+01,5.061928923071215645e-04,2.202321875650793359e+01,2.202220637072332110e+01,2.202277748047682948e+01,1.646679789548333628e-04,2.795323041884916968e-02,1.355398843244819407e+00
8.040000000000000000e+02,2.439000000000002899e+02,2.202271282939036112e+01,2.201917602381517369e+01,2.202356499881192420e+01,5.027351567361216167e-04,2.202321556454709750e+01,2.202221009423362474e+01,2.202277748047682948e+01,1.635332629977520429e-04,2.796172160724627945e-02,1.355881604629118664e+00
8.050000000000000000e+02,2.444000000000002899e+02,2.202271309421898593e+01,2.201920084373382380e+01,2.202356074829291188e+01,4.993137088054042712e-04,2.202321240792779022e+01,2.202221378051018164e+01,2.202277748047682948e+01,1.624062517171761860e-04,2.797015491804689599e-02,1.356361016666502550e+00
8.060000000000000000e+02,2.449000000000002899e+02,2.202271335810429420e+01,2.201922549507060367e+01,2.202355651881691401e+01,4.959043645984782811e-04,2.202320926246889243e+01,2.202221745373969597e+01,2.202277748047682948e+01,1.612868953234732517e-04,2.797853077003637987e-02,1.356837102302523856e+00
8.070000000000000000e+02,2.454000000000002899e+02,2.202271362104833230e+01,2.201924997891782354e+01,2.202355231029500615e+01,4.925220260101677728e-04,2.202320614307434354e+01,2.202222109902232106e+01,2.202277748047682948e+01,1.601751442175296865e-04,2.798684957873731963e-02,1.357309884327832616e+00
8.080000000000000000e+02,2.459000000000002899e+02,2.202271388305340594e+01,2.201927429635931333e+01,2.202354812263878969e+01,4.891729395704021242e-04,2.202320305599297612e+01,2.202222471011383576e+01,2.202277748047682948e+01,1.590709491853026019e-04,2.799511175641974936e-02,1.357779385379439319e+00
8.090000000000000000e+02,2.464000000000002899e+02,2.202271414412241768e+01,2.201929844847403572e+01,2.202354395575905599e+01,4.858298467908885618e-04,2.202319997396920925e+01,2.202222831427562610e+01,2.202277748047682948e+01,1.579742612337574879e-04,2.800331771217787896e-02,1.358245627941057743e+00
8.100000000000000000e+02,2.469000000000002899e+02,2.202271440425723625e+01,2.201932243633494224e+01,2.202353980956839052e+01,4.825177582946012797e-04,2.202319692201552925e+01,2.202223188649894325e+01,2.202277748047682948e+01,1.568850316428132608e-04,2.801146785190918032e-02,1.358708634345038746e+00
8.110000000000000000e+02,2.474000000000002899e+02,2.202271466346055462e+01,2.201934626100949188e+01,2.202353568397844441e+01,4.792211108593705097e-04,2.202319388457141258e+01,2.202223544234969665e+01,2.202277748047682948e+01,1.558032119417894078e-04,2.801956257834848155e-02,1.359168426772655813e+00
8.120000000000000000e+02,2.479000000000002899e+02,2.202271492173429124e+01,2.201936992355693690e+01,2.202353157890129864e+01,4.759636023935722359e-04,2.202319088533668534e+01,2.202223895813189714e+01,2.202277748047682948e+01,1.547287540326546201e-04,2.802760229112907439e-02,1.359625027255640939e+00
8.130000000000000000e+02,2.484000000000002899e+02,2.202271517908137710e+01,2.201939342503258246e+01,2.202352749424957779e+01,4.727170876677659985e-04,2.202318789616904482e+01,2.202224246199370938e+01,2.202277748047682948e+01,1.536616099966040417e-04,2.803558738677729492e-02,1.360078457676395569e+00
8.140000000000000000e+02,2.489000000000002899e+02,2.202271543550380173e+01,2.201941676648521096e+01,2.202352342993604140e+01,4.694953453435600130e-04,2.202318493084914408e+01,2.202224594015845938e+01,2.202277748047682948e+01,1.526017322110162771e-04,2.804351825874231569e-02,1.360528739770035855e+00
8.150000000000000000e+02,2.494000000000002899e+02,2.202271569100414439e+01,2.201943994895695056e+01,2.202351938587419156e+01,4.662942229834554490e-04,2.202318198522712933e+01,2.202224939678115945e+01,2.202277748047682948e+01,1.515490733554221685e-04,2.805139529743122875e-02,1.360975895124306279e+00
8.160000000000000000e+02,2.499000000000002899e+02,2.202271594558468593e+01,2.201946297348418469e+01,2.202351536197649651e+01,4.631176567719811244e-04,2.202317906324145724e+01,2.202225282792791461e+01,2.202277748047682948e+01,1.505035863702070204e-04,2.805921889023789417e-02,1.361419945181179703e+00
8.170000000000000000e+02,2.504000000000002899e+02,2.202271619924781021e+01,2.201948584109769058e+01,2.202351135815697702e+01,4.599711250675970575e-04,2.202317617037287789e+01,2.202225622812274253e+01,2.202277748047682948e+01,1.494652244503190007e-04,2.806698942154012277e-02,1.361860911237945615e+00
8.180000000000000000e+02,2.509000000000002899e+02,2.202271645199624572e+01,2.201950855282282404e+01,2.202350737432898953e+01,4.568281204247081804e-04,2.202317328011666930e+01,2.202225962387582214e+01,2.202277748047682948e+01,1.484339410368805336e-04,2.807470727277089698e-02,1.362298814447683304e+00
8.190000000000000000e+02,2.514000000000002899e+02,2.202271670383179014e+01,2.201953110967730964e+01,2.202350341040722270e+01,4.537174886687773924e-04,2.202317042132045799e+01,2.202226298634312229e+01,2.202277748047682948e+01,1.474096899175293403e-04,2.808237282242404681e-02,1.362733675820327006e+00
8.200000000000000000e+02,2.519000000000002899e+02,2.202271695475711155e+01,2.201955351267444883e+01,2.202349946630536337e+01,4.506374556089963197e-04,2.202316759221271880e+01,2.202226631730150430e+01,2.202277748047682948e+01,1.463924250807465256e-04,2.808998644603403691e-02,1.363165516223911355e+00
8.210000000000000000e+02,2.524000000000002899e+02,2.202271720477491357e+01,2.201957576282143947e+01,2.202349554193812153e+01,4.475599786781258335e-04,2.202316476475359153e+01,2.202226964479623561e+01,2.202277748047682948e+01,1.453821007921608571e-04,2.809754851628743291e-02,1.363594356385313455e+00
8.220000000000000000e+02,2.529000000000002899e+02,2.202271745388712176e+01,2.201959786111854456e+01,2.202349163722022496e+01,4.445105759596802426e-04,2.202316196446308183e+01,2.202227294331116170e+01,2.202277748047682948e+01,1.443786716322976755e-04,2.810505940297011729e-02,1.364020216891066006e+00
8.230000000000000000e+02,2.534000000000002899e+02,2.202271770209625501e+01,2.201961980856204804e+01,2.202348775206674603e+01,4.414866477559051153e-04,2.202315918874401035e+01,2.202227621544849967e+01,2.202277748047682948e+01,1.433820923623606834e-04,2.811251947303454110e-02,1.364443118188373605e+00
8.240000000000000000e+02,2.539000000000002899e+02,2.202271794940488547e+01,2.201964160614118526e+01,2.202348388639310528e+01,4.384731445157292865e-04,2.202315642254940187e+01,2.202227947626036908e+01,2.202277748047682948e+01,1.423923180636124230e-04,2.811992909060721454e-02,1.364863080586295574e+00
8.250000000000000000e+02,2.544000000000002899e+02,2.202271819581503109e+01,2.201966325483927633e+01,2.202348004011467353e+01,4.354957688692791609e-04,2.202315369158390013e+01,2.202228270004616206e+01,2.202277748047682948e+01,1.414093040859131076e-04,2.812728861702235364e-02,1.365280124256216698e+00
8.260000000000000000e+02,2.549000000000002899e+02,2.202271844132944167e+01,2.201968475563441885e+01,2.202347621314730830e+01,4.325252775835138020e-04,2.202315096660702665e+01,2.202228591605185670e+01,2.202277748047682948e+01,1.404330060162633901e-04,2.813459841082566540e-02,1.365694269233165503e+00
8.270000000000000000e+02,2.554000000000002899e+02,2.202271868595060411e+01,2.201970610949888751e+01,2.202347240540730056e+01,4.295748923181914002e-04,2.202314826084292321e+01,2.202228911105828502e+01,2.202277748047682948e+01,1.394633797060672504e-04,2.814185882783127104e-02,1.366105535416307859e+00
8.280000000000000000e+02,2.559000000000002899e+02,2.202271892968022726e+01,2.201972731739861899e+01,2.202346861681051848e+01,4.266574884012911892e-04,2.202314558716862791e+01,2.202229227219182661e+01,2.202277748047682948e+01,1.385003812945235753e-04,2.814907022110867477e-02,1.366513942570276585e+00
8.290000000000000000e+02,2.564000000000003183e+02,2.202271917252113553e+01,2.201974838029545012e+01,2.202346484727370779e+01,4.237685478768424578e-04,2.202314294106901116e+01,2.202229540397325991e+01,2.202277748047682948e+01,1.375439671069944299e-04,2.815623294102590629e-02,1.366919510325765641e+00
8.300000000000000000e+02,2.569000000000003183e+02,2.202271941447619952e+01,2.201976929914328451e+01,2.202346109671353247e+01,4.208667134735381084e-04,2.202314028118967215e+01,2.202229854776272688e+01,2.202277748047682948e+01,1.365940938290693789e-04,2.816334733526703119e-02,1.367322258180525996e+00
8.310000000000000000e+02,2.574000000000003183e+02,2.202271965554701438e+01,2.201979007489228835e+01,2.202345736504744522e+01,4.180134546526077279e-04,2.202313766900166669e+01,2.202230164209236207e+01,2.202277748047682948e+01,1.356507183160465813e-04,2.817041374886316424e-02,1.367722205500159438e+00
8.320000000000000000e+02,2.579000000000003183e+02,2.202271989573628375e+01,2.201981070848582434e+01,2.202345365219269269e+01,4.151713001958709688e-04,2.202313506703648116e+01,2.202230472443608633e+01,2.202277748047682948e+01,1.347137977321519382e-04,2.817743252419348948e-02,1.368119371519191274e+00
8.330000000000000000e+02,2.584000000000003183e+02,2.202272013504661174e+01,2.201983120086261891e+01,2.202344995806666006e+01,4.123442867686576293e-04,2.202313247933338047e+01,2.202230779075984302e+01,2.202277748047682948e+01,1.337832894521338682e-04,2.818440400102666110e-02,1.368513775341593686e+00
8.340000000000000000e+02,2.589000000000003183e+02,2.202272037348018330e+01,2.201985155295443874e+01,2.202344628258705228e+01,4.095317191986228358e-04,2.202312990519938296e+01,2.202231084176098364e+01,2.202277748047682948e+01,1.328591511667666955e-04,2.819132851654429159e-02,1.368905435942245008e+00
8.350000000000000000e+02,2.594000000000003183e+02,2.202272061103938583e+01,2.201987176568884408e+01,2.202344262567221733e+01,4.067433766332074151e-04,2.202312735441601887e+01,2.202231386766275278e+01,2.202277748047682948e+01,1.319413407578274753e-04,2.819820640535527362e-02,1.369294372167069840e+00
8.360000000000000000e+02,2.599000000000003183e+02,2.202272084772662453e+01,2.201989183998700028e+01,2.202343898724039306e+01,4.039717162072937063e-04,2.202312481944283107e+01,2.202231687601041799e+01,2.202277748047682948e+01,1.310298163974692762e-04,2.820503799949164100e-02,1.369680602734415276e+00
8.370000000000000000e+02,2.604000000000003183e+02,2.202272108354416957e+01,2.201991177676550393e+01,2.202343536721049944e+01,4.012311550763345805e-04,2.202312231469924697e+01,2.202231985238909218e+01,2.202277748047682948e+01,1.301245364653025630e-04,2.821182362847883193e-02,1.370064146235628444e+00
8.380000000000000000e+02,2.609000000000003183e+02,2.202272131849465353e+01,2.201993157693491909e+01,2.202343176550092707e+01,3.984964190652469417e-04,2.202311981491371995e+01,2.202232282207558711e+01,2.202277748047682948e+01,1.292254596148591759e-04,2.821856361933062357e-02,1.370445021136122099e+00
8.390000000000000000e+02,2.614000000000003183e+02,2.202272155258017250e+01,2.201995124139895665e+01,2.202342818203132424e+01,3.957930971242958800e-04,2.202311734567729573e+01,2.202232575948304927e+01,2.202277748047682948e+01,1.283325448108571173e-04,2.822525829657657540e-02,1.370823245775912413e+00
8.400000000000000000e+02,2.619000000000003183e+02,2.202272178580335193e+01,2.201997077105800571e+01,2.202342461672056473e+01,3.931027816723173599e-04,2.202311488858502386e+01,2.202232868302168001e+01,2.202277748047682948e+01,1.274457511688485689e-04,2.823190798224454665e-02,1.371198838370807360e+00
8.410000000000000000e+02,2.624000000000003183e+02,2.202272201816650465e+01,2.201999016680710142e+01,2.202342106948879064e+01,3.904294096229290263e-04,2.202311244757612840e+01,2.202233158875688090e+01,2.202277748047682948e+01,1.265650380474949289e-04,2.823851299596824224e-02,1.371571817012882555e+00
8.420000000000000000e+02,2.629000000000003183e+02,2.202272224967195058e+01,2.202000942953387863e+01,2.202341754025528431e+01,3.877853339543104144e-04,2.202311003500590658e+01,2.202233446433799458e+01,2.202277748047682948e+01,1.256903651414870312e-04,2.824507365491030902e-02,1.371942199671582818e+00
8.430000000000000000e+02,2.634000000000003183e+02,2.202272248032255320e+01,2.202002856012140342e+01,2.202341402894071720e+01,3.851263952066054093e-04,2.202310760671775824e+01,2.202233735392734815e+01,2.202277748047682948e+01,1.248216923529732144e-04,2.825159027383875726e-02,1.372310004194478905e+00
8.440000000000000000e+02,2.639000000000003183e+02,2.202272271011984728e+01,2.202004755944861003e+01,2.202341053546517813e+01,3.825235668468743538e-04,2.202310523368669593e+01,2.202234018655299863e+01,2.202277748047682948e+01,1.239589797717169590e-04,2.825806316514580321e-02,1.372675248307856366e+00
8.450000000000000000e+02,2.644000000000003183e+02,2.202272293906690237e+01,2.202006642838797745e+01,2.202340705974946644e+01,3.799213915289940372e-04,2.202310286045843313e+01,2.202234301767537161e+01,2.202277748047682948e+01,1.231021877806000309e-04,2.826449263884302232e-02,1.373037949617846865e+00
8.460000000000000000e+02,2.649000000000003183e+02,2.202272316716586786e+01,2.202008516780662006e+01,2.202340360171502809e+01,3.773325827603247768e-04,2.202310049974862949e+01,2.202234583458310624e+01,2.202277748047682948e+01,1.222512770060974548e-04,2.827087900259270259e-02,1.373398125610955312e+00
8.470000000000000000e+02,2.654000000000003183e+02,2.202272339441894644e+01,2.202010377856671397e+01,2.202340016128194478e+01,3.747718945600752465e-04,2.202309816631350614e+01,2.202234862252438674e+01,2.202277748047682948e+01,1.214062082989189487e-04,2.827722256173270665e-02,1.373755793655113688e+00
8.480000000000000000e+02,2.659000000000003183e+02,2.202272362082879198e+01,2.202012226152565688e+01,2.202339673837251866e+01,3.722268855343916069e-04,2.202309584771432682e+01,2.202235139394325714e+01,2.202277748047682948e+01,1.205669427267495533e-04,2.828352361929642803e-02,1.374110971000165549e+00
8.490000000000000000e+02,2.664000000000003183e+02,2.202272384639760361e+01,2.202014061753443031e+01,2.202339333290827028e+01,3.697009337539795067e-04,2.202309354733135649e+01,2.202235414546385073e+01,2.202277748047682948e+01,1.197334416486182441e-04,2.828978247601498727e-02,1.374463674779011546e+00
8.500000000000000000e+02,2.669000000000003183e+02,2.202272407112802455e+01,2.202015884743978802e+01,2.202338994481115364e+01,3.671852820978602238e-04,2.202309125641012244e+01,2.202235688584592666e+01,2.202277748047682948e+01,1.189056666155246763e-04,2.829599943034806150e-02,1.374813922008113698e+00
8.510000000000000000e+02,2.674000000000003183e+02,2.202272429502222550e+01,2.202017695208259696e+01,2.202338657400321154e+01,3.646844483116393242e-04,2.202308897947053623e+01,2.202235961057391478e+01,2.202277748047682948e+01,1.180835794457757318e-04,2.830217477851738536e-02,1.375161729588346926e+00
8.520000000000000000e+02,2.679000000000003183e+02,2.202272451808257969e+01,2.202019493229953184e+01,2.202338322040711560e+01,3.622089281309027391e-04,2.202308672701071046e+01,2.202236230915444892e+01,2.202277748047682948e+01,1.172671421480358422e-04,2.830830881449112463e-02,1.375507114305594358e+00
8.530000000000000000e+02,2.684000000000003183e+02,2.202272474031145677e+01,2.202021278892042844e+01,2.202337988394502233e+01,3.597471486098445330e-04,2.202308448746006775e+01,2.202236499316284579e+01,2.202277748047682948e+01,1.164563170415103521e-04,2.831440183003277461e-02,1.375850092832147764e+00
8.540000000000000000e+02,2.689000000000003183e+02,2.202272496171119798e+01,2.202023052277325021e+01,2.202337656454110615e+01,3.573102618151429224e-04,2.202308227197301349e+01,2.202236765144938246e+01,2.202277748047682948e+01,1.156510665304202596e-04,2.832045411468901708e-02,1.376190681726651821e+00
8.550000000000000000e+02,2.694000000000003183e+02,2.202272518228437548e+01,2.202024813467619779e+01,2.202337326211742763e+01,3.548805438360345455e-04,2.202308006282821040e+01,2.202237030174054055e+01,2.202277748047682948e+01,1.148513534622937920e-04,2.832646595585728774e-02,1.376528897435348009e+00
8.560000000000000000e+02,2.699000000000003183e+02,2.202272540203321327e+01,2.202026562544708455e+01,2.202336997659833884e+01,3.524737702379234210e-04,2.202307787580345178e+01,2.202237292826297477e+01,2.202277748047682948e+01,1.140571407022430788e-04,2.833243763874723070e-02,1.376864756292615510e+00
8.570000000000000000e+02,2.704000000000003183e+02,2.202272562096003838e+01,2.202028299589483851e+01,2.202336670790715800e+01,3.500860875325478285e-04,2.202307570704757111e+01,2.202237553487250565e+01,2.202277748047682948e+01,1.132683915188414632e-04,2.833836944642224853e-02,1.377198274521979515e+00
8.580000000000000000e+02,2.709000000000003183e+02,2.202272583906744075e+01,2.202030024682631648e+01,2.202336345596802047e+01,3.477013350726030293e-04,2.202307354040251397e+01,2.202237813773236752e+01,2.202277748047682948e+01,1.124850692747118397e-04,2.834426165984506654e-02,1.377529468236612153e+00
8.590000000000000000e+02,2.714000000000003183e+02,2.202272605635775093e+01,2.202031737904207276e+01,2.202336022070499055e+01,3.453299413751767717e-04,2.202307138629912586e+01,2.202238072641637601e+01,2.202277748047682948e+01,1.117071376186587033e-04,2.835011455782403614e-02,1.377858353440049921e+00
8.600000000000000000e+02,2.719000000000003183e+02,2.202272627283304018e+01,2.202033439333728282e+01,2.202335700204312019e+01,3.429851115017871024e-04,2.202306925794454173e+01,2.202238328772153864e+01,2.202277748047682948e+01,1.109345604437249897e-04,2.835592841710916565e-02,1.378184946027008362e+00
8.610000000000000000e+02,2.724000000000003183e+02,2.202272648849572079e+01,2.202035129050255691e+01,2.202335379990669040e+01,3.406668280737397804e-04,2.202306715532379400e+01,2.202238582166764758e+01,2.202277748047682948e+01,1.101673018502497963e-04,2.836170351237171650e-02,1.378509261784419460e+00
8.620000000000000000e+02,2.729000000000003183e+02,2.202272670334842175e+01,2.202036807132436635e+01,2.202335061422077089e+01,3.383568350526939823e-04,2.202306506018347321e+01,2.202238834651337029e+01,2.202277748047682948e+01,1.094053261265099530e-04,2.836744011620961556e-02,1.378831316391353701e+00
8.630000000000000000e+02,2.734000000000003183e+02,2.202272691739340615e+01,2.202038473658324591e+01,2.202334744491126628e+01,3.360581717142815473e-04,2.202306297556512149e+01,2.202239085922169082e+01,2.202277748047682948e+01,1.086485978303479639e-04,2.837313849917578665e-02,1.379151125420605695e+00
8.640000000000000000e+02,2.739000000000003183e+02,2.202272713063318221e+01,2.202040128705586497e+01,2.202334429190300114e+01,3.337664513764116055e-04,2.202306089708455872e+01,2.202239336418180571e+01,2.202277748047682948e+01,1.078970816951224692e-04,2.837879892981164456e-02,1.379468704339042784e+00
8.650000000000000000e+02,2.744000000000003183e+02,2.202272734306968971e+01,2.202041772351215343e+01,2.202334115512207902e+01,3.315019234931838843e-04,2.202305884499318367e+01,2.202239584114619575e+01,2.202277748047682948e+01,1.071507427602160601e-04,2.838442167465439134e-02,1.379784068507886374e+00
8.660000000000000000e+02,2.749000000000003183e+02,2.202272755470548304e+01,2.202043404671984561e+01,2.202333803449491967e+01,3.292618034090617350e-04,2.202305681650889113e+01,2.202239829290207496e+01,2.202277748047682948e+01,1.064095461647070651e-04,2.839000699821833673e-02,1.380097233184413907e+00
8.670000000000000000e+02,2.754000000000003183e+02,2.202272776554329070e+01,2.202045025743970186e+01,2.202333492994723585e+01,3.270109700612260908e-04,2.202305477651335153e+01,2.202240075457322988e+01,2.202277748047682948e+01,1.056734573643449267e-04,2.839555516306984523e-02,1.380408213521712613e+00
8.680000000000000000e+02,2.759000000000003183e+02,2.202272797558484640e+01,2.202046635642917849e+01,2.202333184140590205e+01,3.247932116840360011e-04,2.202305276879653206e+01,2.202240318237316075e+01,2.202277748047682948e+01,1.049424419649066202e-04,2.840106642978948784e-02,1.380717024569845019e+00
8.690000000000000000e+02,2.764000000000003183e+02,2.202272818483272943e+01,2.202048234443958563e+01,2.202332876879818357e+01,3.226046004947523286e-04,2.202305078943322414e+01,2.202240558023223471e+01,2.202277748047682948e+01,1.042164658512526807e-04,2.840654105704172247e-02,1.381023681276186688e+00
8.700000000000000000e+02,2.769000000000003183e+02,2.202272839328952259e+01,2.202049822221907860e+01,2.202332571205045753e+01,3.204055092747260750e-04,2.202304879879879707e+01,2.202240798778024811e+01,2.202277748047682948e+01,1.034954950514957797e-04,2.841197930153101930e-02,1.381328198486950987e+00
8.710000000000000000e+02,2.774000000000003183e+02,2.202272860095716567e+01,2.202051399050979086e+01,2.202332267109051855e+01,3.182398591864117414e-04,2.202304684081635244e+01,2.202241036109797889e+01,2.202277748047682948e+01,1.027794958671859079e-04,2.841738141805851339e-02,1.381630590946736126e+00
8.720000000000000000e+02,2.779000000000003183e+02,2.202272880783853992e+01,2.202052965005005802e+01,2.202331964584581669e+01,3.160781042376025634e-04,2.202304488594277743e+01,2.202241272973430242e+01,2.202277748047682948e+01,1.020684347723241125e-04,2.842274765954314053e-02,1.381930873299882068e+00
8.730000000000000000e+02,2.784000000000003183e+02,2.202272901393548210e+01,2.202054520157284401e+01,2.202331663624450542e+01,3.139356774060761608e-04,2.202304294961288988e+01,2.202241507825807432e+01,2.202277748047682948e+01,1.013622784848272222e-04,2.842807827699130041e-02,1.382229060091284545e+00
8.740000000000000000e+02,2.789000000000003183e+02,2.202272921925073845e+01,2.202056064580713723e+01,2.202331364221429055e+01,3.117987566582063725e-04,2.202304101800739744e+01,2.202241742049407947e+01,2.202277748047682948e+01,1.006609939031290982e-04,2.843337351957227546e-02,1.382525165766199438e+00
8.750000000000000000e+02,2.794000000000003183e+02,2.202272942378637666e+01,2.202057598347708733e+01,2.202331066368349610e+01,3.096767051486943125e-04,2.202303910049152691e+01,2.202241974708122640e+01,2.202277748047682948e+01,9.996454814538140057e-05,2.843863363455544774e-02,1.382819204672273150e+00
8.760000000000000000e+02,2.799000000000003183e+02,2.202272962754451413e+01,2.202059121530178842e+01,2.202330770058147991e+01,3.075916781581861993e-04,2.202303721922267243e+01,2.202242203586635583e+01,2.202277748047682948e+01,9.927290855929410483e-05,2.844385886744367140e-02,1.383111191058692624e+00
8.770000000000000000e+02,2.804000000000003183e+02,2.202272983052801791e+01,2.202060634199688494e+01,2.202330475283658728e+01,3.055050417982662606e-04,2.202303533556981563e+01,2.202242432548622020e+01,2.202277748047682948e+01,9.858604264921886761e-05,2.844904946183495278e-02,1.383401139078000774e+00
8.780000000000000000e+02,2.809000000000003183e+02,2.202273003273894503e+01,2.202062136427191774e+01,2.202330182037784567e+01,3.034277455695865854e-04,2.202303346048451616e+01,2.202242660499337390e+01,2.202277748047682948e+01,9.790391819665502152e-05,2.845420565957751391e-02,1.383689062786136903e+00
8.790000000000000000e+02,2.814000000000003183e+02,2.202273023417977527e+01,2.202063628283406516e+01,2.202329890313498595e+01,3.013640036324261571e-04,2.202303159818340816e+01,2.202242887017614237e+01,2.202277748047682948e+01,9.722650309037971970e-05,2.845932770069167783e-02,1.383974976143396152e+00
8.800000000000000000e+02,2.819000000000003183e+02,2.202273043485244131e+01,2.202065109838324375e+01,2.202329600103746543e+01,2.993255056163210805e-04,2.202302976035805671e+01,2.202243110934682591e+01,2.202277748047682948e+01,9.655376554890808831e-05,2.846441582344439586e-02,1.384258893014792102e+00
8.810000000000000000e+02,2.824000000000003183e+02,2.202273063475967163e+01,2.202066581161735925e+01,2.202329311401538448e+01,2.972935954712197112e-04,2.202302792835514111e+01,2.202243334116420215e+01,2.202277748047682948e+01,9.588567388206235592e-05,2.846947026431406388e-02,1.384540827171018451e+00
8.820000000000000000e+02,2.829000000000003183e+02,2.202273083390352326e+01,2.202068042322907360e+01,2.202329024199857344e+01,2.952903274633915539e-04,2.202302612423098793e+01,2.202243554357605859e+01,2.202277748047682948e+01,9.522219663777304450e-05,2.847449125802836364e-02,1.384820792288738334e+00
8.830000000000000000e+02,2.834000000000003183e+02,2.202273103228668205e+01,2.202069493390603938e+01,2.202328738491728899e+01,2.932763810277648703e-04,2.202302430866771132e+01,2.202243775590565278e+01,2.202277748047682948e+01,9.456330259143179233e-05,2.847947903760040395e-02,1.385098801951352154e+00
8.840000000000000000e+02,2.839000000000003183e+02,2.202273122991098120e+01,2.202070934433236360e+01,2.202328454270310587e+01,2.912907740113701181e-04,2.202302252068499300e+01,2.202243993913696940e+01,2.202277748047682948e+01,9.390896067942759251e-05,2.848443383428863815e-02,1.385374869649890872e+00
8.850000000000000000e+02,2.844000000000003183e+02,2.202273142677906392e+01,2.202072365518724339e+01,2.202328171528629142e+01,2.893159088265536230e-04,2.202302074268789056e+01,2.202244211087023729e+01,2.202277748047682948e+01,9.325914006109359202e-05,2.848935587764670624e-02,1.385649008783283787e+00
8.860000000000000000e+02,2.849000000000003183e+02,2.202273162289327502e+01,2.202073786714546344e+01,2.202327890259808285e+01,2.873488441349706778e-04,2.202301897173741096e+01,2.202244427404913907e+01,2.202277748047682948e+01,9.261381009612237446e-05,2.849424539556156752e-02,1.385921232658934743e+00
8.870000000000000000e+02,2.854000000000003183e+02,2.202273181825554360e+01,2.202075198087802832e+01,2.202327610456967477e+01,2.854121286471300286e-04,2.202301723038419112e+01,2.202244640612689608e+01,2.202277748047682948e+01,9.197294031585093329e-05,2.849910261420776636e-02,1.386191554493736877e+00
8.880000000000000000e+02,2.859000000000003183e+02,2.202273201286865145e+01,2.202076599705118909e+01,2.202327332113326719e+01,2.834746170159925830e-04,2.202301548748566873e+01,2.202244853825163418e+01,2.202277748047682948e+01,9.133650046746240173e-05,2.850392775808392384e-02,1.386459987414344619e+00
8.890000000000000000e+02,2.864000000000003183e+02,2.202273220673445309e+01,2.202077991632750198e+01,2.202327055222021812e+01,2.815584975444245549e-04,2.202301376523199750e+01,2.202245064823690868e+01,2.202277748047682948e+01,9.070446046591265046e-05,2.850872105006001245e-02,1.386726544457775656e+00
8.900000000000000000e+02,2.869000000000003183e+02,2.202273239985566278e+01,2.202079373936467732e+01,2.202326779776327470e+01,2.796453017301965701e-04,2.202301204515739386e+01,2.202245275455393170e+01,2.202277748047682948e+01,9.007679044619800737e-05,2.851348271133595166e-02,1.386991238572304885e+00
8.910000000000000000e+02,2.874000000000003183e+02,2.202273259223429491e+01,2.202080746681543033e+01,2.202326505769450549e+01,2.777540290846635079e-04,2.202301034626337994e+01,2.202245483820520988e+01,2.202277748047682948e+01,8.945346077013062664e-05,2.851821296150472765e-02,1.387254082617803030e+00
8.920000000000000000e+02,2.879000000000003183e+02,2.202273278387259836e+01,2.202082109933095921e+01,2.202326233194635918e+01,2.758894229557555706e-04,2.202300867329555345e+01,2.202245689444964327e+01,2.202277748047682948e+01,8.883444186840634975e-05,2.852291201852234087e-02,1.387515089366146981e+00
8.930000000000000000e+02,2.884000000000003183e+02,2.202273297477334069e+01,2.202083463755520398e+01,2.202325962045195951e+01,2.740052941478475349e-04,2.202300698006748902e+01,2.202245896947919235e+01,2.202277748047682948e+01,8.821970450129764838e-05,2.852758009873680028e-02,1.387774271502470569e+00
8.940000000000000000e+02,2.889000000000003183e+02,2.202273316493815969e+01,2.202084808212966749e+01,2.202325692314500216e+01,2.721631730680939979e-04,2.202300532811122835e+01,2.202246100176509103e+01,2.202277748047682948e+01,8.760921953974252639e-05,2.853221741693504412e-02,1.388031641625081303e+00
8.950000000000000000e+02,2.894000000000003183e+02,2.202273335436998281e+01,2.202086143369128024e+01,2.202325423995853981e+01,2.702972908198659281e-04,2.202300365166080098e+01,2.202246305707916463e+01,2.202277748047682948e+01,8.700295806229776767e-05,2.853682418629243864e-02,1.388287212246497981e+00
8.960000000000000000e+02,2.899000000000003183e+02,2.202273354307058284e+01,2.202087469287315002e+01,2.202325157082575657e+01,2.684689142098414067e-04,2.202300201198479357e+01,2.202246507415637211e+01,2.202277748047682948e+01,8.640089132110043602e-05,2.854140061843330953e-02,1.388540995793499100e+00
8.970000000000000000e+02,2.904000000000003183e+02,2.202273373104231169e+01,2.202088786030382295e+01,2.202324891568130028e+01,2.666585725748314814e-04,2.202300038961488582e+01,2.202246707246973756e+01,2.202277748047682948e+01,8.580299077542242808e-05,2.854594692342056136e-02,1.388793004608295911e+00
8.980000000000000000e+02,2.909000000000003183e+02,2.202273391828758875e+01,2.202090093660814318e+01,2.202324627445885952e+01,2.648554057876983492e-04,2.202299877369337722e+01,2.202246906288180028e+01,2.202277748047682948e+01,8.520922805263106360e-05,2.855046330977495384e-02,1.389043250948772679e+00
8.990000000000000000e+02,2.914000000000003183e+02,2.202273410480878368e+01,2.202091392240691192e+01,2.202324364709334503e+01,2.630536985224514869e-04,2.202299715850730522e+01,2.202247105111026215e+01,2.202277748047682948e+01,8.461957496367574795e-05,2.855494998449390615e-02,1.389291746989200771e+00
9.000000000000000000e+02,2.919000000000003183e+02,2.202273429060779364e+01,2.202092681831663512e+01,2.202324103351875806e+01,2.612849986562049598e-04,2.202299557560645127e+01,2.202247300560913601e+01,2.202277748047682948e+01,8.403400351454174137e-05,2.855940715305569158e-02,1.389538504820629017e+00
9.010000000000000000e+02,2.924000000000003183e+02,2.202273447568738263e+01,2.202093962494932100e+01,2.202323843367052802e+01,2.595046686727706651e-04,2.202299398035605549e+01,2.202247497101870977e+01,2.202277748047682948e+01,8.345248591544539957e-05,2.856383501941559683e-02,1.389783536451322465e+00
9.020000000000000000e+02,2.929000000000003183e+02,2.202273466004933766e+01,2.202095234291506998e+01,2.202323584748377527e+01,2.577601249729487092e-04,2.202299242017431169e+01,2.202247689992436364e+01,2.202277748047682948e+01,8.287499446323186184e-05,2.856823378606654362e-02,1.390026853808083773e+00
9.030000000000000000e+02,2.934000000000003183e+02,2.202273484369622381e+01,2.202096497281735665e+01,2.202323327489352067e+01,2.560085342942050764e-04,2.202299085223051733e+01,2.202247883516193028e+01,2.202277748047682948e+01,8.230150175560801994e-05,2.857260365399104038e-02,1.390268468735790020e+00
9.040000000000000000e+02,2.939000000000003183e+02,2.202273502663039295e+01,2.202097751525743874e+01,2.202323071583586511e+01,2.542684897539264723e-04,2.202298929512014780e+01,2.202248075814063810e+01,2.202277748047682948e+01,8.173198049094441086e-05,2.857694482270490069e-02,1.390508392998557996e+00
9.050000000000000000e+02,2.944000000000003183e+02,2.202273520885355396e+01,2.202098997083218634e+01,2.202322817024639434e+01,2.525593137093999478e-04,2.202298776816726189e+01,2.202248264953984602e+01,2.202277748047682948e+01,8.116640356684177093e-05,2.858125749027388973e-02,1.390746638280078606e+00
9.060000000000000000e+02,2.949000000000003183e+02,2.202273539036850281e+01,2.202100234013482094e+01,2.202322563806139755e+01,2.508462870917366585e-04,2.202298623665559418e+01,2.202248454408141143e+01,2.202277748047682948e+01,8.060474404657637457e-05,2.858554185332432343e-02,1.390983216184241700e+00
9.070000000000000000e+02,2.954000000000003183e+02,2.202273557117742797e+01,2.202101462375456009e+01,2.202322311921720299e+01,2.491390584061170207e-04,2.202298471023583559e+01,2.202248643211902035e+01,2.202277748047682948e+01,8.004697517523214946e-05,2.858979810701230140e-02,1.391218138235751356e+00
9.080000000000000000e+02,2.959000000000003183e+02,2.202273575128215910e+01,2.202102682227580743e+01,2.202322061365064343e+01,2.474721377834157446e-04,2.202298322341994208e+01,2.202248827914437612e+01,2.202277748047682948e+01,7.949307041648153045e-05,2.859402644509554878e-02,1.391451415880444520e+00
9.090000000000000000e+02,2.964000000000003183e+02,2.202273593068535362e+01,2.202103893628081366e+01,2.202321812129814305e+01,2.457994029706985265e-04,2.202298173008832549e+01,2.202249013128238175e+01,2.202277748047682948e+01,7.894300333175690090e-05,2.859822705991705780e-02,1.391683060485901624e+00
9.100000000000000000e+02,2.969000000000003183e+02,2.202273610938928883e+01,2.202105096634738501e+01,2.202321564209749738e+01,2.441227651108699695e-04,2.202298023215439926e+01,2.202249198662417840e+01,2.202277748047682948e+01,7.839674768430188168e-05,2.860240014241324791e-02,1.391913083342185553e+00
9.110000000000000000e+02,2.974000000000003183e+02,2.202273628739580857e+01,2.202106291304885488e+01,2.202321317598535799e+01,2.424775826054644987e-04,2.202297876497841500e+01,2.202249380981320215e+01,2.202277748047682948e+01,7.785427744046193835e-05,2.860654588212102611e-02,1.392141495661835204e+00
9.120000000000000000e+02,2.979000000000003183e+02,2.202273646470749924e+01,2.202107477695586013e+01,2.202321072289982595e+01,2.408307673158616028e-04,2.202297729547481353e+01,2.202249563394018494e+01,2.202277748047682948e+01,7.731556668902438807e-05,2.861066446719929060e-02,1.392368308581262593e+00
9.130000000000000000e+02,2.984000000000003183e+02,2.202273664132635744e+01,2.202108655863431252e+01,2.202320828277844456e+01,2.391962175670100401e-04,2.202297583754392463e+01,2.202249744510879026e+01,2.202277748047682948e+01,7.678058973333212126e-05,2.861475608444362731e-02,1.392593533160239927e+00
9.140000000000000000e+02,2.989000000000003183e+02,2.202273681725481325e+01,2.202109825864742021e+01,2.202320585555970567e+01,2.375755776057815786e-04,2.202297439283242042e+01,2.202249924167720607e+01,2.202277748047682948e+01,7.624932099949248432e-05,2.861882091928876284e-02,1.392817180383250975e+00
9.150000000000000000e+02,2.994000000000003183e+02,2.202273699249465366e+01,2.202110987755420979e+01,2.202320344118117035e+01,2.359879239417240484e-04,2.202297298041859364e+01,2.202250100457071369e+01,2.202277748047682948e+01,7.572173510348643955e-05,2.862285915580959489e-02,1.393039261159546571e+00
9.160000000000000000e+02,2.999000000000003183e+02,2.202273716704871376e+01,2.202112141590925631e+01,2.202320103958193798e+01,2.343883414518117098e-04,2.202297155539016416e+01,2.202250277870726336e+01,2.202277748047682948e+01,7.519780686342888607e-05,2.862687097674741429e-02,1.393259786323592264e+00
9.170000000000000000e+02,3.004000000000003183e+02,2.202273734091885160e+01,2.202113287426540467e+01,2.202319865070125005e+01,2.327961050284295689e-04,2.202297013702387929e+01,2.202250454481382391e+01,2.202277748047682948e+01,7.467751117599751671e-05,2.863085656351832195e-02,1.393478766636230937e+00
9.180000000000000000e+02,3.009000000000003183e+02,2.202273751410731606e+01,2.202114425316985091e+01,2.202319627447743144e+01,2.312133913637602167e-04,2.202296872749867873e+01,2.202250630071595339e+01,2.202277748047682948e+01,7.416082319436878535e-05,2.863481609622771373e-02,1.393696212784187427e+00
9.190000000000000000e+02,3.014000000000003183e+02,2.202273768661626363e+01,2.202115555316691697e+01,2.202319391084988709e+01,2.296598249789269194e-04,2.202296734644124143e+01,2.202250802679128583e+01,2.202277748047682948e+01,7.364771820222697370e-05,2.863874975365362022e-02,1.393912135381386364e+00
9.200000000000000000e+02,3.019000000000003183e+02,2.202273785844786858e+01,2.202116677479845208e+01,2.202319155975835230e+01,2.281130634753386220e-04,2.202296597151134350e+01,2.202250974538439365e+01,2.202277748047682948e+01,7.313817159553506655e-05,2.864265771329340543e-02,1.394126544969061632e+00
9.210000000000000000e+02,3.024000000000003183e+02,2.202273802960448279e+01,2.202117791860132101e+01,2.202318922114261568e+01,2.265743401858366429e-04,2.202296460394466848e+01,2.202251145526429710e+01,2.202277748047682948e+01,7.263215899658799555e-05,2.864654015134851864e-02,1.394339452016338132e+00
9.220000000000000000e+02,3.029000000000003183e+02,2.202273820008842975e+01,2.202118898510893885e+01,2.202318689494243031e+01,2.250268087725280041e-04,2.202296322689720398e+01,2.202251317327965552e+01,2.202277748047682948e+01,7.212965618432231913e-05,2.865039724274624430e-02,1.394550866920682086e+00
9.230000000000000000e+02,3.034000000000003183e+02,2.202273836990156042e+01,2.202119997485201353e+01,2.202318458109834509e+01,2.234996154334062456e-04,2.202296186951699397e+01,2.202251487028612686e+01,2.202277748047682948e+01,7.163063906060046222e-05,2.865422916114657506e-02,1.394760800008406409e+00
9.240000000000000000e+02,3.039000000000003183e+02,2.202273853904599576e+01,2.202121088835695772e+01,2.202318227955073837e+01,2.220099273796540353e-04,2.202296054897337640e+01,2.202251652911861513e+01,2.202277748047682948e+01,7.113508372232063689e-05,2.865803607894806468e-02,1.394969261535343064e+00
9.250000000000000000e+02,3.044000000000003183e+02,2.202273870752456375e+01,2.202122172614753381e+01,2.202317999024002049e+01,2.204798243445063263e-04,2.202295918734890989e+01,2.202251822770021761e+01,2.202277748047682948e+01,7.064296638672580228e-05,2.866181816730884943e-02,1.395176261686744690e+00
9.260000000000000000e+02,3.049000000000003183e+02,2.202273887533850782e+01,2.202123248874303130e+01,2.202317771310758232e+01,2.190154954386869322e-04,2.202295789083394695e+01,2.202251985984306870e+01,2.202277748047682948e+01,7.015426347416069445e-05,2.866557559614282130e-02,1.395381810578525617e+00
9.270000000000000000e+02,3.054000000000003183e+02,2.202273904249060266e+01,2.202124317665996500e+01,2.202317544809447369e+01,2.175418163601698358e-04,2.202295658430696434e+01,2.202252150067424097e+01,2.202277748047682948e+01,6.966895153096099621e-05,2.866930853412502644e-02,1.395585918257076452e+00
9.280000000000000000e+02,3.059000000000003183e+02,2.202273920898331028e+01,2.202125379041202180e+01,2.202317319514186167e+01,2.160445738931909246e-04,2.202295525355720329e+01,2.202252316440941726e+01,2.202277748047682948e+01,6.918700723187304596e-05,2.867301714873933191e-02,1.395788594700383856e+00
9.290000000000000000e+02,3.064000000000003183e+02,2.202273937481795585e+01,2.202126433050773002e+01,2.202317095419181925e+01,2.145993904226806723e-04,2.202295397420837730e+01,2.202252477542753439e+01,2.202277748047682948e+01,6.870840748587977596e-05,2.867670160622870848e-02,1.395989849817549144e+00
9.300000000000000000e+02,3.069000000000003183e+02,2.202273953999740996e+01,2.202127479745323768e+01,2.202316872518572666e+01,2.131406612629962733e-04,2.202295268065867262e+01,2.202252639933614731e+01,2.202277748047682948e+01,6.823312931004850413e-05,2.868036207166058810e-02,1.396189693450387903e+00
9.310000000000000000e+02,3.074000000000003183e+02,2.202273970452342766e+01,2.202128519175276367e+01,2.202316650806609744e+01,2.116967289708844026e-04,2.202295140125239925e+01,2.202252800779445607e+01,2.202277748047682948e+01,6.776114980904329407e-05,2.868399870889525374e-02,1.396388135373026751e+00
9.320000000000000000e+02,3.079000000000003183e+02,2.202273986839838216e+01,2.202129551390460449e+01,2.202316430277525683e+01,2.102578128333287377e-04,2.202295012621121373e+01,2.202252961058555059e+01,2.202277748047682948e+01,6.729244635644857986e-05,2.868761168060523017e-02,1.396585185292730680e+00
9.330000000000000000e+02,3.084000000000003183e+02,2.202274003162423099e+01,2.202130576440538690e+01,2.202316210925602391e+01,2.088469630341872256e-04,2.202294887858726469e+01,2.202253118466119730e+01,2.202277748047682948e+01,6.682699640166916771e-05,2.869120114832199656e-02,1.396780852850278754e+00
9.340000000000000000e+02,3.089000000000003183e+02,2.202274019420311646e+01,2.202131594374788293e+01,2.202315992745067064e+01,2.074472287266365699e-04,2.202294764143184480e+01,2.202253274697438812e+01,2.202277748047682948e+01,6.636477756914205305e-05,2.869476727237046249e-02,1.396975147620417301e+00
9.350000000000000000e+02,3.094000000000003183e+02,2.202274035613740466e+01,2.202132605242156060e+01,2.202315775730251701e+01,2.060553614111872102e-04,2.202294641149881471e+01,2.202253430077599461e+01,2.202277748047682948e+01,6.590576763333176407e-05,2.869831021195040979e-02,1.397168079112372618e+00
9.360000000000000000e+02,3.099000000000003183e+02,2.202274051742933381e+01,2.202133609091258037e+01,2.202315559875474094e+01,2.046409743308191971e-04,2.202294515840366529e+01,2.202253587645500232e+01,2.202277748047682948e+01,6.544994451889174514e-05,2.870183012511508258e-02,1.397359656769952441e+00
9.370000000000000000e+02,3.104000000000003183e+02,2.202274067808054170e+01,2.202134605970502435e+01,2.202315345175148309e+01,2.032747387800002889e-04,2.202294395281932182e+01,2.202253740334176157e+01,2.202277748047682948e+01,6.499728624484760967e-05,2.870532716875310447e-02,1.397549889972615533e+00
9.380000000000000000e+02,3.109000000000003183e+02,2.202274083809362182e+01,2.202135595927821754e+01,2.202315131623513267e+01,2.019047144439180177e-04,2.202294274280806619e+01,2.202253893337917745e+01,2.202277748047682948e+01,6.454777104623241307e-05,2.870880149865794040e-02,1.397738788035421065e+00
9.390000000000000000e+02,3.114000000000003183e+02,2.202274099747034342e+01,2.202136579010836570e+01,2.202314919215118394e+01,2.005570534794992826e-04,2.202294155452382185e+01,2.202254044041686498e+01,2.202277748047682948e+01,6.410137729971810859e-05,2.871225326947703105e-02,1.397926360209560404e+00
9.400000000000000000e+02,3.119000000000003183e+02,2.202274115621333550e+01,2.202137555267002611e+01,2.202314707944287875e+01,1.991810569191856896e-04,2.202294033727025635e+01,2.202254197515641465e+01,2.202277748047682948e+01,6.365808345682914078e-05,2.871568263477168939e-02,1.398112615682910009e+00
9.410000000000000000e+02,3.124000000000003183e+02,2.202274131432428561e+01,2.202138524743268633e+01,2.202314497805448568e+01,1.978222199626534562e-04,2.202293913654424884e+01,2.202254349210432238e+01,2.202277748047682948e+01,6.321786819929354638e-05,2.871908974697402056e-02,1.398297563580264136e+00
9.420000000000000000e+02,3.129000000000003183e+02,2.202274147180526143e+01,2.202139487486387637e+01,2.202314288793164110e+01,1.964898692224414966e-04,2.202293796167448292e+01,2.202254498193603993e+01,2.202277748047682948e+01,6.278071029772663370e-05,2.872247475743732251e-02,1.398481212963981868e+00
9.430000000000000000e+02,3.134000000000003183e+02,2.202274162865866813e+01,2.202140443542804249e+01,2.202314080901855675e+01,1.951633809985152770e-04,2.202293679203966548e+01,2.202254646527767079e+01,2.202277748047682948e+01,6.234658866276947872e-05,2.872583781642798484e-02,1.398663572834215385e+00
9.440000000000000000e+02,3.139000000000003183e+02,2.202274178488643841e+01,2.202141392958571586e+01,2.202313874126025794e+01,1.938455750745093594e-04,2.202293563046151448e+01,2.202254793931136234e+01,2.202277748047682948e+01,6.191548238283772765e-05,2.872917907312891664e-02,1.398844652129550337e+00
9.450000000000000000e+02,3.144000000000003183e+02,2.202274194049066480e+01,2.202142335779540616e+01,2.202313668460252316e+01,1.925387753174310167e-04,2.202293447926598091e+01,2.202254940171534869e+01,2.202277748047682948e+01,6.148737063813808986e-05,2.873249867565828494e-02,1.399024459727212344e+00
9.460000000000000000e+02,3.149000000000003183e+02,2.202274209547342920e+01,2.202143272051133494e+01,2.202313463899050916e+01,1.912505515939984908e-04,2.202293334602502384e+01,2.202255084492183457e+01,2.202277748047682948e+01,6.106223280359049811e-05,2.873579677107005598e-02,1.399203004443512199e+00
9.470000000000000000e+02,3.154000000000003183e+02,2.202274224983712259e+01,2.202144201818574842e+01,2.202313260437051312e+01,1.899402525080418611e-04,2.202293219008963021e+01,2.202255230958461496e+01,2.202277748047682948e+01,6.064004834380874894e-05,2.873907350536540270e-02,1.399380295034442057e+00
9.480000000000000000e+02,3.159000000000003183e+02,2.202274240358331170e+01,2.202145125126678238e+01,2.202313058068793694e+01,1.886786623145107560e-04,2.202293108224562701e+01,2.202255372492099639e+01,2.202277748047682948e+01,6.022079691005386570e-05,2.874232902350512195e-02,1.399556340195765802e+00
9.490000000000000000e+02,3.164000000000003183e+02,2.202274255671440528e+01,2.202146042020127581e+01,2.202312856788952544e+01,1.874146046104727494e-04,2.202292997131901586e+01,2.202255514210979470e+01,2.202277748047682948e+01,5.980445821246864490e-05,2.874556346940691787e-02,1.399731148563729599e+00
9.500000000000000000e+02,3.169000000000003183e+02,2.202274270923254562e+01,2.202146952543118630e+01,2.202312656592108553e+01,1.861444783112925494e-04,2.202292885371085518e+01,2.202255656475423606e+01,2.202277748047682948e+01,5.939101218284951111e-05,2.874877698595762823e-02,1.399904728715572144e+00
9.510000000000000000e+02,3.174000000000003183e+02,2.202274286113972579e+01,2.202147856739657072e+01,2.202312457473009744e+01,1.848863322176632826e-04,2.202292774747194315e+01,2.202255797480750843e+01,2.202277748047682948e+01,5.898043883929908167e-05,2.875196971502497548e-02,1.400077089169145417e+00
9.520000000000000000e+02,3.179000000000003183e+02,2.202274301243793886e+01,2.202148754653434182e+01,2.202312259426277663e+01,1.836426620933917779e-04,2.202292665510003289e+01,2.202255936977584483e+01,2.202277748047682948e+01,5.857271834268813613e-05,2.875514179747300572e-02,1.400248238384477428e+00
9.530000000000000000e+02,3.184000000000003183e+02,2.202274316312931290e+01,2.202149646327876908e+01,2.202312062446677743e+01,1.823912669107110175e-04,2.202292555439622390e+01,2.202256077186240191e+01,2.202277748047682948e+01,5.816783097390950188e-05,2.875829337314133802e-02,1.400418184763101426e+00
9.540000000000000000e+02,3.189000000000003183e+02,2.202274331321605771e+01,2.202150531806019629e+01,2.202311866528911821e+01,1.811550961397190252e-04,2.202292446831219763e+01,2.202256215811991780e+01,2.202277748047682948e+01,5.776575719211458475e-05,2.876142458088577075e-02,1.400586936649317771e+00
9.550000000000000000e+02,3.194000000000003183e+02,2.202274346269986793e+01,2.202151411130759939e+01,2.202311671667759185e+01,1.799442590281370713e-04,2.202292340695889550e+01,2.202256351844084037e+01,2.202277748047682948e+01,5.736647751856295286e-05,2.876453555856059441e-02,1.400754502329660145e+00
9.560000000000000000e+02,3.199000000000003183e+02,2.202274361158304927e+01,2.202152284344551347e+01,2.202311477857968214e+01,1.787255270487664945e-04,2.202292233711009928e+01,2.202256488605599927e+01,2.202277748047682948e+01,5.696997267616415713e-05,2.876762644303627534e-02,1.400920890034297095e+00
9.570000000000000000e+02,3.204000000000003183e+02,2.202274375986768717e+01,2.202153151489710226e+01,2.202311285094371129e+01,1.775227855462038220e-04,2.202292128265323257e+01,2.202256623708214178e+01,2.202277748047682948e+01,5.657622345009721972e-05,2.877069737022650703e-02,1.401086107936709180e+00
9.580000000000000000e+02,3.209000000000003183e+02,2.202274390755566458e+01,2.202154012608060896e+01,2.202311093371771733e+01,1.763394853220736193e-04,2.202292024704098594e+01,2.202256756807034321e+01,2.202277748047682948e+01,5.618521084896935204e-05,2.877374847506840305e-02,1.401250164154335787e+00
9.590000000000000000e+02,3.214000000000003183e+02,2.202274405464921614e+01,2.202154867741385758e+01,2.202310902685005800e+01,1.751458322802087314e-04,2.202291920048149620e+01,2.202256890881693607e+01,2.202277748047682948e+01,5.579691590042348923e-05,2.877677989151252239e-02,1.401413066748742331e+00
9.600000000000000000e+02,3.219000000000003183e+02,2.202274420115029230e+01,2.202155716931045148e+01,2.202310713028959910e+01,1.739495296903488043e-04,2.202291815067998115e+01,2.202257025162060344e+01,2.202277748047682948e+01,5.541131982375070968e-05,2.877979175258071898e-02,1.401574823726397190e+00
9.610000000000000000e+02,3.224000000000003183e+02,2.202274434706074757e+01,2.202156560218153913e+01,2.202310524398530589e+01,1.728037617086204051e-04,2.202291715082245460e+01,2.202257154329904054e+01,2.202277748047682948e+01,5.502840394971416195e-05,2.878278419035896693e-02,1.401735443038707674e+00
9.620000000000000000e+02,3.229000000000003183e+02,2.202274449238293030e+01,2.202157397643528114e+01,2.202310336788588074e+01,1.716272402227375779e-04,2.202291611962315443e+01,2.202257286514270618e+01,2.202277748047682948e+01,5.464814974474710879e-05,2.878575733595830494e-02,1.401894932582466335e+00
9.630000000000000000e+02,3.234000000000003183e+02,2.202274463711870212e+01,2.202158229247826426e+01,2.202310150194129079e+01,1.704720031070854611e-04,2.202291510912180783e+01,2.202257416511559640e+01,2.202277748047682948e+01,5.427053874674753837e-05,2.878871131958440563e-02,1.402053300200279962e+00
9.640000000000000000e+02,3.239000000000003183e+02,2.202274478127017687e+01,2.202159055071183147e+01,2.202309964610026682e+01,1.693088837013906410e-04,2.202291409015387913e+01,2.202257547238647462e+01,2.202277748047682948e+01,5.389555273172172547e-05,2.879164627051145064e-02,1.402210553680909300e+00
9.650000000000000000e+02,3.244000000000003183e+02,2.202274492483912027e+01,2.202159875153665780e+01,2.202309780031276176e+01,1.681709659479340097e-04,2.202291309580506962e+01,2.202257675387317093e+01,2.202277748047682948e+01,5.352317350600406797e-05,2.879456231710164280e-02,1.402366700759679841e+00
9.660000000000000000e+02,3.249000000000003183e+02,2.202274506782778829e+01,2.202160689535044469e+01,2.202309596452920815e+01,1.670391459342848229e-04,2.202291210697372392e+01,2.202257802868185266e+01,2.202277748047682948e+01,5.315338301095380824e-05,2.879745958678302242e-02,1.402521749118611716e+00
9.670000000000000000e+02,3.254000000000003183e+02,2.202274521023803899e+01,2.202161498254795902e+01,2.202309413869922494e+01,1.659123864978583691e-04,2.202291112262453510e+01,2.202257929785154289e+01,2.202277748047682948e+01,5.278616332118046524e-05,2.880033820610847228e-02,1.402675706387210841e+00
9.680000000000000000e+02,3.259000000000003183e+02,2.202274535207191519e+01,2.202162301352136708e+01,2.202309232277354312e+01,1.648096753559629671e-04,2.202291016174727289e+01,2.202258054239655749e+01,2.202277748047682948e+01,5.242149662937975604e-05,2.880319830070591364e-02,1.402828580142569281e+00
9.690000000000000000e+02,3.264000000000003183e+02,2.202274549333150233e+01,2.202163098865949920e+01,2.202309051670280837e+01,1.636965080004595821e-04,2.202290918983950263e+01,2.202258179682350203e+01,2.202277748047682948e+01,5.205936527972687363e-05,2.880603999533645071e-02,1.402980377909510024e+00
9.700000000000000000e+02,3.269000000000003183e+02,2.202274563401882190e+01,2.202163890834999194e+01,2.202308872043711574e+01,1.625711450005082900e-04,2.202290820516382297e+01,2.202258306287382084e+01,2.202277748047682948e+01,5.169975167060049246e-05,2.880886341386165034e-02,1.403131107161380786e+00
9.710000000000000000e+02,3.274000000000003183e+02,2.202274577413551526e+01,2.202164677297615114e+01,2.202308693392831174e+01,1.615061609287142921e-04,2.202290728029644384e+01,2.202258426797458668e+01,2.202277748047682948e+01,5.134263839702833980e-05,2.881166867927112754e-02,1.403280775320103757e+00
9.720000000000000000e+02,3.279000000000003183e+02,2.202274591368414747e+01,2.202165458291999656e+01,2.202308515712721260e+01,1.603879237233231544e-04,2.202290630160787188e+01,2.202258552576042305e+01,2.202277748047682948e+01,5.098800811243596888e-05,2.881445591367819137e-02,1.403429389756655876e+00
9.730000000000000000e+02,3.284000000000003183e+02,2.202274605266602236e+01,2.202166233856070932e+01,2.202308338998546589e+01,1.593325460758324597e-04,2.202290538521209839e+01,2.202258672011994634e+01,2.202277748047682948e+01,5.063584359914356960e-05,2.881722523834354469e-02,1.403576957791234037e+00
9.740000000000000000e+02,3.289000000000003183e+02,2.202274619108366593e+01,2.202167004027413810e+01,2.202308163245441364e+01,1.582489005556730497e-04,2.202290443998422020e+01,2.202258794218311166e+01,2.202277748047682948e+01,5.028612779078948529e-05,2.881997677365481098e-02,1.403723486694040457e+00
9.750000000000000000e+02,3.294000000000003183e+02,2.202274632893889716e+01,2.202167768843460394e+01,2.202307988448620435e+01,1.571763576202575455e-04,2.202290350529651874e+01,2.202258915258127558e+01,2.202277748047682948e+01,4.993884369037961921e-05,2.882271063915856080e-02,1.403868983684998017e+00
9.760000000000000000e+02,3.299000000000003183e+02,2.202274646623357057e+01,2.202168528341317710e+01,2.202307814603276981e+01,1.561117942508710829e-04,2.202290257802782136e+01,2.202259035443931978e+01,2.202277748047682948e+01,4.959397444852765781e-05,2.882542695354438356e-02,1.404013455934559618e+00
9.770000000000000000e+02,3.304000000000003183e+02,2.202274660296955133e+01,2.202169282557857244e+01,2.202307641704633312e+01,1.550683403021098827e-04,2.202290167130985310e+01,2.202259153462924957e+01,2.202277748047682948e+01,4.925150332280240207e-05,2.882812583468400899e-02,1.404156910563923111e+00
9.780000000000000000e+02,3.309000000000003183e+02,2.202274673914905989e+01,2.202170031529765737e+01,2.202307469747974977e+01,1.540292608695615197e-04,2.202290076840992938e+01,2.202259270988819040e+01,2.202277748047682948e+01,4.891141365465906913e-05,2.883080739960003358e-02,1.404299354645289766e+00
9.790000000000000000e+02,3.314000000000003183e+02,2.202274687477393655e+01,2.202170775293359384e+01,2.202307298728501550e+01,1.529892447067747767e-04,2.202289986401864397e+01,2.202259388552922914e+01,2.202277748047682948e+01,4.857368895380956752e-05,2.883347176449936253e-02,1.404440795202126280e+00
9.800000000000000000e+02,3.319000000000003183e+02,2.202274700984621703e+01,2.202171513884799836e+01,2.202307128641519185e+01,1.519442850493334693e-04,2.202289895413126786e+01,2.202259506556116619e+01,2.202277748047682948e+01,4.823831280014000535e-05,2.883611904474631116e-02,1.404581239210066945e+00
9.810000000000000000e+02,3.324000000000003183e+02,2.202274714436764924e+01,2.202172247340002542e+01,2.202306959482366366e+01,1.509274932697146794e-04,2.202289807186091863e+01,2.202259621687437985e+01,2.202277748047682948e+01,4.790526888533122623e-05,2.883874935492403146e-02,1.404720693596059444e+00
9.820000000000000000e+02,3.329000000000003183e+02,2.202274727834031154e+01,2.202172975694481138e+01,2.202306791246369855e+01,1.498988442411468335e-04,2.202289717718455364e+01,2.202259737949606944e+01,2.202277748047682948e+01,4.757454108351694252e-05,2.884136280877581948e-02,1.404859165240210706e+00
9.830000000000000000e+02,3.334000000000003183e+02,2.202274741176610817e+01,2.202173698983864369e+01,2.202306623928889806e+01,1.488852863709524998e-04,2.202289629705247975e+01,2.202259852647973659e+01,2.202277748047682948e+01,4.724611321656321458e-05,2.884395951927016394e-02,1.404996660974729972e+00
9.840000000000000000e+02,3.339000000000003183e+02,2.202274754464682616e+01,2.202174417243107385e+01,2.202306457525239125e+01,1.479048203837469370e-04,2.202289544946721023e+01,2.202259963982644209e+01,2.202277748047682948e+01,4.691996941219873777e-05,2.884653959856720018e-02,1.405133187585168253e+00
9.850000000000000000e+02,3.344000000000003183e+02,2.202274767698453672e+01,2.202175130507222178e+01,2.202306292030856838e+01,1.469187486076416747e-04,2.202289459573314545e+01,2.202260075823592800e+01,2.202277748047682948e+01,4.659609377234103325e-05,2.884910315802917055e-02,1.405268751810394567e+00
9.860000000000000000e+02,3.349000000000003183e+02,2.202274780878135374e+01,2.202175838810878616e+01,2.202306127441137207e+01,1.459118583996403019e-04,2.202289372063975392e+01,2.202260189692295356e+01,2.202277748047682948e+01,4.627447055425872984e-05,2.885165030825446661e-02,1.405403360342693198e+00
9.870000000000000000e+02,3.354000000000003183e+02,2.202274794003870539e+01,2.202176542188528074e+01,2.202305963751527429e+01,1.449599204511914277e-04,2.202289289995915667e+01,2.202260298011825412e+01,2.202277748047682948e+01,4.595508411443223967e-05,2.885418115904546735e-02,1.405537019828602130e+00
9.880000000000000000e+02,3.359000000000003183e+02,2.202274807075904661e+01,2.202177240674356895e+01,2.202305800957430293e+01,1.439544430042433262e-04,2.202289202520205080e+01,2.202260411631604242e+01,2.202277748047682948e+01,4.563791892968667446e-05,2.885669581943345677e-02,1.405669736868752517e+00
9.890000000000000000e+02,3.364000000000003183e+02,2.202274820094395835e+01,2.202177934302347495e+01,2.202305639054387498e+01,1.429746430101355649e-04,2.202289117558696674e+01,2.202260522630094997e+01,2.202277748047682948e+01,4.532295956944479455e-05,2.885919439770368022e-02,1.405801518018502394e+00
9.900000000000000000e+02,3.369000000000003183e+02,2.202274833059529868e+01,2.202178623106305366e+01,2.202305478037842335e+01,1.420361767303040363e-04,2.202289036677202816e+01,2.202260629441856921e+01,2.202277748047682948e+01,4.501019068346671513e-05,2.886167700135107081e-02,1.405932369787979752e+00
9.910000000000000000e+02,3.374000000000003183e+02,2.202274845971509976e+01,2.202179307119618912e+01,2.202305317903348580e+01,1.410698000003182022e-04,2.202288952951510126e+01,2.202260738991509825e+01,2.202277748047682948e+01,4.469959711090217951e-05,2.886414373713335618e-02,1.406062298642777542e+00
9.920000000000000000e+02,3.379000000000003183e+02,2.202274858830507753e+01,2.202179986375704956e+01,2.202305158646322170e+01,1.401496279585004684e-04,2.202288873793303736e+01,2.202260843867711770e+01,2.202277748047682948e+01,4.439116367799534051e-05,2.886659471105498462e-02,1.406191311003512245e+00
9.930000000000000000e+02,3.384000000000003183e+02,2.202274871636741338e+01,2.202180660907545828e+01,2.202305000262448686e+01,1.391952817743097206e-04,2.202288791164918891e+01,2.202260952108563785e+01,2.202277748047682948e+01,4.408487540828466669e-05,2.886903002838024992e-02,1.406319413247350880e+00
9.940000000000000000e+02,3.389000000000003183e+02,2.202274884390410747e+01,2.202181330748030064e+01,2.202304842747266989e+01,1.382188062683503259e-04,2.202288706271037455e+01,2.202261062509784040e+01,2.202277748047682948e+01,4.378071736789709086e-05,2.887144979361907018e-02,1.406446611706877459e+00
9.950000000000000000e+02,3.394000000000003183e+02,2.202274897091624695e+01,2.202181995929750968e+01,2.202304686096277564e+01,1.373208462857142698e-04,2.202288629176253210e+01,2.202261165006996180e+01,2.202277748047682948e+01,4.347867475701643492e-05,2.887385411057897047e-02,1.406572912671412157e+00
9.960000000000000000e+02,3.399000000000003183e+02,2.202274909740648923e+01,2.202182656485059908e+01,2.202304530305212538e+01,1.363917377465571250e-04,2.202288548914423671e+01,2.202261270566874174e+01,2.202277748047682948e+01,4.317873288568543368e-05,2.887624308229283510e-02,1.406698322387055722e+00
9.970000000000000000e+02,3.404000000000003183e+02,2.202274922337636553e+01,2.202183312446191366e+01,2.202304375369616452e+01,1.354871570639721787e-04,2.202288471053342889e+01,2.202261373621930218e+01,2.202277748047682948e+01,4.288087711702107292e-05,2.887861681112480206e-02,1.406822847056740988e+00
9.980000000000000000e+02,3.409000000000003183e+02,2.202274934882792579e+01,2.202183963844962733e+01,2.202304221285149310e+01,1.345490709261676376e-04,2.202288389789885059e+01,2.202261479975700098e+01,2.202277748047682948e+01,4.258509300352998010e-05,2.888097539868606303e-02,1.406946492840891461e+00
9.990000000000000000e+02,3.414000000000003183e+02,2.202274947376285752e+01,2.202184610713267432e+01,2.202304068047504160e+01,1.336363453203608673e-04,2.202288311010817878e+01,2.202261583741753626e+01,2.202277748047682948e+01,4.229136606319632181e-05,2.888331894587989682e-02,1.407069265857351370e+00
1.000000000000000000e+03,3.419000000000003183e+02,2.202274959818293709e+01,2.202185253082469885e+01,2.202303915652371558e+01,1.327627802506741838e-04,2.202288236096318741e+01,2.202261683540268677e+01,2.202277748047682948e+01,4.199968205420966935e-05,2.888564755292792260e-02,1.407191172181908367e+00
1.001000000000000000e+03,3.424000000000003183e+02,2.202274972209013981e+01,2.202185890983962935e+01,2.202303764095408667e+01,1.318736139074979058e-04,2.202288159570404602e+01,2.202261784847623360e+01,2.202277748047682948e+01,4.171002672185401703e-05,2.888796131931527580e-02,1.407312217848569080e+00
1.002000000000000000e+03,3.429000000000003183e+02,2.202274984548652625e+01,2.202186524448741523e+01,2.202303613372412627e+01,1.309742060535687219e-04,2.202288081969258116e+01,2.202261887128047135e+01,2.202277748047682948e+01,4.142238599209171422e-05,2.889026034386928121e-02,1.407432408849724537e+00
1.003000000000000000e+03,3.434000000000003183e+02,2.202274996837356369e+01,2.202187153507706086e+01,2.202303463479066181e+01,1.300946202319606037e-04,2.202288006299379575e+01,2.202261987375333163e+01,2.202277748047682948e+01,4.113674583379621274e-05,2.889254472468354151e-02,1.407551751136527196e+00
1.004000000000000000e+03,3.439000000000003183e+02,2.202275009075311019e+01,2.202187778191545675e+01,2.202303314411149771e+01,1.292433588488890760e-04,2.202287933411195908e+01,2.202262084739426129e+01,2.202277748047682948e+01,4.085309231182635177e-05,2.889481455919771027e-02,1.407670250619215357e+00
1.005000000000000000e+03,3.444000000000003183e+02,2.202275021262737198e+01,2.202188398530687152e+01,2.202303166164445969e+01,1.283701493664390772e-04,2.202287858277673749e+01,2.202262184247800647e+01,2.202277748047682948e+01,4.057141161009509683e-05,2.889706994416266217e-02,1.407787913167270366e+00
1.006000000000000000e+03,3.449000000000003183e+02,2.202275033399794779e+01,2.202189014555353097e+01,2.202303018734780693e+01,1.274725963111180533e-04,2.202287780659425920e+01,2.202262286140163638e+01,2.202277748047682948e+01,4.029169000527441162e-05,2.889931097564701554e-02,1.407904744609653314e+00
1.007000000000000000e+03,3.454000000000003183e+02,2.202275045486654292e+01,2.202189626295551150e+01,2.202302872117900279e+01,1.266282849514292817e-04,2.202287708315149573e+01,2.202262382658159012e+01,2.202277748047682948e+01,4.001391387163481128e-05,2.890153774906866618e-02,1.408020750735379245e+00
1.008000000000000000e+03,3.459000000000003183e+02,2.202275057523497992e+01,2.202190233781193029e+01,2.202302726309738290e+01,1.257929756073474089e-04,2.202287636821058570e+01,2.202262478225937414e+01,2.202277748047682948e+01,3.973806962700321697e-05,2.890375035915818819e-02,1.408135937293455875e+00
1.009000000000000000e+03,3.464000000000003183e+02,2.202275069510536198e+01,2.202190837041755600e+01,2.202302581306088314e+01,1.249258509785853828e-04,2.202287562095634144e+01,2.202262576925438253e+01,2.202277748047682948e+01,3.946414388666218137e-05,2.890594889998674560e-02,1.408250309993189786e+00
1.010000000000000000e+03,3.469000000000003183e+02,2.202275081447912441e+01,2.202191436106762623e+01,2.202302437102875743e+01,1.240899567700170245e-04,2.202287490443589490e+01,2.202262672452235392e+01,2.202277748047682948e+01,3.919212324460003179e-05,2.890813346497693101e-02,1.408363874504855673e+00
1.011000000000000000e+03,3.474000000000003183e+02,2.202275093335817502e+01,2.202192031005366601e+01,2.202302293695949231e+01,1.232903958803353156e-04,2.202287422375405512e+01,2.202262764296229491e+01,2.202277748047682948e+01,3.892199446338445230e-05,2.891030414691109565e-02,1.408476636459317310e+00
1.012000000000000000e+03,3.479000000000003183e+02,2.202275105174462055e+01,2.202192621766622693e+01,2.202302151081229553e+01,1.224336651594608479e-04,2.202287348540977874e+01,2.202262861807946237e+01,2.202277748047682948e+01,3.865374434978478238e-05,2.891246103791133767e-02,1.408588601448999222e+00
1.013000000000000000e+03,3.484000000000003183e+02,2.202275116963980395e+01,2.202193208419326353e+01,2.202302009254668391e+01,1.216411036770425469e-04,2.202287281074348257e+01,2.202262952853612532e+01,2.202277748047682948e+01,3.838735982849527777e-05,2.891460422944472711e-02,1.408699775027419054e+00
1.014000000000000000e+03,3.489000000000003183e+02,2.202275128704585683e+01,2.202193790992041755e+01,2.202301868212170177e+01,1.208271620805214085e-04,2.202287211420793867e+01,2.202263045988377499e+01,2.202277748047682948e+01,3.812282792922948608e-05,2.891673381236866194e-02,1.408810162710124825e+00
1.015000000000000000e+03,3.494000000000003183e+02,2.202275140396439923e+01,2.202194369513255978e+01,2.202301727949783583e+01,1.199978316832615898e-04,2.202287140179608116e+01,2.202263140613271730e+01,2.202277748047682948e+01,3.786013571670737650e-05,2.891884987690326175e-02,1.408919769974445790e+00
1.016000000000000000e+03,3.499000000000003183e+02,2.202275152039738160e+01,2.202194944011137778e+01,2.202301588463430804e+01,1.191742848433613352e-04,2.202287069468222569e+01,2.202263234611253750e+01,2.202277748047682948e+01,3.759927040019160767e-05,2.892095251263503836e-02,1.409028602260071983e+00
1.017000000000000000e+03,3.504000000000003183e+02,2.202275163634607935e+01,2.202195514513770291e+01,2.202301449749132800e+01,1.184057298126195873e-04,2.202287004207589050e+01,2.202263323061626821e+01,2.202277748047682948e+01,3.734021922782296613e-05,2.892304180851309331e-02,1.409136664969265595e+00
1.018000000000000000e+03,3.509000000000003183e+02,2.202275175181298295e+01,2.202196081048981213e+01,2.202301311802923678e+01,1.175799323329201028e-04,2.202286933174531569e+01,2.202263417188065020e+01,2.202277748047682948e+01,3.708296956373127777e-05,2.892511785288974860e-02,1.409243963466785488e+00
1.019000000000000000e+03,3.514000000000003183e+02,2.202275186679921504e+01,2.202196643644312246e+01,2.202301174620819424e+01,1.167942845589280636e-04,2.202286866108377339e+01,2.202263507251465668e+01,2.202277748047682948e+01,3.682750890190894023e-05,2.892718073350657865e-02,1.409350503080856409e+00
1.020000000000000000e+03,3.519000000000003183e+02,2.202275198130688594e+01,2.202197202327356607e+01,2.202301038198914895e+01,1.160028411805936506e-04,2.202286798414806768e+01,2.202263597846570420e+01,2.202277748047682948e+01,3.657382471295696029e-05,2.892923053748320747e-02,1.409456289102382742e+00
1.021000000000000000e+03,3.524000000000003183e+02,2.202275209533767253e+01,2.202197757125273725e+01,2.202300902533263383e+01,1.152291467879099698e-04,2.202286732448446216e+01,2.202263686619088290e+01,2.202277748047682948e+01,3.632190466444802906e-05,2.893126735133083605e-02,1.409561326786284763e+00
1.022000000000000000e+03,3.529000000000003183e+02,2.202275220889343643e+01,2.202198308065187149e+01,2.202300767619978572e+01,1.144386713128850056e-04,2.202286664756475076e+01,2.202263777022212210e+01,2.202277748047682948e+01,3.607173644024813300e-05,2.893329126097446066e-02,1.409665621350961295e+00
1.023000000000000000e+03,3.534000000000003183e+02,2.202275232197551702e+01,2.202198855173948644e+01,2.202300633455141465e+01,1.136867953866790550e-04,2.202286600877090450e+01,2.202263863518012954e+01,2.202277748047682948e+01,3.582330784763305200e-05,2.893530235171875437e-02,1.409769177979169452e+00
1.024000000000000000e+03,3.539000000000003183e+02,2.202275243458604947e+01,2.202199398478339631e+01,2.202300500034923303e+01,1.129379611545225284e-04,2.202286537254720500e+01,2.202263949662489395e+01,2.202277748047682948e+01,3.557660672581990731e-05,2.893730070831889573e-02,1.409872001817481513e+00
1.025000000000000000e+03,3.544000000000003183e+02,2.202275254672683502e+01,2.202199938004748958e+01,2.202300367355412547e+01,1.121541743294984117e-04,2.202286470090116310e+01,2.202264039255250694e+01,2.202277748047682948e+01,3.533162109228438506e-05,2.893928641490162157e-02,1.409974097977252150e+00
1.026000000000000000e+03,3.549000000000003183e+02,2.202275265839918461e+01,2.202200473779658196e+01,2.202300235412853624e+01,1.114150618188755967e-04,2.202286407346100461e+01,2.202264124333736461e+01,2.202277748047682948e+01,3.508833892239766791e-05,2.894125955503770720e-02,1.410075471534592673e+00
1.027000000000000000e+03,3.554000000000003183e+02,2.202275276960521566e+01,2.202201005829142844e+01,2.202300104203382602e+01,1.106769855174581906e-04,2.202286344659073336e+01,2.202264209261969796e+01,2.202277748047682948e+01,3.484674837591963665e-05,2.894322021169704745e-02,1.410176127530369028e+00
1.028000000000000000e+03,3.559000000000003183e+02,2.202275288034654821e+01,2.202201534179169684e+01,2.202299973723235382e+01,1.099081476031648442e-04,2.202286278849415169e+01,2.202264297219894473e+01,2.202277748047682948e+01,3.460683766197410031e-05,2.894516846729940779e-02,1.410276070971004048e+00
1.029000000000000000e+03,3.564000000000003183e+02,2.202275299062468150e+01,2.202202058855545985e+01,2.202299843968549453e+01,1.092012513976628327e-04,2.202286219187607941e+01,2.202264378937328360e+01,2.202277748047682948e+01,3.436859506211752835e-05,2.894710440366980372e-02,1.410375306828072883e+00
1.030000000000000000e+03,3.569000000000003183e+02,2.202275310044171164e+01,2.202202579883895339e+01,2.202299714935658059e+01,1.084371889599298621e-04,2.202286153763067134e+01,2.202264466325275194e+01,2.202277748047682948e+01,3.413200894130880497e-05,2.894902810208159483e-02,1.410473840039103921e+00
1.031000000000000000e+03,3.574000000000003183e+02,2.202275320979898154e+01,2.202203097289610056e+01,2.202299586620772942e+01,1.077244752174971764e-04,2.202286093427419900e+01,2.202264548532376409e+01,2.202277748047682948e+01,3.389706776952611982e-05,2.895093964325019809e-02,1.410571675507414025e+00
1.032000000000000000e+03,3.579000000000003183e+02,2.202275331869850916e+01,2.202203611098084934e+01,2.202299459020154160e+01,1.069799872572380447e-04,2.202286029868576733e+01,2.202264633871125099e+01,2.202277748047682948e+01,3.366376001561841854e-05,2.895283910732364061e-02,1.410668818102554845e+00
1.033000000000000000e+03,3.584000000000003183e+02,2.202275342714166229e+01,2.202204121334283116e+01,2.202299332130123233e+01,1.062681259994953354e-04,2.202285969526766252e+01,2.202264715901566206e+01,2.202277748047682948e+01,3.343207434443839604e-05,2.895472657388553292e-02,1.410765272660446934e+00
1.034000000000000000e+03,3.589000000000003183e+02,2.202275353513031675e+01,2.202204628023135058e+01,2.202299205946948391e+01,1.055718136939758284e-04,2.202285910694401139e+01,2.202264796331662211e+01,2.202277748047682948e+01,3.320199943568020101e-05,2.895660212200339145e-02,1.410861043983581364e+00
1.035000000000000000e+03,3.594000000000003183e+02,2.202275364266606061e+01,2.202205131189462151e+01,2.202299080466967496e+01,1.048719286252794213e-04,2.202285851459468446e+01,2.202264877073743676e+01,2.202277748047682948e+01,3.297352401856319898e-05,2.895846583016915485e-02,1.410956136841538422e+00
1.036000000000000000e+03,3.599000000000003183e+02,2.202275374975064537e+01,2.202205630857697471e+01,2.202298955686557846e+01,1.041834675841815807e-04,2.202285793321822993e+01,2.202264956628306081e+01,2.202277748047682948e+01,3.274663699862948415e-05,2.896031777634520618e-02,1.411050555970626785e+00
1.037000000000000000e+03,3.604000000000003183e+02,2.202275385638601435e+01,2.202206127052409457e+01,2.202298831601993712e+01,1.034449108532428408e-04,2.202285730129686669e+01,2.202265041147516200e+01,2.202277748047682948e+01,3.252132721995822421e-05,2.896215803794794166e-02,1.411144306074666677e+00
1.038000000000000000e+03,3.609000000000003183e+02,2.202275396257354245e+01,2.202206619797690479e+01,2.202298708209755773e+01,1.027503729332959428e-04,2.202285671294647429e+01,2.202265121220061062e+01,2.202277748047682948e+01,3.229758374279737167e-05,2.896398669187168207e-02,1.411237391825038046e+00
1.039000000000000000e+03,3.614000000000003183e+02,2.202275406831470406e+01,2.202207109117706452e+01,2.202298585506123274e+01,1.020770124202757237e-04,2.202285614532712543e+01,2.202265199130228268e+01,2.202277748047682948e+01,3.207539559400162153e-05,2.896580381446940342e-02,1.411329817860850877e+00
1.040000000000000000e+03,3.619000000000003183e+02,2.202275417361173027e+01,2.202207595036300702e+01,2.202298463487603897e+01,1.013611486704524078e-04,2.202285553476039937e+01,2.202265281246306117e+01,2.202277748047682948e+01,3.185475194690420121e-05,2.896760948156542476e-02,1.411421588789128156e+00
1.041000000000000000e+03,3.624000000000003183e+02,2.202275427846575084e+01,2.202208077577200740e+01,2.202298342150538346e+01,1.006924471568823674e-04,2.202285497091290623e+01,2.202265358601859546e+01,2.202277748047682948e+01,3.163564202742864871e-05,2.896940376848723339e-02,1.411512709185128056e+00
1.042000000000000000e+03,3.629000000000003183e+02,2.202275438287862386e+01,2.202208556764036373e+01,2.202298221491431107e+01,1.000148692647878174e-04,2.202285439774788856e+01,2.202265436800935916e+01,2.202277748047682948e+01,3.141805510586150030e-05,2.897118675001459850e-02,1.411603183592508248e+00
1.043000000000000000e+03,3.634000000000003183e+02,2.202275448685186632e+01,2.202209032620186946e+01,2.202298101506682926e+01,9.936538021142539456e-05,2.202285385223207825e+01,2.202265512147165438e+01,2.202277748047682948e+01,3.120198056621985717e-05,2.897295850041761017e-02,1.411693016523563493e+00
1.044000000000000000e+03,3.639000000000003183e+02,2.202275459038754946e+01,2.202209505168848125e+01,2.202297982192804682e+01,9.865636050953553932e-05,2.202285324674805977e+01,2.202265593402703914e+01,2.202277748047682948e+01,3.098740787592324205e-05,2.897471909347739544e-02,1.411782212459306907e+00
1.045000000000000000e+03,3.644000000000003183e+02,2.202275469348683856e+01,2.202209974433145234e+01,2.202297863546315781e+01,9.802961963454931080e-05,2.202285272310647457e+01,2.202265666386720255e+01,2.202277748047682948e+01,3.077432653433253261e-05,2.897646860243104777e-02,1.411870775850162740e+00
1.046000000000000000e+03,3.649000000000003183e+02,2.202275479615152065e+01,2.202210440436050121e+01,2.202297745563653208e+01,9.737198002053525070e-05,2.202285216813154278e+01,2.202265742417149852e+01,2.202277748047682948e+01,3.056272611049883856e-05,2.897820710004911024e-02,1.411958711115345100e+00
1.047000000000000000e+03,3.654000000000003183e+02,2.202275489838338984e+01,2.202210903200230163e+01,2.202297628241368699e+01,9.669961606289594568e-05,2.202285159799945191e+01,2.202265819876732778e+01,2.202277748047682948e+01,3.035259631172446601e-05,2.897993465856662718e-02,1.412046022643983267e+00
1.048000000000000000e+03,3.659000000000003183e+02,2.202275500018392052e+01,2.202211362748323964e+01,2.202297511576044542e+01,9.604605997836565274e-05,2.202285104624390044e+01,2.202265895412394059e+01,2.202277748047682948e+01,3.014392685837864421e-05,2.898165134975960039e-02,1.412132714794360089e+00
1.049000000000000000e+03,3.664000000000003183e+02,2.202275510155461191e+01,2.202211819102840096e+01,2.202297395564150051e+01,9.542526378931066877e-05,2.202285052681840227e+01,2.202265967629082155e+01,2.202277748047682948e+01,2.993670752987371165e-05,2.898335724488119644e-02,1.412218791895288650e+00
1.050000000000000000e+03,3.669000000000003183e+02,2.202275520249724039e+01,2.202212272286019612e+01,2.202297280202360952e+01,9.478529470482832512e-05,2.202284998779194680e+01,2.202266041720253398e+01,2.202277748047682948e+01,2.973092822709593689e-05,2.898505241470642271e-02,1.412304258245237421e+00
1.051000000000000000e+03,3.674000000000003183e+02,2.202275530301336559e+01,2.202212722319987392e+01,2.202297165487197006e+01,9.418046051159993247e-05,2.202284948347387683e+01,2.202266112255285435e+01,2.202277748047682948e+01,2.952657890368321820e-05,2.898673692953369213e-02,1.412389118112991060e+00
1.052000000000000000e+03,3.679000000000003183e+02,2.202275540310485269e+01,2.202213169226782696e+01,2.202297051415280649e+01,9.352520197028742839e-05,2.202284892830682139e+01,2.202266187790288399e+01,2.202277748047682948e+01,2.932364955215156817e-05,2.898841085914438329e-02,1.412473375738193981e+00
1.053000000000000000e+03,3.684000000000003183e+02,2.202275550277275329e+01,2.202213613028207106e+01,2.202296937983204472e+01,9.292579930627531068e-05,2.202284842857206115e+01,2.202266257697344543e+01,2.202277748047682948e+01,2.912213027294004557e-05,2.899007427290169886e-02,1.412557035330751054e+00
1.054000000000000000e+03,3.689000000000003183e+02,2.202275560201928073e+01,2.202214053745920808e+01,2.202296825187653440e+01,9.227595744952755898e-05,2.202284787797673005e+01,2.202266332606183141e+01,2.202277748047682948e+01,2.892201123069306745e-05,2.899172723962963744e-02,1.412640101071685583e+00
1.055000000000000000e+03,3.694000000000003183e+02,2.202275570084574952e+01,2.202214491401472074e+01,2.202296713025250696e+01,9.163473157649062745e-05,2.202284733557732466e+01,2.202266406611417437e+01,2.202277748047682948e+01,2.872328264087083420e-05,2.899336982771940838e-02,1.412722577113186162e+00
1.056000000000000000e+03,3.699000000000003183e+02,2.202275579925361271e+01,2.202214926016295848e+01,2.202296601492664507e+01,9.103437746222764872e-05,2.202284683363107476e+01,2.202266476487615066e+01,2.202277748047682948e+01,2.852593477039460940e-05,2.899500210508094630e-02,1.412804467578651746e+00
1.057000000000000000e+03,3.704000000000003183e+02,2.202275589724455074e+01,2.202215357611588331e+01,2.202296490586592270e+01,9.042455569068960327e-05,2.202284632180024104e+01,2.202266547268886043e+01,2.202277748047682948e+01,2.832995799459268389e-05,2.899662413916520229e-02,1.412885776563002960e+00
1.058000000000000000e+03,3.709000000000003183e+02,2.202275599482020496e+01,2.202215786208342863e+01,2.202296380303739198e+01,8.982009893624030785e-05,2.202284581491914039e+01,2.202266617472126953e+01,2.202277748047682948e+01,2.813534278090703970e-05,2.899823599695234427e-02,1.412966508132795118e+00
1.059000000000000000e+03,3.714000000000003183e+02,2.202275609198205686e+01,2.202216211827666470e+01,2.202296270640771070e+01,8.922821551910060619e-05,2.202284532019757535e+01,2.202266686376653837e+01,2.202277748047682948e+01,2.794207954515727318e-05,2.899983774497097780e-02,1.413046666326604361e+00
1.060000000000000000e+03,3.719000000000003183e+02,2.202275618873192897e+01,2.202216634490259750e+01,2.202296161594521351e+01,8.860813959916445204e-05,2.202284479687152796e+01,2.202266758059232998e+01,2.202277748047682948e+01,2.775015888771301828e-05,2.900142944928954872e-02,1.413126255154998567e+00
1.061000000000000000e+03,3.724000000000003183e+02,2.202275628507098659e+01,2.202217054216770720e+01,2.202296053161645517e+01,8.803470085662739035e-05,2.202284431977184198e+01,2.202266825037013120e+01,2.202277748047682948e+01,2.755957143281926390e-05,2.900301117552777155e-02,1.413205278600818016e+00
1.062000000000000000e+03,3.729000000000003183e+02,2.202275638100106292e+01,2.202217471027693563e+01,2.202295945338909178e+01,8.743797623652182073e-05,2.202284381897730015e+01,2.202266894302482569e+01,2.202277748047682948e+01,2.737030787457254673e-05,2.900458298886281205e-02,1.413283740619372342e+00
1.063000000000000000e+03,3.734000000000003183e+02,2.202275647652372115e+01,2.202217884943476989e+01,2.202295838123128746e+01,8.683588254864457560e-05,2.202284331240626969e+01,2.202266964064117261e+01,2.202277748047682948e+01,2.718235892771835908e-05,2.900614495401688739e-02,1.413361645138703881e+00
1.064000000000000000e+03,3.739000000000003183e+02,2.202275657164020117e+01,2.202218295984270924e+01,2.202295731511100030e+01,8.631545678772788480e-05,2.202284288709698856e+01,2.202267025618341378e+01,2.202277748047682948e+01,2.699571544267227697e-05,2.900769713526674815e-02,1.413438996059541930e+00
1.065000000000000000e+03,3.744000000000003183e+02,2.202275666635257423e+01,2.202218704170129371e+01,2.202295625499569809e+01,8.568908776622198272e-05,2.202284235544033919e+01,2.202267097726480927e+01,2.202277748047682948e+01,2.681036831340627229e-05,2.900923959646706587e-02,1.413515797255675333e+00
1.066000000000000000e+03,3.749000000000003183e+02,2.202275676066193100e+01,2.202219109521073293e+01,2.202295520085456815e+01,8.511992659444689139e-05,2.202284188058852621e+01,2.202267164073533579e+01,2.202277748047682948e+01,2.662630844889506953e-05,2.901077240102692065e-02,1.413592052574330626e+00
1.067000000000000000e+03,3.754000000000003183e+02,2.202275685457007270e+01,2.202219512056835526e+01,2.202295415265481182e+01,8.453097112082713735e-05,2.202284138554119508e+01,2.202267232359895033e+01,2.202277748047682948e+01,2.644352688894388977e-05,2.901229561190449280e-02,1.413667765835733059e+00
1.068000000000000000e+03,3.759000000000003183e+02,2.202275694807836715e+01,2.202219911797149976e+01,2.202295311036585090e+01,8.397855851556717036e-05,2.202284092663688142e+01,2.202267296951985287e+01,2.202277748047682948e+01,2.626201467287399331e-05,2.901380929166330266e-02,1.413742940833955464e+00
1.069000000000000000e+03,3.764000000000003183e+02,2.202275704118851252e+01,2.202220308761496881e+01,2.202295207395654941e+01,8.337922942172082701e-05,2.202284042041793555e+01,2.202267366195908949e+01,2.202277748047682948e+01,2.608176295518908769e-05,2.901531350240593721e-02,1.413817581336817675e+00
1.070000000000000000e+03,3.769000000000003183e+02,2.202275713390164213e+01,2.202220702969266952e+01,2.202295104339497911e+01,8.285736792078567158e-05,2.202283999126956360e+01,2.202267427653372067e+01,2.202277748047682948e+01,2.590276293104552198e-05,2.901680830586074455e-02,1.413891691085924496e+00
1.071000000000000000e+03,3.774000000000003183e+02,2.202275722621975618e+01,2.202221094439724425e+01,2.202295001865053337e+01,8.229639893702118025e-05,2.202283952261869260e+01,2.202267492982081976e+01,2.202277748047682948e+01,2.572500585302954295e-05,2.901829376326874044e-02,1.413965273797160416e+00
1.072000000000000000e+03,3.779000000000003183e+02,2.202275731814421178e+01,2.202221483192031570e+01,2.202294899969234265e+01,8.173966650162979076e-05,2.202283905781071383e+01,2.202267557847770973e+01,2.202277748047682948e+01,2.554848302002623523e-05,2.901976993550126754e-02,1.414038333160579031e+00
1.073000000000000000e+03,3.784000000000003183e+02,2.202275740967651885e+01,2.202221869245184749e+01,2.202294798648967600e+01,8.118149079791924059e-05,2.202283859116731790e+01,2.202267622818571979e+01,2.202277748047682948e+01,2.537318580625710159e-05,2.902123688299806589e-02,1.414110872840811828e+00
1.074000000000000000e+03,3.789000000000003183e+02,2.202275750081790662e+01,2.202222252617930920e+01,2.202294697901186993e+01,8.065428737772201921e-05,2.202283815510528342e+01,2.202267684653052982e+01,2.202277748047682948e+01,2.519910569919025915e-05,2.902269466579732518e-02,1.414182896476961382e+00
1.075000000000000000e+03,3.794000000000003183e+02,2.202275759157025448e+01,2.202222633329114387e+01,2.202294597722885072e+01,8.012567742167643484e-05,2.202283771724767547e+01,2.202267746589283348e+01,2.202277748047682948e+01,2.502623414209215948e-05,2.902414334352535971e-02,1.414254407683020354e+00
1.076000000000000000e+03,3.799000000000003183e+02,2.202275768193482719e+01,2.202223011397272856e+01,2.202294498110960674e+01,7.960981783880658141e-05,2.202283729175266558e+01,2.202267807211698880e+01,2.202277748047682948e+01,2.485456271744838216e-05,2.902558297538777518e-02,1.414325410048262510e+00
1.077000000000000000e+03,3.804000000000003183e+02,2.202275777191330874e+01,2.202223386840916319e+01,2.202294399062500574e+01,7.904844854047713256e-05,2.202283682036184942e+01,2.202267872346476807e+01,2.202277748047682948e+01,2.468408302032746245e-05,2.902701362020888853e-02,1.414395907136672736e+00
1.078000000000000000e+03,3.809000000000003183e+02,2.202275786150694969e+01,2.202223759678293646e+01,2.202294300574421015e+01,7.854795548484802634e-05,2.202283640946243537e+01,2.202267931355146402e+01,2.202277748047682948e+01,2.451478676436810798e-05,2.902843533639419896e-02,1.414465902487653359e+00
1.079000000000000000e+03,3.814000000000003183e+02,2.202275795071761522e+01,2.202224129927740748e+01,2.202294202643771115e+01,7.797541036621783849e-05,2.202283592612798202e+01,2.202267997530724841e+01,2.202277748047682948e+01,2.434666562368563558e-05,2.902984818197474476e-02,1.414535399616395184e+00
1.080000000000000000e+03,3.819000000000003183e+02,2.202275803954646349e+01,2.202224497607278408e+01,2.202294105267587554e+01,7.743491582336109425e-05,2.202283547446228695e+01,2.202268060463064003e+01,2.202277748047682948e+01,2.417971141548617609e-05,2.903125221456736085e-02,1.414604402013439177e+00
1.081000000000000000e+03,3.824000000000003183e+02,2.202275812799475219e+01,2.202224862734845345e+01,2.202294008442904527e+01,7.697045410376257134e-05,2.202283509844885501e+01,2.202268115754064937e+01,2.202277748047682948e+01,2.401391599424076314e-05,2.903264749140165371e-02,1.414672913145467614e+00
1.082000000000000000e+03,3.829000000000003183e+02,2.202275821606450279e+01,2.202225225328314906e+01,2.202293912166771861e+01,7.642681638056284530e-05,2.202283464288088410e+01,2.202268178924812148e+01,2.202277748047682948e+01,2.384927124410331087e-05,2.903403406932639902e-02,1.414740936454652820e+00
1.083000000000000000e+03,3.834000000000003183e+02,2.202275830375666388e+01,2.202225585405322050e+01,2.202293816436316476e+01,7.595836599134766825e-05,2.202283426212265383e+01,2.202268234539067393e+01,2.202277748047682948e+01,2.368576915747342801e-05,2.903541200480461854e-02,1.414808475359947026e+00
1.084000000000000000e+03,3.839000000000003183e+02,2.202275839107327826e+01,2.202225942983554674e+01,2.202293721248574343e+01,7.538697691627549468e-05,2.202283377805019526e+01,2.202268300409636126e+01,2.202277748047682948e+01,2.352340170271404918e-05,2.903678135389830064e-02,1.414875533256215512e+00
1.085000000000000000e+03,3.844000000000003183e+02,2.202275847801510977e+01,2.202226298080385547e+01,2.202293626600660303e+01,7.492415539461232837e-05,2.202283340217050522e+01,2.202268355385971432e+01,2.202277748047682948e+01,2.336216099127890949e-05,2.903814217231366623e-02,1.414942113515073929e+00
1.086000000000000000e+03,3.849000000000003183e+02,2.202275856458412662e+01,2.202226650713221900e+01,2.202293532489676409e+01,7.441183801117275955e-05,2.202283297642213711e+01,2.202268415274611613e+01,2.202277748047682948e+01,2.320203911897372173e-05,2.903949451536368132e-02,1.415008219484358287e+00
1.087000000000000000e+03,3.854000000000003183e+02,2.202275865078167172e+01,2.202227000899222276e+01,2.202293438912748158e+01,7.390826666767203216e-05,2.202283255904833936e+01,2.202268474251500407e+01,2.202277748047682948e+01,2.304302829452816126e-05,2.904083843798706960e-02,1.415073854489261596e+00
1.088000000000000000e+03,3.859000000000003183e+02,2.202275873660896011e+01,2.202227348655590689e+01,2.202293345867074592e+01,7.341512189059801196e-05,2.202283215173084940e+01,2.202268532148707081e+01,2.202277748047682948e+01,2.288512070602295460e-05,2.904217399476784547e-02,1.415139021831651966e+00
1.089000000000000000e+03,3.864000000000003183e+02,2.202275882206762603e+01,2.202227693999155278e+01,2.202293253349751012e+01,7.294016709723206374e-05,2.202283176223472339e+01,2.202268588190052867e+01,2.202277748047682948e+01,2.272830871221534710e-05,2.904350123988417437e-02,1.415203724790611517e+00
1.090000000000000000e+03,3.869000000000003183e+02,2.202275890715920426e+01,2.202228036946946688e+01,2.202293161358001683e+01,7.241723744548267698e-05,2.202283132439664826e+01,2.202268648992176026e+01,2.202277748047682948e+01,2.257258457991020864e-05,2.904482022718863493e-02,1.415267966622316020e+00
1.091000000000000000e+03,3.874000000000003183e+02,2.202275899188477482e+01,2.202228377515523761e+01,2.202293069888958144e+01,7.195177226912602452e-05,2.202283094365704486e+01,2.202268704011250477e+01,2.202277748047682948e+01,2.241794079014531365e-05,2.904613101012970891e-02,1.415331750560667512e+00
1.092000000000000000e+03,3.879000000000003183e+02,2.202275907624601459e+01,2.202228715721686925e+01,2.202292978939872725e+01,7.146131241820153756e-05,2.202283053755843412e+01,2.202268761493359506e+01,2.202277748047682948e+01,2.226436971426087329e-05,2.904743364184494969e-02,1.415395079816941903e+00
1.093000000000000000e+03,3.884000000000003183e+02,2.202275916024435887e+01,2.202229051581811703e+01,2.202292888507901480e+01,7.100432030290349005e-05,2.202283016456466314e+01,2.202268815592405460e+01,2.202277748047682948e+01,2.211186391653576779e-05,2.904872817505524049e-02,1.415457957580172899e+00
1.094000000000000000e+03,3.889000000000003183e+02,2.202275924388106887e+01,2.202229385112374871e+01,2.202292798590338663e+01,7.054944282586745133e-05,2.202282979332389345e+01,2.202268869443824428e+01,2.202277748047682948e+01,2.196041591527268455e-05,2.905001466216920042e-02,1.415520387017574322e+00
1.095000000000000000e+03,3.894000000000003183e+02,2.202275932715777529e+01,2.202229716329596343e+01,2.202292709184357378e+01,7.005270338368286805e-05,2.202282937986115741e+01,2.202268927445439317e+01,2.202277748047682948e+01,2.181001834540865393e-05,2.905129315521312247e-02,1.415582371274104023e+00
1.096000000000000000e+03,3.899000000000003183e+02,2.202275941007575355e+01,2.202230045249718771e+01,2.202292620287267511e+01,6.955083246033027969e-05,2.202282896090821396e+01,2.202268985924329314e+01,2.202277748047682948e+01,2.166066383155622173e-05,2.905256370587309608e-02,1.415643913472991233e+00
1.097000000000000000e+03,3.904000000000003183e+02,2.202275949263616539e+01,2.202230371888773419e+01,2.202292531896284800e+01,6.912743315130620873e-05,2.202282862006931552e+01,2.202269036520301526e+01,2.202277748047682948e+01,2.151234509431331765e-05,2.905382636549248485e-02,1.415705016715929077e+00
1.098000000000000000e+03,3.909000000000003183e+02,2.202275957484089020e+01,2.202230696262636300e+01,2.202292444008717354e+01,6.864247106638666075e-05,2.202282821731195739e+01,2.202269093236982300e+01,2.202277748047682948e+01,2.136505492477469228e-05,2.905508118505538417e-02,1.415765684082957998e+00
1.099000000000000000e+03,3.914000000000003183e+02,2.202275965669097957e+01,2.202231018387201900e+01,2.202292356621866887e+01,6.818799346699626644e-05,2.202282784468444632e+01,2.202269146869751282e+01,2.202277748047682948e+01,2.121878610564645462e-05,2.905632821521527548e-02,1.415825918632907410e+00
1.100000000000000000e+03,3.919000000000003183e+02,2.202275973818782262e+01,2.202231338278199146e+01,2.202292269733046481e+01,6.776380087535584175e-05,2.202282750198869721e+01,2.202269197438694803e+01,2.202277748047682948e+01,2.107353149480982959e-05,2.905756750626744753e-02,1.415885723403304652e+00
1.101000000000000000e+03,3.924000000000003183e+02,2.202275981933304649e+01,2.202231655951194966e+01,2.202292183339552523e+01,6.725672532090764546e-05,2.202282707605836620e+01,2.202269256260772679e+01,2.202277748047682948e+01,2.092928402370792965e-05,2.905879910817742509e-02,1.415945101410613693e+00
1.102000000000000000e+03,3.929000000000003183e+02,2.202275990012776319e+01,2.202231971421736034e+01,2.202292097438722962e+01,6.681178371424192149e-05,2.202282671191147756e+01,2.202269308834404882e+01,2.202277748047682948e+01,2.078603663297911802e-05,2.906002307056800710e-02,1.416004055650663895e+00
1.103000000000000000e+03,3.934000000000003183e+02,2.202275998057333339e+01,2.202232284705188903e+01,2.202292012027916357e+01,6.643851559472803469e-05,2.202282641908892913e+01,2.202269354205773766e+01,2.202277748047682948e+01,2.064378234505097470e-05,2.906123944274684526e-02,1.416062589098039615e+00
1.104000000000000000e+03,3.939000000000003183e+02,2.202276006067144110e+01,2.202232595816817806e+01,2.202291927104464264e+01,6.596509868807921622e-05,2.202282602577012938e+01,2.202269409557275281e+01,2.202277748047682948e+01,2.050251422881122987e-05,2.906244827366943201e-02,1.416120704706929967e+00
1.105000000000000000e+03,3.944000000000003183e+02,2.202276014042329422e+01,2.202232904771850031e+01,2.202291842665790256e+01,6.547816577203215431e-05,2.202282561858906718e+01,2.202269466225752126e+01,2.202277748047682948e+01,2.036222536992489016e-05,2.906364961195652755e-02,1.416178405411210095e+00
1.106000000000000000e+03,3.949000000000003183e+02,2.202276021983009713e+01,2.202233211585325279e+01,2.202291758709241520e+01,6.505577739233233076e-05,2.202282527560748804e+01,2.202269516405270622e+01,2.202277748047682948e+01,2.022290893923390083e-05,2.906484350591389751e-02,1.416235694124051703e+00
1.107000000000000000e+03,3.954000000000003183e+02,2.202276029889339171e+01,2.202233516272192304e+01,2.202291675232207879e+01,6.461443395758351962e-05,2.202282491332734793e+01,2.202269568445943548e+01,2.202277748047682948e+01,2.008455814887812516e-05,2.906603000352738289e-02,1.416292573738729965e+00
1.108000000000000000e+03,3.959000000000003183e+02,2.202276037761438943e+01,2.202233818847401281e+01,2.202291592232142747e+01,6.420009069295615808e-05,2.202282457770508373e+01,2.202269617752369513e+01,2.202277748047682948e+01,1.994716621035213641e-05,2.906720915245194353e-02,1.416349047128332428e+00
1.109000000000000000e+03,3.964000000000003183e+02,2.202276045599455401e+01,2.202234119325635930e+01,2.202291509706435946e+01,6.375887139590338695e-05,2.202282421486594899e+01,2.202269669712315903e+01,2.202277748047682948e+01,1.981072645614049074e-05,2.906838100001211261e-02,1.416405117146027903e+00
1.110000000000000000e+03,3.969000000000003183e+02,2.202276053403522482e+01,2.202234417721524196e+01,2.202291427652540889e+01,6.335545222565273709e-05,2.202282388948745151e+01,2.202269717858299813e+01,2.202277748047682948e+01,1.967523224405497135e-05,2.906954559324128815e-02,1.416460786625042489e+00
1.111000000000000000e+03,3.974000000000003183e+02,2.202276061173749966e+01,2.202234714049670572e+01,2.202291346067881506e+01,6.295251018294071037e-05,2.202282356424768395e+01,2.202269765922731537e+01,2.202277748047682948e+01,1.954067694255448424e-05,2.907070297882431362e-02,1.416516058379337917e+00
1.112000000000000000e+03,3.979000000000003183e+02,2.202276068910317974e+01,2.202235008324545618e+01,2.202291264949966276e+01,6.248573836737514450e-05,2.202282317484154817e+01,2.202269820336481132e+01,2.202277748047682948e+01,1.940705398091556173e-05,2.907185320315314528e-02,1.416570935202938086e+00
1.113000000000000000e+03,3.984000000000003183e+02,2.202276076613305733e+01,2.202235300560450426e+01,2.202291184296245063e+01,6.214632199529252811e-05,2.202282291245505164e+01,2.202269861981106303e+01,2.202277748047682948e+01,1.927435686536435564e-05,2.907299631229662631e-02,1.416625419870617408e+00
1.114000000000000000e+03,3.989000000000003183e+02,2.202276084282897983e+01,2.202235590771659446e+01,2.202291104104200770e+01,6.169487971976464133e-05,2.202282253770869858e+01,2.202269914794926109e+01,2.202277748047682948e+01,1.914257911422601608e-05,2.907413235203246127e-02,1.416679515137988288e+00
1.115000000000000000e+03,3.994000000000003183e+02,2.202276091919194201e+01,2.202235878972329530e+01,2.202291024371328021e+01,6.127248042470726495e-05,2.202282219167236832e+01,2.202269964671151570e+01,2.202277748047682948e+01,1.901171429922260270e-05,2.907526136780010095e-02,1.416733223741442727e+00
1.116000000000000000e+03,3.999000000000003183e+02,2.202276099522342889e+01,2.202236165176471161e+01,2.202290945095171537e+01,6.082632495823514903e-05,2.202282182154838708e+01,2.202270016889847071e+01,2.202277748047682948e+01,1.888175605854000114e-05,2.907638340477073507e-02,1.416786548398528689e+00
1.117000000000000000e+03,4.004000000000003183e+02,2.202276107092463064e+01,2.202236449398082385e+01,2.202290866273222747e+01,6.040241130189111403e-05,2.202282147333593088e+01,2.202270066851333041e+01,2.202277748047682948e+01,1.875269803601029326e-05,2.907749850778192785e-02,1.416839491807680096e+00
1.118000000000000000e+03,4.009000000000003183e+02,2.202276114629675519e+01,2.202236731650999246e+01,2.202290787903053015e+01,6.001314365457937808e-05,2.202282115944041152e+01,2.202270113315309885e+01,2.202277748047682948e+01,1.862453394902746542e-05,2.907860672138256122e-02,1.416892056648795029e+00
1.119000000000000000e+03,4.014000000000003183e+02,2.202276122134119518e+01,2.202237011948958667e+01,2.202290709982147376e+01,5.966427791341979932e-05,2.202282088561910811e+01,2.202270155706328225e+01,2.202277748047682948e+01,1.849725755999377867e-05,2.907970808982560801e-02,1.416944245583085848e+00
1.120000000000000000e+03,4.019000000000003183e+02,2.202276129605948185e+01,2.202237290305681228e+01,2.202290632508135104e+01,5.920600484290829618e-05,2.202282050206432373e+01,2.202270209005463997e+01,2.202277748047682948e+01,1.837086263873220402e-05,2.908080265706562695e-02,1.416996061253432471e+00
1.121000000000000000e+03,4.024000000000003183e+02,2.202276137045257443e+01,2.202237566734677898e+01,2.202290555478562339e+01,5.882988842393170050e-05,2.202282020034099830e+01,2.202270254056415055e+01,2.202277748047682948e+01,1.824534305024450086e-05,2.908189046676982678e-02,1.417047506284051739e+00
1.122000000000000000e+03,4.029000000000003183e+02,2.202276144452194373e+01,2.202237841249453254e+01,2.202290478891019276e+01,5.845464995246049043e-05,2.202281989917189620e+01,2.202270298987199126e+01,2.202277748047682948e+01,1.812069266243617946e-05,2.908297156228205685e-02,1.417098583281292790e+00
1.123000000000000000e+03,4.034000000000003183e+02,2.202276151826881190e+01,2.202238113863378643e+01,2.202290402743124531e+01,5.808789281573861172e-05,2.202281960616162593e+01,2.202270343037599787e+01,2.202277748047682948e+01,1.799690540370773819e-05,2.908404598669040581e-02,1.417149294833232709e+00
1.124000000000000000e+03,4.039000000000003183e+02,2.202276159169462844e+01,2.202238384589676912e+01,2.202290327032432415e+01,5.763476587160187321e-05,2.202281922646049850e+01,2.202270395692875837e+01,2.202277748047682948e+01,1.787397526989142622e-05,2.908511378278991893e-02,1.417199643510016926e+00
1.125000000000000000e+03,4.044000000000003183e+02,2.202276166480030639e+01,2.202238653441630944e+01,2.202290251756611283e+01,5.731035195166336833e-05,2.202281897515225850e+01,2.202270435444835428e+01,2.202277748047682948e+01,1.775189622955641595e-05,2.908617499306492132e-02,1.417249631863882087e+00
1.126000000000000000e+03,4.049000000000003183e+02,2.202276173758748712e+01,2.202238920432259306e+01,2.202290176913280106e+01,5.694831564696892109e-05,2.202281868590313252e+01,2.202270478927184172e+01,2.202277748047682948e+01,1.763066237129392764e-05,2.908722965974370675e-02,1.417299262429504214e+00
1.127000000000000000e+03,4.054000000000003183e+02,2.202276181005746736e+01,2.202239185574672575e+01,2.202290102500127134e+01,5.650213510427846134e-05,2.202281831219257313e+01,2.202270530792236158e+01,2.202277748047682948e+01,1.751026774191331969e-05,2.908827782475619655e-02,1.417348537723705837e+00
1.128000000000000000e+03,4.059000000000003183e+02,2.202276188221102160e+01,2.202239448881668693e+01,2.202290028514735809e+01,5.618343615859150333e-05,2.202281806564717925e+01,2.202270569877486395e+01,2.202277748047682948e+01,1.739070653018551712e-05,2.908931952975010379e-02,1.417397460245948926e+00
1.129000000000000000e+03,4.064000000000003183e+02,2.202276195404994752e+01,2.202239710366136549e+01,2.202289954954780171e+01,5.579089449559644144e-05,2.202281774494444377e+01,2.202270616315545126e+01,2.202277748047682948e+01,1.727197288358352689e-05,2.909035481611371363e-02,1.417446032478473894e+00
1.130000000000000000e+03,4.069000000000003183e+02,2.202276202557521145e+01,2.202239970040789174e+01,2.202289881818037998e+01,5.540799890039568067e-05,2.202281743357411159e+01,2.202270661757631132e+01,2.202277748047682948e+01,1.715406102943374333e-05,2.909138372494822142e-02,1.417494256886011827e+00
1.131000000000000000e+03,4.074000000000003183e+02,2.202276209678813146e+01,2.202240227918314019e+01,2.202289809102095575e+01,5.505146201675901010e-05,2.202281714825014802e+01,2.202270704532611489e+01,2.202277748047682948e+01,1.703696520667760168e-05,2.909240629705906606e-02,1.417542135916439516e+00
1.132000000000000000e+03,4.079000000000003183e+02,2.202276216768999717e+01,2.202240484011186084e+01,2.202289736804709364e+01,5.469662919904246987e-05,2.202281686431919638e+01,2.202270747106079796e+01,2.202277748047682948e+01,1.692067975072587173e-05,2.909342257301091722e-02,1.417589672000381107e+00
1.133000000000000000e+03,4.084000000000003183e+02,2.202276223828197388e+01,2.202240738331928327e+01,2.202289664923565127e+01,5.435366857542448741e-05,2.202281659195054786e+01,2.202270788461339990e+01,2.202277748047682948e+01,1.680519897521113042e-05,2.909443259306928112e-02,1.417636867551771651e+00
1.134000000000000000e+03,4.089000000000003183e+02,2.202276230856556438e+01,2.202240990892913430e+01,2.202289593456422878e+01,5.390031697714844303e-05,2.202281620888254210e+01,2.202270840824858666e+01,2.202277748047682948e+01,1.669051726200429430e-05,2.909543639726609385e-02,1.417683724967563341e+00
1.135000000000000000e+03,4.094000000000003183e+02,2.202276237854155383e+01,2.202241241706470731e+01,2.202289522401028066e+01,5.360417322398835274e-05,2.202281598271477847e+01,2.202270877436832919e+01,2.202277748047682948e+01,1.657662901265732089e-05,2.909643402533449927e-02,1.417730246628392088e+00
1.136000000000000000e+03,4.099000000000003183e+02,2.202276244821148410e+01,2.202241490784755484e+01,2.202289451755086702e+01,5.323710884226517579e-05,2.202281568532032807e+01,2.202270921110264013e+01,2.202277748047682948e+01,1.646352870776894928e-05,2.909742551675596062e-02,1.417776434897874749e+00
1.137000000000000000e+03,4.104000000000003183e+02,2.202276251757649206e+01,2.202241738139871785e+01,2.202289381516394684e+01,5.288780847597664668e-05,2.202281540538496785e+01,2.202270962976801627e+01,2.202277748047682948e+01,1.635121085116799365e-05,2.909841091075568778e-02,1.417822292123670724e+00
1.138000000000000000e+03,4.109000000000003183e+02,2.202276258663791353e+01,2.202241983783977730e+01,2.202289311682702078e+01,5.249423147085064773e-05,2.202281508086938544e+01,2.202271009240644162e+01,2.202277748047682948e+01,1.623966992216263337e-05,2.909939024627188064e-02,1.417867820636801390e+00
1.139000000000000000e+03,4.114000000000003183e+02,2.202276265539694933e+01,2.202242227728880053e+01,2.202289242251833201e+01,5.209715260068536980e-05,2.202281475254955012e+01,2.202271055824434853e+01,2.202277748047682948e+01,1.612890055960648647e-05,2.910036356201215618e-02,1.417913022752214314e+00
1.140000000000000000e+03,4.119000000000003183e+02,2.202276272385439526e+01,2.202242469986559570e+01,2.202289173221552332e+01,5.186934070316621482e-05,2.202281459319509693e+01,2.202271085451369359e+01,2.202277748047682948e+01,1.601889732330640293e-05,2.910133089641717130e-02,1.417957900768800794e+00
1.141000000000000000e+03,4.124000000000003183e+02,2.202276279201198861e+01,2.202242710568744144e+01,2.202289104589662827e+01,5.150755815266997031e-05,2.202281429957013970e+01,2.202271128445383752e+01,2.202277748047682948e+01,1.590965488792903151e-05,2.910229228766431087e-02,1.418002456969233771e+00
1.142000000000000000e+03,4.129000000000003183e+02,2.202276285987099769e+01,2.202242949487134283e+01,2.202289036353977281e+01,5.106831050746382292e-05,2.202281392818150607e+01,2.202271179156048930e+01,2.202277748047682948e+01,1.580116794056266426e-05,2.910324777367001917e-02,1.418046693620629961e+00
1.143000000000000000e+03,4.134000000000003183e+02,2.202276292743207975e+01,2.202243186753410598e+01,2.202288968512343814e+01,5.075944366771249262e-05,2.202281368687574670e+01,2.202271216798841280e+01,2.202277748047682948e+01,1.569343117732951813e-05,2.910419739212000145e-02,1.418090612974189924e+00
1.144000000000000000e+03,4.139000000000003183e+02,2.202276299469663812e+01,2.202243422379021354e+01,2.202288901062626891e+01,5.049943001883162451e-05,2.202281349412665534e+01,2.202271249526662089e+01,2.202277748047682948e+01,1.558643939985505927e-05,2.910514118044819909e-02,1.418134217265500485e+00
1.145000000000000000e+03,4.144000000000003183e+02,2.202276306166626085e+01,2.202243656375511449e+01,2.202288834002617435e+01,5.012611326720821527e-05,2.202281318777952634e+01,2.202271293555299536e+01,2.202277748047682948e+01,1.548018736588571974e-05,2.910607917581523388e-02,1.418177508714511648e+00
1.146000000000000000e+03,4.149000000000003183e+02,2.202276312834171179e+01,2.202243888754216172e+01,2.202288767330177421e+01,4.977545332348392508e-05,2.202281290379503531e+01,2.202271335288838827e+01,2.202277748047682948e+01,1.537466992834672332e-05,2.910701141514689810e-02,1.418220489525870986e+00
1.147000000000000000e+03,4.154000000000003183e+02,2.202276319472435517e+01,2.202244119526447008e+01,2.202288701043262265e+01,4.942676322963237819e-05,2.202281262148758501e+01,2.202271376796112534e+01,2.202277748047682948e+01,1.526988195097171881e-05,2.910793793512886016e-02,1.418263161888778656e+00
1.148000000000000000e+03,4.159000000000003183e+02,2.202276326081518576e+01,2.202244348703439059e+01,2.202288635139677098e+01,4.913672674891110342e-05,2.202281239754193365e+01,2.202271412408843787e+01,2.202277748047682948e+01,1.516581833217815361e-05,2.910885877222208276e-02,1.418305527977135050e+00
1.149000000000000000e+03,4.164000000000003183e+02,2.202276332661575964e+01,2.202244576296274658e+01,2.202288569617342517e+01,4.874789212047007345e-05,2.202281207450787903e+01,2.202271457872364024e+01,2.202277748047682948e+01,1.506247403975106046e-05,2.910977396260373828e-02,1.418347589949957355e+00
1.150000000000000000e+03,4.169000000000003183e+02,2.202276339212700051e+01,2.202244802316118211e+01,2.202288504474149988e+01,4.838496858230963610e-05,2.202281177709558335e+01,2.202271500715841768e+01,2.202277748047682948e+01,1.495984400421055743e-05,2.911068354222147089e-02,1.418389349951224121e+00
1.151000000000000000e+03,4.174000000000003183e+02,2.202276345734993868e+01,2.202245026773844216e+01,2.202288439708033962e+01,4.806688154267298955e-05,2.202281152423148214e+01,2.202271539046839521e+01,2.202277748047682948e+01,1.485792328771385307e-05,2.911158754680281610e-02,1.418430810109703177e+00
1.152000000000000000e+03,4.179000000000003183e+02,2.202276352228568257e+01,2.202245249680441930e+01,2.202288375316916458e+01,4.787915657068057444e-05,2.202281140144225446e+01,2.202271564312911067e+01,2.202277748047682948e+01,1.475670690031181118e-05,2.911248601184062909e-02,1.418471972539620873e+00
1.153000000000000000e+03,4.184000000000003183e+02,2.202276358693590907e+01,2.202245471046732561e+01,2.202288311298727663e+01,4.750553931767517469e-05,2.202281109247522650e+01,2.202271608139659165e+01,2.202277748047682948e+01,1.465618992835963691e-05,2.911337897256365687e-02,1.418512839340472675e+00
1.154000000000000000e+03,4.189000000000003183e+02,2.202276365130141400e+01,2.202245690883421503e+01,2.202288247651407715e+01,4.717451866327558981e-05,2.202281082582007699e+01,2.202271647678275102e+01,2.202277748047682948e+01,1.455636751080284088e-05,2.911426646398823995e-02,1.418553412596895047e+00
1.155000000000000000e+03,4.194000000000003183e+02,2.202276371538334132e+01,2.202245909201216278e+01,2.202288184372938318e+01,4.693161643381690265e-05,2.202281064699977620e+01,2.202271678376690645e+01,2.202277748047682948e+01,1.445723478561901900e-05,2.911514852090171454e-02,1.418593694379332915e+00
1.156000000000000000e+03,4.199000000000003183e+02,2.202276377918308725e+01,2.202246126010776095e+01,2.202288121461286607e+01,4.655867680885787668e-05,2.202281033785989450e+01,2.202271722050628000e+01,2.202277748047682948e+01,1.435878691272527918e-05,2.911602517784189076e-02,1.418633686743681732e+00
1.157000000000000000e+03,4.204000000000003183e+02,2.202276384270151866e+01,2.202246341322557655e+01,2.202288058914379931e+01,4.620418882661591031e-05,2.202281004689034560e+01,2.202271763851269171e+01,2.202277748047682948e+01,1.426101914399110818e-05,2.911689646913320426e-02,1.418673391731554823e+00
1.158000000000000000e+03,4.209000000000003183e+02,2.202276390593982569e+01,2.202246555147063134e+01,2.202287996730285968e+01,4.596514646122528666e-05,2.202280987108628807e+01,2.202271794079336331e+01,2.202277748047682948e+01,1.416392671063704050e-05,2.911776242887758465e-02,1.418712811370333116e+00
1.159000000000000000e+03,4.214000000000003183e+02,2.202276396889915233e+01,2.202246767494652246e+01,2.202287934906937039e+01,4.567362951851344321e-05,2.202280964252867079e+01,2.202271829526963387e+01,2.202277748047682948e+01,1.406750490857291446e-05,2.911862309092374743e-02,1.418751947673233538e+00
1.160000000000000000e+03,4.219000000000003183e+02,2.202276403158088058e+01,2.202246978375638875e+01,2.202287873442397981e+01,4.527938539311927109e-05,2.202280931096627370e+01,2.202271875219548747e+01,2.202277748047682948e+01,1.397174905451884480e-05,2.911947848892323248e-02,1.418790802639604776e+00
1.161000000000000000e+03,4.224000000000003183e+02,2.202276409398570678e+01,2.202247187800280059e+01,2.202287812334627759e+01,4.502626068815617345e-05,2.202280912024639647e+01,2.202271906772501708e+01,2.202277748047682948e+01,1.387665449100613743e-05,2.912032865629630637e-02,1.418829378254830242e+00
1.162000000000000000e+03,4.229000000000003183e+02,2.202276415611512661e+01,2.202247395778771732e+01,2.202287751581711461e+01,4.473847550808226131e-05,2.202280889459063573e+01,2.202271941763961749e+01,2.202277748047682948e+01,1.378221658831313578e-05,2.912117362624616970e-02,1.418867676490202845e+00
1.163000000000000000e+03,4.234000000000003183e+02,2.202276421797006023e+01,2.202247602321086006e+01,2.202287691181638607e+01,4.448474934767744496e-05,2.202280870271940927e+01,2.202271973322071119e+01,2.202277748047682948e+01,1.368843081834976010e-05,2.912201343174029844e-02,1.418905699303690593e+00
1.164000000000000000e+03,4.239000000000003183e+02,2.202276427955185767e+01,2.202247807437380445e+01,2.202287631132518442e+01,4.412421080808521444e-05,2.202280840376266724e+01,2.202272015534104810e+01,2.202277748047682948e+01,1.359529256881690846e-05,2.912284810555111278e-02,1.418943448639411686e+00
1.165000000000000000e+03,4.244000000000003183e+02,2.202276434086142842e+01,2.202248011137599804e+01,2.202287571432335156e+01,4.380221885218153343e-05,2.202280814308027956e+01,2.202272053864257728e+01,2.202277748047682948e+01,1.350279732404613762e-05,2.912367768022283698e-02,1.418980926427917177e+00
1.166000000000000000e+03,4.249000000000003183e+02,2.202276440189973883e+01,2.202248213431541757e+01,2.202287512079239562e+01,4.354493487114484814e-05,2.202280794683461096e+01,2.202272085696486670e+01,2.202277748047682948e+01,1.341094063515546858e-05,2.912450218807308144e-02,1.419018134586460311e+00
1.167000000000000000e+03,4.254000000000003183e+02,2.202276446266826682e+01,2.202248414329087822e+01,2.202287453071241430e+01,4.323009607653996428e-05,2.202280769276434214e+01,2.202272123257219150e+01,2.202277748047682948e+01,1.331971801519141372e-05,2.912532166123381339e-02,1.419055075018938794e+00
1.168000000000000000e+03,4.259000000000003183e+02,2.202276452316789346e+01,2.202248613839959290e+01,2.202287394406483045e+01,4.290460358078122935e-05,2.202280742777147537e+01,2.202272161856431154e+01,2.202277748047682948e+01,1.322912504995578755e-05,2.912613613158816436e-02,1.419091749615684961e+00
1.169000000000000000e+03,4.264000000000003183e+02,2.202276458339953535e+01,2.202248811973851872e+01,2.202287336083053049e+01,4.271030981626804107e-05,2.202280729370935219e+01,2.202272187308971851e+01,2.202277748047682948e+01,1.313915733686544040e-05,2.912694563085393290e-02,1.419128160254147453e+00
1.170000000000000000e+03,4.269000000000003183e+02,2.202276464336481965e+01,2.202249008740367842e+01,2.202287278099044698e+01,4.236522658600199413e-05,2.202280700859140694e+01,2.202272227813823235e+01,2.202277748047682948e+01,1.304981051576437619e-05,2.912775019050057451e-02,1.419164308798677165e+00
1.171000000000000000e+03,4.274000000000003183e+02,2.202276470306425793e+01,2.202249204149066841e+01,2.202287220452583938e+01,4.215342356494066378e-05,2.202280685648782210e+01,2.202272254964069376e+01,2.202277748047682948e+01,1.296108024585499305e-05,2.912854984180505979e-02,1.419200197100685568e+00
1.172000000000000000e+03,4.279000000000003183e+02,2.202276476249932102e+01,2.202249398209405484e+01,2.202287163141802750e+01,4.188601311658983717e-05,2.202280664851243586e+01,2.202272287648620619e+01,2.202277748047682948e+01,1.287296223312247921e-05,2.912934461583416637e-02,1.419235826998339833e+00
1.173000000000000000e+03,4.284000000000003183e+02,2.202276482167108895e+01,2.202249590930745882e+01,2.202287106164846264e+01,4.150887710083317581e-05,2.202280633054818892e+01,2.202272331279398898e+01,2.202277748047682948e+01,1.278545222646313215e-05,2.913013454346474740e-02,1.419271200317539838e+00
1.174000000000000000e+03,4.289000000000003183e+02,2.202276488058042858e+01,2.202249782322504856e+01,2.202287049519840423e+01,4.123595146047068021e-05,2.202280611653188913e+01,2.202272364462896803e+01,2.202277748047682948e+01,1.269854594992997799e-05,2.913091965535491087e-02,1.419306318870912520e+00
1.175000000000000000e+03,4.294000000000003183e+02,2.202276493922840572e+01,2.202249972393929767e+01,2.202286993204955579e+01,4.096860258620518196e-05,2.202280590783099257e+01,2.202272397062581888e+01,2.202277748047682948e+01,1.261223920452566065e-05,2.913169998195164201e-02,1.419341184458835725e+00
1.176000000000000000e+03,4.299000000000003183e+02,2.202276499761639528e+01,2.202250161154270813e+01,2.202286937218358176e+01,4.065277995458250343e-05,2.202280565039635007e+01,2.202272434483644048e+01,2.202277748047682948e+01,1.252652778996227109e-05,2.913247555352800611e-02,1.419375798868902860e+00
1.177000000000000000e+03,4.304000000000003183e+02,2.202276505574491594e+01,2.202250348612632536e+01,2.202286881558250187e+01,4.052725680540196268e-05,2.202280558300171975e+01,2.202272452848811213e+01,2.202277748047682948e+01,1.244140757209307786e-05,2.913324640013434386e-02,1.419410163876631881e+00
1.178000000000000000e+03,4.309000000000003183e+02,2.202276511361582223e+01,2.202250534778101709e+01,2.202286826222771410e+01,4.017302000609385094e-05,2.202280528663582970e+01,2.202272494059581476e+01,2.202277748047682948e+01,1.235687442483735622e-05,2.913401255163074535e-02,1.419444281244638839e+00
1.179000000000000000e+03,4.314000000000003183e+02,2.202276517122937349e+01,2.202250719659717859e+01,2.202286771210136607e+01,3.994477017574838145e-05,2.202280511599954949e+01,2.202272522645919750e+01,2.202277748047682948e+01,1.227292424356992931e-05,2.913477403769821825e-02,1.419478152723420372e+00
1.180000000000000000e+03,4.319000000000003183e+02,2.202276522858718621e+01,2.202250903266403981e+01,2.202286716518561605e+01,3.971659545147740883e-05,2.202280494518263865e+01,2.202272551199173378e+01,2.202277748047682948e+01,1.218955297657857245e-05,2.913553088779338024e-02,1.419511780051601724e+00
1.181000000000000000e+03,4.324000000000003183e+02,2.202276528569012015e+01,2.202251085607100123e+01,2.202286662146274665e+01,3.944732729286166669e-05,2.202280473301741281e+01,2.202272583836282749e+01,2.202277748047682948e+01,1.210675656440770263e-05,2.913628313117685650e-02,1.419545164955275718e+00
1.182000000000000000e+03,4.329000000000003183e+02,2.202276534253928375e+01,2.202251266690604936e+01,2.202286608091444720e+01,3.909880309504333150e-05,2.202280444134238024e+01,2.202272624373618726e+01,2.202277748047682948e+01,1.202453101180708155e-05,2.913703079696915513e-02,1.419578309148722628e+00
1.183000000000000000e+03,4.334000000000003183e+02,2.202276539913557585e+01,2.202251446525710676e+01,2.202286554352357228e+01,3.882595988122652735e-05,2.202280422509545588e+01,2.202272657317569582e+01,2.202277748047682948e+01,1.194287232643022860e-05,2.913777391402959729e-02,1.419611214334071558e+00
1.184000000000000000e+03,4.339000000000003183e+02,2.202276545548004094e+01,2.202251625121103373e+01,2.202286500927250756e+01,3.867884959713906498e-05,2.202280413432963968e+01,2.202272677663044220e+01,2.202277748047682948e+01,1.186177656416533891e-05,2.913851251107371296e-02,1.419643882201803819e+00
1.185000000000000000e+03,4.344000000000003183e+02,2.202276551157396867e+01,2.202251802485404752e+01,2.202286447814323722e+01,3.831039966061902950e-05,2.202280382197362840e+01,2.202272720117430893e+01,2.202277748047682948e+01,1.178123981009951213e-05,2.913924661661549537e-02,1.419676314430589947e+00
1.186000000000000000e+03,4.349000000000003183e+02,2.202276556741800562e+01,2.202251978627307594e+01,2.202286395011888231e+01,3.814686551762368726e-05,2.202280371428352268e+01,2.202272742055248855e+01,2.202277748047682948e+01,1.170125811705586320e-05,2.913997625898183744e-02,1.419708512687235968e+00
1.187000000000000000e+03,4.354000000000003183e+02,2.202276562301370433e+01,2.202252153555211578e+01,2.202286342518219797e+01,3.781840402616287034e-05,2.202280344141772872e+01,2.202272780460967994e+01,2.202277748047682948e+01,1.162182767094647297e-05,2.914070146630994007e-02,1.419740478626972058e+00
1.188000000000000000e+03,4.359000000000003183e+02,2.202276567836175047e+01,2.202252327277681587e+01,2.202286290331533891e+01,3.752084408144013960e-05,2.202280319920583196e+01,2.202272815751766899e+01,2.202277748047682948e+01,1.154294458266963904e-05,2.914142226655092038e-02,1.419772213893596202e+00
1.189000000000000000e+03,4.364000000000003183e+02,2.202276573346288657e+01,2.202252499803000418e+01,2.202286238450194134e+01,3.737743914878257620e-05,2.202280311090203568e+01,2.202272835602373746e+01,2.202277748047682948e+01,1.146460509121171190e-05,2.914213868749437886e-02,1.419803720119318324e+00
1.190000000000000000e+03,4.369000000000003183e+02,2.202276578831851594e+01,2.202252671139666518e+01,2.202286186872438378e+01,3.716537000482705736e-05,2.202280295368852236e+01,2.202272862294850952e+01,2.202277748047682948e+01,1.138680533763782530e-05,2.914285075670774994e-02,1.419834998924925484e+00
1.191000000000000000e+03,4.374000000000003183e+02,2.202276584292976125e+01,2.202252841295852548e+01,2.202286135596639483e+01,3.690286107936681978e-05,2.202280274579084107e+01,2.202272894006868142e+01,2.202277748047682948e+01,1.130954161094351746e-05,2.914355850160418523e-02,1.419866051920094741e+00
1.192000000000000000e+03,4.379000000000003183e+02,2.202276589729763145e+01,2.202253010279847700e+01,2.202286084621017537e+01,3.652026665483627598e-05,2.202280241756428580e+01,2.202272937703097710e+01,2.202277748047682948e+01,1.123281014721137783e-05,2.914426194942143500e-02,1.419896880703124920e+00
1.193000000000000000e+03,4.384000000000003183e+02,2.202276595142264171e+01,2.202253178099818953e+01,2.202286033943946464e+01,3.629029168852662408e-05,2.202280224171433076e+01,2.202272966113095265e+01,2.202277748047682948e+01,1.115660723801806916e-05,2.914496112721149182e-02,1.419927486861011223e+00
1.194000000000000000e+03,4.389000000000003183e+02,2.202276600530628414e+01,2.202253344763837717e+01,2.202285983563792016e+01,3.603134401189069810e-05,2.202280203665029745e+01,2.202272997396227083e+01,2.202277748047682948e+01,1.108092921833531575e-05,2.914565606183939020e-02,1.419957871969961927e+00
1.195000000000000000e+03,4.394000000000003183e+02,2.202276605894924089e+01,2.202253510280034732e+01,2.202285933478843205e+01,3.591420843499689157e-05,2.202280197315767651e+01,2.202273014474080526e+01,2.202277748047682948e+01,1.100577239619441690e-05,2.914634678000291648e-02,1.419988037595116603e+00
1.196000000000000000e+03,4.399000000000003183e+02,2.202276611235281223e+01,2.202253674656315496e+01,2.202285883687448376e+01,3.562780175513742873e-05,2.202280174015456637e+01,2.202273048455105808e+01,2.202277748047682948e+01,1.093113318190352181e-05,2.914703330822708202e-02,1.420017985290603413e+00
1.197000000000000000e+03,4.404000000000003183e+02,2.202276616551774424e+01,2.202253837900725486e+01,2.202285834187991398e+01,3.544101792287225378e-05,2.202280160653566554e+01,2.202273072449982294e+01,2.202277748047682948e+01,1.085700792221071821e-05,2.914771567285947065e-02,1.420047716599704746e+00
1.198000000000000000e+03,4.409000000000003183e+02,2.202276621844528393e+01,2.202254000021127567e+01,2.202285784978807115e+01,3.512881118804998614e-05,2.202280134725647187e+01,2.202273108963409598e+01,2.202277748047682948e+01,1.078339304678255631e-05,2.914839390008138950e-02,1.420077233054966914e+00
1.199000000000000000e+03,4.414000000000003183e+02,2.202276627113620577e+01,2.202254161025349433e+01,2.202285736058333754e+01,3.488492918360032192e-05,2.202280115606539113e+01,2.202273138620702042e+01,2.202277748047682948e+01,1.071028500125625699e-05,2.914906801589199278e-02,1.420106536178240120e+00
1.200000000000000000e+03,4.419000000000003183e+02,2.202276632359143349e+01,2.202254320921081998e+01,2.202285687424873828e+01,3.470843175033056286e-05,2.202280103202318529e+01,2.202273161515968170e+01,2.202277748047682948e+01,1.063768029337723566e-05,2.914973804612593436e-02,1.420135627480668461e+00
1.201000000000000000e+03,4.424000000000003183e+02,2.202276637581232066e+01,2.202254479716220459e+01,2.202285639076898960e+01,3.438396853280615385e-05,2.202280075978085350e+01,2.202273199184378782e+01,2.202277748047682948e+01,1.056557533813191968e-05,2.915040401644805601e-02,1.420164508462948616e+00
1.202000000000000000e+03,4.429000000000003183e+02,2.202276642779941795e+01,2.202254637418295857e+01,2.202285591012742572e+01,3.413799239093277181e-05,2.202280056579180822e+01,2.202273228980702768e+01,2.202277748047682948e+01,1.049396671585970571e-05,2.915106595236086756e-02,1.420193180615295647e+00
1.203000000000000000e+03,4.434000000000003183e+02,2.202276647955382671e+01,2.202254794034978147e+01,2.202285543230825127e+01,3.395274641714676912e-05,2.202280043230024376e+01,2.202273252680740967e+01,2.202277748047682948e+01,1.042285094382388460e-05,2.915172387918892397e-02,1.420221645417493628e+00
1.204000000000000000e+03,4.439000000000003183e+02,2.202276653107652038e+01,2.202254949573843845e+01,2.202285495729595155e+01,3.382678588924234567e-05,2.202280035786240830e+01,2.202273270429063246e+01,2.202277748047682948e+01,1.035222458171489229e-05,2.915237782210371512e-02,1.420249904338917624e+00
1.205000000000000000e+03,4.444000000000003183e+02,2.202276658236860740e+01,2.202255104042362532e+01,2.202285448507466725e+01,3.354554516328918438e-05,2.202280012791377217e+01,2.202273303682344263e+01,2.202277748047682948e+01,1.028208423778048039e-05,2.915302780610801170e-02,1.420277958838719545e+00
1.206000000000000000e+03,4.449000000000003183e+02,2.202276663343085161e+01,2.202255257448020842e+01,2.202285401562850353e+01,3.336113711768545938e-05,2.202279999456796844e+01,2.202273327229373479e+01,2.202277748047682948e+01,1.021242651252503705e-05,2.915367385603246514e-02,1.420305810366024879e+00
1.207000000000000000e+03,4.454000000000003183e+02,2.202276668426444317e+01,2.202255409798207708e+01,2.202285354894174674e+01,3.311504840192254961e-05,2.202279979931284615e+01,2.202273356921604019e+01,2.202277748047682948e+01,1.014324805081594531e-05,2.915431599656128497e-02,1.420333460359538558e+00
1.208000000000000000e+03,4.459000000000003183e+02,2.202276673487012815e+01,2.202255561100334802e+01,2.202285308499959271e+01,3.285789861206031272e-05,2.202279959276874166e+01,2.202273387697151463e+01,2.202277748047682948e+01,1.007454548719610697e-05,2.915495425220412246e-02,1.420360910248050779e+00
1.209000000000000000e+03,4.464000000000003183e+02,2.202276678524890130e+01,2.202255711361624435e+01,2.202285262378607555e+01,3.263249621667893455e-05,2.202279941774511940e+01,2.202273415275268320e+01,2.202277748047682948e+01,1.000631554219196654e-05,2.915558864731997504e-02,1.420388161450493625e+00
1.210000000000000000e+03,4.469000000000003183e+02,2.202276683540183200e+01,2.202255860589324143e+01,2.202285216528596479e+01,3.238172094172941137e-05,2.202279921712277400e+01,2.202273445368089000e+01,2.202277748047682948e+01,9.938554924876251754e-06,2.915621920609352130e-02,1.420415215375755436e+00
1.211000000000000000e+03,4.474000000000003183e+02,2.202276688532973736e+01,2.202256008790678621e+01,2.202285170948433546e+01,3.214612747689360423e-05,2.202279903145721462e+01,2.202273473920226010e+01,2.202277748047682948e+01,9.871260345612245028e-06,2.915684595258346765e-02,1.420442073422830465e+00
1.212000000000000000e+03,4.479000000000003183e+02,2.202276693503338478e+01,2.202256155972869323e+01,2.202285125636523944e+01,3.205260815162300458e-05,2.202279898764153643e+01,2.202273488242523314e+01,2.202277748047682948e+01,9.804428543478189469e-06,2.915746891064830565e-02,1.420468736981020941e+00
1.213000000000000000e+03,4.484000000000003183e+02,2.202276698451409942e+01,2.202256302142934175e+01,2.202285080591454047e+01,3.184313145637296795e-05,2.202279882764555552e+01,2.202273514138264332e+01,2.202277748047682948e+01,9.738056322725591022e-06,2.915808810403248963e-02,1.420495207429888440e+00
1.214000000000000000e+03,4.489000000000003183e+02,2.202276703377260958e+01,2.202256447307918563e+01,2.202285036241598704e+01,3.159567934231235565e-05,2.202279862945195177e+01,2.202273543809326739e+01,2.202277748047682948e+01,9.672140484218233811e-06,2.915870355629454277e-02,1.420521486139388445e+00
1.215000000000000000e+03,4.494000000000003183e+02,2.202276708280987094e+01,2.202256591474830572e+01,2.202284992483410520e+01,3.139455903410818085e-05,2.202279847736890517e+01,2.202273568825083672e+01,2.202277748047682948e+01,9.606677845758500916e-06,2.915931529085313140e-02,1.420547574469910979e+00
1.216000000000000000e+03,4.499000000000003183e+02,2.202276713162692801e+01,2.202256734650645242e+01,2.202284948978948265e+01,3.107271783921934411e-05,2.202279820434476676e+01,2.202273605890908925e+01,2.202277748047682948e+01,9.541665240151533096e-06,2.915992333098283221e-02,1.420573473772270612e+00
1.217000000000000000e+03,4.504000000000003183e+02,2.202276718022437052e+01,2.202256876842256617e+01,2.202284905726797248e+01,3.091365888551353912e-05,2.202279809388325660e+01,2.202273626656548444e+01,2.202277748047682948e+01,9.477099536983419947e-06,2.916052769978793105e-02,1.420599185387727337e+00
1.218000000000000000e+03,4.509000000000003183e+02,2.202276722860340286e+01,2.202257018056497628e+01,2.202284862725561965e+01,3.076452159130305233e-05,2.202279799312499264e+01,2.202273646408181307e+01,2.202277748047682948e+01,9.412977633587286895e-06,2.916112842024119398e-02,1.420624710648609623e+00
1.219000000000000000e+03,4.514000000000003183e+02,2.202276727676490964e+01,2.202257158300153606e+01,2.202284819973841579e+01,3.052907765576511089e-05,2.202279780584256486e+01,2.202273674768725442e+01,2.202277748047682948e+01,9.349296448913134796e-06,2.916172551515101505e-02,1.420650050877327208e+00
1.220000000000000000e+03,4.519000000000003183e+02,2.202276732470975773e+01,2.202257297580044337e+01,2.202284777470281085e+01,3.032814886988804070e-05,2.202279765285862823e+01,2.202273699656088723e+01,2.202277748047682948e+01,9.286052886262925274e-06,2.916231900717424635e-02,1.420675207387382066e+00
1.221000000000000000e+03,4.524000000000003183e+02,2.202276737243878202e+01,2.202257435902847860e+01,2.202284735213483202e+01,3.011948005291227847e-05,2.202279749191883340e+01,2.202273725295873064e+01,2.202277748047682948e+01,9.223243913305290582e-06,2.916290891885052125e-02,1.420700181483117275e+00
1.222000000000000000e+03,4.529000000000003183e+02,2.202276741995294174e+01,2.202257573275231906e+01,2.202284693202005172e+01,3.002973770375755059e-05,2.202279744969064623e+01,2.202273739021523724e+01,2.202277748047682948e+01,9.160866502387137749e-06,2.916349527252576346e-02,1.420724974459736556e+00
1.223000000000000000e+03,4.534000000000003183e+02,2.202276746725320322e+01,2.202257709703765798e+01,2.202284651434615981e+01,2.987342274981075408e-05,2.202279734067595385e+01,2.202273759383045260e+01,2.202277748047682948e+01,9.098917670541005207e-06,2.916407809044169880e-02,1.420749587603314046e+00
1.224000000000000000e+03,4.539000000000003183e+02,2.202276751434056123e+01,2.202257845195100572e+01,2.202284609909884239e+01,2.962346254306580723e-05,2.202279713780310288e+01,2.202273789087801958e+01,2.202277748047682948e+01,9.037394397695839232e-06,2.916465739468483004e-02,1.420774022190734787e+00
1.225000000000000000e+03,4.544000000000003183e+02,2.202276756121587198e+01,2.202257979755687245e+01,2.202284568626433625e+01,2.930754468366307747e-05,2.202279686876055464e+01,2.202273825367118931e+01,2.202277748047682948e+01,8.976293754603727746e-06,2.916523320718048332e-02,1.420798279490292026e+00
1.226000000000000000e+03,4.549000000000003183e+02,2.202276760787976784e+01,2.202258113392050376e+01,2.202284527582967755e+01,2.916341529372199696e-05,2.202279677129506297e+01,2.202273844446447271e+01,2.202277748047682948e+01,8.915612778623524886e-06,2.916580554972967448e-02,1.420822360761394565e+00
1.227000000000000000e+03,4.554000000000003183e+02,2.202276765433334660e+01,2.202258246110614692e+01,2.202284486778123451e+01,2.896632451854707166e-05,2.202279662065786425e+01,2.202273868800882894e+01,2.202277748047682948e+01,8.855348552444994360e-06,2.916637444399215046e-02,1.420846267254363582e+00
1.228000000000000000e+03,4.559000000000003183e+02,2.202276770057738631e+01,2.202258377917747367e+01,2.202284446210606816e+01,2.882622170805300711e-05,2.202279652679909461e+01,2.202273887435567801e+01,2.202277748047682948e+01,8.795498184891732658e-06,2.916693991146750153e-02,1.420870000210922246e+00
1.229000000000000000e+03,4.564000000000003183e+02,2.202276774661294922e+01,2.202258508819781468e+01,2.202284405879045437e+01,2.862680950580259352e-05,2.202279637342245522e+01,2.202273911980344323e+01,2.202277748047682948e+01,8.736058800274058077e-06,2.916750197355181748e-02,1.420893560864222582e+00
1.230000000000000000e+03,4.569000000000003183e+02,2.202276779244059668e+01,2.202258638823060366e+01,2.202284365782170283e+01,2.854491798197581750e-05,2.202279633735857800e+01,2.202273924752261536e+01,2.202277748047682948e+01,8.677027518224002283e-06,2.916806065146321583e-02,1.420916950438485316e+00
1.231000000000000000e+03,4.574000000000003183e+02,2.202276783806189897e+01,2.202258767933791717e+01,2.202284325918629193e+01,2.815439228245606617e-05,2.202279599245418140e+01,2.202273968366961654e+01,2.202277748047682948e+01,8.618401519997832385e-06,2.916861596629740858e-02,1.420940170149671777e+00
1.232000000000000000e+03,4.579000000000003183e+02,2.202276788347676373e+01,2.202258896158200940e+01,2.202284286287155979e+01,2.810250015540491532e-05,2.202279598597692001e+01,2.202273978097660745e+01,2.202277748047682948e+01,8.560177978785808728e-06,2.916916793904250280e-02,1.420963221205076676e+00
1.233000000000000000e+03,4.584000000000003183e+02,2.202276792868678612e+01,2.202259023502481128e+01,2.202284246886443597e+01,2.780793616904314149e-05,2.202279573662295675e+01,2.202274012075061549e+01,2.202277748047682948e+01,8.502354082458314481e-06,2.916971659049678867e-02,1.420986104803529493e+00
1.234000000000000000e+03,4.589000000000003183e+02,2.202276797369262340e+01,2.202259149972671537e+01,2.202284207715179676e+01,2.758819360312923962e-05,2.202279556188622678e+01,2.202274038549902002e+01,2.202277748047682948e+01,8.444927088737273817e-06,2.917026194135649217e-02,1.421008822135522820e+00
1.235000000000000000e+03,4.594000000000003183e+02,2.202276801849504650e+01,2.202259275574938613e+01,2.202284168772120410e+01,2.741896692904354445e-05,2.202279543746197632e+01,2.202274059952811669e+01,2.202277748047682948e+01,8.387894197592064808e-06,2.917080401218439742e-02,1.421031374383282531e+00
1.236000000000000000e+03,4.599000000000003183e+02,2.202276806309480506e+01,2.202259400315295323e+01,2.202284130055974742e+01,2.732136336815002049e-05,2.202279538445817408e+01,2.202274074173143603e+01,2.202277748047682948e+01,8.331252678682290796e-06,2.917134282339803319e-02,1.421053762720656310e+00
1.237000000000000000e+03,4.604000000000003183e+02,2.202276810749308922e+01,2.202259524199710228e+01,2.202284091565485369e+01,2.713931331350944695e-05,2.202279524680640321e+01,2.202274096817977522e+01,2.202277748047682948e+01,8.274999821832548322e-06,2.917187839528867163e-02,1.421075988313269978e+00
1.238000000000000000e+03,4.609000000000003183e+02,2.202276815169080137e+01,2.202259647234152951e+01,2.202284053299377575e+01,2.676635545042445926e-05,2.202279491804625167e+01,2.202274138533535108e+01,2.202277748047682948e+01,8.219132916383479955e-06,2.917241074802095699e-02,1.421098052318442440e+00
1.239000000000000000e+03,4.614000000000003183e+02,2.202276819568833943e+01,2.202259769424535918e+01,2.202284015256392635e+01,2.661467425963564933e-05,2.202279481036259767e+01,2.202274158101408119e+01,2.202277748047682948e+01,8.163649277648235154e-06,2.917293990162717413e-02,1.421119955885677077e+00
1.240000000000000000e+03,4.619000000000003183e+02,2.202276823948685447e+01,2.202259890776707252e+01,2.202283977435275020e+01,2.640377728972204607e-05,2.202279464326414526e+01,2.202274183570956367e+01,2.202277748047682948e+01,8.108546250138879747e-06,2.917346587598888125e-02,1.421141700156504761e+00
1.241000000000000000e+03,4.624000000000003183e+02,2.202276828308686873e+01,2.202260011296553088e+01,2.202283939834852688e+01,2.641837595921767975e-05,2.202279470146282847e+01,2.202274186471090900e+01,2.202277748047682948e+01,8.053821161106247445e-06,2.917398869090146590e-02,1.421163286263915859e+00
1.242000000000000000e+03,4.629000000000003183e+02,2.202276832648972515e+01,2.202260130989786902e+01,2.202283902453795150e+01,2.629926541149619351e-05,2.202279462575513591e+01,2.202274202722431440e+01,2.202277748047682948e+01,7.999471416202666918e-06,2.917450836599506936e-02,1.421184715333500881e+00
1.243000000000000000e+03,4.634000000000003183e+02,2.202276836969598151e+01,2.202260249862185759e+01,2.202283865290918641e+01,2.613644611483917032e-05,2.202279450614209466e+01,2.202274223324986835e+01,2.202277748047682948e+01,7.945494392204198867e-06,2.917502492078178147e-02,1.421205988482709515e+00
1.244000000000000000e+03,4.639000000000003183e+02,2.202276841270651886e+01,2.202260367919510387e+01,2.202283828345017369e+01,2.596200031672003526e-05,2.202279437470683732e+01,2.202274245070620040e+01,2.202277748047682948e+01,7.891887473307620735e-06,2.917553837465850994e-02,1.421227106821210784e+00
1.245000000000000000e+03,4.644000000000003183e+02,2.202276845552229645e+01,2.202260485167328952e+01,2.202283791614844333e+01,2.569757551545838082e-05,2.202279415309781285e+01,2.202274275794678005e+01,2.202277748047682948e+01,7.838648131145131478e-06,2.917604874690095731e-02,1.421248071450891270e+00
1.246000000000000000e+03,4.649000000000003183e+02,2.202276849814387560e+01,2.202260601611316915e+01,2.202283755099233531e+01,2.554709486026533492e-05,2.202279404523873652e+01,2.202274295104901469e+01,2.202277748047682948e+01,7.785773788630300356e-06,2.917655605663403706e-02,1.421268883465973021e+00
1.247000000000000000e+03,4.654000000000003183e+02,2.202276854057226885e+01,2.202260717257048128e+01,2.202283718796908829e+01,2.529466735942278137e-05,2.202279383523962863e+01,2.202274324590490906e+01,2.202277748047682948e+01,7.733261914814203484e-06,2.917706032287507856e-02,1.421289543952941381e+00
1.248000000000000000e+03,4.659000000000003183e+02,2.202276858280807303e+01,2.202260832110091116e+01,2.202283682706745793e+01,2.529466735942278137e-05,2.202279387747543282e+01,2.202274328814071325e+01,2.202277748047682948e+01,7.681109981167722397e-06,2.917756156452074381e-02,1.421310053990669786e+00
1.249000000000000000e+03,4.664000000000003183e+02,2.202276862485253517e+01,2.202260946175908174e+01,2.202283646827532237e+01,2.504739316629507926e-05,2.202279367224570095e+01,2.202274357745936939e+01,2.202277748047682948e+01,7.629315507396401660e-06,2.917805980035569069e-02,1.421330414650659346e+00
1.250000000000000000e+03,4.669000000000003183e+02,2.202276866670613487e+01,2.202261059460023418e+01,2.202283611158087595e+01,2.483205833522804496e-05,2.202279349876447156e+01,2.202274383464779817e+01,2.202277748047682948e+01,7.577875985136116850e-06,2.917855504901286506e-02,1.421350626996524147e+00
1.251000000000000000e+03,4.674000000000003183e+02,2.202276870836968570e+01,2.202261171967864328e+01,2.202283575697218510e+01,2.473092710841084011e-05,2.202279343929679456e+01,2.202274397744257683e+01,2.202277748047682948e+01,7.526788949901772578e-06,2.917904732903661702e-02,1.421370692084711118e+00
1.252000000000000000e+03,4.679000000000003183e+02,2.202276874984408295e+01,2.202261283704783423e+01,2.202283540443735532e+01,2.455434721493678039e-05,2.202279330419129622e+01,2.202274419549686968e+01,2.202277748047682948e+01,7.476051971246783719e-06,2.917953665883493350e-02,1.421390610964074153e+00
1.253000000000000000e+03,4.684000000000003183e+02,2.202276879113014374e+01,2.202261394676161288e+01,2.202283505396555796e+01,2.441599908984149343e-05,2.202279320712923294e+01,2.202274437513105454e+01,2.202277748047682948e+01,7.425662605980291230e-06,2.918002305669727126e-02,1.421410384676446093e+00
1.254000000000000000e+03,4.689000000000003183e+02,2.202276883222869586e+01,2.202261504887367138e+01,2.202283470554430878e+01,2.421893738437623381e-05,2.202279305116607944e+01,2.202274461329131228e+01,2.202277748047682948e+01,7.375618416073672434e-06,2.918050654080342823e-02,1.421430014255957275e+00
1.255000000000000000e+03,4.694000000000003183e+02,2.202276887314042852e+01,2.202261614343518303e+01,2.202283435916238119e+01,2.413350073119616230e-05,2.202279300664115880e+01,2.202274473963969825e+01,2.202277748047682948e+01,7.325917077874160483e-06,2.918098712921155316e-02,1.421449500729683457e+00
1.256000000000000000e+03,4.699000000000003183e+02,2.202276891386630453e+01,2.202261723050042974e+01,2.202283401488995906e+01,2.388342966711934614e-05,2.202279279729597050e+01,2.202274503043663856e+01,2.202277748047682948e+01,7.276556126574020053e-06,2.918146483986506015e-02,1.421468845117432211e+00
1.257000000000000000e+03,4.704000000000003183e+02,2.202276895440695981e+01,2.202261831012070203e+01,2.202283367289208016e+01,2.381298543517538019e-05,2.202279276739239577e+01,2.202274514142152384e+01,2.202277748047682948e+01,7.227533233196924575e-06,2.918193969057723478e-02,1.421488048432074214e+00
1.258000000000000000e+03,4.709000000000003183e+02,2.202276899476336069e+01,2.202261938234748229e+01,2.202283333290014156e+01,2.355834352236286250e-05,2.202279255310688200e+01,2.202274543641983939e+01,2.202277748047682948e+01,7.178846060055271010e-06,2.918241169907418581e-02,1.421507111678961710e+00
1.259000000000000000e+03,4.714000000000003183e+02,2.202276903493608629e+01,2.202262044723235235e+01,2.202283299490325419e+01,2.333753056416903229e-05,2.202279237246665033e+01,2.202274569740552224e+01,2.202277748047682948e+01,7.130492264944494736e-06,2.918288088294535704e-02,1.421526035856782721e+00
1.260000000000000000e+03,4.719000000000003183e+02,2.202276907492597147e+01,2.202262150482648195e+01,2.202283265889007069e+01,2.326306586900237153e-05,2.202279233799184155e+01,2.202274581186010138e+01,2.202277748047682948e+01,7.082469524373151410e-06,2.918334725967589721e-02,1.421544821957106963e+00
1.261000000000000000e+03,4.724000000000003183e+02,2.202276911473380849e+01,2.202262255518009582e+01,2.202283232484910869e+01,2.316578504090003278e-05,2.202279228051884985e+01,2.202274594894876714e+01,2.202277748047682948e+01,7.034775557760901689e-06,2.918381084665442812e-02,1.421563470964207987e+00
1.262000000000000000e+03,4.729000000000003183e+02,2.202276915436053883e+01,2.202262359834378103e+01,2.202283199276956083e+01,2.294119395055660326e-05,2.202279209555448958e+01,2.202274621316658809e+01,2.202277748047682948e+01,6.987408068072774793e-06,2.918427166111840776e-02,1.421581983856117226e+00
1.263000000000000000e+03,4.734000000000003183e+02,2.202276919380665632e+01,2.202262463436718676e+01,2.202283166264008685e+01,2.287507220070678177e-05,2.202279206887885721e+01,2.202274631873445543e+01,2.202277748047682948e+01,6.940364800862267549e-06,2.918472972022092757e-02,1.421600361603443385e+00
1.264000000000000000e+03,4.739000000000003183e+02,2.202276923307346124e+01,2.202262566330026416e+01,2.202283133444941754e+01,2.241904493414231396e-05,2.202279165211839640e+01,2.202274681402852607e+01,2.202277748047682948e+01,6.893643487970681377e-06,2.918518504101194969e-02,1.421618605170205996e+00
1.265000000000000000e+03,4.744000000000003183e+02,2.202276927216081504e+01,2.202262668519169964e+01,2.202283100818711858e+01,2.258427556140192612e-05,2.202279185643637760e+01,2.202274668788525247e+01,2.202277748047682948e+01,6.847241918669223021e-06,2.918563764041780251e-02,1.421636715513565186e+00
1.266000000000000000e+03,4.749000000000003183e+02,2.202276931107032354e+01,2.202262770009070181e+01,2.202283068384203801e+01,2.234028638158656931e-05,2.202279165135670524e+01,2.202274697078394183e+01,2.202277748047682948e+01,6.801157858515066773e-06,2.918608753525088473e-02,1.421654693584241347e+00
1.267000000000000000e+03,4.754000000000003183e+02,2.202276934980245926e+01,2.202262870804559824e+01,2.202283036140336492e+01,2.216702650420241389e-05,2.202279151682896341e+01,2.202274718277595511e+01,2.202277748047682948e+01,6.755389113072737626e-06,2.918653474222977426e-02,1.421672540325784606e+00
1.268000000000000000e+03,4.759000000000003183e+02,2.202276938835789011e+01,2.202262970910500073e+01,2.202283004086005036e+01,2.209235631727542659e-05,2.202279148071420778e+01,2.202274729600157244e+01,2.202277748047682948e+01,6.709933475001161604e-06,2.918697927796776170e-02,1.421690256675613107e+00
1.269000000000000000e+03,4.764000000000003183e+02,2.202276942673750426e+01,2.202263070331613193e+01,2.202282972220204371e+01,2.191587997631762623e-05,2.202279134261748084e+01,2.202274751085752769e+01,2.202277748047682948e+01,6.664788800035373095e-06,2.918742115894972650e-02,1.421707843564235185e+00
1.270000000000000000e+03,4.769000000000003183e+02,2.202276946494196253e+01,2.202263169072722349e+01,2.202282940541779155e+01,2.184161211283673230e-05,2.202279130655407613e+01,2.202274762332984892e+01,2.202277748047682948e+01,6.619952898095534477e-06,2.918786040157660827e-02,1.421725301915832906e+00
1.271000000000000000e+03,4.774000000000003183e+02,2.202276950297209623e+01,2.202263267138450331e+01,2.202282909049683823e+01,2.158285217404169775e-05,2.202279108582427014e+01,2.202274792011992233e+01,2.202277748047682948e+01,6.575423670086270589e-06,2.918829702214958272e-02,1.421742632647827742e+00
1.272000000000000000e+03,4.779000000000003183e+02,2.202276954082854843e+01,2.202263364533606094e+01,2.202282877742900880e+01,2.157136480402325663e-05,2.202279111219335306e+01,2.202274796946374380e+01,2.202277748047682948e+01,6.531198932380543292e-06,2.918873103682471937e-02,1.421759836671580013e+00
1.273000000000000000e+03,4.784000000000003183e+02,2.202276957851231387e+01,2.202263461262748123e+01,2.202282846620370549e+01,2.124849320813455104e-05,2.202279082700552237e+01,2.202274833001910537e+01,2.202277748047682948e+01,6.487276615081888713e-06,2.918916246169983575e-02,1.421776914891829113e+00
1.274000000000000000e+03,4.789000000000003183e+02,2.202276961602385086e+01,2.202263557330525146e+01,2.202282815681028794e+01,2.120048275023941813e-05,2.202279081650659975e+01,2.202274841554110196e+01,2.202277748047682948e+01,6.443654607318573335e-06,2.918959131275230059e-02,1.421793868206857381e+00
1.275000000000000000e+03,4.794000000000003183e+02,2.202276965336416126e+01,2.202263652741519095e+01,2.202282784923833603e+01,2.086131600433233305e-05,2.202279051468016391e+01,2.202274879204815861e+01,2.202277748047682948e+01,6.400330828547016383e-06,2.919001760584755828e-02,1.421810697508879340e+00
1.276000000000000000e+03,4.799000000000003183e+02,2.202276969053361455e+01,2.202263747500280644e+01,2.202282754347759663e+01,2.085867549853043546e-05,2.202279054920911250e+01,2.202274883185811660e+01,2.202277748047682948e+01,6.357303212419794083e-06,2.919044135677289001e-02,1.421827403683608049e+00
1.277000000000000000e+03,4.804000000000003183e+02,2.202276972753311313e+01,2.202263841611350870e+01,2.202282723951770649e+01,2.082828562165839909e-05,2.202279055581873379e+01,2.202274889924749246e+01,2.202277748047682948e+01,6.314569696945121737e-06,2.919086258118053570e-02,1.421843987610693194e+00
1.278000000000000000e+03,4.809000000000003183e+02,2.202276976436379030e+01,2.202263935079194823e+01,2.202282693734847285e+01,2.040617320708784692e-05,2.202279017053699661e+01,2.202274935819058399e+01,2.202277748047682948e+01,6.272128254653687355e-06,2.919128129466177710e-02,1.421860450163573208e+00
1.279000000000000000e+03,4.814000000000003183e+02,2.202276980102548265e+01,2.202264027908293897e+01,2.202282663696004761e+01,2.070361981865286586e-05,2.202279050464530030e+01,2.202274909740566500e+01,2.202277748047682948e+01,6.229976850655458818e-06,2.919169751267809351e-02,1.421876792209620710e+00
1.280000000000000000e+03,4.819000000000003183e+02,2.202276983751986350e+01,2.202264120103080458e+01,2.202282633834177972e+01,2.045066199347527465e-05,2.202279028818185580e+01,2.202274938685787120e+01,2.202277748047682948e+01,6.188113472322562689e-06,2.919211125061194068e-02,1.421893014609809880e+00
1.281000000000000000e+03,4.824000000000003183e+02,2.202276987384725260e+01,2.202264211667947436e+01,2.202282604148404843e+01,2.032774484414676607e-05,2.202279020159209821e+01,2.202274954610240698e+01,2.202277748047682948e+01,6.146536124933637516e-06,2.919252252372120729e-02,1.421909118219426338e+00
1.282000000000000000e+03,4.829000000000003183e+02,2.202276991000828943e+01,2.202264302607217417e+01,2.202282574637645496e+01,2.015084832639900124e-05,2.202279006085661450e+01,2.202274975915996436e+01,2.202277748047682948e+01,6.105242845708676784e-06,2.919293134718982038e-02,1.421925103887629493e+00
1.283000000000000000e+03,4.834000000000003183e+02,2.202276994600389770e+01,2.202264392925272674e+01,2.202282545300932526e+01,1.982845804287819362e-05,2.202278977446194119e+01,2.202275011754585421e+01,2.202277748047682948e+01,6.064231644765921404e-06,2.919333773610868071e-02,1.421940972457431451e+00
1.284000000000000000e+03,4.839000000000003183e+02,2.202276998183440071e+01,2.202264482626435793e+01,2.202282516137270463e+01,1.988393788842012804e-05,2.202278986577228892e+01,2.202275009789651250e+01,2.202277748047682948e+01,6.023500559325362323e-06,2.919374170545111641e-02,1.421956724766228808e+00
1.285000000000000000e+03,4.844000000000003183e+02,2.202277001750100638e+01,2.202264571714961505e+01,2.202282487145663126e+01,1.974355112510965414e-05,2.202278976105213104e+01,2.202275027394988172e+01,2.202277748047682948e+01,5.983047657419108211e-06,2.919414327009946936e-02,1.421972361645261085e+00
1.286000000000000000e+03,4.849000000000003183e+02,2.202277005300408774e+01,2.202264660195062618e+01,2.202282458325138847e+01,1.956418796511215149e-05,2.202278961719205341e+01,2.202275048881612207e+01,2.202277748047682948e+01,5.942871026115020324e-06,2.919454244486678271e-02,1.421987883920045048e+00
1.287000000000000000e+03,4.854000000000003183e+02,2.202277008834450100e+01,2.202264748070975386e+01,2.202282429674709974e+01,1.941156122610553729e-05,2.202278949990572698e+01,2.202275067678327503e+01,2.202277748047682948e+01,5.902968741833843019e-06,2.919493924443021179e-02,1.422003292410317199e+00
1.288000000000000000e+03,4.859000000000003183e+02,2.202277012352290697e+01,2.202264835346910132e+01,2.202282401193447470e+01,1.929058913955352766e-05,2.202278941411204727e+01,2.202275083293376667e+01,2.202277748047682948e+01,5.863338892772679009e-06,2.919533368341284754e-02,1.422018587929884781e+00
1.289000000000000000e+03,4.864000000000003183e+02,2.202277015853993447e+01,2.202264922027012872e+01,2.202282372880330641e+01,1.926487405706288648e-05,2.202278942341399315e+01,2.202275089366587579e+01,2.202277748047682948e+01,5.823979596327543987e-06,2.919572577630383595e-02,1.422033771287100512e+00
1.290000000000000000e+03,4.869000000000003183e+02,2.202277019339656405e+01,2.202265008115411860e+01,2.202282344734446440e+01,1.890118979330593317e-05,2.202278909458635781e+01,2.202275129220677030e+01,2.202277748047682948e+01,5.784888977960451945e-06,2.919611553754210970e-02,1.422048843284416497e+00
1.291000000000000000e+03,4.874000000000003183e+02,2.202277022809306217e+01,2.202265093616164293e+01,2.202282316754829594e+01,1.895793058999667836e-05,2.202278918602365110e+01,2.202275127016247325e+01,2.202277748047682948e+01,5.746065195397408359e-06,2.919650298144517431e-02,1.422063804718688873e+00
1.292000000000000000e+03,4.879000000000003183e+02,2.202277026263031701e+01,2.202265178533358636e+01,2.202282288940515542e+01,1.889973266114531811e-05,2.202278916236297945e+01,2.202275136289765456e+01,2.202277748047682948e+01,5.707506392168264247e-06,2.919688812224589813e-02,1.422078656381239092e+00
1.293000000000000000e+03,4.884000000000003183e+02,2.202277029700917765e+01,2.202265262871100404e+01,2.202282261290600118e+01,1.878865996385220400e-05,2.202278908566914239e+01,2.202275150834921291e+01,2.202277748047682948e+01,5.669210704059511416e-06,2.919727097409825778e-02,1.422093399057740237e+00
1.294000000000000000e+03,4.889000000000003183e+02,2.202277033123034755e+01,2.202265346633359755e+01,2.202282233804098865e+01,1.856006997742288905e-05,2.202278889130032624e+01,2.202275177116036886e+01,2.202277748047682948e+01,5.631176328320546990e-06,2.919765155104860066e-02,1.422108033528460602e+00
1.295000000000000000e+03,4.894000000000003183e+02,2.202277036529414289e+01,2.202265429824123188e+01,2.202282206480080973e+01,1.843201662171672448e-05,2.202278879731076344e+01,2.202275193327752234e+01,2.202277748047682948e+01,5.593401454780051354e-06,2.919802986707350362e-02,1.422122560567855354e+00
1.296000000000000000e+03,4.899000000000003183e+02,2.202277039920145540e+01,2.202265512447300466e+01,2.202282179317668209e+01,1.827294878019048449e-05,2.202278867215023439e+01,2.202275212625267642e+01,2.202277748047682948e+01,5.555884308111815834e-06,2.919840593602966369e-02,1.422136980945368556e+00
1.297000000000000000e+03,4.904000000000003183e+02,2.202277043295312708e+01,2.202265594506884483e+01,2.202282152315884645e+01,1.815197460164396918e-05,2.202278858492772784e+01,2.202275228097852633e+01,2.202277748047682948e+01,5.518623075240760583e-06,2.919877977171992864e-02,1.422151295424722184e+00
1.298000000000000000e+03,4.909000000000003183e+02,2.202277046654954162e+01,2.202265676006756934e+01,2.202282125473861285e+01,1.810031574269394602e-05,2.202278856686528385e+01,2.202275236623379939e+01,2.202277748047682948e+01,5.481615993584955927e-06,2.919915138783321651e-02,1.422165504764460131e+00
1.299000000000000000e+03,4.914000000000003183e+02,2.202277049999148772e+01,2.202265756950764342e+01,2.202282098790680465e+01,1.806071221049089008e-05,2.202278856070369883e+01,2.202275243927927662e+01,2.202277748047682948e+01,5.444861316533145429e-06,2.919952079800064090e-02,1.422179609717527438e+00
1.300000000000000000e+03,4.919000000000003183e+02,2.202277053327988554e+01,2.202265837342813271e+01,2.202282072265359503e+01,1.775621861399408549e-05,2.202278828949850009e+01,2.202275277706127099e+01,2.202277748047682948e+01,5.408357270211003498e-06,2.919988801572494935e-02,1.422193611031940197e+00
1.301000000000000000e+03,4.924000000000003183e+02,2.202277056641500863e+01,2.202265917186663202e+01,2.202282045897065643e+01,1.779185659462109088e-05,2.202278835827160464e+01,2.202275277455841263e+01,2.202277748047682948e+01,5.372102147530664495e-06,2.920025305445798913e-02,1.422207509449895380e+00
1.302000000000000000e+03,4.929000000000003183e+02,2.202277059939784820e+01,2.202265996486159949e+01,2.202282019684889036e+01,1.746534410377980213e-05,2.202278806474195250e+01,2.202275313405374391e+01,2.202277748047682948e+01,5.336094202203515305e-06,2.920061592756046515e-02,1.422221305709140848e+00
1.303000000000000000e+03,4.934000000000003183e+02,2.202277063222880571e+01,2.202266075245026755e+01,2.202281993627937950e+01,1.735461261096861313e-05,2.202278798684141492e+01,2.202275327761619650e+01,2.202277748047682948e+01,5.300331743596328505e-06,2.920097664829152811e-02,1.422235000541369976e+00
1.304000000000000000e+03,4.939000000000003183e+02,2.202277066490859525e+01,2.202266153467071774e+01,2.202281967725335932e+01,1.730693937940832247e-05,2.202278797184797554e+01,2.202275335796921496e+01,2.202277748047682948e+01,5.264813042520406517e-06,2.920133522983671057e-02,1.422248594673915401e+00
1.305000000000000000e+03,4.944000000000003183e+02,2.202277069743786342e+01,2.202266231155900655e+01,2.202281941976167445e+01,1.738315379306519301e-05,2.202278808059165627e+01,2.202275331428407057e+01,2.202277748047682948e+01,5.229536461739429787e-06,2.920169168530470372e-02,1.422262088828373239e+00
1.306000000000000000e+03,4.949000000000003183e+02,2.202277072981753747e+01,2.202266308315262933e+01,2.202281916379583393e+01,1.715188909482044679e-05,2.202278788170663404e+01,2.202275357792844090e+01,2.202277748047682948e+01,5.194500298682495112e-06,2.920204602770106253e-02,1.422275483721568756e+00
1.307000000000000000e+03,4.954000000000003183e+02,2.202277076204810768e+01,2.202266384948891087e+01,2.202281890934683517e+01,1.691420708661998520e-05,2.202278767625519507e+01,2.202275384784102030e+01,2.202277748047682948e+01,5.159702858522056803e-06,2.920239826998630855e-02,1.422288780065170455e+00
1.308000000000000000e+03,4.959000000000003183e+02,2.202277079412998617e+01,2.202266461060301594e+01,2.202281865640630798e+01,1.686365595696793325e-05,2.202278765778594405e+01,2.202275393047402829e+01,2.202277748047682948e+01,5.125142544513106748e-06,2.920274842497877846e-02,1.422301978566039127e+00
1.309000000000000000e+03,4.964000000000003183e+02,2.202277082606411085e+01,2.202266536653163342e+01,2.202281840496526755e+01,1.685875586796227300e-05,2.202278768481997773e+01,2.202275396730824397e+01,2.202277748047682948e+01,5.090817690704373156e-06,2.920309650547710939e-02,1.422315079925729586e+00
1.310000000000000000e+03,4.969000000000003183e+02,2.202277085785105371e+01,2.202266611731024071e+01,2.202281815501552842e+01,1.668964686909832096e-05,2.202278754749792355e+01,2.202275416820418386e+01,2.202277748047682948e+01,5.056726686154691761e-06,2.920344252416012462e-02,1.422328084841061990e+00
1.311000000000000000e+03,4.974000000000003183e+02,2.202277088949155015e+01,2.202266686297561193e+01,2.202281790654847526e+01,1.633944048170768882e-05,2.202278722893203167e+01,2.202275455005106863e+01,2.202277748047682948e+01,5.022867861041110745e-06,2.920378649364045731e-02,1.422340994003832515e+00
1.312000000000000000e+03,4.979000000000003183e+02,2.202277092098587374e+01,2.202266760356176079e+01,2.202281765955508774e+01,1.637984303376223817e-05,2.202278730082890590e+01,2.202275454114284159e+01,2.202277748047682948e+01,4.989239670886290947e-06,2.920412842645316726e-02,1.422353808101239014e+00
1.313000000000000000e+03,4.984000000000003183e+02,2.202277095233503346e+01,2.202266833910423216e+01,2.202281741402762449e+01,1.636470376610606853e-05,2.202278731703879799e+01,2.202275458763126892e+01,2.202277748047682948e+01,4.955840501683989597e-06,2.920446833504555459e-02,1.422366527815146275e+00
1.314000000000000000e+03,4.989000000000003183e+02,2.202277098353955154e+01,2.202266906963814819e+01,2.202281716995705452e+01,1.629048704001205468e-05,2.202278727402659086e+01,2.202275469305251221e+01,2.202277748047682948e+01,4.922668758625037326e-06,2.920480623178068474e-02,1.422379153823006837e+00
1.315000000000000000e+03,4.994000000000003183e+02,2.202277101459995023e+01,2.202266979519778900e+01,2.202281692733537710e+01,1.634618117526246108e-05,2.202278736078112686e+01,2.202275466841877360e+01,2.202277748047682948e+01,4.889722885133100074e-06,2.920514212896060252e-02,1.422391686797455757e+00
1.316000000000000000e+03,4.999000000000003183e+02,2.202277104551727405e+01,2.202267051581828738e+01,2.202281668615452759e+01,1.604004581816541932e-05,2.202278708556309184e+01,2.202275500547145626e+01,2.202277748047682948e+01,4.857001285915047726e-06,2.920547603880748605e-02,1.422404127406150298e+00
1.317000000000000000e+03,5.004000000000003183e+02,2.202277107629159758e+01,2.202267123153283634e+01,2.202281644640541103e+01,1.595914363861083984e-05,2.202278703543523619e+01,2.202275511714795897e+01,2.202277748047682948e+01,4.824502453758454093e-06,2.920580797344558485e-02,1.422416476312425404e+00
1.318000000000000000e+03,5.009000000000003183e+02,2.202277110692382678e+01,2.202267194237553483e+01,2.202281620808087226e+01,1.591075106219548750e-05,2.202278701767489011e+01,2.202275519617276345e+01,2.202277748047682948e+01,4.792224840314300834e-06,2.920613794494771737e-02,1.422428734174538301e+00
1.319000000000000000e+03,5.014000000000003183e+02,2.202277113741470416e+01,2.202267264838024730e+01,2.202281597117182699e+01,1.555540319573504843e-05,2.202278669281789902e+01,2.202275558201150929e+01,2.202277748047682948e+01,4.760166907880688205e-06,2.920646596528306618e-02,1.422440901646324196e+00
1.320000000000000000e+03,5.019000000000003183e+02,2.202277116776441801e+01,2.202267334958072453e+01,2.202281573567075057e+01,1.565071689513236659e-05,2.202278681848131470e+01,2.202275551704752132e+01,2.202277748047682948e+01,4.728327123917953674e-06,2.920679204637333104e-02,1.422452979376905624e+00
1.321000000000000000e+03,5.024000000000003183e+02,2.202277119797400573e+01,2.202267404600986822e+01,2.202281550156930479e+01,1.561195563200776790e-05,2.202278680992963800e+01,2.202275558601837346e+01,2.202277748047682948e+01,4.696703994441906563e-06,2.920711620005362816e-02,1.422464968011049935e+00
1.322000000000000000e+03,5.029000000000003183e+02,2.202277122804392562e+01,2.202267473770019990e+01,2.202281526885916563e+01,1.550042126678492481e-05,2.202278672846519214e+01,2.202275572762265909e+01,2.202277748047682948e+01,4.665296042729594239e-06,2.920743843807287188e-02,1.422476868188768950e+00
1.323000000000000000e+03,5.034000000000003183e+02,2.202277125797502677e+01,2.202267542468510442e+01,2.202281503753281200e+01,1.499835184881447223e-05,2.202278625632687437e+01,2.202275625962317918e+01,2.202277748047682948e+01,4.634101752857310660e-06,2.920775877212708135e-02,1.422488680545395567e+00
1.324000000000000000e+03,5.039000000000003183e+02,2.202277128776730564e+01,2.202267610699704292e+01,2.202281480758208687e+01,1.528392180465744602e-05,2.202278657168911025e+01,2.202275600384550103e+01,2.202277748047682948e+01,4.603119650844540919e-06,2.920807721381113789e-02,1.422500405712178617e+00
1.325000000000000000e+03,5.044000000000003183e+02,2.202277131742213356e+01,2.202267678466770917e+01,2.202281457899929151e+01,1.483773959932693737e-05,2.202278615516173232e+01,2.202275647968253480e+01,2.202277748047682948e+01,4.572348297555883590e-06,2.920839377467704390e-02,1.422512044315753066e+00
1.326000000000000000e+03,5.049000000000003183e+02,2.202277134693942173e+01,2.202267745772972418e+01,2.202281435177640745e+01,1.509353394838053326e-05,2.202278644047337153e+01,2.202275625340547194e+01,2.202277748047682948e+01,4.541786211751425301e-06,2.920870846618293243e-02,1.422523596978213956e+00
1.327000000000000000e+03,5.054000000000003183e+02,2.202277137632022885e+01,2.202267812621504461e+01,2.202281412590526344e+01,1.495605885804226725e-05,2.202278633237908778e+01,2.202275642026136993e+01,2.202277748047682948e+01,4.511431942358086304e-06,2.920902129972139868e-02,1.422535064317376419e+00
1.328000000000000000e+03,5.059000000000003183e+02,2.202277140556511981e+01,2.202267879015461460e+01,2.202281390137859418e+01,1.461896188037154923e-05,2.202278602452700085e+01,2.202275678660323877e+01,2.202277748047682948e+01,4.481284084278977132e-06,2.920933228660531344e-02,1.422546446946522103e+00
1.329000000000000000e+03,5.064000000000003183e+02,2.202277143467442855e+01,2.202267944958026291e+01,2.202281367818835989e+01,1.465283260589304391e-05,2.202278608750703270e+01,2.202275678184182439e+01,2.202277748047682948e+01,4.451341192248535961e-06,2.920964143809081162e-02,1.422557745475083291e+00
1.330000000000000000e+03,5.069000000000003183e+02,2.202277146364890470e+01,2.202268010452305802e+01,2.202281345632688669e+01,1.468662521796237132e-05,2.202278615027412201e+01,2.202275677702368739e+01,2.202277748047682948e+01,4.421601855523675367e-06,2.920994876534975526e-02,1.422568960507548663e+00
1.331000000000000000e+03,5.074000000000003183e+02,2.202277149248927657e+01,2.202268075501384104e+01,2.202281323578697325e+01,1.451877256002958623e-05,2.202278601126183588e+01,2.202275697371671725e+01,2.202277748047682948e+01,4.392064673685783199e-06,2.921025427949704850e-02,1.422580092644680994e+00
1.332000000000000000e+03,5.079000000000003183e+02,2.202277152119602377e+01,2.202268140108374439e+01,2.202281301656057977e+01,1.427583543243959016e-05,2.202278579703145667e+01,2.202275724536059087e+01,2.202277748047682948e+01,4.362728233088013493e-06,2.921055799156404079e-02,1.422591142482595661e+00
1.333000000000000000e+03,5.084000000000003183e+02,2.202277154976960816e+01,2.202268204276278141e+01,2.202281279864014962e+01,1.436430299476175908e-05,2.202278591407260322e+01,2.202275718546661309e+01,2.202277748047682948e+01,4.333591170899305307e-06,2.921085991250503902e-02,1.422602110613450765e+00
1.334000000000000000e+03,5.089000000000003183e+02,2.202277157821074383e+01,2.202268268008168661e+01,2.202281258201779579e+01,1.417322078725260408e-05,2.202278575143153105e+01,2.202275740498995660e+01,2.202277748047682948e+01,4.304652091540648012e-06,2.921116005324176854e-02,1.422612997625134712e+00
1.335000000000000000e+03,5.094000000000003183e+02,2.202277160652011645e+01,2.202268331307029925e+01,2.202281236668687825e+01,1.400708062375689913e-05,2.202278561360073894e+01,2.202275759943949396e+01,2.202277748047682948e+01,4.275909640085659842e-06,2.921145842458986244e-02,1.422623804101447620e+00
1.336000000000000000e+03,5.099000000000003183e+02,2.202277163469798893e+01,2.202268394175822763e+01,2.202281215263946379e+01,1.409918833732846665e-05,2.202278573388632665e+01,2.202275753550965121e+01,2.202277748047682948e+01,4.247362472093758511e-06,2.921175503730559508e-02,1.422634530621906146e+00
1.337000000000000000e+03,5.104000000000003183e+02,2.202277166274532405e+01,2.202268456617581904e+01,2.202281193986823737e+01,1.388860868524536803e-05,2.202278555135400850e+01,2.202275777413663960e+01,2.202277748047682948e+01,4.219009209569807131e-06,2.921204990209052069e-02,1.422645177762146274e+00
1.338000000000000000e+03,5.109000000000003183e+02,2.202277169066242379e+01,2.202268518635204231e+01,2.202281172836581646e+01,1.388464221117183157e-05,2.202278557530463488e+01,2.202275780602021271e+01,2.202277748047682948e+01,4.190848537110816430e-06,2.921234302956898787e-02,1.422655746093548723e+00
1.339000000000000000e+03,5.114000000000003183e+02,2.202277171844995252e+01,2.202268580231627837e+01,2.202281151812476523e+01,1.382700047290761184e-05,2.202278554545042510e+01,2.202275789144947993e+01,2.202277748047682948e+01,4.162879120600681940e-06,2.921263443029719839e-02,1.422666236183588895e+00
1.340000000000000000e+03,5.119000000000003183e+02,2.202277174610858879e+01,2.202268641409763461e+01,2.202281130913800311e+01,1.363444798501584561e-05,2.202278538055657364e+01,2.202275811166060393e+01,2.202277748047682948e+01,4.135099638344934871e-06,2.921292411476714840e-02,1.422676648595698090e+00
1.341000000000000000e+03,5.124000000000003183e+02,2.202277177363877314e+01,2.202268702172490222e+01,2.202281110139805520e+01,1.336309869983294642e-05,2.202278513673747184e+01,2.202275841054007444e+01,2.202277748047682948e+01,4.107508783006582556e-06,2.921321209340455374e-02,1.422686983889341006e+00
1.342000000000000000e+03,5.129000000000003183e+02,2.202277180104088572e+01,2.202268762522658463e+01,2.202281089489806831e+01,1.349843505332692952e-05,2.202278529947593810e+01,2.202275830260583334e+01,2.202277748047682948e+01,4.080105260315552949e-06,2.921349837657114673e-02,1.422697242619936242e+00
1.343000000000000000e+03,5.134000000000003183e+02,2.202277182831572944e+01,2.202268822463136644e+01,2.202281068963075938e+01,1.364656211266991213e-05,2.202278547487784266e+01,2.202275818175361621e+01,2.202277748047682948e+01,4.052887767774452358e-06,2.921378297456455816e-02,1.422707425338985310e+00
1.344000000000000000e+03,5.139000000000003183e+02,2.202277185546428484e+01,2.202268881996752725e+01,2.202281048558885246e+01,1.312604966176901002e-05,2.202278498151394714e+01,2.202275872941462254e+01,2.202277748047682948e+01,4.025855021276364050e-06,2.921406589760805125e-02,1.422717532594246936e+00
1.345000000000000000e+03,5.144000000000003183e+02,2.202277188248612205e+01,2.202268941126295587e+01,2.202281028276530961e+01,1.333834455934342719e-05,2.202278522083068069e+01,2.202275854414156342e+01,2.202277748047682948e+01,3.999005754459568389e-06,2.921434715586265427e-02,1.422727564929546329e+00
1.346000000000000000e+03,5.149000000000003183e+02,2.202277190938263374e+01,2.202268999854580045e+01,2.202281008115302186e+01,1.327833153409339706e-05,2.202278518771416671e+01,2.202275863105110076e+01,2.202277748047682948e+01,3.972338689185987381e-06,2.921462675945190809e-02,1.422737522884705452e+00
1.347000000000000000e+03,5.154000000000003183e+02,2.202277193615401174e+01,2.202269058184309714e+01,2.202280988074524259e+01,1.314282417297363451e-05,2.202278507897818471e+01,2.202275879332983877e+01,2.202277748047682948e+01,3.945852597810691511e-06,2.921490471839308101e-02,1.422747406995894304e+00
1.348000000000000000e+03,5.159000000000003183e+02,2.202277196280077476e+01,2.202269116118261394e+01,2.202280968153490903e+01,1.313863255297451840e-05,2.202278510143332824e+01,2.202275882416822128e+01,2.202277748047682948e+01,3.919546219456839985e-06,2.921518104267609162e-02,1.422757217795516116e+00
1.349000000000000000e+03,5.164000000000003183e+02,2.202277198932369018e+01,2.202269173659250967e+01,2.202280948351506851e+01,1.312604966176901002e-05,2.202278511537335248e+01,2.202275886327402787e+01,2.202277748047682948e+01,3.893418275502394063e-06,2.921545574220664465e-02,1.422766955812088563e+00
1.350000000000000000e+03,5.169000000000003183e+02,2.202277201572338683e+01,2.202269230809843492e+01,2.202280928667885362e+01,1.258402566556087341e-05,2.202278459974905189e+01,2.202275943169772177e+01,2.202277748047682948e+01,3.867467601217211780e-06,2.921572882683645331e-02,1.422776621570440714e+00
1.351000000000000000e+03,5.174000000000003183e+02,2.202277204199999971e+01,2.202269287572812217e+01,2.202280909101910211e+01,1.258621400149004599e-05,2.202278462821400140e+01,2.202275945578599803e+01,2.202277748047682948e+01,3.841692937337651154e-06,2.921600030635860407e-02,1.422786215591621772e+00
1.352000000000000000e+03,5.179000000000003183e+02,2.202277206815428912e+01,2.202269343950811376e+01,2.202280889652955409e+01,1.259496354304135819e-05,2.202278466311783234e+01,2.202275947319074589e+01,2.202277748047682948e+01,3.816093078642257083e-06,2.921627019048479018e-02,1.422795738393189513e+00
1.353000000000000000e+03,5.184000000000003183e+02,2.202277209418686610e+01,2.202269399946492712e+01,2.202280870320311124e+01,1.236323614473869520e-05,2.202278445742301116e+01,2.202275973095072104e+01,2.202277748047682948e+01,3.790666821038816771e-06,2.921653848890161040e-02,1.422805190488832805e+00
1.354000000000000000e+03,5.189000000000003183e+02,2.202277212009818896e+01,2.202269455562482747e+01,2.202280851103317616e+01,1.245865515946121485e-05,2.202278457875334894e+01,2.202275966144302899e+01,2.202277748047682948e+01,3.765412971888832882e-06,2.921680521121064467e-02,1.422814572388596321e+00
1.355000000000000000e+03,5.194000000000003183e+02,2.202277214588885457e+01,2.202269510801449570e+01,2.202280832001271449e+01,1.234093993877618426e-05,2.202278448682879386e+01,2.202275980494891527e+01,2.202277748047682948e+01,3.740330319679372915e-06,2.921707036693911227e-02,1.422823884599378585e+00
1.356000000000000000e+03,5.199000000000003183e+02,2.202277217155925371e+01,2.202269565665901041e+01,2.202280813013569372e+01,1.232754285872192063e-05,2.202278449910211222e+01,2.202275984401639519e+01,2.202277748047682948e+01,3.715417725652808570e-06,2.921733396558310811e-02,1.422833127623726712e+00
1.357000000000000000e+03,5.204000000000003183e+02,2.202277219711007206e+01,2.202269620158443075e+01,2.202280794139482012e+01,1.236546355420542005e-05,2.202278456257362649e+01,2.202275983164651763e+01,2.202277748047682948e+01,3.690674006527200532e-06,2.921759601657458391e-02,1.422842301961260825e+00
1.358000000000000000e+03,5.209000000000003183e+02,2.202277222254187095e+01,2.202269674281706813e+01,2.202280775378408606e+01,1.218824411740487358e-05,2.202278441078598803e+01,2.202276003429775386e+01,2.202277748047682948e+01,3.666097967566893181e-06,2.921785652928146626e-02,1.422851408107628890e+00
1.359000000000000000e+03,5.214000000000003183e+02,2.202277224785515841e+01,2.202269728038096375e+01,2.202280756729649625e+01,1.194402085170100431e-05,2.202278419187600988e+01,2.202276030383430694e+01,2.202277748047682948e+01,3.641688517119687411e-06,2.921811551299798720e-02,1.422860446555247682e+00
1.360000000000000000e+03,5.219000000000003183e+02,2.202277227305027196e+01,2.202269781430298679e+01,2.202280738192584408e+01,1.182584061179577937e-05,2.202278409889088451e+01,2.202276044720965942e+01,2.202277748047682948e+01,3.617444435122692106e-06,2.921837297698801419e-02,1.422869417793106717e+00
1.361000000000000000e+03,5.224000000000003183e+02,2.202277229812796833e+01,2.202269834460748754e+01,2.202280719766543626e+01,1.166640485619163321e-05,2.202278396453282383e+01,2.202276063172311282e+01,2.202277748047682948e+01,3.593364615888871977e-06,2.921862893043507964e-02,1.422878322306480259e+00
1.362000000000000000e+03,5.229000000000003183e+02,2.202277232308849264e+01,2.202269887131891579e+01,2.202280701450887079e+01,1.171352299971089088e-05,2.202278403661149397e+01,2.202276060956549131e+01,2.202277748047682948e+01,3.569447949214231839e-06,2.921888338247397368e-02,1.422887160577249954e+00
1.363000000000000000e+03,5.234000000000003183e+02,2.202277234793248795e+01,2.202269939446260594e+01,2.202280683244986648e+01,1.188160126965299055e-05,2.202278422953375880e+01,2.202276046633121709e+01,2.202277748047682948e+01,3.545693284726105424e-06,2.921913634217948585e-02,1.422895933084191489e+00
1.364000000000000000e+03,5.239000000000003183e+02,2.202277237266084242e+01,2.202269991406247485e+01,2.202280665148204974e+01,1.155492094726478840e-05,2.202278392758179137e+01,2.202276081773989347e+01,2.202277748047682948e+01,3.522099536418493281e-06,2.921938781858435252e-02,1.422904640302159684e+00
1.365000000000000000e+03,5.244000000000003183e+02,2.202277239727360225e+01,2.202270043014443601e+01,2.202280647159888716e+01,1.154538324778791125e-05,2.202278394265685080e+01,2.202276085189035371e+01,2.202277748047682948e+01,3.498665527623574275e-06,2.921963782063578471e-02,1.422913282703178073e+00
1.366000000000000000e+03,5.249000000000003183e+02,2.202277242177160232e+01,2.202270094273088930e+01,2.202280629279409752e+01,1.128237793637038228e-05,2.202278370414953912e+01,2.202276113939366553e+01,2.202277748047682948e+01,3.475390241218973126e-06,2.921988635725161071e-02,1.422921860755492096e+00
1.367000000000000000e+03,5.254000000000003183e+02,2.202277244615483198e+01,2.202270145184651540e+01,2.202280611506175489e+01,1.154776841117412337e-05,2.202278399392324459e+01,2.202276089838641937e+01,2.202277748047682948e+01,3.452272556514897713e-06,2.922013343728574464e-02,1.422930374924434416e+00
1.368000000000000000e+03,5.259000000000003183e+02,2.202277247042442454e+01,2.202270195751571080e+01,2.202280593839551770e+01,1.129457642402508770e-05,2.202278376500084889e+01,2.202276117584800019e+01,2.202277748047682948e+01,3.429311365727152767e-06,2.922037906952463029e-02,1.422938825671713037e+00
1.369000000000000000e+03,5.264000000000003183e+02,2.202277249458051145e+01,2.202270245976190921e+01,2.202280576278891289e+01,1.121873199002710765e-05,2.202278371331250284e+01,2.202276127584852006e+01,2.202277748047682948e+01,3.406505604789252505e-06,2.922062326270585819e-02,1.422947213455978632e+00
1.370000000000000000e+03,5.269000000000003183e+02,2.202277251862381036e+01,2.202270295860826721e+01,2.202280558823578360e+01,1.128481868879187836e-05,2.202278380344250053e+01,2.202276123380512018e+01,2.202277748047682948e+01,3.383854222217668911e-06,2.922086602553738283e-02,1.422955538732404879e+00
1.371000000000000000e+03,5.274000000000003183e+02,2.202277254255459837e+01,2.202270345407813679e+01,2.202280541473060893e+01,1.115225367758502907e-05,2.202278369480827536e+01,2.202276139030092139e+01,2.202277748047682948e+01,3.361356157656277111e-06,2.922110736663878494e-02,1.422963801953143426e+00
1.372000000000000000e+03,5.279000000000003183e+02,2.202277256637354341e+01,2.202270394619565863e+01,2.202280524226641134e+01,1.110027307561464025e-05,2.202278366664661746e+01,2.202276146610046936e+01,2.202277748047682948e+01,3.339010314935918534e-06,2.922134729458586780e-02,1.422972003567033683e+00
1.373000000000000000e+03,5.284000000000003183e+02,2.202277259008114996e+01,2.202270443498274588e+01,2.202280507083788308e+01,1.112010386065206849e-05,2.202278371018500991e+01,2.202276146997729001e+01,2.202277748047682948e+01,3.316815699035052804e-06,2.922158581790554668e-02,1.422980144020011384e+00
1.374000000000000000e+03,5.289000000000003183e+02,2.202277261367798999e+01,2.202270492046272921e+01,2.202280490043850847e+01,1.078312867108865266e-05,2.202278339680666264e+01,2.202276183054931735e+01,2.202277748047682948e+01,3.294771250565473574e-06,2.922182294508075123e-02,1.422988223754191761e+00
1.375000000000000000e+03,5.294000000000003183e+02,2.202277263716425892e+01,2.202270540265859111e+01,2.202280473106257830e+01,1.076011781900975195e-05,2.202278339728207968e+01,2.202276187704643817e+01,2.202277748047682948e+01,3.272875925948332003e-06,2.922205868451396849e-02,1.422996243209275979e+00
1.376000000000000000e+03,5.299000000000003183e+02,2.202277266054068505e+01,2.202270588159291620e+01,2.202280456270424480e+01,1.066499604810194848e-05,2.202278332553673224e+01,2.202276199554463787e+01,2.202277748047682948e+01,3.251128699672613737e-06,2.922229304458102278e-02,1.423004202821514630e+00
1.377000000000000000e+03,5.304000000000003183e+02,2.202277268380766984e+01,2.202270635728798354e+01,2.202280439535717704e+01,1.064172975825580973e-05,2.202278332553742857e+01,2.202276204207791110e+01,2.202277748047682948e+01,3.229528560100822337e-06,2.922252603359361614e-02,1.423012103023997721e+00
1.378000000000000000e+03,5.309000000000003183e+02,2.202277270696568934e+01,2.202270682976611482e+01,2.202280422901552370e+01,1.080863882898056004e-05,2.202278351560451952e+01,2.202276189832685915e+01,2.202277748047682948e+01,3.208074493659621772e-06,2.922275765981825410e-02,1.423019944246800783e+00
1.379000000000000000e+03,5.314000000000003183e+02,2.202277273001534752e+01,2.202270729904901003e+01,2.202280406367405874e+01,1.059504390416488112e-05,2.202278332505925107e+01,2.202276213497144397e+01,2.202277748047682948e+01,3.186765515006669621e-06,2.922298793145394410e-02,1.423027726917254654e+00
1.380000000000000000e+03,5.319000000000003183e+02,2.202277275295707781e+01,2.202270776515935324e+01,2.202280389932627003e+01,1.050104954269094199e-05,2.202278325400661885e+01,2.202276225190753678e+01,2.202277748047682948e+01,3.165600594113992908e-06,2.922321685666980084e-02,1.423035451459188971e+00
1.381000000000000000e+03,5.324000000000003183e+02,2.202277277579137760e+01,2.202270822811805928e+01,2.202280373596661889e+01,1.031850069783463054e-05,2.202278309429207681e+01,2.202276245729067838e+01,2.202277748047682948e+01,3.144578781290961677e-06,2.922344444357763762e-02,1.423043118293557674e+00
1.382000000000000000e+03,5.329000000000003183e+02,2.202277279851865543e+01,2.202270868794739300e+01,2.202280357358957019e+01,1.006995581861042337e-05,2.202278286847447575e+01,2.202276272856283512e+01,2.202277748047682948e+01,3.123699065545358929e-06,2.922367070022566585e-02,1.423050727838561125e+00
1.383000000000000000e+03,5.334000000000003183e+02,2.202277282113947976e+01,2.202270914466939544e+01,2.202280341218913406e+01,9.998595189011620117e-06,2.202278281973466889e+01,2.202276282254429063e+01,2.202277748047682948e+01,3.102960446048125517e-06,2.922389563462716652e-02,1.423058280509265972e+00
1.384000000000000000e+03,5.339000000000003183e+02,2.202277284365411703e+01,2.202270959830380903e+01,2.202280325175942366e+01,1.008088954150390115e-05,2.202278292454365882e+01,2.202276276276457523e+01,2.202277748047682948e+01,3.082362026344219808e-06,2.922411925474733066e-02,1.423065776717730602e+00
1.385000000000000000e+03,5.344000000000003183e+02,2.202277286606304330e+01,2.202271004887316153e+01,2.202280309229528044e+01,1.056641211543823978e-05,2.202278343247515835e+01,2.202276229965092824e+01,2.202277748047682948e+01,3.061902783503746904e-06,2.922434156847752637e-02,1.423073216873076419e+00
1.386000000000000000e+03,5.349000000000003183e+02,2.202277288836727820e+01,2.202271049639840328e+01,2.202280293379058307e+01,1.016251751006015363e-05,2.202278305088478660e+01,2.202276272584976979e+01,2.202277748047682948e+01,3.041581766222877612e-06,2.922456258369282231e-02,1.423080601381829124e+00
1.387000000000000000e+03,5.354000000000003183e+02,2.202277291056685371e+01,2.202271094089960002e+01,2.202280277623994920e+01,9.750369332015384650e-06,2.202278266093618697e+01,2.202276316019752045e+01,2.202277748047682948e+01,3.021398063366452556e-06,2.922478230819302789e-02,1.423087930647222832e+00
1.388000000000000000e+03,5.359000000000003183e+02,2.202277293266218905e+01,2.202271138239815684e+01,2.202280261963793251e+01,9.845935916113785630e-06,2.202278277859810629e+01,2.202276308672627181e+01,2.202277748047682948e+01,3.001350702981686911e-06,2.922500074974771281e-02,1.423095205069917712e+00
1.389000000000000000e+03,5.364000000000003183e+02,2.202277295465371054e+01,2.202271182091498858e+01,2.202280246397868879e+01,1.014895844129993274e-05,2.202278310361215219e+01,2.202276280569526890e+01,2.202277748047682948e+01,2.981438735377949448e-06,2.922521791607088013e-02,1.423102425047536812e+00
1.390000000000000000e+03,5.369000000000003183e+02,2.202277297654227439e+01,2.202271225647004371e+01,2.202280230925715898e+01,9.736236306276673403e-06,2.202278271277858224e+01,2.202276324030596655e+01,2.202277748047682948e+01,2.961661254743640937e-06,2.922543381481446448e-02,1.423109590974936944e+00
1.391000000000000000e+03,5.374000000000003183e+02,2.202277299832806889e+01,2.202271268908367574e+01,2.202280215546744557e+01,9.346569987830610760e-06,2.202278234489805797e+01,2.202276365175807982e+01,2.202277748047682948e+01,2.942017336876685189e-06,2.922564845361240449e-02,1.423116703244401204e+00
1.392000000000000000e+03,5.379000000000003183e+02,2.202277302001133918e+01,2.202271311877638738e+01,2.202280200260447884e+01,9.713580693708489489e-06,2.202278273359203453e+01,2.202276330643064384e+01,2.202277748047682948e+01,2.922506050799567445e-06,2.922586184002270299e-02,1.423123762244922652e+00
1.393000000000000000e+03,5.384000000000003183e+02,2.202277304159300897e+01,2.202271354556794236e+01,2.202280185066257800e+01,9.596631250652931338e-06,2.202278263822426041e+01,2.202276344496175753e+01,2.202277748047682948e+01,2.903126499089325854e-06,2.922607398157307801e-02,1.423130768363296550e+00
1.394000000000000000e+03,5.389000000000003183e+02,2.202277306307324523e+01,2.202271396947826787e+01,2.202280169963653833e+01,9.639582224253637132e-06,2.202278270265546922e+01,2.202276342349102123e+01,2.202277748047682948e+01,2.883877776902280981e-06,2.922628488574774419e-02,1.423137721983050330e+00
1.395000000000000000e+03,5.394000000000003183e+02,2.202277308445274429e+01,2.202271439052728752e+01,2.202280154952055113e+01,9.144007142953753913e-06,2.202278222845988864e+01,2.202276394044559993e+01,2.202277748047682948e+01,2.864758979556071240e-06,2.922649455997074555e-02,1.423144623485411708e+00


==> figures/data/prestress_over_time_6.csv <==
timestep,time,fiber_stress_average,fiber_stress_min,fiber_stress_max,fiber_stress_stddev,fiber_stress_averagepstddev,fiber_stress_averagemstddev,fiber_stress_h,fiber_stress_error,max_nod_dis_norm,fro_dis_norm
1.000000000000000000e+00,1.000000000000000056e-01,1.659638700505013631e+01,9.089314787453602662e+00,1.832428238344587257e+01,7.271540838308384602e-01,1.732354108888097599e+01,1.586923292121929840e+01,1.819725280082854368e+01,5.005117043249651676e-01,4.341737936278091681e+00,2.199610712060523383e+02
2.000000000000000000e+00,2.000000000000000111e-01,1.821360055375264153e+01,1.503694767428948253e+01,1.869820325412750606e+01,2.199433503046875349e-01,1.843354390405733056e+01,1.799365720344795250e+01,1.841005923784993215e+01,1.832211140649424308e-01,9.466236604271136557e-01,5.308342476639401042e+01
3.000000000000000000e+00,2.999999999999999889e-01,1.854352891493921263e+01,1.686979204409033528e+01,1.898528583581856921e+01,1.700984947456433971e-01,1.871362740968485738e+01,1.837343042019356787e+01,1.864541349018424299e+01,9.523100396934999767e-02,6.635637876930015056e-01,3.814220092520470473e+01
4.000000000000000000e+00,4.000000000000000222e-01,1.884796510163620198e+01,1.751315665466345806e+01,1.928350333542709905e+01,1.831473640649275980e-01,1.903111246570113124e+01,1.866481773757127272e+01,1.891181602297728759e+01,7.395690432978517526e-02,6.780633869756060861e-01,3.533424150028348976e+01
5.000000000000000000e+00,5.000000000000000000e-01,1.917499128259979102e+01,1.792294977194492134e+01,1.962369828413690698e+01,2.116649688413284880e-01,1.938665625144112070e+01,1.896332631375846134e+01,1.921983922367871855e+01,6.747660251684299559e-02,6.844886201675530746e-01,3.471543663165472537e+01
6.000000000000000000e+00,5.999999999999999778e-01,1.954076039430466594e+01,1.827399764510676761e+01,2.002462461396458338e+01,2.489621985159738982e-01,1.978972259282063817e+01,1.929179819578869370e+01,1.958288699943381062e+01,6.683842654889884938e-02,6.822800257012924252e-01,3.441008594677770560e+01
7.000000000000000000e+00,6.999999999999999556e-01,1.995876032288327551e+01,1.859679663756318746e+01,2.052376491767451583e+01,2.948457349872841138e-01,2.025360605787055945e+01,1.966391458789599156e+01,2.001822890991172699e+01,7.100689470309426432e-02,6.747705385466404859e-01,3.399192847889317193e+01
8.000000000000000000e+00,8.000000000000000444e-01,2.044279616125889731e+01,1.890087681022582089e+01,2.111170635972360543e+01,3.507209915148778445e-01,2.079351715277377366e+01,2.009207516974402097e+01,2.054842480286424333e+01,8.017879756937723590e-02,6.641455397849963527e-01,3.340537481611472259e+01
9.000000000000000000e+00,9.000000000000000222e-01,2.100780872033335811e+01,1.922879994047742613e+01,2.179972830880806711e+01,4.187831552989448869e-01,2.142659187563230461e+01,2.058902556503441161e+01,2.120330846834837502e+01,9.312266200430147078e-02,6.517403636847618476e-01,3.271610565940022042e+01
1.000000000000000000e+01,1.000000000000000000e+00,2.167031730141098578e+01,1.958513993078446802e+01,2.262603714757323203e+01,5.019003181669786651e-01,2.217221761957796389e+01,2.116841698324400767e+01,2.202277748047682948e+01,1.106871080113907002e-01,6.386867509153871802e-01,3.205499358333278792e+01
1.100000000000000000e+01,1.100000000000000089e+00,2.152383212298705573e+01,1.974306210772977366e+01,2.218539763300170975e+01,3.754979462398087553e-01,2.189933006922686332e+01,2.114833417674724814e+01,2.202277748047682948e+01,1.035162515158690316e-01,1.052275495356782109e+00,3.179022929908914463e+01
1.200000000000000000e+01,1.199999999999999956e+00,2.144484191307355658e+01,1.987713810975157003e+01,2.195226422206257055e+01,3.066570224200592110e-01,2.175149893549361479e+01,2.113818489065349837e+01,2.202277748047682948e+01,9.742819100031167856e-02,9.242907306320224947e-01,2.733449091548128607e+01
1.300000000000000000e+01,1.300000000000000044e+00,2.140726518962232205e+01,1.999314753207863760e+01,2.185598931639635722e+01,2.687616874756181273e-01,2.167602687709793940e+01,2.113850350214670470e+01,2.202277748047682948e+01,9.216048930238053549e-02,8.327285754439776033e-01,2.472320458004631050e+01
1.400000000000000000e+01,1.399999999999999911e+00,2.139241666809144604e+01,2.007591490026188552e+01,2.182601520429320274e+01,2.480263869829157641e-01,2.164044305507436050e+01,2.114439028110853158e+01,2.202277748047682948e+01,8.840222728222339732e-02,7.656080308327484207e-01,2.304169346346037983e+01
1.500000000000000000e+01,1.500000000000000000e+00,2.139000760628714204e+01,2.014128616028371610e+01,2.183683711605907973e+01,2.366213020092851338e-01,2.162662890829642848e+01,2.115338630427785560e+01,2.202277748047682948e+01,8.543387962127181601e-02,7.147612973685359972e-01,2.183663144237543463e+01
1.600000000000000000e+01,1.600000000000000089e+00,2.139440258034684916e+01,2.019910434821048639e+01,2.185176149249656419e+01,2.302162057566057851e-01,2.162461878610345423e+01,2.116418637459024410e+01,2.202277748047682948e+01,8.280849833237553803e-02,6.750969857667525886e-01,2.089731956718728156e+01
1.700000000000000000e+01,1.699999999999999956e+00,2.140251439456789129e+01,2.025032730879540566e+01,2.186654270135238676e+01,2.264624647080027142e-01,2.162897685927589464e+01,2.117605192985988793e+01,2.202277748047682948e+01,8.048259004808540340e-02,6.433954189717584482e-01,2.012264474625523647e+01
1.800000000000000000e+01,1.800000000000000044e+00,2.141261923240534770e+01,2.029590789923616967e+01,2.188018494534963310e+01,2.241166300333276296e-01,2.163673586243867675e+01,2.118850260237201866e+01,2.202277748047682948e+01,7.841288787354491752e-02,6.174946218421550892e-01,1.945873837628554526e+01
1.900000000000000000e+01,1.899999999999999911e+00,2.142374397350970838e+01,2.033670908261909105e+01,2.189243491757808613e+01,2.225221639847841382e-01,2.164626613749449291e+01,2.120122180952492386e+01,2.202277748047682948e+01,7.656020678374635124e-02,5.958823830092738749e-01,1.887400251578093346e+01
2.000000000000000000e+01,2.000000000000000000e+00,2.143533091273718583e+01,2.037348127939948839e+01,2.190333543958992379e+01,2.213310039033424825e-01,2.165666191664052675e+01,2.121399990883384490e+01,2.202277748047682948e+01,7.489047203693723065e-02,5.774708733894265977e-01,1.834821480583987352e+01
2.100000000000000000e+01,2.100000000000000089e+00,2.144705876323378391e+01,2.040686365028285820e+01,2.191395401350633065e+01,2.203562997792814782e-01,2.166741506301306686e+01,2.122670246345450096e+01,2.202277748047682948e+01,7.337466092215104430e-02,5.614658757048947013e-01,1.786763410169151456e+01
2.200000000000000000e+01,2.200000000000000178e+00,2.145874172546079350e+01,2.043739455993800647e+01,2.192707179411813101e+01,2.194960321446977336e-01,2.167823775760549054e+01,2.123924569331609646e+01,2.202277748047682948e+01,7.198832762780550676e-02,5.472836391614388507e-01,1.742255487567113903e+01
2.300000000000000000e+01,2.299999999999999822e+00,2.147027344194831500e+01,2.046552433865633347e+01,2.193873011825325037e+01,2.186933680659190748e-01,2.168896681001423232e+01,2.125158007388239767e+01,2.202277748047682948e+01,7.071102376623472630e-02,5.344934905443508022e-01,1.700594329517627656e+01
2.400000000000000000e+01,2.399999999999999911e+00,2.148159434571403636e+01,2.049162809915242178e+01,2.194913453264357273e+01,2.179158531695501166e-01,2.169951019888358701e+01,2.126367849254448572e+01,2.202277748047682948e+01,6.952571639439077134e-02,5.227773236291342052e-01,1.661261881046737798e+01
2.500000000000000000e+01,2.500000000000000000e+00,2.149267287161131534e+01,2.051601738137909692e+01,2.195879249922946030e+01,2.171444486151488384e-01,2.170981732022646327e+01,2.127552842299616742e+01,2.202277748047682948e+01,6.841825925151692744e-02,5.118998467133398789e-01,1.623871567857578313e+01
2.600000000000000000e+01,2.600000000000000089e+00,2.150349419120018979e+01,2.053895043872033099e+01,2.196923202441208289e+01,2.163676316987084569e-01,2.171986182289889911e+01,2.128712655950148047e+01,2.202277748047682948e+01,6.737692568850181529e-02,5.016868592127357029e-01,1.588131948757947498e+01
2.700000000000000000e+01,2.700000000000000178e+00,2.151405353419587740e+01,2.056064107382360717e+01,2.197874997382082185e+01,2.155782126552415190e-01,2.172963174685111909e+01,2.129847532154063572e+01,2.202277748047682948e+01,6.639200745452769614e-02,4.920091430440894364e-01,1.553820967329787983e+01
2.800000000000000000e+01,2.799999999999999822e+00,2.152435209239953906e+01,2.058126616708401713e+01,2.199006209850026039e+01,2.147715721378163078e-01,2.173912366453735601e+01,2.130958052026172211e+01,2.202277748047682948e+01,6.545547284717882774e-02,4.827706253574869932e-01,1.520767649193342841e+01
2.900000000000000000e+01,2.899999999999999911e+00,2.153439453774603507e+01,2.060097201825571744e+01,2.200474979447138324e+01,2.139446815896293708e-01,2.174833921933566572e+01,2.132044985615640442e+01,2.202277748047682948e+01,6.456067875550852708e-02,4.738996234845235245e-01,1.488838792064815131e+01
3.000000000000000000e+01,3.000000000000000000e+00,2.154418747967605086e+01,2.061987966604371536e+01,2.201849849215174615e+01,2.130955408083669289e-01,2.175728302048441876e+01,2.133109193886768296e+01,2.202277748047682948e+01,6.370212911049850935e-02,4.653424121297973226e-01,1.457929301818791679e+01
3.100000000000000000e+01,3.100000000000000089e+00,2.155373852190034611e+01,2.063808932261236606e+01,2.203138056986628612e+01,2.122228505575054214e-01,2.176596137245785201e+01,2.134151567134284022e+01,2.202277748047682948e+01,6.287527352496696809e-02,4.570584814061753320e-01,1.427955094253445800e+01
3.200000000000000000e+01,3.200000000000000178e+00,2.156305567779958920e+01,2.065568405881107239e+01,2.204345913069417051e+01,2.113258137652804791e-01,2.177438149156487057e+01,2.135172986403430784e+01,2.202277748047682948e+01,6.207633995656015868e-02,4.490170553128860487e-01,1.398847887826436320e+01
3.300000000000000000e+01,3.299999999999999822e+00,2.157214701801531831e+01,2.067273285422393059e+01,2.205478966565741672e+01,2.104040103192276745e-01,2.178255102833454515e+01,2.136174300769609147e+01,2.202277748047682948e+01,6.130219621252188528e-02,4.411945304370185061e-01,1.370551356874368665e+01
3.400000000000000000e+01,3.399999999999999911e+00,2.158102045965749838e+01,2.068929311522516912e+01,2.206542137737585918e+01,2.094573137170926136e-01,2.179047777337459024e+01,2.137156314594040651e+01,2.202277748047682948e+01,6.055023561100741913e-02,4.335725958512056666e-01,1.343018289129617848e+01
3.500000000000000000e+01,3.500000000000000000e+00,2.158968364761423331e+01,2.070541274791619912e+01,2.207539823827849901e+01,2.084858327778883469e-01,2.179816948039212221e+01,2.138119781483634441e+01,2.202277748047682948e+01,5.981828285412559010e-02,4.261368509921473202e-01,1.316208474018059604e+01
3.600000000000000000e+01,3.600000000000000089e+00,2.159814389230701082e+01,2.072113186137984897e+01,2.208475984026338423e+01,2.074898676708726852e-01,2.180563375997788356e+01,2.139065402463613808e+01,2.202277748047682948e+01,5.910451668736552838e-02,4.188757907590027751e-01,1.290087130841454233e+01
3.700000000000000000e+01,3.700000000000000178e+00,2.160640814370187002e+01,2.073648416447685605e+01,2.209354207968522843e+01,2.064698761913056069e-01,2.181287801989317643e+01,2.139993826751056361e+01,2.202277748047682948e+01,5.840740647451354156e-02,4.117800593757406924e-01,1.264623732667357103e+01
3.800000000000000000e+01,3.799999999999999822e+00,2.161448298707630755e+01,2.075149810983956300e+01,2.210177771185079010e+01,2.054264456208325929e-01,2.181990943269714123e+01,2.140905654145547388e+01,2.202277748047682948e+01,5.772566025172139875e-02,4.048419020920971390e-01,1.239791123119109173e+01
3.900000000000000000e+01,3.899999999999999911e+00,2.162237465212617238e+01,2.076619782972374040e+01,2.210949680174894993e+01,2.043602697654521849e-01,2.182673492189162445e+01,2.141801438236072030e+01,2.202277748047682948e+01,5.705818223278356915e-02,3.980547618532094822e-01,1.215564849177525453e+01
4.000000000000000000e+01,4.000000000000000000e+00,2.163008902944496015e+01,2.078060390105515509e+01,2.211672709201496900e+01,2.032721287553491130e-01,2.183336115820030798e+01,2.142681690068961231e+01,2.202277748047682948e+01,5.640403807025975991e-02,3.914129826157419223e-01,1.191922654449142449e+01
4.100000000000000000e+01,4.099999999999999645e+00,2.163763169088616323e+01,2.079473397053341444e+01,2.212349430470171185e+01,2.021628720212459152e-01,2.183979456290741084e+01,2.143546881886491562e+01,2.202277748047682948e+01,5.576242647105136840e-02,3.849115908989632628e-01,1.168844091557862086e+01
4.200000000000000000e+01,4.200000000000000178e+00,2.164500791140637403e+01,2.080860326532831905e+01,2.212982238995957474e+01,2.010334032868706100e-01,2.184604131469324528e+01,2.144397450811950279e+01,2.202277748047682948e+01,5.513265600693984664e-02,3.785461348858394914e-01,1.146310223519114047e+01
4.300000000000000000e+01,4.299999999999999822e+00,2.165222269102063635e+01,2.082222501035131401e+01,2.213573373202104122e+01,1.998846674600796292e-01,2.185210735848071550e+01,2.145233802356055719e+01,2.202277748047682948e+01,5.451412616731945299e-02,3.723125657818609491e-01,1.124303391687668707e+01
4.400000000000000000e+01,4.400000000000000355e+00,2.165928077597793688e+01,2.083561076933491663e+01,2.214124932076114405e+01,1.987176393929359908e-01,2.185799841537087218e+01,2.146056313658500159e+01,2.202277748047682948e+01,5.390631187162178012e-02,3.662071502613992169e-01,1.102807033817665072e+01
4.500000000000000000e+01,4.500000000000000000e+00,2.166618667870604398e+01,2.084877072381542717e+01,2.214638889541908284e+01,1.975333140349175287e-01,2.186371999274096112e+01,2.146865336467112684e+01,2.202277748047682948e+01,5.330875080139906019e-02,3.602264057547252540e-01,1.081805539975589703e+01
4.600000000000000000e+01,4.599999999999999645e+00,2.167294469627598730e+01,2.086171390153930716e+01,2.215181430858168810e+01,1.963326977498133785e-01,2.186927739402580073e+01,2.147661199852617386e+01,2.202277748047682948e+01,5.272103302895395777e-02,3.543670525375202662e-01,1.061284137234282099e+01
4.700000000000000000e+01,4.700000000000000178e+00,2.167955892731027845e+01,2.087444836367900081e+01,2.215691438877090036e+01,1.951168012656245565e-01,2.187467572857590170e+01,2.148444212604465520e+01,2.202277748047682948e+01,5.214279251633093665e-02,3.486259781678762160e-01,1.041228796364242903e+01
4.800000000000000000e+01,4.799999999999999822e+00,2.168603328735186864e+01,2.088698135851094051e+01,2.216164267088437256e+01,1.938866331619431560e-01,2.187991992051381018e+01,2.149214665418992709e+01,2.202277748047682948e+01,5.157370013717711699e-02,3.430002110032127072e-01,1.021626155462375429e+01
4.900000000000000000e+01,4.900000000000000355e+00,2.169237152276184233e+01,2.089931944777086770e+01,2.216601736801396427e+01,1.926431944815129027e-01,2.188501471724335445e+01,2.149972832828033020e+01,2.202277748047682948e+01,5.101345793925884942e-02,3.374869003879769624e-01,1.002463456710830947e+01
5.000000000000000000e+01,5.000000000000000000e+00,2.169857722324464788e+01,2.091146861074787466e+01,2.217091328699105901e+01,1.913874745873226368e-01,2.188996469783197085e+01,2.150718974865732491e+01,2.202277748047682948e+01,5.046179441780806324e-02,3.320833017431598089e-01,9.837284934000861014e+00
5.100000000000000000e+01,5.099999999999999645e+00,2.170465383312767571e+01,2.092343433022166721e+01,2.217606194513625084e+01,1.901204468648189649e-01,2.189477427999249315e+01,2.151453338626285827e+01,2.202277748047682948e+01,4.991846061332313317e-02,3.267867652544515500e-01,9.654095650417435337e+00
5.200000000000000000e+01,5.200000000000000178e+00,2.171060466149980428e+01,2.093522166358390635e+01,2.218083821560069069e+01,1.888430660049383591e-01,2.189944772750474300e+01,2.152176159549486556e+01,2.202277748047682948e+01,4.938322688212421624e-02,3.215947272019452075e-01,9.474954389166844848e+00
5.300000000000000000e+01,5.299999999999999822e+00,2.171643289133853472e+01,2.094683530184907028e+01,2.218525912658240529e+01,1.875562652441796485e-01,2.190398915658271406e+01,2.152887662609435537e+01,2.202277748047682948e+01,4.885588021681556287e-02,3.165047032272126359e-01,9.299753167898481720e+00
5.400000000000000000e+01,5.400000000000000355e+00,2.172214158772804282e+01,2.095827961876265988e+01,2.218934102657447838e+01,1.862609543762312192e-01,2.190840254210427318e+01,2.153588063335181246e+01,2.202277748047682948e+01,4.833622201640305760e-02,3.115142830212661584e-01,9.128388058144269124e+00
5.500000000000000000e+01,5.500000000000000000e+00,2.172773370527291092e+01,2.096955871178975173e+01,2.219309961242743157e+01,1.849580180453742895e-01,2.191269172331828585e+01,2.154277568722753600e+01,2.202277748047682948e+01,4.782406622510512739e-02,3.066211260537782812e-01,8.960758928664217748e+00
5.600000000000000000e+01,5.599999999999999645e+00,2.173321209479696492e+01,2.098067643644469982e+01,2.219654995524732044e+01,1.836483146200025840e-01,2.191686040941696589e+01,2.154956378017696395e+01,2.202277748047682948e+01,4.731923777352566723e-02,3.018229580659537170e-01,8.796769217163941335e+00
5.700000000000000000e+01,5.700000000000000178e+00,2.173857950941375350e+01,2.099163643514160782e+01,2.219970652450228954e+01,1.823326751371870946e-01,2.192091218455093937e+01,2.155624683427656763e+01,2.202277748047682948e+01,4.682157126862527413e-02,2.971175681237390731e-01,8.636325725709278700e+00
5.800000000000000000e+01,5.799999999999999822e+00,2.174383861003688878e+01,2.100244216153118515e+01,2.220258321065259821e+01,1.810119028224886073e-01,2.192485051285937914e+01,2.156282670721439843e+01,2.202277748047682948e+01,4.633090988864463355e-02,2.925028060830341947e-01,8.479338436127385137e+00
5.900000000000000000e+01,5.900000000000000355e+00,2.174899197039874821e+01,2.101309690111184025e+01,2.220519334653647192e+01,1.796867725606048904e-01,2.192867874295935238e+01,2.156930519783814404e+01,2.202277748047682948e+01,4.584710444720562633e-02,2.879765803589891537e-01,8.325720342418964748e+00
6.000000000000000000e+01,5.999999999999990230e+00,2.175404208163387310e+01,2.102360378875357938e+01,2.220754972770271252e+01,1.783580307240319740e-01,2.193240011235790377e+01,2.157568405090984243e+01,2.202277748047682948e+01,4.537001259759431554e-02,2.835368559208838457e-01,8.175387297782073404e+00
6.100000000000000000e+01,6.099999999999989875e+00,2.175899135647404137e+01,2.103396582366119105e+01,2.220966463183421169e+01,1.770263952796848061e-01,2.193601775175372737e+01,2.158196496119435537e+01,2.202277748047682948e+01,4.489949815331962385e-02,2.791816524561019919e-01,8.028257874289762341e+00
6.200000000000000000e+01,6.199999999999990408e+00,2.176384213310294768e+01,2.104418588220712039e+01,2.221154983737810085e+01,1.756925558166789747e-01,2.193953468891962544e+01,2.158814957728626993e+01,2.202277748047682948e+01,4.443543050540421646e-02,2.749090426623865824e-01,7.884253233613375933e+00
6.300000000000000000e+01,6.299999999999990052e+00,2.176859667870641601e+01,2.105426672898360252e+01,2.221321664147190234e+01,1.743571738392009352e-01,2.194295385254561737e+01,2.159423950486721466e+01,2.202277748047682948e+01,4.397768412053433551e-02,2.707171506391636284e-01,7.743297007457826453e+00
6.400000000000000000e+01,6.399999999999989697e+00,2.177325719274958260e+01,2.106421102636560505e+01,2.221467587723543602e+01,1.730208832162191401e-01,2.194627807596580027e+01,2.160023630953336493e+01,2.202277748047682948e+01,4.352613810683019641e-02,2.666041503572251781e-01,7.605315186594623356e+00
6.500000000000000000e+01,6.499999999999990230e+00,2.177782581001502749e+01,2.107402134282258288e+01,2.221593793047922460e+01,1.716842904821593851e-01,2.194951010049718576e+01,2.160614151953286921e+01,2.202277748047682948e+01,4.308067583642971599e-02,2.625682641921194271e-01,7.470236017552228880e+00
6.600000000000000000e+01,6.599999999999989875e+00,2.178230460342132346e+01,2.108370016017444115e+01,2.221701275587767199e+01,1.703479755498520098e-01,2.195265257897117550e+01,2.161195662787147143e+01,2.202277748047682948e+01,4.264118461601310028e-02,2.586077615109171890e-01,7.337989906165238274e+00
6.700000000000000000e+01,6.699999999999990408e+00,2.178669558664952888e+01,2.109324987995585587e+01,2.221790989263195470e+01,1.690124921120995383e-01,2.195570807876162789e+01,2.161768309453742987e+01,2.202277748047682948e+01,4.220755539781478188e-02,2.547209573052940379e-01,7.208509327299347014e+00
6.800000000000000000e+01,6.799999999999990052e+00,2.179100071659229343e+01,2.110267282902317021e+01,2.221863847965661165e+01,1.676783684825992882e-01,2.195867908507489119e+01,2.162332234810969567e+01,2.202277748047682948e+01,4.177968252502806124e-02,2.509062108660457535e-01,7.081728740162674285e+00
6.900000000000000000e+01,6.899999999999989697e+00,2.179522189564689683e+01,2.111197126451455830e+01,2.221920727030237330e+01,1.663461080671104209e-01,2.196156800371400664e+01,2.162887578757978702e+01,2.202277748047682948e+01,4.135746350657631271e-02,2.471619244956127504e-01,6.957584508691255998e+00
7.000000000000000000e+01,6.999999999999990230e+00,2.179936097386346461e+01,2.112114737826028943e+01,2.221962464663611669e+01,1.650161902015569171e-01,2.196437716406502005e+01,2.163434478366190916e+01,2.202277748047682948e+01,4.094079881685378647e-02,2.434865422563927684e-01,6.836014826563496349e+00
7.100000000000000000e+01,7.099999999999989875e+00,2.180341975096478180e+01,2.113020330071707420e+01,2.221989863329252302e+01,1.636890707195721439e-01,2.196710882168435219e+01,2.163973068024521140e+01,2.202277748047682948e+01,4.052959171707662400e-02,2.398785487532702487e-01,6.716959646450225030e+00
7.200000000000000000e+01,7.199999999999990408e+00,2.180739997824553456e+01,2.113914110449544381e+01,2.222003691090132094e+01,1.623651828307793032e-01,2.196976516107631383e+01,2.164503479541475528e+01,2.202277748047682948e+01,4.012374809511327217e-02,2.363364679494790177e-01,6.600360613154287570e+00
7.300000000000000000e+01,7.299999999999990052e+00,2.181130336036494910e+01,2.114796280753258984e+01,2.222004682910979412e+01,1.610449377765333090e-01,2.197234829814148327e+01,2.165025842258841493e+01,2.202277748047682948e+01,3.972317632141367932e-02,2.328588620147723498e-01,6.486161000332812065e+00
7.400000000000000000e+01,7.399999999999989697e+00,2.181513155704098139e+01,2.115667037595931177e+01,2.221993541920050319e+01,1.597287254136055545e-01,2.197486028245458556e+01,2.165540283162737722e+01,2.202277748047682948e+01,3.932778711882825573e-02,2.294443302055643730e-01,6.374305650527285927e+00
7.500000000000000000e+01,7.499999999999990230e+00,2.181888618464994778e+01,2.116526572669874895e+01,2.221970940631517522e+01,1.584169152761409904e-01,2.197730309992608966e+01,2.166046926937380590e+01,2.202277748047682948e+01,3.893749344460587652e-02,2.260915077765893733e-01,6.264740918257015956e+00
7.600000000000000000e+01,7.599999999999989875e+00,2.182256881774660684e+01,2.117375072983205797e+01,2.221937522129460518e+01,1.571098569888592089e-01,2.197967867473546733e+01,2.166545896075774635e+01,2.202277748047682948e+01,3.855221038297430153e-02,2.227990649234443121e-01,6.157414615955095982e+00
7.700000000000000000e+01,7.699999999999990408e+00,2.182618099050434779e+01,2.118212721075709837e+01,2.221916138682305331e+01,1.558078810641627676e-01,2.198198887156851100e+01,2.167037310944018458e+01,2.202277748047682948e+01,3.817185504711959054e-02,2.195657057558722536e-01,6.052275962548182342e+00
7.800000000000000000e+01,7.799999999999990052e+00,2.182972419808345776e+01,2.119039695216743269e+01,2.222008642635592324e+01,1.545112997348389861e-01,2.198423549781829678e+01,2.167521289834861875e+01,2.202277748047682948e+01,3.779634648932457541e-02,2.163901673011844884e-01,5.949275534499856910e+00
7.900000000000000000e+01,7.899999999999989697e+00,2.183319989793480786e+01,2.119856169587043482e+01,2.222085901769064620e+01,1.532204074207281774e-01,2.198642030535553715e+01,2.167997949051407858e+01,2.202277748047682948e+01,3.742560561841307837e-02,2.132712185374172342e-01,5.848365219155163608e+00
8.000000000000000000e+01,7.999999999999990230e+00,2.183660951103953707e+01,2.120662314446321517e+01,2.222148623003313972e+01,1.519354815763912236e-01,2.198854499261592821e+01,2.168467402946314593e+01,2.202277748047682948e+01,3.705955512365024379e-02,2.102076594556942513e-01,5.749498170235941785e+00
8.100000000000000000e+01,8.099999999999990763e+00,2.183995442309293011e+01,2.121458296288137291e+01,2.222197487894824519e+01,1.506567832869938617e-01,2.199061120637992417e+01,2.168929763980593606e+01,2.202277748047682948e+01,3.669811940441754933e-02,2.071983201513954431e-01,5.652628765353536977e+00
8.200000000000000000e+01,8.199999999999990408e+00,2.184323598563331004e+01,2.122244277983736183e+01,2.222233153322891042e+01,1.493845578608621327e-01,2.199262054349417284e+01,2.169385142777244724e+01,2.202277748047682948e+01,3.634122450490014783e-02,2.042420599432881734e-01,5.557712565412137984e+00
8.300000000000000000e+01,8.299999999999990052e+00,2.184645551712123535e+01,2.123020418915399077e+01,2.222256252173907143e+01,1.481190355827971816e-01,2.199457455270403372e+01,2.169833648153843697e+01,2.202277748047682948e+01,3.598879805353590033e-02,2.013377665202784605e-01,5.464706275790724987e+00
8.400000000000000000e+01,8.399999999999989697e+00,2.184961430397178361e+01,2.123786875100938332e+01,2.222267394020328268e+01,1.468604321254590173e-01,2.199647473609724102e+01,2.170275387184632621e+01,2.202277748047682948e+01,3.564076920648483193e-02,1.984843551150892449e-01,5.373567709197798692e+00
8.500000000000000000e+01,8.499999999999989342e+00,2.185271360154168718e+01,2.124543799309945058e+01,2.222267165794041688e+01,1.456089493953817704e-01,2.199832255093706834e+01,2.170710465214630602e+01,2.202277748047682948e+01,3.529706859484411235e-02,1.956807677040027504e-01,5.284255750102839322e+00
8.600000000000000000e+01,8.599999999999990763e+00,2.185575463507639071e+01,2.125291341172625792e+01,2.222256132452197974e+01,1.443647758476094001e-01,2.200011941092400036e+01,2.171138985922878106e+01,2.202277748047682948e+01,3.495762827522801153e-02,1.929259722323051762e-01,5.196730320654833868e+00
8.700000000000000000e+01,8.699999999999990408e+00,2.185873860061676766e+01,2.126029647281881196e+01,2.222234837634862359e+01,1.431280871413555256e-01,2.200186668775812393e+01,2.171561051347541138e+01,2.202277748047682948e+01,3.462238168341646299e-02,1.902189618645326319e-01,5.110952348006144064e+00
8.800000000000000000e+01,8.799999999999979394e+00,2.186166666586884233e+01,2.126758861289446045e+01,2.222203804313167552e+01,1.418990468428380503e-01,2.200356571271167994e+01,2.171976761902600472e+01,2.202277748047682948e+01,3.429126359070027580e-02,1.875587542588297019e-01,5.026883732964684270e+00
8.900000000000000000e+01,8.899999999999980815e+00,2.186453997104075242e+01,2.127479123996325683e+01,2.222163535427470293e+01,1.406778065266537370e-01,2.200521777756740605e+01,2.172386216451409879e+01,2.202277748047682948e+01,3.396421006281617749e-02,1.849443908647827040e-01,4.944487319904036227e+00
9.000000000000000000e+01,8.999999999999980460e+00,2.186735962964334234e+01,2.128190573438299538e+01,2.222114514514674966e+01,1.394645068266264221e-01,2.200682413646996949e+01,2.172789512281671520e+01,2.202277748047682948e+01,3.364115842112177374e-02,1.823749362440438837e-01,4.863726867864979653e+00
9.100000000000000000e+01,9.099999999999980105e+00,2.187012672926355350e+01,2.128893344966689227e+01,2.222057206324175382e+01,1.382592773867314107e-01,2.200838600665028366e+01,2.173186745187682334e+01,2.202277748047682948e+01,3.332204720592074620e-02,1.798494774128817641e-01,4.784567022787807211e+00
9.200000000000000000e+01,9.199999999999979750e+00,2.187284233230515795e+01,2.129587571325020079e+01,2.221992057421451605e+01,1.370622376683703625e-01,2.200990456997352851e+01,2.173578009463678740e+01,2.202277748047682948e+01,3.300681614165272559e-02,1.773671232061693470e-01,4.706973290817682454e+00
9.300000000000000000e+01,9.299999999999979394e+00,2.187550747670317719e+01,2.130273382721781772e+01,2.221919496779774406e+01,1.358734972867416402e-01,2.201138097398991889e+01,2.173963397941643549e+01,2.202277748047682948e+01,3.269540610385451157e-02,1.749270036619946511e-01,4.630912012629670116e+00
9.400000000000000000e+01,9.399999999999980815e+00,2.187812317661191130e+01,2.130950906899471775e+01,2.221839936358782452e+01,1.346931563924265163e-01,2.201281633300433782e+01,2.174343002021948479e+01,2.202277748047682948e+01,3.238775908780913010e-02,1.725282694261963401e-01,4.556350338723738069e+00
9.500000000000000000e+01,9.499999999999980460e+00,2.188069042306638323e+01,2.131620269200499962e+01,2.221753771670264044e+01,1.335213061888860797e-01,2.201421172925526903e+01,2.174716911687749743e+01,2.202277748047682948e+01,3.208381817862018814e-02,1.701700911762413226e-01,4.483256205642819126e+00
9.600000000000000000e+01,9.599999999999980105e+00,2.188321018462119127e+01,2.132281592630004141e+01,2.221661382330469081e+01,1.323580293457373991e-01,2.201556821396692953e+01,2.175085215527545301e+01,2.202277748047682948e+01,3.178352752268887721e-02,1.678516590637317563e-01,4.411598313069952759e+00
9.700000000000000000e+01,9.699999999999979750e+00,2.188568340796636846e+01,2.132934997915847930e+01,2.221563132599214541e+01,1.312034001959474783e-01,2.201688680816231525e+01,2.175448000777042168e+01,2.202277748047682948e+01,3.148683230047041176e-02,1.655721821749788492e-01,4.341346101763618570e+00
9.800000000000000000e+01,9.799999999999979394e+00,2.188811101852066798e+01,2.133580603565964751e+01,2.221459371905328695e+01,1.300574853418920429e-01,2.201816850386256164e+01,2.175805353317877433e+01,2.202277748047682948e+01,3.119367870043555924e-02,1.633308880088937820e-01,4.272469732292559996e+00
9.900000000000000000e+01,9.899999999999980815e+00,2.189049392100497826e+01,2.134218525923369114e+01,2.221350435358747433e+01,1.289203438787290823e-01,2.201941426488370723e+01,2.176157357712624929e+01,2.202277748047682948e+01,3.090401389409136446e-02,1.611270219716620655e-01,4.204940064533490229e+00
1.000000000000000000e+02,9.999999999999980460e+00,2.189283299999614130e+01,2.134848879218798245e+01,2.221236644248692116e+01,1.277920276768553798e-01,2.202062502767299534e+01,2.176504097231928725e+01,2.202277748047682948e+01,3.061778601207787096e-02,1.589598468877087556e-01,4.138728637897977514e+00
1.010000000000000000e+02,1.009999999999999964e+01,2.189512912046053117e+01,2.135471775621385149e+01,2.221118306528881092e+01,1.266725819432261979e-01,2.202180170240375645e+01,2.176845653851730589e+01,2.202277748047682948e+01,3.033494412115875227e-02,1.568286425261928296e-01,4.073807652255607259e+00
1.020000000000000000e+02,1.019999999999999929e+01,2.189738312827097388e+01,2.136087325287237704e+01,2.220995717288582583e+01,1.255620453755129928e-01,2.202294517364648740e+01,2.177182108289546036e+01,2.202277748047682948e+01,3.005543820216273476e-02,1.547327051426405087e-01,4.010149949523582613e+00
1.030000000000000000e+02,1.030000000000000071e+01,2.189959585070733894e+01,2.136695636406297538e+01,2.220869159210861810e+01,1.244604503471389012e-01,2.202405630105447898e+01,2.177513540036019890e+01,2.202277748047682948e+01,2.977921912870612475e-02,1.526713470350660740e-01,3.947728995893741821e+00
1.040000000000000000e+02,1.040000000000000036e+01,2.190176809693712201e+01,2.137296815247366766e+01,2.220738903017434041e+01,1.233678234908317795e-01,2.202513592042795310e+01,2.177840027344629092e+01,2.202277748047682948e+01,2.950623864674731256e-02,1.506438961142036459e-01,3.886518864669619155e+00
1.050000000000000000e+02,1.050000000000000000e+01,2.190390065848433210e+01,2.137890966201659637e+01,2.220605207900294431e+01,1.222841857597293247e-01,2.202618484424406020e+01,2.178161647272460399e+01,2.202277748047682948e+01,2.923644935481100465e-02,1.486496954871448506e-01,3.826494219688589826e+00
1.060000000000000000e+02,1.059999999999999964e+01,2.190599430968095263e+01,2.138478191824730956e+01,2.220468321940534651e+01,1.212095527400397083e-01,2.202720386242099337e+01,2.178478475694091188e+01,2.202277748047682948e+01,2.896980468494958841e-02,1.466881030541481168e-01,3.767630299303782682e+00
1.070000000000000000e+02,1.069999999999999929e+01,2.190804980810424851e+01,2.139058592876940068e+01,2.220328482514480228e+01,1.201439349777464333e-01,2.202819374308199585e+01,2.178790587312650118e+01,2.202277748047682948e+01,2.870625888436941983e-02,1.447584911179752298e-01,3.709902900903634837e+00
1.080000000000000000e+02,1.080000000000000071e+01,2.191006789500037399e+01,2.139632268362801071e+01,2.220185916687275807e+01,1.190873382413586423e-01,2.202915523324173108e+01,2.179098055675901691e+01,2.202277748047682948e+01,2.844576699756288032e-02,1.428602460053292056e-01,3.653288365946582683e+00
1.090000000000000000e+02,1.090000000000000036e+01,2.191204929569551041e+01,2.140199315568738569e+01,2.220040841594142123e+01,1.180397635977032123e-01,2.203008905929321415e+01,2.179400953209780667e+01,2.202277748047682948e+01,2.818828484916439253e-02,1.409927677000658020e-01,3.597763565490679660e+00
1.100000000000000000e+02,1.100000000000000000e+01,2.191399471999319459e+01,2.140759830099951699e+01,2.219893464809512551e+01,1.170012077658513922e-01,2.203099592775904725e+01,2.179699351222734194e+01,2.202277748047682948e+01,2.793376902721140392e-02,1.391554694876238341e-01,3.543305886197714472e+00
1.110000000000000000e+02,1.109999999999999964e+01,2.191590486255909553e+01,2.141313905915908578e+01,2.219743984704577855e+01,1.159716633804441926e-01,2.203187652593954127e+01,2.179993319917864980e+01,2.202277748047682948e+01,2.768217686702722016e-02,1.373477776104402026e-01,3.489893216794019537e+00
1.120000000000000000e+02,1.119999999999999929e+01,2.191778040329550947e+01,2.141861635364897865e+01,2.219592590793093478e+01,1.149511190535008609e-01,2.203273152234901033e+01,2.180282928424200861e+01,2.202277748047682948e+01,2.743346643553198905e-02,1.355691309337460626e-01,3.437503934969441843e+00
1.130000000000000000e+02,1.130000000000000071e+01,2.191962200770300129e+01,2.142403109217480761e+01,2.219439464065838408e+01,1.139395597718748931e-01,2.203356156747487660e+01,2.180568244793112598e+01,2.202277748047682948e+01,2.718759651605297950e-02,1.338189806216323330e-01,3.386116894697873025e+00
1.140000000000000000e+02,1.140000000000000036e+01,2.192143032723247842e+01,2.142938416699099236e+01,2.219284777313975709e+01,1.129369669197712311e-01,2.203436729415225059e+01,2.180849336031270624e+01,2.202277748047682948e+01,2.694452659351799506e-02,1.320967898227531079e-01,3.335711413962981098e+00
1.150000000000000000e+02,1.150000000000000000e+01,2.192320599962590322e+01,2.143467645521528908e+01,2.219128695441991539e+01,1.119433184610564985e-01,2.203514931808695820e+01,2.181126268116484823e+01,2.202277748047682948e+01,2.670421684017337816e-02,1.304020333656333019e-01,3.286267262874072337e+00
1.160000000000000000e+02,1.159999999999999964e+01,2.192494964924664558e+01,2.143990881913707724e+01,2.218971375769716659e+01,1.109585893823211572e-01,2.203590823862896642e+01,2.181399105986432474e+01,2.202277748047682948e+01,2.646662810158549248e-02,1.287341974628956609e-01,3.237764652157063772e+00
1.170000000000000000e+02,1.169999999999999929e+01,2.192666188740229316e+01,2.144508210651573421e+01,2.218812968324112944e+01,1.099827514457314831e-01,2.203664463884802416e+01,2.181667913595656216e+01,2.202277748047682948e+01,2.623172188309225161e-02,1.270927794244701148e-01,3.190184222006752890e+00
1.180000000000000000e+02,1.180000000000000071e+01,2.192834331265487435e+01,2.145019715087035905e+01,2.218653616121500249e+01,1.090157736730233140e-01,2.203735908632789631e+01,2.181932753898185240e+01,2.202277748047682948e+01,2.599946033664746886e-02,1.254772873791200616e-01,3.143507031286997044e+00
1.190000000000000000e+02,1.190000000000000036e+01,2.192999451112451936e+01,2.145525477176417439e+01,2.218493455439476847e+01,1.080576225163436405e-01,2.203805213364086413e+01,2.182193688860817460e+01,2.202277748047682948e+01,2.576980624790689567e-02,1.238872400042905497e-01,3.097714547065977264e+00
1.200000000000000000e+02,1.200000000000000000e+01,2.193161605678431414e+01,2.146025577507870707e+01,2.218332616079847597e+01,1.071082616596461395e-01,2.203872431844396118e+01,2.182450779512466710e+01,2.202277748047682948e+01,2.554272302377832982e-02,1.223221662638384333e-01,3.052788634474418394e+00
1.210000000000000000e+02,1.209999999999999964e+01,2.193320851174528130e+01,2.146520095328296307e+01,2.218171221622252176e+01,1.061676526204072685e-01,2.203937616436568803e+01,2.182704085912487457e+01,2.202277748047682948e+01,2.531817468019905565e-02,1.207816051533228269e-01,3.008711546874835996e+00
1.220000000000000000e+02,1.219999999999999929e+01,2.193477242653484538e+01,2.147009108569501379e+01,2.218009389668806364e+01,1.052357545232890240e-01,2.204000818105813408e+01,2.182953667201155667e+01,2.202277748047682948e+01,2.509612583025785937e-02,1.192651054527945204e-01,2.965465916331112783e+00
1.230000000000000000e+02,1.230000000000000071e+01,2.193630834036640920e+01,2.147492693873673986e+01,2.217847232080130837e+01,1.043125245014356467e-01,2.204062086486784366e+01,2.183199581586497473e+01,2.202277748047682948e+01,2.487654167262774024e-02,1.177722254867155927e-01,2.923034744367099425e+00
1.240000000000000000e+02,1.240000000000000036e+01,2.193781678140265612e+01,2.147970926618310372e+01,2.217684855202988459e+01,1.033979176099880104e-01,2.204121469901264518e+01,2.183441886379266705e+01,2.202277748047682948e+01,2.465938798024705156e-02,1.163025328905840650e-01,2.881401393004364042e+00
1.250000000000000000e+02,1.250000000000000000e+01,2.193929826701101859e+01,2.148443880940475736e+01,2.217522360089875377e+01,1.024918870326599757e-01,2.204179015404367803e+01,2.183680637997835916e+01,2.202277748047682948e+01,2.444463108930328143e-02,1.148556043845573721e-01,2.840549576069241411e+00
1.260000000000000000e+02,1.259999999999999964e+01,2.194075330401103940e+01,2.148911629760529962e+01,2.217359842710597917e+01,1.015943842206479819e-01,2.204234768823168622e+01,2.183915891979039259e+01,2.202277748047682948e+01,2.423223788845979901e-02,1.134310255531668921e-01,2.800463350759532233e+00
1.270000000000000000e+02,1.269999999999999929e+01,2.194218238891659922e+01,2.149374244805192902e+01,2.217197394156027102e+01,1.007053591050556113e-01,2.204288774802165563e+01,2.184147702981154282e+01,2.202277748047682948e+01,2.402217580838245797e-02,1.120283906314937517e-01,2.761127109461969820e+00
1.280000000000000000e+02,1.280000000000000071e+01,2.194358600817129101e+01,2.149831796630211400e+01,2.217035100835224881e+01,9.982475994484582560e-02,2.204341076811613576e+01,2.184376124822644627e+01,2.202277748047682948e+01,2.381441281144707281e-02,1.106473022972751102e-01,2.722525571811740264e+00
1.290000000000000000e+02,1.290000000000000036e+01,2.194496463837693057e+01,2.150284354642437989e+01,2.216873044664188441e+01,9.895253366635850534e-02,2.204391717204329026e+01,2.184601210471057087e+01,2.202277748047682948e+01,2.360891738171402507e-02,1.092873714688199771e-01,2.684643776985517150e+00
1.300000000000000000e+02,1.300000000000000000e+01,2.194631874651680548e+01,2.150731987121260147e+01,2.216711303248775522e+01,9.808862565351880725e-02,2.204440737217032265e+01,2.184823012086328831e+01,2.202277748047682948e+01,2.340565851519776225e-02,1.079482171085880404e-01,2.647467076220381799e+00
1.310000000000000000e+02,1.309999999999999964e+01,2.194764879017079906e+01,2.151174761239896327e+01,2.216549950060252172e+01,9.723298040531010156e-02,2.204488177057610798e+01,2.185041580976549014e+01,2.202277748047682948e+01,2.320460571019680382e-02,1.066294660322583548e-01,2.610981125550462689e+00
1.320000000000000000e+02,1.319999999999999929e+01,2.194895521772873792e+01,2.151612743085737733e+01,2.216389054604679032e+01,9.638554098553027416e-02,2.204534075871426779e+01,2.185256967674320805e+01,2.202277748047682948e+01,2.300572895805703608e-02,1.053307527229330604e-01,2.575171878754046073e+00
1.330000000000000000e+02,1.330000000000000071e+01,2.195023846859389494e+01,2.152045997680781042e+01,2.216228682585819243e+01,9.554624960338994888e-02,2.204578471819728591e+01,2.185469221899050396e+01,2.202277748047682948e+01,2.280899873389371710e-02,1.040517191506036693e-01,2.540025580504187364e+00
1.340000000000000000e+02,1.340000000000000036e+01,2.195149897338520262e+01,2.152474589000992466e+01,2.216068896062073179e+01,9.471504728118763927e-02,2.204621402066639035e+01,2.185678392610401488e+01,2.202277748047682948e+01,2.261438598779873937e-02,1.027920145964525273e-01,2.505528759715716980e+00
1.350000000000000000e+02,1.350000000000000000e+01,2.195273715412996296e+01,2.152898579995878237e+01,2.215909753597613729e+01,9.389187440927063144e-02,2.204662902853923256e+01,2.185884527972069336e+01,2.202277748047682948e+01,2.242186213595414798e-02,1.015512954819674657e-01,2.471668223081971760e+00
1.360000000000000000e+02,1.359999999999999964e+01,2.195395342445617715e+01,2.153318032607102950e+01,2.215751310407752683e+01,9.307667026789591402e-02,2.204703009472407160e+01,2.186087675418828269e+01,2.202277748047682948e+01,2.223139905217801776e-02,1.003292252026752457e-01,2.438431048795156819e+00
1.370000000000000000e+02,1.369999999999999929e+01,2.195514818977611071e+01,2.153733007787058185e+01,2.215593618498932216e+01,9.226937355686530562e-02,2.204741756333297431e+01,2.186287881621924711e+01,2.202277748047682948e+01,2.204296905949289578e-02,9.912547396639846686e-02,2.405804580444037555e+00
1.380000000000000000e+02,1.380000000000000071e+01,2.195632184746730076e+01,2.154143565516849534e+01,2.215436726803255496e+01,9.146992223708493019e-02,2.204779176970438570e+01,2.186485192523021581e+01,2.202277748047682948e+01,2.185654492195833118e-02,9.793971863578318504e-02,2.373776421082508303e+00
1.390000000000000000e+02,1.390000000000000036e+01,2.195747478704797473e+01,2.154549764823977043e+01,2.215280681308249555e+01,9.067825378724299334e-02,2.204815304083521710e+01,2.186679653326073236e+01,2.202277748047682948e+01,2.167209983664263734e-02,9.677164257509694723e-02,2.342334427464625612e+00
1.400000000000000000e+02,1.400000000000000000e+01,2.195860739034971587e+01,2.154951663799591088e+01,2.215125525181284516e+01,8.989430487458949237e-02,2.204850169522430647e+01,2.186871308547512527e+01,2.202277748047682948e+01,2.148960742578740965e-02,9.562093550105325857e-02,2.311466704439050002e+00
1.410000000000000000e+02,1.409999999999999964e+01,2.195972003168288467e+01,2.155349319615408987e+01,2.214971298889845741e+01,8.911801196484891996e-02,2.204883804364773425e+01,2.187060201971803508e+01,2.202277748047682948e+01,2.130904172912611444e-02,9.448729333762784233e-02,2.281161599498766623e+00
1.420000000000000000e+02,1.419999999999999929e+01,2.196081307800121607e+01,2.155742788540353772e+01,2.214818040316463055e+01,8.834931079062982584e-02,2.204916238879184576e+01,2.187246376721058638e+01,2.202277748047682948e+01,2.113037719632883393e-02,9.337041807470282395e-02,2.251407697480079406e+00
1.430000000000000000e+02,1.430000000000000071e+01,2.196188688905925446e+01,2.156132125956681733e+01,2.214665784869882259e+01,8.758813696600518950e-02,2.204947502602525944e+01,2.187429875209324948e+01,2.202277748047682948e+01,2.095358867967914845e-02,9.227001763034806125e-02,2.222193815406506179e+00
1.440000000000000000e+02,1.440000000000000036e+01,2.196294181756895725e+01,2.156517386375943701e+01,2.214514565591629136e+01,8.683442557109140314e-02,2.204977624314004814e+01,2.187610739199786636e+01,2.202277748047682948e+01,2.077865142682650337e-02,9.118580571679664459e-02,2.193508997472731092e+00
1.450000000000000000e+02,1.450000000000000000e+01,2.196397820934942757e+01,2.156898623454458885e+01,2.214364413258612885e+01,8.608811154134034249e-02,2.205006632089076746e+01,2.187789009780808769e+01,2.202277748047682948e+01,2.060554107375993371e-02,9.011750170985656505e-02,2.165342510163347001e+00
1.460000000000000000e+02,1.459999999999999964e+01,2.196499640347543902e+01,2.157275890008682140e+01,2.214215356481687280e+01,8.534912950224153583e-02,2.205034553297767985e+01,2.187964727397319820e+01,2.202277748047682948e+01,2.043423363783015631e-02,8.906483052171496051e-02,2.137683837503005169e+00
1.470000000000000000e+02,1.469999999999999929e+01,2.196599673242097950e+01,2.157649238030062477e+01,2.214067421800411495e+01,8.461741395445554481e-02,2.205061414637543393e+01,2.188137931846652506e+01,2.202277748047682948e+01,2.026470551100268899e-02,8.802752247703309052e-02,2.110522676432334599e+00
1.480000000000000000e+02,1.480000000000000071e+01,2.196697952219954431e+01,2.158018718699613814e+01,2.213920633774293378e+01,8.389289922747678041e-02,2.205087242142701953e+01,2.188308662297206908e+01,2.202277748047682948e+01,2.009693345324163605e-02,8.700531319216212034e-02,2.083848932306906487e+00
1.490000000000000000e+02,1.490000000000000036e+01,2.196794509250201699e+01,2.158384382402409685e+01,2.213775015070181951e+01,8.317551943153811411e-02,2.205112061193355544e+01,2.188476957307047854e+01,2.202277748047682948e+01,1.993089458592799471e-02,8.599794345757735825e-02,2.057652714513645620e+00
1.500000000000000000e+02,1.500000000000000000e+01,2.196889375682933476e+01,2.158746278741467250e+01,2.213630586546460677e+01,8.246520880247834584e-02,2.205135896563181319e+01,2.188642854802685633e+01,2.202277748047682948e+01,1.976656638555527451e-02,8.500515912318114264e-02,2.031924332202376782e+00
1.510000000000000000e+02,1.509999999999999964e+01,2.196982582262365113e+01,2.159104456551673934e+01,2.213487367334017364e+01,8.176190140328759570e-02,2.205158772402693756e+01,2.188806392122036470e+01,2.202277748047682948e+01,1.960392667740574330e-02,8.402671098655958848e-02,2.006654290127276141e+00
1.520000000000000000e+02,1.519999999999999929e+01,2.197074159139555150e+01,2.159458963913087359e+01,2.213345374913783914e+01,8.106553146287603928e-02,2.205180712285842759e+01,2.188967605993267540e+01,2.202277748047682948e+01,1.944295362951126496e-02,8.306235468414616130e-02,1.981833284595800659e+00
1.530000000000000000e+02,1.530000000000000071e+01,2.197164135884959890e+01,2.159809848164374557e+01,2.213204625191518815e+01,8.037603296580778101e-02,2.205201739181540788e+01,2.189126532588378993e+01,2.202277748047682948e+01,1.928362574655087883e-02,8.211185058489581245e-02,1.957452199520387293e+00
1.540000000000000000e+02,1.540000000000000036e+01,2.197252541500417422e+01,2.160157155915616656e+01,2.213065132569381532e+01,7.969334019749131637e-02,2.205221875520166464e+01,2.189283207480668381e+01,2.202277748047682948e+01,1.912592186403652000e-02,8.117496368693934150e-02,1.933502102570947567e+00
1.550000000000000000e+02,1.550000000000000000e+01,2.197339404431068033e+01,2.160500933061123874e+01,2.212926910015016446e+01,7.901738759878351726e-02,2.205241143190946218e+01,2.189437665671189848e+01,2.202277748047682948e+01,1.896982114249402829e-02,8.025146351655650101e-02,1.909974241423085584e+00
1.560000000000000000e+02,1.559999999999999964e+01,2.197424752577075324e+01,2.160841224791791149e+01,2.212789969127360479e+01,7.834810952748616497e-02,2.205259563529823907e+01,2.189589941624326741e+01,2.202277748047682948e+01,1.881530306185277487e-02,7.934112402976215006e-02,1.886860040100776903e+00
1.570000000000000000e+02,1.569999999999999929e+01,2.197508613304750114e+01,2.161178075607416815e+01,2.212654320200517333e+01,7.768544063543204869e-02,2.205277157368293217e+01,2.189740069241207010e+01,2.202277748047682948e+01,1.866234741585204304e-02,7.844372351638083385e-02,1.864151095408784764e+00
1.580000000000000000e+02,1.580000000000000071e+01,2.197591013457746101e+01,2.161511529328638659e+01,2.212519972284678360e+01,7.702931566659676488e-02,2.205293945024405744e+01,2.189888081891086458e+01,2.202277748047682948e+01,1.851093430662117956e-02,7.755904450637379766e-02,1.841839173452848755e+00
1.590000000000000000e+02,1.590000000000000036e+01,2.197671979367806472e+01,2.161841629108690910e+01,2.212386933244469489e+01,7.637966967593627643e-02,2.205309946335400184e+01,2.190034012400212760e+01,2.202277748047682948e+01,1.836104413934101440e-02,7.668687367853764536e-02,1.819916206244249546e+00
1.600000000000000000e+02,1.600000000000000000e+01,2.197751536865292366e+01,2.162168417444931379e+01,2.212255209815535650e+01,7.573643786669570499e-02,2.205325180651961858e+01,2.190177893078622873e+01,2.202277748047682948e+01,1.821265761700968655e-02,7.582700177147921883e-02,1.798374288386551001e+00
1.610000000000000000e+02,1.610000000000000142e+01,2.197829711289551824e+01,2.162491936190096808e+01,2.212126075337303632e+01,7.509955575806098738e-02,2.205339666865357984e+01,2.190319755713745664e+01,2.202277748047682948e+01,1.806575573533185028e-02,7.497922349663253827e-02,1.777205673840760447e+00
1.620000000000000000e+02,1.619999999999999929e+01,2.197906527498979656e+01,2.162812226563436369e+01,2.212007339006197526e+01,7.446895899962509280e-02,2.205353423398942070e+01,2.190459631599017243e+01,2.202277748047682948e+01,1.792031977766325029e-02,7.414333745357859495e-02,1.756402772767732490e+00
1.630000000000000000e+02,1.630000000000000071e+01,2.197982009880791665e+01,2.163129329161573722e+01,2.211889605077634258e+01,7.384458378077493612e-02,2.205366468258869261e+01,2.190597551502714069e+01,2.202277748047682948e+01,1.777633131007851433e-02,7.331914604717250372e-02,1.735958148444299187e+00
1.640000000000000000e+02,1.639999999999999858e+01,2.198056182360757660e+01,2.163443283969150244e+01,2.211772883675522294e+01,7.322636638828293465e-02,2.205378818999585988e+01,2.190733545721929332e+01,2.202277748047682948e+01,1.763377217653832110e-02,7.250645540692002289e-02,1.715864514250684092e+00
1.650000000000000000e+02,1.650000000000000000e+01,2.198129068412526976e+01,2.163754130369300910e+01,2.211657183924108239e+01,7.261424350071007949e-02,2.205390492762597887e+01,2.190867644062456066e+01,2.202277748047682948e+01,1.749262449413258036e-02,7.170507530810306396e-02,1.696114730727677600e+00
1.660000000000000000e+02,1.660000000000000142e+01,2.198200691066844925e+01,2.164061907153905651e+01,2.211542513991967240e+01,7.200815215430253491e-02,2.205401506282275292e+01,2.190999875851414558e+01,2.202277748047682948e+01,1.735287064842552449e-02,7.091481909491839652e-02,1.676701802700420796e+00
1.670000000000000000e+02,1.669999999999999929e+01,2.198271072920537961e+01,2.164366652533621149e+01,2.211428881134501268e+01,7.140802968605351742e-02,2.205411875889143403e+01,2.191130269951932519e+01,2.202277748047682948e+01,1.721449328890052588e-02,7.013550360535233952e-02,1.657618876467553459e+00
1.680000000000000000e+02,1.680000000000000071e+01,2.198340236145307358e+01,2.164668404147842651e+01,2.211316291734622297e+01,7.081381386189694593e-02,2.205421617531496992e+01,2.191258854759117725e+01,2.202277748047682948e+01,1.707747532443668406e-02,6.936694909794190178e-02,1.638859237052185502e+00
1.690000000000000000e+02,1.689999999999999858e+01,2.198408202496255015e+01,2.164967199074308013e+01,2.211204751342047459e+01,7.022544286961557303e-02,2.205430746783216733e+01,2.191385658209293297e+01,2.202277748047682948e+01,1.694179991894786963e-02,6.860897918018407649e-02,1.620416305514676747e+00
1.700000000000000000e+02,1.700000000000000000e+01,2.198474993320381898e+01,2.165263073838638519e+01,2.211094264710979829e+01,6.964285519719576323e-02,2.205439278840101380e+01,2.191510707800662416e+01,2.202277748047682948e+01,1.680745048705046402e-02,6.786142073867698632e-02,1.602283636323413640e+00
1.710000000000000000e+02,1.710000000000000142e+01,2.198540629564743654e+01,2.165556064423691396e+01,2.210984835836428886e+01,6.906598973846947431e-02,2.205447228538590565e+01,2.191634030590896742e+01,2.202277748047682948e+01,1.667441068981661764e-02,6.712410387089381980e-02,1.584454914782635671e+00
1.720000000000000000e+02,1.719999999999999929e+01,2.198605131784425382e+01,2.165846206278670749e+01,2.210888347704656098e+01,6.849478604384071079e-02,2.205454610388809300e+01,2.191755653180041463e+01,2.202277748047682948e+01,1.654266443063720157e-02,6.639686181861177705e-02,1.566923954515783590e+00
1.730000000000000000e+02,1.730000000000000071e+01,2.198668520150510375e+01,2.166133534328132626e+01,2.210801878113723262e+01,6.792918369296747916e-02,2.205461438519807160e+01,2.191875601781213589e+01,2.202277748047682948e+01,1.641219585113282489e-02,6.567953090276119898e-02,1.549684695001540158e+00
1.740000000000000000e+02,1.739999999999999858e+01,2.198730814457687188e+01,2.166418082980801074e+01,2.210715871803129673e+01,6.736912298587147130e-02,2.205467726756274160e+01,2.191993902159100216e+01,2.202277748047682948e+01,1.628298932715068967e-02,6.497195045997165852e-02,1.532731199162187474e+00
1.750000000000000000e+02,1.750000000000000000e+01,2.198792034131748707e+01,2.166699886138204434e+01,2.210631758690156090e+01,6.681454458835058008e-02,2.205473488590583742e+01,2.192110579672913673e+01,2.202277748047682948e+01,1.615502946484304730e-02,6.427396278045111044e-02,1.516057651001442075e+00
1.760000000000000000e+02,1.760000000000000142e+01,2.198852198236934541e+01,2.166978977203216417e+01,2.210558425961706774e+01,6.626538970900662517e-02,2.205478737207835138e+01,2.192225659266033944e+01,2.202277748047682948e+01,1.602830109678892931e-02,6.358541304733611454e-02,1.499658353291379864e+00
1.770000000000000000e+02,1.769999999999999929e+01,2.198911325483207690e+01,2.167255389088322914e+01,2.210485257681561677e+01,6.572159993877624284e-02,2.205483485477085281e+01,2.192339165489330099e+01,2.202277748047682948e+01,1.590278927824036875e-02,6.290614927751700391e-02,1.483527725306058809e+00
1.780000000000000000e+02,1.780000000000000071e+01,2.198969434233193709e+01,2.167529154223851151e+01,2.210412273239901637e+01,6.518311721481806487e-02,2.205487745954675560e+01,2.192451122511711858e+01,2.202277748047682948e+01,1.577847928338575387e-02,6.223602226368984969e-02,1.467660300600744705e+00
1.790000000000000000e+02,1.789999999999999858e+01,2.199026542509045612e+01,2.167800304565962932e+01,2.210339491169559523e+01,6.464988427150587802e-02,2.205491530936196298e+01,2.192561554081894926e+01,2.202277748047682948e+01,1.565535660172030427e-02,6.157488551788886655e-02,1.452050724835584727e+00
1.800000000000000000e+02,1.800000000000000000e+01,2.199082667999276453e+01,2.168068871604604553e+01,2.210266929173959127e+01,6.412184397929633628e-02,2.205494852397206174e+01,2.192670483601346731e+01,2.202277748047682948e+01,1.553340693443618949e-02,6.092259521614828283e-02,1.436693753642062976e+00
1.810000000000000000e+02,1.810000000000000142e+01,2.199137828065220646e+01,2.168334886371130921e+01,2.210194604154224862e+01,6.359893995681464851e-02,2.205497722060902177e+01,2.192777934069539114e+01,2.202277748047682948e+01,1.541261619096062803e-02,6.027901014458768997e-02,1.421584250531006566e+00
1.820000000000000000e+02,1.819999999999999929e+01,2.199192039747561722e+01,2.168598379446062907e+01,2.210122532235470061e+01,6.308111620301153077e-02,2.205500151367862927e+01,2.192883928127260518e+01,2.202277748047682948e+01,1.529297048543344119e-02,5.964399164658511915e-02,1.406717184841471679e+00
1.830000000000000000e+02,1.830000000000000071e+01,2.199245319772654383e+01,2.168859380966341632e+01,2.210050728792505481e+01,6.256831702892923230e-02,2.205502151475547379e+01,2.192988488069761388e+01,2.202277748047682948e+01,1.517445613341308376e-02,5.901740357119671793e-02,1.392087629728249620e+00
1.840000000000000000e+02,1.839999999999999858e+01,2.199297684558536758e+01,2.169117920632845298e+01,2.209979208474544521e+01,6.206048773112288891e-02,2.205503733331649130e+01,2.193091635785424387e+01,2.202277748047682948e+01,1.505705964846341775e-02,5.839911222279504238e-02,1.377690760188224228e+00
1.850000000000000000e+02,1.850000000000000000e+01,2.199349150221208404e+01,2.169374027717471876e+01,2.209907985229305538e+01,6.155757354655798375e-02,2.205504907575864237e+01,2.193193392866552571e+01,2.202277748047682948e+01,1.494076773893764608e-02,5.778898631176399708e-02,1.363521851123284501e+00
1.860000000000000000e+02,1.860000000000000142e+01,2.199399732580290490e+01,2.169627731070208299e+01,2.209837072326427432e+01,6.105952069757970141e-02,2.205505684650048437e+01,2.193293780510532542e+01,2.202277748047682948e+01,1.482556730476837330e-02,5.718689690630825856e-02,1.349576275439535511e+00
1.870000000000000000e+02,1.869999999999999929e+01,2.199449447165018867e+01,2.169879059126092002e+01,2.209766482380072716e+01,6.056627568547978679e-02,2.205506074733566990e+01,2.193392819596470744e+01,2.202277748047682948e+01,1.471144543430652658e-02,5.659271738537363650e-02,1.335849502182032023e+00
1.880000000000000000e+02,1.880000000000000071e+01,2.199498309219806202e+01,2.170128039911955398e+01,2.209696227371023269e+01,6.007778541204023687e-02,2.205506087761010292e+01,2.193490530678602113e+01,2.202277748047682948e+01,1.459838940125887143e-02,5.600632339260259301e-02,1.322337094702553673e+00
1.890000000000000000e+02,1.889999999999999858e+01,2.199546333709798063e+01,2.170374701053196986e+01,2.209626318668003719e+01,5.959399738613110897e-02,2.205505733448411121e+01,2.193586933971185005e+01,2.202277748047682948e+01,1.448638666161340509e-02,5.542759279132777883e-02,1.309034708862053087e+00
1.900000000000000000e+02,1.900000000000000000e+01,2.199593535326242133e+01,2.170619069780214261e+01,2.209556767048409043e+01,5.911485977820427062e-02,2.205505021304062652e+01,2.193682049348421614e+01,2.202277748047682948e+01,1.437542485071834075e-02,5.485640562050541486e-02,1.295938091264542624e+00
1.910000000000000000e+02,1.910000000000000142e+01,2.199639928491900775e+01,2.170861172935055095e+01,2.209487582718334409e+01,5.864032120196235875e-02,2.205503960612097103e+01,2.193775896371704448e+01,2.202277748047682948e+01,1.426549178026187414e-02,5.429264405167916890e-02,1.283043077522617592e+00
1.920000000000000000e+02,1.919999999999999929e+01,2.199685527366260018e+01,2.171101036977491816e+01,2.209418775332203566e+01,5.817033047945969343e-02,2.205502560414205959e+01,2.193868494318314077e+01,2.202277748047682948e+01,1.415657543551409638e-02,5.373619234693430280e-02,1.270345590554483595e+00
1.930000000000000000e+02,1.930000000000000071e+01,2.199730345850436919e+01,2.171338687991431726e+01,2.209350354011576201e+01,5.770483740803745293e-02,2.205500829591240830e+01,2.193959862109633008e+01,2.202277748047682948e+01,1.404866397241613489e-02,5.318693681762369507e-02,1.257841638910431881e+00
1.940000000000000000e+02,1.939999999999999858e+01,2.199774397592384645e+01,2.171574151690922960e+01,2.209284703463251631e+01,5.724379212895135127e-02,2.205498776805279704e+01,2.194050018379489586e+01,2.202277748047682948e+01,1.394174571485303979e-02,5.264476578416391050e-02,1.245527315128509116e+00
1.950000000000000000e+02,1.950000000000000000e+01,2.199817695991684374e+01,2.171807453426169943e+01,2.209223824011782966e+01,5.678714509150310785e-02,2.205496410500834514e+01,2.194138981482534234e+01,2.202277748047682948e+01,1.383580915192231774e-02,5.210956953660705188e-02,1.233398794119723307e+00
1.960000000000000000e+02,1.960000000000000142e+01,2.199860254204284615e+01,2.172038618189441905e+01,2.209163170444152158e+01,5.633484749564759281e-02,2.205493738953849459e+01,2.194226769454719772e+01,2.202277748047682948e+01,1.373084293525101557e-02,5.158124029612323747e-02,1.221452331580232809e+00
1.970000000000000000e+02,1.969999999999999929e+01,2.199902085147243014e+01,2.172267670620824731e+01,2.209102753665334262e+01,5.588685099964092740e-02,2.205490770247207166e+01,2.194313400047278861e+01,2.202277748047682948e+01,1.362683587638394839e-02,5.105967217726843643e-02,1.209684262431503621e+00
1.980000000000000000e+02,1.980000000000000071e+01,2.199943201503256773e+01,2.172494635013912401e+01,2.209042584075599081e+01,5.544310780277584422e-02,2.205487512283534457e+01,2.194398890722979090e+01,2.202277748047682948e+01,1.352377694419936230e-02,5.054476115113766543e-02,1.198090999287421576e+00
1.990000000000000000e+02,1.989999999999999858e+01,2.199983615725249209e+01,2.172719535321400386e+01,2.208982671586490554e+01,5.500357050180356561e-02,2.205483972775429535e+01,2.194483258675068882e+01,2.202277748047682948e+01,1.342165526236910322e-02,5.003640500928681345e-02,1.186669030946821080e+00
2.000000000000000000e+02,2.000000000000000000e+01,2.200023340040634423e+01,2.172942395160560025e+01,2.208923025636703841e+01,5.456819229121016857e-02,2.205480159269755447e+01,2.194566520811513399e+01,2.202277748047682948e+01,1.332046010687284315e-02,4.953450332836433628e-02,1.175414920912666750e+00
2.010000000000000000e+02,2.010000000000000142e+01,2.200062386455732266e+01,2.173163237818563687e+01,2.208863655206925714e+01,5.413692676318109659e-02,2.205476079132050415e+01,2.194648693779414117e+01,2.202277748047682948e+01,1.322018090358005257e-02,4.903895743562301790e-02,1.164325305935698385e+00
2.020000000000000000e+02,2.019999999999999929e+01,2.200100766759927495e+01,2.173382086257912604e+01,2.208804568834847970e+01,5.370972818353626776e-02,2.205471739578281287e+01,2.194729793941573703e+01,2.202277748047682948e+01,1.312080722578535738e-02,4.854967037508546579e-02,1.153396894583021526e+00
2.030000000000000000e+02,2.030000000000000071e+01,2.200138492529780265e+01,2.173598963121461480e+01,2.208745774629405290e+01,5.328655128017061038e-02,2.205467147657797256e+01,2.194809837401763275e+01,2.202277748047682948e+01,1.302232879192698721e-02,4.806654687444401192e-02,1.142626465830707039e+00
2.040000000000000000e+02,2.039999999999999858e+01,2.200175575133195593e+01,2.173813890737633869e+01,2.208687280284779320e+01,5.286735116508231580e-02,2.205462310249703961e+01,2.194888840016687226e+01,2.202277748047682948e+01,1.292473546321859686e-02,4.758949331273536892e-02,1.132010867680412591e+00
2.050000000000000000e+02,2.050000000000000000e+01,2.200212025733235777e+01,2.174026891125443228e+01,2.208629093093793472e+01,5.245208349383146534e-02,2.205457234082619067e+01,2.194966817383852487e+01,2.202277748047682948e+01,1.282801724136934003e-02,4.711841768857649021e-02,1.121547015798920022e+00
2.060000000000000000e+02,2.060000000000000142e+01,2.200247855292083443e+01,2.174237985999324962e+01,2.208571219961259047e+01,5.204070460474789772e-02,2.205451925752558395e+01,2.195043784831608491e+01,2.202277748047682948e+01,1.273216426638974427e-02,4.665322958920887358e-02,1.111231892180995384e+00
2.070000000000000000e+02,2.069999999999999929e+01,2.200283074574864628e+01,2.174447196774033841e+01,2.208513667416604420e+01,5.163317092819332682e-02,2.205446391667684125e+01,2.195119757482045131e+01,2.202277748047682948e+01,1.263716681436792555e-02,4.619384016009061428e-02,1.101062543833880802e+00
2.080000000000000000e+02,2.080000000000000071e+01,2.200317694153299186e+01,2.174654544569449754e+01,2.208456441626323752e+01,5.122943986071139266e-02,2.205440638139370435e+01,2.195194750167227937e+01,2.202277748047682948e+01,1.254301529528740675e-02,4.574016207521196253e-02,1.091036081485252440e+00
2.090000000000000000e+02,2.089999999999999858e+01,2.200351724409444998e+01,2.174860050215200857e+01,2.208399548406065094e+01,5.082946891417746554e-02,2.205434671300862703e+01,2.195268777518027292e+01,2.202277748047682948e+01,1.244970025092786460e-02,4.529210950794935325e-02,1.081149678311425832e+00
2.100000000000000000e+02,2.100000000000000000e+01,2.200385175539222615e+01,2.175063734255169834e+01,2.208342993232316687e+01,5.043321624483444732e-02,2.205428497163705970e+01,2.195341853914739261e+01,2.202277748047682948e+01,1.235721235281894356e-02,4.484959810265528452e-02,1.071400568687761679e+00
2.110000000000000000e+02,2.110000000000000142e+01,2.200418057555918949e+01,2.175265616952172110e+01,2.208286781253799091e+01,5.004064052759422260e-02,2.205422121608678410e+01,2.195413993503159489e+01,2.202277748047682948e+01,1.226554240011600017e-02,4.441254494671360853e-02,1.061786046960106145e+00
2.120000000000000000e+02,2.119999999999999929e+01,2.200450380293660402e+01,2.175465718292260675e+01,2.208230917302462970e+01,4.965170073017486502e-02,2.205415550366677735e+01,2.195485210220643069e+01,2.202277748047682948e+01,1.217468131764538365e-02,4.398086854323171591e-02,1.052303466236417462e+00
2.130000000000000000e+02,2.130000000000000071e+01,2.200482153410724351e+01,2.175664057989148858e+01,2.208175405904234267e+01,4.926635655156057919e-02,2.205408789065880271e+01,2.195555517755568431e+01,2.202277748047682948e+01,1.208462015389616569e-02,4.355448878433949844e-02,1.042950237199439467e+00
2.140000000000000000e+02,2.139999999999999858e+01,2.200513386392890780e+01,2.175860655488465412e+01,2.208120251289442137e+01,4.888456798851219254e-02,2.205401843191742017e+01,2.195624929594039543e+01,2.202277748047682948e+01,1.199535007908800882e-02,4.313332692499537158e-02,1.033723826938657275e+00
2.150000000000000000e+02,2.150000000000000000e+01,2.200544088556671340e+01,2.176055529971921843e+01,2.208065457402955545e+01,4.850629554494497592e-02,2.205394718111165986e+01,2.195693459002176695e+01,2.202277748047682948e+01,1.190686238327889196e-02,4.271730555736565071e-02,1.024621757803063415e+00
2.160000000000000000e+02,2.160000000000000142e+01,2.200574269052447107e+01,2.176248700361561461e+01,2.208011027913931557e+01,4.813150009509718774e-02,2.205387419061956678e+01,2.195761119042937537e+01,2.202277748047682948e+01,1.181914847443571275e-02,4.230634858565704426e-02,1.015641606271996178e+00
2.170000000000000000e+02,2.169999999999999929e+01,2.200603936867570809e+01,2.176440185323690812e+01,2.207956966225339457e+01,4.776014321227869258e-02,2.205379951188798771e+01,2.195827922546342847e+01,2.202277748047682948e+01,1.173219987664912353e-02,4.190038120159210455e-02,1.006781001847050439e+00
2.180000000000000000e+02,2.180000000000000071e+01,2.200633100829463729e+01,2.176630003272920888e+01,2.207903275483333516e+01,4.739218676546930187e-02,2.205372319506010825e+01,2.195893882152916632e+01,2.202277748047682948e+01,1.164600822829852354e-02,4.149932986036765359e-02,9.980376259607591782e-01
2.190000000000000000e+02,2.189999999999999858e+01,2.200661769608543850e+01,2.176818172376108151e+01,2.207849958586094274e+01,4.702759306354669516e-02,2.205364528914898514e+01,2.195959010302189185e+01,2.202277748047682948e+01,1.156056528026253027e-02,4.110312225695297167e-02,9.894092109061539686e-01
2.200000000000000000e+02,2.200000000000000000e+01,2.200689951721218662e+01,2.177004710556232681e+01,2.207797018192562888e+01,4.666632478781300442e-02,2.205356584200000114e+01,2.196023319242437211e+01,2.202277748047682948e+01,1.147586289415800966e-02,4.071168730306239797e-02,9.808935387829740282e-01
2.210000000000000000e+02,2.210000000000000142e+01,2.200717655532653083e+01,2.177189635496149478e+01,2.207744456731018445e+01,4.630834521796932390e-02,2.205348490054450039e+01,2.196086821010856127e+01,2.202277748047682948e+01,1.139189304063670249e-02,4.032495510452075577e-02,9.724884404631992663e-01
2.220000000000000000e+02,2.219999999999999929e+01,2.200744889259622639e+01,2.177372964642272990e+01,2.207692276407098220e+01,4.595361813403617962e-02,2.205340251073026181e+01,2.196149527446219096e+01,2.202277748047682948e+01,1.130864779771217563e-02,3.994285693912152935e-02,9.641917945739542084e-01
2.230000000000000000e+02,2.230000000000000071e+01,2.200771660973304122e+01,2.177554715208328417e+01,2.207640479211934093e+01,4.560210769890925275e-02,2.205331871743194938e+01,2.196211450203413307e+01,2.202277748047682948e+01,1.122611934905643795e-02,3.956532523485039449e-02,9.560015264984779160e-01
2.240000000000000000e+02,2.239999999999999858e+01,2.200797978602001237e+01,2.177734904178909758e+01,2.207589066929783073e+01,4.525377814783222014e-02,2.205323356416784364e+01,2.196272600787218110e+01,2.202277748047682948e+01,1.114429998238432827e-02,3.919229354863775633e-02,9.479156073940172567e-01
2.250000000000000000e+02,2.250000000000000000e+01,2.200823849933606624e+01,2.177913548313001613e+01,2.207538041145543062e+01,4.490859480343226823e-02,2.205314709413949714e+01,2.196332990453263534e+01,2.202277748047682948e+01,1.106318208785434659e-02,3.882369654554214400e-02,9.399320532279117346e-01
2.260000000000000000e+02,2.260000000000010090e+01,2.200849282618487734e+01,2.178090664147465461e+01,2.207487403251996128e+01,4.456652268505943704e-02,2.205305934886993668e+01,2.196392630349981800e+01,2.202277748047682948e+01,1.098275815648562699e-02,3.845946997832125347e-02,9.320489238296456591e-01
2.270000000000000000e+02,2.270000000000009877e+01,2.200874284171732498e+01,2.178266268000473715e+01,2.207437154456996709e+01,4.422752784244251417e-02,2.205297036955976608e+01,2.196451531387488387e+01,2.202277748047682948e+01,1.090302077859860511e-02,3.809955066739196400e-02,9.242643219605888305e-01
2.280000000000000000e+02,2.280000000000010019e+01,2.200898861975852583e+01,2.178440375974880538e+01,2.207387295790137216e+01,4.389157653818903659e-02,2.205288019629671581e+01,2.196509704322033585e+01,2.202277748047682948e+01,1.082396264228443344e-02,3.774387648127765921e-02,9.165763923995953188e-01
2.290000000000000000e+02,2.290000000000010161e+01,2.200923023283128188e+01,2.178613003961473638e+01,2.207337828109484690e+01,4.355863542076801598e-02,2.205278886825205120e+01,2.196567159741051256e+01,2.202277748047682948e+01,1.074557653192840211e-02,3.739238631732875323e-02,9.089833210459414836e-01
2.300000000000000000e+02,2.300000000000009948e+01,2.200946775218104889e+01,2.178784167642268343e+01,2.207288752108043894e+01,4.322867130356272680e-02,2.205269642348461190e+01,2.196623908087748589e+01,2.202277748047682948e+01,1.066785532671418908e-02,3.704502008297262672e-02,9.014833340372973014e-01
2.310000000000000000e+02,2.310000000000010090e+01,2.200970124779764703e+01,2.178953882493689775e+01,2.207240068319917015e+01,4.290165199236432858e-02,2.205260289979000987e+01,2.196679959580528418e+01,2.202277748047682948e+01,1.059079199917892060e-02,3.670171867723322212e-02,8.940746968845073583e-01
2.320000000000000000e+02,2.320000000000009877e+01,2.200993078844042117e+01,2.179122163789708111e+01,2.207191777126427468e+01,4.257754502927064977e-02,2.205250833346969230e+01,2.196735324341115003e+01,2.202277748047682948e+01,1.051437961378951479e-02,3.636242397263661497e-02,8.867557136220873826e-01
2.330000000000000000e+02,2.330000000000010019e+01,2.201015644165920193e+01,2.179289026604920565e+01,2.207143878761927525e+01,4.225631878948532538e-02,2.205241276044868570e+01,2.196790012286971816e+01,2.202277748047682948e+01,1.043861132554322994e-02,3.602707879752130998e-02,8.795247259735510248e-01
2.340000000000000000e+02,2.340000000000010161e+01,2.201037827381745515e+01,2.179454485817592158e+01,2.207096373319581772e+01,4.193794195811983289e-02,2.205231621577557632e+01,2.196844033185933398e+01,2.202277748047682948e+01,1.036348037858693741e-02,3.569562691863865239e-02,8.723801125333223716e-01
2.350000000000000000e+02,2.350000000000009948e+01,2.201059635011356619e+01,2.179618556112632533e+01,2.207049260756811293e+01,4.162238355378400367e-02,2.205221873366734897e+01,2.196897396655978341e+01,2.202277748047682948e+01,1.028898010486541288e-02,3.536801302417079407e-02,8.653202879627214239e-01
2.360000000000000000e+02,2.360000000000010090e+01,2.201081073460223791e+01,2.179781251984510959e+01,2.207002540900635523e+01,4.130961290535758307e-02,2.205212034750759642e+01,2.196950112169687941e+01,2.202277748047682948e+01,1.021510392279770772e-02,3.504418270701532834e-02,8.583437022014425155e-01
2.370000000000000000e+02,2.370000000000009877e+01,2.201102149021562582e+01,2.179942587740206861e+01,2.206956213452925297e+01,4.099959983200899410e-02,2.205202109004763500e+01,2.197002189038361664e+01,2.202277748047682948e+01,1.014184533593738731e-02,3.472408244846691971e-02,8.514488396938095782e-01
2.380000000000000000e+02,2.380000000000010019e+01,2.201122867878313016e+01,2.180102577501994787e+01,2.206910277995322289e+01,4.069231455265861358e-02,2.205192099333578781e+01,2.197053636423047251e+01,2.202277748047682948e+01,1.006919793170794539e-02,3.440765960214448721e-02,8.446342186295363597e-01
2.390000000000000000e+02,2.390000000000010161e+01,2.201143236105279755e+01,2.180261235210205584e+01,2.206864733994236261e+01,4.038772740105280729e-02,2.205182008845385155e+01,2.197104463365174354e+01,2.202277748047682948e+01,9.997155380149020526e-03,3.409486237829911087e-02,8.378983901988295013e-01
2.400000000000000000e+02,2.400000000000009948e+01,2.201163259670944683e+01,2.180418574625984007e+01,2.206819580805466785e+01,4.008580947269939354e-02,2.205171840618214674e+01,2.197154678723674692e+01,2.202277748047682948e+01,9.925711432664238026e-03,3.378563982841072122e-02,8.312399378619527157e-01
2.410000000000000000e+02,2.410000000000010090e+01,2.201182944439508660e+01,2.180574609334055225e+01,2.206774817678785183e+01,3.978653202562098395e-02,2.205161597642070603e+01,2.197204291236946716e+01,2.202277748047682948e+01,9.854859920765004708e-03,3.347994183007080987e-02,8.246574766322810612e-01
2.420000000000000000e+02,2.420000000000009877e+01,2.201202296172776585e+01,2.180729352745303018e+01,2.206730443762409877e+01,3.948986661398872638e-02,2.205151282834175319e+01,2.197253309511377850e+01,2.202277748047682948e+01,9.784594754899813424e-03,3.317771907219982386e-02,8.181496523740195981e-01
2.430000000000000000e+02,2.430000000000010019e+01,2.201221320532000192e+01,2.180882818099399501e+01,2.206686458107248683e+01,3.919578512411039939e-02,2.205140899044411285e+01,2.197301742019589099e+01,2.202277748047682948e+01,9.714909923260147892e-03,3.287892304049105929e-02,8.117151411125742566e-01
2.440000000000000000e+02,2.440000000000010161e+01,2.201240023079642327e+01,2.181035018467296993e+01,2.206642859671062240e+01,3.890426021503755327e-02,2.205130449101146084e+01,2.197349597058138571e+01,2.202277748047682948e+01,9.645799490648995431e-03,3.258350600321415630e-02,8.053526483593029806e-01
2.450000000000000000e+02,2.450000000000009948e+01,2.201258409281359008e+01,2.181185966753936967e+01,2.206599647322547142e+01,3.861526407315672010e-02,2.205119935688674815e+01,2.197396882874043200e+01,2.202277748047682948e+01,9.577257597250766682e-03,3.229142099722361048e-02,7.990609084486665070e-01
2.460000000000000000e+02,2.460000000000010090e+01,2.201276484507491205e+01,2.181335675700495003e+01,2.206556819845160433e+01,3.832877000780604559e-02,2.205109361508271704e+01,2.197443607506710705e+01,2.202277748047682948e+01,9.509278457611930468e-03,3.200262181430418157e-02,7.928386838893969335e-01
2.470000000000000000e+02,2.470000000000009877e+01,2.201294254035001785e+01,2.181484157886975339e+01,2.206514375940872341e+01,3.804475114486033371e-02,2.205098729149487724e+01,2.197489778920515846e+01,2.202277748047682948e+01,9.441856359462881543e-03,3.171706298772639099e-02,7.866847647275849731e-01
2.480000000000000000e+02,2.480000000000010019e+01,2.201311723049016322e+01,2.181631425734586216e+01,2.206472314233932153e+01,3.776318146141056931e-02,2.205088041195157444e+01,2.197535404902875200e+01,2.202277748047682948e+01,9.374985662639364128e-03,3.143469977909867097e-02,7.805979679232641910e-01
2.490000000000000000e+02,2.490000000000010161e+01,2.201328896644617927e+01,2.181777491508059086e+01,2.206430633274274200e+01,3.748403476387941746e-02,2.205077300121005734e+01,2.197580493168230120e+01,2.202277748047682948e+01,9.308660798029368133e-03,3.115548816544396263e-02,7.745771367390599238e-01
2.500000000000000000e+02,2.500000000000009948e+01,2.201345779828375626e+01,2.181922367317973510e+01,2.206389331541100063e+01,3.720728539523177059e-02,2.205066508367898948e+01,2.197625051288852305e+01,2.202277748047682948e+01,9.242876266517456238e-03,3.087938482657275399e-02,7.686211401413425293e-01
2.510000000000000000e+02,2.510000000000010090e+01,2.201362377519986779e+01,2.182066065123064647e+01,2.206348407445979376e+01,3.693290776791037511e-02,2.205055668296777682e+01,2.197669086743195876e+01,2.202277748047682948e+01,9.177626637936989185e-03,3.060634713261757914e-02,7.627288722135179277e-01
2.520000000000000000e+02,2.520000000000009877e+01,2.201378694553735471e+01,2.182208596732479577e+01,2.206307859336254396e+01,3.666087742279310058e-02,2.205044782296014816e+01,2.197712606811456126e+01,2.202277748047682948e+01,9.112906550045585946e-03,3.033633313193564648e-02,7.568992515813213195e-01
2.530000000000000000e+02,2.530000000000010019e+01,2.201394735680228720e+01,2.182349973807908583e+01,2.206267685498075792e+01,3.639116916459251422e-02,2.205033852596687893e+01,2.197755618763769547e+01,2.202277748047682948e+01,9.048710707557354460e-03,3.006930153908717041e-02,7.511312208500161569e-01
2.540000000000000000e+02,2.540000000000010161e+01,2.201410505567740117e+01,2.182490207865808074e+01,2.206227884159311969e+01,3.612375867888820841e-02,2.205022881435628790e+01,2.197798129699851444e+01,2.202277748047682948e+01,8.985033881133525427e-03,2.980521172317689149e-02,7.454237460526200731e-01
2.550000000000000000e+02,2.550000000000009948e+01,2.201426008803718659e+01,2.182629310279571655e+01,2.206188453492618251e+01,3.585862199644925669e-02,2.205011871003363666e+01,2.197840146604073652e+01,2.202277748047682948e+01,8.921870906396622836e-03,2.954402369631031755e-02,7.397758161106871011e-01
2.560000000000000000e+02,2.560000000000010090e+01,2.201441249896288355e+01,2.182767292281588212e+01,2.206149391618068734e+01,3.559573512855299104e-02,2.205000823409143607e+01,2.197881676383433103e+01,2.202277748047682948e+01,8.859216682995928530e-03,2.928569810240268245e-02,7.341864423049524468e-01
2.570000000000000000e+02,2.570000000000009877e+01,2.201456233275625252e+01,2.182904164965297866e+01,2.206113037315878955e+01,3.533507464512151280e-02,2.204989740740137449e+01,2.197922725811113054e+01,2.202277748047682948e+01,8.797066173673935563e-03,2.903019620607887388e-02,7.286546577583417061e-01
2.580000000000000000e+02,2.580000000000010019e+01,2.201470963295375682e+01,2.183039939287219156e+01,2.206078375592944241e+01,3.507661729683268087e-02,2.204978625025059102e+01,2.197963301565692262e+01,2.202277748047682948e+01,8.735414403345850148e-03,2.877747988179517324e-02,7.231795169292191128e-01
2.590000000000000000e+02,2.590000000000010161e+01,2.201485444233982847e+01,2.183174626068999302e+01,2.206043987352534685e+01,3.482034023519749860e-02,2.204967478257502478e+01,2.198003410210463215e+01,2.202277748047682948e+01,8.674256458168614140e-03,2.852751160327387375e-02,7.177600951150813202e-01
2.600000000000000000e+02,2.600000000000009948e+01,2.201499680296129213e+01,2.183308235999348312e+01,2.206009872186327669e+01,3.456622074245818688e-02,2.204956302370375099e+01,2.198043058221883328e+01,2.202277748047682948e+01,8.613587484662682189e-03,2.828025443300299230e-02,7.123954879677150132e-01
2.610000000000000000e+02,2.610000000000010090e+01,2.201513675613959009e+01,2.183440779635981599e+01,2.205976029620344647e+01,3.431423630620896587e-02,2.204945099244579865e+01,2.198082251983338153e+01,2.202277748047682948e+01,8.553402688829918332e-03,2.803567201205607248e-02,7.070848110176292112e-01
2.620000000000000000e+02,2.620000000000009877e+01,2.201527434248341919e+01,2.183572267407431156e+01,2.205942459117459009e+01,3.406436536079099353e-02,2.204933870784421046e+01,2.198120997712262792e+01,2.202277748047682948e+01,8.493697335331196543e-03,2.779372854995916867e-02,7.018271992099488488e-01
2.630000000000000000e+02,2.630000000000010019e+01,2.201540960190345331e+01,2.183702709615144855e+01,2.205909160079992404e+01,3.381658549066918901e-02,2.204922618739412243e+01,2.198159301641278418e+01,2.202277748047682948e+01,8.434466746533151107e-03,2.755438881493909101e-02,6.966218064487170736e-01
2.640000000000000000e+02,2.640000000000010161e+01,2.201554257362213818e+01,2.183832116435097959e+01,2.205876131852090438e+01,3.357087559009463290e-02,2.204911344921223204e+01,2.198197169803204432e+01,2.202277748047682948e+01,8.375706301776432092e-03,2.731761812418039351e-02,6.914678051530562808e-01
2.650000000000000000e+02,2.650000000000009948e+01,2.201567329618785962e+01,2.183960497919699861e+01,2.205843373722162681e+01,3.332721419704322285e-02,2.204900051038490361e+01,2.198234608199081563e+01,2.202277748047682948e+01,8.317411436509910064e-03,2.708338233438006837e-02,6.863643858210489723e-01
2.660000000000000000e+02,2.660000000000010090e+01,2.201580180748648630e+01,2.184087863999584656e+01,2.205810884925128335e+01,3.308558022585605246e-02,2.204888738771234102e+01,2.198271622726063157e+01,2.202277748047682948e+01,8.259577641477605994e-03,2.685164783236133890e-02,6.813107566043632435e-01
2.670000000000000000e+02,2.670000000000009877e+01,2.201592814475199233e+01,2.184214224485383582e+01,2.205778664644662257e+01,3.284595324498699315e-02,2.204877409799697929e+01,2.198308219150700538e+01,2.202277748047682948e+01,8.202200461913880178e-03,2.662238152605008248e-02,6.763061428920174034e-01
2.680000000000000000e+02,2.680000000000010019e+01,2.201605234458013527e+01,2.184339589069362120e+01,2.205746712015374200e+01,3.260831249784462704e-02,2.204866065707798128e+01,2.198344403208228925e+01,2.202277748047682948e+01,8.145275496800068529e-03,2.639555083541262129e-02,6.713497869031391785e-01
2.690000000000000000e+02,2.690000000000010161e+01,2.201617444293806614e+01,2.184463967327228673e+01,2.205715026124858369e+01,3.237263784107065334e-02,2.204854708077913727e+01,2.198380180509699500e+01,2.202277748047682948e+01,8.088798398043196836e-03,2.617112368370898626e-02,6.664409472886368979e-01
2.700000000000000000e+02,2.700000000000009948e+01,2.201629447517600013e+01,2.184587368719724765e+01,2.205683606015790232e+01,3.213890927058890568e-02,2.204843338444658940e+01,2.198415556590541087e+01,2.202277748047682948e+01,8.032764869753910783e-03,2.594906848885287012e-02,6.615788987421273859e-01
2.710000000000000000e+02,2.710000000000010090e+01,2.201641247603831175e+01,2.184709802594304762e+01,2.205652450687825450e+01,3.190710711854754383e-02,2.204831958315686080e+01,2.198450536891976270e+01,2.202277748047682948e+01,7.977170667483768352e-03,2.572935415490337774e-02,6.567629316192878930e-01
2.720000000000000000e+02,2.720000000000009877e+01,2.201652847967429238e+01,2.184831278186788239e+01,2.205621559099568429e+01,3.167721184387485567e-02,2.204820569151816656e+01,2.198485126783041821e+01,2.202277748047682948e+01,7.922011597474926808e-03,2.551195006377625363e-02,6.519923515658715418e-01
2.730000000000000000e+02,2.730000000000010019e+01,2.201664251964806596e+01,2.184951804622825122e+01,2.205590930170398423e+01,3.144920435360921973e-02,2.204809172400167583e+01,2.198519331529445608e+01,2.202277748047682948e+01,7.867283515994864113e-03,2.529682606712118156e-02,6.472664791538907947e-01
2.740000000000000000e+02,2.740000000000010161e+01,2.201675462895013524e+01,2.185071390919647527e+01,2.205560562782242329e+01,3.122306535005302947e-02,2.204797769430018661e+01,2.198553156360008387e+01,2.202277748047682948e+01,7.812982328540911056e-03,2.508395247823477434e-02,6.425846495260932878e-01
2.750000000000000000e+02,2.750000000000009948e+01,2.201686484000616417e+01,2.185190045987420859e+01,2.205530455781402921e+01,3.099877629444694818e-02,2.204786361630061009e+01,2.198586606371171825e+01,2.202277748047682948e+01,7.759103989226754164e-03,2.487330006423455961e-02,6.379462120491482535e-01
2.760000000000000000e+02,2.760000000000010090e+01,2.201697318468786690e+01,2.185307778630924957e+01,2.205500607980122041e+01,3.077631853419277030e-02,2.204774950322206095e+01,2.198619686615367286e+01,2.202277748047682948e+01,7.705644500019060220e-03,2.466484003835346314e-02,6.333505299733981353e-01
2.770000000000000000e+02,2.770000000000009877e+01,2.201707969432206724e+01,2.185424597550972337e+01,2.205471018158263163e+01,3.055567395705951692e-02,2.204763536827912773e+01,2.198652402036500675e+01,2.202277748047682948e+01,7.652599910093499207e-03,2.445854405237032209e-02,6.287969801018137295e-01
2.780000000000000000e+02,2.780000000000010019e+01,2.201718439970116492e+01,2.185540511345834958e+01,2.205441685064959501e+01,3.033682426747585925e-02,2.204752122396864067e+01,2.198684757543368917e+01,2.202277748047682948e+01,7.599966315186871928e-03,2.425438418913180086e-02,6.242849524652522852e-01
2.790000000000000000e+02,2.790000000000010161e+01,2.201728733109228386e+01,2.185655528512772960e+01,2.205412607420066706e+01,3.011975148178685710e-02,2.204740708257407178e+01,2.198716757961049595e+01,2.202277748047682948e+01,7.547739856902958670e-03,2.405233295527760273e-02,6.198138500067008616e-01
2.800000000000000000e+02,2.800000000000009948e+01,2.201738851824544341e+01,2.185769657449376524e+01,2.205383783915603146e+01,2.990443815025417909e-02,2.204729295639569742e+01,2.198748408009518940e+01,2.202277748047682948e+01,7.495916722103208862e-03,2.385236327410231519e-02,6.153830882712221229e-01
2.810000000000000000e+02,2.810000000000010090e+01,2.201748799040409210e+01,2.185882906455111296e+01,2.205355213217338317e+01,2.969086700109645552e-02,2.204717885740518923e+01,2.198779712340299497e+01,2.202277748047682948e+01,7.444493142205002058e-03,2.365444847849526924e-02,6.109920951038142478e-01
2.820000000000000000e+02,2.820000000000009877e+01,2.201758577631338909e+01,2.185995283732454553e+01,2.205326893966052637e+01,2.947902049666662957e-02,2.204706479681005504e+01,2.198810675581672314e+01,2.202277748047682948e+01,7.393465392665745511e-03,2.345856230402780865e-02,6.066403103549010689e-01
2.830000000000000000e+02,2.830000000000010019e+01,2.201768190422908589e+01,2.186106797388507061e+01,2.205298824778930111e+01,2.926888176285246182e-02,2.204695078599193891e+01,2.198841302246623286e+01,2.202277748047682948e+01,7.342829792250963120e-03,2.326467888217119417e-02,6.023271855916907391e-01
2.840000000000000000e+02,2.840000000000010161e+01,2.201777640192558394e+01,2.186217455436144519e+01,2.205271004250897704e+01,2.906043417307338853e-02,2.204683683609865597e+01,2.198871596775251192e+01,2.202277748047682948e+01,7.292582702511462775e-03,2.307277273371142329e-02,5.980521838165712145e-01
2.850000000000000000e+02,2.850000000000009948e+01,2.201786929670544879e+01,2.186327265795434371e+01,2.205243430955791339e+01,2.885366079153162122e-02,2.204672295749698208e+01,2.198901563591391550e+01,2.202277748047682948e+01,7.242720527139986410e-03,2.288281876211891580e-02,5.938147791925064700e-01
2.860000000000000000e+02,2.860000000000010090e+01,2.201796061540652616e+01,2.186436236294928648e+01,2.205216103447679998e+01,2.864854548127451772e-02,2.204660916088780098e+01,2.198931206992525134e+01,2.202277748047682948e+01,7.193239711384172633e-03,2.269479224717230875e-02,5.896144567746767207e-01
2.870000000000000000e+02,2.870000000000009877e+01,2.201805038441093387e+01,2.186544374672840974e+01,2.205189020261996546e+01,2.844507182441475060e-02,2.204649545623534834e+01,2.198960531258651940e+01,2.202277748047682948e+01,7.144136741512097967e-03,2.250866883869592425e-02,5.854507122480940851e-01
2.880000000000000000e+02,2.880000000000010019e+01,2.201813862965200741e+01,2.186651688578384878e+01,2.205162179916689880e+01,2.824322424680477880e-02,2.204638185389881144e+01,2.198989540540520338e+01,2.202277748047682948e+01,7.095408144204588471e-03,2.232442455032291467e-02,5.813230516721829000e-01
2.890000000000000000e+02,2.890000000000010161e+01,2.201822537662380697e+01,2.186758185572985624e+01,2.205135580913312765e+01,2.804298649032261823e-02,2.204626836311413030e+01,2.199018239013348364e+01,2.202277748047682948e+01,7.047050486004955913e-03,2.214203575346734496e-02,5.772309912303354995e-01
2.900000000000000000e+02,2.900000000000009948e+01,2.201831065038710378e+01,2.186863873131495950e+01,2.205109221738137748e+01,2.784434317709737206e-02,2.204615499356420116e+01,2.199046630721000639e+01,2.202277748047682948e+01,6.999060372766960185e-03,2.196147917133700958e-02,5.731740569871803803e-01
2.910000000000000000e+02,2.910000000000010090e+01,2.201839447557783913e+01,2.186968758643440935e+01,2.205083100863129175e+01,2.764727886512024016e-02,2.204604175444296033e+01,2.199074719671271794e+01,2.202277748047682948e+01,6.951434449089547059e-03,2.178273187305241471e-02,5.691517846495040001e-01
2.920000000000000000e+02,2.920000000000009877e+01,2.201847687641463125e+01,2.187072849414037279e+01,2.205057216746991955e+01,2.745177814112718939e-02,2.204592865455575890e+01,2.199102509827350360e+01,2.202277748047682948e+01,6.904169397854016156e-03,2.160577126796462549e-02,5.651637193344594134e-01
2.930000000000000000e+02,2.930000000000010019e+01,2.201855787670501030e+01,2.187176152665532669e+01,2.205031567836137896e+01,2.725782626604547620e-02,2.204581570297105486e+01,2.199130005043896574e+01,2.202277748047682948e+01,6.857261939615849448e-03,2.143057509997910171e-02,5.612094153427213961e-01
2.940000000000000000e+02,2.940000000000010161e+01,2.201863749985406926e+01,2.187278675538249573e+01,2.205006152565576372e+01,2.706540813735443946e-02,2.204570290799142285e+01,2.199157209171671568e+01,2.202277748047682948e+01,6.810708832130750977e-03,2.125712144198161832e-02,5.572884359375203100e-01
2.950000000000000000e+02,2.950000000000009948e+01,2.201871576887039339e+01,2.187380425091755853e+01,2.204980969359861120e+01,2.687450899377919616e-02,2.204559027786417147e+01,2.199184125987661531e+01,2.202277748047682948e+01,6.764506869823098956e-03,2.108538869045182076e-02,5.534003531282143395e-01
2.960000000000000000e+02,2.960000000000020037e+01,2.201879270637341435e+01,2.187481408305890085e+01,2.204956016633937566e+01,2.668511446803161283e-02,2.204547782084144458e+01,2.199210759190538411e+01,2.202277748047682948e+01,6.718652883320372880e-03,2.091535556005394772e-02,5.495447474599290949e-01
2.970000000000000000e+02,2.970000000000019824e+01,2.201886833459950665e+01,2.187581632081933947e+01,2.204931292793991915e+01,2.649721037846040905e-02,2.204536554497796530e+01,2.199237112422104801e+01,2.202277748047682948e+01,6.673143738920803321e-03,2.074700107844956731e-02,5.457212078077788853e-01
2.980000000000000000e+02,2.980000000000019966e+01,2.201894267541012340e+01,2.187681103243643932e+01,2.204906796238304167e+01,2.631078225079162142e-02,2.204525345766091604e+01,2.199263189315933076e+01,2.202277748047682948e+01,6.627976338124892501e-03,2.058030458108336264e-02,5.419293311765460697e-01
2.990000000000000000e+02,2.990000000000020108e+01,2.201901575029687663e+01,2.187779828538340254e+01,2.204882525357937340e+01,2.612581610116205405e-02,2.204514156639803701e+01,2.199288993419571625e+01,2.202277748047682948e+01,6.583147617140973872e-03,2.041524570618062293e-02,5.381687225046278833e-01
3.000000000000000000e+02,3.000000000000019895e+01,2.201908758038819514e+01,2.187877814637849028e+01,2.204858478537601485e+01,2.594229817608824720e-02,2.204502987856428220e+01,2.199314528221210807e+01,2.202277748047682948e+01,6.538654546457388535e-03,2.025180438970322974e-02,5.344389944731912090e-01
3.010000000000000000e+02,3.010000000000020037e+01,2.201915818645604972e+01,2.187975068139692070e+01,2.204838033698157318e+01,2.576021486480339906e-02,2.204491840132085301e+01,2.199339797159124643e+01,2.202277748047682948e+01,6.494494130302224701e-03,2.008996086052039151e-02,5.307397673199515387e-01
3.020000000000000000e+02,3.020000000000019824e+01,2.201922758892229837e+01,2.188071595567894434e+01,2.204822705779679382e+01,2.557955252363157059e-02,2.204480714144592923e+01,2.199364803639866750e+01,2.202277748047682948e+01,6.450663406276639644e-03,1.992969563558843679e-02,5.270706686575560296e-01
3.030000000000000000e+02,3.030000000000019966e+01,2.201929580786373819e+01,2.188167403374145437e+01,2.204807411004862772e+01,2.540029800075256985e-02,2.204469610586449235e+01,2.199389550986298403e+01,2.202277748047682948e+01,6.407159444827664231e-03,1.977098951524314599e-02,5.234313332961459952e-01
3.040000000000000000e+02,3.040000000000020108e+01,2.201936286301943824e+01,2.188262497938660189e+01,2.204792150877108270e+01,2.522243788812590995e-02,2.204458530090756341e+01,2.199414042513131307e+01,2.202277748047682948e+01,6.363979348857001957e-03,1.961382357854931160e-02,5.198214030703138810e-01
3.050000000000000000e+02,3.050000000000019895e+01,2.201942877379547525e+01,2.188356885571198163e+01,2.204776926852819940e+01,2.504595903663266523e-02,2.204447473283210712e+01,2.199438281475884338e+01,2.202277748047682948e+01,6.321120253258525647e-03,1.945817917877164585e-02,5.162405266710703433e-01
3.060000000000000000e+02,3.060000000000020037e+01,2.201949355927092711e+01,2.188450572511990799e+01,2.204761740342505405e+01,2.487084890930295333e-02,2.204436440818022902e+01,2.199462271036162520e+01,2.202277748047682948e+01,6.278579324497069250e-03,1.930403793892882663e-02,5.126883594807207789e-01
3.070000000000000000e+02,3.070000000000019824e+01,2.201955723820397992e+01,2.188543564932696128e+01,2.204746592711804709e+01,2.469709452180180245e-02,2.204425433272578161e+01,2.199486014368217823e+01,2.202277748047682948e+01,6.236353760174963810e-03,1.915138174736667753e-02,5.091645634126562570e-01
3.080000000000000000e+02,3.080000000000019966e+01,2.201961982903713988e+01,2.188635868937286943e+01,2.204731485282479397e+01,2.452468338931590788e-02,2.204414451242645612e+01,2.199509514564782364e+01,2.202277748047682948e+01,6.194440788628735074e-03,1.900019275343734285e-02,5.056688067551893262e-01
3.090000000000000000e+02,3.090000000000020108e+01,2.201968134990260850e+01,2.188727490562954259e+01,2.204716419333396260e+01,2.435360299151783856e-02,2.204403495289412618e+01,2.199532774691109083e+01,2.202277748047682948e+01,6.152837668518868278e-03,1.885045336332843297e-02,5.022007640187267086e-01
3.100000000000000000e+02,3.100000000000019895e+01,2.201974181862776803e+01,2.188818435780997973e+01,2.204701396101516053e+01,2.418384096042926201e-02,2.204392565958819716e+01,2.199555797766733889e+01,2.202277748047682948e+01,6.111541688425378184e-03,1.870214623585441174e-02,4.987601157868407076e-01
3.110000000000000000e+02,3.110000000000020037e+01,2.201980125274009481e+01,2.188908710497727128e+01,2.204686416782783809e+01,2.401538562019014250e-02,2.204381663836028338e+01,2.199578586711990624e+01,2.202277748047682948e+01,6.070550166439024099e-03,1.855525427836510199e-02,4.953465485717425398e-01
3.120000000000000000e+02,3.120000000000019824e+01,2.201985966947354356e+01,2.188998320555306520e+01,2.204671482533132831e+01,2.384822420504892002e-02,2.204370789367859373e+01,2.199601144526849339e+01,2.202277748047682948e+01,6.029860449776885609e-03,1.840976064277860536e-02,4.919597546723563086e-01
3.130000000000000000e+02,3.130000000000019966e+01,2.201991708577131845e+01,2.189087271732577022e+01,2.204656594469324915e+01,2.368234542438745968e-02,2.204359943119570531e+01,2.199623474034693160e+01,2.202277748047682948e+01,5.989469914409874078e-03,1.826564872153663491e-02,4.885994320363405419e-01
3.140000000000000000e+02,3.140000000000020108e+01,2.201997351829336935e+01,2.189175569745983907e+01,2.204641753669893589e+01,2.351773723544345329e-02,2.204349125552881361e+01,2.199645578105792509e+01,2.202277748047682948e+01,5.949375964641203524e-03,1.812290214387629259e-02,4.852652841263055405e-01
3.150000000000000000e+02,3.150000000000019895e+01,2.202002898341950399e+01,2.189263220250277087e+01,2.204626961175979361e+01,2.335438818756287865e-02,2.204338337160706729e+01,2.199667459523194069e+01,2.202277748047682948e+01,5.909576032788428808e-03,1.798150477186116758e-02,4.819570197877579010e-01
3.160000000000000000e+02,3.160000000000020037e+01,2.202008349725515046e+01,2.189350228839401424e+01,2.204612217992193024e+01,2.319228672628131926e-02,2.204327578398143217e+01,2.199689121052886875e+01,2.202277748047682948e+01,5.870067578779178744e-03,1.784144069679166264e-02,4.786743531219031511e-01
3.170000000000000000e+02,3.170000000000019824e+01,2.202013707563547129e+01,2.189436601047271580e+01,2.204597525087472576e+01,2.303142154868475372e-02,2.204316849718415483e+01,2.199710565408678775e+01,2.202277748047682948e+01,5.830848089799314272e-03,1.770269423540134918e-02,4.754170033609542712e-01
3.180000000000000000e+02,3.180000000000019966e+01,2.202018973413053970e+01,2.189522342348564621e+01,2.204582883395879023e+01,2.287178128010293465e-02,2.204306151541064196e+01,2.199731795285043745e+01,2.202277748047682948e+01,5.791915079933029724e-03,1.756524992630525278e-02,4.721846947465874189e-01
3.190000000000000000e+02,3.190000000000020108e+01,2.202024148804891368e+01,2.189607458159532527e+01,2.204568293817405689e+01,2.271335528163372433e-02,2.204295484333054844e+01,2.199752813276727892e+01,2.202277748047682948e+01,5.753266089793905753e-03,1.742909252648753779e-02,4.689771564107622637e-01
3.200000000000000000e+02,3.200000000000019895e+01,2.202029235244401306e+01,2.189691953838673655e+01,2.204553757218792853e+01,2.255613209100398170e-02,2.204284848453501766e+01,2.199773622035300846e+01,2.202277748047682948e+01,5.714898686220023019e-03,1.729420700770715677e-02,4.657941222621423405e-01
3.210000000000000000e+02,3.210000000000020037e+01,2.202034234211603803e+01,2.189775834687562295e+01,2.204539274434249307e+01,2.240010122910071275e-02,2.204274244334513710e+01,2.199794224088693895e+01,2.202277748047682948e+01,5.676810461897273050e-03,1.716057855318407419e-02,4.626353308713026524e-01
3.220000000000000000e+02,3.220000000000020179e+01,2.202039147161820054e+01,2.189859105951579821e+01,2.204524846266272320e+01,2.224525197260737025e-02,2.204263672359080672e+01,2.199814621964559436e+01,2.202277748047682948e+01,5.638999035027366866e-03,1.702819255416368471e-02,4.595005253625966679e-01
3.230000000000000000e+02,3.230000000000020322e+01,2.202043975526050801e+01,2.189941772820620614e+01,2.204510473486303113e+01,2.209157340848676154e-02,2.204253132866899634e+01,2.199834818185201968e+01,2.202277748047682948e+01,5.601462049007290174e-03,1.689703460660156933e-02,4.563894533066426562e-01
3.240000000000000000e+02,3.240000000000019753e+01,2.202048720711334795e+01,2.190023840429822855e+01,2.204496156835562459e+01,2.193905512104944028e-02,2.204242626223439672e+01,2.199854815199229918e+01,2.202277748047682948e+01,5.564197172097466379e-03,1.676709050798528416e-02,4.533018666157743182e-01
3.250000000000000000e+02,3.250000000000019895e+01,2.202053384101134981e+01,2.190105313860272673e+01,2.204481897025647541e+01,2.178768740214426583e-02,2.204232152841349546e+01,2.199874615360920416e+01,2.202277748047682948e+01,5.527202097102023627e-03,1.663834625405819639e-02,4.502375214432477457e-01
3.260000000000000000e+02,3.260000000000020037e+01,2.202057967055934995e+01,2.190186198139698348e+01,2.204467694739329531e+01,2.163745920532039735e-02,2.204221712976466918e+01,2.199894221135403072e+01,2.202277748047682948e+01,5.490474541053573868e-03,1.651078803566849787e-02,4.471961780835556066e-01
3.270000000000000000e+02,3.270000000000020179e+01,2.202062470913405079e+01,2.190266498243181204e+01,2.204453550631147607e+01,2.148836073066673694e-02,2.204211306986471897e+01,2.199913634840338261e+01,2.202277748047682948e+01,5.454012244890412038e-03,1.638440223580195365e-02,4.441776008759045768e-01
3.280000000000000000e+02,3.280000000000020322e+01,2.202066896988891287e+01,2.190346219093808600e+01,2.204439465328144721e+01,2.134038209690218568e-02,2.204200935198581490e+01,2.199932858779201084e+01,2.202277748047682948e+01,5.417812973160010190e-03,1.625917542642053848e-02,4.411815581105916761e-01
3.290000000000000000e+02,3.290000000000019753e+01,2.202071246575815877e+01,2.190425365563327631e+01,2.204425439430483280e+01,2.119351313714072649e-02,2.204190597889530068e+01,2.199951895262101687e+01,2.202277748047682948e+01,5.381874513722187219e-03,1.613509436551072845e-02,4.382078219367084859e-01
3.300000000000000000e+02,3.300000000000019895e+01,2.202075520945980003e+01,2.190503942472863841e+01,2.204411473512099207e+01,2.104774448157914132e-02,2.204180295394137801e+01,2.199970746497822205e+01,2.202277748047682948e+01,5.346194677422761408e-03,1.601214599420371087e-02,4.352561682733706028e-01
3.310000000000000000e+02,3.310000000000020037e+01,2.202079721350040131e+01,2.190581954593457326e+01,2.204397568121357764e+01,2.090306596066652048e-02,2.204170027946106813e+01,2.199989414753973449e+01,2.202277748047682948e+01,5.310771297850114953e-03,1.589031743387316759e-02,4.323263767221035003e-01
3.320000000000000000e+02,3.320000000000020179e+01,2.202083849017739681e+01,2.190659406646848240e+01,2.204383723781585047e+01,2.075946825131019802e-02,2.204159795842870651e+01,2.200007902192608711e+01,2.202277748047682948e+01,5.275602230978520928e-03,1.576959598324266520e-02,4.294182304823563889e-01
3.330000000000000000e+02,3.330000000000020322e+01,2.202087905158362702e+01,2.190736303305980925e+01,2.204369940991778520e+01,2.061694185752625808e-02,2.204149599344115273e+01,2.200026210972610130e+01,2.202277748047682948e+01,5.240685354939222246e-03,1.564996911568353882e-02,4.265315162684316097e-01
3.340000000000000000e+02,3.340000000000019753e+01,2.202091890961024845e+01,2.190812649195669337e+01,2.204356220227105823e+01,2.047547752229631965e-02,2.204139438713254506e+01,2.200044343208795183e+01,2.202277748047682948e+01,5.206018569718287928e-03,1.553142447646921331e-02,4.236660242290409273e-01
3.350000000000000000e+02,3.350000000000019895e+01,2.202095807595086541e+01,2.190888448893212725e+01,2.204342561939544609e+01,2.033506535912697061e-02,2.204129314130999262e+01,2.200062301059173819e+01,2.202277748047682948e+01,5.171599796877039863e-03,1.541394988002763380e-02,4.208215478686752054e-01
3.360000000000000000e+02,3.360000000000020037e+01,2.202099656210328149e+01,2.190963706928984678e+01,2.204328966558415814e+01,2.019569724479961317e-02,2.204119225934807957e+01,2.200080086485848341e+01,2.202277748047682948e+01,5.137426979284587074e-03,1.529753330735105984e-02,4.179978839710548066e-01
3.370000000000000000e+02,3.370000000000020179e+01,2.202103437937505603e+01,2.191038427787058751e+01,2.204315434490930414e+01,2.005736370801921437e-02,2.204109174308307573e+01,2.200097701566703634e+01,2.202277748047682948e+01,5.103498080833738723e-03,1.518216290340331821e-02,4.151948325244274596e-01
3.380000000000000000e+02,3.380000000000020322e+01,2.202107153888555047e+01,2.191112615905722905e+01,2.204301966122775625e+01,1.992005539279127768e-02,2.204099159427834209e+01,2.200115148349275884e+01,2.202277748047682948e+01,5.069811086207414927e-03,1.506782697453123120e-02,4.124121966491610669e-01
3.390000000000000000e+02,3.390000000000019753e+01,2.202110805156834772e+01,2.191186275678076356e+01,2.204288561818581726e+01,1.978376395685925437e-02,2.204089181552520671e+01,2.200132428761148873e+01,2.202277748047682948e+01,5.036364000607630904e-03,1.495451398599025733e-02,4.096497825258071934e-01
3.400000000000000000e+02,3.400000000000019895e+01,2.202114392817600574e+01,2.191259411452697137e+01,2.204275221922517858e+01,1.964848039302913643e-02,2.204079240856903610e+01,2.200149544778297539e+01,2.202277748047682948e+01,5.003154849452370531e-03,1.484221255941498702e-02,4.069073993278403689e-01
3.410000000000000000e+02,3.410000000000020037e+01,2.202117917928232416e+01,2.191332027534020810e+01,2.204261946758731128e+01,1.951419593784739157e-02,2.204069337522017236e+01,2.200166498334447596e+01,2.202277748047682948e+01,4.970181678203627537e-03,1.473091147049932978e-02,4.041848591523639622e-01
3.420000000000000000e+02,3.420000000000020179e+01,2.202121381528500166e+01,2.191404128183059896e+01,2.204248736631894801e+01,1.938090193543971773e-02,2.204059471722043995e+01,2.200183291334956337e+01,2.202277748047682948e+01,4.937442552040724984e-03,1.462059964650216232e-02,4.014819769563051088e-01
3.430000000000000000e+02,3.430000000000020322e+01,2.202124784640914612e+01,2.191475717617849028e+01,2.204236631725414952e+01,1.924859028069394670e-02,2.204049643668983904e+01,2.200199925612845320e+01,2.202277748047682948e+01,4.904935555658186154e-03,1.451126616397894337e-02,3.987985704907419660e-01
3.440000000000000000e+02,3.440000000000019753e+01,2.202128128271005991e+01,2.191546800013970397e+01,2.204224927920546762e+01,1.911725243998073712e-02,2.204039853515003955e+01,2.200216403027008027e+01,2.202277748047682948e+01,4.872658793027139813e-03,1.440290024643653410e-02,3.961344602400567738e-01
3.450000000000000000e+02,3.450000000000019895e+01,2.202131413407623839e+01,2.191617379505154872e+01,2.204213261547508296e+01,1.898688023114035797e-02,2.204030101430737787e+01,2.200232725384509891e+01,2.202277748047682948e+01,4.840610387122370149e-03,1.429549126206151356e-02,3.934894693604914506e-01
3.460000000000000000e+02,3.460000000000020037e+01,2.202134641023256734e+01,2.191687460183732128e+01,2.204201633275823724e+01,1.885746476211509065e-02,2.204020387499468114e+01,2.200248894547045353e+01,2.202277748047682948e+01,4.808788479717919506e-03,1.418902872154933180e-02,3.908634236210830060e-01
3.470000000000000000e+02,3.470000000000020179e+01,2.202137812074134615e+01,2.191757046101186646e+01,2.204190043752190320e+01,1.872899853416494856e-02,2.204010711927551114e+01,2.200264912220718116e+01,2.202277748047682948e+01,4.777191231134626272e-03,1.408350227583059742e-02,3.882561513460802693e-01
3.480000000000000000e+02,3.480000000000020322e+01,2.202140927500721190e+01,2.191826141268633066e+01,2.204178493601003552e+01,1.860147355465614771e-02,2.204001074856186904e+01,2.200280780145255477e+01,2.202277748047682948e+01,4.745816820024277571e-03,1.397890171402031700e-02,3.856674833585297946e-01
3.490000000000000000e+02,3.490000000000019753e+01,2.202143988227864213e+01,2.191894749657301489e+01,2.204166983424812898e+01,1.847488162062670830e-02,2.203991476389926873e+01,2.200296500065801553e+01,2.202277748047682948e+01,4.714663443149247346e-03,1.387521696117014446e-02,3.830972529261377768e-01
3.500000000000000000e+02,3.500000000000019895e+01,2.202146995165066556e+01,2.191962875199108396e+01,2.204155513804787603e+01,1.834921484698784008e-02,2.203981916649765438e+01,2.200312073680367675e+01,2.202277748047682948e+01,4.683729315123252336e-03,1.377243807631367903e-02,3.805452957070750153e-01
3.510000000000000000e+02,3.510000000000020037e+01,2.202149949206787127e+01,2.192030521787004460e+01,2.204144085301226141e+01,1.822446572994249753e-02,2.203972395779781479e+01,2.200327502633792776e+01,2.202277748047682948e+01,4.653012668253422857e-03,1.367055525033735244e-02,3.780114496982197592e-01
3.520000000000000000e+02,3.520000000000020179e+01,2.202152851232664332e+01,2.192097693275583836e+01,2.204132698453985029e+01,1.810062590574462726e-02,2.203962913823238878e+01,2.200342788642089786e+01,2.202277748047682948e+01,4.622511752263636954e-03,1.356955880400691726e-02,3.754955551850942541e-01
3.530000000000000000e+02,3.530000000000020322e+01,2.202155702107722846e+01,2.192164393481451512e+01,2.204121353782932857e+01,1.797768849806246488e-02,2.203953470957529248e+01,2.200357933257916443e+01,2.202277748047682948e+01,4.592224834127718071e-03,1.346943918596291839e-02,3.729974546915127420e-01
3.540000000000000000e+02,3.540000000000019753e+01,2.202158502682701169e+01,2.192230626183731346e+01,2.204110051788360636e+01,1.785564569596332501e-02,2.203944067252297501e+01,2.200372938113104837e+01,2.202277748047682948e+01,4.562150197838744578e-03,1.337018697078360199e-02,3.705169929322282285e-01
3.550000000000000000e+02,3.550000000000019895e+01,2.202161253794285045e+01,2.192296395124549591e+01,2.204098792951494801e+01,1.773448959667044481e-02,2.203934702753952024e+01,2.200387804834618066e+01,2.202277748047682948e+01,4.532286144189495367e-03,1.327179285712275919e-02,3.680540167652773254e-01
3.560000000000000000e+02,3.560000000000020037e+01,2.202163956265238909e+01,2.192361704009405443e+01,2.204087577734838987e+01,1.761421342906276805e-02,2.203925377608145197e+01,2.200402534922332620e+01,2.202277748047682948e+01,4.502630990604190343e-03,1.317424766568511298e-02,3.656083751471402299e-01
3.570000000000000000e+02,3.570000000000020179e+01,2.202166610904766841e+01,2.192426556507709279e+01,2.204076406582625935e+01,1.749480967889567584e-02,2.203916091872656580e+01,2.200417129936877103e+01,2.202277748047682948e+01,4.473183070894096516e-03,1.307754233756809430e-02,3.631799190872338490e-01
3.580000000000000000e+02,3.580000000000020322e+01,2.202169218508700155e+01,2.192490956253125844e+01,2.204065279921213261e+01,1.737627075949121219e-02,2.203906845584649332e+01,2.200431591432750977e+01,2.202277748047682948e+01,4.443940735101684775e-03,1.298166793226000065e-02,3.607685016052124549e-01
3.590000000000000000e+02,3.590000000000019753e+01,2.202171779859646605e+01,2.192554906844064888e+01,2.204054198159516176e+01,1.725859015241926891e-02,2.203897638874888543e+01,2.200445920844404668e+01,2.202277748047682948e+01,4.414902349277854965e-03,1.288661562602050510e-02,3.583739776880535133e-01
3.600000000000000000e+02,3.600000000000019895e+01,2.202174295727366626e+01,2.192618411844069470e+01,2.204043161689344643e+01,1.714175990280959044e-02,2.203888471717647590e+01,2.200460119737085662e+01,2.202277748047682948e+01,4.386066295305608188e-03,1.279237670995118578e-02,3.559962042495115053e-01
3.610000000000000000e+02,3.610000000000020037e+01,2.202176766868794999e+01,2.192681474782286699e+01,2.204032170885821884e+01,1.702577405633708130e-02,2.203879344274428576e+01,2.200474189463161423e+01,2.202277748047682948e+01,4.357430970686297644e-03,1.269894258838258176e-02,3.536350400890992951e-01
3.620000000000000000e+02,3.620000000000020179e+01,2.202179194028493470e+01,2.192744099153793869e+01,2.204021226107778375e+01,1.691062440740945597e-02,2.203870256469234334e+01,2.200488131587752605e+01,2.202277748047682948e+01,4.328994788391541358e-03,1.260630477714499292e-02,3.512903458533328527e-01
3.630000000000000000e+02,3.630000000000020322e+01,2.202181577938541679e+01,2.192806288420121064e+01,2.204010327698082605e+01,1.679630541998552301e-02,2.203861208480540057e+01,2.200501947396543301e+01,2.202277748047682948e+01,4.300756176625915479e-03,1.251445490186979016e-02,3.489619839975978688e-01
3.640000000000000000e+02,3.640000000000019753e+01,2.202183919319132599e+01,2.192868046009503047e+01,2.203999475984022993e+01,1.668280912236392785e-02,2.203852200231369096e+01,2.200515638406896102e+01,2.202277748047682948e+01,4.272713578712582227e-03,1.242338469636165323e-02,3.466498187485340665e-01
3.650000000000000000e+02,3.650000000000019895e+01,2.202186218878412660e+01,2.192929375317404350e+01,2.203988671277672040e+01,1.657012939501665422e-02,2.203843231817914372e+01,2.200529205938910948e+01,2.202277748047682948e+01,4.244865452854854754e-03,1.233308600099356292e-02,3.443537160681655607e-01
3.660000000000000000e+02,3.660000000000029985e+01,2.202188477312914827e+01,2.192990279706891954e+01,2.203977913876202877e+01,1.645825952078107390e-02,2.203834303264993011e+01,2.200542651360836643e+01,2.202277748047682948e+01,4.217210271966978334e-03,1.224355076104754678e-02,3.420735436179798139e-01
3.670000000000000000e+02,3.670000000000030127e+01,2.202190695307638180e+01,2.193050762508934071e+01,2.203967204062280771e+01,1.634719281285143891e-02,2.203825414588923337e+01,2.200555976026353022e+01,2.202277748047682948e+01,4.189746523538455045e-03,1.215477102525510181e-02,3.398091707252350324e-01
3.680000000000000000e+02,3.680000000000030269e+01,2.202192873536323603e+01,2.193110827022806220e+01,2.203956542104365468e+01,1.623692272430824965e-02,2.203816565808754291e+01,2.200569181263892915e+01,2.202277748047682948e+01,4.162472709449657401e-03,1.206673894415354054e-02,3.375604683485095014e-01
3.690000000000000000e+02,3.690000000000029701e+01,2.202195012661550422e+01,2.193170476516561607e+01,2.203945928257030218e+01,1.612744279129083025e-02,2.203807756940679496e+01,2.200582268382421347e+01,2.202277748047682948e+01,4.135387345758239665e-03,1.197944676863252518e-02,3.353273090451484584e-01
3.700000000000000000e+02,3.700000000000029843e+01,2.202197113335011025e+01,2.193229714227325644e+01,2.203935362761319894e+01,1.601874671470539593e-02,2.203798988006481707e+01,2.200595238663540343e+01,2.202277748047682948e+01,4.108488962565406272e-03,1.189288684842142174e-02,3.331095669396826331e-01
3.710000000000000000e+02,3.710000000000029985e+01,2.202199176197628461e+01,2.193288543361573772e+01,2.203924845845030944e+01,1.591082796224218762e-02,2.203790258993852547e+01,2.200608093401404375e+01,2.202277748047682948e+01,4.081776103889755807e-03,1.180705163060922006e-02,3.309071176923228386e-01
3.720000000000000000e+02,3.720000000000030127e+01,2.202201201879773862e+01,2.193346967095677513e+01,2.203914377723052098e+01,1.580368024281326653e-02,2.203781569904055360e+01,2.200620833855492364e+01,2.202277748047682948e+01,4.055247327419333504e-03,1.172193365825903097e-02,3.287198384684317243e-01
3.730000000000000000e+02,3.730000000000030269e+01,2.202203191001408555e+01,2.193404988576078196e+01,2.203903958597640056e+01,1.569729758286320803e-02,2.203772920759694998e+01,2.200633461243122113e+01,2.202277748047682948e+01,4.028901204432749038e-03,1.163752556889811884e-02,3.265476079094291606e-01
3.740000000000000000e+02,3.740000000000029701e+01,2.202205144172318541e+01,2.193462610919754496e+01,2.203893588658738167e+01,1.559167348000677251e-02,2.203764311520319197e+01,2.200645976824317884e+01,2.202277748047682948e+01,4.002736319586874120e-03,1.155382009319548021e-02,3.243903061034615343e-01
3.750000000000000000e+02,3.750000000000029843e+01,2.202207061992188031e+01,2.193519837214499546e+01,2.203883268084272729e+01,1.548680213644282495e-02,2.203755742205832391e+01,2.200658381778543671e+01,2.202277748047682948e+01,3.976751270791016937e-03,1.147081005357067710e-02,3.222478145574067532e-01
3.760000000000000000e+02,3.760000000000029985e+01,2.202208945050890065e+01,2.193576670519316352e+01,2.203872997040400605e+01,1.538267710204846254e-02,2.203747212761095042e+01,2.200670677340685089e+01,2.202277748047682948e+01,3.950944669027370466e-03,1.138848836283412255e-02,3.201200161694414126e-01
3.770000000000000000e+02,3.770000000000030127e+01,2.202210793928501076e+01,2.193633113864665773e+01,2.203862775681846742e+01,1.527929309908241003e-02,2.203738723238409492e+01,2.200682864618592660e+01,2.202277748047682948e+01,3.925315138238414173e-03,1.130684802283282372e-02,3.180067952022577749e-01
3.780000000000000000e+02,3.780000000000030269e+01,2.202212609195619564e+01,2.193689170252874376e+01,2.203852604152134376e+01,1.517664371318998805e-02,2.203730273566938536e+01,2.200694944824300592e+01,2.202277748047682948e+01,3.899861315141715367e-03,1.122588212321818865e-02,3.159080372567643624e-01
3.790000000000000000e+02,3.790000000000029701e+01,2.202214391413437511e+01,2.193744842658461636e+01,2.203842482583864637e+01,1.507472290132136176e-02,2.203721863703569639e+01,2.200706919123305383e+01,2.202277748047682948e+01,3.874581849081354477e-03,1.114558384007323724e-02,3.138236292470148459e-01
3.800000000000000000e+02,3.800000000000029843e+01,2.202216141133871119e+01,2.193800134028374771e+01,2.203832411099002542e+01,1.497352554448118378e-02,2.203713493688319147e+01,2.200718788579423091e+01,2.202277748047682948e+01,3.849475401921294195e-03,1.106594643470473240e-02,3.117534593751647432e-01
3.810000000000000000e+02,3.810000000000029985e+01,2.202217858899808078e+01,2.193855047282391624e+01,2.203822389809100812e+01,1.487304508393452566e-02,2.203705163408201528e+01,2.200730554391414628e+01,2.202277748047682948e+01,3.824540647862441616e-03,1.098696325236405043e-02,3.096974171068960224e-01
3.820000000000000000e+02,3.820000000000030127e+01,2.202219545245149845e+01,2.193909585313367216e+01,2.203812418815586938e+01,1.477327651561428749e-02,2.203696872896711412e+01,2.200742217593588279e+01,2.202277748047682948e+01,3.799776273330691349e-03,1.090862772108089004e-02,3.076553931486946114e-01
3.830000000000000000e+02,3.830000000000030269e+01,2.202221200695066017e+01,2.193963750987643735e+01,2.203802498210002625e+01,1.467421368314745025e-02,2.203688622063380720e+01,2.200753779326751314e+01,2.202277748047682948e+01,3.775180976790762800e-03,1.083093335033610133e-02,3.056272794241362556e-01
3.840000000000000000e+02,3.840000000000029701e+01,2.202222825766048331e+01,2.194017547145196190e+01,2.203792628074197779e+01,1.457585153332359787e-02,2.203680410919380606e+01,2.200765240612716056e+01,2.202277748047682948e+01,3.750753468680060373e-03,1.075387373004184008e-02,3.036129690510592227e-01
3.850000000000000000e+02,3.850000000000029843e+01,2.202224420966141238e+01,2.194070976600088230e+01,2.203782808480682576e+01,1.447818398968057918e-02,2.203672239365109320e+01,2.200776602567173157e+01,2.202277748047682948e+01,3.726492471201697104e-03,1.067744252922852785e-02,3.016123563209358038e-01
3.860000000000000000e+02,3.860000000000029985e+01,2.202225986794980628e+01,2.194124042140623132e+01,2.203773039492748609e+01,1.438120588527972907e-02,2.203664107383508508e+01,2.200787866206452748e+01,2.202277748047682948e+01,3.702396718255936657e-03,1.060163349497112405e-02,2.996253366762435255e-01
3.870000000000000000e+02,3.870000000000030127e+01,2.202227523744056725e+01,2.194176746529798194e+01,2.203763321164739963e+01,1.428491166409588155e-02,2.203656014910466254e+01,2.200799032577647196e+01,2.202277748047682948e+01,3.678464955233863576e-03,1.052644045126405713e-02,2.976518066902144044e-01
3.880000000000000000e+02,3.880000000000030269e+01,2.202229032296709832e+01,2.194229092505426948e+01,2.203753653542307944e+01,1.418929586146508784e-02,2.203647961882856166e+01,2.200810102710563498e+01,2.202277748047682948e+01,3.654695938961888615e-03,1.045185729785974571e-02,2.956916640462716739e-01
3.890000000000000000e+02,3.890000000000029701e+01,2.202230512928381501e+01,2.194281082780521785e+01,2.203744036662592620e+01,1.409435351823421639e-02,2.203639948280205019e+01,2.200821077576557983e+01,2.202277748047682948e+01,3.631088437528008812e-03,1.037787800924238647e-02,2.937448075185757901e-01
3.900000000000000000e+02,3.900000000000029843e+01,2.202231966106695893e+01,2.194332720043552243e+01,2.203734470554436342e+01,1.400007905356122004e-02,2.203631974012051842e+01,2.200831958201339944e+01,2.202277748047682948e+01,3.607641230164526300e-03,1.030449663348029926e-02,2.918111369519731935e-01
3.910000000000000000e+02,3.910000000000029985e+01,2.202233392291578440e+01,2.194384006958711808e+01,2.203724955238619998e+01,1.390646743462778737e-02,2.203624039035041093e+01,2.200842745548115786e+01,2.202277748047682948e+01,3.584353107126897822e-03,1.023170729122697444e-02,2.898905532436331089e-01
3.920000000000000000e+02,3.920000000000030127e+01,2.202234791935425307e+01,2.194434946166203559e+01,2.203715490728061610e+01,1.381351333049107497e-02,2.203616143268474303e+01,2.200853440602376310e+01,2.202277748047682948e+01,3.561222869564034232e-03,1.015950417463673365e-02,2.879829583246450442e-01
3.930000000000000000e+02,3.930000000000030269e+01,2.202236165483197183e+01,2.194485540282453684e+01,2.203706077028025589e+01,1.372121170260782314e-02,2.203608286653458137e+01,2.200864044312936230e+01,2.202277748047682948e+01,3.538249329421345058e-03,1.008788154636560200e-02,2.860882551415787622e-01
3.940000000000000000e+02,3.940000000000029701e+01,2.202237513372540434e+01,2.194535791900472788e+01,2.203696714136288648e+01,1.362955718072460763e-02,2.203600469090612890e+01,2.200874557654467978e+01,2.202277748047682948e+01,3.515431309276678337e-03,1.001683373857093461e-02,2.842063476392258647e-01
3.950000000000000000e+02,3.950000000000029843e+01,2.202238836033872715e+01,2.194585703590040637e+01,2.203687402043380672e+01,1.353854567542589135e-02,2.203592690601415427e+01,2.200884981466330004e+01,2.202277748047682948e+01,3.492767642256432419e-03,9.946355151847866352e-03,2.823371407437291758e-01
3.960000000000000000e+02,3.960000000000029985e+01,2.202240133890658313e+01,2.194635277897972969e+01,2.203678380894507072e+01,1.344817103447533066e-02,2.203584950994105895e+01,2.200895316787210731e+01,2.202277748047682948e+01,3.470257171914405917e-03,9.876440254381687808e-03,2.804805403449632251e-01
3.970000000000000000e+02,3.970000000000030127e+01,2.202241407359295522e+01,2.194684517348416364e+01,2.203669491674370562e+01,1.335842897509891165e-02,2.203577250256805442e+01,2.200905564461785602e+01,2.202277748047682948e+01,3.447898752097902208e-03,9.807083580829920044e-03,2.786364532815298056e-01
3.980000000000000000e+02,3.980000000000030269e+01,2.202242656849419689e+01,2.194733424443055725e+01,2.203660646911256293e+01,1.326931449513420007e-02,2.203569588298933013e+01,2.200915725399906364e+01,2.202277748047682948e+01,3.425691246853517467e-03,9.738279731535902026e-03,2.768047873235648382e-01
3.990000000000000000e+02,3.990000000000029701e+01,2.202243882763911387e+01,2.194782001661360127e+01,2.203651846661071190e+01,1.318082261775291482e-02,2.203561965025686575e+01,2.200925800502136198e+01,2.202277748047682948e+01,3.403633530315507746e-03,9.670023371441047871e-03,2.749854511576708127e-01
4.000000000000000000e+02,4.000000000000029843e+01,2.202245085499057708e+01,2.194830251460872717e+01,2.203643090972227370e+01,1.309294859452770320e-02,2.203554380358510656e+01,2.200935790639604761e+01,2.202277748047682948e+01,3.381724486574152512e-03,9.602309229301933188e-03,2.731783543723198537e-01
4.010000000000000000e+02,4.010000000000029985e+01,2.202246265444609463e+01,2.194878176277430981e+01,2.203634379885788874e+01,1.300568799169989770e-02,2.203546834243779529e+01,2.200945696645439398e+01,2.202277748047682948e+01,3.359963009575735703e-03,9.535132096697259557e-03,2.713834074418296494e-01
4.020000000000000000e+02,4.020000000000030127e+01,2.202247422983998604e+01,2.194925778525363569e+01,2.203625713435707567e+01,1.291903533652726845e-02,2.203539326517651276e+01,2.200955519450345932e+01,2.202277748047682948e+01,3.338348003033174503e-03,9.468486827187788668e-03,2.696005217131038911e-01
4.030000000000000000e+02,4.030000000000030269e+01,2.202248558494271791e+01,2.194973060597724412e+01,2.203617091648947834e+01,1.283298688732803158e-02,2.203531857183004661e+01,2.200965259805538921e+01,2.202277748047682948e+01,3.316878380319709420e-03,9.402368335425431711e-03,2.678296093902817199e-01
4.040000000000000000e+02,4.040000000000029701e+01,2.202249672346384557e+01,2.195020024866631658e+01,2.203608514545661734e+01,1.274753706237465381e-02,2.203524426052621976e+01,2.200974918640147138e+01,2.202277748047682948e+01,3.295553064315004822e-03,9.336771596296318532e-03,2.660705835222331173e-01
4.050000000000000000e+02,4.050000000000029843e+01,2.202250764905104319e+01,2.195066673683407288e+01,2.203599982139403934e+01,1.266268232752298072e-02,2.203517033137856629e+01,2.200984496672352009e+01,2.202277748047682948e+01,3.274370987341751298e-03,9.271691644054867038e-03,2.643233579880685524e-01
4.060000000000000000e+02,4.060000000000029985e+01,2.202251836529305962e+01,2.195113009378771807e+01,2.203591494437235454e+01,1.257841754091026769e-02,2.203509678283397122e+01,2.200993994775214802e+01,2.202277748047682948e+01,3.253331091077260682e-03,9.207123571539624005e-03,2.625878474842594512e-01
4.070000000000000000e+02,4.070000000000030127e+01,2.202252887571971129e+01,2.195159034263102527e+01,2.203583051439944995e+01,1.249473822839706864e-02,2.203502361394810904e+01,2.201003413749131354e+01,2.202277748047682948e+01,3.232432326436188337e-03,9.143062529312434572e-03,2.608639675121594004e-01
4.080000000000000000e+02,4.080000000000030269e+01,2.202253918380268516e+01,2.195204750626731993e+01,2.203574653142169737e+01,1.241163968528166857e-02,2.203495082348796785e+01,2.201012754411740246e+01,2.202277748047682948e+01,3.211673653435022195e-03,9.079503724818272295e-03,2.591516343646965148e-01
4.090000000000000000e+02,4.090000000000029701e+01,2.202254929295653341e+01,2.195250160740024370e+01,2.203566299532563022e+01,1.232911823054937475e-02,2.203487841118708346e+01,2.201022017472598336e+01,2.202277748047682948e+01,3.191054041157400430e-03,9.016442421707304006e-03,2.574507651149122722e-01
4.100000000000000000e+02,4.100000000000029843e+01,2.202255920654024379e+01,2.195295266853705130e+01,2.203557990593944282e+01,1.224716889342972181e-02,2.203480637543367493e+01,2.201031203764681266e+01,2.202277748047682948e+01,3.170572467604406992e-03,8.953873938896517171e-03,2.557612776034942081e-01
4.110000000000000000e+02,4.110000000000029985e+01,2.202256892785772280e+01,2.195340071198974741e+01,2.203549726303476675e+01,1.216578722602181320e-02,2.203473471508374359e+01,2.201040314063170200e+01,2.202277748047682948e+01,3.150227919642947533e-03,8.891793649955501144e-03,2.540830904269600898e-01
4.120000000000000000e+02,4.120000000000030127e+01,2.202257846015847775e+01,2.195384575987809583e+01,2.203541506632758029e+01,1.208496957607912807e-02,2.203466342973455738e+01,2.201049349058239812e+01,2.202277748047682948e+01,3.130019392869112620e-03,8.830196982221901261e-03,2.524161229267248285e-01
4.130000000000000000e+02,4.130000000000030269e+01,2.202258780663904503e+01,2.195428783413101215e+01,2.203533331548005592e+01,1.200471091791697684e-02,2.203459251755696258e+01,2.201058309572112748e+01,2.202277748047682948e+01,3.109945891544939681e-03,8.769079416113680775e-03,2.507602951773002520e-01
4.140000000000000000e+02,4.140000000000029701e+01,2.202259697044324938e+01,2.195472695648878414e+01,2.203525201010203816e+01,1.192500766043410806e-02,2.203452197810368318e+01,2.201067196278281557e+01,2.202277748047682948e+01,3.090006428497589150e-03,8.708436484412504855e-03,2.491155279758381913e-01
4.150000000000000000e+02,4.150000000000029843e+01,2.202260595466375293e+01,2.195516314850527451e+01,2.203517114975231550e+01,1.184585512605935455e-02,2.203445180978981099e+01,2.201076009953769486e+01,2.202277748047682948e+01,3.070200025019324212e-03,8.648263771470397765e-03,2.474817428313518530e-01
4.160000000000000000e+02,4.160000000000029985e+01,2.202261476234232163e+01,2.195559643154964391e+01,2.203509073393957607e+01,1.176724955701149121e-02,2.203438201189933210e+01,2.201084751278531115e+01,2.202277748047682948e+01,3.050525710789273037e-03,8.588556912587976336e-03,2.458588619540023057e-01
4.170000000000000000e+02,4.170000000000030127e+01,2.202262339647092304e+01,2.195602682680862827e+01,2.203501076212454990e+01,1.168918635759815319e-02,2.203431258282851957e+01,2.201093421011332651e+01,2.202277748047682948e+01,3.030982523770019317e-03,8.529311593244985612e-03,2.442468082449557043e-01
4.180000000000000000e+02,4.180000000000030269e+01,2.202263185999227346e+01,2.195645435528769340e+01,2.203493123372058804e+01,1.161166229512322276e-02,2.203424352228739735e+01,2.201102019769714957e+01,2.202277748047682948e+01,3.011569510155177615e-03,8.470523548423413221e-03,2.426455052872160956e-01
4.190000000000000000e+02,4.190000000000029701e+01,2.202264015580153611e+01,2.195687903781384875e+01,2.203485214809545667e+01,1.153467237914829364e-02,2.203417482818068507e+01,2.201110548342238715e+01,2.202277748047682948e+01,2.992285724241623614e-03,8.412188561939247869e-03,2.410548773342885420e-01
4.200000000000000000e+02,4.200000000000029843e+01,2.202264828674572072e+01,2.195730089503696547e+01,2.203477350457208317e+01,1.145821304676241000e-02,2.203410649979248248e+01,2.201119007369895897e+01,2.202277748047682948e+01,2.973130228369647889e-03,8.354302465778862610e-03,2.394748493020802671e-01
4.210000000000000000e+02,4.210000000000029985e+01,2.202265625562559492e+01,2.195771994743206790e+01,2.203469530243026497e+01,1.138228037847953400e-02,2.203403853600407558e+01,2.201127397524711427e+01,2.202277748047682948e+01,2.954102092818901987e-03,8.296861139445461247e-03,2.379053467591781823e-01
4.220000000000000000e+02,4.220000000000030127e+01,2.202266406519600039e+01,2.195813621530055926e+01,2.203461754090755420e+01,1.130687027312959198e-02,2.203397093546913155e+01,2.201135719492286924e+01,2.202277748047682948e+01,2.935200395752744600e-03,8.239860509248997031e-03,2.363462959169413125e-01
4.230000000000000000e+02,4.230000000000030269e+01,2.202267171816639646e+01,2.195854971877287554e+01,2.203454101454966008e+01,1.123197908604844052e-02,2.203390369725244469e+01,2.201143973908034823e+01,2.202277748047682948e+01,2.916424223097735524e-03,8.183296547779703167e-03,2.347976236216344215e-01
4.240000000000000000e+02,4.240000000000029701e+01,2.202267921720196142e+01,2.195896047780897575e+01,2.203446661879806356e+01,1.115760313773367894e-02,2.203383682033969393e+01,2.201152161406422891e+01,2.202277748047682948e+01,2.897772668521372223e-03,8.127165273152858402e-03,2.332592573454625173e-01
4.250000000000000000e+02,4.250000000000029843e+01,2.202268656492484666e+01,2.195936851220158204e+01,2.203439261247153880e+01,1.108373755896906523e-02,2.203377030248381629e+01,2.201160282736587703e+01,2.202277748047682948e+01,2.879244833284967491e-03,8.071462748488689165e-03,2.317311251773232494e-01
4.260000000000000000e+02,4.260000000000029985e+01,2.202269376391354783e+01,2.195977384157694701e+01,2.203431899536214544e+01,1.101037914943436315e-02,2.203370414306298386e+01,2.201168338476411179e+01,2.202277748047682948e+01,2.860839826208803199e-03,8.016185081267184279e-03,2.302131558153877877e-01
4.270000000000000000e+02,4.270000000000030127e+01,2.202270081670379653e+01,2.196017648539707068e+01,2.203424576721599948e+01,1.093752505569715004e-02,2.203363834175949520e+01,2.201176329164809786e+01,2.202277748047682948e+01,2.842556763571466895e-03,7.961328422690632650e-03,2.287052785581403513e-01
4.280000000000000000e+02,4.280000000000030269e+01,2.202270772579142388e+01,2.196057646296070587e+01,2.203417292773578851e+01,1.086516982873585169e-02,2.203357289562016064e+01,2.201184255596268713e+01,2.202277748047682948e+01,2.824394769064199947e-03,7.906888967165350349e-03,2.272074232973937680e-01
4.290000000000000000e+02,4.290000000000029701e+01,2.202271449362977762e+01,2.196097379340598366e+01,2.203410047658079662e+01,1.079331134538924486e-02,2.203350780497516581e+01,2.201192118228438943e+01,2.202277748047682948e+01,2.806352973671678679e-03,7.852862951673705502e-03,2.257195205089970735e-01
4.300000000000000000e+02,4.300000000000029843e+01,2.202272112263290182e+01,2.196136849571105998e+01,2.203402841336838947e+01,1.072194511394525089e-02,2.203344306774684824e+01,2.201199917751895541e+01,2.202277748047682948e+01,2.788430515642657207e-03,7.799246655184040831e-03,2.242415012466350555e-01
4.310000000000000000e+02,4.310000000000029985e+01,2.202272761517516386e+01,2.196176058869663450e+01,2.203395673767533935e+01,1.065106740259199290e-02,2.203337868257775511e+01,2.201207654777257261e+01,2.202277748047682948e+01,2.770626540375590620e-03,7.746036398135590882e-03,2.227732971332885559e-01
4.320000000000000000e+02,4.320000000000030127e+01,2.202273397359185836e+01,2.196215009102767013e+01,2.203388544903847901e+01,1.058067491017853495e-02,2.203331464850203858e+01,2.201215329868167814e+01,2.202277748047682948e+01,2.752940200340555071e-03,7.693228541859997716e-03,2.213148403544061282e-01
4.330000000000000000e+02,4.330000000000030269e+01,2.202274020018010603e+01,2.196253702121330420e+01,2.203381454695595565e+01,1.051076389401201655e-02,2.203325096407411721e+01,2.201222943628609485e+01,2.202277748047682948e+01,2.735370655083283181e-03,7.640819488003750340e-03,2.198660636509042476e-01
4.340000000000000000e+02,4.340000000000029701e+01,2.202274629719920540e+01,2.196292139761066764e+01,2.203374403088803390e+01,1.044133103240212773e-02,2.203318762823160881e+01,2.201230496616680199e+01,2.202277748047682948e+01,2.717917071051741563e-03,7.588805678043182915e-03,2.184269003111825869e-01
4.350000000000000000e+02,4.350000000000029843e+01,2.202275226687189047e+01,2.196330323842472154e+01,2.203367390025879402e+01,1.037237269428208097e-02,2.203312463956617151e+01,2.201237989417760943e+01,2.202277748047682948e+01,2.700578621603555440e-03,7.537183592728958180e-03,2.169972841654323192e-01
4.360000000000000000e+02,4.360000000000029985e+01,2.202275811138429518e+01,2.196368256171085065e+01,2.203360415445606790e+01,1.030388524318339750e-02,2.203306199662747744e+01,2.201245422614111291e+01,2.202277748047682948e+01,2.683354486888241738e-03,7.485949751535272804e-03,2.155771495780095803e-01
4.370000000000000000e+02,4.370000000000040075e+01,2.202276383288637973e+01,2.196405938537605707e+01,2.203353479283302363e+01,1.023586531317302768e-02,2.203299969819955351e+01,2.201252796757320596e+01,2.202277748047682948e+01,2.666243853793008080e-03,7.435100712190981578e-03,2.141664314414447878e-01
4.380000000000000000e+02,4.380000000000040217e+01,2.202276943349334104e+01,2.196443372718006515e+01,2.203346581470919929e+01,1.016830951075319532e-02,2.203293774300409424e+01,2.201260112398258784e+01,2.202277748047682948e+01,2.649245915892580253e-03,7.384633070142175744e-03,2.127650651692842565e-01
4.390000000000000000e+02,4.390000000000039648e+01,2.202277491528543507e+01,2.196480560473725419e+01,2.203339721937089379e+01,1.010121450819756461e-02,2.203287612979363175e+01,2.201267370077723839e+01,2.202277748047682948e+01,2.632359873361446011e-03,7.334543458075385575e-03,2.113729866902264998e-01
4.400000000000000000e+02,4.400000000000039790e+01,2.202278028030910306e+01,2.196517503551793027e+01,2.203332900607298939e+01,1.003457682773439483e-02,2.203281485713683807e+01,2.201274570348136805e+01,2.202277748047682948e+01,2.615584932916101366e-03,7.284828545407717390e-03,2.099901324419163051e-01
4.410000000000000000e+02,4.410000000000039933e+01,2.202278553057684007e+01,2.196554203685001738e+01,2.203326117403858575e+01,9.968393385128525297e-03,2.203275392396196963e+01,2.201281713719171051e+01,2.202277748047682948e+01,2.598920307738261746e-03,7.235485037783789819e-03,2.086164393647909898e-01
4.420000000000000000e+02,4.420000000000040075e+01,2.202279066806859120e+01,2.196590662591994914e+01,2.203319372246109964e+01,9.902660277869517955e-03,2.203269332834646121e+01,2.201288800779072119e+01,2.202277748047682948e+01,2.582365217434372251e-03,7.186509676661382087e-03,2.072518448956433557e-01
4.430000000000000000e+02,4.430000000000040217e+01,2.202279569473159171e+01,2.196626881977465828e+01,2.203312665050410502e+01,9.837374789130661282e-03,2.203263306952072398e+01,2.201295831994245944e+01,2.202277748047682948e+01,2.565918887945268026e-03,7.137899238750905831e-03,2.058962869624489378e-01
4.440000000000000000e+02,4.440000000000039648e+01,2.202280061248136178e+01,2.196662863532270649e+01,2.203305995730288203e+01,9.772533413917792317e-03,2.203257314589528093e+01,2.201302807906744263e+01,2.202277748047682948e+01,2.549580551494873282e-03,7.089650535645286231e-03,2.045497039785248161e-01
4.450000000000000000e+02,4.450000000000039790e+01,2.202280542320167456e+01,2.196698608933541408e+01,2.203299364196502808e+01,9.708133255435662939e-03,2.203251355645711129e+01,2.201309728994623782e+01,2.202277748047682948e+01,2.533349446538903354e-03,7.041760413309143193e-03,2.032120348362772833e-01
4.460000000000000000e+02,4.460000000000039933e+01,2.202281012874579602e+01,2.196734119844878919e+01,2.203292770357101205e+01,9.644170636168382382e-03,2.203245429938196409e+01,2.201316595810962795e+01,2.202277748047682948e+01,2.517224817677266371e-03,6.994225751633174719e-03,2.018832189024934998e-01
4.470000000000000000e+02,4.470000000000040075e+01,2.202281473093668041e+01,2.196769397916426669e+01,2.203286214117534669e+01,9.580642154172780769e-03,2.203239537309085350e+01,2.201323408878250731e+01,2.202277748047682948e+01,2.501205915620509802e-03,6.947043463981440910e-03,2.005631960122883917e-01
4.480000000000000000e+02,4.480000000000040217e+01,2.202281923156666110e+01,2.196804444785052013e+01,2.203279695380685510e+01,9.517545868719626267e-03,2.203233677743537910e+01,2.201330168569794310e+01,2.202277748047682948e+01,2.485291997107545985e-03,6.900210496828312369e-03,1.992519064643565041e-01
4.490000000000000000e+02,4.490000000000039648e+01,2.202282363239957164e+01,2.196839262074419707e+01,2.203273214047026940e+01,9.454877435429174040e-03,2.203227850983500247e+01,2.201336875496414081e+01,2.202277748047682948e+01,2.469482324872261311e-03,6.853723829211847557e-03,1.979492910152831631e-01
4.500000000000000000e+02,4.500000000000039790e+01,2.202282793516985748e+01,2.196873851395203658e+01,2.203266770014583287e+01,9.392634258591813293e-03,2.203222056942844986e+01,2.201343530091126510e+01,2.202277748047682948e+01,2.453776167547367000e-03,6.807580472416485846e-03,1.966552908746276029e-01
4.510000000000000000e+02,4.510000000000039933e+01,2.202283214158383018e+01,2.196908214345149091e+01,2.203260363179108339e+01,9.330812803176437645e-03,2.203216295438700811e+01,2.201350132878065224e+01,2.202277748047682948e+01,2.438172799636169515e-03,6.761777469462024875e-03,1.953698477001215850e-01
4.520000000000000000e+02,4.520000000000040075e+01,2.202283625331917349e+01,2.196942352509178065e+01,2.203253993434095648e+01,9.269410852663922604e-03,2.203210566417183713e+01,2.201356684246650985e+01,2.202277748047682948e+01,2.422671501464657064e-03,6.716311894799671840e-03,1.940929035922049628e-01
4.530000000000000000e+02,4.530000000000040217e+01,2.202284027202681571e+01,2.196976267459596954e+01,2.203247660670851715e+01,9.208424408009558207e-03,2.203204869643482411e+01,2.201363184761880731e+01,2.202277748047682948e+01,2.407271559087291110e-03,6.671180853807370803e-03,1.928244010902051830e-01
4.540000000000000000e+02,4.540000000000039648e+01,2.202284419932983894e+01,2.197009960756171765e+01,2.203241364778590139e+01,9.147851763188007829e-03,2.203199205109302738e+01,2.201369634756665050e+01,2.202277748047682948e+01,2.391972264252804556e-03,6.626381482443748777e-03,1.915642831661751588e-01
4.550000000000000000e+02,4.550000000000039790e+01,2.202284803682536563e+01,2.197043433946236490e+01,2.203235105644484548e+01,9.087689021975649956e-03,2.203193572584734028e+01,2.201376034780339097e+01,2.202277748047682948e+01,2.376772914354999787e-03,6.581910946860522124e-03,1.903124932214448339e-01
4.560000000000000000e+02,4.560000000000039933e+01,2.202285178608425298e+01,2.197076688564839131e+01,2.203228883153718343e+01,9.027933204957160757e-03,2.203187971928921129e+01,2.201382385287929466e+01,2.202277748047682948e+01,2.361672812366447105e-03,6.537766442982626686e-03,1.890689750816637316e-01
4.570000000000000000e+02,4.570000000000040075e+01,2.202285544865106814e+01,2.197109726134806351e+01,2.203222697189588786e+01,8.968581658267622478e-03,2.203182403030933401e+01,2.201388686699280228e+01,2.202277748047682948e+01,2.346671266809122365e-03,6.493945196144738571e-03,1.878336729922119308e-01
4.580000000000000000e+02,4.580000000000040217e+01,2.202285902604556966e+01,2.197142548166988263e+01,2.203216547633503453e+01,8.909630946743804861e-03,2.203176865699231257e+01,2.201394939509882676e+01,2.202277748047682948e+01,2.331767591643258905e-03,6.450444460721701731e-03,1.866065316139237373e-01
4.590000000000000000e+02,4.590000000000039648e+01,2.202286251976199694e+01,2.197175156160234621e+01,2.203210434365127313e+01,8.851079246955127766e-03,2.203171359900895254e+01,2.201401144051504133e+01,2.202277748047682948e+01,2.316961106278156608e-03,6.407261519731709092e-03,1.853874960183811704e-01
4.600000000000000000e+02,4.600000000000039790e+01,2.202286593127075776e+01,2.197207551601561804e+01,2.203204357262375268e+01,8.792922693635914222e-03,2.203165885396439450e+01,2.201407300857712102e+01,2.202277748047682948e+01,2.302251135496360176e-03,6.364393684543414448e-03,1.841765116847495221e-01
4.610000000000000000e+02,4.610000000000039933e+01,2.202286926201752593e+01,2.197239735966297758e+01,2.203198316201485696e+01,8.735158963983601088e-03,2.203160442098150895e+01,2.201413410305354290e+01,2.202277748047682948e+01,2.287637009387840682e-03,6.321838294386744779e-03,1.829735244940791927e-01
4.620000000000000000e+02,4.620000000000040075e+01,2.202287251342430707e+01,2.197271710718132454e+01,2.203192311057109265e+01,8.677785159608134360e-03,2.203155029858391600e+01,2.201419472826469814e+01,2.202277748047682948e+01,2.273118063327090287e-03,6.279592716130340431e-03,1.817784807265411806e-01
4.630000000000000000e+02,4.630000000000040217e+01,2.202287568689011721e+01,2.197303477309308306e+01,2.203186341702324924e+01,8.620798433883388248e-03,2.203149648532400207e+01,2.201425488845623235e+01,2.202277748047682948e+01,2.258693637886651038e-03,6.237654343881742988e-03,1.805913270566626427e-01
4.640000000000000000e+02,4.640000000000039648e+01,2.202287878379061326e+01,2.197335037180602413e+01,2.203180408008714153e+01,8.564196345491187357e-03,2.203144298013610580e+01,2.201431458744512071e+01,2.202277748047682948e+01,2.244363078845183507e-03,6.196020598601780123e-03,1.794120105495817796e-01
4.650000000000000000e+02,4.650000000000039790e+01,2.202288180547911267e+01,2.197366391761600113e+01,2.203174509846415319e+01,8.507975238408954990e-03,2.203138978071752163e+01,2.201437383024070371e+01,2.202277748047682948e+01,2.230125737063251047e-03,6.154688927843316240e-03,1.782404786570874755e-01
4.660000000000000000e+02,4.660000000000039933e+01,2.202288475328627015e+01,2.197397542470680065e+01,2.203168647084174836e+01,8.452133637248874024e-03,2.203133688692351910e+01,2.201443261964902121e+01,2.202277748047682948e+01,2.215980968490091716e-03,6.113656805344758194e-03,1.770766792140814061e-01
4.670000000000000000e+02,4.670000000000040075e+01,2.202288762852142057e+01,2.197428490715127225e+01,2.203162819589398680e+01,8.396667755272441830e-03,2.203128429627669149e+01,2.201449096076614964e+01,2.202277748047682948e+01,2.201928134112322941e-03,6.072921730745141702e-03,1.759205604344863394e-01
4.680000000000000000e+02,4.680000000000040217e+01,2.202289043247186129e+01,2.197459237891336414e+01,2.203157027228213138e+01,8.341575862676567713e-03,2.203123200833453765e+01,2.201454885660918492e+01,2.202277748047682948e+01,2.187966599861501573e-03,6.032481229263117299e-03,1.747720709073693202e-01
4.690000000000000000e+02,4.690000000000039648e+01,2.202289316640405303e+01,2.197489785384734873e+01,2.203151269865470496e+01,8.286854600783330818e-03,2.203118002100483608e+01,2.201460631180326999e+01,2.202277748047682948e+01,2.174095736649294102e-03,5.992332851342239280e-03,1.736311595941774089e-01
4.700000000000000000e+02,4.700000000000039790e+01,2.202289583156352393e+01,2.197520134570132555e+01,2.203145547364870183e+01,8.232501642119997506e-03,2.203112833320564334e+01,2.201466332992140451e+01,2.202277748047682948e+01,2.160314920208412925e-03,5.952474172386711809e-03,1.724977758239960024e-01
4.710000000000000000e+02,4.710000000000039933e+01,2.202289842917513951e+01,2.197550286811571496e+01,2.203139859588947402e+01,8.178514442984301594e-03,2.203107694361812463e+01,2.201471991473215439e+01,2.202277748047682948e+01,2.146623531161018228e-03,5.912902792365103480e-03,1.713718692912795105e-01
4.720000000000000000e+02,4.720000000000040075e+01,2.202290096044415435e+01,2.197580243462557092e+01,2.203134206399132466e+01,8.124889895006802767e-03,2.203102585033916228e+01,2.201477607054914643e+01,2.202277748047682948e+01,2.133020954913697389e-03,5.873616335617890157e-03,1.702533900510090903e-01
4.730000000000000000e+02,4.730000000000040217e+01,2.202290342655514266e+01,2.197610005866169303e+01,2.203128587655826820e+01,8.071626129682010070e-03,2.203097505268482337e+01,2.201483180042546195e+01,2.202277748047682948e+01,2.119506581606972386e-03,5.834612450465651197e-03,1.691422885166541934e-01
4.740000000000000000e+02,4.740000000000039648e+01,2.202290582867397362e+01,2.197639575355117358e+01,2.203123003218412990e+01,8.018719527987647200e-03,2.203092454820196266e+01,2.201488710914598457e+01,2.202277748047682948e+01,2.106079806090455954e-03,5.795888808954503119e-03,1.680385154558073912e-01
4.750000000000000000e+02,4.750000000000039790e+01,2.202290816794644002e+01,2.197668953251820412e+01,2.203117452945292598e+01,7.966169517369602396e-03,2.203087433746381052e+01,2.201494199842906951e+01,2.202277748047682948e+01,2.092740027886232004e-03,5.757443106553618468e-03,1.669420219876064371e-01
4.760000000000000000e+02,4.760000000000039933e+01,2.202291044550031174e+01,2.197698140868563144e+01,2.203111936693973760e+01,7.913972127991709266e-03,2.203082441762830257e+01,2.201499647337232091e+01,2.202277748047682948e+01,2.079486651118198602e-03,5.719273061876635304e-03,1.658527595786151443e-01
4.770000000000000000e+02,4.770000000000040075e+01,2.202291266244453283e+01,2.197727139507512817e+01,2.203106454321071794e+01,7.862124809604893391e-03,2.203077478725413840e+01,2.201505053763492725e+01,2.202277748047682948e+01,2.066319084504323299e-03,5.681376416332882366e-03,1.647706800409298733e-01
4.780000000000000000e+02,4.780000000000040217e+01,2.202291481986959809e+01,2.197755950460918584e+01,2.203101005682344393e+01,7.810624921627734585e-03,2.203072544479122641e+01,2.201510419494796977e+01,2.202277748047682948e+01,2.053236741266143035e-03,5.643750933981098519e-03,1.636957355276283388e-01
4.790000000000000000e+02,4.790000000000039648e+01,2.202291691884808955e+01,2.197784575011048602e+01,2.203095590632785061e+01,7.759470707364978306e-03,2.203067638955545604e+01,2.201515744814072306e+01,2.202277748047682948e+01,2.040239039157317694e-03,5.606394401083853417e-03,1.626278785307826991e-01
4.800000000000000000e+02,4.800000000000039790e+01,2.202291896043463737e+01,2.197813014430436951e+01,2.203090209026608548e+01,7.708660106044440581e-03,2.203062762054068102e+01,2.201521030032859372e+01,2.202277748047682948e+01,2.027325400351513186e-03,5.569304626024096025e-03,1.615670618775492950e-01
4.810000000000000000e+02,4.810000000000039933e+01,2.202292094566709579e+01,2.197841269981884338e+01,2.203084860717296678e+01,7.658189693494662879e-03,2.203057913536058976e+01,2.201526275597360183e+01,2.202277748047682948e+01,2.014495251442077924e-03,5.532479438834684606e-03,1.605132387279839257e-01
4.820000000000000000e+02,4.820000000000040075e+01,2.202292287556560524e+01,2.197869342918569302e+01,2.203079545557661589e+01,7.608057523220528202e-03,2.203053093308882637e+01,2.201531481804238410e+01,2.202277748047682948e+01,2.001748023391551091e-03,5.495916691101498941e-03,1.594663625713334254e-01
4.830000000000000000e+02,4.830000000000040217e+01,2.202292475113402048e+01,2.197897234484122109e+01,2.203074263399873445e+01,7.558260669709953097e-03,2.203048301180373159e+01,2.201536649046430938e+01,2.202277748047682948e+01,1.989083151498107025e-03,5.459614255599840558e-03,1.584263872239371485e-01
4.840000000000000000e+02,4.840000000000039648e+01,2.202292657335879156e+01,2.197924945912745542e+01,2.203069043019969087e+01,7.508798193622824926e-03,2.203043537155241438e+01,2.201541777516516873e+01,2.202277748047682948e+01,1.976500075340705855e-03,5.423570026089954803e-03,1.573932668252508715e-01
4.850000000000000000e+02,4.850000000000039790e+01,2.202292834321098169e+01,2.197952478429301237e+01,2.203064015545276533e+01,7.459666298258925583e-03,2.203038800950924170e+01,2.201546867691272169e+01,2.202277748047682948e+01,1.963998238739894826e-03,5.387781917053113476e-03,1.563669558362714707e-01
4.860000000000000000e+02,4.860000000000039933e+01,2.202293006164503097e+01,2.197979833249312520e+01,2.203059017038246736e+01,7.410863342000457640e-03,2.203034092498702989e+01,2.201551919830303206e+01,2.202277748047682948e+01,1.951577089756514633e-03,5.352247863394108025e-03,1.553474090356442294e-01
4.870000000000000000e+02,4.870000000000040075e+01,2.202293172959958412e+01,2.198007011579136005e+01,2.203054047400043558e+01,7.362387326135893216e-03,2.203029411692572026e+01,2.201556934227344797e+01,2.202277748047682948e+01,1.939236080613785610e-03,5.316965820264732759e-03,1.543345815178968072e-01
4.880000000000000000e+02,4.880000000000040217e+01,2.202293334799853852e+01,2.198034014616057519e+01,2.203049106530714596e+01,7.314234543386809693e-03,2.203024758254192506e+01,2.201561911345515199e+01,2.202277748047682948e+01,1.926974667653748394e-03,5.281933762797889897e-03,1.533284286895733040e-01
4.890000000000000000e+02,4.890000000000039648e+01,2.202293491774945267e+01,2.198060843548237031e+01,2.203044194329260819e+01,7.266404029012759822e-03,2.203020132177846691e+01,2.201566851372043843e+01,2.202277748047682948e+01,1.914792311362269748e-03,5.247149685846832882e-03,1.523289062680352191e-01
4.900000000000000000e+02,4.900000000000039790e+01,2.202293643974538995e+01,2.198087499555020230e+01,2.203039310693597486e+01,7.218893795694660866e-03,2.203015533354108513e+01,2.201571754594969477e+01,2.202277748047682948e+01,1.902688476227564580e-03,5.212611603750751457e-03,1.513359702774205451e-01
4.910000000000000000e+02,4.910000000000039933e+01,2.202293791486473040e+01,2.198113983806752358e+01,2.203034455520688084e+01,7.171700462390048596e-03,2.203010961532712031e+01,2.201576621440234049e+01,2.202277748047682948e+01,1.890662630824727942e-03,5.178317550121763237e-03,1.503495770468434023e-01
4.920000000000000000e+02,4.920000000000040075e+01,2.202293934397093977e+01,2.198140297465078774e+01,2.203029628706484999e+01,7.124822800353940513e-03,2.203006416677129309e+01,2.201581452117058646e+01,2.202277748047682948e+01,1.878714247679258475e-03,5.144265577626368040e-03,1.493696832078257042e-01
4.930000000000000000e+02,4.930000000000040217e+01,2.202294072791383783e+01,2.198166441682899830e+01,2.203024830146018687e+01,7.078257502156743396e-03,2.203001898541599601e+01,2.201586247041167965e+01,2.202277748047682948e+01,1.866842803287545056e-03,5.110453757703592621e-03,1.483962456912843453e-01
4.940000000000000000e+02,4.940000000000039648e+01,2.202294206752798544e+01,2.198192417604488469e+01,2.203020059733445635e+01,7.032004604730433817e-03,2.202997407213271686e+01,2.201591006292325403e+01,2.202277748047682948e+01,1.855047778063471150e-03,5.076880180415412405e-03,1.474292217254811466e-01
4.950000000000000000e+02,4.950000000000039790e+01,2.202294336363584293e+01,2.198218226365561279e+01,2.203015317362054049e+01,6.986058588937238238e-03,2.202992942222477879e+01,2.201595730504690707e+01,2.202277748047682948e+01,1.843328656306150032e-03,5.043542954138927406e-03,1.464685688334687597e-01
4.960000000000000000e+02,4.960000000000039933e+01,2.202294461704457262e+01,2.198243869093342440e+01,2.203010602924292272e+01,6.940419795719615821e-03,2.202988503684029098e+01,2.201600419724885427e+01,2.202277748047682948e+01,1.831684926170887469e-03,5.010440205435655152e-03,1.455142448306687430e-01
4.970000000000000000e+02,4.970000000000040075e+01,2.202294582854893434e+01,2.198269346906706545e+01,2.203005916311812484e+01,6.895085130938232061e-03,2.202984091367987318e+01,2.201605074341799551e+01,2.202277748047682948e+01,1.820116079604330818e-03,4.977570078802672458e-03,1.445662078223326208e-01
4.980000000000000000e+02,4.980000000000040217e+01,2.202294699892984298e+01,2.198294660916099375e+01,2.203001257415529679e+01,6.850052953786195560e-03,2.202979705188363013e+01,2.201609694597605582e+01,2.202277748047682948e+01,1.808621612380443937e-03,4.944930736430503543e-03,1.436244162011731385e-01
4.990000000000000000e+02,4.990000000000039648e+01,2.202294812895562615e+01,2.198319812223789427e+01,2.202996626125583646e+01,6.805321960422441689e-03,2.202975345091604709e+01,2.201614280699520521e+01,2.202277748047682948e+01,1.797201023986292126e-03,4.912520358031611384e-03,1.426888286454980059e-01
5.000000000000000000e+02,5.000000000000039790e+01,2.202294921938219829e+01,2.198344801923830616e+01,2.202992022331451949e+01,6.760887761817418323e-03,2.202971010714401601e+01,2.201618833162038058e+01,2.202277748047682948e+01,1.785853817638980833e-03,4.880337140655621915e-03,1.417594041161962526e-01
5.010000000000000000e+02,5.010000000000039933e+01,2.202295027095210500e+01,2.198369631102185906e+01,2.202987445921932874e+01,6.716750298759447367e-03,2.202966702125086584e+01,2.201623352065334416e+01,2.202277748047682948e+01,1.774579500229516533e-03,4.848379298409101132e-03,1.408361018549897925e-01
5.020000000000000000e+02,5.020000000000040075e+01,2.202295128439634198e+01,2.198394300836745430e+01,2.202982896785156441e+01,6.672906284675102218e-03,2.202962419068101596e+01,2.201627837811166799e+01,2.202277748047682948e+01,1.763377582314578935e-03,4.816645062337819409e-03,1.399188813820320398e-01
5.030000000000000000e+02,5.030000000000040217e+01,2.202295226043293752e+01,2.198418812197435912e+01,2.202978374808679618e+01,6.629354591662322063e-03,2.202958161502460044e+01,2.201632290584127460e+01,2.202277748047682948e+01,1.752247578066835031e-03,4.785132680182848514e-03,1.390077024937200756e-01
5.040000000000000000e+02,5.040000000000039648e+01,2.202295319976877508e+01,2.198443166246281066e+01,2.202973879879458607e+01,6.586092668119832884e-03,2.202953929243689402e+01,2.201636710710065614e+01,2.202277748047682948e+01,1.741189005247514637e-03,4.753840416221635778e-03,1.381025252602236242e-01
5.050000000000000000e+02,5.050000000000039790e+01,2.202295410309844570e+01,2.198467364037524518e+01,2.202969411883879403e+01,6.543118563362588028e-03,2.202949722166180990e+01,2.201641098453508150e+01,2.202277748047682948e+01,1.730201385150593064e-03,4.722766550998536497e-03,1.372033100239311298e-01
5.060000000000000000e+02,5.060000000000039933e+01,2.202295497110510425e+01,2.198491406617545607e+01,2.202964970707818537e+01,6.500430473973462658e-03,2.202945540157907800e+01,2.201645454063113050e+01,2.202277748047682948e+01,1.719284242641024203e-03,4.691909381247860722e-03,1.363100173967181639e-01
5.070000000000000000e+02,5.070000000000050022e+01,2.202295580446036638e+01,2.198515295025099903e+01,2.202960556236629230e+01,6.458026502161627776e-03,2.202941383096252892e+01,2.201649777795820384e+01,2.202277748047682948e+01,1.708437106045527761e-03,4.661267219645316880e-03,1.354226082579482182e-01
5.080000000000000000e+02,5.080000000000050164e+01,2.202295660382497644e+01,2.198539030291298602e+01,2.202956168355212441e+01,6.415904722146548340e-03,2.202937250854712303e+01,2.201654069910282985e+01,2.202277748047682948e+01,1.697659507161944619e-03,4.630838394596322599e-03,1.345410437529662440e-01
5.090000000000000000e+02,5.090000000000050306e+01,2.202295736984856944e+01,2.198562613439649738e+01,2.202951806948003721e+01,6.374062730728692616e-03,2.202933143257929771e+01,2.201658330711784117e+01,2.202277748047682948e+01,1.686950981240524158e-03,4.600621250109022953e-03,1.336652852901167587e-01
5.100000000000000000e+02,5.100000000000049738e+01,2.202295810316974922e+01,2.198586045486234042e+01,2.202947471899005549e+01,6.332499002433420766e-03,2.202929060217218193e+01,2.201662560416731651e+01,2.202277748047682948e+01,1.676311066904071032e-03,4.570614145590197637e-03,1.327952945394737239e-01
5.110000000000000000e+02,5.110000000000049880e+01,2.202295880441664977e+01,2.198609327439592676e+01,2.202943163091823919e+01,6.291211339059728756e-03,2.202925001575571073e+01,2.201666759307758880e+01,2.202277748047682948e+01,1.665739306198922402e-03,4.540815455673500797e-03,1.319310334303715193e-01
5.120000000000000000e+02,5.120000000000050022e+01,2.202295947420693878e+01,2.198632460301014646e+01,2.202938880409703515e+01,6.250197178760963368e-03,2.202920967138570063e+01,2.201670927702817693e+01,2.202277748047682948e+01,1.655235244464439703e-03,4.511223570064904105e-03,1.310724641497343357e-01
5.130000000000000000e+02,5.130000000000050164e+01,2.202296011314741619e+01,2.198655445064391500e+01,2.202934623735488984e+01,6.209456632103066420e-03,2.202916956977951912e+01,2.201675065651531327e+01,2.202277748047682948e+01,1.644798430398988418e-03,4.481836893305674550e-03,1.302195491397348248e-01
5.140000000000000000e+02,5.140000000000050306e+01,2.202296072183559872e+01,2.198678282716404198e+01,2.202930392951745375e+01,6.168986008271317226e-03,2.202912970784387170e+01,2.201679173582732574e+01,2.202277748047682948e+01,1.634428415975084509e-03,4.452653844695423843e-03,1.293722510962691807e-01
5.150000000000000000e+02,5.150000000000049738e+01,2.202296130085840176e+01,2.198700974236545136e+01,2.202926187940697389e+01,6.128783963455370666e-03,2.202909008482185627e+01,2.201683251689494725e+01,2.202277748047682948e+01,1.624124756429391574e-03,4.423672858051675739e-03,1.285305329667729979e-01
5.160000000000000000e+02,5.160000000000049880e+01,2.202296185079280377e+01,2.198723520597151904e+01,2.202922008584269875e+01,6.088849444542531603e-03,2.202905070023734524e+01,2.201687300134826231e+01,2.202277748047682948e+01,1.613887010247396728e-03,4.394892381583441129e-03,1.276943579485372571e-01
5.170000000000000000e+02,5.170000000000050022e+01,2.202296237220679842e+01,2.198745922763569283e+01,2.202917854764152494e+01,6.049179340914430381e-03,2.202901155154771118e+01,2.201691319286588566e+01,2.202277748047682948e+01,1.603714739089846840e-03,4.366310877702494000e-03,1.268636894861339404e-01
5.180000000000000000e+02,5.180000000000050164e+01,2.202296286565843886e+01,2.198768181694093116e+01,2.202913726361760993e+01,6.009772193534031713e-03,2.202897263785197168e+01,2.201695309346490603e+01,2.202277748047682948e+01,1.593607507818239422e-03,4.337926822891162090e-03,1.260384912709276994e-01
5.190000000000000000e+02,5.190000000000050306e+01,2.202296333169615039e+01,2.198790298340051663e+01,2.202909623258305061e+01,5.970626746732363155e-03,2.202893395844288449e+01,2.201699270494941629e+01,2.202277748047682948e+01,1.583564884457878009e-03,4.309738707517634347e-03,1.252187272375766824e-01
5.200000000000000000e+02,5.200000000000049738e+01,2.202296377085963996e+01,2.198812273645967608e+01,2.202905545334770210e+01,5.931740548721262454e-03,2.202889551140836133e+01,2.201703203031091860e+01,2.202277748047682948e+01,1.573586440124312294e-03,4.281745035717445490e-03,1.244043615639559425e-01
5.210000000000000000e+02,5.210000000000049880e+01,2.202296418367907904e+01,2.198834108549445077e+01,2.202901492471952238e+01,5.893112352427742201e-03,2.202885729603150722e+01,2.201707107132665087e+01,2.202277748047682948e+01,1.563671749074636288e-03,4.253944325160853926e-03,1.235953586676298288e-01
5.220000000000000000e+02,5.220000000000050022e+01,2.202296457067607705e+01,2.198855803981384582e+01,2.202897464550501283e+01,5.854740335621112270e-03,2.202881931101169855e+01,2.201710983034045555e+01,2.202277748047682948e+01,1.553820388609890822e-03,4.226335107039666528e-03,1.227916832052421831e-01
5.230000000000000000e+02,5.230000000000050164e+01,2.202296493236335806e+01,2.198877360865951758e+01,2.202893461450914003e+01,5.816623181089979749e-03,2.202878155554444817e+01,2.201714830918226795e+01,2.202277748047682948e+01,1.544031939089259009e-03,4.198915925739237116e-03,1.219933000705454296e-01
5.240000000000000000e+02,5.240000000000050306e+01,2.202296526924529374e+01,2.198898780120665108e+01,2.202889483053526831e+01,5.778757234505943995e-03,2.202874402647979934e+01,2.201718651201078814e+01,2.202277748047682948e+01,1.534305983890220729e-03,4.171685338847884277e-03,1.212001743922219293e-01
5.250000000000000000e+02,5.250000000000049738e+01,2.202296558181735975e+01,2.198920062656396013e+01,2.202885529238587381e+01,5.741142415147321328e-03,2.202870672423250653e+01,2.201722443940221297e+01,2.202277748047682948e+01,1.524642109408552194e-03,4.144641916902991156e-03,1.204122715328462268e-01
5.260000000000000000e+02,5.260000000000049880e+01,2.202296587056660115e+01,2.198941209377531081e+01,2.202881599886248054e+01,5.703776791484465453e-03,2.202866964735808608e+01,2.201726209377511623e+01,2.202277748047682948e+01,1.515039904984603241e-03,4.117784243328332511e-03,1.196295570863821489e-01
5.270000000000000000e+02,5.270000000000050022e+01,2.202296613597215824e+01,2.198962221181957588e+01,2.202877694876572434e+01,5.666658683342084939e-03,2.202863279465550050e+01,2.201729947728881598e+01,2.202277748047682948e+01,1.505498962909910523e-03,4.091110914239108262e-03,1.188519968772155100e-01
5.280000000000000000e+02,5.280000000000050164e+01,2.202296637850487926e+01,2.198983098961107174e+01,2.202873814089561577e+01,5.629786744360990719e-03,2.202859616524924036e+01,2.201733659176051816e+01,2.202277748047682948e+01,1.496018878407356619e-03,4.064620538314624339e-03,1.180795569579912857e-01
5.290000000000000000e+02,5.290000000000050306e+01,2.202296659862813399e+01,2.199003843600043950e+01,2.202869957405184920e+01,5.593158230588804111e-03,2.202855975685872281e+01,2.201737344039754518e+01,2.202277748047682948e+01,1.486599249591161230e-03,4.038311736644687247e-03,1.173122036083613373e-01
5.300000000000000000e+02,5.300000000000049738e+01,2.202296679679709968e+01,2.199024455977463433e+01,2.202866124703349371e+01,5.556770962578164684e-03,2.202852356775967735e+01,2.201741002583452200e+01,2.202277748047682948e+01,1.477239677467365609e-03,4.012183142647286239e-03,1.165499033328307316e-01
5.310000000000000000e+02,5.310000000000049880e+01,2.202296697345872545e+01,2.199044936965842822e+01,2.202862315863967169e+01,5.520625764567370711e-03,2.202848759922329336e+01,2.201744634769415754e+01,2.202277748047682948e+01,1.467939765865595037e-03,3.986233401860183635e-03,1.157926228595776985e-01
5.320000000000000000e+02,5.320000000000050022e+01,2.202296712905335241e+01,2.199065287431384164e+01,2.202858530766958012e+01,5.484719594179611642e-03,2.202845184864753136e+01,2.201748240945917345e+01,2.202277748047682948e+01,1.458699121464868695e-03,3.960461171863232169e-03,1.150403291388950866e-01
5.330000000000000000e+02,5.330000000000050164e+01,2.202296726401326765e+01,2.199085508234157160e+01,2.202854769292250126e+01,5.449050252363466483e-03,2.202841631426563040e+01,2.201751821376090490e+01,2.202277748047682948e+01,1.449517353728749843e-03,3.934865122128729069e-03,1.142929893411528952e-01
5.340000000000000000e+02,5.340000000000050306e+01,2.202296737876361021e+01,2.199105600228061164e+01,2.202851031319778485e+01,5.413617455216211856e-03,2.202838099621882506e+01,2.201755376130839537e+01,2.202277748047682948e+01,1.440394074922606970e-03,3.909443933889838151e-03,1.135505708553277149e-01
5.350000000000000000e+02,5.350000000000049738e+01,2.202296747372222541e+01,2.199125564260964438e+01,2.202847316729534910e+01,5.378418867742545614e-03,2.202834589258996800e+01,2.201758905485448281e+01,2.202277748047682948e+01,1.431328900050376400e-03,3.884196299996207479e-03,1.128130412881652861e-01
5.360000000000000000e+02,5.360000000000049880e+01,2.202296754930021194e+01,2.199145401174689951e+01,2.202843625401587957e+01,5.343452253119945414e-03,2.202831100155333033e+01,2.201762409704709356e+01,2.202277748047682948e+01,1.422321446861014383e-03,3.859120924859594463e-03,1.120803684614752327e-01
5.370000000000000000e+02,5.370000000000050022e+01,2.202296760590118296e+01,2.199165111805086781e+01,2.202839957216041711e+01,5.308716094281861614e-03,2.202827632199546315e+01,2.201765888980690278e+01,2.202277748047682948e+01,1.413371335816073372e-03,3.834216524182744619e-03,1.113525204115034528e-01
5.380000000000000000e+02,5.380000000000050164e+01,2.202296764392197304e+01,2.199184696982094778e+01,2.202836312053103640e+01,5.274210762000335756e-03,2.202824185468397289e+01,2.201769343315997318e+01,2.202277748047682948e+01,1.404478190060339665e-03,3.809481825025741279e-03,1.106294653870776717e-01
5.390000000000000000e+02,5.390000000000050306e+01,2.202296766375298631e+01,2.199204157529733195e+01,2.202832689793049425e+01,5.239932617128316428e-03,2.202820759637011605e+01,2.201772773113585657e+01,2.202277748047682948e+01,1.395641635426997677e-03,3.784915565546021279e-03,1.099111718479392208e-01
5.400000000000000000e+02,5.400000000000049738e+01,2.202296766577772402e+01,2.199223494266277967e+01,2.202829090316310001e+01,5.205880761929307377e-03,2.202817354653965509e+01,2.201776178501579295e+01,2.202277748047682948e+01,1.386861300357129659e-03,3.760516494897910185e-03,1.091976084635719463e-01
5.410000000000000000e+02,5.410000000000049880e+01,2.202296765037328896e+01,2.199242708004124580e+01,2.202825513503398369e+01,5.172053164296944346e-03,2.202813970353758677e+01,2.201779559720899115e+01,2.202277748047682948e+01,1.378136815961986637e-03,3.736283373176885626e-03,1.084887441118317919e-01
5.420000000000000000e+02,5.420000000000050022e+01,2.202296761790991297e+01,2.199261799549990215e+01,2.202821959234958271e+01,5.138450228125646981e-03,2.202810606813804029e+01,2.201782916768178566e+01,2.202277748047682948e+01,1.369467815931195952e-03,3.712214971240394238e-03,1.077845478767643222e-01
5.430000000000000000e+02,5.430000000000050164e+01,2.202296756875238870e+01,2.199280769704904870e+01,2.202818427391785505e+01,5.105068022535986030e-03,2.202807263677492600e+01,2.201786250072985140e+01,2.202277748047682948e+01,1.360853936536795357e-03,3.688310070625709040e-03,1.070849890479916716e-01
5.440000000000000000e+02,5.440000000000050306e+01,2.202296750325838204e+01,2.199299619264243333e+01,2.202814917854830767e+01,5.071905720279251857e-03,2.202803940897866042e+01,2.201789559753810366e+01,2.202277748047682948e+01,1.352294816618713818e-03,3.664567463445723289e-03,1.063900371189690219e-01
5.450000000000000000e+02,5.450000000000049738e+01,2.202296742177971822e+01,2.199318349017768881e+01,2.202811430505212797e+01,5.038963241430717034e-03,2.202800638502115049e+01,2.201792845853828595e+01,2.202277748047682948e+01,1.343790097564928664e-03,3.640985952193858278e-03,1.056996617851401060e-01
5.460000000000000000e+02,5.460000000000049880e+01,2.202296732466256302e+01,2.199336959749737019e+01,2.202807965224217313e+01,5.006237212768443676e-03,2.202797356187533140e+01,2.201796108744979463e+01,2.202277748047682948e+01,1.335339423264361117e-03,3.617564349775301800e-03,1.050138329434431722e-01
5.470000000000000000e+02,5.470000000000050022e+01,2.202296721224658427e+01,2.199355452238804531e+01,2.202804521893303402e+01,4.973727421752517294e-03,2.202794093966833699e+01,2.201799348482483154e+01,2.202277748047682948e+01,1.326942440148173559e-03,3.594301479274084228e-03,1.043325206899317487e-01
5.480000000000000000e+02,5.480000000000050164e+01,2.202296708486594667e+01,2.199373827258295222e+01,2.202801100394163214e+01,4.941432122604950440e-03,2.202790851698855334e+01,2.201802565274334000e+01,2.202277748047682948e+01,1.318598797069102163e-03,3.571196173883534313e-03,1.036556953191503927e-01
5.490000000000000000e+02,5.490000000000050306e+01,2.202296694284900980e+01,2.199392085576035782e+01,2.202797700608648768e+01,4.909349904859041346e-03,2.202787629275387005e+01,2.201805759294414955e+01,2.202277748047682948e+01,1.310308145375987552e-03,3.548247276833280291e-03,1.029833273221455042e-01
5.500000000000000000e+02,5.500000000000049738e+01,2.202296678651888939e+01,2.199410227954470187e+01,2.202794322418855444e+01,4.877477452142999111e-03,2.202784426397103346e+01,2.201808930906674533e+01,2.202277748047682948e+01,1.302070138861828293e-03,3.525453641253316079e-03,1.023153873858315965e-01
5.510000000000000000e+02,5.510000000000049880e+01,2.202296661619211449e+01,2.199428255150752776e+01,2.202790965707097826e+01,4.845816527887829989e-03,2.202781243272000111e+01,2.201812079966422786e+01,2.202277748047682948e+01,1.293884433721516304e-03,3.502814130046452267e-03,1.016518463909172193e-01
5.520000000000000000e+02,5.520000000000050022e+01,2.202296643218051031e+01,2.199446167916694961e+01,2.202787630355915738e+01,4.814365064304600844e-03,2.202778079724481586e+01,2.201815206711620476e+01,2.202277748047682948e+01,1.285750688576034733e-03,3.480327615851856998e-03,1.009926754108602109e-01
5.530000000000000000e+02,5.530000000000050164e+01,2.202296623479078619e+01,2.199463966998919773e+01,2.202784316248090590e+01,4.783119235984182455e-03,2.202774935402677059e+01,2.201818311555480179e+01,2.202277748047682948e+01,1.277668564402282755e-03,3.457992980875046994e-03,1.003378457106170879e-01
5.540000000000000000e+02,5.540000000000050306e+01,2.202296602432375749e+01,2.199481653138770199e+01,2.202781023266667049e+01,4.752078955448307135e-03,2.202771810327920576e+01,2.201821394536830923e+01,2.202277748047682948e+01,1.269637724574697660e-03,3.435809116834090751e-03,9.968732874548806577e-02
5.550000000000000000e+02,5.550000000000049738e+01,2.202296580107495672e+01,2.199499227072528740e+01,2.202777751294935626e+01,4.721244368562730123e-03,2.202768704544352119e+01,2.201824455670639225e+01,2.202277748047682948e+01,1.261657834765557906e-03,3.413774924842741081e-03,9.904109615914538645e-02
5.560000000000000000e+02,5.560000000000049880e+01,2.202296556533562111e+01,2.199516689531248659e+01,2.202774500216456133e+01,4.690611511486530126e-03,2.202765617684710620e+01,2.201827495382413602e+01,2.202277748047682948e+01,1.253728563021610197e-03,3.391889315297849389e-03,9.839911978327674225e-02
5.570000000000000000e+02,5.570000000000050022e+01,2.202296531739115082e+01,2.199534041240953641e+01,2.202771374491969780e+01,4.660180810567745614e-03,2.202762549820171856e+01,2.201830513658058308e+01,2.202277748047682948e+01,1.245849579673408711e-03,3.370151207825182026e-03,9.776137163551325282e-02
5.580000000000000000e+02,5.580000000000050164e+01,2.202296505752213207e+01,2.199551282922620032e+01,2.202768344884374585e+01,4.629950434400768693e-03,2.202759500795653125e+01,2.201833510708773289e+01,2.202277748047682948e+01,1.238020557343379830e-03,3.348559531168097004e-03,9.712782391821253580e-02
5.590000000000000000e+02,5.590000000000050306e+01,2.202296478600433005e+01,2.199568415292200996e+01,2.202765333258364677e+01,4.599920279240251111e-03,2.202756470628357022e+01,2.201836486572508989e+01,2.202277748047682948e+01,1.230241170934852834e-03,3.327113223026072469e-03,9.649844901840046174e-02
5.600000000000000000e+02,5.600000000000049738e+01,2.202296450310953801e+01,2.199585439060705383e+01,2.202762339529807889e+01,4.570084806746824158e-03,2.202753458791628560e+01,2.201839441830279043e+01,2.202277748047682948e+01,1.222511097596247617e-03,3.305811230083253744e-03,9.587321950421402728e-02
5.610000000000000000e+02,5.610000000000049880e+01,2.202296420910288077e+01,2.199602354934233261e+01,2.202759363614598698e+01,4.540449055711479921e-03,2.202750465815859116e+01,2.201842376004717039e+01,2.202277748047682948e+01,1.214830016704941109e-03,3.284652507838832503e-03,9.525210812606006716e-02
5.620000000000000000e+02,5.620000000000050022e+01,2.202296390424704597e+01,2.199619163613964190e+01,2.202756405428470288e+01,4.511006498176899603e-03,2.202747491074522301e+01,2.201845289774886893e+01,2.202277748047682948e+01,1.207197609872592446e-03,3.263636020501200878e-03,9.463508781396771929e-02
5.630000000000000000e+02,5.630000000000050164e+01,2.202296358879876337e+01,2.199635865796212641e+01,2.202753464887256385e+01,4.481757801549161521e-03,2.202744534660031306e+01,2.201848183099721368e+01,2.202277748047682948e+01,1.199613560919976030e-03,3.242760740985497700e-03,9.402213167673700855e-02
5.640000000000000000e+02,5.640000000000050306e+01,2.202296326301083695e+01,2.199652462172559808e+01,2.202750541906679160e+01,4.452700539135739932e-03,2.202741596354997355e+01,2.201851056247170035e+01,2.202277748047682948e+01,1.192077555817132274e-03,3.222025650727263629e-03,9.341321300061038169e-02
5.650000000000000000e+02,5.650000000000049738e+01,2.202296292713117509e+01,2.199668953429707585e+01,2.202747636402504128e+01,4.423835445121620212e-03,2.202738676257629535e+01,2.201853909168605483e+01,2.202277748047682948e+01,1.184589282749669813e-03,3.201429739639342388e-03,9.280830524833631745e-02
5.660000000000000000e+02,5.660000000000049880e+01,2.202296258140393093e+01,2.199685340249745735e+01,2.202744748290421484e+01,4.395159356595459803e-03,2.202735774076052522e+01,2.201856742204733663e+01,2.202277748047682948e+01,1.177148431997453474e-03,3.180972006044905688e-03,9.220738205797854303e-02
5.670000000000000000e+02,5.670000000000050022e+01,2.202296222606850762e+01,2.199701623309954002e+01,2.202741877486210598e+01,4.366672093159802183e-03,2.202732889816166661e+01,2.201859555397534862e+01,2.202277748047682948e+01,1.169754696024458617e-03,3.160651456571146774e-03,9.161041724114837859e-02
5.680000000000000000e+02,5.680000000000050164e+01,2.202296186136030443e+01,2.199717803283014206e+01,2.202739023905618510e+01,4.338372556272344222e-03,2.202730023391657710e+01,2.201862348880403175e+01,2.202277748047682948e+01,1.162407769382463622e-03,3.140467106027537529e-03,9.101738478267817900e-02
5.690000000000000000e+02,5.690000000000050306e+01,2.202296148751073446e+01,2.199733880836954825e+01,2.202736187464467577e+01,4.310258808005503622e-03,2.202727174631873908e+01,2.201865122870272984e+01,2.202277748047682948e+01,1.155107348736216172e-03,3.120417977435632761e-03,9.042825883876111359e-02
5.700000000000000000e+02,5.700000000000049738e+01,2.202296110474686941e+01,2.199749856635213163e+01,2.202733368078517984e+01,4.282328758016642686e-03,2.202724343350488567e+01,2.201867877598885315e+01,2.202277748047682948e+01,1.147853132835201283e-03,3.100503101795059474e-03,8.984301373618036601e-02
5.710000000000000000e+02,5.710000000000049880e+01,2.202296071329174154e+01,2.199765731336720975e+01,2.202730565663673445e+01,4.254583014071068245e-03,2.202721529630581188e+01,2.201870613027767121e+01,2.202277748047682948e+01,1.140644822474764196e-03,3.080721518144736559e-03,8.926162397114631442e-02
5.720000000000000000e+02,5.720000000000050022e+01,2.202296031336483750e+01,2.199781505595797526e+01,2.202727780135849756e+01,4.227019341663845048e-03,2.202718733270650020e+01,2.201873329402317481e+01,2.202277748047682948e+01,1.133482120544667239e-03,3.061072273359405609e-03,8.868406420801153156e-02
5.730000000000000000e+02,5.730000000000050164e+01,2.202295990518130964e+01,2.199797180062374835e+01,2.202725011410994682e+01,4.199636335288541369e-03,2.202715954151659972e+01,2.201876026884601956e+01,2.202277748047682948e+01,1.126364731926812702e-03,3.041554422196574708e-03,8.811030927798510493e-02
5.740000000000000000e+02,5.740000000000050306e+01,2.202295948895275401e+01,2.199812755381861606e+01,2.202722259405182115e+01,4.172433875469464849e-03,2.202713192282822519e+01,2.201878705507728284e+01,2.202277748047682948e+01,1.119292363557028696e-03,3.022167027085878761e-03,8.754033417880829893e-02
5.750000000000000000e+02,5.750000000000049738e+01,2.202295906488689425e+01,2.199828232195305588e+01,2.202719524034518983e+01,4.145410241460084112e-03,2.202710447512835401e+01,2.201881365464543450e+01,2.202277748047682948e+01,1.112264724351346226e-03,3.002909158183071896e-03,8.697411407214615531e-02
5.760000000000000000e+02,5.760000000000049880e+01,2.202295863318792257e+01,2.199843611139311861e+01,2.202716805215199614e+01,4.118563503482840053e-03,2.202707719669140474e+01,2.201884006968444041e+01,2.202277748047682948e+01,1.105281525243102109e-03,2.983779893180349765e-03,8.641162428433137033e-02
5.770000000000000000e+02,5.770000000000050022e+01,2.202295819405650334e+01,2.199858892846214431e+01,2.202714102863496493e+01,4.091892357977302067e-03,2.202705008641448003e+01,2.201886630169852666e+01,2.202277748047682948e+01,1.098342479105022130e-03,2.964778317293682158e-03,8.585284030389887799e-02
5.780000000000000000e+02,5.780000000000060112e+01,2.202295774768927572e+01,2.199874077943936612e+01,2.202711416895823504e+01,4.065396948217868574e-03,2.202702314463749289e+01,2.201889235074105855e+01,2.202277748047682948e+01,1.091447300812618685e-03,2.945903523211106101e-03,8.529773778084939750e-02
5.790000000000000000e+02,5.790000000000060254e+01,2.202295729427961390e+01,2.199889167056226924e+01,2.202708747228656705e+01,4.039075073201679571e-03,2.202699636935281546e+01,2.201891821920641235e+01,2.202277748047682948e+01,1.084595707137076155e-03,2.927154610921450101e-03,8.474629252587474737e-02
5.800000000000000000e+02,5.800000000000059686e+01,2.202295683401761295e+01,2.199904160802481101e+01,2.202706093778614971e+01,4.012926208386291722e-03,2.202696976022599884e+01,2.201894390780922706e+01,2.202277748047682948e+01,1.077787416826069943e-03,2.908530687759509382e-03,8.419848050898764980e-02
5.810000000000000000e+02,5.810000000000059828e+01,2.202295636708973348e+01,2.199919059797956677e+01,2.202703456462384679e+01,3.986948314661460657e-03,2.202694331540439521e+01,2.201896941877507174e+01,2.202277748047682948e+01,1.071022150506331606e-03,2.890030868245598277e-03,8.365427785844309350e-02
5.820000000000000000e+02,5.820000000000059970e+01,2.202295589367906103e+01,2.199933864653690208e+01,2.202700835196856133e+01,3.961141682730954725e-03,2.202691703536179091e+01,2.201899475199633116e+01,2.202277748047682948e+01,1.064299630721234459e-03,2.871654274072731917e-03,8.311366086012071663e-02
5.830000000000000000e+02,5.830000000000060112e+01,2.202295541396585321e+01,2.199948575976561926e+01,2.202698229898987137e+01,3.935503516490091065e-03,2.202689091748234418e+01,2.201901991044936224e+01,2.202277748047682948e+01,1.057619581901433816e-03,2.853400033987928651e-03,8.257660595565474715e-02
5.840000000000000000e+02,5.840000000000060254e+01,2.202295492812635302e+01,2.199963194369339092e+01,2.202695640485889328e+01,3.910033981375802929e-03,2.202686496210773015e+01,2.201904489414497590e+01,2.202277748047682948e+01,1.050981730345187199e-03,2.835267283768177181e-03,8.204308974235384466e-02
5.850000000000000000e+02,5.850000000000059686e+01,2.202295443633427041e+01,2.199977720430691619e+01,2.202693066874780925e+01,3.884731637189491483e-03,2.202683916797145969e+01,2.201906970469708114e+01,2.202277748047682948e+01,1.044385804211254119e-03,2.817255166139669576e-03,8.151308897124569242e-02
5.860000000000000000e+02,5.860000000000059828e+01,2.202295393876010010e+01,2.199992154755242879e+01,2.202690508983119955e+01,3.859594163521532298e-03,2.202681353292362232e+01,2.201909434459657788e+01,2.202277748047682948e+01,1.037831533495829671e-03,2.799362830674511065e-03,8.098658054691799946e-02
5.870000000000000000e+02,5.870000000000059970e+01,2.202295343557076990e+01,2.200006497933570770e+01,2.202687966728465341e+01,3.834622820500043980e-03,2.202678805839126852e+01,2.201911881275027127e+01,2.202277748047682948e+01,1.031318650032058163e-03,2.781589433750657897e-03,8.046354152590627640e-02
5.880000000000000000e+02,5.880000000000060112e+01,2.202295292693084861e+01,2.200020750552268467e+01,2.202685440028517050e+01,3.809813964071370480e-03,2.202676274089492026e+01,2.201914311296677695e+01,2.202277748047682948e+01,1.024846887462449712e-03,2.763934138546038800e-03,7.994394911572862139e-02
5.890000000000000000e+02,5.890000000000060254e+01,2.202295241300159390e+01,2.200034913193956854e+01,2.202682928801167606e+01,3.785168257148273808e-03,2.202673758125874315e+01,2.201916724474444464e+01,2.202277748047682948e+01,1.018415981233232416e-03,2.746396114834151209e-03,7.942778067421614463e-02
5.900000000000000000e+02,5.900000000000059686e+01,2.202295189394111574e+01,2.200048986437306553e+01,2.202680432964469759e+01,3.760684432827961221e-03,2.202671257837394236e+01,2.201919120950828912e+01,2.202277748047682948e+01,1.012025668584351024e-03,2.728974539048814162e-03,7.891501370831895124e-02
5.910000000000000000e+02,5.910000000000059828e+01,2.202295136990527169e+01,2.200062970857096900e+01,2.202677952436663489e+01,3.736359703032747330e-03,2.202668772960830523e+01,2.201921501020223815e+01,2.202277748047682948e+01,1.005675688522687794e-03,2.711668594198342851e-03,7.840562587289992558e-02
5.920000000000000000e+02,5.920000000000059970e+01,2.202295084104619605e+01,2.200076867024215943e+01,2.202675487136160370e+01,3.712196067561253105e-03,2.202666303711375662e+01,2.201923864497863548e+01,2.202277748047682948e+01,9.993657818220631414e-04,2.694477469694878721e-03,7.789959497019977031e-02
5.930000000000000000e+02,5.930000000000060112e+01,2.202295030751410465e+01,2.200090675505702364e+01,2.202673036981584076e+01,3.688189606326320886e-03,2.202663849712043032e+01,2.201926211790777899e+01,2.202277748047682948e+01,9.930956910041983509e-04,2.677400361446966026e-03,7.739689894868123643e-02
5.940000000000000000e+02,5.940000000000060254e+01,2.202294976945594840e+01,2.200104396864754364e+01,2.202670601891691504e+01,3.664341491918585072e-03,2.202661411094786814e+01,2.201928542796402866e+01,2.202277748047682948e+01,9.868651603346845127e-04,2.660436471718593838e-03,7.689751590167180628e-02
5.950000000000000000e+02,5.950000000000059686e+01,2.202294922701618063e+01,2.200118031660836948e+01,2.202668181785536561e+01,3.640648852408277011e-03,2.202658987586858785e+01,2.201930857816377340e+01,2.202277748047682948e+01,9.806739357742621632e-04,2.643585009037144676e-03,7.640142406713422429e-02
5.960000000000000000e+02,5.960000000000059828e+01,2.202294868033657238e+01,2.200131580449560431e+01,2.202665776582234969e+01,3.617111255764717676e-03,2.202656579159233630e+01,2.201933156908080846e+01,2.202277748047682948e+01,9.745217650339937313e-04,2.626845188201553782e-03,7.590860182602590656e-02
5.970000000000000000e+02,5.970000000000059970e+01,2.202294812955626924e+01,2.200145043782894660e+01,2.202663386201249196e+01,3.593727548821060765e-03,2.202654185710509083e+01,2.201935440200744765e+01,2.202277748047682948e+01,9.684083974779875105e-04,2.610216230185152461e-03,7.541902770190764271e-02
5.980000000000000000e+02,5.980000000000060112e+01,2.202294757481186238e+01,2.200158422209006304e+01,2.202661010562136568e+01,3.570497268684540062e-03,2.202651807208054535e+01,2.201937707754317941e+01,2.202277748047682948e+01,9.623335841972815909e-04,2.593697362117777447e-03,7.493268035949769701e-02
5.990000000000000000e+02,5.990000000000060254e+01,2.202294701623717543e+01,2.200171716272447142e+01,2.202658649584726192e+01,3.547419307071801153e-03,2.202649443554424735e+01,2.201939959693010351e+01,2.202277748047682948e+01,9.562970779243449779e-04,2.577287817133561056e-03,7.444953860426310743e-02
6.000000000000000000e+02,6.000000000000059686e+01,2.202294645396429473e+01,2.200184926514080175e+01,2.202656303189083431e+01,3.524490404854242059e-03,2.202647094436914799e+01,2.201942196355944148e+01,2.202277748047682948e+01,9.502986330666318053e-04,2.560986834425798761e-03,7.396958138095559299e-02
6.010000000000000000e+02,6.010000000000059828e+01,2.202294588812165443e+01,2.200198053471171633e+01,2.202653971295422863e+01,3.501714111438787840e-03,2.202644760223309461e+01,2.201944417401021425e+01,2.202277748047682948e+01,9.443380056647996540e-04,2.544793659132865964e-03,7.349278777307913235e-02
6.020000000000000000e+02,6.020000000000059970e+01,2.202294531883629958e+01,2.200211097677348349e+01,2.202651653824280586e+01,3.479086014666190729e-03,2.202642440485096742e+01,2.201946623282163173e+01,2.202277748047682948e+01,9.384149534120675472e-04,2.528707542289984015e-03,7.301913700182914579e-02
6.030000000000000000e+02,6.030000000000060112e+01,2.202294474623292331e+01,2.200224059662705400e+01,2.202649350696302122e+01,3.456604905778609075e-03,2.202640135113870201e+01,2.201948814132714460e+01,2.202277748047682948e+01,9.325292356053365393e-04,2.512727740749227771e-03,7.254860842531285492e-02
6.040000000000000000e+02,6.040000000000060254e+01,2.202294417043280816e+01,2.200236939953728665e+01,2.202647061832501407e+01,3.434273222289909843e-03,2.202637844365509778e+01,2.201950989721051855e+01,2.202277748047682948e+01,9.266806131803571140e-04,2.496853517194936884e-03,7.208118153724381305e-02
6.050000000000000000e+02,6.050000000000059686e+01,2.202294359155643377e+01,2.200249739073457889e+01,2.202644787153999673e+01,3.412085988098656313e-03,2.202635567754453305e+01,2.201953150556833450e+01,2.202277748047682948e+01,9.208688486376831635e-04,2.481084139991271767e-03,7.161683596671226948e-02
6.060000000000000000e+02,6.060000000000059828e+01,2.202294300972109653e+01,2.200262457541386851e+01,2.202642526582244287e+01,3.390043139147675723e-03,2.202633305286024523e+01,2.201955296658194783e+01,2.202277748047682948e+01,9.150937060880035652e-04,2.465418883245328908e-03,7.115555147653787604e-02
6.070000000000000000e+02,6.070000000000059970e+01,2.202294242504175159e+01,2.200275095873558939e+01,2.202640280038903597e+01,3.368145891231637441e-03,2.202631057093298494e+01,2.201957427915051824e+01,2.202277748047682948e+01,9.093549512087465564e-04,2.449857026636839165e-03,7.069730796313938859e-02
6.080000000000000000e+02,6.080000000000060112e+01,2.202294183763181579e+01,2.200287654582541208e+01,2.202638047445872616e+01,3.346391292280491252e-03,2.202628822892409488e+01,2.201959544633953669e+01,2.202277748047682948e+01,9.036523512558559046e-04,2.434397855463741982e-03,7.024208545484858512e-02
6.090000000000000000e+02,6.090000000000060254e+01,2.202294124760205207e+01,2.200300134177500055e+01,2.202635828725308542e+01,3.324780667978766754e-03,2.202626602827002955e+01,2.201961646693407459e+01,2.202277748047682948e+01,8.979856750294304803e-04,2.419040660534396182e-03,6.978986411217683039e-02
6.100000000000000000e+02,6.100000000000059686e+01,2.202294065506174547e+01,2.200312535164272632e+01,2.202633623799622953e+01,3.303308840278525171e-03,2.202624396390202577e+01,2.201963734622146518e+01,2.202277748047682948e+01,8.923546928412984811e-04,2.403784738093851618e-03,6.934062422556912242e-02
6.110000000000000000e+02,6.110000000000059828e+01,2.202294006011714345e+01,2.200324858045210874e+01,2.202631432591494587e+01,3.281979892755853591e-03,2.202622204000989825e+01,2.201965808022438864e+01,2.202277748047682948e+01,8.867591765858367581e-04,2.388629389873701651e-03,6.889434621536129344e-02
6.120000000000000000e+02,6.120000000000059970e+01,2.202293946287354132e+01,2.200337103319420251e+01,2.202629255023804689e+01,3.260788436594454741e-03,2.202620025131013648e+01,2.201967867443694615e+01,2.202277748047682948e+01,8.811988996315640432e-04,2.373573922930494965e-03,6.845101063115144324e-02
6.130000000000000000e+02,6.130000000000060112e+01,2.202293886343322526e+01,2.200349271482597402e+01,2.202627091019775918e+01,3.239737535366998041e-03,2.202617860096859204e+01,2.201969912589785849e+01,2.202277748047682948e+01,8.756736368948643112e-04,2.358617649657192544e-03,6.801059815022741928e-02
6.140000000000000000e+02,6.140000000000060254e+01,2.202293826189757198e+01,2.200361363027200312e+01,2.202624940502842676e+01,3.218822143603119069e-03,2.202615708404117356e+01,2.201971943975397039e+01,2.202277748047682948e+01,8.701831647627141734e-04,2.343759887752540263e-03,6.757308957734244059e-02
6.150000000000000000e+02,6.150000000000059686e+01,2.202293765836510531e+01,2.200373378442407812e+01,2.202622803396707241e+01,3.198042482922012174e-03,2.202613570084802674e+01,2.201973961588218387e+01,2.202277748047682948e+01,8.647272611110735484e-04,2.328999960087213723e-03,6.713846584329288825e-02
6.160000000000000000e+02,6.160000000000059828e+01,2.202293705293279302e+01,2.200385318214183172e+01,2.202620679625336919e+01,3.177399448106382317e-03,2.202611445238089871e+01,2.201975965348468733e+01,2.202277748047682948e+01,8.593057052760093469e-04,2.314337194752803806e-03,6.670670800474204354e-02
6.170000000000000000e+02,6.170000000000059970e+01,2.202293644569544639e+01,2.200397182825181375e+01,2.202618569112997449e+01,3.156893329007258529e-03,2.202609333902445243e+01,2.201977955236644036e+01,2.202277748047682948e+01,8.539182780957999203e-04,2.299770924951288764e-03,6.627779724309387777e-02
6.180000000000000000e+02,6.180000000000060112e+01,2.202293583674682864e+01,2.200408972754901171e+01,2.202616471784188690e+01,3.136519470467172537e-03,2.202607235621729487e+01,2.201979931727636242e+01,2.202277748047682948e+01,8.485647618418904652e-04,2.285300488996072025e-03,6.585171486316861167e-02
6.190000000000000000e+02,6.190000000000060254e+01,2.202293522617803845e+01,2.200420688479664477e+01,2.202614387563735221e+01,3.116279485622213460e-03,2.202605150566365921e+01,2.201981894669241768e+01,2.202277748047682948e+01,8.432449402282488201e-04,2.270925230217561621e-03,6.542844229365336883e-02
6.200000000000000000e+02,6.200000000000059686e+01,2.202293461407895592e+01,2.200432330472658293e+01,2.202612316376676915e+01,3.096171845941721179e-03,2.202603078592489894e+01,2.201983844223301290e+01,2.202277748047682948e+01,8.379585983923307788e-04,2.256644496943852746e-03,6.500796108476235291e-02
6.210000000000000000e+02,6.210000000000059828e+01,2.202293400053723360e+01,2.200443899203865072e+01,2.202610258148395417e+01,3.076195735654440027e-03,2.202601019627288892e+01,2.201985780480157828e+01,2.202277748047682948e+01,8.327055229266975937e-04,2.242457642448941919e-03,6.459025290863000535e-02
6.220000000000000000e+02,6.220000000000059970e+01,2.202293338563962166e+01,2.200455395140276238e+01,2.202608212804480203e+01,3.056347173826110680e-03,2.202598973281344641e+01,2.201987703846579691e+01,2.202277748047682948e+01,8.274855017820636907e-04,2.228364024923944024e-03,6.417529955796237584e-02
6.230000000000000000e+02,6.230000000000060112e+01,2.202293276946984335e+01,2.200466818745671915e+01,2.202606180270878511e+01,3.036631327982924813e-03,2.202596940079782684e+01,2.201989613814185986e+01,2.202277748047682948e+01,8.222983243673146446e-04,2.214363007427352578e-03,6.376308294512797459e-02
6.240000000000000000e+02,6.240000000000060254e+01,2.202293215211125954e+01,2.200478170480826989e+01,2.202604160473758910e+01,3.017043935475467124e-03,2.202594919604673507e+01,2.201991510817578401e+01,2.202277748047682948e+01,8.171437814559415072e-04,2.200453957808709733e-03,6.335358510211848426e-02
6.250000000000000000e+02,6.250000000000059686e+01,2.202293153364479394e+01,2.200489450803471669e+01,2.202602153339656610e+01,2.997584078251887361e-03,2.202592911772304518e+01,2.201993394956654271e+01,2.202277748047682948e+01,8.120216652039473825e-04,2.186636248700212816e-03,6.294678817865376197e-02
6.260000000000000000e+02,6.260000000000059828e+01,2.202293091415017301e+01,2.200500660168303568e+01,2.202600158795270247e+01,2.978251639297987714e-03,2.202590916578947144e+01,2.201995266251087457e+01,2.202277748047682948e+01,8.069317691443626643e-04,2.172909257483775832e-03,6.254267444225630745e-02
6.270000000000000000e+02,6.270000000000059970e+01,2.202293029370547828e+01,2.200511799027029625e+01,2.202598176767714122e+01,2.959044750929651878e-03,2.202588933845640895e+01,2.201997124895454760e+01,2.202277748047682948e+01,8.018738881682092650e-04,2.159272366213216710e-03,6.214122627731911985e-02
6.280000000000000000e+02,6.280000000000060112e+01,2.202292967238703270e+01,2.200522867828376050e+01,2.202596207184299715e+01,2.939963972198970932e-03,2.202586963635923212e+01,2.201998970841483327e+01,2.202277748047682948e+01,7.968478185199835044e-04,2.145724961587385567e-03,6.174242618417484507e-02
6.290000000000000000e+02,6.290000000000060254e+01,2.202292905026993708e+01,2.200533867018106449e+01,2.202594249972695906e+01,2.921006635962992200e-03,2.202585005690589881e+01,2.202000804363397535e+01,2.202277748047682948e+01,7.918533577894288581e-04,2.132266434935197515e-03,6.134625677797504034e-02
6.300000000000000000e+02,6.300000000000059686e+01,2.202292842742710377e+01,2.200544797039016132e+01,2.202592305060846556e+01,2.902174838597432367e-03,2.202583060226569955e+01,2.202002625258850799e+01,2.202277748047682948e+01,7.868903049141171176e-04,2.118896182110707911e-03,6.095270078917999768e-02
6.310000000000000000e+02,6.310000000000059828e+01,2.202292780393103655e+01,2.200555658331066411e+01,2.202590372376975481e+01,2.883464860164672208e-03,2.202581126879120177e+01,2.202004433907087133e+01,2.202277748047682948e+01,7.819584601184696076e-04,2.105613603534871054e-03,6.056174106106973487e-02
6.320000000000000000e+02,6.320000000000059970e+01,2.202292717985217152e+01,2.200566451331252082e+01,2.202588451849578988e+01,2.864875415174307494e-03,2.202579205526734540e+01,2.202006230443699764e+01,2.202277748047682948e+01,7.770576249739292139e-04,2.092418104101937543e-03,6.017336055067198930e-02
6.330000000000000000e+02,6.330000000000060112e+01,2.202292655525895881e+01,2.200577176473731100e+01,2.202586543407526065e+01,2.846411419516370507e-03,2.202577296667847406e+01,2.202008014383944356e+01,2.202277748047682948e+01,7.721876023400785563e-04,2.079309093127236930e-03,5.978754232676704999e-02
6.340000000000000000e+02,6.340000000000060254e+01,2.202292593021985212e+01,2.200587834189780523e+01,2.202584646979912719e+01,2.828064589003755850e-03,2.202575399480885565e+01,2.202009786563084859e+01,2.202277748047682948e+01,7.673481963846441687e-04,2.066285984360560681e-03,5.940426956973635791e-02
6.350000000000000000e+02,6.350000000000059686e+01,2.202292530480069033e+01,2.200598424907868988e+01,2.202582762496184898e+01,2.809837130513626307e-03,2.202573514193120374e+01,2.202011546767017691e+01,2.202277748047682948e+01,7.625392125505867352e-04,2.053348195913020161e-03,5.902352557093965696e-02
6.360000000000000000e+02,6.360000000000059828e+01,2.202292467906638151e+01,2.200608949053653518e+01,2.202580889886032267e+01,2.791729478269700925e-03,2.202571640854464974e+01,2.202013294958811329e+01,2.202277748047682948e+01,7.577604575575531617e-04,2.040495150235494427e-03,5.864529373152401609e-02
6.370000000000000000e+02,6.370000000000059970e+01,2.202292405308038070e+01,2.200619407049956067e+01,2.202579029079478445e+01,2.773741824051753190e-03,2.202569779490443125e+01,2.202015031125633016e+01,2.202277748047682948e+01,7.530117394125237671e-04,2.027726274041782850e-03,5.826955756200305481e-02
6.380000000000000000e+02,6.380000000000060112e+01,2.202292342690518012e+01,2.200629799316894974e+01,2.202577180006898416e+01,2.755870161763271722e-03,2.202567929706694372e+01,2.202016755674341653e+01,2.202277748047682948e+01,7.482928673501235920e-04,2.015040998329532818e-03,5.789630068173715061e-02
6.390000000000000000e+02,6.390000000000060254e+01,2.202292280060179053e+01,2.200640126271764885e+01,2.202575342598880326e+01,2.738113966464558475e-03,2.202566091456825603e+01,2.202018468663532502e+01,2.202277748047682948e+01,7.436036518871488778e-04,2.002438758282864498e-03,5.752550681765020157e-02
6.400000000000000000e+02,6.400000000000059686e+01,2.202292217422981935e+01,2.200650388329195906e+01,2.202573516786378960e+01,2.720473535130434484e-03,2.202564264776495051e+01,2.202020170069468818e+01,2.202277748047682948e+01,7.389439047502955596e-04,1.989918993325550094e-03,5.715715980388207801e-02
6.410000000000000000e+02,6.410000000000060538e+01,2.202292154784746714e+01,2.200660585901006527e+01,2.202571702500593531e+01,2.702950186733033954e-03,2.202562449803420108e+01,2.202021859766073320e+01,2.202277748047682948e+01,7.343134389429460110e-04,1.977481146964625482e-03,5.679124358144027607e-02
6.420000000000000000e+02,6.420000000000059970e+01,2.202292092151219549e+01,2.200670719396411101e+01,2.202569899673131815e+01,2.685539957591428269e-03,2.202560646146978840e+01,2.202023538155460258e+01,2.202277748047682948e+01,7.297120686509574053e-04,1.965124666841569327e-03,5.642774219665147584e-02
6.430000000000000000e+02,6.430000000000059401e+01,2.202292029528004491e+01,2.200680789221933864e+01,2.202568108235790234e+01,2.668242027464686698e-03,2.202558853730750954e+01,2.202025205325258028e+01,2.202277748047682948e+01,7.251396092817023178e-04,1.952849004668296340e-03,5.606663980090618310e-02
6.440000000000000000e+02,6.440000000000060254e+01,2.202291966920554600e+01,2.200690795781358133e+01,2.202566328120756012e+01,2.651059861972354052e-03,2.202557072906751756e+01,2.202026860934357444e+01,2.202277748047682948e+01,7.205958774871364277e-04,1.940653616208005711e-03,5.570792065062984272e-02
6.450000000000000000e+02,6.450000000000059686e+01,2.202291904334269645e+01,2.200700739475951906e+01,2.202564559260489219e+01,2.633987665178335116e-03,2.202555303100787398e+01,2.202028505567751893e+01,2.202277748047682948e+01,7.160806910613608202e-04,1.928537961222606418e-03,5.535156910510961176e-02
6.460000000000000000e+02,6.460000000000060538e+01,2.202291841774390591e+01,2.200710620704289866e+01,2.202562801587736629e+01,2.617026452682430764e-03,2.202553544419658849e+01,2.202030139129122333e+01,2.202277748047682948e+01,7.115938690214434039e-04,1.916501503409761284e-03,5.499756962727397197e-02
6.470000000000000000e+02,6.470000000000059970e+01,2.202291779246042935e+01,2.200720439862319111e+01,2.202561055035604198e+01,2.600177305417456473e-03,2.202551796976584697e+01,2.202031761515501174e+01,2.202277748047682948e+01,7.071352315775742943e-04,1.904543710453752764e-03,5.464590678194735512e-02
6.480000000000000000e+02,6.480000000000059401e+01,2.202291716754261941e+01,2.200730197343481009e+01,2.202559322580190582e+01,2.583437501605866712e-03,2.202550060504422547e+01,2.202033373004101335e+01,2.202277748047682948e+01,7.027046000777335561e-04,1.892664053914225797e-03,5.429656523618694303e-02
6.490000000000000000e+02,6.490000000000060254e+01,2.202291654303974511e+01,2.200739893538580816e+01,2.202557620268737182e+01,2.566807270700125886e-03,2.202548335031044502e+01,2.202034973576904520e+01,2.202277748047682948e+01,6.983017970668952551e-04,1.880862009213522595e-03,5.394952975756798358e-02
6.500000000000000000e+02,6.500000000000059686e+01,2.202291591899980361e+01,2.200749528835924451e+01,2.202555928530331641e+01,2.550284674239159614e-03,2.202546620367404273e+01,2.202036563432556449e+01,2.202277748047682948e+01,6.939266462249194791e-04,1.869137055637122829e-03,5.360478521419100029e-02
6.510000000000000000e+02,6.510000000000060538e+01,2.202291529546998916e+01,2.200759103621262014e+01,2.202554247303731216e+01,2.533869111412401665e-03,2.202544916458140278e+01,2.202038142635857554e+01,2.202277748047682948e+01,6.895789723922021762e-04,1.857488676248150164e-03,5.326231657382315271e-02
6.520000000000000000e+02,6.520000000000059970e+01,2.202291467249609980e+01,2.200768618277819044e+01,2.202552576527973471e+01,2.517562347752891252e-03,2.202543223484385138e+01,2.202039711014834822e+01,2.202277748047682948e+01,6.852586015554786112e-04,1.845916357879848983e-03,5.292210890338821389e-02
6.530000000000000000e+02,6.530000000000059401e+01,2.202291405012340064e+01,2.200778073186361539e+01,2.202550916142335069e+01,2.501360829839173287e-03,2.202541541095324007e+01,2.202041268929356121e+01,2.202277748047682948e+01,6.809653608183027090e-04,1.834419591119840903e-03,5.258414736798453643e-02
6.540000000000000000e+02,6.540000000000060254e+01,2.202291342839576060e+01,2.200787468725148699e+01,2.202549266086363033e+01,2.485265286191618104e-03,2.202539869368195369e+01,2.202042816310956752e+01,2.202277748047682948e+01,6.766990784225015727e-04,1.822997870243086389e-03,5.224841723060186932e-02
6.550000000000000000e+02,6.550000000000059686e+01,2.202291280735635937e+01,2.200796805269980894e+01,2.202547626299883987e+01,2.469273026691845476e-03,2.202538208038305001e+01,2.202044353432966872e+01,2.202277748047682948e+01,6.724595837263981982e-04,1.811650693228531589e-03,5.191490385123280482e-02
6.560000000000000000e+02,6.560000000000050591e+01,2.202291218704694131e+01,2.200806083194238738e+01,2.202545996722931321e+01,2.453387956978679476e-03,2.202536557500392078e+01,2.202045879908996184e+01,2.202277748047682948e+01,6.682467071870655789e-04,1.800377561686211571e-03,5.158359268643697426e-02
6.570000000000000000e+02,6.570000000000050022e+01,2.202291156750887069e+01,2.200815302868861068e+01,2.202544377295823708e+01,2.437605190351513004e-03,2.202534917269922232e+01,2.202047396231851906e+01,2.202277748047682948e+01,6.640602803703287956e-04,1.789177980834675500e-03,5.125446928832038535e-02
6.580000000000000000e+02,6.580000000000049454e+01,2.202291094878254896e+01,2.200824464662359503e+01,2.202542767959186421e+01,2.421922030467045083e-03,2.202533287081301694e+01,2.202048902675208097e+01,2.202277748047682948e+01,6.599001359441511666e-04,1.778051459464446852e-03,5.092751930468730065e-02
6.590000000000000000e+02,6.590000000000050306e+01,2.202291033090667938e+01,2.200833568940908336e+01,2.202541168653835868e+01,2.406344510713806679e-03,2.202531667541739324e+01,2.202050398639596551e+01,2.202277748047682948e+01,6.557661076378198907e-04,1.766997509945489233e-03,5.060272847741212332e-02
6.600000000000000000e+02,6.600000000000049738e+01,2.202290971391997587e+01,2.200842616068217339e+01,2.202539579320889018e+01,2.390868153160559742e-03,2.202530058207313601e+01,2.202051884576681573e+01,2.202277748047682948e+01,6.516580302996986774e-04,1.756015648174529984e-03,5.028008264256120935e-02
6.610000000000000000e+02,6.610000000000050591e+01,2.202290909785997641e+01,2.200851606405730010e+01,2.202537999901713661e+01,2.375492488779551437e-03,2.202528459034875752e+01,2.202053360537119531e+01,2.202277748047682948e+01,6.475757398072116457e-04,1.745105393517666203e-03,4.995956772939398605e-02
6.620000000000000000e+02,6.620000000000050022e+01,2.202290848276300750e+01,2.200860540312471159e+01,2.202536430337968199e+01,2.360217478469487078e-03,2.202526870024147598e+01,2.202054826528453901e+01,2.202277748047682948e+01,6.435190731360487066e-04,1.734266268827156215e-03,4.964116976017953625e-02
6.630000000000000000e+02,6.630000000000049454e+01,2.202290786866533878e+01,2.200869418145174805e+01,2.202534870571533787e+01,2.345039874742965279e-03,2.202525290854008233e+01,2.202056282879059523e+01,2.202277748047682948e+01,6.394878683020913590e-04,1.723497800372042997e-03,4.932487484884590101e-02
6.640000000000000000e+02,6.640000000000050306e+01,2.202290725560124329e+01,2.200878240258281693e+01,2.202533320544576156e+01,2.329962644961838802e-03,2.202523721824620395e+01,2.202057729295628263e+01,2.202277748047682948e+01,6.354819643625412347e-04,1.712799517852847935e-03,4.901066920116325942e-02
6.650000000000000000e+02,6.650000000000049738e+01,2.202290664360513261e+01,2.200887007003894880e+01,2.202531780199532818e+01,2.314983967176273156e-03,2.202522162757230717e+01,2.202059165963795806e+01,2.202277748047682948e+01,6.315012014360855009e-04,1.702170954338500615e-03,4.869853911362188870e-02
6.660000000000000000e+02,6.660000000000050591e+01,2.202290603271036318e+01,2.200895718731879214e+01,2.202530249479062974e+01,2.300102917038216680e-03,2.202520613562739982e+01,2.202060592979332654e+01,2.202277748047682948e+01,6.275454206577268284e-04,1.691611646252252433e-03,4.838847097314248613e-02
6.670000000000000000e+02,6.670000000000050022e+01,2.202290542294945297e+01,2.200904375789773582e+01,2.202528728326165108e+01,2.285316786130792751e-03,2.202519073973558505e+01,2.202062010616332088e+01,2.202277748047682948e+01,6.236144642186298818e-04,1.681121133329012375e-03,4.808045125624513250e-02
6.680000000000000000e+02,6.680000000000049454e+01,2.202290481435365876e+01,2.200912978522940122e+01,2.202527216684048383e+01,2.270629672638725238e-03,2.202517544402629923e+01,2.202063418468101830e+01,2.202277748047682948e+01,6.197081752983668156e-04,1.670698958626713792e-03,4.777446652861694343e-02
6.690000000000000000e+02,6.690000000000050306e+01,2.202290420695426221e+01,2.200921527274488554e+01,2.202525714496198717e+01,2.256038261211987077e-03,2.202516024521547422e+01,2.202064816869305020e+01,2.202277748047682948e+01,6.158263980992782424e-04,1.660344668448801098e-03,4.747050344443375092e-02
6.700000000000000000e+02,6.700000000000049738e+01,2.202290360078173137e+01,2.200930022385237805e+01,2.202524221706332952e+01,2.241538375871282834e-03,2.202514513915760119e+01,2.202066206240586155e+01,2.202277748047682948e+01,6.119689778638958202e-04,1.650057812352259158e-03,4.716854874577106754e-02
6.710000000000000000e+02,6.710000000000050591e+01,2.202290299586471889e+01,2.200938464193939836e+01,2.202522738258510415e+01,2.227137171067177911e-03,2.202513013303578759e+01,2.202067585869365018e+01,2.202277748047682948e+01,6.081357607733109839e-04,1.639837943117740914e-03,4.686858926237282702e-02
6.720000000000000000e+02,6.720000000000050022e+01,2.202290239223251334e+01,2.200946853037018869e+01,2.202521264097018161e+01,2.212827475566439203e-03,2.202511521970808062e+01,2.202068956475694606e+01,2.202277748047682948e+01,6.043265940655834830e-04,1.629684616698757332e-03,4.657061191030149871e-02
6.730000000000000000e+02,6.730000000000049454e+01,2.202290178991310299e+01,2.200955189248853827e+01,2.202519799166359249e+01,2.198609698245272172e-03,2.202510039961134680e+01,2.202070318021485917e+01,2.202277748047682948e+01,6.005413259074919748e-04,1.619597392223733057e-03,4.627460369223355963e-02
6.740000000000000000e+02,6.740000000000040359e+01,2.202290118893364124e+01,2.200963473161563044e+01,2.202518343411372115e+01,2.184484410950838455e-03,2.202508567334459144e+01,2.202071670452269103e+01,2.202277748047682948e+01,5.967798054922941482e-04,1.609575831948901288e-03,4.598055169612811494e-02
6.750000000000000000e+02,6.750000000000039790e+01,2.202290058932036132e+01,2.200971705105198239e+01,2.202516896777132516e+01,2.170453152991144632e-03,2.202507104247335334e+01,2.202073013616736930e+01,2.202277748047682948e+01,5.930418829516460313e-04,1.599619501267176679e-03,4.568844309547349936e-02
6.760000000000000000e+02,6.760000000000040643e+01,2.202289999109956042e+01,2.200979885407606673e+01,2.202515459209022453e+01,2.156513123948687778e-03,2.202505650422351025e+01,2.202074347797561060e+01,2.202277748047682948e+01,5.893274094181939586e-04,1.589727968632474123e-03,4.539826514807720342e-02
6.770000000000000000e+02,6.770000000000040075e+01,2.202289939429646637e+01,2.200988014394618375e+01,2.202514030652588772e+01,2.142663366641671830e-03,2.202504205766310719e+01,2.202075673092982555e+01,2.202277748047682948e+01,5.856362369405588089e-04,1.579900805557946488e-03,4.511000519556321309e-02
6.780000000000000000e+02,6.780000000000039506e+01,2.202289879893551827e+01,2.200996092389854653e+01,2.202512613168100231e+01,2.128903987014163675e-03,2.202502770292253231e+01,2.202076989494850423e+01,2.202277748047682948e+01,5.819682185702880440e-04,1.570137586632545587e-03,4.482365066303168472e-02
6.790000000000000000e+02,6.790000000000040359e+01,2.202289820504056195e+01,2.201004119714950136e+01,2.202511213216454067e+01,2.115235199371648563e-03,2.202501344023993468e+01,2.202078296984118921e+01,2.202277748047682948e+01,5.783232082610300024e-04,1.560437889407960714e-03,4.453918905883320206e-02
6.800000000000000000e+02,6.800000000000039790e+01,2.202289761263524781e+01,2.201012096689393971e+01,2.202509821946691204e+01,2.101653568936415542e-03,2.202499926620418336e+01,2.202079595906631226e+01,2.202277748047682948e+01,5.747010609406447276e-04,1.550801294469166805e-03,4.425660797298587579e-02
6.810000000000000000e+02,6.810000000000040643e+01,2.202289702174180519e+01,2.201020023630685429e+01,2.202508439307607446e+01,2.088162814245013172e-03,2.202498518455605137e+01,2.202080885892755902e+01,2.202277748047682948e+01,5.711016324405448867e-04,1.541227385338724736e-03,4.397589507792330071e-02
6.820000000000000000e+02,6.820000000000040075e+01,2.202289643238270855e+01,2.201027900854237984e+01,2.202507065248183693e+01,2.074757447101754481e-03,2.202497118982980950e+01,2.202082167493560760e+01,2.202277748047682948e+01,5.675247795392530503e-04,1.531715748466658342e-03,4.369703812695009681e-02
6.830000000000000000e+02,6.830000000000039506e+01,2.202289584457938076e+01,2.201035728673413061e+01,2.202505699717719878e+01,2.061438198123579247e-03,2.202495728277750331e+01,2.202083440638125822e+01,2.202277748047682948e+01,5.639703599470757356e-04,1.522265973262481751e-03,4.342002495406899198e-02
6.840000000000000000e+02,6.840000000000040359e+01,2.202289525835205453e+01,2.201043507399647936e+01,2.202504342665731585e+01,2.048210619844238398e-03,2.202494346897189814e+01,2.202084704773221091e+01,2.202277748047682948e+01,5.604382322480283346e-04,1.512877651992562949e-03,4.314484347369530043e-02
6.850000000000000000e+02,6.850000000000039790e+01,2.202289467372209941e+01,2.201051237342269928e+01,2.202502994041954665e+01,2.035063981823189306e-03,2.202492973770392126e+01,2.202085960974027756e+01,2.202277748047682948e+01,5.569282559842055579e-04,1.503550379806080882e-03,4.287148167962992473e-02
6.860000000000000000e+02,6.860000000000040643e+01,2.202289409070837323e+01,2.201058918808676879e+01,2.202501653796341685e+01,2.022004207739637547e-03,2.202491609491611158e+01,2.202087208650063488e+01,2.202277748047682948e+01,5.534402915738310383e-04,1.494283754690623476e-03,4.259992764493320677e-02
6.870000000000000000e+02,6.870000000000040075e+01,2.202289350933041234e+01,2.201066552104319740e+01,2.202500321879115575e+01,2.009031373995948458e-03,2.202490254070440656e+01,2.202088447795641812e+01,2.202277748047682948e+01,5.499742003191613812e-04,1.485077377479965700e-03,4.233016952123955928e-02
6.880000000000000000e+02,6.880000000000039506e+01,2.202289292960678679e+01,2.201074137532624420e+01,2.202498998240804440e+01,1.996139987499415645e-03,2.202488906959428761e+01,2.202089678961928598e+01,2.202277748047682948e+01,5.465298444419774146e-04,1.475930851797602585e-03,4.206219553832327845e-02
6.890000000000000000e+02,6.890000000000040359e+01,2.202289235155544844e+01,2.201081675395099779e+01,2.202497682832050430e+01,1.983334580260827894e-03,2.202487568613570801e+01,2.202090901697518888e+01,2.202277748047682948e+01,5.431070870345423634e-04,1.466843784035586464e-03,4.179599400346241389e-02
6.900000000000000000e+02,6.900000000000039790e+01,2.202289177519412533e+01,2.201089165991316321e+01,2.202496375603829293e+01,1.970612663684232629e-03,2.202486238785780870e+01,2.202092116253044196e+01,2.202277748047682948e+01,5.397057920692809561e-04,1.457815783344661815e-03,4.153155330070370382e-02
6.910000000000000000e+02,6.910000000000030695e+01,2.202289120053975324e+01,2.201096609618927147e+01,2.202495076507264216e+01,1.957971532941048254e-03,2.202484917207269532e+01,2.202093322900681116e+01,2.202277748047682948e+01,5.363258243892621898e-04,1.448846461638072115e-03,4.126886189120873571e-02
6.920000000000000000e+02,6.920000000000030127e+01,2.202289062760903349e+01,2.201104006573699223e+01,2.202493785493841472e+01,1.945412508031661540e-03,2.202483604011706575e+01,2.202094521510100122e+01,2.202277748047682948e+01,5.329670496940022446e-04,1.439935433514101179e-03,4.100790831188214774e-02
6.930000000000000000e+02,6.930000000000029559e+01,2.202289005641742392e+01,2.201111357149455827e+01,2.202492502515199391e+01,1.932939127100499668e-03,2.202482299554452538e+01,2.202095711729032246e+01,2.202277748047682948e+01,5.296293345655992855e-04,1.431082316278180049e-03,4.074868117507227799e-02
6.940000000000000000e+02,6.940000000000030411e+01,2.202288948698106807e+01,2.201118661638159324e+01,2.202491227523222506e+01,1.920543451106443899e-03,2.202481003043217456e+01,2.202096894352996159e+01,2.202277748047682948e+01,5.263125464311452575e-04,1.422286729876604504e-03,4.049116916811273947e-02
6.950000000000000000e+02,6.950000000000029843e+01,2.202288891931473103e+01,2.201125920329893759e+01,2.202489960470048658e+01,1.908230616895494882e-03,2.202479714993162574e+01,2.202098068869783631e+01,2.202277748047682948e+01,5.230165535706306950e-04,1.413548296956060367e-03,4.023536105335829421e-02
6.960000000000000000e+02,6.960000000000030695e+01,2.202288835343304996e+01,2.201133133512923123e+01,2.202488701308051589e+01,1.895996660599296455e-03,2.202478435009365043e+01,2.202099235677244948e+01,2.202277748047682948e+01,5.197412250904883454e-04,1.404866642768218916e-03,3.998124566657228901e-02
6.970000000000000000e+02,6.970000000000030127e+01,2.202288778935000124e+01,2.201140301473635219e+01,2.202487449989847690e+01,1.883842753470502942e-03,2.202477163210347300e+01,2.202100394659652949e+01,2.202277748047682948e+01,5.164864309490818954e-04,1.396241395152762396e-03,3.972881191758121516e-02
6.980000000000000000e+02,6.980000000000029559e+01,2.202288722707947954e+01,2.201147424496561200e+01,2.202486206468300978e+01,1.871768453802038264e-03,2.202475899553328276e+01,2.202101545862567633e+01,2.202277748047682948e+01,5.132520419478327515e-04,1.387672184576782194e-03,3.947804878895036507e-02
6.990000000000000000e+02,6.990000000000030411e+01,2.202288666663463346e+01,2.201154502864465456e+01,2.202484970696465183e+01,1.859768885214301741e-03,2.202474643551984812e+01,2.202102689774941879e+01,2.202277748047682948e+01,5.100379296904068759e-04,1.379158644025102031e-03,3.922894533594423888e-02
7.000000000000000000e+02,7.000000000000029843e+01,2.202288610802785840e+01,2.201161536858245427e+01,2.202483742627673635e+01,1.847851867616272410e-03,2.202473395989547456e+01,2.202103825616024224e+01,2.202277748047682948e+01,5.068439666282064998e-04,1.370700409087239648e-03,3.898149068624366664e-02
7.010000000000000000e+02,7.010000000000030695e+01,2.202288555127204006e+01,2.201168526757094668e+01,2.202482522215487748e+01,1.836008523345315302e-03,2.202472155979538471e+01,2.202104954274869542e+01,2.202277748047682948e+01,5.036700259863243195e-04,1.362297117840124321e-03,3.873567403853502011e-02
7.020000000000000000e+02,7.020000000000030127e+01,2.202288499637840147e+01,2.201175472838284719e+01,2.202481309413714783e+01,1.824247246991370910e-03,2.202470924362539151e+01,2.202106074913141143e+01,2.202277748047682948e+01,5.005159818625942551e-04,1.353948410877820049e-03,3.849148466309281619e-02
7.030000000000000000e+02,7.030000000000029559e+01,2.202288444335894368e+01,2.201182375377463529e+01,2.202480104176375875e+01,1.812559835846425322e-03,2.202469700319479173e+01,2.202107188352309564e+01,2.202277748047682948e+01,4.973817090920823339e-04,1.345653931290228351e-03,3.824891190106357447e-02
7.040000000000000000e+02,7.040000000000030411e+01,2.202288389222466947e+01,2.201189234648401438e+01,2.202478906457725216e+01,1.800948263202919444e-03,2.202468484048787190e+01,2.202108294396146704e+01,2.202277748047682948e+01,4.942670833624305139e-04,1.337413324632408381e-03,3.800794516309100035e-02
7.050000000000000000e+02,7.050000000000029843e+01,2.202288334298626538e+01,2.201196050923173431e+01,2.202477716212253611e+01,1.789409649822981717e-03,2.202467275263608926e+01,2.202109393333644149e+01,2.202277748047682948e+01,4.911719811310997488e-04,1.329226238881822718e-03,3.776857393054944279e-02
7.060000000000000000e+02,7.060000000000030695e+01,2.202288279565365059e+01,2.201202824472116859e+01,2.202476533394747449e+01,1.777950512413322857e-03,2.202466074616606306e+01,2.202110484514123812e+01,2.202277748047682948e+01,4.880962796445669806e-04,1.321092324504606836e-03,3.753078775324417138e-02
7.070000000000000000e+02,7.070000000000030127e+01,2.202288225023712087e+01,2.201209555563856668e+01,2.202475357960109292e+01,1.766564399999351114e-03,2.202464881463712132e+01,2.202111568583712042e+01,2.202277748047682948e+01,4.850398569268711936e-04,1.313011234334608788e-03,3.729457625031629836e-02
7.080000000000000000e+02,7.080000000000029559e+01,2.202288170674595236e+01,2.201216244465249616e+01,2.202474189863618648e+01,1.755252969049336332e-03,2.202463695971500002e+01,2.202112645377690470e+01,2.202277748047682948e+01,4.820025918049409197e-04,1.304982623603117599e-03,3.705992910913077920e-02
7.090000000000000000e+02,7.090000000000020464e+01,2.202288116518938565e+01,2.201222891441504714e+01,2.202473029060646681e+01,1.744013693245639700e-03,2.202462517888262994e+01,2.202113715149614137e+01,2.202277748047682948e+01,4.789843638539068092e-04,1.297006149933911494e-03,3.682683608498900363e-02
7.100000000000000000e+02,7.100000000000019895e+01,2.202288062557640558e+01,2.201229496756113235e+01,2.202471875506881460e+01,1.732846132976440532e-03,2.202461347170938311e+01,2.202114777944342805e+01,2.202277748047682948e+01,4.759850534288813319e-04,1.289081473277404544e-03,3.659528700057290695e-02
7.110000000000000000e+02,7.110000000000019327e+01,2.202288008791498797e+01,2.201236060670889216e+01,2.202470748838006642e+01,1.721752867392815998e-03,2.202460184078238115e+01,2.202115833504759479e+01,2.202277748047682948e+01,4.730045416465687019e-04,1.281208255946558044e-03,3.636527174578550042e-02
7.120000000000000000e+02,7.120000000000020179e+01,2.202287955221326143e+01,2.201242583445976209e+01,2.202469629310192545e+01,1.710735245195642122e-03,2.202459028745845870e+01,2.202116881696806416e+01,2.202277748047682948e+01,4.700427103821994590e-04,1.273386162587332535e-03,3.613678027718528890e-02
7.130000000000000000e+02,7.130000000000019611e+01,2.202287901847926577e+01,2.201249065339892041e+01,2.202468516573908985e+01,1.699783962768228055e-03,2.202457880244203281e+01,2.202117923451649872e+01,2.202277748047682948e+01,4.670994422492044424e-04,1.265614860108396807e-03,3.590980261715660815e-02
7.140000000000000000e+02,7.140000000000020464e+01,2.202287848672020942e+01,2.201255506609456347e+01,2.202467410590042718e+01,1.688905218929312706e-03,2.202456739193914004e+01,2.202118958150127881e+01,2.202277748047682948e+01,4.641746206321236876e-04,1.257894017730289528e-03,3.568432885398922089e-02
7.150000000000000000e+02,7.150000000000019895e+01,2.202287795694302730e+01,2.201261907509875826e+01,2.202466311319553682e+01,1.678099423319456265e-03,2.202455605636634672e+01,2.202119985751970788e+01,2.202277748047682948e+01,4.612681296478901636e-04,1.250223306922671482e-03,3.546034914120433507e-02
7.160000000000000000e+02,7.160000000000019327e+01,2.202287742915446600e+01,2.201268268294773378e+01,2.202465218723623863e+01,1.667362510453952902e-03,2.202454479166491907e+01,2.202121006664401293e+01,2.202277748047682948e+01,4.583798541326010423e-04,1.242602401427981553e-03,3.523785369728259231e-02
7.170000000000000000e+02,7.170000000000020179e+01,2.202287690336103054e+01,2.201274589216082234e+01,2.202464132763619631e+01,1.656696600919278133e-03,2.202453359996194848e+01,2.202122020676011260e+01,2.202277748047682948e+01,4.555096796895912771e-04,1.235030977211798052e-03,3.501683280482987409e-02
7.180000000000000000e+02,7.180000000000019611e+01,2.202287637956892041e+01,2.201280870524170652e+01,2.202463053401061543e+01,1.646096851077126196e-03,2.202452247641999605e+01,2.202123028271784477e+01,2.202277748047682948e+01,4.526574926328103313e-04,1.227508712429260969e-03,3.479727681086258739e-02
7.190000000000000000e+02,7.190000000000020464e+01,2.202287585778361745e+01,2.201287112467822027e+01,2.202461980597691138e+01,1.635568352727982244e-03,2.202451142613634616e+01,2.202124028943088874e+01,2.202277748047682948e+01,4.498231799958559676e-04,1.220035287477394493e-03,3.457917612552375425e-02
7.200000000000000000e+02,7.200000000000019895e+01,2.202287533801064257e+01,2.201293315294243413e+01,2.202460914315362217e+01,1.625110253727825999e-03,2.202450044826436937e+01,2.202125022775691576e+01,2.202277748047682948e+01,4.470066295281026163e-04,1.212610384893885243e-03,3.436252122239764201e-02
7.210000000000000000e+02,7.210000000000019327e+01,2.202287482025537102e+01,2.201299479248987012e+01,2.202459854516206761e+01,1.614715973905646957e-03,2.202448953622927519e+01,2.202126010428146685e+01,2.202277748047682948e+01,4.442077297303531950e-04,1.205233689413281670e-03,3.414730263762146695e-02
7.220000000000000000e+02,7.220000000000020179e+01,2.202287430452269845e+01,2.201305604576216979e+01,2.202458801162471502e+01,1.604389328508054212e-03,2.202447869385120782e+01,2.202126991519418908e+01,2.202277748047682948e+01,4.414263697336875936e-04,1.197904887908260874e-03,3.393351096969272201e-02
7.230000000000000000e+02,7.230000000000019611e+01,2.202287379081687391e+01,2.201311691518355929e+01,2.202457754216559493e+01,1.594132685770552598e-03,2.202446792350264460e+01,2.202127965813110322e+01,2.202277748047682948e+01,4.386624394599762580e-04,1.190623669377525442e-03,3.372113687897172751e-02
7.240000000000000000e+02,7.240000000000020464e+01,2.202287327914250525e+01,2.201317740316406457e+01,2.202456713641122477e+01,1.583944571450467565e-03,2.202445722371395576e+01,2.202128933457105475e+01,2.202277748047682948e+01,4.359158294758855366e-04,1.183389724938237013e-03,3.351017108748437917e-02
7.250000000000000000e+02,7.250000000000019895e+01,2.202287276950376693e+01,2.201323751209803348e+01,2.202455679398922683e+01,1.573818511800989008e-03,2.202444658801556798e+01,2.202129895099196588e+01,2.202277748047682948e+01,4.331864310599867055e-04,1.176202747810865638e-03,3.330060437780073268e-02
7.260000000000000000e+02,7.260000000000019327e+01,2.202287226190419389e+01,2.201329724436441992e+01,2.202454651452961798e+01,1.563758952880904985e-03,2.202443602085707397e+01,2.202130850295131381e+01,2.202277748047682948e+01,4.304741361898505470e-04,1.169062433301019423e-03,3.309242759399134981e-02
7.270000000000000000e+02,7.270000000000010232e+01,2.202287175634754846e+01,2.201335660232765434e+01,2.202453629766434773e+01,1.553763800856170765e-03,2.202442552014840516e+01,2.202131799254669176e+01,2.202277748047682948e+01,4.277788375025237894e-04,1.161968478768418342e-03,3.288563163948424184e-02
7.280000000000000000e+02,7.280000000000009663e+01,2.202287125283673674e+01,2.201341558833645706e+01,2.202452614302573508e+01,1.543836233295639354e-03,2.202441508907003254e+01,2.202132741660344095e+01,2.202277748047682948e+01,4.251004283484100519e-04,1.154920583645031211e-03,3.268020747842543400e-02
7.290000000000000000e+02,7.290000000000010516e+01,2.202287075137482830e+01,2.201347420472481531e+01,2.202451605024947412e+01,1.533974689791581291e-03,2.202440472606462052e+01,2.202133677668503609e+01,2.202277748047682948e+01,4.224388027469068397e-04,1.147918449402288111e-03,3.247614613365452235e-02
7.300000000000000000e+02,7.300000000000009948e+01,2.202287025196493531e+01,2.201353245381250190e+01,2.202450601897213289e+01,1.524174579436262311e-03,2.202439442654437229e+01,2.202134607738549832e+01,2.202277748047682948e+01,4.197938553628528238e-04,1.140961779506934927e-03,3.227343868754683348e-02
7.310000000000000000e+02,7.310000000000009379e+01,2.202286975460931728e+01,2.201359033790373942e+01,2.202449604883230094e+01,1.514439131605265767e-03,2.202438419374092149e+01,2.202135531547771308e+01,2.202277748047682948e+01,4.171654815671842361e-04,1.134050279457660517e-03,3.207207628102092672e-02
7.320000000000000000e+02,7.320000000000010232e+01,2.202286925931035810e+01,2.201364785928850765e+01,2.202448613947140288e+01,1.504766636399725499e-03,2.202437402594675930e+01,2.202136449267395690e+01,2.202277748047682948e+01,4.145535773775689461e-04,1.127183656728612381e-03,3.187205011347914174e-02
7.330000000000000000e+02,7.330000000000009663e+01,2.202286876607006505e+01,2.201370502024265363e+01,2.202447629053046185e+01,1.495155589453455195e-03,2.202436392165951773e+01,2.202137361048061237e+01,2.202277748047682948e+01,4.119580394534057949e-04,1.120361620785293019e-03,3.167335144163522381e-02
7.340000000000000000e+02,7.340000000000010516e+01,2.202286827489032106e+01,2.201376182302711015e+01,2.202446650165396136e+01,1.485607294603607902e-03,2.202435388218492562e+01,2.202138266759571650e+01,2.202277748047682948e+01,4.093787651313145442e-04,1.113583883045021674e-03,3.147597158051895772e-02
7.350000000000000000e+02,7.350000000000009948e+01,2.202286778577240156e+01,2.201381826988838597e+01,2.202445677248740452e+01,1.476123697220195615e-03,2.202434390946962139e+01,2.202139166207518173e+01,2.202277748047682948e+01,4.068156524028743865e-04,1.106850156877252443e-03,3.127990190159810058e-02
7.360000000000000000e+02,7.360000000000009379e+01,2.202286729871805804e+01,2.201387436305912360e+01,2.202444710267840478e+01,1.466700437928485611e-03,2.202433399915598500e+01,2.202140059828013108e+01,2.202277748047682948e+01,4.042685998892960064e-04,1.100160157587598986e-03,3.108513383378486497e-02
7.370000000000000000e+02,7.370000000000010232e+01,2.202286681372838117e+01,2.201393010475748824e+01,2.202443749187658639e+01,1.457337591108772128e-03,2.202432415131949028e+01,2.202140947613727207e+01,2.202277748047682948e+01,4.017375068691691337e-04,1.093513602370278608e-03,3.089165886144227061e-02
7.380000000000000000e+02,7.380000000000009663e+01,2.202286633080434441e+01,2.201398549718811282e+01,2.202442793973260038e+01,1.448035054337212758e-03,2.202431436585868241e+01,2.202141829575000642e+01,2.202277748047682948e+01,3.992222732355512303e-04,1.086910210377311234e-03,3.069946852582909960e-02
7.390000000000000000e+02,7.390000000000010516e+01,2.202286584994639185e+01,2.201404054254079767e+01,2.202441844589928266e+01,1.438794380247008326e-03,2.202430464432663726e+01,2.202142705556614644e+01,2.202277748047682948e+01,3.967227995550104847e-04,1.080349702611183623e-03,3.050855442334101872e-02
7.400000000000000000e+02,7.400000000000009948e+01,2.202286537115527665e+01,2.201409524299249298e+01,2.202440901003081564e+01,1.429615785955717791e-03,2.202429498694123211e+01,2.202143575536932119e+01,2.202277748047682948e+01,3.942389869776094925e-04,1.073831801951034793e-03,3.031890820581614743e-02
7.410000000000000000e+02,7.410000000000009379e+01,2.202286489443158857e+01,2.201414960070561477e+01,2.202439963178407467e+01,1.420492448255368349e-03,2.202428538687984272e+01,2.202144440198333442e+01,2.202277748047682948e+01,3.917707373133708917e-04,1.067356233153285514e-03,3.013052157977450657e-02
7.420000000000000000e+02,7.420000000000010232e+01,2.202286441977513221e+01,2.201420361782922441e+01,2.202439031081682685e+01,1.411429887516515644e-03,2.202427584966264718e+01,2.202145298988761724e+01,2.202277748047682948e+01,3.893179529787189137e-04,1.060922722827644478e-03,2.994338630639121687e-02
7.430000000000000000e+02,7.430000000000009663e+01,2.202286394718590756e+01,2.201425729649881902e+01,2.202438104678859077e+01,1.402429478346860128e-03,2.202426637666425435e+01,2.202146151770756077e+01,2.202277748047682948e+01,3.868805370059975402e-04,1.054530999382939389e-03,2.975749420114211230e-02
7.440000000000000000e+02,7.440000000000000568e+01,2.202286347666388266e+01,2.201431063883617867e+01,2.202437183936138254e+01,1.393483551138168571e-03,2.202425696021501977e+01,2.202146999311274556e+01,2.202277748047682948e+01,3.844583930504070113e-04,1.048180793074228370e-03,2.957283713317017740e-02
7.450000000000000000e+02,7.450000000000000000e+01,2.202286300820842513e+01,2.201436364694988157e+01,2.202436268819825216e+01,1.384598611952783708e-03,2.202424760682037785e+01,2.202147840959647240e+01,2.202277748047682948e+01,3.820514253666126522e-04,1.041871835987567569e-03,2.938940702483395367e-02
7.460000000000000000e+02,7.459999999999999432e+01,2.202286254181894165e+01,2.201441632293495587e+01,2.202435359296369555e+01,1.375772759600334605e-03,2.202423831457854320e+01,2.202148676905934011e+01,2.202277748047682948e+01,3.796595388245541667e-04,1.041871835987567569e-03,2.938940702483395367e-02
7.470000000000000000e+02,7.459999999999999432e+01,2.202286254181894165e+01,2.201441632293495587e+01,2.202435359296369555e+01,1.375772759600334605e-03,2.202423831457854320e+01,2.202148676905934011e+01,2.202277748047682948e+01,3.796595388245541667e-04,1.041871835987567569e-03,2.938940702483395367e-02
7.480000000000000000e+02,7.509999999999999432e+01,2.202286254181895586e+01,2.201441632293490969e+01,2.202435359296394424e+01,1.375772419291193495e-03,2.202423831423824652e+01,2.202148676939966521e+01,2.202277748047682948e+01,3.796595388266512847e-04,1.035603861940756574e-03,2.920719585195630241e-02
7.490000000000000000e+02,7.559999999999999432e+01,2.202286070085116876e+01,2.201460359583945703e+01,2.202431720355436440e+01,1.346623892020642381e-03,2.202420732474319109e+01,2.202151407695914642e+01,2.202277748047682948e+01,3.711559381925641846e-04,1.054014803339970970e-03,2.995792164535208968e-02
7.500000000000000000e+02,7.609999999999999432e+01,2.202285893743252032e+01,2.201478421069208835e+01,2.202428217119609499e+01,1.318559135396475028e-03,2.202417749656791557e+01,2.202154037829712507e+01,2.202277748047682948e+01,3.629546632720216919e-04,1.072167119601597244e-03,3.070462195000480538e-02
7.510000000000000000e+02,7.659999999999999432e+01,2.202285724788959342e+01,2.201495845267974261e+01,2.202424843725504644e+01,1.291521518397063025e-03,2.202414876940799005e+01,2.202156572637119680e+01,2.202277748047682948e+01,3.550427644296199931e-04,1.090064335561744154e-03,3.144719021824457506e-02
7.520000000000000000e+02,7.709999999999999432e+01,2.202285562872196323e+01,2.201512659412826522e+01,2.202421594572632202e+01,1.265478857525240272e-03,2.202412110757948938e+01,2.202159014986443708e+01,2.202277748047682948e+01,3.474078760204865005e-04,1.107709953191416763e-03,3.218553904566841956e-02
7.530000000000000000e+02,7.759999999999999432e+01,2.202285407659703864e+01,2.201528889509099685e+01,2.202418464311336521e+01,1.240372704509832853e-03,2.202409444930154692e+01,2.202161370389253037e+01,2.202277748047682948e+01,3.400381896639176815e-04,1.125107448044013756e-03,3.291959743276811484e-02
7.540000000000000000e+02,7.809999999999999432e+01,2.202285258833936155e+01,2.201544560391059235e+01,2.202415447831538842e+01,1.216173942269837974e-03,2.202406876228163313e+01,2.202163641439708996e+01,2.202277748047682948e+01,3.329224287325623999e-04,1.142260266252314877e-03,3.364930846364737327e-02
7.550000000000000000e+02,7.859999999999999432e+01,2.202285116092516759e+01,2.201559695775392811e+01,2.202412540251831174e+01,1.192834014147949127e-03,2.202404399493931564e+01,2.202165832691101954e+01,2.202277748047682948e+01,3.260498240636041062e-04,1.159171822136966651e-03,3.437462733148789751e-02
7.560000000000000000e+02,7.909999999999999432e+01,2.202284979147350796e+01,2.201574318312312784e+01,2.202409736909152471e+01,1.170324835298197945e-03,2.202402011630880452e+01,2.202167946663821141e+01,2.202277748047682948e+01,3.194100907543357478e-04,1.175845496111430815e-03,3.509551965539713797e-02
7.570000000000000000e+02,7.959999999999999432e+01,2.202284847724112993e+01,2.201588449634330402e+01,2.202407033348838539e+01,1.148606482934568136e-03,2.202399708372406550e+01,2.202169987075819435e+01,2.202277748047682948e+01,3.129934060150261956e-04,1.192284633086649996e-03,3.581196004081025480e-02
7.580000000000000000e+02,8.009999999999999432e+01,2.202284721561520797e+01,2.201602110402740564e+01,2.202404425315189229e+01,1.127642663330925225e-03,2.202397485827853885e+01,2.202171957295187710e+01,2.202277748047682948e+01,3.067903880613315312e-04,1.208492541067121475e-03,3.652393084615185997e-02
7.590000000000000000e+02,8.059999999999999432e+01,2.202284600410695248e+01,2.201615320351939076e+01,2.202401908742541181e+01,1.107403112117239831e-03,2.202395340721907147e+01,2.202173860099483349e+01,2.202277748047682948e+01,3.007920759909207256e-04,1.224472490100919370e-03,3.723142112266918796e-02
7.600000000000000000e+02,8.109999999999999432e+01,2.202284484034622736e+01,2.201628098331758565e+01,2.202399479746535249e+01,1.087853723641729609e-03,2.202393269406987031e+01,2.202175698662258441e+01,2.202277748047682948e+01,2.949899105597814965e-04,1.240227711451542640e-03,3.793442570233310218e-02
7.610000000000000000e+02,8.159999999999999432e+01,2.202284372207555663e+01,2.201640462347878824e+01,2.202397134616032304e+01,1.068968985048124234e-03,2.202391269106060534e+01,2.202177475309050791e+01,2.202277748047682948e+01,2.893757158328813875e-04,1.255761396893111679e-03,3.863294441019809317e-02
7.620000000000000000e+02,8.209999999999999432e+01,2.202284264714508666e+01,2.201652429600308736e+01,2.202394869805194233e+01,1.050722273347388588e-03,2.202389336941843467e+01,2.202179192487173864e+01,2.202277748047682948e+01,2.839416817104729678e-04,1.271076698270794158e-03,3.932698138387132752e-02
7.630000000000000000e+02,8.259999999999999432e+01,2.202284161350744895e+01,2.201664016520161837e+01,2.202392681926014362e+01,1.033078057388305254e-03,2.202387469156483846e+01,2.202180853545005945e+01,2.202277748047682948e+01,2.786803472292190189e-04,1.286176727102295242e-03,4.001654448452151430e-02
7.640000000000000000e+02,8.309999999999999432e+01,2.202284061921299596e+01,2.201675238804641666e+01,2.202390567741211314e+01,1.016013730522077147e-03,2.202385663294351659e+01,2.202182460548247533e+01,2.202277748047682948e+01,2.735845846762091963e-04,1.301064554434919630e-03,4.070164478502388133e-02
7.650000000000000000e+02,8.359999999999999432e+01,2.202283966240439028e+01,2.201686111450616679e+01,2.202388524157492355e+01,9.995082668766155053e-04,2.202383917067126617e+01,2.202184015413751439e+01,2.202277748047682948e+01,2.686475843434166493e-04,1.315743210661039471e-03,4.138229612621021486e-02
7.660000000000000000e+02,8.409999999999999432e+01,2.202283874131359909e+01,2.201696648786422728e+01,2.202386548218807150e+01,9.835349199957730236e-04,2.202382227623359512e+01,2.202185520639360305e+01,2.202277748047682948e+01,2.638628400869801939e-04,1.330215685533769768e-03,4.205851473026904486e-02
7.670000000000000000e+02,8.459999999999999432e+01,2.202283785425663254e+01,2.201706864502405026e+01,2.202384637100429288e+01,9.680669731717075639e-04,2.202380592122980474e+01,2.202186978728346034e+01,2.202277748047682948e+01,2.592241354588494971e-04,1.344484928226720270e-03,4.273031886440983168e-02
7.680000000000000000e+02,8.509999999999999432e+01,2.202283699962955055e+01,2.201716771679894791e+01,2.202382788102803346e+01,9.530969587590381546e-04,2.202379009658831066e+01,2.202188390267079043e+01,2.202277748047682948e+01,2.547255305492063184e-04,1.358553847449254625e-03,4.339772854686221870e-02
7.690000000000000000e+02,8.559999999999999432e+01,2.202283617590583731e+01,2.201726382818966954e+01,2.202380998646018995e+01,9.385876411742464587e-04,2.202377476354701002e+01,2.202189758826466459e+01,2.202277748047682948e+01,2.503613493823742117e-04,1.372425311634199599e-03,4.406076529100372979e-02
7.700000000000000000e+02,8.609999999999999432e+01,2.202283538163088750e+01,2.201735709864851742e+01,2.202379266264382096e+01,9.245298495993058358e-04,2.202375991148048584e+01,2.202191085178128915e+01,2.202277748047682948e+01,2.461261679239697543e-04,1.386102149161667126e-03,4.471945188127106341e-02
7.710000000000000000e+02,8.659999999999999432e+01,2.202283461542041820e+01,2.201744764233264462e+01,2.202377588601298442e+01,9.108983517313090552e-04,2.202374551377214829e+01,2.202192371706868812e+01,2.202277748047682948e+01,2.420148025792731182e-04,1.399587148654971459e-03,4.537381217752642359e-02
7.720000000000000000e+02,8.709999999999999432e+01,2.202283387595589659e+01,2.201753556834347947e+01,2.202375963404211134e+01,8.976775930442708546e-04,2.202373155354894152e+01,2.202193619836285166e+01,2.202277748047682948e+01,2.380222993215530092e-04,1.412883059288697193e-03,4.602387094360906733e-02
7.730000000000000000e+02,8.759999999999999432e+01,2.202283316198161245e+01,2.201762098095818843e+01,2.202374388520060577e+01,8.848531482734498400e-04,2.202371801512988725e+01,2.202194830883333765e+01,2.202277748047682948e+01,2.341439231819096047e-04,1.425992591083100709e-03,4.666965369767908656e-02
7.740000000000000000e+02,8.809999999999999432e+01,2.202283247230256436e+01,2.201770397984664029e+01,2.202372861890817646e+01,8.724073279649302353e-04,2.202370487963052881e+01,2.202196006497459990e+01,2.202277748047682948e+01,2.303751483974644310e-04,1.438918415370661662e-03,4.731118658064861066e-02
7.750000000000000000e+02,8.859999999999999432e+01,2.202283180578031363e+01,2.201778466028283887e+01,2.202371381549016149e+01,8.603234321541363382e-04,2.202369212921246699e+01,2.202197148234816027e+01,2.202277748047682948e+01,2.267116488107251892e-04,1.451663165088860723e-03,4.794849624179965686e-02
7.760000000000000000e+02,8.909999999999999432e+01,2.202283116133166274e+01,2.201786311334271318e+01,2.202369945613881086e+01,8.485774576703760883e-04,2.202367973878933327e+01,2.202198258387399221e+01,2.202277748047682948e+01,2.231492888884195483e-04,1.464229435259594043e-03,4.858160973718489428e-02
7.770000000000000000e+02,8.959999999999999432e+01,2.202283053792428191e+01,2.201793942609589294e+01,2.202368552287313719e+01,8.371689889904141996e-04,2.202366770691327247e+01,2.202199336893529136e+01,2.202277748047682948e+01,2.196841150134432876e-04,1.476619783347623942e-03,4.921055444249304578e-02
7.780000000000000000e+02,9.009999999999999432e+01,2.202282993457589555e+01,2.201801368178668383e+01,2.202367199850235835e+01,8.260858719524275277e-04,2.202365602044784865e+01,2.202200384870394245e+01,2.202277748047682948e+01,2.163123472672214605e-04,1.488836729758302290e-03,4.983535797541175510e-02
7.790000000000000000e+02,9.059999999999999432e+01,2.202282935035139388e+01,2.201808596000786622e+01,2.202365886658904870e+01,8.153072580650941748e-04,2.202364465760945933e+01,2.202201404309332844e+01,2.202277748047682948e+01,2.130303715379356559e-04,1.500882758266594086e-03,5.045604812836657072e-02
7.800000000000000000e+02,9.109999999999999432e+01,2.202282878436071556e+01,2.201815633686561213e+01,2.202364611141698347e+01,8.048106147007787637e-04,2.202363359497541495e+01,2.202202397374601617e+01,2.202277748047682948e+01,2.098347320320512654e-04,1.512760316421264120e-03,5.107265280939889823e-02
7.810000000000000000e+02,9.159999999999999432e+01,2.202282823575552584e+01,2.201822488513800735e+01,2.202363371795780367e+01,7.946043089032095138e-04,2.202362284006443005e+01,2.202203363144662163e+01,2.202277748047682948e+01,2.067221240762206829e-04,1.524471816104820340e-03,5.168519999067894971e-02
7.820000000000000000e+02,9.209999999999999432e+01,2.202282770372924858e+01,2.201829167442537027e+01,2.202362167183977348e+01,7.846641509079162842e-04,2.202361236788015475e+01,2.202204303957834242e+01,2.202277748047682948e+01,2.036893872916742431e-04,1.536019633880625519e-03,5.229371766401036403e-02
7.830000000000000000e+02,9.259999999999999432e+01,2.202282718751312984e+01,2.201835677129405155e+01,2.202360995931994481e+01,7.749930966917487627e-04,2.202360218060982078e+01,2.202205219441643891e+01,2.202277748047682948e+01,2.007334990646334545e-04,1.547406111568807663e-03,5.289823380113225365e-02
7.840000000000000000e+02,9.309999999999999432e+01,2.202282668637634799e+01,2.201842023941401294e+01,2.202359856725376730e+01,7.655643278261850797e-04,2.202359225070417281e+01,2.202206112204852317e+01,2.202277748047682948e+01,1.978515682991953005e-04,1.558633556628033620e-03,5.349877632045177411e-02
7.850000000000000000e+02,9.359999999999999432e+01,2.202282619962263865e+01,2.201848213968910883e+01,2.202358748306945202e+01,7.563701195625500973e-04,2.202358256974220296e+01,2.202206982950307435e+01,2.202277748047682948e+01,1.950408295015677515e-04,1.569704242679437634e-03,5.409537305705747201e-02
7.860000000000000000e+02,9.409999999999999432e+01,2.202282572658907256e+01,2.201854253038243314e+01,2.202357669474229596e+01,7.474109479613951466e-04,2.202357313753703494e+01,2.202207831564111018e+01,2.202277748047682948e+01,1.922986370883789944e-04,1.580620409942277635e-03,5.468805173760087068e-02
7.870000000000000000e+02,9.459999999999999432e+01,2.202282526664479434e+01,2.201860146723577927e+01,2.202356619076995869e+01,7.386704224399960432e-04,2.202356393706723381e+01,2.202208659622235487e+01,2.202277748047682948e+01,1.896224599622933727e-04,1.591384265771530809e-03,5.527683995830343783e-02
7.880000000000000000e+02,9.509999999999999432e+01,2.202282481918931722e+01,2.201865900358264128e+01,2.202355596014935202e+01,7.301447399810923056e-04,2.202355496392929979e+01,2.202209467444933466e+01,2.202277748047682948e+01,1.870098763809075121e-04,1.601997985007390726e-03,5.586176516602631148e-02
7.890000000000000000e+02,9.559999999999999432e+01,2.202282438365153894e+01,2.201871519045812065e+01,2.202354599235336963e+01,7.218090441771275734e-04,2.202354619269571501e+01,2.202210257460736287e+01,2.202277748047682948e+01,1.844585689661557123e-04,1.612463710542368176e-03,5.644285464239960637e-02
7.900000000000000000e+02,9.609999999999999432e+01,2.202282395948655491e+01,2.201877007670087139e+01,2.202353627731158525e+01,7.136851964833594575e-04,2.202353764468303865e+01,2.202211027429007117e+01,2.202277748047682948e+01,1.819663200752337181e-04,1.622783553734903237e-03,5.702013549046720808e-02
7.910000000000000000e+02,9.659999999999999432e+01,2.202282354617709004e+01,2.201882370905336472e+01,2.202352680538695751e+01,7.057465629921278946e-04,2.202352929274008275e+01,2.202211779961409732e+01,2.202277748047682948e+01,1.795310072478266059e-04,1.632959594881225459e-03,5.759363462242499121e-02
7.920000000000000000e+02,9.709999999999999432e+01,2.202282314323031187e+01,2.201887613225596141e+01,2.202351760119050184e+01,6.979837595023147745e-04,2.202352112698981301e+01,2.202212515947081073e+01,2.202277748047682948e+01,1.771505989345174023e-04,1.642993883665239000e-03,5.816337875065123036e-02
7.930000000000000000e+02,9.759999999999999432e+01,2.202282275017705615e+01,2.201892738913620562e+01,2.202350866740104607e+01,6.903948985013137057e-04,2.202351314507555813e+01,2.202213235527855417e+01,2.202277748047682948e+01,1.748231504421712834e-04,1.652888439605214354e-03,5.872939437990326583e-02
7.940000000000000000e+02,9.809999999999999432e+01,2.202282236657077519e+01,2.201897752069629632e+01,2.202349994752188778e+01,6.829776730971979636e-04,2.202350534424387263e+01,2.202213938889767775e+01,2.202277748047682948e+01,1.725467999620764641e-04,1.662645252523836832e-03,5.929170780043822864e-02
7.950000000000000000e+02,9.859999999999999432e+01,2.202282199198689838e+01,2.201902656619350296e+01,2.202349143359185391e+01,6.757161340746251337e-04,2.202349770812097418e+01,2.202214627585282258e+01,2.202277748047682948e+01,1.703197649184670203e-04,1.672266282942535664e-03,5.985034508295162398e-02
7.960000000000000000e+02,9.909999999999999432e+01,2.202282162602065441e+01,2.201907456321982437e+01,2.202348311798980518e+01,6.686159306420076925e-04,2.202349024195129701e+01,2.202215301009001180e+01,2.202277748047682948e+01,1.681403383514065979e-04,1.681753462551405405e-03,6.040533207488416045e-02
7.970000000000000000e+02,9.959999999999999432e+01,2.202282126828765030e+01,2.201912154777549802e+01,2.202347499341978931e+01,6.616620279199036210e-04,2.202348293031556992e+01,2.202215960625973068e+01,2.202277748047682948e+01,1.660068855789169297e-04,1.691108694648405615e-03,6.095669439708514131e-02
7.980000000000000000e+02,1.000999999999999943e+02,2.202282091842157996e+01,2.201916755434159256e+01,2.202346705289597395e+01,6.548520632785796800e-04,2.202347577048485761e+01,2.202216606635830232e+01,2.202277748047682948e+01,1.639178409007271660e-04,1.700333854543491794e-03,6.150445744187330727e-02
7.990000000000000000e+02,1.005999999999999943e+02,2.202282057607394350e+01,2.201921261594732115e+01,2.202345928972984268e+01,6.481815233678751408e-04,2.202346875759731049e+01,2.202217239455057651e+01,2.202277748047682948e+01,1.618717045417443717e-04,1.709430789979006970e-03,6.204864637174948433e-02
8.000000000000000000e+02,1.010999999999999943e+02,2.202282024091330470e+01,2.201925676423504896e+01,2.202345169751588472e+01,6.416390472321399120e-04,2.202346187996053573e+01,2.202217860186607368e+01,2.202277748047682948e+01,1.598670397002208729e-04,1.718401321563246776e-03,6.258928611836096778e-02
8.010000000000000000e+02,1.015999999999999943e+02,2.202281991262385930e+01,2.201930002952244436e+01,2.202344427011962935e+01,6.352308462925032812e-04,2.202345514347015154e+01,2.202218468177756705e+01,2.202277748047682948e+01,1.579024697256227851e-04,1.727247243159582861e-03,6.312640138302912096e-02
8.020000000000000000e+02,1.020999999999999943e+02,2.202281959090564101e+01,2.201934123580912939e+01,2.202343700166650464e+01,6.289449546471884362e-04,2.202344853586028961e+01,2.202219064595099240e+01,2.202277748047682948e+01,1.560313938941771468e-04,1.735970322315604636e-03,6.366001663670371735e-02
8.030000000000000000e+02,1.025999999999999943e+02,2.202281927547281981e+01,2.201938126140908736e+01,2.202342988652848632e+01,6.227841913521608205e-04,2.202344205966417334e+01,2.202219649128146628e+01,2.202277748047682948e+01,1.542139301345104240e-04,1.744572300622057636e-03,6.419015612088616041e-02
8.040000000000000000e+02,1.030999999999999943e+02,2.202281896605381206e+01,2.201942053976002711e+01,2.202342291931478258e+01,6.167310504751425402e-04,2.202343569710428639e+01,2.202220223500333773e+01,2.202277748047682948e+01,1.524303971094606331e-04,1.753054894167040091e-03,6.471684384914613841e-02
8.050000000000000000e+02,1.035999999999999943e+02,2.202281866238974573e+01,2.201945909480127028e+01,2.202341609486049023e+01,6.107986514793040589e-04,2.202342946104122490e+01,2.202220786373826655e+01,2.202277748047682948e+01,1.506797077934853870e-04,1.761419793851251841e-03,6.524010360853410573e-02
8.060000000000000000e+02,1.040999999999999943e+02,2.202281836423494710e+01,2.201949694947373359e+01,2.202340940821718362e+01,6.049641883783745755e-04,2.202342332842332695e+01,2.202221340004656724e+01,2.202277748047682948e+01,1.489608204961465673e-04,1.769668665835478398e-03,6.575995896152898867e-02
8.070000000000000000e+02,1.045999999999999943e+02,2.202281807135509339e+01,2.201953412576615321e+01,2.202340285464312686e+01,5.992403112061637192e-04,2.202341731166630012e+01,2.202221883104388667e+01,2.202277748047682948e+01,1.472727367631763149e-04,1.777803151865633242e-03,6.627643324808099590e-02
8.080000000000000000e+02,1.050999999999999943e+02,2.202281778352750763e+01,2.201957064475686465e+01,2.202339642959383426e+01,5.936144448982557265e-04,2.202341139797240643e+01,2.202222416908260882e+01,2.202277748047682948e+01,1.456144994793542988e-04,1.785824869683393969e-03,6.678954958815437604e-02
8.090000000000000000e+02,1.055999999999999943e+02,2.202281750054028819e+01,2.201960652665459861e+01,2.202339012871443202e+01,5.880879505340887723e-04,2.202340558849082086e+01,2.202222941258975553e+01,2.202277748047682948e+01,1.439851910160704312e-04,1.793735413366348390e-03,6.729933088374265293e-02
8.100000000000000000e+02,1.060999999999999943e+02,2.202281722219222360e+01,2.201964179083759632e+01,2.202338394782961117e+01,5.826462613826431007e-04,2.202339986845360542e+01,2.202223457593084177e+01,2.202277748047682948e+01,1.423839314551922147e-04,1.801536353690821922e-03,6.780579982236405179e-02
8.110000000000000000e+02,1.065999999999999943e+02,2.202281694829109782e+01,2.201965691448361895e+01,2.202337788293770515e+01,5.773071368637690097e-04,2.202339425542796292e+01,2.202223964115423271e+01,2.202277748047682948e+01,1.416972039960405548e-04,1.809229238520888025e-03,6.830897887873653429e-02
8.120000000000000000e+02,1.070999999999999943e+02,2.202281667865501902e+01,2.201967081724454545e+01,2.202337193020167305e+01,5.720511105830727167e-04,2.202338872976560324e+01,2.202224462754443479e+01,2.202277748047682948e+01,1.410659139174470160e-04,1.816815593075334339e-03,6.880889031863816896e-02
8.130000000000000000e+02,1.075999999999999943e+02,2.202281641311011029e+01,2.201968471565930585e+01,2.202336608594226774e+01,5.668824858453088604e-04,2.202338329559595564e+01,2.202224953062426493e+01,2.202277748047682948e+01,1.404348211875347107e-04,1.824296920366448842e-03,6.930555620123411698e-02
8.140000000000000000e+02,1.080999999999999943e+02,2.202281615149174243e+01,2.201969861008783980e+01,2.202336034663153796e+01,5.617870564117126561e-04,2.202337793854815473e+01,2.202225436443533013e+01,2.202277748047682948e+01,1.398039094623328388e-04,1.831674701486067517e-03,6.979899838226669151e-02
8.150000000000000000e+02,1.085999999999999943e+02,2.202281589364250891e+01,2.201971250079569842e+01,2.202335470888538893e+01,5.567853314981955010e-04,2.202337267897400608e+01,2.202225910831101174e+01,2.202277748047682948e+01,1.391731666838192847e-04,1.838950395942842101e-03,7.028923851676456558e-02
8.160000000000000000e+02,1.090999999999999943e+02,2.202281563941355458e+01,2.201972638796188519e+01,2.202334916945825327e+01,5.518487684068089589e-04,2.202336748818196099e+01,2.202226379064514816e+01,2.202277748047682948e+01,1.385425847238876791e-04,1.846125442003075309e-03,7.077629806241705901e-02
8.170000000000000000e+02,1.095999999999999943e+02,2.202281538866254351e+01,2.201974027168460779e+01,2.202334372523614192e+01,5.469943369516983966e-04,2.202336238299949400e+01,2.202226839432559302e+01,2.202277748047682948e+01,1.379121591231702239e-04,1.853201257000233011e-03,7.126019828286969671e-02
8.180000000000000000e+02,1.100999999999999943e+02,2.202281514125470352e+01,2.201975415198382535e+01,2.202333837323184085e+01,5.422098180409486590e-04,2.202335735107274317e+01,2.202227293143666387e+01,2.202277748047682948e+01,1.372818889753713999e-04,1.860179237670512176e-03,7.174096025001443222e-02
8.190000000000000000e+02,1.105999999999999943e+02,2.202281489706129847e+01,2.201976802881105755e+01,2.202333311057823195e+01,5.375010752302999788e-04,2.202335239813652734e+01,2.202227739598606959e+01,2.202277748047682948e+01,1.366517764818633753e-04,1.867060760439284272e-03,7.221860484751536913e-02
8.200000000000000000e+02,1.110999999999999943e+02,2.202281465596041699e+01,2.201978190205005248e+01,2.202332793452400495e+01,5.328535267376381147e-04,2.202334750948715580e+01,2.202228180243367817e+01,2.202277748047682948e+01,1.360218269213580797e-04,1.873847181754088875e-03,7.269315277408057441e-02
8.210000000000000000e+02,1.115999999999999943e+02,2.202281441783588889e+01,2.201979577152513556e+01,2.202332284242864091e+01,5.282703516734817400e-04,2.202334268818756158e+01,2.202228614748421620e+01,2.202277748047682948e+01,1.353920482708050716e-04,1.880539838375627900e-03,7.316462454582366159e-02
8.220000000000000000e+02,1.120999999999999943e+02,2.202281418257691215e+01,2.201980963700144400e+01,2.202331783175654678e+01,5.237659648761244574e-04,2.202333794854178706e+01,2.202229041661203723e+01,2.202277748047682948e+01,1.347624511947445927e-04,1.887140047673160383e-03,7.363304049949742636e-02
8.230000000000000000e+02,1.125999999999999943e+02,2.202281395007888065e+01,2.201982349819288132e+01,2.202331290007398579e+01,5.193061959875217622e-04,2.202333325627486715e+01,2.202229464388289415e+01,2.202277748047682948e+01,1.341330486841120105e-04,1.893649107945731417e-03,7.409842079594398945e-02
8.240000000000000000e+02,1.130999999999999943e+02,2.202281372024133432e+01,2.201983735476525439e+01,2.202330804504363471e+01,5.149277190892867983e-04,2.202332864796042244e+01,2.202229879252224620e+01,2.202277748047682948e+01,1.335038559137924634e-04,1.900068298666452880e-03,7.456078542208739723e-02
8.250000000000000000e+02,1.135999999999999943e+02,2.202281349296984914e+01,2.201985120633740678e+01,2.202330326442056219e+01,5.105895841662311078e-04,2.202332408255401575e+01,2.202230290338568253e+01,2.202277748047682948e+01,1.328748901911596390e-04,1.906398880773306839e-03,7.502015419440125066e-02
8.260000000000000000e+02,1.140999999999999943e+02,2.202281326817361418e+01,2.201986505248800441e+01,2.202329855604855879e+01,5.063155653755067398e-04,2.202331958373898857e+01,2.202230695260823978e+01,2.202277748047682948e+01,1.322461706479547046e-04,1.912642097021845624e-03,7.547654676160890641e-02
8.270000000000000000e+02,1.145999999999999943e+02,2.202281304576682075e+01,2.201987889275837773e+01,2.202329391785618640e+01,5.021042284240282436e-04,2.202331514999524487e+01,2.202231094153839663e+01,2.202277748047682948e+01,1.316177181112303349e-04,1.918799172143617181e-03,7.592998260737278404e-02
8.280000000000000000e+02,1.150999999999999943e+02,2.202281282566774223e+01,2.201989272665313990e+01,2.202328934785295189e+01,4.979473742394948570e-04,2.202331077304198104e+01,2.202231487829350343e+01,2.202277748047682948e+01,1.309895550752810430e-04,1.924871313202762644e-03,7.638048105291081469e-02
8.290000000000000000e+02,1.155999999999999943e+02,2.202281260779881933e+01,2.201990655364602034e+01,2.202328484412597476e+01,4.938394634262630077e-04,2.202330644726224662e+01,2.202231876833539204e+01,2.202277748047682948e+01,1.303617054367558115e-04,1.930859709855317586e-03,7.682806125984295575e-02
8.300000000000000000e+02,1.160999999999999943e+02,2.202281239208645758e+01,2.201992037318162332e+01,2.202328040483676830e+01,4.897655329502260220e-04,2.202330215761940835e+01,2.202232262655350681e+01,2.202277748047682948e+01,1.297341944148046506e-04,1.936765534555719582e-03,7.727274223277401377e-02
8.310000000000000000e+02,1.165999999999999943e+02,2.202281217845961336e+01,2.201993418467812802e+01,2.202327602821757679e+01,4.857661825790804866e-04,2.202329794464219148e+01,2.202232641227703525e+01,2.202277748047682948e+01,1.291070484284754995e-04,1.942589942886750656e-03,7.771454282162361393e-02
8.320000000000000000e+02,1.170999999999999943e+02,2.202281196685191489e+01,2.201994798752998506e+01,2.202327171256889216e+01,4.818111463667766213e-04,2.202329377799828336e+01,2.202233015570554642e+01,2.202277748047682948e+01,1.284802949742723467e-04,1.948334073764997716e-03,7.815348172438134344e-02
8.330000000000000000e+02,1.175999999999999943e+02,2.202281175720002082e+01,2.201996178110924873e+01,2.202326745625654425e+01,4.778971447833081404e-04,2.202328965434480423e+01,2.202233386005523741e+01,2.202277748047682948e+01,1.278539625656601646e-04,1.953999049698111612e-03,7.858957748930930909e-02
8.340000000000000000e+02,1.180999999999999943e+02,2.202281154944326502e+01,2.201997556477046203e+01,2.202326325770835425e+01,4.740353615377563136e-04,2.202328558480480325e+01,2.202233751408172679e+01,2.202277748047682948e+01,1.272280805112501552e-04,1.959585977057980762e-03,7.902284851768165419e-02
8.350000000000000000e+02,1.185999999999999943e+02,2.202281134352431025e+01,2.201998933784939538e+01,2.202325911541188930e+01,4.702190006604935429e-04,2.202328156252497138e+01,2.202234112452364911e+01,2.202277748047682948e+01,1.266026789720680679e-04,1.965095946276044104e-03,7.945331306553107820e-02
8.360000000000000000e+02,1.190999999999999943e+02,2.202281113938852286e+01,2.202000309966793878e+01,2.202325502791211420e+01,4.664465791625577282e-04,2.202327758596768703e+01,2.202234469280935869e+01,2.202277748047682948e+01,1.259777887394168683e-04,1.970530032161443932e-03,7.988098924635202158e-02
8.370000000000000000e+02,1.195999999999999943e+02,2.202281093698421799e+01,2.202001684953399163e+01,2.202325099380832185e+01,4.627075058986246142e-04,2.202327364449011782e+01,2.202234822947831816e+01,2.202277748047682948e+01,1.253534412398774848e-04,1.975889294028099381e-03,8.030589503337941248e-02
8.380000000000000000e+02,1.200999999999999943e+02,2.202281073626153329e+01,2.202003058674438307e+01,2.202324701175223609e+01,4.590246755626799496e-04,2.202326976093709732e+01,2.202235171158596927e+01,2.202277748047682948e+01,1.247296684027038901e-04,1.981174776017629105e-03,8.072804826142118695e-02
8.390000000000000000e+02,1.205999999999999943e+02,2.202281053717385362e+01,2.202004431058631795e+01,2.202324308044638812e+01,4.553816725535206160e-04,2.202326591884640550e+01,2.202235515550130174e+01,2.202277748047682948e+01,1.241065025941657694e-04,1.986387507272262872e-03,8.114746662911499764e-02
8.400000000000000000e+02,1.210999999999999943e+02,2.202281033967643964e+01,2.202005802033844617e+01,2.202323919864047141e+01,4.517753150379882811e-04,2.202326211499147846e+01,2.202235856436140082e+01,2.202277748047682948e+01,1.234839765689913600e-04,1.991528502194530106e-03,8.156416770089527923e-02
8.410000000000000000e+02,1.215999999999999943e+02,2.202281014372697854e+01,2.202007171527308316e+01,2.202323536513072355e+01,4.481992369076736910e-04,2.202325834296388507e+01,2.202236194449007201e+01,2.202277748047682948e+01,1.228621233695423960e-04,1.996598760632648482e-03,8.197816890926727662e-02
8.420000000000000000e+02,1.220999999999999943e+02,2.202280994928460700e+01,2.202008539465665748e+01,2.202323157875771642e+01,4.446814820216154866e-04,2.202325463076662970e+01,2.202236526780258430e+01,2.202277748047682948e+01,1.222409763054877298e-04,2.001599268126558022e-03,8.238948755634649401e-02
8.430000000000000000e+02,1.225999999999999943e+02,2.202280975631158100e+01,2.202009905775329557e+01,2.202322783840345721e+01,4.411852436420195625e-04,2.202325094155522223e+01,2.202236857106793977e+01,2.202277748047682948e+01,1.216205687910315721e-04,2.006530996107517943e-03,8.279814081619045474e-02
8.440000000000000000e+02,1.230999999999999943e+02,2.202280956477081375e+01,2.202011270382162067e+01,2.202322414299113262e+01,4.377397276199151434e-04,2.202324730449843315e+01,2.202237182504319435e+01,2.202277748047682948e+01,1.210009344902627870e-04,2.011394902109285392e-03,8.320414573593939989e-02
8.450000000000000000e+02,1.235999999999999943e+02,2.202280937462800736e+01,2.202012633212081028e+01,2.202322049148242300e+01,4.343171632014046295e-04,2.202324369179120822e+01,2.202237505746480650e+01,2.202277748047682948e+01,1.203821070421043203e-04,2.016191929969205886e-03,8.360751923871968805e-02
8.460000000000000000e+02,1.240999999999999943e+02,2.202280918584966685e+01,2.202013994190907198e+01,2.202321688287620205e+01,4.309418076490276325e-04,2.202324012765731709e+01,2.202237824404201660e+01,2.202277748047682948e+01,1.197641201295194374e-04,2.020923010060777288e-03,8.400827812424926933e-02
8.470000000000000000e+02,1.245999999999999943e+02,2.202280899840475570e+01,2.202015353244497931e+01,2.202321331620694878e+01,4.275943620586289537e-04,2.202323659276681411e+01,2.202238140404269728e+01,2.202277748047682948e+01,1.191470074188554770e-04,2.025589059453864523e-03,8.440643907123231149e-02
8.480000000000000000e+02,1.250999999999999943e+02,2.202280881226312204e+01,2.202016710298809699e+01,2.202320979054351469e+01,4.242841202188142656e-04,2.202323309638333981e+01,2.202238452814290426e+01,2.202277748047682948e+01,1.185308025314514959e-04,2.030190982110385931e-03,8.480201863875957979e-02
8.490000000000000000e+02,1.255999999999999943e+02,2.202280862739660705e+01,2.202018065280021730e+01,2.202320630498700282e+01,4.210016239967535228e-04,2.202322962902060510e+01,2.202238762577260900e+01,2.202277748047682948e+01,1.179155389874989317e-04,2.034729669149718152e-03,8.519503326796828979e-02
8.500000000000000000e+02,1.260999999999999943e+02,2.202280844377762747e+01,2.202019418114709381e+01,2.202320285867027749e+01,4.177592621184641098e-04,2.202322620303974432e+01,2.202239068451551063e+01,2.202277748047682948e+01,1.173012501273174523e-04,2.039205998942463568e-03,8.558549928364914128e-02
8.510000000000000000e+02,1.265999999999999943e+02,2.202280826138084890e+01,2.202020768729773792e+01,2.202319945075592500e+01,4.145476789921301265e-04,2.202322280905984186e+01,2.202239371370185594e+01,2.202277748047682948e+01,1.166879691432963381e-04,2.043620837362869914e-03,8.597343289583446457e-02
8.520000000000000000e+02,1.270999999999999943e+02,2.202280808018166525e+01,2.202022117052603534e+01,2.202319608043595167e+01,4.113634446637564842e-04,2.202321944362632777e+01,2.202239671673700272e+01,2.202277748047682948e+01,1.160757290064938729e-04,2.047975037926552146e-03,8.635885020101949361e-02
8.530000000000000000e+02,1.275999999999999943e+02,2.202280790015681333e+01,2.202023463011052229e+01,2.202319274692902340e+01,4.082059847337549596e-04,2.202321610614154679e+01,2.202239969417207988e+01,2.202277748047682948e+01,1.154645624768005059e-04,2.052269442060490005e-03,8.674176718371294503e-02
8.540000000000000000e+02,1.280999999999999943e+02,2.202280772128372277e+01,2.202024806533635015e+01,2.202318944948138224e+01,4.050929900333058420e-04,2.202321281427375510e+01,2.202240262829369044e+01,2.202277748047682948e+01,1.148545020137289082e-04,2.056504879164478428e-03,8.712219971828751020e-02
8.550000000000000000e+02,1.285999999999999943e+02,2.202280754354154269e+01,2.202026147549528545e+01,2.202318618736408951e+01,4.020061748103049030e-04,2.202320954971635203e+01,2.202240553736673334e+01,2.202277748047682948e+01,1.142455797764139726e-04,2.060682166866861786e-03,8.750016356932208139e-02
8.560000000000000000e+02,1.290999999999999943e+02,2.202280736691025709e+01,2.202027485988474709e+01,2.202318295987265984e+01,3.989420737794824182e-04,2.202320630898403664e+01,2.202240842483647754e+01,2.202277748047682948e+01,1.136378276673305558e-04,2.064802111190957613e-03,8.787567439426029192e-02
8.570000000000000000e+02,1.295999999999999943e+02,2.202280719137036158e+01,2.202028821781114587e+01,2.202317976632640395e+01,3.959146399580204729e-04,2.202320310601032105e+01,2.202241127673040211e+01,2.202277748047682948e+01,1.130312771806526393e-04,2.068865506691627918e-03,8.824874774364983854e-02
8.580000000000000000e+02,1.300999999999999943e+02,2.202280701690381193e+01,2.202030154858790212e+01,2.202317661025382733e+01,3.929106323600275183e-04,2.202319992753617228e+01,2.202241410627145157e+01,2.202277748047682948e+01,1.124259594922699467e-04,2.072873136646785283e-03,8.861939906262238098e-02
8.590000000000000000e+02,1.305999999999999943e+02,2.202280684349321405e+01,2.202031485153619883e+01,2.202317349128712820e+01,3.899357483041061790e-04,2.202319677924151975e+01,2.202241690774490834e+01,2.202277748047682948e+01,1.118219054255880870e-04,2.076825773238643712e-03,8.898764369275156960e-02
8.600000000000000000e+02,1.310999999999999943e+02,2.202280667112213663e+01,2.202032812598744016e+01,2.202317040415042371e+01,3.869735081092433564e-04,2.202319364463024698e+01,2.202241969761402629e+01,2.202277748047682948e+01,1.112191453398951146e-04,2.080724177665305152e-03,8.935349687229254823e-02
8.610000000000000000e+02,1.315999999999999943e+02,2.202280649977399918e+01,2.202034137128080005e+01,2.202316734825132727e+01,3.840686653749723466e-04,2.202319056843937517e+01,2.202242243110862319e+01,2.202277748047682948e+01,1.106177092416723109e-04,2.084569100393518677e-03,8.971697373802904607e-02
8.620000000000000000e+02,1.320999999999999943e+02,2.202280632943472582e+01,2.202035458676582280e+01,2.202316432301672933e+01,3.811734763607856199e-04,2.202318750291108529e+01,2.202242515595836636e+01,2.202277748047682948e+01,1.100176266665080064e-04,2.088361281181820833e-03,9.007808932624697396e-02
8.630000000000000000e+02,1.325999999999999943e+02,2.202280616008947334e+01,2.202036777179987581e+01,2.202316132789191272e+01,3.782963165533005786e-04,2.202318445640602818e+01,2.202242786377291850e+01,2.202277748047682948e+01,1.094189267947639414e-04,2.092101449400373542e-03,9.043685857368966019e-02
8.640000000000000000e+02,1.330999999999999943e+02,2.202280599172436126e+01,2.202038092575267569e+01,2.202315836233928437e+01,3.754676750650049149e-04,2.202318145939942795e+01,2.202243052404929458e+01,2.202277748047682948e+01,1.088216382460537122e-04,2.095790324014187595e-03,9.079329631885947605e-02
8.650000000000000000e+02,1.335999999999999943e+02,2.202280582432671707e+01,2.202039404800191136e+01,2.202315542583837882e+01,3.726488980771636345e-04,2.202317847322479594e+01,2.202243317542863821e+01,2.202277748047682948e+01,1.082257892779888472e-04,2.099428613878287584e-03,9.114741730268119402e-02
8.660000000000000000e+02,1.340999999999999943e+02,2.202280565788373323e+01,2.202040713793666526e+01,2.202315251788413519e+01,3.698586782124765036e-04,2.202317551656194539e+01,2.202243579920552108e+01,2.202277748047682948e+01,1.076314076308278010e-04,2.103017017801466892e-03,9.149923617013919208e-02
8.670000000000000000e+02,1.345999999999999943e+02,2.202280549238389185e+01,2.202042019495677394e+01,2.202314963798787062e+01,3.670883637696129628e-04,2.202317258074766215e+01,2.202243840402012154e+01,2.202277748047682948e+01,1.070385205565134635e-04,2.106556224723557351e-03,9.184876747055410739e-02
8.680000000000000000e+02,1.350999999999999943e+02,2.202280532781527000e+01,2.202043321847206414e+01,2.202314678567537598e+01,3.643561721130763741e-04,2.202316968398738339e+01,2.202244097164315662e+01,2.202277748047682948e+01,1.064471548533570176e-04,2.110046913843543776e-03,9.219602565933410210e-02
8.690000000000000000e+02,1.355999999999999943e+02,2.202280516416749379e+01,2.202044620790317353e+01,2.202314397899422360e+01,3.616273274999770603e-04,2.202316679149499379e+01,2.202244353683999378e+01,2.202277748047682948e+01,1.058573368287729486e-04,2.113489754776734248e-03,9.254102509811291954e-02
8.700000000000000000e+02,1.360999999999999943e+02,2.202280500142977715e+01,2.202045916268187398e+01,2.202314124102592885e+01,3.589439547947742451e-04,2.202316394538457089e+01,2.202244605747498341e+01,2.202277748047682948e+01,1.052690922845990278e-04,2.116885407703936357e-03,9.288378005630559819e-02
8.710000000000000000e+02,1.365999999999999943e+02,2.202280483959253132e+01,2.202047208225116393e+01,2.202313852841911768e+01,3.562635620640890112e-04,2.202316110315459596e+01,2.202244857603046668e+01,2.202277748047682948e+01,1.046824465129018869e-04,2.120234523478021268e-03,9.322430471164874777e-02
8.720000000000000000e+02,1.370999999999999943e+02,2.202280467864570213e+01,2.202048496606499484e+01,2.202313584076561526e+01,3.536308446472486420e-04,2.202315830949034847e+01,2.202245104780105578e+01,2.202277748047682948e+01,1.040974243083987494e-04,2.123537743768384115e-03,9.356261315143270252e-02
8.730000000000000000e+02,1.375999999999999943e+02,2.202280451858102595e+01,2.202049781358748604e+01,2.202313317766895651e+01,3.509970543764357820e-04,2.202315551563540197e+01,2.202245352152664992e+01,2.202277748047682948e+01,1.035140500041090741e-04,2.126795701239928872e-03,9.389871937265330260e-02
8.740000000000000000e+02,1.380999999999999943e+02,2.202280435938908099e+01,2.202051062429706718e+01,2.202313053874387450e+01,3.483899938724275549e-04,2.202315274938295175e+01,2.202245596939521022e+01,2.202277748047682948e+01,1.029323472832555211e-04,2.130009019600152213e-03,9.423263728388335536e-02
8.750000000000000000e+02,1.385999999999999943e+02,2.202280420106185588e+01,2.202052339767928046e+01,2.202312792361681204e+01,3.458101880417540947e-04,2.202315001124989635e+01,2.202245839087381540e+01,2.202277748047682948e+01,1.023523395060981601e-04,2.133178313807375381e-03,9.456438070524142425e-02
8.760000000000000000e+02,1.390999999999999943e+02,2.202280404359120070e+01,2.202053613323438341e+01,2.202312533192388599e+01,3.432517524994440337e-04,2.202314729534370130e+01,2.202246079183870009e+01,2.202277748047682948e+01,1.017740493647097805e-04,2.136304190171518617e-03,9.489396336958721978e-02
8.770000000000000000e+02,1.395999999999999943e+02,2.202280388696956237e+01,2.202054883047179956e+01,2.202312276331219465e+01,3.407032862384466623e-04,2.202314459025580007e+01,2.202246318368332467e+01,2.202277748047682948e+01,1.011974991349576903e-04,2.139387246429966249e-03,9.522139892304123943e-02
8.780000000000000000e+02,1.400999999999999943e+02,2.202280373118934875e+01,2.202056148891401577e+01,2.202312021743820836e+01,3.381970194162427440e-04,2.202314192820876571e+01,2.202246553416993180e+01,2.202277748047682948e+01,1.006227104995356295e-04,2.142428071964871603e-03,9.554670092611175503e-02
8.790000000000000000e+02,1.405999999999999943e+02,2.202280357624366758e+01,2.202057410809331728e+01,2.202311769396818875e+01,3.357047749516945409e-04,2.202313928101861862e+01,2.202246787146871654e+01,2.202277748047682948e+01,1.000497046962169382e-04,2.145427247865798730e-03,9.586988285425557255e-02
8.800000000000000000e+02,1.410999999999999943e+02,2.202280342212572961e+01,2.202058668755397974e+01,2.202311519257709094e+01,3.332261236386349721e-04,2.202313664824936978e+01,2.202247019600208944e+01,2.202277748047682948e+01,9.947850241832002663e-05,2.148385347043645609e-03,9.619095809836139543e-02
8.810000000000000000e+02,1.415999999999999943e+02,2.202280326882883443e+01,2.202059922685161197e+01,2.202311271294901474e+01,3.307805212036760037e-04,2.202313404935003760e+01,2.202247248830763127e+01,2.202277748047682948e+01,9.890912384455263925e-05,2.151302934379236212e-03,9.650993996587579893e-02
8.820000000000000000e+02,1.420999999999999943e+02,2.202280311634712717e+01,2.202061172555333712e+01,2.202311025477619211e+01,3.283286134862040758e-04,2.202313144496061170e+01,2.202247478773364264e+01,2.202277748047682948e+01,9.834158863078453557e-05,2.154180566826679674e-03,9.682684168131941438e-02
8.830000000000000000e+02,1.425999999999999943e+02,2.202280296467393228e+01,2.202062418323649240e+01,2.202310781775896942e+01,3.259186808572567696e-04,2.202312888335479002e+01,2.202247704599307454e+01,2.202277748047682948e+01,9.777591596909053842e-05,2.157018793505482805e-03,9.714167638709864105e-02
8.840000000000000000e+02,1.430999999999999943e+02,2.202280281380383542e+01,2.202063659949063279e+01,2.202310540160588204e+01,3.235267203590687607e-04,2.202312634052419327e+01,2.202247928708347757e+01,2.202277748047682948e+01,9.721212449676615785e-05,2.159818155866949103e-03,9.745445714376478608e-02
8.850000000000000000e+02,1.435999999999999943e+02,2.202280266373102791e+01,2.202064897391596077e+01,2.202310300603242510e+01,3.211500463702631251e-04,2.202312381377739925e+01,2.202248151368465656e+01,2.202277748047682948e+01,9.665023236763090595e-05,2.162579187757078959e-03,9.776519693117496912e-02
8.860000000000000000e+02,1.440999999999999943e+02,2.202280251445021264e+01,2.202066130612283246e+01,2.202310063076194169e+01,3.187975533732287543e-04,2.202312131200358536e+01,2.202248371689683992e+01,2.202277748047682948e+01,9.609025727445191529e-05,2.165302415546496110e-03,9.807390864881965209e-02
8.870000000000000000e+02,1.445999999999999943e+02,2.202280236595595042e+01,2.202067359573434402e+01,2.202309827552431543e+01,3.164567267490568290e-04,2.202311882268270082e+01,2.202248590922920002e+01,2.202277748047682948e+01,9.553221633150287494e-05,2.167988358242643049e-03,9.838060511666822661e-02
8.880000000000000000e+02,1.450999999999999943e+02,2.202280221824334916e+01,2.202068584238261550e+01,2.202309594005631865e+01,3.141448353703382582e-04,2.202311636307872078e+01,2.202248807340797754e+01,2.202277748047682948e+01,9.497612624330477077e-05,2.170637527563276919e-03,9.868529907564732584e-02
8.890000000000000000e+02,1.455999999999999943e+02,2.202280207130733203e+01,2.202069804571229383e+01,2.202309362410150584e+01,3.118567825638206064e-04,2.202311392808989510e+01,2.202249021452476896e+01,2.202277748047682948e+01,9.442200314556440071e-05,2.173250428090243644e-03,9.898800318817004007e-02
8.900000000000000000e+02,1.460999999999999943e+02,2.202280192514349011e+01,2.202071020537760049e+01,2.202309132740882092e+01,3.095592913662958317e-04,2.202311148443485678e+01,2.202249236585212344e+01,2.202277748047682948e+01,9.386986273923127069e-05,2.175827557345254119e-03,9.928873003916313666e-02
8.910000000000000000e+02,1.465999999999999943e+02,2.202280177974686026e+01,2.202072232104293192e+01,2.202308904973434522e+01,3.072993839329518639e-04,2.202310907913079419e+01,2.202249448036292634e+01,2.202277748047682948e+01,9.331972026323447718e-05,2.178369405876472067e-03,9.958749213575229797e-02
8.920000000000000000e+02,1.470999999999999943e+02,2.202280163511303357e+01,2.202073439238460395e+01,2.202308679083928666e+01,3.050552359791118876e-04,2.202310669034901380e+01,2.202249657987705334e+01,2.202277748047682948e+01,9.277159041527467762e-05,2.180876457403219462e-03,9.988430190899168226e-02
8.930000000000000000e+02,1.475999999999999943e+02,2.202280149123774677e+01,2.202074641908781416e+01,2.202308455049076130e+01,3.028329273188614594e-04,2.202310432416506458e+01,2.202249865831042897e+01,2.202277748047682948e+01,9.222548748975257745e-05,2.183349188870385271e-03,1.001791717134749987e-01
8.940000000000000000e+02,1.480999999999999943e+02,2.202280134811673307e+01,2.202075840084914660e+01,2.202308232846102243e+01,3.006332170920384848e-04,2.202310198133382357e+01,2.202250071489964256e+01,2.202277748047682948e+01,9.168142526403842609e-05,2.185788070579091323e-03,1.004721138283893034e-01
8.950000000000000000e+02,1.485999999999999943e+02,2.202280120574613065e+01,2.202077033737507961e+01,2.202308012452811070e+01,2.984345501202080499e-04,2.202309964029625178e+01,2.202250277119600952e+01,2.202277748047682948e+01,9.113941706622634507e-05,2.188440797608422281e-03,1.007631404579225481e-01
8.960000000000000000e+02,1.490999999999999943e+02,2.202280106412165495e+01,2.202078222838157373e+01,2.202307793847455386e+01,2.962548918565239349e-04,2.202309731901351242e+01,2.202250480922979747e+01,2.202277748047682948e+01,9.059947579384750841e-05,2.193771417875186452e-03,1.010522637318947703e-01
8.970000000000000000e+02,1.495999999999999943e+02,2.202280092323956495e+01,2.202079407359558516e+01,2.202307577008770423e+01,2.940968187708488477e-04,2.202309502005833508e+01,2.202250682642079482e+01,2.202277748047682948e+01,9.006161384514777110e-05,2.199062708618555219e-03,1.013394957059381846e-01
8.980000000000000000e+02,1.500999999999999943e+02,2.202280078309597755e+01,2.202080587275302648e+01,2.202307361916042439e+01,2.919516594248575299e-04,2.202309273475540152e+01,2.202250883143655358e+01,2.202277748047682948e+01,8.952584321168536511e-05,2.204314972189971075e-03,1.016248483625582510e-01
8.990000000000000000e+02,1.505999999999999943e+02,2.202280064368699897e+01,2.202081762559979694e+01,2.202307148548921134e+01,2.898452614950135773e-04,2.202309048894849397e+01,2.202251079842550396e+01,2.202277748047682948e+01,8.899217543154809063e-05,2.209528508315638379e-03,1.019083336111675925e-01
9.000000000000000000e+02,1.510999999999999943e+02,2.202280050500952768e+01,2.202082933189122471e+01,2.202306936887553235e+01,2.877289948472459315e-04,2.202308823400437632e+01,2.202251277601467905e+01,2.202277748047682948e+01,8.846062161468060407e-05,2.214703614143493596e-03,1.021899632887577625e-01
9.010000000000000000e+02,1.515999999999999943e+02,2.202280036705960597e+01,2.202084099139263174e+01,2.202306726912487989e+01,2.856444873665274975e-04,2.202308601154697243e+01,2.202251472257223952e+01,2.202277748047682948e+01,8.793119241723444440e-05,2.219840584249991970e-03,1.024697491604544264e-01
9.020000000000000000e+02,1.520999999999999943e+02,2.202280022983392627e+01,2.202085260387844201e+01,2.202306518604692087e+01,2.835684514896171697e-04,2.202308379828541618e+01,2.202251666138243635e+01,2.202277748047682948e+01,8.740389808205943352e-05,2.224939710696895428e-03,1.027477029199906633e-01
9.030000000000000000e+02,1.525999999999999943e+02,2.202280009332901756e+01,2.202086416913173039e+01,2.202306311945526929e+01,2.815114448959855258e-04,2.202308160477391397e+01,2.202251858188412115e+01,2.202277748047682948e+01,8.687874845919128905e-05,2.230001283043939100e-03,1.030238361901133909e-01
9.040000000000000000e+02,1.530999999999999943e+02,2.202279995754167530e+01,2.202087568694499708e+01,2.202306106916745776e+01,2.794706357982730039e-04,2.202307942817747488e+01,2.202252048690587571e+01,2.202277748047682948e+01,8.635575297068384638e-05,2.235025588390168478e-03,1.032981605228196764e-01
9.050000000000000000e+02,1.535999999999999943e+02,2.202279982246864520e+01,2.202088715712011791e+01,2.202305903500444728e+01,2.774347674832014087e-04,2.202307725723612819e+01,2.202252238770116222e+01,2.202277748047682948e+01,8.583492061286756018e-05,2.240012911367703086e-03,1.035706874005903055e-01
9.060000000000000000e+02,1.540999999999999943e+02,2.202279968810651312e+01,2.202089857946714702e+01,2.202305701679138394e+01,2.754265486563045812e-04,2.202307511465517109e+01,2.202252426155785514e+01,2.202277748047682948e+01,8.531626001071432872e-05,2.244963534218670162e-03,1.038414282359194085e-01
9.070000000000000000e+02,1.545999999999999943e+02,2.202279955445204607e+01,2.202090995380592275e+01,2.202305501435627022e+01,2.734433655662795088e-04,2.202307299781761074e+01,2.202252611108648139e+01,2.202277748047682948e+01,8.479977934492085906e-05,2.249877736788764068e-03,1.041103943723366287e-01
9.080000000000000000e+02,1.550999999999999943e+02,2.202279942150253333e+01,2.202092127996340309e+01,2.202305302753102012e+01,2.714587815506060544e-04,2.202307088028408444e+01,2.202252796272098223e+01,2.202277748047682948e+01,8.428548647289866354e-05,2.254755796559814417e-03,1.043775970846611278e-01
9.090000000000000000e+02,1.555999999999999943e+02,2.202279928925463182e+01,2.202093255777604597e+01,2.202305105615031522e+01,2.694951468147783460e-04,2.202306878440144544e+01,2.202252979410781819e+01,2.202277748047682948e+01,8.377338882068964706e-05,2.259597988676470461e-03,1.046430475795795678e-01
9.100000000000000000e+02,1.560999999999999943e+02,2.202279915770552776e+01,2.202094378708823896e+01,2.202304910005216954e+01,2.675347025587626213e-04,2.202306669240808645e+01,2.202253162300296907e+01,2.202277748047682948e+01,8.326349345426958446e-05,2.264404585976749571e-03,1.049067569956116941e-01
9.110000000000000000e+02,1.565999999999999943e+02,2.202279902685197754e+01,2.202095496775190142e+01,2.202304715907803256e+01,2.655979476116899747e-04,2.202306462479958782e+01,2.202253342890436727e+01,2.202277748047682948e+01,8.275580709761591613e-05,2.269175859009407454e-03,1.051687364044008449e-01
9.120000000000000000e+02,1.570999999999999943e+02,2.202279889669122781e+01,2.202096609962869067e+01,2.202304523307190820e+01,2.636801816912636744e-04,2.202306257687292046e+01,2.202253521650953516e+01,2.202277748047682948e+01,8.225033603252803643e-05,2.273912076063691699e-03,1.054289968103424013e-01
9.130000000000000000e+02,1.575999999999999943e+02,2.202279876722035112e+01,2.202097718258681525e+01,2.202304332188051106e+01,2.617673035867910578e-04,2.202306053452393897e+01,2.202253699991676328e+01,2.202277748047682948e+01,8.174708624333136661e-05,2.278613503207228136e-03,1.056875491513216553e-01
9.140000000000000000e+02,1.580999999999999943e+02,2.202279863843620689e+01,2.202098821650240268e+01,2.202304142535399123e+01,2.599001152125813663e-04,2.202305853855142104e+01,2.202253873832099273e+01,2.202277748047682948e+01,8.124606335476909093e-05,2.283280404270243962e-03,1.059444042990121543e-01
9.150000000000000000e+02,1.585999999999999943e+02,2.202279851033652847e+01,2.202099920125986898e+01,2.202303954334441016e+01,2.580142915863694025e-04,2.202305652462811381e+01,2.202254049604494313e+01,2.202277748047682948e+01,8.074727261522492757e-05,2.287913040912074869e-03,1.061995730596051041e-01
9.160000000000000000e+02,1.590999999999999943e+02,2.202279838291797631e+01,2.202101013675007124e+01,2.202303767570743531e+01,2.561538287458327680e-04,2.202305453674672364e+01,2.202254222908922898e+01,2.202277748047682948e+01,8.025071898060950415e-05,2.292511672620473322e-03,1.064530661736590583e-01
9.170000000000000000e+02,1.595999999999999943e+02,2.202279825617802445e+01,2.202102102287265950e+01,2.202303582230035772e+01,2.543037971956384354e-04,2.202305255997521982e+01,2.202254395238082907e+01,2.202277748047682948e+01,7.975640700756653862e-05,2.297076556733563223e-03,1.067048943170628844e-01
9.180000000000000000e+02,1.600999999999999943e+02,2.202279813011386267e+01,2.202103185953356856e+01,2.202303398298333548e+01,2.524790434267040252e-04,2.202305060915728774e+01,2.202254565107043760e+01,2.202277748047682948e+01,7.926434096736474026e-05,2.301607948479339992e-03,1.069550681011249699e-01
9.190000000000000000e+02,1.605999999999999943e+02,2.202279800472285842e+01,2.202104264664663447e+01,2.202303215761879684e+01,2.506432027604235148e-04,2.202304864792562000e+01,2.202254736152009684e+01,2.202277748047682948e+01,7.877452477249717350e-05,2.306106100986397671e-03,1.072035980727435583e-01
9.200000000000000000e+02,1.610999999999999943e+02,2.202279788000201677e+01,2.202105338413110047e+01,2.202303034607190213e+01,2.488517031122395662e-04,2.202304673170512928e+01,2.202254902829890426e+01,2.202277748047682948e+01,7.828696208992797737e-05,2.310571265292006658e-03,1.074504947153440554e-01
9.210000000000000000e+02,1.615999999999999943e+02,2.202279775594898226e+01,2.202106407191554993e+01,2.202302854820936773e+01,2.470533437244095114e-04,2.202304480929270625e+01,2.202255070260525827e+01,2.202277748047682948e+01,7.780165616251106750e-05,2.315003690384271826e-03,1.076957684488789174e-01
9.220000000000000000e+02,1.620999999999999943e+02,2.202279763256097311e+01,2.202107470993315275e+01,2.202302676390066338e+01,2.452625717936288271e-04,2.202304289513276814e+01,2.202255236998917809e+01,2.202277748047682948e+01,7.731861002483630301e-05,2.319403623233883167e-03,1.079394296303033823e-01
9.230000000000000000e+02,1.625999999999999943e+02,2.202279750983503703e+01,2.202108529812537085e+01,2.202302499301743666e+01,2.434974257822722496e-04,2.202304100726081870e+01,2.202255401240925536e+01,2.202277748047682948e+01,7.683782633497270704e-05,2.323771308782363477e-03,1.081814885539563315e-01
9.240000000000000000e+02,1.630999999999999943e+02,2.202279738776885409e+01,2.202109583643943935e+01,2.202302323543284857e+01,2.417606314158125553e-04,2.202303914840026877e+01,2.202255562713743942e+01,2.202277748047682948e+01,7.635930748884442335e-05,2.328106989967837666e-03,1.084219554520134687e-01
9.250000000000000000e+02,1.635999999999999943e+02,2.202279726635973489e+01,2.202110632482783714e+01,2.202302149102270690e+01,2.400135643278265959e-04,2.202303727992406124e+01,2.202255725279540854e+01,2.202277748047682948e+01,7.588305564426727520e-05,2.332410907759269701e-03,1.086608404942110417e-01
9.260000000000000000e+02,1.640999999999999943e+02,2.202279714560508239e+01,2.202111676325164780e+01,2.202301975966429737e+01,2.382931006567291711e-04,2.202303543870574032e+01,2.202255885250442446e+01,2.202277748047682948e+01,7.540907256834016741e-05,2.336683301189906772e-03,1.088981537895666596e-01
9.270000000000000000e+02,1.645999999999999943e+02,2.202279702550212548e+01,2.202112715167689672e+01,2.202301804123728246e+01,2.365842224967440617e-04,2.202303360972462087e+01,2.202256044127963008e+01,2.202277748047682948e+01,7.493735980376590089e-05,2.340924407340183588e-03,1.091339053853454255e-01
9.280000000000000000e+02,1.650999999999999943e+02,2.202279690604869700e+01,2.202113749007519772e+01,2.202301633562262140e+01,2.348634970634618738e-04,2.202303176954576003e+01,2.202256204255163397e+01,2.202277748047682948e+01,7.446791863949101843e-05,2.345134461370401539e-03,1.093681052680187116e-01
9.290000000000000000e+02,1.655999999999999943e+02,2.202279678724157819e+01,2.202114777842482951e+01,2.202301464270339793e+01,2.331802726878660350e-04,2.202302996751426534e+01,2.202256360696889104e+01,2.202277748047682948e+01,7.400075006182575601e-05,2.349361967313280588e-03,1.096007633638624718e-01
9.300000000000000000e+02,1.660999999999999943e+02,2.202279666907864808e+01,2.202115801670994699e+01,2.202301296236469241e+01,2.315103870040290948e-04,2.202302817946565128e+01,2.202256515869164488e+01,2.202277748047682948e+01,7.353585479025716493e-05,2.353622412256426571e-03,1.098318895388695343e-01
9.310000000000000000e+02,1.665999999999999943e+02,2.202279655155705385e+01,2.202116820491992399e+01,2.202301129449280026e+01,2.298589233646900138e-04,2.202302641048041920e+01,2.202256669263368849e+01,2.202277748047682948e+01,7.307323330729325391e-05,2.357852095665907612e-03,1.100614935991965637e-01
9.320000000000000000e+02,1.670999999999999943e+02,2.202279643467459991e+01,2.202117834305030541e+01,2.202300963897598152e+01,2.282035942595137597e-04,2.202302463826885770e+01,2.202256823108034212e+01,2.202277748047682948e+01,7.261288581522926187e-05,2.362051243973668519e-03,1.102895852915875968e-01
9.330000000000000000e+02,1.675999999999999943e+02,2.202279631842868568e+01,2.202118843110041269e+01,2.202300799570416956e+01,2.265545264113217998e-04,2.202302287295509586e+01,2.202256976390227550e+01,2.202277748047682948e+01,7.215481234487732009e-05,2.366220081817521550e-03,1.105161743038554356e-01
9.340000000000000000e+02,1.680999999999999943e+02,2.202279620281639794e+01,2.202119846907828205e+01,2.202300636456852700e+01,2.249292447800417907e-04,2.202302113206117795e+01,2.202257127357161792e+01,2.202277748047682948e+01,7.169901253133163690e-05,2.370358832119632241e-03,1.107412702648303826e-01
9.350000000000000000e+02,1.685999999999999943e+02,2.202279608783543097e+01,2.202120845699374740e+01,2.202300474546213493e+01,2.233148265792185745e-04,2.202301940266201186e+01,2.202257277300885008e+01,2.202277748047682948e+01,7.124548592805857378e-05,2.374467716031758522e-03,1.109648827449201264e-01
9.360000000000000000e+02,1.690999999999999943e+02,2.202279597348328366e+01,2.202121839486363086e+01,2.202300313827948131e+01,2.217149871842960312e-04,2.202301768847046759e+01,2.202257425849609973e+01,2.202277748047682948e+01,7.079423177120807440e-05,2.378546953029011223e-03,1.111870212568106669e-01
9.370000000000000000e+02,1.695999999999999943e+02,2.202279585975733411e+01,2.202122828270919186e+01,2.202300154291643963e+01,2.201271669099081512e-04,2.202301598692424278e+01,2.202257573259042545e+01,2.202277748047682948e+01,7.034524909544150344e-05,2.382596760831588549e-03,1.114076952548092858e-01
9.380000000000000000e+02,1.700999999999999943e+02,2.202279574665507766e+01,2.202123812055709706e+01,2.202299995927043241e+01,2.185575502773298348e-04,2.202301430420535411e+01,2.202257718910480122e+01,2.202277748047682948e+01,6.989853668989119174e-05,2.386617355522204290e-03,1.116269141363636502e-01
9.390000000000000000e+02,1.705999999999999943e+02,2.202279563417420860e+01,2.202124790843762980e+01,2.202299838724010783e+01,2.169764523484812543e-04,2.202301261062655868e+01,2.202257865772185852e+01,2.202277748047682948e+01,6.945409317946577368e-05,2.390608951473683491e-03,1.118446872413468712e-01
9.400000000000000000e+02,1.710999999999999943e+02,2.202279552231197002e+01,2.202125764638790528e+01,2.202299682672567727e+01,2.154186530010942678e-04,2.202301094096497280e+01,2.202258010365896723e+01,2.202277748047682948e+01,6.901191687885556121e-05,2.394571761424363083e-03,1.120610238532793734e-01
9.410000000000000000e+02,1.715999999999999943e+02,2.202279541106570449e+01,2.202126733444774231e+01,2.202299527762826514e+01,2.138954771457097408e-04,2.202300930654284983e+01,2.202258151558855914e+01,2.202277748047682948e+01,6.857200597998641038e-05,2.398505996471691614e-03,1.122759331989820752e-01
9.420000000000000000e+02,1.720999999999999943e+02,2.202279530043337630e+01,2.202127697266210049e+01,2.202299373985091080e+01,2.123607280578892109e-04,2.202300766116143294e+01,2.202258293970531966e+01,2.202277748047682948e+01,6.813435844135416199e-05,2.402411866072291704e-03,1.124894244489349215e-01
9.430000000000000000e+02,1.725999999999999943e+02,2.202279519041217171e+01,2.202128656108099136e+01,2.202299221329747425e+01,2.108374053666705022e-04,2.202300602781753724e+01,2.202258435300680617e+01,2.202277748047682948e+01,6.769897199205768398e-05,2.406289578086592308e-03,1.127015067181082464e-01
9.440000000000000000e+02,1.730999999999999943e+02,2.202279508099955407e+01,2.202129609975759550e+01,2.202299069787327923e+01,2.093287845625280618e-04,2.202300440978411800e+01,2.202258575221499015e+01,2.202277748047682948e+01,6.726584421729841774e-05,2.410139338758057140e-03,1.129121890660060579e-01
9.450000000000000000e+02,1.735999999999999943e+02,2.202279497219316085e+01,2.202130558875020228e+01,2.202298919348458028e+01,2.078286926515508510e-04,2.202300280088581275e+01,2.202258714350050894e+01,2.202277748047682948e+01,6.683497247029972590e-05,2.413961352770467410e-03,1.131214804963896342e-01
9.460000000000000000e+02,1.740999999999999943e+02,2.202279486399040920e+01,2.202131502812084918e+01,2.202298770003918804e+01,2.063402520375218815e-04,2.202300120424244767e+01,2.202258852373837072e+01,2.202277748047682948e+01,6.640635393409238926e-05,2.417755823223400637e-03,1.133293899587849429e-01
9.470000000000000000e+02,1.745999999999999943e+02,2.202279475638889750e+01,2.202132441793551720e+01,2.202298621744601448e+01,2.048647921408398701e-04,2.202299962118103949e+01,2.202258989159675551e+01,2.202277748047682948e+01,6.597998561264201123e-05,2.421522951668720561e-03,1.135359263476154457e-01
9.480000000000000000e+02,1.750999999999999943e+02,2.202279464938578002e+01,2.202133375826492667e+01,2.202298474561464658e+01,2.034093652717291134e-04,2.202299805875105321e+01,2.202259124002050683e+01,2.202277748047682948e+01,6.555586429471339967e-05,2.425262938102709740e-03,1.137410985032381860e-01
9.490000000000000000e+02,1.755999999999999943e+02,2.202279454297908856e+01,2.202134304918186203e+01,2.202298328445621678e+01,2.019585865614649197e-04,2.202299650156565036e+01,2.202259258439252676e+01,2.202277748047682948e+01,6.513398667534442920e-05,2.428975981017481110e-03,1.139449152120593917e-01
9.500000000000000000e+02,1.760999999999999943e+02,2.202279443716601293e+01,2.202135229076542799e+01,2.202298183388276698e+01,2.005114580974415501e-04,2.202299494862410967e+01,2.202259392570791618e+01,2.202277748047682948e+01,6.471434916258478136e-05,2.432662277369824957e-03,1.141473852067111661e-01
9.510000000000000000e+02,1.765999999999999943e+02,2.202279433194407687e+01,2.202136148309597630e+01,2.202298039380758965e+01,1.990900554448901813e-04,2.202299342199952292e+01,2.202259524188863082e+01,2.202277748047682948e+01,6.429694810786081190e-05,2.436322022619437887e-03,1.143485171665225009e-01
9.520000000000000000e+02,1.770999999999999943e+02,2.202279422731110259e+01,2.202137062625907049e+01,2.202297896414501466e+01,1.976499319210822593e-04,2.202299187724302243e+01,2.202259657737918275e+01,2.202277748047682948e+01,6.388177962594251958e-05,2.439955410758758766e-03,1.145483197175046070e-01
9.530000000000000000e+02,1.775999999999999943e+02,2.202279412326409513e+01,2.202137972034289248e+01,2.202297754480987280e+01,1.962435898997651011e-04,2.202299036685399614e+01,2.202259787967419413e+01,2.202277748047682948e+01,6.346883971270705189e-05,2.443562634260436090e-03,1.147468014331835262e-01
9.540000000000000000e+02,1.780999999999999943e+02,2.202279401980079143e+01,2.202138876543900636e+01,2.202297614527381953e+01,1.948502780065109526e-04,2.202298887007879813e+01,2.202259916952278473e+01,2.202277748047682948e+01,6.305812421045496911e-05,2.447143884189486966e-03,1.149439708344456579e-01
9.550000000000000000e+02,1.785999999999999943e+02,2.202279391691886801e+01,2.202139776164330698e+01,2.202297478688488752e+01,1.934509172063980577e-04,2.202298736783607325e+01,2.202260046600166277e+01,2.202277748047682948e+01,6.264962876483779223e-05,2.450699350119781451e-03,1.151398363899663879e-01
9.560000000000000000e+02,1.790999999999999943e+02,2.202279381461569230e+01,2.202140670905376041e+01,2.202297343795343565e+01,1.920670283651117216e-04,2.202298588164405757e+01,2.202260174758732703e+01,2.202277748047682948e+01,6.224334892745750467e-05,2.454229220197653126e-03,1.153344065165304855e-01
9.570000000000000000e+02,1.795999999999999943e+02,2.202279371288866727e+01,2.202141560777206308e+01,2.202297209840613235e+01,1.906975041285027307e-04,2.202298441039279453e+01,2.202260301538454002e+01,2.202277748047682948e+01,6.183928008053011377e-05,2.457733681162526697e-03,1.155276895792794606e-01
9.580000000000000000e+02,1.800999999999999943e+02,2.202279361173552275e+01,2.202142445790332204e+01,2.202297076817023580e+01,1.893359652371216784e-04,2.202298294770076126e+01,2.202260427577028423e+01,2.202277748047682948e+01,6.143741745140450029e-05,2.461212918308172074e-03,1.157196938920742740e-01
9.590000000000000000e+02,1.805999999999999943e+02,2.202279351115362971e+01,2.202143325955418618e+01,2.202296959216360506e+01,1.879863943048441593e-04,2.202298149754793499e+01,2.202260552475932442e+01,2.202277748047682948e+01,6.103775619741663402e-05,2.464667115561063569e-03,1.159104277175512787e-01
9.600000000000000000e+02,1.810999999999999943e+02,2.202279341114046218e+01,2.202144201283681468e+01,2.202296869348224817e+01,1.866581989452911500e-04,2.202298006933940755e+01,2.202260675294151682e+01,2.202277748047682948e+01,6.064029122569524730e-05,2.468096455437462401e-03,1.160998992678560632e-01
9.610000000000000000e+02,1.815999999999999943e+02,2.202279331169409460e+01,2.202145071786359765e+01,2.202296779809686100e+01,1.852992321864036103e-04,2.202297861092628040e+01,2.202260801246190880e+01,2.202277748047682948e+01,6.024501743288326536e-05,2.471501119088357745e-03,1.162881167044795272e-01
9.620000000000000000e+02,1.820999999999999943e+02,2.202279321281119806e+01,2.202145937475116355e+01,2.202296690600335083e+01,1.839878632575206278e-04,2.202297720067445397e+01,2.202260922494794215e+01,2.202277748047682948e+01,5.985192952316889157e-05,2.474881286279419831e-03,1.164750881386830139e-01
9.630000000000000000e+02,1.825999999999999943e+02,2.202279311448975108e+01,2.202146798361886226e+01,2.202296601719872982e+01,1.826681356171462633e-04,2.202297578262536959e+01,2.202261044635413256e+01,2.202277748047682948e+01,5.946102207716924049e-05,2.478237135457509680e-03,1.166608216319075936e-01
9.640000000000000000e+02,1.830999999999999943e+02,2.202279301672721346e+01,2.202147654458823212e+01,2.202296513167861747e+01,1.813741866214586991e-04,2.202297439091383424e+01,2.202261164254059267e+01,2.202277748047682948e+01,5.907228957612834126e-05,2.481568843680250630e-03,1.168453251958284644e-01
9.650000000000000000e+02,1.835999999999999943e+02,2.202279291952107698e+01,2.202148505778265175e+01,2.202296424943961028e+01,1.800865392837783696e-04,2.202297300606036146e+01,2.202261283298179251e+01,2.202277748047682948e+01,5.868572641772646541e-05,2.484876586713740537e-03,1.170286067929586088e-01
9.660000000000000000e+02,1.840999999999999943e+02,2.202279282286895778e+01,2.202149352332989096e+01,2.202296337047741659e+01,1.787983984922379645e-04,2.202297162126745178e+01,2.202261402447046379e+01,2.202277748047682948e+01,5.830132680025241679e-05,2.488160538977506400e-03,1.172106743364789289e-01
9.670000000000000000e+02,1.845999999999999943e+02,2.202279272676835120e+01,2.202150194135853667e+01,2.202296249478825274e+01,1.775272844813943838e-04,2.202297025405283293e+01,2.202261519948386947e+01,2.202277748047682948e+01,5.791908488489139862e-05,2.491420873611134221e-03,1.173915356908254159e-01
9.680000000000000000e+02,1.850999999999999943e+02,2.202279263121667441e+01,2.202151031200068587e+01,2.202296162236800825e+01,1.762716907384070171e-04,2.202296890290741160e+01,2.202261635952593721e+01,2.202277748047682948e+01,5.753899467344449797e-05,2.494657762411294204e-03,1.175711986720297114e-01
9.690000000000000000e+02,1.855999999999999943e+02,2.202279253621174604e+01,2.202151863538919230e+01,2.202296075321211788e+01,1.750022104634144397e-04,2.202296753842221122e+01,2.202261753400128086e+01,2.202277748047682948e+01,5.716105013335165001e-05,2.497871375933212110e-03,1.177496710477887593e-01
9.700000000000000000e+02,1.860999999999999943e+02,2.202279244175071682e+01,2.202152691166060094e+01,2.202295988731690457e+01,1.737649837700789613e-04,2.202296620673448757e+01,2.202261867676694607e+01,2.202277748047682948e+01,5.678524506444133436e-05,2.501061883424422327e-03,1.179269605376047081e-01
9.710000000000000000e+02,1.865999999999999943e+02,2.202279234783146222e+01,2.202153514095334330e+01,2.202295902467753663e+01,1.725160109822675039e-04,2.202296486384244290e+01,2.202261983182048155e+01,2.202277748047682948e+01,5.641157318088114818e-05,2.504229452871962330e-03,1.181030748134725694e-01
9.720000000000000000e+02,1.870999999999999943e+02,2.202279225445117561e+01,2.202154332340722576e+01,2.202295816528985029e+01,1.713050414354930174e-04,2.202296355949260942e+01,2.202262094940974180e+01,2.202277748047682948e+01,5.604002813440785424e-05,2.507374251019402461e-03,1.182780214998964269e-01
9.730000000000000000e+02,1.875999999999999943e+02,2.202279216160783903e+01,2.202155145916531609e+01,2.202295730914926253e+01,1.700809164218121860e-04,2.202296224252426171e+01,2.202262208069141636e+01,2.202277748047682948e+01,5.567060342866647811e-05,2.510496443340930455e-03,1.184518081740132955e-01
9.740000000000000000e+02,1.880999999999999943e+02,2.202279206929879862e+01,2.202155954837093788e+01,2.202295645625124365e+01,1.688436760323462963e-04,2.202296091297483116e+01,2.202262322562276609e+01,2.202277748047682948e+01,5.530329255568701462e-05,2.513596194095281833e-03,1.186244423661607789e-01
9.750000000000000000e+02,1.885999999999999943e+02,2.202279197752126194e+01,2.202156759117130491e+01,2.202295560659148066e+01,1.676658119392525142e-04,2.202295964333320200e+01,2.202262431170932189e+01,2.202277748047682948e+01,5.493808883085411201e-05,2.516673666309517630e-03,1.187959315600256444e-01
9.760000000000000000e+02,1.890999999999999943e+02,2.202279188627326079e+01,2.202157558771402535e+01,2.202295476016444198e+01,1.664648907329670236e-04,2.202295835116399303e+01,2.202262542138252854e+01,2.202277748047682948e+01,5.457498555164588453e-05,2.519729021785228201e-03,1.189662831927094516e-01
9.770000000000000000e+02,1.895999999999999943e+02,2.202279179555203115e+01,2.202158353814909830e+01,2.202295391696637594e+01,1.652864039658823137e-04,2.202295708195599744e+01,2.202262650914806486e+01,2.202277748047682948e+01,5.421397590697211359e-05,2.522762421136604330e-03,1.191355046553997515e-01
9.780000000000000000e+02,1.900999999999999943e+02,2.202279170535529573e+01,2.202159144262809676e+01,2.202295307699184690e+01,1.641202634099256472e-04,2.202295582561870546e+01,2.202262758509188600e+01,2.202277748047682948e+01,5.385505301427784166e-05,2.525774023764116270e-03,1.193036032932519308e-01
9.790000000000000000e+02,1.905999999999999943e+02,2.202279161568054988e+01,2.202159930130465071e+01,2.202295224023585263e+01,1.629538900199216909e-04,2.202295456957056885e+01,2.202262866179053091e+01,2.202277748047682948e+01,5.349820989760385010e-05,2.528763987889206914e-03,1.194705864058304146e-01
9.800000000000000000e+02,1.910999999999999943e+02,2.202279152652535288e+01,2.202160711433399598e+01,2.202295140669378171e+01,1.617968111590777536e-04,2.202295332333651245e+01,2.202262972971419330e+01,2.202277748047682948e+01,5.314343950807428550e-05,2.531732470554179035e-03,1.196364612471101652e-01
9.810000000000000000e+02,1.915999999999999943e+02,2.202279143788739191e+01,2.202161488187183380e+01,2.202295057636010611e+01,1.606387699476051326e-04,2.202295207665734011e+01,2.202263079911744370e+01,2.202277748047682948e+01,5.279073477568039841e-05,2.534679627640570344e-03,1.198012350264634901e-01
9.820000000000000000e+02,1.920999999999999943e+02,2.202279134976416941e+01,2.202162260407700245e+01,2.202294974923026771e+01,1.594780185176836228e-04,2.202295082778268664e+01,2.202263187174565218e+01,2.202277748047682948e+01,5.244008848796790186e-05,2.537605613862087967e-03,1.199649149078941546e-01
9.830000000000000000e+02,1.925999999999999943e+02,2.202279126215291782e+01,2.202163028110891219e+01,2.202294892529871717e+01,1.583645899563801928e-04,2.202294962674287504e+01,2.202263289756296061e+01,2.202277748047682948e+01,5.209149340650998507e-05,2.540510582780499370e-03,1.201275080107944149e-01
9.840000000000000000e+02,1.930999999999999943e+02,2.202279117505165473e+01,2.202163791312847252e+01,2.202294810456039542e+01,1.572385484809732327e-04,2.202294841360013677e+01,2.202263393650317269e+01,2.202277748047682948e+01,5.174494222480283026e-05,2.543394686834250101e-03,1.202890214106417666e-01
9.850000000000000000e+02,1.935999999999999943e+02,2.202279108845769784e+01,2.202164550029873524e+01,2.202294728700954707e+01,1.561290819685031881e-04,2.202294721753966655e+01,2.202263495937572912e+01,2.202277748047682948e+01,5.140042753906666582e-05,2.546258077321388036e-03,1.204494621383574160e-01
9.860000000000000000e+02,1.940999999999999943e+02,2.202279100236883380e+01,2.202165304278298663e+01,2.202294647264119831e+01,1.550200249916856854e-04,2.202294602239382471e+01,2.202263598234384290e+01,2.202277748047682948e+01,5.105794193487461086e-05,2.549100904416203711e-03,1.206088371812418514e-01
9.870000000000000000e+02,1.945999999999999943e+02,2.202279091678244782e+01,2.202166054074571733e+01,2.202294566144954047e+01,1.539165754944659195e-04,2.202294483335794339e+01,2.202263700020695225e+01,2.202277748047682948e+01,5.071747794311231520e-05,2.551923317183550036e-03,1.207671534829357074e-01
9.880000000000000000e+02,1.950999999999999943e+02,2.202279083169622709e+01,2.202166799435439515e+01,2.202294485342930130e+01,1.528249821817212071e-04,2.202294365667840736e+01,2.202263800671404681e+01,2.202277748047682948e+01,5.037902795947930232e-05,2.554725463574184560e-03,1.209244179435018662e-01
9.890000000000000000e+02,1.955999999999999943e+02,2.202279074710772733e+01,2.202167540377558197e+01,2.202294404857485688e+01,1.517382410980495954e-04,2.202294248534882470e+01,2.202263900886662995e+01,2.202277748047682948e+01,5.004258442081167092e-05,2.557507490470438231e-03,1.210806374203236419e-01
9.900000000000000000e+02,1.960999999999999943e+02,2.202279066301456822e+01,2.202168276917867473e+01,2.202294324688043048e+01,1.506551776190391599e-04,2.202294131819218848e+01,2.202264000783694797e+01,2.202277748047682948e+01,4.970813963521220552e-05,2.560269543630919360e-03,1.212358187274038546e-01
9.910000000000000000e+02,1.965999999999999943e+02,2.202279057941423446e+01,2.202169009073249129e+01,2.202294244834065040e+01,1.496044080907947310e-04,2.202294018382232466e+01,2.202264097500614426e+01,2.202277748047682948e+01,4.937568593707883916e-05,2.563011767767828502e-03,1.213899686366164965e-01
9.920000000000000000e+02,1.970999999999999943e+02,2.202279049630458729e+01,2.202169736860837901e+01,2.202294165294910044e+01,1.485297044140560028e-04,2.202293902600900211e+01,2.202264196660017248e+01,2.202277748047682948e+01,4.904521554594968918e-05,2.565734306514021699e-03,1.215430938770369201e-01
9.930000000000000000e+02,1.975999999999999943e+02,2.202279041368301193e+01,2.202170460297850241e+01,2.202294086070029167e+01,1.474768630527727848e-04,2.202293789054606421e+01,2.202264293681995966e+01,2.202277748047682948e+01,4.871672064425927904e-05,2.568437302435888636e-03,1.216952011357350233e-01
9.940000000000000000e+02,1.980999999999999943e+02,2.202279033154708543e+01,2.202171179401498691e+01,2.202294007158836919e+01,1.464395852699750336e-04,2.202293677113235404e+01,2.202264389196181682e+01,2.202277748047682948e+01,4.839019341621665946e-05,2.571120897042092606e-03,1.218462970580069110e-01
9.950000000000000000e+02,1.985999999999999943e+02,2.202279024989446299e+01,2.202171894189145362e+01,2.202293928560731118e+01,1.454218024425883314e-04,2.202293567169690647e+01,2.202264482809201951e+01,2.202277748047682948e+01,4.806562597811516282e-05,2.573785230812546034e-03,1.219963882472597516e-01
9.960000000000000000e+02,1.990999999999999943e+02,2.202279016872303430e+01,2.202172604678323964e+01,2.202293850275112774e+01,1.443781534206570573e-04,2.202293454687645635e+01,2.202264579056961225e+01,2.202277748047682948e+01,4.774301036833059064e-05,2.576430443188227216e-03,1.221454812656171118e-01
9.970000000000000000e+02,1.995999999999999943e+02,2.202279008803021298e+01,2.202173310886596980e+01,2.202293772301357322e+01,1.433236385551581822e-04,2.202293341166876672e+01,2.202264676439165925e+01,2.202277748047682948e+01,4.742233861217182470e-05,2.579056672566931979e-03,1.222935826339404258e-01
9.980000000000000000e+02,2.000999999999999943e+02,2.202279000781354057e+01,2.202174012831480354e+01,2.202293694638881405e+01,1.423137607081928122e-04,2.202293232157424896e+01,2.202264769405283218e+01,2.202277748047682948e+01,4.710360275608066314e-05,2.581664056332803013e-03,1.224406988322692819e-01
9.990000000000000000e+02,2.005999999999999943e+02,2.202278992807057634e+01,2.202174710530758972e+01,2.202293617287007521e+01,1.413202476605699039e-04,2.202293124831823690e+01,2.202264860782291578e+01,2.202277748047682948e+01,4.678679472437969076e-05,2.584252730873471109e-03,1.225868362996716809e-01
1.000000000000000000e+03,2.010999999999999943e+02,2.202278984879913537e+01,2.202175404002233350e+01,2.202293540245180736e+01,1.403316722914297427e-04,2.202293018047142681e+01,2.202264951712684393e+01,2.202277748047682948e+01,4.647190643429340370e-05,2.586822831553547281e-03,1.227320014350492539e-01
1.001000000000000000e+03,2.015999999999999943e+02,2.202278976999702564e+01,2.202176093263723544e+01,2.202293463512719285e+01,1.393400363003032894e-04,2.202292911003332421e+01,2.202265042996072708e+01,2.202277748047682948e+01,4.615892979417370929e-05,2.589374492748627247e-03,1.228762005966376469e-01
1.002000000000000000e+03,2.020999999999999943e+02,2.202278969166160039e+01,2.202176778333128837e+01,2.202293387089033772e+01,1.383396997853904330e-04,2.202292803136138488e+01,2.202265135196181589e+01,2.202277748047682948e+01,4.584785667639816500e-05,2.591907847846170072e-03,1.230194401031176749e-01
1.003000000000000000e+03,2.025999999999999943e+02,2.202278961379078837e+01,2.202177459228490264e+01,2.202293310973435680e+01,1.373447103330232687e-04,2.202292695850112025e+01,2.202265226908045648e+01,2.202277748047682948e+01,4.553867888897766445e-05,2.594423029250258247e-03,1.231617262331022450e-01
1.004000000000000000e+03,2.030999999999999943e+02,2.202278953638170833e+01,2.202178135967847794e+01,2.202293235165273089e+01,1.364109189720804293e-04,2.202292594730068132e+01,2.202265312546273535e+01,2.202277748047682948e+01,4.523138824040704847e-05,2.596920168384537608e-03,1.233030652256271870e-01
1.005000000000000000e+03,2.035999999999999943e+02,2.202278945943271538e+01,2.202178808569205515e+01,2.202293159663944166e+01,1.354247388063054231e-04,2.202292488417152327e+01,2.202265403469390748e+01,2.202277748047682948e+01,4.492597655547448033e-05,2.599399395724956343e-03,1.234434632804828347e-01
1.006000000000000000e+03,2.040999999999999943e+02,2.202278938294109523e+01,2.202179477050803769e+01,2.202293084468763240e+01,1.344835550777712563e-04,2.202292386649617129e+01,2.202265489938601917e+01,2.202277748047682948e+01,4.462243555169035703e-05,2.601860840762197386e-03,1.235829265582644998e-01
1.007000000000000000e+03,2.045999999999999943e+02,2.202278930690453862e+01,2.202180141430875793e+01,2.202293009579063465e+01,1.335419249529903808e-04,2.202292284882949147e+01,2.202265576497958577e+01,2.202277748047682948e+01,4.432075694979146471e-05,2.604304632065570883e-03,1.237214611807355563e-01
1.008000000000000000e+03,2.050999999999999943e+02,2.202278923132104893e+01,2.202180801727572756e+01,2.202292934994159879e+01,1.325726279403993755e-04,2.202292180394898935e+01,2.202265665869310851e+01,2.202277748047682948e+01,4.402093250777949231e-05,2.606730897238038452e-03,1.238590732312269682e-01
1.009000000000000000e+03,2.055999999999999943e+02,2.202278915618789412e+01,2.202181457959316901e+01,2.202292860713440348e+01,1.316279983162700834e-04,2.202292078418621202e+01,2.202265752818957623e+01,2.202277748047682948e+01,4.372295386056902105e-05,2.609139762960370999e-03,1.239957687542517506e-01
1.010000000000000000e+03,2.060999999999999943e+02,2.202278908150292480e+01,2.202182110144311622e+01,2.202292786736169461e+01,1.306992997072740437e-04,2.202291978080263135e+01,2.202265838220321825e+01,2.202277748047682948e+01,4.342681274244771081e-05,2.611531354968069096e-03,1.241315537562694971e-01
1.011000000000000000e+03,2.065999999999999943e+02,2.202278900726373934e+01,2.202182758301021792e+01,2.202292713061705243e+01,1.297934520606843325e-04,2.202291880071580010e+01,2.202265921381167857e+01,2.202277748047682948e+01,4.313250076897172657e-05,2.613905798091767287e-03,1.242664342057417243e-01
1.012000000000000000e+03,2.070999999999999943e+02,2.202278893346827715e+01,2.202183402447823468e+01,2.202292639689341058e+01,1.288771776298274657e-04,2.202291781064590737e+01,2.202266005629064693e+01,2.202277748047682948e+01,4.284000959602723665e-05,2.616263216226446652e-03,1.244004160335435982e-01
1.013000000000000000e+03,2.075999999999999943e+02,2.202278886011424319e+01,2.202184042603195735e+01,2.202292566618398340e+01,1.279515438656897701e-04,2.202291681165810999e+01,2.202266090857037639e+01,2.202277748047682948e+01,4.254933083271761416e-05,2.618603732389960040e-03,1.245335051327659120e-01
1.014000000000000000e+03,2.080999999999999943e+02,2.202278878719926070e+01,2.202184678785571492e+01,2.202292493848179689e+01,1.270263197625226938e-04,2.202291581351902394e+01,2.202266176087949745e+01,2.202277748047682948e+01,4.226045610911781933e-05,2.620927468665776219e-03,1.246657073592416093e-01
1.015000000000000000e+03,2.085999999999999943e+02,2.202278871472082500e+01,2.202185311013451496e+01,2.202292421377981313e+01,1.261606866377549261e-04,2.202291487540746218e+01,2.202266255403418782e+01,2.202277748047682948e+01,4.197337702449072176e-05,2.623234546253261704e-03,1.247970285317142741e-01
1.016000000000000000e+03,2.090999999999999943e+02,2.202278864267706737e+01,2.202185939305369899e+01,2.202292349207079880e+01,1.252477408048735693e-04,2.202291389041787184e+01,2.202266339493626290e+01,2.202277748047682948e+01,4.168808516293508545e-05,2.625525085480307375e-03,1.249274744320342384e-01
1.017000000000000000e+03,2.095999999999999943e+02,2.202278857106556131e+01,2.202186563679875064e+01,2.202292277334823467e+01,1.243628642645779677e-04,2.202291293392982752e+01,2.202266420820129511e+01,2.202277748047682948e+01,4.140457210209688932e-05,2.627799205769914236e-03,1.250570508055103003e-01
1.018000000000000000e+03,2.100999999999999943e+02,2.202278849988401888e+01,2.202187184155551236e+01,2.202292205760444332e+01,1.234986325153918313e-04,2.202291199851653403e+01,2.202266500125150372e+01,2.202277748047682948e+01,4.112282940332881014e-05,2.630057025692760300e-03,1.251857633605606424e-01
1.019000000000000000e+03,2.105999999999999943e+02,2.202278842913017343e+01,2.202187800750967028e+01,2.202292134483255737e+01,1.226173050274842230e-04,2.202291104643520114e+01,2.202266581182514571e+01,2.202277748047682948e+01,4.084284863508157268e-05,2.632298662937035492e-03,1.253136177699428755e-01
1.020000000000000000e+03,2.110999999999999943e+02,2.202278835880194663e+01,2.202188413484652685e+01,2.202292063502537189e+01,1.217483735794387602e-04,2.202291010717552666e+01,2.202266661042836660e+01,2.202277748047682948e+01,4.056462138322848853e-05,2.634524234326432891e-03,1.254406196699021092e-01
1.021000000000000000e+03,2.115999999999999943e+02,2.202278828889688000e+01,2.202189022375299388e+01,2.202291992817551503e+01,1.208868657161008919e-04,2.202290917576259588e+01,2.202266740203116413e+01,2.202277748047682948e+01,4.028813916056490522e-05,2.636733855844008122e-03,1.255667746612094959e-01
1.022000000000000000e+03,2.120999999999999943e+02,2.202278821941288101e+01,2.202189627441522290e+01,2.202291922427596305e+01,1.200382183060494986e-04,2.202290825763118676e+01,2.202266818119457525e+01,2.202277748047682948e+01,4.001339351440865149e-05,2.638927642620167262e-03,1.256920883085479446e-01
1.023000000000000000e+03,2.125999999999999943e+02,2.202278815034763326e+01,2.202190228701903507e+01,2.202291852331931210e+01,1.192047853568867205e-04,2.202290735513298969e+01,2.202266894556227683e+01,2.202277748047682948e+01,3.974037600708030525e-05,2.641105708947707759e-03,1.258165661418564341e-01
1.024000000000000000e+03,2.130999999999999943e+02,2.202278808169910462e+01,2.202190826175065652e+01,2.202291782529810149e+01,1.183689742456578642e-04,2.202290645067335007e+01,2.202266971272485918e+01,2.202277748047682948e+01,3.946907818250997680e-05,2.643268168276669342e-03,1.259402136552437990e-01
1.025000000000000000e+03,2.135999999999999943e+02,2.202278801346509596e+01,2.202191419879721224e+01,2.202291713020516184e+01,1.174969864920866961e-04,2.202290551045158651e+01,2.202267051647860541e+01,2.202277748047682948e+01,3.919949154381381911e-05,2.645424363590569063e-03,1.260630363082727023e-01
1.026000000000000000e+03,2.140999999999999943e+02,2.202278794564323405e+01,2.202192009834330833e+01,2.202291643803266297e+01,1.166772675352250878e-04,2.202290462291076878e+01,2.202267126837569933e+01,2.202277748047682948e+01,3.893160770848384691e-05,2.647575229681578979e-03,1.261850395255932900e-01
1.027000000000000000e+03,2.145999999999999943e+02,2.202278787823142636e+01,2.202192596057741625e+01,2.202291574877380143e+01,1.158441413890986280e-04,2.202290372237281701e+01,2.202267203409003571e+01,2.202277748047682948e+01,3.866541811849595205e-05,2.649710718849960459e-03,1.263062286970915993e-01
1.028000000000000000e+03,2.150999999999999943e+02,2.202278781122725348e+01,2.202193178568427712e+01,2.202291506242045926e+01,1.150607634593305446e-04,2.202290287199071273e+01,2.202267275046379424e+01,2.202277748047682948e+01,3.840091438521197530e-05,2.651830941686028186e-03,1.264266091786031554e-01
1.029000000000000000e+03,2.155999999999999943e+02,2.202278774462903144e+01,2.202193757385090933e+01,2.202291437896555593e+01,1.142163288869617918e-04,2.202290196095791686e+01,2.202267352830014602e+01,2.202277748047682948e+01,3.813808801658768386e-05,2.653936007953529731e-03,1.265461862914178670e-01
1.030000000000000000e+03,2.160999999999999943e+02,2.202278767843415253e+01,2.202194332526281428e+01,2.202291369840129320e+01,1.134163665323719989e-04,2.202290109480068381e+01,2.202267426206762124e+01,2.202277748047682948e+01,3.787693058946244414e-05,2.656026026666444360e-03,1.266649653233527517e-01
1.031000000000000000e+03,2.165999999999999943e+02,2.202278761264062723e+01,2.202194904010643484e+01,2.202291302072024237e+01,1.126082758992339637e-04,2.202290022091652588e+01,2.202267500436472858e+01,2.202277748047682948e+01,3.761743363792586288e-05,2.658101106000209431e-03,1.267829515279577102e-01
1.032000000000000000e+03,2.170999999999999943e+02,2.202278754724624932e+01,2.202195471856779108e+01,2.202291234591509550e+01,1.118404020930493809e-04,2.202289938764834076e+01,2.202267570684415787e+01,2.202277748047682948e+01,3.735958871526458638e-05,2.660161353385355996e-03,1.269001501256448450e-01
1.033000000000000000e+03,2.175999999999999943e+02,2.202278748224901861e+01,2.202196036083221031e+01,2.202291167397765648e+01,1.110434127242595272e-04,2.202289852566174133e+01,2.202267643883629589e+01,2.202277748047682948e+01,3.710338740622268899e-05,2.662206875436374295e-03,1.270165663031597725e-01
1.034000000000000000e+03,2.180999999999999943e+02,2.202278741764668979e+01,2.202196596708563447e+01,2.202291100490047171e+01,1.102334165818652625e-04,2.202289765106327124e+01,2.202267718423010834e+01,2.202277748047682948e+01,3.684882126763586472e-05,2.664237778024949443e-03,1.271322052140965164e-01
1.035000000000000000e+03,2.185999999999999943e+02,2.202278735343707083e+01,2.202197153751371417e+01,2.202291033867606984e+01,1.094825954961903969e-04,2.202289683603256876e+01,2.202267787084157291e+01,2.202277748047682948e+01,3.659588186956805664e-05,2.666254166226875427e-03,1.272470719793685756e-01
1.036000000000000000e+03,2.190999999999999943e+02,2.202278728961807275e+01,2.202197707230189394e+01,2.202290967529653543e+01,1.087121506009550181e-04,2.202289600176867523e+01,2.202267857746747026e+01,2.202277748047682948e+01,3.634456079143976413e-05,2.668256144384194197e-03,1.273611716867999732e-01
1.037000000000000000e+03,2.195999999999999943e+02,2.202278722618761719e+01,2.202198257163469819e+01,2.202290901475407381e+01,1.079578924390004087e-04,2.202289518408005620e+01,2.202267926829517819e+01,2.202277748047682948e+01,3.609484965445335184e-05,2.670243816060946344e-03,1.274745093918333017e-01
1.038000000000000000e+03,2.200999999999999943e+02,2.202278716314365070e+01,2.202198803569709895e+01,2.202290835704115324e+01,1.071862518576230681e-04,2.202289434939550716e+01,2.202267997689179424e+01,2.202277748047682948e+01,3.584674005948488732e-05,2.672217284080262087e-03,1.275870901174500915e-01
1.039000000000000000e+03,2.205999999999999943e+02,2.202278710048399191e+01,2.202199346467465091e+01,2.202290770214974103e+01,1.064248024288943231e-04,2.202289352528642041e+01,2.202268067568156340e+01,2.202277748047682948e+01,3.560022358095394002e-05,2.674176650512441120e-03,1.276989188545016307e-01
1.040000000000000000e+03,2.210999999999999943e+02,2.202278703820652694e+01,2.202199885875051422e+01,2.202290705007203186e+01,1.056789766836201290e-04,2.202289271718321118e+01,2.202268135922984271e+01,2.202277748047682948e+01,3.535529190200974826e-05,2.676122016699209686e-03,1.278100005617266721e-01
1.041000000000000000e+03,2.215999999999999943e+02,2.202278697630926274e+01,2.202200421810942288e+01,2.202290640080034123e+01,1.049372982670994565e-04,2.202289191360753051e+01,2.202268203901099497e+01,2.202277748047682948e+01,3.511193663433680460e-05,2.678053483232118934e-03,1.279203401661542783e-01
1.042000000000000000e+03,2.220999999999999943e+02,2.202278691479006767e+01,2.202200954293557089e+01,2.202290575432681052e+01,1.042162413177550782e-04,2.202289113103138618e+01,2.202268269854874916e+01,2.202277748047682948e+01,3.487014941414022967e-05,2.679971149993917636e-03,1.280299425632918930e-01
1.043000000000000000e+03,2.225999999999999943e+02,2.202278685364687760e+01,2.202201483341223920e+01,2.202290511064344258e+01,1.034600850328496873e-04,2.202289031373191008e+01,2.202268339356184512e+01,2.202277748047682948e+01,3.462992191908439142e-05,2.681875116124578066e-03,1.281388126170416863e-01
1.044000000000000000e+03,2.230999999999999943e+02,2.202278679287771368e+01,2.202202008972282243e+01,2.202290446974225802e+01,1.027380426847824440e-04,2.202288953092039847e+01,2.202268405483502889e+01,2.202277748047682948e+01,3.439124582167140532e-05,2.683765480060641695e-03,1.282469551601866653e-01
1.045000000000000000e+03,2.235999999999999943e+02,2.202278673248036256e+01,2.202202531204947533e+01,2.202290383161549059e+01,1.019965800631863172e-04,2.202288872906042627e+01,2.202268473590029885e+01,2.202277748047682948e+01,3.415411285070405411e-05,2.685642339512847327e-03,1.283543749944144330e-01
1.046000000000000000e+03,2.240999999999999943e+02,2.202278667245283117e+01,2.202203050057660150e+01,2.202290319625504011e+01,1.012806916525061350e-04,2.202288795314448322e+01,2.202268539176117912e+01,2.202277748047682948e+01,3.391851463286959313e-05,2.687505791496271924e-03,1.284610768906919998e-01
1.047000000000000000e+03,2.245999999999999943e+02,2.202278661279317618e+01,2.202203565548481023e+01,2.202290256365330379e+01,1.005862689923210819e-04,2.202288719906216841e+01,2.202268602652418394e+01,2.202277748047682948e+01,3.368444296714497759e-05,2.689355932316036049e-03,1.285670655890283343e-01
1.048000000000000000e+03,2.250999999999999943e+02,2.202278655349923042e+01,2.202204077695667195e+01,2.202290193380170891e+01,9.986661368262789000e-05,2.202288642011291131e+01,2.202268668688554953e+01,2.202277748047682948e+01,3.345188956345857538e-05,2.691192857575829597e-03,1.286723457993595443e-01
1.049000000000000000e+03,2.255999999999999943e+02,2.202278649456918558e+01,2.202204586517393992e+01,2.202290130669258161e+01,9.915090124698114891e-05,2.202288564547043137e+01,2.202268734366793979e+01,2.202277748047682948e+01,3.322084616884232115e-05,2.693016662208477189e-03,1.287769222009086112e-01
1.050000000000000000e+03,2.260999999999999943e+02,2.202278643600083541e+01,2.202205092031702449e+01,2.202290068231813791e+01,9.846551267879404413e-05,2.202288490151351397e+01,2.202268797048815685e+01,2.202277748047682948e+01,3.299130459130709497e-05,2.694827440433935749e-03,1.288807994429561066e-01
1.051000000000000000e+03,2.265999999999999943e+02,2.202278637779212644e+01,2.202205594256814791e+01,2.202290006066979444e+01,9.777785477583955556e-05,2.202288415564690283e+01,2.202268859993735006e+01,2.202277748047682948e+01,3.276325655659061972e-05,2.696625285803570717e-03,1.289839821449253465e-01
1.052000000000000000e+03,2.270999999999999943e+02,2.202278631994123614e+01,2.202206093210663695e+01,2.202289944173989156e+01,9.708532629616379076e-05,2.202288340526753174e+01,2.202268923461494055e+01,2.202277748047682948e+01,3.253669392190636759e-05,2.698410291193606599e-03,1.290864748964748177e-01
1.053000000000000000e+03,2.275999999999999943e+02,2.202278626244624249e+01,2.202206588911232288e+01,2.202289882552025801e+01,9.639325089110952036e-05,2.202288265569713488e+01,2.202268986919535010e+01,2.202277748047682948e+01,3.231160852156037395e-05,2.700182548789361366e-03,1.291882822574169920e-01
1.054000000000000000e+03,2.280999999999999943e+02,2.202278620530493924e+01,2.202207081376571551e+01,2.202289821200275810e+01,9.572034189044751034e-05,2.202288192564682845e+01,2.202269048496305004e+01,2.202277748047682948e+01,3.208799215904656999e-05,2.701942150146401534e-03,1.292894087586483887e-01
1.055000000000000000e+03,2.285999999999999943e+02,2.202278614851537597e+01,2.202207570624480226e+01,2.202289760117919215e+01,9.505657668463960927e-05,2.202288120509206237e+01,2.202269109193868957e+01,2.202277748047682948e+01,3.186583675239607115e-05,2.703689186120484481e-03,1.293898589014421119e-01
1.056000000000000000e+03,2.290999999999999943e+02,2.202278609207577631e+01,2.202208056672965242e+01,2.202289699304155945e+01,9.438143264840694480e-05,2.202288047350842604e+01,2.202269171064312658e+01,2.202277748047682948e+01,3.164513412510647423e-05,2.705423746930319447e-03,1.294896371581040762e-01
1.057000000000000000e+03,2.295999999999999943e+02,2.202278603598399798e+01,2.202208539539654097e+01,2.202289638758184864e+01,9.372581610491818340e-05,2.202287976180010176e+01,2.202269231016789419e+01,2.202277748047682948e+01,3.142587627296510299e-05,2.707145922141175696e-03,1.295887479722585833e-01
1.058000000000000000e+03,2.300999999999999943e+02,2.202278598023828948e+01,2.202209019242537735e+01,2.202289578479143017e+01,9.304811983512273539e-05,2.202287902835812616e+01,2.202269293211845280e+01,2.202277748047682948e+01,3.120805502672897218e-05,2.708855800666579074e-03,1.296871957586712143e-01
1.059000000000000000e+03,2.305999999999999943e+02,2.202278592483632025e+01,2.202209495799179706e+01,2.202289518466291440e+01,9.243191902555761025e-05,2.202287835675534566e+01,2.202269349291729483e+01,2.202277748047682948e+01,3.099166241122298926e-05,2.710553470768573090e-03,1.297849849037243930e-01
1.060000000000000000e+03,2.310999999999999943e+02,2.202278586977681130e+01,2.202209969227309472e+01,2.202289458718732007e+01,9.175337052294117322e-05,2.202287762314733399e+01,2.202269411640628860e+01,2.202277748047682948e+01,3.077669037593565711e-05,2.712239020097115781e-03,1.298821197654146942e-01
1.061000000000000000e+03,2.315999999999999943e+02,2.202278581505715849e+01,2.202210439544606757e+01,2.202289399235714029e+01,9.110695530797609460e-05,2.202287692201246472e+01,2.202269470810185226e+01,2.202277748047682948e+01,3.056313089294027043e-05,2.713912535639761026e-03,1.299786046734905942e-01
1.062000000000000000e+03,2.320999999999999943e+02,2.202278576067589810e+01,2.202210906768619125e+01,2.202289340016344710e+01,9.045652972858618046e-05,2.202287621720562782e+01,2.202269530414616838e+01,2.202277748047682948e+01,3.035097599432115125e-05,2.715574103777793329e-03,1.300744439298213151e-01
1.063000000000000000e+03,2.325999999999999943e+02,2.202278570663099089e+01,2.202211370916813493e+01,2.202289281059879755e+01,8.982469809029773925e-05,2.202287553132908116e+01,2.202269588193290062e+01,2.202277748047682948e+01,3.014021774878224114e-05,2.717223810250683769e-03,1.301696418083734264e-01
1.064000000000000000e+03,2.330999999999999943e+02,2.202278565292036205e+01,2.202211832006782544e+01,2.202289222365444488e+01,8.923284517945288840e-05,2.202287488576554253e+01,2.202269642007518158e+01,2.202277748047682948e+01,2.993084816792022901e-05,2.718861740181578723e-03,1.302642025555665051e-01
1.065000000000000000e+03,2.335999999999999943e+02,2.202278559954248038e+01,2.202212290055871335e+01,2.202289163932224270e+01,8.857829662509508306e-05,2.202287417783910684e+01,2.202269702124585393e+01,2.202277748047682948e+01,2.972285937577181576e-05,2.720487978095412554e-03,1.303581303902237865e-01
1.066000000000000000e+03,2.340999999999999943e+02,2.202278554649532083e+01,2.202212745081439849e+01,2.202289105759424004e+01,8.792952495686517315e-05,2.202287347602027623e+01,2.202269761697036543e+01,2.202277748047682948e+01,2.951624348959825861e-05,2.722102607882649714e-03,1.304514295040727079e-01
1.067000000000000000e+03,2.345999999999999943e+02,2.202278549377679795e+01,2.202213197100905617e+01,2.202289047846180736e+01,8.731852044183328562e-05,2.202287281229724059e+01,2.202269817525635531e+01,2.202277748047682948e+01,2.931099260052698544e-05,2.723705712852843037e-03,1.305441040612616288e-01
1.068000000000000000e+03,2.350999999999999943e+02,2.202278544138519223e+01,2.202213646131417946e+01,2.202288990191689777e+01,8.672163144031988416e-05,2.202287216301663264e+01,2.202269871975375182e+01,2.202277748047682948e+01,2.910709892148199241e-05,2.725297375692210203e-03,1.306361581994592846e-01
1.069000000000000000e+03,2.355999999999999943e+02,2.202278538931867047e+01,2.202214092190246220e+01,2.202288932795146081e+01,8.614170911479470283e-05,2.202287153102778561e+01,2.202269924760955533e+01,2.202277748047682948e+01,2.890455461086113232e-05,2.726877678497701112e-03,1.307275960292125783e-01
1.070000000000000000e+03,2.360999999999999943e+02,2.202278533757541013e+01,2.202214535294533704e+01,2.202288875655691669e+01,8.554530134444890085e-05,2.202287088287675587e+01,2.202269979227406438e+01,2.202277748047682948e+01,2.870335188433084330e-05,2.728446702777230330e-03,1.308184216344946138e-01
1.071000000000000000e+03,2.365999999999999943e+02,2.202278528615358155e+01,2.202214975461390623e+01,2.202288818772485612e+01,8.494859672934540777e-05,2.202287023475031091e+01,2.202270033755685219e+01,2.202277748047682948e+01,2.850348297256032287e-05,2.730004529446520764e-03,1.309086390728420313e-01
1.072000000000000000e+03,2.370999999999999943e+02,2.202278523505132668e+01,2.202215412707800368e+01,2.202288762144726064e+01,8.433591569802392871e-05,2.202286957096702480e+01,2.202270089913562856e+01,2.202277748047682948e+01,2.830494016380999552e-05,2.731551238831841054e-03,1.309982523755060801e-01
1.073000000000000000e+03,2.375999999999999943e+02,2.202278518426687270e+01,2.202215847050764452e+01,2.202288705771577426e+01,8.373486868093899796e-05,2.202286891913555422e+01,2.202270144939819119e+01,2.202277748047682948e+01,2.810771573811295647e-05,2.733086910695146487e-03,1.310872655474729920e-01
1.074000000000000000e+03,2.380999999999999943e+02,2.202278513379828695e+01,2.202216278507287939e+01,2.202288649652197705e+01,8.312815086145464334e-05,2.202286826194914937e+01,2.202270200564742453e+01,2.202277748047682948e+01,2.791180197388911990e-05,2.734611624203816312e-03,1.311756825677821980e-01
1.075000000000000000e+03,2.385999999999999943e+02,2.202278508364379306e+01,2.202216707094092740e+01,2.202288593785782567e+01,8.253299087871627908e-05,2.202286761663467018e+01,2.202270255065291593e+01,2.202277748047682948e+01,2.771719127813039845e-05,2.736125457965681278e-03,1.312635073895197513e-01
1.076000000000000000e+03,2.390999999999999943e+02,2.202278503380148678e+01,2.202217132828074142e+01,2.202288538171466215e+01,8.200910262028749179e-05,2.202286704290410668e+01,2.202270302469886687e+01,2.202277748047682948e+01,2.752387597910456476e-05,2.737628490023936989e-03,1.313507439404158761e-01
1.077000000000000000e+03,2.395999999999999943e+02,2.202278498426997899e+01,2.202217555725987452e+01,2.202288482808467407e+01,8.140779149421264755e-05,2.202286639206147356e+01,2.202270357647848442e+01,2.202277748047682948e+01,2.733184846863945974e-05,2.739120797840397317e-03,1.314373961224146459e-01
1.078000000000000000e+03,2.400999999999999943e+02,2.202278493504713808e+01,2.202217975804457950e+01,2.202288427695923900e+01,8.083131249812261986e-05,2.202286576635963655e+01,2.202270410373463960e+01,2.202277748047682948e+01,2.714110119760603011e-05,2.740602458343087411e-03,1.315234678119585332e-01
1.079000000000000000e+03,2.405999999999999943e+02,2.202278488613116991e+01,2.202218393080126546e+01,2.202288372833002938e+01,8.028603229188408853e-05,2.202286517216346340e+01,2.202270460009887643e+01,2.202277748047682948e+01,2.695162660977714413e-05,2.742073547881701198e-03,1.316089628607700068e-01
1.080000000000000000e+03,2.410999999999999943e+02,2.202278483752058236e+01,2.202218807569535031e+01,2.202288318218868923e+01,7.969245535772108880e-05,2.202286452997594068e+01,2.202270514506522403e+01,2.202277748047682948e+01,2.676341719393393796e-05,2.743534142277250475e-03,1.316938850951976381e-01
1.081000000000000000e+03,2.415999999999999943e+02,2.202278478921324734e+01,2.202219219289219154e+01,2.202288263852681993e+01,7.917446884487069382e-05,2.202286396368209154e+01,2.202270561474440314e+01,2.202277748047682948e+01,2.657646544159999313e-05,2.744984316778282651e-03,1.317782383167178384e-01
1.082000000000000000e+03,2.420999999999999943e+02,2.202278474120797114e+01,2.202219628255608441e+01,2.202288209733667301e+01,7.853708551834338034e-05,2.202286327829348878e+01,2.202270620412245350e+01,2.202277748047682948e+01,2.639076389253355506e-05,2.746424146117085359e-03,1.318620263020515992e-01
1.083000000000000000e+03,2.425999999999999943e+02,2.202278469350240897e+01,2.202220034485019440e+01,2.202288155860891194e+01,7.799836461662304835e-05,2.202286269186702583e+01,2.202270669513779211e+01,2.202277748047682948e+01,2.620630513779262000e-05,2.747853704465742005e-03,1.319452528035396366e-01
1.084000000000000000e+03,2.430999999999999943e+02,2.202278464609504027e+01,2.202220437993826252e+01,2.202288102233609024e+01,7.746869611561106096e-05,2.202286211479115607e+01,2.202270717739892447e+01,2.202277748047682948e+01,2.602308174230134804e-05,2.749273065471061293e-03,1.320279215488277813e-01
1.085000000000000000e+03,2.435999999999999943e+02,2.202278459898407803e+01,2.202220838798245239e+01,2.202288048850980218e+01,7.697403207795152681e-05,2.202286157301615432e+01,2.202270762495200174e+01,2.202277748047682948e+01,2.584108634260996412e-05,2.750682302250615115e-03,1.321100362414552587e-01
1.086000000000000000e+03,2.440999999999999943e+02,2.202278455216823261e+01,2.202221236914483882e+01,2.202287995712102031e+01,7.640122718478947023e-05,2.202286095339541916e+01,2.202270815094104606e+01,2.202277748047682948e+01,2.566031157930169488e-05,2.752081487387808036e-03,1.321916005608544387e-01
1.087000000000000000e+03,2.445999999999999943e+02,2.202278450564539014e+01,2.202221632358595826e+01,2.202287942816230171e+01,7.588255035023135997e-05,2.202286038819574188e+01,2.202270862309503840e+01,2.202277748047682948e+01,2.548075016281131134e-05,2.753470692955604406e-03,1.322726181623604669e-01
1.088000000000000000e+03,2.450999999999999943e+02,2.202278445941367124e+01,2.202222025146699025e+01,2.202287890162431339e+01,7.537565110459060170e-05,2.202285983506477507e+01,2.202270908376256742e+01,2.202277748047682948e+01,2.530239477437466478e-05,2.754849990483203889e-03,1.323530926775912941e-01
1.089000000000000000e+03,2.455999999999999943e+02,2.202278441347203852e+01,2.202222415294758306e+01,2.202287837749990729e+01,7.481932232886362216e-05,2.202285923279436730e+01,2.202270959414970974e+01,2.202277748047682948e+01,2.512523816475651601e-05,2.756219451007102181e-03,1.324330277143470069e-01
1.090000000000000000e+03,2.460999999999999943e+02,2.202278436781821114e+01,2.202222802818659986e+01,2.202287785577983570e+01,7.429775707745004429e-05,2.202285866557528848e+01,2.202271007006113379e+01,2.202277748047682948e+01,2.494927312037334421e-05,2.757579145046120533e-03,1.325124268570997688e-01
1.091000000000000000e+03,2.465999999999999943e+02,2.202278432245066497e+01,2.202223187734312049e+01,2.202287733645625067e+01,7.381505027341928157e-05,2.202285813750093979e+01,2.202271050740039016e+01,2.202277748047682948e+01,2.477449241780109459e-05,2.758929142592444171e-03,1.325912936667405784e-01
1.092000000000000000e+03,2.470999999999999943e+02,2.202278427736821342e+01,2.202223570057481439e+01,2.202287681952084597e+01,7.320926011916739954e-05,2.202285748662833242e+01,2.202271106810809442e+01,2.202277748047682948e+01,2.460088889765975489e-05,2.760269513175049854e-03,1.326696316811756260e-01
1.093000000000000000e+03,2.475999999999999943e+02,2.202278423256829143e+01,2.202223949803875414e+01,2.202287630496467230e+01,7.277308706366978003e-05,2.202285700565535365e+01,2.202271145948122921e+01,2.202277748047682948e+01,2.442845542767106034e-05,2.761600325769744853e-03,1.327474444148686594e-01
1.094000000000000000e+03,2.480999999999999943e+02,2.202278418804989712e+01,2.202224326989170677e+01,2.202287579278022633e+01,7.225885833774835557e-05,2.202285644690823574e+01,2.202271192919155851e+01,2.202277748047682948e+01,2.425718488943025478e-05,2.762921648895458847e-03,1.328247353596031521e-01
1.095000000000000000e+03,2.485999999999999943e+02,2.202278414381129323e+01,2.202224701628936643e+01,2.202287528295886432e+01,7.175130801001439651e-05,2.202285589511930297e+01,2.202271239250328350e+01,2.202277748047682948e+01,2.408707021325122701e-05,2.764233550564518509e-03,1.329015079844123592e-01
1.096000000000000000e+03,2.490999999999999943e+02,2.202278409985076379e+01,2.202225073738694761e+01,2.202287477549182881e+01,7.124980573669204259e-05,2.202285534965649916e+01,2.202271285004502843e+01,2.202277748047682948e+01,2.391810435122604850e-05,2.765536098291931748e-03,1.329777657353778952e-01
1.097000000000000000e+03,2.495999999999999943e+02,2.202278405616678469e+01,2.202225443333959376e+01,2.202287427037168399e+01,7.072489169984275787e-05,2.202285478105848426e+01,2.202271333127508512e+01,2.202277748047682948e+01,2.375028025867319682e-05,2.766829359112480801e-03,1.330535120362129342e-01
1.098000000000000000e+03,2.500999999999999943e+02,2.202278401275751563e+01,2.202225810430013198e+01,2.202287376758948412e+01,7.025095818539351018e-05,2.202285426371570054e+01,2.202271376179933071e+01,2.202277748047682948e+01,2.358359099609176393e-05,2.768113399570555026e-03,1.331287502884657692e-01
1.099000000000000000e+03,2.505999999999999943e+02,2.202278396962150708e+01,2.202226175042277134e+01,2.202287326713726401e+01,6.976748992862207011e-05,2.202285373711143635e+01,2.202271420213157782e+01,2.202277748047682948e+01,2.341802956122737250e-05,2.769388285759869558e-03,1.332034838710774716e-01
1.100000000000000000e+03,2.510999999999999943e+02,2.202278392675723140e+01,2.202226537185923050e+01,2.202287276900629465e+01,6.928859786942610408e-05,2.202285321535510221e+01,2.202271463815936059e+01,2.202277748047682948e+01,2.325358906491094724e-05,2.770654083252243206e-03,1.332777161411916045e-01
1.101000000000000000e+03,2.515999999999999943e+02,2.202278388416289800e+01,2.202226896876208784e+01,2.202287227318860729e+01,6.882518247453276361e-05,2.202285270934537209e+01,2.202271505898042392e+01,2.202277748047682948e+01,2.309026257893397602e-05,2.771910857180549456e-03,1.333514504338989826e-01
1.102000000000000000e+03,2.520999999999999943e+02,2.202278384183724924e+01,2.202227254128230527e+01,2.202287177967610887e+01,6.827961501350031978e-05,2.202285212145226367e+01,2.202271556222223481e+01,2.202277748047682948e+01,2.292804324848853544e-05,2.773158672192970950e-03,1.334246900623059784e-01
1.103000000000000000e+03,2.525999999999999943e+02,2.202278379977822453e+01,2.202227608956929927e+01,2.202287128846007747e+01,6.783772873644984081e-05,2.202285163750696029e+01,2.202271596204948878e+01,2.202277748047682948e+01,2.276692428894087794e-05,2.774397592487897347e-03,1.334974383181509183e-01
1.104000000000000000e+03,2.530999999999999943e+02,2.202278375798462307e+01,2.202227961377434085e+01,2.202287079953260118e+01,6.733325505748512913e-05,2.202285109123967999e+01,2.202271642472956614e+01,2.202277748047682948e+01,2.260689883144824223e-05,2.775627681782421013e-03,1.335696984714212776e-01
1.105000000000000000e+03,2.535999999999999943e+02,2.202278371645482125e+01,2.202228311404571315e+01,2.202287031288498298e+01,6.687894015508575978e-05,2.202285059539497780e+01,2.202271683751466469e+01,2.202277748047682948e+01,2.244796014283795412e-05,2.776849003344049934e-03,1.336414737705791111e-01
1.106000000000000000e+03,2.540999999999999943e+02,2.202278367518718127e+01,2.202228659053222515e+01,2.202286982850930741e+01,6.639041320411441776e-05,2.202285006560038383e+01,2.202271728477397872e+01,2.202277748047682948e+01,2.229010146606199124e-05,2.778061619992441139e-03,1.337127674431664581e-01
1.107000000000000000e+03,2.545999999999999943e+02,2.202278363417994811e+01,2.202229004338162710e+01,2.202286934639758442e+01,6.600224578429928109e-05,2.202284963642573246e+01,2.202271763193416376e+01,2.202277748047682948e+01,2.213331609214566579e-05,2.779265594063188346e-03,1.337835826953823748e-01
1.108000000000000000e+03,2.550999999999999943e+02,2.202278359343216252e+01,2.202229347274045068e+01,2.202286886654081499e+01,6.552021281139618688e-05,2.202284911364497333e+01,2.202271807321935171e+01,2.202277748047682948e+01,2.197759736744705271e-05,2.780460987487517327e-03,1.338539227123369257e-01
1.109000000000000000e+03,2.555999999999999943e+02,2.202278355294190959e+01,2.202229687875536612e+01,2.202286838893126486e+01,6.500792279347384608e-05,2.202284856086470199e+01,2.202271854501911719e+01,2.202277748047682948e+01,2.182293863203274063e-05,2.781647861727309674e-03,1.339237906584577475e-01
1.110000000000000000e+03,2.561000000000000227e+02,2.202278351270775758e+01,2.202230026157207377e+01,2.202286791356036844e+01,6.451035053652610658e-05,2.202284802305829459e+01,2.202271900235722057e+01,2.202277748047682948e+01,2.166933327000966801e-05,2.782826277790295504e-03,1.339931896771083264e-01
1.111000000000000000e+03,2.566000000000000227e+02,2.202278347272801540e+01,2.202230362133554209e+01,2.202286744042065791e+01,6.409103748787542746e-05,2.202284756376550234e+01,2.202271938169052845e+01,2.202277748047682948e+01,2.151677469871669140e-05,2.783996296268125871e-03,1.340621228915451491e-01
1.112000000000000000e+03,2.571000000000000227e+02,2.202278343300126195e+01,2.202230695819026352e+01,2.202286696950286782e+01,6.367847852198444346e-05,2.202284711147978413e+01,2.202271975452273978e+01,2.202277748047682948e+01,2.136525635710954105e-05,2.785157977306220670e-03,1.341305934042229253e-01
1.113000000000000000e+03,2.576000000000000227e+02,2.202278339352621828e+01,2.202231027227914595e+01,2.202286650079963337e+01,6.319223033165162029e-05,2.202284658575655030e+01,2.202272020129588626e+01,2.202277748047682948e+01,2.121477175609264357e-05,2.786311380607953223e-03,1.341986042970773896e-01
1.114000000000000000e+03,2.581000000000000227e+02,2.202278335430101208e+01,2.202231356374556626e+01,2.202286603430211898e+01,6.277244835173841401e-05,2.202284612674936426e+01,2.202272058185265990e+01,2.202277748047682948e+01,2.106531438527620021e-05,2.787456565462053705e-03,1.342661586323087297e-01
1.115000000000000000e+03,2.586000000000000227e+02,2.202278331532466993e+01,2.202231683273202734e+01,2.202286557000281064e+01,6.231714515531770391e-05,2.202284563246982430e+01,2.202272099817951556e+01,2.202277748047682948e+01,2.091687777395511875e-05,2.788593590721712232e-03,1.343332594515524725e-01
1.116000000000000000e+03,2.591000000000000227e+02,2.202278327659501755e+01,2.202232007937926994e+01,2.202286510789274487e+01,6.193324217602495265e-05,2.202284520983719318e+01,2.202272134335284193e+01,2.202277748047682948e+01,2.076945553143901008e-05,2.789722514820860977e-03,1.343999097767968054e-01
1.117000000000000000e+03,2.596000000000000227e+02,2.202278323811147942e+01,2.202232330382864944e+01,2.202286464796430465e+01,6.142825036992289581e-05,2.202284466636184845e+01,2.202272180986111039e+01,2.202277748047682948e+01,2.062304123912913180e-05,2.790843395773633800e-03,1.344661126101037163e-01
1.118000000000000000e+03,2.601000000000000227e+02,2.202278319987159350e+01,2.202232650622029553e+01,2.202286419020910202e+01,6.105544893298298255e-05,2.202284425532052481e+01,2.202272214442266218e+01,2.202277748047682948e+01,2.047762853408212556e-05,2.791956291162469087e-03,1.345318709335472651e-01
1.119000000000000000e+03,2.606000000000000227e+02,2.202278316187486240e+01,2.202232968669308377e+01,2.202286373461918600e+01,6.055905493299242075e-05,2.202284372092979581e+01,2.202272260281992899e+01,2.202277748047682948e+01,2.033321111030059024e-05,2.793061258178061723e-03,1.345971877102102865e-01
1.120000000000000000e+03,2.611000000000000227e+02,2.202278312411893069e+01,2.202233284538657188e+01,2.202286328118631076e+01,6.022158449358812370e-05,2.202284334570342494e+01,2.202272290253443643e+01,2.202277748047682948e+01,2.018978263081367774e-05,2.794158353579382931e-03,1.346620658831395867e-01
1.121000000000000000e+03,2.616000000000000227e+02,2.202278308660314821e+01,2.202233598243809709e+01,2.202286282990204214e+01,5.976620237749452673e-05,2.202284285280552467e+01,2.202272332040077174e+01,2.202277748047682948e+01,2.004733685947553137e-05,2.795247633723200054e-03,1.347265083762110849e-01
1.122000000000000000e+03,2.621000000000000227e+02,2.202278304932576702e+01,2.202233909798532352e+01,2.202286238075869207e+01,5.934028480773700302e-05,2.202284238961057383e+01,2.202272370904096022e+01,2.202277748047682948e+01,1.990586754529884400e-05,2.796329154575770762e-03,1.347905180943816672e-01
1.123000000000000000e+03,2.626000000000000227e+02,2.202278301228508539e+01,2.202234219216509459e+01,2.202286193374808931e+01,5.897529944182496362e-05,2.202284198758452760e+01,2.202272403698564318e+01,2.202277748047682948e+01,1.976536847456123502e-05,2.797402971673764067e-03,1.348540979230884174e-01
1.124000000000000000e+03,2.631000000000000227e+02,2.202278297548020802e+01,2.202234526511336909e+01,2.202286148886161143e+01,5.852339633238005023e-05,2.202284149887654152e+01,2.202272445208387452e+01,2.202277748047682948e+01,1.962583347370898095e-05,2.798469140177253095e-03,1.349172507289747025e-01
1.125000000000000000e+03,2.636000000000000227e+02,2.202278293890943672e+01,2.202234831696439343e+01,2.202286104609185458e+01,5.812960015754407590e-05,2.202284106850959589e+01,2.202272480930927756e+01,2.202277748047682948e+01,1.948725644694459033e-05,2.799527714834219166e-03,1.349799793599468778e-01
1.126000000000000000e+03,2.641000000000000227e+02,2.202278290257137527e+01,2.202235134785407666e+01,2.202286060543011459e+01,5.771594231095885519e-05,2.202284061851368691e+01,2.202272518662906364e+01,2.202277748047682948e+01,1.934963122297282429e-05,2.800578749998525706e-03,1.350422866450110004e-01
1.127000000000000000e+03,2.646000000000000227e+02,2.202278286646462391e+01,2.202235435791580898e+01,2.202286016686906578e+01,5.729689498139378618e-05,2.202284016335960359e+01,2.202272556956964422e+01,2.202277748047682948e+01,1.921295174487430230e-05,2.801622299652317422e-03,1.351041753946453927e-01
1.128000000000000000e+03,2.651000000000000227e+02,2.202278283058806707e+01,2.202235734728242633e+01,2.202285973039999334e+01,5.681904649057167270e-05,2.202283964963455887e+01,2.202272601154157528e+01,2.202277748047682948e+01,1.907721198089555852e-05,2.802658417367867236e-03,1.351656484007441872e-01
1.129000000000000000e+03,2.656000000000000227e+02,2.202278279493968682e+01,2.202236031608697431e+01,2.202285929601523051e+01,5.653137295104983555e-05,2.202283932631263852e+01,2.202272626356673513e+01,2.202277748047682948e+01,1.894240588976523813e-05,2.803687156345657360e-03,1.352267084369827566e-01
1.130000000000000000e+03,2.661000000000000227e+02,2.202278275951871223e+01,2.202236326446109160e+01,2.202285886370655632e+01,5.611673093447688111e-05,2.202283887624964720e+01,2.202272664278777725e+01,2.202277748047682948e+01,1.880852749409470971e-05,2.804708569376917517e-03,1.352873582586197332e-01
1.131000000000000000e+03,2.666000000000000227e+02,2.202278272432357653e+01,2.202236619253599770e+01,2.202285843346609084e+01,5.575040153715861185e-05,2.202283847472511269e+01,2.202272697392204037e+01,2.202277748047682948e+01,1.867557083553108261e-05,2.805722708929658978e-03,1.353476006029625256e-01
1.132000000000000000e+03,2.671000000000000227e+02,2.202278268935298300e+01,2.202236910044166507e+01,2.202285800528581916e+01,5.537418927839235272e-05,2.202283806354226314e+01,2.202272731516370285e+01,2.202277748047682948e+01,1.854353001234478182e-05,2.806729627024340864e-03,1.354074381890360557e-01
1.133000000000000000e+03,2.676000000000000227e+02,2.202278265460546081e+01,2.202237198830854226e+01,2.202285757915746700e+01,5.501593154220154539e-05,2.202283767053700458e+01,2.202272763867391703e+01,2.202277748047682948e+01,1.841239910118935857e-05,2.807729375370778425e-03,1.354668737182044280e-01
1.134000000000000000e+03,2.681000000000000227e+02,2.202278262008000098e+01,2.202237485626501368e+01,2.202285715507316866e+01,5.451859933990318226e-05,2.202283713867933912e+01,2.202272810148066284e+01,2.202277748047682948e+01,1.828217227244525330e-05,2.808722005246555402e-03,1.355259098736897316e-01
1.135000000000000000e+03,2.686000000000000227e+02,2.202278258577457848e+01,2.202237770443999665e+01,2.202285673302512947e+01,5.429435346009205208e-05,2.202283688012803964e+01,2.202272829142111732e+01,2.202277748047682948e+01,1.815284367229492342e-05,2.809707567613105653e-03,1.355845493216718822e-01
1.136000000000000000e+03,2.691000000000000227e+02,2.202278255168866394e+01,2.202238053296090214e+01,2.202285631300558322e+01,5.380929067504083304e-05,2.202283636097934050e+01,2.202272874239798739e+01,2.202277748047682948e+01,1.802440751532048170e-05,2.810686113039526264e-03,1.356427947100637410e-01
1.137000000000000000e+03,2.696000000000000227e+02,2.202278251782038154e+01,2.202238334195519087e+01,2.202285589500628760e+01,5.348226999943594295e-05,2.202283600009038267e+01,2.202272903555038042e+01,2.202277748047682948e+01,1.789685801384556987e-05,2.811657691724278076e-03,1.357006486696892833e-01
1.138000000000000000e+03,2.701000000000000227e+02,2.202278248416859441e+01,2.202238613154873548e+01,2.202285547901903584e+01,5.312680601827880571e-05,2.202283561097461373e+01,2.202272935736257509e+01,2.202277748047682948e+01,1.777018945230385188e-05,2.812622353530557125e-03,1.357581138139346277e-01
1.139000000000000000e+03,2.706000000000000227e+02,2.202278245073229712e+01,2.202238890186747966e+01,2.202285506503649870e+01,5.266550868483908159e-05,2.202283511624098367e+01,2.202272978522361058e+01,2.202277748047682948e+01,1.764439611190258219e-05,2.813580147942818573e-03,1.358151927391330061e-01
1.140000000000000000e+03,2.711000000000000227e+02,2.202278241750948595e+01,2.202239165303615209e+01,2.202285465305039125e+01,5.235975188180409595e-05,2.202283477726136951e+01,2.202273005775760240e+01,2.202277748047682948e+01,1.751947232902045885e-05,2.814531124086890827e-03,1.358718880241184812e-01
1.141000000000000000e+03,2.716000000000000227e+02,2.202278238449964931e+01,2.202239438517930736e+01,2.202285424305289396e+01,5.193142569715195522e-05,2.202283431592534768e+01,2.202273045307395094e+01,2.202277748047682948e+01,1.739541244794084722e-05,2.815475330761563113e-03,1.359282022311837923e-01
1.142000000000000000e+03,2.721000000000000227e+02,2.202278235170087939e+01,2.202239709842053372e+01,2.202285383503611271e+01,5.160691428147193554e-05,2.202283395861515913e+01,2.202273074478659964e+01,2.202277748047682948e+01,1.727221085682614679e-05,2.816412816376030054e-03,1.359841379052553201e-01
1.143000000000000000e+03,2.726000000000000227e+02,2.202278231911206063e+01,2.202239979288247440e+01,2.202285342899259390e+01,5.131739289186860591e-05,2.202283363650495218e+01,2.202273100171916909e+01,2.202277748047682948e+01,1.714986198674986627e-05,2.817343629016301650e-03,1.360396975747727721e-01
1.144000000000000000e+03,2.731000000000000227e+02,2.202278228673223026e+01,2.202240246868818829e+01,2.202285302491398866e+01,5.090843132432203096e-05,2.202283319516355320e+01,2.202273137830090732e+01,2.202277748047682948e+01,1.702836024991108261e-05,2.818267816424023173e-03,1.360948837513629439e-01
1.145000000000000000e+03,2.736000000000000227e+02,2.202278225455988903e+01,2.202240512595809463e+01,2.202285262279264444e+01,5.057517852524451703e-05,2.202283282973841594e+01,2.202273167938136211e+01,2.202277748047682948e+01,1.690770017836959810e-05,2.819185426000789859e-03,1.361496989302674876e-01
1.146000000000000000e+03,2.741000000000000227e+02,2.202278222259367624e+01,2.202240776481472295e+01,2.202285222262077369e+01,5.027204751416276601e-05,2.202283249464118953e+01,2.202273195054616295e+01,2.202277748047682948e+01,1.678787620836116374e-05,2.820096504773447667e-03,1.362041455899432596e-01
1.147000000000000000e+03,2.746000000000000227e+02,2.202278219083288491e+01,2.202241038537644968e+01,2.202285182439042899e+01,4.976106559473266892e-05,2.202283195189847831e+01,2.202273242976729151e+01,2.202277748047682948e+01,1.666888296470456308e-05,2.821001099479362312e-03,1.362582261926427174e-01
1.148000000000000000e+03,2.751000000000000227e+02,2.202278215927552907e+01,2.202241298776464618e+01,2.202285142809436991e+01,4.943679176761680790e-05,2.202283159606729512e+01,2.202273272248376301e+01,2.202277748047682948e+01,1.655071493622586109e-05,2.821899256476944392e-03,1.363119431843525797e-01
1.149000000000000000e+03,2.756000000000000227e+02,2.202278212792062817e+01,2.202241557209723766e+01,2.202285103372399533e+01,4.913056101103727315e-05,2.202283125848163792e+01,2.202273299735961842e+01,2.202277748047682948e+01,1.643336676823147104e-05,2.822791021821946435e-03,1.363652989949681316e-01
1.150000000000000000e+03,2.761000000000000227e+02,2.202278209676702048e+01,2.202241813849319740e+01,2.202285064127238456e+01,4.881846068512546319e-05,2.202283091522770420e+01,2.202273327830633676e+01,2.202277748047682948e+01,1.631683305843842897e-05,2.823676441228902163e-03,1.364182960382976650e-01
1.151000000000000000e+03,2.766000000000000227e+02,2.202278206581355846e+01,2.202242068706913258e+01,2.202285025073129532e+01,4.844526565445655020e-05,2.202283051107921352e+01,2.202273362054790340e+01,2.202277748047682948e+01,1.620110851200286313e-05,2.824555560059519889e-03,1.364709367120297556e-01
1.152000000000000000e+03,2.771000000000000227e+02,2.202278203505883170e+01,2.202242321794331303e+01,2.202284986209308570e+01,4.817104765606240193e-05,2.202283020610648734e+01,2.202273386401117605e+01,2.202277748047682948e+01,1.608618775858316110e-05,2.825428423401532205e-03,1.365232233982735521e-01
1.153000000000000000e+03,2.776000000000000227e+02,2.202278200450192713e+01,2.202242573123104563e+01,2.202284947535009252e+01,4.782735984075342788e-05,2.202282983186176679e+01,2.202273417714208747e+01,2.202277748047682948e+01,1.597206556237856036e-05,2.826295075979614463e-03,1.365751584632594606e-01
1.154000000000000000e+03,2.781000000000000227e+02,2.202278197414143790e+01,2.202242822704810266e+01,2.202284909049468098e+01,4.747016250798830576e-05,2.202282944430394451e+01,2.202273450397893129e+01,2.202277748047682948e+01,1.585873666645537519e-05,2.827155562202535426e-03,1.366267442574614355e-01
1.155000000000000000e+03,2.786000000000000227e+02,2.202278194397632305e+01,2.202243070551036297e+01,2.202284870751929091e+01,4.704883430067908026e-05,2.202282899281062356e+01,2.202273489514202254e+01,2.202277748047682948e+01,1.574619580904033280e-05,2.828009926167959851e-03,1.366779831161461789e-01
1.156000000000000000e+03,2.791000000000000227e+02,2.202278191400477425e+01,2.202243316673092366e+01,2.202284832641588252e+01,4.688347239728044398e-05,2.202282879747717104e+01,2.202273503053237746e+01,2.202277748047682948e+01,1.563443785467368433e-05,2.828858211640532423e-03,1.367288773587813089e-01
1.157000000000000000e+03,2.796000000000000227e+02,2.202278188422657479e+01,2.202243561082443790e+01,2.202284794717731486e+01,4.645326661178565155e-05,2.202282833749318769e+01,2.202273543095996189e+01,2.202277748047682948e+01,1.552345759723754100e-05,2.829700462096143131e-03,1.367794292897462072e-01
1.158000000000000000e+03,2.801000000000000227e+02,2.202278185463995186e+01,2.202243803790334908e+01,2.202284756979550195e+01,4.609916289607823191e-05,2.202282795380284952e+01,2.202273575547705420e+01,2.202277748047682948e+01,1.541324993095502768e-05,2.830536720684685790e-03,1.368296411979329497e-01
1.159000000000000000e+03,2.806000000000000227e+02,2.202278182524377215e+01,2.202244044808051271e+01,2.202284719426351600e+01,4.582412757867547536e-05,2.202282764937135084e+01,2.202273600111619345e+01,2.202277748047682948e+01,1.530380973133615662e-05,2.831367030240092546e-03,1.368795153573499901e-01
1.160000000000000000e+03,2.811000000000000227e+02,2.202278179603692720e+01,2.202244284146761544e+01,2.202284682057294063e+01,4.553049802780152045e-05,2.202282732653495501e+01,2.202273626553889940e+01,2.202277748047682948e+01,1.519513192696520800e-05,2.832191433284428697e-03,1.369290540267804612e-01
1.161000000000000000e+03,2.816000000000000227e+02,2.202278176701826240e+01,2.202244521817552680e+01,2.202284644871664909e+01,4.527634412007640623e-05,2.202282704336238339e+01,2.202273649067414141e+01,2.202277748047682948e+01,1.508721148353005415e-05,2.833009972062934968e-03,1.369782594502432227e-01
1.162000000000000000e+03,2.821000000000000227e+02,2.202278173818680429e+01,2.202244757831483568e+01,2.202284607868709543e+01,4.490437667461562754e-05,2.202282664256347999e+01,2.202273683381012859e+01,2.202277748047682948e+01,1.498004337946284216e-05,2.833822688486538344e-03,1.370271338565967056e-01
1.163000000000000000e+03,2.826000000000000227e+02,2.202278170954125258e+01,2.202244992199521434e+01,2.202284571047672301e+01,4.453486814452509005e-05,2.202282624440939784e+01,2.202273717467310732e+01,2.202277748047682948e+01,1.487362263481627203e-05,2.834629624181763102e-03,1.370756794602845108e-01
1.164000000000000000e+03,2.831000000000000227e+02,2.202278168108031053e+01,2.202245224932654821e+01,2.202284534407815642e+01,4.430795477879861320e-05,2.202282598903508770e+01,2.202273737312553337e+01,2.202277748047682948e+01,1.476794425996384411e-05,2.835430820459935129e-03,1.371238984609174094e-01
1.165000000000000000e+03,2.836000000000000227e+02,2.202278165280308286e+01,2.202245456041648097e+01,2.202284497948352637e+01,4.398042022628051299e-05,2.202282563322330944e+01,2.202273767238285629e+01,2.202277748047682948e+01,1.466300336707195977e-05,2.836226318360367000e-03,1.371717930434864785e-01
1.166000000000000000e+03,2.841000000000000227e+02,2.202278162470841849e+01,2.202245685537381448e+01,2.202284461668546456e+01,4.368448512492831737e-05,2.202282530919354286e+01,2.202273794022329412e+01,2.202277748047682948e+01,1.455879501571670811e-05,2.837016158598160143e-03,1.372193653786086265e-01
1.167000000000000000e+03,2.846000000000000227e+02,2.202278159679506686e+01,2.202245913430518343e+01,2.202284425567669146e+01,4.337827873213070284e-05,2.202282497507379944e+01,2.202273821851633429e+01,2.202277748047682948e+01,1.445531436387935913e-05,2.837800381636667278e-03,1.372666176225987023e-01
1.168000000000000000e+03,2.851000000000000227e+02,2.202278156906209361e+01,2.202246139731746410e+01,2.202284389644995599e+01,4.304175100461361678e-05,2.202282461081309961e+01,2.202273852731108761e+01,2.202277748047682948e+01,1.435255655857142514e-05,2.838579027599601352e-03,1.373135519173307173e-01
1.169000000000000000e+03,2.856000000000000227e+02,2.202278154150813094e+01,2.202246364451744043e+01,2.202284353899755942e+01,4.281078358558553545e-05,2.202282435229171753e+01,2.202273873072454435e+01,2.202277748047682948e+01,1.425051675099873249e-05,2.839352136352541085e-03,1.373601703904635263e-01
1.170000000000000000e+03,2.861000000000000227e+02,2.202278151413234042e+01,2.202246587600933836e+01,2.202284318331177815e+01,4.252937692295787791e-05,2.202282404350926370e+01,2.202273898475541714e+01,2.202277748047682948e+01,1.414919020851749143e-05,2.840119747469920051e-03,1.374064751558139175e-01
1.171000000000000000e+03,2.866000000000000227e+02,2.202278148693379478e+01,2.202246809189880850e+01,2.202284282938578386e+01,4.214100829819949790e-05,2.202282362794209192e+01,2.202273934592549764e+01,2.202277748047682948e+01,1.404857213379459661e-05,2.840881900238292294e-03,1.374524683128783842e-01
1.172000000000000000e+03,2.871000000000000227e+02,2.202278145991090952e+01,2.202247029228968955e+01,2.202284247721217625e+01,4.178397478858020709e-05,2.202282324388569634e+01,2.202273967593612269e+01,2.202277748047682948e+01,1.394865781177013201e-05,2.841638633665124775e-03,1.374981519474308689e-01
1.173000000000000000e+03,2.876000000000000227e+02,2.202278143306272185e+01,2.202247247728574564e+01,2.202284212678306830e+01,4.159239205176872576e-05,2.202282302545477322e+01,2.202273984067067047e+01,2.202277748047682948e+01,1.384944253077189501e-05,2.842389986482671445e-03,1.375435281313994174e-01
1.174000000000000000e+03,2.881000000000000227e+02,2.202278140638855319e+01,2.202247464698977808e+01,2.202284177809163168e+01,4.122726816844373993e-05,2.202282263365672321e+01,2.202274017912038317e+01,2.202277748047682948e+01,1.375092162284539966e-05,2.843135997120951886e-03,1.375885989229115869e-01
1.175000000000000000e+03,2.886000000000000227e+02,2.202278137988667339e+01,2.202247680150474807e+01,2.202284143113013926e+01,4.106663140651498647e-05,2.202282244651808085e+01,2.202274031325526593e+01,2.202277748047682948e+01,1.365309041277675562e-05,2.843876703771109054e-03,1.376333663665081919e-01
1.176000000000000000e+03,2.891000000000000227e+02,2.202278135355667388e+01,2.202247894093124359e+01,2.202284108589205758e+01,4.068596175692981384e-05,2.202282203951843087e+01,2.202274066759491689e+01,2.202277748047682948e+01,1.355594433311381145e-05,2.844612144323519550e-03,1.376778324931316466e-01
1.177000000000000000e+03,2.896000000000000227e+02,2.202278132739722594e+01,2.202248106537176398e+01,2.202284074236927225e+01,4.040611509270544569e-05,2.202282173351231975e+01,2.202274092128213212e+01,2.202277748047682948e+01,1.345947872961427578e-05,2.845342356399264104e-03,1.377219993202827564e-01
1.178000000000000000e+03,2.901000000000000227e+02,2.202278130140711454e+01,2.202248317492546548e+01,2.202284040055475955e+01,4.016273549340082185e-05,2.202282146414260922e+01,2.202274113867161986e+01,2.202277748047682948e+01,1.336368909983794259e-05,2.846067377360615280e-03,1.377658688521247454e-01
1.179000000000000000e+03,2.906000000000000227e+02,2.202278127558567533e+01,2.202248526969374964e+01,2.202284006044174802e+01,3.982254811092737881e-05,2.202282109813378597e+01,2.202274145303756470e+01,2.202277748047682948e+01,1.326857083939038742e-05,2.846787244287322504e-03,1.378094430792563552e-01
1.180000000000000000e+03,2.911000000000000227e+02,2.202278124993149433e+01,2.202248734977471400e+01,2.202283972202245010e+01,3.962912761896677524e-05,2.202282087905911467e+01,2.202274162080387399e+01,2.202277748047682948e+01,1.317411949390475409e-05,2.847501994001543947e-03,1.378527239794588022e-01
1.181000000000000000e+03,2.916000000000000227e+02,2.202278122444376862e+01,2.202248941526780968e+01,2.202283938528987406e+01,3.929343232388998280e-05,2.202282051787609163e+01,2.202274193101144562e+01,2.202277748047682948e+01,1.308033054755128027e-05,2.848211663062281095e-03,1.378957135171696158e-01
1.182000000000000000e+03,2.921000000000000227e+02,2.202278119912121923e+01,2.202249146627096366e+01,2.202283905023704591e+01,3.911570459572970998e-05,2.202282031482581459e+01,2.202274208341662387e+01,2.202277748047682948e+01,1.298719955370646646e-05,2.848916287755699425e-03,1.379384136438265018e-01
1.183000000000000000e+03,2.926000000000000227e+02,2.202278117396315338e+01,2.202249350288181873e+01,2.202283871685605376e+01,3.882525054341315281e-05,2.202281999921369504e+01,2.202274234871261172e+01,2.202277748047682948e+01,1.289472207865241211e-05,2.849615904126608437e-03,1.379808262979913824e-01
1.184000000000000000e+03,2.931000000000000227e+02,2.202278114896841643e+01,2.202249552519749543e+01,2.202283838514073722e+01,3.857046931665602483e-05,2.202281971943773442e+01,2.202274257849909844e+01,2.202277748047682948e+01,1.280289371238525082e-05,2.850310547947253106e-03,1.380229534051220508e-01
1.185000000000000000e+03,2.936000000000000227e+02,2.202278112413610245e+01,2.202249753331342319e+01,2.202283805508343661e+01,3.818150381965735245e-05,2.202281930563992063e+01,2.202274294263228427e+01,2.202277748047682948e+01,1.271171012168941829e-05,2.851000254719542569e-03,1.380647968781738288e-01
1.186000000000000000e+03,2.941000000000000227e+02,2.202278109946476192e+01,2.202249952732691085e+01,2.202283772667716022e+01,3.810424613308762527e-05,2.202281920371089541e+01,2.202274299521862844e+01,2.202277748047682948e+01,1.262116688801109245e-05,2.851685059733140813e-03,1.381063586171633328e-01
1.187000000000000000e+03,2.946000000000000227e+02,2.202278107495399340e+01,2.202250150733214440e+01,2.202283739991480971e+01,3.777978815817002067e-05,2.202281885474215173e+01,2.202274329516583506e+01,2.202277748047682948e+01,1.253125973459669536e-05,2.852364997974625709e-03,1.381476405097715188e-01
1.188000000000000000e+03,2.951000000000000227e+02,2.202278105060250013e+01,2.202250347342435077e+01,2.202283707478933295e+01,3.749441060679057676e-05,2.202281854501310576e+01,2.202274355619189450e+01,2.202277748047682948e+01,1.244198433742590329e-05,2.853040104203836795e-03,1.381886444308478568e-01
1.189000000000000000e+03,2.956000000000000227e+02,2.202278102640931934e+01,2.202250542569686687e+01,2.202283675129370621e+01,3.721720560953420626e-05,2.202281824361492824e+01,2.202274380920371044e+01,2.202277748047682948e+01,1.235333645830060931e-05,2.853710412935672822e-03,1.382293722430124328e-01
1.190000000000000000e+03,2.961000000000000227e+02,2.202278100237353087e+01,2.202250736424362287e+01,2.202283642942090580e+01,3.692225968542670966e-05,2.202281792463321608e+01,2.202274408011384565e+01,2.202277748047682948e+01,1.226531183208227808e-05,2.854375958435175983e-03,1.382698257963056454e-01
1.191000000000000000e+03,2.966000000000000227e+02,2.202278097849400140e+01,2.202250928915770700e+01,2.202283610916362377e+01,3.667528527688701008e-05,2.202281765377927769e+01,2.202274430320872511e+01,2.202277748047682948e+01,1.217790623186520197e-05,2.855036774708386883e-03,1.383100069286447853e-01
1.192000000000000000e+03,2.971000000000000227e+02,2.202278095476989606e+01,2.202251120053127664e+01,2.202283579051546170e+01,3.646970597047814104e-05,2.202281742447586765e+01,2.202274448506392446e+01,2.202277748047682948e+01,1.209111547300950272e-05,2.855692895539104197e-03,1.383499174658361641e-01
1.193000000000000000e+03,2.976000000000000227e+02,2.202278093120037283e+01,2.202251309845585325e+01,2.202283547346901216e+01,3.608328221226885337e-05,2.202281701448258389e+01,2.202274484791816178e+01,2.202277748047682948e+01,1.200493539975158018e-05,2.856344354421863196e-03,1.383895592210876435e-01
1.194000000000000000e+03,2.981000000000000227e+02,2.202278090778403552e+01,2.202251498302289434e+01,2.202283515801748948e+01,3.594410277312484259e-05,2.202281685188680882e+01,2.202274496368126222e+01,2.202277748047682948e+01,1.191936185923159024e-05,2.856991184686360520e-03,1.384289339961343179e-01
1.195000000000000000e+03,2.986000000000000227e+02,2.202278088452056437e+01,2.202251685432317529e+01,2.202283484415390546e+01,3.559841544494112399e-05,2.202281648293600824e+01,2.202274528610512050e+01,2.202277748047682948e+01,1.183439072956312389e-05,2.857633419354005562e-03,1.384680435802292386e-01
1.196000000000000000e+03,2.991000000000000227e+02,2.202278086140833935e+01,2.202251871244675030e+01,2.202283453187148154e+01,3.544490310479629685e-05,2.202281630631144438e+01,2.202274541650523432e+01,2.202277748047682948e+01,1.175001792160772268e-05,2.858271091242282728e-03,1.385068897511553265e-01
1.197000000000000000e+03,2.996000000000000227e+02,2.202278083844697676e+01,2.202252055748279602e+01,2.202283422116321177e+01,3.519929914172291425e-05,2.202281603774611796e+01,2.202274563914783556e+01,2.202277748047682948e+01,1.166623938607296060e-05,2.858904232937788635e-03,1.385454742746173307e-01
1.198000000000000000e+03,3.001000000000000227e+02,2.202278081563506973e+01,2.202252238952045715e+01,2.202283391202232465e+01,3.501101590234542021e-05,2.202281582665097304e+01,2.202274580461916642e+01,2.202277748047682948e+01,1.158305107511829216e-05,2.859532876769638361e-03,1.385837989047682683e-01
1.199000000000000000e+03,3.006000000000000227e+02,2.202278079297217417e+01,2.202252420864862614e+01,2.202283360444171478e+01,3.473936371351544897e-05,2.202281553233588696e+01,2.202274605360846138e+01,2.202277748047682948e+01,1.150044895235688690e-05,2.860157054847682710e-03,1.386218653836631121e-01
1.200000000000000000e+03,3.011000000000000227e+02,2.202278077045705729e+01,2.202252601495479922e+01,2.202283329841501924e+01,3.449911516832758208e-05,2.202281526957222724e+01,2.202274627134188734e+01,2.202277748047682948e+01,1.141842904480066353e-05,2.860776799061076191e-03,1.386596754424187505e-01
1.201000000000000000e+03,3.016000000000000227e+02,2.202278074808884156e+01,2.202252780852628433e+01,2.202283299393479155e+01,3.425155378952147073e-05,2.202281499964263034e+01,2.202274649653505278e+01,2.202277748047682948e+01,1.133698738801149808e-05,2.861392141047245860e-03,1.386972308001810650e-01
1.202000000000000000e+03,3.021000000000000227e+02,2.202278072586666013e+01,2.202252958944943373e+01,2.202283269099488550e+01,3.398355580247339799e-05,2.202281470942246244e+01,2.202274674231085783e+01,2.202277748047682948e+01,1.125612006094633489e-05,2.862003112247846117e-03,1.387345331646945845e-01
1.203000000000000000e+03,3.026000000000000227e+02,2.202278070378938679e+01,2.202253135781156956e+01,2.202283238958824541e+01,3.385038834121570063e-05,2.202281455417772804e+01,2.202274685340104554e+01,2.202277748047682948e+01,1.117582309852176842e-05,2.862609743851012804e-03,1.387715842326033289e-01
1.204000000000000000e+03,3.031000000000000227e+02,2.202278068185664139e+01,2.202253311369770472e+01,2.202283208970826323e+01,3.349953832029567392e-05,2.202281418139496338e+01,2.202274718231831940e+01,2.202277748047682948e+01,1.109609264051237270e-05,2.863212066825135665e-03,1.388083856890454937e-01
1.205000000000000000e+03,3.036000000000000227e+02,2.202278066006700641e+01,2.202253485719279169e+01,2.202283179134779445e+01,3.324701941665355584e-05,2.202281390708642306e+01,2.202274741304758976e+01,2.202277748047682948e+01,1.101692482943515862e-05,2.863810111936017800e-03,1.388449392079331157e-01
1.206000000000000000e+03,3.041000000000000227e+02,2.202278063841983524e+01,2.202253658838218087e+01,2.202283149450079947e+01,3.297586865745213665e-05,2.202281361428849138e+01,2.202274766255117910e+01,2.202277748047682948e+01,1.093831578973930258e-05,2.864403909702770753e-03,1.388812464520776946e-01
1.207000000000000000e+03,3.046000000000000227e+02,2.202278061691388800e+01,2.202253830734935747e+01,2.202283119916007692e+01,3.287046874167712810e-05,2.202281348738263134e+01,2.202274774644514466e+01,2.202277748047682948e+01,1.086026173056695886e-05,2.864993490436916479e-03,1.389173090733045735e-01
1.208000000000000000e+03,3.051000000000000227e+02,2.202278059554897638e+01,2.202254001417813001e+01,2.202283090531944154e+01,3.259872040033467755e-05,2.202281319426937500e+01,2.202274799682857775e+01,2.202277748047682948e+01,1.078275884638017075e-05,2.865578884246229759e-03,1.389531287124058656e-01
1.209000000000000000e+03,3.056000000000000227e+02,2.202278057432341285e+01,2.202254170895191621e+01,2.202283061297157118e+01,3.249294468439331985e-05,2.202281306726809618e+01,2.202274808137872952e+01,2.202277748047682948e+01,1.070580334938617442e-05,2.866160121004440817e-03,1.389887069992280233e-01
1.210000000000000000e+03,3.061000000000000227e+02,2.202278055323710504e+01,2.202254339175240361e+01,2.202283032211025571e+01,3.211698553424932454e-05,2.202281267022263833e+01,2.202274843625157175e+01,2.202277748047682948e+01,1.062939153035502519e-05,2.866737230369287726e-03,1.390240455527300412e-01
1.211000000000000000e+03,3.066000000000000227e+02,2.202278053228864962e+01,2.202254506266229228e+01,2.202283003272902207e+01,3.183188603790749349e-05,2.202281236417468691e+01,2.202274870040261234e+01,2.202277748047682948e+01,1.055351963408059573e-05,2.867310241808702486e-03,1.390591459811711117e-01
1.212000000000000000e+03,3.071000000000000227e+02,2.202278051147727211e+01,2.202254672176259476e+01,2.202282974482097444e+01,3.167490045169617279e-05,2.202281218637772398e+01,2.202274883657682025e+01,2.202277748047682948e+01,1.047818398198373827e-05,2.867879184536720368e-03,1.390940098820541981e-01
1.213000000000000000e+03,3.076000000000000227e+02,2.202278049080210209e+01,2.202254836913463265e+01,2.202282945837971440e+01,3.151101556504851462e-05,2.202281200181766607e+01,2.202274897978653811e+01,2.202277748047682948e+01,1.040338088145046546e-05,2.868444087616707234e-03,1.391286388422026954e-01
1.214000000000000000e+03,3.081000000000000227e+02,2.202278047026245744e+01,2.202255000485881453e+01,2.202282917339901047e+01,3.129087384603722446e-05,2.202281176113630323e+01,2.202274917938861165e+01,2.202277748047682948e+01,1.032910668132602374e-05,2.869004979839651342e-03,1.391630344379436446e-01
1.215000000000000000e+03,3.086000000000000227e+02,2.202278044985748906e+01,2.202255162901522922e+01,2.202282888987173948e+01,3.109221083473388071e-05,2.202281154206832525e+01,2.202274935764665287e+01,2.202277748047682948e+01,1.025535774497445817e-05,2.869561889846885053e-03,1.391971982351202231e-01
1.216000000000000000e+03,3.091000000000000227e+02,2.202278042958612758e+01,2.202255324168296013e+01,2.202282860779188667e+01,3.089851015361636698e-05,2.202281132809628161e+01,2.202274953107597355e+01,2.202277748047682948e+01,1.018213048141336163e-05,2.870114846031098909e-03,1.392311317891413991e-01
1.217000000000000000e+03,3.096000000000000227e+02,2.202278040944792536e+01,2.202255484294104448e+01,2.202282832715269478e+01,3.051644555570664564e-05,2.202281092589348077e+01,2.202274989300236996e+01,2.202277748047682948e+01,1.010942130175748231e-05,2.870663876613627902e-03,1.392648366448783204e-01
1.218000000000000000e+03,3.101000000000000227e+02,2.202278038944145067e+01,2.202255643286786935e+01,2.202282804794789683e+01,3.041067212997321467e-05,2.202281080011358227e+01,2.202274997876931906e+01,2.202277748047682948e+01,1.003722664664313147e-05,2.871209009590968645e-03,1.392983143373139887e-01
1.219000000000000000e+03,3.106000000000000227e+02,2.202278036956629848e+01,2.202255801154187864e+01,2.202282777017080662e+01,3.021624824953551166e-05,2.202281058581454687e+01,2.202275015331805008e+01,2.202277748047682948e+01,9.965542954125490777e-06,2.871750272765469670e-03,1.393315663905393686e-01
1.220000000000000000e+03,3.111000000000000227e+02,2.202278034982172272e+01,2.202255957903995309e+01,2.202282749381525662e+01,2.997466080154911105e-05,2.202281032448252418e+01,2.202275037516092127e+01,2.202277748047682948e+01,9.894366733240535339e-06,2.872287693749878135e-03,1.393645943192907966e-01
1.221000000000000000e+03,3.116000000000000227e+02,2.202278033020652970e+01,2.202256113543931448e+01,2.202282721887477024e+01,2.985036621707815092e-05,2.202281018057274764e+01,2.202275047984031175e+01,2.202277748047682948e+01,9.823694477537515081e-06,2.872821299950338667e-03,1.393973996275911231e-01
1.222000000000000000e+03,3.121000000000000227e+02,2.202278031072043518e+01,2.202256268081569246e+01,2.202282694534323682e+01,2.946686164409903264e-05,2.202280977758207925e+01,2.202275084385879111e+01,2.202277748047682948e+01,9.753522748320072382e-06,2.873351118557197163e-03,1.394299838096625110e-01
1.223000000000000000e+03,3.126000000000000227e+02,2.202278029136196125e+01,2.202256421524613472e+01,2.202282667321363618e+01,2.940136509357736788e-05,2.202280969272705491e+01,2.202275088999686758e+01,2.202277748047682948e+01,9.683848047042138034e-06,2.873877176612768189e-03,1.394623483497624827e-01
1.224000000000000000e+03,3.131000000000000227e+02,2.202278027213083433e+01,2.202256573880550050e+01,2.202282640248025558e+01,2.915491490530910129e-05,2.202280942704573974e+01,2.202275111721592893e+01,2.202277748047682948e+01,9.614666974530741827e-06,2.874399500921817618e-03,1.394944947223685505e-01
1.225000000000000000e+03,3.136000000000000227e+02,2.202278025302593534e+01,2.202256725156878048e+01,2.202282613313653670e+01,2.906029884834106914e-05,2.202280931332478531e+01,2.202275119272708537e+01,2.202277748047682948e+01,9.545976125644077353e-06,2.874918118111875927e-03,1.395264243919201452e-01
1.226000000000000000e+03,3.141000000000000227e+02,2.202278023404688412e+01,2.202256875361085520e+01,2.202282586517631202e+01,2.874585637996983047e-05,2.202280897990326380e+01,2.202275148819050443e+01,2.202277748047682948e+01,9.477772100241254604e-06,2.875433054635860661e-03,1.395581388132186851e-01
1.227000000000000000e+03,3.146000000000000227e+02,2.202278021519236617e+01,2.202257024500526583e+01,2.202282559859316535e+01,2.863546666181280241e-05,2.202280885065902893e+01,2.202275157972570341e+01,2.202277748047682948e+01,9.410051558999011568e-06,2.875944336732158720e-03,1.395896394312651501e-01
1.228000000000000000e+03,3.151000000000000227e+02,2.202278019646200491e+01,2.202257172582585554e+01,2.202282533338104287e+01,2.836586626093096181e-05,2.202280856232826523e+01,2.202275183059574459e+01,2.202277748047682948e+01,9.342811148881886588e-06,2.876451990458162022e-03,1.396209276816097189e-01
1.229000000000000000e+03,3.156000000000000227e+02,2.202278017785498676e+01,2.202257319614543718e+01,2.202282506953358165e+01,2.805934699227563829e-05,2.202280823720197844e+01,2.202275211850799508e+01,2.202277748047682948e+01,9.276047563637209814e-06,2.876956041685188245e-03,1.396520049900326355e-01
1.230000000000000000e+03,3.161000000000000227e+02,2.202278015937011446e+01,2.202257465603690179e+01,2.202282480704420564e+01,2.794328904648556847e-05,2.202280810265916244e+01,2.202275221608106648e+01,2.202277748047682948e+01,9.209757493463273839e-06,2.877456516118450953e-03,1.396828727728581798e-01
1.231000000000000000e+03,3.166000000000000227e+02,2.202278014100690129e+01,2.202257610557212075e+01,2.202282454590767458e+01,2.783664242030717623e-05,2.202280797764932174e+01,2.202275230436448084e+01,2.202277748047682948e+01,9.143937674857198931e-06,2.877953439236947530e-03,1.397135324370272491e-01
1.232000000000000000e+03,3.171000000000000227e+02,2.202278012276486763e+01,2.202257754482282692e+01,2.202282428611701093e+01,2.755623044267568560e-05,2.202280767899531000e+01,2.202275256653442526e+01,2.202277748047682948e+01,9.078584850607581485e-06,2.878446836385196560e-03,1.397439853801129839e-01
1.233000000000000000e+03,3.176000000000000227e+02,2.202278010464288016e+01,2.202257897386027707e+01,2.202282402766624969e+01,2.740088120005299555e-05,2.202280750552408151e+01,2.202275270376167882e+01,2.202277748047682948e+01,9.013695785119898410e-06,2.878936732690785989e-03,1.397742329902728342e-01
1.234000000000000000e+03,3.181000000000000227e+02,2.202278008664018927e+01,2.202258039275570312e+01,2.202282377054944007e+01,2.719203074429914874e-05,2.202280727867093191e+01,2.202275289460944663e+01,2.202277748047682948e+01,8.949267243928863837e-06,2.879423153117002029e-03,1.398042766463190867e-01
1.235000000000000000e+03,3.186000000000000227e+02,2.202278006875623007e+01,2.202258180157802059e+01,2.202282351476055311e+01,2.700095034095610557e-05,2.202280706970656965e+01,2.202275306780589048e+01,2.202277748047682948e+01,8.885296097749807969e-06,2.879906122439454194e-03,1.398341177181109118e-01
1.236000000000000000e+03,3.191000000000000227e+02,2.202278005099022806e+01,2.202258320039826245e+01,2.202282326029314419e+01,2.677869965805243830e-05,2.202280682968988756e+01,2.202275327229056856e+01,2.202277748047682948e+01,8.821779121151361334e-06,2.880385665256966331e-03,1.398637575662431409e-01
1.237000000000000000e+03,3.196000000000000227e+02,2.202278003334106060e+01,2.202258458928542595e+01,2.202282300714142238e+01,2.670248613575702546e-05,2.202280673582719572e+01,2.202275333085492548e+01,2.202277748047682948e+01,8.758713181138499154e-06,2.880861806009432993e-03,1.398931975420994733e-01
1.238000000000000000e+03,3.201000000000000227e+02,2.202278001580861755e+01,2.202258596830841597e+01,2.202282275529904609e+01,2.638603947523169191e-05,2.202280640184809357e+01,2.202275362976914153e+01,2.202277748047682948e+01,8.696095148910508991e-06,2.881334568941843009e-03,1.399224389883017838e-01
1.239000000000000000e+03,3.206000000000000227e+02,2.202277999839171230e+01,2.202258733753591002e+01,2.202282250476057257e+01,2.625209932353802004e-05,2.202280625049103691e+01,2.202275374629238769e+01,2.202277748047682948e+01,8.633921905991161306e-06,2.881803978136839809e-03,1.399514832384222973e-01
1.240000000000000000e+03,3.211000000000000227e+02,2.202277998108976576e+01,2.202258869703484123e+01,2.202282225551964245e+01,2.602557044204649325e-05,2.202280600666020760e+01,2.202275395551932391e+01,2.202277748047682948e+01,8.572190413112325583e-06,2.882270057489099129e-03,1.399803316168766465e-01
1.241000000000000000e+03,3.216000000000000227e+02,2.202277996390188264e+01,2.202259004687445909e+01,2.202282200757014152e+01,2.593971396737784738e-05,2.202280590361585055e+01,2.202275402418791472e+01,2.202277748047682948e+01,8.510897525825256927e-06,2.882732830738058902e-03,1.400089854396347755e-01
1.242000000000000000e+03,3.221000000000000227e+02,2.202277994682765438e+01,2.202259138712112829e+01,2.202282176090650623e+01,2.573719841291251495e-05,2.202280568402606775e+01,2.202275420962924102e+01,2.202277748047682948e+01,8.450040230673019366e-06,2.883192321450425873e-03,1.400374460135903887e-01
1.243000000000000000e+03,3.226000000000000227e+02,2.202277992986622834e+01,2.202259271784080852e+01,2.202282151552223510e+01,2.550069754707896312e-05,2.202280543056377482e+01,2.202275442916868187e+01,2.202277748047682948e+01,8.389615532589156431e-06,2.883648553010655438e-03,1.400657146370652417e-01
1.244000000000000000e+03,3.231000000000000227e+02,2.202277991301684068e+01,2.202259403910038671e+01,2.202282127141216961e+01,2.531752153272199567e-05,2.202280523053837413e+01,2.202275459549530723e+01,2.202277748047682948e+01,8.329620394402698010e-06,2.884101548663412472e-03,1.400937925996827982e-01
1.245000000000000000e+03,3.236000000000000227e+02,2.202277989627859256e+01,2.202259535096607124e+01,2.202282102856962354e+01,2.526852299340876228e-05,2.202280516480158568e+01,2.202275462775559944e+01,2.202277748047682948e+01,8.270051809754786631e-06,2.884551331451654273e-03,1.401216811823534636e-01
1.246000000000000000e+03,3.241000000000000227e+02,2.202277987965115713e+01,2.202259665350281637e+01,2.202282078698942414e+01,2.498353877892463685e-05,2.202280486318993624e+01,2.202275489611237802e+01,2.202277748047682948e+01,8.210906829232513635e-06,2.884997924284470397e-03,1.401493816576936113e-01
1.247000000000000000e+03,3.246000000000000227e+02,2.202277986313361424e+01,2.202259794677528859e+01,2.202282054666532929e+01,2.491620501981931134e-05,2.202280477933863523e+01,2.202275494692859326e+01,2.202277748047682948e+01,8.152182516489888447e-06,2.885441349889438477e-03,1.401768952895008080e-01
1.248000000000000000e+03,3.251000000000000227e+02,2.202277984672535638e+01,2.202259923084869442e+01,2.202282030759169018e+01,2.473092710841084011e-05,2.202280457765246524e+01,2.202275511579824752e+01,2.202277748047682948e+01,8.093875910660283980e-06,2.885881630831504084e-03,1.402042233332540799e-01
1.249000000000000000e+03,3.256000000000000227e+02,2.202277983042569787e+01,2.202260050578649242e+01,2.202282007196951596e+01,2.443178554081689390e-05,2.202280426221123832e+01,2.202275539864015741e+01,2.202277748047682948e+01,8.035984130246494678e-06,2.886318789523540426e-03,1.402313670361131082e-01
1.250000000000000000e+03,3.261000000000000227e+02,2.202277981423378250e+01,2.202260177165249999e+01,2.202281984125826853e+01,2.433012248488774392e-05,2.202280414435626810e+01,2.202275548411129691e+01,2.202277748047682948e+01,7.978504277458004358e-06,2.886752848210622207e-03,1.402583276368102316e-01
1.251000000000000000e+03,3.266000000000000227e+02,2.202277979814896725e+01,2.202260302851040308e+01,2.202281961171345515e+01,2.421438837280636642e-05,2.202280401253733899e+01,2.202275558376059550e+01,2.202277748047682948e+01,7.921433460473127953e-06,2.887183828979334160e-03,1.402851063659367181e-01
1.252000000000000000e+03,3.271000000000000227e+02,2.202277978217077958e+01,2.202260427642266905e+01,2.202281938332933819e+01,2.406493301786009038e-05,2.202280384710379835e+01,2.202275571723776082e+01,2.202277748047682948e+01,7.864768842802934628e-06,2.887611753761486818e-03,1.403117044457796170e-01
1.253000000000000000e+03,3.276000000000000227e+02,2.202277976629837042e+01,2.202260551545167644e+01,2.202281915610122809e+01,2.388573579657647845e-05,2.202280365203416679e+01,2.202275588056257405e+01,2.202277748047682948e+01,7.808507591991486769e-06,2.888036644314744428e-03,1.403381230903485433e-01
1.254000000000000000e+03,3.281000000000000227e+02,2.202277975053114289e+01,2.202260674565927445e+01,2.202281893002351865e+01,2.369705005596589313e-05,2.202280344758120023e+01,2.202275605348108556e+01,2.202277748047682948e+01,7.752646899619525914e-06,2.888458522282941286e-03,1.403643635056920635e-01
1.255000000000000000e+03,3.286000000000000227e+02,2.202277973486845752e+01,2.202260796710752544e+01,2.202281870509161621e+01,2.358988628400961963e-05,2.202280332475474012e+01,2.202275614498217493e+01,2.202277748047682948e+01,7.697183947588593956e-06,2.888877409106783804e-03,1.403904268898554797e-01
1.256000000000000000e+03,3.291000000000000227e+02,2.202277971930952205e+01,2.202260917985724475e+01,2.202281848129979025e+01,2.336112051314551604e-05,2.202280308043003387e+01,2.202275635818901023e+01,2.202277748047682948e+01,7.642115974423539969e-06,2.889293326082417821e-03,1.404163144325180079e-01
1.257000000000000000e+03,3.296000000000000227e+02,2.202277970385374317e+01,2.202261038396934367e+01,2.202281825864353593e+01,2.315508298631003813e-05,2.202280285893672840e+01,2.202275654877075795e+01,2.202277748047682948e+01,7.587440214293575645e-06,2.889706294404965816e-03,1.404420273159971977e-01
1.258000000000000000e+03,3.301000000000000227e+02,2.202277968850046364e+01,2.202261157950468018e+01,2.202281803711720443e+01,2.310745833081899412e-05,2.202280279595879620e+01,2.202275658104213107e+01,2.202277748047682948e+01,7.533153903787710469e-06,2.890116335039603999e-03,1.404675667141138118e-01
1.259000000000000000e+03,3.306000000000000227e+02,2.202277967324891605e+01,2.202261276652244248e+01,2.202281781671577576e+01,2.302507428139375024e-05,2.202280269832319703e+01,2.202275664817463507e+01,2.202277748047682948e+01,7.479254355315337902e-06,2.890523468855871539e-03,1.404929337931514755e-01
1.260000000000000000e+03,3.311000000000000227e+02,2.202277965809886240e+01,2.202261394508269987e+01,2.202281759743431166e+01,2.263178427092958202e-05,2.202280228988313482e+01,2.202275702631458998e+01,2.202277748047682948e+01,7.425738841278500705e-06,2.890927716564772529e-03,1.405181297117974459e-01
1.261000000000000000e+03,3.316000000000000227e+02,2.202277964304902724e+01,2.202261511524383053e+01,2.202281737926799465e+01,2.271801941218358308e-05,2.202280236106843958e+01,2.202275692502961491e+01,2.202277748047682948e+01,7.372604710867542872e-06,2.891329098702346417e-03,1.405431556204315147e-01
1.262000000000000000e+03,3.321000000000000227e+02,2.202277962809935730e+01,2.202261627706588598e+01,2.202281716221146368e+01,2.243378138069466871e-05,2.202280206188073919e+01,2.202275719431797540e+01,2.202277748047682948e+01,7.319849237291107841e-06,2.891727635688678966e-03,1.405680126621919046e-01
1.263000000000000000e+03,3.326000000000000227e+02,2.202277961324893951e+01,2.202261743060625676e+01,2.202281694625957797e+01,2.217199557543815511e-05,2.202280178524451415e+01,2.202275744125336487e+01,2.202277748047682948e+01,7.267469814586490126e-06,2.892123347790869371e-03,1.405927019722888471e-01
1.264000000000000000e+03,3.331000000000000227e+02,2.202277959849685018e+01,2.202261857592347027e+01,2.202281673140784690e+01,2.232672177623488589e-05,2.202280192521862645e+01,2.202275727177507392e+01,2.202277748047682948e+01,7.215463785168595997e-06,2.892516255119483622e-03,1.406172246787880109e-01
1.265000000000000000e+03,3.336000000000000227e+02,2.202277958384338064e+01,2.202261971307511246e+01,2.202281651765069626e+01,2.181890379398219326e-05,2.202280140274717368e+01,2.202275776493958759e+01,2.202277748047682948e+01,7.163828534202123537e-06,2.892906377648060169e-03,1.406415819016973157e-01
1.266000000000000000e+03,3.341000000000000227e+02,2.202277956928694991e+01,2.202262084211750448e+01,2.202281630498359277e+01,2.171134917243208002e-05,2.202280128063612352e+01,2.202275785793777629e+01,2.202277748047682948e+01,7.112561504281676996e-06,2.893293735208512466e-03,1.406657747538058167e-01
1.267000000000000000e+03,3.346000000000000227e+02,2.202277955482720984e+01,2.202262196310908138e+01,2.202281609340147028e+01,2.161472950239643132e-05,2.202280116955671119e+01,2.202275794009770848e+01,2.202277748047682948e+01,7.061660042016482605e-06,2.893678347481366819e-03,1.406898043403723153e-01
1.268000000000000000e+03,3.351000000000000227e+02,2.202277954046362751e+01,2.202262307610493508e+01,2.202281588289936920e+01,2.154964973106283585e-05,2.202280109011335796e+01,2.202275799081389707e+01,2.202277748047682948e+01,7.011121645817851970e-06,2.894060234024390093e-03,1.407136717592793462e-01
1.269000000000000000e+03,3.356000000000000227e+02,2.202277952619575885e+01,2.202262418116221099e+01,2.202281567347249691e+01,2.126663106308728711e-05,2.202280079282682124e+01,2.202275825956469646e+01,2.202277748047682948e+01,6.960943720854158945e-06,2.894439414241620125e-03,1.407373781011386493e-01
1.270000000000000000e+03,3.361000000000000227e+02,2.202277951202261974e+01,2.202262527833591932e+01,2.202281546511589383e+01,2.123033985735535054e-05,2.202280074236247742e+01,2.202275828168276206e+01,2.202277748047682948e+01,6.911123769247073504e-06,2.894815907402551770e-03,1.407609244492958045e-01
1.271000000000000000e+03,3.366000000000000227e+02,2.202277949794387268e+01,2.202262636768138293e+01,2.202281525782430194e+01,2.116668052407272562e-05,2.202280066462439834e+01,2.202275833126334703e+01,2.202277748047682948e+01,6.861659278922112011e-06,2.895189732638305761e-03,1.407843118795958637e-01
1.272000000000000000e+03,3.371000000000000227e+02,2.202277948395901319e+01,2.202262744925366889e+01,2.202281505159357167e+01,2.094563643292803287e-05,2.202280042959544559e+01,2.202275853832258079e+01,2.202277748047682948e+01,6.812547749419824985e-06,2.895560908934628665e-03,1.408075414609099019e-01
1.273000000000000000e+03,3.376000000000000227e+02,2.202277947006719572e+01,2.202262852310775543e+01,2.202281484641831355e+01,2.076206721275415990e-05,2.202280023213440785e+01,2.202275870799998359e+01,2.202277748047682948e+01,6.763786684313764635e-06,2.895929455158461480e-03,1.408306142548848838e-01
1.274000000000000000e+03,3.381000000000000227e+02,2.202277945626797262e+01,2.202262958929740222e+01,2.202281464229351116e+01,2.052056979816723693e-05,2.202279997683777069e+01,2.202275893569817455e+01,2.202277748047682948e+01,6.715373642510228933e-06,2.896295390033754545e-03,1.408535313161644598e-01
1.275000000000000000e+03,3.386000000000000227e+02,2.202277944256044151e+01,2.202263064787691960e+01,2.202281443921505399e+01,2.050445838259920038e-05,2.202279994701882515e+01,2.202275893810205787e+01,2.202277748047682948e+01,6.667306157910923676e-06,2.896658732138602654e-03,1.408762936921821030e-01
1.276000000000000000e+03,3.391000000000000227e+02,2.202277942894433238e+01,2.202263169889923944e+01,2.202281423717734654e+01,2.042505907249716693e-05,2.202279985400340578e+01,2.202275900388525898e+01,2.202277748047682948e+01,6.619581827009698047e-06,2.897019499941780925e-03,1.408989024233062159e-01
1.277000000000000000e+03,3.396000000000000227e+02,2.202277941541913009e+01,2.202263274241800417e+01,2.202281403617649858e+01,2.018362283706665378e-05,2.202279959904196716e+01,2.202275923179629302e+01,2.202277748047682948e+01,6.572198214036410586e-06,2.897377711753944870e-03,1.409213585433086724e-01
1.278000000000000000e+03,3.401000000000000227e+02,2.202277940198406014e+01,2.202263377848579751e+01,2.202281383620755761e+01,2.001646212926336019e-05,2.202279941844619060e+01,2.202275938552192969e+01,2.202277748047682948e+01,6.525152931294267979e-06,2.897733385781274106e-03,1.409436630787067046e-01
1.279000000000000000e+03,3.406000000000000227e+02,2.202277938863855411e+01,2.202263480715474842e+01,2.202281363726475760e+01,1.990470296306096184e-05,2.202279929334151731e+01,2.202275948393559091e+01,2.202277748047682948e+01,6.478443611735434243e-06,2.898086540073982736e-03,1.409658170492627538e-01
1.280000000000000000e+03,3.411000000000000227e+02,2.202277937538216079e+01,2.202263582847759693e+01,2.202281343934460267e+01,1.972261638152201358e-05,2.202279909799854352e+01,2.202275965276577807e+01,2.202277748047682948e+01,6.432067860565035869e-06,2.898437192571813766e-03,1.409878214677798003e-01
1.281000000000000000e+03,3.416000000000000227e+02,2.202277936221404531e+01,2.202263684250500475e+01,2.202281324244150440e+01,1.956841060366596965e-05,2.202279893062464922e+01,2.202275979380344140e+01,2.202277748047682948e+01,6.386023377360381946e-06,2.898785361080442099e-03,1.410096773405065118e-01
1.282000000000000000e+03,3.421000000000000227e+02,2.202277934913386659e+01,2.202263784928972612e+01,2.202281304655166139e+01,1.965127143475481195e-05,2.202279900040529981e+01,2.202275969786243337e+01,2.202277748047682948e+01,6.340307766681321642e-06,2.899131063276722941e-03,1.410313856668092281e-01
1.283000000000000000e+03,3.426000000000000227e+02,2.202277933614114858e+01,2.202263884888169443e+01,2.202281285166968772e+01,1.930058019671235139e-05,2.202279863672134397e+01,2.202276003556095318e+01,2.202277748047682948e+01,6.294918761175755361e-06,2.899474316710645531e-03,1.410529474393736882e-01
1.284000000000000000e+03,3.431000000000000227e+02,2.202277932323507770e+01,2.202263984133202968e+01,2.202281265779133435e+01,1.941297994061326368e-05,2.202279873621501949e+01,2.202275991025513591e+01,2.202277748047682948e+01,6.249854039610714895e-06,2.899815138799285465e-03,1.410743636442281235e-01
1.285000000000000000e+03,3.436000000000000227e+02,2.202277931041545500e+01,2.202264082669130119e+01,2.202281246491178024e+01,1.898986342581048079e-05,2.202279830027888252e+01,2.202276032055202748e+01,2.202277748047682948e+01,6.205111305757827597e-06,2.900153546861223772e-03,1.410956352609608333e-01
1.286000000000000000e+03,3.441000000000000227e+02,2.202277929768120757e+01,2.202264180500853286e+01,2.202281227302604805e+01,1.900725872419916189e-05,2.202279830493993273e+01,2.202276029042248240e+01,2.202277748047682948e+01,6.160688333562905141e-06,2.900489558053691384e-03,1.411167632623769597e-01
1.287000000000000000e+03,3.446000000000000227e+02,2.202277928503210092e+01,2.202264277633438638e+01,2.202281208213046781e+01,1.897100051956708772e-05,2.202279825603261898e+01,2.202276031403158285e+01,2.202277748047682948e+01,6.116582822603254921e-06,2.900823189451330348e-03,1.411377486149205662e-01
1.288000000000000000e+03,3.451000000000000227e+02,2.202277927246791123e+01,2.202264374071759434e+01,2.202281189221933388e+01,1.855413360433726848e-05,2.202279782660151497e+01,2.202276071833430748e+01,2.202277748047682948e+01,6.072792560052925815e-06,2.901154457966977247e-03,1.411585922784202585e-01
1.289000000000000000e+03,3.456000000000000227e+02,2.202277925998727426e+01,2.202264469820759629e+01,2.202281170328919657e+01,1.859268614919955539e-05,2.202279785267342405e+01,2.202276066730112447e+01,2.202277748047682948e+01,6.029315300983293487e-06,2.901483380430214080e-03,1.411792952064530593e-01
1.290000000000000000e+03,3.461000000000000227e+02,2.202277924759032501e+01,2.202264564885285480e+01,2.202281151533452075e+01,1.849466507442697096e-05,2.202279774225539910e+01,2.202276075292525093e+01,2.202277748047682948e+01,5.986148844828723377e-06,2.901809973520063160e-03,1.411998583460767065e-01
1.291000000000000000e+03,3.466000000000000227e+02,2.202277923527631387e+01,2.202264659270156244e+01,2.202281132835079447e+01,1.836165658572800645e-05,2.202279759693290018e+01,2.202276087361972756e+01,2.202277748047682948e+01,5.943291003283899182e-06,2.902134253812217127e-03,1.412202826380425380e-01
1.292000000000000000e+03,3.471000000000000227e+02,2.202277922304475410e+01,2.202264752980178031e+01,2.202281114233425541e+01,1.824881810108581968e-05,2.202279747186285519e+01,2.202276097422665302e+01,2.202277748047682948e+01,5.900739594012342487e-06,2.902456237751420420e-03,1.412405690168766770e-01
1.293000000000000000e+03,3.476000000000000227e+02,2.202277921089517676e+01,2.202264846020118583e+01,2.202281095728024241e+01,1.794291205977628409e-05,2.202279715380723601e+01,2.202276126798311751e+01,2.202277748047682948e+01,5.858492452100131198e-06,2.902775941686424818e-03,1.412607184106504932e-01
1.294000000000000000e+03,3.481000000000000227e+02,2.202277919882677537e+01,2.202264938394685956e+01,2.202281077318345481e+01,1.779959453983736534e-05,2.202279699842131677e+01,2.202276139923223397e+01,2.202277748047682948e+01,5.816547439735097493e-06,2.903093381821818773e-03,1.412807317413676544e-01
1.295000000000000000e+03,3.486000000000000227e+02,2.202277918683920532e+01,2.202265030108620536e+01,2.202281059004037900e+01,1.778721221170238097e-05,2.202279697405141690e+01,2.202276139962699375e+01,2.202277748047682948e+01,5.774902404424956649e-06,2.903408574270603844e-03,1.413006099249738967e-01
1.296000000000000000e+03,3.491000000000000227e+02,2.202277917493180937e+01,2.202265121166569273e+01,2.202281040784597366e+01,1.787062643036980611e-05,2.202279704555823869e+01,2.202276130430538004e+01,2.202277748047682948e+01,5.733555236104573286e-06,2.903721535013390528e-03,1.413203538709658369e-01
1.297000000000000000e+03,3.496000000000000227e+02,2.202277916310464789e+01,2.202265211573159576e+01,2.202281022659618515e+01,1.738315379306519301e-05,2.202279654625844074e+01,2.202276177995085504e+01,2.202277748047682948e+01,5.692503833581412686e-06,2.904032279933426233e-03,1.413399644830167501e-01
1.298000000000000000e+03,3.501000000000000227e+02,2.202277915135636732e+01,2.202265301333001446e+01,2.202281004628648731e+01,1.743061857730910644e-05,2.202279658197494427e+01,2.202276172073779037e+01,2.202277748047682948e+01,5.651746103567616769e-06,2.904340824783595634e-03,1.413594426586412545e-01
1.299000000000000000e+03,3.506000000000000227e+02,2.202277913968692147e+01,2.202265390450728333e+01,2.202280986691214792e+01,1.744325404006107411e-05,2.202279658294096265e+01,2.202276169643288029e+01,2.202277748047682948e+01,5.611279942128209705e-06,2.904647185211638779e-03,1.413787892893619003e-01
1.300000000000000000e+03,3.511000000000000227e+02,2.202277912809578098e+01,2.202265478930785747e+01,2.202280968846882914e+01,1.729579671781123767e-05,2.202279642389249759e+01,2.202276183229906437e+01,2.202277748047682948e+01,5.571103330666477624e-06,2.904951376746325344e-03,1.413980052605360582e-01
1.301000000000000000e+03,3.516000000000000227e+02,2.202277911658246268e+01,2.202265566777747807e+01,2.202280951095247374e+01,1.710204053284095207e-05,2.202279621862299663e+01,2.202276201454192872e+01,2.202277748047682948e+01,5.531214192187878156e-06,2.905253414820173005e-03,1.414170914519164990e-01
1.302000000000000000e+03,3.521000000000000227e+02,2.202277910514643722e+01,2.202265653996087380e+01,2.202280933435886823e+01,1.705043108877426388e-05,2.202279615557752734e+01,2.202276205471534709e+01,2.202277748047682948e+01,5.491610495674060058e-06,2.905553314744349896e-03,1.414360487372351427e-01
1.303000000000000000e+03,3.526000000000000227e+02,2.202277909378699761e+01,2.202265740590251397e+01,2.202280915868326971e+01,1.693698717382742896e-05,2.202279603077417036e+01,2.202276215679982485e+01,2.202277748047682948e+01,5.452290221883029599e-06,2.905851091718748141e-03,1.414548779842245418e-01
1.304000000000000000e+03,3.531000000000000227e+02,2.202277908250393779e+01,2.202265826564615026e+01,2.202280898392144692e+01,1.685548835056208017e-05,2.202279593799228863e+01,2.202276222701558694e+01,2.202277748047682948e+01,5.413251384159425313e-06,2.906146760845460929e-03,1.414735800549704881e-01
1.305000000000000000e+03,3.536000000000000227e+02,2.202277907129667867e+01,2.202265911923633723e+01,2.202280881006922186e+01,1.660029945107935760e-05,2.202279567159612839e+01,2.202276247099722895e+01,2.202277748047682948e+01,5.374491959389574287e-06,2.906440337113573320e-03,1.414921558057471995e-01
1.306000000000000000e+03,3.541000000000000227e+02,2.202277906016469444e+01,2.202265996671610893e+01,2.202280863712216430e+01,1.651880673096135422e-05,2.202279557897142581e+01,2.202276254135796307e+01,2.202277748047682948e+01,5.336009993504746472e-06,2.906731835394593851e-03,1.415106060869922577e-01
1.307000000000000000e+03,3.546000000000000227e+02,2.202277904910731721e+01,2.202266080812958648e+01,2.202280846507607492e+01,1.658702186491088851e-05,2.202279563612918167e+01,2.202276246208545274e+01,2.202277748047682948e+01,5.297803483072304797e-06,2.907021270470882320e-03,1.415289317436672634e-01
1.308000000000000000e+03,3.551000000000000227e+02,2.202277903812441906e+01,2.202266164351890509e+01,2.202280829392655903e+01,1.646369657158288654e-05,2.202279550182099044e+01,2.202276257442784768e+01,2.202277748047682948e+01,5.259870514837472282e-06,2.907308657002747286e-03,1.415471336146415793e-01
1.309000000000000000e+03,3.556000000000000227e+02,2.202277902721537117e+01,2.202266247292685719e+01,2.202280812366976548e+01,1.629555800886328372e-05,2.202279532277337992e+01,2.202276273165736242e+01,2.202277748047682948e+01,5.222209145701277407e-06,2.907594009561963091e-03,1.415652125337225620e-01
1.310000000000000000e+03,3.561000000000000227e+02,2.202277901637969038e+01,2.202266329639606468e+01,2.202280795430068849e+01,1.603832874426250601e-05,2.202279505470843546e+01,2.202276297805094529e+01,2.202277748047682948e+01,5.184817440308107864e-06,2.907877342606915178e-03,1.415831693287092630e-01
1.311000000000000000e+03,3.566000000000000227e+02,2.202277900561703561e+01,2.202266411396876222e+01,2.202280778581597076e+01,1.575769261852584486e-05,2.202279476330965480e+01,2.202276324792441642e+01,2.202277748047682948e+01,5.147693480886225933e-06,2.908158670491752494e-03,1.416010048219549233e-01
1.312000000000000000e+03,3.571000000000000227e+02,2.202277899492634461e+01,2.202266492568686829e+01,2.202280761821107191e+01,1.596086923126751654e-05,2.202279495579557533e+01,2.202276303405711388e+01,2.202277748047682948e+01,5.110835364021373403e-06,2.908438007472501519e-03,1.416187198304562633e-01
1.313000000000000000e+03,3.576000000000000227e+02,2.202277898430779501e+01,2.202266573159175067e+01,2.202280745148182106e+01,1.589169937499616611e-05,2.202279487600716834e+01,2.202276309260842169e+01,2.202277748047682948e+01,5.074241211303884233e-06,2.908715367694130870e-03,1.416363151654539965e-01
1.314000000000000000e+03,3.581000000000000227e+02,2.202277897376092852e+01,2.202266653172424427e+01,2.202280728562391587e+01,1.562429919178596503e-05,2.202279459806011985e+01,2.202276334946173719e+01,2.202277748047682948e+01,5.037909168522087271e-06,2.908990765216883968e-03,1.416537916330035396e-01
1.315000000000000000e+03,3.586000000000000227e+02,2.202277896328486051e+01,2.202266732612583411e+01,2.202280712063377877e+01,1.557840238276710624e-05,2.202279454168724371e+01,2.202276338488247731e+01,2.202277748047682948e+01,5.001837351942759297e-06,2.909264213989727361e-03,1.416711500336873264e-01
1.316000000000000000e+03,3.591000000000000227e+02,2.202277895287949860e+01,2.202266811483685416e+01,2.202280695650642173e+01,1.550575061927754767e-05,2.202279445863011631e+01,2.202276344712888090e+01,2.202277748047682948e+01,4.966023930100343504e-06,2.909535727854449440e-03,1.416883911624139403e-01
1.317000000000000000e+03,3.596000000000000227e+02,2.202277894254399015e+01,2.202266889789795101e+01,2.202280679323848034e+01,1.541311433154074527e-05,2.202279435565832344e+01,2.202276352942965687e+01,2.202277748047682948e+01,4.930467057333128624e-06,2.909805320574061771e-03,1.417055158093351308e-01
1.318000000000000000e+03,3.601000000000000227e+02,2.202277893227846306e+01,2.202266967534891862e+01,2.202280663082526857e+01,1.511176946783558719e-05,2.202279404404793084e+01,2.202276382050899528e+01,2.202277748047682948e+01,4.895164926696193515e-06,2.910073005797043401e-03,1.417225247589404269e-01
1.319000000000000000e+03,3.606000000000000227e+02,2.202277892208180177e+01,2.202267044723000922e+01,2.202280646926319108e+01,1.518449255132934741e-05,2.202279410657435221e+01,2.202276373758925132e+01,2.202277748047682948e+01,4.860115710434340584e-06,2.910338797078771637e-03,1.417394187903593672e-01
1.320000000000000000e+03,3.611000000000000227e+02,2.202277891195406312e+01,2.202267121358071122e+01,2.202280630854802723e+01,1.491918488956552150e-05,2.202279383113895150e+01,2.202276399276917473e+01,2.202277748047682948e+01,4.825317615476166602e-06,2.910602707878524008e-03,1.417561986777276795e-01
1.321000000000000000e+03,3.616000000000000227e+02,2.202277890189443710e+01,2.202267197444031765e+01,2.202280614867573760e+01,1.514090061673859819e-05,2.202279404279505215e+01,2.202276376099382205e+01,2.202277748047682948e+01,4.790768857622865618e-06,2.910864751557322438e-03,1.417728651899201886e-01
1.322000000000000000e+03,3.621000000000000227e+02,2.202277889190305871e+01,2.202267272984754243e+01,2.202280598964227920e+01,1.463590704117922068e-05,2.202279352781010147e+01,2.202276425599601595e+01,2.202277748047682948e+01,4.756467678970785277e-06,2.911124941388461718e-03,1.417894190907241225e-01
1.323000000000000000e+03,3.626000000000000227e+02,2.202277888197883016e+01,2.202267347984162882e+01,2.202280583144302639e+01,1.438154821233112662e-05,2.202279326352704203e+01,2.202276450043061828e+01,2.202277748047682948e+01,4.722412297579598302e-06,2.911383290539556416e-03,1.418058611386772139e-01
1.324000000000000000e+03,3.631000000000000227e+02,2.202277887212148499e+01,2.202267422446074008e+01,2.202280567407522227e+01,1.469037515424663171e-05,2.202279356249663778e+01,2.202276418174633221e+01,2.202277748047682948e+01,4.688600980550248747e-06,2.911639812096665243e-03,1.418221920870549602e-01
1.325000000000000000e+03,3.636000000000000227e+02,2.202277886233073190e+01,2.202267496374306432e+01,2.202280551753388949e+01,1.454341118401690199e-05,2.202279340574191480e+01,2.202276431891954900e+01,2.202277748047682948e+01,4.655031993854438362e-06,2.911894519033102896e-03,1.418384126846261584e-01
1.326000000000000000e+03,3.641000000000000227e+02,2.202277885260624757e+01,2.202267569772670086e+01,2.202280536181550730e+01,1.427390613512252475e-05,2.202279312651238286e+01,2.202276457870011228e+01,2.202277748047682948e+01,4.621703607496869740e-06,2.912147424248970502e-03,1.418545236746199811e-01
1.327000000000000000e+03,3.646000000000000227e+02,2.202277884294726107e+01,2.202267642644943635e+01,2.202280520691619259e+01,1.428547801066326949e-05,2.202279312842527048e+01,2.202276455746925166e+01,2.202277748047682948e+01,4.588614105678401625e-06,2.912398540547412890e-03,1.418705257954635257e-01
1.328000000000000000e+03,3.651000000000000227e+02,2.202277883335361253e+01,2.202267714994804138e+01,2.202280505283159684e+01,1.421396803219293787e-05,2.202279304732164533e+01,2.202276461938557972e+01,2.202277748047682948e+01,4.555761818737402164e-06,2.912647880631129196e-03,1.418864197806905536e-01
1.329000000000000000e+03,3.656000000000000227e+02,2.202277882382470153e+01,2.202267786826042339e+01,2.202280489955798615e+01,1.423333048229735175e-05,2.202279305715518376e+01,2.202276459049421931e+01,2.202277748047682948e+01,4.523145025389851261e-06,2.912895457117976698e-03,1.419022063588796234e-01
1.330000000000000000e+03,3.661000000000000227e+02,2.202277881436040019e+01,2.202267858142344537e+01,2.202280474709160174e+01,1.395586626352468248e-05,2.202279277022666548e+01,2.202276485849413490e+01,2.202277748047682948e+01,4.490762051779799642e-06,2.913141282542231533e-03,1.419178862535555030e-01
1.331000000000000000e+03,3.666000000000000227e+02,2.202277880495996598e+01,2.202267928947325260e+01,2.202280459542865643e+01,1.399724626136797864e-05,2.202279280220622582e+01,2.202276480771370615e+01,2.202277748047682948e+01,4.458611256637927759e-06,2.913385369330701979e-03,1.419334601836710064e-01
1.332000000000000000e+03,3.671000000000000227e+02,2.202277879562309693e+01,2.202267999244661922e+01,2.202280444456484787e+01,1.380507340581302135e-05,2.202279260069650135e+01,2.202276499054969250e+01,2.202277748047682948e+01,4.426690970141286333e-06,2.913627729862471906e-03,1.419489288632043156e-01
1.333000000000000000e+03,3.676000000000000227e+02,2.202277878634936670e+01,2.202268069037984333e+01,2.202280429449687560e+01,1.379309849529940017e-05,2.202279257944786295e+01,2.202276499325087045e+01,2.202277748047682948e+01,4.394999544083798129e-06,2.913868376371259259e-03,1.419642930012180448e-01
1.334000000000000000e+03,3.681000000000000227e+02,2.202277877713841647e+01,2.202268138330802927e+01,2.202280414522018503e+01,1.383496533559170908e-05,2.202279261210375338e+01,2.202276494217307956e+01,2.202277748047682948e+01,4.363535384462894453e-06,2.914107321034085148e-03,1.419795533022862322e-01
1.335000000000000000e+03,3.686000000000000227e+02,2.202277876798982348e+01,2.202268207126805422e+01,2.202280399673148992e+01,1.348618786944738807e-05,2.202279225417769126e+01,2.202276528180195569e+01,2.202277748047682948e+01,4.332296816777346170e-06,2.914344575941029379e-03,1.419947104659591564e-01
1.336000000000000000e+03,3.691000000000000227e+02,2.202277875890299441e+01,2.202268275429456068e+01,2.202280384902681121e+01,1.375510916876545948e-05,2.202279251401216342e+01,2.202276500379382540e+01,2.202277748047682948e+01,4.301282267996180154e-06,2.914580153098302647e-03,1.420097651874361322e-01
1.337000000000000000e+03,3.696000000000000227e+02,2.202277874987807138e+01,2.202268343242258553e+01,2.202280370210268501e+01,1.340630846271524676e-05,2.202279215618653296e+01,2.202276534356960980e+01,2.202277748047682948e+01,4.270490147181907913e-06,2.914814064410509425e-03,1.420247181568444483e-01
1.338000000000000000e+03,3.701000000000000227e+02,2.202277874091403476e+01,2.202268410568741430e+01,2.202280355595476991e+01,1.329491390900192607e-05,2.202279203582794409e+01,2.202276544600012542e+01,2.202277748047682948e+01,4.239918852104642493e-06,2.915046321732880051e-03,1.420395700601579658e-01
1.339000000000000000e+03,3.706000000000000227e+02,2.202277873201085967e+01,2.202268477412344083e+01,2.202280341057961621e+01,1.301648842250271273e-05,2.202279174849928367e+01,2.202276571552243567e+01,2.202277748047682948e+01,4.209566821025809230e-06,2.915276936781557339e-03,1.420543215781351343e-01
1.340000000000000000e+03,3.711000000000000227e+02,2.202277872316787821e+01,2.202268543776516552e+01,2.202280326597305304e+01,1.299743214619196371e-05,2.202279172060002566e+01,2.202276572573573077e+01,2.202277748047682948e+01,4.179432487367233635e-06,2.915505921232591606e-03,1.420689733875984684e-01
1.341000000000000000e+03,3.716000000000000227e+02,2.202277871438464629e+01,2.202268609664687204e+01,2.202280312266067597e+01,1.320345312773016251e-05,2.202279191783777534e+01,2.202276551093151724e+01,2.202277748047682948e+01,4.149514294391259987e-06,2.915733286665136287e-03,1.420835261604623811e-01
1.342000000000000000e+03,3.721000000000000227e+02,2.202277870566138773e+01,2.202268675080216909e+01,2.202280298365702649e+01,1.278163007891143265e-05,2.202279148729146740e+01,2.202276592403130806e+01,2.202277748047682948e+01,4.119810716011025239e-06,2.915959044572476871e-03,1.420979805641181537e-01
1.343000000000000000e+03,3.726000000000000227e+02,2.202277869699720370e+01,2.202268740026526572e+01,2.202280284535966004e+01,1.266256750365527323e-05,2.202279135956470668e+01,2.202276603442970071e+01,2.202277748047682948e+01,4.090320198876591259e-06,2.916183206369644607e-03,1.421123372616011904e-01
1.344000000000000000e+03,3.731000000000000227e+02,2.202277868839155772e+01,2.202268804506938693e+01,2.202280270776551419e+01,1.285468083725328210e-05,2.202279154307239395e+01,2.202276583371072149e+01,2.202277748047682948e+01,4.061041234323651319e-06,2.916405783386908680e-03,1.421265969114543781e-01
1.345000000000000000e+03,3.736000000000000227e+02,2.202277867984445692e+01,2.202268868524784651e+01,2.202280257087103621e+01,1.260807647063564743e-05,2.202279128792092777e+01,2.202276607176798606e+01,2.202277748047682948e+01,4.031972309654900388e-06,2.916626786875231060e-03,1.421407601678172095e-01
1.346000000000000000e+03,3.741000000000000227e+02,2.202277867135530087e+01,2.202268932083317310e+01,2.202280243467322762e+01,1.266039236535809005e-05,2.202279133174766557e+01,2.202276601096293618e+01,2.202277748047682948e+01,4.003111947824744207e-06,2.916846228010708687e-03,1.421548276805165711e-01
1.347000000000000000e+03,3.746000000000000227e+02,2.202277866292384090e+01,2.202268995185855971e+01,2.202280229916912546e+01,1.249617799005464791e-05,2.202279115910183194e+01,2.202276616674584986e+01,2.202277748047682948e+01,3.974458641620754894e-06,2.917064117881488453e-03,1.421688000947583519e-01
1.348000000000000000e+03,3.751000000000000227e+02,2.202277865454955474e+01,2.202269057835691868e+01,2.202280216435525517e+01,1.257964785166406690e-05,2.202279123419740614e+01,2.202276607490170335e+01,2.202277748047682948e+01,3.946010896574783564e-06,2.917280467505365977e-03,1.421826780515458022e-01
1.349000000000000000e+03,3.756000000000000227e+02,2.202277864623236070e+01,2.202269120036019601e+01,2.202280203022873195e+01,1.231860337759069872e-05,2.202279096483573895e+01,2.202276632762898245e+01,2.202277748047682948e+01,3.917767262097708674e-06,2.917495287806145220e-03,1.421964621877907509e-01
1.350000000000000000e+03,3.761000000000000227e+02,2.202277863797147717e+01,2.202269181789992913e+01,2.202280189678590361e+01,1.236546355420542005e-05,2.202279100343503160e+01,2.202276627250792274e+01,2.202277748047682948e+01,3.889726306152208145e-06,2.917708589653392279e-03,1.422101531358237470e-01
1.351000000000000000e+03,3.766000000000000227e+02,2.202277862976680112e+01,2.202269243100874618e+01,2.202280176402400258e+01,1.226033787215300667e-05,2.202279089010467317e+01,2.202276636942892907e+01,2.202277748047682948e+01,3.861886547175728673e-06,2.917920383808781260e-03,1.422237515237809169e-01
1.352000000000000000e+03,3.771000000000000227e+02,2.202277862161797373e+01,2.202269303971783643e+01,2.202280163194018314e+01,1.202445287733254755e-05,2.202279064607085246e+01,2.202276659716509499e+01,2.202277748047682948e+01,3.834246568940302296e-06,2.918130680990176692e-03,1.422372579758149624e-01
1.353000000000000000e+03,3.776000000000000227e+02,2.202277861352452248e+01,2.202269364405916363e+01,2.202280150053091390e+01,1.190475779380293432e-05,2.202279051828231715e+01,2.202276670876672782e+01,2.202277748047682948e+01,3.806804920050209335e-06,2.918339491817724830e-03,1.422506731116606193e-01
1.354000000000000000e+03,3.781000000000000227e+02,2.202277860548589317e+01,2.202269424406358311e+01,2.202280136979303649e+01,1.222659685448944421e-05,2.202279083208274812e+01,2.202276637888903821e+01,2.202277748047682948e+01,3.779560199441559894e-06,2.918546826835537698e-03,1.422639975469331408e-01
1.355000000000000000e+03,3.786000000000000227e+02,2.202277859750226696e+01,2.202269483976204612e+01,2.202280123972386860e+01,1.175811034652809981e-05,2.202279035561261367e+01,2.202276683939192026e+01,2.202277748047682948e+01,3.752511001694824152e-06,2.918752696520612172e-03,1.422772318931054825e-01
1.356000000000000000e+03,3.791000000000000227e+02,2.202277858957296175e+01,2.202269543118504913e+01,2.202280111031990373e+01,1.148559318638229164e-05,2.202279007516614939e+01,2.202276710397977411e+01,2.202277748047682948e+01,3.725655942039427075e-06,2.918957111271122760e-03,1.422903767575422473e-01
1.357000000000000000e+03,3.796000000000000227e+02,2.202277858169731317e+01,2.202269601836372459e+01,2.202280098157834587e+01,1.172292390250797637e-05,2.202279030462121412e+01,2.202276685877341222e+01,2.202277748047682948e+01,3.698993606828521852e-06,2.919160081428904055e-03,1.423034327436609736e-01
1.358000000000000000e+03,3.801000000000000227e+02,2.202277857387564097e+01,2.202269660132822082e+01,2.202280085349602601e+01,1.131893396023828192e-05,2.202278989280960175e+01,2.202276725494168019e+01,2.202277748047682948e+01,3.672522627100889684e-06,2.919361617210899235e-03,1.423164004505792224e-01
1.359000000000000000e+03,3.806000000000000227e+02,2.202277856610703211e+01,2.202269718010827759e+01,2.202280072606998473e+01,1.136022191565781603e-05,2.202278992632894727e+01,2.202276720588511694e+01,2.202277748047682948e+01,3.646241652447109546e-06,2.919561728820869312e-03,1.423292804734444250e-01
1.360000000000000000e+03,3.811000000000000227e+02,2.202277855839139065e+01,2.202269775473439850e+01,2.202280059929698908e+01,1.119169590036095704e-05,2.202278975008729134e+01,2.202276736669548995e+01,2.202277748047682948e+01,3.620149297773966474e-06,2.919760426368659539e-03,1.423420734037998958e-01
1.361000000000000000e+03,3.816000000000000227e+02,2.202277855072818014e+01,2.202269832523577975e+01,2.202280047317442779e+01,1.143753610035339089e-05,2.202278998826427880e+01,2.202276711319208147e+01,2.202277748047682948e+01,3.594244237353993803e-06,2.919957719875246153e-03,1.423547798287077837e-01
1.362000000000000000e+03,3.821000000000000227e+02,2.202277854311730110e+01,2.202269889164198702e+01,2.202280034769892225e+01,1.149997115135193041e-05,2.202279004308845245e+01,2.202276704314614975e+01,2.202277748047682948e+01,3.568525128682447565e-06,2.920153619304373394e-03,1.423674003314041869e-01
1.363000000000000000e+03,3.826000000000000227e+02,2.202277853555851905e+01,2.202269945398300877e+01,2.202280022286730699e+01,1.102558996874719569e-05,2.202278956114848896e+01,2.202276750996854915e+01,2.202277748047682948e+01,3.542990610057508276e-06,2.920348134545770920e-03,1.423799354913310722e-01
1.364000000000000000e+03,3.831000000000000227e+02,2.202277852805103819e+01,2.202270001228673735e+01,2.202280009867731536e+01,1.106299454289285288e-05,2.202278959104557998e+01,2.202276746505649641e+01,2.202277748047682948e+01,3.517639414956135910e-06,2.920541275434561466e-03,1.423923858841999179e-01
1.365000000000000000e+03,3.836000000000000227e+02,2.202277852059486207e+01,2.202270056658282016e+01,2.202279997512521348e+01,1.083663064209755333e-05,2.202278935722550557e+01,2.202276768396421858e+01,2.202277748047682948e+01,3.492470197163227708e-06,2.920733051704366059e-03,1.424047520813520595e-01
1.366000000000000000e+03,3.841000000000000227e+02,2.202277851318959279e+01,2.202270111690000931e+01,2.202279985220849312e+01,1.057943617081392709e-05,2.202278909262576434e+01,2.202276793375342123e+01,2.202277748047682948e+01,3.467481651116311472e-06,2.920923473041984672e-03,1.424170346506777596e-01
1.367000000000000000e+03,3.846000000000000227e+02,2.202277850583471164e+01,2.202270166326601597e+01,2.202279972992411672e+01,1.051153486686347314e-05,2.202278901736957906e+01,2.202276799429984422e+01,2.202277748047682948e+01,3.442672518519665438e-06,2.921112549061132511e-03,1.424292341560972341e-01
1.368000000000000000e+03,3.851000000000000227e+02,2.202277849852996994e+01,2.202270220571017489e+01,2.202279960826890104e+01,1.085947936742505995e-05,2.202278935800933723e+01,2.202276763905060264e+01,2.202277748047682948e+01,3.418041467354343423e-06,2.921300289307443825e-03,1.424413511579227520e-01
1.369000000000000000e+03,3.856000000000000227e+02,2.202277849127525045e+01,2.202270274425988106e+01,2.202279948724028102e+01,1.090250742298702742e-05,2.202278939378267353e+01,2.202276758876782736e+01,2.202277748047682948e+01,3.393587253682100204e-06,2.921486703248136422e-03,1.424533862124473249e-01
1.370000000000000000e+03,3.861000000000000227e+02,2.202277848407004868e+01,2.202270327894275681e+01,2.202279936683519068e+01,1.076011781900975195e-05,2.202278924418786943e+01,2.202276772395222793e+01,2.202277748047682948e+01,3.369308623240212317e-06,2.921671800302957835e-03,1.424653398724158859e-01
1.371000000000000000e+03,3.866000000000000227e+02,2.202277847691417989e+01,2.202270380978721320e+01,2.202279924705042191e+01,1.067274020696924271e-05,2.202278914965438616e+01,2.202276780417397362e+01,2.202277748047682948e+01,3.345204285952925138e-06,2.921855589799575610e-03,1.424772126868033284e-01
1.372000000000000000e+03,3.871000000000000227e+02,2.202277846980706499e+01,2.202270433682014072e+01,2.202279912788332794e+01,1.073449235319859025e-05,2.202278920429941778e+01,2.202276773531471221e+01,2.202277748047682948e+01,3.321273020789427756e-06,2.922038081025849290e-03,1.424890052008022379e-01
1.373000000000000000e+03,3.876000000000000227e+02,2.202277846274875373e+01,2.202270486006899830e+01,2.202279900933156753e+01,1.006722053244869906e-05,2.202278852996928649e+01,2.202276839552822096e+01,2.202277748047682948e+01,3.297513580907715984e-06,2.922219283182132896e-03,1.425007179560978388e-01
1.374000000000000000e+03,3.881000000000000227e+02,2.202277845573834369e+01,2.202270537956105656e+01,2.202279889139122560e+01,1.047216076844450708e-05,2.202278892789911069e+01,2.202276798357757670e+01,2.202277748047682948e+01,3.273924728015742559e-06,2.922399205408912973e-03,1.425123514905757005e-01
1.375000000000000000e+03,3.886000000000000227e+02,2.202277844877610491e+01,2.202270589532345113e+01,2.202279877406014919e+01,1.014081429786609971e-05,2.202278858959040164e+01,2.202276830796180818e+01,2.202277748047682948e+01,3.250505229951620194e-06,2.922577856789359933e-03,1.425239063386593286e-01
1.376000000000000000e+03,3.891000000000000227e+02,2.202277844186137301e+01,2.202270640738169405e+01,2.202279865733505204e+01,1.016251751006015363e-05,2.202278860437888142e+01,2.202276827934386461e+01,2.202277748047682948e+01,3.227253928276683899e-06,2.922755246335545249e-03,1.425353830311361092e-01
1.377000000000000000e+03,3.896000000000000227e+02,2.202277843499405563e+01,2.202270691576369543e+01,2.202279854121358582e+01,1.009726792686309077e-05,2.202278853226198407e+01,2.202276833772612719e+01,2.202277748047682948e+01,3.204169555661294244e-06,2.922931382996273725e-03,1.425467820950742370e-01
1.378000000000000000e+03,3.901000000000000227e+02,2.202277842817351328e+01,2.202270742049523733e+01,2.202279842569255663e+01,1.005353293871913798e-05,2.202278848170645276e+01,2.202276837464057380e+01,2.202277748047682948e+01,3.181250941406468831e-06,2.923106275645685065e-03,1.425581040541940292e-01
1.379000000000000000e+03,3.906000000000000227e+02,2.202277842139999109e+01,2.202270792160230073e+01,2.202279831076943495e+01,9.971012804907741686e-06,2.202278839241279584e+01,2.202276845038718633e+01,2.202277748047682948e+01,3.158496905779308867e-06,2.923279933123973471e-03,1.425693494286539853e-01
1.380000000000000000e+03,3.911000000000000227e+02,2.202277841467267194e+01,2.202270841911131072e+01,2.202279819644099135e+01,9.918394955801017245e-06,2.202278833306762706e+01,2.202276849627771682e+01,2.202277748047682948e+01,3.135906248881918974e-06,2.923452364176898268e-03,1.425805187350218661e-01
1.381000000000000000e+03,3.916000000000000227e+02,2.202277840799148478e+01,2.202270891304762301e+01,2.202279808270439077e+01,9.693713597714849351e-06,2.202278810170508194e+01,2.202276871427788763e+01,2.202277748047682948e+01,3.113477819373713511e-06,2.923623577497823627e-03,1.425916124864557988e-01
1.382000000000000000e+03,3.921000000000000227e+02,2.202277840135597842e+01,2.202270940343727901e+01,2.202279796955775026e+01,1.002060643235727836e-05,2.202278842196241015e+01,2.202276838074954668e+01,2.202277748047682948e+01,3.091210434779352993e-06,2.923793581727710759e-03,1.426026311927036105e-01
1.383000000000000000e+03,3.926000000000000227e+02,2.202277839476601073e+01,2.202270989030464676e+01,2.202279785699734660e+01,9.809505688193449771e-06,2.202278820427169848e+01,2.202276858526032299e+01,2.202277748047682948e+01,3.069102988605202301e-06,2.923962385434274343e-03,1.426135753599664102e-01
1.384000000000000000e+03,3.931000000000000227e+02,2.202277838822116252e+01,2.202271037367603412e+01,2.202279774502060405e+01,9.784205301832984823e-06,2.202278817242646269e+01,2.202276860401586234e+01,2.202277748047682948e+01,3.047154286276924930e-06,2.924129997136930888e-03,1.426244454911951842e-01
1.385000000000000000e+03,3.936000000000000227e+02,2.202277838172125257e+01,2.202271085357649838e+01,2.202279763362482612e+01,9.670958370091770726e-06,2.202278805267962269e+01,2.202276871076288245e+01,2.202277748047682948e+01,3.025363190004812376e-06,2.924296425279463395e-03,1.426352420858638670e-01
1.386000000000000000e+03,3.941000000000000227e+02,2.202277837526601090e+01,2.202271133003042181e+01,2.202279752280750458e+01,9.183077852654253253e-06,2.202278755834386459e+01,2.202276919218815721e+01,2.202277748047682948e+01,3.003728592649948384e-06,2.924461678266555929e-03,1.426459656401597720e-01
1.387000000000000000e+03,3.946000000000000227e+02,2.202277836885481932e+01,2.202271180306277287e+01,2.202279741256582213e+01,9.422869784330863458e-06,2.202278779172460332e+01,2.202276894598503532e+01,2.202277748047682948e+01,2.982249360455624019e-06,2.924625764404220184e-03,1.426566166467327923e-01
1.388000000000000000e+03,3.951000000000000227e+02,2.202277836248781639e+01,2.202271227269784859e+01,2.202279730289672344e+01,9.254775059574935626e-06,2.202278761726287470e+01,2.202276910771275809e+01,2.202277748047682948e+01,2.960924390154602210e-06,2.924788691985028086e-03,1.426671955952116544e-01
1.389000000000000000e+03,3.956000000000000227e+02,2.202277835616426316e+01,2.202271273896014492e+01,2.202279719379789213e+01,9.443306706398984119e-06,2.202278779947096865e+01,2.202276891285755767e+01,2.202277748047682948e+01,2.939752569445728640e-06,2.924950469215635909e-03,1.426777029717083423e-01
1.390000000000000000e+03,3.961000000000000227e+02,2.202277834988425198e+01,2.202271320187425374e+01,2.202279708526624802e+01,9.562131565885184523e-06,2.202278791201581853e+01,2.202276878775268543e+01,2.202277748047682948e+01,2.918732781672210337e-06,2.925111104237416212e-03,1.426881392590235442e-01
1.391000000000000000e+03,3.966000000000000227e+02,2.202277834364739562e+01,2.202271366146349862e+01,2.202279697729943919e+01,9.317057536546811681e-06,2.202278766070493177e+01,2.202276902658985946e+01,2.202277748047682948e+01,2.897863967768480886e-06,2.925270605164408816e-03,1.426985049371360670e-01
1.392000000000000000e+03,3.971000000000000227e+02,2.202277833745338143e+01,2.202271411775238974e+01,2.202279686989471941e+01,9.405317077781069813e-06,2.202278774277045770e+01,2.202276893213630515e+01,2.202277748047682948e+01,2.877145014788105683e-06,2.925428980024550544e-03,1.427088004820926681e-01
1.393000000000000000e+03,3.976000000000000227e+02,2.202277833130190388e+01,2.202271457076378169e+01,2.202279676304928913e+01,9.437472101760175833e-06,2.202278776877400546e+01,2.202276889382980229e+01,2.202277748047682948e+01,2.856574884959754236e-06,2.925586236808031503e-03,1.427190263675675863e-01
1.394000000000000000e+03,3.981000000000000227e+02,2.202277832519287415e+01,2.202271502052236229e+01,2.202279665676047316e+01,8.708986974228971999e-06,2.202278703417984929e+01,2.202276961620589901e+01,2.202277748047682948e+01,2.836152457270993647e-06,2.925742383427021309e-03,1.427291830633642955e-01
1.395000000000000000e+03,3.986000000000000227e+02,2.202277831912552131e+01,2.202271546705012994e+01,2.202279655102579170e+01,9.128935421578091957e-06,2.202278744806094224e+01,2.202276919019010037e+01,2.202277748047682948e+01,2.815876732828604783e-06,2.925897427762746018e-03,1.427392710364125683e-01
1.396000000000000000e+03,3.991000000000000227e+02,2.202277831310005851e+01,2.202271591037111165e+01,2.202279644584261931e+01,8.989089981756735864e-06,2.202278730219003933e+01,2.202276932401007770e+01,2.202277748047682948e+01,2.795746620625668402e-06,2.926051377616084928e-03,1.427492907503941921e-01
1.397000000000000000e+03,3.996000000000000227e+02,2.202277830711587825e+01,2.202271635050831833e+01,2.202279634120807117e+01,9.213019496668898662e-06,2.202278752013537400e+01,2.202276909409638250e+01,2.202277748047682948e+01,2.775761075792775091e-06,2.926204240746446607e-03,1.427592426661103420e-01
1.398000000000000000e+03,4.001000000000000227e+02,2.202277830117318302e+01,2.202271678748401484e+01,2.202279623711993750e+01,8.702660066765301365e-06,2.202278700383325116e+01,2.202276959851311489e+01,2.202277748047682948e+01,2.755919087337708272e-06,2.926356024859802767e-03,1.427691272410031298e-01
1.399000000000000000e+03,4.006000000000000227e+02,2.202277829527125164e+01,2.202271722132147502e+01,2.202279613357501020e+01,8.587978714723254597e-06,2.202278688324996736e+01,2.202276970729253591e+01,2.202277748047682948e+01,2.736219598453381053e-06,2.926506737590448947e-03,1.427789449295435720e-01
1.400000000000000000e+03,4.011000000000000227e+02,2.202277828940977500e+01,2.202271765204285714e+01,2.202279603057127488e+01,8.642323436512681226e-06,2.202278693173321145e+01,2.202276964708633855e+01,2.202277748047682948e+01,2.716661602987175412e-06,2.926656386545602954e-03,1.427886961831506818e-01
1.401000000000000000e+03,4.016000000000000227e+02,2.202277828358885259e+01,2.202271807967101580e+01,2.202279592810591069e+01,8.426110099807553581e-06,2.202278670969895202e+01,2.202276985747875315e+01,2.202277748047682948e+01,2.697244063167760856e-06,2.926804979248406619e-03,1.427983814501594950e-01
1.402000000000000000e+03,4.021000000000000227e+02,2.202277827780786978e+01,2.202271850422749822e+01,2.202279582617618914e+01,8.474995310394993798e-06,2.202278675280318154e+01,2.202276980281255803e+01,2.202277748047682948e+01,2.677966000589553499e-06,2.926952523187396644e-03,1.428080011759050583e-01
1.403000000000000000e+03,4.026000000000000227e+02,2.202277827206685501e+01,2.202271892573503820e+01,2.202279572478010294e+01,8.197484160841241786e-06,2.202278646955101493e+01,2.202277007458269509e+01,2.202277748047682948e+01,2.658826382966100843e-06,2.927099025801201734e-03,1.428175558027858782e-01
1.404000000000000000e+03,4.031000000000000227e+02,2.202277826636521496e+01,2.202271934421457900e+01,2.202279562391424861e+01,8.264403509233278741e-06,2.202278653076872317e+01,2.202277000196170675e+01,2.202277748047682948e+01,2.639824259316212779e-06,2.927244494456930548e-03,1.428270457701470986e-01
1.405000000000000000e+03,4.036000000000000227e+02,2.202277826070288924e+01,2.202271975968888640e+01,2.202279552357679293e+01,8.455475141726917016e-06,2.202278671617803241e+01,2.202276980522774608e+01,2.202277748047682948e+01,2.620958595901557541e-06,2.927388936486264356e-03,1.428364715144279651e-01
1.406000000000000000e+03,4.041000000000000227e+02,2.202277825507968245e+01,2.202272017217919853e+01,2.202279542376494703e+01,8.324170966528332343e-06,2.202278657925064920e+01,2.202276993090871571e+01,2.202277748047682948e+01,2.602228428351388697e-06,2.927532359165558890e-03,1.428458334690895781e-01
1.407000000000000000e+03,4.046000000000000227e+02,2.202277824949520380e+01,2.202272058170665048e+01,2.202279532447585808e+01,8.363778665035547725e-06,2.202278661327386899e+01,2.202276988571653860e+01,2.202277748047682948e+01,2.583632796973237560e-06,2.927674769699426926e-03,1.428551320647051537e-01
1.408000000000000000e+03,4.051000000000000227e+02,2.202277824394935024e+01,2.202272098829253011e+01,2.202279522570760406e+01,7.986471580057845078e-06,2.202278623042093031e+01,2.202277025747777017e+01,2.202277748047682948e+01,2.565170735137877329e-06,2.927816175280727184e-03,1.428643677289483382e-01
1.409000000000000000e+03,4.056000000000000227e+02,2.202277823844144677e+01,2.202272139195881806e+01,2.202279512745761991e+01,8.674131874682818556e-06,2.202278691257332000e+01,2.202276956430957355e+01,2.202277748047682948e+01,2.546841244758688701e-06,2.927956583006384277e-03,1.428735408866735057e-01
1.410000000000000000e+03,4.061000000000000227e+02,2.202277823297199078e+01,2.202272179272544150e+01,2.202279502972288938e+01,7.794502973863363067e-06,2.202278602747496450e+01,2.202277043846901705e+01,2.202277748047682948e+01,2.528643420991991394e-06,2.928095999961750906e-03,1.428826519596815559e-01
1.411000000000000000e+03,4.066000000000000227e+02,2.202277822754007630e+01,2.202272219061340053e+01,2.202279493250127373e+01,7.878846309262922432e-06,2.202278610638638412e+01,2.202277034869376848e+01,2.202277748047682948e+01,2.510576310275476271e-06,2.928234433153075085e-03,1.428917013671551495e-01
1.412000000000000000e+03,4.071000000000000227e+02,2.202277822214549374e+01,2.202272258564401497e+01,2.202279483579046016e+01,8.187399083214118826e-06,2.202278640954457600e+01,2.202277003474641148e+01,2.202277748047682948e+01,2.492638944528036414e-06,2.928371889554188048e-03,1.429006895252676324e-01
1.413000000000000000e+03,4.076000000000000227e+02,2.202277821678839587e+01,2.202272297783706989e+01,2.202279473958769529e+01,7.972666087315760576e-06,2.202278618945448230e+01,2.202277024412230944e+01,2.202277748047682948e+01,2.474830425358790603e-06,2.928508376080990374e-03,1.429096168475757767e-01
1.414000000000000000e+03,4.081000000000000227e+02,2.202277821146841319e+01,2.202272336721359380e+01,2.202279464389048869e+01,7.260334661530371397e-06,2.202278547180307555e+01,2.202277095113375083e+01,2.202277748047682948e+01,2.457149797914869547e-06,2.928643899607496440e-03,1.429184837448705114e-01
1.415000000000000000e+03,4.086000000000000227e+02,2.202277820618483872e+01,2.202272375379297031e+01,2.202279454869671227e+01,7.808623461840226567e-06,2.202278601480830034e+01,2.202277039756137711e+01,2.202277748047682948e+01,2.439596182034547326e-06,2.928778466945839137e-03,1.429272906248015840e-01
1.416000000000000000e+03,4.091000000000000227e+02,2.202277820093800997e+01,2.202272413759620306e+01,2.202279445400372282e+01,7.630239405047582841e-06,2.202278583117741562e+01,2.202277057069860433e+01,2.202277748047682948e+01,2.422168623994194835e-06,2.928912084868728893e-03,1.429360378926858854e-01
1.417000000000000000e+03,4.096000000000000227e+02,2.202277819572728745e+01,2.202272451864283909e+01,2.202279435980905120e+01,7.951912908286878909e-06,2.202278614764019693e+01,2.202277024381437798e+01,2.202277748047682948e+01,2.404866236211367720e-06,2.929044760110644571e-03,1.429447259510688018e-01
1.418000000000000000e+03,4.101000000000000227e+02,2.202277819055273866e+01,2.202272489695250002e+01,2.202279426611062618e+01,7.969210977256506332e-06,2.202278615976371512e+01,2.202277022134176221e+01,2.202277748047682948e+01,2.387688127715902768e-06,2.929176499335501681e-03,1.429533551996049479e-01
1.419000000000000000e+03,4.106000000000000227e+02,2.202277818541396215e+01,2.202272527254529422e+01,2.202279417290544927e+01,7.790968853085959462e-06,2.202278597638281354e+01,2.202277039444511075e+01,2.202277748047682948e+01,2.370633385436801858e-06,2.929307309168726128e-03,1.429619260353390819e-01
1.420000000000000000e+03,4.111000000000000227e+02,2.202277818031091172e+01,2.202272564544014344e+01,2.202279408019160911e+01,7.252744137069836541e-06,2.202278543305504854e+01,2.202277092756677490e+01,2.202277748047682948e+01,2.353701150183934636e-06,2.929437196203529131e-03,1.429704388525756542e-01
1.421000000000000000e+03,4.116000000000000227e+02,2.202277817524296211e+01,2.202272601565729460e+01,2.202279398796699539e+01,7.283058769244870055e-06,2.202278545830172973e+01,2.202277089218419448e+01,2.202277748047682948e+01,2.336890502594823889e-06,2.929566166971517543e-03,1.429788940432414057e-01
1.422000000000000000e+03,4.121000000000000227e+02,2.202277817021002804e+01,2.202272638321561615e+01,2.202279389622794525e+01,7.513851429489805334e-06,2.202278568406145709e+01,2.202277065635859898e+01,2.202277748047682948e+01,2.320200585899138326e-06,2.929694227957432059e-03,1.429872919962033029e-01
1.423000000000000000e+03,4.126000000000000227e+02,2.202277816521219833e+01,2.202272674813402986e+01,2.202279380497351369e+01,7.087581894130368836e-06,2.202278525279409394e+01,2.202277107763030273e+01,2.202277748047682948e+01,2.303630540906748441e-06,2.929821385593073084e-03,1.429956330980869106e-01
1.424000000000000000e+03,4.131000000000000227e+02,2.202277816024867718e+01,2.202272711043175590e+01,2.202279371420083720e+01,7.305712194928698962e-06,2.202278546596087239e+01,2.202277085453648198e+01,2.202277748047682948e+01,2.287179494876646742e-06,2.929947646291949665e-03,1.430039177326723199e-01
1.425000000000000000e+03,4.136000000000000227e+02,2.202277815531979144e+01,2.202272747012647969e+01,2.202279362390748929e+01,7.191731535649356469e-06,2.202278534705132884e+01,2.202277096358825403e+01,2.202277748047682948e+01,2.270846644758050162e-06,2.930073016394403682e-03,1.430121462812624644e-01
1.426000000000000000e+03,4.141000000000000227e+02,2.202277815042501885e+01,2.202272782723866484e+01,2.202279353409104345e+01,7.017290088733594239e-06,2.202278516771510652e+01,2.202277113313493118e+01,2.202277748047682948e+01,2.254631061347963991e-06,2.930197502204797116e-03,1.430203191224934944e-01
1.427000000000000000e+03,4.146000000000000227e+02,2.202277814556397217e+01,2.202272818178611757e+01,2.202279344474946043e+01,7.495502558561359888e-06,2.202278564106653036e+01,2.202277065006141399e+01,2.202277748047682948e+01,2.238531936110726744e-06,2.930321109986195553e-03,1.430284366326624590e-01
1.428000000000000000e+03,4.151000000000000227e+02,2.202277814073685747e+01,2.202272853378715212e+01,2.202279335588013609e+01,6.993702492284286906e-06,2.202278513443934926e+01,2.202277114703436567e+01,2.202277748047682948e+01,2.222548437441922236e-06,2.930443845957785183e-03,1.430364991854000956e-01
1.429000000000000000e+03,4.156000000000000227e+02,2.202277813594311340e+01,2.202272888326038469e+01,2.202279326748124433e+01,7.309480940185774613e-06,2.202278544542405214e+01,2.202277082646217465e+01,2.202277748047682948e+01,2.206679720024936757e-06,2.930565716279850529e-03,1.430445071516063538e-01
1.430000000000000000e+03,4.161000000000000227e+02,2.202277813118262628e+01,2.202272923022410467e+01,2.202279317954979021e+01,7.137917716219795078e-06,2.202278526910034273e+01,2.202277099326490983e+01,2.202277748047682948e+01,2.190924953384593881e-06,2.930686727086826565e-03,1.430524609002383207e-01
1.431000000000000000e+03,4.166000000000000227e+02,2.202277812645517230e+01,2.202272957469553205e+01,2.202279309208412528e+01,7.218488003697031250e-06,2.202278534494317697e+01,2.202277090796716763e+01,2.202277748047682948e+01,2.175283355603026076e-06,2.930806884464960248e-03,1.430603607971001612e-01
1.432000000000000000e+03,4.171000000000000227e+02,2.202277812176051697e+01,2.202272991669370938e+01,2.202279300508174487e+01,7.164875149099872131e-06,2.202278528663566703e+01,2.202277095688536690e+01,2.202277748047682948e+01,2.159754062005224570e-06,2.930926194447497097e-03,1.430682072060922294e-01
1.433000000000000000e+03,4.176000000000000227e+02,2.202277811709854305e+01,2.202273025623555824e+01,2.202279291854003773e+01,6.761448072835355824e-06,2.202278487854661648e+01,2.202277135565046962e+01,2.202277748047682948e+01,2.144336304224198540e-06,2.931044663045486841e-03,1.430760004883139258e-01
1.434000000000000000e+03,4.181000000000000227e+02,2.202277811246888106e+01,2.202273059333900918e+01,2.202279283245719199e+01,7.060329349778245858e-06,2.202278517279822978e+01,2.202277105213953234e+01,2.202277748047682948e+01,2.129029268078087695e-06,2.931162296201720446e-03,1.430837410025936340e-01
1.435000000000000000e+03,4.186000000000000227e+02,2.202277810787141377e+01,2.202273092802185062e+01,2.202279274683089483e+01,6.918477917447475817e-06,2.202278502634933233e+01,2.202277118939349521e+01,2.202277748047682948e+01,2.113832145837831227e-06,2.931279099832461051e-03,1.430914291052831078e-01
1.436000000000000000e+03,4.191000000000000227e+02,2.202277810330597418e+01,2.202273126030111072e+01,2.202279266165883698e+01,6.380032485733150112e-06,2.202278448333845873e+01,2.202277172327348964e+01,2.202277748047682948e+01,2.098744164296838913e-06,2.931395079811400378e-03,1.430990651503876721e-01
1.437000000000000000e+03,4.196000000000000227e+02,2.202277809877198678e+01,2.202273159019414095e+01,2.202279257693895431e+01,6.708287995019977667e-06,2.202278480705998120e+01,2.202277139048399235e+01,2.202277748047682948e+01,2.083764535568404906e-06,2.931510241958127597e-03,1.431066494894329411e-01
1.438000000000000000e+03,4.201000000000000227e+02,2.202277809426969313e+01,2.202273191771843841e+01,2.202279249266861427e+01,6.858507315522095885e-06,2.202278495277700898e+01,2.202277123576237727e+01,2.202277748047682948e+01,2.068892465151704753e-06,2.931624592074574560e-03,1.431141824716826716e-01
1.439000000000000000e+03,4.206000000000000227e+02,2.202277808979890494e+01,2.202273224289096731e+01,2.202279240884594103e+01,5.955847986402510915e-06,2.202278404564689041e+01,2.202277213395091948e+01,2.202277748047682948e+01,2.054127182743908466e-06,2.931738135894171489e-03,1.431216644439292918e-01
1.440000000000000000e+03,4.211000000000000227e+02,2.202277808535874115e+01,2.202273256572834370e+01,2.202279232546844412e+01,6.642276175166287383e-06,2.202278472763491735e+01,2.202277144308256496e+01,2.202277748047682948e+01,2.039467933851542713e-06,2.931850879131767118e-03,1.431290957509707973e-01
1.441000000000000000e+03,4.216000000000000227e+02,2.202277808094974532e+01,2.202273288624742875e+01,2.202279224253427614e+01,6.461528640761831187e-06,2.202278454247838724e+01,2.202277161942110340e+01,2.202277748047682948e+01,2.024913952850056518e-06,2.931962827442050838e-03,1.431364767346480493e-01
1.442000000000000000e+03,4.221000000000000227e+02,2.202277807657158704e+01,2.202273320446539984e+01,2.202279216004133389e+01,5.983528296581385328e-06,2.202278406009988387e+01,2.202277209304329020e+01,2.202277748047682948e+01,2.010464459757421937e-06,2.932073986465600496e-03,1.431438077351264160e-01
1.443000000000000000e+03,4.226000000000000227e+02,2.202277807222356643e+01,2.202273352039769705e+01,2.202279207798729033e+01,6.525148770144912189e-06,2.202278459737233618e+01,2.202277154707479667e+01,2.202277748047682948e+01,1.996118753477073929e-06,2.932184361775250821e-03,1.431510890899020394e-01
1.444000000000000000e+03,4.231000000000000227e+02,2.202277806790585757e+01,2.202273383406218699e+01,2.202279199636959461e+01,6.830340842037505123e-06,2.202278489824669805e+01,2.202277123756501709e+01,2.202277748047682948e+01,1.981876022730911591e-06,2.932293958914502369e-03,1.431583211343713524e-01
1.445000000000000000e+03,4.236000000000000227e+02,2.202277806361854218e+01,2.202273414547427066e+01,2.202279191518654855e+01,6.083945393557775554e-06,2.202278414756393587e+01,2.202277197967314848e+01,2.202277748047682948e+01,1.967735568196889083e-06,2.932402783390953855e-03,1.431655042016129753e-01
1.446000000000000000e+03,4.241000000000000227e+02,2.202277805936071431e+01,2.202273445465013779e+01,2.202279183443615196e+01,6.658840480625627828e-06,2.202278471820119421e+01,2.202277140052023441e+01,2.202277748047682948e+01,1.953696654739928559e-06,2.932510840678038185e-03,1.431726386223968472e-01
1.447000000000000000e+03,4.246000000000000227e+02,2.202277805513288911e+01,2.202273476160659627e+01,2.202279175411564083e+01,5.810732837005085282e-06,2.202278386586572623e+01,2.202277224440005199e+01,2.202277748047682948e+01,1.939758519155279378e-06,2.932618136191778024e-03,1.431797247254043837e-01
1.448000000000000000e+03,4.251000000000000227e+02,2.202277805093430629e+01,2.202273506635892630e+01,2.202279167422371842e+01,6.470047469300658607e-06,2.202278452098177652e+01,2.202277158088683606e+01,2.202277748047682948e+01,1.925920467605773694e-06,2.932724675326963456e-03,1.431867628370498136e-01
1.449000000000000000e+03,4.256000000000000227e+02,2.202277804676505824e+01,2.202273536892300854e+01,2.202279159475726189e+01,6.133537469494602960e-06,2.202278418030252638e+01,2.202277191322759009e+01,2.202277748047682948e+01,1.912181778991171543e-06,2.932830463441677814e-03,1.431937532814003822e-01
1.450000000000000000e+03,4.261000000000000227e+02,2.202277804262492822e+01,2.202273566931539861e+01,2.202279151571492832e+01,5.932682406642781000e-06,2.202278397530733400e+01,2.202277210994252243e+01,2.202277748047682948e+01,1.898541701560438167e-06,2.932935505835012995e-03,1.432006963806700395e-01
1.451000000000000000e+03,4.266000000000000227e+02,2.202277803851382032e+01,2.202273596755049212e+01,2.202279143709451503e+01,5.418315321048776666e-06,2.202278345682914207e+01,2.202277262019849857e+01,2.202277748047682948e+01,1.884999581645078502e-06,2.933039807798939851e-03,1.432075924545594681e-01
1.452000000000000000e+03,4.271000000000000227e+02,2.202277803443088899e+01,2.202273626364474168e+01,2.202279135889407513e+01,6.375714358344570032e-06,2.202278441014524901e+01,2.202277165871652898e+01,2.202277748047682948e+01,1.871554672172337013e-06,2.933143374554189782e-03,1.432144418208878556e-01
1.453000000000000000e+03,4.276000000000000227e+02,2.202277803037693715e+01,2.202273655761328897e+01,2.202279128111079842e+01,5.681322973410360714e-06,2.202278371169991189e+01,2.202277234905396242e+01,2.202277748047682948e+01,1.858206285596525797e-06,2.933246211303902791e-03,1.432212447950174661e-01
1.454000000000000000e+03,4.281000000000000227e+02,2.202277802635115123e+01,2.202273684947101273e+01,2.202279120374314658e+01,5.617951451434993352e-06,2.202278364430260282e+01,2.202277240839969963e+01,2.202277748047682948e+01,1.844953746309633790e-06,2.933348323218924400e-03,1.432280016905358722e-01
1.455000000000000000e+03,4.286000000000000227e+02,2.202277802235328963e+01,2.202273713923431941e+01,2.202279112678925443e+01,6.478555096209515992e-06,2.202278450090838646e+01,2.202277154379819279e+01,2.202277748047682948e+01,1.831796309336065652e-06,2.933449715420539516e-03,1.432347128186676477e-01
1.456000000000000000e+03,4.291000000000000227e+02,2.202277801838349447e+01,2.202273742691688696e+01,2.202279105024669192e+01,6.262398034631902489e-06,2.202278428078152928e+01,2.202277175598545966e+01,2.202277748047682948e+01,1.818733353593958582e-06,2.933550392997028196e-03,1.432413784886178154e-01
1.457000000000000000e+03,4.296000000000000227e+02,2.202277801444156324e+01,2.202273771253467061e+01,2.202279097411329900e+01,5.895428145573062097e-06,2.202278390986970891e+01,2.202277211901341758e+01,2.202277748047682948e+01,1.805764154595352273e-06,2.933650361014400118e-03,1.432479990075836151e-01
1.458000000000000000e+03,4.301000000000000227e+02,2.202277801052714779e+01,2.202273799610146909e+01,2.202279089838769366e+01,5.483994268398874900e-06,2.202278349452141626e+01,2.202277252653287931e+01,2.202277748047682948e+01,1.792888085773505085e-06,2.933749624465352510e-03,1.432545746805785891e-01
1.459000000000000000e+03,4.306000000000000227e+02,2.202277800664010243e+01,2.202273827763349345e+01,2.202279082306724334e+01,5.060892906522054784e-06,2.202278306753300896e+01,2.202277294574719591e+01,2.202277748047682948e+01,1.780104411025419589e-06,2.933848188364875965e-03,1.432611058106656732e-01
1.460000000000000000e+03,4.311000000000000227e+02,2.202277800278004705e+01,2.202273855714422979e+01,2.202279074815005444e+01,5.463869450910669089e-06,2.202278346664949638e+01,2.202277253891059772e+01,2.202277748047682948e+01,1.767412517980511146e-06,2.933946057641544959e-03,1.432675926987888593e-01
1.461000000000000000e+03,4.316000000000000227e+02,2.202277799894700649e+01,2.202273883464862081e+01,2.202279067363457798e+01,6.200523847775483198e-06,2.202278419947085553e+01,2.202277179842315746e+01,2.202277748047682948e+01,1.754811728127009305e-06,2.934043237208393447e-03,1.432740356438153562e-01
1.462000000000000000e+03,4.321000000000000227e+02,2.202277799514101275e+01,2.202273911016147778e+01,2.202279059951783324e+01,5.563765646824025937e-06,2.202278355890666006e+01,2.202277243137536544e+01,2.202277748047682948e+01,1.742301368921982568e-06,2.934139731943256977e-03,1.432804349427772572e-01
1.463000000000000000e+03,4.326000000000000227e+02,2.202277799136141923e+01,2.202273938369639694e+01,2.202279052579869401e+01,5.458826653850224733e-06,2.202278345018807215e+01,2.202277253253476630e+01,2.202277748047682948e+01,1.729880822993927353e-06,2.934235546682588403e-03,1.432867908905687826e-01
1.464000000000000000e+03,4.331000000000000227e+02,2.202277798760831118e+01,2.202273965526816113e+01,2.202279045247504285e+01,5.801245919923643540e-06,2.202278378885423038e+01,2.202277218636239198e+01,2.202277748047682948e+01,1.717549419090471888e-06,2.934330686248837455e-03,1.432931037799455021e-01
1.465000000000000000e+03,4.336000000000000227e+02,2.202277798388159624e+01,2.202273992489061527e+01,2.202279037954453145e+01,5.622851540854493569e-06,2.202278360673313884e+01,2.202277236103005364e+01,2.202277748047682948e+01,1.705306528547714976e-06,2.934425155401228398e-03,1.432993739021860280e-01
1.466000000000000000e+03,4.341000000000000227e+02,2.202277798018092980e+01,2.202274019257806970e+01,2.202279030700574225e+01,5.805991316152646588e-06,2.202278378617224419e+01,2.202277217418961541e+01,2.202277748047682948e+01,1.693151501568839888e-06,2.934518958890556042e-03,1.433056015459654442e-01
1.467000000000000000e+03,4.346000000000000227e+02,2.202277797650617330e+01,2.202274045834462868e+01,2.202279023485596099e+01,5.627747363759230672e-06,2.202278360425353654e+01,2.202277234875881007e+01,2.202277748047682948e+01,1.681083697713588127e-06,2.934612101420588579e-03,1.433117869985426063e-01
1.468000000000000000e+03,4.351000000000000227e+02,2.202277797285731964e+01,2.202274072220346213e+01,2.202279016309428172e+01,5.120403045580164271e-06,2.202278309326036521e+01,2.202277285245427407e+01,2.202277748047682948e+01,1.669102518968851597e-06,2.934704587654999534e-03,1.433179305449864271e-01
1.469000000000000000e+03,4.356000000000000227e+02,2.202277796923388209e+01,2.202274098416861747e+01,2.202279009171789426e+01,5.274075710838239280e-06,2.202278324330959336e+01,2.202277269515817082e+01,2.202277748047682948e+01,1.657207327475491467e-06,2.934796422249135762e-03,1.433240324684892097e-01
1.470000000000000000e+03,4.361000000000000227e+02,2.202277796563587131e+01,2.202274124425368740e+01,2.202279002072485525e+01,4.961973407296674010e-06,2.202278292760927769e+01,2.202277300366246493e+01,2.202277748047682948e+01,1.645397506023323696e-06,2.934887609798023447e-03,1.433300930504071979e-01
1.471000000000000000e+03,4.366000000000000227e+02,2.202277796206305993e+01,2.202274150247272289e+01,2.202278995011381824e+01,5.529007288303629222e-06,2.202278349107034927e+01,2.202277243305577059e+01,2.202277748047682948e+01,1.633672416591889067e-06,2.934978154875624891e-03,1.433361125698718874e-01
1.472000000000000000e+03,4.371000000000000227e+02,2.202277795851538045e+01,2.202274175883840712e+01,2.202278987988270131e+01,5.104241817327914986e-06,2.202278306275719899e+01,2.202277285427356190e+01,2.202277748047682948e+01,1.622031483268915020e-06,2.935068062035858100e-03,1.433420913047357970e-01
1.473000000000000000e+03,4.376000000000000227e+02,2.202277795499253799e+01,2.202274201336464543e+01,2.202278981002928049e+01,5.071764869441768996e-06,2.202278302675740917e+01,2.202277288322766680e+01,2.202277748047682948e+01,1.610474074648060940e-06,2.935157335769783809e-03,1.433480295303503627e-01
1.474000000000000000e+03,4.381000000000000227e+02,2.202277795149443662e+01,2.202274226606451180e+01,2.202278974055183269e+01,5.346681939388473671e-06,2.202278329817637470e+01,2.202277260481249854e+01,2.202277748047682948e+01,1.598999597071857595e-06,2.935245980576513172e-03,1.433539275207716679e-01
1.475000000000000000e+03,4.386000000000000227e+02,2.202277794802079214e+01,2.202274251695068941e+01,2.202278967144845012e+01,5.367246176599295127e-06,2.202278331526697031e+01,2.202277258077461397e+01,2.202277748047682948e+01,1.587607474628032217e-06,2.935334000871211470e-03,1.433597855476554106e-01
1.476000000000000000e+03,4.391000000000000227e+02,2.202277794457177507e+01,2.202274276603701963e+01,2.202278960271773656e+01,5.022655715119317903e-06,2.202278296722748863e+01,2.202277292191606151e+01,2.202277748047682948e+01,1.576297078814003786e-06,2.935421401099400779e-03,1.433656038812934352e-01
1.477000000000000000e+03,4.396000000000000227e+02,2.202277794114685605e+01,2.202274301333615014e+01,2.202278953435689246e+01,5.147225665174658894e-06,2.202278308837252041e+01,2.202277279392119169e+01,2.202277748047682948e+01,1.565067835330698980e-06,2.935508185628751820e-03,1.433713827897153681e-01
1.478000000000000000e+03,4.401000000000000227e+02,2.202277793774597825e+01,2.202274325886087070e+01,2.202278946636521439e+01,5.152573433541914838e-06,2.202278309031941106e+01,2.202277278517254544e+01,2.202277748047682948e+01,1.553919163426246052e-06,2.935594358804255108e-03,1.433771225397359184e-01
1.479000000000000000e+03,4.406000000000000227e+02,2.202277793436902442e+01,2.202274350262396752e+01,2.202278939873967190e+01,5.077192120721147405e-06,2.202278301156114537e+01,2.202277285717690347e+01,2.202277748047682948e+01,1.542850482510093011e-06,2.935679924962919692e-03,1.433828233959667797e-01
1.480000000000000000e+03,4.411000000000000227e+02,2.202277793101583114e+01,2.202274374463797102e+01,2.202278933147853834e+01,5.093439177033583519e-06,2.202278302445500913e+01,2.202277283757665316e+01,2.202277748047682948e+01,1.531861223606725408e-06,2.935764888381617397e-03,1.433884856209845515e-01
1.481000000000000000e+03,4.416000000000000227e+02,2.202277792768618880e+01,2.202274398491588414e+01,2.202278926458080832e+01,5.189853520737018632e-06,2.202278311753970996e+01,2.202277273783266764e+01,2.202277748047682948e+01,1.520950796285073967e-06,2.935849253320848597e-03,1.433941094762511970e-01
1.482000000000000000e+03,4.421000000000000227e+02,2.202277792438004411e+01,2.202274422347000993e+01,2.202278919804444257e+01,5.039078611417805122e-06,2.202278296345865627e+01,2.202277288530143196e+01,2.202277748047682948e+01,1.510118641894101846e-06,2.935933024010090736e-03,1.433996952208445030e-01
1.483000000000000000e+03,4.426000000000000227e+02,2.202277792109692456e+01,2.202274446031270116e+01,2.202278913186713893e+01,5.782225390296877718e-06,2.202278370332231461e+01,2.202277213887153451e+01,2.202277748047682948e+01,1.499364199524292893e-06,2.936016204661346524e-03,1.434052431127381677e-01
1.484000000000000000e+03,4.431000000000000227e+02,2.202277791783710370e+01,2.202274469545655222e+01,2.202278906604728448e+01,5.834382641042258071e-06,2.202278375221974471e+01,2.202277208345446269e+01,2.202277748047682948e+01,1.488686897296373273e-06,2.936098799432663997e-03,1.434107534073802981e-01
1.485000000000000000e+03,4.436000000000000227e+02,2.202277791460034706e+01,2.202274492891319824e+01,2.202278900058327693e+01,4.815503676634435395e-06,2.202278273010402287e+01,2.202277309909667125e+01,2.202277748047682948e+01,1.478086206887459736e-06,2.936180812461985316e-03,1.434162263591690634e-01
1.486000000000000000e+03,4.441000000000000227e+02,2.202277791138631002e+01,2.202274516069545385e+01,2.202278893547320493e+01,4.640759363014128269e-06,2.202278255214567437e+01,2.202277327062694567e+01,2.202277748047682948e+01,1.467561546416440562e-06,2.936262247861431713e-03,1.434216622205288783e-01
1.487000000000000000e+03,4.446000000000000227e+02,2.202277790819484338e+01,2.202274539081492577e+01,2.202278887071502211e+01,4.734758969826315891e-06,2.202278264295381405e+01,2.202277317343587271e+01,2.202277748047682948e+01,1.457112388850992227e-06,2.936343109714805496e-03,1.434270612421749413e-01
1.488000000000000000e+03,4.451000000000000227e+02,2.202277790502574817e+01,2.202274561928396324e+01,2.202278880630727187e+01,4.934143836135434740e-06,2.202278283916958301e+01,2.202277297088191332e+01,2.202277748047682948e+01,1.446738173442918756e-06,2.936423402077207537e-03,1.434324236731371605e-01
1.489000000000000000e+03,4.456000000000000227e+02,2.202277790187927309e+01,2.202274584611427244e+01,2.202278874224823824e+01,4.178595208861627838e-06,2.202278208047448160e+01,2.202277372328406457e+01,2.202277748047682948e+01,1.436438368642937155e-06,2.936503128960273046e-03,1.434377497606855456e-01
1.490000000000000000e+03,4.461000000000000227e+02,2.202277789875491010e+01,2.202274607131762707e+01,2.202278867853583932e+01,3.590116977948831281e-06,2.202278148887188891e+01,2.202277430863793128e+01,2.202277748047682948e+01,1.426212439836685504e-06,2.936582294372715087e-03,1.434430397506871457e-01
1.491000000000000000e+03,4.466000000000000227e+02,2.202277789565219379e+01,2.202274629490577951e+01,2.202278861516846931e+01,5.189853520737018632e-06,2.202278308550571495e+01,2.202277270579867263e+01,2.202277748047682948e+01,1.416059853377721887e-06,2.936660902282000642e-03,1.434482938871163016e-01
1.492000000000000000e+03,4.471000000000000227e+02,2.202277789257176366e+01,2.202274651689006291e+01,2.202278855214441222e+01,4.798315625326465669e-06,2.202278269088738938e+01,2.202277309425613794e+01,2.202277748047682948e+01,1.405980094655359732e-06,2.936738956609121279e-03,1.434535124122113536e-01
1.493000000000000000e+03,4.476000000000000227e+02,2.202277788951300508e+01,2.202274673728290821e+01,2.202278848946197343e+01,4.562959045168331454e-06,2.202278245247205035e+01,2.202277332655395981e+01,2.202277748047682948e+01,1.395972599211043424e-06,2.936816461282752960e-03,1.434586955669178154e-01
1.494000000000000000e+03,4.481000000000000227e+02,2.202277788647580792e+01,2.202274695609461119e+01,2.202278842711921314e+01,4.384432459670948363e-06,2.202278227090826590e+01,2.202277350204334994e+01,2.202277748047682948e+01,1.386036899539516646e-06,2.936893420172820030e-03,1.434638435902388376e-01
1.495000000000000000e+03,4.486000000000000227e+02,2.202277788345995901e+01,2.202274717333769871e+01,2.202278836511412408e+01,4.556919387928019955e-06,2.202278244037934840e+01,2.202277332654056963e+01,2.202277748047682948e+01,1.376172426826584705e-06,2.936969837148894254e-03,1.434689567197747762e-01
1.496000000000000000e+03,4.491000000000000227e+02,2.202277788046554718e+01,2.202274738902258733e+01,2.202278830344614136e+01,4.556919387928019955e-06,2.202278243738493657e+01,2.202277332354615780e+01,2.202277748047682948e+01,1.366378708082112018e-06,2.937045716031621689e-03,1.434740351914740586e-01
1.497000000000000000e+03,4.496000000000000227e+02,2.202277787749213900e+01,2.202274760316114310e+01,2.202278824211246544e+01,4.646690048326067261e-06,2.202278252418218685e+01,2.202277323080209115e+01,2.202277748047682948e+01,1.356655204497417550e-06,2.937121060615509142e-03,1.434790792396827830e-01
1.498000000000000000e+03,4.501000000000000227e+02,2.202277787453987656e+01,2.202274781576383944e+01,2.202278818111183867e+01,3.934176417802025707e-06,2.202278180871629587e+01,2.202277394036345726e+01,2.202277748047682948e+01,1.347001440501246266e-06,2.937195874673708112e-03,1.434840890969606708e-01
1.499000000000000000e+03,4.506000000000000227e+02,2.202277787160833356e+01,2.202274802684229726e+01,2.202278812044249179e+01,4.967520612390912586e-06,2.202278283912894707e+01,2.202277290408772004e+01,2.202277748047682948e+01,1.337416888415994988e-06,2.937270161963906768e-03,1.434890649946535257e-01
1.500000000000000000e+03,4.511000000000000227e+02,2.202277786869753129e+01,2.202274823640735235e+01,2.202278806010248502e+01,4.956419993796948408e-06,2.202278282511752394e+01,2.202277291227753864e+01,2.202277748047682948e+01,1.327901056215771947e-06,2.937343926201300796e-03,1.434940071623293512e-01
1.501000000000000000e+03,4.516000000000000227e+02,2.202277786580750174e+01,2.202274844446997193e+01,2.202278800009078452e+01,4.158775673211251765e-06,2.202278202458317580e+01,2.202277370703182768e+01,2.202277748047682948e+01,1.318453445905847057e-06,2.937417171082305333e-03,1.434989158280544352e-01
1.502000000000000000e+03,4.521000000000000227e+02,2.202277786293781503e+01,2.202274865104042689e+01,2.202278794040493182e+01,4.051434321712033855e-06,2.202278191437213550e+01,2.202277381150349456e+01,2.202277748047682948e+01,1.309073591110203763e-06,2.937489900272851652e-03,1.435037912183788900e-01
1.503000000000000000e+03,4.526000000000000227e+02,2.202277786008821536e+01,2.202274885613007172e+01,2.202278788104374030e+01,4.717276723165930449e-06,2.202278257736493927e+01,2.202277314281149145e+01,2.202277748047682948e+01,1.299760976250235271e-06,2.937564371401756719e-03,1.435086335583326267e-01
1.504000000000000000e+03,4.531000000000000227e+02,2.202277785725891945e+01,2.202274905974982389e+01,2.202278782200535190e+01,5.071764869441768996e-06,2.202278292902379064e+01,2.202277278549404826e+01,2.202277748047682948e+01,1.290515105589691443e-06,2.937639092972234647e-03,1.435134430712764753e-01
1.505000000000000000e+03,4.536000000000000227e+02,2.202277785444982072e+01,2.202274926190942139e+01,2.202278776328832777e+01,4.421960383390102869e-06,2.202278227641020436e+01,2.202277343248943708e+01,2.202277748047682948e+01,1.281335536950549973e-06,2.937713290654956049e-03,1.435182199793675895e-01
1.506000000000000000e+03,4.541000000000000227e+02,2.202277785166057456e+01,2.202274946261987765e+01,2.202278770489076720e+01,3.628270195892599974e-06,2.202278147993077084e+01,2.202277422339037827e+01,2.202277748047682948e+01,1.272221770240920795e-06,2.937786968126947056e-03,1.435229645029914292e-01
1.507000000000000000e+03,4.546000000000000227e+02,2.202277784889107082e+01,2.202274966189179750e+01,2.202278764681151202e+01,3.567029169481068275e-06,2.202278141592023886e+01,2.202277428186190278e+01,2.202277748047682948e+01,1.263173323920710770e-06,2.937860129063746707e-03,1.435276768610987408e-01
1.508000000000000000e+03,4.551000000000000227e+02,2.202277784614112477e+01,2.202274985973504684e+01,2.202278758904849809e+01,3.069012985859764864e-06,2.202278091515411163e+01,2.202277477712813791e+01,2.202277748047682948e+01,1.254189750004378395e-06,2.937932777067997926e-03,1.435323572712843554e-01
1.509000000000000000e+03,4.556000000000000227e+02,2.202277784341061206e+01,2.202275005616064263e+01,2.202278753159984603e+01,3.813314583093417192e-06,2.202278165672519350e+01,2.202277403009603063e+01,2.202277748047682948e+01,1.245270548238714275e-06,2.938004915756964319e-03,1.435370059495654493e-01
1.510000000000000000e+03,4.561000000000000227e+02,2.202277784069939770e+01,2.202275025117812390e+01,2.202278747446482043e+01,4.263415313694074555e-06,2.202278210411471093e+01,2.202277357728408447e+01,2.202277748047682948e+01,1.236415285479614194e-06,2.938076548712604836e-03,1.435416231105466067e-01
1.511000000000000000e+03,4.566000000000000227e+02,2.202277783800753497e+01,2.202275044479763366e+01,2.202278741764114756e+01,3.975956454143439454e-06,2.202278181396398793e+01,2.202277386205108201e+01,2.202277748047682948e+01,1.227623501158579521e-06,2.938147679475913363e-03,1.435462089673535391e-01
1.512000000000000000e+03,4.571000000000000227e+02,2.202277783533472899e+01,2.202275063702975899e+01,2.202278736112737434e+01,3.718240967462048732e-06,2.202278155357569744e+01,2.202277411709376054e+01,2.202277748047682948e+01,1.218894714542116523e-06,2.938218311586461313e-03,1.435507637317112728e-01
1.513000000000000000e+03,4.576000000000000227e+02,2.202277783268081635e+01,2.202275082788409932e+01,2.202278730492180259e+01,4.652613173800474476e-06,2.202278248529399107e+01,2.202277318006764162e+01,2.202277748047682948e+01,1.210228489743681352e-06,2.938288448541839359e-03,1.435552876138981304e-01
1.514000000000000000e+03,4.581000000000000227e+02,2.202277783004598888e+01,2.202275101737081897e+01,2.202278724902343399e+01,4.282750629731878233e-06,2.202278211279661946e+01,2.202277354729535830e+01,2.202277748047682948e+01,1.201624365226856216e-06,2.938358093823931552e-03,1.435597808227953853e-01
1.515000000000000000e+03,4.586000000000000227e+02,2.202277782742966750e+01,2.202275120549943566e+01,2.202278719342956137e+01,3.747751279280679944e-06,2.202278157518094659e+01,2.202277407967838840e+01,2.202277748047682948e+01,1.193081908815456273e-06,2.938427250886276130e-03,1.435642435657171756e-01
1.516000000000000000e+03,4.591000000000000227e+02,2.202277782483177049e+01,2.202275139228008172e+01,2.202278713813993960e+01,4.775301988462640770e-06,2.202278260013375899e+01,2.202277304952978199e+01,2.202277748047682948e+01,1.184600660424943001e-06,2.938495923161742532e-03,1.435686760489352787e-01
1.517000000000000000e+03,4.596000000000000227e+02,2.202277782225276326e+01,2.202275157772256975e+01,2.202278708315212796e+01,3.635852796004225497e-06,2.202278145810555898e+01,2.202277418639996753e+01,2.202277748047682948e+01,1.176180174489575022e-06,2.938564114042108068e-03,1.435730784769283230e-01
1.518000000000000000e+03,4.601000000000000227e+02,2.202277781969170434e+01,2.202275176183581706e+01,2.202278702846476222e+01,3.927169864747432265e-06,2.202278174686156831e+01,2.202277389252184037e+01,2.202277748047682948e+01,1.167820046096241517e-06,2.938631826926999674e-03,1.435774510531549475e-01
1.519000000000000000e+03,4.606000000000000227e+02,2.202277781714901650e+01,2.202275194462998442e+01,2.202278697407634667e+01,3.666026365623766876e-06,2.202278148317538253e+01,2.202277415112265047e+01,2.202277748047682948e+01,1.159519813869844451e-06,2.938699065163550683e-03,1.435817939793229692e-01
1.520000000000000000e+03,4.611000000000000227e+02,2.202277781462428052e+01,2.202275212611477073e+01,2.202278691998522220e+01,4.037816016552489292e-06,2.202278185244029629e+01,2.202277377680826476e+01,2.202277748047682948e+01,1.151279037406881141e-06,2.938765832081280047e-03,1.435861074560288164e-01
1.521000000000000000e+03,4.616000000000000227e+02,2.202277781211753904e+01,2.202275230629892278e+01,2.202278686619019865e+01,4.051434321712033855e-06,2.202278186355185952e+01,2.202277376068321857e+01,2.202277748047682948e+01,1.143097319537599134e-06,2.938832131010563672e-03,1.435903916825519155e-01
1.522000000000000000e+03,4.621000000000000227e+02,2.202277780962868547e+01,2.202275248519259065e+01,2.202278681268947480e+01,4.024151625362716142e-06,2.202278183378031073e+01,2.202277378547706022e+01,2.202277748047682948e+01,1.134974199370860078e-06,2.938897965222116854e-03,1.435946468567615153e-01
1.523000000000000000e+03,4.626000000000000227e+02,2.202277780715758837e+01,2.202275266280447852e+01,2.202278675948187825e+01,3.488966565881170619e-06,2.202278129612415469e+01,2.202277431819102205e+01,2.202277748047682948e+01,1.126909281672751534e-06,2.938963337980014801e-03,1.435988731750297565e-01
1.524000000000000000e+03,4.631000000000000227e+02,2.202277780470394219e+01,2.202275283914386250e+01,2.202278670656506421e+01,4.301999044153362073e-06,2.202278210670298719e+01,2.202277350270489720e+01,2.202277748047682948e+01,1.118902145236846339e-06,2.939028252532987356e-03,1.436030708326446748e-01
1.525000000000000000e+03,4.636000000000000227e+02,2.202277780226793880e+01,2.202275301422053388e+01,2.202278665393827595e+01,3.710826720867453697e-06,2.202278151309466026e+01,2.202277409144121734e+01,2.202277748047682948e+01,1.110952345465322700e-06,2.939092712092730188e-03,1.436072400234838231e-01
1.526000000000000000e+03,4.641000000000000227e+02,2.202277779984911987e+01,2.202275318804281312e+01,2.202278660159990409e+01,3.504718188022408254e-06,2.202278130456730665e+01,2.202277429513093310e+01,2.202277748047682948e+01,1.103059504546823857e-06,2.939156719866033596e-03,1.436113809401162456e-01
1.527000000000000000e+03,4.646000000000000227e+02,2.202277779744739661e+01,2.202275336062011490e+01,2.202278654954848847e+01,4.786822637265107246e-06,2.202278258427003266e+01,2.202277301062476056e+01,2.202277748047682948e+01,1.095223194983444402e-06,2.939220279010873633e-03,1.436154937736397741e-01
1.528000000000000000e+03,4.651000000000000227e+02,2.202277779506312427e+01,2.202275353196120022e+01,2.202278649778225628e+01,3.955121604428520384e-06,2.202278175018472695e+01,2.202277383994152160e+01,2.202277748047682948e+01,1.087443018960152018e-06,2.939283392684070590e-03,1.436195787143151048e-01
1.529000000000000000e+03,4.656000000000000227e+02,2.202277779269588720e+01,2.202275370207509297e+01,2.202278644630023763e+01,1.740532013353060358e-06,2.202277953322790083e+01,2.202277605216387357e+01,2.202277748047682948e+01,1.079718566724237121e-06,2.939346064019922409e-03,1.436236359506435079e-01
1.530000000000000000e+03,4.661000000000000227e+02,2.202277779034520222e+01,2.202275387097084902e+01,2.202278639510051406e+01,3.200789715759862227e-06,2.202278099113491905e+01,2.202277458955548539e+01,2.202277748047682948e+01,1.072049427071110646e-06,2.939408296119056050e-03,1.436276656699844445e-01
1.531000000000000000e+03,4.666000000000000227e+02,2.202277778801121855e+01,2.202275403865731818e+01,2.202278634418139092e+01,4.532680283103741605e-06,2.202278232069150121e+01,2.202277325533093588e+01,2.202277748047682948e+01,1.064435198152741341e-06,2.939470092070615471e-03,1.436316680586894878e-01
1.532000000000000000e+03,4.671000000000000227e+02,2.202277778569425948e+01,2.202275420514223470e+01,2.202278629354189832e+01,3.543790947065184418e-06,2.202278132948520550e+01,2.202277424190331345e+01,2.202277748047682948e+01,1.056875528775566609e-06,2.939531454923953544e-03,1.436356433014917000e-01
1.533000000000000000e+03,4.676000000000000227e+02,2.202277778339356828e+01,2.202275437043549289e+01,2.202278624318049083e+01,4.071776379244555031e-06,2.202278185516994924e+01,2.202277371161718733e+01,2.202277748047682948e+01,1.049369969663485645e-06,2.939592387746058771e-03,1.436395915821838121e-01
1.534000000000000000e+03,4.681000000000000227e+02,2.202277778110948603e+01,2.202275453454488741e+01,2.202278619309611329e+01,2.757021888500660655e-06,2.202278053813137504e+01,2.202277502408759702e+01,2.202277748047682948e+01,1.041918166880496856e-06,2.939652893527739709e-03,1.436435130829246676e-01
1.535000000000000000e+03,4.686000000000000227e+02,2.202277777884150112e+01,2.202275469747917569e+01,2.202278614328652040e+01,3.335618359684085497e-06,2.202278111445986042e+01,2.202277444322314182e+01,2.202277748047682948e+01,1.034519722772887467e-06,2.939712975288152029e-03,1.436474079851813301e-01
1.536000000000000000e+03,4.691000000000000227e+02,2.202277777658983737e+01,2.202275485924702991e+01,2.202278609375103358e+01,3.635852796004225497e-06,2.202278141244263310e+01,2.202277414073704165e+01,2.202277748047682948e+01,1.027174243558624944e-06,2.939772636001943603e-03,1.436512764687233046e-01
1.537000000000000000e+03,4.696000000000000227e+02,2.202277777435423189e+01,2.202275501985663908e+01,2.202278604448767396e+01,3.392921516941714148e-06,2.202278116727574897e+01,2.202277438143271482e+01,2.202277748047682948e+01,1.019881357395191265e-06,2.939831878614612443e-03,1.436551187123779327e-01
1.538000000000000000e+03,4.701000000000000227e+02,2.202277777213463494e+01,2.202275517931627391e+01,2.202278599549523719e+01,3.032905693907907523e-06,2.202278080504033042e+01,2.202277473922893947e+01,2.202277748047682948e+01,1.012640688729709197e-06,2.939890706069171137e-03,1.436589348935833066e-01
1.539000000000000000e+03,4.706000000000000227e+02,2.202277776993096836e+01,2.202275533763434368e+01,2.202278594677248336e+01,2.226496032520472726e-06,2.202277999642700124e+01,2.202277554343493549e+01,2.202277748047682948e+01,1.005451855717823047e-06,2.939949121280742254e-03,1.436627251888657752e-01
1.540000000000000000e+03,4.711000000000000227e+02,2.202277776774293372e+01,2.202275549481930028e+01,2.202278589831761835e+01,2.940698479961324535e-06,2.202278070844141311e+01,2.202277482704445433e+01,2.202277748047682948e+01,9.983144745793377405e-07,2.940007127155554439e-03,1.436664897733339608e-01
1.541000000000000000e+03,4.716000000000000227e+02,2.202277776557074063e+01,2.202275565087854403e+01,2.202278585012941647e+01,1.408159732818603727e-06,2.202277917373047345e+01,2.202277635741100781e+01,2.202277748047682948e+01,9.912282092847672664e-07,2.940064726541410847e-03,1.436702288206713474e-01
1.542000000000000000e+03,4.721000000000000227e+02,2.202277776341383841e+01,2.202275580582163172e+01,2.202278580220669824e+01,1.465659118812900418e-06,2.202277922907295604e+01,2.202277629775472079e+01,2.202277748047682948e+01,9.841926258834075795e-07,2.940121922316552960e-03,1.436739425039979257e-01
1.543000000000000000e+03,4.726000000000000227e+02,2.202277776127219866e+01,2.202275595965446797e+01,2.202278575454811005e+01,3.673531033387063016e-06,2.202278143480323180e+01,2.202277408774116552e+01,2.202277748047682948e+01,9.772074562614776777e-07,2.940178717298044635e-03,1.436776309947110364e-01
1.544000000000000000e+03,4.731000000000000227e+02,2.202277775914627256e+01,2.202275611238712472e+01,2.202278570715184358e+01,3.060026105700187151e-06,2.202278081917237884e+01,2.202277469912016628e+01,2.202277748047682948e+01,9.702722430768786716e-07,2.940235114316337457e-03,1.436812944634712208e-01
1.545000000000000000e+03,4.736000000000000227e+02,2.202277775703531759e+01,2.202275626402647646e+01,2.202278566001695026e+01,3.920150788779833549e-06,2.202278167718610646e+01,2.202277383688452872e+01,2.202277748047682948e+01,9.633866741754795027e-07,2.940291116144219067e-03,1.436849330794042479e-01
1.546000000000000000e+03,4.741000000000000227e+02,2.202277775493960377e+01,2.202275641458031785e+01,2.202278561314179228e+01,3.582437574549936065e-06,2.202278133737717880e+01,2.202277417250202873e+01,2.202277748047682948e+01,9.565503956212783671e-07,2.940346725573383859e-03,1.436885470107948093e-01
1.547000000000000000e+03,4.746000000000000227e+02,2.202277775285896766e+01,2.202275656405656434e+01,2.202278556652562713e+01,3.343864647570347573e-06,2.202278109672361595e+01,2.202277440899431937e+01,2.202277748047682948e+01,9.497630479933943024e-07,2.940401945355560365e-03,1.436921364246984689e-01
1.548000000000000000e+03,4.751000000000000227e+02,2.202277775079326361e+01,2.202275671246360389e+01,2.202278552016603186e+01,2.665603352974484119e-06,2.202278041639661765e+01,2.202277508518990956e+01,2.202277748047682948e+01,9.430242504153917282e-07,2.940456778223819300e-03,1.436957014869025551e-01
1.549000000000000000e+03,4.756000000000000227e+02,2.202277774874218252e+01,2.202275685980845665e+01,2.202278547406246290e+01,3.302427301580564603e-06,2.202278105116948481e+01,2.202277444631488024e+01,2.202277748047682948e+01,9.363336841190207722e-07,2.940511226891683212e-03,1.436992423623749959e-01
1.550000000000000000e+03,4.761000000000000227e+02,2.202277774670596600e+01,2.202275700609912334e+01,2.202278542821322205e+01,2.786828396780001968e-06,2.202278053353436249e+01,2.202277495987756950e+01,2.202277748047682948e+01,9.296909858117219256e-07,2.940565294053551926e-03,1.437027592145051214e-01
1.551000000000000000e+03,4.766000000000000227e+02,2.202277774468425875e+01,2.202275715134279110e+01,2.202278538261724705e+01,3.014689879327652185e-06,2.202278075937413959e+01,2.202277472999437791e+01,2.202277748047682948e+01,9.230958291432070245e-07,2.940618982399915201e-03,1.437062522062081960e-01
1.552000000000000000e+03,4.771000000000000227e+02,2.202277774267693999e+01,2.202275729554755301e+01,2.202278533727323406e+01,4.483808986828462962e-06,2.202278222648592632e+01,2.202277325886795367e+01,2.202277748047682948e+01,9.165478466265972350e-07,2.940672294579392641e-03,1.437097214987947680e-01
1.553000000000000000e+03,4.776000000000000227e+02,2.202277774068430105e+01,2.202275743872039726e+01,2.202278529217970515e+01,3.520399332046509213e-06,2.202278126108363310e+01,2.202277422028496900e+01,2.202277748047682948e+01,9.100467209455225896e-07,2.940725233230682533e-03,1.437131672524962767e-01
1.554000000000000000e+03,4.781000000000000227e+02,2.202277773870589783e+01,2.202275758086886270e+01,2.202278524733524279e+01,3.268899252498893924e-06,2.202278100760515045e+01,2.202277446980664521e+01,2.202277748047682948e+01,9.035921097790187235e-07,2.940777800992243774e-03,1.437165896269829435e-01
1.555000000000000000e+03,4.786000000000000227e+02,2.202277773674158112e+01,2.202275772200072623e+01,2.202278520273875984e+01,3.481064026706120715e-06,2.202278121780560838e+01,2.202277425567755387e+01,2.202277748047682948e+01,8.971836599976836623e-07,2.940830000446685404e-03,1.437199887801444143e-01
1.556000000000000000e+03,4.791000000000000227e+02,2.202277773479156764e+01,2.202275786212249287e+01,2.202278515838888850e+01,3.005540571795921879e-06,2.202278074033213784e+01,2.202277472925099744e+01,2.202277748047682948e+01,8.908210762246624837e-07,2.940881834190935736e-03,1.437233648692489985e-01
1.557000000000000000e+03,4.796000000000000227e+02,2.202277773285549856e+01,2.202275800124234806e+01,2.202278511428419350e+01,2.404890575466508747e-06,2.202278013774607501e+01,2.202277532796492210e+01,2.202277748047682948e+01,8.845039867787572403e-07,2.940933304791703336e-03,1.437267180504608888e-01
1.558000000000000000e+03,4.801000000000000227e+02,2.202277773093316782e+01,2.202275813936713078e+01,2.202278507042381150e+01,3.481064026706120715e-06,2.202278121199719507e+01,2.202277424986914056e+01,2.202277748047682948e+01,8.782320811190366386e-07,2.940984414799014367e-03,1.437300484787211174e-01
1.559000000000000000e+03,4.806000000000000227e+02,2.202277772902489517e+01,2.202275827650347750e+01,2.202278502680621486e+01,2.716771233364136202e-06,2.202278044579612981e+01,2.202277501225366052e+01,2.202277748047682948e+01,8.720050578998071237e-07,2.941035166729272579e-03,1.437333563080517296e-01
1.560000000000000000e+03,4.811000000000000227e+02,2.202277772713027559e+01,2.202275841265956302e+01,2.202278498342971247e+01,1.977560802214260192e-06,2.202277970469107871e+01,2.202277574956947248e+01,2.202277748047682948e+01,8.658225459238305400e-07,2.941085563114678551e-03,1.437366416913065104e-01
1.561000000000000000e+03,4.816000000000000227e+02,2.202277772524934818e+01,2.202275854784189946e+01,2.202278494029355116e+01,1.642853021621704313e-06,2.202277936810236980e+01,2.202277608239632656e+01,2.202277748047682948e+01,8.596842494916123511e-07,2.941135606437187463e-03,1.437399047807453034e-01
1.562000000000000000e+03,4.821000000000000227e+02,2.202277772338186779e+01,2.202275868205727249e+01,2.202278489739667933e+01,2.189073265882564536e-06,2.202277991245513533e+01,2.202277553430860024e+01,2.202277748047682948e+01,8.535898604820205403e-07,2.941185299180950220e-03,1.437431457268949220e-01
1.563000000000000000e+03,4.826000000000000227e+02,2.202277772152759994e+01,2.202275881531277690e+01,2.202278485473709679e+01,3.449272821739470495e-06,2.202278117080042108e+01,2.202277427225477879e+01,2.202277748047682948e+01,8.475390567390861631e-07,2.941234643812708043e-03,1.437463646798863015e-01
1.564000000000000000e+03,4.831000000000000227e+02,2.202277771968716991e+01,2.202275894761515929e+01,2.202278481231406460e+01,1.100809100526854797e-06,2.202277882049627067e+01,2.202277661887806914e+01,2.202277748047682948e+01,8.415315319161968275e-07,2.941283642750588696e-03,1.437495617883167709e-01
1.565000000000000000e+03,4.836000000000000227e+02,2.202277771785935201e+01,2.202275907897197271e+01,2.202278477012620428e+01,4.440605414996831403e-06,2.202278215846476783e+01,2.202277327725393619e+01,2.202277748047682948e+01,8.355669430471084110e-07,2.941332298451907346e-03,1.437527372003443993e-01
1.566000000000000000e+03,4.841000000000000227e+02,2.202277771604540035e+01,2.202275920938969378e+01,2.202278472817251043e+01,1.591767329487547206e-06,2.202277930781272985e+01,2.202277612427807085e+01,2.202277748047682948e+01,8.296449960455257187e-07,2.941380613303613140e-03,1.437558910625639230e-01
1.567000000000000000e+03,4.846000000000000227e+02,2.202277771424419228e+01,2.202275933887440473e+01,2.202278468645131326e+01,2.275435857603168143e-06,2.202277998968004979e+01,2.202277543880833477e+01,2.202277748047682948e+01,8.237654147316696650e-07,2.941428589712817912e-03,1.437590235210614020e-01
1.568000000000000000e+03,4.851000000000000227e+02,2.202277771245597648e+01,2.202275946743362312e+01,2.202278464496177435e+01,2.494823881247203963e-06,2.202278020727985819e+01,2.202277521763209478e+01,2.202277748047682948e+01,8.179278577524957864e-07,2.941476230046824198e-03,1.437621347206827771e-01
1.569000000000000000e+03,4.856000000000000227e+02,2.202277771068070678e+01,2.202275959507381486e+01,2.202278460370246904e+01,1.708592932763221390e-06,2.202277941927363969e+01,2.202277600208777386e+01,2.202277748047682948e+01,8.121320315056687856e-07,2.941523536657171967e-03,1.437652248051960180e-01
1.570000000000000000e+03,4.861000000000000227e+02,2.202277770891807407e+01,2.202275972180190422e+01,2.202278456267250206e+01,3.104700382744320048e-06,2.202278081361845707e+01,2.202277460421769106e+01,2.202277748047682948e+01,8.063776215785780814e-07,2.941570511901917245e-03,1.437682939176221086e-01
1.571000000000000000e+03,4.866000000000000227e+02,2.202277770716846561e+01,2.202275984762360039e+01,2.202278452187023561e+01,1.023004328619921621e-06,2.202277873017279575e+01,2.202277668416413547e+01,2.202277748047682948e+01,8.006643687300409024e-07,2.941617158082463022e-03,1.437713421999637642e-01
1.572000000000000000e+03,4.871000000000000227e+02,2.202277770543116020e+01,2.202275997254609408e+01,2.202278448129451860e+01,2.644859042703481774e-06,2.202278035029020131e+01,2.202277506057211909e+01,2.202277748047682948e+01,7.949919464484493304e-07,2.941663477532080895e-03,1.437743697931657960e-01
1.573000000000000000e+03,4.876000000000000227e+02,2.202277770370658061e+01,2.202276009657567712e+01,2.202278444094433851e+01,2.996363327252244582e-06,2.202278070006990873e+01,2.202277470734325249e+01,2.202277748047682948e+01,7.893600690361466093e-07,2.941709472536929541e-03,1.437773768374720207e-01
1.574000000000000000e+03,4.881000000000000227e+02,2.202277770199437157e+01,2.202276021971896824e+01,2.202278440081850164e+01,3.343864647570347573e-06,2.202278104585901986e+01,2.202277435812972328e+01,2.202277748047682948e+01,7.837684359540388020e-07,2.941755145360365562e-03,1.437803634716673662e-01
1.575000000000000000e+03,4.886000000000000227e+02,2.202277770029472137e+01,2.202276034198201415e+01,2.202278436091553715e+01,1.906657291546708596e-06,2.202277960695201386e+01,2.202277579363742888e+01,2.202277748047682948e+01,7.782167726355467997e-07,2.941800498274898396e-03,1.437833298341223975e-01
1.576000000000000000e+03,4.891000000000000227e+02,2.202277769860716461e+01,2.202276046337127369e+01,2.202278432123495477e+01,2.613433859186555135e-06,2.202278031204102504e+01,2.202277508517330418e+01,2.202277748047682948e+01,7.727047858009751310e-07,2.941845533524959245e-03,1.437862760621189673e-01
1.577000000000000000e+03,4.896000000000000227e+02,2.202277769693190379e+01,2.202276058389317370e+01,2.202278428177501723e+01,2.505838609777288659e-06,2.202278020277051240e+01,2.202277519109329518e+01,2.202277748047682948e+01,7.672321836225083354e-07,2.941890253334487892e-03,1.437892022918272616e-01
1.578000000000000000e+03,4.901000000000000227e+02,2.202277769526877194e+01,2.202276070355375026e+01,2.202278424253442068e+01,2.046008657239843243e-06,2.202277974127742866e+01,2.202277564926011522e+01,2.202277748047682948e+01,7.617986920175269899e-07,2.941934659915689150e-03,1.437921086587932440e-01
1.579000000000000000e+03,4.906000000000000227e+02,2.202277769361747417e+01,2.202276082235915311e+01,2.202278420351260380e+01,3.360296513834634705e-06,2.202278105391398810e+01,2.202277433332096024e+01,2.202277748047682948e+01,7.564040317411725510e-07,2.941978755482017698e-03,1.437949952974237611e-01
1.580000000000000000e+03,4.911000000000000227e+02,2.202277769197828050e+01,2.202276094031582687e+01,2.202278416470768363e+01,2.940698479961324535e-06,2.202278063267675989e+01,2.202277475127980111e+01,2.202277748047682948e+01,7.510479101590297285e-07,2.942022542189416494e-03,1.437978623412499990e-01
1.581000000000000000e+03,4.916000000000000227e+02,2.202277769035111277e+01,2.202276105742996393e+01,2.202278412611894964e+01,1.935330438717548721e-06,2.202277962568155090e+01,2.202277575502067464e+01,2.202277748047682948e+01,7.457300460904007057e-07,2.942066022222031632e-03,1.438007099228427454e-01
1.582000000000000000e+03,4.921000000000000227e+02,2.202277768873554820e+01,2.202276117370673347e+01,2.202278408774548879e+01,1.977560802214260192e-06,2.202277966629635131e+01,2.202277571117474508e+01,2.202277748047682948e+01,7.404502048147371048e-07,2.942109197722956107e-03,1.438035381743667240e-01
1.583000000000000000e+03,4.926000000000000227e+02,2.202277768713155481e+01,2.202276128915354647e+01,2.202278404958559221e+01,2.786828396780001968e-06,2.202278047395995131e+01,2.202277490030315832e+01,2.202277748047682948e+01,7.352080498185934394e-07,2.942152070843984720e-03,1.438063472262159914e-01
1.584000000000000000e+03,4.931000000000000227e+02,2.202277768553938131e+01,2.202276140377520264e+01,2.202278401163855648e+01,2.404890575466508747e-06,2.202278009042995777e+01,2.202277528064880485e+01,2.202277748047682948e+01,7.300033631586975738e-07,2.942194643689009619e-03,1.438091372086822417e-01
1.585000000000000000e+03,4.936000000000000227e+02,2.202277768395871504e+01,2.202276151757879319e+01,2.202278397390314879e+01,1.408159732818603727e-06,2.202277909211844786e+01,2.202277627579898223e+01,2.202277748047682948e+01,7.248358228404008471e-07,2.942236918369394404e-03,1.438119082508604596e-01
1.586000000000000000e+03,4.941000000000000227e+02,2.202277768238941391e+01,2.202276163056919600e+01,2.202278393637797294e+01,2.796693306908823908e-06,2.202278047908271930e+01,2.202277488569610853e+01,2.202277748047682948e+01,7.197052073713919798e-07,2.942278896977606768e-03,1.438146604808536178e-01
1.587000000000000000e+03,4.946000000000000227e+02,2.202277768083155252e+01,2.202276174275204923e+01,2.202278389906235390e+01,2.835809798301972528e-06,2.202278051664135106e+01,2.202277484502175398e+01,2.202277748047682948e+01,7.146112607368875183e-07,2.942320581600948830e-03,1.438173940262326422e-01
1.588000000000000000e+03,4.951000000000000227e+02,2.202277767928499586e+01,2.202276185413391119e+01,2.202278386195501980e+01,2.816319465637207455e-06,2.202278049560446149e+01,2.202277486296553022e+01,2.202277748047682948e+01,7.095536851402332636e-07,2.942361974279550374e-03,1.438201090134318128e-01
1.589000000000000000e+03,4.956000000000000227e+02,2.202277767774969774e+01,2.202276196472049108e+01,2.202278382505471299e+01,2.634425633029174197e-06,2.202278031217533183e+01,2.202277504332406366e+01,2.202277748047682948e+01,7.045322213402465501e-07,2.942403077077848997e-03,1.438228055679836026e-01
1.590000000000000000e+03,4.961000000000000227e+02,2.202277767622562266e+01,2.202276207451760115e+01,2.202278378836045647e+01,1.263862039333111510e-06,2.202277894008766168e+01,2.202277641236358363e+01,2.202277748047682948e+01,6.995466054174653832e-07,2.942443892019824207e-03,1.438254838148667614e-01
1.591000000000000000e+03,4.966000000000000227e+02,2.202277767471238334e+01,2.202276218353032533e+01,2.202278375187116310e+01,2.416315298088569858e-06,2.202278009102768053e+01,2.202277525839708616e+01,2.202277748047682948e+01,6.945966065230208844e-07,2.942484421132169920e-03,1.438281438780261434e-01
1.592000000000000000e+03,4.971000000000000227e+02,2.202277767321019653e+01,2.202276229176468902e+01,2.202278371558567471e+01,3.174871963573720747e-06,2.202278084808216008e+01,2.202277449833823297e+01,2.202277748047682948e+01,6.896819510582535285e-07,2.942524666418131797e-03,1.438307858805863426e-01
1.593000000000000000e+03,4.976000000000000227e+02,2.202277767171906220e+01,2.202276239922592893e+01,2.202278367950293969e+01,2.046008657239843243e-06,2.202277971772771892e+01,2.202277562571040548e+01,2.202277748047682948e+01,6.848024012375356914e-07,2.942564629867964587e-03,1.438334099448027592e-01
1.594000000000000000e+03,4.981000000000000227e+02,2.202277767023876365e+01,2.202276250592046480e+01,2.202278364362216223e+01,1.306716929593277567e-06,2.202277897695569209e+01,2.202277636352183521e+01,2.202277748047682948e+01,6.799576655556917386e-07,2.942604313450729488e-03,1.438360161922867808e-01
1.595000000000000000e+03,4.986000000000000227e+02,2.202277766876903442e+01,2.202276261185306794e+01,2.202278360794165479e+01,2.786828396780001968e-06,2.202278045559743092e+01,2.202277488194063793e+01,2.202277748047682948e+01,6.751475273600094734e-07,2.942643719142790017e-03,1.438386047435100679e-01
1.596000000000000000e+03,4.991000000000000227e+02,2.202277766731007347e+01,2.202276271702911359e+01,2.202278357246071039e+01,2.977923993201255457e-06,2.202278064523406798e+01,2.202277468938607896e+01,2.202277748047682948e+01,6.703717425733829191e-07,2.942682848880594140e-03,1.438411757183479800e-01
1.597000000000000000e+03,4.996000000000000227e+02,2.202277766586173868e+01,2.202276282145478348e+01,2.202278353717844794e+01,3.192173846253503307e-06,2.202278085803558483e+01,2.202277447368789254e+01,2.202277748047682948e+01,6.656300304990739450e-07,2.942721704604116077e-03,1.438437292360036646e-01
1.598000000000000000e+03,5.001000000000000227e+02,2.202277766442412243e+01,2.202276292513463929e+01,2.202278350209326163e+01,1.306716929593277567e-06,2.202277897114105087e+01,2.202277635770719399e+01,2.202277748047682948e+01,6.609221840022483427e-07,2.942760288241781999e-03,1.438462654145935826e-01
1.599000000000000000e+03,5.006000000000000227e+02,2.202277766299678419e+01,2.202276302807484143e+01,2.202278346720472868e+01,2.494823881247203963e-06,2.202278015782066589e+01,2.202277516817290248e+01,2.202277748047682948e+01,6.562479233540877767e-07,2.942798601690394499e-03,1.438487843715114400e-01
1.600000000000000000e+03,5.011000000000000227e+02,2.202277766157987315e+01,2.202276313028036725e+01,2.202278343251160209e+01,2.358638361582965224e-06,2.202278002021823511e+01,2.202277530294151120e+01,2.202277748047682948e+01,6.516070225453221340e-07,2.942836646860026370e-03,1.438512862234775924e-01
1.601000000000000000e+03,5.016000000000000227e+02,2.202277766017334670e+01,2.202276323175611239e+01,2.202278339801289775e+01,1.756283755352782939e-06,2.202277941645710158e+01,2.202277590388959183e+01,2.202277748047682948e+01,6.469992592770407290e-07,2.942874425613456642e-03,1.438537710860881558e-01
1.602000000000000000e+03,5.021000000000000227e+02,2.202277765877684956e+01,2.202276333250797791e+01,2.202278336370723721e+01,2.358638361582965224e-06,2.202278001741521152e+01,2.202277530013848761e+01,2.202277748047682948e+01,6.424243655967824196e-07,2.942911939826222366e-03,1.438562390748586717e-01
1.603000000000000000e+03,5.026000000000000227e+02,2.202277765739081516e+01,2.202276343254067115e+01,2.202278332959371809e+01,1.608976125066227677e-06,2.202277926636693905e+01,2.202277604841469127e+01,2.202277748047682948e+01,6.378821277555945013e-07,2.942949191361065274e-03,1.438586903037049891e-01
1.604000000000000000e+03,5.031000000000000227e+02,2.202277765601501969e+01,2.202276353185916591e+01,2.202278329567127102e+01,0.000000000000000000e+00,2.202277765601501969e+01,2.202277765601501969e+01,2.202277748047682948e+01,6.333723199055269327e-07,2.942986182051591983e-03,1.438611248862370351e-01
1.605000000000000000e+03,5.036000000000000227e+02,2.202277765464860693e+01,2.202276363046964036e+01,2.202278326193919611e+01,3.077973626785174816e-06,2.202278073262223401e+01,2.202277457667497984e+01,2.202277748047682948e+01,6.288946615111615490e-07,2.943022913733283914e-03,1.438635429351458328e-01
1.606000000000000000e+03,5.041000000000000227e+02,2.202277765329267467e+01,2.202276372837572183e+01,2.202278322839613978e+01,1.484330688346981182e-06,2.202277913762336325e+01,2.202277616896198609e+01,2.202277748047682948e+01,6.244489878648146450e-07,2.943059388211255716e-03,1.438659445626055966e-01
1.607000000000000000e+03,5.046000000000000227e+02,2.202277765194643422e+01,2.202276382558438073e+01,2.202278319504144477e+01,1.892157786126467141e-06,2.202277954410422112e+01,2.202277575978864732e+01,2.202277748047682948e+01,6.200349824567162946e-07,2.943095607297740914e-03,1.438683298796535615e-01
1.608000000000000000e+03,5.051000000000000227e+02,2.202277765061014847e+01,2.202276392209852673e+01,2.202278316187394935e+01,2.416315298088569858e-06,2.202278006692544565e+01,2.202277523429485129e+01,2.202277748047682948e+01,6.156525131658155875e-07,2.943131572789197889e-03,1.438706989969157357e-01
1.609000000000000000e+03,5.056000000000000227e+02,2.202277764928369663e+01,2.202276401792495975e+01,2.202278312889221468e+01,0.000000000000000000e+00,2.202277764928369663e+01,2.202277764928369663e+01,2.202277748047682948e+01,6.113012712257005375e-07,2.943167286453709282e-03,1.438730520241005006e-01
1.610000000000000000e+03,5.061000000000000227e+02,2.202277764796670922e+01,2.202276411306723247e+01,2.202278309609589613e+01,2.263300113165960737e-06,2.202277991126682366e+01,2.202277538466659479e+01,2.202277748047682948e+01,6.069810953164069352e-07,2.943202750051294309e-03,1.438753890700273375e-01
1.611000000000000000e+03,5.066000000000000227e+02,2.202277764665932835e+01,2.202276420753085162e+01,2.202278306348374315e+01,2.655251456186324694e-06,2.202278030191078528e+01,2.202277499140787143e+01,2.202277748047682948e+01,6.026917353919899597e-07,2.943237965350833582e-03,1.438777102431214872e-01
1.612000000000000000e+03,5.071000000000000227e+02,2.202277764536178495e+01,2.202276430132098994e+01,2.202278303105487467e+01,8.130014008048121503e-07,2.202277845836318448e+01,2.202277683236038541e+01,2.202277748047682948e+01,5.984329565705814790e-07,2.943272934085380040e-03,1.438800156508291683e-01
1.613000000000000000e+03,5.076000000000000227e+02,2.202277764407345728e+01,2.202276439444181833e+01,2.202278299880790868e+01,2.826081434130350878e-06,2.202278047015489193e+01,2.202277481799202263e+01,2.202277748047682948e+01,5.942045694625432165e-07,2.943307657981947614e-03,1.438823053999611912e-01
1.614000000000000000e+03,5.081000000000000227e+02,2.202277764279472194e+01,2.202276448689906019e+01,2.202278296674213109e+01,1.847976804013342313e-06,2.202277949077152641e+01,2.202277579481791747e+01,2.202277748047682948e+01,5.900063141814126430e-07,2.943342138761956620e-03,1.438845795965735530e-01
1.615000000000000000e+03,5.086000000000000227e+02,2.202277764152546169e+01,2.202276457869686865e+01,2.202278293485680649e+01,0.000000000000000000e+00,2.202277764152546169e+01,2.202277764152546169e+01,2.202277748047682948e+01,5.858380021441513114e-07,2.943376378122770226e-03,1.438868383460911726e-01
1.616000000000000000e+03,5.091000000000000227e+02,2.202277764026521467e+01,2.202276466983972369e+01,2.202278290315079801e+01,1.556779159548805737e-06,2.202277919704437537e+01,2.202277608348605398e+01,2.202277748047682948e+01,5.816994299262842292e-07,2.943410377766834344e-03,1.438890817531061905e-01
1.617000000000000000e+03,5.096000000000000227e+02,2.202277763901433616e+01,2.202276476033292596e+01,2.202278287162278758e+01,0.000000000000000000e+00,2.202277763901433616e+01,2.202277763901433616e+01,2.202277748047682948e+01,5.775903568384244920e-07,2.943444139370167238e-03,1.438913099215945179e-01
1.618000000000000000e+03,5.101000000000000227e+02,2.202277763777252062e+01,2.202276485018082397e+01,2.202278284027216415e+01,1.520986348389443889e-06,2.202277915875886904e+01,2.202277611678617220e+01,2.202277748047682948e+01,5.735105854249356339e-07,2.943477664597855380e-03,1.438935229546370043e-01
1.619000000000000000e+03,5.106000000000000227e+02,2.202277763653991371e+01,2.202276493938799007e+01,2.202278280909812480e+01,0.000000000000000000e+00,2.202277763653991371e+01,2.202277763653991371e+01,2.202277748047682948e+01,5.694599080670234430e-07,2.943510955107035438e-03,1.438957209549406868e-01
1.620000000000000000e+03,5.111000000000000227e+02,2.202277763531615662e+01,2.202276502795899304e+01,2.202278277809956819e+01,2.323345024163033630e-06,2.202277995866118232e+01,2.202277531197113092e+01,2.202277748047682948e+01,5.654381173072139909e-07,2.943544012549545365e-03,1.438979040242509555e-01
1.621000000000000000e+03,5.116000000000000227e+02,2.202277763410155131e+01,2.202276511589878183e+01,2.202278274727540008e+01,1.977560802214260192e-06,2.202277961166235443e+01,2.202277565654074820e+01,2.202277748047682948e+01,5.614449884267965743e-07,2.943576838561738976e-03,1.439000722638263952e-01
1.622000000000000000e+03,5.121000000000000227e+02,2.202277763289587043e+01,2.202276520321179376e+01,2.202278271662475362e+01,1.125549472751845880e-06,2.202277875844534449e+01,2.202277650734639636e+01,2.202277748047682948e+01,5.574803199371358972e-07,2.943609434755788904e-03,1.439022257740200372e-01
1.623000000000000000e+03,5.126000000000000227e+02,2.202277763169900382e+01,2.202276528990276816e+01,2.202278268614702839e+01,0.000000000000000000e+00,2.202277763169900382e+01,2.202277763169900382e+01,2.202277748047682948e+01,5.535438966373993503e-07,2.943641802744659686e-03,1.439043646547223665e-01
1.624000000000000000e+03,5.131000000000000227e+02,2.202277763051078452e+01,2.202276537597507300e+01,2.202278265584076067e+01,2.736970554107829757e-06,2.202278036748133871e+01,2.202277489354023032e+01,2.202277748047682948e+01,5.496355655962608455e-07,2.943673944134674470e-03,1.439064890050428813e-01
1.625000000000000000e+03,5.136000000000000227e+02,2.202277762933139371e+01,2.202276546143456315e+01,2.202278262570523992e+01,1.892157786126467141e-06,2.202277952148918061e+01,2.202277573717360681e+01,2.202277748047682948e+01,5.457550609584187972e-07,2.943705860503989698e-03,1.439085989233208907e-01
1.626000000000000000e+03,5.141000000000000227e+02,2.202277762816068929e+01,2.202276554628438987e+01,2.202278259573979824e+01,1.465659118812900418e-06,2.202277909381980692e+01,2.202277616250157166e+01,2.202277748047682948e+01,5.419022396330651432e-07,2.943737553435542709e-03,1.439106945074293264e-01
1.627000000000000000e+03,5.146000000000000227e+02,2.202277762699860375e+01,2.202276563053001013e+01,2.202278256594293637e+01,1.659532160116452986e-06,2.202277928653076344e+01,2.202277596746644406e+01,2.202277748047682948e+01,5.380768538327342675e-07,2.943769024502291415e-03,1.439127758543728153e-01
1.628000000000000000e+03,5.151000000000000227e+02,2.202277762584514065e+01,2.202276571417482387e+01,2.202278253631468630e+01,1.263862039333111510e-06,2.202277888970717967e+01,2.202277636198310162e+01,2.202277748047682948e+01,5.342787491742204948e-07,2.943800275246923667e-03,1.439148430608868934e-01
1.629000000000000000e+03,5.156000000000000227e+02,2.202277762469995892e+01,2.202276579722382976e+01,2.202278250685318284e+01,1.446746595900675111e-06,2.202277907144655344e+01,2.202277617795336440e+01,2.202277748047682948e+01,5.305076986803338104e-07,2.943831307226858155e-03,1.439168962225731430e-01
1.630000000000000000e+03,5.161000000000000227e+02,2.202277762356325397e+01,2.202276587968106725e+01,2.202278247755797835e+01,1.892157786126467141e-06,2.202277951572104087e+01,2.202277573140546707e+01,2.202277748047682948e+01,5.267635189302746764e-07,2.943862121956250869e-03,1.439189354345500882e-01
1.631000000000000000e+03,5.166000000000000227e+02,2.202277762243480552e+01,2.202276596155106247e+01,2.202278244842787558e+01,2.826081434130350878e-06,2.202278044851624017e+01,2.202277479635337087e+01,2.202277748047682948e+01,5.230460044024086493e-07,2.943892720979139274e-03,1.439209607915093447e-01
1.632000000000000000e+03,5.171000000000000227e+02,2.202277762131489425e+01,2.202276604283775541e+01,2.202278241946234516e+01,1.608976125066227677e-06,2.202277923029101814e+01,2.202277601233877036e+01,2.202277748047682948e+01,5.193549761928950246e-07,2.943923105795313248e-03,1.439229723871004729e-01
1.633000000000000000e+03,5.176000000000000227e+02,2.202277762020310092e+01,2.202276612354487639e+01,2.202278239066065524e+01,0.000000000000000000e+00,2.202277762020310092e+01,2.202277762020310092e+01,2.202277748047682948e+01,5.156902649157712977e-07,2.943953277914236784e-03,1.439249703148546278e-01
1.634000000000000000e+03,5.181000000000000227e+02,2.202277761909957832e+01,2.202276620367736015e+01,2.202278236202132788e+01,0.000000000000000000e+00,2.202277761909957832e+01,2.202277761909957832e+01,2.202277748047682948e+01,5.120516464976069463e-07,2.943983238813171338e-03,1.439269546671729794e-01
1.635000000000000000e+03,5.186000000000000227e+02,2.202277761800402445e+01,2.202276628323923191e+01,2.202278233354402914e+01,2.381876739117539818e-06,2.202277999988076473e+01,2.202277523612728416e+01,2.202277748047682948e+01,5.084389381628822960e-07,2.944012989985068506e-03,1.439289255361648201e-01
1.636000000000000000e+03,5.191000000000000227e+02,2.202277761691661695e+01,2.202276636223401596e+01,2.202278230522757241e+01,2.189073265882564536e-06,2.202277980598988449e+01,2.202277542784334941e+01,2.202277748047682948e+01,5.048519798821926528e-07,2.944042532891966244e-03,1.439308830130688888e-01
1.637000000000000000e+03,5.196000000000000227e+02,2.202277761583721016e+01,2.202276644066661504e+01,2.202278227707109082e+01,3.166185567094455732e-06,2.202278078202277811e+01,2.202277444965164221e+01,2.202277748047682948e+01,5.012905490339871876e-07,2.944071869004987255e-03,1.439328271889018240e-01
1.638000000000000000e+03,5.201000000000000227e+02,2.202277761476596751e+01,2.202276651854031542e+01,2.202278224907383120e+01,9.676652193587743607e-07,2.202277858243118658e+01,2.202277664710074845e+01,2.202277748047682948e+01,4.977544963972988161e-07,2.944100999751169713e-03,1.439347581534174969e-01
1.639000000000000000e+03,5.206000000000000227e+02,2.202277761370219622e+01,2.202276659585939100e+01,2.202278222123488760e+01,3.384794747147430615e-06,2.202278099849694470e+01,2.202277422890744774e+01,2.202277748047682948e+01,4.942436279042105683e-07,2.944129926592616193e-03,1.439366759965254317e-01
1.640000000000000000e+03,5.211000000000000227e+02,2.202277761264663170e+01,2.202276667262828624e+01,2.202278219355358857e+01,2.806523542163476722e-06,2.202278041917017504e+01,2.202277480612308835e+01,2.202277748047682948e+01,4.907577417434466872e-07,2.944158650948474048e-03,1.439385808068588679e-01
1.641000000000000000e+03,5.216000000000000227e+02,2.202277761159890090e+01,2.202276674884977226e+01,2.202278216602874394e+01,0.000000000000000000e+00,2.202277761159890090e+01,2.202277761159890090e+01,2.202277748047682948e+01,4.872967120854351445e-07,2.944187174234431156e-03,1.439404726729334172e-01
1.642000000000000000e+03,5.221000000000000227e+02,2.202277761055871252e+01,2.202276682452953693e+01,2.202278213865951173e+01,1.817926398002112749e-06,2.202277942848511216e+01,2.202277579263231289e+01,2.202277748047682948e+01,4.838602806569129640e-07,2.944215497863831351e-03,1.439423516823686855e-01
1.643000000000000000e+03,5.226000000000000227e+02,2.202277760952629038e+01,2.202276689966977585e+01,2.202278211144538034e+01,1.963584932373716132e-06,2.202277957311122236e+01,2.202277564594135839e+01,2.202277748047682948e+01,4.804483477621421704e-07,2.944243623246608002e-03,1.439442179223143214e-01
1.644000000000000000e+03,5.231000000000000227e+02,2.202277760850147104e+01,2.202276697427570085e+01,2.202278208438521290e+01,2.072755003641003848e-06,2.202277968125647334e+01,2.202277553574646873e+01,2.202277748047682948e+01,4.770606767447349009e-07,2.944271551751675205e-03,1.439460714793365792e-01
1.645000000000000000e+03,5.236000000000000227e+02,2.202277760748417634e+01,2.202276704835006171e+01,2.202278205747861151e+01,2.716771233364136202e-06,2.202278032425541099e+01,2.202277489071294170e+01,2.202277748047682948e+01,4.736971427430388168e-07,2.944299284763527477e-03,1.439479124392933074e-01
1.646000000000000000e+03,5.241000000000000227e+02,2.202277760647456617e+01,2.202276712189720342e+01,2.202278203072421903e+01,1.520986348389443889e-06,2.202277912746091459e+01,2.202277608548821775e+01,2.202277748047682948e+01,4.703575484627374181e-07,2.944326823668403596e-03,1.439497408877937756e-01
1.647000000000000000e+03,5.246000000000000227e+02,2.202277760547222130e+01,2.202276719492087054e+01,2.202278200412115083e+01,2.176456023813148739e-06,2.202277978192824648e+01,2.202277542901619611e+01,2.202277748047682948e+01,4.670417238725882838e-07,2.944354169806878783e-03,1.439515569094312608e-01
1.648000000000000000e+03,5.251000000000000227e+02,2.202277760447738331e+01,2.202276726742435997e+01,2.202278197766936430e+01,2.346932888031006283e-06,2.202277995141027134e+01,2.202277525754449528e+01,2.202277748047682948e+01,4.637495192676644320e-07,2.944381324534937807e-03,1.439533605883459022e-01
1.649000000000000000e+03,5.256000000000000227e+02,2.202277760349007707e+01,2.202276733941229736e+01,2.202278195136709016e+01,0.000000000000000000e+00,2.202277760349007707e+01,2.202277760349007707e+01,2.202277748047682948e+01,4.604807246093722681e-07,2.944408289198061687e-03,1.439551520084744185e-01
1.650000000000000000e+03,5.261000000000000227e+02,2.202277760250983363e+01,2.202276741088759238e+01,2.202278192521423250e+01,3.319064320232905867e-07,2.202277793441626486e+01,2.202277727060340240e+01,2.202277748047682948e+01,4.572352077766609347e-07,2.944435065124494794e-03,1.439569312527557432e-01
1.651000000000000000e+03,5.266000000000000227e+02,2.202277760153688391e+01,2.202276748185461130e+01,2.202278189920967222e+01,1.935330438717548721e-06,2.202277953686732204e+01,2.202277566620644578e+01,2.202277748047682948e+01,4.540127705072941895e-07,2.944461653644293419e-03,1.439586984037471151e-01
1.652000000000000000e+03,5.271000000000000227e+02,2.202277760057131673e+01,2.202276755231658711e+01,2.202278187335256732e+01,0.000000000000000000e+00,2.202277760057131673e+01,2.202277760057131673e+01,2.202277748047682948e+01,4.508132660001044898e-07,2.944488056059921342e-03,1.439604535433790800e-01
1.653000000000000000e+03,5.276000000000000227e+02,2.202277759961274484e+01,2.202276762227696949e+01,2.202278184764207225e+01,7.421653441734905912e-07,2.202277834177808913e+01,2.202277685744740054e+01,2.202277748047682948e+01,4.476365376134064255e-07,2.944514273674060916e-03,1.439621967530468616e-01
1.654000000000000000e+03,5.281000000000000227e+02,2.202277759866124640e+01,2.202276769173934312e+01,2.202278182207763280e+01,2.323345024163033630e-06,2.202277992200627210e+01,2.202277527531622070e+01,2.202277748047682948e+01,4.444824225753558295e-07,2.944540307794871019e-03,1.439639281137206905e-01
1.655000000000000000e+03,5.286000000000000227e+02,2.202277759771690313e+01,2.202276776070800679e+01,2.202278179665816893e+01,2.214092058388762179e-06,2.202277981180896305e+01,2.202277538362484322e+01,2.202277748047682948e+01,4.413507256887959175e-07,2.944566159698263318e-03,1.439656477056175388e-01
1.656000000000000000e+03,5.291000000000000227e+02,2.202277759677959068e+01,2.202276782918576714e+01,2.202278177138317972e+01,1.327625728093162347e-06,2.202277892440531915e+01,2.202277626915386222e+01,2.202277748047682948e+01,4.382413195109547904e-07,2.944591830660530686e-03,1.439673556085299400e-01
1.657000000000000000e+03,5.296000000000000227e+02,2.202277759584915984e+01,2.202276789717663874e+01,2.202278174625184803e+01,1.173466444015503141e-06,2.202277876931560385e+01,2.202277642238271582e+01,2.202277748047682948e+01,4.351540217502726185e-07,2.944617321955998821e-03,1.439690519017970960e-01
1.658000000000000000e+03,5.301000000000000227e+02,2.202277759492563192e+01,2.202276796468411035e+01,2.202278172126334255e+01,2.644859042703481774e-06,2.202278023978467303e+01,2.202277495006659080e+01,2.202277748047682948e+01,4.320886739905445256e-07,2.944642634837746960e-03,1.439707366640725628e-01
1.659000000000000000e+03,5.306000000000000227e+02,2.202277759400906021e+01,2.202276803171072217e+01,2.202278169641655481e+01,8.781418776763914697e-07,2.202277847215093942e+01,2.202277671586718100e+01,2.202277748047682948e+01,4.290451608879957910e-07,2.944667770552580281e-03,1.439724099733767360e-01
1.660000000000000000e+03,5.311000000000000227e+02,2.202277759309913918e+01,2.202276809826103232e+01,2.202278167171118639e+01,2.736970554107829757e-06,2.202278033006969338e+01,2.202277485612858499e+01,2.202277748047682948e+01,4.260232754691122779e-07,2.944692730346443535e-03,1.439740719074923680e-01
1.661000000000000000e+03,5.316000000000000227e+02,2.202277759219614595e+01,2.202276816433802864e+01,2.202278164714623898e+01,1.991438592139742991e-06,2.202277958363473687e+01,2.202277560075755503e+01,2.202277748047682948e+01,4.230228820638038264e-07,2.944717515451684281e-03,1.439757225435346066e-01
1.662000000000000000e+03,5.321000000000000227e+02,2.202277759129991352e+01,2.202276822994489436e+01,2.202278162272093809e+01,0.000000000000000000e+00,2.202277759129991352e+01,2.202277759129991352e+01,2.202277748047682948e+01,4.200438361293824164e-07,2.944742127090536638e-03,1.439773619579987063e-01
1.663000000000000000e+03,5.326000000000000227e+02,2.202277759041027139e+01,2.202276829508543443e+01,2.202278159843437066e+01,0.000000000000000000e+00,2.202277759041027139e+01,2.202277759041027139e+01,2.202277748047682948e+01,4.170859648921661533e-07,2.944766566480491558e-03,1.439789902271058075e-01
1.664000000000000000e+03,5.331000000000000227e+02,2.202277758952721598e+01,2.202276835976258695e+01,2.202278157428611749e+01,0.000000000000000000e+00,2.202277758952721598e+01,2.202277758952721598e+01,2.202277748047682948e+01,4.141491349405445058e-07,2.944790834828760889e-03,1.439806074262598157e-01
1.665000000000000000e+03,5.336000000000000227e+02,2.202277758865077217e+01,2.202276842398031320e+01,2.202278155027519446e+01,0.000000000000000000e+00,2.202277758865077217e+01,2.202277758865077217e+01,2.202277748047682948e+01,4.112331664027571855e-07,2.944814933332918789e-03,1.439822136306064815e-01
1.666000000000000000e+03,5.341000000000000227e+02,2.202277758778066641e+01,2.202276848774137363e+01,2.202278152640113973e+01,2.592272103141239213e-06,2.202278018005277005e+01,2.202277499550856277e+01,2.202277748047682948e+01,4.083379339331918501e-07,2.944838863182082638e-03,1.439838089147383593e-01
1.667000000000000000e+03,5.346000000000000227e+02,2.202277758691721132e+01,2.202276855104859621e+01,2.202278150266278445e+01,1.877546310424804899e-06,2.202277946446352175e+01,2.202277570937090090e+01,2.202277748047682948e+01,4.054633091211568581e-07,2.944862625545090033e-03,1.439853933523860818e-01
1.668000000000000000e+03,5.351000000000000227e+02,2.202277758606029323e+01,2.202276861390612339e+01,2.202278147905980887e+01,0.000000000000000000e+00,2.202277758606029323e+01,2.202277758606029323e+01,2.202277748047682948e+01,4.026091038675737661e-07,2.944886221620143102e-03,1.439869670175457916e-01
1.669000000000000000e+03,5.356000000000000227e+02,2.202277758520963147e+01,2.202276867631690038e+01,2.202278145559123601e+01,1.100809100526854797e-06,2.202277868601873223e+01,2.202277648440053071e+01,2.202277748047682948e+01,3.997751844381920578e-07,2.944909652555962720e-03,1.439885299830402920e-01
1.670000000000000000e+03,5.361000000000000227e+02,2.202277758436518340e+01,2.202276873828387949e+01,2.202278143225634821e+01,2.335168739323208605e-06,2.202277991953392444e+01,2.202277524919644236e+01,2.202277748047682948e+01,3.969614167761213379e-07,2.944932919506182498e-03,1.439900823212662828e-01
1.671000000000000000e+03,5.366000000000000227e+02,2.202277758352729009e+01,2.202276879981036117e+01,2.202278140905390558e+01,1.608976125066227677e-06,2.202277919250341398e+01,2.202277597455116620e+01,2.202277748047682948e+01,3.941676510151147115e-07,2.944956023629909971e-03,1.439916241044760237e-01
1.672000000000000000e+03,5.371000000000000227e+02,2.202277758269536179e+01,2.202276886089992658e+01,2.202278138598460444e+01,2.959369768999014390e-06,2.202278054206513147e+01,2.202277462332559210e+01,2.202277748047682948e+01,3.913937245446480303e-07,2.944978966064301044e-03,1.439931554042214734e-01
1.673000000000000000e+03,5.376000000000000227e+02,2.202277758186994561e+01,2.202276892155524735e+01,2.202278136304645173e+01,2.311460828457603633e-06,2.202277989333077457e+01,2.202277527040911664e+01,2.202277748047682948e+01,3.886395160521081525e-07,2.945001747940167742e-03,1.439946762914488809e-01
1.674000000000000000e+03,5.381000000000000227e+02,2.202277758105068983e+01,2.202276898177947473e+01,2.202278134023886480e+01,8.130014008048121503e-07,2.202277839405208937e+01,2.202277676804929030e+01,2.202277748047682948e+01,3.859048824466866454e-07,2.945024370386972908e-03,1.439961868368364872e-01
1.675000000000000000e+03,5.386000000000000227e+02,2.202277758023743459e+01,2.202276904157539406e+01,2.202278131756174417e+01,0.000000000000000000e+00,2.202277758023743459e+01,2.202277758023743459e+01,2.202277748047682948e+01,3.831896972535314052e-07,2.945046834503575826e-03,1.439976871106617151e-01
1.676000000000000000e+03,5.391000000000000227e+02,2.202277757943021896e+01,2.202276910094705897e+01,2.202278129501367943e+01,1.847976804013342313e-06,2.202277942740702343e+01,2.202277573145341449e+01,2.202277748047682948e+01,3.804937764065630831e-07,2.945069141420223434e-03,1.439991771822990430e-01
1.677000000000000000e+03,5.396000000000000227e+02,2.202277757862895768e+01,2.202276915989663308e+01,2.202278127259445739e+01,2.323345024163033630e-06,2.202277990197398339e+01,2.202277525528393198e+01,2.202277748047682948e+01,3.778170216619233440e-07,2.945091292236537862e-03,1.440006571210809549e-01
1.678000000000000000e+03,5.401000000000000227e+02,2.202277757783388168e+01,2.202276921842758028e+01,2.202278125030279554e+01,2.494823881247203963e-06,2.202278007265776338e+01,2.202277508300999997e+01,2.202277748047682948e+01,3.751592757326469144e-07,2.945113288031581296e-03,1.440021269957739714e-01
1.679000000000000000e+03,5.406000000000000227e+02,2.202277757704466410e+01,2.202276927654238037e+01,2.202278122813883954e+01,2.987157888209614910e-06,2.202278056420255226e+01,2.202277458988677594e+01,2.202277748047682948e+01,3.725204260173987053e-07,2.945135129902935398e-03,1.440035868744792835e-01
1.680000000000000000e+03,5.411000000000000227e+02,2.202277757626140087e+01,2.202276933424474237e+01,2.202278120610112921e+01,2.346932888031006283e-06,2.202277992319428890e+01,2.202277522932851284e+01,2.202277748047682948e+01,3.699003040981359017e-07,2.945156818920813095e-03,1.440050368250571922e-01
1.681000000000000000e+03,5.416000000000000227e+02,2.202277757548403869e+01,2.202276939153681568e+01,2.202278118418966812e+01,1.756283755352782939e-06,2.202277933176779356e+01,2.202277581920028382e+01,2.202277748047682948e+01,3.672988123762799792e-07,2.945178356161969827e-03,1.440064769149133339e-01
1.682000000000000000e+03,5.421000000000000227e+02,2.202277757471253850e+01,2.202276944842240880e+01,2.202278116240314532e+01,1.173466444015503141e-06,2.202277874817898251e+01,2.202277640124609448e+01,2.202277748047682948e+01,3.647157779168291834e-07,2.945199742684389155e-03,1.440079072108003122e-01
1.683000000000000000e+03,5.426000000000000227e+02,2.202277757394673330e+01,2.202276950490372798e+01,2.202278114074092485e+01,0.000000000000000000e+00,2.202277757394673330e+01,2.202277757394673330e+01,2.202277748047682948e+01,3.621511005400855881e-07,2.945220979553492702e-03,1.440093277791879012e-01
1.684000000000000000e+03,5.431000000000000227e+02,2.202277757318658402e+01,2.202276956098403105e+01,2.202278111920277226e+01,2.046008657239843243e-06,2.202277961919524074e+01,2.202277552717792730e+01,2.202277748047682948e+01,3.596046323156418364e-07,2.945242067793080003e-03,1.440107386858439087e-01
1.685000000000000000e+03,5.436000000000000227e+02,2.202277757243248857e+01,2.202276961666610688e+01,2.202278109778764303e+01,0.000000000000000000e+00,2.202277757243248857e+01,2.202277757243248857e+01,2.202277748047682948e+01,3.570762466073259647e-07,2.945263008471802300e-03,1.440121399965489934e-01
1.686000000000000000e+03,5.441000000000000227e+02,2.202277757168367600e+01,2.202276967195271951e+01,2.202278107649497230e+01,0.000000000000000000e+00,2.202277757168367600e+01,2.202277757168367600e+01,2.202277748047682948e+01,3.545658179082056117e-07,2.945283802615924606e-03,1.440135317764520695e-01
1.687000000000000000e+03,5.446000000000000227e+02,2.202277757094043409e+01,2.202276972684721201e+01,2.202278105532418806e+01,1.724636410869735247e-06,2.202277929557684644e+01,2.202277584630402174e+01,2.202277748047682948e+01,3.520731944161943447e-07,2.945304451239391490e-03,1.440149140898479840e-01
1.688000000000000000e+03,5.451000000000000227e+02,2.202277757020303639e+01,2.202276978135171248e+01,2.202278103427445899e+01,0.000000000000000000e+00,2.202277757020303639e+01,2.202277757020303639e+01,2.202277748047682948e+01,3.495982795006334346e-07,2.945324955374807509e-03,1.440162870012220986e-01
1.689000000000000000e+03,5.456000000000000227e+02,2.202277756947095710e+01,2.202276983546903821e+01,2.202278101334493599e+01,2.018908008276244646e-06,2.202277958837896676e+01,2.202277555056294744e+01,2.202277748047682948e+01,3.471409452347911376e-07,2.945345316021938907e-03,1.440176505742270241e-01
1.690000000000000000e+03,5.461000000000000227e+02,2.202277756874442005e+01,2.202276988920231204e+01,2.202278099253531707e+01,2.835809798301972528e-06,2.202278040455421859e+01,2.202277473293462151e+01,2.202277748047682948e+01,3.447010498184188539e-07,2.945365534193010275e-03,1.440190048722329030e-01
1.691000000000000000e+03,5.466000000000000227e+02,2.202277756802336484e+01,2.202276994255399956e+01,2.202278097184479932e+01,2.902995658076323294e-06,2.202278047101902203e+01,2.202277466502770764e+01,2.202277748047682948e+01,3.422784812954611465e-07,2.945385610884892601e-03,1.440203499580982593e-01
1.692000000000000000e+03,5.471000000000000227e+02,2.202277756730788383e+01,2.202276999552722714e+01,2.202278095127282498e+01,1.949508873238558815e-06,2.202277951681675816e+01,2.202277561779900950e+01,2.202277748047682948e+01,3.398730977043495027e-07,2.945405547098899502e-03,1.440216858944124156e-01
1.693000000000000000e+03,5.476000000000000227e+02,2.202277756659768926e+01,2.202277004812434313e+01,2.202278093081859822e+01,9.089631990010563743e-07,2.202277847556088730e+01,2.202277665763449122e+01,2.202277748047682948e+01,3.374847924125873604e-07,2.945425343794838731e-03,1.440230127431011975e-01
1.694000000000000000e+03,5.481000000000000227e+02,2.202277756589285218e+01,2.202277010034853788e+01,2.202278091048158259e+01,1.817926398002112749e-06,2.202277938381925182e+01,2.202277574796645254e+01,2.202277748047682948e+01,3.351134205548467676e-07,2.945445001966901129e-03,1.440243305659391349e-01
1.695000000000000000e+03,5.486000000000000227e+02,2.202277756519342589e+01,2.202277015220150602e+01,2.202278089026106045e+01,0.000000000000000000e+00,2.202277756519342589e+01,2.202277756519342589e+01,2.202277748047682948e+01,3.327589051815046765e-07,2.945464522582388021e-03,1.440256394240051474e-01
1.696000000000000000e+03,5.491000000000000227e+02,2.202277756449909418e+01,2.202277020368687843e+01,2.202278087015626795e+01,0.000000000000000000e+00,2.202277756449909418e+01,2.202277756449909418e+01,2.202277748047682948e+01,3.304210814235574693e-07,2.945483906597760881e-03,1.440269393782126761e-01
1.697000000000000000e+03,5.496000000000000227e+02,2.202277756381000984e+01,2.202277025480675121e+01,2.202278085016683917e+01,1.659532160116452986e-06,2.202277922334216953e+01,2.202277590427785015e+01,2.202277748047682948e+01,3.280998541022262156e-07,2.945503154983776170e-03,1.440282304887764986e-01
1.698000000000000000e+03,5.501000000000000227e+02,2.202277756312607337e+01,2.202277030556411219e+01,2.202278083029197120e+01,2.592272103141239213e-06,2.202278015539817702e+01,2.202277497085396973e+01,2.202277748047682948e+01,3.257950875474208614e-07,2.945522268672800918e-03,1.440295128159063964e-01
1.699000000000000000e+03,5.506000000000000227e+02,2.202277756244734164e+01,2.202277035596138077e+01,2.202278081053103875e+01,3.174871963573720747e-06,2.202278073731930519e+01,2.202277438757537809e+01,2.202277748047682948e+01,3.235066719002455793e-07,2.945541248617801131e-03,1.440307864191236187e-01
1.700000000000000000e+03,5.511000000000000227e+02,2.202277756177394608e+01,2.202277040600141333e+01,2.202278079088355511e+01,0.000000000000000000e+00,2.202277756177394608e+01,2.202277756177394608e+01,2.202277748047682948e+01,3.212344774594491064e-07,2.945560095752854709e-03,1.440320513575935046e-01
1.701000000000000000e+03,5.516000000000000227e+02,2.202277756110532891e+01,2.202277045568549241e+01,2.202278077134883105e+01,1.963584932373716132e-06,2.202277952469026090e+01,2.202277559752039693e+01,2.202277748047682948e+01,3.189784459885242280e-07,2.945578811017971008e-03,1.440333076901172682e-01
1.702000000000000000e+03,5.521000000000000227e+02,2.202277756044201595e+01,2.202277050501813704e+01,2.202278075192593576e+01,0.000000000000000000e+00,2.202277756044201595e+01,2.202277756044201595e+01,2.202277748047682948e+01,3.167383722884762739e-07,2.945597395314863629e-03,1.440345554749334067e-01
1.703000000000000000e+03,5.526000000000000227e+02,2.202277755978357732e+01,2.202277055400024253e+01,2.202278073261467739e+01,0.000000000000000000e+00,2.202277755978357732e+01,2.202277755978357732e+01,2.202277748047682948e+01,3.145142157066742597e-07,2.945615849574753382e-03,1.440357947702155805e-01
1.704000000000000000e+03,5.531000000000000227e+02,2.202277755913006985e+01,2.202277060263541486e+01,2.202278071341435250e+01,1.802713357343235513e-06,2.202277936184342622e+01,2.202277575641671348e+01,2.202277748047682948e+01,3.123058125033542229e-07,2.945634174705019908e-03,1.440370256334382315e-01
1.705000000000000000e+03,5.536000000000000227e+02,2.202277755848174579e+01,2.202277065092511421e+01,2.202278069432382068e+01,0.000000000000000000e+00,2.202277755848174579e+01,2.202277755848174579e+01,2.202277748047682948e+01,3.101130963760109184e-07,2.945652371611733999e-03,1.440382481218821509e-01
1.706000000000000000e+03,5.541000000000000227e+02,2.202277755783778446e+01,2.202277069887285066e+01,2.202278067534335904e+01,3.095817101639487173e-06,2.202278065365488757e+01,2.202277446202068134e+01,2.202277748047682948e+01,3.079359079405195159e-07,2.945670441194175870e-03,1.440394622922550605e-01
1.707000000000000000e+03,5.546000000000000227e+02,2.202277755719918773e+01,2.202277074648041122e+01,2.202278065647183780e+01,5.247901476267232578e-07,2.202277808198933684e+01,2.202277703240903861e+01,2.202277748047682948e+01,3.057741660529378541e-07,2.945688384337467793e-03,1.440406682010320349e-01
1.708000000000000000e+03,5.551000000000000227e+02,2.202277755656533387e+01,2.202277079375080149e+01,2.202278063770873473e+01,8.781418776763914697e-07,2.202277843470721308e+01,2.202277667842345465e+01,2.202277748047682948e+01,3.036277342365761553e-07,2.945706201928071245e-03,1.440418659043000704e-01
1.709000000000000000e+03,5.556000000000000227e+02,2.202277755593614117e+01,2.202277084068546742e+01,2.202278061905335704e+01,2.032503502012031064e-06,2.202277958843964356e+01,2.202277552343263878e+01,2.202277748047682948e+01,3.014965468342088260e-07,2.945723894843558545e-03,1.440430554577229738e-01
1.710000000000000000e+03,5.561000000000000227e+02,2.202277755531177306e+01,2.202277088728738264e+01,2.202278060054905851e+01,2.439004202414437192e-06,2.202277999431597522e+01,2.202277511630757090e+01,2.202277748047682948e+01,2.993804688210257287e-07,2.945741463969012066e-03,1.440442369166306524e-01
1.711000000000000000e+03,5.566000000000000227e+02,2.202277755469220466e+01,2.202277093355931470e+01,2.202278058219909340e+01,1.075499761038340518e-06,2.202277863019196502e+01,2.202277647919244430e+01,2.202277748047682948e+01,2.972793745287746422e-07,2.945758910163724480e-03,1.440454103358181914e-01
1.712000000000000000e+03,5.571000000000000227e+02,2.202277755407738624e+01,2.202277097950304352e+01,2.202278056395423178e+01,0.000000000000000000e+00,2.202277755407738624e+01,2.202277755407738624e+01,2.202277748047682948e+01,2.951931831361533370e-07,2.945776234281371857e-03,1.440465757699480320e-01
1.713000000000000000e+03,5.576000000000000227e+02,2.202277755346710464e+01,2.202277102512108087e+01,2.202278054581397981e+01,5.247901476267232578e-07,2.202277807825725375e+01,2.202277702867695552e+01,2.202277748047682948e+01,2.931217805899470312e-07,2.945793437181576466e-03,1.440477332730842330e-01
1.714000000000000000e+03,5.581000000000000227e+02,2.202277755286151262e+01,2.202277107041584614e+01,2.202278052777765893e+01,0.000000000000000000e+00,2.202277755286151262e+01,2.202277755286151262e+01,2.202277748047682948e+01,2.910650570312600034e-07,2.945810519706498851e-03,1.440488828991655090e-01
1.715000000000000000e+03,5.586000000000000227e+02,2.202277755226038636e+01,2.202277111538957755e+01,2.202278050984472912e+01,1.446746595900675111e-06,2.202277899900698088e+01,2.202277610551379183e+01,2.202277748047682948e+01,2.890229108285146343e-07,2.945827482722091720e-03,1.440500247015430446e-01
1.716000000000000000e+03,5.591000000000000227e+02,2.202277755166392836e+01,2.202277116004471225e+01,2.202278049201460774e+01,1.591767329487547206e-06,2.202277914343125786e+01,2.202277595989659886e+01,2.202277748047682948e+01,2.869952313162153730e-07,2.945844327035147640e-03,1.440511587333056231e-01
1.717000000000000000e+03,5.596000000000000227e+02,2.202277755107208890e+01,2.202277120438319358e+01,2.202278047428643859e+01,6.209400765488640732e-07,2.202277817201216692e+01,2.202277693013201088e+01,2.202277748047682948e+01,2.849819302523417174e-07,2.945861053495013680e-03,1.440522850473393568e-01
1.718000000000000000e+03,5.601000000000000227e+02,2.202277755048451269e+01,2.202277124840763634e+01,2.202278045666015416e+01,1.520986348389443889e-06,2.202277907147086111e+01,2.202277602949816426e+01,2.202277748047682948e+01,2.829828889053998743e-07,2.945877662912756764e-03,1.440534036956449271e-01
1.719000000000000000e+03,5.606000000000000227e+02,2.202277754990152658e+01,2.202277129212039597e+01,2.202278043913522154e+01,1.847976804013342313e-06,2.202277939787833105e+01,2.202277570192472211e+01,2.202277748047682948e+01,2.809980003202534555e-07,2.945894156123004832e-03,1.440545147306949991e-01
1.720000000000000000e+03,5.611000000000000227e+02,2.202277754932318032e+01,2.202277133552310673e+01,2.202278042171043992e+01,0.000000000000000000e+00,2.202277754932318032e+01,2.202277754932318032e+01,2.202277748047682948e+01,2.790271902897188866e-07,2.945910533931863501e-03,1.440556182039012534e-01
1.721000000000000000e+03,5.616000000000000227e+02,2.202277754874896232e+01,2.202277137861804590e+01,2.202278040438567785e+01,9.957192960698714954e-07,2.202277854446825955e+01,2.202277655302966508e+01,2.202277748047682948e+01,2.770703554076989236e-07,2.945926797145769719e-03,1.440567141664740591e-01
1.722000000000000000e+03,5.621000000000000227e+02,2.202277754817912481e+01,2.202277142140824040e+01,2.202278038716081454e+01,1.196705659316276811e-06,2.202277874488478560e+01,2.202277635147346402e+01,2.202277748047682948e+01,2.751273582295838872e-07,2.945942946564968339e-03,1.440578026696442970e-01
1.723000000000000000e+03,5.626000000000000227e+02,2.202277754761377437e+01,2.202277146389501894e+01,2.202278037003444666e+01,5.247901476267232578e-07,2.202277807240392349e+01,2.202277702282362526e+01,2.202277748047682948e+01,2.731981384217072178e-07,2.945958982997310110e-03,1.440588837638434039e-01
1.724000000000000000e+03,5.631000000000000227e+02,2.202277754705271562e+01,2.202277150608117395e+01,2.202278035300648895e+01,0.000000000000000000e+00,2.202277754705271562e+01,2.202277754705271562e+01,2.202277748047682948e+01,2.712825691865768270e-07,2.945974907219498819e-03,1.440599574992931231e-01
1.725000000000000000e+03,5.636000000000000227e+02,2.202277754649591657e+01,2.202277154796837522e+01,2.202278033607628061e+01,0.000000000000000000e+00,2.202277754649591657e+01,2.202277754649591657e+01,2.202277748047682948e+01,2.693805747038094814e-07,2.945990720025125787e-03,1.440610239261683467e-01
1.726000000000000000e+03,5.641000000000000227e+02,2.202277754594312142e+01,2.202277158955890002e+01,2.202278031924325319e+01,2.602874487280076511e-06,2.202278014881760981e+01,2.202277494306863304e+01,2.202277748047682948e+01,2.674920515673079897e-07,2.946006422189570775e-03,1.440620830939441932e-01
1.727000000000000000e+03,5.646000000000000227e+02,2.202277754539497323e+01,2.202277163085476630e+01,2.202278030250715091e+01,0.000000000000000000e+00,2.202277754539497323e+01,2.202277754539497323e+01,2.202277748047682948e+01,2.656169081473326189e-07,2.946022014500147574e-03,1.440631350518790377e-01
1.728000000000000000e+03,5.651000000000000227e+02,2.202277754485053052e+01,2.202277167185851425e+01,2.202278028586704650e+01,1.642853021621704313e-06,2.202277918770355214e+01,2.202277590199750890e+01,2.202277748047682948e+01,2.637550291001088067e-07,2.946037497707788052e-03,1.440641798488064840e-01
1.729000000000000000e+03,5.656000000000000227e+02,2.202277754431058909e+01,2.202277171257172128e+01,2.202278026932258825e+01,7.783895797744028685e-07,2.202277832270016944e+01,2.202277676592100875e+01,2.202277748047682948e+01,2.619063427995723273e-07,2.946052872577286687e-03,1.440652175334924123e-01
1.730000000000000000e+03,5.661000000000000227e+02,2.202277754377466934e+01,2.202277175299693113e+01,2.202278025287306917e+01,9.957192960698714954e-07,2.202277853949396658e+01,2.202277654805537210e+01,2.202277748047682948e+01,2.600707337406287586e-07,2.946068139878960882e-03,1.440662481540931350e-01
1.731000000000000000e+03,5.666000000000000227e+02,2.202277754324281034e+01,2.202277179313556488e+01,2.202278023651826189e+01,1.263862039333111510e-06,2.202277880710484936e+01,2.202277627938077131e+01,2.202277748047682948e+01,2.582481373952922685e-07,2.946083300370133662e-03,1.440672717586840568e-01
1.732000000000000000e+03,5.671000000000000227e+02,2.202277754271511512e+01,2.202277183299045404e+01,2.202278022025775073e+01,5.247901476267232578e-07,2.202277806750526423e+01,2.202277701792496600e+01,2.202277748047682948e+01,2.564384251915513026e-07,2.946098354774217241e-03,1.440682883947001225e-01
1.733000000000000000e+03,5.676000000000000227e+02,2.202277754219127104e+01,2.202277187256275326e+01,2.202278020422965454e+01,2.581626176834106869e-06,2.202278012381744787e+01,2.202277496056509420e+01,2.202277748047682948e+01,2.546415447004174187e-07,2.946113303846759155e-03,1.440692981095050840e-01
1.734000000000000000e+03,5.681000000000000227e+02,2.202277754167178259e+01,2.202277191185538641e+01,2.202278018830601880e+01,0.000000000000000000e+00,2.202277754167178259e+01,2.202277754167178259e+01,2.202277748047682948e+01,2.528573631555599488e-07,2.946128148343342065e-03,1.440703009501446141e-01
1.735000000000000000e+03,5.686000000000000227e+02,2.202277754115580422e+01,2.202277195086983852e+01,2.202278017247346398e+01,2.323345024163033630e-06,2.202277986450082992e+01,2.202277521781077851e+01,2.202277748047682948e+01,2.510858131252337278e-07,2.946142888958214016e-03,1.440712969632376161e-01
1.736000000000000000e+03,5.691000000000000227e+02,2.202277754064414239e+01,2.202277198960782556e+01,2.202278015673089584e+01,0.000000000000000000e+00,2.202277754064414239e+01,2.202277754064414239e+01,2.202277748047682948e+01,2.493268166918960182e-07,2.946157526444719878e-03,1.440722861949675082e-01
1.737000000000000000e+03,5.696000000000000227e+02,2.202277754013614341e+01,2.202277202807183087e+01,2.202278014107825044e+01,1.708592932763221390e-06,2.202277924872907633e+01,2.202277583154321050e+01,2.202277748047682948e+01,2.475802610928916594e-07,2.946172061519430115e-03,1.440732686917190475e-01
1.738000000000000000e+03,5.701000000000000227e+02,2.202277753963236151e+01,2.202277206626383332e+01,2.202278012551519737e+01,0.000000000000000000e+00,2.202277753963236151e+01,2.202277753963236151e+01,2.202277748047682948e+01,2.458460564730004904e-07,2.946186494897947653e-03,1.440742444988137028e-01
1.739000000000000000e+03,5.706000000000000227e+02,2.202277753913223890e+01,2.202277210418545295e+01,2.202278011004082714e+01,0.000000000000000000e+00,2.202277753913223890e+01,2.202277753913223890e+01,2.202277748047682948e+01,2.441241292703188002e-07,2.946200827290315627e-03,1.440752136619937174e-01
1.740000000000000000e+03,5.711000000000000227e+02,2.202277753863594256e+01,2.202277214183858689e+01,2.202278009465469566e+01,0.000000000000000000e+00,2.202277753863594256e+01,2.202277753863594256e+01,2.202277748047682948e+01,2.424143933399855905e-07,2.946215059412462655e-03,1.440761762261499046e-01
1.741000000000000000e+03,5.716000000000000227e+02,2.202277753814344052e+01,2.202277217922593167e+01,2.202278007935645832e+01,0.000000000000000000e+00,2.202277753814344052e+01,2.202277753814344052e+01,2.202277748047682948e+01,2.407167262401479054e-07,2.946229191942436199e-03,1.440771322360178963e-01
1.742000000000000000e+03,5.721000000000000227e+02,2.202277753765486068e+01,2.202277221634830795e+01,2.202278006414565681e+01,0.000000000000000000e+00,2.202277753765486068e+01,2.202277753765486068e+01,2.202277748047682948e+01,2.390310907058938858e-07,2.946243225601453616e-03,1.440780817362788402e-01
1.743000000000000000e+03,5.726000000000000227e+02,2.202277753716968789e+01,2.202277225320827014e+01,2.202278004902176889e+01,2.726889597003168276e-06,2.202278026405928557e+01,2.202277481028009021e+01,2.202277748047682948e+01,2.373573707481692647e-07,2.946257161075899883e-03,1.440790247711558614e-01
1.744000000000000000e+03,5.731000000000000227e+02,2.202277753668859006e+01,2.202277228980742407e+01,2.202278003398443929e+01,8.781418776763914697e-07,2.202277841483046927e+01,2.202277665854671085e+01,2.202277748047682948e+01,2.356954934503500627e-07,2.946270999048743872e-03,1.440799613842138061e-01
1.745000000000000000e+03,5.736000000000000227e+02,2.202277753621097389e+01,2.202277232614737557e+01,2.202278001903315641e+01,2.072755003641003848e-06,2.202277960896597619e+01,2.202277546345597159e+01,2.202277748047682948e+01,2.340453858958124060e-07,2.946284740200207086e-03,1.440808916193572764e-01
1.746000000000000000e+03,5.741000000000000227e+02,2.202277753573722308e+01,2.202277236223067547e+01,2.202278000416691839e+01,1.659532160116452986e-06,2.202277919526938277e+01,2.202277587620506338e+01,2.202277748047682948e+01,2.324069322568218613e-07,2.946298385221392084e-03,1.440818155199475870e-01
1.747000000000000000e+03,5.746000000000000227e+02,2.202277753526700721e+01,2.202277239805896158e+01,2.202277998938572168e+01,8.781418776763914697e-07,2.202277841340888642e+01,2.202277665712512800e+01,2.202277748047682948e+01,2.307800581648748353e-07,2.946311934759187658e-03,1.440827331286249624e-01


==> figures/data/stability_map.csv <==
pressure,growth_gain,stable,homeostasis
130,0.05,True,True
130,0.07500000000000001,True,True
130,0.10000000000000002,True,True
130,0.12500000000000003,True,True
130,0.15000000000000002,True,True
130,0.17500000000000004,True,True
130,0.20000000000000007,True,True
140,0.05,False,False
140,0.07500000000000001,True,True
140,0.10000000000000002,True,True
140,0.12500000000000003,True,True
140,0.15000000000000002,True,True
140,0.17500000000000004,True,True
140,0.20000000000000007,True,True
150,0.05,False,False
150,0.07500000000000001,False,False
150,0.10000000000000002,False,False
150,0.12500000000000003,True,True
150,0.15000000000000002,True,True
150,0.17500000000000004,True,True
150,0.20000000000000007,True,True
160,0.05,False,False
160,0.07500000000000001,False,False
160,0.10000000000000002,False,False
160,0.12500000000000003,False,False
160,0.15000000000000002,True,True
160,0.17500000000000004,True,True
160,0.20000000000000007,True,True
170,0.05,False,False
170,0.07500000000000001,False,False
170,0.10000000000000002,False,False
170,0.12500000000000003,False,False
170,0.15000000000000002,True,True
170,0.17500000000000004,True,True
170,0.20000000000000007,True,True
180,0.05,False,False
180,0.07500000000000001,False,False
180,0.10000000000000002,False,False
180,0.12500000000000003,False,False
180,0.17500000000000004,True,True
180,0.20000000000000007,True,True
190,0.05,False,False
190,0.07500000000000001,False,False
190,0.10000000000000002,False,False
190,0.12500000000000003,False,False
190,0.17500000000000004,True,True
190,0.20000000000000007,True,True
200,0.05,False,False
200,0.07500000000000001,False,False
200,0.10000000000000002,False,False
200,0.12500000000000003,False,False
200,0.15000000000000002,False,False
200,0.17500000000000004,True,True
200,0.20000000000000007,True,True
210,0.05,False,False
210,0.07500000000000001,False,False
210,0.10000000000000002,False,False
210,0.12500000000000003,False,False
210,0.15000000000000002,False,False
210,0.17500000000000004,True,True
210,0.20000000000000007,True,True
220,0.05,False,False
220,0.07500000000000001,False,False
220,0.10000000000000002,False,False
220,0.12500000000000003,False,False
220,0.15000000000000002,False,False
220,0.17500000000000004,True,True
220,0.20000000000000007,True,True
230,0.05,False,False
230,0.07500000000000001,False,False
230,0.10000000000000002,False,False
230,0.12500000000000003,False,False
230,0.15000000000000002,False,False
230,0.17500000000000004,False,False
230,0.20000000000000007,False,False
240,0.05,False,False
240,0.07500000000000001,False,False
240,0.10000000000000002,False,False
240,0.12500000000000003,False,False
240,0.15000000000000002,False,False
240,0.17500000000000004,False,False
240,0.20000000000000007,False,False
130,0.05,True,True
130,0.0625,True,True
130,0.07500000000000001,True,True
135,0.05,True,True
135,0.0625,True,True
135,0.07500000000000001,True,True
140,0.05,False,False
140,0.0625,False,False
140,0.07500000000000001,True,True
145,0.05,False,False
145,0.0625,False,False
145,0.07500000000000001,False,False
150,0.05,False,False
150,0.0625,False,False
150,0.07500000000000001,False,False
140,0.08750000000000002,True,True
140,0.10000000000000002,True,True
145,0.08750000000000002,False,False
145,0.10000000000000002,True,True
150,0.08750000000000002,False,False
150,0.10000000000000002,False,False
140,0.11250000000000002,True,True
140,0.12500000000000003,True,True
145,0.11250000000000002,True,True
145,0.12500000000000003,True,True
150,0.11250000000000002,False,False
150,0.12500000000000003,True,True
155,0.10000000000000002,False,False
155,0.11250000000000002,False,False
155,0.12500000000000003,False,False
160,0.10000000000000002,False,False
160,0.11250000000000002,False,False
160,0.12500000000000003,False,False
150,0.1375,True,True
150,0.15000000000000002,True,True
155,0.1375,True,True
155,0.15000000000000002,True,True
160,0.1375,True,True
160,0.15000000000000002,True,True
165,0.12500000000000003,False,False
165,0.1375,False,False
165,0.15000000000000002,True,True
170,0.12500000000000003,False,False
170,0.1375,False,False
170,0.15000000000000002,True,True
175,0.12500000000000003,False,False
175,0.1375,False,False
175,0.15000000000000002,True,True
180,0.12500000000000003,False,False
180,0.1375,False,False
170,0.16250000000000003,True,True
170,0.17500000000000004,True,True
175,0.16250000000000003,True,True
175,0.17500000000000004,True,True
180,0.16250000000000003,True,True
180,0.17500000000000004,True,True
185,0.16250000000000003,True,True
185,0.17500000000000004,True,True
190,0.16250000000000003,True,True
190,0.17500000000000004,True,True
195,0.15000000000000002,False,False
195,0.16250000000000003,True,True
195,0.17500000000000004,True,True
200,0.15000000000000002,False,False
200,0.16250000000000003,True,True
200,0.17500000000000004,True,True
205,0.15000000000000002,False,False
205,0.16250000000000003,True,True
205,0.17500000000000004,True,True
210,0.15000000000000002,False,False
210,0.16250000000000003,True,True
210,0.17500000000000004,True,True
215,0.15000000000000002,False,False
215,0.16250000000000003,False,False
215,0.17500000000000004,True,True
220,0.15000000000000002,False,False
220,0.16250000000000003,False,False
220,0.17500000000000004,True,True
225,0.15000000000000002,False,False
225,0.16250000000000003,False,False
225,0.17500000000000004,False,False
230,0.15000000000000002,False,False
230,0.16250000000000003,False,False
230,0.17500000000000004,False,False
235,0.15000000000000002,False,False
235,0.16250000000000003,False,False
235,0.17500000000000004,False,False
240,0.15000000000000002,False,False
240,0.16250000000000003,False,False
240,0.17500000000000004,False,False
220,0.18750000000000006,True,True
220,0.20000000000000007,True,True
225,0.18750000000000006,False,False
225,0.20000000000000007,False,False
230,0.18750000000000006,False,False
230,0.20000000000000007,False,False
235,0.18750000000000006,False,False
235,0.20000000000000007,False,False
240,0.18750000000000006,False,False
240,0.20000000000000007,False,False
180,0.15,True,True
180,0.1375,False,False
185,0.15,True,True
185,0.1375,False,False
190,0.15,False,False
190,0.1375,False,False
195,0.15,False,False
195,0.1375,False,False


==> figures/data/stress_h_myocyte_i180.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,3.495678965154723206e-01,3.495678965154709328e-01,3.495678965154738749e-01,4.199409134087719630e-16,1.221977142742520089e-01,1.588000000000000000e+04,3.495678965154727647e-01,3.495678965154718765e-01
4.310000000000000000e+02,3.495678965154723206e-01,3.495678965154709328e-01,3.495678965154738749e-01,4.199409134087719630e-16,1.221977142742520089e-01,1.588000000000000000e+04,3.495678965154727647e-01,3.495678965154718765e-01


==> figures/data/stress_h_myocyte_r140.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,3.495678965154723206e-01,3.495678965154709328e-01,3.495678965154738749e-01,4.199409134087719630e-16,1.221977142742520089e-01,1.588000000000000000e+04,3.495678965154727647e-01,3.495678965154718765e-01
1.986500000000000000e+03,3.495678965154723206e-01,3.495678965154709328e-01,3.495678965154738749e-01,4.199409134087719630e-16,1.221977142742520089e-01,1.588000000000000000e+04,3.495678965154727647e-01,3.495678965154718765e-01


==> figures/data/stress_h_myocyte_r180.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,3.495678965154723206e-01,3.495678965154709328e-01,3.495678965154738749e-01,4.199409134087719630e-16,1.221977142742520089e-01,1.588000000000000000e+04,3.495678965154727647e-01,3.495678965154718765e-01
8.545000000000000000e+02,3.495678965154723206e-01,3.495678965154709328e-01,3.495678965154738749e-01,4.199409134087719630e-16,1.221977142742520089e-01,1.588000000000000000e+04,3.495678965154727647e-01,3.495678965154718765e-01


==> figures/data/stress_myocyte_i180.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,2.202238120291190882e+01,2.194708244359953397e+01,2.203664696000838674e+01,1.334412170858188112e-02,4.849854519119519409e+02,1.588000000000000000e+04,2.203572532462048983e+01,2.200903708120332780e+01
-2.450000000000000000e+01,2.202252425377920986e+01,2.198891288351948958e+01,2.202907787438574516e+01,6.593850332559175569e-03,4.849916179871557347e+02,1.588000000000000000e+04,2.202911810411176674e+01,2.201593040344665297e+01
0.000000000000000000e+00,2.202257279170561333e+01,2.199659005278986257e+01,2.202677565628029299e+01,4.362724635812790554e-03,4.849937313993385715e+02,1.588000000000000000e+04,2.202693551634142466e+01,2.201821006706979844e+01
1.000000000000000000e+00,2.532152412592544266e+01,2.168953744546791640e+01,2.826191574299736331e+01,1.403730391675167111e+00,6.431500430723368709e+02,1.588000000000000000e+04,2.672525451760061088e+01,2.391779373425027799e+01
5.500000000000000000e+00,2.497785497441343239e+01,2.180900865751128137e+01,2.755095322218358334e+01,1.208593070519305979e+00,6.253539363329369962e+02,1.588000000000000000e+04,2.618644804493273881e+01,2.376926190389412596e+01
1.000000000000000000e+01,2.469693021287961798e+01,2.188827302850681278e+01,2.694875799186281284e+01,1.046848743843723728e+00,6.110342542323334101e+02,1.588000000000000000e+04,2.574377895672334304e+01,2.365008146903589292e+01
1.050000000000000000e+01,2.466905646633916405e+01,2.189526900872593629e+01,2.688790464299461647e+01,1.030707315735991614e+00,6.096247045101417825e+02,1.588000000000000000e+04,2.569976378207515211e+01,2.363834915060317243e+01
1.500000000000000000e+01,2.444410582628211870e+01,2.194617177752305182e+01,2.638918617847005876e+01,9.000006362174954866e-01,5.983243107916714507e+02,1.588000000000000000e+04,2.534410646249961374e+01,2.354410519006462366e+01
1.950000000000000000e+01,2.425936752142377628e+01,2.198078479911278293e+01,2.596931809435203320e+01,7.924026552615275332e-01,5.891448145075763705e+02,1.588000000000000000e+04,2.505177017668530226e+01,2.346696486616225030e+01
2.000000000000000000e+01,2.424096761518952903e+01,2.198388739093272903e+01,2.592699377669379146e+01,7.816958019222355336e-01,5.882355592474104924e+02,1.588000000000000000e+04,2.502266341711176167e+01,2.345927181326729283e+01
2.500000000000000000e+01,2.407686577351175927e+01,2.200887059204702467e+01,2.555531987521708359e+01,6.865300608499113055e-01,5.801667890001524484e+02,1.588000000000000000e+04,2.476339583436166691e+01,2.339033571266184808e+01
2.950000000000000000e+01,2.395551136767560152e+01,2.202431718304837460e+01,2.528274758840555236e+01,6.168804621965521262e-01,5.742470663914746183e+02,1.588000000000000000e+04,2.457239182987215287e+01,2.333863090547904662e+01
3.000000000000000000e+01,2.394333062630407483e+01,2.202572945048063247e+01,2.525546447732525124e+01,6.099445699713621494e-01,5.736551138589483116e+02,1.588000000000000000e+04,2.455327519627543609e+01,2.333338605633271357e+01
3.500000000000000000e+01,2.383368506378828400e+01,2.202967979413822874e+01,2.500892938731557535e+01,5.481600320017223638e-01,5.683450231405287241e+02,1.588000000000000000e+04,2.438184509579000547e+01,2.328552503178656252e+01
4.000000000000000000e+01,2.374270572763046872e+01,2.202418928852513957e+01,2.480370664724453178e+01,4.980918869994018228e-01,5.639641707967514321e+02,1.588000000000000000e+04,2.424079761462987292e+01,2.324461384063106806e+01
4.050000000000000000e+01,2.373446945046164558e+01,2.202373089042598764e+01,2.478513573184362073e+01,4.936291724970517381e-01,5.635687098548371523e+02,1.588000000000000000e+04,2.422809862295869721e+01,2.324084027796459395e+01
4.650000000000000000e+01,2.364578048701259050e+01,2.201925113479430962e+01,2.458574871866801104e+01,4.465000052321952961e-01,5.593222970946576424e+02,1.588000000000000000e+04,2.409228049224478951e+01,2.319928048178039504e+01
5.200000000000000000e+01,2.357811932870157534e+01,2.201646945711457093e+01,2.443837434239886619e+01,4.119209448358939207e-01,5.560973899432856342e+02,1.588000000000000000e+04,2.399004027353746693e+01,2.316619838386568375e+01
5.250000000000000000e+01,2.357250169646923155e+01,2.201626675589615445e+01,2.442671583492893816e+01,4.091131706164495840e-01,5.558302098164167546e+02,1.588000000000000000e+04,2.398161486708568546e+01,2.316338852585278119e+01
5.950000000000000000e+01,2.350151808484467608e+01,2.201413200463778708e+01,2.428062600453416664e+01,3.745840491913041137e-01,5.524616655021902716e+02,1.588000000000000000e+04,2.387610213403598181e+01,2.312693403565337391e+01
6.600000000000000000e+01,2.344608584245977312e+01,2.201309093116285709e+01,2.416856226798448048e+01,3.489645066160205200e-01,5.498407175588700966e+02,1.588000000000000000e+04,2.379505034907579031e+01,2.309712133584375238e+01
6.650000000000000000e+01,2.344216333339434044e+01,2.201304084652517190e+01,2.416071380432688898e+01,3.471995861617440116e-01,5.496555693021690558e+02,1.588000000000000000e+04,2.378936291955608695e+01,2.309496374723259748e+01
7.500000000000000000e+01,2.338157199244034956e+01,2.201271149488801981e+01,2.404103678891854656e+01,3.207699085715639553e-01,5.468008021719159615e+02,1.588000000000000000e+04,2.370234190101191629e+01,2.306080208386878283e+01
8.300000000000000000e+01,2.333313566609637491e+01,2.201311428827077776e+01,2.394764447230896920e+01,3.007663853042167323e-01,5.445256804309877907e+02,1.588000000000000000e+04,2.363390205140058953e+01,2.303236928079216028e+01
8.350000000000000000e+01,2.333033562774902947e+01,2.201315750505371582e+01,2.394231014721183826e+01,2.996397379192303201e-01,5.443943444759557906e+02,1.588000000000000000e+04,2.362997536566825829e+01,2.303069588982979710e+01
9.400000000000000000e+01,2.327664779984223387e+01,2.201444635683581552e+01,2.384138441837660238e+01,2.786273179167856884e-01,5.418799659801896951e+02,1.588000000000000000e+04,2.355527511775902028e+01,2.299802048192544390e+01
1.040000000000000000e+02,2.323310307509067130e+01,2.201619251918440412e+01,2.376132063035519693e+01,2.623320014457302674e-01,5.398458965767702011e+02,1.588000000000000000e+04,2.349543507653640262e+01,2.297077107364494353e+01
1.045000000000000000e+02,2.323109011993267359e+01,2.201628985589515253e+01,2.375765508073960675e+01,2.615929293810743683e-01,5.397519790211357531e+02,1.588000000000000000e+04,2.349268304931375084e+01,2.296949719055159989e+01
1.170000000000000000e+02,2.318513138629989712e+01,2.201895450731054993e+01,2.367641411879291979e+01,2.450071072559735774e-01,5.376103458825946291e+02,1.588000000000000000e+04,2.343013849355586942e+01,2.294012427904392482e+01
1.295000000000000000e+02,2.314644573842388553e+01,2.202194343203597171e+01,2.360923243324515042e+01,2.313841836014642328e-01,5.358114889622222563e+02,1.588000000000000000e+04,2.337782992202534871e+01,2.291506155482242235e+01
1.300000000000000000e+02,2.314503061452064259e+01,2.202206778901944162e+01,2.360678502463795070e+01,2.308899197890129928e-01,5.357457523021579391e+02,1.588000000000000000e+04,2.337592053430965677e+01,2.291414069473163195e+01
1.450000000000000000e+02,2.310674635416544831e+01,2.202591950596932335e+01,2.354070851402878617e+01,2.175685089748915224e-01,5.339690631318360374e+02,1.588000000000000000e+04,2.332431486314034075e+01,2.288917784519055942e+01
1.595000000000000000e+02,2.307653684858640020e+01,2.202980224595074432e+01,2.348850561632137968e+01,2.070191761603393799e-01,5.325694098634641023e+02,1.588000000000000000e+04,2.328355602474674058e+01,2.286951767242606337e+01
1.600000000000000000e+02,2.307560121507016504e+01,2.202993816843988029e+01,2.348688308518900669e+01,2.066898361987866695e-01,5.325260921253353672e+02,1.588000000000000000e+04,2.328229105126895249e+01,2.286891137887137759e+01
1.775000000000000000e+02,2.304682574790431104e+01,2.203476468265771970e+01,2.343658992256593621e+01,1.963880789095910906e-01,5.311947453318028920e+02,1.588000000000000000e+04,2.324321382681390347e+01,2.285043766899471862e+01
1.945000000000000000e+02,2.302546746944958400e+01,2.203957547143807005e+01,2.339827992887841290e+01,1.883149497569321096e-01,5.302076147069828949e+02,1.588000000000000000e+04,2.321378241920651675e+01,2.283715251969265481e+01
1.950000000000000000e+02,2.302492718504861813e+01,2.203971889160211362e+01,2.339729056354768133e+01,1.881019615423468461e-01,5.301826542247270027e+02,1.588000000000000000e+04,2.321302914659096572e+01,2.283682522350627409e+01
2.155000000000000000e+02,2.300663661161294726e+01,2.204571175222185175e+01,2.336262641076076108e+01,1.803866482504148661e-01,5.293378675216762304e+02,1.588000000000000000e+04,2.318702325986336632e+01,2.282624996336253176e+01
2.355000000000000000e+02,2.299527220511713921e+01,2.205182357360512668e+01,2.333848197095898058e+01,1.744697176538801409e-01,5.288129834698112290e+02,1.588000000000000000e+04,2.316974192277101707e+01,2.282080248746326134e+01
2.360000000000000000e+02,2.299506132578236617e+01,2.205198050801940823e+01,2.333798504957926312e+01,1.743388524621350966e-01,5.288032394119696846e+02,1.588000000000000000e+04,2.316940017824450138e+01,2.282072247332023096e+01
2.600000000000000000e+02,2.298868566055929463e+01,2.205980735869871978e+01,2.331945348071447555e+01,1.688692231062724203e-01,5.285081852145169705e+02,1.588000000000000000e+04,2.315755488366556492e+01,2.281981643745302080e+01
2.840000000000000000e+02,2.298883511194173579e+01,2.206834276265663064e+01,2.331052058957918405e+01,1.646994302856342185e-01,5.285136657063817438e+02,1.588000000000000000e+04,2.315353454222737284e+01,2.282413568165610229e+01
2.845000000000000000e+02,2.298889989105941467e+01,2.206852959774098721e+01,2.331042550259186896e+01,1.646236775001891084e-01,5.285166191563453140e+02,1.588000000000000000e+04,2.315352356855960281e+01,2.282427621355922653e+01
3.135000000000000000e+02,2.299645913328669522e+01,2.208011666239363535e+01,2.330985902586260750e+01,1.608348757115453942e-01,5.288630005261700262e+02,1.588000000000000000e+04,2.315729400899824242e+01,2.283562425757515157e+01
3.425000000000000000e+02,2.301055570876403067e+01,2.209345406251465249e+01,2.331925901849092142e+01,1.579268880205690617e-01,5.295106149280928776e+02,1.588000000000000000e+04,2.316848259678460309e+01,2.285262882074346180e+01
3.430000000000000000e+02,2.301084855301127163e+01,2.209370185810454856e+01,2.331947618731384608e+01,1.578820679595556165e-01,5.295240778770044017e+02,1.588000000000000000e+04,2.316873062097082681e+01,2.285296648505171291e+01
3.810000000000000000e+02,2.303727706545901555e+01,2.211460368736221582e+01,2.334033283645593571e+01,1.547715887585533190e-01,5.307400888354108019e+02,1.588000000000000000e+04,2.319204865421756878e+01,2.288250547670045876e+01
4.185000000000000000e+02,2.306990213739348405e+01,2.213991779603915688e+01,2.336716832868190252e+01,1.518491194313120740e-01,5.322434427839846194e+02,1.588000000000000000e+04,2.322175125682479546e+01,2.291805301796216909e+01
4.190000000000000000e+02,2.307037126799676940e+01,2.214029145856902048e+01,2.336755455992551234e+01,1.518086176181851488e-01,5.322650762995940568e+02,1.588000000000000000e+04,2.322217988561495616e+01,2.291856265037858620e+01
4.310000000000000000e+02,2.308185120164261761e+01,2.214956935571806795e+01,2.337698352873781005e+01,1.508131851098176157e-01,5.327945995115736650e+02,1.588000000000000000e+04,2.323266438675243606e+01,2.293103801653280271e+01


==> figures/data/stress_myocyte_r140.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,2.202238120291190882e+01,2.194708244359953397e+01,2.203664696000838674e+01,1.334412170858188112e-02,4.849854519119519409e+02,1.588000000000000000e+04,2.203572532462048983e+01,2.200903708120332780e+01
-2.450000000000000000e+01,2.202252425377920986e+01,2.198891288351948958e+01,2.202907787438574516e+01,6.593850332559175569e-03,4.849916179871557347e+02,1.588000000000000000e+04,2.202911810411176674e+01,2.201593040344665297e+01
0.000000000000000000e+00,2.202257279170561333e+01,2.199659005278986257e+01,2.202677565628029299e+01,4.362724635812790554e-03,4.849937313993385715e+02,1.588000000000000000e+04,2.202693551634142466e+01,2.201821006706979844e+01
1.000000000000000000e+00,2.303776179860614803e+01,2.190466112835539292e+01,2.378667289339567148e+01,3.843989425605771615e-01,5.308862312363585261e+02,1.588000000000000000e+04,2.342216074116672786e+01,2.265336285604557176e+01
9.500000000000000000e+00,2.283180497283593979e+01,2.197002282157322384e+01,2.336502180045315313e+01,2.717502967513664158e-01,5.213651665414005265e+02,1.588000000000000000e+04,2.310355526958730721e+01,2.256005467608457593e+01
1.800000000000000000e+01,2.270515473218539171e+01,2.200182278554689219e+01,2.311521586847036858e+01,2.051556798663239922e-01,5.155661402654623089e+02,1.588000000000000000e+04,2.291031041205171448e+01,2.249999905231907249e+01
1.850000000000000000e+01,2.269930847112307504e+01,2.200309371717707663e+01,2.310370531972034769e+01,2.021860174950948219e-01,5.152994842528701156e+02,1.588000000000000000e+04,2.290149448861816950e+01,2.249712245362797702e+01
2.900000000000000000e+01,2.260277241254436476e+01,2.202096406702785103e+01,2.291516000793400920e+01,1.554986413749291085e-01,5.109095005607461530e+02,1.588000000000000000e+04,2.275827105391929450e+01,2.244727377116943501e+01
3.900000000000000000e+01,2.254056586875347890e+01,2.202367238611945055e+01,2.280084317308851993e+01,1.288483543299207279e-01,5.080937115820279928e+02,1.588000000000000000e+04,2.266941422308340037e+01,2.241171751442356097e+01
3.950000000000000000e+01,2.253792666335935735e+01,2.202349827912026115e+01,2.279616114480764466e+01,1.277964439441644229e-01,5.079744702140495178e+02,1.588000000000000000e+04,2.266572310730352413e+01,2.241013021941519412e+01
5.500000000000000000e+01,2.246968414871636099e+01,2.202056732963698593e+01,2.267845737370099712e+01,1.030530780141572372e-01,5.048973256799635010e+02,1.588000000000000000e+04,2.257273722673051708e+01,2.236663107070220491e+01
7.050000000000000000e+01,2.241773713663095435e+01,2.202013655371666800e+01,2.259357814818837440e+01,8.719734906992461509e-02,5.025625417047673409e+02,1.588000000000000000e+04,2.250493448570087907e+01,2.233053978756102964e+01
7.100000000000000000e+01,2.241623635270664749e+01,2.202014261393524919e+01,2.259119672528769485e+01,8.677171644239663195e-02,5.024951815511814175e+02,1.588000000000000000e+04,2.250300806914904328e+01,2.232946463626425171e+01
9.200000000000000000e+01,2.236028154644406385e+01,2.201970123079860997e+01,2.250610438133336189e+01,7.192842960772533045e-02,4.999873645352328708e+02,1.588000000000000000e+04,2.243220997605178724e+01,2.228835311683633691e+01
1.130000000000000000e+02,2.231498345604170552e+01,2.201920230182813398e+01,2.244930996501804188e+01,6.105569189139328085e-02,4.979622144409274824e+02,1.588000000000000000e+04,2.237603914793309912e+01,2.225392776415031548e+01
1.135000000000000000e+02,2.231400863461351847e+01,2.201919979633852265e+01,2.244803034884503035e+01,6.083031437723964568e-02,4.979186816727540190e+02,1.588000000000000000e+04,2.237483894899075665e+01,2.225317832023627673e+01
1.375000000000000000e+02,2.227190073980038321e+01,2.201936828803967572e+01,2.239078028679281118e+01,5.137046442197581303e-02,4.960402014881358355e+02,1.588000000000000000e+04,2.232327120422236177e+01,2.222053027537840819e+01
1.615000000000000000e+02,2.223745135550928964e+01,2.201983285570670290e+01,2.234153610447830829e+01,4.395789365857329795e-02,4.945061750850567250e+02,1.588000000000000000e+04,2.228140924916786503e+01,2.219349346185071781e+01
1.620000000000000000e+02,2.223680169325515266e+01,2.201984375238181713e+01,2.234059081270529745e+01,4.382036039009665207e-02,4.944772697691398093e+02,1.588000000000000000e+04,2.228062205364524573e+01,2.219298133286505603e+01
1.895000000000000000e+02,2.220465227356826432e+01,2.202045175568254365e+01,2.229321843952948967e+01,3.709856348588179420e-02,4.930479588934928188e+02,1.588000000000000000e+04,2.224175083705414480e+01,2.216755371008238384e+01
2.170000000000000000e+02,2.217840421118302885e+01,2.202100771902434673e+01,2.225390640673887432e+01,3.170943062301118109e-02,4.918826188426113504e+02,1.588000000000000000e+04,2.221011364180603920e+01,2.214669478056001495e+01
2.175000000000000000e+02,2.217797272639171169e+01,2.202101699620516584e+01,2.225325709406179087e+01,3.162141260642235829e-02,4.918634741663099135e+02,1.588000000000000000e+04,2.220959413899813484e+01,2.214635131378528854e+01
2.510000000000000000e+02,2.215216727852568113e+01,2.202156347609560783e+01,2.221433119650343002e+01,2.638252406177892667e-02,4.907192111733597812e+02,1.588000000000000000e+04,2.217854980258746167e+01,2.212578475446390058e+01
2.840000000000000000e+02,2.213172024017421080e+01,2.202196470693202102e+01,2.218346356606776837e+01,2.225607731700665615e-02,4.898135361223144173e+02,1.588000000000000000e+04,2.215397631749121743e+01,2.210946416285720773e+01
2.845000000000000000e+02,2.213144194345842308e+01,2.202196985522501294e+01,2.218304390812341609e+01,2.219999948984591534e-02,4.898012153366480561e+02,1.588000000000000000e+04,2.215364194294826916e+01,2.210924194396857700e+01
3.270000000000000000e+02,2.211061604383396428e+01,2.202232371532130983e+01,2.215171453357940123e+01,1.800544493969568477e-02,4.888796660338953188e+02,1.588000000000000000e+04,2.212862148877366053e+01,2.209261059889426804e+01
3.690000000000000000e+02,2.209452251839113757e+01,2.202254630333159469e+01,2.212764919999992941e+01,1.476064293034600947e-02,4.881681431922726233e+02,1.588000000000000000e+04,2.210928316132148197e+01,2.207976187546079316e+01
3.695000000000000000e+02,2.209435281247399274e+01,2.202254837791245023e+01,2.212739629006972564e+01,1.472638065474127754e-02,4.881606430683646636e+02,1.588000000000000000e+04,2.210907919312873560e+01,2.207962643181925344e+01
4.270000000000000000e+02,2.207759098322318181e+01,2.202272226876355177e+01,2.210251906045179382e+01,1.133439554811560730e-02,4.874201520910198724e+02,1.588000000000000000e+04,2.208892537877129669e+01,2.206625658767506337e+01
4.840000000000000000e+02,2.206523787378776902e+01,2.202280802140204941e+01,2.208432793698966634e+01,8.820380540382888671e-03,4.868748002259511622e+02,1.588000000000000000e+04,2.207405825432815405e+01,2.205641749324738754e+01
4.845000000000000000e+02,2.206514429793240950e+01,2.202280852397422350e+01,2.208419063268017624e+01,8.801275634165564576e-03,4.868706703510318903e+02,1.588000000000000000e+04,2.207394557356657572e+01,2.205634302229823973e+01
5.690000000000000000e+02,2.205215954200836137e+01,2.202285558112219732e+01,2.206521221083615458e+01,6.139092490199518637e-03,4.862977781546470055e+02,1.588000000000000000e+04,2.205829863449856276e+01,2.204602044951816353e+01
6.530000000000000000e+02,2.204341901061469500e+01,2.202286059901601689e+01,2.205251965784562529e+01,4.332141186079957289e-03,4.859123404449767349e+02,1.588000000000000000e+04,2.204775115180077805e+01,2.203908686942861550e+01
6.535000000000000000e+02,2.204337619183229080e+01,2.202286056801030156e+01,2.205245763747645782e+01,4.323254318236614477e-03,4.859104526251665561e+02,1.588000000000000000e+04,2.204769944615053134e+01,2.203905293751405381e+01
7.980000000000000000e+02,2.203418470923582362e+01,2.202284076067446250e+01,2.203917801481546945e+01,2.406671425155219174e-03,4.855053015927891806e+02,1.588000000000000000e+04,2.203659138066097611e+01,2.203177803781066757e+01
9.420000000000000000e+02,2.202918714161109293e+01,2.202281854485026358e+01,2.203198343555290606e+01,1.356416189703043900e-03,4.852850879599882319e+02,1.588000000000000000e+04,2.203054355780079732e+01,2.202783072542139209e+01
9.425000000000000000e+02,2.202917441794971154e+01,2.202281847755192601e+01,2.203196513879812812e+01,1.353734294878676915e-03,4.852845273690466001e+02,1.588000000000000000e+04,2.203052815224459238e+01,2.202782068365483070e+01
1.135000000000000000e+03,2.202576846181604253e+01,2.202279844820623822e+01,2.202707571458714852e+01,6.343107073737829383e-04,4.851344767358802414e+02,1.588000000000000000e+04,2.202640277252341861e+01,2.202513415110866646e+01
1.327500000000000000e+03,2.202418430667301763e+01,2.202278774243916359e+01,2.202479973305098326e+01,2.986501593716193851e-04,4.850646944634938222e+02,1.588000000000000000e+04,2.202448295683238655e+01,2.202388565651364516e+01
1.328500000000000000e+03,2.095369011499053613e+01,2.048404401828062760e+01,2.215913430791009020e+01,2.911788114359275537e-01,4.391419145352813871e+02,1.588000000000000000e+04,2.124486892642646296e+01,2.066251130355460930e+01
1.335500000000000000e+03,2.114743017189521268e+01,2.082976873712729926e+01,2.209108730148235367e+01,1.982679428079380524e-01,4.472531130523294678e+02,1.588000000000000000e+04,2.134569811470315415e+01,2.094916222908727477e+01
1.342000000000000000e+03,2.124573646387419856e+01,2.098178504473694161e+01,2.205485137038606425e+01,1.573930052885960384e-01,4.514060904505075200e+02,1.588000000000000000e+04,2.140312946916279557e+01,2.108834345858560511e+01
1.342500000000000000e+03,2.125151201828295910e+01,2.099014843099091721e+01,2.205276670403600292e+01,1.552130179056310788e-01,4.516508541441526177e+02,1.588000000000000000e+04,2.140672503618858968e+01,2.109629900037733208e+01
1.353500000000000000e+03,2.134558253939307804e+01,2.112164917347392290e+01,2.202239858076104539e+01,1.246202617784581690e-01,4.556494241556883367e+02,1.588000000000000000e+04,2.147020280117153490e+01,2.122096227761461762e+01
1.364000000000000000e+03,2.140703686694238783e+01,2.120375180205375187e+01,2.200926992804141236e+01,1.100163196879653249e-01,4.582733310132283009e+02,1.588000000000000000e+04,2.151705318663035271e+01,2.129702054725442295e+01
1.364500000000000000e+03,2.140965635125203548e+01,2.120718217624136059e+01,2.200885478168784459e+01,1.094735357255084696e-01,4.583853695337307954e+02,1.588000000000000000e+04,2.151912988697754159e+01,2.130018281552652581e+01
1.389000000000000000e+03,2.152284065860650131e+01,2.134552367867969025e+01,2.200791353866889111e+01,8.946166174334223287e-02,4.632406734046870156e+02,1.588000000000000000e+04,2.161230232034984056e+01,2.143337899686315851e+01
1.413000000000000000e+03,2.161626192861078977e+01,2.142198284935817298e+01,2.202060315876033769e+01,7.485324601571530234e-02,4.672683827747472378e+02,1.588000000000000000e+04,2.169111517462650340e+01,2.154140868259507258e+01
1.413500000000000000e+03,2.161805592240731499e+01,2.142369123595864266e+01,2.202086228050137251e+01,7.457327069136052144e-02,4.673459030370315759e+02,1.588000000000000000e+04,2.169262919309867499e+01,2.154348265171595500e+01
1.437500000000000000e+03,2.169711486316749216e+01,2.150711113342887870e+01,2.203014170151723405e+01,6.201652082577531477e-02,4.707686394343389225e+02,1.588000000000000000e+04,2.175913138399326741e+01,2.163509834234171336e+01
1.461000000000000000e+03,2.176172983215688461e+01,2.158658282931801153e+01,2.203462400070817750e+01,5.126073849682413058e-02,4.735755129510980623e+02,1.588000000000000000e+04,2.181299057065371017e+01,2.171046909366006261e+01
1.461500000000000000e+03,2.176297526140070460e+01,2.158821237179464347e+01,2.203468281047374688e+01,5.104785962647553216e-02,4.736296981123112459e+02,1.588000000000000000e+04,2.181402312102718000e+01,2.171192740177422564e+01
1.484000000000000000e+03,2.181386997934585636e+01,2.165800026204678375e+01,2.203618338278664268e+01,4.214378911148183166e-02,4.758466995747670012e+02,1.588000000000000000e+04,2.185601376845734123e+01,2.177172619023437150e+01
1.506500000000000000e+03,2.185558649079020199e+01,2.171998421483979769e+01,2.203608259076147391e+01,3.452047714507413406e-02,4.776678525197535237e+02,1.588000000000000000e+04,2.189010696793527799e+01,2.182106601364512599e+01
1.507000000000000000e+03,2.185641963021469536e+01,2.172126772818085527e+01,2.203606818804718159e+01,3.436499617485701263e-02,4.777042600049965699e+02,1.588000000000000000e+04,2.189078462638955358e+01,2.182205463403983714e+01
1.530000000000000000e+03,2.189081333688379161e+01,2.177588735513532114e+01,2.203504374886392014e+01,2.782815017932233070e-02,4.792084829562316486e+02,1.588000000000000000e+04,2.191864148706311255e+01,2.186298518670446711e+01
1.553000000000000000e+03,2.191841066219081924e+01,2.182214168462026649e+01,2.203360539248380690e+01,2.240538646357768601e-02,4.804172279577828135e+02,1.588000000000000000e+04,2.194081604865439772e+01,2.189600527572724076e+01
1.553500000000000000e+03,2.191894453740004067e+01,2.182305910387496439e+01,2.203357205973735233e+01,2.229881589620680629e-02,4.804406268708094103e+02,1.588000000000000000e+04,2.194124335329624742e+01,2.189664572150383393e+01
1.579000000000000000e+03,2.194294712186656326e+01,2.186525068554663420e+01,2.203185336382028225e+01,1.743770432329397324e-02,4.814932324665641090e+02,1.588000000000000000e+04,2.196038482618985554e+01,2.192550941754326743e+01
1.604000000000000000e+03,2.196121354011472349e+01,2.189868237670489393e+01,2.203025107580435815e+01,1.364058258281274430e-02,4.822950862200113988e+02,1.588000000000000000e+04,2.197485412269753624e+01,2.194757295753190718e+01
1.604500000000000000e+03,2.196153370392890736e+01,2.189927933750352906e+01,2.203022066932731349e+01,1.357321742770119070e-02,4.823091468610364814e+02,1.588000000000000000e+04,2.197510692135660904e+01,2.194796048650120568e+01
1.635500000000000000e+03,2.197849901737182066e+01,2.193149863638068098e+01,2.202849194797963861e+01,9.960295322274336643e-03,4.830545182640968278e+02,1.588000000000000000e+04,2.198845931269409348e+01,2.196853872204954428e+01
1.666000000000000000e+03,2.199065070561971069e+01,2.195534727035803257e+01,2.202710772364295622e+01,7.315636234764934416e-03,4.835887719751061695e+02,1.588000000000000000e+04,2.199796634185447530e+01,2.198333506938494253e+01
1.666500000000000000e+03,2.199081957125224918e+01,2.195568369147446219e+01,2.202708759761101476e+01,7.278515605097948468e-03,4.835961983921603178e+02,1.588000000000000000e+04,2.199809808685734680e+01,2.198354105564715155e+01
1.709500000000000000e+03,2.200248625775499534e+01,2.197929859251572537e+01,2.202563541748387976e+01,4.686469867500426059e-03,4.841094234856972207e+02,1.588000000000000000e+04,2.200717272762249621e+01,2.199779978788749446e+01
1.752500000000000000e+03,2.200991253436100337e+01,2.199476417268809669e+01,2.202464429630264675e+01,3.004503665048795062e-03,4.844362587972640881e+02,1.588000000000000000e+04,2.201291703802605326e+01,2.200690803069595347e+01
1.753000000000000000e+03,2.200998059824427600e+01,2.199490774678082516e+01,2.202463495486131251e+01,2.988952732338339725e-03,4.844392548689278897e+02,1.588000000000000000e+04,2.201296955097661368e+01,2.200699164551193832e+01
1.832500000000000000e+03,2.201727808330528902e+01,2.201053664158228784e+01,2.202360351608856348e+01,1.304170567235083452e-03,4.847605358984562258e+02,1.588000000000000000e+04,2.201858225387252332e+01,2.201597391273805471e+01
1.912000000000000000e+03,2.202041704636864949e+01,2.201744359723981859e+01,2.202313906526849507e+01,5.657473143393630406e-04,4.848987672160730540e+02,1.588000000000000000e+04,2.202098279368298606e+01,2.201985129905430938e+01
1.912500000000000000e+03,2.202042957366542453e+01,2.201747148271774179e+01,2.202313718053735059e+01,5.627763895867128998e-04,4.848993189254762228e+02,1.588000000000000000e+04,2.202099235005501043e+01,2.201986679727583862e+01
1.986500000000000000e+03,2.202170942201417958e+01,2.202033907589393991e+01,2.202294300257472770e+01,2.578548059118469836e-04,4.849556859341173549e+02,1.588000000000000000e+04,2.202196727682009225e+01,2.202145156720826691e+01


==> figures/data/stress_myocyte_r180.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,2.202238120291190882e+01,2.194708244359953397e+01,2.203664696000838674e+01,1.334412170858188112e-02,4.849854519119519409e+02,1.588000000000000000e+04,2.203572532462048983e+01,2.200903708120332780e+01
-2.450000000000000000e+01,2.202252425377920986e+01,2.198891288351948958e+01,2.202907787438574516e+01,6.593850332559175569e-03,4.849916179871557347e+02,1.588000000000000000e+04,2.202911810411176674e+01,2.201593040344665297e+01
0.000000000000000000e+00,2.202257279170561333e+01,2.199659005278986257e+01,2.202677565628029299e+01,4.362724635812790554e-03,4.849937313993385715e+02,1.588000000000000000e+04,2.202693551634142466e+01,2.201821006706979844e+01
1.000000000000000000e+00,2.532152412592544266e+01,2.168953744546791640e+01,2.826191574299736331e+01,1.403730391675167111e+00,6.431500430723368709e+02,1.588000000000000000e+04,2.672525451760061088e+01,2.391779373425027799e+01
7.500000000000000000e+00,2.484600482581475234e+01,2.184821550829081360e+01,2.727079265261167151e+01,1.132906040467348552e+00,6.186074319009372857e+02,1.588000000000000000e+04,2.597891086628210289e+01,2.371309878534740179e+01
1.350000000000000000e+01,2.451418721452715133e+01,2.193136187556812899e+01,2.654602623074518419e+01,9.407892251811328377e-01,6.018304591551034264e+02,1.588000000000000000e+04,2.545497643970828250e+01,2.357339798934602015e+01
1.400000000000000000e+01,2.449031190796813107e+01,2.193651265805915784e+01,2.649274454304919857e+01,9.268984602704124498e-01,6.006345181052173530e+02,1.588000000000000000e+04,2.541721036823854263e+01,2.356341344769771950e+01
2.050000000000000000e+01,2.422295627913901939e+01,2.198686492573460427e+01,2.588547645698317723e+01,7.712196387542883391e-01,5.873463906322808725e+02,1.588000000000000000e+04,2.499417591789330473e+01,2.345173664038473405e+01
2.700000000000000000e+01,2.402019390936058585e+01,2.201639796914261638e+01,2.542810402481259047e+01,6.538944879519498210e-01,5.773972934446570662e+02,1.588000000000000000e+04,2.467408839731253423e+01,2.336629942140863392e+01
2.750000000000000000e+01,2.400673248351464650e+01,2.201810469793032610e+01,2.539778866625968590e+01,6.461683320989872747e-01,5.767407380484451096e+02,1.588000000000000000e+04,2.465290081561363422e+01,2.336056415141565878e+01
3.450000000000000000e+01,2.384373345433952096e+01,2.203033160419029457e+01,2.503157802196019333e+01,5.537653790756367211e-01,5.688302811366526157e+02,1.588000000000000000e+04,2.439749883341515613e+01,2.328996807526388224e+01
4.150000000000000000e+01,2.371841893486687880e+01,2.202285727096421653e+01,2.474896202143820290e+01,4.849708118225952158e-01,5.627985934581714673e+02,1.588000000000000000e+04,2.420338974668947429e+01,2.323344812304428331e+01
4.200000000000000000e+01,2.371059796554842336e+01,2.202244120472642663e+01,2.473134546805968625e+01,4.807709518379931768e-01,5.624235965920001945e+02,1.588000000000000000e+04,2.419136891738641637e+01,2.322982701371043035e+01
5.000000000000000000e+01,2.360143043369614446e+01,2.201735869582211436e+01,2.448687408680977740e+01,4.236801318121700688e-01,5.572070233706908766e+02,1.588000000000000000e+04,2.402511056550831725e+01,2.317775030188397523e+01
5.800000000000000000e+01,2.351562833024857824e+01,2.201448951547394373e+01,2.430946141627041968e+01,3.813006547195188500e-01,5.531301659556792174e+02,1.588000000000000000e+04,2.389692898496809903e+01,2.313432767552906100e+01
5.850000000000000000e+01,2.351086397405502026e+01,2.201436486649050295e+01,2.429971240272527666e+01,3.790242473756057495e-01,5.529043841866169942e+02,1.588000000000000000e+04,2.388988822143062762e+01,2.313183972667941646e+01
6.850000000000000000e+01,2.342690468213088906e+01,2.201287786642167177e+01,2.413029494737653025e+01,3.403959316838276461e-01,5.489357323759531937e+02,1.588000000000000000e+04,2.376730061381471870e+01,2.308650875044706297e+01
7.850000000000000000e+01,2.335949324517288872e+01,2.201281624271267034e+01,2.399820513267899358e+01,3.115296423701214290e-01,5.457629753893531870e+02,1.588000000000000000e+04,2.367102288754301043e+01,2.304796360280277057e+01
7.900000000000000000e+01,2.335645679483858572e+01,2.201284077539974504e+01,2.399234853281430091e+01,3.102749726922839901e-01,5.456203445678406752e+02,1.588000000000000000e+04,2.366673176753086949e+01,2.304618182214630195e+01
9.200000000000000000e+01,2.328618155709734339e+01,2.201415104449146298e+01,2.385912169814830364e+01,2.822799455679491087e-01,5.423259334777701497e+02,1.588000000000000000e+04,2.356846150266529349e+01,2.300390161152939328e+01
1.050000000000000000e+02,2.322909162952226225e+01,2.201638801766896947e+01,2.375401879576000042e+01,2.608603155581785682e-01,5.396587460369742075e+02,1.588000000000000000e+04,2.348995194508044193e+01,2.296823131396408613e+01
1.055000000000000000e+02,2.322710746067641097e+01,2.201648698870756604e+01,2.375041142591644672e+01,2.601340701646857045e-01,5.395661907242704274e+02,1.588000000000000000e+04,2.348724153084110000e+01,2.296697339051172548e+01
1.220000000000000000e+02,2.316886390454082800e+01,2.202011945988840580e+01,2.364809074903578789e+01,2.392489062524906229e-01,5.368534946662778111e+02,1.588000000000000000e+04,2.340811281079331962e+01,2.292961499828833638e+01
1.380000000000000000e+02,2.312364417967387098e+01,2.202409583183488095e+01,2.356985248617577966e+01,2.234412121474118884e-01,5.347528461234512633e+02,1.588000000000000000e+04,2.334708539182128106e+01,2.290020296752645734e+01
1.385000000000000000e+02,2.312238299395426822e+01,2.202422472754999916e+01,2.356767683447204575e+01,2.230027988600068456e-01,5.346943255674046895e+02,1.588000000000000000e+04,2.334538579281427317e+01,2.289938019509426326e+01
1.450000000000000000e+02,2.310674635416544831e+01,2.202591950596932335e+01,2.354070851402878617e+01,2.175685089748915224e-01,5.339690631318360374e+02,1.588000000000000000e+04,2.332431486314034075e+01,2.288917784519055942e+01
1.510000000000000000e+02,2.309350040020102668e+01,2.202751119340275565e+01,2.351785090395118161e+01,2.129577528076967430e-01,5.333551117385658245e+02,1.588000000000000000e+04,2.330645815300872314e+01,2.288054264739333021e+01
1.520000000000000000e+02,2.034276330063847027e+01,1.938741489440354471e+01,2.247342782858011745e+01,4.753339423279140941e-01,4.140539610625322098e+02,1.588000000000000000e+04,2.081809724296638109e+01,1.986742935831055590e+01
1.560000000000000000e+02,2.059779205263731328e+01,1.996171567208619280e+01,2.233373220214241073e+01,3.525055141355538657e-01,4.243932975811849246e+02,1.588000000000000000e+04,2.095029756677286414e+01,2.024528653850175886e+01
1.595000000000000000e+02,2.073747106123126471e+01,2.025567607043095464e+01,2.224551360388764820e+01,2.883907906986626912e-01,4.301258752635639553e+02,1.588000000000000000e+04,2.102586185192992829e+01,2.044908027053260113e+01
1.600000000000000000e+02,2.075314494049920810e+01,2.028610596962685619e+01,2.223494337046747304e+01,2.813702971104076744e-01,4.307721941654640432e+02,1.588000000000000000e+04,2.103451523760961450e+01,2.047177464338880171e+01
1.645000000000000000e+02,2.086172900392860186e+01,2.048603007695696476e+01,2.215762530259440766e+01,2.339867614639029314e-01,4.352664868378961387e+02,1.588000000000000000e+04,2.109571576539250515e+01,2.062774224246469856e+01
1.685000000000000000e+02,2.092531849570148594e+01,2.058891279885451553e+01,2.210969458296139933e+01,2.076683859415341393e-01,4.379120803050663540e+02,1.588000000000000000e+04,2.113298688164302064e+01,2.071765010975995125e+01
1.690000000000000000e+02,2.093185273574400895e+01,2.059902909962550765e+01,2.210475235552682349e+01,2.050555663556496155e-01,4.381845067361673500e+02,1.588000000000000000e+04,2.113690830209965554e+01,2.072679716938835881e+01
1.755000000000000000e+02,2.099923981136045725e+01,2.070414218316265931e+01,2.205600921429265071e+01,1.797069107087815587e-01,4.410003672287826362e+02,1.588000000000000000e+04,2.117894672206924156e+01,2.081953290065167650e+01
1.820000000000000000e+02,2.104818384220025251e+01,2.077637214785806563e+01,2.202717863815146870e+01,1.640410372893277846e-01,4.430529525169746989e+02,1.588000000000000000e+04,2.121222487948957891e+01,2.088414280491092256e+01
1.825000000000000000e+02,2.105155058792151479e+01,2.078110029502284206e+01,2.202551619052187348e+01,1.630742862066113241e-01,4.431943753786404727e+02,1.588000000000000000e+04,2.121462487412812337e+01,2.088847630171490266e+01
2.115000000000000000e+02,2.121997706175756804e+01,2.098618095551626794e+01,2.198787451921206682e+01,1.300037154408313356e-01,4.503043274675457610e+02,1.588000000000000000e+04,2.134998077719840026e+01,2.108997334631673937e+01
2.405000000000000000e+02,2.137426327192057940e+01,2.111401558404393342e+01,2.201153742559911208e+01,1.101272375268075032e-01,4.568712584258183256e+02,1.588000000000000000e+04,2.148439050944738327e+01,2.126413603439377198e+01
2.410000000000000000e+02,2.137680702043390113e+01,2.111608527215858899e+01,2.201223233941657398e+01,1.098064490263470777e-01,4.569799358451198827e+02,1.588000000000000000e+04,2.148661346946024864e+01,2.126700057140755362e+01
2.640000000000000000e+02,2.148794826465655916e+01,2.121962233222186711e+01,2.203702565387894197e+01,9.532319114618738320e-02,4.617410071353270382e+02,1.588000000000000000e+04,2.158327145580274831e+01,2.139262507351037002e+01
2.865000000000000000e+02,2.158394132357555151e+01,2.132732544277513043e+01,2.205024331359308221e+01,8.170678845862830442e-02,4.658731990588323697e+02,1.588000000000000000e+04,2.166564811203418017e+01,2.150223453511692284e+01
2.870000000000000000e+02,2.158592104291246727e+01,2.132971046168070117e+01,2.205043954519446459e+01,8.141278518894717875e-02,4.659586153124434986e+02,1.588000000000000000e+04,2.166733382810141606e+01,2.150450825772352204e+01
3.080000000000000000e+02,2.166299523797025373e+01,2.142754527517353935e+01,2.205573677419971190e+01,6.951453432138311739e-02,4.692901949508037092e+02,1.588000000000000000e+04,2.173250977229163539e+01,2.159348070364886851e+01
3.290000000000000000e+02,2.172854887484985298e+01,2.151836443342260097e+01,2.205670291630027080e+01,5.866399692828169060e-02,4.721332776712745840e+02,1.588000000000000000e+04,2.178721287177813437e+01,2.166988487792157159e+01
3.295000000000000000e+02,2.172997594927781506e+01,2.152041988511370008e+01,2.205668828868475728e+01,5.841996506189491012e-02,4.721952676485101392e+02,1.588000000000000000e+04,2.178839591433970924e+01,2.167155598421592089e+01
3.520000000000000000e+02,2.178821289998741406e+01,2.160720749216927317e+01,2.205481150454965800e+01,4.816585315160759606e-02,4.747285413245876953e+02,1.588000000000000000e+04,2.183637875313901944e+01,2.174004704683580513e+01
3.745000000000000000e+02,2.183578711283623264e+01,2.168243772714654227e+01,2.205144587490523733e+01,3.934503487169140751e-02,4.768031468688740233e+02,1.588000000000000000e+04,2.187513214770792658e+01,2.179644207796454225e+01
3.750000000000000000e+02,2.183673534255812854e+01,2.168397819745636212e+01,2.205136225217469459e+01,3.916499448500117275e-02,4.768445443177202492e+02,1.588000000000000000e+04,2.187590033704312731e+01,2.179757034807312621e+01
4.020000000000000000e+02,2.188175091815872975e+01,2.175903059683038521e+01,2.204665748247616008e+01,3.041923745918111155e-02,4.788119485743479800e+02,1.588000000000000000e+04,2.191217015561791115e+01,2.185133168069954834e+01
4.285000000000000000e+02,2.191574223086394824e+01,2.181831020544786526e+01,2.204216138094412258e+01,2.354484367102123096e-02,4.803003118893370242e+02,1.588000000000000000e+04,2.193928707453497040e+01,2.189219738719292607e+01
4.290000000000000000e+02,2.191630094954591712e+01,2.181930432579175871e+01,2.204208077069194971e+01,2.342979245098429295e-02,4.803247962662415489e+02,1.588000000000000000e+04,2.193973074199690032e+01,2.189287115709493037e+01
4.640000000000000000e+02,2.194912311421003182e+01,2.187889002035664276e+01,2.203696795523188712e+01,1.654667777366168602e-02,4.817642792752943706e+02,1.588000000000000000e+04,2.196566979198369296e+01,2.193257643643636712e+01
4.990000000000000000e+02,2.197199699773378967e+01,2.192188308979612543e+01,2.203296850106512395e+01,1.159432656777676512e-02,4.827687864968312397e+02,1.588000000000000000e+04,2.198359132430156748e+01,2.196040267116601186e+01
4.995000000000000000e+02,2.197226697589844946e+01,2.192239829326950229e+01,2.203291916196157274e+01,1.153504142284067155e-02,4.827806491173382142e+02,1.588000000000000000e+04,2.198380201732129180e+01,2.196073193447560712e+01
5.545000000000000000e+02,2.199473978724951451e+01,2.196597839649130890e+01,2.202863670212361313e+01,6.524308143745272993e-03,4.837686208754137169e+02,1.588000000000000000e+04,2.200126409539326033e+01,2.198821547910576868e+01
6.095000000000000000e+02,2.200726067106758066e+01,2.199092373994732696e+01,2.202609744344529830e+01,3.658617594897764589e-03,4.843195356298005549e+02,1.588000000000000000e+04,2.201091928866247827e+01,2.200360205347268305e+01
6.100000000000000000e+02,2.200734403911033610e+01,2.199109168812247717e+01,2.202608015383435358e+01,3.639326276802990270e-03,4.843232049004610644e+02,1.588000000000000000e+04,2.201098336538713696e+01,2.200370471283353169e+01
8.545000000000000000e+02,2.202167775961693508e+01,2.202045565743834743e+01,2.202302198649066511e+01,2.663906553303406954e-04,4.849542914193710885e+02,1.588000000000000000e+04,2.202194415027226881e+01,2.202141136896160489e+01


==> figures/data/wall_thickness_mid_cavity_i180.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,1.076158428345708806e+01,1.042186110779603858e+01,1.100680586581615827e+01,1.656375304283422001e-01,1.158391320814370289e+02,6.510000000000000000e+02,1.092722181388543135e+01,1.059594675302874656e+01
-4.850000000000000000e+01,1.076157008164471840e+01,1.042186270955282268e+01,1.100678134166871658e+01,1.656299593380621826e-01,1.158388239055810232e+02,6.510000000000000000e+02,1.092720004098278075e+01,1.059594012230665605e+01
-4.800000000000000000e+01,1.076155593913715514e+01,1.042186433553788660e+01,1.100675688619176640e+01,1.656223963175177394e-01,1.158385170093401086e+02,6.510000000000000000e+02,1.092717833545467165e+01,1.059593354281963684e+01
-4.750000000000000000e+01,1.076154185777565075e+01,1.042186598503796624e+01,1.100673250319866092e+01,1.656148428217196211e-01,1.158382114328202732e+02,6.510000000000000000e+02,1.092715670059737043e+01,1.059592701495393285e+01
-4.700000000000000000e+01,1.076152783929002688e+01,1.042186765736444976e+01,1.100670819629814545e+01,1.656073002366510172e-01,1.158379072137059325e+02,6.510000000000000000e+02,1.092713513952667626e+01,1.059592053905337572e+01
-4.650000000000000000e+01,1.076151388530373687e+01,1.042186935185239527e+01,1.100668396890333867e+01,1.655997698817650299e-01,1.158376043873700354e+02,6.510000000000000000e+02,1.092711365518550259e+01,1.059591411542197292e+01
-4.600000000000000000e+01,1.076149999733872242e+01,1.042187106785948281e+01,1.100665982424041545e+01,1.655922530129540771e-01,1.158373029869792248e+02,6.510000000000000000e+02,1.092709225035167542e+01,1.059590774432576765e+01
-4.550000000000000000e+01,1.076148617682003916e+01,1.042187280476502131e+01,1.100663576535683141e+01,1.655847508238441346e-01,1.158370030435941658e+02,6.510000000000000000e+02,1.092707092764388221e+01,1.059590142599619433e+01
-4.500000000000000000e+01,1.076147242508025847e+01,1.042187456196905160e+01,1.100661179512924726e+01,1.655772644519085401e-01,1.158367045862661655e+02,6.510000000000000000e+02,1.092704968953216671e+01,1.059589516062834846e+01
-4.450000000000000000e+01,1.076145874336373964e+01,1.042187633889146348e+01,1.100658791627104804e+01,1.655697949759920296e-01,1.158364076421282789e+02,6.510000000000000000e+02,1.092702853833973187e+01,1.059588894838774742e+01
-4.400000000000000000e+01,1.076144513283062665e+01,1.042187813497112359e+01,1.100656413133960143e+01,1.655623434232116886e-01,1.158361122364837854e+02,6.510000000000000000e+02,1.092700747625383961e+01,1.059588278940741546e+01
-4.350000000000000000e+01,1.076143159456072773e+01,1.042187994966508313e+01,1.100654044274312326e+01,1.655549107692586563e-01,1.158358183928896494e+02,6.510000000000000000e+02,1.092698650532998528e+01,1.059587668379146841e+01
-4.300000000000000000e+01,1.076141812955721200e+01,1.042188178244782470e+01,1.100651685274731939e+01,1.655474979397476287e-01,1.158355261332367832e+02,6.510000000000000000e+02,1.092696562749696021e+01,1.059587063161746556e+01
-4.250000000000000000e+01,1.076140473875012660e+01,1.042188363281051622e+01,1.100649336348167928e+01,1.655401058140818227e-01,1.158352354778266431e+02,6.510000000000000000e+02,1.092694484456420767e+01,1.059586463293604552e+01
-4.200000000000000000e+01,1.076139142299977536e+01,1.042188550026028793e+01,1.100646997694553697e+01,1.655327352263847862e-01,1.158349464454446718e+02,6.510000000000000000e+02,1.092692415822616070e+01,1.059585868777339179e+01
-4.150000000000000000e+01,1.076137818309993754e+01,1.042188738431958761e+01,1.100644669501383532e+01,1.655253869672708156e-01,1.158346590534299736e+02,6.510000000000000000e+02,1.092690357006720703e+01,1.059585279613266628e+01
-4.100000000000000000e+01,1.076136501978093740e+01,1.042188928452557839e+01,1.100642351944266828e+01,1.655180617869783100e-01,1.158343733177424895e+02,6.510000000000000000e+02,1.092688308156791521e+01,1.059584695799395782e+01
-4.050000000000000000e+01,1.076135193371261600e+01,1.042189120042943529e+01,1.100640045187455485e+01,1.655107603948358652e-01,1.158340892530267467e+02,6.510000000000000000e+02,1.092686269410745226e+01,1.059584117331778153e+01
-4.000000000000000000e+01,1.076133892550710769e+01,1.042189313159585140e+01,1.100637749384350883e+01,1.655034834637067187e-01,1.158338068726731080e+02,6.510000000000000000e+02,1.092684240897081516e+01,1.059583544204340200e+01
-3.950000000000000000e+01,1.076132599572156501e+01,1.042189507760246237e+01,1.100635464677985453e+01,1.654962316287744706e-01,1.158335261888760783e+02,6.510000000000000000e+02,1.092682222735033903e+01,1.059582976409279098e+01
-3.900000000000000000e+01,1.076131314486068824e+01,1.042189703803925482e+01,1.100633191201488081e+01,1.654890054919886666e-01,1.158332472126901678e+02,6.510000000000000000e+02,1.092680215035267643e+01,1.059582413936870005e+01
-3.850000000000000000e+01,1.076130037337922118e+01,1.042189901250815609e+01,1.100630929078524822e+01,1.654818056208512411e-01,1.158329699540832820e+02,6.510000000000000000e+02,1.092678217900007098e+01,1.059581856775836961e+01
-3.800000000000000000e+01,1.076128768168427463e+01,1.042190100062247105e+01,1.100628678423723450e+01,1.654746325515005501e-01,1.158326944219877532e+02,6.510000000000000000e+02,1.092676231423577526e+01,1.059581304913277400e+01
-3.750000000000000000e+01,1.076127507013756812e+01,1.042190300200648245e+01,1.100626439343080420e+01,1.654674867898045520e-01,1.158324206243488419e+02,6.510000000000000000e+02,1.092674255692737084e+01,1.059580758334776363e+01
-3.700000000000000000e+01,1.076126253905759711e+01,1.042190501629496246e+01,1.100624211934341545e+01,1.654603688118776450e-01,1.158321485681717462e+02,6.510000000000000000e+02,1.092672290786947542e+01,1.059580217024572057e+01
-3.650000000000000000e+01,1.076125008872166333e+01,1.042190704313277649e+01,1.100621996287380711e+01,1.654532790660131480e-01,1.158318782595657126e+02,6.510000000000000000e+02,1.092670336778767748e+01,1.059579680965564918e+01
-3.600000000000000000e+01,1.076123771936783591e+01,1.042190908217447642e+01,1.100619792484550352e+01,1.654462179739869809e-01,1.158316097037869667e+02,6.510000000000000000e+02,1.092668393734182253e+01,1.059579150139384929e+01
-3.550000000000000000e+01,1.076122543119682184e+01,1.042191113308390982e+01,1.100617600601021273e+01,1.654391859317855262e-01,1.158313429052790156e+02,6.510000000000000000e+02,1.092666461712860837e+01,1.059578624526503532e+01
-3.500000000000000000e+01,1.076121322437376726e+01,1.042191319553388063e+01,1.100615420705108249e+01,1.654321833109625162e-01,1.158310778677118691e+02,6.510000000000000000e+02,1.092664540768472925e+01,1.059578104106280527e+01
-3.450000000000000000e+01,1.076120109902995914e+01,1.042191526920575129e+01,1.100613252858578228e+01,1.654252104592623118e-01,1.158308145940190741e+02,6.510000000000000000e+02,1.092662630948922065e+01,1.059577588857069586e+01
-3.400000000000000000e+01,1.076118905526445246e+01,1.042191735378915673e+01,1.100611097116950887e+01,1.654182677025543280e-01,1.158305530864331558e+02,6.510000000000000000e+02,1.092660732296700665e+01,1.059577078756190005e+01
-3.350000000000000000e+01,1.076117709314566717e+01,1.042191944898165445e+01,1.100608953529781076e+01,1.654113553437266959e-01,1.158302933465196674e+02,6.510000000000000000e+02,1.092658844848939381e+01,1.059576573780194053e+01
-3.300000000000000000e+01,1.076116521271281989e+01,1.042192155448842783e+01,1.100606822140930419e+01,1.654044736672431182e-01,1.158300353752096896e+02,6.510000000000000000e+02,1.092656968638006276e+01,1.059576073904557703e+01
-3.250000000000000000e+01,1.076115341397741609e+01,1.042192367002201436e+01,1.100604702988827732e+01,1.653976229359395422e-01,1.158297791728306549e+02,6.510000000000000000e+02,1.092655103691335583e+01,1.059575579104147636e+01
-3.200000000000000000e+01,1.076114169692457878e+01,1.042192579530198415e+01,1.100602596106718600e+01,1.653908033942705080e-01,1.158295247391362182e+02,6.510000000000000000e+02,1.092653250031884937e+01,1.059575089353030819e+01
-3.150000000000000000e+01,1.076113006151435769e+01,1.042192793005472318e+01,1.100600501522903585e+01,1.653840152691443133e-01,1.158292720733345362e+02,6.510000000000000000e+02,1.092651407678350139e+01,1.059574604624521221e+01
-3.100000000000000000e+01,1.076111850768296740e+01,1.042193007401313665e+01,1.100598419260968086e+01,1.653772587696564211e-01,1.158290211741150415e+02,6.510000000000000000e+02,1.092649576645262322e+01,1.059574124891330982e+01
-3.050000000000000000e+01,1.076110703534401303e+01,1.042193222691643761e+01,1.100596349339997282e+01,1.653705340881345687e-01,1.158287720396750160e+02,6.510000000000000000e+02,1.092647756943214787e+01,1.059573650125587818e+01
-3.000000000000000000e+01,1.076109564438958088e+01,1.042193438850989295e+01,1.100594291774785205e+01,1.653638414016036784e-01,1.158285246677434941e+02,6.510000000000000000e+02,1.092645948579118453e+01,1.059573180298797546e+01
-2.950000000000000000e+01,1.076108433469136294e+01,1.042193655854463330e+01,1.100592246576037070e+01,1.653571808715723346e-01,1.158282790556056625e+02,6.510000000000000000e+02,1.092644151556293686e+01,1.059572715381979080e+01
-2.900000000000000000e+01,1.076107310610168888e+01,1.042193873677738658e+01,1.100590213750559521e+01,1.653505526443968254e-01,1.158280352001248588e+02,6.510000000000000000e+02,1.092642365874608501e+01,1.059572255345729097e+01
-2.850000000000000000e+01,1.076106195845449243e+01,1.042194092297033237e+01,1.100588193301442352e+01,1.653439568541627547e-01,1.158277930977646548e+02,6.510000000000000000e+02,1.092640591530865457e+01,1.059571800160033028e+01
-2.800000000000000000e+01,1.076105089156631145e+01,1.042194311689087272e+01,1.100586185228235259e+01,1.653373936198496152e-01,1.158275527446090933e+02,6.510000000000000000e+02,1.092638828518616023e+01,1.059571349794646089e+01
-2.750000000000000000e+01,1.076103990523714771e+01,1.042194531831146875e+01,1.100584189527114987e+01,1.653308630484752462e-01,1.158273141363826824e+02,6.510000000000000000e+02,1.092637076828562392e+01,1.059570904218867327e+01
-2.700000000000000000e+01,1.076102899925136391e+01,1.042194752700945415e+01,1.100582206191044143e+01,1.653243652355653182e-01,1.158270772684693526e+02,6.510000000000000000e+02,1.092635336448692840e+01,1.059570463401579765e+01
-2.650000000000000000e+01,1.076101817327158017e+01,1.042194974276685393e+01,1.100580235209925739e+01,1.653179001283190397e-01,1.158268421335840515e+02,6.510000000000000000e+02,1.092633607339989865e+01,1.059570027314326168e+01
-2.600000000000000000e+01,1.076100742704263347e+01,1.042195196537024060e+01,1.100578276570753822e+01,1.653114677849832348e-01,1.158266087262479260e+02,6.510000000000000000e+02,1.092631889482761665e+01,1.059569595925765029e+01
-2.550000000000000000e+01,1.076099676042587383e+01,1.042195419461057604e+01,1.100576330257745283e+01,1.653050684181622265e-01,1.158263770435408873e+02,6.510000000000000000e+02,1.092630182884403567e+01,1.059569169200771199e+01
-2.500000000000000000e+01,1.076098617315100547e+01,1.042195643028305518e+01,1.100574396252484632e+01,1.652987020787012318e-01,1.158261470796560104e+02,6.510000000000000000e+02,1.092628487522970460e+01,1.059568747107230458e+01
-2.450000000000000000e+01,1.076097566493585056e+01,1.042195867218698346e+01,1.100572474534045320e+01,1.652923688088277221e-01,1.158259188285280175e+02,6.510000000000000000e+02,1.092626803374468025e+01,1.059568329612702264e+01
-2.400000000000000000e+01,1.076096523548707751e+01,1.042196092012562936e+01,1.100570565079115681e+01,1.652860686393684275e-01,1.158256922838476868e+02,6.510000000000000000e+02,1.092625130412644552e+01,1.059567916684770950e+01
-2.350000000000000000e+01,1.076095488450075521e+01,1.042196317390606808e+01,1.100568667862117600e+01,1.652798015945750876e-01,1.158254674390758083e+02,6.510000000000000000e+02,1.092623468609533077e+01,1.059567508290617965e+01
-2.300000000000000000e+01,1.076094461166301741e+01,1.042196543333911940e+01,1.100566782855317882e+01,1.652735676881346705e-01,1.158252442874556891e+02,6.510000000000000000e+02,1.092621817935115125e+01,1.059567104397488357e+01
-2.250000000000000000e+01,1.076093441665060269e+01,1.042196769823916469e+01,1.100564910028938748e+01,1.652673669272085033e-01,1.158250228220264972e+02,6.510000000000000000e+02,1.092620178357781136e+01,1.059566704972339402e+01
-2.200000000000000000e+01,1.076092429913142645e+01,1.042196996842408652e+01,1.100563049351256595e+01,1.652611993099642185e-01,1.158248030356345453e+02,6.510000000000000000e+02,1.092618549844138975e+01,1.059566309982146137e+01
-2.150000000000000000e+01,1.076091425876509255e+01,1.042197224371512831e+01,1.100561200788707517e+01,1.652550648278834355e-01,1.158245849209451563e+02,6.510000000000000000e+02,1.092616932359297621e+01,1.059565919393720890e+01
-2.100000000000000000e+01,1.076090429508120749e+01,1.042197452393678958e+01,1.100559364305975762e+01,1.652489635609216689e-01,1.158243684678551375e+02,6.510000000000000000e+02,1.092615325864212750e+01,1.059565533152028571e+01
-2.050000000000000000e+01,1.076089440771180072e+01,1.042197680891674949e+01,1.100557539866088241e+01,1.652428954955938722e-01,1.158241536684348603e+02,6.510000000000000000e+02,1.092613730320739407e+01,1.059565151221620560e+01
-2.000000000000000000e+01,1.076088459642802952e+01,1.042197909848576209e+01,1.100555727430502451e+01,1.652368604990261391e-01,1.158239405177096160e+02,6.510000000000000000e+02,1.092612145692705639e+01,1.059564773592900266e+01
-1.950000000000000000e+01,1.076087486086120570e+01,1.042198139247754263e+01,1.100553926959183748e+01,1.652308585348415682e-01,1.158237290077268113e+02,6.510000000000000000e+02,1.092610571939604647e+01,1.059564400232636316e+01
-1.900000000000000000e+01,1.076086520063661389e+01,1.042198369072871600e+01,1.100552138410691327e+01,1.652248895625434422e-01,1.158235191304030565e+02,6.510000000000000000e+02,1.092609009019915689e+01,1.059564031107407089e+01
-1.850000000000000000e+01,1.076085561537394319e+01,1.042198599307870310e+01,1.100550361742251049e+01,1.652189535350997440e-01,1.158233108775321512e+02,6.510000000000000000e+02,1.092607456890904238e+01,1.059563666183884401e+01
-1.800000000000000000e+01,1.076084610468764424e+01,1.042198829936966575e+01,1.100548596909827914e+01,1.652130503998870126e-01,1.158231042407936684e+02,6.510000000000000000e+02,1.092605915508753078e+01,1.059563305428775593e+01
-1.750000000000000000e+01,1.076083666818730755e+01,1.042199060944642852e+01,1.100546843868198543e+01,1.652071800996869066e-01,1.158228992117610119e+02,6.510000000000000000e+02,1.092604384828699615e+01,1.059562948808762073e+01
-1.700000000000000000e+01,1.076082730547801702e+01,1.042199292315637038e+01,1.100545102571015654e+01,1.652013425720030848e-01,1.158226957819088625e+02,6.510000000000000000e+02,1.092602864805002127e+01,1.059562596290601277e+01
-1.650000000000000000e+01,1.076081801616066613e+01,1.042199524034939984e+01,1.100543372970871481e+01,1.651955377495853139e-01,1.158224939426203406e+02,6.510000000000000000e+02,1.092601355391025031e+01,1.059562247841108018e+01
-1.600000000000000000e+01,1.076080879983227589e+01,1.042199756087785545e+01,1.100541655019361542e+01,1.651897655615841287e-01,1.158222936851940545e+02,6.510000000000000000e+02,1.092599856539385961e+01,1.059561903427069218e+01
-1.550000000000000000e+01,1.076079965608632705e+01,1.042199988459645077e+01,1.100539948667139001e+01,1.651840259322897853e-01,1.158220950008508083e+02,6.510000000000000000e+02,1.092598368201861625e+01,1.059561563015403785e+01
-1.500000000000000000e+01,1.076079058451302117e+01,1.042200221136223703e+01,1.100538253863977367e+01,1.651783187814469533e-01,1.158218978807395558e+02,6.510000000000000000e+02,1.092596890329446957e+01,1.059561226573157455e+01
-1.450000000000000000e+01,1.076078158469956136e+01,1.042200454103448770e+01,1.100536570558816685e+01,1.651726440258292350e-01,1.158217023159436820e+02,6.510000000000000000e+02,1.092595422872539146e+01,1.059560894067373304e+01
-1.400000000000000000e+01,1.076077265623042578e+01,1.042200687347469668e+01,1.100534898699818420e+01,1.651670015786088075e-01,1.158215082974869006e+02,6.510000000000000000e+02,1.092593965780903531e+01,1.059560565465181625e+01
-1.350000000000000000e+01,1.076076379868762167e+01,1.042200920854651081e+01,1.100533238234417333e+01,1.651613913482005425e-01,1.158213158163381280e+02,6.510000000000000000e+02,1.092592519003582119e+01,1.059560240733942038e+01
-1.300000000000000000e+01,1.076075501165089854e+01,1.042201154611564640e+01,1.100531589109360198e+01,1.651558132418325109e-01,1.158211248634174950e+02,6.510000000000000000e+02,1.092591082489273013e+01,1.059559919840906517e+01
-1.250000000000000000e+01,1.076074629469801813e+01,1.042201388604986967e+01,1.100529951270761231e+01,1.651502671620273255e-01,1.158209354296007945e+02,6.510000000000000000e+02,1.092589656186004454e+01,1.059559602753598995e+01
-1.200000000000000000e+01,1.076073764740495164e+01,1.042201622821894347e+01,1.100528324664136548e+01,1.651447530080719650e-01,1.158207475057243272e+02,6.510000000000000000e+02,1.092588240041302328e+01,1.059559289439688001e+01
-1.150000000000000000e+01,1.076072906934608042e+01,1.042201857249457575e+01,1.100526709234450529e+01,1.651392706778558317e-01,1.158205610825897764e+02,6.510000000000000000e+02,1.092586834002393559e+01,1.059558979866822526e+01
-1.100000000000000000e+01,1.076072056009441980e+01,1.042202091875036629e+01,1.100525104926151698e+01,1.651338200652444077e-01,1.158203761509681016e+02,6.510000000000000000e+02,1.092585438015966304e+01,1.059558674002917478e+01
-1.050000000000000000e+01,1.076071211922178072e+01,1.042202326686179603e+01,1.100523511683214650e+01,1.651284010626001830e-01,1.158201927016040003e+02,6.510000000000000000e+02,1.092584052028438180e+01,1.059558371815918143e+01
-1.000000000000000000e+01,1.076070374629897763e+01,1.042202561670614180e+01,1.100521929449170067e+01,1.651230135589965009e-01,1.158200107252196602e+02,6.510000000000000000e+02,1.092582675985797280e+01,1.059558073273998069e+01
-9.500000000000000000e+00,1.076069544089598118e+01,1.042202796816247101e+01,1.100520358167146640e+01,1.651176574418457832e-01,1.158198302125186245e+02,6.510000000000000000e+02,1.092581309833782832e+01,1.059557778345413581e+01
-9.000000000000000000e+00,1.076068720258209410e+01,1.042203032111159722e+01,1.100518797779896651e+01,1.651123325963740063e-01,1.158196511541894438e+02,6.510000000000000000e+02,1.092579953517846825e+01,1.059557486998571818e+01
-8.500000000000000000e+00,1.076067903092610933e+01,1.042203267543601264e+01,1.100517248229833278e+01,1.651070389049904275e-01,1.158194735409088452e+02,6.510000000000000000e+02,1.092578606983110134e+01,1.059557199202111910e+01
-8.000000000000000000e+00,1.076067092549645388e+01,1.042203503101989881e+01,1.100515709459057057e+01,1.651017762488105334e-01,1.158192973633452425e+02,6.510000000000000000e+02,1.092577270174526483e+01,1.059556914924764470e+01
-7.500000000000000000e+00,1.076066288502452650e+01,1.042203738774907862e+01,1.100514181409387326e+01,1.650965454169079083e-01,1.158191225944529776e+02,6.510000000000000000e+02,1.092575943044143472e+01,1.059556633960761829e+01
-7.000000000000000000e+00,1.076065490949697434e+01,1.042203974551095591e+01,1.100512664022389941e+01,1.650913458318645222e-01,1.158189492337498905e+02,6.510000000000000000e+02,1.092574625532883914e+01,1.059556356366510776e+01
-6.500000000000000000e+00,1.076064699890494580e+01,1.042204210419452970e+01,1.100511157239400362e+01,1.650861769096566567e-01,1.158187772808486784e+02,6.510000000000000000e+02,1.092573317581460302e+01,1.059556082199529037e+01
-6.000000000000000000e+00,1.076063915281686079e+01,1.042204446369032134e+01,1.100509661001551542e+01,1.650810385245954082e-01,1.158186067264155099e+02,6.510000000000000000e+02,1.092572019134145478e+01,1.059555811429226502e+01
-5.500000000000000000e+00,1.076063137080140208e+01,1.042204682389035852e+01,1.100508175249798626e+01,1.650759305499608087e-01,1.158184375611221952e+02,6.510000000000000000e+02,1.092570730135136259e+01,1.059555544025143980e+01
-5.000000000000000000e+00,1.076062365242767349e+01,1.042204918468818065e+01,1.100506699924940435e+01,1.650708528564783228e-01,1.158182697756486590e+02,6.510000000000000000e+02,1.092569450528415231e+01,1.059555279957119467e+01
-4.500000000000000000e+00,1.076061599726525131e+01,1.042205154597876593e+01,1.100505234967642565e+01,1.650658053150509119e-01,1.158181033606851713e+02,6.510000000000000000e+02,1.092568180258030353e+01,1.059555019195020087e+01
-4.000000000000000000e+00,1.076060840488433001e+01,1.042205390765850659e+01,1.100503780318458169e+01,1.650607877943421342e-01,1.158179383069346073e+02,6.510000000000000000e+02,1.092566919267867398e+01,1.059554761708998782e+01
-3.500000000000000000e+00,1.076060087485579331e+01,1.042205626962524967e+01,1.100502335917847496e+01,1.650558001626679649e-01,1.158177746051146215e+02,6.510000000000000000e+02,1.092565667501846249e+01,1.059554507469312590e+01
-3.000000000000000000e+00,1.076059340675131182e+01,1.042205863177816560e+01,1.100500901706197432e+01,1.650508422869982617e-01,1.158176122459594524e+02,6.510000000000000000e+02,1.092564424903831011e+01,1.059554256446431353e+01
-2.500000000000000000e+00,1.076058600014343725e+01,1.042206099401781394e+01,1.100499477623842104e+01,1.650459140330095553e-01,1.158174512202219120e+02,6.510000000000000000e+02,1.092563191417644575e+01,1.059554008611042697e+01
-2.000000000000000000e+00,1.076057865460567164e+01,1.042206335624609892e+01,1.100498063611076027e+01,1.650410152665039987e-01,1.158172915186753897e+02,6.510000000000000000e+02,1.092561966987217481e+01,1.059553763933916670e+01
-1.500000000000000000e+00,1.076057136971256156e+01,1.042206571836621443e+01,1.100496659608177197e+01,1.650361458512022983e-01,1.158171331321151030e+02,6.510000000000000000e+02,1.092560751556376353e+01,1.059553522386135960e+01
-1.000000000000000000e+00,1.076056414503976377e+01,1.042206808028266707e+01,1.100495265555413660e+01,1.650313056509509768e-01,1.158169760513601858e+02,6.510000000000000000e+02,1.092559545069071447e+01,1.059553283938881307e+01
-5.000000000000000000e-01,1.076055698016410922e+01,1.042207044190121579e+01,1.100493881393071405e+01,1.650264945287766571e-01,1.158168202672549683e+02,6.510000000000000000e+02,1.092558347469288549e+01,1.059553048563533295e+01
0.000000000000000000e+00,1.076054987466368829e+01,1.042207280312889850e+01,1.100492507061457204e+01,1.650217123467811464e-01,1.158166657706705820e+02,6.510000000000000000e+02,1.092557158701047015e+01,1.059552816231690642e+01
1.000000000000000000e+00,1.020397156357264912e+01,9.896774833028922913e+00,1.042791200737900681e+01,1.483545048754262574e-01,1.041430447293160739e+02,6.510000000000000000e+02,1.035232606844807535e+01,1.005561705869722289e+01
1.500000000000000000e+00,1.020054169236632013e+01,9.893288360513013302e+00,1.042454578874596471e+01,1.483603347979607912e-01,1.040730616066449130e+02,6.510000000000000000e+02,1.034890202716428043e+01,1.005218135756835984e+01
2.000000000000000000e+00,1.019708320435942284e+01,9.889776979349901964e+00,1.042114843248645428e+01,1.483644067196623340e-01,1.040025178738102909e+02,6.510000000000000000e+02,1.034544761107908606e+01,1.004871879763975961e+01
2.500000000000000000e+00,1.019359690781108085e+01,9.886241439455208280e+00,1.041772076923760615e+01,1.483667349518729972e-01,1.039314306069759226e+02,6.510000000000000000e+02,1.034196364276295377e+01,1.004523017285920794e+01
3.000000000000000000e+00,1.019008355132374533e+01,9.882682473818071855e+00,1.041426361298699810e+01,1.483673020113078223e-01,1.038598156392648804e+02,6.510000000000000000e+02,1.033845085333505409e+01,1.004171624931243834e+01
3.500000000000000000e+00,1.018654393811728731e+01,9.879100798803010619e+00,1.041077776131304944e+01,1.483661717748796516e-01,1.037876899241211675e+02,6.510000000000000000e+02,1.033491010989216718e+01,1.003817776634240744e+01
4.000000000000000000e+00,1.018297875931670760e+01,9.875497114449400371e+00,1.040726399562525017e+01,1.483633358463048724e-01,1.037150680921186847e+02,6.510000000000000000e+02,1.033134209516301283e+01,1.003461542347040236e+01
4.500000000000000000e+00,1.017938874145746730e+01,9.871872104768506517e+00,1.040372308140410240e+01,1.483588758832763144e-01,1.036419655057643894e+02,6.510000000000000000e+02,1.032774761734074431e+01,1.003102986557419030e+01
5.000000000000000000e+00,1.017577464554167754e+01,9.868226438038036008e+00,1.040015576844063006e+01,1.483528198911248375e-01,1.035683981960184781e+02,6.510000000000000000e+02,1.032412746543280235e+01,1.002742182565055273e+01
5.500000000000000000e+00,1.017213719619204326e+01,9.864560767093957239e+00,1.039656279107541081e+01,1.483451789720278136e-01,1.034943814302779543e+02,6.510000000000000000e+02,1.032048237516407063e+01,1.002379201722001589e+01
6.000000000000000000e+00,1.016847708523156868e+01,9.860875729619655417e+00,1.039294486843679088e+01,1.483359625279615790e-01,1.034199297906585997e+02,6.510000000000000000e+02,1.031681304775952945e+01,1.002014112270360791e+01
6.500000000000000000e+00,1.016479498608714671e+01,9.857171948432229769e+00,1.038930270467849759e+01,1.483251938521210622e-01,1.033450574723136413e+02,6.510000000000000000e+02,1.031312017993926666e+01,1.001646979223502498e+01
7.000000000000000000e+00,1.016109153404488907e+01,9.853450031765838446e+00,1.038563698921617906e+01,1.483129085247977541e-01,1.032697778820737824e+02,6.510000000000000000e+02,1.030940444256968647e+01,1.001277862552009168e+01
7.500000000000000000e+00,1.015736737972528125e+01,9.849710573552092896e+00,1.038194839696301131e+01,1.482991778284162010e-01,1.031941047328517982e+02,6.510000000000000000e+02,1.030566655755369787e+01,1.000906820189686464e+01
8.000000000000000000e+00,1.015362318062795310e+01,9.845954153697402234e+00,1.037823758856416845e+01,1.482839738964111254e-01,1.031180518310998337e+02,6.510000000000000000e+02,1.030190715452436478e+01,1.000533920673154142e+01
8.500000000000000000e+00,1.014985950036574103e+01,9.842181338357109510e+00,1.037450521063006192e+01,1.482672515389564516e-01,1.030416310550436236e+02,6.510000000000000000e+02,1.029812675190469839e+01,1.000159224882678544e+01
9.000000000000000000e+00,1.014607698400766544e+01,9.838392680206482055e+00,1.037075189596817282e+01,1.482490908200281565e-01,1.029648559583390437e+02,6.510000000000000000e+02,1.029432607482769413e+01,9.997827893187636761e+00
9.500000000000000000e+00,1.014227623118297750e+01,9.834588718708426214e+00,1.036697826381364251e+01,1.482295297655226995e-01,1.028877391431136630e+02,6.510000000000000000e+02,1.029050576094850022e+01,9.994046701417454770e+00
1.000000000000000000e+01,1.013845776213344507e+01,9.830769980377926487e+00,1.036318492005814385e+01,1.482085931880837704e-01,1.028102915816587029e+02,6.510000000000000000e+02,1.028666635532153073e+01,9.990249168945361191e+00
1.050000000000000000e+01,1.013462198422704930e+01,9.826936979043065179e+00,1.035937245747723878e+01,1.481864362325763795e-01,1.027325219830615310e+02,6.510000000000000000e+02,1.028280842045962551e+01,9.986435547994473083e+00
1.100000000000000000e+01,1.013076963230161631e+01,9.823090216102652761e+00,1.035554145595609654e+01,1.481629430519182111e-01,1.026544456004584163e+02,6.510000000000000000e+02,1.027893257535353477e+01,9.982606689249697851e+00
1.150000000000000000e+01,1.012690122334508125e+01,9.819230180780488482e+00,1.035169248271336073e+01,1.481381291451820958e-01,1.025760732926947583e+02,6.510000000000000000e+02,1.027503935249026412e+01,9.978763094199900152e+00
1.200000000000000000e+01,1.012301731640097913e+01,9.815357350376077150e+00,1.034782609252323482e+01,1.481120273213287208e-01,1.024974167607913387e+02,6.510000000000000000e+02,1.027112934372230946e+01,9.974905289079650572e+00
1.250000000000000000e+01,1.011911842940855699e+01,9.811472190511830505e+00,1.034394282793562070e+01,1.480846616137869443e-01,1.024184868554011558e+02,6.510000000000000000e+02,1.026720309102234374e+01,9.971033767794770242e+00
1.300000000000000000e+01,1.011520506276946030e+01,9.807575155376795806e+00,1.034004321949429439e+01,1.480560541979409617e-01,1.023392940570615650e+02,6.510000000000000000e+02,1.026326111696740107e+01,9.967149008571517754e+00
1.350000000000000000e+01,1.011127763680889302e+01,9.803666687966829940e+00,1.033612778595307091e+01,1.480263208178986822e-01,1.022598472402864900e+02,6.510000000000000000e+02,1.025930395762679126e+01,9.963251315990993007e+00
1.400000000000000000e+01,1.010733665059090214e+01,9.799747220321144425e+00,1.033219703448983218e+01,1.479954534364570640e-01,1.021801568226159844e+02,6.510000000000000000e+02,1.025533210402736017e+01,9.959341197154444103e+00
1.450000000000000000e+01,1.010338261647045499e+01,9.795817173755338558e+00,1.032825146091840551e+01,1.479634103288951230e-01,1.021002334655935329e+02,6.510000000000000000e+02,1.025134602679935014e+01,9.955419206141559840e+00
1.500000000000000000e+01,1.009941598964815057e+01,9.791876959090812349e+00,1.032429154989826436e+01,1.479302128618734113e-01,1.020200866798381014e+02,6.510000000000000000e+02,1.024734620251002504e+01,9.951485776786277881e+00
1.550000000000000000e+01,1.009543721457573184e+01,9.787926976880575225e+00,1.032031777514194992e+01,1.478958821920664524e-01,1.019397257454099872e+02,6.510000000000000000e+02,1.024333309676779891e+01,9.947541332383666557e+00
1.600000000000000000e+01,1.009144667997446199e+01,9.783967617631486036e+00,1.031633059962022791e+01,1.478604253159624959e-01,1.018591588001421968e+02,6.510000000000000000e+02,1.023930710529042365e+01,9.943586254658498547e+00
1.650000000000000000e+01,1.008744475615076119e+01,9.779999262022879947e+00,1.031233047576488282e+01,1.478239172572412274e-01,1.017783936189067759e+02,6.510000000000000000e+02,1.023526867340800095e+01,9.939620838893519661e+00
1.700000000000000000e+01,1.008343195344391674e+01,9.776022281121580448e+00,1.030831784566913001e+01,1.477863401214472849e-01,1.016974407620602818e+02,6.510000000000000000e+02,1.023121829356536416e+01,9.935645613322469316e+00
1.750000000000000000e+01,1.007940864495728306e+01,9.772037036593355097e+00,1.030429314128565466e+01,1.477477346430515204e-01,1.016163080251317723e+02,6.510000000000000000e+02,1.022715637960033419e+01,9.931660910314231927e+00
1.800000000000000000e+01,1.007537514326376638e+01,9.768043880910761700e+00,1.030025678462221705e+01,1.477082518917699483e-01,1.015350020051742916e+02,6.510000000000000000e+02,1.022308339515553754e+01,9.927666891371995206e+00
1.850000000000000000e+01,1.007133169632647807e+01,9.764043157557502184e+00,1.029620918793473194e+01,1.476681050146873564e-01,1.014535280066690035e+02,6.510000000000000000e+02,1.021899980134116603e+01,9.923663591311790100e+00
1.900000000000000000e+01,1.006727892577753458e+01,9.760035201229097623e+00,1.029215075391792489e+01,1.476269712949759283e-01,1.013718986920582097e+02,6.510000000000000000e+02,1.021490589707251040e+01,9.919651954482558764e+00
1.950000000000000000e+01,1.006321719870802944e+01,9.756020338030117145e+00,1.028808187589346446e+01,1.475848684848151682e-01,1.012901216817787713e+02,6.510000000000000000e+02,1.021080206719284433e+01,9.915632330223214552e+00
2.000000000000000000e+01,1.005914684160132921e+01,9.751998885667942929e+00,1.028400293799553289e+01,1.475418250727994762e-01,1.012082037710438271e+02,6.510000000000000000e+02,1.020668866667412900e+01,9.911605016528529433e+00
2.050000000000000000e+01,1.005506819528550544e+01,9.747971153642891906e+00,1.027991431535388500e+01,1.474978622428336217e-01,1.011261520312083206e+02,6.510000000000000000e+02,1.020256605752833856e+01,9.907570333042672317e+00
2.100000000000000000e+01,1.005098163756706597e+01,9.743937443434967705e+00,1.027581637427433670e+01,1.474529868925303910e-01,1.010439742620538652e+02,6.510000000000000000e+02,1.019843462445959759e+01,9.903528650674536138e+00
2.150000000000000000e+01,1.004688749381857171e+01,9.739898048687180676e+00,1.027170947241670262e+01,1.474072213536246345e-01,1.009616772023552045e+02,6.510000000000000000e+02,1.019429471517219632e+01,9.899480272464945330e+00
2.200000000000000000e+01,1.004278599167691866e+01,9.735853255385393368e+00,1.026759395897008176e+01,1.473607382764262064e-01,1.008792656618075227e+02,6.510000000000000000e+02,1.019014672995334436e+01,9.895425253400491172e+00
2.250000000000000000e+01,1.003867751401956809e+01,9.731803342034792692e+00,1.026347017482569868e+01,1.473134516352377077e-01,1.007967474835147925e+02,6.510000000000000000e+02,1.018599096565480622e+01,9.891364062384329969e+00
2.300000000000000000e+01,1.003456240195373894e+01,9.727748579833059850e+00,1.025933845274705369e+01,1.472653252350962227e-01,1.007141296747201977e+02,6.510000000000000000e+02,1.018182772718883555e+01,9.887297076718642330e+00
2.350000000000000000e+01,1.003044095538195535e+01,9.723689232840117214e+00,1.025519911753748126e+01,1.472163764142700448e-01,1.006314184208882239e+02,6.510000000000000000e+02,1.017765733179622600e+01,9.883224578967684693e+00
2.400000000000000000e+01,1.002631346671885382e+01,9.719625558144644017e+00,1.025105248620517884e+01,1.471666222700988291e-01,1.005486197476182184e+02,6.510000000000000000e+02,1.017348008898895273e+01,9.879146844448753129e+00
2.450000000000000000e+01,1.002218015578231203e+01,9.715557806027327103e+00,1.024689886812563344e+01,1.471161490551446682e-01,1.004657382362695870e+02,6.510000000000000000e+02,1.016929630483745584e+01,9.875064006727168220e+00
2.500000000000000000e+01,1.001804115844008614e+01,9.711486220120898238e+00,1.024273856520143866e+01,1.470650666437998411e-01,1.003827767860265112e+02,6.510000000000000000e+02,1.016510622508388551e+01,9.870976091796286767e+00
2.550000000000000000e+01,1.001389688010539558e+01,9.707411037566942014e+00,1.023857187201958396e+01,1.470132869407873299e-01,1.002997436319217144e+02,6.510000000000000000e+02,1.016091016704618255e+01,9.866883593164606836e+00
2.600000000000000000e+01,1.000974762067833801e+01,9.703332489169577357e+00,1.023439907600614163e+01,1.469608069182038179e-01,1.002166449084456872e+02,6.510000000000000000e+02,1.015670842759654136e+01,9.862786813760134663e+00
2.650000000000000000e+01,1.000559360600136571e+01,9.699250799546048185e+00,1.023022045757842946e+01,1.469076760997115039e-01,1.001334852737524272e+02,6.510000000000000000e+02,1.015250128210107761e+01,9.858685929901653822e+00
2.700000000000000000e+01,1.000143512149173830e+01,9.695166187274224967e+00,1.022603629029460670e+01,1.468538572698009637e-01,1.000502705448035101e+02,6.510000000000000000e+02,1.014828897876154024e+01,9.854581264221938142e+00
2.750000000000000000e+01,9.997272215684372298e+00,9.691078865037047407e+00,1.022184684100074925e+01,1.467996084439144866e-01,9.996700187953399563e+01,6.510000000000000000e+02,1.014407182412828590e+01,9.850472607240456924e+00
2.800000000000000000e+01,9.993105251185268045e+00,9.686989039764036136e+00,1.021765236997541137e+01,1.467447087234800551e-01,9.988368657080492596e+01,6.510000000000000000e+02,1.013984995990874793e+01,9.846360542461788157e+00
2.850000000000000000e+01,9.988934551969814279e+00,9.682896912769802356e+00,1.021345313107170405e+01,1.466891400292887615e-01,9.980033118733892650e+01,6.510000000000000000e+02,1.013562369199910229e+01,9.842245411940524491e+00
2.900000000000000000e+01,9.984760260574383040e+00,9.678802679889647820e+00,1.020924937185683490e+01,1.466330468927333208e-01,9.971693871158649358e+01,6.510000000000000000e+02,1.013139330746711586e+01,9.838127213681650218e+00
2.950000000000000000e+01,9.980582494500573887e+00,9.674706531612329741e+00,1.020504133374924471e+01,1.465764461259472518e-01,9.963351158409020059e+01,6.510000000000000000e+02,1.012715894062652033e+01,9.834006048374627440e+00
3.000000000000000000e+01,9.976401614131875206e+00,9.670608653210010175e+00,1.020082925215325886e+01,1.465192344953429315e-01,9.955005705253020665e+01,6.510000000000000000e+02,1.012292084862721886e+01,9.829882379636533329e+00
3.050000000000000000e+01,9.972217752577448024e+00,9.666509224865361460e+00,1.019661335659134060e+01,1.464614609649901589e-01,9.946657786436880144e+01,6.510000000000000000e+02,1.011867921354243727e+01,9.825756291612457005e+00
3.100000000000000000e+01,9.968031117914740946e+00,9.662408421795976921e+00,1.019239387083392856e+01,1.464032602893241553e-01,9.938307828233995167e+01,6.510000000000000000e+02,1.011443437820406466e+01,9.821627857625417235e+00
3.150000000000000000e+01,9.963841794759439097e+00,9.658306414376081506e+00,1.018817101302685657e+01,1.463448329864498187e-01,9.929956012113682107e+01,6.510000000000000000e+02,1.011018662774588961e+01,9.817496961772988584e+00
3.200000000000000000e+01,9.959650203716453376e+00,9.654203368255585005e+00,1.018394499581646784e+01,1.462858585247341636e-01,9.921603173279352461e+01,6.510000000000000000e+02,1.010593606224118801e+01,9.813364345191718741e+00
3.250000000000000000e+01,9.955456531856118119e+00,9.650099444476531119e+00,1.017971602647238605e+01,1.462263450475524140e-01,9.913249690166260564e+01,6.510000000000000000e+02,1.010168287690366995e+01,9.809230186808564511e+00
3.300000000000000000e+01,9.951260839922635881e+00,9.645994799586951274e+00,1.017548430700791684e+01,1.461664369321672430e-01,9.904895693146322344e+01,6.510000000000000000e+02,1.009742727685480368e+01,9.805094402990469860e+00
3.350000000000000000e+01,9.947063429482911445e+00,9.641889585752217329e+00,1.017125003429824659e+01,1.461060011257543645e-01,9.896541783372128975e+01,6.510000000000000000e+02,1.009316943060866478e+01,9.800957428357156331e+00
3.400000000000000000e+01,9.942864447727176369e+00,9.637783950863932247e+00,1.016701340019630173e+01,1.460450228364870429e-01,9.888188257457235864e+01,6.510000000000000000e+02,1.008890947056366372e+01,9.796819424890689021e+00
3.450000000000000000e+01,9.938663992852649898e+00,9.633678038646323216e+00,1.016277459164644981e+01,1.459835965430917870e-01,9.879835317328543454e+01,6.510000000000000000e+02,1.008464758939574324e+01,9.792680396309558333e+00
3.500000000000000000e+01,9.934462175108595972e+00,9.629571988760291745e+00,1.015853379079588947e+01,1.459217827373046339e-01,9.871483187534063575e+01,6.510000000000000000e+02,1.008038395784589980e+01,9.788540392371290366e+00
3.550000000000000000e+01,9.930259098574270027e+00,9.625465936905131414e+00,1.015429117510398882e+01,1.458596581605027531e-01,9.863132080469576124e+01,6.510000000000000000e+02,1.007611875673477186e+01,9.784399440413766413e+00
3.600000000000000000e+01,9.926055033211378387e+00,9.621360014917822667e+00,1.015004691744937304e+01,1.457972373881698536e-01,9.854782535677095723e+01,6.510000000000000000e+02,1.007185227059954968e+01,9.780257795823207090e+00
3.650000000000000000e+01,9.921850229409958644e+00,9.617254350870162227e+00,1.014580118623489113e+01,1.457343668900070166e-01,9.846435048053527339e+01,6.510000000000000000e+02,1.006758459629996594e+01,9.776115862519949573e+00
3.700000000000000000e+01,9.917644691645465471e+00,9.613149069163695160e+00,1.014155414549055401e+01,1.456710875855465326e-01,9.838089629548181847e+01,6.510000000000000000e+02,1.006331577923101150e+01,9.771973604059917662e+00
3.750000000000000000e+01,9.913438671801227287e+00,9.609044290622312801e+00,1.013730595497432319e+01,1.456073746630398014e-01,9.829746780712035559e+01,6.510000000000000000e+02,1.005904604646426748e+01,9.767831297138188873e+00
3.800000000000000000e+01,9.909232343903465079e+00,9.604940132582857615e+00,1.013305677027092777e+01,1.455432448579199733e-01,9.821406848158633807e+01,6.510000000000000000e+02,1.005477558876138389e+01,9.763689099045546271e+00
3.850000000000000000e+01,9.905025843880528313e+00,9.600836708983543133e+00,1.012880674288859240e+01,1.454787087089604025e-01,9.813070102262881278e+01,6.510000000000000000e+02,1.005050455258948894e+01,9.759547135171569465e+00
3.900000000000000000e+01,9.900819268892163905e+00,9.596734130450341738e+00,1.012455602035387692e+01,1.454137607686299127e-01,9.804736735708722506e+01,6.510000000000000000e+02,1.004623302966079379e+01,9.755405508123534020e+00
3.950000000000000000e+01,9.896612727884054550e+00,9.592632504381333192e+00,1.012030474630447330e+01,1.453484868757802251e-01,9.796406966835374419e+01,6.510000000000000000e+02,1.004196121475983539e+01,9.751264241008273714e+00
4.000000000000000000e+01,9.892406302672316798e+00,9.588531935029088515e+00,1.011605306058014797e+01,1.452829371843278594e-01,9.788080958898788708e+01,6.510000000000000000e+02,1.003768923985664507e+01,9.747123365487988522e+00
4.050000000000000000e+01,9.888200212485241281e+00,9.584432523581076779e+00,1.011180109931172844e+01,1.452170211674050915e-01,9.779759142542991412e+01,6.510000000000000000e+02,1.003341723365264748e+01,9.742983191317836855e+00
4.100000000000000000e+01,9.883994557197786079e+00,9.580334368238235143e+00,1.010754899500829929e+01,1.451507254395766611e-01,9.771441713981107569e+01,6.510000000000000000e+02,1.002914528263736216e+01,9.738843831758208225e+00
4.150000000000000000e+01,9.879789450815280816e+00,9.576237564291613324e+00,1.010329687664247089e+01,1.450840668650311971e-01,9.763128897889900770e+01,6.510000000000000000e+02,1.002487351768031232e+01,9.734705383950249313e+00
4.200000000000000000e+01,9.875584897415999208e+00,9.572142204197183091e+00,1.009904486973395343e+01,1.450171452647580905e-01,9.754820703849172503e+01,6.510000000000000000e+02,1.002060204268075871e+01,9.730567752151241478e+00
4.250000000000000000e+01,9.871381040851472832e+00,9.568048377648896263e+00,1.009479309643120715e+01,1.449498763903802334e-01,9.746517412034751260e+01,6.510000000000000000e+02,1.001633091724185398e+01,9.726431164461093459e+00
4.300000000000000000e+01,9.867178022871041065e+00,9.563956171649994786e+00,1.009054167559151161e+01,1.448822528161006762e-01,9.738219300221032881e+01,6.510000000000000000e+02,1.001206027568714241e+01,9.722295770054941499e+00
4.350000000000000000e+01,9.862975951655558404e+00,9.559865670582560426e+00,1.008629072285919648e+01,1.448142861394496328e-01,9.729926580040594786e+01,6.510000000000000000e+02,1.000779023779500854e+01,9.718161665516108272e+00
4.400000000000000000e+01,9.858774905816785505e+00,9.555776956275417788e+00,1.008204035074219362e+01,1.447460024161758008e-01,9.721639404877821278e+01,6.510000000000000000e+02,1.000352090823296081e+01,9.714028903400610204e+00
4.450000000000000000e+01,9.854575005019269085e+00,9.551690108070378216e+00,1.007779066868701889e+01,1.446774111915106464e-01,9.713358008285962342e+01,6.510000000000000000e+02,9.999252416210779870e+00,9.709897593827760076e+00
4.500000000000000000e+01,9.850376386616060742e+00,9.547605202886879638e+00,1.007354178315200421e+01,1.446085325601181304e-01,9.705082658569249077e+01,6.510000000000000000e+02,9.994984919176179261e+00,9.705767854055942223e+00
4.550000000000000000e+01,9.846179094081394467e+00,9.543522315285041913e+00,1.006929379767899491e+01,1.445394643290994485e-01,9.696813440947406093e+01,6.510000000000000000e+02,9.990718558410494055e+00,9.701639629752294880e+00
4.600000000000000000e+01,9.841983196220716934e+00,9.539441517527190939e+00,1.006504681296348380e+01,1.444702483163459172e-01,9.688550488733955035e+01,6.510000000000000000e+02,9.986453444537064073e+00,9.697512947904371572e+00
4.650000000000000000e+01,9.837788851752716113e+00,9.535362879637903077e+00,1.006080092692313777e+01,1.444007697653357514e-01,9.680294107397882897e+01,6.510000000000000000e+02,9.982189621518051226e+00,9.693388081987379223e+00
4.700000000000000000e+01,9.833596140141910524e+00,9.531286469462465050e+00,1.005655623476486937e+01,1.443310438143129149e-01,9.672044449762240959e+01,6.510000000000000000e+02,9.977927183956222024e+00,9.689265096327599025e+00
4.750000000000000000e+01,9.829405082229206059e+00,9.527212352724051314e+00,1.005231282905034540e+01,1.442611816456399465e-01,9.663801555908312935e+01,6.510000000000000000e+02,9.973666263874845228e+00,9.685143900583566889e+00
4.800000000000000000e+01,9.825215821961315044e+00,9.523140593079357785e+00,1.004807079976017015e+01,1.441910794849810551e-01,9.655565701552201574e+01,6.510000000000000000e+02,9.969406901446296487e+00,9.681024742476333600e+00
4.850000000000000000e+01,9.821028356652881541e+00,9.519071252172928155e+00,1.004383023435639544e+01,1.441207579274358386e-01,9.647336877504557151e+01,6.510000000000000000e+02,9.965149114580318823e+00,9.676907598725446036e+00
4.900000000000000000e+01,9.816842758014523440e+00,9.515004389690103537e+00,1.003959121784392750e+01,1.440502964945318820e-01,9.639115222350234546e+01,6.510000000000000000e+02,9.960893054509053712e+00,9.672792461519991392e+00
4.950000000000000000e+01,9.812659157361922624e+00,9.510940063408641620e+00,1.003535383283024274e+01,1.439796592940577880e-01,9.630900988084923142e+01,6.510000000000000000e+02,9.956638816655980051e+00,9.668679498067863420e+00
5.000000000000000000e+01,9.808477638487222094e+00,9.506878329249104809e+00,1.003111815958401110e+01,1.439088225286532519e-01,9.622694333390546717e+01,6.510000000000000000e+02,9.952386461015876762e+00,9.664568815958569203e+00
5.050000000000000000e+01,9.804298274802745183e+00,9.502819241323921418e+00,1.002688427609219168e+01,1.438377857849224561e-01,9.614495396991961229e+01,6.510000000000000000e+02,9.948136060587668084e+00,9.660460489017824059e+00
5.100000000000000000e+01,9.800121085708346058e+00,9.498762851985240729e+00,1.002265225811596139e+01,1.437665628102203774e-01,9.606304211912761559e+01,6.510000000000000000e+02,9.943887648518566991e+00,9.656354522898126902e+00
5.150000000000000000e+01,9.795946165574511255e+00,9.494709211871604992e+00,1.001842217924526324e+01,1.436951526174187477e-01,9.598120957571971701e+01,6.510000000000000000e+02,9.939641318191929642e+00,9.652251012957091092e+00
5.200000000000000000e+01,9.791773596589937512e+00,9.490658369953418827e+00,1.001419411095219658e+01,1.436235565601215736e-01,9.589945789287483535e+01,6.510000000000000000e+02,9.935397153150059779e+00,9.648150040029817021e+00
5.250000000000000000e+01,9.787603421110341984e+00,9.486610373577306632e+00,1.000996812264311586e+01,1.435518066771639678e-01,9.581778785013112554e+01,6.510000000000000000e+02,9.931155227787504813e+00,9.644051614433177377e+00
5.300000000000000000e+01,9.783435538841239065e+00,9.482565268509272727e+00,1.000574428170950370e+01,1.434801159298119688e-01,9.573619748632899018e+01,6.510000000000000000e+02,9.926915654771049091e+00,9.639955422911427263e+00
5.350000000000000000e+01,9.779270126232717075e+00,9.478523098976895156e+00,1.000152265357775860e+01,1.434082878942768424e-01,9.565469013886442440e+01,6.510000000000000000e+02,9.922678414126993474e+00,9.635861838338440677e+00
5.400000000000000000e+01,9.775107222587257283e+00,9.474483907710300912e+00,9.997303301757769489e+00,1.433362926459447462e-01,9.557326650586703920e+01,6.510000000000000000e+02,9.918443515233201779e+00,9.631770929941312787e+00
5.450000000000000000e+01,9.770946867190819063e+00,9.470447735982228110e+00,9.993086287890308839e+00,1.432642022278812211e-01,9.549192731310607485e+01,6.510000000000000000e+02,9.914211069418700006e+00,9.627682664962938119e+00
5.500000000000000000e+01,9.766789095198816995e+00,9.466414623646972615e+00,9.988871671793424056e+00,1.431920901590698347e-01,9.541067320477863234e+01,6.510000000000000000e+02,9.909981185357885636e+00,9.623597005039746577e+00
5.550000000000000000e+01,9.762633902639693773e+00,9.462384609178416284e+00,9.984659511507681273e+00,1.431200199638841264e-01,9.532950405708439234e+01,6.510000000000000000e+02,9.905753922603576456e+00,9.619513882675809313e+00
5.600000000000000000e+01,9.758481345223628978e+00,9.458357729706973416e+00,9.980449863340338013e+00,1.430480220277418890e-01,9.524842090168363029e+01,6.510000000000000000e+02,9.901529367251370672e+00,9.615433323195887283e+00
5.650000000000000000e+01,9.754331562406733269e+00,9.454334021055755599e+00,9.976242781908508661e+00,1.429759790215461013e-01,9.516742635994134503e+01,6.510000000000000000e+02,9.897307541428279620e+00,9.611355583385186918e+00
5.700000000000000000e+01,9.750184536268674762e+00,9.450313517775663641e+00,9.972038320181287219e+00,1.429039496515689678e-01,9.508652003011880538e+01,6.510000000000000000e+02,9.893088485920243258e+00,9.607280586617106266e+00
5.750000000000000000e+01,9.746040255797995044e+00,9.446296253179633950e+00,9.967836529520894828e+00,1.428319923522614610e-01,9.500570164567437814e+01,6.510000000000000000e+02,9.888872248150256894e+00,9.603208263445733195e+00
5.800000000000000000e+01,9.741898905839775580e+00,9.442282259375973652e+00,9.963637459722846756e+00,1.427599127021412784e-01,9.492497468427693263e+01,6.510000000000000000e+02,9.884658818541916858e+00,9.599138993137634301e+00
5.850000000000000000e+01,9.737760558716407999e+00,9.438271567300937193e+00,9.959441159055133497e+00,1.426877179524609907e-01,9.484434048374737358e+01,6.510000000000000000e+02,9.880448276668868601e+00,9.595072840763945621e+00
5.900000000000000000e+01,9.733625181265852078e+00,9.434264206750301085e+00,9.955247674296492377e+00,1.426154485051886189e-01,9.476379833552502419e+01,6.510000000000000000e+02,9.876240629771041668e+00,9.591009732760664264e+00
5.950000000000000000e+01,9.729492698905527703e+00,9.430260206410240542e+00,9.951057050773815860e+00,1.425432354631353815e-01,9.468334675203225004e+01,6.510000000000000000e+02,9.872035934368662780e+00,9.586949463442390851e+00
6.000000000000000000e+01,9.725363218131665377e+00,9.426259593887415633e+00,9.946869332398540209e+00,1.424709824555918936e-01,9.460298770543018065e+01,6.510000000000000000e+02,9.867834200587259019e+00,9.582892235676073511e+00
6.050000000000000000e+01,9.721236854824827134e+00,9.422262395738130181e+00,9.942684561702289869e+00,1.423986667827012442e-01,9.452272336790599638e+01,6.510000000000000000e+02,9.863635521607529100e+00,9.578838188042125168e+00
6.100000000000000000e+01,9.717113588531381296e+00,9.418268637496945317e+00,9.938502779871610571e+00,1.423262521871830888e-01,9.444255325448285987e+01,6.510000000000000000e+02,9.859439840718565051e+00,9.574787336344197541e+00
6.150000000000000000e+01,9.712993510820314924e+00,9.414278343704364005e+00,9.934324026781835570e+00,1.422537494711312855e-01,9.436247907047615513e+01,6.510000000000000000e+02,9.855247260291447375e+00,9.570739761349184249e+00
6.200000000000000000e+01,9.708876649121373603e+00,9.410291537933915151e+00,9.930148341030186288e+00,1.421812024425507248e-01,9.428250128218230941e+01,6.510000000000000000e+02,9.851057851563925993e+00,9.566695446678822989e+00
6.250000000000000000e+01,9.704763037353627553e+00,9.406308242818454346e+00,9.925975759968075351e+00,1.421085707906686868e-01,9.420262045707734444e+01,6.510000000000000000e+02,9.846871608144294186e+00,9.562654466562959144e+00
6.300000000000000000e+01,9.700652688656470346e+00,9.402328480075830441e+00,9.921806319732539237e+00,1.420358614806036257e-01,9.412283677188455044e+01,6.510000000000000000e+02,9.842688550137074444e+00,9.558616827175866248e+00
6.350000000000000000e+01,9.696545658972263837e+00,9.398352270533877117e+00,9.917640055277058053e+00,1.419631033901206374e-01,9.404315123925800890e+01,6.510000000000000000e+02,9.838508762362383919e+00,9.554582555582143755e+00
6.400000000000000000e+01,9.692441900724119819e+00,9.394379634154661929e+00,9.913477000401488937e+00,1.418903946000814320e-01,9.396356288299236326e+01,6.510000000000000000e+02,9.834332295324202278e+00,9.550551506124039136e+00
6.450000000000000000e+01,9.688341376133084992e+00,9.390410590058269946e+00,9.909317187781336855e+00,1.418177570903897955e-01,9.388407089671846961e+01,6.510000000000000000e+02,9.830159133223475010e+00,9.546523619042694975e+00
6.500000000000000000e+01,9.684244243888857184e+00,9.386445156545795143e+00,9.905160648996307771e+00,1.417450785184444506e-01,9.380467824257868870e+01,6.510000000000000000e+02,9.825989322407302495e+00,9.542499165370413650e+00
6.550000000000000000e+01,9.680150562270437575e+00,9.382483351121830850e+00,9.901007414558154807e+00,1.416723419460717004e-01,9.372538596069713890e+01,6.510000000000000000e+02,9.821822904216508832e+00,9.538478220324366319e+00
6.600000000000000000e+01,9.676060355483043551e+00,9.378525190516311838e+00,9.896857513937840523e+00,1.415995508417393356e-01,9.364619443574923707e+01,6.510000000000000000e+02,9.817659906324783137e+00,9.534460804641303966e+00
6.650000000000000000e+01,9.671973614697675359e+00,9.374570690705832376e+00,9.892710975592015288e+00,1.415266874790634677e-01,9.356710340667680725e+01,6.510000000000000000e+02,9.813500302176739964e+00,9.530446927218610753e+00
6.700000000000000000e+01,9.667890345646137362e+00,9.370619866934355002e+00,9.888567826988943210e+00,1.414537657597428333e-01,9.348811290328541190e+01,6.510000000000000000e+02,9.809344111405881250e+00,9.526436579886395251e+00
6.750000000000000000e+01,9.663810499280470978e+00,9.366672733733421907e+00,9.884428094633618045e+00,1.413809679006451658e-01,9.340922194408798873e+01,6.510000000000000000e+02,9.805191467181115783e+00,9.522429531379826173e+00
6.800000000000000000e+01,9.659734153481743135e+00,9.362729304941767694e+00,9.880291804092443897e+00,1.413080976375832298e-01,9.333043189439959519e+01,6.510000000000000000e+02,9.801042251119326920e+00,9.518426055844159350e+00
6.850000000000000000e+01,9.655661237646356199e+00,9.358789593724491596e+00,9.876158980017143207e+00,1.412352813518559236e-01,9.325174134088490518e+01,6.510000000000000000e+02,9.796896518998213566e+00,9.514425956294500608e+00
6.900000000000000000e+01,9.651591842424945611e+00,9.354853612591632839e+00,9.872029646168247297e+00,1.411624660010415422e-01,9.317315193457122291e+01,6.510000000000000000e+02,9.792754308425987375e+00,9.510429376423902070e+00
6.950000000000000000e+01,9.647525997977263401e+00,9.350921373416381854e+00,9.867903825437855048e+00,1.410896275102143105e-01,9.309466416463814653e+01,6.510000000000000000e+02,9.788615625487476990e+00,9.506436370467048036e+00
7.000000000000000000e+01,9.643463790953058279e+00,9.346992887452639565e+00,9.863781539871864013e+00,1.410167597284826546e-01,9.301627961394704869e+01,6.510000000000000000e+02,9.784480550681539768e+00,9.502447031224575014e+00
7.050000000000000000e+01,9.639405208308920336e+00,9.343068165352283572e+00,9.859662810691762758e+00,1.409438631688876287e-01,9.293799794253810376e+01,6.510000000000000000e+02,9.780349071477807854e+00,9.498461345140031042e+00
7.100000000000000000e+01,9.635350247875335228e+00,9.339147217181844596e+00,9.855547658315700232e+00,1.408709188301577875e-01,9.285981901500332469e+01,6.510000000000000000e+02,9.776221166705493459e+00,9.494479329045176996e+00
7.150000000000000000e+01,9.631298973351052339e+00,9.335222726764031975e+00,9.851436102379205195e+00,1.407979536459660619e-01,9.278174397782393612e+01,6.510000000000000000e+02,9.772096926997019040e+00,9.490501019705087415e+00
7.200000000000000000e+01,9.627251399531640885e+00,9.331264403638787286e+00,9.847328161755246612e+00,1.407249702942972858e-01,9.270377302704827116e+01,6.510000000000000000e+02,9.767976369825937866e+00,9.486526429237345681e+00
7.250000000000000000e+01,9.623207528272486044e+00,9.327310068346562844e+00,9.843223854573897924e+00,1.406519752192162964e-01,9.262590611033331811e+01,6.510000000000000000e+02,9.763859503491701730e+00,9.482555553053268582e+00
7.300000000000000000e+01,9.619167321192412246e+00,9.323359726659440128e+00,9.839123198241486179e+00,1.405789871658814361e-01,9.254814240472857989e+01,6.510000000000000000e+02,9.759746308358293376e+00,9.478588334026531115e+00
7.350000000000000000e+01,9.615130770779432012e+00,9.319413383875673418e+00,9.835026209459222457e+00,1.405061348330068904e-01,9.247048171311519127e+01,6.510000000000000000e+02,9.755636905612439236e+00,9.474624635946424789e+00
7.400000000000000000e+01,9.611097928930508516e+00,9.315471044833213199e+00,9.830932904241402426e+00,1.404333344794183869e-01,9.239292492092533848e+01,6.510000000000000000e+02,9.751531263409928485e+00,9.470664594451090323e+00
7.450000000000000000e+01,9.607068767752062755e+00,9.311532713922851201e+00,9.826843297933157473e+00,1.403606284973199225e-01,9.231547141434928960e+01,6.510000000000000000e+02,9.747429396249382094e+00,9.466708139254741639e+00
7.500000000000000000e+01,9.603043352501037688e+00,9.307598395101019051e+00,9.822757405227752869e+00,1.402878949191956048e-01,9.223812232347522411e+01,6.510000000000000000e+02,9.743331247420233154e+00,9.462755457581842222e+00
7.550000000000000000e+01,9.599021693140262101e+00,9.303668091902238757e+00,9.818675240183456054e+00,1.402151353246098575e-01,9.216087774955144596e+01,6.510000000000000000e+02,9.739236828464873597e+00,9.458806557815652383e+00
7.600000000000000000e+01,9.595003751783243828e+00,9.299741807451255227e+00,9.814596816239948396e+00,1.401424081525546594e-01,9.208373689129732043e+01,6.510000000000000000e+02,9.735146159935798238e+00,9.454861343630687642e+00
7.650000000000000000e+01,9.590989553419415614e+00,9.295819544474811735e+00,9.810522146234392338e+00,1.400696879215123369e-01,9.200670013127478342e+01,6.510000000000000000e+02,9.731059241340927812e+00,9.450919865497903416e+00
7.700000000000000000e+01,9.586979064207467260e+00,9.291901305313103876e+00,9.806451242417054459e+00,1.399970159283649707e-01,9.192976674202112974e+01,6.510000000000000000e+02,9.726976080135832703e+00,9.446982048279101818e+00
7.750000000000000000e+01,9.582972380287205993e+00,9.287987091930967054e+00,9.802384116466516417e+00,1.399243312203163614e-01,9.185293845981490790e+01,6.510000000000000000e+02,9.722896711507523548e+00,9.443048049066890215e+00
7.800000000000000000e+01,9.578969505033249732e+00,9.284076905928714041e+00,9.798320779504567923e+00,1.398516314495537316e-01,9.177621525717603390e+01,6.510000000000000000e+02,9.718821136482803880e+00,9.439117873583695584e+00
7.850000000000000000e+01,9.574970441779848684e+00,9.280170748552686533e+00,9.794261242110644972e+00,1.397789681144253338e-01,9.169959712088494541e+01,6.510000000000000000e+02,9.714749409894274379e+00,9.435191473665424766e+00
7.900000000000000000e+01,9.570975170899002293e+00,9.276268620705568679e+00,9.790205514335989179e+00,1.397063442080761775e-01,9.162308358457718782e+01,6.510000000000000000e+02,9.710681515107079775e+00,9.431268826690926588e+00
7.950000000000000000e+01,9.566983709911140110e+00,9.272370522956340011e+00,9.786153605717386128e+00,1.396337704866948692e-01,9.154667489556544524e+01,6.510000000000000000e+02,9.706617480397834896e+00,9.427349939424443548e+00
8.000000000000000000e+01,9.562996005838659386e+00,9.268476455550029414e+00,9.782105525290548442e+00,1.395613430249739162e-01,9.147036997615310838e+01,6.510000000000000000e+02,9.702557348863633635e+00,9.423434662813685136e+00
8.050000000000000000e+01,9.559012165990173671e+00,9.264586418417154690e+00,9.778061281603291022e+00,1.394889351983794323e-01,9.139417075259090950e+01,6.510000000000000000e+02,9.698501101188552909e+00,9.419523230791792656e+00
8.100000000000000000e+01,9.555032195678281326e+00,9.260700411182961389e+00,9.774020882728178705e+00,1.394165488030669753e-01,9.131807723452867265e+01,6.510000000000000000e+02,9.694448744481348967e+00,9.415615646875213685e+00
8.150000000000000000e+01,9.551056088897476926e+00,9.256818433176350780e+00,9.769984336275003400e+00,1.393441696780451655e-01,9.124208921088884949e+01,6.510000000000000000e+02,9.690400258575522230e+00,9.411711919219433398e+00
8.200000000000000000e+01,9.547083818051573800e+00,9.252940483438585773e+00,9.765951649402893509e+00,1.392717966323655243e-01,9.116620606223942502e+01,6.510000000000000000e+02,9.686355614683940018e+00,9.407812021419207582e+00
8.250000000000000000e+01,9.543115364617564822e+00,9.249066560731815656e+00,9.761922828832128474e+00,1.391994518911514322e-01,9.109042734980661749e+01,6.510000000000000000e+02,9.682314816508716504e+00,9.403915912726413140e+00
8.300000000000000000e+01,9.539150758374594474e+00,9.245196663547277538e+00,9.757897880855606942e+00,1.391271380522551837e-01,9.101475355154120450e+01,6.510000000000000000e+02,9.678277896426850546e+00,9.400023620322338402e+00
8.350000000000000000e+01,9.535190036802768887e+00,9.241330790113329030e+00,9.753876811350135512e+00,1.390548543557509065e-01,9.093918529046270294e+01,6.510000000000000000e+02,9.674244891158521042e+00,9.396135182447018508e+00
8.400000000000000000e+01,9.531233185164214916e+00,9.237468938403269547e+00,9.749859625787319573e+00,1.389825793808986687e-01,9.086372218734693718e+01,6.510000000000000000e+02,9.670215764545114112e+00,9.392250605783315720e+00
8.450000000000000000e+01,9.527280228317534849e+00,9.233611106142937786e+00,9.745846329244244544e+00,1.389103362094838423e-01,9.078836463039604610e+01,6.510000000000000000e+02,9.666190564527019191e+00,9.388369892108050507e+00
8.500000000000000000e+01,9.523331057214514672e+00,9.229757290818062287e+00,9.741836926413837361e+00,1.388380753463396289e-01,9.071311043647239103e+01,6.510000000000000000e+02,9.662169132560853413e+00,9.384492981868174155e+00
8.550000000000000000e+01,9.519385769868469183e+00,9.225907489681512530e+00,9.737831421615059213e+00,1.387658466527242063e-01,9.063796139577154065e+01,6.510000000000000000e+02,9.658151616521193361e+00,9.380619923215743228e+00
8.600000000000000000e+01,9.515444322951175593e+00,9.222061699760248032e+00,9.733829818802702150e+00,1.386936755632388607e-01,9.056291659882501222e+01,6.510000000000000000e+02,9.654137998514416452e+00,9.376750647387936510e+00
8.650000000000000000e+01,9.511506656734287191e+00,9.218219917862134238e+00,9.729832121577095094e+00,1.386215449913823228e-01,9.048797481383647323e+01,6.510000000000000000e+02,9.650128201725669541e+00,9.372885111742904840e+00
8.700000000000000000e+01,9.507572820148764592e+00,9.214382140582568326e+00,9.725838333193404850e+00,1.385495048572399635e-01,9.041313689572770329e+01,6.510000000000000000e+02,9.646122325006004417e+00,9.369023315291524767e+00
8.750000000000000000e+01,9.503642888924346721e+00,9.210548364310920277e+00,9.721848456570850061e+00,1.384775059800254227e-01,9.033840417986475302e+01,6.510000000000000000e+02,9.642120394904370784e+00,9.365165382944320882e+00
8.800000000000000000e+01,9.499716830917222410e+00,9.206718585236798091e+00,9.717862494301590104e+00,1.384055966916138136e-01,9.026377597680750853e+01,6.510000000000000000e+02,9.638122427608836418e+00,9.361311234225608402e+00
8.850000000000000000e+01,9.495794594085658957e+00,9.202892799356158449e+00,9.713880448659379496e+00,1.383337828053098351e-01,9.018925120853165822e+01,6.510000000000000000e+02,9.634128376890968681e+00,9.357460811280349233e+00
8.900000000000000000e+01,9.491876222882563496e+00,9.199071002477205994e+00,9.709902321608094411e+00,1.382619895327218962e-01,9.011483060827292491e+01,6.510000000000000000e+02,9.630138212415285892e+00,9.353614233349842877e+00
8.950000000000000000e+01,9.487961756989445661e+00,9.195253190226212681e+00,9.705928114809969642e+00,1.381902422218016513e-01,9.004051484513959736e+01,6.510000000000000000e+02,9.626151999211247201e+00,9.349771514767644121e+00
9.000000000000000000e+01,9.484051196439571285e+00,9.191439358053109743e+00,9.701957829633627739e+00,1.381185423712677773e-01,8.996630382843363805e+01,6.510000000000000000e+02,9.622169738810839590e+00,9.345932654068302980e+00
9.050000000000000000e+01,9.480144540512624118e+00,9.187629501236946439e+00,9.697991467161926948e+00,1.380468911431776691e-01,8.989219745316560761e+01,6.510000000000000000e+02,9.618191431655800372e+00,9.342097649369446088e+00
9.100000000000000000e+01,9.476241671132381583e+00,9.183823614891217346e+00,9.694029028199645737e+00,1.379753420269888842e-01,8.981819340471329838e+01,6.510000000000000000e+02,9.614217013159370495e+00,9.338266329105394448e+00
9.150000000000000000e+01,9.472342673726114270e+00,9.180021693969049323e+00,9.690070513280895526e+00,1.379038543510558434e-01,8.974429320153767264e+01,6.510000000000000000e+02,9.610246528077169614e+00,9.334438819375058927e+00
9.200000000000000000e+01,9.468447577320800335e+00,9.176223733268207283e+00,9.686115922676393097e+00,1.378324186113908945e-01,8.967049730009239283e+01,6.510000000000000000e+02,9.606279995932190729e+00,9.330615158709409940e+00
9.250000000000000000e+01,9.464556380285998216e+00,9.172429727436018254e+00,9.682165256400566022e+00,1.377610358661371104e-01,8.959680557861531724e+01,6.510000000000000000e+02,9.602317416152136076e+00,9.326795344419862133e+00
9.300000000000000000e+01,9.460669080779652518e+00,9.168639670974137346e+00,9.678218514218423607e+00,1.376897071482950097e-01,8.952321791147471686e+01,6.510000000000000000e+02,9.598358787927947944e+00,9.322979373631358868e+00
9.350000000000000000e+01,9.456785676754085657e+00,9.164853558243169829e+00,9.674275695652319484e+00,1.376184334673552778e-01,8.944973416929123289e+01,6.510000000000000000e+02,9.594404110221441684e+00,9.319167243286729629e+00
9.400000000000000000e+01,9.452906165961845630e+00,9.161071383467183082e+00,9.670336799988488607e+00,1.375472158082245711e-01,8.937635421905608268e+01,6.510000000000000000e+02,9.590453381770069896e+00,9.315358950153621365e+00
9.450000000000000000e+01,9.449030510875761735e+00,9.157293140738143933e+00,9.666401826283452792e+00,1.374760351530621982e-01,8.930307725570247612e+01,6.510000000000000000e+02,9.586506546028825682e+00,9.311554475722699564e+00
9.500000000000000000e+01,9.445158652857802650e+00,9.153518824020132172e+00,9.662470773370291255e+00,1.374050607116409639e-01,8.922990212836377566e+01,6.510000000000000000e+02,9.582563713569443919e+00,9.307753592146159605e+00
9.550000000000000000e+01,9.441290667138746429e+00,9.149748427153536312e+00,9.658543639864630492e+00,1.373341588988401252e-01,8.915683013260165524e+01,6.510000000000000000e+02,9.578624826037586359e+00,9.303956508239906498e+00
9.600000000000000000e+01,9.437426500380629690e+00,9.145981943859084140e+00,9.654620424170639481e+00,1.372633449487969393e-01,8.908386017595310591e+01,6.510000000000000000e+02,9.574689845329427129e+00,9.300163155431832251e+00
9.650000000000000000e+01,9.433566208871596359e+00,9.142219367741805769e+00,9.650701124486802840e+00,1.371925906770583015e-01,8.901099322410071579e+01,6.510000000000000000e+02,9.570758799548654494e+00,9.296373618194538224e+00
9.700000000000000000e+01,9.429709772788118727e+00,9.138460692294843923e+00,9.646785738811546551e+00,1.371218934309370863e-01,8.893822881267382741e+01,6.510000000000000000e+02,9.566831666219055563e+00,9.292587879357180114e+00
9.750000000000000000e+01,9.425857209053265962e+00,9.134705910903196724e+00,9.642874264948686047e+00,1.370512583943306328e-01,8.886556717288890184e+01,6.510000000000000000e+02,9.562908467447597261e+00,9.288805950658936439e+00
9.800000000000000000e+01,9.422008514012700786e+00,9.130955016847325467e+00,9.638966700512849428e+00,1.369806863805109465e-01,8.879300814656910745e+01,6.510000000000000000e+02,9.558989200393213537e+00,9.285027827632189812e+00
9.850000000000000000e+01,9.418163671304128570e+00,9.127208003306732209e+00,9.635063042934639554e+00,1.369101636621911922e-01,8.872055133238686153e+01,6.510000000000000000e+02,9.555073834966318458e+00,9.281253507641936906e+00
9.900000000000000000e+01,9.414322680999498871e+00,9.123464863363363264e+00,9.631163289465746402e+00,1.368396956764577344e-01,8.864819664429441559e+01,6.510000000000000000e+02,9.551162376675955912e+00,9.277482985323040054e+00
9.950000000000000000e+01,9.410485547537664530e+00,9.119725590004950533e+00,9.627267437183911980e+00,1.367692930579811617e-01,8.857594407993883578e+01,6.510000000000000000e+02,9.547254840595645220e+00,9.273716254479683840e+00
1.000000000000000000e+02,9.406652193321411559e+00,9.115990176128319078e+00,9.623375482997747810e+00,1.366990637431758082e-01,8.850379212014678387e+01,6.510000000000000000e+02,9.543351257064587756e+00,9.269953129578235362e+00
1.005000000000000000e+02,9.402822622074824110e+00,9.112258614542492197e+00,9.619487423651468916e+00,1.366289786769971926e-01,8.843174074001640861e+01,6.510000000000000000e+02,9.539451600751821303e+00,9.266193643397826918e+00
1.010000000000000000e+02,9.398996874016599890e+00,9.108530897971835572e+00,9.615603255729485710e+00,1.365589344168787189e-01,8.835979058034290290e+01,6.510000000000000000e+02,9.535555808433478830e+00,9.262437939599720949e+00
1.015000000000000000e+02,9.395174886401596481e+00,9.104807019058998918e+00,9.611722975660882184e+00,1.364890473472192833e-01,8.828794040611700211e+01,6.510000000000000000e+02,9.531663933748816930e+00,9.258685839054377809e+00
1.020000000000000000e+02,9.391356669752731534e+00,9.101086970367916251e+00,9.607846579723808844e+00,1.364193092584103650e-01,8.821619032644765923e+01,6.510000000000000000e+02,9.527775979011142482e+00,9.254937360494320586e+00
1.025000000000000000e+02,9.387542282295246565e+00,9.097370744386591213e+00,9.603974064049705106e+00,1.363496407780812048e-01,8.814454132642136130e+01,6.510000000000000000e+02,9.523891923073328769e+00,9.251192641517166138e+00
1.030000000000000000e+02,9.383731719027174734e+00,9.093658333529882398e+00,9.600105424627480843e+00,1.362800425412446226e-01,8.807299322467173397e+01,6.510000000000000000e+02,9.520011761568419217e+00,9.247451676485930250e+00
1.035000000000000000e+02,9.379924974833132367e+00,9.089949730142215856e+00,9.596240657307600230e+00,1.362105151667192537e-01,8.800154583794032703e+01,6.510000000000000000e+02,9.516135489999852481e+00,9.243714459666414029e+00
1.040000000000000000e+02,9.376122044487793517e+00,9.086244926500205210e+00,9.592379757805973739e+00,1.361410592589960555e-01,8.793019898114610555e+01,6.510000000000000000e+02,9.512263103746789739e+00,9.239980985228797294e+00
1.045000000000000000e+02,9.372322888185099288e+00,9.082543914815177644e+00,9.588522721707851915e+00,1.360716262410434640e-01,8.785895180786614844e+01,6.510000000000000000e+02,9.508394514426141697e+00,9.236251261944055102e+00
1.050000000000000000e+02,9.368527532147700398e+00,9.078846687235714086e+00,9.584669544471585922e+00,1.360022618142730511e-01,8.778780473582807531e+01,6.510000000000000000e+02,9.504529793961975059e+00,9.232525270333427514e+00
1.055000000000000000e+02,9.364735973636642896e+00,9.075153235850038413e+00,9.580820221432263750e+00,1.359329705233241758e-01,8.771675762839952029e+01,6.510000000000000000e+02,9.500668944159967211e+00,9.228803003113318582e+00
1.060000000000000000e+02,9.360948170022648895e+00,9.071463552688353360e+00,9.576974747805328647e+00,1.358637595877838500e-01,8.764580960301968560e+01,6.510000000000000000e+02,9.496811929610432301e+00,9.225084410434863713e+00
1.065000000000000000e+02,9.357164118159134958e+00,9.067777629725190636e+00,9.573133118690039467e+00,1.357946290987723237e-01,8.757496051545689397e+01,6.510000000000000000e+02,9.492958747257906893e+00,9.221369489060363023e+00
1.070000000000000000e+02,9.353383764792329913e+00,9.064095458881626044e+00,9.569295329072859957e+00,1.357255487633649838e-01,8.750420927606786847e+01,6.510000000000000000e+02,9.489109313555694314e+00,9.217658216028965512e+00
1.075000000000000000e+02,9.349607052921802719e+00,9.060417032027409334e+00,9.565461373830826730e+00,1.356565328514110769e-01,8.743355473895039154e+01,6.510000000000000000e+02,9.485263585773214601e+00,9.213950520070392614e+00
1.080000000000000000e+02,9.345834097259116291e+00,9.056742340983158002e+00,9.561631247734727168e+00,1.355875817220318913e-01,8.736299896580834456e+01,6.510000000000000000e+02,9.481421678981147849e+00,9.210246515537082956e+00
1.085000000000000000e+02,9.342064903870378245e+00,9.053071377522361018e+00,9.557804945452279100e+00,1.355187068795913885e-01,8.729254198804098053e+01,6.510000000000000000e+02,9.477583610749968912e+00,9.206546196990787578e+00
1.090000000000000000e+02,9.338299466602514087e+00,9.049404133373430525e+00,9.553982461551239425e+00,1.354499087875999375e-01,8.722218360573936025e+01,6.510000000000000000e+02,9.473749375390113414e+00,9.202849557814914760e+00
1.095000000000000000e+02,9.334537679111527098e+00,9.045740600221616745e+00,9.550163790502356420e+00,1.353813747846384918e-01,8.715192179939138839e+01,6.510000000000000000e+02,9.469919053896164840e+00,9.199156304326887579e+00
1.100000000000000000e+02,9.330779629739275549e+00,9.042080769710937105e+00,9.546348926682336256e+00,1.353129286089911620e-01,8.708175808740617185e+01,6.510000000000000000e+02,9.466092558348266905e+00,9.195466701130285969e+00
1.105000000000000000e+02,9.327025317512022795e+00,9.038424633446041412e+00,9.542537864376692269e+00,1.352445606009201329e-01,8.701169236468240342e+01,6.510000000000000000e+02,9.462269878112943289e+00,9.191780756911104078e+00
1.110000000000000000e+02,9.323274720912639424e+00,9.034772182993981104e+00,9.538730597782524967e+00,1.351762648973536818e-01,8.694172414420026485e+01,6.510000000000000000e+02,9.458450985809992773e+00,9.188098456015286075e+00
1.115000000000000000e+02,9.319527823215450368e+00,9.031123409886012254e+00,9.534927121011248730e+00,1.351080376563178198e-01,8.687185302952626387e+01,6.510000000000000000e+02,9.454635860871768216e+00,9.184419785559134297e+00
1.120000000000000000e+02,9.315784643106185925e+00,9.027478305619263566e+00,9.531127428091252796e+00,1.350398898008756399e-01,8.680207928857048216e+01,6.510000000000000000e+02,9.450824532907061482e+00,9.180744753305310368e+00
1.125000000000000000e+02,9.312045173942808063e+00,9.023836861658450559e+00,9.527331512970475202e+00,1.349718217119219577e-01,8.673240271420779379e+01,6.510000000000000000e+02,9.447016995654729854e+00,9.177073352230886272e+00
1.130000000000000000e+02,9.308309409022809788e+00,9.020199069437449424e+00,9.523539369518957187e+00,1.349038337606277838e-01,8.666282309846587850e+01,6.510000000000000000e+02,9.443213242783436101e+00,9.173405575262181699e+00
1.135000000000000000e+02,9.304577318992292234e+00,9.016564920360920610e+00,9.519750991531278572e+00,1.348359137946502362e-01,8.659333980875462089e+01,6.510000000000000000e+02,9.439413232786943553e+00,9.169741405197640916e+00
1.140000000000000000e+02,9.300848909613325333e+00,9.012934405805848925e+00,9.515966372728986045e+00,1.347680691368945693e-01,8.652395287191426121e+01,6.510000000000000000e+02,9.435616978750219985e+00,9.166080840476430680e+00
1.145000000000000000e+02,9.297124184044026407e+00,9.009307517122996600e+00,9.512185506762925513e+00,1.347003056826495959e-01,8.645466226588732184e+01,6.510000000000000000e+02,9.431824489726677641e+00,9.162423878361376950e+00
1.150000000000000000e+02,9.293403115369610390e+00,9.005684245638422070e+00,9.508408387215538937e+00,1.346326083767350468e-01,8.638546740399991108e+01,6.510000000000000000e+02,9.428035723746345909e+00,9.158770506992876648e+00
1.155000000000000000e+02,9.289685643756472544e+00,9.002064582654877967e+00,9.504635007603125629e+00,1.345650329488635999e-01,8.631636710790763800e+01,6.510000000000000000e+02,9.424250676705336005e+00,9.155120610807609083e+00
1.160000000000000000e+02,9.285971791251824925e+00,8.998448519453200234e+00,9.500865361377956120e+00,1.344975722938682727e-01,8.624736170487756226e+01,6.510000000000000000e+02,9.420469363545693753e+00,9.151474218957957873e+00
1.165000000000000000e+02,9.282261534220767274e+00,8.994836047293647496e+00,9.497099441930492603e+00,1.344302905329699538e-01,8.617845069268724956e+01,6.510000000000000000e+02,9.416691824753737450e+00,9.147831243687797098e+00
1.170000000000000000e+02,9.278554810630140537e+00,8.991227157417243987e+00,9.493337242591389113e+00,1.343632753768267130e-01,8.610963286363771374e+01,6.510000000000000000e+02,9.412918086006968110e+00,9.144191535253314740e+00
1.175000000000000000e+02,9.274851616801749188e+00,8.987621841047046090e+00,9.489578756633587631e+00,1.342964028647919972e-01,8.604090803751243755e+01,6.510000000000000000e+02,9.409148019666540463e+00,9.140555213936957912e+00
1.180000000000000000e+02,9.271152044909522161e+00,8.984020089389371577e+00,9.485823977274234764e+00,1.342296163733867065e-01,8.597227782974177046e+01,6.510000000000000000e+02,9.405381661282909533e+00,9.136922428536136565e+00
1.185000000000000000e+02,9.267456099786558710e+00,8.980421893635067931e+00,9.482072897676660617e+00,1.341629137196469757e-01,8.590374224888883248e+01,6.510000000000000000e+02,9.401619013506206102e+00,9.133293186066911318e+00
1.190000000000000000e+02,9.263763736647856462e+00,8.976827244960631447e+00,9.478325510952242183e+00,1.340963391382446745e-01,8.583530039660213617e+01,6.510000000000000000e+02,9.397860075786100609e+00,9.129667397509612314e+00
1.195000000000000000e+02,9.260074940916632968e+00,8.973236134529432917e+00,9.474581810162261419e+00,1.340299014387077714e-01,8.576695192587185090e+01,6.510000000000000000e+02,9.394104842355339713e+00,9.126045039477924448e+00
1.200000000000000000e+02,9.256389735603704594e+00,8.969648553492765686e+00,9.470841788319699361e+00,1.339635330075629738e-01,8.569869716556550543e+01,6.510000000000000000e+02,9.390353268611267623e+00,9.122426202596143341e+00
1.205000000000000000e+02,9.252708106076203975e+00,8.966064492991026924e+00,9.467105438390978733e+00,1.338972262823525383e-01,8.563053576345438955e+01,6.510000000000000000e+02,9.386605332358556097e+00,9.118810879793851853e+00
1.210000000000000000e+02,9.249030037386157588e+00,8.962483944154701732e+00,9.463372753297695894e+00,1.338309809247126836e-01,8.556246736392665753e+01,6.510000000000000000e+02,9.382861018310869383e+00,9.115199056461445792e+00
1.215000000000000000e+02,9.245355537311199967e+00,8.958906898105468031e+00,9.459643725918288837e+00,1.337648095859009234e-01,8.549449203557441024e+01,6.510000000000000000e+02,9.379120346897099836e+00,9.111590727725298322e+00
1.220000000000000000e+02,9.241684612200732118e+00,8.955333345957173563e+00,9.455918349089674990e+00,1.336987237686634578e-01,8.542660982012515092e+01,6.510000000000000000e+02,9.375383335969395660e+00,9.107985888432068577e+00
1.225000000000000000e+02,9.238017254553062330e+00,8.951763278816841307e+00,9.452196615608835728e+00,1.336327236761450654e-01,8.535882050025720957e+01,6.510000000000000000e+02,9.371649978229209310e+00,9.104384530876917125e+00
1.230000000000000000e+02,9.234353456840183938e+00,8.948196687785623382e+00,9.448478518234377788e+00,1.335668095039996006e-01,8.529112385845733968e+01,6.510000000000000000e+02,9.367920266344183844e+00,9.100786647336184032e+00
1.235000000000000000e+02,9.230693211509034768e+00,8.944633563959746070e+00,9.444764049688075147e+00,1.335009814412147500e-01,8.522351967704474873e+01,6.510000000000000000e+02,9.364194192950249018e+00,9.097192230067820518e+00
1.240000000000000000e+02,9.227036510982813411e+00,8.941073898431417533e+00,9.441053202656334520e+00,1.334352396694444831e-01,8.515600773819551250e+01,6.510000000000000000e+02,9.360471750652257228e+00,9.093601271313369594e+00
1.245000000000000000e+02,9.223383347052608983e+00,8.937517682289726650e+00,9.437345969791644862e+00,1.333695852584489416e-01,8.508858781295940332e+01,6.510000000000000000e+02,9.356752932311056981e+00,9.090013761794160985e+00
1.250000000000000000e+02,9.219733584300270124e+00,8.933964906621499225e+00,9.433642343714017997e+00,1.333042059844178340e-01,8.502125737680744066e+01,6.510000000000000000e+02,9.353037790284687958e+00,9.086429378315852290e+00
1.255000000000000000e+02,9.216087343391734521e+00,8.930415562512159511e+00,9.429942317012322661e+00,1.332389135697151783e-01,8.495401852911456331e+01,6.510000000000000000e+02,9.349326256961450810e+00,9.082848429822020009e+00
1.260000000000000000e+02,9.212444607262312957e+00,8.926869641046540238e+00,9.426245882245723351e+00,1.331736951857650508e-01,8.488687087496590777e+01,6.510000000000000000e+02,9.345618302448077230e+00,9.079270912076548683e+00
1.265000000000000000e+02,9.208805377517927937e+00,8.923327133309687298e+00,9.422553031944918445e+00,1.331085637961493817e-01,8.481981437075899066e+01,6.510000000000000000e+02,9.341913941314079040e+00,9.075696813721778611e+00
1.270000000000000000e+02,9.205169646591832233e+00,8.919788030387659106e+00,9.418863758613456483e+00,1.330435197208237330e-01,8.475284880067530935e+01,6.510000000000000000e+02,9.338213166312655744e+00,9.072126126871008722e+00
1.275000000000000000e+02,9.201537406773198313e+00,8.916252323368283328e+00,9.415178054729034685e+00,1.329785630967181831e-01,8.468597394648971033e+01,6.510000000000000000e+02,9.334515969869915608e+00,9.068558843676481018e+00
1.280000000000000000e+02,9.197908571080928297e+00,8.912720003341879860e+00,9.411495912744676673e+00,1.329136538393827227e-01,8.461918812134095447e+01,6.510000000000000000e+02,9.330822224920311214e+00,9.064994917241547157e+00
1.285000000000000000e+02,9.194283053453615295e+00,8.909191061402012224e+00,9.407817325089961713e+00,1.328489213242894929e-01,8.455248970292137756e+01,6.510000000000000000e+02,9.327131974777906009e+00,9.061434132129326358e+00
1.290000000000000000e+02,9.190660998693793715e+00,8.905665488646187455e+00,9.404142284172190003e+00,1.327842813460258231e-01,8.448588125828376860e+01,6.510000000000000000e+02,9.323445280039818428e+00,9.057876717347767226e+00
1.295000000000000000e+02,9.187042356322052683e+00,8.902143276176529341e+00,9.400470782377547962e+00,1.327197878457981872e-01,8.441936179894129566e+01,6.510000000000000000e+02,9.319762144167849982e+00,9.054322568476255384e+00
1.300000000000000000e+02,9.183427008141459069e+00,8.898624415100480078e+00,9.396802812072214905e+00,1.326555656382528980e-01,8.435292911295680085e+01,6.510000000000000000e+02,9.316082573779711495e+00,9.050771442503206643e+00
1.305000000000000000e+02,9.179815104105314205e+00,8.895108896531429110e+00,9.393138365603476814e+00,1.325914317823054522e-01,8.428658583334214427e+01,6.510000000000000000e+02,9.312406535887619796e+00,9.047223672323008614e+00
1.310000000000000000e+02,9.176206636418889673e+00,8.891596711589365043e+00,9.389477435300774388e+00,1.325273863764449833e-01,8.422033174239787456e+01,6.510000000000000000e+02,9.308734022795334795e+00,9.043679250042444551e+00
1.315000000000000000e+02,9.172601586593112089e+00,8.888087851401479611e+00,9.385820013476765311e+00,1.324634365118428636e-01,8.415416642838297889e+01,6.510000000000000000e+02,9.305065023104953426e+00,9.040138150081268975e+00
1.320000000000000000e+02,9.168999895509271525e+00,8.884582307102808940e+00,9.382166092428340320e+00,1.323996158806424739e-01,8.408808874213436013e+01,6.510000000000000000e+02,9.301399511389913499e+00,9.036600279628629551e+00
1.325000000000000000e+02,9.165401616765048942e+00,8.881080069836773561e+00,9.378515664437635735e+00,1.323358831399672753e-01,8.402209958256578659e+01,6.510000000000000000e+02,9.297737499905014857e+00,9.033065733625081251e+00
1.330000000000000000e+02,9.161806681398145358e+00,8.877581130755809014e+00,9.374868721773012226e+00,1.322722593472886732e-01,8.395619761790452173e+01,6.510000000000000000e+02,9.294078940745432504e+00,9.029534422050856435e+00
1.335000000000000000e+02,9.158215071735268609e+00,8.874085481021891653e+00,9.371225256689969640e+00,1.322088238828125484e-01,8.389038247327150088e+01,6.510000000000000000e+02,9.290423895618079797e+00,9.026006247852455644e+00
1.340000000000000000e+02,9.154626820361846384e+00,8.870593111807098197e+00,9.367585261432150645e+00,1.321454853663202866e-01,8.382465464939113531e+01,6.510000000000000000e+02,9.286772305728167254e+00,9.022481334995525515e+00
1.345000000000000000e+02,9.151041907882653703e+00,8.867104014294136860e+00,9.363948728232161400e+00,1.320822467851202053e-01,8.375901371974039478e+01,6.510000000000000000e+02,9.283124154667774519e+00,9.018959661097532887e+00
1.350000000000000000e+02,9.147460368988891588e+00,8.863618179676867825e+00,9.360315649312600073e+00,1.320190974097826542e-01,8.369346024430328157e+01,6.510000000000000000e+02,9.279479466398674603e+00,9.015441271579108573e+00
1.355000000000000000e+02,9.143882195842154559e+00,8.860135599160809505e+00,9.356686016886763824e+00,1.319560372973243578e-01,8.362799400721834786e+01,6.510000000000000000e+02,9.275838233139479527e+00,9.011926158544829590e+00
1.360000000000000000e+02,9.140307314386214799e+00,8.856656263963644804e+00,9.353059823159631136e+00,1.318930814776916594e-01,8.356261358636380976e+01,6.510000000000000000e+02,9.272200395863906763e+00,9.008414232908522834e+00
1.365000000000000000e+02,9.136735709880630552e+00,8.853180165315682970e+00,9.349437060328630977e+00,1.318303277749076352e-01,8.349731866752915721e+01,6.510000000000000000e+02,9.268566037655538992e+00,9.004905382105722111e+00
1.370000000000000000e+02,9.133167322874324867e+00,8.849707294460340989e+00,9.345817720584493671e+00,1.317676674042471407e-01,8.343210806579250516e+01,6.510000000000000000e+02,9.264934990278572258e+00,9.001399655470077477e+00
1.375000000000000000e+02,9.129602214717102981e+00,8.846237642654616096e+00,9.342201796112000522e+00,1.317051386973783766e-01,8.336698284252673830e+01,6.510000000000000000e+02,9.261307353414482080e+00,8.997897076019723883e+00
1.380000000000000000e+02,9.126040421291925497e+00,8.842771201169481898e+00,9.338589279090813378e+00,1.316427072728252601e-01,8.330194357343221156e+01,6.510000000000000000e+02,9.257683128564750064e+00,8.994397714019100931e+00
1.385000000000000000e+02,9.122481946165839517e+00,8.839307961290408855e+00,9.334980161696213585e+00,1.315803654485233898e-01,8.323699025069323909e+01,6.510000000000000000e+02,9.254062311614362102e+00,8.990901580717315156e+00
1.390000000000000000e+02,9.118926725017841406e+00,8.835847914317691121e+00,9.331374436099840963e+00,1.315181092132635954e-01,8.317212162929563135e+01,6.510000000000000000e+02,9.250444834231103641e+00,8.987408615804577394e+00
1.395000000000000000e+02,9.115374767878600792e+00,8.832391051566936824e+00,9.327772094470423880e+00,1.314559629055849221e-01,8.310733782906129363e+01,6.510000000000000000e+02,9.246830730784186159e+00,8.983918804973015426e+00
1.400000000000000000e+02,9.111826039771987240e+00,8.828937364369441099e+00,9.324173128974514668e+00,1.313938567660884738e-01,8.304263812466270167e+01,6.510000000000000000e+02,9.243219896538075631e+00,8.980432183005897073e+00
1.405000000000000000e+02,9.108280579693872170e+00,8.825486844072580439e+00,9.320577531777168190e+00,1.313318229330039388e-01,8.297802316614345841e+01,6.510000000000000000e+02,9.239612402626876886e+00,8.976948756760869230e+00
1.410000000000000000e+02,9.104738343750753415e+00,8.822039482040185732e+00,9.316985295042600868e+00,1.312699418366275184e-01,8.291349210579498674e+01,6.510000000000000000e+02,9.236008285587379518e+00,8.973468401914125536e+00
1.415000000000000000e+02,9.101199333490086474e+00,8.818595269652933055e+00,9.313396410934892344e+00,1.312081948740763671e-01,8.284904489832248942e+01,6.510000000000000000e+02,9.232407528364161564e+00,8.969991138616009607e+00
1.420000000000000000e+02,9.097663460717441808e+00,8.815154198308722044e+00,9.309810871618633854e+00,1.311466827774810107e-01,8.278467989687679562e+01,6.510000000000000000e+02,9.228810143494921903e+00,8.966516777939961713e+00
1.425000000000000000e+02,9.094130797309048830e+00,8.811716259422986752e+00,9.306228669259548170e+00,1.310853265836239290e-01,8.272039832141044258e+01,6.510000000000000000e+02,9.225216123892671760e+00,8.963045470725424124e+00
1.430000000000000000e+02,9.090601381323336838e+00,8.808281444429088225e+00,9.302649796025116657e+00,1.310240603506130364e-01,8.265620077850850578e+01,6.510000000000000000e+02,9.221625441673948487e+00,8.959577320972723413e+00
1.435000000000000000e+02,9.087075204980155974e+00,8.804849744778611154e+00,9.299074244085193897e+00,1.309628840758864932e-01,8.259208705797061612e+01,6.510000000000000000e+02,9.218038089056042494e+00,8.956112320904271229e+00
1.440000000000000000e+02,9.083552148230999990e+00,8.801421151941736909e+00,9.295502005612613416e+00,1.309018633923303421e-01,8.252805492747160088e+01,6.510000000000000000e+02,9.214454011623329777e+00,8.952650284838670203e+00
1.445000000000000000e+02,9.080032175587945176e+00,8.797995657407525982e+00,9.291933072783747249e+00,1.308411007634104894e-01,8.246410370336133155e+01,6.510000000000000000e+02,9.210873276351355443e+00,8.949191074824533132e+00
1.450000000000000000e+02,9.076515342803730846e+00,8.794573252684243059e+00,9.288367437779115221e+00,1.307804884550198832e-01,8.240023430431206464e+01,6.510000000000000000e+02,9.207295831258750951e+00,8.945734854348712517e+00
1.455000000000000000e+02,9.073001718325063081e+00,8.791153929299676761e+00,9.284805092783871672e+00,1.307199662965489451e-01,8.233644789031812650e+01,6.510000000000000000e+02,9.203721684621610777e+00,8.942281752028515385e+00
1.460000000000000000e+02,9.069491294417264982e+00,8.787737678801413210e+00,9.281246029988448498e+00,1.306595342703480156e-01,8.227274425340628738e+01,6.510000000000000000e+02,9.200150828687613469e+00,8.938831760146916494e+00
1.465000000000000000e+02,9.065984015753166148e+00,8.784324492757153990e+00,9.277690241589017006e+00,1.305992805156252490e-01,8.220912234596309531e+01,6.510000000000000000e+02,9.196583296268791230e+00,8.935384735237541065e+00
1.470000000000000000e+02,9.062479854650302258e+00,8.780914362754977276e+00,9.274137719788026146e+00,1.305392419999405196e-01,8.214558160964446643e+01,6.510000000000000000e+02,9.193019096650241195e+00,8.931940612650361544e+00
1.475000000000000000e+02,9.058978870849440312e+00,8.777507280403602508e+00,9.270588456794740750e+00,1.304792938010916892e-01,8.208212302860744103e+01,6.510000000000000000e+02,9.189458164650531558e+00,8.928499577048349067e+00
1.480000000000000000e+02,9.055480926614096759e+00,8.774103237332688821e+00,9.267042444825699832e+00,1.304195649560709047e-01,8.201874407519504473e+01,6.510000000000000000e+02,9.185900491570167858e+00,8.925061361658027437e+00
1.485000000000000000e+02,9.051986070090524805e+00,8.770702225193085511e+00,9.263499676105249492e+00,1.303600210989454555e-01,8.195544554821380245e+01,6.510000000000000000e+02,9.182346091189469206e+00,8.921626048991578628e+00
1.490000000000000000e+02,9.048494367634127400e+00,8.767304235657064737e+00,9.259960142865988786e+00,1.303005676184228190e-01,8.189222855902819731e+01,6.510000000000000000e+02,9.178794935252550857e+00,8.918193800015703943e+00
1.495000000000000000e+02,9.045005811593116007e+00,8.763909260418611069e+00,9.256423837349247563e+00,1.302412044805031088e-01,8.182909290309777361e+01,6.510000000000000000e+02,9.175247016073619477e+00,8.914764607112610761e+00
1.500000000000000000e+02,9.041520394329332078e+00,8.760517291193629319e+00,9.252890751805566083e+00,1.301819316487375366e-01,8.176603837640102768e+01,6.510000000000000000e+02,9.171702325978069226e+00,8.911338462680594930e+00
1.505000000000000000e+02,9.038038070968655191e+00,8.757128319720189680e+00,9.249360878495101801e+00,1.301227171484908574e-01,8.170306409379691104e+01,6.510000000000000000e+02,9.168160788117146964e+00,8.907915353820165194e+00
1.510000000000000000e+02,9.034558864255984645e+00,8.753742337758769310e+00,9.245834209688116090e+00,1.300635869558652014e-01,8.164017040835820183e+01,6.510000000000000000e+02,9.164622451211849707e+00,8.904495277300119582e+00
1.515000000000000000e+02,9.031082768921141479e+00,8.750359337092451284e+00,9.242310737665352605e+00,1.300045454188088756e-01,8.157735716093388589e+01,6.510000000000000000e+02,9.161087314339949828e+00,8.901078223502331355e+00
1.520000000000000000e+02,9.027609703411727082e+00,8.746979309527178614e+00,9.238790454718525780e+00,1.299455683965750064e-01,8.151462280787946213e+01,6.510000000000000000e+02,9.157555271808300645e+00,8.897664135015151743e+00
1.525000000000000000e+02,9.024139738552113599e+00,8.743602246891931884e+00,9.235273353150649456e+00,1.298866813783944307e-01,8.145196857091488596e+01,6.510000000000000000e+02,9.154026419930506364e+00,8.894253057173719057e+00
1.530000000000000000e+02,9.020672866792615707e+00,8.740228141038951293e+00,9.231759425276504061e+00,1.298278843130362958e-01,8.138939424923370325e+01,6.510000000000000000e+02,9.150500751105651531e+00,8.890844982479579883e+00
1.535000000000000000e+02,9.017209080599565496e+00,8.736856983843940938e+00,9.228248663423014975e+00,1.297691771479871636e-01,8.132689964258491955e+01,6.510000000000000000e+02,9.146978257747552021e+00,8.887439903451578971e+00
1.540000000000000000e+02,9.013748372455623326e+00,8.733488767206265990e+00,9.224741059929620235e+00,1.297105598278436578e-01,8.126448455127727755e+01,6.510000000000000000e+02,9.143458932283467178e+00,8.884037812627781250e+00
1.545000000000000000e+02,9.010290734860076256e+00,8.730123483049133881e+00,9.221236607148668440e+00,1.296520322959118510e-01,8.120214877618381877e+01,6.510000000000000000e+02,9.139942767155988079e+00,8.880638702564166209e+00
1.550000000000000000e+02,9.006836160329136476e+00,8.726761123319780822e+00,9.217735297445765141e+00,1.295935944931339012e-01,8.113989211874614682e+01,6.510000000000000000e+02,9.136429754822270155e+00,8.877242565836002797e+00
1.555000000000000000e+02,9.003384634331956349e+00,8.723401679989690294e+00,9.214237123200165414e+00,1.295352466999783736e-01,8.107771425386242470e+01,6.510000000000000000e+02,9.132919881031934750e+00,8.873849387631977947e+00
1.560000000000000000e+02,8.999936053877481967e+00,8.720045145054690749e+00,9.210742076805097156e+00,1.294771194259048686e-01,8.101561329833859304e+01,6.510000000000000000e+02,9.129413173303387197e+00,8.870458934451576738e+00
1.565000000000000000e+02,8.996490492885977019e+00,8.716691510535222065e+00,9.207250150668137678e+00,1.294191217297423202e-01,8.095359049765706061e+01,6.510000000000000000e+02,9.125909614615718368e+00,8.867071371156235671e+00
1.570000000000000000e+02,8.993047965044926428e+00,8.713340768476420806e+00,9.203761337211519233e+00,1.293612137455718569e-01,8.089164602522043879e+01,6.510000000000000000e+02,9.122409178790498174e+00,8.863686751299356459e+00
1.575000000000000000e+02,8.989608462958809554e+00,8.709992910948344047e+00,9.200275628872493172e+00,1.293033954065044844e-01,8.082977968536430069e+01,6.510000000000000000e+02,9.118911858365313705e+00,8.860305067552303626e+00
1.580000000000000000e+02,8.986171970383242780e+00,8.706647930046090167e+00,9.196793018103619488e+00,1.292456746650020305e-01,8.076799112572106765e+01,6.510000000000000000e+02,9.115417645048244921e+00,8.856926295718240638e+00
1.585000000000000000e+02,8.982738423296421360e+00,8.703305817889980034e+00,9.193313497373118537e+00,1.291881027126489390e-01,8.070627914724838092e+01,6.510000000000000000e+02,9.111926526009069605e+00,8.853550320583773114e+00
1.590000000000000000e+02,8.979307879793401170e+00,8.699966566625667141e+00,9.189837059165153477e+00,1.291306202830566352e-01,8.064464471721454686e+01,6.510000000000000000e+02,9.108438500076458055e+00,8.850177259510344285e+00
1.595000000000000000e+02,8.975880227143209211e+00,8.696630168424340113e+00,9.186363695980181987e+00,1.290732937944759906e-01,8.058308576719136340e+01,6.510000000000000000e+02,9.104953520937684175e+00,8.846806933348732471e+00
1.600000000000000000e+02,8.972455428448903092e+00,8.693296615482820400e+00,9.182893400335155221e+00,1.290161620843196244e-01,8.052160158558116620e+01,6.510000000000000000e+02,9.101471590533222411e+00,8.843439266364583773e+00
1.605000000000000000e+02,8.969033611136385531e+00,8.689965900023720380e+00,9.179426164763954787e+00,1.289591197043662707e-01,8.046019437224913418e+01,6.510000000000000000e+02,9.097992730840752884e+00,8.840074491432019954e+00
1.610000000000000000e+02,8.965614767943625552e+00,8.686638014295564147e+00,9.175961981817524205e+00,1.289021665759188251e-01,8.039886393571677559e+01,6.510000000000000000e+02,9.094516934519543128e+00,8.836712601367706199e+00
1.615000000000000000e+02,8.962198891628817776e+00,8.683312950572956268e+00,9.172500844064263248e+00,1.288453026182052319e-01,8.033761008511960711e+01,6.510000000000000000e+02,9.091044194247023924e+00,8.833353589010613405e+00
1.620000000000000000e+02,8.958785889199063490e+00,8.679990701156645727e+00,9.169042744090249997e+00,1.287885959708847394e-01,8.027643111096438133e+01,6.510000000000000000e+02,9.087574485169946925e+00,8.829997293228178279e+00
1.625000000000000000e+02,8.955375655006527325e+00,8.676671258373707118e+00,9.165587674499510840e+00,1.287319982465653101e-01,8.021532504965614407e+01,6.510000000000000000e+02,9.084107653253091996e+00,8.826643656759960876e+00
1.630000000000000000e+02,8.951968117279102799e+00,8.673354614577636568e+00,9.162135627914294034e+00,1.286756769284543578e-01,8.015429060261456584e+01,6.510000000000000000e+02,9.080643794207556851e+00,8.823292440350648747e+00
1.635000000000000000e+02,8.948563459904304906e+00,8.670040762148460090e+00,9.158686596975302407e+00,1.286194656158659855e-01,8.009333096286979981e+01,6.510000000000000000e+02,9.077182925520171253e+00,8.819943994288438560e+00
1.640000000000000000e+02,8.945161732787060060e+00,8.666729693492868591e+00,9.155240574341986459e+00,1.285633431293415341e-01,8.003244695891460481e+01,6.510000000000000000e+02,9.073725075916401650e+00,8.816598389657718471e+00
1.645000000000000000e+02,8.941762928591316495e+00,8.663421401044335113e+00,9.151797552692755744e+00,1.285073097711405543e-01,7.997163839979457123e+01,6.510000000000000000e+02,9.070270238362457604e+00,8.813255618820175386e+00
1.650000000000000000e+02,8.938367025930970655e+00,8.660115877263162787e+00,9.148357524725211576e+00,1.284513912308552497e-01,7.991090485015919853e+01,6.510000000000000000e+02,9.066818417161826460e+00,8.809915634700116627e+00
1.655000000000000000e+02,8.934974032187700033e+00,8.656813114636673134e+00,9.144920483156409929e+00,1.283955613260044648e-01,7.985024637603673625e+01,6.510000000000000000e+02,9.063369593513703748e+00,8.806578470861694541e+00
1.660000000000000000e+02,8.931583940307351810e+00,8.653513105679239814e+00,9.141486420723085260e+00,1.283398199641054560e-01,7.978966279214463952e+01,6.510000000000000000e+02,9.059923760271457738e+00,8.803244120343247658e+00
1.665000000000000000e+02,8.928196743257938550e+00,8.650215842932450272e+00,9.138055330181851232e+00,1.282841670519932475e-01,7.972915391383786243e+01,6.510000000000000000e+02,9.056480910309931076e+00,8.799912576205944248e+00
1.670000000000000000e+02,8.924812372237493463e+00,8.646921318965119951e+00,9.134627204309458293e+00,1.282286436888084302e-01,7.966871846470570517e+01,6.510000000000000000e+02,9.053041015926302393e+00,8.796583728548684533e+00
1.675000000000000000e+02,8.921430840404088514e+00,8.643629526373448613e+00,9.131202035902949987e+00,1.281732362945209314e-01,7.960835661861543144e+01,6.510000000000000000e+02,9.049604076698610555e+00,8.793257604109568248e+00
1.680000000000000000e+02,8.918052182307603104e+00,8.640340457781096717e+00,9.127779817779966720e+00,1.281179170832132397e-01,7.954806892703912524e+01,6.510000000000000000e+02,9.046170099390815622e+00,8.789934265224388810e+00
1.685000000000000000e+02,8.914676391005821543e+00,8.637054105839267137e+00,9.124360542778841676e+00,1.280626859573047172e-01,7.948785520789117243e+01,6.510000000000000000e+02,9.042739076963126621e+00,8.786613705048516465e+00
1.690000000000000000e+02,8.911303451427528444e+00,8.633770463226774439e+00,9.120944203758895696e+00,1.280075453669958785e-01,7.942771513509507031e+01,6.510000000000000000e+02,9.039310996794522879e+00,8.783295906060532232e+00
1.695000000000000000e+02,8.907933278579777792e+00,8.630489522650167444e+00,9.117530793600577610e+00,1.279525322071900506e-01,7.936764714612731098e+01,6.510000000000000000e+02,9.035885810786968619e+00,8.779980746372588740e+00
1.700000000000000000e+02,8.904565902625606100e+00,8.627211276843754106e+00,9.114120305205679173e+00,1.278976365986458641e-01,7.930765171965011007e+01,6.510000000000000000e+02,9.032463539224252713e+00,8.776668266026959486e+00
1.705000000000000000e+02,8.901201365789162878e+00,8.623935718569745390e+00,9.110712731497534023e+00,1.278428287787730933e-01,7.924772954319701057e+01,6.510000000000000000e+02,9.029044194567937609e+00,8.773358537010389924e+00
1.710000000000000000e+02,8.897839661243603260e+00,8.620662840618255274e+00,9.107308065421159782e+00,1.277881086458398097e-01,7.918788043791097664e+01,6.510000000000000000e+02,9.025627769889442931e+00,8.770051552597763589e+00
1.715000000000000000e+02,8.894480772872400465e+00,8.617392635807433976e+00,9.103906299943481883e+00,1.277334761959481868e-01,7.912810405993789686e+01,6.510000000000000000e+02,9.022214249068348124e+00,8.766747296676451029e+00
1.720000000000000000e+02,8.891124641078912205e+00,8.614125096983503482e+00,9.100507428053475678e+00,1.276789318639964255e-01,7.906839929284254254e+01,6.510000000000000000e+02,9.018803572942909241e+00,8.763445709214916945e+00
1.725000000000000000e+02,8.887771321156082038e+00,8.610860217020846363e+00,9.097111442762413347e+00,1.276244748596132017e-01,7.900876706374772596e+01,6.510000000000000000e+02,9.015395796015694074e+00,8.760146846296470002e+00
1.730000000000000000e+02,8.884420806372210322e+00,8.607597988822035973e+00,9.093718337103915417e+00,1.275701050778782208e-01,7.894920719640902007e+01,6.510000000000000000e+02,9.011990911450089570e+00,8.756850701294331074e+00
1.735000000000000000e+02,8.881073080250526885e+00,8.604338405317966121e+00,9.090328104134203002e+00,1.275158405957833307e-01,7.888971934635344496e+01,6.510000000000000000e+02,9.008588920846310799e+00,8.753557239654744748e+00
1.740000000000000000e+02,8.877728027054731186e+00,8.601081459467842194e+00,9.086940736932245244e+00,1.274618751277210582e-01,7.883030145196414651e+01,6.510000000000000000e+02,9.005189902182451078e+00,8.750266151927009517e+00
1.745000000000000000e+02,8.874385665073228679e+00,8.597827144259266419e+00,9.083556228599858784e+00,1.274080817490129691e-01,7.877095375175215963e+01,6.510000000000000000e+02,9.001793746822240649e+00,8.746977583324214933e+00
1.750000000000000000e+02,8.871046065262797597e+00,8.594575452708301810e+00,9.080174572261977772e+00,1.273543747404493331e-01,7.871167742878009221e+01,6.510000000000000000e+02,8.998400440003246459e+00,8.743691690522348736e+00
1.755000000000000000e+02,8.867709224412591240e+00,8.591326377859546781e+00,9.076795761066684065e+00,1.273007433430202728e-01,7.865247236798784058e+01,6.510000000000000000e+02,8.995009967755612124e+00,8.740408481069570357e+00
1.760000000000000000e+02,8.864375132779279909e+00,8.588079912786120929e+00,9.073419788185436374e+00,1.272471845793819722e-01,7.859333834061905577e+01,6.510000000000000000e+02,8.991622317358661576e+00,8.737127948199898242e+00
1.765000000000000000e+02,8.861043799541089783e+00,8.584836050589798262e+00,9.070046646813157309e+00,1.271937125621482589e-01,7.853427545790094655e+01,6.510000000000000000e+02,8.988237512103239624e+00,8.733850086978941718e+00
1.770000000000000000e+02,8.857715205204037545e+00,8.581594784400987663e+00,9.066676330168425224e+00,1.271403312425563870e-01,7.847528332033128606e+01,6.510000000000000000e+02,8.984855536446593405e+00,8.730574873961481686e+00
1.775000000000000000e+02,8.854389278362372551e+00,8.578356107378844797e+00,9.063308831493570139e+00,1.270870608506610988e-01,7.841636061381419154e+01,6.510000000000000000e+02,8.981476339213033455e+00,8.727302217511709870e+00
1.780000000000000000e+02,8.851066090257853958e+00,8.575120012711252571e+00,9.059944144054833615e+00,1.270338769222462694e-01,7.835750853999834931e+01,6.510000000000000000e+02,8.978099967180099839e+00,8.724032213335608077e+00
1.785000000000000000e+02,8.847745558592933435e+00,8.571886493614915281e+00,9.056582261142500201e+00,1.269807869002995138e-01,7.829872558984278896e+01,6.510000000000000000e+02,8.974726345493232671e+00,8.720764771692634199e+00
1.790000000000000000e+02,8.844427608246068218e+00,8.568655543335372826e+00,9.053223176071009348e+00,1.269278099126459058e-01,7.824001038643449135e+01,6.510000000000000000e+02,8.971355418158713846e+00,8.717499798333422589e+00
1.795000000000000000e+02,8.841112314521746285e+00,8.565427155147041560e+00,9.049866882179077976e+00,1.268749369819374972e-01,7.818136420762223793e+01,6.510000000000000000e+02,8.967987251503682700e+00,8.714237377539808094e+00
1.800000000000000000e+02,8.837799675485662476e+00,8.562201322353280020e+00,9.046513372829863897e+00,1.268221407053873873e-01,7.812278695938756812e+01,6.510000000000000000e+02,8.964621816191050030e+00,8.710977534780274922e+00
1.805000000000000000e+02,8.834489735597660598e+00,8.558978038286408463e+00,9.043162641411040426e+00,1.267694291863872835e-01,7.806427937655668359e+01,6.510000000000000000e+02,8.961259164784047826e+00,8.707720306411275146e+00
1.810000000000000000e+02,8.831182495618035588e+00,8.555757296307731963e+00,9.039814681334908286e+00,1.267168034544604860e-01,7.800584141918811554e+01,6.510000000000000000e+02,8.957899299072495936e+00,8.704465692163575241e+00
1.815000000000000000e+02,8.827877949237173283e+00,8.552539089807591921e+00,9.036469486038583909e+00,1.266642633944965735e-01,7.794747292224919022e+01,6.510000000000000000e+02,8.954542212631668718e+00,8.701213685842676071e+00
1.820000000000000000e+02,8.824576090171380116e+00,8.549323412205405148e+00,9.033127048984001206e+00,1.266118088905746064e-01,7.788917372137493089e+01,6.510000000000000000e+02,8.951187899061952891e+00,8.697964281280805565e+00
1.825000000000000000e+02,8.821276898568521929e+00,8.546110256949658535e+00,9.029787363658094534e+00,1.265594244191542705e-01,7.783094340912796838e+01,6.510000000000000000e+02,8.947836322987674507e+00,8.694717474149367575e+00
1.830000000000000000e+02,8.817980369088777692e+00,8.542899617517988986e+00,9.026450423572923043e+00,1.265071108762341467e-01,7.777278183873730200e+01,6.510000000000000000e+02,8.944487479965012255e+00,8.691473258212543129e+00
1.835000000000000000e+02,8.814686508190600733e+00,8.539691487417176319e+00,9.023116222265674224e+00,1.264548824971018781e-01,7.771468907498477563e+01,6.510000000000000000e+02,8.941141390687702639e+00,8.688231625693500604e+00
1.840000000000000000e+02,8.811395309694312061e+00,8.536485860183184116e+00,9.019784753298893065e+00,1.264027391641753539e-01,7.765666495617111309e+01,6.510000000000000000e+02,8.937798048858486055e+00,8.684992570530136291e+00
1.845000000000000000e+02,8.808106767446512109e+00,8.533282729381189924e+00,9.016456010260460729e+00,1.263506807596094239e-01,7.759870932126547416e+01,6.510000000000000000e+02,8.934457448206121200e+00,8.681756086686903018e+00
1.850000000000000000e+02,8.804820875320178430e+00,8.530082088605581703e+00,9.013129986763772195e+00,1.262987071646094195e-01,7.754082200990544038e+01,6.510000000000000000e+02,8.931119582484788211e+00,8.678522168155568650e+00
1.855000000000000000e+02,8.801537627214692350e+00,8.526883931480009338e+00,9.009806676447825069e+00,1.262468182606322487e-01,7.748300286239697243e+01,6.510000000000000000e+02,8.927784445475325015e+00,8.675290808954059685e+00
1.860000000000000000e+02,8.798256979100255393e+00,8.523688251657416615e+00,9.006486072977267554e+00,1.261950010662549193e-01,7.742525104858046348e+01,6.510000000000000000e+02,8.924451980166510978e+00,8.672061978033999807e+00
1.865000000000000000e+02,8.794978852625485288e+00,8.520495042820019904e+00,9.003168170042490814e+00,1.261433057139573766e-01,7.736756515170593218e+01,6.510000000000000000e+02,8.921122158339441555e+00,8.668835546911527246e+00
1.870000000000000000e+02,8.791703301114587532e+00,8.517304298679366781e+00,8.999852961359785297e+00,1.260917319128043723e-01,7.730994605968591316e+01,6.510000000000000000e+02,8.917795033027392293e+00,8.665611569201784548e+00
1.875000000000000000e+02,8.788430364103604120e+00,8.514116012976320036e+00,8.996540440671321193e+00,1.260402461541541563e-01,7.725239440834880611e+01,6.510000000000000000e+02,8.914470610257756888e+00,8.662390117949451351e+00
1.880000000000000000e+02,8.785159980227422949e+00,8.510930179481107416e+00,8.993230601745338504e+00,1.259888481953535810e-01,7.719490906805908992e+01,6.510000000000000000e+02,8.911148828422776447e+00,8.659171132032069451e+00
1.885000000000000000e+02,8.781892199000283838e+00,8.507746791993318070e+00,8.989923438376143494e+00,1.259375346137794616e-01,7.713749085748663958e+01,6.510000000000000000e+02,8.907829733614063272e+00,8.655954664386504405e+00
1.890000000000000000e+02,8.778627019452354574e+00,8.504565844341932745e+00,8.986618944384213492e+00,1.258863049934139389e-01,7.708013970844382357e+01,6.510000000000000000e+02,8.904513324445769484e+00,8.652740714458941440e+00
1.895000000000000000e+02,8.775364416090420505e+00,8.501387330385300700e+00,8.983317113616310579e+00,1.258351761256105705e-01,7.702285512673654466e+01,6.510000000000000000e+02,8.901199592216030965e+00,8.649529239964810046e+00
1.900000000000000000e+02,8.772104275700954190e+00,8.498211244011198318e+00,8.980017939945481587e+00,1.257842451461772260e-01,7.696563510009795550e+01,6.510000000000000000e+02,8.897888520847130778e+00,8.646320030554777603e+00
1.905000000000000000e+02,8.768846659320717052e+00,8.495037579136809569e+00,8.976721417271200210e+00,1.257334551636078712e-01,7.690848063642748400e+01,6.510000000000000000e+02,8.894580114484325506e+00,8.643113204157108598e+00
1.910000000000000000e+02,8.765591559611708661e+00,8.491866329708756211e+00,8.973427539519413187e+00,1.256826923685914477e-01,7.685139152909704308e+01,6.510000000000000000e+02,8.891274251980298970e+00,8.639908867243118351e+00
1.915000000000000000e+02,8.762338964857949719e+00,8.488697489703083576e+00,8.970136300642584715e+00,1.256319685062878277e-01,7.679436752657866805e+01,6.510000000000000000e+02,8.887970933364238491e+00,8.636706996351662724e+00
1.920000000000000000e+02,8.759088897172293997e+00,8.485531053125283663e+00,8.966847694619799469e+00,1.255813041725993839e-01,7.673740897252466198e+01,6.510000000000000000e+02,8.884670201344894380e+00,8.633507592999695390e+00
1.925000000000000000e+02,8.755841389935731911e+00,8.482367014010320005e+00,8.963561715456808798e+00,1.255307227925970548e-01,7.668051640807654223e+01,6.510000000000000000e+02,8.881372112728328716e+00,8.630310667143135106e+00
1.930000000000000000e+02,8.752596437446966249e+00,8.479205366422606360e+00,8.960278357186089337e+00,1.254802242436052484e-01,7.662368968348555143e+01,6.510000000000000000e+02,8.878076661690572635e+00,8.627116213203359862e+00
1.935000000000000000e+02,8.749354034031933125e+00,8.476046104455990715e+00,8.956997613866917618e+00,1.254298084031398586e-01,7.656692864966692014e+01,6.510000000000000000e+02,8.874783842435073566e+00,8.623924225628794460e+00
1.940000000000000000e+02,8.746114174043857048e+00,8.472889222233840556e+00,8.953719479585416252e+00,1.253794751483212899e-01,7.651023315819934112e+01,6.510000000000000000e+02,8.871493649192178310e+00,8.620734698895535786e+00
1.945000000000000000e+02,8.742876851863274013e+00,8.469734713908959378e+00,8.950443948454628540e+00,1.253292243566704045e-01,7.645360306132451456e+01,6.510000000000000000e+02,8.868206076219943057e+00,8.617547627506603192e+00
1.950000000000000000e+02,8.739642061898067027e+00,8.466582573663641753e+00,8.947171014614543338e+00,1.252790559053139352e-01,7.639703821194643751e+01,6.510000000000000000e+02,8.864921117803381989e+00,8.614363005992753841e+00
1.955000000000000000e+02,8.736409798583517627e+00,8.463432795709643131e+00,8.943900672232201643e+00,1.252289696710191802e-01,7.634053846363096341e+01,6.510000000000000000e+02,8.861638768254536558e+00,8.611180828912498697e+00
1.960000000000000000e+02,8.733180056382314760e+00,8.460285374288229576e+00,8.940632915501705469e+00,1.251789655312679217e-01,7.628410367060529040e+01,6.510000000000000000e+02,8.858359021913582154e+00,8.608001090851045589e+00
1.965000000000000000e+02,8.729952722539371379e+00,8.457140303670101389e+00,8.937367738644269366e+00,1.251290511615627543e-01,7.622773181721716185e+01,6.510000000000000000e+02,8.855081773700932857e+00,8.604823671377808125e+00
1.970000000000000000e+02,8.726727890299168067e+00,8.453997578155471260e+00,8.934105135908279038e+00,1.250792204937530294e-01,7.617142448272470290e+01,6.510000000000000000e+02,8.851807110792920597e+00,8.601648669805415537e+00
1.975000000000000000e+02,8.723505562562440474e+00,8.450857192074007429e+00,8.930845101569371280e+00,1.250294715047694238e-01,7.611518166880260594e+01,6.510000000000000000e+02,8.848535034067211313e+00,8.598476091057669635e+00
1.980000000000000000e+02,8.720285729026103994e+00,8.447719139784863884e+00,8.927587629930425095e+00,1.249798042049489882e-01,7.605900314731545109e+01,6.510000000000000000e+02,8.845265533231053467e+00,8.595305924821156296e+00
1.985000000000000000e+02,8.717068261975487786e+00,8.444583415676664373e+00,8.924332715321641629e+00,1.249302100440842361e-01,7.600288664132202143e+01,6.510000000000000000e+02,8.841998472019572120e+00,8.592138051931403453e+00
1.990000000000000000e+02,8.713853107876898818e+00,8.441450014167484639e+00,8.921080352100577926e+00,1.248806896253998183e-01,7.594683117229719471e+01,6.510000000000000000e+02,8.838733797502298373e+00,8.588972418251499263e+00
1.995000000000000000e+02,8.710640356789951966e+00,8.438318929704882621e+00,8.917830534652198438e+00,1.248312701651137918e-01,7.589083827134881233e+01,6.510000000000000000e+02,8.835471626955065716e+00,8.585809086624838216e+00
2.000000000000000000e+02,8.707430082735619692e+00,8.435190156765855818e+00,8.914583257388880355e+00,1.247819317344916468e-01,7.583490917621664096e+01,6.510000000000000000e+02,8.832212014470112393e+00,8.582648151001128767e+00
2.005000000000000000e+02,8.704222280421440416e+00,8.432063689856878597e+00,8.911338514750525519e+00,1.247326742104706288e-01,7.577904374700071344e+01,6.510000000000000000e+02,8.828954954631910823e+00,8.579489606210970010e+00
2.010000000000000000e+02,8.701016944582647739e+00,8.428939523513836463e+00,8.908096301204503575e+00,1.246834974691140852e-01,7.572324184445547246e+01,6.510000000000000000e+02,8.825700442051759964e+00,8.576333447113533737e+00
2.015000000000000000e+02,8.697814069982147345e+00,8.425817652302061589e+00,8.904856611245765663e+00,1.246344013871763939e-01,7.566750332998854844e+01,6.510000000000000000e+02,8.822448471369323642e+00,8.573179668594971048e+00
2.020000000000000000e+02,8.694613651410582733e+00,8.422698070816339921e+00,8.901619439396842637e+00,1.245853858413045190e-01,7.561182806566050374e+01,6.510000000000000000e+02,8.819199037251888029e+00,8.570028265569279213e+00
2.025000000000000000e+02,8.691415679814079809e+00,8.419580773680850783e+00,8.898384780207885925e+00,1.245364504739195216e-01,7.555621584681469471e+01,6.510000000000000000e+02,8.815952130287998401e+00,8.566879229340159441e+00
2.030000000000000000e+02,8.688220123135172557e+00,8.416465755549191741e+00,8.895152628256711935e+00,1.244875935454964055e-01,7.550066606899768828e+01,6.510000000000000000e+02,8.812707716680669989e+00,8.563732529589675124e+00
2.035000000000000000e+02,8.685027006975570174e+00,8.413353011104373280e+00,8.891922978148803836e+00,1.244388167943298040e-01,7.544517913102021112e+01,6.510000000000000000e+02,8.809465823769899728e+00,8.560588190181240620e+00
2.040000000000000000e+02,8.681836326236577861e+00,8.410242535058767288e+00,8.888695824517382604e+00,1.243901200972535592e-01,7.538975489753885029e+01,6.510000000000000000e+02,8.806226446333830893e+00,8.557446206139324829e+00
2.045000000000000000e+02,8.678648057751377820e+00,8.407134322154167450e+00,8.885471162023387492e+00,1.243414769199960440e-01,7.533439291319440656e+01,6.510000000000000000e+02,8.802989534671374017e+00,8.554306580831379847e+00
2.050000000000000000e+02,8.675462106634435955e+00,8.404028367161716417e+00,8.882248985355570170e+00,1.242929510227510914e-01,7.527909150132396121e+01,6.510000000000000000e+02,8.799755057657188573e+00,8.551169155611685113e+00
2.055000000000000000e+02,8.672278529434219507e+00,8.400924664881880943e+00,8.879029289230429001e+00,1.242445282303841075e-01,7.522385159488095496e+01,6.510000000000000000e+02,8.796523057664604295e+00,8.548034001203836496e+00
2.060000000000000000e+02,8.669097334175686953e+00,8.397823210144519379e+00,8.875812068392329834e+00,1.241962225565099720e-01,7.516867329110930029e+01,6.510000000000000000e+02,8.793293556732194816e+00,8.544901111619177314e+00
2.065000000000000000e+02,8.665918521086391380e+00,8.394723997808799965e+00,8.872597317613459822e+00,1.241480212313762765e-01,7.511355654528381365e+01,6.510000000000000000e+02,8.790066542317767073e+00,8.541770499855013909e+00
2.070000000000000000e+02,8.662741912923427989e+00,8.391627022763207933e+00,8.869385031693905574e+00,1.241001443533918669e-01,7.505849829574877674e+01,6.510000000000000000e+02,8.786842057276819773e+00,8.538641768570034429e+00
2.075000000000000000e+02,8.659567690126769079e+00,8.388532279925522417e+00,8.866175205461605202e+00,1.240523712284853364e-01,7.500350157069487977e+01,6.510000000000000000e+02,8.783620061355254194e+00,8.535515318898283965e+00
2.080000000000000000e+02,8.656395845560133750e+00,8.385439764242809346e+00,8.862967833772449566e+00,1.240046939045011259e-01,7.494856619914111207e+01,6.510000000000000000e+02,8.780400539464636722e+00,8.532391151655632555e+00
2.085000000000000000e+02,8.653226309173463804e+00,8.382349470691432103e+00,8.859762911510236094e+00,1.239571762297744378e-01,7.489369093931067312e+01,6.510000000000000000e+02,8.777183485403238450e+00,8.529269132943689158e+00
2.090000000000000000e+02,8.650059157816651023e+00,8.379261394276960928e+00,8.856560433586736281e+00,1.239097379875769289e-01,7.483887705689585346e+01,6.510000000000000000e+02,8.773968895804227230e+00,8.526149419829073040e+00
2.095000000000000000e+02,8.646894321590307797e+00,8.376175530034252859e+00,8.853360394941670819e+00,1.238625045549927306e-01,7.478412332878534130e+01,6.510000000000000000e+02,8.770756826145301943e+00,8.523031817035315427e+00
2.100000000000000000e+02,8.643731811169423906e+00,8.373091873027350474e+00,8.850162790542762892e+00,1.238154087152096988e-01,7.472942987885755883e+01,6.510000000000000000e+02,8.767547219884633591e+00,8.519916402454214222e+00
2.105000000000000000e+02,8.640571667591707694e+00,8.370010418349522752e+00,8.846967615385729289e+00,1.237683884432084075e-01,7.467479735676637631e+01,6.510000000000000000e+02,8.764340056034916060e+00,8.516803279148499328e+00
2.110000000000000000e+02,8.637413889853633009e+00,8.366931161123211780e+00,8.843774864494326593e+00,1.237214473268726384e-01,7.462022570116512554e+01,6.510000000000000000e+02,8.761135337180506966e+00,8.513692442526760829e+00
2.115000000000000000e+02,8.634258459217864612e+00,8.363854096500025648e+00,8.840584532920287231e+00,1.236746062515528682e-01,7.456571454880671013e+01,6.510000000000000000e+02,8.757933065469417855e+00,8.510583852966311369e+00
2.120000000000000000e+02,8.631105276964651907e+00,8.360779219660745554e+00,8.837396615743436712e+00,1.236280049305454182e-01,7.451126218565016757e+01,6.510000000000000000e+02,8.754733281895196839e+00,8.507477272034105198e+00
2.125000000000000000e+02,8.627954446363094831e+00,8.357706525815249421e+00,8.834211108071649221e+00,1.235814826881685702e-01,7.445687031138010070e+01,6.510000000000000000e+02,8.751535929051264873e+00,8.504372963674926567e+00
2.130000000000000000e+02,8.624805911229701749e+00,8.354636010202542096e+00,8.831028005040847617e+00,1.235351180490593809e-01,7.440253793177420505e+01,6.510000000000000000e+02,8.748341029278760672e+00,8.501270793180642826e+00
2.135000000000000000e+02,8.621659641467722679e+00,8.351567668090710939e+00,8.827847301815024750e+00,1.234888675985519463e-01,7.434826447373411895e+01,6.510000000000000000e+02,8.745148509066275722e+00,8.498170773869171413e+00
2.140000000000000000e+02,8.618515683742975497e+00,8.348501494776924048e+00,8.824668993586294974e+00,1.234427036355511265e-01,7.429405069200448963e+01,6.510000000000000000e+02,8.741958387378526041e+00,8.495072980107423177e+00
2.145000000000000000e+02,8.615373922835821929e+00,8.345437485587398285e+00,8.821493075574842635e+00,1.233967610879019988e-01,7.423989459092646825e+01,6.510000000000000000e+02,8.738770683923723581e+00,8.491977161747920277e+00
2.150000000000000000e+02,8.612234490395254127e+00,8.342375635877372630e+00,8.818319543028934504e+00,1.233508973175847512e-01,7.418579836142265549e+01,6.510000000000000000e+02,8.735585387712839989e+00,8.488883593077668266e+00
2.155000000000000000e+02,8.609097381957580453e+00,8.339315941031074431e+00,8.815148391224994384e+00,1.233051122098113711e-01,7.413176188272592526e+01,6.510000000000000000e+02,8.732402494167390117e+00,8.485792269747769012e+00
2.160000000000000000e+02,8.605962509792842496e+00,8.336258396461744269e+00,8.811979615467500082e+00,1.232595114943872971e-01,7.407778362713376907e+01,6.510000000000000000e+02,8.729222021287231570e+00,8.482702998298455199e+00
2.165000000000000000e+02,8.602829946701708863e+00,8.333202997611568463e+00,8.808821136150289277e+00,1.232139968660658363e-01,7.402386478089144362e+01,6.510000000000000000e+02,8.726043943567775685e+00,8.479615949835643818e+00
2.170000000000000000e+02,8.599699650478056512e+00,8.330149739951680843e+00,8.805669404810204881e+00,1.231685699110888904e-01,7.397000457504634596e+01,6.510000000000000000e+02,8.722868220389145222e+00,8.476531080566966025e+00
2.175000000000000000e+02,8.596571543333492826e+00,8.327098618982113010e+00,8.802520019889795932e+00,1.231232910974899147e-01,7.391620164446185015e+01,6.510000000000000000e+02,8.719694834430983477e+00,8.473448252236002176e+00
2.180000000000000000e+02,8.593445737902353443e+00,8.324049630231812102e+00,8.799372976887044118e+00,1.230780904940110138e-01,7.386245786663178592e+01,6.510000000000000000e+02,8.716523828396365303e+00,8.470367647408343359e+00
2.185000000000000000e+02,8.590322229886616867e+00,8.321002769258569742e+00,8.796228271326919312e+00,1.230329679873771731e-01,7.380877312449595706e+01,6.510000000000000000e+02,8.713355197873994484e+00,8.467289261899239250e+00
2.190000000000000000e+02,8.587201015016082906e+00,8.317958031649045125e+00,8.793085898761418662e+00,1.229879234641744340e-01,7.375514730161127375e+01,6.510000000000000000e+02,8.710188938480257548e+00,8.464213091551908263e+00
2.195000000000000000e+02,8.584082089048376218e+00,8.314915413018704626e+00,8.789945854769545264e+00,1.229429568109563914e-01,7.370158028215057300e+01,6.510000000000000000e+02,8.707025045859333900e+00,8.461139132237420313e+00
2.200000000000000000e+02,8.580965447768921450e+00,8.311874909011796930e+00,8.786808134957313499e+00,1.228980679153033051e-01,7.364807195090138237e+01,6.510000000000000000e+02,8.703863515684224339e+00,8.458067379853616785e+00
2.205000000000000000e+02,8.577851086990943230e+00,8.308836515301372572e+00,8.783672734957773898e+00,1.228532566647657920e-01,7.359462219326485410e+01,6.510000000000000000e+02,8.700704343655710105e+00,8.454997830326178132e+00
2.210000000000000000e+02,8.574739002555466172e+00,8.305800227589205775e+00,8.780539650430963405e+00,1.228085229467594519e-01,7.354123089525427304e+01,6.510000000000000000e+02,8.697547525502224985e+00,8.451930479608707358e+00
2.215000000000000000e+02,8.571629188273204747e+00,8.302766041605790903e+00,8.777408877063990644e+00,1.227638642971678185e-01,7.348789790763434837e+01,6.510000000000000000e+02,8.694393052570372760e+00,8.448865323976036734e+00
2.220000000000000000e+02,8.568521618653038630e+00,8.299733953110308704e+00,8.774280410570939992e+00,1.227192720274470072e-01,7.343462274905144227e+01,6.510000000000000000e+02,8.691240890680484554e+00,8.445802346625590928e+00
2.225000000000000000e+02,8.565416269923160186e+00,8.296703957890629866e+00,8.771154246692935530e+00,1.226747462693050794e-01,7.338140497043661981e+01,6.510000000000000000e+02,8.688091016192464267e+00,8.442741523653854330e+00
2.230000000000000000e+02,8.562313124252233010e+00,8.293676051763231527e+00,8.768030381198142820e+00,1.226302793528223634e-01,7.332824422315617596e+01,6.510000000000000000e+02,8.684943403605055678e+00,8.439682844899410341e+00
2.235000000000000000e+02,8.559212212678019682e+00,8.290650230573263002e+00,8.764908809881719165e+00,1.225858823668256464e-01,7.327514100021220145e+01,6.510000000000000000e+02,8.681798095044843677e+00,8.436626330311193911e+00
2.240000000000000000e+02,8.556113480698535056e+00,8.287626490194380580e+00,8.761789528565842033e+00,1.225415774238969302e-01,7.322209433278872837e+01,6.510000000000000000e+02,8.678655058122432209e+00,8.433571903274637904e+00
2.245000000000000000e+02,8.553016978546642335e+00,8.284604826528859434e+00,8.758672533099719715e+00,1.224973564723364078e-01,7.316910503764982820e+01,6.510000000000000000e+02,8.675514335018979395e+00,8.430519622074305275e+00
2.250000000000000000e+02,8.549922720055530334e+00,8.281585235507478160e+00,8.755557819359573557e+00,1.224532119812511005e-01,7.311617330804628523e+01,6.510000000000000000e+02,8.672375932036780810e+00,8.427469508074279858e+00
2.255000000000000000e+02,8.546830637933378938e+00,8.278567713089547198e+00,8.752445383248602440e+00,1.224092565781631642e-01,7.306329797961269890e+01,6.510000000000000000e+02,8.669239894511541422e+00,8.424421381355214677e+00
2.260000000000000000e+02,8.543740776396118619e+00,8.275552255262805801e+00,8.749335220697048499e+00,1.223654045901567677e-01,7.301047974649426919e+01,6.510000000000000000e+02,8.666106180986275831e+00,8.421375371805963184e+00
2.265000000000000000e+02,8.540653146760687875e+00,8.272538858043487764e+00,8.746227327662104756e+00,1.223216289194221790e-01,7.295771875417473495e+01,6.510000000000000000e+02,8.662974775680110540e+00,8.418331517841265210e+00
2.270000000000000000e+02,8.537567745198456848e+00,8.269527517476227274e+00,8.743121700128003937e+00,1.222779294575385839e-01,7.290501489588548623e+01,6.510000000000000000e+02,8.659845674655995751e+00,8.415289815740917945e+00
2.275000000000000000e+02,8.534484567908409147e+00,8.266518229634030490e+00,8.740018334105918996e+00,1.222343060962486905e-01,7.285236806545361787e+01,6.510000000000000000e+02,8.656718874004658559e+00,8.412250261812161511e+00
2.280000000000000000e+02,8.531403587504229336e+00,8.263510990618300411e+00,8.736917225634035944e+00,1.221907249246919486e-01,7.279977774613766428e+01,6.510000000000000000e+02,8.653594312428921853e+00,8.409212862579536818e+00
2.285000000000000000e+02,8.528324762888827237e+00,8.260505796558740954e+00,8.733818370777477469e+00,1.221471323121054858e-01,7.274724318323482919e+01,6.510000000000000000e+02,8.650471895200933403e+00,8.406177630576721072e+00
2.290000000000000000e+02,8.525248151173522970e+00,8.257502643613387150e+00,8.730721765628358000e+00,1.221036152019628479e-01,7.269476533193295609e+01,6.510000000000000000e+02,8.647351766375486193e+00,8.403144535971559748e+00
2.295000000000000000e+02,8.522173748667254856e+00,8.254501527968510999e+00,8.727627406305721536e+00,1.220601734861408438e-01,7.264234408842476398e+01,6.510000000000000000e+02,8.644233922153397032e+00,8.400113575181114456e+00
2.300000000000000000e+02,8.519101551706464548e+00,8.251502445838662325e+00,8.724535288955555856e+00,1.220168070579285419e-01,7.258997934949211128e+01,6.510000000000000000e+02,8.641118358764392937e+00,8.397084744648536159e+00
2.305000000000000000e+02,8.516031556655088153e+00,8.248505393466569302e+00,8.721445409750790745e+00,1.219735158108213868e-01,7.253767101250451788e+01,6.510000000000000000e+02,8.638005072465910317e+00,8.394058040844265989e+00
2.310000000000000000e+02,8.512963759904529581e+00,8.245510367123188189e+00,8.718357764891267792e+00,1.219302996388069438e-01,7.248541897541787193e+01,6.510000000000000000e+02,8.634894059543336553e+00,8.391033460265722610e+00
2.315000000000000000e+02,8.509898157873660551e+00,8.242517363107570105e+00,8.715272350603740392e+00,1.218871584356191334e-01,7.243322313677302304e+01,6.510000000000000000e+02,8.631785316309278144e+00,8.388010999438041182e+00
2.320000000000000000e+02,8.506834721453136794e+00,8.239526377746953401e+00,8.712189163141866644e+00,1.218441277323224076e-01,7.238108296958351673e+01,6.510000000000000000e+02,8.628678849185458688e+00,8.384990593720814900e+00
2.325000000000000000e+02,8.503773381957396182e+00,8.236537407396598454e+00,8.709108198786193356e+00,1.218012982032907338e-01,7.232899728793114491e+01,6.510000000000000000e+02,8.625574680160687180e+00,8.381972083754106961e+00
2.330000000000000000e+02,8.500714226414597618e+00,8.233550448439888925e+00,8.706029453844116972e+00,1.217585434562195035e-01,7.227696750207211096e+01,6.510000000000000000e+02,8.622472769870817899e+00,8.378955682958377338e+00
2.335000000000000000e+02,8.497657251352649155e+00,8.230565497288171883e+00,8.702952924649915545e+00,1.217158633873071799e-01,7.222499351286636227e+01,6.510000000000000000e+02,8.619373114739955710e+00,8.375941387965340823e+00
2.340000000000000000e+02,8.494602453326814739e+00,8.227582550380864390e+00,8.699878607564720312e+00,1.216732578927540720e-01,7.217307522175217116e+01,6.510000000000000000e+02,8.616275711219568478e+00,8.372929195434061000e+00
2.345000000000000000e+02,8.491549828919673359e+00,8.224601604185286519e+00,8.696806498976469513e+00,1.216307268697257860e-01,7.212121253074458593e+01,6.510000000000000000e+02,8.613180555789398340e+00,8.369919102049946602e+00
2.350000000000000000e+02,8.488499374741103054e+00,8.221622655196716423e+00,8.693736595299936809e+00,1.215882702162126849e-01,7.206940534243426555e+01,6.510000000000000000e+02,8.610087644957314268e+00,8.366911104524890064e+00
2.355000000000000000e+02,8.485451087428280914e+00,8.218645699938345928e+00,8.690668892976679771e+00,1.215458878288912664e-01,7.201765355998590223e+01,6.510000000000000000e+02,8.606996975257171556e+00,8.363905199599388496e+00
2.360000000000000000e+02,8.482404963645617357e+00,8.215670734961229016e+00,8.687603388475093169e+00,1.215035796067274743e-01,7.196595708713707040e+01,6.510000000000000000e+02,8.603908543252344998e+00,8.360901384038891493e+00
2.365000000000000000e+02,8.479361000084768563e+00,8.212697756844235641e+00,8.684540078290259757e+00,1.214613454481605348e-01,7.191431582819664925e+01,6.510000000000000000e+02,8.600822345532929347e+00,8.357899654636607778e+00
2.370000000000000000e+02,8.476319129673964170e+00,8.209726762194080152e+00,8.681478958944094160e+00,1.214191466563833699e-01,7.186272859725154660e+01,6.510000000000000000e+02,8.597738276330346707e+00,8.354899983017579856e+00
2.375000000000000000e+02,8.473279358399405936e+00,8.206757747645209378e+00,8.678420026985206093e+00,1.213769928092136297e-01,7.181119545986085484e+01,6.510000000000000000e+02,8.594656351208620038e+00,8.351902365590193611e+00
2.380000000000000000e+02,8.470241737317909525e+00,8.203790709859848818e+00,8.675363278988927007e+00,1.213349125651258936e-01,7.175971724960949416e+01,6.510000000000000000e+02,8.591576649883034378e+00,8.348906824752782896e+00
2.385000000000000000e+02,8.467206263228730379e+00,8.200825645527899610e+00,8.672308711557310090e+00,1.212929058235962670e-01,7.170829387306297065e+01,6.510000000000000000e+02,8.588499169052326465e+00,8.345913357405134292e+00
2.390000000000000000e+02,8.464172916676956149e+00,8.197862551366954520e+00,8.669256321319075198e+00,1.212509557560042667e-01,7.165692495767942205e+01,6.510000000000000000e+02,8.585423872432960124e+00,8.342921960920952174e+00
2.395000000000000000e+02,8.461141624962039032e+00,8.194901424122257083e+00,8.666206104929603526e+00,1.212090606338252913e-01,7.160560923404499079e+01,6.510000000000000000e+02,8.582350685595864448e+00,8.339932564328213616e+00
2.400000000000000000e+02,8.458112433219538318e+00,8.191942260566625222e+00,8.663158059070930506e+00,1.211672385943099173e-01,7.155434743269152875e+01,6.510000000000000000e+02,8.579279671813848651e+00,8.336945194625229760e+00
2.405000000000000000e+02,8.455085321134019338e+00,8.188985057500490328e+00,8.660112180451722708e+00,1.211255466948764209e-01,7.150313918571808358e+01,6.510000000000000000e+02,8.576210867828896411e+00,8.333959774439142265e+00
2.410000000000000000e+02,8.452060199260312601e+00,8.186029811751796004e+00,8.657068465807260083e+00,1.210840507386932025e-01,7.145198295926356025e+01,6.510000000000000000e+02,8.573144249999005595e+00,8.330976148521619606e+00
2.415000000000000000e+02,8.449037205121308958e+00,8.183076520176015833e+00,8.654026911899368457e+00,1.210426276190419842e-01,7.140088101122501030e+01,6.510000000000000000e+02,8.570079832740349346e+00,8.327994577502266793e+00
2.420000000000000000e+02,8.446016189518495310e+00,8.180125179656091206e+00,8.650987515516481707e+00,1.210014453842613164e-01,7.134983082339361715e+01,6.510000000000000000e+02,8.567017634902757806e+00,8.325014744134234590e+00
2.425000000000000000e+02,8.442997257713896531e+00,8.177175787102404669e+00,8.647950273473554716e+00,1.209603390168211556e-01,7.129883409737944078e+01,6.510000000000000000e+02,8.563957596730716659e+00,8.322036918697076402e+00
2.430000000000000000e+02,8.439980444374162616e+00,8.174228339452728420e+00,8.644915182612086468e+00,1.209193053303869864e-01,7.124789137981986187e+01,6.510000000000000000e+02,8.560899749704550032e+00,8.319061139043775199e+00
2.435000000000000000e+02,8.436965746565414648e+00,8.171282833672242063e+00,8.641882239800056098e+00,1.208783442285224635e-01,7.119700258282153982e+01,6.510000000000000000e+02,8.557844090793938818e+00,8.316087402336892254e+00
2.440000000000000000e+02,8.433953161380619790e+00,8.168339266753422478e+00,8.638851441931921116e+00,1.208374556149242884e-01,7.114616761904163411e+01,6.510000000000000000e+02,8.554790616995544994e+00,8.313115705765694585e+00
2.445000000000000000e+02,8.430942685939550429e+00,8.165397635716081126e+00,8.635822785928610301e+00,1.207966393934231386e-01,7.109538640168634061e+01,6.510000000000000000e+02,8.551739325332974317e+00,8.310146046546126541e+00
2.450000000000000000e+02,8.427934317388752206e+00,8.162457937607305425e+00,8.632796268737472190e+00,1.207558954689540442e-01,7.104465884450952728e+01,6.510000000000000000e+02,8.548690212857707138e+00,8.307178421919797273e+00
2.455000000000000000e+02,8.424928024462911225e+00,8.159520169501382370e+00,8.629771887332280400e+00,1.207151959433159227e-01,7.099398437591214872e+01,6.510000000000000000e+02,8.545643220406226703e+00,8.304212828519593970e+00
2.460000000000000000e+02,8.421923812632725159e+00,8.156584328499841163e+00,8.626749638713183899e+00,1.206745527704409654e-01,7.094336305347648874e+01,6.510000000000000000e+02,8.542598365403165417e+00,8.301249259862284902e+00
2.465000000000000000e+02,8.418921665717434166e+00,8.153650411731337755e+00,8.623729519906692786e+00,1.206339803606337330e-01,7.089279457070406920e+01,6.510000000000000000e+02,8.539555646078067497e+00,8.298287685356800836e+00
2.470000000000000000e+02,8.415921614359946901e+00,8.150718416351699247e+00,8.620711527965662313e+00,1.205934797478094567e-01,7.084227940640863608e+01,6.510000000000000000e+02,8.536515094107755885e+00,8.295328134612137916e+00
2.475000000000000000e+02,8.412923655839650294e+00,8.147788339543815539e+00,8.617695659969257349e+00,1.205530508387045591e-01,7.079181747705291627e+01,6.510000000000000000e+02,8.533476706678355228e+00,8.292370605000945361e+00
2.480000000000000000e+02,8.409927787462541104e+00,8.144860178517660643e+00,8.614681913022938176e+00,1.205126935395864213e-01,7.074140869963876810e+01,6.510000000000000000e+02,8.530440481002127484e+00,8.289415093922954725e+00
2.485000000000000000e+02,8.406934006561181505e+00,8.141933930510223405e+00,8.611670284258414299e+00,1.204724077578008395e-01,7.069105299170578860e+01,6.510000000000000000e+02,8.527406414318981831e+00,8.286461598803381179e+00
2.490000000000000000e+02,8.403942310494679546e+00,8.139009592785512837e+00,8.608660770833651554e+00,1.204321934006582356e-01,7.064075027132993512e+01,6.510000000000000000e+02,8.524374503895337796e+00,8.283510117094019520e+00
2.495000000000000000e+02,8.400952696648651852e+00,8.136087162634439096e+00,8.605653369932808161e+00,1.203920503761905653e-01,7.059050045712204735e+01,6.510000000000000000e+02,8.521344747024842903e+00,8.280560646272460801e+00
2.500000000000000000e+02,8.397965162435193420e+00,8.133166637374882768e+00,8.602648078766266693e+00,1.203519785931530528e-01,7.054030346822645470e+01,6.510000000000000000e+02,8.518317141028346029e+00,8.277613183842040812e+00
2.505000000000000000e+02,8.394979635927017014e+00,8.130248014351588282e+00,8.599644894570516840e+00,1.203121083773291411e-01,7.049015809105152641e+01,6.510000000000000000e+02,8.515291744304347432e+00,8.274667527549688373e+00
2.510000000000000000e+02,8.391996128521235221e+00,8.127331290936167463e+00,8.596643814608206924e+00,1.202723850726943738e-01,7.044006446772648644e+01,6.510000000000000000e+02,8.512268513593930663e+00,8.271723743448539778e+00
2.515000000000000000e+02,8.389014690634452265e+00,8.124416464527008941e+00,8.593644836168104817e+00,1.202327302020945732e-01,7.039002338909251932e+01,6.510000000000000000e+02,8.509247420836546283e+00,8.268781960432358247e+00
2.520000000000000000e+02,8.386035322038850381e+00,8.121503532549336768e+00,8.590647956565035770e+00,1.201931464803479011e-01,7.034003481494409016e+01,6.510000000000000000e+02,8.506228468519196895e+00,8.265842175558502092e+00
2.525000000000000000e+02,8.383058020277653455e+00,8.118592492455077192e+00,8.587653173139887741e+00,1.201536338194649639e-01,7.029009866706151399e+01,6.510000000000000000e+02,8.503211654097118100e+00,8.262904386458187034e+00
2.530000000000000000e+02,8.380082782920409201e+00,8.115683341722878197e+00,8.584660483259566988e+00,1.201141921303118809e-01,7.024021486775018275e+01,6.510000000000000000e+02,8.500196975050720027e+00,8.259968590790096599e+00
2.535000000000000000e+02,8.377109572081446132e+00,8.112776077858050883e+00,8.581669884316978525e+00,1.200748219119388005e-01,7.019038274551576251e+01,6.510000000000000000e+02,8.497184393993384433e+00,8.257034750169506054e+00
2.540000000000000000e+02,8.374138314005385553e+00,8.109870698392564137e+00,8.578681373730992377e+00,1.200356077361595525e-01,7.014060104921756533e+01,6.510000000000000000e+02,8.494173921741545286e+00,8.254102706269227596e+00
2.545000000000000000e+02,8.371169112917129951e+00,8.106967200884975355e+00,8.575694948946392060e+00,1.199964643058326341e-01,7.009087146850367844e+01,6.510000000000000000e+02,8.491165577222963279e+00,8.251172648611298399e+00
2.550000000000000000e+02,8.368201966490097732e+00,8.104065582920386035e+00,8.572710607433938534e+00,1.199573915339964408e-01,7.004119392775237429e+01,6.510000000000000000e+02,8.488159358024095269e+00,8.248244574956101971e+00
2.555000000000000000e+02,8.365236872423826853e+00,8.101165842110466642e+00,8.569728346690181908e+00,1.199183893349698854e-01,6.999156835185986836e+01,6.510000000000000000e+02,8.485155261758796641e+00,8.245318483088857064e+00
2.560000000000000000e+02,8.362273811006515345e+00,8.098267976093339371e+00,8.566748164237605323e+00,1.198794581930844177e-01,6.994199437474209446e+01,6.510000000000000000e+02,8.482153269199599777e+00,8.242394352813430913e+00
2.565000000000000000e+02,8.359312754374920829e+00,8.095371982533620780e+00,8.563770057624443766e+00,1.198405988526802801e-01,6.989247149458860520e+01,6.510000000000000000e+02,8.479153353227601997e+00,8.239472155522241437e+00
2.570000000000000000e+02,8.356353738734478398e+00,8.092477859122309880e+00,8.560794024424772886e+00,1.198018042219550494e-01,6.984300027915654141e+01,6.510000000000000000e+02,8.476155542956433919e+00,8.236551934512522877e+00
2.575000000000000000e+02,8.353396735310408161e+00,8.089585603576809447e+00,8.557820062238407743e+00,1.197630413049079467e-01,6.979358020355718395e+01,6.510000000000000000e+02,8.473159776615316829e+00,8.233633694005499493e+00
2.580000000000000000e+02,8.350441772984193989e+00,8.086695213640879842e+00,8.554848168690879717e+00,1.197243484603832259e-01,6.974421172361368804e+01,6.510000000000000000e+02,8.470166121444577811e+00,8.230717424523811943e+00
2.585000000000000000e+02,8.347488849610879669e+00,8.083806687084562626e+00,8.551878341433456043e+00,1.196857256046619244e-01,6.969489476729147270e+01,6.510000000000000000e+02,8.467174575215540955e+00,8.227803124006216606e+00
2.590000000000000000e+02,8.344537906383061809e+00,8.080920021704200096e+00,8.548910578143035011e+00,1.196472742721286231e-01,6.964562834130457247e+01,6.510000000000000000e+02,8.464185180655190877e+00,8.224890632110932742e+00
2.595000000000000000e+02,8.341588944795489624e+00,8.078035215322351803e+00,8.545944876522169054e+00,1.196089879429510089e-01,6.959641243393107857e+01,6.510000000000000000e+02,8.461197932738441452e+00,8.221979956852539573e+00
2.600000000000000000e+02,8.338642015693274345e+00,8.075152265787812311e+00,8.542981234299031001e+00,1.195707716842161206e-01,6.954724783532635968e+01,6.510000000000000000e+02,8.458212787377490827e+00,8.219071244009059640e+00
2.605000000000000000e+02,8.335697113526123303e+00,8.072271170975483301e+00,8.540019649227332366e+00,1.195326245915886709e-01,6.949813441678949744e+01,6.510000000000000000e+02,8.455229738117711946e+00,8.216164488934534660e+00
2.610000000000000000e+02,8.332754181352971301e+00,8.069391928786455281e+00,8.537060119086342880e+00,1.194945441529139396e-01,6.944907119293775111e+01,6.510000000000000000e+02,8.452248725505885574e+00,8.213259637200058805e+00
2.615000000000000000e+02,8.329813161776668196e+00,8.066514537147865482e+00,8.534102641680860302e+00,1.194567132163470158e-01,6.940005721644027403e+01,6.510000000000000000e+02,8.449269874993014184e+00,8.210356448560322207e+00
2.620000000000000000e+02,8.326874166313649184e+00,8.063638994012922723e+00,8.531147214841135806e+00,1.194189523376490147e-01,6.935109426779904140e+01,6.510000000000000000e+02,8.446293118651297505e+00,8.207455213975999087e+00
2.625000000000000000e+02,8.323937193023496661e+00,8.060765297360855897e+00,8.528193836422866880e+00,1.193812614383526066e-01,6.930218227898249950e+01,6.510000000000000000e+02,8.443318454461849143e+00,8.204555931585142403e+00
2.630000000000000000e+02,8.321002239991399207e+00,8.057893445196871340e+00,8.525242504307179559e+00,1.193436404404949608e-01,6.925332118245547974e+01,6.510000000000000000e+02,8.440345880431895154e+00,8.201658599550905038e+00
2.635000000000000000e+02,8.318069305328124941e+00,8.055023435552115529e+00,8.522293216400573357e+00,1.193060892665462058e-01,6.920451091117799081e+01,6.510000000000000000e+02,8.437375394594672784e+00,8.198763216061578873e+00
2.640000000000000000e+02,8.315138387169973555e+00,8.052155266483650209e+00,8.519345970634891074e+00,1.192686078392652116e-01,6.915575139860358433e+01,6.510000000000000000e+02,8.434406995009238628e+00,8.195869779330708482e+00
2.645000000000000000e+02,8.312209483678742572e+00,8.049288936074393774e+00,8.516400764967281489e+00,1.192311960823551481e-01,6.910704257867806177e+01,6.510000000000000000e+02,8.431440679761097456e+00,8.192978287596387688e+00
2.650000000000000000e+02,8.309282593041702469e+00,8.046424442433098179e+00,8.513457597380174491e+00,1.191938539193739405e-01,6.905838438583799643e+01,6.510000000000000000e+02,8.428476446961076007e+00,8.190088739122328931e+00
2.655000000000000000e+02,8.306357713471545168e+00,8.043561783694329392e+00,8.510516465881270420e+00,1.191565812750082776e-01,6.900977675500938346e+01,6.510000000000000000e+02,8.425514294746552224e+00,8.187201132196536335e+00
2.660000000000000000e+02,8.303434843206362714e+00,8.040700958018391020e+00,8.507577368503440596e+00,1.191193780735467778e-01,6.896121962160610508e+01,6.510000000000000000e+02,8.422554221279909825e+00,8.184315465132815604e+00
2.665000000000000000e+02,8.300513977484239803e+00,8.037841963591306538e+00,8.504640303304768167e+00,1.190822461019460238e-01,6.891271287174792803e+01,6.510000000000000000e+02,8.419596223586186312e+00,8.181431731382293293e+00
2.670000000000000000e+02,8.297595036643816258e+00,8.034984798624805080e+00,8.501705268368468182e+00,1.190452332238749328e-01,6.886425515968942079e+01,6.510000000000000000e+02,8.416640269867690094e+00,8.178549803419942421e+00
2.675000000000000000e+02,8.294678017362262068e+00,8.032129461356245059e+00,8.498772261802860939e+00,1.190083585831873403e-01,6.881584640112539830e+01,6.510000000000000000e+02,8.413686375945449214e+00,8.175669658779073146e+00
2.680000000000000000e+02,8.291762958577130860e+00,8.029275950048592847e+00,8.495841281741334683e+00,1.189715614820757300e-01,6.876748719367326146e+01,6.510000000000000000e+02,8.410734520059207853e+00,8.172791397095055643e+00
2.685000000000000000e+02,8.288849859658375507e+00,8.026424262990397906e+00,8.492912326342322515e+00,1.189348290978380074e-01,6.871917748953121929e+01,6.510000000000000000e+02,8.407784688756214209e+00,8.169915030560536806e+00
2.690000000000000000e+02,8.285938720948697878e+00,8.023574398495741278e+00,8.489985393789268642e+00,1.188981562776688927e-01,6.867091725888316489e+01,6.510000000000000000e+02,8.404836877226367520e+00,8.167040564671028235e+00
2.695000000000000000e+02,8.283029523203369493e+00,8.020726354904184063e+00,8.487060482290594621e+00,1.188615921109629214e-01,6.862270616033779902e+01,6.510000000000000000e+02,8.401891115314331415e+00,8.164167931092407571e+00
2.700000000000000000e+02,8.280122219713089038e+00,8.017880130580778086e+00,8.484137590079628310e+00,1.188252396120726972e-01,6.857454341095528605e+01,6.510000000000000000e+02,8.398947459325160736e+00,8.161296980101017340e+00
2.705000000000000000e+02,8.277216909900607433e+00,8.015035723915966415e+00,8.481216715414614526e+00,1.187889564737958509e-01,6.852643058972469703e+01,6.510000000000000000e+02,8.396005866374403936e+00,8.158427953426810930e+00
2.710000000000000000e+02,8.274313592253198735e+00,8.012193133325606453e+00,8.478297856578647540e+00,1.187527426278727066e-01,6.847836763682768435e+01,6.510000000000000000e+02,8.393066334881071455e+00,8.155560849625326014e+00
2.715000000000000000e+02,8.271412202630978427e+00,8.009352357250874022e+00,8.475381011879665749e+00,1.187166980959044604e-01,6.843035348023946085e+01,6.510000000000000000e+02,8.390128900726882222e+00,8.152695504535074633e+00
2.720000000000000000e+02,8.268512743651934116e+00,8.006513394158270458e+00,8.472466179650373519e+00,1.186808162600156286e-01,6.838238812808259581e+01,6.510000000000000000e+02,8.387193559911949592e+00,8.149831927391918640e+00
2.725000000000000000e+02,8.265615272225478094e+00,8.003676242539579988e+00,8.469553358248244734e+00,1.186450038303476368e-01,6.833447246538096920e+01,6.510000000000000000e+02,8.384260276055826466e+00,8.146970268395129722e+00
2.730000000000000000e+02,8.262719779191201042e+00,8.000840900911795117e+00,8.466642546055483720e+00,1.186092709238710241e-01,6.828660630858658465e+01,6.510000000000000000e+02,8.381329050115072121e+00,8.144110508267329962e+00
2.735000000000000000e+02,8.259826146782582867e+00,7.998007367817113966e+00,8.463733741478954187e+00,1.185737703577532942e-01,6.823878771409005140e+01,6.510000000000000000e+02,8.378399917140336939e+00,8.141252376424828796e+00
2.740000000000000000e+02,8.256934497506076553e+00,7.995175641822912738e+00,8.460826942950150809e+00,1.185383391700011585e-01,6.819101863395911778e+01,6.510000000000000000e+02,8.375472836676078003e+00,8.138396158336075104e+00
2.745000000000000000e+02,8.254044830021614487e+00,7.992345721521673774e+00,8.457922148925216987e+00,1.185029772958911959e-01,6.814329901163453940e+01,6.510000000000000000e+02,8.372547807317506141e+00,8.135541852725722833e+00
2.750000000000000000e+02,8.251157143013827522e+00,7.989517605530957134e+00,8.455019357884825837e+00,1.184676846721849225e-01,6.809562879101970623e+01,6.510000000000000000e+02,8.369624827686013901e+00,8.132689458341642919e+00
2.755000000000000000e+02,8.248271381116055068e+00,7.986691292493376615e+00,8.452118568334206827e+00,1.184324187148347862e-01,6.804800701434081134e+01,6.510000000000000000e+02,8.366703799830890631e+00,8.129838962401219504e+00
2.760000000000000000e+02,8.245387468677915166e+00,7.983866781076557118e+00,8.449219778803085390e+00,1.183973643043334106e-01,6.800043244450499458e+01,6.510000000000000000e+02,8.363784832982247508e+00,8.126990104373581048e+00
2.765000000000000000e+02,8.242505467907786709e+00,7.981044069973091126e+00,8.446322987845631403e+00,1.183624662079471035e-01,6.795290606189658433e+01,6.510000000000000000e+02,8.360867934115733036e+00,8.124143001699838607e+00
2.770000000000000000e+02,8.239625376553640024e+00,7.978223157900503182e+00,8.443428194040439649e+00,1.183276944350555721e-01,6.790542778921702904e+01,6.510000000000000000e+02,8.357953070988695998e+00,8.121297682118584049e+00
2.775000000000000000e+02,8.236747230086011839e+00,7.975404043601215243e+00,8.440535395990499623e+00,1.182930170498547734e-01,6.785799817021235469e+01,6.510000000000000000e+02,8.355040247135866238e+00,8.118454213036157441e+00
2.780000000000000000e+02,8.233871056004970157e+00,7.972586725842489841e+00,8.437644592323115589e+00,1.182584090543827848e-01,6.781061761822846279e+01,6.510000000000000000e+02,8.352129465059352498e+00,8.115612646950587816e+00
2.785000000000000000e+02,8.230996853164725735e+00,7.969771203416440741e+00,8.434755781689929677e+00,1.182238703900642535e-01,6.776328608033762180e+01,6.510000000000000000e+02,8.349220723554790169e+00,8.112772982774659525e+00
2.790000000000000000e+02,8.228124597362574733e+00,7.966957475139933464e+00,8.431868962766838393e+00,1.181893766025317455e-01,6.771600311846474085e+01,6.510000000000000000e+02,8.346313973965106214e+00,8.109935220760043251e+00
2.795000000000000000e+02,8.225254288386331325e+00,7.964145539854595945e+00,8.428984134253957095e+00,1.181549285666283478e-01,6.766876869576231002e+01,6.510000000000000000e+02,8.343409216952959895e+00,8.107099359819702755e+00
2.800000000000000000e+02,8.222385947292915276e+00,7.961335396426743038e+00,8.426101294875621761e+00,1.181205496155503659e-01,6.762158313048148273e+01,6.510000000000000000e+02,8.340506496908465905e+00,8.104265397677364646e+00
2.805000000000000000e+02,8.219519543924661775e+00,7.958527043747379182e+00,8.423220443380285971e+00,1.180862199776797072e-01,6.757444588830810517e+01,6.510000000000000000e+02,8.337605763902342204e+00,8.101433323946983123e+00
2.810000000000000000e+02,8.216655050960488538e+00,7.955720480732105138e+00,8.420341578540529781e+00,1.180519113868920694e-01,6.752735648025661419e+01,6.510000000000000000e+02,8.334706962347381065e+00,8.098603139573597787e+00
2.815000000000000000e+02,8.213792521819842207e+00,7.952915706321148193e+00,8.417464699153036634e+00,1.180176706148308718e-01,6.748031576208090598e+01,6.510000000000000000e+02,8.331810192434673468e+00,8.095774851205010947e+00
2.820000000000000000e+02,8.210931952870812012e+00,7.950112719479274226e+00,8.414589804038472565e+00,1.179834951407727761e-01,6.743332363980051980e+01,6.510000000000000000e+02,8.328915448011583678e+00,8.092948457730040346e+00
2.825000000000000000e+02,8.208073321801743205e+00,7.947311519195747742e+00,8.411716892041528837e+00,1.179493640536776605e-01,6.738637970855417336e+01,6.510000000000000000e+02,8.326022685855420491e+00,8.090123957748064143e+00
2.830000000000000000e+02,8.205216652434559776e+00,7.944512104484335424e+00,8.408845962030859766e+00,1.179153014658332332e-01,6.733948433170915848e+01,6.510000000000000000e+02,8.323131953900391622e+00,8.087301350968726155e+00
2.835000000000000000e+02,8.202361943864676874e+00,7.941714474383227973e+00,8.405977012899041867e+00,1.178813073222773206e-01,6.729263746077552355e+01,6.510000000000000000e+02,8.320243251186953515e+00,8.084480636542398457e+00
2.840000000000000000e+02,8.199509195211513557e+00,7.938918627955027674e+00,8.403110043562483256e+00,1.178473815678649783e-01,6.724583904770055653e+01,6.510000000000000000e+02,8.317356576779378230e+00,8.081661813643648884e+00
2.845000000000000000e+02,8.196658405618444831e+00,7.936124564286680894e+00,8.400245052961484049e+00,1.178135241479311840e-01,6.719908904486764811e+01,6.510000000000000000e+02,8.314471929766375169e+00,8.078844881470512718e+00
2.850000000000000000e+02,8.193809574252755468e+00,7.933332282489478970e+00,8.397382040060112018e+00,1.177797350092123913e-01,6.715238740509497006e+01,6.510000000000000000e+02,8.311589309261968594e+00,8.076029839243542341e+00
2.855000000000000000e+02,8.190962700305618682e+00,7.930541781698978276e+00,8.394521003846215024e+00,1.177460140977493463e-01,6.710573408163384101e+01,6.510000000000000000e+02,8.308708714403369555e+00,8.073216686207869586e+00
2.860000000000000000e+02,8.188117782992032190e+00,7.927753061075004659e+00,8.391661943331325091e+00,1.177123613608760805e-01,6.705912902816751853e+01,6.510000000000000000e+02,8.305830144352908562e+00,8.070405421631155818e+00
2.865000000000000000e+02,8.185274821550798663e+00,7.924966119801557518e+00,8.388804857550685057e+00,1.176787767458582906e-01,6.701257219880986327e+01,6.510000000000000000e+02,8.302953598296657134e+00,8.067596044804940192e+00
2.870000000000000000e+02,8.182433815244475994e+00,7.922180957086867537e+00,8.385949745563179292e+00,1.176452602003360270e-01,6.696606354810387529e+01,6.510000000000000000e+02,8.300079075444811494e+00,8.064788555044140494e+00
2.875000000000000000e+02,8.179594737539973792e+00,7.919397572163229704e+00,8.383096606451239552e+00,1.176118183276246842e-01,6.691960261020196299e+01,6.510000000000000000e+02,8.297206555867598254e+00,8.061982919212349330e+00
2.880000000000000000e+02,8.176757546389776365e+00,7.916615964287079699e+00,8.380245439320891165e+00,1.175784560323677036e-01,6.687318866576511311e+01,6.510000000000000000e+02,8.294336002422143750e+00,8.059179090357408981e+00
2.885000000000000000e+02,8.173922277566806116e+00,7.913836132738895301e+00,8.377396243301681977e+00,1.175451109477019807e-01,6.682682225281062927e+01,6.510000000000000000e+02,8.291467388514508485e+00,8.056377166619103747e+00
2.890000000000000000e+02,8.171088957139984288e+00,7.911058076823167085e+00,8.374549017546623730e+00,1.175118273318680184e-01,6.678050377505786628e+01,6.510000000000000000e+02,8.288600784471851668e+00,8.053577129808116908e+00
2.895000000000000000e+02,8.168257482685032045e+00,7.908281795868365549e+00,8.371703761232147656e+00,1.174786827826779650e-01,6.673423154434836135e+01,6.510000000000000000e+02,8.285736165467708858e+00,8.050778799902353455e+00
2.900000000000000000e+02,8.165427957336204301e+00,7.905507289226906487e+00,8.368860473558111579e+00,1.174456069923893869e-01,6.668800719704951518e+01,6.510000000000000000e+02,8.282873564328593119e+00,8.047982350343815483e+00
2.905000000000000000e+02,8.162600371372036534e+00,7.902734556275106570e+00,8.366019153747673798e+00,1.174125906575591571e-01,6.664183053916782740e+01,6.510000000000000000e+02,8.280012962029594803e+00,8.045187780714476489e+00
2.910000000000000000e+02,8.159774692690209719e+00,7.899963596413157596e+00,8.363179801047348150e+00,1.173796589131659573e-01,6.659570101979417700e+01,6.510000000000000000e+02,8.277154351603375204e+00,8.042395033777042457e+00
2.915000000000000000e+02,8.156950917571462512e+00,7.897194409065042997e+00,8.360342414726908089e+00,1.173468049686589715e-01,6.654961854430627000e+01,6.510000000000000000e+02,8.274297722540120859e+00,8.039604112602804165e+00
2.920000000000000000e+02,8.154129090682962655e+00,7.894426993678576032e+00,8.357506994079333396e+00,1.173140185657411128e-01,6.650358380647419665e+01,6.510000000000000000e+02,8.271443109248703962e+00,8.036815072117221348e+00
2.925000000000000000e+02,8.151309211542965727e+00,7.891661349725281660e+00,8.354673538420803069e+00,1.172812996565205657e-01,6.645759676543433159e+01,6.510000000000000000e+02,8.268590511199485960e+00,8.034027911886445494e+00
2.930000000000000000e+02,8.148491238930530400e+00,7.888897476700421407e+00,8.351842047090654475e+00,1.172486502723342067e-01,6.641165671691828720e+01,6.510000000000000000e+02,8.265739889202864177e+00,8.031242588658196624e+00
2.935000000000000000e+02,8.145675137581076086e+00,7.886135374122908992e+00,8.349012519451303405e+00,1.172160568332555053e-01,6.636576305098603257e+01,6.510000000000000000e+02,8.262891194414331508e+00,8.028459080747820664e+00
2.940000000000000000e+02,8.142860957763774721e+00,7.883375041535302330e+00,8.346184954888219210e+00,1.171835072398980937e-01,6.631991655184262413e+01,6.510000000000000000e+02,8.260044465003673508e+00,8.025677450523875933e+00
2.945000000000000000e+02,8.140048723685371357e+00,7.880616478503750244e+00,8.343359352809930130e+00,1.171510248109952218e-01,6.627411758658610097e+01,6.510000000000000000e+02,8.257199748496365288e+00,8.022897698874375649e+00
2.950000000000000000e+02,8.137238434978932844e+00,7.877859684617956049e+00,8.340535712647906053e+00,1.171186095008962952e-01,6.622836611638980742e+01,6.510000000000000000e+02,8.254357044479828431e+00,8.020119825478037257e+00
2.955000000000000000e+02,8.134430091300570709e+00,7.875104659491134917e+00,8.337714033856542528e+00,1.170862612639328310e-01,6.618266210283297823e+01,6.510000000000000000e+02,8.251516352564502554e+00,8.017343830036638863e+00
2.960000000000000000e+02,8.131623692329398523e+00,7.872351402759987238e+00,8.334894315913151885e+00,1.170539800548262149e-01,6.613700550789947386e+01,6.510000000000000000e+02,8.248677672384225446e+00,8.014569712274571600e+00
2.965000000000000000e+02,8.128819237767485717e+00,7.869599914084646208e+00,8.332076558317877968e+00,1.170217658287627666e-01,6.609139629397644455e+01,6.510000000000000000e+02,8.245841003596249053e+00,8.011797471938722381e+00
2.970000000000000000e+02,8.126016694220131953e+00,7.866850193148665404e+00,8.329260760593690804e+00,1.169895876078217573e-01,6.604583387835293706e+01,6.510000000000000000e+02,8.243006281827954140e+00,8.009027106612311542e+00
2.975000000000000000e+02,8.123215987345302480e+00,7.864102239658928184e+00,8.326446922286301344e+00,1.169573703446929042e-01,6.600031700354026043e+01,6.510000000000000000e+02,8.240173357689995370e+00,8.006258617000607813e+00
2.980000000000000000e+02,8.120417199145091303e+00,7.861356053345673445e+00,8.323635042964143693e+00,1.169252022475493064e-01,6.595484699109204030e+01,6.510000000000000000e+02,8.237342401392639957e+00,8.003491996897542649e+00
2.985000000000000000e+02,8.117620266541502261e+00,7.858611633962396148e+00,8.320825122218336034e+00,1.168931367669080040e-01,6.590942279718852603e+01,6.510000000000000000e+02,8.234513403308408641e+00,8.000727129774594104e+00
2.990000000000000000e+02,8.114825272411520629e+00,7.855868981285853536e+00,8.318017159662630888e+00,1.168611422869890171e-01,6.586404572834531734e+01,6.510000000000000000e+02,8.231686414698510035e+00,7.997964130124531223e+00
2.995000000000000000e+02,8.112032220873842903e+00,7.853128095116000296e+00,8.315211154933372484e+00,1.168292142123853322e-01,6.581871581778891311e+01,6.510000000000000000e+02,8.228861435086228582e+00,7.995203006661458112e+00
3.000000000000000000e+02,8.109241111788763945e+00,7.850388975275980563e+00,8.312407107689445240e+00,1.167973525009773639e-01,6.577343303067631552e+01,6.510000000000000000e+02,8.226038464289741725e+00,7.992443759287787053e+00
3.005000000000000000e+02,8.106451905365021915e+00,7.847651621612035555e+00,8.309605017612256006e+00,1.167655368499796731e-01,6.572819668459206355e+01,6.510000000000000000e+02,8.223217442215002393e+00,7.989686368515042325e+00
3.010000000000000000e+02,8.103664579175456240e+00,7.844916033993522220e+00,8.306804884405636358e+00,1.167338596563210068e-01,6.568300640577319882e+01,6.510000000000000000e+02,8.220398438831777455e+00,7.986930719519136801e+00
3.015000000000000000e+02,8.100879103370244749e+00,7.842182212312819090e+00,8.304006707795883457e+00,1.167023305583753945e-01,6.563786168137843902e+01,6.510000000000000000e+02,8.217581433928620172e+00,7.984176772811868439e+00
3.020000000000000000e+02,8.098095543474848057e+00,7.839450156485375132e+00,8.301210487531637483e+00,1.166708648148469391e-01,6.559276352194383719e+01,6.510000000000000000e+02,8.214766408289694510e+00,7.981424678660001604e+00
3.025000000000000000e+02,8.095313925142768596e+00,7.836719866449540106e+00,8.298416223383874524e+00,1.166394654893275068e-01,6.554771231152002997e+01,6.510000000000000000e+02,8.211953390632094951e+00,7.978674459653439577e+00
3.030000000000000000e+02,8.092534248367492467e+00,7.833991342166648941e+00,8.295623915145855065e+00,1.166081325429015186e-01,6.550270801757595507e+01,6.510000000000000000e+02,8.209142380910392944e+00,7.975926115824590212e+00
3.035000000000000000e+02,8.089756513164878982e+00,7.831264583620921371e+00,8.292833562633100897e+00,1.165768659361632320e-01,6.545775060796508171e+01,6.510000000000000000e+02,8.206333379101042880e+00,7.973179647228715972e+00
3.040000000000000000e+02,8.086980719573084286e+00,7.828539590819414862e+00,8.290045165683302741e+00,1.165456656313375583e-01,6.541284005092424536e+01,6.510000000000000000e+02,8.203526385204421345e+00,7.970435053941746339e+00
3.045000000000000000e+02,8.084206867652540041e+00,7.825816363792028163e+00,8.287258724156336243e+00,1.165145315896395500e-01,6.536797631507205608e+01,6.510000000000000000e+02,8.200721399242180354e+00,7.967692336062900615e+00
3.050000000000000000e+02,8.081434957485903681e+00,7.823094902591426703e+00,8.284474237934160712e+00,1.164834637737678369e-01,6.532315936940791801e+01,6.510000000000000000e+02,8.197918421259670296e+00,7.964951493712135289e+00
3.055000000000000000e+02,8.078664989178006905e+00,7.820375207293013275e+00,8.281691706920817353e+00,1.164524621464171905e-01,6.527838918331045193e+01,6.510000000000000000e+02,8.195117451324424707e+00,7.962212527031589993e+00
3.060000000000000000e+02,8.075896954516581516e+00,7.817657277994892517e+00,8.278911131042370641e+00,1.164215171789307890e-01,6.523366558963243733e+01,6.510000000000000000e+02,8.192318471695511306e+00,7.959475437337651726e+00
3.065000000000000000e+02,8.073130856462956473e+00,7.814941114817837153e+00,8.276132510246853258e+00,1.163906320348582629e-01,6.518898860479977486e+01,6.510000000000000000e+02,8.189521488497815582e+00,7.956740224428098252e+00
3.070000000000000000e+02,8.070366659378652940e+00,7.812226717905248030e+00,8.273355844504232337e+00,1.163598049155957631e-01,6.514435762101055616e+01,6.510000000000000000e+02,8.186726464294249439e+00,7.954006854463056442e+00
3.075000000000000000e+02,8.067604365113583142e+00,7.809514087423082174e+00,8.270581133806377494e+00,1.163290541633650726e-01,6.509977264084227500e+01,6.510000000000000000e+02,8.183933419276948840e+00,7.951275310950217445e+00
3.080000000000000000e+02,8.064843894912167244e+00,7.806803223559864335e+00,8.267808378166979111e+00,1.162984225873997246e-01,6.505523237239837897e+01,6.510000000000000000e+02,8.181142317499565664e+00,7.948545472324767935e+00
3.085000000000000000e+02,8.062085289715247072e+00,7.804094126526621267e+00,8.265037577621548337e+00,1.162679350254942207e-01,6.501073745135806803e+01,6.510000000000000000e+02,8.178353224740741112e+00,7.945817354689753031e+00
3.090000000000000000e+02,8.059328601866884156e+00,7.801386796556819547e+00,8.262268732227335377e+00,1.162375389589382912e-01,6.496628867833285881e+01,6.510000000000000000e+02,8.175566140825822004e+00,7.943091062907946309e+00
3.095000000000000000e+02,8.056573815835733399e+00,7.798681233906392229e+00,8.259501842063290411e+00,1.162072762230011852e-01,6.492188578105712793e+01,6.510000000000000000e+02,8.172781092058736263e+00,7.940366539612732311e+00
3.100000000000000000e+02,8.053820901005783739e+00,7.795977438853624264e+00,8.256736907230056488e+00,1.161771707208916066e-01,6.487752824047431943e+01,6.510000000000000000e+02,8.169998071726675803e+00,7.937643730284890786e+00
3.105000000000000000e+02,8.051069907766942535e+00,7.793275411699168487e+00,8.253973927849877157e+00,1.161471264993625824e-01,6.483321681474444631e+01,6.510000000000000000e+02,8.167217034266304410e+00,7.934922781267579772e+00
3.110000000000000000e+02,8.048320857966539066e+00,7.790575152765985223e+00,8.251212904066566267e+00,1.161171485884666815e-01,6.478895182497555538e+01,6.510000000000000000e+02,8.164438006555005956e+00,7.932203709378072176e+00
3.115000000000000000e+02,8.045573751969053333e+00,7.787876662399280114e+00,8.248453836045463561e+00,1.160872369571631230e-01,6.474473324495774307e+01,6.510000000000000000e+02,8.161660988926216831e+00,7.929486515011890724e+00
3.120000000000000000e+02,8.042828590160567614e+00,7.785179940966517442e+00,8.245696723973420461e+00,1.160573915750502533e-01,6.470056104884342574e+01,6.510000000000000000e+02,8.158885981735618742e+00,7.926771198585518263e+00
3.125000000000000000e+02,8.040085292183468013e+00,7.782484988857351738e+00,8.242941568058686386e+00,1.160276303884202609e-01,6.465643391659848760e+01,6.510000000000000000e+02,8.156112922571887580e+00,7.924057661795049334e+00
3.130000000000000000e+02,8.037343918878995908e+00,7.779791806483552286e+00,8.240188368530915852e+00,1.159979398835890574e-01,6.461235279239841134e+01,6.510000000000000000e+02,8.153341858762583882e+00,7.921345978995407044e+00
3.135000000000000000e+02,8.034604427920362113e+00,7.777100394279027107e+00,8.237437125641125846e+00,1.159684123352379276e-01,6.456831698581704870e+01,6.510000000000000000e+02,8.150572840255600582e+00,7.918636015585124532e+00
3.140000000000000000e+02,8.031866844257796956e+00,7.774410752699766114e+00,8.234687839661622988e+00,1.159390101235185794e-01,6.452432685795612599e+01,6.510000000000000000e+02,8.147805854381315882e+00,7.915927834134278918e+00
3.145000000000000000e+02,8.029131206612248661e+00,7.771722882223759399e+00,8.231940510885939588e+00,1.159096744306347820e-01,6.448038298562127579e+01,6.510000000000000000e+02,8.145040881042882930e+00,7.913221532181613505e+00
3.150000000000000000e+02,8.026397475681486426e+00,7.769036783351025655e+00,8.229195139628842526e+00,1.158803898454697501e-01,6.443648470237687320e+01,6.510000000000000000e+02,8.142277865526956759e+00,7.910517085836016093e+00
3.155000000000000000e+02,8.023665649556555479e+00,7.766352456603492271e+00,8.226451726226290617e+00,1.158511508441905924e-01,6.439263194502574095e+01,6.510000000000000000e+02,8.139516800400745211e+00,7.907814498712364859e+00
3.160000000000000000e+02,8.020935707027817330e+00,7.763669902525033528e+00,8.223710271035299613e+00,1.158219553545471459e-01,6.434882434161599463e+01,6.510000000000000000e+02,8.136757662382365197e+00,7.905113751673270350e+00
3.165000000000000000e+02,8.018207620234925059e+00,7.760989121681408420e+00,8.220970774433988382e+00,1.157928648753472067e-01,6.430506142874946818e+01,6.510000000000000000e+02,8.134000485110272294e+00,7.902414755359578713e+00
3.170000000000000000e+02,8.015481481611823611e+00,7.758310114660169177e+00,8.218233236821493648e+00,1.157638405918801489e-01,6.426134464885065256e+01,6.510000000000000000e+02,8.131245322203703552e+00,7.899717641019943670e+00
3.175000000000000000e+02,8.012757291776075874e+00,7.755632882070688794e+00,8.215497658617923804e+00,1.157348824776178176e-01,6.421767397993276916e+01,6.510000000000000000e+02,8.128492174253693747e+00,7.897022409298457113e+00
3.180000000000000000e+02,8.010035051366298120e+00,7.752957424544086429e+00,8.212764040264330490e+00,1.157059905067540917e-01,6.417404940035582683e+01,6.510000000000000000e+02,8.125741041873050463e+00,7.894329060859544001e+00
3.185000000000000000e+02,8.007314761042124474e+00,7.750283742733198089e+00,8.210032382222630432e+00,1.156771646535684761e-01,6.413047088882539981e+01,6.510000000000000000e+02,8.122991925695693283e+00,7.891637596388556553e+00
3.190000000000000000e+02,8.004596329508396835e+00,7.747611837312544658e+00,8.207302684975600116e+00,1.156485744493107592e-01,6.408693699115146103e+01,6.510000000000000000e+02,8.120244903957708260e+00,7.888947755059086298e+00
3.195000000000000000e+02,8.001879825839964155e+00,7.744941708978276829e+00,8.204574949026781638e+00,1.156200937982140159e-01,6.404344875327451803e+01,6.510000000000000000e+02,8.117499919638177630e+00,7.886259732041748904e+00
3.200000000000000000e+02,7.999165274098726464e+00,7.742273358448111154e+00,8.201849174900484485e+00,1.155916796473596964e-01,6.400000651875065216e+01,6.510000000000000000e+02,8.114756953746086410e+00,7.883573594451366517e+00
3.205000000000000000e+02,7.996452675027150292e+00,7.739606786461382448e+00,8.199125363141689604e+00,1.155633319732593395e-01,6.395661026764562962e+01,6.510000000000000000e+02,8.112016007000409701e+00,7.880889343053891771e+00
3.210000000000000000e+02,7.993741988730267423e+00,7.736941993778867044e+00,8.196403514316061845e+00,1.155350286292584627e-01,6.391325932522968856e+01,6.510000000000000000e+02,8.109277017359525885e+00,7.878206960101008960e+00
3.215000000000000000e+02,7.991033217561964719e+00,7.734278981182879598e+00,8.193683629009832714e+00,1.155067704057339134e-01,6.386995369818828294e+01,6.510000000000000000e+02,8.106539987967698480e+00,7.875526447156230958e+00
3.220000000000000000e+02,7.988326335714170057e+00,7.731617749477150525e+00,8.190965707829834130e+00,1.154786071762975846e-01,6.382669295457995418e+01,6.510000000000000000e+02,8.103804942890468155e+00,7.872847728537872847e+00
3.225000000000000000e+02,7.985621329798265222e+00,7.728958299486782479e+00,8.188249751403334997e+00,1.154505450868556354e-01,6.378347685128985489e+01,6.510000000000000000e+02,8.101071874885120039e+00,7.870170784711409517e+00
3.230000000000000000e+02,7.982918280031750413e+00,7.726300632058266338e+00,8.185535760378130021e+00,1.154225492473643783e-01,6.374030663053984824e+01,6.510000000000000000e+02,8.098340829279115027e+00,7.867495730784386687e+00
3.235000000000000000e+02,7.980217187279485813e+00,7.723644748059394161e+00,8.182823735422424249e+00,1.153946196367028609e-01,6.369718227439200575e+01,6.510000000000000000e+02,8.095611806916187092e+00,7.864822567642783646e+00
3.240000000000000000e+02,7.977518052426829875e+00,7.720990648379233434e+00,8.180113677224753133e+00,1.153667562339163732e-01,6.365410376523988845e+01,6.510000000000000000e+02,8.092884808660745222e+00,7.862151296192913641e+00
3.245000000000000000e+02,7.974820876214884890e+00,7.718338333928087991e+00,8.177405586493978973e+00,1.153389591440657225e-01,6.361107108320918258e+01,6.510000000000000000e+02,8.090159835358949891e+00,7.859481917070819001e+00
3.250000000000000000e+02,7.972125571803394095e+00,7.715687805637450047e+00,8.174699463959267831e+00,1.153112951977702805e-01,6.356808282740178129e+01,6.510000000000000000e+02,8.087436867001164487e+00,7.856814276605623704e+00
3.255000000000000000e+02,7.969432227866299456e+00,7.713039064460001981e+00,8.171995310369984722e+00,1.152836975754621546e-01,6.352514036548068077e+01,6.510000000000000000e+02,8.084715925441761541e+00,7.854148530290837371e+00
3.260000000000000000e+02,7.966740808661389117e+00,7.710392111369499091e+00,8.169293126495661639e+00,1.152561183635910785e-01,6.348224308521097470e+01,6.510000000000000000e+02,8.081996927024979627e+00,7.851484690297798608e+00
3.265000000000000000e+02,7.964051348645864614e+00,7.707746947360794465e+00,8.166592913125967357e+00,1.152286012201373805e-01,6.343939151440716273e+01,6.510000000000000000e+02,8.079279949866000621e+00,7.848822747425727719e+00
3.270000000000000000e+02,7.961363833732991502e+00,7.705103573449751941e+00,8.163894671070664799e+00,1.152011301842019303e-01,6.339658539346738308e+01,6.510000000000000000e+02,8.076564963917192586e+00,7.846162703548789530e+00
3.275000000000000000e+02,7.958678193430291259e+00,7.702461990673264758e+00,8.161198401159534654e+00,1.151736395982931593e-01,6.335382355384115982e+01,6.510000000000000000e+02,8.073851833028584224e+00,7.843504553831998294e+00
3.280000000000000000e+02,7.955994499090259353e+00,7.699822200089176505e+00,8.158504104242348731e+00,1.151462015594910820e-01,6.331110711728803153e+01,6.510000000000000000e+02,8.071140700649749533e+00,7.840848297530768285e+00
3.285000000000000000e+02,7.953312770840685886e+00,7.697184202776191420e+00,8.155811781188800680e+00,1.151188292251403705e-01,6.326843637565971079e+01,6.510000000000000000e+02,8.068431600065824938e+00,7.838193941615545057e+00
3.290000000000000000e+02,7.950632987206566860e+00,7.694547999833970309e+00,8.153121432888479347e+00,1.150914959298923734e-01,6.322581094969259397e+01,6.510000000000000000e+02,8.065724483136458289e+00,7.835541491276674542e+00
3.295000000000000000e+02,7.947955152327013550e+00,7.691913592382941367e+00,8.150433060250806605e+00,1.150642147464196602e-01,6.318323087691671702e+01,6.510000000000000000e+02,8.063019367073433585e+00,7.832890937580592627e+00
3.300000000000000000e+02,7.945279217935778959e+00,7.689280981564358797e+00,8.147746664205032019e+00,1.150369859245718857e-01,6.314069535909278841e+01,6.510000000000000000e+02,8.060316203860349304e+00,7.830242232011206838e+00
3.305000000000000000e+02,7.942605229929898591e+00,7.686650168540213990e+00,8.145062245700080084e+00,1.150098563261695989e-01,6.309820510556194506e+01,6.510000000000000000e+02,8.057615086256067372e+00,7.827595373603729811e+00
3.310000000000000000e+02,7.939933054627030806e+00,7.684021154493207995e+00,8.142379805704637263e+00,1.149830160838783560e-01,6.305575800594668578e+01,6.510000000000000000e+02,8.054916070710909537e+00,7.824950038543152964e+00
3.315000000000000000e+02,7.937262667815707218e+00,7.681393940626722205e+00,8.139699345206983239e+00,1.149565120022350700e-01,6.301335365755264206e+01,6.510000000000000000e+02,8.052219179817940997e+00,7.822306155813472550e+00
3.320000000000000000e+02,7.934594254010564285e+00,7.678768528164785501e+00,8.137020865215010446e+00,1.149300744591783829e-01,6.297099489779265014e+01,6.510000000000000000e+02,8.049524328469741974e+00,7.819664179551385708e+00
3.325000000000000000e+02,7.931927814433009871e+00,7.676144918351977431e+00,8.134344366756181444e+00,1.149037034416822423e-01,6.292868171444063563e+01,6.510000000000000000e+02,8.046831517874691642e+00,7.817024110991327213e+00
3.330000000000000000e+02,7.929263350324114334e+00,7.673523112453450423e+00,8.131669850877445427e+00,1.148773989364797465e-01,6.288641409557961026e+01,6.510000000000000000e+02,8.044140749260595413e+00,7.814385951387634144e+00
3.335000000000000000e+02,7.926600862944553683e+00,7.670903111754860504e+00,8.128997318645167169e+00,1.148511609308559556e-01,6.284419202960050654e+01,6.510000000000000000e+02,8.041452023875409694e+00,7.811749702013698560e+00
3.340000000000000000e+02,7.923940353574565165e+00,7.668284917562345981e+00,8.126326771145137684e+00,1.148249894124975523e-01,6.280201550520099119e+01,6.510000000000000000e+02,8.038765342987062468e+00,7.809115364162068751e+00
3.345000000000000000e+02,7.921281796713884660e+00,7.665668531202431524e+00,8.123658209482538695e+00,1.147989157025563201e-01,6.275988409399722912e+01,6.510000000000000000e+02,8.036080712416440619e+00,7.806482881011328701e+00
3.350000000000000000e+02,7.918625061404211962e+00,7.663053954022094771e+00,8.120991634781784541e+00,1.147730230358634113e-01,6.271779570991565578e+01,6.510000000000000000e+02,8.033398084440076303e+00,7.803852038368348509e+00
3.355000000000000000e+02,7.915970273199983254e+00,7.660441187388590478e+00,8.118327048186570138e+00,1.147472024090766540e-01,6.267575228664653508e+01,6.510000000000000000e+02,8.030717475609060685e+00,7.801223070790906711e+00
3.360000000000000000e+02,7.913317467844276365e+00,7.657830232689513572e+00,8.115664450859810586e+00,1.147214485072812346e-01,6.263375435763695975e+01,6.510000000000000000e+02,8.028038916351556864e+00,7.798596019336994978e+00
3.365000000000000000e+02,7.910666603284155940e+00,7.655221091332724548e+00,8.113003843983563002e+00,1.146958409760950176e-01,6.259180124425248692e+01,6.510000000000000000e+02,8.025362444260251138e+00,7.795970762308060742e+00
3.370000000000000000e+02,7.908017651533823411e+00,7.652613764746288183e+00,8.110345228758983893e+00,1.146704337012743324e-01,6.254989248533576784e+01,6.510000000000000000e+02,8.022688085235097688e+00,7.793347217832548246e+00
3.375000000000000000e+02,7.905370686573133909e+00,7.650008254378482420e+00,8.107688606406290077e+00,1.146450935800921167e-01,6.250802918961176857e+01,6.510000000000000000e+02,8.020015780153224583e+00,7.790725592993041460e+00
3.380000000000000000e+02,7.902725709835090484e+00,7.647404561697674907e+00,8.105033978164694730e+00,1.146198206046081386e-01,6.246621134816395937e+01,6.510000000000000000e+02,8.017345530439698109e+00,7.788105889230481971e+00
3.385000000000000000e+02,7.900082722771823995e+00,7.644802688192377182e+00,8.102381345292380743e+00,1.145946147676275423e-01,6.242443895237161655e+01,6.510000000000000000e+02,8.014677337539451329e+00,7.785488108004197549e+00
3.390000000000000000e+02,7.897441657997669395e+00,7.642202635371162067e+00,8.099730709066429668e+00,1.145695424261142514e-01,6.238271092152871944e+01,6.510000000000000000e+02,8.012011200423783563e+00,7.782872115571555227e+00
3.395000000000000000e+02,7.894802503650272030e+00,7.639604404762573076e+00,8.097082070782796848e+00,1.145445481374421648e-01,6.234102702515061623e+01,6.510000000000000000e+02,8.009347051787713667e+00,7.780257955512830392e+00
3.400000000000000000e+02,7.892165343033521907e+00,7.637007997915196356e+00,8.094435431756195953e+00,1.145196210126536440e-01,6.229938854537630988e+01,6.510000000000000000e+02,8.006684964046176134e+00,7.777645722020867680e+00
3.405000000000000000e+02,7.889530063954031114e+00,7.634413416397483942e+00,8.091790793320150499e+00,1.144947910022498933e-01,6.225779368720114348e+01,6.510000000000000000e+02,8.004024854956281132e+00,7.775035272951781984e+00
3.410000000000000000e+02,7.886896735295510830e+00,7.631820661797831029e+00,8.089148156826848179e+00,1.144700338342836132e-01,6.221624350186101537e+01,6.510000000000000000e+02,8.001366769129795387e+00,7.772426701461227161e+00
3.415000000000000000e+02,7.884265389176654537e+00,7.629229735724463168e+00,8.086507523647167517e+00,1.144453537578437180e-01,6.217473846596566034e+01,6.510000000000000000e+02,7.998710742934498796e+00,7.769820035418810278e+00
3.420000000000000000e+02,7.881636037808798179e+00,7.626640639805441602e+00,8.083868895170574831e+00,1.144207439739466370e-01,6.213327873913792132e+01,6.510000000000000000e+02,7.996056781782743705e+00,7.767215293834851764e+00
3.425000000000000000e+02,7.879008687551987578e+00,7.624053375688559342e+00,8.081232272805070949e+00,1.143962014357183116e-01,6.209186438942261077e+01,6.510000000000000000e+02,7.993404888987705625e+00,7.764612486116269530e+00
3.430000000000000000e+02,7.876383340025644664e+00,7.621467945041354497e+00,8.078597657977205415e+00,1.143717261392021151e-01,6.205049541077358555e+01,6.510000000000000000e+02,7.990755066164846987e+00,7.762011613886442341e+00
3.435000000000000000e+02,7.873759996867833344e+00,7.618884349551089841e+00,8.075965052131952149e+00,1.143473180803952910e-01,6.200917179742832985e+01,6.510000000000000000e+02,7.988107314948228677e+00,7.759412678787438900e+00
3.440000000000000000e+02,7.871138659735223086e+00,7.616302590924604488e+00,8.073334456732693454e+00,1.143229772549074347e-01,6.196789354390682547e+01,6.510000000000000000e+02,7.985461636990130785e+00,7.756815682480315388e+00
3.445000000000000000e+02,7.868519330303016091e+00,7.613722670888393829e+00,8.070705873261147190e+00,1.142987036594779182e-01,6.192666064501045753e+01,6.510000000000000000e+02,7.982818033962494120e+00,7.754220626643537173e+00
3.450000000000000000e+02,7.865902004587595364e+00,7.611144591188499398e+00,8.068079303217375653e+00,1.142744971586178437e-01,6.188547300647601190e+01,6.510000000000000000e+02,7.980176501746212736e+00,7.751627507428977992e+00
3.455000000000000000e+02,7.863286585068552270e+00,7.608568353590483113e+00,8.065454748119668338e+00,1.142503214517518739e-01,6.184432905487086884e+01,6.510000000000000000e+02,7.977536906520303894e+00,7.749036263616799758e+00
3.460000000000000000e+02,7.860673094197362154e+00,7.605993959879388200e+00,8.062832209504504632e+00,1.142261502296303827e-01,6.180322910723461405e+01,6.510000000000000000e+02,7.974899244426993050e+00,7.746446943967731258e+00
3.465000000000000000e+02,7.858061617335514448e+00,7.603421411859685897e+00,8.060211688926532503e+00,1.142020459232341439e-01,6.176217448913469354e+01,6.510000000000000000e+02,7.972263663258748245e+00,7.743859571412279763e+00
3.470000000000000000e+02,7.855452156248375672e+00,7.600850711355265688e+00,8.057593187958488556e+00,1.141780085289080121e-01,6.172116519673888035e+01,6.510000000000000000e+02,7.969630164777282921e+00,7.741274147719467535e+00
3.475000000000000000e+02,7.852844695201668834e+00,7.598281860209348260e+00,8.054976708191158963e+00,1.141540557611222528e-01,6.168020095540370562e+01,6.510000000000000000e+02,7.966998750962790865e+00,7.738690639440546803e+00
3.480000000000000000e+02,7.850239128067864058e+00,7.595714860284477510e+00,8.052362251233324386e+00,1.141302967830519766e-01,6.163928009249147522e+01,6.510000000000000000e+02,7.964369424850915813e+00,7.736108831284811416e+00
3.485000000000000000e+02,7.847635484668746386e+00,7.593149713462472583e+00,8.049749818711699589e+00,1.141067439524659083e-01,6.159840304924750853e+01,6.510000000000000000e+02,7.961742228621212725e+00,7.733528740716280936e+00
3.490000000000000000e+02,7.845033817338340043e+00,7.590586421644367476e+00,8.047139412270928105e+00,1.140833249705563712e-01,6.155757060021850435e+01,6.510000000000000000e+02,7.959117142308897108e+00,7.730950492367782978e+00
3.495000000000000000e+02,7.842434171172339319e+00,7.588024986750389722e+00,8.044531033573457890e+00,1.140599754696864365e-01,6.151678340717572269e+01,6.510000000000000000e+02,7.956494146642026699e+00,7.728374195702652827e+00
3.500000000000000000e+02,7.839836424843786844e+00,7.585465410719926638e+00,8.041924684299550208e+00,1.140367693966266860e-01,6.147603955308181867e+01,6.510000000000000000e+02,7.953873194240412836e+00,7.725799655447159964e+00
3.505000000000000000e+02,7.837240706134056545e+00,7.582907695511440949e+00,8.039320366147192587e+00,1.140136310452690566e-01,6.143534099394877046e+01,6.510000000000000000e+02,7.951254337179324949e+00,7.723227075088787252e+00
3.510000000000000000e+02,7.834647016950051501e+00,7.580351843102482334e+00,8.036718080832061517e+00,1.139905604166010500e-01,6.139468772806841912e+01,6.510000000000000000e+02,7.948637577366651996e+00,7.720656456533451006e+00
3.515000000000000000e+02,7.832055359216505863e+00,7.577797855489596834e+00,8.034117830087490475e+00,1.139675575135069979e-01,6.135407975399758129e+01,6.510000000000000000e+02,7.946022916730012930e+00,7.718087801702997908e+00
3.520000000000000000e+02,7.829465624119944067e+00,7.575245734688319743e+00,8.031519615664358014e+00,1.139446563453475891e-01,6.131351534398555714e+01,6.510000000000000000e+02,7.943410280465291962e+00,7.715520967774596173e+00
3.525000000000000000e+02,7.826877855575522958e+00,7.572695482733120542e+00,8.028923439331119738e+00,1.139217981577467231e-01,6.127299514219398446e+01,6.510000000000000000e+02,7.940799653733270347e+00,7.712956057417776456e+00
3.530000000000000000e+02,7.824292123866856130e+00,7.570147101677368262e+00,8.026329302873660865e+00,1.138990077138955226e-01,6.123252022356312807e+01,6.510000000000000000e+02,7.938191131580751403e+00,7.710393116152960857e+00
3.535000000000000000e+02,7.821708256393369751e+00,7.567600593593255986e+00,8.023737208095358397e+00,1.138765328719403835e-01,6.119208791287113769e+01,6.510000000000000000e+02,7.935584789265309524e+00,7.707831723521429979e+00
3.540000000000000000e+02,7.819126363323429807e+00,7.565055960571799964e+00,8.021147156816905266e+00,1.138541582317759565e-01,6.115169985496614657e+01,6.510000000000000000e+02,7.932980521555204945e+00,7.705272205091653781e+00
3.545000000000000000e+02,7.816546482599723511e+00,7.562513204722794313e+00,8.018559150876356512e+00,1.138318607707824032e-01,6.111135660716864493e+01,6.510000000000000000e+02,7.930378343370506400e+00,7.702714621828940622e+00
3.550000000000000000e+02,7.813968508160355597e+00,7.559972328174755951e+00,8.015973192129036917e+00,1.138097165669746808e-01,6.107105649810683445e+01,6.510000000000000000e+02,7.927778224727330070e+00,7.700158791593381125e+00
3.555000000000000000e+02,7.811392577471008458e+00,7.557433333074847326e+00,8.013389282447459294e+00,1.137876379553336148e-01,6.103080162592063118e+01,6.510000000000000000e+02,7.925180215426341768e+00,7.697604939515676037e+00
3.560000000000000000e+02,7.808818666609072423e+00,7.554896221588905725e+00,8.010807423721328036e+00,1.137655931774221862e-01,6.099059157817330146e+01,6.510000000000000000e+02,7.922584259786495942e+00,7.695053073431649793e+00
3.565000000000000000e+02,7.806246805750470585e+00,7.552360995901352680e+00,8.008227617857475167e+00,1.137436165333585020e-01,6.095042680259151524e+01,6.510000000000000000e+02,7.919990422283829545e+00,7.692503189217111625e+00
3.570000000000000000e+02,7.803676972209562912e+00,7.549827658215154003e+00,8.005649866779783963e+00,1.137216957716048749e-01,6.091030691068297642e+01,6.510000000000000000e+02,7.917398667981167648e+00,7.689955276437957288e+00
3.575000000000000000e+02,7.801109156650552379e+00,7.547296210751800238e+00,8.003074172429126776e+00,1.136998252397838499e-01,6.087023172423665329e+01,6.510000000000000000e+02,7.914808981890336881e+00,7.687409331410768765e+00
3.580000000000000000e+02,7.798543376307637054e+00,7.544766655751244500e+00,8.000500536763372139e+00,1.136780070539552268e-01,6.083020148143948092e+01,6.510000000000000000e+02,7.912221383361591975e+00,7.684865369253682132e+00
3.585000000000000000e+02,7.795979626041400934e+00,7.542238995471861607e+00,7.997928961757263089e+00,1.136562357263843082e-01,6.079021606957211077e+01,6.510000000000000000e+02,7.909635861767784881e+00,7.682323390315016987e+00
3.590000000000000000e+02,7.793417824464271781e+00,7.539713232190409009e+00,7.995359449402409169e+00,1.136345511580778567e-01,6.075027419789431349e+01,6.510000000000000000e+02,7.907052375622349416e+00,7.679783273306194147e+00
3.595000000000000000e+02,7.790857994925058705e+00,7.537189368201996587e+00,7.992792001707218930e+00,1.136129765218776844e-01,6.071037620552186809e+01,6.510000000000000000e+02,7.904470971446936112e+00,7.677245018403181298e+00
3.600000000000000000e+02,7.788300229703547295e+00,7.534667405819998720e+00,7.990226620696828874e+00,1.135914699927990101e-01,6.067052349005545153e+01,6.510000000000000000e+02,7.901891699696346194e+00,7.674708759710748396e+00
3.605000000000000000e+02,7.785744531029789250e+00,7.532147347376091595e+00,7.987663308413091023e+00,1.135700315769227753e-01,6.063071605453266244e+01,6.510000000000000000e+02,7.899314562606712720e+00,7.672174499452866669e+00
3.610000000000000000e+02,7.783190851966566015e+00,7.529629195220126192e+00,7.985102066914505414e+00,1.135487263809086267e-01,6.059095315139877158e+01,6.510000000000000000e+02,7.896739578347474975e+00,7.669642125585657055e+00
3.615000000000000000e+02,7.780639126262654415e+00,7.527112951720129175e+00,7.982542898276112631e+00,1.135276450362481815e-01,6.055123373931677122e+01,6.510000000000000000e+02,7.894166771298903207e+00,7.667111481226405623e+00
3.620000000000000000e+02,7.778089363081136298e+00,7.524598619262265586e+00,7.979985804589559528e+00,1.135067105611575894e-01,6.051155791341833634e+01,6.510000000000000000e+02,7.891596073642294762e+00,7.664582652519978723e+00
3.625000000000000000e+02,7.775541658572985959e+00,7.522086200250766019e+00,7.977430787962906500e+00,1.134858505788603339e-01,6.047192712248554614e+01,6.510000000000000000e+02,7.889027509151846473e+00,7.662055807994125445e+00
3.630000000000000000e+02,7.772995886617516170e+00,7.519575697107898193e+00,7.974877850520671885e+00,1.134650774446927246e-01,6.043233937717236159e+01,6.510000000000000000e+02,7.886460964062208312e+00,7.659530809172824029e+00
3.635000000000000000e+02,7.770452118584437962e+00,7.517067112273960738e+00,7.972326994403758249e+00,1.134444849692858026e-01,6.039279577838332358e+01,6.510000000000000000e+02,7.883896603553723459e+00,7.657007633615152464e+00
3.640000000000000000e+02,7.767910431904008206e+00,7.514560448207157073e+00,7.969778221769363569e+00,1.134239612301736477e-01,6.035329747306427350e+01,6.510000000000000000e+02,7.881334393134181937e+00,7.654486470673835363e+00
3.645000000000000000e+02,7.765370828936148051e+00,7.512055707383636260e+00,7.967231534790965242e+00,1.134035062359177171e-01,6.031384446611907890e+01,6.510000000000000000e+02,7.878774335172066046e+00,7.651967322700230056e+00
3.650000000000000000e+02,7.762833312057228596e+00,7.509552892297397086e+00,7.964686935658260580e+00,1.133831199957255481e-01,6.027443676268536876e+01,6.510000000000000000e+02,7.876216432052954630e+00,7.649450192061502563e+00
3.655000000000000000e+02,7.760297883660036256e+00,7.507052005460271182e+00,7.962144426577100198e+00,1.133628025185715038e-01,6.023507436813330429e+01,6.510000000000000000e+02,7.873660686178607371e+00,7.646935081141465140e+00
3.660000000000000000e+02,7.757764525669674782e+00,7.504553049401853748e+00,7.959604009769434718e+00,1.133425264650534531e-01,6.019575696404431397e+01,6.510000000000000000e+02,7.871107052134727944e+00,7.644421999204621621e+00
3.665000000000000000e+02,7.755233183750981141e+00,7.502056026669497335e+00,7.957065687473276583e+00,1.133223585580843129e-01,6.015648369130154549e+01,6.510000000000000000e+02,7.868555542309064954e+00,7.641910825192897327e+00
3.670000000000000000e+02,7.752703921874558368e+00,7.499560939828224804e+00,7.954529461942645874e+00,1.133022716590817713e-01,6.011725550501226678e+01,6.510000000000000000e+02,7.866006193533639390e+00,7.639401650215477346e+00
3.675000000000000000e+02,7.750176662230109592e+00,7.497067791460739983e+00,7.951995335447476165e+00,1.132823076995843753e-01,6.007807117701398880e+01,6.510000000000000000e+02,7.863458969929694398e+00,7.636894354530525675e+00
3.680000000000000000e+02,7.747651460458198081e+00,7.494576584167321087e+00,7.949463310273616301e+00,1.132624365666793087e-01,6.003893153227706136e+01,6.510000000000000000e+02,7.860913897024876640e+00,7.634389023891518633e+00
3.685000000000000000e+02,7.745128361178337251e+00,7.492087320565832265e+00,7.946933388722765557e+00,1.132426344122286765e-01,5.999983722537764663e+01,6.510000000000000000e+02,7.858370995590566288e+00,7.631885726766107325e+00
3.690000000000000000e+02,7.742607366894812770e+00,7.489600003291643660e+00,7.944405573112361729e+00,1.132229012465315460e-01,5.996078826326051114e+01,6.510000000000000000e+02,7.855830268141344774e+00,7.629384465648280766e+00
3.695000000000000000e+02,7.740088480127890413e+00,7.487114634997600326e+00,7.941879865775618441e+00,1.132032370814535643e-01,5.992178465309419977e+01,6.510000000000000000e+02,7.853291717209344824e+00,7.626885243046436891e+00
3.700000000000000000e+02,7.737571703413795632e+00,7.484631218353992921e+00,7.939356269061383031e+00,1.131836419275547290e-01,5.988282640226984199e+01,6.510000000000000000e+02,7.850755345341349667e+00,7.624388061486240709e+00
3.705000000000000000e+02,7.735057039304640725e+00,7.482149756048494638e+00,7.936834785334139220e+00,1.131641157962724326e-01,5.984391351840022821e+01,6.510000000000000000e+02,7.848221155100914004e+00,7.621892923508368334e+00
3.710000000000000000e+02,7.732544400764538750e+00,7.479670250786099928e+00,7.934315416973960922e+00,1.131445957295363208e-01,5.980504460933783406e+01,6.510000000000000000e+02,7.845688996494075695e+00,7.619399805035002693e+00
3.715000000000000000e+02,7.730033853048596804e+00,7.477192705289141372e+00,7.931798166376391457e+00,1.131251257372171692e-01,5.976622066335040273e+01,6.510000000000000000e+02,7.843158978785814028e+00,7.616908727311380467e+00
3.720000000000000000e+02,7.727525321069945718e+00,7.474717122297186656e+00,7.929283035952448877e+00,1.131058213068027035e-01,5.972744051459065417e+01,6.510000000000000000e+02,7.840631142376748741e+00,7.614419499763143584e+00
3.725000000000000000e+02,7.725018779190700791e+00,7.472243504567021688e+00,7.926770028128564682e+00,1.130866865745806110e-01,5.968870373752940139e+01,6.510000000000000000e+02,7.838105465765281110e+00,7.611932092616120471e+00
3.730000000000000000e+02,7.722514361938204175e+00,7.469771854872596428e+00,7.924259145346485234e+00,1.130676211570768169e-01,5.965001235729594242e+01,6.510000000000000000e+02,7.835581983095281089e+00,7.609446740781127261e+00
3.735000000000000000e+02,7.720012048196818633e+00,7.467302176004992909e+00,7.921750390063292180e+00,1.130486094782697098e-01,5.961136601240900745e+01,6.510000000000000000e+02,7.833060657675088301e+00,7.606963438718548964e+00
3.740000000000000000e+02,7.717511850462137168e+00,7.464834470772376385e+00,7.919243764751270120e+00,1.130296580259243094e-01,5.957276486561697482e+01,6.510000000000000000e+02,7.830541508488061631e+00,7.604482192436212706e+00
3.745000000000000000e+02,7.715013785195701246e+00,7.462368741999925170e+00,7.916739271897905716e+00,1.130107758638188298e-01,5.953420914122104080e+01,6.510000000000000000e+02,7.828024561059519826e+00,7.602003009331882666e+00
3.750000000000000000e+02,7.712517786826983190e+00,7.459904992529859946e+00,7.914236914005787327e+00,1.129920885406806436e-01,5.949569782419536779e+01,6.510000000000000000e+02,7.825509875367664847e+00,7.599525698286302422e+00
3.755000000000000000e+02,7.710023826360160371e+00,7.457443225221288330e+00,7.911736693592636982e+00,1.129736543515549585e-01,5.945723044961891190e+01,6.510000000000000000e+02,7.822997480711714857e+00,7.597050172008605884e+00
3.760000000000000000e+02,7.707531973827080662e+00,7.454983442950277706e+00,7.909238613191109657e+00,1.129552542578786817e-01,5.941880801703124604e+01,6.510000000000000000e+02,7.820487228084960662e+00,7.594576719569201551e+00
3.765000000000000000e+02,7.705042238303174251e+00,7.452525648609724662e+00,7.906742675348900740e+00,1.129368953305256579e-01,5.938043063636288821e+01,6.510000000000000000e+02,7.817979133633699895e+00,7.592105342972647719e+00
3.770000000000000000e+02,7.702554648239797963e+00,7.450069845109336342e+00,7.904248882628567507e+00,1.129186062714775951e-01,5.934209872076281300e+01,6.510000000000000000e+02,7.815473254511276835e+00,7.589636041968319979e+00
3.775000000000000000e+02,7.700069206400724120e+00,7.447616035375627774e+00,7.901757237607527351e+00,1.129003870959052053e-01,5.930381228076707600e+01,6.510000000000000000e+02,7.812969593496629450e+00,7.587168819304817902e+00
3.780000000000000000e+02,7.697585915564811643e+00,7.445164222351799310e+00,7.899267742878008924e+00,1.128822378198965221e-01,5.926557132711698728e+01,6.510000000000000000e+02,7.810468153384706902e+00,7.584703677744915495e+00
3.785000000000000000e+02,7.695104778525972300e+00,7.442714408997774811e+00,7.896780401046964215e+00,1.128641584593047670e-01,5.922737587075798160e+01,6.510000000000000000e+02,7.807968936985278496e+00,7.582240620066666992e+00
3.790000000000000000e+02,7.692625798093101430e+00,7.440266598290075528e+00,7.894295214736057886e+00,1.128461490305552040e-01,5.918922592283855977e+01,6.510000000000000000e+02,7.805471947123657550e+00,7.579779649062546198e+00
3.795000000000000000e+02,7.690148977090043303e+00,7.437820793221840532e+00,7.891812186581538491e+00,1.128282095498766846e-01,5.915112149470925829e+01,6.510000000000000000e+02,7.802977186639919793e+00,7.577320767540165924e+00
3.800000000000000000e+02,7.687674318355525394e+00,7.435363996533431497e+00,7.889331319234303308e+00,1.128103400335319917e-01,5.911306259792156936e+01,6.510000000000000000e+02,7.800484658389057913e+00,7.574863978321992874e+00
3.805000000000000000e+02,7.685201719436618006e+00,7.432879226516854843e+00,7.886852615359702057e+00,1.127925784669294995e-01,5.907504763418878468e+01,6.510000000000000000e+02,7.797994297903547256e+00,7.572409140969689645e+00
3.810000000000000000e+02,7.682731182891970434e+00,7.430396378709282601e+00,7.884376077637575086e+00,1.127749965604838422e-01,5.903707662842987247e+01,6.510000000000000000e+02,7.795506179452455164e+00,7.569956186331486592e+00
3.815000000000000000e+02,7.680262816649683799e+00,7.427915455896229702e+00,7.881901708762171666e+00,1.127574850158501452e-01,5.899915118323883689e+01,6.510000000000000000e+02,7.793020301665534610e+00,7.567505331633833876e+00
3.820000000000000000e+02,7.677796485296251028e+00,7.425436460878633405e+00,7.879429511442090472e+00,1.127402367770507230e-01,5.896126923061601133e+01,6.510000000000000000e+02,7.790536722073301945e+00,7.565056248519200111e+00
3.825000000000000000e+02,7.675332261737756845e+00,7.422959396472807114e+00,7.876959488400253839e+00,1.127230854185224396e-01,5.892343182205870278e+01,6.510000000000000000e+02,7.788055347156279673e+00,7.562609176319233129e+00
3.830000000000000000e+02,7.672870156886315129e+00,7.420484265510343569e+00,7.874491642373770972e+00,1.127059485811970213e-01,5.888563907528220653e+01,6.510000000000000000e+02,7.785576105467511887e+00,7.560164208305117484e+00
3.835000000000000000e+02,7.670410202467510707e+00,7.418011070838105958e+00,7.872025976113983248e+00,1.126888913279904814e-01,5.884789146034640339e+01,6.510000000000000000e+02,7.783099093795501133e+00,7.557721311139520282e+00
3.840000000000000000e+02,7.667952272802038394e+00,7.415539815318175521e+00,7.869562492386345198e+00,1.126720977980554955e-01,5.881018705959215254e+01,6.510000000000000000e+02,7.780624370600093265e+00,7.555280175003982635e+00
3.845000000000000000e+02,7.665496474755113532e+00,7.413070501827789371e+00,7.867101193970388096e+00,1.126554377906503895e-01,5.877252745214688190e+01,6.510000000000000000e+02,7.778151912545763658e+00,7.552841036964464294e+00
3.850000000000000000e+02,7.663042664042158947e+00,7.410603133259339614e+00,7.864642083659645344e+00,1.126389773671404443e-01,5.873491041015266489e+01,6.510000000000000000e+02,7.775681641409300404e+00,7.550403686675018378e+00
3.855000000000000000e+02,7.660591045314091296e+00,7.408137712520248108e+00,7.862185164261631165e+00,1.126225882766330039e-01,5.869733901093658091e+01,6.510000000000000000e+02,7.773213633590724037e+00,7.547968457037458556e+00
3.860000000000000000e+02,7.658141621576933566e+00,7.405674242532995777e+00,7.859730438597754443e+00,1.126062705395290964e-01,5.865981326829380293e+01,6.510000000000000000e+02,7.770747892116462552e+00,7.545535351037403693e+00
3.865000000000000000e+02,7.655694395850891176e+00,7.403212726235070207e+00,7.857277909503275204e+00,1.125900241765295517e-01,5.862233319620681016e+01,6.510000000000000000e+02,7.768284420027421255e+00,7.543104371674361097e+00
3.870000000000000000e+02,7.653249371170288029e+00,7.400746710372607673e+00,7.854827579827254880e+00,1.125738492086738179e-01,5.858489880884407341e+01,6.510000000000000000e+02,7.765823220378961445e+00,7.540675521961615502e+00
3.875000000000000000e+02,7.650806477890541579e+00,7.398254201627037396e+00,7.852379452432471929e+00,1.125578128790081373e-01,5.854750902337197971e+01,6.510000000000000000e+02,7.763364290769549036e+00,7.538248665011533234e+00
3.880000000000000000e+02,7.648365767631432277e+00,7.395763535305377445e+00,7.849933530195409404e+00,1.125418703505995793e-01,5.851016458805835896e+01,6.510000000000000000e+02,7.760907637982031204e+00,7.535823897280832462e+00
3.885000000000000000e+02,7.645927267322035092e+00,7.393274714061284669e+00,7.847489816006143926e+00,1.125259995937164248e-01,5.847286587776316935e+01,6.510000000000000000e+02,7.758453266915751989e+00,7.533401267728318196e+00
3.890000000000000000e+02,7.643490980051717898e+00,7.390787740562424268e+00,7.845048312768342136e+00,1.125102006305594010e-01,5.843561290737790159e+01,6.510000000000000000e+02,7.756001180682277507e+00,7.530980779421157401e+00
3.895000000000000000e+02,7.641056908923705926e+00,7.388302617490500879e+00,7.842609023399173651e+00,1.124944734839366522e-01,5.839840569197512821e+01,6.510000000000000000e+02,7.753551382407643189e+00,7.528562435439768663e+00
3.900000000000000000e+02,7.638625057055023149e+00,7.385819347541120017e+00,7.840171950829255110e+00,1.124788181764544842e-01,5.836124424680723166e+01,6.510000000000000000e+02,7.751103875231478035e+00,7.526146238878568262e+00
3.905000000000000000e+02,7.636195427576445205e+00,7.383337933423812949e+00,7.837737098002599545e+00,1.124632347313653941e-01,5.832412858730564409e+01,6.510000000000000000e+02,7.748658662307810197e+00,7.523732192845080213e+00
3.910000000000000000e+02,7.633767889130359308e+00,7.380858377861994057e+00,7.835304467876586187e+00,1.124478201456094312e-01,5.828705669737328776e+01,6.510000000000000000e+02,7.746215709275968919e+00,7.521320068984749696e+00
3.915000000000000000e+02,7.631342482087262624e+00,7.378380683592814293e+00,7.832874063421833455e+00,1.124325437608712092e-01,5.825002915580632390e+01,6.510000000000000000e+02,7.743775025848133708e+00,7.518909938326391540e+00
3.920000000000000000e+02,7.628919306269413170e+00,7.375904853367261538e+00,7.830445887622228263e+00,1.124173396381190071e-01,5.821304743982149432e+01,6.510000000000000000e+02,7.741336645907531455e+00,7.516501966631294884e+00
3.925000000000000000e+02,7.626498272171899906e+00,7.373430889950006950e+00,7.828019943474802567e+00,1.124021505070466331e-01,5.817611013887957938e+01,6.510000000000000000e+02,7.738900422678946178e+00,7.514096121664853634e+00
3.930000000000000000e+02,7.624079464008640450e+00,7.370958796119397860e+00,7.825596233989698725e+00,1.123870264057256485e-01,5.813921851722258793e+01,6.510000000000000000e+02,7.736466490414366071e+00,7.511692437602913941e+00
3.935000000000000000e+02,7.621662896391165454e+00,7.368488574667414248e+00,7.823174762190148179e+00,1.123719744020364175e-01,5.810237276685678154e+01,6.510000000000000000e+02,7.734034870793202288e+00,7.509290921989128620e+00
3.940000000000000000e+02,7.619248572542272946e+00,7.366020228399595027e+00,7.820755531112320469e+00,1.123569945193195058e-01,5.806557290440487407e+01,6.510000000000000000e+02,7.731605567061591522e+00,7.506891578022953482e+00
3.945000000000000000e+02,7.616836417419750482e+00,7.363553760135046922e+00,7.818338543805375629e+00,1.123421190138616799e-01,5.802881776143627235e+01,6.510000000000000000e+02,7.729178536433611413e+00,7.504494298405889552e+00
3.950000000000000000e+02,7.614426505366961528e+00,7.361089172706328121e+00,7.815923803331362052e+00,1.123273185884815228e-01,5.799210843213619171e+01,6.510000000000000000e+02,7.726753823955442968e+00,7.502099186778480089e+00
3.955000000000000000e+02,7.612018846587924159e+00,7.358626468959441169e+00,7.813511312765118788e+00,1.123125904064089658e-01,5.795544503877355424e+01,6.510000000000000000e+02,7.724331436994333444e+00,7.499706256181514874e+00
3.960000000000000000e+02,7.609613444357645307e+00,7.356165651753801882e+00,7.811101075194265775e+00,1.122979344913185712e-01,5.791882759863963059e+01,6.510000000000000000e+02,7.721911378848964169e+00,7.497315509866325556e+00
3.965000000000000000e+02,7.607210301964220989e+00,7.353706723962141645e+00,7.808693093719170086e+00,1.122833508670668251e-01,5.788225612919249841e+01,6.510000000000000000e+02,7.719493652831286745e+00,7.494926951097154344e+00
3.970000000000000000e+02,7.604809306820654591e+00,7.351249688470542942e+00,7.806287371452806489e+00,1.122689656570355493e-01,5.784572891375574244e+01,6.510000000000000000e+02,7.717078272477690071e+00,7.492540341163619999e+00
3.975000000000000000e+02,7.602410551921007453e+00,7.348794548178267938e+00,7.803883911520783201e+00,1.122546511223039417e-01,5.780924730665846312e+01,6.510000000000000000e+02,7.714665203043311159e+00,7.490155900798703748e+00
3.980000000000000000e+02,7.600014036038047927e+00,7.346341305997854398e+00,7.801482717061217542e+00,1.122403706836880150e-01,5.777281124878656016e+01,6.510000000000000000e+02,7.712254406721736011e+00,7.487773665354360730e+00
3.985000000000000000e+02,7.597619792811062922e+00,7.343889964854982466e+00,7.799083791224742157e+00,1.122261627127262434e-01,5.773642122771163088e+01,6.510000000000000000e+02,7.709845955523789485e+00,7.485393630098336359e+00
3.990000000000000000e+02,7.595227822149790420e+00,7.341440527688409823e+00,7.796687137174392213e+00,1.122120234521135074e-01,5.770007720856546030e+01,6.510000000000000000e+02,7.707439845601903095e+00,7.483015798697676857e+00
3.995000000000000000e+02,7.592838101029024678e+00,7.338992997450000111e+00,7.794292758085581418e+00,1.121979239266829437e-01,5.766377880257149968e+01,6.510000000000000000e+02,7.705036024955706608e+00,7.480640177102341859e+00
4.000000000000000000e+02,7.590450662524321324e+00,7.336547377104625234e+00,7.791900657146038967e+00,1.121838967901272327e-01,5.762752648691493818e+01,6.510000000000000000e+02,7.702634559314448737e+00,7.478266765734193910e+00
4.005000000000000000e+02,7.588065510024759597e+00,7.334103669630122724e+00,7.789510837555726930e+00,1.121699420673611947e-01,5.759132028033070583e+01,6.510000000000000000e+02,7.700235452092120347e+00,7.475895567957397958e+00
4.010000000000000000e+02,7.585682646932021989e+00,7.331661878017279754e+00,7.787123302526821611e+00,1.121560597827077760e-01,5.755516020171159397e+01,6.510000000000000000e+02,7.697838706714729362e+00,7.473526587149315503e+00
4.015000000000000000e+02,7.583302063215040079e+00,7.329222005269740770e+00,7.784738055283637159e+00,1.121422481132909876e-01,5.751904606577339507e+01,6.510000000000000000e+02,7.695444311328331288e+00,7.471159815101749757e+00
4.020000000000000000e+02,7.580923649681077237e+00,7.326784054404013702e+00,7.782355099062546522e+00,1.121285105595717785e-01,5.748297618517417362e+01,6.510000000000000000e+02,7.693052160240648973e+00,7.468795139121506388e+00
4.025000000000000000e+02,7.578547378305477977e+00,7.324348028449348291e+00,7.779974437111973451e+00,1.121149772089825719e-01,5.744695013333540601e+01,6.510000000000000000e+02,7.690662355514460202e+00,7.466432401096495752e+00
4.030000000000000000e+02,7.576173350916051596e+00,7.321913930447776053e+00,7.777596072692288587e+00,1.121015314576761235e-01,5.741096939648571151e+01,6.510000000000000000e+02,7.688274882373727692e+00,7.464071819458376389e+00
4.035000000000000000e+02,7.573801629081438058e+00,7.319481763453985934e+00,7.775220009075768601e+00,1.120881585401721642e-01,5.737503487196156016e+01,6.510000000000000000e+02,7.685889787621609237e+00,7.461713470541265991e+00
4.040000000000000000e+02,7.571432216274577520e+00,7.317051530535360726e+00,7.772846249546542019e+00,1.120748584817300025e-01,5.733914657954425564e+01,6.510000000000000000e+02,7.683507074756307453e+00,7.459357357792847587e+00
4.045000000000000000e+02,7.569065050475935585e+00,7.314623234771848281e+00,7.770474797400515499e+00,1.120616037172053880e-01,5.730330354136394533e+01,6.510000000000000000e+02,7.681126654193140446e+00,7.457003446758730725e+00
4.050000000000000000e+02,7.566700015555868575e+00,7.312196879255967730e+00,7.768105655945380050e+00,1.120485034474550667e-01,5.726750399253800339e+01,6.510000000000000000e+02,7.678748519003324446e+00,7.454651512108413591e+00
4.055000000000000000e+02,7.564337261214092223e+00,7.309772467092709114e+00,7.765738828500426294e+00,1.120355038140123244e-01,5.723175015550678069e+01,6.510000000000000000e+02,7.676372765028103728e+00,7.452301757400079829e+00
4.060000000000000000e+02,7.561976829076757056e+00,7.307350001399572470e+00,7.763374318396605744e+00,1.120225771060374548e-01,5.719604262127523242e+01,6.510000000000000000e+02,7.673999406182793415e+00,7.449954251970719810e+00
4.065000000000000000e+02,7.559618722674718683e+00,7.304929485306422166e+00,7.761012128976426894e+00,1.120097233480818744e-01,5.716038141033865827e+01,6.510000000000000000e+02,7.671628446022800141e+00,7.447608999326636336e+00
4.070000000000000000e+02,7.557262945550774269e+00,7.302510921955559731e+00,7.758652263593882381e+00,1.119969425644882638e-01,5.712476654333856629e+01,6.510000000000000000e+02,7.669259888115262491e+00,7.445266002986286935e+00
4.075000000000000000e+02,7.554909421096570377e+00,7.300094314501523129e+00,7.756294725614419683e+00,1.119843106487660445e-01,5.708919684680518714e+01,6.510000000000000000e+02,7.666893731745336282e+00,7.442925110447803583e+00
4.080000000000000000e+02,7.552558169441303093e+00,7.297679666111159591e+00,7.753939518414865617e+00,1.119718225174709259e-01,5.705367259183245210e+01,6.510000000000000000e+02,7.664529991958773714e+00,7.440586346923833361e+00
4.085000000000000000e+02,7.550209147679681543e+00,7.295266979963563436e+00,7.751586645383365060e+00,1.119595575997785614e-01,5.701819311624387865e+01,6.510000000000000000e+02,7.662168705279460923e+00,7.438249590079902163e+00
4.090000000000000000e+02,7.547862468754325427e+00,7.292856259249972162e+00,7.749236109919352522e+00,1.119473664259259538e-01,5.698276006007984051e+01,6.510000000000000000e+02,7.659809835180250381e+00,7.435915102328399584e+00
4.095000000000000000e+02,7.545518031255977753e+00,7.290447507173765551e+00,7.746887915433442018e+00,1.119354533622295561e-01,5.694737190572850238e+01,6.510000000000000000e+02,7.657453484618208073e+00,7.433582577893747434e+00
4.100000000000000000e+02,7.543175914191592391e+00,7.288040726950406167e+00,7.744542065347430615e+00,1.119236717614144755e-01,5.691202978074072405e+01,6.510000000000000000e+02,7.655099585953006880e+00,7.431252242430177901e+00
4.105000000000000000e+02,7.540836150438144259e+00,7.285635921807423365e+00,7.742198563094179420e+00,1.119119647276805574e-01,5.687673413560398927e+01,6.510000000000000000e+02,7.652748115165825205e+00,7.428924185710464201e+00
4.110000000000000000e+02,7.538498610061827421e+00,7.283233094984304934e+00,7.739857412117606472e+00,1.119004323746885660e-01,5.684148300066975423e+01,6.510000000000000000e+02,7.650399042436515806e+00,7.426598177687139923e+00
4.115000000000000000e+02,7.536163390752159685e+00,7.280832249732481110e+00,7.737518615872571281e+00,1.118890042030729198e-01,5.680627780137464811e+01,6.510000000000000000e+02,7.648052394955231925e+00,7.424274386549087446e+00
4.120000000000000000e+02,7.533830535208261736e+00,7.278433389315291713e+00,7.735182177824909466e+00,1.118776509783653839e-01,5.677111914202485110e+01,6.510000000000000000e+02,7.645708186186626953e+00,7.421952884229897407e+00
4.125000000000000000e+02,7.531500047095733841e+00,7.276036517007948845e+00,7.732848101451239131e+00,1.118663727307119271e-01,5.673600704475095569e+01,6.510000000000000000e+02,7.643366419826445934e+00,7.419633674365020859e+00
4.130000000000000000e+02,7.529171848893137842e+00,7.273641636097398333e+00,7.730516390239040803e+00,1.118551955818042482e-01,5.670094031494355136e+01,6.510000000000000000e+02,7.641027044474942187e+00,7.417316653311332608e+00
4.135000000000000000e+02,7.526845853327881031e+00,7.271248749882425422e+00,7.728187047686520650e+00,1.118440410727276901e-01,5.666591758928258571e+01,6.510000000000000000e+02,7.638689894400608082e+00,7.415001812255153979e+00
4.140000000000000000e+02,7.524522235506705847e+00,7.268857861673461151e+00,7.725860077302542095e+00,1.118329612279866936e-01,5.663094148385185633e+01,6.510000000000000000e+02,7.636355196734692541e+00,7.412689274278719154e+00
4.145000000000000000e+02,7.522200999137764299e+00,7.266468974792640978e+00,7.723535482606626701e+00,1.118219560766789550e-01,5.659601202128998665e+01,6.510000000000000000e+02,7.634022955214442518e+00,7.410379043061085191e+00
4.150000000000000000e+02,7.519882094289655150e+00,7.264082092573690197e+00,7.721213267128855584e+00,1.118109559646976725e-01,5.656112840189191360e+01,6.510000000000000000e+02,7.631693050254352961e+00,7.408071138324958227e+00
4.155000000000000000e+02,7.517565427773689635e+00,7.261697218361906181e+00,7.718893434409793031e+00,1.117999044141273213e-01,5.652628917948522513e+01,6.510000000000000000e+02,7.629365332187816762e+00,7.405765523359562508e+00
4.160000000000000000e+02,7.515251124227234847e+00,7.259314355514121964e+00,7.716575988000466957e+00,1.117889169638961178e-01,5.649149622215468014e+01,6.510000000000000000e+02,7.627040041191131436e+00,7.403462207263338257e+00
4.165000000000000000e+02,7.512939216295139389e+00,7.256933507398624528e+00,7.714260931462317394e+00,1.117780035517203369e-01,5.645674998982342885e+01,6.510000000000000000e+02,7.624717219846859351e+00,7.401161212743419426e+00
4.170000000000000000e+02,7.510629566026638670e+00,7.254554677395143258e+00,7.711948268367082804e+00,1.117674134856960627e-01,5.642204843279078119e+01,6.510000000000000000e+02,7.622396979512334525e+00,7.398862152540942816e+00
4.175000000000000000e+02,7.508322199843192379e+00,7.252177868894770008e+00,7.709638002296786752e+00,1.117569715938686037e-01,5.638739187735794900e+01,6.510000000000000000e+02,7.620079171437060594e+00,7.396565228249324164e+00
4.180000000000000000e+02,7.506017143333155950e+00,7.249803085299968863e+00,7.707330136843672186e+00,1.117466621264701088e-01,5.635278067250764167e+01,6.510000000000000000e+02,7.617763805459626170e+00,7.394270481206685730e+00
4.185000000000000000e+02,7.503714316939744222e+00,7.247430330024422496e+00,7.705024675610122387e+00,1.117365552794773592e-01,5.631821360803220955e+01,6.510000000000000000e+02,7.615450872219222234e+00,7.391977761660266211e+00
4.190000000000000000e+02,7.501413733927359218e+00,7.245059606493158277e+00,7.702721622208628993e+00,1.117265988962942019e-01,5.628369084045493764e+01,6.510000000000000000e+02,7.613140332823653544e+00,7.389687135031064003e+00
4.195000000000000000e+02,7.499115567258864523e+00,7.242690918142251633e+00,7.700420980261720949e+00,1.117167179941971344e-01,5.624921491618363234e+01,6.510000000000000000e+02,7.610832285253060547e+00,7.387398849264667611e+00
4.200000000000000000e+02,7.496819820752438801e+00,7.240324268419039200e+00,7.698122753401912988e+00,1.117069126028440718e-01,5.621478585914988457e+01,6.510000000000000000e+02,7.608526733355282623e+00,7.385112908149594979e+00
4.205000000000000000e+02,7.494526497928408304e+00,7.237959660781934090e+00,7.695826945271607045e+00,1.116971827145932517e-01,5.618040368877742452e+01,6.510000000000000000e+02,7.606223680643001472e+00,7.382829315213815136e+00
4.210000000000000000e+02,7.492235490784048935e+00,7.235597098700361052e+00,7.693533559523096699e+00,1.116875435337789935e-01,5.614606675674471603e+01,6.510000000000000000e+02,7.603923034317827678e+00,7.380547947250271079e+00
4.215000000000000000e+02,7.489946899422594839e+00,7.233236585654783113e+00,7.691242599818487236e+00,1.116779852014721797e-01,5.611177652854880904e+01,6.510000000000000000e+02,7.601624884624066603e+00,7.378268914221123076e+00
4.220000000000000000e+02,7.487660743182391165e+00,7.230878125136615431e+00,7.688954069829597060e+00,1.116685025680589499e-01,5.607753325946046630e+01,6.510000000000000000e+02,7.599329245750449324e+00,7.375992240614332118e+00
4.225000000000000000e+02,7.485377025931710726e+00,7.228521720648176441e+00,7.686667973237939044e+00,1.116590956628460835e-01,5.604333697399050607e+01,6.510000000000000000e+02,7.597036121594556768e+00,7.373717930268865572e+00
4.230000000000000000e+02,7.483095751548937358e+00,7.226167375702634565e+00,7.684384313734645033e+00,1.116497645155012097e-01,5.600918769676612641e+01,6.510000000000000000e+02,7.594745516064438817e+00,7.371445987033436786e+00
4.235000000000000000e+02,7.480816923922517958e+00,7.223815093823994893e+00,7.682103095020442751e+00,1.116405091555864454e-01,5.597508545253008094e+01,6.510000000000000000e+02,7.592457433078103612e+00,7.369176414766931416e+00
4.240000000000000000e+02,7.478540546950906531e+00,7.221464878547026345e+00,7.679824320805536786e+00,1.116313296126748567e-01,5.594103026613986884e+01,6.510000000000000000e+02,7.590171876563581499e+00,7.366909217338232452e+00
4.245000000000000000e+02,7.476266624542504680e+00,7.219116733417241250e+00,7.677547994809580167e+00,1.116222259163502095e-01,5.590702216256669743e+01,6.510000000000000000e+02,7.587888850458853973e+00,7.364644398626155386e+00
4.250000000000000000e+02,7.473995160615616307e+00,7.216770661990796754e+00,7.675274120761639729e+00,1.116131980962067061e-01,5.587306116689492086e+01,6.510000000000000000e+02,7.585608358711823485e+00,7.362381962519410017e+00
4.255000000000000000e+02,7.471726159098375675e+00,7.214426667834464624e+00,7.673002702400085973e+00,1.116042461820043186e-01,5.583914730432081086e+01,6.510000000000000000e+02,7.583330405280379161e+00,7.360121912916371301e+00
4.260000000000000000e+02,7.469459623928707437e+00,7.212084754525628583e+00,7.670733743472587740e+00,1.115953702031245304e-01,5.580528060015195990e+01,6.510000000000000000e+02,7.581054994131831926e+00,7.357864253725583836e+00
4.265000000000000000e+02,7.467195540724516967e+00,7.209744925652223024e+00,7.668467247735987868e+00,1.115865386139255483e-01,5.577146079901594788e+01,6.510000000000000000e+02,7.578782079338441946e+00,7.355609002110591099e+00
4.270000000000000000e+02,7.464933840871311510e+00,7.207407184812630874e+00,7.666203218956344934e+00,1.115777717767191535e-01,5.573768684774036331e+01,6.510000000000000000e+02,7.576511612648030969e+00,7.353356069094592051e+00
4.275000000000000000e+02,7.462674504084483296e+00,7.205071535615674705e+00,7.663941660908747622e+00,1.115692505729940776e-01,5.570395845158601844e+01,6.510000000000000000e+02,7.574243754657477901e+00,7.351105253511488691e+00
4.280000000000000000e+02,7.460417477355342442e+00,7.202737981680608748e+00,7.661682577377343151e+00,1.115610788042944168e-01,5.567027481073303363e+01,6.510000000000000000e+02,7.571978556159636220e+00,7.348856398551048663e+00
4.285000000000000000e+02,7.458162800820002047e+00,7.200406526637033622e+00,7.659425972155266216e+00,1.115531986264312048e-01,5.563663647965905312e+01,6.510000000000000000e+02,7.569715999446432697e+00,7.346609602193571398e+00
4.290000000000000000e+02,7.455910612979904428e+00,7.198077174124764888e+00,7.657171849044570600e+00,1.115453957271589636e-01,5.560304544405430960e+01,6.510000000000000000e+02,7.567456008707063475e+00,7.344365217252746270e+00
4.295000000000000000e+02,7.453660903287110173e+00,7.195749927793991141e+00,7.654920211856146572e+00,1.115376558195596279e-01,5.556950150985653636e+01,6.510000000000000000e+02,7.565198559106669940e+00,7.342123247467549518e+00
4.300000000000000000e+02,7.451413636022713227e+00,7.193424791305047528e+00,7.652671064409688029e+00,1.115299398380936308e-01,5.553600410258552245e+01,6.510000000000000000e+02,7.562943575860807677e+00,7.339883696184619666e+00
4.305000000000000000e+02,7.449168869276564742e+00,7.191101768328396204e+00,7.650424410533648967e+00,1.115223010339953941e-01,5.550255406662702029e+01,6.510000000000000000e+02,7.560691170310559706e+00,7.337646568242569778e+00
4.310000000000000000e+02,7.446926607076745697e+00,7.188780862544678740e+00,7.648180254065158223e+00,1.115147394393032204e-01,5.546915142829978151e+01,6.510000000000000000e+02,7.558441346516048043e+00,7.335411867637442462e+00


==> figures/data/wall_thickness_mid_cavity_r140.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,1.076158428345708806e+01,1.042186110779603858e+01,1.100680586581615827e+01,1.656375304283422001e-01,1.158391320814370289e+02,6.510000000000000000e+02,1.092722181388543135e+01,1.059594675302874656e+01
-4.850000000000000000e+01,1.076157008164471840e+01,1.042186270955282268e+01,1.100678134166871658e+01,1.656299593380621826e-01,1.158388239055810232e+02,6.510000000000000000e+02,1.092720004098278075e+01,1.059594012230665605e+01
-4.800000000000000000e+01,1.076155593913715514e+01,1.042186433553788660e+01,1.100675688619176640e+01,1.656223963175177394e-01,1.158385170093401086e+02,6.510000000000000000e+02,1.092717833545467165e+01,1.059593354281963684e+01
-4.750000000000000000e+01,1.076154185777565075e+01,1.042186598503796624e+01,1.100673250319866092e+01,1.656148428217196211e-01,1.158382114328202732e+02,6.510000000000000000e+02,1.092715670059737043e+01,1.059592701495393285e+01
-4.700000000000000000e+01,1.076152783929002688e+01,1.042186765736444976e+01,1.100670819629814545e+01,1.656073002366510172e-01,1.158379072137059325e+02,6.510000000000000000e+02,1.092713513952667626e+01,1.059592053905337572e+01
-4.650000000000000000e+01,1.076151388530373687e+01,1.042186935185239527e+01,1.100668396890333867e+01,1.655997698817650299e-01,1.158376043873700354e+02,6.510000000000000000e+02,1.092711365518550259e+01,1.059591411542197292e+01
-4.600000000000000000e+01,1.076149999733872242e+01,1.042187106785948281e+01,1.100665982424041545e+01,1.655922530129540771e-01,1.158373029869792248e+02,6.510000000000000000e+02,1.092709225035167542e+01,1.059590774432576765e+01
-4.550000000000000000e+01,1.076148617682003916e+01,1.042187280476502131e+01,1.100663576535683141e+01,1.655847508238441346e-01,1.158370030435941658e+02,6.510000000000000000e+02,1.092707092764388221e+01,1.059590142599619433e+01
-4.500000000000000000e+01,1.076147242508025847e+01,1.042187456196905160e+01,1.100661179512924726e+01,1.655772644519085401e-01,1.158367045862661655e+02,6.510000000000000000e+02,1.092704968953216671e+01,1.059589516062834846e+01
-4.450000000000000000e+01,1.076145874336373964e+01,1.042187633889146348e+01,1.100658791627104804e+01,1.655697949759920296e-01,1.158364076421282789e+02,6.510000000000000000e+02,1.092702853833973187e+01,1.059588894838774742e+01
-4.400000000000000000e+01,1.076144513283062665e+01,1.042187813497112359e+01,1.100656413133960143e+01,1.655623434232116886e-01,1.158361122364837854e+02,6.510000000000000000e+02,1.092700747625383961e+01,1.059588278940741546e+01
-4.350000000000000000e+01,1.076143159456072773e+01,1.042187994966508313e+01,1.100654044274312326e+01,1.655549107692586563e-01,1.158358183928896494e+02,6.510000000000000000e+02,1.092698650532998528e+01,1.059587668379146841e+01
-4.300000000000000000e+01,1.076141812955721200e+01,1.042188178244782470e+01,1.100651685274731939e+01,1.655474979397476287e-01,1.158355261332367832e+02,6.510000000000000000e+02,1.092696562749696021e+01,1.059587063161746556e+01
-4.250000000000000000e+01,1.076140473875012660e+01,1.042188363281051622e+01,1.100649336348167928e+01,1.655401058140818227e-01,1.158352354778266431e+02,6.510000000000000000e+02,1.092694484456420767e+01,1.059586463293604552e+01
-4.200000000000000000e+01,1.076139142299977536e+01,1.042188550026028793e+01,1.100646997694553697e+01,1.655327352263847862e-01,1.158349464454446718e+02,6.510000000000000000e+02,1.092692415822616070e+01,1.059585868777339179e+01
-4.150000000000000000e+01,1.076137818309993754e+01,1.042188738431958761e+01,1.100644669501383532e+01,1.655253869672708156e-01,1.158346590534299736e+02,6.510000000000000000e+02,1.092690357006720703e+01,1.059585279613266628e+01
-4.100000000000000000e+01,1.076136501978093740e+01,1.042188928452557839e+01,1.100642351944266828e+01,1.655180617869783100e-01,1.158343733177424895e+02,6.510000000000000000e+02,1.092688308156791521e+01,1.059584695799395782e+01
-4.050000000000000000e+01,1.076135193371261600e+01,1.042189120042943529e+01,1.100640045187455485e+01,1.655107603948358652e-01,1.158340892530267467e+02,6.510000000000000000e+02,1.092686269410745226e+01,1.059584117331778153e+01
-4.000000000000000000e+01,1.076133892550710769e+01,1.042189313159585140e+01,1.100637749384350883e+01,1.655034834637067187e-01,1.158338068726731080e+02,6.510000000000000000e+02,1.092684240897081516e+01,1.059583544204340200e+01
-3.950000000000000000e+01,1.076132599572156501e+01,1.042189507760246237e+01,1.100635464677985453e+01,1.654962316287744706e-01,1.158335261888760783e+02,6.510000000000000000e+02,1.092682222735033903e+01,1.059582976409279098e+01
-3.900000000000000000e+01,1.076131314486068824e+01,1.042189703803925482e+01,1.100633191201488081e+01,1.654890054919886666e-01,1.158332472126901678e+02,6.510000000000000000e+02,1.092680215035267643e+01,1.059582413936870005e+01
-3.850000000000000000e+01,1.076130037337922118e+01,1.042189901250815609e+01,1.100630929078524822e+01,1.654818056208512411e-01,1.158329699540832820e+02,6.510000000000000000e+02,1.092678217900007098e+01,1.059581856775836961e+01
-3.800000000000000000e+01,1.076128768168427463e+01,1.042190100062247105e+01,1.100628678423723450e+01,1.654746325515005501e-01,1.158326944219877532e+02,6.510000000000000000e+02,1.092676231423577526e+01,1.059581304913277400e+01
-3.750000000000000000e+01,1.076127507013756812e+01,1.042190300200648245e+01,1.100626439343080420e+01,1.654674867898045520e-01,1.158324206243488419e+02,6.510000000000000000e+02,1.092674255692737084e+01,1.059580758334776363e+01
-3.700000000000000000e+01,1.076126253905759711e+01,1.042190501629496246e+01,1.100624211934341545e+01,1.654603688118776450e-01,1.158321485681717462e+02,6.510000000000000000e+02,1.092672290786947542e+01,1.059580217024572057e+01
-3.650000000000000000e+01,1.076125008872166333e+01,1.042190704313277649e+01,1.100621996287380711e+01,1.654532790660131480e-01,1.158318782595657126e+02,6.510000000000000000e+02,1.092670336778767748e+01,1.059579680965564918e+01
-3.600000000000000000e+01,1.076123771936783591e+01,1.042190908217447642e+01,1.100619792484550352e+01,1.654462179739869809e-01,1.158316097037869667e+02,6.510000000000000000e+02,1.092668393734182253e+01,1.059579150139384929e+01
-3.550000000000000000e+01,1.076122543119682184e+01,1.042191113308390982e+01,1.100617600601021273e+01,1.654391859317855262e-01,1.158313429052790156e+02,6.510000000000000000e+02,1.092666461712860837e+01,1.059578624526503532e+01
-3.500000000000000000e+01,1.076121322437376726e+01,1.042191319553388063e+01,1.100615420705108249e+01,1.654321833109625162e-01,1.158310778677118691e+02,6.510000000000000000e+02,1.092664540768472925e+01,1.059578104106280527e+01
-3.450000000000000000e+01,1.076120109902995914e+01,1.042191526920575129e+01,1.100613252858578228e+01,1.654252104592623118e-01,1.158308145940190741e+02,6.510000000000000000e+02,1.092662630948922065e+01,1.059577588857069586e+01
-3.400000000000000000e+01,1.076118905526445246e+01,1.042191735378915673e+01,1.100611097116950887e+01,1.654182677025543280e-01,1.158305530864331558e+02,6.510000000000000000e+02,1.092660732296700665e+01,1.059577078756190005e+01
-3.350000000000000000e+01,1.076117709314566717e+01,1.042191944898165445e+01,1.100608953529781076e+01,1.654113553437266959e-01,1.158302933465196674e+02,6.510000000000000000e+02,1.092658844848939381e+01,1.059576573780194053e+01
-3.300000000000000000e+01,1.076116521271281989e+01,1.042192155448842783e+01,1.100606822140930419e+01,1.654044736672431182e-01,1.158300353752096896e+02,6.510000000000000000e+02,1.092656968638006276e+01,1.059576073904557703e+01
-3.250000000000000000e+01,1.076115341397741609e+01,1.042192367002201436e+01,1.100604702988827732e+01,1.653976229359395422e-01,1.158297791728306549e+02,6.510000000000000000e+02,1.092655103691335583e+01,1.059575579104147636e+01
-3.200000000000000000e+01,1.076114169692457878e+01,1.042192579530198415e+01,1.100602596106718600e+01,1.653908033942705080e-01,1.158295247391362182e+02,6.510000000000000000e+02,1.092653250031884937e+01,1.059575089353030819e+01
-3.150000000000000000e+01,1.076113006151435769e+01,1.042192793005472318e+01,1.100600501522903585e+01,1.653840152691443133e-01,1.158292720733345362e+02,6.510000000000000000e+02,1.092651407678350139e+01,1.059574604624521221e+01
-3.100000000000000000e+01,1.076111850768296740e+01,1.042193007401313665e+01,1.100598419260968086e+01,1.653772587696564211e-01,1.158290211741150415e+02,6.510000000000000000e+02,1.092649576645262322e+01,1.059574124891330982e+01
-3.050000000000000000e+01,1.076110703534401303e+01,1.042193222691643761e+01,1.100596349339997282e+01,1.653705340881345687e-01,1.158287720396750160e+02,6.510000000000000000e+02,1.092647756943214787e+01,1.059573650125587818e+01
-3.000000000000000000e+01,1.076109564438958088e+01,1.042193438850989295e+01,1.100594291774785205e+01,1.653638414016036784e-01,1.158285246677434941e+02,6.510000000000000000e+02,1.092645948579118453e+01,1.059573180298797546e+01
-2.950000000000000000e+01,1.076108433469136294e+01,1.042193655854463330e+01,1.100592246576037070e+01,1.653571808715723346e-01,1.158282790556056625e+02,6.510000000000000000e+02,1.092644151556293686e+01,1.059572715381979080e+01
-2.900000000000000000e+01,1.076107310610168888e+01,1.042193873677738658e+01,1.100590213750559521e+01,1.653505526443968254e-01,1.158280352001248588e+02,6.510000000000000000e+02,1.092642365874608501e+01,1.059572255345729097e+01
-2.850000000000000000e+01,1.076106195845449243e+01,1.042194092297033237e+01,1.100588193301442352e+01,1.653439568541627547e-01,1.158277930977646548e+02,6.510000000000000000e+02,1.092640591530865457e+01,1.059571800160033028e+01
-2.800000000000000000e+01,1.076105089156631145e+01,1.042194311689087272e+01,1.100586185228235259e+01,1.653373936198496152e-01,1.158275527446090933e+02,6.510000000000000000e+02,1.092638828518616023e+01,1.059571349794646089e+01
-2.750000000000000000e+01,1.076103990523714771e+01,1.042194531831146875e+01,1.100584189527114987e+01,1.653308630484752462e-01,1.158273141363826824e+02,6.510000000000000000e+02,1.092637076828562392e+01,1.059570904218867327e+01
-2.700000000000000000e+01,1.076102899925136391e+01,1.042194752700945415e+01,1.100582206191044143e+01,1.653243652355653182e-01,1.158270772684693526e+02,6.510000000000000000e+02,1.092635336448692840e+01,1.059570463401579765e+01
-2.650000000000000000e+01,1.076101817327158017e+01,1.042194974276685393e+01,1.100580235209925739e+01,1.653179001283190397e-01,1.158268421335840515e+02,6.510000000000000000e+02,1.092633607339989865e+01,1.059570027314326168e+01
-2.600000000000000000e+01,1.076100742704263347e+01,1.042195196537024060e+01,1.100578276570753822e+01,1.653114677849832348e-01,1.158266087262479260e+02,6.510000000000000000e+02,1.092631889482761665e+01,1.059569595925765029e+01
-2.550000000000000000e+01,1.076099676042587383e+01,1.042195419461057604e+01,1.100576330257745283e+01,1.653050684181622265e-01,1.158263770435408873e+02,6.510000000000000000e+02,1.092630182884403567e+01,1.059569169200771199e+01
-2.500000000000000000e+01,1.076098617315100547e+01,1.042195643028305518e+01,1.100574396252484632e+01,1.652987020787012318e-01,1.158261470796560104e+02,6.510000000000000000e+02,1.092628487522970460e+01,1.059568747107230458e+01
-2.450000000000000000e+01,1.076097566493585056e+01,1.042195867218698346e+01,1.100572474534045320e+01,1.652923688088277221e-01,1.158259188285280175e+02,6.510000000000000000e+02,1.092626803374468025e+01,1.059568329612702264e+01
-2.400000000000000000e+01,1.076096523548707751e+01,1.042196092012562936e+01,1.100570565079115681e+01,1.652860686393684275e-01,1.158256922838476868e+02,6.510000000000000000e+02,1.092625130412644552e+01,1.059567916684770950e+01
-2.350000000000000000e+01,1.076095488450075521e+01,1.042196317390606808e+01,1.100568667862117600e+01,1.652798015945750876e-01,1.158254674390758083e+02,6.510000000000000000e+02,1.092623468609533077e+01,1.059567508290617965e+01
-2.300000000000000000e+01,1.076094461166301741e+01,1.042196543333911940e+01,1.100566782855317882e+01,1.652735676881346705e-01,1.158252442874556891e+02,6.510000000000000000e+02,1.092621817935115125e+01,1.059567104397488357e+01
-2.250000000000000000e+01,1.076093441665060269e+01,1.042196769823916469e+01,1.100564910028938748e+01,1.652673669272085033e-01,1.158250228220264972e+02,6.510000000000000000e+02,1.092620178357781136e+01,1.059566704972339402e+01
-2.200000000000000000e+01,1.076092429913142645e+01,1.042196996842408652e+01,1.100563049351256595e+01,1.652611993099642185e-01,1.158248030356345453e+02,6.510000000000000000e+02,1.092618549844138975e+01,1.059566309982146137e+01
-2.150000000000000000e+01,1.076091425876509255e+01,1.042197224371512831e+01,1.100561200788707517e+01,1.652550648278834355e-01,1.158245849209451563e+02,6.510000000000000000e+02,1.092616932359297621e+01,1.059565919393720890e+01
-2.100000000000000000e+01,1.076090429508120749e+01,1.042197452393678958e+01,1.100559364305975762e+01,1.652489635609216689e-01,1.158243684678551375e+02,6.510000000000000000e+02,1.092615325864212750e+01,1.059565533152028571e+01
-2.050000000000000000e+01,1.076089440771180072e+01,1.042197680891674949e+01,1.100557539866088241e+01,1.652428954955938722e-01,1.158241536684348603e+02,6.510000000000000000e+02,1.092613730320739407e+01,1.059565151221620560e+01
-2.000000000000000000e+01,1.076088459642802952e+01,1.042197909848576209e+01,1.100555727430502451e+01,1.652368604990261391e-01,1.158239405177096160e+02,6.510000000000000000e+02,1.092612145692705639e+01,1.059564773592900266e+01
-1.950000000000000000e+01,1.076087486086120570e+01,1.042198139247754263e+01,1.100553926959183748e+01,1.652308585348415682e-01,1.158237290077268113e+02,6.510000000000000000e+02,1.092610571939604647e+01,1.059564400232636316e+01
-1.900000000000000000e+01,1.076086520063661389e+01,1.042198369072871600e+01,1.100552138410691327e+01,1.652248895625434422e-01,1.158235191304030565e+02,6.510000000000000000e+02,1.092609009019915689e+01,1.059564031107407089e+01
-1.850000000000000000e+01,1.076085561537394319e+01,1.042198599307870310e+01,1.100550361742251049e+01,1.652189535350997440e-01,1.158233108775321512e+02,6.510000000000000000e+02,1.092607456890904238e+01,1.059563666183884401e+01
-1.800000000000000000e+01,1.076084610468764424e+01,1.042198829936966575e+01,1.100548596909827914e+01,1.652130503998870126e-01,1.158231042407936684e+02,6.510000000000000000e+02,1.092605915508753078e+01,1.059563305428775593e+01
-1.750000000000000000e+01,1.076083666818730755e+01,1.042199060944642852e+01,1.100546843868198543e+01,1.652071800996869066e-01,1.158228992117610119e+02,6.510000000000000000e+02,1.092604384828699615e+01,1.059562948808762073e+01
-1.700000000000000000e+01,1.076082730547801702e+01,1.042199292315637038e+01,1.100545102571015654e+01,1.652013425720030848e-01,1.158226957819088625e+02,6.510000000000000000e+02,1.092602864805002127e+01,1.059562596290601277e+01
-1.650000000000000000e+01,1.076081801616066613e+01,1.042199524034939984e+01,1.100543372970871481e+01,1.651955377495853139e-01,1.158224939426203406e+02,6.510000000000000000e+02,1.092601355391025031e+01,1.059562247841108018e+01
-1.600000000000000000e+01,1.076080879983227589e+01,1.042199756087785545e+01,1.100541655019361542e+01,1.651897655615841287e-01,1.158222936851940545e+02,6.510000000000000000e+02,1.092599856539385961e+01,1.059561903427069218e+01
-1.550000000000000000e+01,1.076079965608632705e+01,1.042199988459645077e+01,1.100539948667139001e+01,1.651840259322897853e-01,1.158220950008508083e+02,6.510000000000000000e+02,1.092598368201861625e+01,1.059561563015403785e+01
-1.500000000000000000e+01,1.076079058451302117e+01,1.042200221136223703e+01,1.100538253863977367e+01,1.651783187814469533e-01,1.158218978807395558e+02,6.510000000000000000e+02,1.092596890329446957e+01,1.059561226573157455e+01
-1.450000000000000000e+01,1.076078158469956136e+01,1.042200454103448770e+01,1.100536570558816685e+01,1.651726440258292350e-01,1.158217023159436820e+02,6.510000000000000000e+02,1.092595422872539146e+01,1.059560894067373304e+01
-1.400000000000000000e+01,1.076077265623042578e+01,1.042200687347469668e+01,1.100534898699818420e+01,1.651670015786088075e-01,1.158215082974869006e+02,6.510000000000000000e+02,1.092593965780903531e+01,1.059560565465181625e+01
-1.350000000000000000e+01,1.076076379868762167e+01,1.042200920854651081e+01,1.100533238234417333e+01,1.651613913482005425e-01,1.158213158163381280e+02,6.510000000000000000e+02,1.092592519003582119e+01,1.059560240733942038e+01
-1.300000000000000000e+01,1.076075501165089854e+01,1.042201154611564640e+01,1.100531589109360198e+01,1.651558132418325109e-01,1.158211248634174950e+02,6.510000000000000000e+02,1.092591082489273013e+01,1.059559919840906517e+01
-1.250000000000000000e+01,1.076074629469801813e+01,1.042201388604986967e+01,1.100529951270761231e+01,1.651502671620273255e-01,1.158209354296007945e+02,6.510000000000000000e+02,1.092589656186004454e+01,1.059559602753598995e+01
-1.200000000000000000e+01,1.076073764740495164e+01,1.042201622821894347e+01,1.100528324664136548e+01,1.651447530080719650e-01,1.158207475057243272e+02,6.510000000000000000e+02,1.092588240041302328e+01,1.059559289439688001e+01
-1.150000000000000000e+01,1.076072906934608042e+01,1.042201857249457575e+01,1.100526709234450529e+01,1.651392706778558317e-01,1.158205610825897764e+02,6.510000000000000000e+02,1.092586834002393559e+01,1.059558979866822526e+01
-1.100000000000000000e+01,1.076072056009441980e+01,1.042202091875036629e+01,1.100525104926151698e+01,1.651338200652444077e-01,1.158203761509681016e+02,6.510000000000000000e+02,1.092585438015966304e+01,1.059558674002917478e+01
-1.050000000000000000e+01,1.076071211922178072e+01,1.042202326686179603e+01,1.100523511683214650e+01,1.651284010626001830e-01,1.158201927016040003e+02,6.510000000000000000e+02,1.092584052028438180e+01,1.059558371815918143e+01
-1.000000000000000000e+01,1.076070374629897763e+01,1.042202561670614180e+01,1.100521929449170067e+01,1.651230135589965009e-01,1.158200107252196602e+02,6.510000000000000000e+02,1.092582675985797280e+01,1.059558073273998069e+01
-9.500000000000000000e+00,1.076069544089598118e+01,1.042202796816247101e+01,1.100520358167146640e+01,1.651176574418457832e-01,1.158198302125186245e+02,6.510000000000000000e+02,1.092581309833782832e+01,1.059557778345413581e+01
-9.000000000000000000e+00,1.076068720258209410e+01,1.042203032111159722e+01,1.100518797779896651e+01,1.651123325963740063e-01,1.158196511541894438e+02,6.510000000000000000e+02,1.092579953517846825e+01,1.059557486998571818e+01
-8.500000000000000000e+00,1.076067903092610933e+01,1.042203267543601264e+01,1.100517248229833278e+01,1.651070389049904275e-01,1.158194735409088452e+02,6.510000000000000000e+02,1.092578606983110134e+01,1.059557199202111910e+01
-8.000000000000000000e+00,1.076067092549645388e+01,1.042203503101989881e+01,1.100515709459057057e+01,1.651017762488105334e-01,1.158192973633452425e+02,6.510000000000000000e+02,1.092577270174526483e+01,1.059556914924764470e+01
-7.500000000000000000e+00,1.076066288502452650e+01,1.042203738774907862e+01,1.100514181409387326e+01,1.650965454169079083e-01,1.158191225944529776e+02,6.510000000000000000e+02,1.092575943044143472e+01,1.059556633960761829e+01
-7.000000000000000000e+00,1.076065490949697434e+01,1.042203974551095591e+01,1.100512664022389941e+01,1.650913458318645222e-01,1.158189492337498905e+02,6.510000000000000000e+02,1.092574625532883914e+01,1.059556356366510776e+01
-6.500000000000000000e+00,1.076064699890494580e+01,1.042204210419452970e+01,1.100511157239400362e+01,1.650861769096566567e-01,1.158187772808486784e+02,6.510000000000000000e+02,1.092573317581460302e+01,1.059556082199529037e+01
-6.000000000000000000e+00,1.076063915281686079e+01,1.042204446369032134e+01,1.100509661001551542e+01,1.650810385245954082e-01,1.158186067264155099e+02,6.510000000000000000e+02,1.092572019134145478e+01,1.059555811429226502e+01
-5.500000000000000000e+00,1.076063137080140208e+01,1.042204682389035852e+01,1.100508175249798626e+01,1.650759305499608087e-01,1.158184375611221952e+02,6.510000000000000000e+02,1.092570730135136259e+01,1.059555544025143980e+01
-5.000000000000000000e+00,1.076062365242767349e+01,1.042204918468818065e+01,1.100506699924940435e+01,1.650708528564783228e-01,1.158182697756486590e+02,6.510000000000000000e+02,1.092569450528415231e+01,1.059555279957119467e+01
-4.500000000000000000e+00,1.076061599726525131e+01,1.042205154597876593e+01,1.100505234967642565e+01,1.650658053150509119e-01,1.158181033606851713e+02,6.510000000000000000e+02,1.092568180258030353e+01,1.059555019195020087e+01
-4.000000000000000000e+00,1.076060840488433001e+01,1.042205390765850659e+01,1.100503780318458169e+01,1.650607877943421342e-01,1.158179383069346073e+02,6.510000000000000000e+02,1.092566919267867398e+01,1.059554761708998782e+01
-3.500000000000000000e+00,1.076060087485579331e+01,1.042205626962524967e+01,1.100502335917847496e+01,1.650558001626679649e-01,1.158177746051146215e+02,6.510000000000000000e+02,1.092565667501846249e+01,1.059554507469312590e+01
-3.000000000000000000e+00,1.076059340675131182e+01,1.042205863177816560e+01,1.100500901706197432e+01,1.650508422869982617e-01,1.158176122459594524e+02,6.510000000000000000e+02,1.092564424903831011e+01,1.059554256446431353e+01
-2.500000000000000000e+00,1.076058600014343725e+01,1.042206099401781394e+01,1.100499477623842104e+01,1.650459140330095553e-01,1.158174512202219120e+02,6.510000000000000000e+02,1.092563191417644575e+01,1.059554008611042697e+01
-2.000000000000000000e+00,1.076057865460567164e+01,1.042206335624609892e+01,1.100498063611076027e+01,1.650410152665039987e-01,1.158172915186753897e+02,6.510000000000000000e+02,1.092561966987217481e+01,1.059553763933916670e+01
-1.500000000000000000e+00,1.076057136971256156e+01,1.042206571836621443e+01,1.100496659608177197e+01,1.650361458512022983e-01,1.158171331321151030e+02,6.510000000000000000e+02,1.092560751556376353e+01,1.059553522386135960e+01
-1.000000000000000000e+00,1.076056414503976377e+01,1.042206808028266707e+01,1.100495265555413660e+01,1.650313056509509768e-01,1.158169760513601858e+02,6.510000000000000000e+02,1.092559545069071447e+01,1.059553283938881307e+01
-5.000000000000000000e-01,1.076055698016410922e+01,1.042207044190121579e+01,1.100493881393071405e+01,1.650264945287766571e-01,1.158168202672549683e+02,6.510000000000000000e+02,1.092558347469288549e+01,1.059553048563533295e+01
0.000000000000000000e+00,1.076054987466368829e+01,1.042207280312889850e+01,1.100492507061457204e+01,1.650217123467811464e-01,1.158166657706705820e+02,6.510000000000000000e+02,1.092557158701047015e+01,1.059552816231690642e+01
1.000000000000000000e+00,1.054498668880275503e+01,1.022045135274320060e+01,1.078003049820105730e+01,1.575341611958673560e-01,1.112215612789709667e+02,6.510000000000000000e+02,1.070252084999862241e+01,1.038745252760688764e+01
1.500000000000000000e+00,1.054249313102138252e+01,1.021805859803030181e+01,1.077748351760975787e+01,1.574747051395826714e-01,1.111689597003918237e+02,6.510000000000000000e+02,1.069996783616096536e+01,1.038501842588179969e+01
2.000000000000000000e+00,1.053999809556836453e+01,1.021566524358402006e+01,1.077493465426184827e+01,1.574149492136778239e-01,1.111163393208206998e+02,6.510000000000000000e+02,1.069741304478204214e+01,1.038258314635468693e+01
2.500000000000000000e+00,1.053750191196439090e+01,1.021327157698868682e+01,1.077238426271407334e+01,1.573549125601634291e-01,1.110637071131600067e+02,6.510000000000000000e+02,1.069485682452455322e+01,1.038014699940422680e+01
3.000000000000000000e+00,1.053500489684435237e+01,1.021087787420615456e+01,1.076983268392449666e+01,1.572946137468208549e-01,1.110110697720482449e+02,6.510000000000000000e+02,1.069229951059117312e+01,1.037771028309753163e+01
3.500000000000000000e+00,1.053250735441672781e+01,1.020848440000328061e+01,1.076728024572521392e+01,1.572340707811001881e-01,1.109584337238568281e+02,6.510000000000000000e+02,1.068974142519782689e+01,1.037527328363562695e+01
4.000000000000000000e+00,1.053000957690761119e+01,1.020609140836458550e+01,1.076472726327975060e+01,1.571733011224146770e-01,1.109058051363517166e+02,6.510000000000000000e+02,1.068718287803002553e+01,1.037283627578519507e+01
4.500000000000000000e+00,1.052751179710480933e+01,1.020369914289048019e+01,1.076217403952575502e+01,1.571123462431471274e-01,1.108531889275229645e+02,6.510000000000000000e+02,1.068462414334795696e+01,1.037039945086166171e+01
5.000000000000000000e+00,1.052501427850802784e+01,1.020130783718158085e+01,1.075962086560323705e+01,1.570512262854857899e-01,1.108005906504756553e+02,6.510000000000000000e+02,1.068206550479351336e+01,1.036796305222254233e+01
5.500000000000000000e+00,1.052251729190843399e+01,1.019891771520946122e+01,1.075706802126880746e+01,1.569899229132912521e-01,1.107480159944083340e+02,6.510000000000000000e+02,1.067950721482172405e+01,1.036552736899514393e+01
6.000000000000000000e+00,1.052002112269154921e+01,1.019652899167442328e+01,1.075451577529641156e+01,1.569284544570224149e-01,1.106954709616946246e+02,6.510000000000000000e+02,1.067694957714857118e+01,1.036309266823452546e+01
6.500000000000000000e+00,1.051752601355452654e+01,1.019414187235049774e+01,1.075196438586472070e+01,1.568668388579569639e-01,1.106429606509294388e+02,6.510000000000000000e+02,1.067439285241248292e+01,1.036065917469657016e+01
7.000000000000000000e+00,1.051503219340050421e+01,1.019175655441832262e+01,1.074941410093185823e+01,1.568050905475296963e-01,1.105904898646706442e+02,6.510000000000000000e+02,1.067183728394803310e+01,1.035822710285297532e+01
7.500000000000000000e+00,1.051253988186329202e+01,1.018937322678608126e+01,1.074686515859755787e+01,1.567432234964107052e-01,1.105380632058783164e+02,6.510000000000000000e+02,1.066928310535970326e+01,1.035579665836688079e+01
8.000000000000000000e+00,1.051004928964404073e+01,1.018699207039907506e+01,1.074431778745327293e+01,1.566812512260544743e-01,1.104856850852329728e+02,6.510000000000000000e+02,1.066673054087009476e+01,1.035336803841798670e+01
8.500000000000000000e+00,1.050756061883633841e+01,1.018461325853814969e+01,1.074177220692064871e+01,1.566191868195394576e-01,1.104333597282003012e+02,6.510000000000000000e+02,1.066417980565587875e+01,1.035094143201679806e+01
9.000000000000000000e+00,1.050507406323998261e+01,1.018223695710749865e+01,1.073922862757849117e+01,1.565570429347444281e-01,1.103810911818498823e+02,6.510000000000000000e+02,1.066163110617472753e+01,1.034851702030523768e+01
9.500000000000000000e+00,1.050258980866392200e+01,1.017986332491203250e+01,1.073668725147883585e+01,1.564948318136623051e-01,1.103288833214356401e+02,6.510000000000000000e+02,1.065908464047758386e+01,1.034609497685025836e+01
1.000000000000000000e+01,1.050010803321858255e+01,1.017749251392480758e+01,1.073414827245224679e+01,1.564325652934968336e-01,1.102767398567456922e+02,6.510000000000000000e+02,1.065654059851207869e+01,1.034367546792508463e+01
1.050000000000000000e+01,1.049762890673067162e+01,1.017512466954479322e+01,1.073161187640279657e+01,1.563702549786330220e-01,1.102246643200694791e+02,6.510000000000000000e+02,1.065399916170930439e+01,1.034125865175203884e+01
1.100000000000000000e+01,1.049515256655089956e+01,1.017275993084530050e+01,1.072907824159301526e+01,1.563079167610280651e-01,1.101726595600221117e+02,6.510000000000000000e+02,1.065146048331192752e+01,1.033884464978987161e+01
1.150000000000000000e+01,1.049267919630114498e+01,1.017039843081336770e+01,1.072654753891908008e+01,1.562455563675073655e-01,1.101207293903754305e+02,6.510000000000000000e+02,1.064892475266865191e+01,1.033643363993363806e+01
1.200000000000000000e+01,1.049020894603175691e+01,1.016804029658051967e+01,1.072401993217657967e+01,1.561831841228247530e-01,1.100688769184074545e+02,6.510000000000000000e+02,1.064639213015458274e+01,1.033402576190893107e+01
1.250000000000000000e+01,1.048774195940924159e+01,1.016568564964500254e+01,1.072149557831722788e+01,1.561208099997739296e-01,1.100171051144681797e+02,6.510000000000000000e+02,1.064386276940901510e+01,1.033162114940946807e+01
1.300000000000000000e+01,1.048527837395214846e+01,1.016333460608603723e+01,1.071897462769663001e+01,1.560584436284383480e-01,1.099654168170963118e+02,6.510000000000000000e+02,1.064133681758058714e+01,1.032921993032370978e+01
1.350000000000000000e+01,1.048281832125857704e+01,1.016098727677014146e+01,1.071645722431359893e+01,1.559960943057351612e-01,1.099138147379531461e+02,6.510000000000000000e+02,1.063881441556431184e+01,1.032682222695284224e+01
1.400000000000000000e+01,1.048036192722561566e+01,1.015864376754993081e+01,1.071394350604112411e+01,1.559337710053656234e-01,1.098623014665801634e+02,6.510000000000000000e+02,1.063629569823098109e+01,1.032442815622024845e+01
1.450000000000000000e+01,1.047790931226094280e+01,1.015630417945561881e+01,1.071143360484932749e+01,1.558714823866718668e-01,1.098108794749859953e+02,6.510000000000000000e+02,1.063378079464761328e+01,1.032203782987427054e+01
1.500000000000000000e+01,1.047546059148692876e+01,1.015396860887946495e+01,1.070892764702073130e+01,1.558092368031767649e-01,1.097595511220688707e+02,6.510000000000000000e+02,1.063126982829010636e+01,1.031965135468375294e+01
1.550000000000000000e+01,1.047301587493739028e+01,1.015163714775345660e+01,1.070642575335793545e+01,1.557470423124212300e-01,1.097083186578796727e+02,6.510000000000000000e+02,1.062876291724981037e+01,1.031726883262496841e+01
1.600000000000000000e+01,1.047057526490203294e+01,1.014930988372038101e+01,1.070392803938410964e+01,1.556849113431763298e-01,1.096571841695981959e+02,6.510000000000000000e+02,1.062626017624520891e+01,1.031489035355885520e+01
1.650000000000000000e+01,1.046813882988806910e+01,1.014698690029864991e+01,1.070143461553641728e+01,1.556229036461571624e-01,1.096061490499496358e+02,6.510000000000000000e+02,1.062376173353422715e+01,1.031251592624191282e+01
1.700000000000000000e+01,1.046570665211903162e+01,1.014466827704095309e+01,1.069894558735267509e+01,1.555609540369899679e-01,1.095552149386294474e+02,6.510000000000000000e+02,1.062126760615602272e+01,1.031014569808204229e+01
1.750000000000000000e+01,1.046327885753276909e+01,1.014235408968707652e+01,1.069646105565144190e+01,1.554990806583491647e-01,1.095043844145778564e+02,6.510000000000000000e+02,1.061877793819111737e+01,1.030777977687442082e+01
1.800000000000000000e+01,1.046085554723492628e+01,1.014004441031102566e+01,1.069398111670579610e+01,1.554372946087622664e-01,1.094536595326710255e+02,6.510000000000000000e+02,1.061629284184368771e+01,1.030541825262616484e+01
1.850000000000000000e+01,1.045843680450643376e+01,1.013773930746267915e+01,1.069150586241087275e+01,1.553756023283270338e-01,1.094030419716536215e+02,6.510000000000000000e+02,1.061381240683476079e+01,1.030306120217810673e+01
1.900000000000000000e+01,1.045602265846611090e+01,1.013543884630418113e+01,1.068903538044563284e+01,1.553140773712607947e-01,1.093525322969864249e+02,6.510000000000000000e+02,1.061133673583737114e+01,1.030070858109485066e+01
1.950000000000000000e+01,1.045361316290518872e+01,1.013314308874122993e+01,1.068656975442874923e+01,1.552527221816453473e-01,1.093021315674094183e+02,6.510000000000000000e+02,1.060886588508683381e+01,1.029836044072354362e+01
2.000000000000000000e+01,1.045120841130391121e+01,1.013085209354949789e+01,1.068410906406904282e+01,1.551914897238098057e-01,1.092518416549923046e+02,6.510000000000000000e+02,1.060639990102772146e+01,1.029601692158010096e+01
2.050000000000000000e+01,1.044880852297328211e+01,1.012856591649624782e+01,1.068165338531058950e+01,1.551303743086912823e-01,1.092016649827922663e+02,6.510000000000000000e+02,1.060393889728197436e+01,1.029367814866459163e+01
2.100000000000000000e+01,1.044641356315024794e+01,1.012628461045751926e+01,1.067920279047251775e+01,1.550693812304838326e-01,1.091516028453646499e+02,6.510000000000000000e+02,1.060148294438073080e+01,1.029134418191976330e+01
2.150000000000000000e+01,1.044402359385675894e+01,1.012400822553079927e+01,1.067675734838400636e+01,1.550085155783531010e-01,1.091016564689384580e+02,6.510000000000000000e+02,1.059903210943511276e+01,1.028901507827840511e+01
2.200000000000000000e+01,1.044163867402176393e+01,1.012173680914352580e+01,1.067431712451431558e+01,1.549477822414778161e-01,1.090518270140485129e+02,6.510000000000000000e+02,1.059658645626324258e+01,1.028669089178028528e+01
2.250000000000000000e+01,1.043925885959866129e+01,1.011947040615753046e+01,1.067188218109820674e+01,1.548871859160077802e-01,1.090021155780701179e+02,6.510000000000000000e+02,1.059414604551466965e+01,1.028437167368265293e+01
2.300000000000000000e+01,1.043688420367850611e+01,1.011720905896948430e+01,1.066945257725688379e+01,1.548267311111988787e-01,1.089525231976605113e+02,6.510000000000000000e+02,1.059171093478970604e+01,1.028205747256730795e+01
2.350000000000000000e+01,1.043451475659906258e+01,1.011495280760762761e+01,1.066702836911457020e+01,1.547664221537704554e-01,1.089030508511098674e+02,6.510000000000000000e+02,1.058928117875283448e+01,1.027974833444529246e+01
2.400000000000000000e+01,1.043215056604981150e+01,1.011270168982481188e+01,1.066460960991086004e+01,1.547062631956378498e-01,1.088536994606053412e+02,6.510000000000000000e+02,1.058685682924544835e+01,1.027744430285417288e+01
2.450000000000000000e+01,1.042979167717315470e+01,1.011045574118804424e+01,1.066219635010908462e+01,1.546462582175141265e-01,1.088044698944110849e+02,6.510000000000000000e+02,1.058443793539066924e+01,1.027514541895564015e+01
2.500000000000000000e+01,1.042743813266185526e+01,1.010821499516463362e+01,1.065978863750074801e+01,1.545864110357195176e-01,1.087553629689674608e+02,6.510000000000000000e+02,1.058202454369757461e+01,1.027285172162613591e+01
2.550000000000000000e+01,1.042508997285291095e+01,1.010597948320507733e+01,1.065738651730613640e+01,1.545267253060899626e-01,1.087063794509121237e+02,6.510000000000000000e+02,1.057961669815900052e+01,1.027056324754682137e+01
2.600000000000000000e+01,1.042274723581792983e+01,1.010374923482285148e+01,1.065499003227137109e+01,1.544672045302540320e-01,1.086575200590257140e+02,6.510000000000000000e+02,1.057721444034818425e+01,1.026828003128767719e+01
2.650000000000000000e+01,1.042040992697303636e+01,1.010152427767107497e+01,1.065259922276187332e+01,1.544078315590758088e-01,1.086087848246049674e+02,6.510000000000000000e+02,1.057481775853211126e+01,1.026600209541395969e+01
2.700000000000000000e+01,1.041807810365231290e+01,1.009930463761635977e+01,1.065021412685248414e+01,1.543486254203594865e-01,1.085601748719689397e+02,6.510000000000000000e+02,1.057242672907267256e+01,1.026372947823195325e+01
2.750000000000000000e+01,1.041575180468075956e+01,1.009709033880982076e+01,1.064783478041427145e+01,1.542895939133204219e-01,1.085116909355004111e+02,6.510000000000000000e+02,1.057004139859408021e+01,1.026146221076743892e+01
2.800000000000000000e+01,1.041343105217705656e+01,1.009488140375536069e+01,1.064546121719824612e+01,1.542307412291218927e-01,1.084633333999854443e+02,6.510000000000000000e+02,1.056766179340617917e+01,1.025920031094793394e+01
2.850000000000000000e+01,1.041111584976488658e+01,1.009267785337538115e+01,1.064309346891593400e+01,1.541720741291831287e-01,1.084151022656669312e+02,6.510000000000000000e+02,1.056528792389406846e+01,1.025694377563570292e+01
2.900000000000000000e+01,1.040880622617657636e+01,1.009047970707395692e+01,1.064073156531708797e+01,1.541136362001132576e-01,1.083669980669550625e+02,6.510000000000000000e+02,1.056291986237669001e+01,1.025469258997646271e+01
2.950000000000000000e+01,1.040650217142429312e+01,1.008828698279766201e+01,1.063837553426452232e+01,1.540554952524486043e-01,1.083190205394760000e+02,6.510000000000000000e+02,1.056055766667674156e+01,1.025244667617184291e+01
3.000000000000000000e+01,1.040420377269514240e+01,1.008609969709396914e+01,1.063602540180623102e+01,1.539975419049950667e-01,1.082711713866766132e+02,6.510000000000000000e+02,1.055820131460013656e+01,1.025020623079014648e+01
3.050000000000000000e+01,1.040191105123344073e+01,1.008391786516751409e+01,1.063368119224486996e+01,1.539397784637182853e-01,1.082234509731658392e+02,6.510000000000000000e+02,1.055585082969716026e+01,1.024797127276972297e+01
3.100000000000000000e+01,1.039962400486615302e+01,1.008174150093415733e+01,1.063134292820466342e+01,1.538821987799039170e-01,1.081758591736896591e+02,6.510000000000000000e+02,1.055350620364605518e+01,1.024574180608624907e+01
3.150000000000000000e+01,1.039734266360505188e+01,1.007957061707297264e+01,1.062901063069587515e+01,1.538248094295867896e-01,1.081283965364178101e+02,6.510000000000000000e+02,1.055116747303463853e+01,1.024351785417546346e+01
3.200000000000000000e+01,1.039506705448065205e+01,1.007740522507623915e+01,1.062668431917694001e+01,1.537676162805400315e-01,1.080810635469656660e+02,6.510000000000000000e+02,1.054883467076119175e+01,1.024129943820011235e+01
3.250000000000000000e+01,1.039279716198284476e+01,1.007524533529754684e+01,1.062436401161426147e+01,1.537106520509286534e-01,1.080338598146725957e+02,6.510000000000000000e+02,1.054650781403377380e+01,1.023908650993191571e+01
3.300000000000000000e+01,1.039053300650418521e+01,1.007309095699800316e+01,1.062204972453984198e+01,1.536539123293896303e-01,1.079867856840270264e+02,6.510000000000000000e+02,1.054418691883357440e+01,1.023687909417479602e+01
3.350000000000000000e+01,1.038827455598233307e+01,1.007094209839069521e+01,1.061974147310676564e+01,1.535975036740386823e-01,1.079398404436048224e+02,6.510000000000000000e+02,1.054187205965637020e+01,1.023467705230829417e+01
3.400000000000000000e+01,1.038602183919171473e+01,1.006879876668344131e+01,1.061743927114268615e+01,1.535413940873083805e-01,1.078930246038655127e+02,6.510000000000000000e+02,1.053956323327902211e+01,1.023248044510440558e+01
3.450000000000000000e+01,1.038377491075923587e+01,1.006666096811983735e+01,1.061514313120125941e+01,1.534854895556763410e-01,1.078463391928171262e+02,6.510000000000000000e+02,1.053726040031491351e+01,1.023028942120355822e+01
3.500000000000000000e+01,1.038153377285325263e+01,1.006452870801884991e+01,1.061285306461178024e+01,1.534298044580981457e-01,1.077997841817887661e+02,6.510000000000000000e+02,1.053496357731135191e+01,1.022810396839515512e+01
3.550000000000000000e+01,1.037929844339791963e+01,1.006240199081268116e+01,1.061056908152684564e+01,1.533743320953924738e-01,1.077533598628682086e+02,6.510000000000000000e+02,1.053267277549331205e+01,1.022592411130252898e+01
3.600000000000000000e+01,1.037706893690121390e+01,1.006028082008339197e+01,1.060829119096842277e+01,1.533190674030715239e-01,1.077070664576294377e+02,6.510000000000000000e+02,1.053038800430428523e+01,1.022374986949814257e+01
3.650000000000000000e+01,1.037484525976831939e+01,1.005816519859791924e+01,1.060601940087204476e+01,1.532640115715939721e-01,1.076609040213802047e+02,6.510000000000000000e+02,1.052810927133991470e+01,1.022158124819672587e+01
3.700000000000000000e+01,1.037262738091486192e+01,1.005605512834183912e+01,1.060375371812949297e+01,1.532092159184205715e-01,1.076148718471470431e+02,6.510000000000000000e+02,1.052583659683328321e+01,1.021941816499644062e+01
3.750000000000000000e+01,1.037041531816511153e+01,1.005395061055184058e+01,1.060149414862982375e+01,1.531546610705168121e-01,1.075689702214412335e+02,6.510000000000000000e+02,1.052356997923562787e+01,1.021726065709459519e+01
3.800000000000000000e+01,1.036820905908228951e+01,1.005185164574679213e+01,1.059924069729891194e+01,1.531003442920912394e-01,1.075231988082583996e+02,6.510000000000000000e+02,1.052130940337438147e+01,1.021510871479019755e+01
3.850000000000000000e+01,1.036600864623664187e+01,1.004975823375783506e+01,1.059699336813747195e+01,1.530462400865381378e-01,1.074775584054574580e+02,6.510000000000000000e+02,1.051905488632318075e+01,1.021296240615010475e+01
3.900000000000000000e+01,1.036381408168599805e+01,1.004767037375706806e+01,1.059475216425773425e+01,1.529923492971654586e-01,1.074320489786964430e+02,6.510000000000000000e+02,1.051680643098316459e+01,1.021082173238883328e+01
3.950000000000000000e+01,1.036162536672069123e+01,1.004558806428530282e+01,1.059251708791870783e+01,1.529386727033796023e-01,1.073866704778779706e+02,6.510000000000000000e+02,1.051456403942407114e+01,1.020868669401730955e+01
4.000000000000000000e+01,1.035944250189460369e+01,1.004351130327861163e+01,1.059028814056012280e+01,1.528852110256109786e-01,1.073414228378106543e+02,6.510000000000000000e+02,1.051232771292021440e+01,1.020655729086899299e+01
4.050000000000000000e+01,1.035726548705505934e+01,1.004144008809387500e+01,1.058806532283516511e+01,1.528319649253139512e-01,1.072963059788448135e+02,6.510000000000000000e+02,1.051009745198037315e+01,1.020443352212974553e+01
4.100000000000000000e+01,1.035509432137158647e+01,1.003937441553343746e+01,1.058584863464190740e+01,1.527789350084876874e-01,1.072513198074843928e+02,6.510000000000000000e+02,1.050787325638007275e+01,1.020231538636309843e+01
4.150000000000000000e+01,1.035292900336357214e+01,1.003731428186859276e+01,1.058363807515362609e+01,1.527261218258549325e-01,1.072064642169745952e+02,6.510000000000000000e+02,1.050565512518942590e+01,1.020020288153771659e+01
4.200000000000000000e+01,1.035076953092686125e+01,1.003525968286236392e+01,1.058143364284796384e+01,1.526735258765077596e-01,1.071617390878674314e+02,6.510000000000000000e+02,1.050344305680336809e+01,1.019809600505035263e+01
4.250000000000000000e+01,1.034861590135936282e+01,1.003321061379124579e+01,1.057923533553502438e+01,1.526211476087772911e-01,1.071171442885652851e+02,6.510000000000000000e+02,1.050123704896813948e+01,1.019599475375058617e+01
4.300000000000000000e+01,1.034646811138567557e+01,1.003116706946613945e+01,1.057704315038435894e+01,1.525689874222431464e-01,1.070726796758437303e+02,6.510000000000000000e+02,1.049903709880791958e+01,1.019389912396343334e+01
4.350000000000000000e+01,1.034432615718075965e+01,1.002912904425254048e+01,1.057485708395099877e+01,1.525170456695777998e-01,1.070283450953538420e+02,6.510000000000000000e+02,1.049684320285033756e+01,1.019180911151118174e+01
4.400000000000000000e+01,1.034219003439273443e+01,1.002709653208978935e+01,1.057267713220048044e+01,1.524653226575989062e-01,1.069841403821054655e+02,6.510000000000000000e+02,1.049465535705033403e+01,1.018972471173513483e+01
4.450000000000000000e+01,1.034005973816477741e+01,1.002506952650970717e+01,1.057050329053298476e+01,1.524138186496339642e-01,1.069400653609316123e+02,6.510000000000000000e+02,1.049247355681441185e+01,1.018764591951514475e+01
4.500000000000000000e+01,1.033793526315620959e+01,1.002304802065439659e+01,1.056833555380644185e+01,1.523625338669227225e-01,1.068961198469349938e+02,6.510000000000000000e+02,1.049029779702313192e+01,1.018557272928928548e+01
4.550000000000000000e+01,1.033581660356276899e+01,1.002103200729342092e+01,1.056617391635894165e+01,1.523114684893970561e-01,1.068523036459172175e+02,6.510000000000000000e+02,1.048812807205216657e+01,1.018350513507337318e+01
4.600000000000000000e+01,1.033370375313610445e+01,1.001902147884025318e+01,1.056401837203018346e+01,1.522606226579444888e-01,1.068086165547913851e+02,6.510000000000000000e+02,1.048596437579404927e+01,1.018144313047815963e+01
4.650000000000000000e+01,1.033159670520252860e+01,1.001701642736810527e+01,1.056186891418211360e+01,1.522099964754801693e-01,1.067650583619788023e+02,6.510000000000000000e+02,1.048380670167800766e+01,1.017938670872704776e+01
4.700000000000000000e+01,1.032949545268104430e+01,1.001501684462512287e+01,1.055972553571889883e+01,1.521595900086492592e-01,1.067216288477900008e+02,6.510000000000000000e+02,1.048165504268969350e+01,1.017733586267239509e+01
4.750000000000000000e+01,1.032739997217149686e+01,1.001302272204898003e+01,1.055758822910599015e+01,1.521094069325123199e-01,1.066783274568851851e+02,6.510000000000000000e+02,1.047950937910401059e+01,1.017529056523898490e+01
4.800000000000000000e+01,1.032531025111515000e+01,1.001103405078090702e+01,1.055545698638861474e+01,1.520594464595860507e-01,1.066351538570411890e+02,6.510000000000000000e+02,1.047736969757473524e+01,1.017325080465556297e+01
4.850000000000000000e+01,1.032322629652308521e+01,1.000905082167915161e+01,1.055333179920947906e+01,1.520097055954734155e-01,1.065921081198209635e+02,6.510000000000000000e+02,1.047523600211856021e+01,1.017121659092761199e+01
4.900000000000000000e+01,1.032114810216238254e+01,1.000707302533193044e+01,1.055121265882582016e+01,1.519601848130784638e-01,1.065491900445385625e+02,6.510000000000000000e+02,1.047310828697546015e+01,1.016918791734930316e+01
4.950000000000000000e+01,1.031907564007686773e+01,1.000510065206985288e+01,1.054909955612586181e+01,1.519108867181583333e-01,1.065063989831313194e+02,6.510000000000000000e+02,1.047098652679502528e+01,1.016716475335871017e+01
5.000000000000000000e+01,1.031700892355596899e+01,1.000313369197781377e+01,1.054699248164457259e+01,1.518618080072302312e-01,1.064637351374647238e+02,6.510000000000000000e+02,1.046887073156319836e+01,1.016514711554873962e+01
5.050000000000000000e+01,1.031494794311763030e+01,1.000117213490652901e+01,1.054489142557889991e+01,1.518129485248953803e-01,1.064211982405664685e+02,6.510000000000000000e+02,1.046676089164252588e+01,1.016313499459273473e+01
5.100000000000000000e+01,1.031289268899393008e+01,9.999215970483444238e+00,1.054279637780238055e+01,1.517643080892290552e-01,1.063787880199142535e+02,6.510000000000000000e+02,1.046465699708315888e+01,1.016112838090470127e+01
5.150000000000000000e+01,1.031084315114376260e+01,9.997265188123405366e+00,1.054070732787923070e+01,1.517158864921404338e-01,1.063365041977023253e+02,6.510000000000000000e+02,1.046255903763590389e+01,1.015912726465162308e+01
5.200000000000000000e+01,1.030879931926505577e+01,9.995319777038721654e+00,1.053862426507786765e+01,1.516676835003633594e-01,1.062943464910980396e+02,6.510000000000000000e+02,1.046046700276541763e+01,1.015713163576469213e+01
5.250000000000000000e+01,1.030676118280647557e+01,9.993379726248985406e+00,1.053654717838395172e+01,1.516196988559911918e-01,1.062523146124875382e+02,6.510000000000000000e+02,1.045838088166246749e+01,1.015514148395048544e+01
5.300000000000000000e+01,1.030472873097872011e+01,9.991445024590369428e+00,1.053447605651293628e+01,1.515719322783301015e-01,1.062104082697128860e+02,6.510000000000000000e+02,1.045630066325704988e+01,1.015315679870039034e+01
5.350000000000000000e+01,1.030270195276534473e+01,9.989515660724656243e+00,1.053241088792211144e+01,1.515243834637523268e-01,1.061686271662989185e+02,6.510000000000000000e+02,1.045422633622909636e+01,1.015117756930159132e+01
5.400000000000000000e+01,1.030068083693319281e+01,9.987591623147825004e+00,1.053035166082221608e+01,1.514770520873822413e-01,1.061269710016717909e+02,6.510000000000000000e+02,1.045215788902057596e+01,1.014920378484580965e+01
5.450000000000000000e+01,1.029866537204241439e+01,9.985672900198391488e+00,1.052829836318858980e+01,1.514299378037550492e-01,1.060854394713687725e+02,6.510000000000000000e+02,1.045009530984617108e+01,1.014723543423865948e+01
5.500000000000000000e+01,1.029665554645610648e+01,9.983759480065304004e+00,1.052625098277196258e+01,1.513830402472478576e-01,1.060440322672397713e+02,6.510000000000000000e+02,1.044803858670335295e+01,1.014527250620885823e+01
5.550000000000000000e+01,1.029465134834956785e+01,9.981851350795640343e+00,1.052420950710870606e+01,1.513363590329706021e-01,1.060027490776409280e+02,6.510000000000000000e+02,1.044598770738253890e+01,1.014331498931659681e+01
5.600000000000000000e+01,1.029265276571921106e+01,9.979948500301851766e+00,1.052217392353085756e+01,1.512898937580029468e-01,1.059615895876206366e+02,6.510000000000000000e+02,1.044394265947721401e+01,1.014136287196120811e+01
5.650000000000000000e+01,1.029065978639112444e+01,9.978050916368921719e+00,1.052014421917565912e+01,1.512436440009134186e-01,1.059205534790980749e+02,6.510000000000000000e+02,1.044190343039203661e+01,1.013941614239021050e+01
5.700000000000000000e+01,1.028867239802928246e+01,9.976158586661009409e+00,1.051812038099471458e+01,1.511976093246053532e-01,1.058796404310350852e+02,6.510000000000000000e+02,1.043987000735388726e+01,1.013747478870467766e+01
5.750000000000000000e+01,1.028669058814349135e+01,9.974271498728011665e+00,1.051610239576291939e+01,1.511517892746349623e-01,1.058388501196008065e+02,6.510000000000000000e+02,1.043784237741812682e+01,1.013553879886885589e+01
5.800000000000000000e+01,1.028471433373806754e+01,9.972389640011728673e+00,1.051409025008690712e+01,1.511061826499714433e-01,1.057981820050323023e+02,6.510000000000000000e+02,1.043582051638803776e+01,1.013360815108809554e+01
5.850000000000000000e+01,1.028274360739642646e+01,9.970512997851912473e+00,1.051208393041328826e+01,1.510607879323450087e-01,1.057576354571028219e+02,6.510000000000000000e+02,1.043380439532877091e+01,1.013168281946408200e+01
5.900000000000000000e+01,1.028077842015811605e+01,9.968641559491949522e+00,1.051008342303651411e+01,1.510156069252304722e-01,1.057172106379238272e+02,6.510000000000000000e+02,1.043179402708334713e+01,1.012976281323288497e+01
5.950000000000000000e+01,1.027881874669539286e+01,9.966775312084379834e+00,1.050808871410644407e+01,1.509706446318459516e-01,1.056769069629572186e+02,6.510000000000000000e+02,1.042978939132723859e+01,1.012784810206354891e+01
6.000000000000000000e+01,1.027686458738937780e+01,9.964914242696172764e+00,1.050609978963564828e+01,1.509258944552991366e-01,1.056367243731549905e+02,6.510000000000000000e+02,1.042779048184467783e+01,1.012593869293407955e+01
6.050000000000000000e+01,1.027491592897405859e+01,9.963058338313858897e+00,1.050411663550645791e+01,1.508813558566067248e-01,1.055966625310299776e+02,6.510000000000000000e+02,1.042579728483066503e+01,1.012403457311745214e+01
6.100000000000000000e+01,1.027297275807664789e+01,9.961207585848304902e+00,1.050213923747764611e+01,1.508370282850214905e-01,1.055567210972867969e+02,6.510000000000000000e+02,1.042380978636166944e+01,1.012213572979162812e+01
6.150000000000000000e+01,1.027103506122339915e+01,9.959361972139463504e+00,1.050016758119096849e+01,1.507929111763543495e-01,1.055168997309414038e+02,6.510000000000000000e+02,1.042182797239975400e+01,1.012024215004704430e+01
6.200000000000000000e+01,1.026910282484508663e+01,9.957521483960821485e+00,1.049820165217738577e+01,1.507490039584861996e-01,1.054771980894358308e+02,6.510000000000000000e+02,1.041985182880357463e+01,1.011835382088660040e+01
6.250000000000000000e+01,1.026717603528240375e+01,9.955686108023707348e+00,1.049624143586309621e+01,1.507053060448030335e-01,1.054376158287473544e+02,6.510000000000000000e+02,1.041788134132720600e+01,1.011647072923759971e+01
6.300000000000000000e+01,1.026525464274826405e+01,9.953855830981426678e+00,1.049428691757526089e+01,1.506618425684231322e-01,1.053981518712709118e+02,6.510000000000000000e+02,1.041591648531668746e+01,1.011459280017984241e+01
6.350000000000000000e+01,1.026333866736523248e+01,9.952030639433226966e+00,1.049233808254761335e+01,1.506185886796968243e-01,1.053588065602901906e+02,6.510000000000000000e+02,1.041395725604492917e+01,1.011272007868553580e+01
6.400000000000000000e+01,1.026142807168219839e+01,9.950210519928097241e+00,1.049039491592577988e+01,1.505755802055868675e-01,1.053195790756616788e+02,6.510000000000000000e+02,1.041200365188778498e+01,1.011085249147661180e+01
6.450000000000000000e+01,1.025952284687895677e+01,9.948395458968413152e+00,1.048845740277242911e+01,1.505328089177306039e-01,1.052804691721919426e+02,6.510000000000000000e+02,1.041005565579668612e+01,1.010899003796122564e+01
6.500000000000000000e+01,1.025762299965821178e+01,9.946585443013427508e+00,1.048652552807218541e+01,1.504902435740318178e-01,1.052414769165281001e+02,6.510000000000000000e+02,1.040811324323224341e+01,1.010713275608417838e+01
6.550000000000000000e+01,1.025572848534086745e+01,9.944780458482659569e+00,1.048459927673644465e+01,1.504479184188928786e-01,1.052026013411886680e+02,6.510000000000000000e+02,1.040617640375976016e+01,1.010528056692197474e+01
6.600000000000000000e+01,1.025383925661912166e+01,9.942980491759097816e+00,1.048267863360790031e+01,1.504058319827109025e-01,1.051638414148777798e+02,6.510000000000000000e+02,1.040424508860183295e+01,1.010343342463641036e+01
6.650000000000000000e+01,1.025195535895104193e+01,9.941185529192289039e+00,1.048076358346496662e+01,1.503639477555130666e-01,1.051251979987096234e+02,6.510000000000000000e+02,1.040231930670655558e+01,1.010159141119552828e+01
6.700000000000000000e+01,1.025007677780670967e+01,9.939395557101315504e+00,1.047885411102598674e+01,1.503222612151858817e-01,1.050866707331492620e+02,6.510000000000000000e+02,1.040039903902189522e+01,1.009975451659152412e+01
6.750000000000000000e+01,1.024820350238466027e+01,9.937610561777633578e+00,1.047695020095332552e+01,1.502807757825803392e-01,1.050482593378590366e+02,6.510000000000000000e+02,1.039848427816724019e+01,1.009792272660208035e+01
6.800000000000000000e+01,1.024633551915420604e+01,9.935830529487805762e+00,1.047505183785728988e+01,1.502394917420067366e-01,1.050099634759599638e+02,6.510000000000000000e+02,1.039657501089621050e+01,1.009609602741219980e+01
6.850000000000000000e+01,1.024447280870695387e+01,9.934055446476111939e+00,1.047315900629986984e+01,1.501984025278199908e-01,1.049717826884580631e+02,6.510000000000000000e+02,1.039467121123477433e+01,1.009427440617913518e+01
6.900000000000000000e+01,1.024261536207127854e+01,9.932285298967077125e+00,1.047127169079838005e+01,1.501575138685860011e-01,1.049337167343097548e+02,6.510000000000000000e+02,1.039277287593986543e+01,1.009245784820269343e+01
6.950000000000000000e+01,1.024076316478042514e+01,9.930520073167874884e+00,1.046938987582892366e+01,1.501168250744414068e-01,1.048957652582940341e+02,6.510000000000000000e+02,1.039087998985486649e+01,1.009064633970598379e+01
7.000000000000000000e+01,1.023891620233659694e+01,9.928759755270613496e+00,1.046751354582976745e+01,1.500763354511423786e-01,1.048579279049333195e+02,6.510000000000000000e+02,1.038899253778773968e+01,1.008883986688545420e+01
7.050000000000000000e+01,1.023707445183460685e+01,9.927004331454590158e+00,1.046564268520452501e+01,1.500360347385455706e-01,1.048202041441249008e+02,6.510000000000000000e+02,1.038711048657315317e+01,1.008703841709606053e+01
7.100000000000000000e+01,1.023523790116579946e+01,9.925253787888403068e+00,1.046377727832530269e+01,1.499959250175799952e-01,1.047825936709827488e+02,6.510000000000000000e+02,1.038523382618337898e+01,1.008524197614821816e+01
7.150000000000000000e+01,1.023340653361750796e+01,9.923508110731969367e+00,1.046191730953563770e+01,1.499560259211050461e-01,1.047450960919955349e+02,6.510000000000000000e+02,1.038336255953861276e+01,1.008345050769640316e+01
7.200000000000000000e+01,1.023158030584459333e+01,9.921767286138505781e+00,1.046006276315339178e+01,1.499163843885570890e-01,1.047077104772550911e+02,6.510000000000000000e+02,1.038149669023315091e+01,1.008166392145603751e+01
7.250000000000000000e+01,1.022975924027541872e+01,9.920031300256372475e+00,1.045821362347348149e+01,1.498769383051213044e-01,1.046704372106360239e+02,6.510000000000000000e+02,1.037963617858054022e+01,1.007988230197029722e+01
7.300000000000000000e+01,1.022794332228073522e+01,9.918300139230934676e+00,1.045636987477054802e+01,1.498376869513581289e-01,1.046332759362180127e+02,6.510000000000000000e+02,1.037778100923209301e+01,1.007810563532937564e+01
7.350000000000000000e+01,1.022613253721785043e+01,9.916573789206191591e+00,1.045453150130148856e+01,1.497986296057916555e-01,1.045962262981773563e+02,6.510000000000000000e+02,1.037593116682364247e+01,1.007633390761205838e+01
7.400000000000000000e+01,1.022432687043278854e+01,9.914852236326506585e+00,1.045269848730794493e+01,1.497597655424836860e-01,1.045592879408292646e+02,6.510000000000000000e+02,1.037408663597527259e+01,1.007456710489030449e+01
7.450000000000000000e+01,1.022252630364658899e+01,9.913135466738163259e+00,1.045087081701859688e+01,1.497210918089459941e-01,1.045224604340788659e+02,6.510000000000000000e+02,1.037224739545553653e+01,1.007280521183764321e+01
7.500000000000000000e+01,1.022073082035747582e+01,9.911423466590855824e+00,1.044904847465147135e+01,1.496826065489081092e-01,1.044857433849084600e+02,6.510000000000000000e+02,1.037041342690638324e+01,1.007104821380856663e+01
7.550000000000000000e+01,1.021894040793484315e+01,9.909716222039200773e+00,1.044723144441612739e+01,1.496443083256072393e-01,1.044491364799377919e+02,6.510000000000000000e+02,1.036858471626045031e+01,1.006929609960923599e+01
7.600000000000000000e+01,1.021715505452144335e+01,9.908013719244086914e+00,1.044541971051570961e+01,1.496061997594325121e-01,1.044126394231395381e+02,6.510000000000000000e+02,1.036676125428087403e+01,1.006754885476201089e+01
7.650000000000000000e+01,1.021537474599372963e+01,9.906315944374032512e+00,1.044361325714901945e+01,1.495682807759143862e-01,1.043762518717007168e+02,6.510000000000000000e+02,1.036494302676964452e+01,1.006580646521781475e+01
7.700000000000000000e+01,1.021359945640251610e+01,9.904622883606444717e+00,1.044181206851238919e+01,1.495305520370963370e-01,1.043399732418182708e+02,6.510000000000000000e+02,1.036313000843961163e+01,1.006406890436542056e+01
7.750000000000000000e+01,1.021182912369960860e+01,9.902934523128884337e+00,1.044001612880158980e+01,1.494929997326915616e-01,1.043038022086086016e+02,6.510000000000000000e+02,1.036132212343230030e+01,1.006233612396691690e+01
7.800000000000000000e+01,1.021006378197860087e+01,9.901250849140224020e+00,1.043822542221360017e+01,1.494556325100847849e-01,1.042677394181601613e+02,6.510000000000000000e+02,1.035951941448868574e+01,1.006060814946851600e+01
7.850000000000000000e+01,1.020830342676468305e+01,9.899571847851747819e+00,1.043643993294834793e+01,1.494184519447351311e-01,1.042317847266771338e+02,6.510000000000000000e+02,1.035772187870941963e+01,1.005888497481994825e+01
7.900000000000000000e+01,1.020654804339038613e+01,9.897897505488270298e+00,1.043465964521032951e+01,1.493814572906066729e-01,1.041959377818183725e+02,6.510000000000000000e+02,1.035592950068099150e+01,1.005716658609977898e+01
7.950000000000000000e+01,1.020479761719557388e+01,9.896227808289172145e+00,1.043288454321024616e+01,1.493446478003444267e-01,1.041601982317470743e+02,6.510000000000000000e+02,1.035414226499591805e+01,1.005545296939522970e+01
8.000000000000000000e+01,1.020305213352878226e+01,9.894562742509343423e+00,1.043111461116648719e+01,1.493080227262692794e-01,1.041245657251566712e+02,6.510000000000000000e+02,1.035236015625505068e+01,1.005374411080251384e+01
8.050000000000000000e+01,1.020131157774848774e+01,9.892902294420192533e+00,1.042934983330662746e+01,1.492715813187019402e-01,1.040890399112947051e+02,6.510000000000000000e+02,1.035058315906718995e+01,1.005203999642978374e+01
8.100000000000000000e+01,1.019957593522431871e+01,9.891246450310523741e+00,1.042759019386884312e+01,1.492353228277133459e-01,1.040536204399865170e+02,6.510000000000000000e+02,1.034881125805203261e+01,1.005034061239660481e+01
8.150000000000000000e+01,1.019784519133822975e+01,9.889595196487395157e+00,1.042583567710324211e+01,1.491992465028427750e-01,1.040183069616572595e+02,6.510000000000000000e+02,1.034704443784107220e+01,1.004864594483538731e+01
8.200000000000000000e+01,1.019611933148562777e+01,9.887948519276996251e+00,1.042408626727319643e+01,1.491633515929321196e-01,1.039830991273533698e+02,6.510000000000000000e+02,1.034528268307856003e+01,1.004695597989269729e+01
8.250000000000000000e+01,1.019439834107645027e+01,9.886306405025413468e+00,1.042234194865659269e+01,1.491276373465993121e-01,1.039479965887628623e+02,6.510000000000000000e+02,1.034352597842305066e+01,1.004527070372985165e+01
8.300000000000000000e+01,1.019268220272027037e+01,9.884668840099360310e+00,1.042060270554702406e+01,1.490921084264767715e-01,1.039129989424455829e+02,6.510000000000000000e+02,1.034177431114674661e+01,1.004359009429379235e+01
8.350000000000000000e+01,1.019097087251588718e+01,9.883035810887005113e+00,1.041886852225494486e+01,1.490568205009411007e-01,1.038781052602050607e+02,6.510000000000000000e+02,1.034002769301682712e+01,1.004191405201494547e+01
8.400000000000000000e+01,1.018926436818876979e+01,9.881407303798573238e+00,1.041713938310883059e+01,1.490217107721186485e-01,1.038433158351227235e+02,6.510000000000000000e+02,1.033828607896088769e+01,1.004024265741665012e+01
8.450000000000000000e+01,1.018756267521641412e+01,9.879783305267080706e+00,1.041541527245617083e+01,1.489867784889445657e-01,1.038086303216271489e+02,6.510000000000000000e+02,1.033654945370535927e+01,1.003857589672746897e+01
8.500000000000000000e+01,1.018586577909563573e+01,9.878163801748934603e+00,1.041369617466456354e+01,1.489520229010516117e-01,1.037740483748778644e+02,6.510000000000000000e+02,1.033481780199668698e+01,1.003691375619458448e+01
8.550000000000000000e+01,1.018417364280993276e+01,9.876548779724576121e+00,1.041198207412266719e+01,1.489174417230478831e-01,1.037395691913538514e+02,6.510000000000000000e+02,1.033309108453298109e+01,1.003525620108688443e+01
8.600000000000000000e+01,1.018248627149758789e+01,9.874938225699022354e+00,1.041027295524115459e+01,1.488830355409547501e-01,1.037051928275087391e+02,6.510000000000000000e+02,1.033136930703854262e+01,1.003360323595663317e+01
8.650000000000000000e+01,1.018080365376232344e+01,9.873332126202504000e+00,1.040856880245362781e+01,1.488488038122954826e-01,1.036709190028566354e+02,6.510000000000000000e+02,1.032965245757461936e+01,1.003195484995002751e+01
8.700000000000000000e+01,1.017912577518569250e+01,9.871730467790911234e+00,1.040686960021748675e+01,1.488147457883172431e-01,1.036367473756137656e+02,6.510000000000000000e+02,1.032794052097400872e+01,1.003031102939737451e+01
8.750000000000000000e+01,1.017745262137248119e+01,9.870133237046372798e+00,1.040517533301478181e+01,1.487808607196128008e-01,1.036026776047980604e+02,6.510000000000000000e+02,1.032623348209209624e+01,1.002867176065286792e+01
8.800000000000000000e+01,1.017578416543844710e+01,9.868540420577694761e+00,1.040348598535301505e+01,1.487471543701252286e-01,1.035687090975210225e+02,6.510000000000000000e+02,1.032453131980857108e+01,1.002703701106832135e+01
8.850000000000000000e+01,1.017412039542334767e+01,9.866952005020895200e+00,1.040180154176589156e+01,1.487136247485201512e-01,1.035348415627551617e+02,6.510000000000000000e+02,1.032283402017186802e+01,1.002540677067482733e+01
8.900000000000000000e+01,1.017246130721482977e+01,9.865367977039573688e+00,1.040012198681409750e+01,1.486802657955000051e-01,1.035010748682198454e+02,6.510000000000000000e+02,1.032114157301032975e+01,1.002378104141932802e+01
8.950000000000000000e+01,1.017080688651670251e+01,9.863788323325378471e+00,1.039844730508598047e+01,1.486470767651240643e-01,1.034674086762463929e+02,6.510000000000000000e+02,1.031945396328182518e+01,1.002215980975157805e+01
9.000000000000000000e+01,1.016915711905914677e+01,9.862213030598425689e+00,1.039677748119827783e+01,1.486140569139943746e-01,1.034338426500237489e+02,6.510000000000000000e+02,1.031777117597314053e+01,1.002054306214515300e+01
9.050000000000000000e+01,1.016751199059931565e+01,9.860642085607656426e+00,1.039511249979672769e+01,1.485812054981731078e-01,1.034003764536081746e+02,6.510000000000000000e+02,1.031609319609748887e+01,1.001893078510114421e+01
9.100000000000000000e+01,1.016587148692185316e+01,9.859075475131206190e+00,1.039345234555672270e+01,1.485485217751170428e-01,1.033670097519322866e+02,6.510000000000000000e+02,1.031442000869697040e+01,1.001732296514673592e+01
9.150000000000000000e+01,1.016423559383937203e+01,9.857513185976820580e+00,1.039179700318390864e+01,1.485160050048559277e-01,1.033337422108138384e+02,6.510000000000000000e+02,1.031275159884422976e+01,1.001571958883451607e+01
9.200000000000000000e+01,1.016260429719302039e+01,9.855955204982093321e+00,1.039014645741475817e+01,1.484836544466736630e-01,1.033005734969638922e+02,6.510000000000000000e+02,1.031108795163969383e+01,1.001412064274634695e+01
9.250000000000000000e+01,1.016097758285287789e+01,9.854401519014873045e+00,1.038850069301715529e+01,1.484514693625048620e-01,1.032675032779945923e+02,6.510000000000000000e+02,1.030942905221538197e+01,1.001252611349037203e+01
9.300000000000000000e+01,1.015935542639545908e+01,9.852852114973522646e+00,1.038685969479089088e+01,1.484194403363999770e-01,1.032345310101006532e+02,6.510000000000000000e+02,1.030777486673185983e+01,1.001093598605906010e+01
9.350000000000000000e+01,1.015773781323550473e+01,9.851306979787223028e+00,1.038522344756817439e+01,1.483875661985982752e-01,1.032016563522367676e+02,6.510000000000000000e+02,1.030612537943410345e+01,1.000935024703690601e+01
9.400000000000000000e+01,1.015612472095035734e+01,9.849766100416255554e+00,1.038359193621417553e+01,1.483558456926626912e-01,1.031688788044501592e+02,6.510000000000000000e+02,1.030448056664302037e+01,1.000776887525769432e+01
9.450000000000000000e+01,1.015451613708451362e+01,9.848229463852286258e+00,1.038196514562742578e+01,1.483242772715476221e-01,1.031361980695378833e+02,6.510000000000000000e+02,1.030284041435606035e+01,1.000619185981296511e+01
9.500000000000000000e+01,1.015291205911239203e+01,9.846697057118532825e+00,1.038034306074030688e+01,1.482928672486740762e-01,1.031036140545466395e+02,6.510000000000000000e+02,1.030120492636106633e+01,1.000461919186371773e+01
9.550000000000000000e+01,1.015131247653339486e+01,9.845168867270121638e+00,1.037872566651947537e+01,1.482616213485808965e-01,1.030711265045874541e+02,6.510000000000000000e+02,1.029957409788197431e+01,1.000305085518481363e+01
9.600000000000000000e+01,1.014971737110903227e+01,9.843644881394231660e+00,1.037711294796626937e+01,1.482305430722246908e-01,1.030387350072919332e+02,6.510000000000000000e+02,1.029794791418125754e+01,1.000148682803680700e+01
9.650000000000000000e+01,1.014812673631407414e+01,9.842125086610330698e+00,1.037550489011709054e+01,1.481996244946868213e-01,1.030064393849929019e+02,6.510000000000000000e+02,1.029632636080876118e+01,9.999927111819387093e+00
9.700000000000000000e+01,1.014654055829616119e+01,9.840609470070397435e+00,1.037390147804381435e+01,1.481688648910131634e-01,1.029742393136720722e+02,6.510000000000000000e+02,1.029470942318717519e+01,9.998371693405148974e+00
9.750000000000000000e+01,1.014495882323563336e+01,9.839098018959088421e+00,1.037230269685410988e+01,1.481382635384714541e-01,1.029421344702707444e+02,6.510000000000000000e+02,1.029309708677410562e+01,9.996820559697161102e+00
9.800000000000000000e+01,1.014338151734580507e+01,9.837590720493944119e+00,1.037070853169182527e+01,1.481078197161514454e-01,1.029101245326935725e+02,6.510000000000000000e+02,1.029148933706195734e+01,9.995273697629652787e+00
9.850000000000000000e+01,1.014180862687325657e+01,9.836087561925523914e+00,1.036911896773727371e+01,1.480775327045644740e-01,1.028782091798126999e+02,6.510000000000000000e+02,1.028988615957782216e+01,9.993731094168692763e+00
9.900000000000000000e+01,1.014024013809809865e+01,9.834588530537660134e+00,1.036753399020757449e+01,1.480474017860626545e-01,1.028463880914713542e+02,6.510000000000000000e+02,1.028828753988416089e+01,9.992192736312036416e+00
9.950000000000000000e+01,1.013867603733419287e+01,9.833093613647474029e+00,1.036595358435697278e+01,1.480174262458444912e-01,1.028146609484870311e+02,6.510000000000000000e+02,1.028669346358003800e+01,9.990658611088349517e+00
1.000000000000000000e+02,1.013711631092943932e+01,9.831602798605659999e+00,1.036437773547706520e+01,1.479876053696209115e-01,1.027830274326547055e+02,6.510000000000000000e+02,1.028510391629905918e+01,9.989128705559819466e+00
1.005000000000000000e+02,1.013556094526596674e+01,9.830116072796531768e+00,1.036280642889713377e+01,1.479579384458509228e-01,1.027514872267498873e+02,6.510000000000000000e+02,1.028351888371181921e+01,9.987603006820116036e+00
1.010000000000000000e+02,1.013400992676036161e+01,9.828633423638196476e+00,1.036123964998436087e+01,1.479284247649308992e-01,1.027200400145309942e+02,6.510000000000000000e+02,1.028193835152529445e+01,9.986081501995430543e+00
1.015000000000000000e+02,1.013246321926738780e+01,9.827154838582659480e+00,1.035967738414412409e+01,1.478990706696853841e-01,1.026886850249113934e+02,6.510000000000000000e+02,1.028036228993707368e+01,9.984564148597701916e+00
1.020000000000000000e+02,1.013092083112656994e+01,9.825680305115934488e+00,1.035811961682017923e+01,1.478698686375913562e-01,1.026574223846051837e+02,6.510000000000000000e+02,1.027879069976416204e+01,9.983050962488979607e+00
1.025000000000000000e+02,1.012938274965973307e+01,9.824209810758185668e+00,1.035656633349494093e+01,1.478408177162154891e-01,1.026262517964871961e+02,6.510000000000000000e+02,1.027722356737595000e+01,9.981541931943517909e+00
1.030000000000000000e+02,1.012784896142309776e+01,9.822743343063780941e+00,1.035501751968962658e+01,1.478119172031784612e-01,1.025951729482661960e+02,6.510000000000000000e+02,1.027566087862627420e+01,9.980037044219919551e+00
1.035000000000000000e+02,1.012631945300824121e+01,9.821280889621398558e+00,1.035347316096454584e+01,1.477831664003731171e-01,1.025641855286444297e+02,6.510000000000000000e+02,1.027410261940861425e+01,9.978536286607868178e+00
1.040000000000000000e+02,1.012479421104232280e+01,9.819822438054162106e+00,1.035193324291919836e+01,1.477545646104534705e-01,1.025332892273193295e+02,6.510000000000000000e+02,1.027254877565277624e+01,9.977039646431867581e+00
1.045000000000000000e+02,1.012327321975588390e+01,9.818367976019654719e+00,1.035039775119254912e+01,1.477261108151475821e-01,1.025024836856432273e+02,6.510000000000000000e+02,1.027099933057103165e+01,9.975547108940736152e+00
1.050000000000000000e+02,1.012175645644606625e+01,9.816917491210023883e+00,1.034886667146311723e+01,1.476978030721404767e-01,1.024717684046399597e+02,6.510000000000000000e+02,1.026945425951820567e+01,9.974058653373925054e+00
1.055000000000000000e+02,1.012024390558208609e+01,9.815470971352050711e+00,1.034733998944921929e+01,1.476696379984368535e-01,1.024411430304579227e+02,6.510000000000000000e+02,1.026791354358052111e+01,9.972574267583649288e+00
1.060000000000000000e+02,1.011873556707684507e+01,9.814028404207224554e+00,1.034581769090904757e+01,1.476416188759715475e-01,1.024106075240502634e+02,6.510000000000000000e+02,1.026637718595281612e+01,9.971093948200874024e+00
1.065000000000000000e+02,1.011723142880529913e+01,9.812589777571794514e+00,1.034429976164086185e+01,1.476137453422867729e-01,1.023801616018197080e+02,6.510000000000000000e+02,1.026484517414758635e+01,9.969617683463011915e+00
1.070000000000000000e+02,1.011573147761025560e+01,9.811155079276797863e+00,1.034278618748312795e+01,1.475860167130416123e-01,1.023498049594441852e+02,6.510000000000000000e+02,1.026331749432329765e+01,9.968145460897213539e+00
1.075000000000000000e+02,1.011423570037095487e+01,9.809724297188159525e+00,1.034127695431462612e+01,1.475584323067734294e-01,1.023195372936031617e+02,6.510000000000000000e+02,1.026179413267772844e+01,9.966677268064181305e+00
1.080000000000000000e+02,1.011274408400319125e+01,9.808297419206692069e+00,1.033977204805458250e+01,1.475309914451421178e-01,1.022893583019783108e+02,6.510000000000000000e+02,1.026027507544833384e+01,9.965213092558048658e+00
1.085000000000000000e+02,1.011125661545941590e+01,9.806874433268152558e+00,1.033827145466278807e+01,1.475036934508230091e-01,1.022592676832534409e+02,6.510000000000000000e+02,1.025876030891023838e+01,9.963752922008591639e+00
1.090000000000000000e+02,1.010977328172880796e+01,9.805455327343279848e+00,1.033677516013969999e+01,1.474765376492197522e-01,1.022292651371146803e+02,6.510000000000000000e+02,1.025724981937802838e+01,9.962296744079587540e+00
1.095000000000000000e+02,1.010829406983735801e+01,9.804040089437835448e+00,1.033528315052653390e+01,1.474495233687676266e-01,1.021993503642507903e+02,6.510000000000000000e+02,1.025574359320612494e+01,9.960844546468591076e+00
1.100000000000000000e+02,1.010681896684796222e+01,9.802628707592582202e+00,1.033379541190537410e+01,1.474226499388835709e-01,1.021695230663526957e+02,6.510000000000000000e+02,1.025424161678684598e+01,9.959396316909078450e+00
1.105000000000000000e+02,1.010534795986045076e+01,9.801221169883392648e+00,1.033231193039924278e+01,1.473959166931510800e-01,1.021397829461135842e+02,6.510000000000000000e+02,1.025274387655360186e+01,9.957952043167301426e+00
1.110000000000000000e+02,1.010388103601170684e+01,9.799817464421169078e+00,1.033083269217220845e+01,1.473693229661522108e-01,1.021101297072285092e+02,6.510000000000000000e+02,1.025125035897785963e+01,9.956511713045554046e+00
1.115000000000000000e+02,1.010241818247567736e+01,9.798417579351957230e+00,1.032935768342940897e+01,1.473428680952995895e-01,1.020805630543937212e+02,6.510000000000000000e+02,1.024976105057097797e+01,9.955075314380378515e+00
1.120000000000000000e+02,1.010095938646346880e+01,9.797021502856875230e+00,1.032788689041716701e+01,1.473165514202565973e-01,1.020510826933068245e+02,6.510000000000000000e+02,1.024827593788372582e+01,9.953642835043211790e+00
1.125000000000000000e+02,1.009950463522335262e+01,9.795629223152161558e+00,1.032642029942304163e+01,1.472903722838287410e-01,1.020216883306654978e+02,6.510000000000000000e+02,1.024679500750718120e+01,9.952214262939524048e+00
1.130000000000000000e+02,1.009805391604085401e+01,9.794240728489201686e+00,1.032495789677586373e+01,1.472643300301468561e-01,1.019923796741672533e+02,6.510000000000000000e+02,1.024531824607100106e+01,9.950789586010706955e+00
1.135000000000000000e+02,1.009660721623876611e+01,9.792856007154474796e+00,1.032349966884580716e+01,1.472384240065006122e-01,1.019631564325086401e+02,6.510000000000000000e+02,1.024384564024526689e+01,9.949368792232265335e+00
1.140000000000000000e+02,1.009516452317718915e+01,9.791475047469591075e+00,1.032204560204443133e+01,1.472126535628169586e-01,1.019340183153843498e+02,6.510000000000000000e+02,1.024237717674000692e+01,9.947951869614373166e+00
1.145000000000000000e+02,1.009372582425357656e+01,9.790097837791304158e+00,1.032059568282471673e+01,1.471870180507257597e-01,1.019049650334862349e+02,6.510000000000000000e+02,1.024091284230430254e+01,9.946538806202850580e+00
1.150000000000000000e+02,1.009229110690274744e+01,9.788724366511445396e+00,1.031914989768110935e+01,1.471615168243922689e-01,1.018759962985023293e+02,6.510000000000000000e+02,1.023945262372713927e+01,9.945129590078353843e+00
1.155000000000000000e+02,1.009086033719465725e+01,9.787354622056973597e+00,1.031770823314954555e+01,1.471361574141819561e-01,1.018471113935868857e+02,6.510000000000000000e+02,1.023799649460883998e+01,9.943724179780474515e+00
1.160000000000000000e+02,1.008943351502456842e+01,9.785988592889935944e+00,1.031627067580747692e+01,1.471109296959411394e-01,1.018183102797370054e+02,6.510000000000000000e+02,1.023654444472050962e+01,9.942322585328627227e+00
1.165000000000000000e+02,1.008801063429600831e+01,9.784626267507443131e+00,1.031483721227390227e+01,1.470858332134266644e-01,1.017895928000014436e+02,6.510000000000000000e+02,1.023509646750943602e+01,9.940924801082582363e+00
1.170000000000000000e+02,1.008659167923983624e+01,9.783267634441688898e+00,1.031340782920938004e+01,1.470608659808579910e-01,1.017609586020133037e+02,6.510000000000000000e+02,1.023365254522069279e+01,9.939530813258977915e+00
1.175000000000000000e+02,1.008517664361477095e+01,9.781912682259875425e+00,1.031198251331602478e+01,1.470360298358923123e-01,1.017324075269827972e+02,6.510000000000000000e+02,1.023221267345066288e+01,9.938140613778879029e+00
1.180000000000000000e+02,1.008376551507965324e+01,9.780561399564287939e+00,1.031056125133756396e+01,1.470113241479455990e-01,1.017039392925373420e+02,6.510000000000000000e+02,1.023077683922759817e+01,9.936754190931706532e+00
1.185000000000000000e+02,1.008235826612738961e+01,9.779213774992125963e+00,1.030914403005928826e+01,1.469867674783294498e-01,1.016755533163610181e+02,6.510000000000000000e+02,1.022934503360571945e+01,9.935371498649059774e+00
1.190000000000000000e+02,1.008095489512777299e+01,9.777869797215611669e+00,1.030773083630809062e+01,1.469623457772419872e-01,1.016472495286769373e+02,6.510000000000000000e+02,1.022791724090501475e+01,9.933992549350529444e+00
1.195000000000000000e+02,1.007955539447970494e+01,9.776529454941899289e+00,1.030632165695245739e+01,1.469380525811214977e-01,1.016190277416812364e+02,6.510000000000000000e+02,1.022649344706082708e+01,9.932617341898582808e+00
1.200000000000000000e+02,1.007815975199160441e+01,9.775192736913048464e+00,1.030491647890246831e+01,1.469138872691017061e-01,1.015908876769360063e+02,6.510000000000000000e+02,1.022507363926070489e+01,9.931245864722502148e+00
1.205000000000000000e+02,1.007676795550933235e+01,9.773859631906017142e+00,1.030351528910975212e+01,1.468898492236470621e-01,1.015628290569846826e+02,6.510000000000000000e+02,1.022365780473298003e+01,9.929878106285686457e+00
1.210000000000000000e+02,1.007537999291620068e+01,9.772530128732572763e+00,1.030211807456752204e+01,1.468659378292023199e-01,1.015348516053505250e+02,6.510000000000000000e+02,1.022224593074540167e+01,9.928514055086997914e+00
1.215000000000000000e+02,1.007399585213292603e+01,9.771204216239327778e+00,1.030072482231057052e+01,1.468421524732630712e-01,1.015069550465343724e+02,6.510000000000000000e+02,1.022083800460618974e+01,9.927153699659662323e+00
1.220000000000000000e+02,1.007261552111764757e+01,9.769881883307661496e+00,1.029933551941515901e+01,1.468184925454969481e-01,1.014791391060134771e+02,6.510000000000000000e+02,1.021943401366314497e+01,9.925797028572150182e+00
1.225000000000000000e+02,1.007123898786589145e+01,9.768563118853673899e+00,1.029795015299911043e+01,1.467949574374554367e-01,1.014514035102390750e+02,6.510000000000000000e+02,1.021803394530334863e+01,9.924444030428436037e+00
1.230000000000000000e+02,1.006986622861700198e+01,9.767247911828164320e+00,1.029656871022172560e+01,1.467715527522740759e-01,1.014237477509385172e+02,6.510000000000000000e+02,1.021663778136927725e+01,9.923094675864728487e+00
1.235000000000000000e+02,1.006849723708217326e+01,9.765936251216578157e+00,1.029519117828376906e+01,1.467482749147723808e-01,1.013961716693218165e+02,6.510000000000000000e+02,1.021524551199694564e+01,9.921748962167400876e+00
1.240000000000000000e+02,1.006713200757268112e+01,9.764628126038996214e+00,1.029381754442742825e+01,1.467251200593359950e-01,1.013686751187507866e+02,6.510000000000000000e+02,1.021385712763201781e+01,9.920406887513344429e+00
1.245000000000000000e+02,1.006577052823315377e+01,9.763323525350028120e+00,1.029244779593629033e+01,1.467020875878029817e-01,1.013412578295497752e+02,6.510000000000000000e+02,1.021247261582095689e+01,9.919068440645348872e+00
1.250000000000000000e+02,1.006441278724547139e+01,9.762022438238798117e+00,1.029108192013533873e+01,1.466791769052311345e-01,1.013139195330077200e+02,6.510000000000000000e+02,1.021109196415070208e+01,9.917733610340238926e+00
1.255000000000000000e+02,1.006305876549197365e+01,9.760724853828927294e+00,1.028971990439084472e+01,1.466564003234854252e-01,1.012866598175006914e+02,6.510000000000000000e+02,1.020971516581546013e+01,9.916402365168487165e+00
1.260000000000000000e+02,1.006170844468730685e+01,9.759430761278427013e+00,1.028836173611037985e+01,1.466337687542814960e-01,1.012594782880309481e+02,6.510000000000000000e+02,1.020834221344158799e+01,9.915074675933025716e+00
1.265000000000000000e+02,1.006036181342940594e+01,9.758140149779679362e+00,1.028700740274279823e+01,1.466112634371944390e-01,1.012323746796752744e+02,6.510000000000000000e+02,1.020697307686660160e+01,9.913750549992212058e+00
1.270000000000000000e+02,1.005901886918038990e+01,9.756853008559398077e+00,1.028565689177811038e+01,1.465888795425435986e-01,1.012053489101326704e+02,6.510000000000000000e+02,1.020560774872293308e+01,9.912429989637846717e+00
1.275000000000000000e+02,1.005767960486724988e+01,9.755569326878541503e+00,1.028431019074750807e+01,1.465666143679386080e-01,1.011784008066099432e+02,6.510000000000000000e+02,1.020424621923518949e+01,9.911112990499312048e+00
1.280000000000000000e+02,1.005634400889413271e+01,9.754289094032266405e+00,1.028296728722329512e+01,1.465444673333564096e-01,1.011515301061269412e+02,6.510000000000000000e+02,1.020288847622748918e+01,9.909799541560776248e+00
1.285000000000000000e+02,1.005501206970216899e+01,9.753012299349904879e+00,1.028162816881882513e+01,1.465224378617475398e-01,1.011247365466532386e+02,6.510000000000000000e+02,1.020153450756391500e+01,9.908489631840421197e+00
1.290000000000000000e+02,1.005368377576943040e+01,9.751738932194868426e+00,1.028029282318846604e+01,1.465005253786286210e-01,1.010980198671056769e+02,6.510000000000000000e+02,1.020018430114805952e+01,9.907183250390801277e+00
1.295000000000000000e+02,1.005235911561089246e+01,9.750468981964608872e+00,1.027896123802752371e+01,1.464787293109637289e-01,1.010713798073459770e+02,6.510000000000000000e+02,1.019883784492185619e+01,9.905880386299928730e+00
1.300000000000000000e+02,1.005103807777835989e+01,9.749202438090554423e+00,1.027763340107222056e+01,1.464570490895391042e-01,1.010448161081785088e+02,6.510000000000000000e+02,1.019749512686789927e+01,9.904581028688820510e+00
1.305000000000000000e+02,1.004972065086044708e+01,9.747939290038047488e+00,1.027630930009958909e+01,1.464354841463641477e-01,1.010183285113481162e+02,6.510000000000000000e+02,1.019615613500681128e+01,9.903285166714082877e+00
1.310000000000000000e+02,1.004840681809874070e+01,9.746679527306294943e+00,1.027498892292745758e+01,1.464140325914253804e-01,1.009919166509529447e+02,6.510000000000000000e+02,1.019482085069016719e+01,9.901992785507315986e+00
1.315000000000000000e+02,1.004709656932380391e+01,9.745423139428300630e+00,1.027367225741437018e+01,1.463926941509507418e-01,1.009655802942189382e+02,6.510000000000000000e+02,1.019348926347475626e+01,9.900703875172853330e+00
1.320000000000000000e+02,1.004578989748426210e+01,9.744170115970783641e+00,1.027235929145951054e+01,1.463714693106648590e-01,1.009393192714250063e+02,6.510000000000000000e+02,1.019216136679492557e+01,9.899418428173596851e+00
1.325000000000000000e+02,1.004448679131518496e+01,9.742920446534149903e+00,1.027105001300267162e+01,1.463503575127525491e-01,1.009131333280493408e+02,6.510000000000000000e+02,1.019083714882793679e+01,9.898136433802433132e+00
1.330000000000000000e+02,1.004318723958815696e+01,9.741674120752410460e+00,1.026974441002413307e+01,1.463293582027261064e-01,1.008870222104983867e+02,6.510000000000000000e+02,1.018951659779088281e+01,9.896857881385431099e+00
1.335000000000000000e+02,1.004189123111123649e+01,9.740431128293087326e+00,1.026844247054466130e+01,1.463084708271197021e-01,1.008609856661045256e+02,6.510000000000000000e+02,1.018819970193835722e+01,9.895582760284117541e+00
1.340000000000000000e+02,1.004059875472887065e+01,9.739191458857227701e+00,1.026714418262538508e+01,1.462876948361033214e-01,1.008350234431234043e+02,6.510000000000000000e+02,1.018688644956497313e+01,9.894311059892766380e+00
1.345000000000000000e+02,1.003930979932185075e+01,9.737955102179226330e+00,1.026584953436774938e+01,1.462670296815920257e-01,1.008091352907316320e+02,6.510000000000000000e+02,1.018557682900344297e+01,9.893042769640258527e+00
1.350000000000000000e+02,1.003802435380724845e+01,9.736722048026859255e+00,1.026455851391343899e+01,1.462464748179035656e-01,1.007833209590240955e+02,6.510000000000000000e+02,1.018427082862515043e+01,9.891777878989344686e+00
1.355000000000000000e+02,1.003674240713833754e+01,9.735492286201164802e+00,1.026327110944430743e+01,1.462260297024168820e-01,1.007575801990116133e+02,6.510000000000000000e+02,1.018296843684075448e+01,9.890516377435922379e+00
1.360000000000000000e+02,1.003546394830454425e+01,9.734265806536356536e+00,1.026198730918229707e+01,1.462056937945696855e-01,1.007319127626181938e+02,6.510000000000000000e+02,1.018166964209911463e+01,9.889258254509975643e+00
1.365000000000000000e+02,1.003418895854940374e+01,9.733042598899810827e+00,1.026070710138935027e+01,1.461854659578469828e-01,1.007063182463320743e+02,6.510000000000000000e+02,1.018037442450725116e+01,9.888003492591556309e+00
1.370000000000000000e+02,1.003291743333434916e+01,9.731822653191949613e+00,1.025943047436738453e+01,1.461653461492918304e-01,1.006807965325192527e+02,6.510000000000000000e+02,1.017908277948364137e+01,9.886752087185056936e+00
1.375000000000000000e+02,1.003164936317387301e+01,9.730605959346187106e+00,1.025815741645811663e+01,1.461453339438902321e-01,1.006553474043003575e+02,6.510000000000000000e+02,1.017779469711776485e+01,9.885504029229982947e+00
1.380000000000000000e+02,1.003038473720113544e+01,9.729392507328860518e+00,1.025688791604310168e+01,1.461254288109757604e-01,1.006299706172226820e+02,6.510000000000000000e+02,1.017651016601211111e+01,9.884259308390159759e+00
1.385000000000000000e+02,1.002912354458510791e+01,9.728182287139141238e+00,1.025562196154354488e+01,1.461056302217906278e-01,1.006046659277338478e+02,6.510000000000000000e+02,1.017522917480689770e+01,9.883017914363316336e+00
1.390000000000000000e+02,1.002786577453049688e+01,9.726975288808981546e+00,1.025435954142029438e+01,1.460859376495502182e-01,1.005794330931790910e+02,6.510000000000000000e+02,1.017395171218004712e+01,9.881779836880948409e+00
1.395000000000000000e+02,1.002661141627767805e+01,9.725771502403041779e+00,1.025310064417371336e+01,1.460663505709921262e-01,1.005542718717989885e+02,6.510000000000000000e+02,1.017267776684867009e+01,9.880545065706686003e+00
1.400000000000000000e+02,1.002536045910261464e+01,9.724570918018580201e+00,1.025184525834362859e+01,1.460468684644818937e-01,1.005291820227264878e+02,6.510000000000000000e+02,1.017140732756709731e+01,9.879313590638133746e+00
1.405000000000000000e+02,1.002411289231679881e+01,9.723373525785437010e+00,1.025059337250920066e+01,1.460274908105524405e-01,1.005041633059842781e+02,6.510000000000000000e+02,1.017014038312735025e+01,9.878085401506247365e+00
1.410000000000000000e+02,1.002286870526715390e+01,9.722179315865913551e+00,1.024934497528889388e+01,1.460082170930973033e-01,1.004792154824824024e+02,6.510000000000000000e+02,1.016887692236025309e+01,9.876860488174056485e+00
1.415000000000000000e+02,1.002162788733599363e+01,9.720988278454703035e+00,1.024810005534036250e+01,1.459890467966436234e-01,1.004543383140150752e+02,6.510000000000000000e+02,1.016761693413263679e+01,9.875638840539350483e+00
1.420000000000000000e+02,1.002039042794089774e+01,9.719800403778839026e+00,1.024685860136031401e+01,1.459699794104561965e-01,1.004295315632586636e+02,6.510000000000000000e+02,1.016636040735135538e+01,9.874420448530440098e+00
1.425000000000000000e+02,1.001915631653469063e+01,9.718615682097594188e+00,1.024562060208454106e+01,1.459510144235521834e-01,1.004047949937682915e+02,6.510000000000000000e+02,1.016510733095824293e+01,9.873205302111138337e+00
1.430000000000000000e+02,1.001792554260532420e+01,9.717434103702403903e+00,1.024438604628769234e+01,1.459321513288651395e-01,1.003801283699756510e+02,6.510000000000000000e+02,1.016385769393418848e+01,9.871993391276459917e+00
1.435000000000000000e+02,1.001669809567580494e+01,9.716255658916814753e+00,1.024315492278328676e+01,1.459133896218839099e-01,1.003555314571862596e+02,6.510000000000000000e+02,1.016261148529768832e+01,9.870784706053921553e+00
1.440000000000000000e+02,1.001547396530414247e+01,9.715080338096376167e+00,1.024192722042355008e+01,1.458947287988146824e-01,1.003310040215763763e+02,6.510000000000000000e+02,1.016136869410295773e+01,9.869579236505328979e+00
1.445000000000000000e+02,1.001425313966910480e+01,9.713908131628565812e+00,1.024070292809940241e+01,1.458761666107567245e-01,1.003065458013575579e+02,6.510000000000000000e+02,1.016012930627986144e+01,9.868376973058348156e+00
1.450000000000000000e+02,1.001303560677341409e+01,9.712739029932745183e+00,1.023948203474026819e+01,1.458577005470583499e-01,1.002821565313211067e+02,6.510000000000000000e+02,1.015889330732047213e+01,9.867177906226356043e+00
1.455000000000000000e+02,1.001182135931345130e+01,9.711573023460019272e+00,1.023826452931405839e+01,1.458393338659282057e-01,1.002578360421074990e+02,6.510000000000000000e+02,1.015766069317937870e+01,9.865982025447522119e+00
1.460000000000000000e+02,1.001061038698645511e+01,9.710410102693229462e+00,1.023705040082706574e+01,1.458210660739300557e-01,1.002335841033520296e+02,6.510000000000000000e+02,1.015643145306038342e+01,9.864789320912525028e+00
1.465000000000000000e+02,1.000940267952424279e+01,9.709250258146798984e+00,1.023583963832380839e+01,1.458028966797365045e-01,1.002094004855472917e+02,6.510000000000000000e+02,1.015520557620397923e+01,9.863599782844506336e+00
1.470000000000000000e+02,1.000819822669313730e+01,9.708093480366741801e+00,1.023463223088702634e+01,1.457848251941930851e-01,1.001852849600405335e+02,6.510000000000000000e+02,1.015398305188733019e+01,9.862413401498942633e+00
1.475000000000000000e+02,1.000699701829385191e+01,9.706939759930467204e+00,1.023342816763750207e+01,1.457668511312155968e-01,1.001612372990307449e+02,6.510000000000000000e+02,1.015276386942506726e+01,9.861230167162636562e+00
1.480000000000000000e+02,1.000579904416145460e+01,9.705789087446808239e+00,1.023222743773404630e+01,1.457489740056527316e-01,1.001372572755660002e+02,6.510000000000000000e+02,1.015154801816710695e+01,9.860050070155802260e+00
1.485000000000000000e+02,1.000460429416523489e+01,9.704641453555877817e+00,1.023103003037329373e+01,1.457311933363848733e-01,1.001133446635407154e+02,6.510000000000000000e+02,1.015033548750161962e+01,9.858873100828850156e+00
1.490000000000000000e+02,1.000341275820865938e+01,9.703496848929002994e+00,1.022983593478971898e+01,1.457135086429369175e-01,1.000894992376927917e+02,6.510000000000000000e+02,1.014912626685159580e+01,9.857699249565721189e+00
1.495000000000000000e+02,1.000222442622926344e+01,9.702355264268666346e+00,1.022864514025545546e+01,1.456959194477438491e-01,1.000657207736010292e+02,6.510000000000000000e+02,1.014792034567700618e+01,9.856528506781518928e+00
1.500000000000000000e+02,1.000103928819856591e+01,9.701216690308354984e+00,1.022745763608023672e+01,1.456784252757986620e-01,1.000420090476821287e+02,6.510000000000000000e+02,1.014671771347436469e+01,9.855360862922767140e+00
1.505000000000000000e+02,9.999857334122010499e+00,9.700081117812581866e+00,1.022627341161128811e+01,1.456610256531682135e-01,1.000183638371880903e+02,6.510000000000000000e+02,1.014551835977517769e+01,9.854196308468841536e+00
1.510000000000000000e+02,9.998678554038830768e+00,9.698948537576699280e+00,1.022509245623321306e+01,1.456437201099150258e-01,9.999478492020350018e+01,6.510000000000000000e+02,1.014432227414874710e+01,9.853034833928916214e+00
1.515000000000000000e+02,9.997502938022018171e+00,9.697818940426900625e+00,1.022391475936790961e+01,1.456265081762314062e-01,9.997127207564247442e+01,6.510000000000000000e+02,1.014312944619824997e+01,9.851876429845786376e+00
1.520000000000000000e+02,9.996330476178181712e+00,9.696692317220072965e+00,1.022274031047445497e+01,1.456093893865526290e-01,9.994782508324624359e+01,6.510000000000000000e+02,1.014193986556473526e+01,9.850721086791629943e+00
1.525000000000000000e+02,9.995161158647510646e+00,9.695568658843752630e+00,1.022156909904903799e+01,1.455923632758092945e-01,9.992444372358006888e+01,6.510000000000000000e+02,1.014075352192331891e+01,9.849568795371700602e+00
1.530000000000000000e+02,9.993994975603646580e+00,9.694447956216018625e+00,1.022040111462479928e+01,1.455754293817541900e-01,9.990112777803061306e+01,6.510000000000000000e+02,1.013957040498540074e+01,9.848419546221892418e+00
1.535000000000000000e+02,9.992831915493640693e+00,9.693330200285444676e+00,1.021923634677178327e+01,1.455585878227966257e-01,9.987787699379725836e+01,6.510000000000000000e+02,1.013839050331643676e+01,9.847273327670842846e+00
1.540000000000000000e+02,9.991671964327299094e+00,9.692215382030973103e+00,1.021807478509680500e+01,1.455418395309400759e-01,9.985469106977818399e+01,6.510000000000000000e+02,1.013721380385823956e+01,9.846130124796360406e+00
1.545000000000000000e+02,9.990515118392497840e+00,9.691103492461841995e+00,1.021691641924334526e+01,1.455251820764589810e-01,9.983156990944742404e+01,6.510000000000000000e+02,1.013604030046895588e+01,9.844989936316038026e+00
1.550000000000000000e+02,9.989361367995751806e+00,9.689994522617523032e+00,1.021576123889147247e+01,1.455086150060482808e-01,9.980851329744692180e+01,6.510000000000000000e+02,1.013486998300179920e+01,9.843852752989702637e+00
1.555000000000000000e+02,9.988210703476612551e+00,9.688888463567627340e+00,1.021460923375771479e+01,1.454921378681138244e-01,9.978552101922620921e+01,6.510000000000000000e+02,1.013370284134472676e+01,9.842718565608500114e+00
1.560000000000000000e+02,9.987063115207559960e+00,9.687785306411786479e+00,1.021346039359497126e+01,1.454757502138496472e-01,9.976259286103963575e+01,6.510000000000000000e+02,1.013253886542140947e+01,9.841587364993710452e+00
1.565000000000000000e+02,9.985918593593916981e+00,9.686685042279624014e+00,1.021231470819239462e+01,1.454594515963476276e-01,9.973972860994342682e+01,6.510000000000000000e+02,1.013137804519026375e+01,9.840459141997570214e+00
1.570000000000000000e+02,9.984777129073767910e+00,9.685587662330613412e+00,1.021117216737528111e+01,1.454432415700647463e-01,9.971692805379298363e+01,6.510000000000000000e+02,1.013022037064383163e+01,9.839333887503702414e+00
1.575000000000000000e+02,9.983638712117844705e+00,9.684493157754067383e+00,1.021003276100500301e+01,1.454271196921386455e-01,9.969419098123999845e+01,6.510000000000000000e+02,1.012906583180998332e+01,9.838211592425704310e+00
1.580000000000000000e+02,9.982503333229454157e+00,9.683401519768965571e+00,1.020889647897885055e+01,1.454110855225707599e-01,9.967151718173002450e+01,6.510000000000000000e+02,1.012791441875202558e+01,9.837092247706884507e+00
1.585000000000000000e+02,9.981370982944397952e+00,9.682312739623927911e+00,1.020776331122996794e+01,1.453951386219039243e-01,9.964890644549927856e+01,6.510000000000000000e+02,1.012676612156630185e+01,9.835975844322494055e+00
1.590000000000000000e+02,9.980241651830841221e+00,9.681226808597106270e+00,1.020663324772723612e+01,1.453792785539103627e-01,9.962635856357206876e+01,6.510000000000000000e+02,1.012562093038475197e+01,9.834862373276930470e+00
1.595000000000000000e+02,9.979115330489266356e+00,9.680143717996118724e+00,1.020550627847513603e+01,1.453635048838056720e-01,9.960387332775799507e+01,6.510000000000000000e+02,1.012447883537307192e+01,9.833751825605460795e+00
1.600000000000000000e+02,9.977992009552338004e+00,9.679063459157925209e+00,1.020438239351370946e+01,1.453478171796846186e-01,9.958145053064922081e+01,6.510000000000000000e+02,1.012333982673202293e+01,9.832644192372654857e+00
1.605000000000000000e+02,9.976871679684846228e+00,9.677986023448806208e+00,1.020326158291836549e+01,1.453322150113913469e-01,9.955908996561763047e+01,6.510000000000000000e+02,1.012220389469623782e+01,9.831539464673454631e+00
1.610000000000000000e+02,9.975754329190152703e+00,9.676911402264188666e+00,1.020214383679984671e+01,1.453166966624623857e-01,9.953679137868493854e+01,6.510000000000000000e+02,1.012107102585261487e+01,9.830437632527690539e+00
1.615000000000000000e+02,9.974639947153438158e+00,9.675839587028644218e+00,1.020102914530410843e+01,1.453012608239805936e-01,9.951455453174617105e+01,6.510000000000000000e+02,1.011994120797741914e+01,9.829338686329457175e+00
1.620000000000000000e+02,9.973528514357532515e+00,9.674770569195754177e+00,1.019991749861216057e+01,1.452859220998718726e-01,9.949237902586317261e+01,6.510000000000000000e+02,1.011881443645740397e+01,9.828242592257661059e+00
1.625000000000000000e+02,9.972420024334621047e+00,9.673704340248043820e+00,1.019880888694003929e+01,1.452706739338877617e-01,9.947026471045531082e+01,6.510000000000000000e+02,1.011769069826850753e+01,9.827149350400732786e+00
1.630000000000000000e+02,9.971314472704190024e+00,9.672640891696875798e+00,1.019770330053861862e+01,1.452555121469426003e-01,9.944821147736911371e+01,6.510000000000000000e+02,1.011656998485113235e+01,9.826058960557247701e+00
1.635000000000000000e+02,9.970211856921199711e+00,9.671580215082387966e+00,1.019660072969357500e+01,1.452404333116408819e-01,9.942621925536062122e+01,6.510000000000000000e+02,1.011545229023283987e+01,9.824971423609557775e+00
1.640000000000000000e+02,9.969112167872124175e+00,9.670522301973383250e+00,1.019550116472523271e+01,1.452254370117951610e-01,9.940428784317130351e+01,6.510000000000000000e+02,1.011433760488391975e+01,9.823886730860328598e+00
1.645000000000000000e+02,9.968015396474807943e+00,9.669467143967287015e+00,1.019440459598846616e+01,1.452105228337122744e-01,9.938241704030046719e+01,6.510000000000000000e+02,1.011322591930852077e+01,9.822804873641095114e+00
1.650000000000000000e+02,9.966921533678382517e+00,9.668414732689978308e+00,1.019331101387260397e+01,1.451956903647631802e-01,9.936060664700234213e+01,6.510000000000000000e+02,1.011211722404314628e+01,9.821725843313618753e+00
1.655000000000000000e+02,9.965830570463142024e+00,9.667365059795809401e+00,1.019222040880131352e+01,1.451809391958354678e-01,9.933885646428352345e+01,6.510000000000000000e+02,1.011101150965897766e+01,9.820649631267306390e+00
1.660000000000000000e+02,9.964742497840486379e+00,9.666318116967426377e+00,1.019113277123248551e+01,1.451662689186485333e-01,9.931716629390001572e+01,6.510000000000000000e+02,1.010990876675913697e+01,9.819576228921837568e+00
1.665000000000000000e+02,9.963657306852818252e+00,9.665273895915733604e+00,1.019004809165814684e+01,1.451516791261746875e-01,9.929553593835470338e+01,6.510000000000000000e+02,1.010880898597899424e+01,9.818505627726644036e+00
1.670000000000000000e+02,9.962574988573416945e+00,9.664232388379803140e+00,1.018896636060430616e+01,1.451371694156898817e-01,9.927396520089460807e+01,6.510000000000000000e+02,1.010771215798910738e+01,9.817437819157726508e+00
1.675000000000000000e+02,9.961495534106386884e+00,9.663193586126766377e+00,1.018788756863091471e+01,1.451227393839966406e-01,9.925245388550783332e+01,6.510000000000000000e+02,1.010661827349038333e+01,9.816372794722392214e+00
1.680000000000000000e+02,9.960418934586549256e+00,9.662157480951739430e+00,1.018681170633169231e+01,1.451083886312516669e-01,9.923100179692137601e+01,6.510000000000000000e+02,1.010552732321779956e+01,9.815310545955297172e+00
1.685000000000000000e+02,9.959345181179322992e+00,9.661124064677748535e+00,1.018573876433406866e+01,1.450941167593554904e-01,9.920960874059797163e+01,6.510000000000000000e+02,1.010443929793867923e+01,9.814251064419966752e+00
1.690000000000000000e+02,9.958274265080669707e+00,9.660093329155621689e+00,1.018466873329903422e+01,1.450799233717762760e-01,9.918827452273352208e+01,6.510000000000000000e+02,1.010335418845244604e+01,9.813194341708895152e+00
1.695000000000000000e+02,9.957206177516983558e+00,9.659065266263926475e+00,1.018360160392105662e+01,1.450658080739712641e-01,9.916699895025452349e+01,6.510000000000000000e+02,1.010227198559095463e+01,9.812140369443012489e+00
1.700000000000000000e+02,9.956140903069979231e+00,9.658039867908849274e+00,1.018253736692795997e+01,1.450517779070164825e-01,9.914578170005708557e+01,6.510000000000000000e+02,1.010119268097699674e+01,9.811089125162961722e+00
1.705000000000000000e+02,9.955078431883613632e+00,9.657017126024138420e+00,1.018147601308083949e+01,1.450378305831762082e-01,9.912462255725456828e+01,6.510000000000000000e+02,1.010011626246678951e+01,9.810040601300435981e+00
1.710000000000000000e+02,9.954018758184909998e+00,9.655997032571022487e+00,1.018041753317390707e+01,1.450239559102797504e-01,9.910352138608490691e+01,6.510000000000000000e+02,1.009904271409518906e+01,9.808994802274630942e+00
1.715000000000000000e+02,9.952961878288558495e+00,9.654979579538091272e+00,1.017936191803443791e+01,1.450101577425915722e-01,9.908247809651385296e+01,6.510000000000000000e+02,1.009797203603115179e+01,9.807951720545966978e+00
1.720000000000000000e+02,9.951907783571437349e+00,9.653964758941228297e+00,1.017830915852259821e+01,1.449964356959577705e-01,9.906149249907427645e+01,6.510000000000000000e+02,1.009690421926739390e+01,9.806911347875480800e+00
1.725000000000000000e+02,9.950856465440292453e+00,9.652952562823530869e+00,1.017725924553141503e+01,1.449827893867962902e-01,9.904056440501327074e+01,6.510000000000000000e+02,1.009583925482708899e+01,9.805873676053495913e+00
1.730000000000000000e+02,9.949807915331634334e+00,9.651942983255215935e+00,1.017621216998659506e+01,1.449692184344324730e-01,9.901969362628955196e+01,6.510000000000000000e+02,1.009477713376606722e+01,9.804838696897203221e+00
1.735000000000000000e+02,9.948762123543334113e+00,9.650936012333536596e+00,1.017516792284645533e+01,1.449557225292562035e-01,9.899887995234443849e+01,6.510000000000000000e+02,1.009371784607258959e+01,9.803806401014076854e+00
1.740000000000000000e+02,9.947719073866680972e+00,9.649931642182666636e+00,1.017412649510180600e+01,1.449423017585357298e-01,9.897812304341002232e+01,6.510000000000000000e+02,1.009266137562521592e+01,9.802776772108144243e+00
1.745000000000000000e+02,9.946678766734725841e+00,9.648929864953693425e+00,1.017308787777582424e+01,1.449289552110808454e-01,9.895742289067001707e+01,6.510000000000000000e+02,1.009160772194580780e+01,9.801749811523645661e+00
1.750000000000000000e+02,9.945641175167914128e+00,9.647930672824418963e+00,1.017205206192399913e+01,1.449157016612727111e-01,9.893677894578338794e+01,6.510000000000000000e+02,1.009055687682918823e+01,9.800725473506641805e+00
1.755000000000000000e+02,9.944606304296389254e+00,9.646934057999368761e+00,1.017101903863393630e+01,1.449025267361974956e-01,9.891619128970600627e+01,6.510000000000000000e+02,1.008950883103258533e+01,9.799703777560191398e+00
1.760000000000000000e+02,9.943574150772512610e+00,9.645940012709667499e+00,1.016998879902533659e+01,1.448894248607059398e-01,9.889565983734775045e+01,6.510000000000000000e+02,1.008846357563321838e+01,9.798684725911806837e+00
1.765000000000000000e+02,9.942544706238264141e+00,9.644948529212948429e+00,1.016896133424984150e+01,1.448763956662459662e-01,9.887518440556776511e+01,6.510000000000000000e+02,1.008742110190451058e+01,9.797668310572017702e+00
1.770000000000000000e+02,9.941517962364645911e+00,9.643959599793282322e+00,1.016793663549092130e+01,1.448634387855798344e-01,9.885476481191568610e+01,6.510000000000000000e+02,1.008638140115022530e+01,9.796654523579066520e+00
1.775000000000000000e+02,9.940493910851552428e+00,9.642973216761072663e+00,1.016691469396378977e+01,1.448505538551219662e-01,9.883440087462894041e+01,6.510000000000000000e+02,1.008534446470667412e+01,9.795643356996430740e+00
1.780000000000000000e+02,9.939472543427729789e+00,9.641989372452988150e+00,1.016589550091527805e+01,1.448377405114690819e-01,9.881409241263017407e+01,6.510000000000000000e+02,1.008431028393919959e+01,9.794634802916259986e+00
1.785000000000000000e+02,9.938453851850638898e+00,9.641008059231868543e+00,1.016487904762374583e+01,1.448249983939172425e-01,9.879383924552459462e+01,6.510000000000000000e+02,1.008327885024455561e+01,9.793628853456720407e+00
1.790000000000000000e+02,9.937437827906375531e+00,9.640029269486634078e+00,1.016386532539894461e+01,1.448123271432072978e-01,9.877364119359721428e+01,6.510000000000000000e+02,1.008225015504958222e+01,9.792625500763168844e+00
1.795000000000000000e+02,9.936424463409597507e+00,9.639052995632212628e+00,1.016285432558194302e+01,1.447997264015870311e-01,9.875349807781067568e+01,6.510000000000000000e+02,1.008122418981118429e+01,9.791624737008010726e+00
1.800000000000000000e+02,9.935413750203387906e+00,9.638079230109450890e+00,1.016184603954497234e+01,1.447871958132928016e-01,9.873340971980202596e+01,6.510000000000000000e+02,1.008020094601667971e+01,9.790626554390096103e+00
1.805000000000000000e+02,9.934405680159198226e+00,9.637107965385013131e+00,1.016084045869138031e+01,1.447747350245522924e-01,9.871337594188074149e+01,6.510000000000000000e+02,1.007918041518374963e+01,9.789630945134645046e+00
1.810000000000000000e+02,9.933400245176734700e+00,9.636139193951303028e+00,1.015983757445547475e+01,1.447623436825683230e-01,9.869339656702568675e+01,6.510000000000000000e+02,1.007816258885930338e+01,9.788637901494166016e+00
1.815000000000000000e+02,9.932397436187031303e+00,9.635172908326417485e+00,1.015883737830243838e+01,1.447500202694514404e-01,9.867347139874273410e+01,6.510000000000000000e+02,1.007714745645648335e+01,9.787647415917581029e+00
1.820000000000000000e+02,9.931397244070353736e+00,9.634209101053983204e+00,1.015783986172822040e+01,1.447377631754302729e-01,9.865360023961723357e+01,6.510000000000000000e+02,1.007613500724578337e+01,9.786659480894922325e+00
1.825000000000000000e+02,9.930399662872973821e+00,9.633247764703147809e+00,1.015684501625941039e+01,1.447255744697083235e-01,9.863378295629325976e+01,6.510000000000000000e+02,1.007512523734268228e+01,9.785674088403265358e+00
1.830000000000000000e+02,9.929404684606831566e+00,9.632288891868432401e+00,1.015585283345315837e+01,1.447134538068901854e-01,9.861401937440480481e+01,6.510000000000000000e+02,1.007411813841371995e+01,9.784691230799941408e+00
1.835000000000000000e+02,9.928412301311634991e+00,9.631332475169710250e+00,1.015486330489704514e+01,1.447014008440058175e-01,9.859430932024240235e+01,6.510000000000000000e+02,1.007311370215564139e+01,9.783710900467628591e+00
1.840000000000000000e+02,9.927422505054815716e+00,9.630378507252061127e+00,1.015387642220898989e+01,1.446894152384150534e-01,9.857465262075086798e+01,6.510000000000000000e+02,1.007211192029323144e+01,9.782733089816399996e+00
1.845000000000000000e+02,9.926435280613322476e+00,9.629426980785726897e+00,1.015289217703713653e+01,1.446774986449701206e-01,9.855504895881904304e+01,6.510000000000000000e+02,1.007111277925829107e+01,9.781757781968352106e+00
1.850000000000000000e+02,9.925450600154697156e+00,9.628477888466010270e+00,1.015191056105975420e+01,1.446656769922776142e-01,9.853549777421089573e+01,6.510000000000000000e+02,1.007011627714697610e+01,9.780784923162419986e+00
1.855000000000000000e+02,9.924468483182891987e+00,9.627531223013198414e+00,1.015093156598512003e+01,1.446539216039858244e-01,9.851599943072595522e+01,6.510000000000000000e+02,1.006912240478687792e+01,9.779814561578906051e+00
1.860000000000000000e+02,9.923488921874975333e+00,9.626586977172463477e+00,1.014995518355142146e+01,1.446422321447304316e-01,9.849655375789517109e+01,6.510000000000000000e+02,1.006813115401970649e+01,9.778846689730245956e+00
1.865000000000000000e+02,9.922511908435232897e+00,9.625645143713800422e+00,1.014898140552664252e+01,1.446306082815868310e-01,9.847716058589091404e+01,6.510000000000000000e+02,1.006714251671682092e+01,9.777881300153644872e+00
1.870000000000000000e+02,9.921537432889961039e+00,9.624705715431918662e+00,1.014801022370846795e+01,1.446190539272879938e-01,9.845781970299553620e+01,6.510000000000000000e+02,1.006615648681724906e+01,9.776918378962673017e+00
1.875000000000000000e+02,9.920565487908184821e+00,9.623768685146204760e+00,1.014704162992417302e+01,1.446075679602477626e-01,9.843853094858634734e+01,6.510000000000000000e+02,1.006517305586843314e+01,9.775957919947938279e+00
1.880000000000000000e+02,9.919596067576739173e+00,9.622834045700551897e+00,1.014607561603050989e+01,1.445961465848886740e-01,9.841929418949112574e+01,6.510000000000000000e+02,1.006419221416162912e+01,9.774999920991850999e+00
1.885000000000000000e+02,9.918629164207922955e+00,9.621901789963366980e+00,1.014511217391360454e+01,1.445847894737959105e-01,9.840010925842315714e+01,6.510000000000000000e+02,1.006321395368171956e+01,9.774044374734126350e+00
1.890000000000000000e+02,9.917664770140801167e+00,9.620971910827440965e+00,1.014415129548888928e+01,1.445734963015856689e-01,9.838097598872485605e+01,6.510000000000000000e+02,1.006223826644238528e+01,9.773091273839215276e+00
1.895000000000000000e+02,9.916702877741096600e+00,9.620044401209872476e+00,1.014319297270090914e+01,1.445622667452671761e-01,9.836189421436505143e+01,6.510000000000000000e+02,1.006126514448636300e+01,9.772140610995828425e+00
1.900000000000000000e+02,9.915743479401136540e+00,9.619119254051987866e+00,1.014223719752332542e+01,1.445511004825651702e-01,9.834286376993686929e+01,6.510000000000000000e+02,1.006029457988370091e+01,9.771192378918570398e+00
1.905000000000000000e+02,9.914786567539730200e+00,9.618196462319254181e+00,1.014128396195872739e+01,1.445399971927016358e-01,9.832388449065474845e+01,6.510000000000000000e+02,1.005932656473243192e+01,9.770246570347030257e+00
1.910000000000000000e+02,9.913832134602094115e+00,9.617276019001190335e+00,1.014033325803856833e+01,1.445289565572977775e-01,9.830495621235264991e+01,6.510000000000000000e+02,1.005836109115939081e+01,9.769303178044795644e+00
1.915000000000000000e+02,9.912880173059750888e+00,9.616357917111310272e+00,1.013938507782304299e+01,1.445179782582160788e-01,9.828607877148097316e+01,6.510000000000000000e+02,1.005739815131796711e+01,9.768362194801536447e+00
1.920000000000000000e+02,9.911930675410431490e+00,9.615442149687009277e+00,1.013843941340100585e+01,1.445070619811027191e-01,9.826725200510469449e+01,6.510000000000000000e+02,1.005643773739153346e+01,9.767423613429327744e+00
1.925000000000000000e+02,9.910983634178007762e+00,9.614528709789503580e+00,1.013749625688983613e+01,1.444962074105884120e-01,9.824847575090034013e+01,6.510000000000000000e+02,1.005547984158859443e+01,9.766487426767419322e+00
1.930000000000000000e+02,9.910039041912375168e+00,9.613617590503716670e+00,1.013655560043536497e+01,1.444854142347316295e-01,9.822974984715411040e+01,6.510000000000000000e+02,1.005452445614710477e+01,9.765553627677643789e+00
1.935000000000000000e+02,9.909096891189379974e+00,9.612708784938259754e+00,1.013561743621173683e+01,1.444746821420195004e-01,9.821107413275906595e+01,6.510000000000000000e+02,1.005357157333139995e+01,9.764622209047360002e+00
1.940000000000000000e+02,9.908157174610714435e+00,9.611802286225264780e+00,1.013468175642136693e+01,1.444640108234706011e-01,9.819244844721298193e+01,6.510000000000000000e+02,1.005262118543418559e+01,9.763693163787243279e+00
1.945000000000000000e+02,9.907219884803842191e+00,9.610898087520379107e+00,1.013374855329474755e+01,1.444533999706557048e-01,9.817387263061573321e+01,6.510000000000000000e+02,1.005167328477449651e+01,9.762766484833186098e+00
1.950000000000000000e+02,9.906285014421893464e+00,9.609996182002644716e+00,1.013281781909044099e+01,1.444428492772006911e-01,9.815534652366709167e+01,6.510000000000000000e+02,1.005072786369909466e+01,9.761842165144694050e+00
1.955000000000000000e+02,9.905352556143585119e+00,9.609096562874404057e+00,1.013188954609490544e+01,1.444323584377674718e-01,9.813686996766413984e+01,6.510000000000000000e+02,1.004978491458135181e+01,9.760920197705818424e+00
1.960000000000000000e+02,9.904422502673112305e+00,9.608199223361276964e+00,1.013096372662241862e+01,1.444219271496772483e-01,9.811844280449915345e+01,6.510000000000000000e+02,1.004884442982278969e+01,9.760000575523436694e+00
1.965000000000000000e+02,9.903494846740091617e+00,9.607304156711995446e+00,1.013004035301499606e+01,1.444115551103902773e-01,9.810006487665695829e+01,6.510000000000000000e+02,1.004790640185048289e+01,9.759083291629702117e+00
1.970000000000000000e+02,9.902569575578754169e+00,9.606411356198405471e+00,1.012911941764224544e+01,1.444012513553802612e-01,9.808173592057097778e+01,6.510000000000000000e+02,1.004697082693413535e+01,9.758168324223372991e+00
1.975000000000000000e+02,9.901646685657260250e+00,9.605520815115326627e+00,1.012820091290128843e+01,1.443910093467927203e-01,9.806345585116760333e+01,6.510000000000000000e+02,1.004603769500405264e+01,9.757255676310467862e+00
1.980000000000000000e+02,9.900726171627701078e+00,9.604632526780518376e+00,1.012728483121669676e+01,1.443808256639051990e-01,9.804522454837309908e+01,6.510000000000000000e+02,1.004510699729160628e+01,9.756345345963795879e+00
1.985000000000000000e+02,9.899808026320375376e+00,9.603746484534529060e+00,1.012637116504030210e+01,1.443707000104355043e-01,9.802704185701884398e+01,6.510000000000000000e+02,1.004417872633080933e+01,9.755437326309939650e+00
1.990000000000000000e+02,9.898892242590525470e+00,9.602862681740715445e+00,1.012545990685117303e+01,1.443606320924716024e-01,9.800890762251700039e+01,6.510000000000000000e+02,1.004325287468299699e+01,9.754531610498053951e+00
1.995000000000000000e+02,9.897978813318273339e+00,9.601981111785077516e+00,1.012455104915548887e+01,1.443506216163105704e-01,9.799082169085841088e+01,6.510000000000000000e+02,1.004232943493458485e+01,9.753628191701961825e+00
2.000000000000000000e+02,9.897067731408505153e+00,9.601101768076210519e+00,1.012364458448642779e+01,1.443406682909233463e-01,9.797278390861015396e+01,6.510000000000000000e+02,1.004140839969942789e+01,9.752727063117580641e+00
2.005000000000000000e+02,9.896158989790800220e+00,9.600224644045223243e+00,1.012274050540407977e+01,1.443307718260941064e-01,9.795479412291318511e+01,6.510000000000000000e+02,1.004048976161689488e+01,9.751828217964705559e+00
2.010000000000000000e+02,9.895252581419349269e+00,9.599349733145677632e+00,1.012183880449534534e+01,1.443209319326017870e-01,9.793685218148017668e+01,6.510000000000000000e+02,1.003957351335195192e+01,9.750931649486746622e+00
2.015000000000000000e+02,9.894348499272833664e+00,9.598477028853473314e+00,1.012093947437383079e+01,1.443111483241450721e-01,9.791895793259320158e+01,6.510000000000000000e+02,1.003865964759697782e+01,9.750037350948687731e+00
2.020000000000000000e+02,9.893446736354377435e+00,9.597606524666794314e+00,1.012004250767973978e+01,1.443014207139181604e-01,9.790111122510113262e+01,6.510000000000000000e+02,1.003774815706829671e+01,9.749145315640458165e+00
2.025000000000000000e+02,9.892547285691435377e+00,9.596738214106006026e+00,1.011914789707981299e+01,1.442917488181585106e-01,9.788331190841795149e+01,6.510000000000000000e+02,1.003683903450959214e+01,9.748255536873276839e+00
2.030000000000000000e+02,9.891650140335713104e+00,9.595872090713617908e+00,1.011825563526716643e+01,1.442821323532632316e-01,9.786555983251992075e+01,6.510000000000000000e+02,1.003593227268897614e+01,9.747368007982450067e+00
2.035000000000000000e+02,9.890755293363072909e+00,9.595008148054153807e+00,1.011736571496125947e+01,1.442725710380147464e-01,9.784785484794356591e+01,6.510000000000000000e+02,1.003502786440108707e+01,9.746482722325056969e+00
2.040000000000000000e+02,9.889862737873457377e+00,9.594146379714118211e+00,1.011647812890774034e+01,1.442630645923201060e-01,9.783019680578344435e+01,6.510000000000000000e+02,1.003412580246577868e+01,9.745599673281137854e+00
2.045000000000000000e+02,9.888972466990793464e+00,9.593286779301884337e+00,1.011559286987838746e+01,1.442536127371521759e-01,9.781258555768970098e+01,6.510000000000000000e+02,1.003322607972794600e+01,9.744718854253640927e+00
2.050000000000000000e+02,9.888084473031028665e+00,9.592429340447640840e+00,1.011470993067097801e+01,1.442442163271275002e-01,9.779502093974114985e+01,6.510000000000000000e+02,1.003232868935815603e+01,9.743840256703901304e+00
2.055000000000000000e+02,9.887198735324306043e+00,9.591574056803302994e+00,1.011382930410922221e+01,1.442348939218355275e-01,9.777750253642321354e+01,6.510000000000000000e+02,1.003143362924614124e+01,9.742963841402470848e+00
2.060000000000000000e+02,9.886315261779188290e+00,9.590720922042422103e+00,1.011295098304265494e+01,1.442256252235446234e-01,9.776003048625922531e+01,6.510000000000000000e+02,1.003054088700273283e+01,9.742089636555643750e+00
2.065000000000000000e+02,9.885434045614559295e+00,9.589869929860130426e+00,1.011207496034651321e+01,1.442164099602983307e-01,9.774260464309728036e+01,6.510000000000000000e+02,1.002965045557485801e+01,9.741217635654260576e+00
2.070000000000000000e+02,9.884555080072878752e+00,9.589021073973054143e+00,1.011120122892167039e+01,1.442072478597705987e-01,9.772522486132984909e+01,6.510000000000000000e+02,1.002876232793265032e+01,9.740347832213108958e+00
2.075000000000000000e+02,9.883678358420075583e+00,9.588174348119233414e+00,1.011032978169455454e+01,1.441981386514318564e-01,9.770789099589190130e+01,6.510000000000000000e+02,1.002787649707150663e+01,9.739480219768644531e+00
2.080000000000000000e+02,9.882803873945453788e+00,9.587329746058060209e+00,1.010946061161697784e+01,1.441890820666711093e-01,9.769060290225849030e+01,6.510000000000000000e+02,1.002699295601212448e+01,9.738614791878781318e+00
2.085000000000000000e+02,9.881931619961639157e+00,9.586487261570171725e+00,1.010859371166613130e+01,1.441800778369324854e-01,9.767336043644272081e+01,6.510000000000000000e+02,1.002611169779857114e+01,9.737751542124705395e+00
2.090000000000000000e+02,9.881061589804453149e+00,9.585646888457395320e+00,1.010772907484441596e+01,1.441711256964837151e-01,9.765616345499348938e+01,6.510000000000000000e+02,1.002523271550093753e+01,9.736890464107968768e+00
2.095000000000000000e+02,9.880193776832861374e+00,9.584808620542689894e+00,1.010686669417940919e+01,1.441622253800715903e-01,9.763901181499332438e+01,6.510000000000000000e+02,1.002435600221293299e+01,9.736031551452789756e+00
2.100000000000000000e+02,9.879328174428875897e+00,9.583972451670032200e+00,1.010600656272371012e+01,1.441533766237051428e-01,9.762190537405621171e+01,6.510000000000000000e+02,1.002348155105258165e+01,9.735174797805171920e+00
2.105000000000000000e+02,9.878464775997469971e+00,9.583138375704347567e+00,1.010514867355488455e+01,1.441445791650782238e-01,9.760484399032540637e+01,6.510000000000000000e+02,1.002260935516254747e+01,9.734320196832390693e+00
2.110000000000000000e+02,9.877603574966494548e+00,9.582306386531470821e+00,1.010429301977536376e+01,1.441358327430294906e-01,9.758782752247138603e+01,6.510000000000000000e+02,1.002173940770952321e+01,9.733467742223464114e+00
2.115000000000000000e+02,9.876744556299907885e+00,9.581476478058009505e+00,1.010343959451232898e+01,1.441271454039320943e-01,9.757085566444216340e+01,6.510000000000000000e+02,1.002087170170383956e+01,9.732617410895977983e+00
2.120000000000000000e+02,9.875887717590593695e+00,9.580648644211345655e+00,1.010258839091764038e+01,1.441185128571857710e-01,9.755392835620490644e+01,6.510000000000000000e+02,1.002000623044778038e+01,9.731769204733407008e+00
2.125000000000000000e+02,9.875033056735743386e+00,9.579822878939483033e+00,1.010173940216774291e+01,1.441099305382061713e-01,9.753704554370341384e+01,6.510000000000000000e+02,1.001914298727395014e+01,9.730923126197536632e+00
2.130000000000000000e+02,9.874180567253789675e+00,9.578999176211020483e+00,1.010089262146354550e+01,1.441013981908258468e-01,9.752020708769293833e+01,6.510000000000000000e+02,1.001828196544461491e+01,9.730079169062964439e+00
2.135000000000000000e+02,9.873330242685621982e+00,9.578177530015070218e+00,1.010004804203035711e+01,1.440929155604501466e-01,9.750341284944524034e+01,6.510000000000000000e+02,1.001742315824607132e+01,9.729237327125172641e+00
2.140000000000000000e+02,9.872482076594513600e+00,9.577357934361165448e+00,1.009920565711778906e+01,1.440844823935767127e-01,9.748666269074652746e+01,6.510000000000000000e+02,1.001656655898808879e+01,9.728397594200936638e+00
2.145000000000000000e+02,9.871636062566029324e+00,9.576540383279219526e+00,1.009836545999964308e+01,1.440760984382782883e-01,9.746995647389532280e+01,6.510000000000000000e+02,1.001571216100430739e+01,9.727559964127751257e+00
2.150000000000000000e+02,9.870792194207950843e+00,9.575724870819399825e+00,1.009752744397383672e+01,1.440677634439031796e-01,9.745329406170031916e+01,6.510000000000000000e+02,1.001485995765185244e+01,9.726724430764047469e+00
2.155000000000000000e+02,9.869950465150200358e+00,9.574911391052106424e+00,1.009669160236230745e+01,1.440594771603538327e-01,9.743667531747838950e+01,6.510000000000000000e+02,1.001400994231055464e+01,9.725890987989847858e+00
2.160000000000000000e+02,9.869110869044748213e+00,9.574099938067874405e+00,1.009585792851091668e+01,1.440512393394126345e-01,9.742010010505242690e+01,6.510000000000000000e+02,1.001316210838416154e+01,9.725059629705336661e+00
2.165000000000000000e+02,9.868273394941882160e+00,9.573290505977293918e+00,1.009502641578934679e+01,1.440430491595651175e-01,9.740356819732895133e+01,6.510000000000000000e+02,1.001231644410144561e+01,9.724230345782316931e+00
2.170000000000000000e+02,9.867438040246208075e+00,9.572483088910962223e+00,1.009419705759106556e+01,1.440349068366330587e-01,9.738707953248535887e+01,6.510000000000000000e+02,1.001147294708284186e+01,9.723403133409574295e+00
2.175000000000000000e+02,9.866604799604598242e+00,9.571677681019382433e+00,1.009336984733312725e+01,1.440268122412457219e-01,9.737063399422484622e+01,6.510000000000000000e+02,1.001063161184584338e+01,9.722577987363351326e+00
2.180000000000000000e+02,9.865773666756364690e+00,9.570874276472880027e+00,1.009254477845620812e+01,1.440187651303098393e-01,9.735423144837299958e+01,6.510000000000000000e+02,1.000979243188667489e+01,9.721754901626054490e+00
2.185000000000000000e+02,9.864944635462478573e+00,9.570072869461608178e+00,1.009172184442441100e+01,1.440107652617149403e-01,9.733787176125120766e+01,6.510000000000000000e+02,1.000895540072419365e+01,9.720933870200763494e+00
2.190000000000000000e+02,9.864117699505477788e+00,9.569273454195380779e+00,1.009090103872523692e+01,1.440028123940330640e-01,9.732155479967464373e+01,6.510000000000000000e+02,1.000812051189951113e+01,9.720114887111446222e+00
2.195000000000000000e+02,9.863292852689383494e+00,9.568476024903645794e+00,1.009008235486947846e+01,1.439949062873630559e-01,9.730528043095017665e+01,6.510000000000000000e+02,1.000728775897674616e+01,9.719297946402019051e+00
2.200000000000000000e+02,9.862470088839614846e+00,9.567680575835407097e+00,1.008926578639112037e+01,1.439870467038138202e-01,9.728904852287455185e+01,6.510000000000000000e+02,1.000645713554342819e+01,9.718483042135799721e+00
2.205000000000000000e+02,9.861649401802942805e+00,9.566887101259178294e+00,1.008845132684725066e+01,1.439792334047342859e-01,9.727285894373214603e+01,6.510000000000000000e+02,1.000562863520767642e+01,9.717670168398209185e+00
2.210000000000000000e+02,9.860830785447356917e+00,9.566095595462833501e+00,1.008763896981799668e+01,1.439714661548108232e-01,9.725671156229310554e+01,6.510000000000000000e+02,1.000480225160216641e+01,9.716859319292545649e+00
2.215000000000000000e+02,9.860014233662031558e+00,9.565306052753644650e+00,1.008682870890640793e+01,1.439637447189962283e-01,9.724060624781138529e+01,6.510000000000000000e+02,1.000397797838102676e+01,9.716050488943036356e+00
2.220000000000000000e+02,9.859199740357231789e+00,9.564518467458112738e+00,1.008602053773836360e+01,1.439560688629321072e-01,9.722454287002257445e+01,6.510000000000000000e+02,1.000315580922016423e+01,9.715243671494299349e+00
2.225000000000000000e+02,9.858387299464231646e+00,9.563732833921966048e+00,1.008521444996252292e+01,1.439484383538539580e-01,9.720852129914217699e+01,6.510000000000000000e+02,1.000233573781808616e+01,9.714438861110377132e+00
2.230000000000000000e+02,9.857576904935234197e+00,9.562949146510051790e+00,1.008441043925018477e+01,1.439408529604714326e-01,9.719254140586352264e+01,6.510000000000000000e+02,1.000151775789570507e+01,9.713636051974763319e+00
2.235000000000000000e+02,9.856768550743300494e+00,9.562167399606282814e+00,1.008360849929525394e+01,1.439333124524274643e-01,9.717660306135569215e+01,6.510000000000000000e+02,1.000070186319572763e+01,9.712835238290871587e+00
2.240000000000000000e+02,9.855962230882271413e+00,9.561387587613538130e+00,1.008280862381410259e+01,1.439258165998168748e-01,9.716070613726176930e+01,6.510000000000000000e+02,9.999888047482089704e+00,9.712036414282454899e+00
2.245000000000000000e+02,9.855157939366678832e+00,9.560609704953645149e+00,1.008201080654551873e+01,1.439183651751760884e-01,9.714485050569679458e+01,6.510000000000000000e+02,9.999076304541855365e+00,9.711239574191504076e+00
2.250000000000000000e+02,9.854355669562577802e+00,9.559833746067267768e+00,1.008121504125060675e+01,1.439109576318800265e-01,9.712903602596665564e+01,6.510000000000000000e+02,9.998266627194459133e+00,9.710444711930698247e+00
2.255000000000000000e+02,9.853555415319403821e+00,9.559059705413833541e+00,1.008042132171269323e+01,1.439035936459224785e-01,9.711326256703456750e+01,6.510000000000000000e+02,9.997459008965325467e+00,9.709651821673482175e+00
2.260000000000000000e+02,9.852757171598797825e+00,9.558287577471523022e+00,1.007962964173727016e+01,1.438962734148875322e-01,9.709753001999422395e+01,6.510000000000000000e+02,9.996653445013684802e+00,9.708860898183910848e+00
2.265000000000000000e+02,9.851960914498578248e+00,9.557517356737120551e+00,1.007883999515185813e+01,1.438890224993753519e-01,9.708183791160347198e+01,6.510000000000000000e+02,9.995849936997954543e+00,9.708071891999201952e+00
2.270000000000000000e+02,9.851166656137065658e+00,9.556749037725991158e+00,1.007805237580597613e+01,1.438818148845211198e-01,9.706618646364120195e+01,6.510000000000000000e+02,9.995048471021586778e+00,9.707284841252544538e+00
2.275000000000000000e+02,9.850374390691850834e+00,9.555982614972023725e+00,1.007726677757100830e+01,1.438746502912580938e-01,9.705057555179429585e+01,6.510000000000000000e+02,9.994249040983110177e+00,9.706499740400593268e+00
2.280000000000000000e+02,9.849584112320041385e+00,9.555218083027504861e+00,1.007648319434016138e+01,1.438675284993876091e-01,9.703500505142388022e+01,6.510000000000000000e+02,9.993451640819428050e+00,9.705716583820652943e+00
2.285000000000000000e+02,9.848795815198824855e+00,9.554455436463122453e+00,1.007570162002833491e+01,1.438604492898952480e-01,9.701947483834779007e+01,6.510000000000000000e+02,9.992656264488720907e+00,9.704935365908930578e+00
2.290000000000000000e+02,9.848009493525408331e+00,9.553694669867859091e+00,1.007492204857208584e+01,1.438534124447708173e-01,9.700398478883857933e+01,6.510000000000000000e+02,9.991862905970180009e+00,9.704156081080638430e+00
2.295000000000000000e+02,9.847225141516929625e+00,9.552935777848913901e+00,1.007414447392949164e+01,1.438464177472504879e-01,9.698853477962184400e+01,6.510000000000000000e+02,9.991071559264181445e+00,9.703378723769679581e+00
2.300000000000000000e+02,9.846442753410387994e+00,9.552178755031665247e+00,1.007336889008012371e+01,1.438394649816971127e-01,9.697312468787416151e+01,6.510000000000000000e+02,9.990282218392085412e+00,9.702603288428690576e+00
2.305000000000000000e+02,9.845662323462581966e+00,9.551423596059578358e+00,1.007259529102491946e+01,1.438325539329980141e-01,9.695775439122151340e+01,6.510000000000000000e+02,9.989494877395580730e+00,9.701829769529584979e+00
2.310000000000000000e+02,9.844883845950008094e+00,9.550670295594141379e+00,1.007182367078609531e+01,1.438256843880132418e-01,9.694242376773708258e+01,6.510000000000000000e+02,9.988709530338020670e+00,9.701058161561993742e+00
2.315000000000000000e+02,9.844107315168807659e+00,9.549918848314838726e+00,1.007105402340710754e+01,1.438188561337069571e-01,9.692713269593966174e+01,6.510000000000000000e+02,9.987926171302515144e+00,9.700288459035101951e+00
2.320000000000000000e+02,9.843332725434686736e+00,9.549169248919019637e+00,1.007028634295254399e+01,1.438120689591987078e-01,9.691188105479177750e+01,6.510000000000000000e+02,9.987144794393884695e+00,9.699520656475488778e+00
2.325000000000000000e+02,9.842560071082846918e+00,9.548421492121869747e+00,1.006952062350801214e+01,1.438053226533519968e-01,9.689666872369780037e+01,6.510000000000000000e+02,9.986365393736198470e+00,9.698754748429493588e+00
2.330000000000000000e+02,9.841789346467898270e+00,9.547675572656345366e+00,1.006875685918011598e+01,1.437986170071874903e-01,9.688149558250221105e+01,6.510000000000000000e+02,9.985587963475085260e+00,9.697990729460711279e+00
2.335000000000000000e+02,9.841020545963798938e+00,9.546931485273097096e+00,1.006799504409633172e+01,1.437919518123157714e-01,9.686636151148763929e+01,6.510000000000000000e+02,9.984812497776115237e+00,9.697228594151484415e+00
2.340000000000000000e+02,9.840253663963782316e+00,9.546189224740418311e+00,1.006723517240492427e+01,1.437853268612396818e-01,9.685126639137324389e+01,6.510000000000000000e+02,9.984038990825021997e+00,9.696468337102542634e+00
2.345000000000000000e+02,9.839488694880273556e+00,9.545448785844140360e+00,1.006647723827490637e+01,1.437787419479584772e-01,9.683621010331285106e+01,6.510000000000000000e+02,9.983267436828231922e+00,9.695709952932315190e+00
2.350000000000000000e+02,9.838725633144830951e+00,9.544710163387632562e+00,1.006572123589590184e+01,1.437721968671239470e-01,9.682119252889314964e+01,6.510000000000000000e+02,9.982497830011954676e+00,9.694953436277705450e+00
2.355000000000000000e+02,9.837964473208057115e+00,9.543973352191668980e+00,1.006496715947812959e+01,1.437656914145842846e-01,9.680621355013178686e+01,6.510000000000000000e+02,9.981730164622639734e+00,9.694198781793472719e+00
2.360000000000000000e+02,9.837205209539545692e+00,9.543238347094412433e+00,1.006421500325224372e+01,1.437592253869021952e-01,9.679127304947581933e+01,6.510000000000000000e+02,9.980964434926448803e+00,9.693445984152642581e+00
2.365000000000000000e+02,9.836447836627796093e+00,9.542505142951346997e+00,1.006346476146933888e+01,1.437527985823209564e-01,9.677637090979987988e+01,6.510000000000000000e+02,9.980200635210117355e+00,9.692695038045474831e+00
2.370000000000000000e+02,9.835692348980149546e+00,9.541773734635146553e+00,1.006271642840078684e+01,1.437464107992570128e-01,9.676150701440431590e+01,6.510000000000000000e+02,9.979438759779405643e+00,9.691945938180891673e+00
2.375000000000000000e+02,9.834938741122712713e+00,9.541044117035729855e+00,1.006196999833824002e+01,1.437400618373864680e-01,9.674668124701339877e+01,6.510000000000000000e+02,9.978678802960098793e+00,9.691198679285324857e+00
2.380000000000000000e+02,9.834187007600286634e+00,9.540316285060079338e+00,1.006122546559347697e+01,1.437337514979478981e-01,9.673189349177395968e+01,6.510000000000000000e+02,9.977920759098234171e+00,9.690453256102339097e+00
2.385000000000000000e+02,9.833437142976295675e+00,9.539590233632260663e+00,1.006048282449837039e+01,1.437274795828378804e-01,9.671714363325303054e+01,6.510000000000000000e+02,9.977164622559133278e+00,9.689709663393458072e+00
2.390000000000000000e+02,9.832689141832723578e+00,9.538865957693305475e+00,1.005974206940479476e+01,1.437212458948530780e-01,9.670243155643669297e+01,6.510000000000000000e+02,9.976410387727575824e+00,9.688967895937871333e+00
2.395000000000000000e+02,9.831942998770044184e+00,9.538143452201166994e+00,1.005900319468455173e+01,1.437150502374495153e-01,9.668775714672803190e+01,6.510000000000000000e+02,9.975658049007494199e+00,9.688227948532594169e+00
2.400000000000000000e+02,9.831198708407137943e+00,9.537422712130675606e+00,1.005826619472927419e+01,1.437088924153469560e-01,9.667312028994543027e+01,6.510000000000000000e+02,9.974907600822485065e+00,9.687489815991790820e+00
2.405000000000000000e+02,9.830456265381227965e+00,9.536703732473467809e+00,1.005753106395037832e+01,1.437027722347709036e-01,9.665852087232099166e+01,6.510000000000000000e+02,9.974159037615997647e+00,9.686753493146458283e+00
2.410000000000000000e+02,9.829715664347826731e+00,9.535986508237877857e+00,1.005679779677895525e+01,1.436966895019445856e-01,9.664395878049884914e+01,6.510000000000000000e+02,9.973412353849770540e+00,9.686018974845882923e+00
2.415000000000000000e+02,9.828976899980636617e+00,9.535271034448935978e+00,1.005606638766571592e+01,1.436906440249003103e-01,9.662943390153324685e+01,6.510000000000000000e+02,9.972667544005537010e+00,9.685286255955736223e+00
2.420000000000000000e+02,9.828239966971509034e+00,9.534557306148286671e+00,1.005533683108090770e+01,1.436846356119711177e-01,9.661494612288706207e+01,6.510000000000000000e+02,9.971924602583479569e+00,9.684555331359536723e+00
2.425000000000000000e+02,9.827504860030355616e+00,9.533845318394122970e+00,1.005460912151424147e+01,1.436786640728177633e-01,9.660049533243002884e+01,6.510000000000000000e+02,9.971183524103173212e+00,9.683826195957538019e+00
2.430000000000000000e+02,9.826771573885089595e+00,9.533135066261099411e+00,1.005388325347478151e+01,1.436727292184896698e-01,9.658608141843714634e+01,6.510000000000000000e+02,9.970444303103580097e+00,9.683098844666600868e+00
2.435000000000000000e+02,9.826040103281561855e+00,9.532426544840326699e+00,1.005315922149093311e+01,1.436668308600373423e-01,9.657170426958690257e+01,6.510000000000000000e+02,9.969706934141600030e+00,9.682373272421525456e+00
2.440000000000000000e+02,9.825310442983480996e+00,9.531719749239275785e+00,1.005243702011032170e+01,1.436609688099615978e-01,9.655736377495966849e+01,6.510000000000000000e+02,9.968971411793441817e+00,9.681649474173520176e+00
2.445000000000000000e+02,9.824582587772352937e+00,9.531014674581687274e+00,1.005171664389971475e+01,1.436551428815503739e-01,9.654305982403602115e+01,6.510000000000000000e+02,9.968237730653903839e+00,9.680927444890802036e+00
2.450000000000000000e+02,9.823856532447413414e+00,9.530311316007589184e+00,1.005099808744495959e+01,1.436493528888793392e-01,9.652879230669512367e+01,6.510000000000000000e+02,9.967505885336294114e+00,9.680207179558534492e+00
2.455000000000000000e+02,9.823132271825553374e+00,9.529609668673151290e+00,1.005028134535093187e+01,1.436435986476577720e-01,9.651456111321310516e+01,6.510000000000000000e+02,9.966775870473211896e+00,9.679488673177894853e+00
2.460000000000000000e+02,9.822409800741258579e+00,9.528909727750695779e+00,1.004956641224139879e+01,1.436378799740217482e-01,9.650036613426138388e+01,6.510000000000000000e+02,9.966047680715281132e+00,9.678771920767237802e+00
2.465000000000000000e+02,9.821689114046554536e+00,9.528211488428588893e+00,1.004885328275902268e+01,1.436321966847158293e-01,9.648620726090507560e+01,6.510000000000000000e+02,9.965321310731271254e+00,9.678056917361837819e+00
2.470000000000000000e+02,9.820970206610905251e+00,9.527514945911180533e+00,1.004814195156520107e+01,1.436265485979994483e-01,9.647208438460123148e+01,6.510000000000000000e+02,9.964596755208905421e+00,9.677343658012906857e+00
2.475000000000000000e+02,9.820253072757068935e+00,9.526820095418802481e+00,1.004743241334008097e+01,1.436209351888068919e-01,9.645799738601917284e+01,6.510000000000000000e+02,9.963874007945875633e+00,9.676632137568262237e+00
2.480000000000000000e+02,9.819537705668162531e+00,9.526126932187622742e+00,1.004672466278241849e+01,1.436153552283054580e-01,9.644394612329612926e+01,6.510000000000000000e+02,9.963153060896468460e+00,9.675922350439858377e+00
2.485000000000000000e+02,9.818824102552268229e+00,9.525435451469665082e+00,1.004601869460952557e+01,1.436098099306917786e-01,9.642993053436971707e+01,6.510000000000000000e+02,9.962433912482961063e+00,9.675214292621577172e+00
2.490000000000000000e+02,9.818112257107076246e+00,9.524745648532695341e+00,1.004531450355722910e+01,1.436043004204511087e-01,9.641595048825547565e+01,6.510000000000000000e+02,9.961716557527527272e+00,9.674507956686625221e+00
2.495000000000000000e+02,9.817402154266972047e+00,9.524057518660185906e+00,1.004461208437973063e+01,1.435988370393374014e-01,9.640200568460485897e+01,6.510000000000000000e+02,9.961000991306310226e+00,9.673803317227635645e+00
2.500000000000000000e+02,9.816693800297583650e+00,9.523371057151265973e+00,1.004391143184960100e+01,1.435934077560909461e-01,9.638809623555202677e+01,6.510000000000000000e+02,9.960287208053674846e+00,9.673100392541492454e+00
2.505000000000000000e+02,9.815987190188705469e+00,9.522686259320625624e+00,1.004321254075767911e+01,1.435880123946897124e-01,9.637422203525221676e+01,6.510000000000000000e+02,9.959575202583394571e+00,9.672399177794014591e+00
2.510000000000000000e+02,9.815282318947060602e+00,9.522003120498510498e+00,1.004251540591297776e+01,1.435826507804505159e-01,9.636038297823992593e+01,6.510000000000000000e+02,9.958864969727510896e+00,9.671699668166610309e+00
2.515000000000000000e+02,9.814579181596245760e+00,9.521321636030616986e+00,1.004182002214266411e+01,1.435773227396067442e-01,9.634657895942751793e+01,6.510000000000000000e+02,9.958156504335851977e+00,9.671001858856639544e+00
2.520000000000000000e+02,9.813877773176667318e+00,9.520641801278054928e+00,1.004112638429192828e+01,1.435720280990069042e-01,9.633280987410348928e+01,6.510000000000000000e+02,9.957449801275673806e+00,9.670305745077660831e+00
2.525000000000000000e+02,9.813178088745482697e+00,9.519963611617292543e+00,1.004043448722398502e+01,1.435667666858734814e-01,9.631907561793107675e+01,6.510000000000000000e+02,9.956744855431356456e+00,9.669611322059608938e+00
2.530000000000000000e+02,9.812480123376506214e+00,9.519287062440099589e+00,1.003974432581992637e+01,1.435615383302201176e-01,9.630537608694675100e+01,6.510000000000000000e+02,9.956041661706725776e+00,9.668918585046286651e+00
2.535000000000000000e+02,9.811783872160189546e+00,9.518612149153472757e+00,1.003905589497869144e+01,1.435563428607438963e-01,9.629171117755836917e+01,6.510000000000000000e+02,9.955340215020934025e+00,9.668227529299446843e+00
2.540000000000000000e+02,9.811089330203538239e+00,9.517938867179589479e+00,1.003836918961700597e+01,1.435511801075446126e-01,9.627808078654398116e+01,6.510000000000000000e+02,9.954640510311083546e+00,9.667538150095994709e+00
2.545000000000000000e+02,9.810396492630033549e+00,9.517267211955767081e+00,1.003768420466927047e+01,1.435460499025483505e-01,9.626448481105029487e+01,6.510000000000000000e+02,9.953942542532583815e+00,9.666850442727485060e+00
2.550000000000000000e+02,9.809705354579593362e+00,9.516597178934384615e+00,1.003700093508754776e+01,1.435409520772722436e-01,9.625092314859081455e+01,6.510000000000000000e+02,9.953246306656867048e+00,9.666164402502321451e+00
2.555000000000000000e+02,9.809015911208501137e+00,9.515928763582822469e+00,1.003631937584144573e+01,1.435358864651213040e-01,9.623739569704486030e+01,6.510000000000000000e+02,9.952551797673621081e+00,9.665480024743379417e+00
2.560000000000000000e+02,9.808328157689340188e+00,9.515261961383428613e+00,1.003563952191806230e+01,1.435308528990927313e-01,9.622390235465550745e+01,6.510000000000000000e+02,9.951859010588433918e+00,9.664797304790246457e+00
2.565000000000000000e+02,9.807642089155214293e+00,9.514596767833451096e+00,1.003496136832193386e+01,1.435258513090723054e-01,9.621044301896286299e+01,6.510000000000000000e+02,9.951167940464285877e+00,9.664116237846142710e+00
2.570000000000000000e+02,9.806957689796604427e+00,9.513933178444977656e+00,1.003428491007493584e+01,1.435209002023678238e-01,9.619701737825565147e+01,6.510000000000000000e+02,9.950478589998972723e+00,9.663436789594236132e+00
2.575000000000000000e+02,9.806274965931443433e+00,9.513271188744885976e+00,1.003361014221623648e+01,1.435159806020978868e-01,9.618362554414190413e+01,6.510000000000000000e+02,9.949790946533539682e+00,9.662758985329345407e+00
2.580000000000000000e+02,9.805593907688441746e+00,9.512610794274785064e+00,1.003293705980222050e+01,1.435110930967906373e-01,9.617026731633853842e+01,6.510000000000000000e+02,9.949105000785232633e+00,9.662082814591652635e+00
2.585000000000000000e+02,9.804914511119230625e+00,9.511951990590961969e+00,1.003226565790643932e+01,1.435062373709005690e-01,9.615694261052082936e+01,6.510000000000000000e+02,9.948420748490132581e+00,9.661408273748330444e+00
2.590000000000000000e+02,9.804236775825128092e+00,9.511294773264319602e+00,1.003159593161951157e+01,1.435014126630531905e-01,9.614365141187819574e+01,6.510000000000000000e+02,9.947738188488182587e+00,9.660735363162075373e+00
2.595000000000000000e+02,9.803560697090976106e+00,9.510639137880346539e+00,1.003092787604906633e+01,1.434966188132367759e-01,9.613039362115775077e+01,6.510000000000000000e+02,9.947057315904213937e+00,9.660064078277740052e+00
2.600000000000000000e+02,9.802886270217436859e+00,9.509985080039031757e+00,1.003026148631970216e+01,1.434918556614587504e-01,9.611716913945869578e+01,6.510000000000000000e+02,9.946378125878894139e+00,9.659394414555979580e+00
2.605000000000000000e+02,9.802213490520916395e+00,9.509332595354823781e+00,1.002959675757287172e+01,1.434871230494385308e-01,9.610397786823125443e+01,6.510000000000000000e+02,9.945700613570355841e+00,9.658726367471476948e+00
2.610000000000000000e+02,9.801542353333520197e+00,9.508681679456593372e+00,1.002893368496688353e+01,1.434824208186132877e-01,9.609081970927475425e+01,6.510000000000000000e+02,9.945024774152134484e+00,9.658059932514905910e+00
2.615000000000000000e+02,9.800872854002989243e+00,9.508032327987521626e+00,1.002827226367676516e+01,1.434777488117704169e-01,9.607769456473680236e+01,6.510000000000000000e+02,9.944350602814761686e+00,9.657395105191218576e+00
2.620000000000000000e+02,9.800204987892625397e+00,9.507384536605139047e+00,1.002761248889422419e+01,1.434731068729272474e-01,9.606460233711126762e+01,6.510000000000000000e+02,9.943678094765552089e+00,9.656731881019698704e+00
2.625000000000000000e+02,9.799538750381259433e+00,9.506738300981160350e+00,1.002695435582759842e+01,1.434684948462432996e-01,9.605154292923732839e+01,6.510000000000000000e+02,9.943007245227503788e+00,9.656070255535015079e+00
2.630000000000000000e+02,9.798874136863167550e+00,9.506093616801562618e+00,1.002629785970179555e+01,1.434639125766857259e-01,9.603851624429768208e+01,6.510000000000000000e+02,9.942338049439852554e+00,9.655410224286480769e+00
2.635000000000000000e+02,9.798211142748028735e+00,9.505450479766391680e+00,1.002564299575817230e+01,1.434593599099691918e-01,9.602552218581740817e+01,6.510000000000000000e+02,9.941670502657999009e+00,9.654751782838058460e+00
2.640000000000000000e+02,9.797549763460851935e+00,9.504808885589810075e+00,1.002498975925453450e+01,1.434548366930402385e-01,9.601256065766243353e+01,6.510000000000000000e+02,9.941004600153892312e+00,9.654094926767813334e+00
2.645000000000000000e+02,9.796889994441933425e+00,9.504168830000033097e+00,1.002433814546503044e+01,1.434503427732915226e-01,9.599963156403823916e+01,6.510000000000000000e+02,9.940340337215225475e+00,9.653439651668641375e+00
2.650000000000000000e+02,9.796231831146787528e+00,9.503530308739213339e+00,1.002368814968011357e+01,1.434458779986832189e-01,9.598673480948835390e+01,6.510000000000000000e+02,9.939677709145470885e+00,9.652785953148104170e+00
2.655000000000000000e+02,9.795575269046082667e+00,9.502893317563437137e+00,1.002303976720648215e+01,1.434414422187109128e-01,9.597387029889303278e+01,6.510000000000000000e+02,9.939016711264795134e+00,9.652133826827371976e+00
2.660000000000000000e+02,9.794920303625612945e+00,9.502257852242703251e+00,1.002239299336695133e+01,1.434370352822293415e-01,9.596103793746782173e+01,6.510000000000000000e+02,9.938357338907840344e+00,9.651483268343383770e+00
2.665000000000000000e+02,9.794266930386198666e+00,9.501623908560778986e+00,1.002174782350047089e+01,1.434326570402340018e-01,9.594823763076230705e+01,6.510000000000000000e+02,9.937699587426433112e+00,9.650834273345964220e+00
2.670000000000000000e+02,9.793615144843666798e+00,9.500991482315253478e+00,1.002110425296203644e+01,1.434283073437455647e-01,9.593546928465875112e+01,6.510000000000000000e+02,9.937043452187413806e+00,9.650186837499921566e+00
2.675000000000000000e+02,9.792964942528771033e+00,9.500360569317390258e+00,1.002046227712259885e+01,1.434239860447169557e-01,9.592273280537050084e+01,6.510000000000000000e+02,9.936388928573489210e+00,9.649540956484054632e+00
2.680000000000000000e+02,9.792316318987142054e+00,9.499731165392152121e+00,1.001982189136902690e+01,1.434196929957922417e-01,9.591002809944089336e+01,6.510000000000000000e+02,9.935736011982934102e+00,9.648896625991348230e+00
2.685000000000000000e+02,9.791669269779232465e+00,9.499103266378106980e+00,1.001918309110404159e+01,1.434154280501252765e-01,9.589735507374176393e+01,6.510000000000000000e+02,9.935084697829358547e+00,9.648253841729106384e+00
2.690000000000000000e+02,9.791023790480254618e+00,9.498476868127385231e+00,1.001854587174615396e+01,1.434111910621664598e-01,9.588471363547222381e+01,6.510000000000000000e+02,9.934434981542421994e+00,9.647612599418089019e+00
2.695000000000000000e+02,9.790379876680132654e+00,9.497851966505656662e+00,1.001791022872959402e+01,1.434069818866955393e-01,9.587210369215713968e+01,6.510000000000000000e+02,9.933786858566829636e+00,9.646972894793437447e+00
2.700000000000000000e+02,9.789737523983442102e+00,9.497228557392004333e+00,1.001727615750426281e+01,1.434028003793056671e-01,9.585952515164608201e+01,6.510000000000000000e+02,9.933140324362748075e+00,9.646334723604137906e+00
2.705000000000000000e+02,9.789096724738449495e+00,9.496606636678983193e+00,1.001664365353564179e+01,1.433986503945316737e-01,9.584697785922003277e+01,6.510000000000000000e+02,9.932495375132981863e+00,9.645698074343918904e+00
2.710000000000000000e+02,9.788457470921565928e+00,9.495986200272483302e+00,1.001601271230479107e+01,1.433945362609546637e-01,9.583446165306972375e+01,6.510000000000000000e+02,9.931852007182520481e+00,9.645062934660611376e+00
2.715000000000000000e+02,9.787819765134143424e+00,9.495367244091696080e+00,1.001538332930820197e+01,1.433904493368031163e-01,9.582197657571160221e+01,6.510000000000000000e+02,9.931210214470945985e+00,9.644429315797340863e+00
2.720000000000000000e+02,9.787183603038736024e+00,9.494749764069107201e+00,1.001475550005784854e+01,1.433863894808580508e-01,9.580952253627866355e+01,6.510000000000000000e+02,9.930569992519593825e+00,9.643797213557878223e+00
2.725000000000000000e+02,9.786548980312279156e+00,9.494133756150406001e+00,1.001412922008097617e+01,1.433823565520505605e-01,9.579709944422172896e+01,6.510000000000000000e+02,9.929931336864330049e+00,9.643166623760228262e+00
2.730000000000000000e+02,9.785915892646025682e+00,9.493519216294433960e+00,1.001350448492021528e+01,1.433783504102484618e-01,9.578470720930842219e+01,6.510000000000000000e+02,9.929294243056274283e+00,9.642537542235777082e+00
2.735000000000000000e+02,9.785284335745499718e+00,9.492906140473172272e+00,1.001288129013337702e+01,1.433743709160754387e-01,9.577234574162181957e+01,6.510000000000000000e+02,9.928658706661575906e+00,9.641909964829423529e+00
2.740000000000000000e+02,9.784654305330429125e+00,9.492294524671637035e+00,1.001225963129346219e+01,1.433704179308507021e-01,9.576001495155898624e+01,6.510000000000000000e+02,9.928024723261280826e+00,9.641283887399579200e+00
2.745000000000000000e+02,9.784025797134706437e+00,9.491684364887898795e+00,1.001163950398860614e+01,1.433664913168918864e-01,9.574771474982992459e+01,6.510000000000000000e+02,9.927392288451597935e+00,9.640659305817814939e+00
2.750000000000000000e+02,9.783398806906324907e+00,9.491075657132983068e+00,1.001102090382199528e+01,1.433625909365474349e-01,9.573544504745615313e+01,6.510000000000000000e+02,9.926761397842872370e+00,9.640036215969777444e+00
2.755000000000000000e+02,9.782773330407332324e+00,9.490468397430820602e+00,1.001040382641179782e+01,1.433587166534069923e-01,9.572320575576948443e+01,6.510000000000000000e+02,9.926132047060738373e+00,9.639414613753926275e+00
2.760000000000000000e+02,9.782149363413772392e+00,9.489862581818236720e+00,1.000978826739114069e+01,1.433548683312126093e-01,9.571099678641073183e+01,6.510000000000000000e+02,9.925504231744984196e+00,9.638794495082560587e+00
2.765000000000000000e+02,9.781526901715634992e+00,9.489258206344871382e+00,1.000917422240803667e+01,1.433510458347666550e-01,9.569881805132860109e+01,6.510000000000000000e+02,9.924877947550401203e+00,9.638175855880868781e+00
2.770000000000000000e+02,9.780905941116792235e+00,9.488655267073148991e+00,1.000856168712529559e+01,1.433472490297506841e-01,9.568666946277815555e+01,6.510000000000000000e+02,9.924253190146542281e+00,9.637558692087042189e+00
2.775000000000000000e+02,9.780286477434970038e+00,9.488053760078219767e+00,1.000795065722053323e+01,1.433434777818787254e-01,9.567455093331993510e+01,6.510000000000000000e+02,9.923629955216849652e+00,9.636942999653090425e+00
2.780000000000000000e+02,9.779668506501664638e+00,9.487453681447915343e+00,1.000734112838603806e+01,1.433397319584101548e-01,9.566246237581840717e+01,6.510000000000000000e+02,9.923008238460074182e+00,9.636328774543253317e+00
2.785000000000000000e+02,9.779052024162119494e+00,9.486855027282684816e+00,1.000673309632875529e+01,1.433360114259718820e-01,9.565040370344077303e+01,6.510000000000000000e+02,9.922388035588092237e+00,9.635716012736148528e+00
2.790000000000000000e+02,9.778437026275254240e+00,9.486257793695600071e+00,1.000612655677023177e+01,1.433323160531603802e-01,9.563837482965598724e+01,6.510000000000000000e+02,9.921769342328413899e+00,9.635104710222092805e+00
2.795000000000000000e+02,9.777823508713613165e+00,9.485661976812245655e+00,1.000552150544655383e+01,1.433286457087873944e-01,9.562637566823332236e+01,6.510000000000000000e+02,9.921152154422401281e+00,9.634494863004826826e+00
2.800000000000000000e+02,9.777211467363329689e+00,9.485067572770716993e+00,1.000491793810827446e+01,1.433250002618196572e-01,9.561440613324103310e+01,6.510000000000000000e+02,9.920536467625149513e+00,9.633886467101509865e+00
2.805000000000000000e+02,9.776600898124051753e+00,9.484474577721549338e+00,1.000431585052036887e+01,1.433213795826498993e-01,9.560246613904550372e+01,6.510000000000000000e+02,9.919922277706701763e+00,9.633279518541401742e+00
2.810000000000000000e+02,9.775991796908911624e+00,9.483882987827668032e+00,1.000371523846217769e+01,1.433177835418870671e-01,9.559055560030969900e+01,6.510000000000000000e+02,9.919309580450798691e+00,9.632674013367024557e+00
2.815000000000000000e+02,9.775384159644467275e+00,9.483292799264365414e+00,1.000311609772735366e+01,1.433142120104168860e-01,9.557867443199215529e+01,6.510000000000000000e+02,9.918698371654885548e+00,9.632069947634050777e+00
2.820000000000000000e+02,9.774777982270641985e+00,9.482704008219240421e+00,1.000251842412380121e+01,1.433106648606126965e-01,9.556682254934571574e+01,6.510000000000000000e+02,9.918088647131256153e+00,9.631467317410029594e+00
2.825000000000000000e+02,9.774173260740681712e+00,9.482116610892163067e+00,1.000192221347362320e+01,1.433071419653069445e-01,9.555499986791640765e+01,6.510000000000000000e+02,9.917480402705988851e+00,9.630866118775374574e+00
2.830000000000000000e+02,9.773569991021119563e+00,9.481530603495208709e+00,1.000132746161305342e+01,1.433036431969440250e-01,9.554320630354207822e+01,6.510000000000000000e+02,9.916873634218063671e+00,9.630266347824175455e+00
2.835000000000000000e+02,9.772968169091690527e+00,9.480945982252618975e+00,1.000073416439243523e+01,1.433001684299410328e-01,9.553144177235144241e+01,6.510000000000000000e+02,9.916268337521632503e+00,9.629668000661748550e+00
2.840000000000000000e+02,9.772367790945313715e+00,9.480362743400769787e+00,1.000014231767611328e+01,1.432967175388119019e-01,9.551970619076277558e+01,6.510000000000000000e+02,9.915664508484125506e+00,9.629071073406501924e+00
2.845000000000000000e+02,9.771768852588028409e+00,9.479780883188130503e+00,9.999551917342429874e+00,1.432932903984096284e-01,9.550799947548273394e+01,6.510000000000000000e+02,9.915062142986437621e+00,9.628475562189619197e+00
2.850000000000000000e+02,9.771171350038946102e+00,9.479200397875178652e+00,9.998962959283637986e+00,1.432898868844714180e-01,9.549632154350527458e+01,6.510000000000000000e+02,9.914461236923417076e+00,9.627881463154473352e+00
2.855000000000000000e+02,9.770575279330198981e+00,9.478621283734423031e+00,9.998375439405862153e+00,1.432865068734978098e-01,9.548467231211039064e+01,6.510000000000000000e+02,9.913861786203696624e+00,9.627288772456701338e+00
2.860000000000000000e+02,9.769980636506891969e+00,9.478043537050263367e+00,9.997789353629043418e+00,1.432831502426925585e-01,9.547305169886308818e+01,6.510000000000000000e+02,9.913263786749585194e+00,9.626697486264198744e+00
2.865000000000000000e+02,9.769387417627067194e+00,9.477467154119066706e+00,9.997204697886866498e+00,1.432798168689336793e-01,9.546145962161203613e+01,6.510000000000000000e+02,9.912667234496000290e+00,9.626107600758132321e+00
2.870000000000000000e+02,9.768795618761622279e+00,9.476892131248998652e+00,9.996621468126733134e+00,1.432765066310136004e-01,9.544989599848865680e+01,6.510000000000000000e+02,9.912072125392636934e+00,9.625519112130607624e+00
2.875000000000000000e+02,9.768205235994290803e+00,9.476318464760073113e+00,9.996039660309699926e+00,1.432732194078840116e-01,9.543836074790577584e+01,6.510000000000000000e+02,9.911478455402175314e+00,9.624932016586406291e+00
2.880000000000000000e+02,9.767616256121410601e+00,9.475746150984077687e+00,9.995459270410416153e+00,1.432699675126199446e-01,9.542685361043832870e+01,6.510000000000000000e+02,9.910886223634031822e+00,9.624346288608791156e+00
2.885000000000000000e+02,9.767028684493071822e+00,9.475175186264502614e+00,9.994880294417082922e+00,1.432667384717310755e-01,9.541537468206277595e+01,6.510000000000000000e+02,9.910295422964802370e+00,9.623761946021341274e+00
2.890000000000000000e+02,9.766442517313471683e+00,9.474605566956533664e+00,9.994302728331366126e+00,1.432635320554880853e-01,9.540392388360531584e+01,6.510000000000000000e+02,9.909706049368958602e+00,9.623178985257982987e+00
2.895000000000000000e+02,9.765857750717104935e+00,9.474037289427007735e+00,9.993726568168407098e+00,1.432603481456532768e-01,9.539250113459216607e+01,6.510000000000000000e+02,9.909118098862759183e+00,9.622597402571452463e+00
2.900000000000000000e+02,9.765274380851069580e+00,9.473470350054327582e+00,9.993151809956717813e+00,1.432571866231200641e-01,9.538110635482540545e+01,6.510000000000000000e+02,9.908531567474190282e+00,9.622017194227948877e+00
2.905000000000000000e+02,9.764692403874972726e+00,9.472904745228486689e+00,9.992578449738147128e+00,1.432540473715459839e-01,9.536973946438190808e+01,6.510000000000000000e+02,9.907946451246518293e+00,9.621438356503425382e+00
2.910000000000000000e+02,9.764111815960944796e+00,9.472340471350960911e+00,9.992006483567827502e+00,1.432509302726304723e-01,9.535840038361212123e+01,6.510000000000000000e+02,9.907362746233575379e+00,9.620860885688314212e+00
2.915000000000000000e+02,9.763532613293532947e+00,9.471777524834710249e+00,9.991435907514114589e+00,1.432478352114430475e-01,9.534708903313919848e+01,6.510000000000000000e+02,9.906780448504976633e+00,9.620284778082089261e+00
2.920000000000000000e+02,9.762954792069708176e+00,9.471215902104097140e+00,9.990866717658567708e+00,1.432447620707927582e-01,9.533580533385760702e+01,6.510000000000000000e+02,9.906199554140501462e+00,9.619710029998914891e+00
2.925000000000000000e+02,9.762378348498776504e+00,9.470655599594902441e+00,9.990298910095841478e+00,1.432417107362539133e-01,9.532454920693234612e+01,6.510000000000000000e+02,9.905620059235030084e+00,9.619136637762522923e+00
2.930000000000000000e+02,9.761803278802352324e+00,9.470096613754218851e+00,9.989732480933694703e+00,1.432386810929571208e-01,9.531332057379762546e+01,6.510000000000000000e+02,9.905041959895308779e+00,9.618564597709395869e+00
2.935000000000000000e+02,9.761229579214308671e+00,9.469538941040450908e+00,9.989167426292896224e+00,1.432356730269823963e-01,9.530211935615585617e+01,6.510000000000000000e+02,9.904465252241291040e+00,9.617993906187326303e+00
2.940000000000000000e+02,9.760657245980734587e+00,9.468982577923249266e+00,9.988603742307207156e+00,1.432326864243902154e-01,9.529094547597655662e+01,6.510000000000000000e+02,9.903889932405125052e+00,9.617424559556345898e+00
2.945000000000000000e+02,9.760086275359878272e+00,9.468427520883498261e+00,9.988041425123293848e+00,1.432297211726148711e-01,9.527979885549544292e+01,6.510000000000000000e+02,9.903315996532493060e+00,9.616856554187263484e+00
2.950000000000000000e+02,9.759516663622109789e+00,9.467873766413239522e+00,9.987480470900711893e+00,1.432267771591322070e-01,9.526867941721303623e+01,6.510000000000000000e+02,9.902743440781241802e+00,9.616289886462977776e+00
2.955000000000000000e+02,9.758948400593475014e+00,9.467321311015643559e+00,9.986920875811836851e+00,1.432238651451044897e-01,9.525758696099303791e+01,6.510000000000000000e+02,9.902172265738579782e+00,9.615724535448370247e+00
2.960000000000000000e+02,9.758381488989662955e+00,9.466770151204990214e+00,9.986362636041821617e+00,1.432209742048421164e-01,9.524652153210830363e+01,6.510000000000000000e+02,9.901602463194505432e+00,9.615160514784820478e+00
2.965000000000000000e+02,9.757815925166919868e+00,9.466220283506597610e+00,9.985805747788546682e+00,1.432181041433388535e-01,9.523548305479556575e+01,6.510000000000000000e+02,9.901034029310258333e+00,9.614597821023581403e+00
2.970000000000000000e+02,9.757251705443602319e+00,9.465671704456800839e+00,9.985250207262563293e+00,1.432152548511398116e-01,9.522447145260416335e+01,6.510000000000000000e+02,9.900466960294741270e+00,9.614036450592463368e+00
2.975000000000000000e+02,9.756688826149982674e+00,9.465124410602891558e+00,9.984696010687049039e+00,1.432124262180456409e-01,9.521348664934318151e+01,6.510000000000000000e+02,9.899901252368028537e+00,9.613476399931936811e+00
2.980000000000000000e+02,9.756127283628156732e+00,9.464578398503103784e+00,9.984143154297766998e+00,1.432096181353534059e-01,9.520252856908018657e+01,6.510000000000000000e+02,9.899336901763509999e+00,9.612917665492801689e+00
2.985000000000000000e+02,9.755567074232047275e+00,9.464033664726539286e+00,9.983591634343001786e+00,1.432068304943427683e-01,9.519159713614068608e+01,6.510000000000000000e+02,9.898773904726390072e+00,9.612360243737704479e+00
2.990000000000000000e+02,9.755008194327325910e+00,9.463490205853180015e+00,9.983041447083529363e+00,1.432040631873058301e-01,9.518069227510663666e+01,6.510000000000000000e+02,9.898212257514632739e+00,9.611804131140019081e+00
2.995000000000000000e+02,9.754450640291382868e+00,9.462948018473769096e+00,9.982492588792533539e+00,1.432013161068204643e-01,9.516981391081570507e+01,6.510000000000000000e+02,9.897651956398204831e+00,9.611249324184562681e+00
3.000000000000000000e+02,9.753894408513282599e+00,9.462407099189867665e+00,9.981945055755605978e+00,1.431985891459929272e-01,9.515896196836010290e+01,6.510000000000000000e+02,9.897092997659276747e+00,9.610695819367290227e+00
3.005000000000000000e+02,9.753339489728896083e+00,9.461867444613739409e+00,9.981398844270685800e+00,1.431958889174941574e-01,9.514813626450799688e+01,6.510000000000000000e+02,9.896535378646390768e+00,9.610143600811401399e+00
3.010000000000000000e+02,9.752785883119734933e+00,9.461329051368316811e+00,9.980853950647951223e+00,1.431932120302131795e-01,9.513733677795113408e+01,6.510000000000000000e+02,9.895979095149948890e+00,9.609592671089522753e+00
3.015000000000000000e+02,9.752233588025701394e+00,9.460791916087233133e+00,9.980310371209876408e+00,1.431905549192889482e-01,9.512656349043471948e+01,6.510000000000000000e+02,9.895424142944989399e+00,9.609043033106413390e+00
3.020000000000000000e+02,9.751682600882041640e+00,9.460256035414673192e+00,9.979768102291089349e+00,1.431879174808458888e-01,9.511581632805804531e+01,6.510000000000000000e+02,9.894870518362887779e+00,9.608494683401195502e+00
3.025000000000000000e+02,9.751132918135485994e+00,9.459721406005447975e+00,9.979227140238394966e+00,1.431852996103261944e-01,9.510509521716996062e+01,6.510000000000000000e+02,9.894318217745812660e+00,9.607947618525159328e+00
3.030000000000000000e+02,9.750584532551112460e+00,9.459188024524852523e+00,9.978687481410663196e+00,1.431827024070691512e-01,9.509440001269359755e+01,6.510000000000000000e+02,9.893767234958181334e+00,9.607401830144043586e+00
3.035000000000000000e+02,9.750037443324030662e+00,9.458655887648696137e+00,9.978149122178848529e+00,1.431801248807133553e-01,9.508373069438145819e+01,6.510000000000000000e+02,9.893217568204743628e+00,9.606857318443315918e+00
3.040000000000000000e+02,9.749491647915302650e+00,9.458124992063247305e+00,9.977612058925883431e+00,1.431775666086894661e-01,9.507308720835023053e+01,6.510000000000000000e+02,9.892669214523991172e+00,9.606314081306614128e+00
3.045000000000000000e+02,9.748947142816987821e+00,9.457595334465187520e+00,9.977076288046689001e+00,1.431750274898302422e-01,9.506246948193623325e+01,6.510000000000000000e+02,9.892122170306819839e+00,9.605772115327157579e+00
3.050000000000000000e+02,9.748403924532416553e+00,9.457066911561572198e+00,9.976541805948084374e+00,1.431725074215602078e-01,9.505187744272041073e+01,6.510000000000000000e+02,9.891576431953977178e+00,9.605231417110857706e+00
3.055000000000000000e+02,9.747861989576092512e+00,9.456539720069791599e+00,9.976008609048745868e+00,1.431700063032276815e-01,9.504131101852725294e+01,6.510000000000000000e+02,9.891031995879320249e+00,9.604691983272864775e+00
3.060000000000000000e+02,9.747321334473692644e+00,9.456013756717554841e+00,9.975476693779182114e+00,1.431675240344693067e-01,9.503077013742415602e+01,6.510000000000000000e+02,9.890488858508161840e+00,9.604153810439223449e+00
3.065000000000000000e+02,9.746781955247877605e+00,9.455489018242815291e+00,9.974946056581684317e+00,1.431650614088956219e-01,9.502025471795386125e+01,6.510000000000000000e+02,9.889947016656773116e+00,9.603616893838982094e+00
3.070000000000000000e+02,9.746243839551386401e+00,9.454965501393756355e+00,9.974416693910265863e+00,1.431626337994015286e-01,9.500976451970973358e+01,6.510000000000000000e+02,9.889406473350788929e+00,9.603081205751985649e+00
3.075000000000000000e+02,9.745706993375302218e+00,9.454443202928761281e+00,9.973888602230625011e+00,1.431602246987192795e-01,9.499929965066007753e+01,6.510000000000000000e+02,9.888867218074022247e+00,9.602546768676582190e+00
3.080000000000000000e+02,9.745171413289464013e+00,9.453922119616358088e+00,9.973361778020100488e+00,1.431578340079951717e-01,9.498886003983204773e+01,6.510000000000000000e+02,9.888329247297459546e+00,9.602013579281470257e+00
3.085000000000000000e+02,9.744637095874654875e+00,9.453402248235178718e+00,9.972836217767632405e+00,1.431554616297553706e-01,9.497844561649084483e+01,6.510000000000000000e+02,9.887792557504409885e+00,9.601481634244898089e+00
3.090000000000000000e+02,9.744104037722577161e+00,9.452883585573957248e+00,9.972311917973701867e+00,1.431531074661489544e-01,9.496805631013864968e+01,6.510000000000000000e+02,9.887257145188725005e+00,9.600950930256429317e+00
3.095000000000000000e+02,9.743572235435802753e+00,9.452366128431426873e+00,9.971788875150302545e+00,1.431507714202810422e-01,9.495769205051367123e+01,6.510000000000000000e+02,9.886723006856083629e+00,9.600421464015521877e+00
3.100000000000000000e+02,9.743041685627730430e+00,9.451849873616380293e+00,9.971267085820885612e+00,1.431484533954858751e-01,9.494735276758916598e+01,6.510000000000000000e+02,9.886190139023216972e+00,9.599893232232243889e+00
3.105000000000000000e+02,9.742512380577112552e+00,9.451334817947527611e+00,9.970746546520334874e+00,1.431461560194552396e-01,9.493703830768147611e+01,6.510000000000000000e+02,9.885658536596569235e+00,9.599366224557657645e+00
3.110000000000000000e+02,9.741984320738291458e+00,9.450820958253510540e+00,9.970227253794892164e+00,1.431438768024187180e-01,9.492674867497672153e+01,6.510000000000000000e+02,9.885128197540710815e+00,9.598840443935872102e+00
3.115000000000000000e+02,9.741457503295139375e+00,9.450308291372907732e+00,9.969709204202130692e+00,1.431416153122948565e-01,9.491648381053938976e+01,6.510000000000000000e+02,9.884599118607434676e+00,9.598315887982844075e+00
3.120000000000000000e+02,9.740931924903950545e+00,9.449796814154106883e+00,9.969192394310914196e+00,1.431393714539404283e-01,9.490624364527320722e+01,6.510000000000000000e+02,9.884071296357891612e+00,9.597792553450009478e+00
3.125000000000000000e+02,9.740407582231634720e+00,9.449286523455361575e+00,9.968676820701350749e+00,1.431371451334722544e-01,9.489602811031247143e+01,6.510000000000000000e+02,9.883544727365107363e+00,9.597270437098162077e+00
3.130000000000000000e+02,9.739884471955697620e+00,9.448777416144659824e+00,9.968162479964762568e+00,1.431349362570553951e-01,9.488583713702104205e+01,6.510000000000000000e+02,9.883019408212753376e+00,9.596749535698641864e+00
3.135000000000000000e+02,9.739362590764196526e+00,9.448269489099784479e+00,9.967649368703597190e+00,1.431327447321758539e-01,9.487567065699164459e+01,6.510000000000000000e+02,9.882495335496372491e+00,9.596229846032020561e+00
3.140000000000000000e+02,9.738841935355711854e+00,9.447762739208217297e+00,9.967137483531438136e+00,1.431305704646715915e-01,9.486552860204453452e+01,6.510000000000000000e+02,9.881972505820382224e+00,9.595711364891041484e+00
3.145000000000000000e+02,9.738322502439263673e+00,9.447257163367101640e+00,9.966626821072944509e+00,1.431284133637014677e-01,9.485541090422695731e+01,6.510000000000000000e+02,9.881450915802965085e+00,9.595194089075564037e+00
3.150000000000000000e+02,9.737804288734345448e+00,9.446752758483246026e+00,9.966117377963779944e+00,1.431262733368370010e-01,9.484531749581229576e+01,6.510000000000000000e+02,9.880930562071181811e+00,9.594678015397507309e+00
3.155000000000000000e+02,9.737287290970826348e+00,9.446249521473069066e+00,9.965609150850641029e+00,1.431241502924866793e-01,9.483524830929891891e+01,6.510000000000000000e+02,9.880411441263312611e+00,9.594163140678340085e+00
3.160000000000000000e+02,9.736771505888928147e+00,9.445747449262533735e+00,9.965102136391122301e+00,1.431220441403199262e-01,9.482520327740945731e+01,6.510000000000000000e+02,9.879893550029249738e+00,9.593649461748608331e+00
3.165000000000000000e+02,9.736256930239207463e+00,9.445246538787170465e+00,9.964596331253741113e+00,1.431199547892677282e-01,9.481518233308986510e+01,6.510000000000000000e+02,9.879376885028474220e+00,9.593136975449938930e+00
3.170000000000000000e+02,9.735743560782484707e+00,9.444746786992014975e+00,9.964091732117889677e+00,1.431178821494012987e-01,9.480518540950855311e+01,6.510000000000000000e+02,9.878861442931887282e+00,9.592625678633083908e+00
3.175000000000000000e+02,9.735231394289838747e+00,9.444248190831549650e+00,9.963588335673756902e+00,1.431158261311443192e-01,9.479521244005566416e+01,6.510000000000000000e+02,9.878347220420982566e+00,9.592115568158693151e+00
3.180000000000000000e+02,9.734720427542525201e+00,9.443750747269705315e+00,9.963086138622321286e+00,1.431137866461217045e-01,9.478526335834193617e+01,6.510000000000000000e+02,9.877834214188647266e+00,9.591606640896403135e+00
3.185000000000000000e+02,9.734210657332003080e+00,9.443254453279809724e+00,9.962585137675295854e+00,1.431117636046142505e-01,9.477533809819796318e+01,6.510000000000000000e+02,9.877322420936616609e+00,9.591098893727387775e+00
3.190000000000000000e+02,9.733702080459831762e+00,9.442759305844541373e+00,9.962085329555106838e+00,1.431097569187707585e-01,9.476543659367339956e+01,6.510000000000000000e+02,9.876811837378602021e+00,9.590592323541061504e+00
3.195000000000000000e+02,9.733194693737670988e+00,9.442265301955950818e+00,9.961586710994804861e+00,1.431077665009113931e-01,9.475555877903602209e+01,6.510000000000000000e+02,9.876302460238582270e+00,9.590086927236757930e+00
3.200000000000000000e+02,9.732688493987231126e+00,9.441772438615361196e+00,9.961089278738082697e+00,1.431057922638306890e-01,9.474570458877089152e+01,6.510000000000000000e+02,9.875794286251062815e+00,9.589582701723399438e+00
3.205000000000000000e+02,9.732183478040253632e+00,9.441280712833338029e+00,9.960593029539198895e+00,1.431038341199491470e-01,9.473587395757952834e+01,6.510000000000000000e+02,9.875287312160203612e+00,9.589079643920305429e+00
3.210000000000000000e+02,9.731679642738438218e+00,9.440790121629706988e+00,9.960097960162928032e+00,1.431018919834349257e-01,9.472606682037898906e+01,6.510000000000000000e+02,9.874781534721874365e+00,9.588577750755003848e+00
3.215000000000000000e+02,9.731176984933444629e+00,9.440300662033497048e+00,9.959604067384589143e+00,1.430999657677792247e-01,9.471628311230109887e+01,6.510000000000000000e+02,9.874276950701222688e+00,9.588077019165664794e+00
3.220000000000000000e+02,9.730675501486828693e+00,9.439812331082878316e+00,9.959111347989892948e+00,1.430980553873725525e-01,9.470652276869159891e+01,6.510000000000000000e+02,9.873773556874199997e+00,9.587577446099455614e+00
3.225000000000000000e+02,9.730175189270017455e+00,9.439325125825149598e+00,9.958619798775000476e+00,1.430961607574441075e-01,9.469678572510933634e+01,6.510000000000000000e+02,9.873271350027462034e+00,9.587079028512572876e+00
3.230000000000000000e+02,9.729676045164273646e+00,9.438839043316731292e+00,9.958129416546444901e+00,1.430942817927891020e-01,9.468707191732529793e+01,6.510000000000000000e+02,9.872770326957063247e+00,9.586581763371484044e+00
3.235000000000000000e+02,9.729178066060660157e+00,9.438354080623085451e+00,9.957640198121097797e+00,1.430924184087386808e-01,9.467738128132192799e+01,6.510000000000000000e+02,9.872270484469398255e+00,9.586085647651922059e+00
3.240000000000000000e+02,9.728681248859990305e+00,9.437870234818721116e+00,9.957152140326099854e+00,1.430905705223116664e-01,9.466771375329237515e+01,6.510000000000000000e+02,9.871771819382301416e+00,9.585590678337679194e+00
3.245000000000000000e+02,9.728185590472810063e+00,9.437387502987141019e+00,9.956665239998882200e+00,1.430887380491233929e-01,9.465806926963928447e+01,6.510000000000000000e+02,9.871274328521932873e+00,9.585096852423687253e+00
3.250000000000000000e+02,9.727691087819353655e+00,9.436905882220800734e+00,9.956179493987077578e+00,1.430869209062952396e-01,9.464844776697452744e+01,6.510000000000000000e+02,9.870778008725649144e+00,9.584604166913059942e+00
3.255000000000000000e+02,9.727197737829506252e+00,9.436425369621110448e+00,9.955694899148502586e+00,1.430851190111820381e-01,9.463884918211792296e+01,6.510000000000000000e+02,9.870282856840690400e+00,9.584112618818323881e+00
3.260000000000000000e+02,9.726705537442779104e+00,9.435945962298360357e+00,9.955211452351093726e+00,1.430833322811294606e-01,9.462927345209666896e+01,6.510000000000000000e+02,9.869788869723908675e+00,9.583622205161649532e+00
3.265000000000000000e+02,9.726214483608249139e+00,9.435467657371738426e+00,9.954729150472937604e+00,1.430815606346866053e-01,9.461972051414453233e+01,6.510000000000000000e+02,9.869296044242934940e+00,9.583132922973563339e+00
3.270000000000000000e+02,9.725724573284553642e+00,9.434990451969248682e+00,9.954247990402128821e+00,1.430798039902119734e-01,9.461019030570089683e+01,6.510000000000000000e+02,9.868804377274766892e+00,9.582644769294342169e+00
3.275000000000000000e+02,9.725235803439835180e+00,9.434514343227684563e+00,9.953767969036807273e+00,1.430780622669039770e-01,9.460068276441010937e+01,6.510000000000000000e+02,9.868313865706738852e+00,9.582157741172931509e+00
3.280000000000000000e+02,9.724748171051723844e+00,9.434039328292669779e+00,9.953289083285136840e+00,1.430763353835280416e-01,9.459119782812062738e+01,6.510000000000000000e+02,9.867824506435251664e+00,9.581671835668196024e+00
3.285000000000000000e+02,9.724261673107278625e+00,9.433565404318501990e+00,9.952811330065165052e+00,1.430746232603565815e-01,9.458173543488426560e+01,6.510000000000000000e+02,9.867336296367636095e+00,9.581187049846921155e+00
3.290000000000000000e+02,9.723776306602974984e+00,9.433092568468236294e+00,9.952334706304915457e+00,1.430729258169868567e-01,9.457229552295524400e+01,6.510000000000000000e+02,9.866849232419962590e+00,9.580703380785989154e+00
3.295000000000000000e+02,9.723292068544660438e+00,9.432620817913587530e+00,9.951859208942227752e+00,1.430712429744019909e-01,9.456287803078974719e+01,6.510000000000000000e+02,9.866363311519062762e+00,9.580220825570258114e+00
3.300000000000000000e+02,9.722808955947515486e+00,9.432150149834921393e+00,9.951384834924835943e+00,1.430695746533345303e-01,9.455348289704468812e+01,6.510000000000000000e+02,9.865878530600848961e+00,9.579739381294180234e+00
3.305000000000000000e+02,9.722326965836030510e+00,9.431680561421222464e+00,9.950911581210213797e+00,1.430679207751756887e-01,9.454411006057735278e+01,6.510000000000000000e+02,9.865394886611204228e+00,9.579259045060855016e+00
3.310000000000000000e+02,9.721846095243968477e+00,9.431212049870040914e+00,9.950439444765656560e+00,1.430662812612480961e-01,9.453475946044433442e+01,6.510000000000000000e+02,9.864912376505216685e+00,9.578779813982722047e+00
3.315000000000000000e+02,9.721366341214322304e+00,9.430744612387538695e+00,9.949968422568149506e+00,1.430646560339576545e-01,9.452543103590086560e+01,6.510000000000000000e+02,9.864430997248280875e+00,9.578301685180365510e+00
3.320000000000000000e+02,9.720887700799297093e+00,9.430278246188326108e+00,9.949498511604367934e+00,1.430630450156419042e-01,9.451612472640019291e+01,6.510000000000000000e+02,9.863950745814937804e+00,9.577824655783654606e+00
3.325000000000000000e+02,9.720410171060247961e+00,9.429812948495550629e+00,9.949029708870654076e+00,1.430614481296005880e-01,9.450684047159245438e+01,6.510000000000000000e+02,9.863471619189848383e+00,9.577348722930647540e+00
3.330000000000000000e+02,9.719933749067690698e+00,9.429348716540832953e+00,9.948562011372965586e+00,1.430598652983376962e-01,9.449757821132425306e+01,6.510000000000000000e+02,9.862993614366027728e+00,9.576873883769351892e+00
3.335000000000000000e+02,9.719458431901220052e+00,9.428885547564178182e+00,9.948095416126816914e+00,1.430582964463504303e-01,9.448833788563784708e+01,6.510000000000000000e+02,9.862516728347570094e+00,9.576400135454868234e+00
3.340000000000000000e+02,9.718984216649511509e+00,9.428423438814039770e+00,9.947629920157300631e+00,1.430567414972797324e-01,9.447911943477012642e+01,6.510000000000000000e+02,9.862040958146790715e+00,9.575927475152230528e+00
3.345000000000000000e+02,9.718511096496960988e+00,9.427962387547232481e+00,9.947165520498993274e+00,1.430552052735225288e-01,9.446992272449040229e+01,6.510000000000000000e+02,9.861566301770482212e+00,9.575455891223437987e+00
3.350000000000000000e+02,9.718039066277642135e+00,9.427502391028893314e+00,9.946702214195960678e+00,1.430536901434791563e-01,9.446074765196208034e+01,6.510000000000000000e+02,9.861092756421122374e+00,9.574985376134161896e+00
3.355000000000000000e+02,9.717568126632848191e+00,9.427043446532474391e+00,9.946239998301678042e+00,1.430521854931846026e-01,9.445159422352503498e+01,6.510000000000000000e+02,9.860620312126034293e+00,9.574515941139663866e+00
3.360000000000000000e+02,9.717098277374121906e+00,9.426585551339739411e+00,9.945778869879060125e+00,1.430506944207183828e-01,9.444246243332139557e+01,6.510000000000000000e+02,9.860148971794840733e+00,9.574047582953404856e+00
3.365000000000000000e+02,9.716629515634931380e+00,9.426128702740673049e+00,9.945318826000338674e+00,1.430492168519254537e-01,9.443335222254989958e+01,6.510000000000000000e+02,9.859678732486857555e+00,9.573580298783006981e+00
3.370000000000000000e+02,9.716161838557615837e+00,9.425672898033496949e+00,9.944859863747129936e+00,1.430477527135534943e-01,9.442426353259970995e+01,6.510000000000000000e+02,9.859209591271168804e+00,9.573114085844062870e+00
3.375000000000000000e+02,9.715695243293358985e+00,9.425218134524625313e+00,9.944401980210306746e+00,1.430463019317369522e-01,9.441519630504953398e+01,6.510000000000000000e+02,9.858741545225095493e+00,9.572648941361620700e+00
3.380000000000000000e+02,9.715229727002135718e+00,9.424764409528634701e+00,9.943945172490010975e+00,1.430448644343620124e-01,9.440615048166704071e+01,6.510000000000000000e+02,9.858274591436497758e+00,9.572184862567773678e+00
3.385000000000000000e+02,9.714765286852724557e+00,9.424311720368228507e+00,9.943489437695626876e+00,1.430434401480348283e-01,9.439712600440809354e+01,6.510000000000000000e+02,9.857808727000758608e+00,9.571721846704690506e+00
3.390000000000000000e+02,9.714301920022624159e+00,9.423860064374233403e+00,9.943034772945704702e+00,1.430420290009922213e-01,9.438812281541595439e+01,6.510000000000000000e+02,9.857343949023615437e+00,9.571259891021631105e+00
3.395000000000000000e+02,9.713839623698056869e+00,9.423409438885519407e+00,9.942581175367966040e+00,1.430406309210400517e-01,9.437914085702070111e+01,6.510000000000000000e+02,9.856880254619097670e+00,9.570798992777017844e+00
3.400000000000000000e+02,9.713378395073924310e+00,9.422959841249060275e+00,9.942128642099261171e+00,1.430392458367053810e-01,9.437018007173841738e+01,6.510000000000000000e+02,9.856417640910629885e+00,9.570339149237218734e+00
3.405000000000000000e+02,9.712918231353762977e+00,9.422511268819809160e+00,9.941677170285505127e+00,1.430378736773579851e-01,9.436124040227046805e+01,6.510000000000000000e+02,9.855956105031122405e+00,9.569880357676405325e+00
3.410000000000000000e+02,9.712459129749747788e+00,9.422063718960700385e+00,9.941226757081691900e+00,1.430365143716336163e-01,9.435232179150281695e+01,6.510000000000000000e+02,9.855495644121381460e+00,9.569422615378114116e+00
3.415000000000000000e+02,9.712001087482626360e+00,9.421617189042660101e+00,9.940777399651832269e+00,1.430351678493747281e-01,9.434342418250540163e+01,6.510000000000000000e+02,9.855036255332001005e+00,9.568965919633251715e+00
3.420000000000000000e+02,9.711544101781708349e+00,9.421171676444538789e+00,9.940329095168902285e+00,1.430338340398112362e-01,9.433454751853123810e+01,6.510000000000000000e+02,9.854577935821520640e+00,9.568510267741897835e+00
3.425000000000000000e+02,9.711088169884817489e+00,9.420727178553073955e+00,9.939881840814841496e+00,1.430325128741075924e-01,9.432569174301596604e+01,6.510000000000000000e+02,9.854120682758924943e+00,9.568055657010711812e+00
3.430000000000000000e+02,9.710633289038277383e+00,9.420283692762911443e+00,9.939435633780544066e+00,1.430312042826339114e-01,9.431685679957689672e+01,6.510000000000000000e+02,9.853664493320911433e+00,9.567602084755643332e+00
3.435000000000000000e+02,9.710179456496877748e+00,9.419841216476532608e+00,9.938990471265727322e+00,1.430299081957544516e-01,9.430804263201247295e+01,6.510000000000000000e+02,9.853209364692631311e+00,9.567149548301122408e+00
3.440000000000000000e+02,9.709726669523828235e+00,9.419399747104218790e+00,9.938546350479001035e+00,1.430286245452831451e-01,9.429924918430161540e+01,6.510000000000000000e+02,9.852755294069110548e+00,9.566698044978545923e+00
3.445000000000000000e+02,9.709274923835279125e+00,9.418959282064083283e+00,9.938103268637799914e+00,1.430273559564899377e-01,9.429047637116846659e+01,6.510000000000000000e+02,9.852302279791768314e+00,9.566247567878788161e+00
3.450000000000000000e+02,9.708824200863350740e+00,9.418519818781980746e+00,9.937661222968326769e+00,1.430261270434329823e-01,9.428172383628691477e+01,6.510000000000000000e+02,9.851850327906783278e+00,9.565798073819916425e+00
3.455000000000000000e+02,9.708374514387520193e+00,9.418081354691508977e+00,9.937220210705548951e+00,1.430249116464844816e-01,9.427299183696061391e+01,6.510000000000000000e+02,9.851399426034005202e+00,9.565349602741035184e+00
3.460000000000000000e+02,9.707925862660525596e+00,9.417643887233980493e+00,9.936780229093141514e+00,1.430237083424780731e-01,9.426428033606114809e+01,6.510000000000000000e+02,9.850949571003003058e+00,9.564902154318048133e+00
3.465000000000000000e+02,9.707478242987169992e+00,9.417207413858385223e+00,9.936341275383492544e+00,1.430225170651912570e-01,9.425558927845695223e+01,6.510000000000000000e+02,9.850500760052362637e+00,9.564455725921979123e+00
3.470000000000000000e+02,9.707031652680527145e+00,9.416771932021369196e+00,9.935903346837623218e+00,1.430213377474259806e-01,9.424691860919270425e+01,6.510000000000000000e+02,9.850052990427952793e+00,9.564010314933101498e+00
3.475000000000000000e+02,9.706586089061872258e+00,9.416337439187223879e+00,9.935466440725203796e+00,1.430201703237377331e-01,9.423826827348888457e+01,6.510000000000000000e+02,9.849606259385609519e+00,9.563565918738134997e+00
3.480000000000000000e+02,9.706141549460685525e+00,9.415903932827813350e+00,9.935030554324470131e+00,1.430190147278884161e-01,9.422963821674080975e+01,6.510000000000000000e+02,9.849160564188572664e+00,9.563122534732796609e+00
3.485000000000000000e+02,9.705698031214604171e+00,9.415471410422602716e+00,9.934595684922248537e+00,1.430178708943626864e-01,9.422102838451820617e+01,6.510000000000000000e+02,9.848715902108967413e+00,9.562680160320240930e+00
3.490000000000000000e+02,9.705255531669399360e+00,9.415039869458603050e+00,9.934161829813861644e+00,1.430167387579434068e-01,9.421243872256441421e+01,6.510000000000000000e+02,9.848272270427342434e+00,9.562238792911454510e+00
3.495000000000000000e+02,9.704814048178937114e+00,9.414609307430312768e+00,9.933728986303149711e+00,1.430156182537723197e-01,9.420386917679577721e+01,6.510000000000000000e+02,9.847829666432710738e+00,9.561798429925165266e+00
3.500000000000000000e+02,9.704373578105172982e+00,9.414179721839785131e+00,9.933297151702424443e+00,1.430145093173502413e-01,9.419531969330107302e+01,6.510000000000000000e+02,9.847388087422523029e+00,9.561359068787822935e+00
3.505000000000000000e+02,9.703934118818086318e+00,9.413751110196491467e+00,9.932866323332415703e+00,1.430134118845977076e-01,9.418679021834061871e+01,6.510000000000000000e+02,9.846947530702683693e+00,9.560920706933488944e+00
3.510000000000000000e+02,9.703495667695696270e+00,9.413323470017367356e+00,9.932436498522267954e+00,1.430123258910666051e-01,9.417828069834590110e+01,6.510000000000000000e+02,9.846507993586762097e+00,9.560483341804628665e+00
3.515000000000000000e+02,9.703058222123985388e+00,9.412896798826759337e+00,9.932007674609488745e+00,1.430112512737596597e-01,9.416979107991875253e+01,6.510000000000000000e+02,9.846069473397744076e+00,9.560046970850224923e+00
3.520000000000000000e+02,9.702621779496913845e+00,9.412471094156408924e+00,9.931579848939930955e+00,1.430101879688259192e-01,9.416132130983072557e+01,6.510000000000000000e+02,9.845631967465738654e+00,9.559611591528087260e+00
3.525000000000000000e+02,9.702186337216355483e+00,9.412046353545399313e+00,9.931153018867751925e+00,1.430091359138654650e-01,9.415287133502253880e+01,6.510000000000000000e+02,9.845195473130221586e+00,9.559177201302489379e+00
3.530000000000000000e+02,9.701751892692094259e+00,9.411622574540189134e+00,9.930727181755401034e+00,1.430080950459886036e-01,9.414444110260330945e+01,6.510000000000000000e+02,9.844759987738083140e+00,9.558743797646105378e+00
3.535000000000000000e+02,9.701318443341785169e+00,9.411199754694504094e+00,9.930302334973569955e+00,1.430070653030897643e-01,9.413603055985005597e+01,6.510000000000000000e+02,9.844325508644875100e+00,9.558311378038695239e+00
3.540000000000000000e+02,9.700885986590932930e+00,9.410777891569413356e+00,9.929878475901162460e+00,1.430060466223916915e-01,9.412763965420690226e+01,6.510000000000000000e+02,9.843892033213325732e+00,9.557879939968541905e+00
3.545000000000000000e+02,9.700454519872849346e+00,9.410356982733178555e+00,9.929455601925294417e+00,1.430050389429323721e-01,9.411926833328466557e+01,6.510000000000000000e+02,9.843459558815780497e+00,9.557449480929916419e+00
3.550000000000000000e+02,9.700024040628640876e+00,9.409937025761349716e+00,9.929033710441190763e+00,1.430040422028963920e-01,9.411091654485994695e+01,6.510000000000000000e+02,9.843028082831537517e+00,9.557019998425744234e+00
3.555000000000000000e+02,9.699594546307171328e+00,9.409518018236671111e+00,9.928612798852256560e+00,1.430030563413739186e-01,9.410258423687480445e+01,6.510000000000000000e+02,9.842597602648545774e+00,9.556591489965796882e+00
3.560000000000000000e+02,9.699166033752213423e+00,9.409099957749045728e+00,9.928192864569957976e+00,1.430020806667122446e-01,9.409427134536763049e+01,6.510000000000000000e+02,9.842168114418925029e+00,9.556163953085500040e+00
3.565000000000000000e+02,9.698738500190049905e+00,9.408682841895581461e+00,9.927773905013859590e+00,1.430011148733620618e-01,9.408597781392377613e+01,6.510000000000000000e+02,9.841739615063412217e+00,9.555737385316689370e+00
3.570000000000000000e+02,9.698311943944684543e+00,9.408266668280480971e+00,9.927355917611523139e+00,1.430001597779344547e-01,9.407770360775663221e+01,6.510000000000000000e+02,9.841312103722618332e+00,9.555311784166750755e+00
3.575000000000000000e+02,9.697886362495745871e+00,9.407851434515057676e+00,9.926938899798559035e+00,1.429992153212626405e-01,9.406944867546346245e+01,6.510000000000000000e+02,9.840885577817008567e+00,9.554887147174483175e+00
3.580000000000000000e+02,9.697461753330498979e+00,9.407437138217749961e+00,9.926522849018542871e+00,1.429982814430838522e-01,9.406121296580352009e+01,6.510000000000000000e+02,9.840460034773583331e+00,9.554463471887416404e+00
3.585000000000000000e+02,9.697038113943802884e+00,9.407023777013998611e+00,9.926107762722985228e+00,1.429973580839808134e-01,9.405299642769777790e+01,6.510000000000000000e+02,9.840035472027782504e+00,9.554040755859821488e+00
3.590000000000000000e+02,9.696615441838075000e+00,9.406611348536312533e+00,9.925693638371338778e+00,1.429964451852600849e-01,9.404479901022823185e+01,6.510000000000000000e+02,9.839611887023334447e+00,9.553618996652813777e+00
3.595000000000000000e+02,9.696193734523282259e+00,9.406199850424208364e+00,9.925280473430934336e+00,1.429955426883458280e-01,9.403662066263729002e+01,6.510000000000000000e+02,9.839189277211628948e+00,9.553198191834937347e+00
3.600000000000000000e+02,9.695772989516903806e+00,9.405789280324180268e+00,9.924868265376959542e+00,1.429946505346584018e-01,9.402846133432709053e+01,6.510000000000000000e+02,9.838767640051562680e+00,9.552778338982244932e+00
3.605000000000000000e+02,9.695353204343911457e+00,9.405379635889680401e+00,9.924457011692464192e+00,1.429937686658571405e-01,9.402032097485900408e+01,6.510000000000000000e+02,9.838346973009768348e+00,9.552359435678054567e+00
3.610000000000000000e+02,9.694934376536727072e+00,9.404970914781102920e+00,9.924046709868271421e+00,1.429928970244468411e-01,9.401219953395302298e+01,6.510000000000000000e+02,9.837927273561174246e+00,9.551941479512281674e+00
3.615000000000000000e+02,9.694516503635217219e+00,9.404563114665757340e+00,9.923637357402997239e+00,1.429920355527467823e-01,9.400409696148712158e+01,6.510000000000000000e+02,9.837508539187963308e+00,9.551524468082469355e+00
3.620000000000000000e+02,9.694099583186655877e+00,9.404156233217831229e+00,9.923228951802986586e+00,1.429911841934365935e-01,9.399601320749671629e+01,6.510000000000000000e+02,9.837090767380091805e+00,9.551108398993218174e+00
3.625000000000000000e+02,9.693683612745692457e+00,9.403750268118372446e+00,9.922821490582323989e+00,1.429903428896169837e-01,9.398794822217405454e+01,6.510000000000000000e+02,9.836673955635308886e+00,9.550693269856076029e+00
3.630000000000000000e+02,9.693268589874337593e+00,9.403345217055282035e+00,9.922414971262789152e+00,1.429895115845672415e-01,9.397990195586761786e+01,6.510000000000000000e+02,9.836258101458904335e+00,9.550279078289770851e+00
3.635000000000000000e+02,9.692854512141932943e+00,9.402941077723280472e+00,9.922009391373791232e+00,1.429886902216237765e-01,9.397187435908151087e+01,6.510000000000000000e+02,9.835843202363555804e+00,9.549865821920308306e+00
3.640000000000000000e+02,9.692441372851444470e+00,9.402537847823849049e+00,9.921604748452411471e+00,1.429878816647074946e-01,9.396386530046535768e+01,6.510000000000000000e+02,9.835429254516151687e+00,9.549453491186737253e+00
3.645000000000000000e+02,9.692029171820657041e+00,9.402135525065281385e+00,9.921201040043321484e+00,1.429870843315944329e-01,9.395587477370825980e+01,6.510000000000000000e+02,9.835016256152250946e+00,9.549042087489063135e+00
3.650000000000000000e+02,9.691617908694770023e+00,9.401734107162578624e+00,9.920798263698776154e+00,1.429862967641337690e-01,9.394790276919550820e+01,6.510000000000000000e+02,9.834604205458903792e+00,9.548631611930638030e+00
3.655000000000000000e+02,9.691207581072148969e+00,9.401333591837495618e+00,9.920396416978560339e+00,1.429855189067395782e-01,9.393994923804731911e+01,6.510000000000000000e+02,9.834193099978888242e+00,9.548222062165409696e+00
3.660000000000000000e+02,9.690798186558350125e+00,9.400933976818445004e+00,9.919995497450022626e+00,1.429847507045506338e-01,9.393201413153664703e+01,6.510000000000000000e+02,9.833782937262899537e+00,9.547813435853798936e+00
3.665000000000000000e+02,9.690389722766118652e+00,9.400535259840541613e+00,9.919595502687979405e+00,1.429839921025813920e-01,9.392409740108878680e+01,6.510000000000000000e+02,9.833373714868699267e+00,9.547405730663536261e+00
3.670000000000000000e+02,9.689982187315337114e+00,9.400137438645559840e+00,9.919196430274707765e+00,1.429832430466316251e-01,9.391619899828064888e+01,6.510000000000000000e+02,9.832965430361968018e+00,9.546998944268704435e+00
3.675000000000000000e+02,9.689575577833011266e+00,9.399740510981875019e+00,9.918798277799961483e+00,1.429825034826194552e-01,9.390831887484009144e+01,6.510000000000000000e+02,9.832558081315630361e+00,9.546593074350392172e+00
3.680000000000000000e+02,9.689169891953254066e+00,9.399344474604488298e+00,9.918401042860878647e+00,1.429817733565207083e-01,9.390045698264562191e+01,6.510000000000000000e+02,9.832151665309774913e+00,9.546188118596733219e+00
3.685000000000000000e+02,9.688765127317253700e+00,9.398949327274991106e+00,9.918004723062010086e+00,1.429810526146114702e-01,9.389261327372571486e+01,6.510000000000000000e+02,9.831746179931865726e+00,9.545784074702643451e+00
3.690000000000000000e+02,9.688361281573239836e+00,9.398555066761486998e+00,9.917609316015226995e+00,1.429803412035894894e-01,9.388478770025817255e+01,6.510000000000000000e+02,9.831341622776831102e+00,9.545380940369650347e+00
3.695000000000000000e+02,9.687958352376471183e+00,9.398161690838673366e+00,9.917214819339784881e+00,1.429796390702710585e-01,9.387698021456969855e+01,6.510000000000000000e+02,9.830937991446743851e+00,9.544978713306200291e+00
3.700000000000000000e+02,9.687556337389201744e+00,9.397769197287733078e+00,9.916821230662209885e+00,1.429789461620155078e-01,9.386919076913528670e+01,6.510000000000000000e+02,9.830535283551217418e+00,9.544577391227186070e+00
3.705000000000000000e+02,9.687155234280666605e+00,9.397377583896346920e+00,9.916428547616323641e+00,1.429782624257547041e-01,9.386141931657762427e+01,6.510000000000000000e+02,9.830133496706421781e+00,9.544176971854911429e+00
3.710000000000000000e+02,9.686755040727041077e+00,9.396986848458659836e+00,9.916036767843197097e+00,1.429775878100557340e-01,9.385366580966672245e+01,6.510000000000000000e+02,9.829732628537096062e+00,9.543777452916984316e+00
3.715000000000000000e+02,9.686355754411444252e+00,9.396596988775263171e+00,9.915645888991134527e+00,1.429769222616022739e-01,9.384593020131907792e+01,6.510000000000000000e+02,9.829332676673045555e+00,9.543378832149841173e+00
3.720000000000000000e+02,9.685957373023867945e+00,9.396208002653185787e+00,9.915255908715648658e+00,1.429762657297445616e-01,9.383821244459744548e+01,6.510000000000000000e+02,9.828933638753611035e+00,9.542981107294124854e+00
3.725000000000000000e+02,9.685559894261208669e+00,9.395819887905837220e+00,9.914866824679407387e+00,1.429756181622529321e-01,9.383051249271008487e+01,6.510000000000000000e+02,9.828535512423460574e+00,9.542584276098956764e+00
3.730000000000000000e+02,9.685163315827200137e+00,9.395432642353036101e+00,9.914478634552247982e+00,1.429749795084116482e-01,9.382283029901034865e+01,6.510000000000000000e+02,9.828138295335611119e+00,9.542188336318787378e+00
3.735000000000000000e+02,9.684767635432404376e+00,9.395046263820921340e+00,9.914091336011104261e+00,1.429743497168958211e-01,9.381516581699594326e+01,6.510000000000000000e+02,9.827741985149300419e+00,9.541793285715510109e+00
3.740000000000000000e+02,9.684372850794204624e+00,9.394660750142000083e+00,9.913704926740059875e+00,1.429737287366812659e-01,9.380751900030873003e+01,6.510000000000000000e+02,9.827346579530885862e+00,9.541399122057523385e+00
3.745000000000000000e+02,9.683978959636743156e+00,9.394276099155089099e+00,9.913319404430209758e+00,1.429731165175299190e-01,9.379988980273388677e+01,6.510000000000000000e+02,9.826952076154272575e+00,9.541005843119213736e+00
3.750000000000000000e+02,9.683585959690935496e+00,9.393892308705281025e+00,9.912934766779745388e+00,1.429725130090193363e-01,9.379227817819952406e+01,6.510000000000000000e+02,9.826558472699954194e+00,9.540613446681915022e+00
3.755000000000000000e+02,9.683193848694417127e+00,9.393509376643935482e+00,9.912551011493846431e+00,1.429719181612098544e-01,9.378468408077608842e+01,6.510000000000000000e+02,9.826165766855627481e+00,9.540221930533206773e+00
3.760000000000000000e+02,9.682802624391539936e+00,9.393127300828703952e+00,9.912168136284698505e+00,1.429713319246447567e-01,9.377710746467600700e+01,6.510000000000000000e+02,9.825773956316185220e+00,9.539831292466894652e+00
3.765000000000000000e+02,9.682412284533349123e+00,9.392746079123421410e+00,9.911786138871471863e+00,1.429707542493190153e-01,9.376954828425290600e+01,6.510000000000000000e+02,9.825383038782668166e+00,9.539441530284028303e+00
3.770000000000000000e+02,9.682022826877538790e+00,9.392365709398140083e+00,9.911405016980266325e+00,1.429701850862565571e-01,9.376200649400132647e+01,6.510000000000000000e+02,9.824993011963794487e+00,9.539052641791281317e+00
3.775000000000000000e+02,9.681634249188450170e+00,9.391986189529113460e+00,9.911024768344095293e+00,1.429696243863575744e-01,9.375448204855598533e+01,6.510000000000000000e+02,9.824603873574808688e+00,9.538664624802093428e+00
3.780000000000000000e+02,9.681246549237043197e+00,9.391607517398742999e+00,9.910645390702905289e+00,1.429690721005808518e-01,9.374697490269146272e+01,6.510000000000000000e+02,9.824215621337623716e+00,9.538277477136462679e+00
3.785000000000000000e+02,9.680859724800864541e+00,9.391229690895565696e+00,9.910266881803464045e+00,1.429685281806713781e-01,9.373948501132163358e+01,6.510000000000000000e+02,9.823828252981536835e+00,9.537891196620194023e+00
3.790000000000000000e+02,9.680473773664035164e+00,9.390852707914255859e+00,9.909889239399413796e+00,1.429679925782507965e-01,9.373201232949904238e+01,6.510000000000000000e+02,9.823441766242286377e+00,9.537505781085783951e+00
3.795000000000000000e+02,9.680088693617214801e+00,9.390476566355594912e+00,9.909512461251217985e+00,1.429674652455450723e-01,9.372455681241456205e+01,6.510000000000000000e+02,9.823056158862760512e+00,9.537121228371669091e+00
3.800000000000000000e+02,9.679704481479683764e+00,9.390101264126421654e+00,9.909136545126138174e+00,1.429669468899213980e-01,9.371711839668090249e+01,6.510000000000000000e+02,9.822671428369606161e+00,9.536737534589761367e+00
3.805000000000000000e+02,9.679321132655598348e+00,9.389726799139637592e+00,9.908761488798191408e+00,1.429664393178333437e-01,9.370969699184445290e+01,6.510000000000000000e+02,9.822287571973431497e+00,9.536354693337765198e+00
3.810000000000000000e+02,9.678938648342850115e+00,9.389353169314192726e+00,9.908387290048162654e+00,1.429659398649295310e-01,9.370229261834637668e+01,6.510000000000000000e+02,9.821904588207779341e+00,9.535972708477920889e+00
3.815000000000000000e+02,9.678557026358040716e+00,9.388980372575058908e+00,9.908013946663544402e+00,1.429654484843369822e-01,9.369490523192492049e+01,6.510000000000000000e+02,9.821522474842378614e+00,9.535591577873702818e+00
3.820000000000000000e+02,9.678176264524202210e+00,9.388608406853187205e+00,9.907641456438547323e+00,1.429649651289987278e-01,9.368753478845397353e+01,6.510000000000000000e+02,9.821141229653200355e+00,9.535211299395204065e+00
3.825000000000000000e+02,9.677796360670782860e+00,9.388237270085513231e+00,9.907269817174041648e+00,1.429644897521591129e-01,9.368018124394275503e+01,6.510000000000000000e+02,9.820760850422942667e+00,9.534831870918623054e+00
3.830000000000000000e+02,9.677417312633613378e+00,9.387866960214932277e+00,9.906899026677558950e+00,1.429640223077885963e-01,9.367284455453520309e+01,6.510000000000000000e+02,9.820381334941401974e+00,9.534453290325824781e+00
3.835000000000000000e+02,9.677039117072407493e+00,9.387497475190263785e+00,9.906529082763249505e+00,1.429635638976131107e-01,9.366552465395182026e+01,6.510000000000000000e+02,9.820002680970020492e+00,9.534075553174794493e+00
3.840000000000000000e+02,9.676661764154628642e+00,9.387128812966260227e+00,9.906159983251876966e+00,1.429631217408803279e-01,9.365822135203005416e+01,6.510000000000000000e+02,9.819624885895509081e+00,9.533698642413748203e+00
3.845000000000000000e+02,9.676285260622289996e+00,9.386760971503552042e+00,9.905791725970788164e+00,1.429626873565517930e-01,9.365093477491238616e+01,6.510000000000000000e+02,9.819247947978841040e+00,9.533322573265738953e+00
3.850000000000000000e+02,9.675909604336501602e+00,9.386393948768644080e+00,9.905424308753877582e+00,1.429622606993773415e-01,9.364366487927561877e+01,6.510000000000000000e+02,9.818871865035879054e+00,9.532947343637122373e+00
3.855000000000000000e+02,9.675534793164642267e+00,9.386027742733906720e+00,9.905057729441576697e+00,1.429618417242263517e-01,9.363641162192872969e+01,6.510000000000000000e+02,9.818496634888868257e+00,9.532572951440416276e+00
3.860000000000000000e+02,9.675160824980361340e+00,9.385662351377558110e+00,9.904691985880825555e+00,1.429614303856024393e-01,9.362917495981257332e+01,6.510000000000000000e+02,9.818122255365963724e+00,9.532199394594758957e+00
3.865000000000000000e+02,9.674787697663532526e+00,9.385297772683596662e+00,9.904327075925046131e+00,1.429610266394635565e-01,9.362195484999944028e+01,6.510000000000000000e+02,9.817748724302996166e+00,9.531826671024068887e+00
3.870000000000000000e+02,9.674415409100248553e+00,9.384934004641824146e+00,9.903962997434154758e+00,1.429606304409165307e-01,9.361475124969238948e+01,6.510000000000000000e+02,9.817376039541164445e+00,9.531454778659330884e+00
3.875000000000000000e+02,9.674043957182796305e+00,9.384571045247852794e+00,9.903599748274469761e+00,1.429602417454912400e-01,9.360756411622489281e+01,6.510000000000000000e+02,9.817004198928286129e+00,9.531083715437304704e+00
3.880000000000000000e+02,9.673673339809624849e+00,9.384208892503002275e+00,9.903237326318752309e+00,1.429598605096865649e-01,9.360039340706043731e+01,6.510000000000000000e+02,9.816633200319310859e+00,9.530713479299937063e+00
3.885000000000000000e+02,9.673303554885343658e+00,9.383847544414368969e+00,9.902875729446140696e+00,1.429594866890897542e-01,9.359323907979184298e+01,6.510000000000000000e+02,9.816263041574433856e+00,9.530344068196255236e+00
3.890000000000000000e+02,9.672934600320679976e+00,9.383486998994730044e+00,9.902514955542160990e+00,1.429591202406818029e-01,9.358610109214099282e+01,6.510000000000000000e+02,9.815893720561362557e+00,9.529975480079997396e+00
3.895000000000000000e+02,9.672566474032482375e+00,9.383127254262600303e+00,9.902155002498679082e+00,1.429587611202894348e-01,9.357897940195820752e+01,6.510000000000000000e+02,9.815525235152771089e+00,9.529607712912193662e+00
3.900000000000000000e+02,9.672199173943669237e+00,9.382768308242145139e+00,9.901795868213895346e+00,1.429584092851332311e-01,9.357187396722194705e+01,6.510000000000000000e+02,9.815157583228803162e+00,9.529240764658537088e+00
3.905000000000000000e+02,9.671832697983230531e+00,9.382410158963178759e+00,9.901437550592309123e+00,1.429580646926748855e-01,9.356478474603824225e+01,6.510000000000000000e+02,9.814790762675905000e+00,9.528874633290556062e+00
3.910000000000000000e+02,9.671467044086202947e+00,9.382052804461180173e+00,9.901080047544713381e+00,1.429577272995858628e-01,9.355771169664018316e+01,6.510000000000000000e+02,9.814424771385789725e+00,9.528509316786616168e+00
3.915000000000000000e+02,9.671102210193643245e+00,9.381696242777239902e+00,9.900723356988134327e+00,1.429573970636282276e-01,9.355065477738759228e+01,6.510000000000000000e+02,9.814059607257272333e+00,9.528144813130015933e+00
3.920000000000000000e+02,9.670738194252614051e+00,9.381340471958052873e+00,9.900367476845858050e+00,1.429570739421985592e-01,9.354361394676642760e+01,6.510000000000000000e+02,9.813695268194813082e+00,9.527781120310415020e+00
3.925000000000000000e+02,9.670374994216153652e+00,9.380985490055891773e+00,9.900012405047391439e+00,1.429567578932987026e-01,9.353658916338844165e+01,6.510000000000000000e+02,9.813331752109451855e+00,9.527418236322853673e+00
3.930000000000000000e+02,9.670012608043268898e+00,9.380631295128594616e+00,9.899658139528423106e+00,1.429564488751717821e-01,9.352958038599076929e+01,6.510000000000000000e+02,9.812969056918440458e+00,9.527056159168097338e+00
3.935000000000000000e+02,9.669651033698901443e+00,9.380277885239534541e+00,9.899304678230789634e+00,1.429561468457561380e-01,9.352258757343523143e+01,6.510000000000000000e+02,9.812607180544658192e+00,9.526694886853146471e+00
3.940000000000000000e+02,9.669290269153911765e+00,9.379925258457632253e+00,9.898952019102544853e+00,1.429558517641414672e-01,9.351561068470813609e+01,6.510000000000000000e+02,9.812246120918052483e+00,9.526334417389769271e+00
3.945000000000000000e+02,9.668930312385064951e+00,9.379573412857293846e+00,9.898600160097794642e+00,1.429555635888095089e-01,9.350864967891975255e+01,6.510000000000000000e+02,9.811885875973874960e+00,9.525974748796256719e+00
3.950000000000000000e+02,9.668571161375012935e+00,9.379222346518426789e+00,9.898249099176803512e+00,1.429552822781798571e-01,9.350170451530381399e+01,6.510000000000000000e+02,9.811526443653193041e+00,9.525615879096832828e+00
3.955000000000000000e+02,9.668212814112244757e+00,9.378872057526422168e+00,9.897898834305888016e+00,1.429550077923090468e-01,9.349477515321711962e+01,6.510000000000000000e+02,9.811167821904554387e+00,9.525257806319936904e+00
3.960000000000000000e+02,9.667855268591111439e+00,9.378522543972078296e+00,9.897549363457454064e+00,1.429547400897354659e-01,9.348786155213902305e+01,6.510000000000000000e+02,9.810810008680846295e+00,9.524900528501374808e+00
3.965000000000000000e+02,9.667498522811770911e+00,9.378173803951685983e+00,9.897200684609916976e+00,1.429544791302704010e-01,9.348096367167117648e+01,6.510000000000000000e+02,9.810453001942041951e+00,9.524544043681499872e+00
3.970000000000000000e+02,9.667142574780179132e+00,9.377825835566893531e+00,9.896852795747761888e+00,1.429542248739665011e-01,9.347408147153689129e+01,6.510000000000000000e+02,9.810096799654145272e+00,9.524188349906212991e+00
3.975000000000000000e+02,9.666787422508086536e+00,9.377478636924793776e+00,9.896505694861428282e+00,1.429539772800258457e-01,9.346721491158072581e+01,6.510000000000000000e+02,9.809741399788112659e+00,9.523833445228060413e+00
3.980000000000000000e+02,9.666433064012979415e+00,9.377132206137831716e+00,9.896159379947338408e+00,1.429537363096514690e-01,9.346036395176824385e+01,6.510000000000000000e+02,9.809386800322631217e+00,9.523479327703327613e+00
3.985000000000000000e+02,9.666079497318103009e+00,9.376786541323825830e+00,9.895813849007897289e+00,1.429535019224677517e-01,9.345352855218528987e+01,6.510000000000000000e+02,9.809032999240569595e+00,9.523125995395636423e+00
3.990000000000000000e+02,9.665726720452417098e+00,9.376441640605923666e+00,9.895469100051430544e+00,1.429532740791899514e-01,9.344670867303777584e+01,6.510000000000000000e+02,9.808679994531606994e+00,9.522773446373227202e+00
3.995000000000000000e+02,9.665374731450578238e+00,9.376097502112607174e+00,9.895125131092168402e+00,1.429530527405929452e-01,9.343990427465118387e+01,6.510000000000000000e+02,9.808327784191170906e+00,9.522421678709985571e+00
4.000000000000000000e+02,9.665023528352929105e+00,9.375754123977666055e+00,9.894781940150263466e+00,1.429528378675717915e-01,9.343311531747011145e+01,6.510000000000000000e+02,9.807976366220501063e+00,9.522070690485358924e+00
4.005000000000000000e+02,9.664673109205477175e+00,9.375411504340181779e+00,9.894439525251710776e+00,1.429526294211417303e-01,9.342634176205785934e+01,6.510000000000000000e+02,9.807625738626619238e+00,9.521720479784335112e+00
4.010000000000000000e+02,9.664323472059860975e+00,9.375069641344497384e+00,9.894097884428378009e+00,1.429524273628630660e-01,9.341958356909611894e+01,6.510000000000000000e+02,9.807275899422725374e+00,9.521371044696998354e+00
4.015000000000000000e+02,9.663974614973350086e+00,9.374728533140222808e+00,9.893757015717961067e+00,1.429522316543555827e-01,9.341284069938427592e+01,6.510000000000000000e+02,9.806926846627705530e+00,9.521022383318994642e+00
4.020000000000000000e+02,9.663626536008820267e+00,9.374388177882181594e+00,9.893416917163957436e+00,1.429520422568134330e-01,9.340611311383923976e+01,6.510000000000000000e+02,9.806578578265634505e+00,9.520674493752007805e+00
4.025000000000000000e+02,9.663279233234723264e+00,9.374048573730432210e+00,9.893077586815675062e+00,1.429518591330071198e-01,9.339940077349503156e+01,6.510000000000000000e+02,9.806231092367729829e+00,9.520327374101714923e+00
4.030000000000000000e+02,9.662932704725090360e+00,9.373709718850255612e+00,9.892739022728180842e+00,1.429516822441286861e-01,9.339270363950217302e+01,6.510000000000000000e+02,9.805884386969218269e+00,9.519981022480960675e+00
4.035000000000000000e+02,9.662586947579049124e+00,9.373371611412075310e+00,9.892401222962288188e+00,1.429515103765144068e-01,9.338602165384392606e+01,6.510000000000000000e+02,9.805538457955563558e+00,9.519635437202534689e+00
4.040000000000000000e+02,9.662241960776331240e+00,9.373034249591494671e+00,9.892064185584557023e+00,1.429513445660313686e-01,9.337935479550007756e+01,6.510000000000000000e+02,9.805193305342362109e+00,9.519290616210300371e+00
4.045000000000000000e+02,9.661897742494437225e+00,9.372697631569280929e+00,9.891727908667254709e+00,1.429511848796862217e-01,9.337270302767761621e+01,6.510000000000000000e+02,9.804848927374123946e+00,9.518946557614752280e+00
4.050000000000000000e+02,9.661554290829466041e+00,9.372361755531324334e+00,9.891392390288315184e+00,1.429510312801234306e-01,9.336606631198932860e+01,6.510000000000000000e+02,9.804505322109589471e+00,9.518603259549342610e+00
4.055000000000000000e+02,9.661211603882989607e+00,9.372026619668636371e+00,9.891057628531376267e+00,1.429508837305325797e-01,9.335944461016268292e+01,6.510000000000000000e+02,9.804162487613522714e+00,9.518260720152456500e+00
4.060000000000000000e+02,9.660869679762029705e+00,9.371692222177300025e+00,9.890723621485712158e+00,1.429507421944057055e-01,9.335283788403923211e+01,6.510000000000000000e+02,9.803820421956435993e+00,9.517918937567623416e+00
4.065000000000000000e+02,9.660528516579056202e+00,9.371358561258517739e+00,9.890390367246219228e+00,1.429506066345058168e-01,9.334624609557430119e+01,6.510000000000000000e+02,9.803479123213561408e+00,9.517577909944550996e+00
4.070000000000000000e+02,9.660188112451937315e+00,9.371025635118527930e+00,9.890057863913428449e+00,1.429504770151726611e-01,9.333966920683660362e+01,6.510000000000000000e+02,9.803138589467112141e+00,9.517237635436764265e+00
4.075000000000000000e+02,9.659848465503952042e+00,9.370693441968626303e+00,9.889726109593437897e+00,1.429503532996528881e-01,9.333310718000755912e+01,6.510000000000000000e+02,9.802798818803605485e+00,9.516898112204298599e+00
4.080000000000000000e+02,9.659509573863747534e+00,9.370361980025155191e+00,9.889395102397950055e+00,1.429502354524058161e-01,9.332655997738130793e+01,6.510000000000000000e+02,9.802459809316154349e+00,9.516559338411340718e+00
4.085000000000000000e+02,9.659171435665351524e+00,9.370031247509423622e+00,9.889064840444175886e+00,1.429501234369797702e-01,9.332002756136411392e+01,6.510000000000000000e+02,9.802121559102332071e+00,9.516221312228372753e+00
4.090000000000000000e+02,9.658834049048115489e+00,9.369701242647792583e+00,9.888735321854898785e+00,1.429500172181964734e-01,9.331350989447389566e+01,6.510000000000000000e+02,9.801784066266311157e+00,9.515884031829918044e+00
4.095000000000000000e+02,9.658497409959295510e+00,9.369371963671559556e+00,9.888406544758399974e+00,1.429499175120446386e-01,9.330700689710711515e+01,6.510000000000000000e+02,9.801447327471340287e+00,9.515547492447250733e+00
4.100000000000000000e+02,9.658161514311366602e+00,9.369043408817026020e+00,9.888078507288474484e+00,1.429498285406743396e-01,9.330051849000504660e+01,6.510000000000000000e+02,9.801111342852040664e+00,9.515211685770692540e+00
4.105000000000000000e+02,9.657826356613625762e+00,9.368715576325397976e+00,9.887751207584347668e+00,1.429497600628064913e-01,9.329404456840283899e+01,6.510000000000000000e+02,9.800776116676432892e+00,9.514876596550820409e+00
4.110000000000000000e+02,9.657491943139133284e+00,9.368388464442842789e+00,9.887424643790765799e+00,1.429496971954346274e-01,9.328758524772554495e+01,6.510000000000000000e+02,9.800441640334568660e+00,9.514542245943697907e+00
4.115000000000000000e+02,9.657158272053621317e+00,9.368062071420439452e+00,9.887098814057862839e+00,1.429496399044055677e-01,9.328114049104249261e+01,6.510000000000000000e+02,9.800107911958026108e+00,9.514208632149216527e+00
4.120000000000000000e+02,9.656825341528058715e+00,9.367736395514160819e+00,9.886773716541211954e+00,1.429495881549586733e-01,9.327471026153219213e+01,6.510000000000000000e+02,9.799774929683017888e+00,9.513875753373101318e+00
4.125000000000000000e+02,9.656493149738636816e+00,9.367411434984843410e+00,9.886449349401797093e+00,1.429495419125144939e-01,9.326829452248223618e+01,6.510000000000000000e+02,9.799442691651151449e+00,9.513543607826123960e+00
4.130000000000000000e+02,9.656161694866741030e+00,9.367087188098219386e+00,9.886125710805956146e+00,1.429495011432818929e-01,9.326189323728884517e+01,6.510000000000000000e+02,9.799111196010022340e+00,9.513212193723459720e+00
4.135000000000000000e+02,9.655830975098941948e+00,9.366763653124859701e+00,9.885802798925420021e+00,1.429494658131655327e-01,9.325550636945645522e+01,6.510000000000000000e+02,9.798780440912107537e+00,9.512881509285776360e+00
4.140000000000000000e+02,9.655500988626981140e+00,9.366440828340168778e+00,9.885480611937245143e+00,1.429494358882514859e-01,9.324913388259737701e+01,6.510000000000000000e+02,9.798450424515230850e+00,9.512551552738729654e+00
4.145000000000000000e+02,9.655171733647740950e+00,9.366118712024368520e+00,9.885159148023822340e+00,1.429494113351106321e-01,9.324277574043138372e+01,6.510000000000000000e+02,9.798121144982852471e+00,9.512222322312629430e+00
4.150000000000000000e+02,9.654843208363244500e+00,9.365797302462476992e+00,9.884838405372837755e+00,1.429493921201311080e-01,9.323643190678536996e+01,6.510000000000000000e+02,9.797792600483374414e+00,9.511893816243112809e+00
4.155000000000000000e+02,9.654515410980620160e+00,9.365476597944299542e+00,9.884518382177297724e+00,1.429493782098218702e-01,9.323010234559286857e+01,6.510000000000000000e+02,9.797464789190442502e+00,9.511566032770797818e+00
4.160000000000000000e+02,9.654188339712090894e+00,9.365156596764423469e+00,9.884199076635452386e+00,1.429493695715406965e-01,9.322378702089380909e+01,6.510000000000000000e+02,9.797137709283632034e+00,9.511238970140551530e+00
4.165000000000000000e+02,9.653861992774972478e+00,9.364837297222184276e+00,9.883880486950797462e+00,1.429493661719773157e-01,9.321748589683413400e+01,6.510000000000000000e+02,9.796811358946950321e+00,9.510912626602996411e+00
4.170000000000000000e+02,9.653536368391634426e+00,9.364518697621651455e+00,9.883562611332097347e+00,1.429493679783670201e-01,9.321119893766535824e+01,6.510000000000000000e+02,9.796485736370000197e+00,9.510587000413266878e+00
4.175000000000000000e+02,9.653211463794983516e+00,9.364200796271630267e+00,9.883245447993301624e+00,1.429493757299270529e-01,9.320492608876445217e+01,6.510000000000000000e+02,9.796160839524910457e+00,9.510262088065056574e+00
4.180000000000000000e+02,9.652887277589535131e+00,9.363883591485620883e+00,9.882928995153573482e+00,1.429493891054977039e-01,9.319866732169553813e+01,6.510000000000000000e+02,9.795836666695032946e+00,9.509937888484037316e+00
4.185000000000000000e+02,9.652563808637577125e+00,9.363567081581809504e+00,9.882613251037266622e+00,1.429494075878132986e-01,9.319242261294967022e+01,6.510000000000000000e+02,9.795513216225389286e+00,9.509614401049763188e+00
4.190000000000000000e+02,9.652241055181558949e+00,9.363251264883082570e+00,9.882298213873873749e+00,1.429494311446528887e-01,9.318619192719698674e+01,6.510000000000000000e+02,9.795190486326211143e+00,9.509291624036904977e+00
4.195000000000000000e+02,9.651919015468903851e+00,9.362936139716982353e+00,9.881983881898042554e+00,1.429494597444623261e-01,9.317997522921143627e+01,6.510000000000000000e+02,9.794868475213364789e+00,9.508969555724441136e+00
4.200000000000000000e+02,9.651597687752008881e+00,9.362621704415673207e+00,9.881670253349559729e+00,1.429494933549589064e-01,9.317377248387036559e+01,6.510000000000000000e+02,9.794547181106967315e+00,9.508648194397050446e+00
4.205000000000000000e+02,9.651277070288207582e+00,9.362307957315982421e+00,9.881357326473308333e+00,1.429495319447089408e-01,9.316758365615413595e+01,6.510000000000000000e+02,9.794226602232916079e+00,9.508327538343499086e+00
4.210000000000000000e+02,9.650957161339764667e+00,9.361994896759332718e+00,9.881045099519264241e+00,1.429495754819747888e-01,9.316140871114578204e+01,6.510000000000000000e+02,9.793906736821741177e+00,9.508007585857789934e+00
4.215000000000000000e+02,9.650637959173854696e+00,9.361682521091749365e+00,9.880733570742492589e+00,1.429496239358677701e-01,9.315524761403071352e+01,6.510000000000000000e+02,9.793587583109722772e+00,9.507688335237988397e+00
4.220000000000000000e+02,9.650319462062553200e+00,9.361370828663858390e+00,9.880422738403099814e+00,1.429496772747707867e-01,9.314910033009626034e+01,6.510000000000000000e+02,9.793269139337324347e+00,9.507369784787783829e+00
4.225000000000000000e+02,9.650001668282810030e+00,9.361059817830842178e+00,9.880112600766230102e+00,1.429497354678548604e-01,9.314296682473136002e+01,6.510000000000000000e+02,9.792951403750665307e+00,9.507051932814954753e+00
4.230000000000000000e+02,9.649684576116438706e+00,9.360749486952448351e+00,9.879803156102079598e+00,1.429497984842300340e-01,9.313684706342618824e+01,6.510000000000000000e+02,9.792634374600670100e+00,9.506734777632209088e+00
4.235000000000000000e+02,9.649368183850098646e+00,9.360439834392945357e+00,9.879494402685816468e+00,1.429498662935519970e-01,9.313074101177188879e+01,6.510000000000000000e+02,9.792318050143650865e+00,9.506418317556548203e+00
4.240000000000000000e+02,9.649052489775288066e+00,9.360130858521140240e+00,9.879186338797612876e+00,1.429499388648085012e-01,9.312464863546013305e+01,6.510000000000000000e+02,9.792002428640095957e+00,9.506102550910480176e+00
4.245000000000000000e+02,9.648737492188313780e+00,9.359822557710371527e+00,9.878878962722605905e+00,1.429500161674723269e-01,9.311856990028270786e+01,6.510000000000000000e+02,9.791687508355787273e+00,9.505787476020840288e+00
4.250000000000000000e+02,9.648423189390275212e+00,9.359514930338445282e+00,9.878572272750890448e+00,1.429500981719866726e-01,9.311250477213141608e+01,6.510000000000000000e+02,9.791373287562263883e+00,9.505473091218288317e+00
4.255000000000000000e+02,9.648109579687071502e+00,9.359207974787654649e+00,9.878266267177522764e+00,1.429501848474594439e-01,9.310645321699735177e+01,6.510000000000000000e+02,9.791059764534530530e+00,9.505159394839610698e+00
4.260000000000000000e+02,9.647796661389348216e+00,9.358901689444762084e+00,9.877960944302420998e+00,1.429502761648185072e-01,9.310041520097104240e+01,6.510000000000000000e+02,9.790746937554166252e+00,9.504846385224528404e+00
4.265000000000000000e+02,9.647484432812516886e+00,9.358596072701006463e+00,9.877656302430464663e+00,1.429503720937170541e-01,9.309439069024159608e+01,6.510000000000000000e+02,9.790434804906233524e+00,9.504534060718800248e+00
4.270000000000000000e+02,9.647172892276723033e+00,9.358291122952024921e+00,9.877352339871386278e+00,1.429504726044753815e-01,9.308837965109667323e+01,6.510000000000000000e+02,9.790123364881198498e+00,9.504222419672247568e+00
4.275000000000000000e+02,9.646862038106823078e+00,9.357986838597886603e+00,9.877049054939822881e+00,1.429505776681416207e-01,9.308238204992217391e+01,6.510000000000000000e+02,9.789812615774962978e+00,9.503911460438681402e+00
4.280000000000000000e+02,9.646551868632384341e+00,9.357683218043105100e+00,9.876746445955216558e+00,1.429506872546712215e-01,9.307639785320154147e+01,6.510000000000000000e+02,9.789502555887056090e+00,9.503601181377712592e+00
4.285000000000000000e+02,9.646242382187661946e+00,9.357380259696553182e+00,9.876444511241896151e+00,1.429508013353543161e-01,9.307042702751591889e+01,6.510000000000000000e+02,9.789193183523016373e+00,9.503291580852309295e+00
4.290000000000000000e+02,9.645933577111581059e+00,9.357077961971494773e+00,9.876143249128970680e+00,1.429509198811772519e-01,9.306446953954350931e+01,6.510000000000000000e+02,9.788884496992759310e+00,9.502982657230404584e+00
4.295000000000000000e+02,9.645625451747729784e+00,9.356776323285560082e+00,9.875842657950382630e+00,1.429510428630653140e-01,9.305852535605923492e+01,6.510000000000000000e+02,9.788576494610795820e+00,9.502674408884665525e+00
4.300000000000000000e+02,9.645318004444334292e+00,9.356475342060722511e+00,9.875542736044847558e+00,1.429511702521863714e-01,9.305259444393449542e+01,6.510000000000000000e+02,9.788269174696520025e+00,9.502366834192146783e+00
4.305000000000000000e+02,9.645011233554241059e+00,9.356175016723309312e+00,9.875243481755862973e+00,1.429513020203145024e-01,9.304667677013681271e+01,6.510000000000000000e+02,9.787962535574557421e+00,9.502059931533926473e+00
4.310000000000000000e+02,9.644705137434920417e+00,9.355875345703967838e+00,9.874944893431656823e+00,1.429514381387989030e-01,9.304077230172951829e+01,6.510000000000000000e+02,9.787656575573718598e+00,9.501753699296122235e+00
4.315000000000000000e+02,9.644399714448432803e+00,9.355576327437667317e+00,9.874646969425247889e+00,1.429515785792311866e-01,9.303488100587131271e+01,6.510000000000000000e+02,9.787351293027663601e+00,9.501448135869202005e+00
4.320000000000000000e+02,9.644094962961418105e+00,9.355277960363633127e+00,9.874349708094310785e+00,1.429517233135059739e-01,9.302900284981609502e+01,6.510000000000000000e+02,9.787046686274923246e+00,9.501143239647911187e+00
4.325000000000000000e+02,9.643790881345083221e+00,9.354980242925400091e+00,9.874053107801289642e+00,1.429518723137603864e-01,9.302313780091256490e+01,6.510000000000000000e+02,9.786742753658844052e+00,9.500839009031320614e+00
4.330000000000000000e+02,9.643487467975186078e+00,9.354683173570796484e+00,9.873757166913273764e+00,1.429520255521919136e-01,9.301728582660392419e+01,6.510000000000000000e+02,9.786439493527376854e+00,9.500535442422993526e+00
4.335000000000000000e+02,9.643184719277924088e+00,9.354386750751837454e+00,9.873461883802063355e+00,1.429521851463428361e-01,9.301144685735334861e+01,6.510000000000000000e+02,9.786136904424266092e+00,9.500232534131580309e+00
4.340000000000000000e+02,9.642882631286365580e+00,9.354090972924845815e+00,9.873167256844093131e+00,1.429523536510899084e-01,9.300562081617863441e+01,6.510000000000000000e+02,9.785834984937453740e+00,9.499930277635275644e+00
4.345000000000000000e+02,9.642581206709358810e+00,9.353795838550341912e+00,9.872873284420444762e+00,1.429525262956020670e-01,9.299980775275878386e+01,6.510000000000000000e+02,9.785533733004960766e+00,9.499628680413756854e+00
4.350000000000000000e+02,9.642280443940684620e+00,9.353501346093050728e+00,9.872579964916846862e+00,1.429527030526820397e-01,9.299400763491104271e+01,6.510000000000000000e+02,9.785233146993366660e+00,9.499327740888002580e+00
4.355000000000000000e+02,9.641980341378596719e+00,9.353207494021930302e+00,9.872287296723616379e+00,1.429528838953749714e-01,9.298822043054532571e+01,6.510000000000000000e+02,9.784933225273970692e+00,9.499027457483220971e+00
4.360000000000000000e+02,9.641680897425816354e+00,9.352914280810081138e+00,9.871995278235683458e+00,1.429530687963011804e-01,9.298244610766418816e+01,6.510000000000000000e+02,9.784633966222118673e+00,9.498727828629514036e+00
4.365000000000000000e+02,9.641382110489505664e+00,9.352621704934795943e+00,9.871703907852554138e+00,1.429532577291121320e-01,9.297668463436245645e+01,6.510000000000000000e+02,9.784335368218616935e+00,9.498428852760394392e+00
4.370000000000000000e+02,9.641083978981265901e+00,9.352329764877550744e+00,9.871413183978299699e+00,1.429534506663063531e-01,9.297093597882664540e+01,6.510000000000000000e+02,9.784037429647572282e+00,9.498130528314959520e+00
4.375000000000000000e+02,9.640786501317107238e+00,9.352038459123930281e+00,9.871123105021542443e+00,1.429536475820810948e-01,9.296520010933517142e+01,6.510000000000000000e+02,9.783740148899187972e+00,9.497832853735026504e+00
4.380000000000000000e+02,9.640489675917448764e+00,9.351747786163667087e+00,9.870833669395443266e+00,1.429538484496624684e-01,9.295947699425748567e+01,6.510000000000000000e+02,9.783443524367111621e+00,9.497535827467785907e+00
4.385000000000000000e+02,9.640193501207102500e+00,9.351457744490623725e+00,9.870544875517675010e+00,1.429540532425799260e-01,9.295376660205415931e+01,6.510000000000000000e+02,9.783147554449683980e+00,9.497239447964522796e+00
4.390000000000000000e+02,9.639897975615244974e+00,9.351168332602753708e+00,9.870256721810417133e+00,1.429542619352121846e-01,9.294806890127632926e+01,6.510000000000000000e+02,9.782852237550455854e+00,9.496943713680032317e+00
4.395000000000000000e+02,9.639603097575424329e+00,9.350879549002092617e+00,9.869969206700359265e+00,1.429544745008455575e-01,9.294238386056554191e+01,6.510000000000000000e+02,9.782557572076269636e+00,9.496648623074580797e+00
4.400000000000000000e+02,9.639308865525524794e+00,9.350591392194790075e+00,9.869682328618631928e+00,1.429546909141010680e-01,9.293671144865331257e+01,6.510000000000000000e+02,9.782263556439625418e+00,9.496354174611422394e+00
4.405000000000000000e+02,9.639015277907772017e+00,9.350303860691042246e+00,9.869396086000842061e+00,1.429549111486288770e-01,9.293105163436094074e+01,6.510000000000000000e+02,9.781970189056400145e+00,9.496060366759142113e+00
4.410000000000000000e+02,9.638722333168695755e+00,9.350016953005088283e+00,9.869110477287053484e+00,1.429551351795957381e-01,9.292540438659921165e+01,6.510000000000000000e+02,9.781677468348291882e+00,9.495767197989101405e+00
4.415000000000000000e+02,9.638430029759145867e+00,9.349730667655220984e+00,9.868825500921724725e+00,1.429553629807728266e-01,9.291976967436785628e+01,6.510000000000000000e+02,9.781385392739919027e+00,9.495474666778372708e+00
4.420000000000000000e+02,9.638138365559486331e+00,9.349445003163770807e+00,9.868541155353765859e+00,1.429555937932378284e-01,9.291414745546647680e+01,6.510000000000000000e+02,9.781093959352725520e+00,9.495182771766248919e+00
4.425000000000000000e+02,9.637847336050045399e+00,9.349159958057057906e+00,9.868257439036471013e+00,1.429558237868458759e-01,9.290853764056153352e+01,6.510000000000000000e+02,9.780803159836890970e+00,9.494891512263199829e+00
4.430000000000000000e+02,9.637556943255862762e+00,9.348875530865417005e+00,9.867974350427504149e+00,1.429560574847356658e-01,9.290294026887089274e+01,6.510000000000000000e+02,9.780513000740599594e+00,9.494600885771127707e+00
4.435000000000000000e+02,9.637267185644853740e+00,9.348591720123184956e+00,9.867691887988934596e+00,1.429562948615276385e-01,9.289735530974760991e+01,6.510000000000000000e+02,9.780223480506380795e+00,9.494310890783324908e+00
4.440000000000000000e+02,9.636978061689145392e+00,9.348308524368654560e+00,9.867410050187155335e+00,1.429565358925701524e-01,9.289178273263229357e+01,6.510000000000000000e+02,9.779934597581716460e+00,9.494021525796576100e+00
4.445000000000000000e+02,9.636689569865108496e+00,9.348025942144074563e+00,9.867128835492918526e+00,1.429567805525441271e-01,9.288622250705293482e+01,6.510000000000000000e+02,9.779646350417653622e+00,9.493732789312565146e+00
4.450000000000000000e+02,9.636401703761569237e+00,9.347743971995690515e+00,9.866848242381292877e+00,1.429570363981189085e-01,9.288067451051459500e+01,6.510000000000000000e+02,9.779358740159686647e+00,9.493444667363450051e+00
4.455000000000000000e+02,9.636114465618074831e+00,9.347462612473634636e+00,9.866568269331672525e+00,1.429572975851106098e-01,9.287513878342676321e+01,6.510000000000000000e+02,9.779071763203186052e+00,9.493157168032963611e+00
4.460000000000000000e+02,9.635827855073507919e+00,9.347181862131987984e+00,9.866288914827734402e+00,1.429575623073251478e-01,9.286961531723136432e+01,6.510000000000000000e+02,9.778785417380833067e+00,9.492870292766182772e+00
4.465000000000000000e+02,9.635541870620938809e+00,9.346901719528743158e+00,9.866010177357445343e+00,1.429578305403525484e-01,9.286410408180209686e+01,6.510000000000000000e+02,9.778499701161290858e+00,9.492584040080586760e+00
4.470000000000000000e+02,9.635256510757592707e+00,9.346622183225798963e+00,9.865732055413038992e+00,1.429581022603894358e-01,9.285860504709847874e+01,6.510000000000000000e+02,9.778214613017983226e+00,9.492298408497203965e+00
4.475000000000000000e+02,9.634971773984835508e+00,9.346343251788923112e+00,9.865454547491005144e+00,1.429583774432683085e-01,9.285311818316569088e+01,6.510000000000000000e+02,9.777930151428103400e+00,9.492013396541567616e+00
4.480000000000000000e+02,9.634687658808150701e+00,9.346064923787793077e+00,9.865177652092087968e+00,1.429586560652463534e-01,9.284764346013407987e+01,6.510000000000000000e+02,9.777646314873397415e+00,9.491729002742903987e+00
4.485000000000000000e+02,9.634404163737139370e+00,9.345787197795910828e+00,9.864901367721230940e+00,1.429589381027627226e-01,9.284218084821900163e+01,6.510000000000000000e+02,9.777363101839901205e+00,9.491445225634377536e+00
4.490000000000000000e+02,9.634121287285497104e+00,9.345510072390652567e+00,9.864625692887612374e+00,1.429592235319530613e-01,9.283673031772043771e+01,6.510000000000000000e+02,9.777080510817452108e+00,9.491162063753543876e+00
4.495000000000000000e+02,9.633839027971015767e+00,9.345233546153233206e+00,9.864350626104597453e+00,1.429595123294991610e-01,9.283129183902300952e+01,6.510000000000000000e+02,9.776798540300514873e+00,9.490879515641516662e+00
4.500000000000000000e+02,9.633557384315540872e+00,9.344957617668683270e+00,9.864076165889743564e+00,1.429598044723252304e-01,9.282586538259522513e+01,6.510000000000000000e+02,9.776517188787865464e+00,9.490597579843214504e+00
4.505000000000000000e+02,9.633276354844996447e+00,9.344682285525866661e+00,9.863802310764764769e+00,1.429600999363242197e-01,9.282045091898952194e+01,6.510000000000000000e+02,9.776236454781320973e+00,9.490316254908671922e+00
4.510000000000000000e+02,9.632995938089337074e+00,9.344407548317436252e+00,9.863529059255558451e+00,1.429603986993304432e-01,9.281504841884191137e+01,6.510000000000000000e+02,9.775956336788667045e+00,9.490035539390005326e+00
4.515000000000000000e+02,9.632716132582551438e+00,9.344133404639825002e+00,9.863256409892134258e+00,1.429607007382074080e-01,9.280965785287170888e+01,6.510000000000000000e+02,9.775676833320758874e+00,9.489755431844344002e+00
4.520000000000000000e+02,9.632436936862658783e+00,9.343859853093272605e+00,9.862984361208646078e+00,1.429610060295153084e-01,9.280427919188106500e+01,6.510000000000000000e+02,9.775397942892174896e+00,9.489475930833144446e+00
4.525000000000000000e+02,9.632158349471678704e+00,9.343586892281757983e+00,9.862712911743376054e+00,1.429613145510882921e-01,9.279891240675513586e+01,6.510000000000000000e+02,9.775119664022765775e+00,9.489197034920589857e+00
4.530000000000000000e+02,9.631880368955618721e+00,9.343314520813038371e+00,9.862442060038684843e+00,1.429616262800325610e-01,9.279355746846124475e+01,6.510000000000000000e+02,9.774841995235652448e+00,9.488918742675584994e+00
4.535000000000000000e+02,9.631602993864474271e+00,9.343042737298592471e+00,9.862171804641025830e+00,1.429619411938182483e-01,9.278821434804899582e+01,6.510000000000000000e+02,9.774564935058291937e+00,9.488641052670656606e+00
4.540000000000000000e+02,9.631326222752207400e+00,9.342771540353645321e+00,9.861902144100939793e+00,1.429622592701581540e-01,9.278288301664991877e+01,6.510000000000000000e+02,9.774288482022365443e+00,9.488363963482047581e+00
4.545000000000000000e+02,9.631050054176732544e+00,9.342500928597129217e+00,9.861633076973021161e+00,1.429625804867651062e-01,9.277756344547709944e+01,6.510000000000000000e+02,9.774012634663497678e+00,9.488087473689969187e+00
4.550000000000000000e+02,9.630774486699914760e+00,9.342230900651697922e+00,9.861364601815905573e+00,1.429629048213518494e-01,9.277225560582496655e+01,6.510000000000000000e+02,9.773737391521267526e+00,9.487811581878563771e+00
4.555000000000000000e+02,9.630499518887539523e+00,9.341961455143692916e+00,9.861096717192282313e+00,1.429632322516918852e-01,9.276695946906897916e+01,6.510000000000000000e+02,9.773462751139231131e+00,9.487536286635847915e+00
4.560000000000000000e+02,9.630225149309307398e+00,9.341692590703127408e+00,9.860829421668844574e+00,1.429635627565900569e-01,9.276167500666552712e+01,6.510000000000000000e+02,9.773188712065897121e+00,9.487261586552717674e+00
4.565000000000000000e+02,9.629951376538835817e+00,9.341424305963716535e+00,9.860562713816287683e+00,1.429638963135164975e-01,9.275640219015134846e+01,6.510000000000000000e+02,9.772915272852351620e+00,9.486987480225318237e+00
4.570000000000000000e+02,9.629678199153628881e+00,9.341156599562804530e+00,9.860296592209326860e+00,1.429642329010333557e-01,9.275114099114365729e+01,6.510000000000000000e+02,9.772642432054661654e+00,9.486713966252596109e+00
4.575000000000000000e+02,9.629405615735068480e+00,9.340889470141416240e+00,9.860031055426642155e+00,1.429645724969748344e-01,9.274589138133933375e+01,6.510000000000000000e+02,9.772370188232043731e+00,9.486441043238095006e+00
4.580000000000000000e+02,9.629133624868396524e+00,9.340622916344177185e+00,9.859766102050873116e+00,1.429649150809951530e-01,9.274065333251529353e+01,6.510000000000000000e+02,9.772098539949391593e+00,9.486168709787401454e+00
4.585000000000000000e+02,9.628862225142727382e+00,9.340356936819372180e+00,9.859501730668629449e+00,1.429652606306251184e-01,9.273542681652773467e+01,6.510000000000000000e+02,9.771827485773352251e+00,9.485896964512102514e+00
4.590000000000000000e+02,9.628591415151005251e+00,9.340091530218884941e+00,9.859237939870467926e+00,1.429656091249730809e-01,9.273021180531210916e+01,6.510000000000000000e+02,9.771557024275978165e+00,9.485625806026032336e+00
4.595000000000000000e+02,9.628321193490002372e+00,9.339826695198214068e+00,9.858974728250858632e+00,1.429659605431473079e-01,9.272500827088278186e+01,6.510000000000000000e+02,9.771287154033149847e+00,9.485355232946854898e+00
4.600000000000000000e+02,9.628051558760319040e+00,9.339562430416435745e+00,9.858712094408197402e+00,1.429663148637100867e-01,9.271981618533270364e+01,6.510000000000000000e+02,9.771017873624028738e+00,9.485085243896609342e+00
4.605000000000000000e+02,9.627782509566349844e+00,9.339298734536221502e+00,9.858450036944772066e+00,1.429666720658910872e-01,9.271463552083332615e+01,6.510000000000000000e+02,9.770749181632242042e+00,9.484815837500457647e+00
4.610000000000000000e+02,9.627514044516296110e+00,9.339035606223793806e+00,9.858188554466787323e+00,1.429670321287380419e-01,9.270946624963421812e+01,6.510000000000000000e+02,9.770481076645033625e+00,9.484547012387558595e+00
4.615000000000000000e+02,9.627246162222123260e+00,9.338773044148947378e+00,9.857927645584286580e+00,1.429673950318447462e-01,9.270430834406280951e+01,6.510000000000000000e+02,9.770213557253967451e+00,9.484278767190279069e+00
4.620000000000000000e+02,9.626978861299583912e+00,9.338511046985043862e+00,9.857667308911221227e+00,1.429677607542589601e-01,9.269916177652413580e+01,6.510000000000000000e+02,9.769946622053844010e+00,9.484011100545325590e+00
4.625000000000000000e+02,9.626712140368171688e+00,9.338249613408935446e+00,9.857407543065360045e+00,1.429681292756958821e-01,9.269402651950056793e+01,6.510000000000000000e+02,9.769680269643869153e+00,9.483744011092476001e+00
4.630000000000000000e+02,9.626445998051144315e+00,9.337988742101019923e+00,9.857148346668335392e+00,1.429685005753854043e-01,9.268890254555167019e+01,6.510000000000000000e+02,9.769414498626529664e+00,9.483477497475758966e+00
4.635000000000000000e+02,9.626180430998921622e+00,9.337728431745235369e+00,9.856889718345586360e+00,1.429688753127656420e-01,9.268378978945476376e+01,6.510000000000000000e+02,9.769149306311685876e+00,9.483211555686155592e+00
4.640000000000000000e+02,9.625915438701364124e+00,9.337468681028990858e+00,9.856631656726388968e+00,1.429692531719734538e-01,9.267868824038183106e+01,6.510000000000000000e+02,9.768884691873337189e+00,9.482946185529391059e+00
4.645000000000000000e+02,9.625651020916967227e+00,9.337209488643189559e+00,9.856374160443806431e+00,1.429696337468754908e-01,9.267359789265357506e+01,6.510000000000000000e+02,9.768620654663843439e+00,9.482681387170091014e+00
4.650000000000000000e+02,9.625387176283817681e+00,9.336950853282246499e+00,9.856117228134685604e+00,1.429700170176725627e-01,9.266851871913499394e+01,6.510000000000000000e+02,9.768357193301490327e+00,9.482417159266145035e+00
4.655000000000000000e+02,9.625123903443697060e+00,9.336692773643997967e+00,9.855860858439676520e+00,1.429704029643227570e-01,9.266345069276701452e+01,6.510000000000000000e+02,9.768094306408018568e+00,9.482153500479375552e+00
4.660000000000000000e+02,9.624861201042058667e+00,9.336435248429781453e+00,9.855605050003159562e+00,1.429707915670876128e-01,9.265839378656609426e+01,6.510000000000000000e+02,9.767831992609146141e+00,9.481890409474971193e+00
4.665000000000000000e+02,9.624599067728018653e+00,9.336178276344366367e+00,9.855349801473307636e+00,1.429711828061680512e-01,9.265334797362403663e+01,6.510000000000000000e+02,9.767570250534184595e+00,9.481627884921850935e+00
4.670000000000000000e+02,9.624337502154343582e+00,9.335921856095971805e+00,9.855095111501995575e+00,1.429715766619471251e-01,9.264831322710772099e+01,6.510000000000000000e+02,9.767309078816291290e+00,9.481365925492395874e+00
4.675000000000000000e+02,9.624076502977437997e+00,9.335665986396215033e+00,9.854840978744858759e+00,1.429719731152932216e-01,9.264328952025893216e+01,6.510000000000000000e+02,9.767048476092730525e+00,9.481104529862145469e+00
4.680000000000000000e+02,9.623816068857340866e+00,9.335410665960171883e+00,9.854587401861229168e+00,1.429723721462861086e-01,9.263827682639389138e+01,6.510000000000000000e+02,9.766788441003626531e+00,9.480843696711055202e+00
4.685000000000000000e+02,9.623556198457695388e+00,9.335155893506295044e+00,9.854334379514142483e+00,1.429727737364010764e-01,9.263327511890338428e+01,6.510000000000000000e+02,9.766528972194095104e+00,9.480583424721293895e+00
4.690000000000000000e+02,9.623296890445756091e+00,9.334901667756428267e+00,9.854081910370323882e+00,1.429731778660820740e-01,9.262828437125210712e+01,6.510000000000000000e+02,9.766270068311838415e+00,9.480323712579675544e+00
4.695000000000000000e+02,9.623038143492378182e+00,9.334647987435825911e+00,9.853829993100218232e+00,1.429735845161977936e-01,9.262330455697863840e+01,6.510000000000000000e+02,9.766011728008576753e+00,9.480064558976179612e+00
4.700000000000000000e+02,9.622779956271990898e+00,9.334394851273099647e+00,9.853578626377872851e+00,1.429739936674957190e-01,9.261833564969522570e+01,6.510000000000000000e+02,9.765753949939487200e+00,9.479805962604496372e+00
4.705000000000000000e+02,9.622522327462586844e+00,9.334142258000234449e+00,9.853327808881038763e+00,1.429744053019366967e-01,9.261337762308745880e+01,6.510000000000000000e+02,9.765496732764523458e+00,9.479547922160652007e+00
4.710000000000000000e+02,9.622265255745739765e+00,9.333890206352540631e+00,9.853077539291094311e+00,1.429748193999044181e-01,9.260843045091405656e+01,6.510000000000000000e+02,9.765240075145644738e+00,9.479290436345834792e+00
4.715000000000000000e+02,9.622008739806545918e+00,9.333638695068716018e+00,9.852827816293055818e+00,1.429752359434812159e-01,9.260349410700665373e+01,6.510000000000000000e+02,9.764983975750027412e+00,9.479033503863066201e+00
4.720000000000000000e+02,9.621752778333657830e+00,9.333387722890764238e+00,9.852578638575556269e+00,1.429756549134148791e-01,9.259856856526940305e+01,6.510000000000000000e+02,9.764728433247073625e+00,9.478777123420243811e+00
4.725000000000000000e+02,9.621497370019246986e+00,9.333137288564012479e+00,9.852330004830838206e+00,1.429760762915453787e-01,9.259365379967900367e+01,6.510000000000000000e+02,9.764473446310791616e+00,9.478521293727700581e+00
4.730000000000000000e+02,9.621242513558996734e+00,9.332887390837107944e+00,9.852081913754748399e+00,1.429765000596519842e-01,9.258874978428434588e+01,6.510000000000000000e+02,9.764219013618648191e+00,9.478266013499343501e+00
4.735000000000000000e+02,9.620988207652098723e+00,9.332638028461992974e+00,9.851834364046702319e+00,1.429769261991501172e-01,9.258385649320608479e+01,6.510000000000000000e+02,9.763965133851247202e+00,9.478011281452948467e+00
4.740000000000000000e+02,9.620734451001233367e+00,9.332389200193892620e+00,9.851587354409707231e+00,1.429773546920012905e-01,9.257897390063672560e+01,6.510000000000000000e+02,9.763711805693235490e+00,9.477757096309231244e+00
4.745000000000000000e+02,9.620481242312562742e+00,9.332140904791344838e+00,9.851340883550317784e+00,1.429777855201064540e-01,9.257410198084011199e+01,6.510000000000000000e+02,9.763459027832670500e+00,9.477503456792456760e+00
4.750000000000000000e+02,9.620228580295728804e+00,9.331893141016127657e+00,9.851094950178660881e+00,1.429782186654879883e-01,9.256924070815152561e+01,6.510000000000000000e+02,9.763206798961215682e+00,9.477250361630240150e+00
4.755000000000000000e+02,9.619976463663814314e+00,9.331645907633289383e+00,9.850849553008373505e+00,1.429786541102290309e-01,9.256439005697694711e+01,6.510000000000000000e+02,9.762955117774044567e+00,9.476997809553585839e+00
4.760000000000000000e+02,9.619724891133374811e+00,9.331399203411132603e+00,9.850604690756636472e+00,1.429790918363521290e-01,9.255955000179335457e+01,6.510000000000000000e+02,9.762703982969727079e+00,9.476745799297022543e+00
4.765000000000000000e+02,9.619473861424385319e+00,9.331153027121210641e+00,9.850360362144154891e+00,1.429795318261226911e-01,9.255472051714819770e+01,6.510000000000000000e+02,9.762453393250506650e+00,9.476494329598263988e+00
4.770000000000000000e+02,9.619223373260245680e+00,9.330907377538286696e+00,9.850116565895131515e+00,1.429799740624127513e-01,9.254990157765911363e+01,6.510000000000000000e+02,9.762203347322657265e+00,9.476243399197832318e+00
4.775000000000000000e+02,9.618973422960273467e+00,9.330662253440355158e+00,9.849873300737252535e+00,1.429804195428647784e-01,9.254509311198873434e+01,6.510000000000000000e+02,9.761953842503139356e+00,9.475993003417409355e+00
4.780000000000000000e+02,9.618724011462385093e+00,9.330417653608620299e+00,9.849630565401689353e+00,1.429808673188038282e-01,9.254029513710226240e+01,6.510000000000000000e+02,9.761704878781188199e+00,9.475743144143580210e+00
4.785000000000000000e+02,9.618475137706045786e+00,9.330173576827490933e+00,9.849388358623118123e+00,1.429813172858686587e-01,9.253550763176215810e+01,6.510000000000000000e+02,9.761456454991915166e+00,9.475493820420178182e+00
4.790000000000000000e+02,9.618226800428244516e+00,9.329930021884578650e+00,9.849146679139629157e+00,1.429817694273564366e-01,9.253073057086473341e+01,6.510000000000000000e+02,9.761208569855602590e+00,9.475245031000888218e+00
4.795000000000000000e+02,9.617978998369357768e+00,9.329686987570651624e+00,9.848905525692783769e+00,1.429822237257151463e-01,9.252596392937557823e+01,6.510000000000000000e+02,9.760961222095072998e+00,9.474996774643642539e+00
4.800000000000000000e+02,9.617731730273108681e+00,9.329444472679668365e+00,9.848664897027573417e+00,1.429826801636355504e-01,9.252120768232894932e+01,6.510000000000000000e+02,9.760714410436744259e+00,9.474749050109473103e+00
4.805000000000000000e+02,9.617484994886584815e+00,9.329202476008735090e+00,9.848424791892432140e+00,1.429831387245971697e-01,9.251646180482812554e+01,6.510000000000000000e+02,9.760468133611182040e+00,9.474501856161985813e+00
4.810000000000000000e+02,9.617238790960207950e+00,9.328960996358121704e+00,9.848185209039201027e+00,1.429835993913516901e-01,9.251172627204466892e+01,6.510000000000000000e+02,9.760222390351559696e+00,9.474255191568857981e+00
4.815000000000000000e+02,9.616993117247730538e+00,9.328720032531242268e+00,9.847946147223110458e+00,1.429840621479853968e-01,9.250700105921858096e+01,6.510000000000000000e+02,9.759977179395717073e+00,9.474009055099745780e+00
4.820000000000000000e+02,9.616747972506242803e+00,9.328479583334644332e+00,9.847707605202799641e+00,1.429845269762190230e-01,9.250228614165753527e+01,6.510000000000000000e+02,9.759732499482460355e+00,9.473763445530023475e+00
4.825000000000000000e+02,9.616503355496126559e+00,9.328239647577982296e+00,9.847469581740307731e+00,1.429849938603817983e-01,9.249758149473751700e+01,6.510000000000000000e+02,9.759488349356509218e+00,9.473518361635745677e+00
4.830000000000000000e+02,9.616259264981067645e+00,9.328000224074045832e+00,9.847232075601018764e+00,1.429854627841358194e-01,9.249288709390182817e+01,6.510000000000000000e+02,9.759244727765203464e+00,9.473273802196931825e+00
4.835000000000000000e+02,9.616015699728052368e+00,9.327761311638708364e+00,9.846995085553682969e+00,1.429859337308400369e-01,9.248820291466125809e+01,6.510000000000000000e+02,9.759001633458892044e+00,9.473029765997212692e+00
4.840000000000000000e+02,9.615772658507342641e+00,9.327522909090971481e+00,9.846758610370402565e+00,1.429864066833075043e-01,9.248352893259358609e+01,6.510000000000000000e+02,9.758759065190650617e+00,9.472786251824036441e+00
4.845000000000000000e+02,9.615530139830088530e+00,9.327285015252872569e+00,9.846522648826638857e+00,1.429868818985964296e-01,9.247886511837592138e+01,6.510000000000000000e+02,9.758517021728684071e+00,9.472543257931491212e+00
4.850000000000000000e+02,9.615288141461714844e+00,9.327047628949568292e+00,9.846287199701158954e+00,1.429873604080866833e-01,9.247421142857074017e+01,6.510000000000000000e+02,9.758275501869800195e+00,9.472300781053627716e+00
4.855000000000000000e+02,9.615046661081025903e+00,9.326810749009272428e+00,9.846052261776051751e+00,1.429878373935352942e-01,9.246956781640786005e+01,6.510000000000000000e+02,9.758034498474559726e+00,9.472058823687490303e+00
4.860000000000000000e+02,9.614805698648952514e+00,9.326574374263243428e+00,9.845817833836729704e+00,1.429883145603421946e-01,9.246493428087316602e+01,6.510000000000000000e+02,9.757794013209295514e+00,9.471817384088609515e+00
4.865000000000000000e+02,9.614565254159488816e+00,9.326338503545789749e+00,9.845583914671877324e+00,1.429887936590151232e-01,9.246031082160297387e+01,6.510000000000000000e+02,9.757554047818505438e+00,9.471576460500473971e+00
4.870000000000000000e+02,9.614325326402338945e+00,9.326103135694264523e+00,9.845350503073483139e+00,1.429892746738845866e-01,9.245569741457319424e+01,6.510000000000000000e+02,9.757314601076222615e+00,9.471336051728455274e+00
4.875000000000000000e+02,9.614085914170422242e+00,9.325868269549058454e+00,9.845117597836825496e+00,1.429897575887959793e-01,9.245109403582543450e+01,6.510000000000000000e+02,9.757075671759219304e+00,9.471096156581626957e+00
4.880000000000000000e+02,9.613847016259853717e+00,9.325633903953560733e+00,9.844885197760415707e+00,1.429902423883833429e-01,9.244650066146678569e+01,6.510000000000000000e+02,9.756837258648236144e+00,9.470856773871471290e+00
4.885000000000000000e+02,9.613608631469929833e+00,9.325400037754192795e+00,9.844653301646046017e+00,1.429907290569775724e-01,9.244191726766939610e+01,6.510000000000000000e+02,9.756599360526907461e+00,9.470617902412953981e+00
4.890000000000000000e+02,9.613370758603140942e+00,9.325166669800355024e+00,9.844421908298743418e+00,1.429912175789704309e-01,9.243734383067065608e+01,6.510000000000000000e+02,9.756361976182112983e+00,9.470379541024170678e+00
4.895000000000000000e+02,9.613133396465142866e+00,9.324933798944480046e+00,9.844191016526778526e+00,1.429917079388143553e-01,9.243278032677271483e+01,6.510000000000000000e+02,9.756125104403956527e+00,9.470141688526329204e+00
4.900000000000000000e+02,9.612896543864742682e+00,9.324701424041929698e+00,9.843960625141622955e+00,1.429922001211440252e-01,9.242822673234221043e+01,6.510000000000000000e+02,9.755888743985886791e+00,9.469904343743600350e+00
4.905000000000000000e+02,9.612660199613907608e+00,9.324469543951089179e+00,9.843730732957999052e+00,1.429926941108974892e-01,9.242368302381039769e+01,6.510000000000000000e+02,9.755652893724805708e+00,9.469667505503009508e+00
4.910000000000000000e+02,9.612424362527736577e+00,9.324238157533274673e+00,9.843501338793812394e+00,1.429931898928309686e-01,9.241914917767249449e+01,6.510000000000000000e+02,9.755417552420569294e+00,9.469431172634905636e+00
4.915000000000000000e+02,9.612189031424467345e+00,9.324007263652774213e+00,9.843272441470153566e+00,1.429936874517614698e-01,9.241462517048789493e+01,6.510000000000000000e+02,9.755182718876229231e+00,9.469195343972705459e+00
4.920000000000000000e+02,9.611954205125455175e+00,9.323776861176826358e+00,9.843044039811315926e+00,1.429941867726274851e-01,9.241011097887967196e+01,6.510000000000000000e+02,9.754948391898080828e+00,9.468960018352827746e+00
4.925000000000000000e+02,9.611719882455158626e+00,9.323546948975600657e+00,9.842816132644747640e+00,1.429946878404282917e-01,9.240560657953440682e+01,6.510000000000000000e+02,9.754714570295588416e+00,9.468725194614730611e+00
4.930000000000000000e+02,9.611486062241155537e+00,9.323317525922201199e+00,9.842588718801083658e+00,1.429951906404665907e-01,9.240111194920228854e+01,6.510000000000000000e+02,9.754481252881621600e+00,9.468490871600687697e+00
4.935000000000000000e+02,9.611252743314100400e+00,9.323088590892648853e+00,9.842361797114088873e+00,1.429956951575600266e-01,9.239662706469640341e+01,6.510000000000000000e+02,9.754248438471661231e+00,9.468257048156539568e+00
4.940000000000000000e+02,9.611019924507733236e+00,9.322860142765874158e+00,9.842135366420698972e+00,1.429962013775574747e-01,9.239215190289303337e+01,6.510000000000000000e+02,9.754016125885289767e+00,9.468023723130174929e+00
4.945000000000000000e+02,9.610787604658874272e+00,9.322632180423722659e+00,9.841909425560951163e+00,1.429967092851555654e-01,9.238768644073103076e+01,6.510000000000000000e+02,9.753784313944029449e+00,9.467790895373719096e+00
4.950000000000000000e+02,9.610555782607391961e+00,9.322404702750935357e+00,9.841683973378035688e+00,1.429972188665066812e-01,9.238323065521194621e+01,6.510000000000000000e+02,9.753553001473900252e+00,9.467558563740885447e+00
4.955000000000000000e+02,9.610324457196231407e+00,9.322177708635102533e+00,9.841459008718231871e+00,1.429977301064898065e-01,9.237878452339965918e+01,6.510000000000000000e+02,9.753322187302721602e+00,9.467326727089741212e+00
4.960000000000000000e+02,9.610093627271364625e+00,9.321951196966733022e+00,9.841234530430936545e+00,1.429982429908936981e-01,9.237434802242017895e+01,6.510000000000000000e+02,9.753091870262258212e+00,9.467095384280471038e+00
4.965000000000000000e+02,9.609863291681799424e+00,9.321725166639192039e+00,9.841010537368651612e+00,1.429987575056287097e-01,9.236992112946151678e+01,6.510000000000000000e+02,9.752862049187429605e+00,9.466864534176171020e+00
4.970000000000000000e+02,9.609633449279584738e+00,9.321499616548694078e+00,9.840787028386934310e+00,1.429992736359380345e-01,9.236550382177345853e+01,6.510000000000000000e+02,9.752632722915523189e+00,9.466634175643646287e+00
4.975000000000000000e+02,9.609404098919764436e+00,9.321274545594318894e+00,9.840564002344450500e+00,1.429997913683995203e-01,9.236109607666736565e+01,6.510000000000000000e+02,9.752403890288164234e+00,9.466404307551364639e+00
4.980000000000000000e+02,9.609175239460405749e+00,9.321049952677983086e+00,9.840341458102892958e+00,1.430003106882566932e-01,9.235669787151589105e+01,6.510000000000000000e+02,9.752175550148663774e+00,9.466174928772149499e+00
4.985000000000000000e+02,9.608946869762576171e+00,9.320825836704422329e+00,9.840119394527057750e+00,1.430008315812384967e-01,9.235230918375293641e+01,6.510000000000000000e+02,9.751947701343814501e+00,9.465946038181337840e+00
4.990000000000000000e+02,9.608718988690313267e+00,9.320602196581219800e+00,9.839897810484732332e+00,1.430013540342870981e-01,9.234792999087342480e+01,6.510000000000000000e+02,9.751720342724599533e+00,9.465717634656025226e+00
4.995000000000000000e+02,9.608491595110654870e+00,9.320379031218768873e+00,9.839676704846782584e+00,1.430018780327678429e-01,9.234356027043298809e+01,6.510000000000000000e+02,9.751493473143423074e+00,9.465489717077886667e+00
5.000000000000000000e+02,9.608264687893594669e+00,9.320156339530258904e+00,9.839456076487087088e+00,1.430024035635019120e-01,9.233920000004792428e+01,6.510000000000000000e+02,9.751267091457096470e+00,9.465262284330092868e+00
5.005000000000000000e+02,9.608038265912094644e+00,9.319934120431701885e+00,9.839235924282538903e+00,1.430029306124614152e-01,9.233484915739484222e+01,6.510000000000000000e+02,9.751041196524555588e+00,9.465035335299633701e+00
5.010000000000000000e+02,9.607812328042079741e+00,9.319712372841868486e+00,9.839016247113036684e+00,1.430034591655580667e-01,9.233050772021069008e+01,6.510000000000000000e+02,9.750815787207638863e+00,9.464808868876522396e+00
5.015000000000000000e+02,9.607586873162395236e+00,9.319491095682339576e+00,9.838797043861479352e+00,1.430039892099167487e-01,9.232617566629231476e+01,6.510000000000000000e+02,9.750590862372311207e+00,9.464582883952479264e+00
5.020000000000000000e+02,9.607361900154844037e+00,9.319270287877468917e+00,9.838578313413758991e+00,1.430045207311461675e-01,9.232185297349643349e+01,6.510000000000000000e+02,9.750366420885990593e+00,9.464357379423697481e+00
5.025000000000000000e+02,9.607137407904129844e+00,9.319049948354365398e+00,9.838360054658759069e+00,1.430050537169173797e-01,9.231753961973947753e+01,6.510000000000000000e+02,9.750142461621047474e+00,9.464132354187212215e+00
5.030000000000000000e+02,9.606913395297896230e+00,9.318830076042893040e+00,9.838142266488301146e+00,1.430055881530820916e-01,9.231323558299715160e+01,6.510000000000000000e+02,9.749918983450978516e+00,9.463907807144813944e+00
5.035000000000000000e+02,9.606689858640917734e+00,9.318610669875686980e+00,9.837924947797176856e+00,1.430061267832809513e-01,9.230894079241180350e+01,6.510000000000000000e+02,9.749695985424198241e+00,9.463683731857635451e+00
5.040000000000000000e+02,9.606466797696908699e+00,9.318391728788091299e+00,9.837708097483165659e+00,1.430066686666353060e-01,9.230465524253624210e+01,6.510000000000000000e+02,9.749473466363545171e+00,9.463460129030274004e+00
5.045000000000000000e+02,9.606244213087073547e+00,9.318173251718224748e+00,9.837491714446930047e+00,1.430072119509293860e-01,9.230037894413888466e+01,6.510000000000000000e+02,9.749251425038004015e+00,9.463237001136144855e+00
5.050000000000000000e+02,9.606022103710602167e+00,9.317955237606888375e+00,9.837275797592116788e+00,1.430077566229251695e-01,9.229611187543098083e+01,6.510000000000000000e+02,9.749029860333525477e+00,9.463014347087677081e+00
5.055000000000000000e+02,9.605800468469546161e+00,9.317737685397618819e+00,9.837060345825269891e+00,1.430083026701126914e-01,9.229185401468235739e+01,6.510000000000000000e+02,9.748808771139659157e+00,9.462792165799434940e+00
5.060000000000000000e+02,9.605579306268843709e+00,9.317520594036686532e+00,9.836845358055851918e+00,1.430088500791329986e-01,9.228760534022120510e+01,6.510000000000000000e+02,9.748588156347977929e+00,9.462570456189709489e+00
5.065000000000000000e+02,9.605358616016264506e+00,9.317303962473003409e+00,9.836630833196238655e+00,1.430093988373551395e-01,9.228336583043370922e+01,6.510000000000000000e+02,9.748368014853619812e+00,9.462349217178909200e+00
5.070000000000000000e+02,9.605138396622439956e+00,9.317087789658238250e+00,9.836416770161687140e+00,1.430099489318449879e-01,9.227913546376417742e+01,6.510000000000000000e+02,9.748148345554284333e+00,9.462128447690593802e+00
5.075000000000000000e+02,9.604918647000834753e+00,9.316872074546706628e+00,9.836203167870353425e+00,1.430105003497899874e-01,9.227491421871464183e+01,6.510000000000000000e+02,9.747929147350625101e+00,9.461908146651044405e+00
5.080000000000000000e+02,9.604699366067736221e+00,9.316656816095397531e+00,9.835990025243283696e+00,1.430110530788021583e-01,9.227070207384467437e+01,6.510000000000000000e+02,9.747710419146537575e+00,9.461688312988933092e+00
5.085000000000000000e+02,9.604480552742257871e+00,9.316442013264000011e+00,9.835777341204368085e+00,1.430116071063725069e-01,9.226649900777137248e+01,6.510000000000000000e+02,9.747492159848629711e+00,9.461468945635886030e+00
5.090000000000000000e+02,9.604262205946332287e+00,9.316227665014823245e+00,9.835565114680376197e+00,1.430121624194462815e-01,9.226230499916897543e+01,6.510000000000000000e+02,9.747274368365777875e+00,9.461250043526884923e+00
5.095000000000000000e+02,9.604044324604675609e+00,9.316013770312869369e+00,9.835353344600910930e+00,1.430127190062425446e-01,9.225812002676883594e+01,6.510000000000000000e+02,9.747057043610919180e+00,9.461031605598432037e+00
5.100000000000000000e+02,9.603826907644819499e+00,9.315800328125746432e+00,9.835142029898442217e+00,1.430132768538888433e-01,9.225394406935913594e+01,6.510000000000000000e+02,9.746840184498708481e+00,9.460813630790930517e+00
5.105000000000000000e+02,9.603609953997068516e+00,9.315587337423734127e+00,9.834931169508250193e+00,1.430138359506045453e-01,9.224977710578487233e+01,6.510000000000000000e+02,9.746623789947673089e+00,9.460596118046463943e+00
5.110000000000000000e+02,9.603393462594505436e+00,9.315374797179726940e+00,9.834720762368466040e+00,1.430143962838814065e-01,9.224561911494730282e+01,6.510000000000000000e+02,9.746407858878386676e+00,9.460379066310622420e+00
5.115000000000000000e+02,9.603177432372996591e+00,9.315162706369219947e+00,9.834510807420006273e+00,1.430149578410293554e-01,9.224147007580431534e+01,6.510000000000000000e+02,9.746192390214027057e+00,9.460162474531967902e+00
5.120000000000000000e+02,9.602961862271151006e+00,9.314951063970369205e+00,9.834301303606611810e+00,1.430155206107534827e-01,9.223732996736980283e+01,6.510000000000000000e+02,9.745977382881905626e+00,9.459946341660398161e+00
5.125000000000000000e+02,9.602746751230341715e+00,9.314739868963881619e+00,9.834092249874833769e+00,1.430160845806066339e-01,9.223319876871364897e+01,6.510000000000000000e+02,9.745762835810948488e+00,9.459730666649734943e+00
5.130000000000000000e+02,9.602532098194679122e+00,9.314529120333110868e+00,9.833883645173994381e+00,1.430166497387483637e-01,9.222907645896162876e+01,6.510000000000000000e+02,9.745548747933428402e+00,9.459515448455931619e+00
5.135000000000000000e+02,9.602317902111014547e+00,9.314318817063966804e+00,9.833675488456201208e+00,1.430172160732776643e-01,9.222496301729502477e+01,6.510000000000000000e+02,9.745335118184291545e+00,9.459300686037735773e+00
5.140000000000000000e+02,9.602104161928929571e+00,9.314108958144961647e+00,9.833467778676347137e+00,1.430177835719298463e-01,9.222085842295069824e+01,6.510000000000000000e+02,9.745121945500860861e+00,9.459086378357000058e+00
5.145000000000000000e+02,9.601890876600716496e+00,9.313899542567163792e+00,9.833260514792065976e+00,1.430183522234713955e-01,9.221676265522079063e+01,6.510000000000000000e+02,9.744909228824187863e+00,9.458872524377245128e+00
5.150000000000000000e+02,9.601678045081385449e+00,9.313690569324228008e+00,9.833053695763767976e+00,1.430189220159411301e-01,9.221267569345249626e+01,6.510000000000000000e+02,9.744696967097327800e+00,9.458659123065443097e+00
5.155000000000000000e+02,9.601465666328643067e+00,9.313482037412363468e+00,9.832847320554606085e+00,1.430194929380452784e-01,9.220859751704799123e+01,6.510000000000000000e+02,9.744485159266687901e+00,9.458446173390596456e+00
5.160000000000000000e+02,9.601253739302908485e+00,9.313273945830330192e+00,9.832641388130467064e+00,1.430200649773983590e-01,9.220452810546420608e+01,6.510000000000000000e+02,9.744273804280306095e+00,9.458233674325509099e+00
5.165000000000000000e+02,9.601042262967263596e+00,9.313066293579428390e+00,9.832435897459967933e+00,1.430206381231921287e-01,9.220046743821271207e+01,6.510000000000000000e+02,9.744062901090455142e+00,9.458021624844070274e+00
5.170000000000000000e+02,9.600831236287486803e+00,9.312859079663503792e+00,9.832230847514461303e+00,1.430212123634053423e-01,9.219641549485942278e+01,6.510000000000000000e+02,9.743852448650891063e+00,9.457810023924082543e+00
5.175000000000000000e+02,9.600620658232017490e+00,9.312652303088908567e+00,9.832026237267992741e+00,1.430217876872906246e-01,9.219237225502463673e+01,6.510000000000000000e+02,9.743642445919308059e+00,9.457598870544726921e+00
5.180000000000000000e+02,9.600410527771959579e+00,9.312445962864549287e+00,9.831822065697325641e+00,1.430223640831303766e-01,9.218833769838261105e+01,6.510000000000000000e+02,9.743432891855089650e+00,9.457388163688831284e+00
5.185000000000000000e+02,9.600200843881083301e+00,9.312240058001844289e+00,9.831618331781912801e+00,1.430229415394497217e-01,9.218431180466166097e+01,6.510000000000000000e+02,9.743223785420534355e+00,9.457177902341634024e+00
5.190000000000000000e+02,9.599991605535784345e+00,9.312034587514688155e+00,9.831415034503896422e+00,1.430235200455017286e-01,9.218029455364373348e+01,6.510000000000000000e+02,9.743015125581285574e+00,9.456968085490283116e+00
5.195000000000000000e+02,9.599782811715117603e+00,9.311829550419497892e+00,9.831212172848118769e+00,1.430240995896299161e-01,9.217628592516442154e+01,6.510000000000000000e+02,9.742806911304747075e+00,9.456758712125488131e+00
5.200000000000000000e+02,9.599574461284140270e+00,9.311624945735200498e+00,9.831009745802059996e+00,1.430246801436827753e-01,9.217228589686889961e+01,6.510000000000000000e+02,9.742599141427824350e+00,9.456549781140457966e+00
5.205000000000000000e+02,9.599366552647300210e+00,9.311420772483160135e+00,9.830807752355884332e+00,1.430252616075854410e-01,9.216829443754160422e+01,6.510000000000000000e+02,9.742391814254885318e+00,9.456341291039715102e+00
5.210000000000000000e+02,9.599159085490160948e+00,9.311217029687258062e+00,9.830606191502413438e+00,1.430258440773258255e-01,9.216431154062235009e+01,6.510000000000000000e+02,9.742184929567486051e+00,9.456133241412835844e+00
5.215000000000000000e+02,9.598952058802248999e+00,9.311013716373855331e+00,9.830405062237101532e+00,1.430264275416119613e-01,9.216033718615923931e+01,6.510000000000000000e+02,9.741978486343860766e+00,9.455925631260637232e+00
5.220000000000000000e+02,9.598745471575671928e+00,9.310810831571719959e+00,9.830204363558060265e+00,1.430270119895765690e-01,9.215637135425313886e+01,6.510000000000000000e+02,9.741772483565249274e+00,9.455718459586094582e+00
5.225000000000000000e+02,9.598539322805136109e+00,9.310608374312122848e+00,9.830004094466012532e+00,1.430275974107163006e-01,9.215241402505755275e+01,6.510000000000000000e+02,9.741566920215852576e+00,9.455511725394419642e+00
5.230000000000000000e+02,9.598333611487928962e+00,9.310406343628786274e+00,9.829804253964335103e+00,1.430281837943461198e-01,9.214846517877842302e+01,6.510000000000000000e+02,9.741361795282275082e+00,9.455305427693582843e+00
5.235000000000000000e+02,9.598128336623922507e+00,9.310204738557851911e+00,9.829604841058973363e+00,1.430287711295991915e-01,9.214452479567394505e+01,6.510000000000000000e+02,9.741157107753521061e+00,9.455099565494322178e+00
5.240000000000000000e+02,9.597923497215550270e+00,9.310003558137903923e+00,9.829405854758519467e+00,1.430293594056088191e-01,9.214059285605436855e+01,6.510000000000000000e+02,9.740952856621159839e+00,9.454894137809940702e+00
5.245000000000000000e+02,9.597719092267809060e+00,9.309802801409954753e+00,9.829207294074151946e+00,1.430299486119936403e-01,9.213666934028196920e+01,6.510000000000000000e+02,9.740749040879801868e+00,9.454689143655816252e+00
5.250000000000000000e+02,9.597515120788239429e+00,9.309602467417443350e+00,9.829009158019639258e+00,1.430305387388575156e-01,9.213275422877083543e+01,6.510000000000000000e+02,9.740545659527096944e+00,9.454484582049381913e+00
5.255000000000000000e+02,9.597311581786939882e+00,9.309402555206203189e+00,9.828811445611320252e+00,1.430311297753342759e-01,9.212884750198654160e+01,6.510000000000000000e+02,9.740342711562274047e+00,9.454280452011605718e+00
5.260000000000000000e+02,9.597108474276549117e+00,9.309203063824492475e+00,9.828614155868136137e+00,1.430317217104365990e-01,9.212494914044620486e+01,6.510000000000000000e+02,9.740140195986985105e+00,9.454076752566113129e+00
5.265000000000000000e+02,9.596905797272219374e+00,9.309003992322960386e+00,9.828417287811573644e+00,1.430323145347539293e-01,9.212105912471828617e+01,6.510000000000000000e+02,9.739938111806972998e+00,9.453873482737465750e+00
5.270000000000000000e+02,9.596703549791643084e+00,9.308805339754650632e+00,9.828220840465688113e+00,1.430329082373598681e-01,9.211717743542237713e+01,6.510000000000000000e+02,9.739736458029003785e+00,9.453670641554284160e+00
5.275000000000000000e+02,9.596501730855019119e+00,9.308607105174992569e+00,9.828024812857080406e+00,1.430335028084804283e-01,9.211330405322901527e+01,6.510000000000000000e+02,9.739535233663499270e+00,9.453468228046538968e+00
5.280000000000000000e+02,9.596300339485051012e+00,9.308409287641795871e+00,9.827829204014907560e+00,1.430340982377352743e-01,9.210943895885959876e+01,6.510000000000000000e+02,9.739334437722787285e+00,9.453266241247316515e+00
5.285000000000000000e+02,9.596099374706950513e+00,9.308211886215229214e+00,9.827634012970841937e+00,1.430346945152293492e-01,9.210558213308618747e+01,6.510000000000000000e+02,9.739134069222178169e+00,9.453064680191721081e+00
5.290000000000000000e+02,9.595898835548425154e+00,9.308014899957829158e+00,9.827439238759099638e+00,1.430352916304007682e-01,9.210173355673140350e+01,6.510000000000000000e+02,9.738934127178824340e+00,9.452863543918024192e+00
5.295000000000000000e+02,9.595698721039653378e+00,9.307818327934516134e+00,9.827244880416419193e+00,1.430358895740218295e-01,9.209789321066826062e+01,6.510000000000000000e+02,9.738734610613676068e+00,9.452662831465630688e+00
5.300000000000000000e+02,9.595499030213307634e+00,9.307622169212507401e+00,9.827050936982031359e+00,1.430364883354096894e-01,9.209406107581983747e+01,6.510000000000000000e+02,9.738535518548717462e+00,9.452462541877897806e+00
5.305000000000000000e+02,9.595299762104515295e+00,9.307426422861425408e+00,9.826857407497707086e+00,1.430370879052762778e-01,9.209023713315939119e+01,6.510000000000000000e+02,9.738336850009792656e+00,9.452262674199239711e+00
5.310000000000000000e+02,9.595100915750887083e+00,9.307231087953184101e+00,9.826664291007688234e+00,1.430376882731815569e-01,9.208642136371004483e+01,6.510000000000000000e+02,9.738138604024069167e+00,9.452063227477704999e+00
5.315000000000000000e+02,9.594902490192465550e+00,9.307036163562043996e+00,9.826471586558705340e+00,1.430382894303229291e-01,9.208261374854473047e+01,6.510000000000000000e+02,9.737940779622787701e+00,9.451864200762143398e+00
5.320000000000000000e+02,9.594704484471767714e+00,9.306841648764581976e+00,9.826279293199993603e+00,1.430388913658968697e-01,9.207881426878583397e+01,6.510000000000000000e+02,9.737743375837665027e+00,9.451665593105870400e+00
5.325000000000000000e+02,9.594506897633731768e+00,9.306647542639710835e+00,9.826087409983236043e+00,1.430394940709191209e-01,9.207502290560532288e+01,6.510000000000000000e+02,9.737546391704650972e+00,9.451467403562812564e+00
5.330000000000000000e+02,9.594309728725738395e+00,9.306453844268625986e+00,9.825895935962595473e+00,1.430400975357991600e-01,9.207123964022439111e+01,6.510000000000000000e+02,9.737349826261535668e+00,9.451269631189939346e+00
5.335000000000000000e+02,9.594112976797600112e+00,9.306260552734853420e+00,9.825704870194712726e+00,1.430407017503403655e-01,9.206746445391333111e+01,6.510000000000000000e+02,9.737153678547940672e+00,9.451072275047259552e+00
5.340000000000000000e+02,9.593916640901536397e+00,9.306067667124182208e+00,9.825514211738637371e+00,1.430413067059833898e-01,9.206369732799156225e+01,6.510000000000000000e+02,9.736957947607519870e+00,9.450875334195551147e+00
5.345000000000000000e+02,9.593720720092195009e+00,9.305875186524723119e+00,9.825323959655918316e+00,1.430419123925317504e-01,9.205993824382721868e+01,6.510000000000000000e+02,9.736762632484726510e+00,9.450678807699663508e+00
5.350000000000000000e+02,9.593525213426618237e+00,9.305683110026850002e+00,9.825134113010495440e+00,1.430425188008807580e-01,9.205618718283714941e+01,6.510000000000000000e+02,9.736567732227499050e+00,9.450482694625737423e+00
5.355000000000000000e+02,9.593330119964251779e+00,9.305491436723221099e+00,9.824944670868767105e+00,1.430431259216831674e-01,9.205244412648674768e+01,6.510000000000000000e+02,9.736373245885934224e+00,9.450286994042567557e+00
5.360000000000000000e+02,9.593135438766928758e+00,9.305300165708761284e+00,9.824755632299538632e+00,1.430437337456526292e-01,9.204870905628986577e+01,6.510000000000000000e+02,9.736179172512581914e+00,9.450091705021277377e+00
5.365000000000000000e+02,9.592941168898875048e+00,9.305109296080663839e+00,9.824566996374036520e+00,1.430443422634422035e-01,9.204498195380848813e+01,6.510000000000000000e+02,9.735985511162317252e+00,9.449896826635432845e+00
5.370000000000000000e+02,9.592747309426686186e+00,9.304918826938378018e+00,9.824378762165888901e+00,1.430449514658264643e-01,9.204126280065277399e+01,6.510000000000000000e+02,9.735792260892511152e+00,9.449702357960859445e+00
5.375000000000000000e+02,9.592553856880540408e+00,9.304728757383591287e+00,9.824190928751153962e+00,1.430455640413073326e-01,9.203755153054562754e+01,6.510000000000000000e+02,9.735599420921847269e+00,9.449508292839233548e+00
5.380000000000000000e+02,9.592360811160260070e+00,9.304539086520245306e+00,9.824003495208245340e+00,1.430461785040999245e-01,9.203384814066774311e+01,6.510000000000000000e+02,9.735406989664358690e+00,9.449314632656159674e+00
5.385000000000000000e+02,9.592168172593027009e+00,9.304349813454512841e+00,9.823816460617976531e+00,1.430467939096106700e-01,9.203015263655446176e+01,6.510000000000000000e+02,9.735214966502638845e+00,9.449121378683415173e+00
5.390000000000000000e+02,9.591975940721852112e+00,9.304160937294815525e+00,9.823629824063555560e+00,1.430474099545938904e-01,9.202646500888157277e+01,6.510000000000000000e+02,9.735023350676446086e+00,9.448928530767258138e+00
5.395000000000000000e+02,9.591784114625093949e+00,9.303972457151772346e+00,9.823443584630529912e+00,1.430480266298855552e-01,9.202278523949699718e+01,6.510000000000000000e+02,9.734832141254978310e+00,9.448736087995207811e+00
5.400000000000000000e+02,9.591592693383441670e+00,9.303784372138235170e+00,9.823257741406846932e+00,1.430486439270494126e-01,9.201911331029597818e+01,6.510000000000000000e+02,9.734641337310490528e+00,9.448544049456392813e+00
5.405000000000000000e+02,9.591401676079915006e+00,9.303596681369267429e+00,9.823072293482805861e+00,1.430492618369216817e-01,9.201544920322068322e+01,6.510000000000000000e+02,9.734450937916836466e+00,9.448352414242993547e+00
5.410000000000000000e+02,9.591211061799864268e+00,9.303409383962135237e+00,9.822887239951031191e+00,1.430498803506419225e-01,9.201179290026041713e+01,6.510000000000000000e+02,9.734260942150505969e+00,9.448161181449222568e+00
5.415000000000000000e+02,9.591020849630941925e+00,9.303222479036300285e+00,9.822702579906502862e+00,1.430504994599562096e-01,9.200814438345118162e+01,6.510000000000000000e+02,9.734071349090898551e+00,9.447970350170985299e+00
5.420000000000000000e+02,9.590831038663116814e+00,9.303035965713428723e+00,9.822518312446556266e+00,1.430511191558831163e-01,9.200450363487557581e+01,6.510000000000000000e+02,9.733882157819000014e+00,9.447779919507233615e+00
5.425000000000000000e+02,9.590641627988661710e+00,9.302849843117344975e+00,9.822334436670837832e+00,1.430517394295020006e-01,9.200087063666281040e+01,6.510000000000000000e+02,9.733693367418164044e+00,9.447589888559161153e+00
5.430000000000000000e+02,9.590452616702128452e+00,9.302664110374088580e+00,9.822150951681317466e+00,1.430523602729231181e-01,9.199724537098836663e+01,6.510000000000000000e+02,9.733504976975051903e+00,9.447400256429205001e+00
5.435000000000000000e+02,9.590264003900381695e+00,9.302478766611841365e+00,9.821967856582283218e+00,1.430529816769836315e-01,9.199362782007403894e+01,6.510000000000000000e+02,9.733316985577364022e+00,9.447211022223397592e+00
5.440000000000000000e+02,9.590075788682542068e+00,9.302293810960978959e+00,9.821785150480337734e+00,1.430536036338546646e-01,9.199001796618770754e+01,6.510000000000000000e+02,9.733129392316397954e+00,9.447022185048686183e+00
5.445000000000000000e+02,9.589887970150023477e+00,9.302109242554013946e+00,9.821602832484369827e+00,1.430542261346768040e-01,9.198641579164313953e+01,6.510000000000000000e+02,9.732942196284701808e+00,9.446833744015346923e+00
5.450000000000000000e+02,9.589700547406508235e+00,9.301925060525633171e+00,9.821420901705584683e+00,1.430548491709545400e-01,9.198282127880001724e+01,6.510000000000000000e+02,9.732755396577463358e+00,9.446645698235553112e+00
5.455000000000000000e+02,9.589513519557918642e+00,9.301741264012672872e+00,9.821239357257454117e+00,1.430554727352232325e-01,9.197923441006359724e+01,6.510000000000000000e+02,9.732568992293142429e+00,9.446458046822694854e+00
5.460000000000000000e+02,9.589326885712459614e+00,9.301557852154081374e+00,9.821058198255748550e+00,1.430560968181995019e-01,9.197565516788466766e+01,6.510000000000000000e+02,9.732382982530658921e+00,9.446270788894260306e+00
5.465000000000000000e+02,9.589140644980565398e+00,9.301374824090974158e+00,9.820877423818497931e+00,1.430567214122976938e-01,9.197208353475951981e+01,6.510000000000000000e+02,9.732197366392862037e+00,9.446083923568266982e+00
5.470000000000000000e+02,9.588954796474920883e+00,9.301192178966596558e+00,9.820697033066016601e+00,1.430573465087803531e-01,9.196851949322953601e+01,6.510000000000000000e+02,9.732012142983702319e+00,9.445897449966141224e+00
5.475000000000000000e+02,9.588769339310445616e+00,9.301009915926293559e+00,9.820517025120860666e+00,1.430579721001227766e-01,9.196496302588144545e+01,6.510000000000000000e+02,9.731827311410567560e+00,9.445711367210321896e+00
5.480000000000000000e+02,9.588584272604279590e+00,9.300828034117547105e+00,9.820337399107845755e+00,1.430585981779515237e-01,9.196141411534676990e+01,6.510000000000000000e+02,9.731642870782231114e+00,9.445525674426328067e+00
5.485000000000000000e+02,9.588399595475797454e+00,9.300646532689956558e+00,9.820158154154039920e+00,1.430592247340146117e-01,9.195787274430193747e+01,6.510000000000000000e+02,9.731458820209812899e+00,9.445340370741783786e+00
5.490000000000000000e+02,9.588215307046580094e+00,9.300465410795212051e+00,9.819979289388752974e+00,1.430598517607877262e-01,9.195433889546815465e+01,6.510000000000000000e+02,9.731275158807367376e+00,9.445155455285792812e+00
5.495000000000000000e+02,9.588031406440421733e+00,9.300284667587103371e+00,9.819800803943529388e+00,1.430604792499584887e-01,9.195081255161113631e+01,6.510000000000000000e+02,9.731091885690380749e+00,9.444970927190464494e+00
5.500000000000000000e+02,9.587847892783321058e+00,9.300104302221532393e+00,9.819622696952118091e+00,1.430611071936390977e-01,9.194729369554104892e+01,6.510000000000000000e+02,9.730908999976959350e+00,9.444786785589682765e+00
5.505000000000000000e+02,9.587664765203465222e+00,9.299924313856452684e+00,9.819444967550525760e+00,1.430617355844268357e-01,9.194378231011242519e+01,6.510000000000000000e+02,9.730726500787891808e+00,9.444603029619038637e+00
5.510000000000000000e+02,9.587482022831245843e+00,9.299744701651958323e+00,9.819267614876938666e+00,1.430623644134641770e-01,9.194027837822390836e+01,6.510000000000000000e+02,9.730544387244711046e+00,9.444419658417782415e+00
5.515000000000000000e+02,9.587299664799219912e+00,9.299565464770161327e+00,9.819090638071777732e+00,1.430629936741974750e-01,9.193678188281826635e+01,6.510000000000000000e+02,9.730362658473417525e+00,9.444236671125022298e+00
5.520000000000000000e+02,9.587117690242132895e+00,9.299386602375266264e+00,9.818914036277639923e+00,1.430636233583150174e-01,9.193329280688206495e+01,6.510000000000000000e+02,9.730181313600448689e+00,9.444054066883818876e+00
5.525000000000000000e+02,9.586936098296904518e+00,9.299208113633552486e+00,9.818737808639337317e+00,1.430642534582328151e-01,9.192981113344582411e+01,6.510000000000000000e+02,9.730000351755137444e+00,9.443871844838671592e+00
5.530000000000000000e+02,9.586754888102609229e+00,9.299029997713335050e+00,9.818561954303858030e+00,1.430648839663669902e-01,9.192633684558357743e+01,6.510000000000000000e+02,9.729819772068976746e+00,9.443690004136243488e+00
5.535000000000000000e+02,9.586574058800488629e+00,9.298852253785014454e+00,9.818386472420367994e+00,1.430655148747093652e-01,9.192286992641284371e+01,6.510000000000000000e+02,9.729639573675196829e+00,9.443508543925780430e+00
5.540000000000000000e+02,9.586393609533930160e+00,9.298674881021002037e+00,9.818211362140223386e+00,1.430661461763432230e-01,9.191941035909472646e+01,6.510000000000000000e+02,9.729459755710273328e+00,9.443327463357586993e+00
5.545000000000000000e+02,9.586213539448472432e+00,9.298497878595759047e+00,9.818036622616935105e+00,1.430667778633819276e-01,9.191595812683340228e+01,6.510000000000000000e+02,9.729280317311854276e+00,9.443146761585090587e+00
5.550000000000000000e+02,9.586033847691787457e+00,9.298321245685800207e+00,9.817862253006168771e+00,1.430674099283634204e-01,9.191251321287622034e+01,6.510000000000000000e+02,9.729101257620149212e+00,9.442966437763423926e+00
5.555000000000000000e+02,9.585854533413684209e+00,9.298144981469649295e+00,9.817688252465767818e+00,1.430680423641287335e-01,9.190907560051358871e+01,6.510000000000000000e+02,9.728922575777813719e+00,9.442786491049554698e+00
5.560000000000000000e+02,9.585675595766101509e+00,9.297969085127862243e+00,9.817514620155707306e+00,1.430686751630948494e-01,9.190564527307873277e+01,6.510000000000000000e+02,9.728744270929198024e+00,9.442606920603006770e+00
5.565000000000000000e+02,9.585497033903097375e+00,9.297793555843018254e+00,9.817341355238093925e+00,1.430693083178606051e-01,9.190222221394765256e+01,6.510000000000000000e+02,9.728566342220958063e+00,9.442427725585238463e+00
5.570000000000000000e+02,9.585318846980843688e+00,9.297618392799687825e+00,9.817168456877224614e+00,1.430699418215100882e-01,9.189880640653896648e+01,6.510000000000000000e+02,9.728388788802352138e+00,9.442248905159333461e+00
5.575000000000000000e+02,9.585141034157622641e+00,9.297443595184473608e+00,9.816995924239460436e+00,1.430705756663392669e-01,9.189539783431375497e+01,6.510000000000000000e+02,9.728211609823961936e+00,9.442070458491283347e+00
5.580000000000000000e+02,9.584963594593817859e+00,9.297269162185971325e+00,9.816823756493315400e+00,1.430712098453718328e-01,9.189199648077544680e+01,6.510000000000000000e+02,9.728034804439189998e+00,9.441892384748445721e+00
5.585000000000000000e+02,9.584786527451907290e+00,9.297095092994746679e+00,9.816651952809420933e+00,1.430718443514496507e-01,9.188860232946971962e+01,6.510000000000000000e+02,9.727858371803357329e+00,9.441714683100457250e+00
5.590000000000000000e+02,9.584609831896468535e+00,9.296921386803379761e+00,9.816480512360516997e+00,1.430724791774753701e-01,9.188521536398444312e+01,6.510000000000000000e+02,9.727682311073944987e+00,9.441537352718993859e+00
5.595000000000000000e+02,9.584433507094153981e+00,9.296748042806443735e+00,9.816309434321453864e+00,1.430731143164123975e-01,9.188183556794932372e+01,6.510000000000000000e+02,9.727506621410565657e+00,9.441360392777740529e+00
5.600000000000000000e+02,9.584257552213703235e+00,9.296575060200465757e+00,9.816138717869165475e+00,1.430737497608605135e-01,9.187846292503606094e+01,6.510000000000000000e+02,9.727331301974565747e+00,9.441183802452842500e+00
5.605000000000000000e+02,9.584081966425921806e+00,9.296402438183950068e+00,9.815968362182696083e+00,1.430743855042683477e-01,9.187509741895799209e+01,6.510000000000000000e+02,9.727156351930190681e+00,9.441007580921652931e+00
5.610000000000000000e+02,9.583906748903684658e+00,9.296230175957379771e+00,9.815798366443170053e+00,1.430750215395996672e-01,9.187173903347013493e+01,6.510000000000000000e+02,9.726981770443284603e+00,9.440831727364082937e+00
5.615000000000000000e+02,9.583731898821927331e+00,9.296058272723183080e+00,9.815628729833781208e+00,1.430756578595758499e-01,9.186838775236890342e+01,6.510000000000000000e+02,9.726807556681503542e+00,9.440656240962351120e+00
5.620000000000000000e+02,9.583557415357638831e+00,9.295886727685759965e+00,9.815459451539805258e+00,1.430762944577671503e-01,9.186504355949216460e+01,6.510000000000000000e+02,9.726633709815406093e+00,9.440481120899873346e+00
5.625000000000000000e+02,9.583383297689861635e+00,9.295715540051450176e+00,9.815290530748587372e+00,1.430769313272589327e-01,9.186170643871902541e+01,6.510000000000000000e+02,9.726460229017119374e+00,9.440306366362602120e+00
5.630000000000000000e+02,9.583209544999677476e+00,9.295544709028529695e+00,9.815121966649535068e+00,1.430775684608942278e-01,9.185837637396959110e+01,6.510000000000000000e+02,9.726287113460571732e+00,9.440131976538781444e+00
5.635000000000000000e+02,9.583036156470202016e+00,9.295374233827240928e+00,9.814953758434114661e+00,1.430782058524254219e-01,9.185505334920513576e+01,6.510000000000000000e+02,9.726114362322627827e+00,9.439957950617776206e+00
5.640000000000000000e+02,9.582863131286591951e+00,9.295204113659748302e+00,9.814785905295824620e+00,1.430788434948777055e-01,9.185173734842767601e+01,6.510000000000000000e+02,9.725941974781468602e+00,9.439784287791713524e+00
5.645000000000000000e+02,9.582690468636020142e+00,9.295034347740118719e+00,9.814618406430227537e+00,1.430794813815187416e-01,9.184842835568002783e+01,6.510000000000000000e+02,9.725769950017538079e+00,9.439610987254502206e+00
5.650000000000000000e+02,9.582518167707682721e+00,9.294864935284378404e+00,9.814451261034918161e+00,1.430801195057982422e-01,9.184512635504559341e+01,6.510000000000000000e+02,9.725598287213479409e+00,9.439438048201884257e+00
5.655000000000000000e+02,9.582346227692790208e+00,9.294695875510450733e+00,9.814284468309507403e+00,1.430807578613479403e-01,9.184183133064843219e+01,6.510000000000000000e+02,9.725426985554138426e+00,9.439265469831441990e+00
5.660000000000000000e+02,9.582174647784563959e+00,9.294527167638168663e+00,9.814118027455654314e+00,1.430813964411933314e-01,9.183854326665277767e+01,6.510000000000000000e+02,9.725256044225757179e+00,9.439093251343370738e+00
5.665000000000000000e+02,9.582003427178221955e+00,9.294358810889290723e+00,9.813951937677018122e+00,1.430820352389057248e-01,9.183526214726329329e+01,6.510000000000000000e+02,9.725085462417128568e+00,9.438921391939315342e+00
5.670000000000000000e+02,9.581832565070978802e+00,9.294190804487467261e+00,9.813786198179291986e+00,1.430826742482990410e-01,9.183198795672473125e+01,6.510000000000000000e+02,9.724915239319278371e+00,9.438749890822679234e+00
5.675000000000000000e+02,9.581662060662045732e+00,9.294023147658240447e+00,9.813620808170156806e+00,1.430833134628841652e-01,9.182872067932194682e+01,6.510000000000000000e+02,9.724745374124928787e+00,9.438578747199160901e+00
5.680000000000000000e+02,9.581491913152618167e+00,9.293855839629037163e+00,9.813455766859314977e+00,1.430839528757477386e-01,9.182546029937957144e+01,6.510000000000000000e+02,9.724575866028365212e+00,9.438407960276871123e+00
5.685000000000000000e+02,9.581322121745865061e+00,9.293688879629183219e+00,9.813291073458442426e+00,1.430845924812496062e-01,9.182220680126221168e+01,6.510000000000000000e+02,9.724406714227114890e+00,9.438237529264617010e+00
5.690000000000000000e+02,9.581152685646937783e+00,9.293522266889880257e+00,9.813126727181225917e+00,1.430852322722947489e-01,9.181896016937393767e+01,6.510000000000000000e+02,9.724237917919232643e+00,9.438067453374642923e+00
5.695000000000000000e+02,9.580983604062945247e+00,9.293356000644198645e+00,9.812962727243323968e+00,1.430858722433644425e-01,9.181572038815862413e+01,6.510000000000000000e+02,9.724069476306310023e+00,9.437897731819580471e+00
5.700000000000000000e+02,9.580814876202971675e+00,9.293190080127082808e+00,9.812799072862384619e+00,1.430865123878489464e-01,9.181248744209946722e+01,6.510000000000000000e+02,9.723901388590821426e+00,9.437728363815121924e+00
5.705000000000000000e+02,9.580646501278049953e+00,9.293024504575351230e+00,9.812635763258018784e+00,1.430871526993204024e-01,9.180926131571892768e+01,6.510000000000000000e+02,9.723733653977369329e+00,9.437559348578728802e+00
5.710000000000000000e+02,9.580478478501165185e+00,9.292859273227662698e+00,9.812472797651794920e+00,1.430877931718360918e-01,9.180604199357878770e+01,6.510000000000000000e+02,9.723566271673002248e+00,9.437390685329329898e+00
5.715000000000000000e+02,9.580310807087249358e+00,9.292694385324526962e+00,9.812310175267276335e+00,1.430884337994533795e-01,9.180282946027993773e+01,6.510000000000000000e+02,9.723399240886703154e+00,9.437222373287797339e+00
5.720000000000000000e+02,9.580143486253179574e+00,9.292529840108352701e+00,9.812147895329950131e+00,1.430890745757447402e-01,9.179962370046217757e+01,6.510000000000000000e+02,9.723232560828924065e+00,9.437054411677435084e+00
5.725000000000000000e+02,9.579976515217758504e+00,9.292365636823316066e+00,9.811985957067268060e+00,1.430897154948284344e-01,9.179642469880417366e+01,6.510000000000000000e+02,9.723066230712587910e+00,9.436886799722929098e+00
5.730000000000000000e+02,9.579809893201728599e+00,9.292201774715483253e+00,9.811824359708612775e+00,1.430903565504589581e-01,9.179323244002344495e+01,6.510000000000000000e+02,9.722900249752186141e+00,9.436719536651269280e+00
5.735000000000000000e+02,9.579643619427747225e+00,9.292038253032746553e+00,9.811663102485336907e+00,1.430909977368154118e-01,9.179004690887605022e+01,6.510000000000000000e+02,9.722734617164562110e+00,9.436552621690932341e+00
5.740000000000000000e+02,9.579477693120388437e+00,9.291875071024806587e+00,9.811502184630681356e+00,1.430916390480163058e-01,9.178686809015658810e+01,6.510000000000000000e+02,9.722569332168404799e+00,9.436386054072372076e+00
5.745000000000000000e+02,9.579312113506153636e+00,9.291712227943204283e+00,9.811341605379849895e+00,1.430922804779377611e-01,9.178369596869811176e+01,6.510000000000000000e+02,9.722404393984092508e+00,9.436219833028216541e+00
5.750000000000000000e+02,9.579146879813443149e+00,9.291549723041288900e+00,9.811181363969950553e+00,1.430929220206378638e-01,9.178053052937204370e+01,6.510000000000000000e+02,9.722239801834081874e+00,9.436053957792806202e+00
5.755000000000000000e+02,9.578981991272552676e+00,9.291387555574242896e+00,9.811021459640016928e+00,1.430935636705385483e-01,9.177737175708782047e+01,6.510000000000000000e+02,9.722075554943092612e+00,9.435888427602014517e+00
5.760000000000000000e+02,9.578817447115680395e+00,9.291225724799035746e+00,9.810861891630985099e+00,1.430942054216374770e-01,9.177421963679303474e+01,6.510000000000000000e+02,9.721911652537318815e+00,9.435723241694043750e+00
5.765000000000000000e+02,9.578653245353969226e+00,9.291064229974439925e+00,9.810702659185702501e+00,1.430948485496253419e-01,9.177107413041159134e+01,6.510000000000000000e+02,9.721748093903595844e+00,9.435558396804344383e+00
5.770000000000000000e+02,9.578489385049193672e+00,9.290903070361030913e+00,9.810543761548906616e+00,1.430954932311132854e-01,9.176793521968312461e+01,6.510000000000000000e+02,9.721584878280307151e+00,9.435393891818080192e+00
5.775000000000000000e+02,9.578325866841879588e+00,9.290742245221180085e+00,9.810385197967248061e+00,1.430961379909800602e-01,9.176480291612017481e+01,6.510000000000000000e+02,9.721422004832861674e+00,9.435229728850899278e+00
5.780000000000000000e+02,9.578162689971755128e+00,9.290581753819042277e+00,9.810226967689249733e+00,1.430967828230420014e-01,9.176167720482129653e+01,6.510000000000000000e+02,9.721259472794798739e+00,9.435065907148713293e+00
5.785000000000000000e+02,9.577999853680410070e+00,9.290421595420555789e+00,9.810069069965306809e+00,1.430974277219641544e-01,9.175855807092257521e+01,6.510000000000000000e+02,9.721097281402373724e+00,9.434902425958444638e+00
5.790000000000000000e+02,9.577837357211290481e+00,9.290261769293437055e+00,9.809911504047724051e+00,1.430980726823510574e-01,9.175544549959755614e+01,6.510000000000000000e+02,9.720935429893641455e+00,9.434739284528937731e+00
5.795000000000000000e+02,9.577675199809718265e+00,9.290102274707184193e+00,9.809754269190646525e+00,1.430987176980799969e-01,9.175233947605696017e+01,6.510000000000000000e+02,9.720773917507798956e+00,9.434576482111637574e+00
5.800000000000000000e+02,9.577513380722850300e+00,9.289943110933039705e+00,9.809597364650109341e+00,1.430993627645436306e-01,9.174923998554885429e+01,6.510000000000000000e+02,9.720612743487395235e+00,9.434414017958307141e+00
5.805000000000000000e+02,9.577351899199717522e+00,9.289784277244043764e+00,9.809440789684005679e+00,1.431000078751951676e-01,9.174614701335829636e+01,6.510000000000000000e+02,9.720451907074911801e+00,9.434251891324521466e+00
5.810000000000000000e+02,9.577190754491168079e+00,9.289625772914954283e+00,9.809284543552058366e+00,1.431006530255487519e-01,9.174306054480743455e+01,6.510000000000000000e+02,9.720291407516716831e+00,9.434090101465617551e+00
5.815000000000000000e+02,9.577029945849909964e+00,9.289467597222314410e+00,9.809128625515880273e+00,1.431012982091789676e-01,9.173998056525509526e+01,6.510000000000000000e+02,9.720131244059089681e+00,9.433928647640730247e+00
5.820000000000000000e+02,9.576869472530466609e+00,9.289309749444401021e+00,9.808973034838901484e+00,1.431019434217213615e-01,9.173690706009705309e+01,6.510000000000000000e+02,9.719971415952187499e+00,9.433767529108745720e+00
5.825000000000000000e+02,9.576709333789212408e+00,9.289152228861254912e+00,9.808817770786399493e+00,1.431025886566901217e-01,9.173384001476566141e+01,6.510000000000000000e+02,9.719811922445902752e+00,9.433606745132522065e+00
5.830000000000000000e+02,9.576549528884314100e+00,9.288995034754607971e+00,9.808662832625488548e+00,1.431032339097209893e-01,9.173077941472980967e+01,6.510000000000000000e+02,9.719652762794035894e+00,9.433446294974594082e+00
5.835000000000000000e+02,9.576390057075782281e+00,9.288838166407982655e+00,9.808508219625117874e+00,1.431038791752375083e-01,9.172772524549492346e+01,6.510000000000000000e+02,9.719493936251021537e+00,9.433286177900544800e+00
5.840000000000000000e+02,9.576230917625434103e+00,9.288681623106594287e+00,9.808353931056041475e+00,1.431045244477239520e-01,9.172467749260266601e+01,6.510000000000000000e+02,9.719335442073157694e+00,9.433126393177710511e+00
5.845000000000000000e+02,9.576072109796884391e+00,9.288525404137395469e+00,9.808199966190860764e+00,1.431051697222102681e-01,9.172163614163098089e+01,6.510000000000000000e+02,9.719177279519094270e+00,9.432966940074674511e+00
5.850000000000000000e+02,9.575913632855561630e+00,9.288369508789063644e+00,9.808046324303957064e+00,1.431058149932414869e-01,9.171860117819387881e+01,6.510000000000000000e+02,9.719019447848802784e+00,9.432807817862320476e+00
5.855000000000000000e+02,9.575755486068684874e+00,9.288213936351974453e+00,9.807893004671546677e+00,1.431064602561507582e-01,9.171557258794156553e+01,6.510000000000000000e+02,9.718861946324835799e+00,9.432649025812533949e+00
5.860000000000000000e+02,9.575597668705269072e+00,9.288058686118221274e+00,9.807740006571643576e+00,1.431071055053015073e-01,9.171255035655990184e+01,6.510000000000000000e+02,9.718704774210570108e+00,9.432490563199969813e+00
5.865000000000000000e+02,9.575440180036117965e+00,9.287903757381609893e+00,9.807587329284048749e+00,1.431077507360270229e-01,9.170953446977084411e+01,6.510000000000000000e+02,9.718547930772144738e+00,9.432332429300091192e+00
5.870000000000000000e+02,9.575283019333816981e+00,9.287749149437649621e+00,9.807434972090362635e+00,1.431083959426303343e-01,9.170652491333180478e+01,6.510000000000000000e+02,9.718391415276446565e+00,9.432174623391185619e+00
5.875000000000000000e+02,9.575126185872724349e+00,9.287594861583528427e+00,9.807282934273970909e+00,1.431090411208085778e-01,9.170352167303606450e+01,6.510000000000000000e+02,9.718235226993533260e+00,9.432017144751915438e+00
5.880000000000000000e+02,9.574969678928974659e+00,9.287440893118134255e+00,9.807131215120062251e+00,1.431096862650468315e-01,9.170052473471213261e+01,6.510000000000000000e+02,9.718079365194022046e+00,9.431859992663929049e+00
5.885000000000000000e+02,9.574813497780475302e+00,9.287287243342047915e+00,9.806979813915562616e+00,1.431103313704362445e-01,9.169753408422413088e+01,6.510000000000000000e+02,9.717923829150910464e+00,9.431703166410040140e+00
5.890000000000000000e+02,9.574657641706881606e+00,9.287133911557527099e+00,9.806828729949202739e+00,1.431109764321287503e-01,9.169454970747132450e+01,6.510000000000000000e+02,9.717768618139009718e+00,9.431546665274751717e+00
5.895000000000000000e+02,9.574502109989621701e+00,9.286980897068506380e+00,9.806677962511466617e+00,1.431116214450945390e-01,9.169157159038836369e+01,6.510000000000000000e+02,9.717613731434715518e+00,9.431390488544527884e+00
5.900000000000000000e+02,9.574346901911862773e+00,9.286828199180586552e+00,9.806527510894611055e+00,1.431122664047887461e-01,9.168859971894480054e+01,6.510000000000000000e+02,9.717459168316652907e+00,9.431234635507074415e+00
5.905000000000000000e+02,9.574192016758532375e+00,9.286675817201054173e+00,9.806377374392626578e+00,1.431129113062423464e-01,9.168563407914535901e+01,6.510000000000000000e+02,9.717304928064775638e+00,9.431079105452290889e+00
5.910000000000000000e+02,9.574037453816297116e+00,9.286523750438849589e+00,9.806227552301297834e+00,1.431135561442439252e-01,9.168267465702950858e+01,6.510000000000000000e+02,9.717151009960540264e+00,9.430923897672053968e+00
5.915000000000000000e+02,9.573883212373553775e+00,9.286371998204565159e+00,9.806078043918100562e+00,1.431142009144307226e-01,9.167972143867154955e+01,6.510000000000000000e+02,9.716997413287984386e+00,9.430769011459123163e+00
5.920000000000000000e+02,9.573729291720445289e+00,9.286220559810464792e+00,9.805928848542299292e+00,1.431148456117733170e-01,9.167677441018054196e+01,6.510000000000000000e+02,9.716844137332218523e+00,9.430614446108672055e+00
5.925000000000000000e+02,9.573575691148830558e+00,9.286069434570434211e+00,9.805779965474885174e+00,1.431154902317273159e-01,9.167383355770007825e+01,6.510000000000000000e+02,9.716691181380557651e+00,9.430460200917103464e+00
5.930000000000000000e+02,9.573422409952296874e+00,9.285918621800043127e+00,9.805631394018559988e+00,1.431161347696271180e-01,9.167089886740822635e+01,6.510000000000000000e+02,9.716538544721924353e+00,9.430306275182669395e+00
5.935000000000000000e+02,9.573269447426152823e+00,9.285768120816468851e+00,9.805483133477768121e+00,1.431167792206254064e-01,9.166797032551752977e+01,6.510000000000000000e+02,9.716386226646777757e+00,9.430152668205526112e+00
5.940000000000000000e+02,9.573116802867419395e+00,9.285617930938540709e+00,9.805335183158689460e+00,1.431174235801174199e-01,9.166504791827472332e+01,6.510000000000000000e+02,9.716234226447536315e+00,9.429999379287302474e+00
5.945000000000000000e+02,9.572964475574829990e+00,9.285468051486727603e+00,9.805187542369191434e+00,1.431180678431347442e-01,9.166213163196083258e+01,6.510000000000000000e+02,9.716082543417964956e+00,9.429846407731695024e+00
5.950000000000000000e+02,9.572812464848807323e+00,9.285318481783097155e+00,9.805040210418884072e+00,1.431187120059213003e-01,9.165922145289091816e+01,6.510000000000000000e+02,9.715931176854727624e+00,9.429693752842885246e+00
5.955000000000000000e+02,9.572660769991491847e+00,9.285169221151377883e+00,9.804893186619057843e+00,1.431193560632664508e-01,9.165631736741407565e+01,6.510000000000000000e+02,9.715780126054758270e+00,9.429541413928225424e+00
5.960000000000000000e+02,9.572509390306709776e+00,9.285020268916884589e+00,9.804746470282719173e+00,1.431200000110505466e-01,9.165341936191330774e+01,6.510000000000000000e+02,9.715629390317760183e+00,9.429389390295659368e+00
5.965000000000000000e+02,9.572358325099980192e+00,9.284871624406562773e+00,9.804600060724585120e+00,1.431206438443661799e-01,9.165052742280533948e+01,6.510000000000000000e+02,9.715478968944346150e+00,9.429237681255614234e+00
5.970000000000000000e+02,9.572207573678511494e+00,9.284723286948972643e+00,9.804453957261040742e+00,1.431212875589120692e-01,9.164764153654076040e+01,6.510000000000000000e+02,9.715328861237422231e+00,9.429086286119598981e+00
5.975000000000000000e+02,9.572057135351174750e+00,9.284575255874262467e+00,9.804308159210163964e+00,1.431219311505688430e-01,9.164476168960359814e+01,6.510000000000000000e+02,9.715179066501743677e+00,9.428935204200605824e+00
5.980000000000000000e+02,9.571907009428541002e+00,9.284427530514188120e+00,9.804162665891745121e+00,1.431225746144899336e-01,9.164188786851151747e+01,6.510000000000000000e+02,9.715029584043032074e+00,9.428784434814051707e+00
5.985000000000000000e+02,9.571757195222840409e+00,9.284280110202116632e+00,9.804017476627203465e+00,1.431232179464348442e-01,9.163902005981556442e+01,6.510000000000000000e+02,9.714880413169275641e+00,9.428633977276405176e+00
5.990000000000000000e+02,9.571607692047969351e+00,9.284132994272992434e+00,9.803872590739679538e+00,1.431238611422844809e-01,9.163615825010012372e+01,6.510000000000000000e+02,9.714731553190253166e+00,9.428483830905683760e+00
5.995000000000000000e+02,9.571458499219492211e+00,9.283986182063344472e+00,9.803728007553957013e+00,1.431245041970106158e-01,9.163330242598270559e+01,6.510000000000000000e+02,9.714583003416503715e+00,9.428333995022482483e+00
6.000000000000000000e+02,9.571309614915994857e+00,9.283839672911305740e+00,9.803583726396494669e+00,1.431251457642894187e-01,9.163045255193341632e+01,6.510000000000000000e+02,9.714434760680283887e+00,9.428184469151705827e+00
6.005000000000000000e+02,9.571161038951837341e+00,9.283693466156551111e+00,9.803439746595394411e+00,1.431257864237928390e-01,9.162760862428905284e+01,6.510000000000000000e+02,9.714286825375630485e+00,9.428035252528045973e+00
6.010000000000000000e+02,9.571012771294070021e+00,9.283547561140379045e+00,9.803296067480424369e+00,1.431264269339557471e-01,9.162477064236107083e+01,6.510000000000000000e+02,9.714139198228025407e+00,9.427886344360114634e+00
6.015000000000000000e+02,9.570864810987721683e+00,9.283401957205624555e+00,9.803152688383013569e+00,1.431270674742191051e-01,9.162193858764680954e+01,6.510000000000000000e+02,9.713991878461941454e+00,9.427737743513503688e+00
6.020000000000000000e+02,9.570717156676872506e+00,9.283256653696692950e+00,9.803009608636219951e+00,1.431277084925418053e-01,9.161911243404735217e+01,6.510000000000000000e+02,9.713844865169415144e+00,9.427589448184329868e+00
6.025000000000000000e+02,9.570569808646233412e+00,9.283111649959570499e+00,9.802866827574744590e+00,1.431283493469786838e-01,9.161629218655761520e+01,6.510000000000000000e+02,9.713698157993212234e+00,9.427441459299256366e+00
6.030000000000000000e+02,9.570422766222860034e+00,9.282966945341774689e+00,9.802724344534938794e+00,1.431289900336535637e-01,9.161347783202489836e+01,6.510000000000000000e+02,9.713551756256514125e+00,9.427293776189207719e+00
6.035000000000000000e+02,9.570276028735438700e+00,9.282822539192405742e+00,9.802582158854756145e+00,1.431296305483266973e-01,9.161066935732907268e+01,6.510000000000000000e+02,9.713405659283765203e+00,9.427146398187112197e+00
6.040000000000000000e+02,9.570129595514265120e+00,9.282678430862084440e+00,9.802440269873818224e+00,1.431302708871826368e-01,9.160786674938226781e+01,6.510000000000000000e+02,9.713259866401449116e+00,9.426999324627081123e+00
6.045000000000000000e+02,9.569983465891262142e+00,9.282534619703001866e+00,9.802298676933338228e+00,1.431309110460423917e-01,9.160506999512899995e+01,6.510000000000000000e+02,9.713114376937303618e+00,9.426852554845218890e+00
6.050000000000000000e+02,9.569837639199969104e+00,9.282391105068860782e+00,9.802157379376152946e+00,1.431315510205452557e-01,9.160227908154597287e+01,6.510000000000000000e+02,9.712969190220514193e+00,9.426706088179424015e+00
6.055000000000000000e+02,9.569692114775518732e+00,9.282247886314946683e+00,9.802016376546704990e+00,1.431321908069972115e-01,9.159949399564195005e+01,6.510000000000000000e+02,9.712824305582515194e+00,9.426559923968522270e+00
6.060000000000000000e+02,9.569546891954654910e+00,9.282104962798031877e+00,9.801875667791071223e+00,1.431328304015830333e-01,9.159671472445775464e+01,6.510000000000000000e+02,9.712679722356238443e+00,9.426414061553071377e+00
6.065000000000000000e+02,9.569401970075720243e+00,9.281962333876448312e+00,9.801735252456914793e+00,1.431334698001846539e-01,9.159394125506614159e+01,6.510000000000000000e+02,9.712535439875905396e+00,9.426268500275536866e+00
6.070000000000000000e+02,9.569257348478657832e+00,9.281819998910020075e+00,9.801595129893501124e+00,1.431341089986234438e-01,9.159117357457162711e+01,6.510000000000000000e+02,9.712391457477281165e+00,9.426123239480034499e+00
6.075000000000000000e+02,9.569113026504988184e+00,9.281677957260136225e+00,9.801455299451685477e+00,1.431347479935692057e-01,9.158841167011063078e+01,6.510000000000000000e+02,9.712247774498557362e+00,9.425978278511419006e+00
6.080000000000000000e+02,9.568969003497826975e+00,9.281536208289658418e+00,9.801315760483920059e+00,1.431353867805404689e-01,9.158565552885103500e+01,6.510000000000000000e+02,9.712104390278367916e+00,9.425833616717287811e+00
6.085000000000000000e+02,9.568825277381492356e+00,9.281394751362995521e+00,9.801176512344239811e+00,1.431360280902237714e-01,9.158290511159245284e+01,6.510000000000000000e+02,9.711961305471717765e+00,9.425689249291268723e+00
6.090000000000000000e+02,9.568681847524498352e+00,9.281253585846034326e+00,9.801037554388274842e+00,1.431366718760468948e-01,9.158016040598062091e+01,6.510000000000000000e+02,9.711818519400546634e+00,9.425545175648451846e+00
6.095000000000000000e+02,9.568538714678656021e+00,9.281112711106192847e+00,9.800898885973214902e+00,1.431373154313740903e-01,9.157742142537314578e+01,6.510000000000000000e+02,9.711676030110028890e+00,9.425401399247281375e+00
6.100000000000000000e+02,9.568395878193371118e+00,9.280972126512370579e+00,9.800760506457821819e+00,1.431379587520273389e-01,9.157468815706359067e+01,6.510000000000000000e+02,9.711533836945399401e+00,9.425257919441342835e+00
6.105000000000000000e+02,9.568253337419603710e+00,9.280831831434968038e+00,9.800622415202434823e+00,1.431386018346164080e-01,9.157196058837654107e+01,6.510000000000000000e+02,9.711391939254220063e+00,9.425114735584987358e+00
6.110000000000000000e+02,9.568111091709875282e+00,9.280691825245886761e+00,9.800484611568963444e+00,1.431392446755088421e-01,9.156923870666781795e+01,6.510000000000000000e+02,9.711250336385385040e+00,9.424971847034365524e+00
6.115000000000000000e+02,9.567969140418270513e+00,9.280552107318490229e+00,9.800347094920859092e+00,1.431398872709508940e-01,9.156652249932426457e+01,6.510000000000000000e+02,9.711109027689220241e+00,9.424829253147319008e+00
6.120000000000000000e+02,9.567827482900419511e+00,9.280412677027664259e+00,9.800209864623138145e+00,1.431405296171284203e-01,9.156381195376364701e+01,6.510000000000000000e+02,9.710968012517547265e+00,9.424686953283291757e+00
6.125000000000000000e+02,9.567686118513503146e+00,9.280273533749742398e+00,9.800072920042380176e+00,1.431411717103484582e-01,9.156110705743461153e+01,6.510000000000000000e+02,9.710827290223852160e+00,9.424544946803155909e+00
6.130000000000000000e+02,9.567545046616238835e+00,9.280134676862546783e+00,9.799936260546683542e+00,1.431418135472817821e-01,9.155840779781652827e+01,6.510000000000000000e+02,9.710686860163519896e+00,9.424403233068955998e+00
6.135000000000000000e+02,9.567404266405901581e+00,9.279996105745370372e+00,9.799799885505702690e+00,1.431424552709949227e-01,9.155571415934285540e+01,6.510000000000000000e+02,9.710546721676896809e+00,9.424261811134906353e+00
6.140000000000000000e+02,9.567263776586264257e+00,9.279857819778975170e+00,9.799663794290653485e+00,1.431430974684032298e-01,9.155302611713251792e+01,6.510000000000000000e+02,9.710406874054665849e+00,9.424120679117860888e+00
6.145000000000000000e+02,9.567123577343817686e+00,9.279719818345590454e+00,9.799527986274227942e+00,1.431437393963784499e-01,9.155034367429632880e+01,6.510000000000000000e+02,9.710267316740194943e+00,9.423979837947438654e+00
6.150000000000000000e+02,9.566983668043395284e+00,9.279582100828880797e+00,9.799392460830709695e+00,1.431443810523792548e-01,9.154766681843592835e+01,6.510000000000000000e+02,9.710128049095773761e+00,9.423839286991016806e+00
6.155000000000000000e+02,9.566844048051381222e+00,9.279444666614022452e+00,9.799257217335865633e+00,1.431450224318648323e-01,9.154499553718315497e+01,6.510000000000000000e+02,9.709989070483246110e+00,9.423699025619516334e+00
6.160000000000000000e+02,9.566704716735644709e+00,9.279307515087580782e+00,9.799122255167008078e+00,1.431456635322939930e-01,9.154232981820014459e+01,6.510000000000000000e+02,9.709850380267939229e+00,9.423559053203350189e+00
6.165000000000000000e+02,9.566565673465593278e+00,9.279170645637597303e+00,9.798987573702945042e+00,1.431463043497319676e-01,9.153966964917918858e+01,6.510000000000000000e+02,9.709711977815326023e+00,9.423419369115860533e+00
6.170000000000000000e+02,9.566426917612131930e+00,9.279034057653580803e+00,9.798853172324015759e+00,1.431469448810317457e-01,9.153701501784273376e+01,6.510000000000000000e+02,9.709573862493163787e+00,9.423279972731100074e+00
6.175000000000000000e+02,9.566288448547672019e+00,9.278897750526441612e+00,9.798719050412053377e+00,1.431475851226222396e-01,9.153436591194305549e+01,6.510000000000000000e+02,9.709436033670293398e+00,9.423140863425050640e+00
6.180000000000000000e+02,9.566150265646131245e+00,9.278761723648539572e+00,9.798585207350406279e+00,1.431482250710536253e-01,9.153172231926252778e+01,6.510000000000000000e+02,9.709298490717184649e+00,9.423002040575077842e+00
6.185000000000000000e+02,9.566012367988030007e+00,9.278625976413687582e+00,9.798451642523902549e+00,1.431488643666581073e-01,9.152908422186942516e+01,6.510000000000000000e+02,9.709161232354688309e+00,9.422863503621371706e+00
6.190000000000000000e+02,9.565874754447557748e+00,9.278490508217096533e+00,9.798318355318896167e+00,1.431495023972297331e-01,9.152645159781368989e+01,6.510000000000000000e+02,9.709024256844788425e+00,9.422725252050327072e+00
6.195000000000000000e+02,9.565737425202710753e+00,9.278355318455428602e+00,9.798185345123210155e+00,1.431501401271526031e-01,9.152382445054220739e+01,6.510000000000000000e+02,9.708887565329863634e+00,9.422587285075557872e+00
6.200000000000000000e+02,9.565600379633364625e+00,9.278220406526740405e+00,9.798052611326145467e+00,1.431507775532800120e-01,9.152120276795606912e+01,6.510000000000000000e+02,9.708751157186643610e+00,9.422449602080083864e+00
6.205000000000000000e+02,9.565463617120878226e+00,9.278085771830538064e+00,9.797920153318521841e+00,1.431514146721623582e-01,9.151858653798589671e+01,6.510000000000000000e+02,9.708615031793041084e+00,9.422312202448715368e+00
6.210000000000000000e+02,9.565327137048077688e+00,9.277951413767716815e+00,9.797787970492619181e+00,1.431520514810771527e-01,9.151597574859162876e+01,6.510000000000000000e+02,9.708479188529155479e+00,9.422175085567001673e+00
6.215000000000000000e+02,9.565190938799283060e+00,9.277817331740596529e+00,9.797656062242166897e+00,1.431526879757266946e-01,9.151337038776257771e+01,6.510000000000000000e+02,9.708343626775009838e+00,9.422038250823556282e+00
6.220000000000000000e+02,9.565055021760247911e+00,9.277683525152893296e+00,9.797524427962409632e+00,1.431533241543580803e-01,9.151077044351738721e+01,6.510000000000000000e+02,9.708208345914606241e+00,9.421901697605889581e+00
6.225000000000000000e+02,9.564919385318225054e+00,9.277549993409730078e+00,9.797393067050023774e+00,1.431539600129765610e-01,9.150817590390377632e+01,6.510000000000000000e+02,9.708073345331200699e+00,9.421765425305249408e+00
6.230000000000000000e+02,9.564784028861913256e+00,9.277416735917622503e+00,9.797261978903168966e+00,1.431545955484358201e-01,9.150558675699855371e+01,6.510000000000000000e+02,9.707938624410349604e+00,9.421629433313476909e+00
6.235000000000000000e+02,9.564648951781464348e+00,9.277283752084503732e+00,9.797131162921452585e+00,1.431552307577106664e-01,9.150300299090756084e+01,6.510000000000000000e+02,9.707804182539174320e+00,9.421493721023752599e+00
6.240000000000000000e+02,9.564514153468492097e+00,9.277151041319662284e+00,9.797000618505945724e+00,1.431558656377760197e-01,9.150042459376561510e+01,6.510000000000000000e+02,9.707670019106268811e+00,9.421358287830717160e+00
6.245000000000000000e+02,9.564379633316050899e+00,9.277018603033807764e+00,9.796870345059152996e+00,1.431565001858492447e-01,9.149785155373632506e+01,6.510000000000000000e+02,9.707536133501900366e+00,9.421223133130201433e+00
6.250000000000000000e+02,9.564245390718649986e+00,9.276886436639015798e+00,9.796740341985046285e+00,1.431571343981782596e-01,9.149528385901206207e+01,6.510000000000000000e+02,9.707402525116828329e+00,9.421088256320473420e+00
6.255000000000000000e+02,9.564111425072233885e+00,9.276754541548747568e+00,9.796610608689020339e+00,1.431577682721622280e-01,9.149272149781388919e+01,6.510000000000000000e+02,9.707269193344394864e+00,9.420953656800071130e+00
6.260000000000000000e+02,9.563977735774182420e+00,9.276622917177833827e+00,9.796481144577917632e+00,1.431584018047157292e-01,9.149016445839153278e+01,6.510000000000000000e+02,9.707136137578897817e+00,9.420819333969465248e+00
6.265000000000000000e+02,9.563844322223305383e+00,9.276491562942496216e+00,9.796351949060035480e+00,1.431590349931773920e-01,9.148761272902314090e+01,6.510000000000000000e+02,9.707003357216482442e+00,9.420685287230128324e+00
6.270000000000000000e+02,9.563711183819858519e+00,9.276360478260302855e+00,9.796223021545054976e+00,1.431596678340378015e-01,9.148506629801539702e+01,6.510000000000000000e+02,9.706870851653896182e+00,9.420551515985820856e+00
6.275000000000000000e+02,9.563578319965511554e+00,9.276229662550196764e+00,9.796094361444119158e+00,1.431603003242116201e-01,9.148252515370327842e+01,6.510000000000000000e+02,9.706738620289723229e+00,9.420418019641299878e+00
6.280000000000000000e+02,9.563445730063344641e+00,9.276099115232495862e+00,9.795965968169797478e+00,1.431609324618252910e-01,9.147998928445014144e+01,6.510000000000000000e+02,9.706606662525169682e+00,9.420284797601519600e+00
6.285000000000000000e+02,9.563313413517883887e+00,9.275968835728850337e+00,9.795837841136039614e+00,1.431615642427636614e-01,9.147745867864752256e+01,6.510000000000000000e+02,9.706474977760647604e+00,9.420151849275120171e+00
6.290000000000000000e+02,9.563181369735042736e+00,9.275838823462297711e+00,9.795709979758248309e+00,1.431621956649715144e-01,9.147493332471501049e+01,6.510000000000000000e+02,9.706343565400013418e+00,9.420019174070070278e+00
6.295000000000000000e+02,9.563049598122159267e+00,9.275709077857190010e+00,9.795582383453234954e+00,1.431628267250607545e-01,9.147241321110031720e+01,6.510000000000000000e+02,9.706212424847219467e+00,9.419886771397099068e+00
6.300000000000000000e+02,9.562918098087976659e+00,9.275579598339263043e+00,9.795455051639191169e+00,1.431634574205522537e-01,9.146989832627915007e+01,6.510000000000000000e+02,9.706081555508527359e+00,9.419754640667424184e+00
6.305000000000000000e+02,9.562786869042637861e+00,9.275450384335568899e+00,9.795327983735727884e+00,1.431640877484214869e-01,9.146738865875512658e+01,6.510000000000000000e+02,9.705950956791058459e+00,9.419622781294217262e+00
6.310000000000000000e+02,9.562655910397680259e+00,9.275321435274506143e+00,9.795201179163857574e+00,1.431647177061287912e-01,9.146488419705954698e+01,6.510000000000000000e+02,9.705820628103808190e+00,9.419491192691550552e+00
6.315000000000000000e+02,9.562525221566051670e+00,9.275192750585830481e+00,9.795074637345983604e+00,1.431653472902257584e-01,9.146238492975162160e+01,6.510000000000000000e+02,9.705690568856278233e+00,9.419359874275826883e+00
6.320000000000000000e+02,9.562394801962073032e+00,9.275064329700608567e+00,9.794948357705905551e+00,1.431659764988391370e-01,9.145989084541812986e+01,6.510000000000000000e+02,9.705560778460911919e+00,9.419228825463232369e+00
6.325000000000000000e+02,9.562264651001468607e+00,9.274936172051239325e+00,9.794822339668805000e+00,1.431666053283994766e-01,9.145740193267350548e+01,6.510000000000000000e+02,9.705431256329868361e+00,9.419098045673068853e+00
6.330000000000000000e+02,9.562134768101326898e+00,9.274808277071459273e+00,9.794696582661250872e+00,1.431672337769730186e-01,9.145491818015956653e+01,6.510000000000000000e+02,9.705302001878299833e+00,9.418967534324353963e+00
6.335000000000000000e+02,9.562005152680145059e+00,9.274680644196308776e+00,9.794571086111185210e+00,1.431678618411721948e-01,9.145243957654581379e+01,6.510000000000000000e+02,9.705173014521315977e+00,9.418837290838972365e+00
6.340000000000000000e+02,9.561875804157768499e+00,9.274553272862176456e+00,9.794445849447932062e+00,1.431684895186392248e-01,9.144996611052881974e+01,6.510000000000000000e+02,9.705044293676406753e+00,9.418707314639130246e+00
6.345000000000000000e+02,9.561746721955431738e+00,9.274426162506744120e+00,9.794320872102190378e+00,1.431691168066530073e-01,9.144749777083264064e+01,6.510000000000000000e+02,9.704915838762085301e+00,9.418577605148778176e+00
6.350000000000000000e+02,9.561617905495733538e+00,9.274299312569018738e+00,9.794196153506025126e+00,1.431697437027347475e-01,9.144503454620853233e+01,6.510000000000000000e+02,9.704787649198468813e+00,9.418448161793000040e+00
6.355000000000000000e+02,9.561489354202642232e+00,9.274172722489286258e+00,9.794071693092869069e+00,1.431703702039816561e-01,9.144257642543479392e+01,6.510000000000000000e+02,9.704659724406623056e+00,9.418318983998659633e+00
6.360000000000000000e+02,9.561361067501476185e+00,9.274046391709186210e+00,9.793947490297499670e+00,1.431709963077333059e-01,9.144012339731669670e+01,6.510000000000000000e+02,9.704532063809208964e+00,9.418190071193741630e+00
6.365000000000000000e+02,9.561233044818925109e+00,9.273920319671629997e+00,9.793823544556081728e+00,1.431716220118745275e-01,9.143767545068686786e+01,6.510000000000000000e+02,9.704404666830798831e+00,9.418061422807049610e+00
6.370000000000000000e+02,9.561105285583025193e+00,9.273794505820831091e+00,9.793699855306103430e+00,1.431722473134420248e-01,9.143523257440445207e+01,6.510000000000000000e+02,9.704277532896467662e+00,9.417933038269584500e+00
6.375000000000000000e+02,9.560977789223173318e+00,9.273668949602296152e+00,9.793576421986417202e+00,1.431728722098361273e-01,9.143279475735563722e+01,6.510000000000000000e+02,9.704150661433008196e+00,9.417804917013336663e+00
6.380000000000000000e+02,9.560850555170095078e+00,9.273543650462826804e+00,9.793453244037232608e+00,1.431734966989417768e-01,9.143036198845332763e+01,6.510000000000000000e+02,9.704024051869037493e+00,9.417677058471154439e+00
6.385000000000000000e+02,9.560723582855876757e+00,9.273418607850517859e+00,9.793330320900080821e+00,1.431741207779775593e-01,9.142793425663707296e+01,6.510000000000000000e+02,9.703897703633854732e+00,9.417549462077898781e+00
6.390000000000000000e+02,9.560596871713942235e+00,9.273293821214753763e+00,9.793207652017844822e+00,1.431747444443439155e-01,9.142551155087312509e+01,6.510000000000000000e+02,9.703771616158286761e+00,9.417422127269599486e+00
6.395000000000000000e+02,9.560470421179044109e+00,9.273169290006173071e+00,9.793085236834739860e+00,1.431753676956835641e-01,9.142309386015419648e+01,6.510000000000000000e+02,9.703645788874727174e+00,9.417295053483361045e+00
6.400000000000000000e+02,9.560344230687276124e+00,9.273045013676732395e+00,9.792963074796302791e+00,1.431759905294575641e-01,9.142068117349957390e+01,6.510000000000000000e+02,9.703520221216734853e+00,9.417168240157817394e+00
6.405000000000000000e+02,9.560218299676050080e+00,9.272920991679631797e+00,9.792841165349418731e+00,1.431766129434905166e-01,9.141827347995479158e+01,6.510000000000000000e+02,9.703394912619540236e+00,9.417041686732559924e+00
6.410000000000000000e+02,9.560092627584120706e+00,9.272797223469355643e+00,9.792719507942285517e+00,1.431772349348194584e-01,9.141587076859185856e+01,6.510000000000000000e+02,9.703269862518942190e+00,9.416915392649300998e+00
6.415000000000000000e+02,9.559967213851546575e+00,9.272673708501645962e+00,9.792598102024415496e+00,1.431778565016325611e-01,9.141347302850888923e+01,6.510000000000000000e+02,9.703145070353178525e+00,9.416789357349914624e+00
6.420000000000000000e+02,9.559842057919713199e+00,9.272550446233545074e+00,9.792476947046653279e+00,1.431784776413304316e-01,9.141108024883030225e+01,6.510000000000000000e+02,9.703020535561043047e+00,9.416663580278381573e+00
6.425000000000000000e+02,9.559717159231324146e+00,9.272427436123296118e+00,9.792356042461143772e+00,1.431790983514954763e-01,9.140869241870657902e+01,6.510000000000000000e+02,9.702896257582819928e+00,9.416538060879830141e+00
6.430000000000000000e+02,9.559592517230390385e+00,9.272304677630451408e+00,9.792235387721351714e+00,1.431797186298918723e-01,9.140630952731422099e+01,6.510000000000000000e+02,9.702772235860281924e+00,9.416412798600498846e+00
6.435000000000000000e+02,9.559468131362237386e+00,9.272182170215804931e+00,9.792114982282033253e+00,1.431803384741021090e-01,9.140393156385576390e+01,6.510000000000000000e+02,9.702648469836338663e+00,9.416287792888134334e+00
6.440000000000000000e+02,9.559344001073482033e+00,9.272059913341385240e+00,9.791994825599273256e+00,1.431809578817692941e-01,9.140155851755950778e+01,6.510000000000000000e+02,9.702524958955251577e+00,9.416163043191712489e+00
6.445000000000000000e+02,9.559220125812057489e+00,9.271937906470490987e+00,9.791874917130428457e+00,1.431815768506576603e-01,9.139919037767970167e+01,6.510000000000000000e+02,9.702401702662715621e+00,9.416038548961399357e+00
6.450000000000000000e+02,9.559096505027181223e+00,9.271816149067669599e+00,9.791755256334164770e+00,1.431821953785921697e-01,9.139682713349630205e+01,6.510000000000000000e+02,9.702278700405774003e+00,9.415914309648588443e+00
6.455000000000000000e+02,9.558973138169376327e+00,9.271694640598679982e+00,9.791635842670451950e+00,1.431828134630948601e-01,9.139446877431490179e+01,6.510000000000000000e+02,9.702155951632471798e+00,9.415790324706280856e+00
6.460000000000000000e+02,9.558850024690448421e+00,9.271573380530547581e+00,9.791516675600506758e+00,1.431834311021118467e-01,9.139211528946677277e+01,6.510000000000000000e+02,9.702033455792561156e+00,9.415666593588337463e+00
6.465000000000000000e+02,9.558727164043496316e+00,9.271452368331518201e+00,9.791397754586892432e+00,1.431840482935287096e-01,9.138976666830875217e+01,6.510000000000000000e+02,9.701911212337027024e+00,9.415543115749967384e+00
6.470000000000000000e+02,9.558604555682899573e+00,9.271331603471082872e+00,9.791279079093396120e+00,1.431846650347464445e-01,9.138742290022298675e+01,6.510000000000000000e+02,9.701789220717646600e+00,9.415419890648152546e+00
6.475000000000000000e+02,9.558482199064318507e+00,9.271211085419949427e+00,9.791160648585126580e+00,1.431852813237718680e-01,9.138508397461723121e+01,6.510000000000000000e+02,9.701667480388092457e+00,9.415296917740546334e+00
6.480000000000000000e+02,9.558360093644694189e+00,9.271090813650053164e+00,9.791042462528436019e+00,1.431858971583695184e-01,9.138274988092445028e+01,6.510000000000000000e+02,9.701545990803063901e+00,9.415174196486324476e+00
6.485000000000000000e+02,9.558238238882228899e+00,9.270970787634553290e+00,9.790924520390968055e+00,1.431865125367885183e-01,9.138042060860288984e+01,6.510000000000000000e+02,9.701424751419017056e+00,9.415051726345440741e+00
6.490000000000000000e+02,9.558116634236412779e+00,9.270851006847854237e+00,9.790806821641616864e+00,1.431871274564300578e-01,9.137809614713604844e+01,6.510000000000000000e+02,9.701303761692843253e+00,9.414929506779982304e+00
6.495000000000000000e+02,9.557995279167997182e+00,9.270731470765522175e+00,9.790689365750573359e+00,1.431877419151193209e-01,9.137577648603246416e+01,6.510000000000000000e+02,9.701183021083116031e+00,9.414807537252876557e+00
6.500000000000000000e+02,9.557874173138987572e+00,9.270612178864382713e+00,9.790572152189248811e+00,1.431883559110449788e-01,9.137346161482578566e+01,6.510000000000000000e+02,9.701062529050032524e+00,9.414685817227942621e+00
6.505000000000000000e+02,9.557753315612657730e+00,9.270493130622448064e+00,9.790455180430342352e+00,1.431889694422140702e-01,9.137115152307467270e+01,6.510000000000000000e+02,9.700942285054871661e+00,9.414564346170443798e+00
6.510000000000000000e+02,9.557632706053542648e+00,9.270374325518952574e+00,9.790338449947784127e+00,1.431895825060278404e-01,9.136884620036262561e+01,6.510000000000000000e+02,9.700822288559569628e+00,9.414443123547515668e+00
6.515000000000000000e+02,9.557512343927417220e+00,9.270255763034310093e+00,9.790221960216772601e+00,1.431901951012202190e-01,9.136654563629807058e+01,6.510000000000000000e+02,9.700702539028636551e+00,9.414322148826197889e+00
6.520000000000000000e+02,9.557392228701324655e+00,9.270137442650174364e+00,9.790105710713753240e+00,1.431908072250108743e-01,9.136424982051423171e+01,6.510000000000000000e+02,9.700583035926335640e+00,9.414201421476315446e+00
6.525000000000000000e+02,9.557272359843544507e+00,9.270019363849353766e+00,9.789989700916400750e+00,1.431914188752857198e-01,9.136195874266891792e+01,6.510000000000000000e+02,9.700463778718830810e+00,9.414080940968259981e+00
6.530000000000000000e+02,9.557152736823590899e+00,9.269901526115875257e+00,9.789873930303643945e+00,1.431920300510816924e-01,9.135967239244477867e+01,6.510000000000000000e+02,9.700344766874671620e+00,9.413960706772508402e+00
6.535000000000000000e+02,9.557033359112240944e+00,9.269783928934950623e+00,9.789758398355644431e+00,1.431926407491944664e-01,9.135739075954893451e+01,6.510000000000000000e+02,9.700225999861435966e+00,9.413840718363045923e+00
6.540000000000000000e+02,9.556914226181490335e+00,9.269666571792987142e+00,9.789643104553800157e+00,1.431932509684792909e-01,9.135511383371307659e+01,6.510000000000000000e+02,9.700107477149968460e+00,9.413720975213010433e+00
6.545000000000000000e+02,9.556795337504574661e+00,9.269549454177578696e+00,9.789528048380738312e+00,1.431938607066405300e-01,9.135284160469328185e+01,6.510000000000000000e+02,9.699989198211216745e+00,9.413601476797934353e+00
6.550000000000000000e+02,9.556676692555960528e+00,9.269432575577461364e+00,9.789413229320317100e+00,1.431944699621094108e-01,9.135057406227005572e+01,6.510000000000000000e+02,9.699871162518068246e+00,9.413482222593851034e+00
6.555000000000000000e+02,9.556558290811347334e+00,9.269315935482607571e+00,9.789298646857604425e+00,1.431950787321664142e-01,9.134831119624820417e+01,6.510000000000000000e+02,9.699753369543513415e+00,9.413363212079179476e+00
6.560000000000000000e+02,9.556440131747649502e+00,9.269199533384124834e+00,9.789184300478909861e+00,1.431956870152428229e-01,9.134605299645680532e+01,6.510000000000000000e+02,9.699635818762892825e+00,9.413244444732406180e+00
6.565000000000000000e+02,9.556322214843001817e+00,9.269083368774309051e+00,9.789070189671747357e+00,1.431962948099517186e-01,9.134379945274915258e+01,6.510000000000000000e+02,9.699518509652953924e+00,9.413125920033051486e+00
6.570000000000000000e+02,9.556204539576764745e+00,9.268967441146637398e+00,9.788956313924838781e+00,1.431969021139370413e-01,9.134155055500259834e+01,6.510000000000000000e+02,9.699401441690703507e+00,9.413007637462827759e+00
6.575000000000000000e+02,9.556087105429506678e+00,9.268851749995734579e+00,9.788842672728138794e+00,1.431975089254484412e-01,9.133930629311855398e+01,6.510000000000000000e+02,9.699284614354954925e+00,9.412889596504058431e+00
6.580000000000000000e+02,9.555969911883014589e+00,9.268736294817388810e+00,9.788729265572786886e+00,1.431981152424933734e-01,9.133706665702244720e+01,6.510000000000000000e+02,9.699168027125507408e+00,9.412771796640519995e+00
6.585000000000000000e+02,9.555852958420272714e+00,9.268621075108562479e+00,9.788616091951148235e+00,1.431987210635638774e-01,9.133483163666373628e+01,6.510000000000000000e+02,9.699051679483837063e+00,9.412654237356708364e+00
6.590000000000000000e+02,9.555736244525483869e+00,9.268506090367370831e+00,9.788503151356765741e+00,1.431993263861828236e-01,9.133260122201546949e+01,6.510000000000000000e+02,9.698935570911666915e+00,9.412536918139300823e+00
6.595000000000000000e+02,9.555619769684039255e+00,9.268391340093062425e+00,9.788390443284400888e+00,1.431999312092663013e-01,9.133037540307481095e+01,6.510000000000000000e+02,9.698819700893306361e+00,9.412419838474773925e+00
6.600000000000000000e+02,9.555503533382534442e+00,9.268276823786086638e+00,9.788277967229996435e+00,1.432005355310035088e-01,9.132815416986245793e+01,6.510000000000000000e+02,9.698704068913537313e+00,9.412302997851531572e+00
6.605000000000000000e+02,9.555387535108760488e+00,9.268162540947976424e+00,9.788165722690694182e+00,1.432011393491597895e-01,9.132593751242278302e+01,6.510000000000000000e+02,9.698588674457921499e+00,9.412186395759601254e+00
6.610000000000000000e+02,9.555271774351707492e+00,9.268048491081479767e+00,9.788053709164826088e+00,1.432017426620455225e-01,9.132372542082387668e+01,6.510000000000000000e+02,9.698473517013752598e+00,9.412070031689662386e+00
6.615000000000000000e+02,9.555156250601539725e+00,9.267934673690415792e+00,9.787941926151891181e+00,1.432023454680317609e-01,9.132151788515720625e+01,6.510000000000000000e+02,9.698358596069569515e+00,9.411953905133508158e+00
6.620000000000000000e+02,9.555040963349618721e+00,9.267821088279818653e+00,9.787830373152601737e+00,1.432029477654895300e-01,9.131931489553794279e+01,6.510000000000000000e+02,9.698243911115108418e+00,9.411838015584130801e+00
6.625000000000000000e+02,9.554925912088481965e+00,9.267707734355781213e+00,9.787719049668824667e+00,1.432035495527899105e-01,9.131711644210440681e+01,6.510000000000000000e+02,9.698129461641270765e+00,9.411722362535691389e+00
6.630000000000000000e+02,9.554811096311857099e+00,9.267594611425604256e+00,9.787607955203602828e+00,1.432041508280011421e-01,9.131492251501853730e+01,6.510000000000000000e+02,9.698015247139856854e+00,9.411606945483855569e+00
6.635000000000000000e+02,9.554696515514637056e+00,9.267481718997665041e+00,9.787497089261174565e+00,1.432047515894943612e-01,9.131273310446535163e+01,6.510000000000000000e+02,9.697901267104130696e+00,9.411491763925141640e+00
6.640000000000000000e+02,9.554582169192899599e+00,9.267369056581491904e+00,9.787386451346913319e+00,1.432053518353983979e-01,9.131054820065318722e+01,6.510000000000000000e+02,9.697787521028297775e+00,9.411376817357499647e+00
6.645000000000000000e+02,9.554468056843877122e+00,9.267256623687737616e+00,9.787276040967384461e+00,1.432059515646295633e-01,9.130836779381354518e+01,6.510000000000000000e+02,9.697674008408506907e+00,9.411262105279249113e+00
6.650000000000000000e+02,9.554354177965986850e+00,9.267144419828179380e+00,9.787165857630307997e+00,1.432065507749533395e-01,9.130619187420097660e+01,6.510000000000000000e+02,9.697560728740940661e+00,9.411147627191034815e+00
6.655000000000000000e+02,9.554240532058805968e+00,9.267032444515697520e+00,9.787055900844567446e+00,1.432071494648014809e-01,9.130402043209319629e+01,6.510000000000000000e+02,9.697447681523607699e+00,9.411033382594006014e+00
6.660000000000000000e+02,9.554127118623059189e+00,9.266920697264314555e+00,9.786946170120197408e+00,1.432077476332115074e-01,9.130185345779075590e+01,6.510000000000000000e+02,9.697334866256271724e+00,9.410919370989848431e+00
6.665000000000000000e+02,9.554013937160648950e+00,9.266809177589125923e+00,9.786836664968390664e+00,1.432083452777672683e-01,9.129969094161712917e+01,6.510000000000000000e+02,9.697222282438417551e+00,9.410805591882882126e+00
6.670000000000000000e+02,9.553900987174625214e+00,9.266697885006404789e+00,9.786727384901487525e+00,1.432089423970216990e-01,9.129753287391875460e+01,6.510000000000000000e+02,9.697109929571647413e+00,9.410692044777603016e+00
6.675000000000000000e+02,9.553788268169180142e+00,9.266586819033467037e+00,9.786618329432977603e+00,1.432095389899517568e-01,9.129537924506479385e+01,6.510000000000000000e+02,9.696997807159132066e+00,9.410578729179228219e+00
6.680000000000000000e+02,9.553675779649678290e+00,9.266475979188756540e+00,9.786509498077505143e+00,1.432101350543231455e-01,9.129323004544717435e+01,6.510000000000000000e+02,9.696885914704001408e+00,9.410465644595355172e+00
6.685000000000000000e+02,9.553563521122606872e+00,9.266365364991829168e+00,9.786400890350831716e+00,1.432107305891127946e-01,9.129108526548044722e+01,6.510000000000000000e+02,9.696774251711721249e+00,9.410352790533494272e+00
6.690000000000000000e+02,9.553451491389266081e+00,9.266254975963333251e+00,9.786292505769887740e+00,1.432113245466711537e-01,9.128894488180618794e+01,6.510000000000000000e+02,9.696662815935937374e+00,9.410240166842594789e+00
6.695000000000000000e+02,9.553339689955093306e+00,9.266144811625002475e+00,9.786184343852704970e+00,1.432119169205373355e-01,9.128680888481933664e+01,6.510000000000000000e+02,9.696551606875630114e+00,9.410127773034556498e+00
6.700000000000000000e+02,9.553228117042410261e+00,9.266034871499677195e+00,9.786076404118487559e+00,1.432125087637083072e-01,9.128467727891606387e+01,6.510000000000000000e+02,9.696440625806118874e+00,9.410015608278701649e+00
6.705000000000000000e+02,9.553116772162251635e+00,9.265925155111300882e+00,9.785968686087533897e+00,1.432131000755849370e-01,9.128255005460097493e+01,6.510000000000000000e+02,9.696329872237836156e+00,9.409903672086667115e+00
6.710000000000000000e+02,9.553005654826804971e+00,9.265815661984872165e+00,9.785861189281281014e+00,1.432136908539935749e-01,9.128042720240092933e+01,6.510000000000000000e+02,9.696219345680798796e+00,9.409791963972811146e+00
6.715000000000000000e+02,9.552894764549382245e+00,9.265706391646505224e+00,9.785753913222301037e+00,1.432142810972449609e-01,9.127830871286518288e+01,6.510000000000000000e+02,9.696109045646625901e+00,9.409680483452136812e+00
6.720000000000000000e+02,9.552784100844407433e+00,9.265597343623376503e+00,9.785646857434274537e+00,1.432148708043161356e-01,9.127619457656520296e+01,6.510000000000000000e+02,9.695998971648723597e+00,9.409569230040091270e+00
6.725000000000000000e+02,9.552673663227443157e+00,9.265488517443762007e+00,9.785540021442001191e+00,1.432154599737602285e-01,9.127408478409469694e+01,6.510000000000000000e+02,9.695889123201203219e+00,9.409458203253683095e+00
6.730000000000000000e+02,9.552563451215160484e+00,9.265379912636987569e+00,9.785433404771396226e+00,1.432160486040092440e-01,9.127197932606945585e+01,6.510000000000000000e+02,9.695779499819170866e+00,9.409347402611151878e+00
6.735000000000000000e+02,9.552453464325356691e+00,9.265271528733478590e+00,9.785327006949470885e+00,1.432166366933740331e-01,9.126987819312728334e+01,6.510000000000000000e+02,9.695670101018730946e+00,9.409236827631982436e+00
6.740000000000000000e+02,9.552343702076930398e+00,9.265163365264722728e+00,9.785220827504394592e+00,1.432172242412556584e-01,9.126778137592818041e+01,6.510000000000000000e+02,9.695560926318187001e+00,9.409126477835675573e+00
6.745000000000000000e+02,9.552234163989908211e+00,9.265055421763271681e+00,9.785114865965374165e+00,1.432178112456016505e-01,9.126568886515393331e+01,6.510000000000000000e+02,9.695451975235510389e+00,9.409016352744306033e+00
6.750000000000000000e+02,9.552124849585412747e+00,9.264947697762755396e+00,9.785009121862783488e+00,1.432183977049651946e-01,9.126360065150831247e+01,6.510000000000000000e+02,9.695343247290377775e+00,9.408906451880447719e+00
6.755000000000000000e+02,9.552015758385671518e+00,9.264840192797851870e+00,9.784903594728040943e+00,1.432189836183840048e-01,9.126151672571685936e+01,6.510000000000000000e+02,9.695234742004055661e+00,9.408796774767285598e+00
6.760000000000000000e+02,9.551906889914024035e+00,9.264732906404313795e+00,9.784798284093694676e+00,1.432195689841084807e-01,9.125943707852697173e+01,6.510000000000000000e+02,9.695126458898132071e+00,9.408687320929914222e+00
6.765000000000000000e+02,9.551798243694891610e+00,9.264625838118947243e+00,9.784693189493379961e+00,1.432201538013580522e-01,9.125736170070769049e+01,6.510000000000000000e+02,9.695018397496250273e+00,9.408578089893532947e+00
6.770000000000000000e+02,9.551689819253818214e+00,9.264518987479601009e+00,9.784588310461835192e+00,1.432207380682014863e-01,9.125529058304984176e+01,6.510000000000000000e+02,9.694910557322019784e+00,9.408469081185616645e+00
6.775000000000000000e+02,9.551581616117418960e+00,9.264412354025196805e+00,9.784483646534852141e+00,1.432213217837370600e-01,9.125322371636571006e+01,6.510000000000000000e+02,9.694802937901156881e+00,9.408360294333681040e+00
6.780000000000000000e+02,9.551473633813412079e+00,9.264305937295691962e+00,9.784379197249352345e+00,1.432219049462758742e-01,9.125116109148922305e+01,6.510000000000000000e+02,9.694695538759686926e+00,9.408251728867137231e+00
6.785000000000000000e+02,9.551365871870594049e+00,9.264199736832098964e+00,9.784274962143310717e+00,1.432224875550979215e-01,9.124910269927578099e+01,6.510000000000000000e+02,9.694588359425692303e+00,9.408143384315497570e+00
6.790000000000000000e+02,9.551258329818866244e+00,9.264093752176474794e+00,9.784170940755778645e+00,1.432230696078481691e-01,9.124704853060219989e+01,6.510000000000000000e+02,9.694481399426715384e+00,9.408035260211018880e+00
6.795000000000000000e+02,9.551151007189183417e+00,9.263987982871908500e+00,9.784067132626910634e+00,1.432236511045333061e-01,9.124499857636666889e+01,6.510000000000000000e+02,9.694374658293716251e+00,9.407927356084650583e+00
6.800000000000000000e+02,9.551043903513601663e+00,9.263882428462544283e+00,9.783963537297903912e+00,1.432242320434039262e-01,9.124295282748877867e+01,6.510000000000000000e+02,9.694268135557006616e+00,9.407819671470198486e+00
6.805000000000000000e+02,9.550937018325257100e+00,9.263777088493544198e+00,9.783860154311051716e+00,1.432248124228922559e-01,9.124091127490929409e+01,6.510000000000000000e+02,9.694161830748146969e+00,9.407712205902365454e+00
6.810000000000000000e+02,9.550830351158335674e+00,9.263671962511111246e+00,9.783756983209707769e+00,1.432253922422784265e-01,9.123887390959022525e+01,6.510000000000000000e+02,9.694055743400614489e+00,9.407604958916056859e+00
6.815000000000000000e+02,9.550723901548122896e+00,9.263567050062498254e+00,9.783654023538286282e+00,1.432259715000551992e-01,9.123684072251472799e+01,6.510000000000000000e+02,9.693949873048177679e+00,9.407497930048066337e+00
6.820000000000000000e+02,9.550617669030957657e+00,9.263462350695961689e+00,9.783551274842274381e+00,1.432265501948971342e-01,9.123481170468704704e+01,6.510000000000000000e+02,9.693844219225853820e+00,9.407391118836059718e+00
6.825000000000000000e+02,9.550511653144244661e+00,9.263357863960788308e+00,9.783448736668203694e+00,1.432271283258421124e-01,9.123278684713248765e+01,6.510000000000000000e+02,9.693738781470086607e+00,9.407284524818402716e+00
6.830000000000000000e+02,9.550405853426457981e+00,9.263253589407312916e+00,9.783346408563664554e+00,1.432277058915647217e-01,9.123076614089731606e+01,6.510000000000000000e+02,9.693633559318023174e+00,9.407178147534892787e+00
6.835000000000000000e+02,9.550300269417128618e+00,9.263149526586850868e+00,9.783244290077327321e+00,1.432282828909211270e-01,9.122874957704875953e+01,6.510000000000000000e+02,9.693528552308050550e+00,9.407071986526208462e+00
6.840000000000000000e+02,9.550194900656842734e+00,9.263045675051756689e+00,9.783142380758881984e+00,1.432288593228887019e-01,9.122673714667489264e+01,6.510000000000000000e+02,9.693423759979731713e+00,9.406966041333953754e+00
6.845000000000000000e+02,9.550089746687245196e+00,9.262942034355420517e+00,9.783040680159093228e+00,1.432294351863237503e-01,9.122472884088463729e+01,6.510000000000000000e+02,9.693319181873567558e+00,9.406860311500921057e+00
6.850000000000000000e+02,9.549984807051036029e+00,9.262838604052205937e+00,9.782939187829748917e+00,1.432300104798402973e-01,9.122272465080766324e+01,6.510000000000000000e+02,9.693214817530876104e+00,9.406754796571195953e+00
6.855000000000000000e+02,9.549880081291952649e+00,9.262735383697519254e+00,9.782837903323700957e+00,1.432305852027185300e-01,9.122072456759428860e+01,6.510000000000000000e+02,9.693110666494670014e+00,9.406649496089233509e+00
6.860000000000000000e+02,9.549775568954796512e+00,9.262632372847765083e+00,9.782736826194810220e+00,1.432311593533302230e-01,9.121872858241560778e+01,6.510000000000000000e+02,9.693006728308125375e+00,9.406544409601465873e+00
6.865000000000000000e+02,9.549671269585399358e+00,9.262529571060342803e+00,9.782635955998024713e+00,1.432317329309556742e-01,9.121673668646323563e+01,6.510000000000000000e+02,9.692903002516354505e+00,9.406439536654444211e+00
6.870000000000000000e+02,9.549567182730644532e+00,9.262426977893662539e+00,9.782535292289276541e+00,1.432323059340272209e-01,9.121474887094927908e+01,6.510000000000000000e+02,9.692799488664672225e+00,9.406334876796618616e+00
6.875000000000000000e+02,9.549463307938440337e+00,9.262324592907141607e+00,9.782434834625568953e+00,1.432328783622490442e-01,9.121276512710653606e+01,6.510000000000000000e+02,9.692696186300690186e+00,9.406230429576192265e+00
6.880000000000000000e+02,9.549359644757750232e+00,9.262222415661186758e+00,9.782334582564919501e+00,1.432334502138718491e-01,9.121078544618804074e+01,6.510000000000000000e+02,9.692593094971622136e+00,9.406126194543878327e+00
6.885000000000000000e+02,9.549256192738548421e+00,9.262120445717203054e+00,9.782234535666356479e+00,1.432340214882364959e-01,9.120880981946723409e+01,6.510000000000000000e+02,9.692490214226785028e+00,9.406022171250311814e+00
6.890000000000000000e+02,9.549152951431864267e+00,9.262018682637590317e+00,9.782134693489963340e+00,1.432345921840782188e-01,9.120683823823803493e+01,6.510000000000000000e+02,9.692387543615943457e+00,9.405918359247786853e+00
6.895000000000000000e+02,9.549049920389739654e+00,9.261917125985728916e+00,9.782035055596812967e+00,1.432351623003744745e-01,9.120487069381449885e+01,6.510000000000000000e+02,9.692285082690114351e+00,9.405814758089364958e+00
6.900000000000000000e+02,9.548947099165241426e+00,9.261815775326006417e+00,9.781935621549047610e+00,1.432357318361027476e-01,9.120290717753091769e+01,6.510000000000000000e+02,9.692182831001344923e+00,9.405711367329139705e+00
6.905000000000000000e+02,9.548844487312468488e+00,9.261714630223773170e+00,9.781836390909754542e+00,1.432363007903616481e-01,9.120094768074183378e+01,6.510000000000000000e+02,9.692080788102829914e+00,9.405608186522107061e+00
6.910000000000000000e+02,9.548742084386532269e+00,9.261613690245370734e+00,9.781737363243099281e+00,1.432368691620681256e-01,9.119899219482179831e+01,6.510000000000000000e+02,9.691978953548598952e+00,9.405505215224463811e+00
6.915000000000000000e+02,9.548639889943565606e+00,9.261512954958140753e+00,9.781638538114222570e+00,1.432374369501391853e-01,9.119704071116551347e+01,6.510000000000000000e+02,9.691877326893703071e+00,9.405402452993426365e+00
6.920000000000000000e+02,9.548537903540713856e+00,9.261412423930369897e+00,9.781539915089290105e+00,1.432380041539761673e-01,9.119509322118771877e+01,6.510000000000000000e+02,9.691775907694690773e+00,9.405299899386736939e+00
6.925000000000000000e+02,9.548436124736140229e+00,9.261312096731339594e+00,9.781441493735457016e+00,1.432385707721327561e-01,9.119314971632294942e+01,6.510000000000000000e+02,9.691674695508273985e+00,9.405197553964006474e+00
6.930000000000000000e+02,9.548334553089008025e+00,9.261211972931301162e+00,9.781343273620894507e+00,1.432391368040709101e-01,9.119121018802583478e+01,6.510000000000000000e+02,9.691573689893079546e+00,9.405095416284936505e+00
6.935000000000000000e+02,9.548233188159503726e+00,9.261112052101481140e+00,9.781245254314768545e+00,1.432397022480415283e-01,9.118927462777071469e+01,6.510000000000000000e+02,9.691472890407546004e+00,9.404993485911461448e+00
6.940000000000000000e+02,9.548132029508796137e+00,9.261012333814070630e+00,9.781147435387243405e+00,1.432402671044149256e-01,9.118734302705190942e+01,6.510000000000000000e+02,9.691372296613211645e+00,9.404891762404380628e+00
6.945000000000000000e+02,9.548031076699080799e+00,9.260912817642205752e+00,9.781049816409488784e+00,1.432408313710181458e-01,9.118541537738325076e+01,6.510000000000000000e+02,9.691271908070097751e+00,9.404790245328062070e+00
6.950000000000000000e+02,9.547930329293530249e+00,9.260813503160026272e+00,9.780952396953649597e+00,1.432413950476159048e-01,9.118349167029845148e+01,6.510000000000000000e+02,9.691171724341145932e+00,9.404688934245914567e+00
6.955000000000000000e+02,9.547829786856333101e+00,9.260714389942602764e+00,9.780855176592881506e+00,1.432419581330041658e-01,9.118157189735083534e+01,6.510000000000000000e+02,9.691071744989338654e+00,9.404587828723329324e+00
6.960000000000000000e+02,9.547729448952660292e+00,9.260615477565977471e+00,9.780758154901294077e+00,1.432425206265238449e-01,9.117965605011330865e+01,6.510000000000000000e+02,9.690971969579184275e+00,9.404486928326136308e+00
6.965000000000000000e+02,9.547629315148675744e+00,9.260516765607128775e+00,9.780661331454016505e+00,1.432430825272130170e-01,9.117774412017826080e+01,6.510000000000000000e+02,9.690872397675889260e+00,9.404386232621462227e+00
6.970000000000000000e+02,9.547529385011541692e+00,9.260418253644024489e+00,9.780564705827158534e+00,1.432436438338677287e-01,9.117583609915766374e+01,6.510000000000000000e+02,9.690773028845409698e+00,9.404285741177673685e+00
6.975000000000000000e+02,9.547429658109397366e+00,9.260319941255557907e+00,9.780468277597780258e+00,1.432442045458893476e-01,9.117393197868292987e+01,6.510000000000000000e+02,9.690673862655287962e+00,9.404185453563508545e+00
6.980000000000000000e+02,9.547330134011367875e+00,9.260221828021576229e+00,9.780372046343947190e+00,1.432447646627399707e-01,9.117203175040479834e+01,6.510000000000000000e+02,9.690574898674105597e+00,9.404085369348628376e+00
6.985000000000000000e+02,9.547230812287562429e+00,9.260123913522864569e+00,9.780276011644696510e+00,1.432453241832155333e-01,9.117013540599340615e+01,6.510000000000000000e+02,9.690476136470778101e+00,9.403985488104348534e+00
6.990000000000000000e+02,9.547131692509079670e+00,9.260026197341177934e+00,9.780180173080006867e+00,1.432458831061120264e-01,9.116824293713811755e+01,6.510000000000000000e+02,9.690377575615190864e+00,9.403885809402968476e+00
6.995000000000000000e+02,9.547032774247970366e+00,9.259928679059175494e+00,9.780084530230878315e+00,1.432464414315575418e-01,9.116635433554768042e+01,6.510000000000000000e+02,9.690279215679527880e+00,9.403786332816412852e+00
7.000000000000000000e+02,9.546934057077278268e+00,9.259831358260491641e+00,9.779989082679236390e+00,1.432469991580452850e-01,9.116446959294982832e+01,6.510000000000000000e+02,9.690181056235322998e+00,9.403687057919233538e+00
7.005000000000000000e+02,9.546835540571024126e+00,9.259734234529673813e+00,9.779893830007981848e+00,1.432475562847951578e-01,9.116258870109157897e+01,6.510000000000000000e+02,9.690083096855818923e+00,9.403587984286227552e+00
7.010000000000000000e+02,9.546737224304179037e+00,9.259637307452225130e+00,9.779798771800999546e+00,1.432481128110875135e-01,9.116071165173900681e+01,6.510000000000000000e+02,9.689985337115265551e+00,9.403489111493092523e+00
7.015000000000000000e+02,9.546639107852692874e+00,9.259540576614561758e+00,9.779703907643092720e+00,1.432486687363844491e-01,9.115883843667720043e+01,6.510000000000000000e+02,9.689887776589078072e+00,9.403390439116309452e+00
7.020000000000000000e+02,9.546541190793485399e+00,9.259444041604030673e+00,9.779609237120052256e+00,1.432492240594213651e-01,9.115696904771031939e+01,6.510000000000000000e+02,9.689790414852907929e+00,9.403291966734062868e+00
7.025000000000000000e+02,9.546443472704423172e+00,9.259347702008934533e+00,9.779514759818628278e+00,1.432497787798420463e-01,9.115510347666135260e+01,6.510000000000000000e+02,9.689693251484264636e+00,9.403193693924581709e+00
7.030000000000000000e+02,9.546345953164344422e+00,9.259251557418449963e+00,9.779420475326498163e+00,1.432503328966846790e-01,9.115324171537227471e+01,6.510000000000000000e+02,9.689596286061028962e+00,9.403095620267661658e+00
7.035000000000000000e+02,9.546248631753041280e+00,9.259155607422728806e+00,9.779326383232303854e+00,1.432508864092296719e-01,9.115138375570384710e+01,6.510000000000000000e+02,9.689499518162271841e+00,9.402997745343812497e+00
7.040000000000000000e+02,9.546151508051254453e+00,9.259059851612814640e+00,9.779232483125637643e+00,1.432514393169391220e-01,9.114952958953563211e+01,6.510000000000000000e+02,9.689402947368193963e+00,9.402900068734314942e+00
7.045000000000000000e+02,9.546054581640692760e+00,9.258964289580671192e+00,9.779138774597024408e+00,1.432519916187301456e-01,9.114767920876599305e+01,6.510000000000000000e+02,9.689306573259422350e+00,9.402802590021961393e+00
7.050000000000000000e+02,9.545957852103995833e+00,9.258868920919198331e+00,9.779045257237941158e+00,1.432525433138832072e-01,9.114583260531183839e+01,6.510000000000000000e+02,9.689210395417880761e+00,9.402705308790112682e+00
7.055000000000000000e+02,9.545861319024764313e+00,9.258773745222175222e+00,9.778951930640813472e+00,1.432530944022236685e-01,9.114398977110900546e+01,6.510000000000000000e+02,9.689114413426986872e+00,9.402608224622539979e+00
7.060000000000000000e+02,9.545764981987538533e+00,9.258678762084326053e+00,9.778858794398988863e+00,1.432536448824264785e-01,9.114215069811163517e+01,6.510000000000000000e+02,9.689018626869964734e+00,9.402511337105110556e+00
7.065000000000000000e+02,9.545668840577798520e+00,9.258583971101268517e+00,9.778765848106740322e+00,1.432541947543169991e-01,9.114031537829261254e+01,6.510000000000000000e+02,9.688923035332114964e+00,9.402414645823482076e+00
7.070000000000000000e+02,9.545572894381974649e+00,9.258489371869535134e+00,9.778673091359300074e+00,1.432547440168729647e-01,9.113848380364321144e+01,6.510000000000000000e+02,9.688827638398848308e+00,9.402318150365102767e+00
7.075000000000000000e+02,9.545477142987429886e+00,9.258394963986544823e+00,9.778580523752822273e+00,1.432552926693142492e-01,9.113665596617323672e+01,6.510000000000000000e+02,9.688732435656744357e+00,9.402221850318115415e+00
7.080000000000000000e+02,9.545381585982461559e+00,9.258300747050633106e+00,9.778488144884377675e+00,1.432558407110424425e-01,9.113483185791088204e+01,6.510000000000000000e+02,9.688637426693503585e+00,9.402125745271417756e+00
7.085000000000000000e+02,9.545286222956296029e+00,9.258206720661053879e+00,9.778395954351978503e+00,1.432563881416406559e-01,9.113301147090264465e+01,6.510000000000000000e+02,9.688542611097936685e+00,9.402029834814653597e+00
7.090000000000000000e+02,9.545191053499097578e+00,9.258112884417911914e+00,9.778303951754535817e+00,1.432569349603288744e-01,9.113119479721345328e+01,6.510000000000000000e+02,9.688447988459426341e+00,9.401934118538770591e+00
7.095000000000000000e+02,9.545096077201961293e+00,9.258019237922255229e+00,9.778212136691925238e+00,1.432574811662059300e-01,9.112938182892635552e+01,6.510000000000000000e+02,9.688353558368167029e+00,9.401838596035755558e+00
7.100000000000000000e+02,9.545001293656895314e+00,9.257925780775998703e+00,9.778120508764885699e+00,1.432580267593998313e-01,9.112757255814278778e+01,6.510000000000000000e+02,9.688259320416294784e+00,9.401743266897494067e+00
7.105000000000000000e+02,9.544906702456851022e+00,9.257832512581963158e+00,9.778029067575108257e+00,1.432585717384645685e-01,9.112576697698226269e+01,6.510000000000000000e+02,9.688165274195316812e+00,9.401648130718385232e+00
7.110000000000000000e+02,9.544812303195682190e+00,9.257739432943836277e+00,9.777937812725193467e+00,1.432591161031044058e-01,9.112396507758231223e+01,6.510000000000000000e+02,9.688071419298786680e+00,9.401553187092577701e+00
7.115000000000000000e+02,9.544718095468173402e+00,9.257646541466229451e+00,9.777846743818644271e+00,1.432596598526603426e-01,9.112216685209870093e+01,6.510000000000000000e+02,9.687977755320833495e+00,9.401458435615515086e+00
7.120000000000000000e+02,9.544624078870029393e+00,9.257553837754599613e+00,9.777755860459883763e+00,1.432602029863523363e-01,9.112037229270524108e+01,6.510000000000000000e+02,9.687884281856380397e+00,9.401363875883676613e+00
7.125000000000000000e+02,9.544530252997850184e+00,9.257461321415314970e+00,9.777665162254232101e+00,1.432607455040662836e-01,9.111858139159357961e+01,6.510000000000000000e+02,9.687790998501915496e+00,9.401269507493784872e+00
7.130000000000000000e+02,9.544436617449166604e+00,9.257368992055605261e+00,9.777574648807913604e+00,1.432612874051431562e-01,9.111679414097348229e+01,6.510000000000000000e+02,9.687697904854310593e+00,9.401175330044024392e+00
7.135000000000000000e+02,9.544343171822418981e+00,9.257276849283593734e+00,9.777484319728060314e+00,1.432618286886213343e-01,9.111501053307243581e+01,6.510000000000000000e+02,9.687605000511039677e+00,9.401081343133796508e+00
7.140000000000000000e+02,9.544249915716944699e+00,9.257184892708265167e+00,9.777394174622695999e+00,1.432623693541444920e-01,9.111323056013587518e+01,6.510000000000000000e+02,9.687512285071088414e+00,9.400987546362800984e+00
7.145000000000000000e+02,9.544156848732992415e+00,9.257093121939490743e+00,9.777304213100761032e+00,1.432629094011142468e-01,9.111145421442695636e+01,6.510000000000000000e+02,9.687419758134106829e+00,9.400893939331879778e+00
7.150000000000000000e+02,9.544063970471716729e+00,9.257001536588006729e+00,9.777214434772057317e+00,1.432634488289321051e-01,9.110968148822671253e+01,6.510000000000000000e+02,9.687327419300649112e+00,9.400800521642784346e+00
7.155000000000000000e+02,9.543971280535163970e+00,9.256910136265410927e+00,9.777124839247321120e+00,1.432639876374234289e-01,9.110791237383379837e+01,6.510000000000000000e+02,9.687235268172587510e+00,9.400707292897740430e+00
7.160000000000000000e+02,9.543878778526289963e+00,9.256818920584203525e+00,9.777035426138139584e+00,1.432645258255660636e-01,9.110614686356450420e+01,6.510000000000000000e+02,9.687143304351856443e+00,9.400614252700725260e+00
7.165000000000000000e+02,9.543786464048940488e+00,9.256727889157696509e+00,9.776946195057020006e+00,1.432650633931247253e-01,9.110438494975281287e+01,6.510000000000000000e+02,9.687051527442065435e+00,9.400521400655815540e+00
7.170000000000000000e+02,9.543694336707856607e+00,9.256637041600104254e+00,9.776857145617331213e+00,1.432656003394405242e-01,9.110262662475024342e+01,6.510000000000000000e+02,9.686959937047296521e+00,9.400428736368416693e+00
7.175000000000000000e+02,9.543602396108672892e+00,9.256546377526490232e+00,9.776768277433344423e+00,1.432661366640360368e-01,9.110087188092583688e+01,6.510000000000000000e+02,9.686868532772709983e+00,9.400336259444637577e+00
7.180000000000000000e+02,9.543510641857908539e+00,9.256455896552775897e+00,9.776679590120199492e+00,1.432666723665550756e-01,9.109912071066612782e+01,6.510000000000000000e+02,9.686777314224464419e+00,9.400243969491352658e+00
7.185000000000000000e+02,9.543419073562976251e+00,9.256365598295742458e+00,9.776591083293919127e+00,1.432672074464596546e-01,9.109737310637510177e+01,6.510000000000000000e+02,9.686686281009434296e+00,9.400151866116516430e+00
7.190000000000000000e+02,9.543327690832164478e+00,9.256275482373027330e+00,9.776502756571405328e+00,1.432677419033330235e-01,9.109562906047403885e+01,6.510000000000000000e+02,9.686595432735495947e+00,9.400059948928831233e+00
7.195000000000000000e+02,9.543236493274660504e+00,9.256185548403099261e+00,9.776414609570430514e+00,1.432682757364556192e-01,9.109388856540174118e+01,6.510000000000000000e+02,9.686504769011115457e+00,9.399968217538205550e+00
7.200000000000000000e+02,9.543145480500518474e+00,9.256095796005329390e+00,9.776326641909646398e+00,1.432688089455317615e-01,9.109215161361414914e+01,6.510000000000000000e+02,9.686414289446050319e+00,9.399876671554986629e+00
7.205000000000000000e+02,9.543054652120678938e+00,9.256006224799879334e+00,9.776238853208575108e+00,1.432693415297813522e-01,9.109041819758452618e+01,6.510000000000000000e+02,9.686323993650459485e+00,9.399785310590898391e+00
7.210000000000000000e+02,9.542964007746954636e+00,9.255916834407774019e+00,9.776151243087589648e+00,1.432698734891508230e-01,9.108868830980341613e+01,6.510000000000000000e+02,9.686233881236104182e+00,9.399694134257803313e+00
7.215000000000000000e+02,9.542873546992023392e+00,9.255827624450903457e+00,9.776063811167960083e+00,1.432704048234050009e-01,9.108696194277837321e+01,6.510000000000000000e+02,9.686143951815427755e+00,9.399603142168617254e+00
7.220000000000000000e+02,9.542783269469461871e+00,9.255738594551974785e+00,9.775976557071778927e+00,1.432709355312189181e-01,9.108523908903426047e+01,6.510000000000000000e+02,9.686054205000681705e+00,9.399512333938243813e+00
7.225000000000000000e+02,9.542693174793683397e+00,9.255649744334562001e+00,9.775889480422051747e+00,1.432714656131444109e-01,9.108351974111288030e+01,6.510000000000000000e+02,9.685964640406826476e+00,9.399421709180538542e+00
7.230000000000000000e+02,9.542603262579996581e+00,9.255561073423054452e+00,9.775802580842590572e+00,1.432719950681592691e-01,9.108180389157320178e+01,6.510000000000000000e+02,9.685875257648154601e+00,9.399331267511836785e+00
7.235000000000000000e+02,9.542513532444555580e+00,9.255472581442660385e+00,9.775715857958097388e+00,1.432725238960282643e-01,9.108009153299101968e+01,6.510000000000000000e+02,9.685786056340583983e+00,9.399241008548528953e+00
7.240000000000000000e+02,9.542423984004388515e+00,9.255384268019483329e+00,9.775629311394114396e+00,1.432730520965767584e-01,9.107838265795926702e+01,6.510000000000000000e+02,9.685697036100965107e+00,9.399150931907811923e+00
7.245000000000000000e+02,9.542334616877385045e+00,9.255296132780397755e+00,9.775542940777055989e+00,1.432735796690851882e-01,9.107667725908765988e+01,6.510000000000000000e+02,9.685608196546469983e+00,9.399061037208298330e+00
7.250000000000000000e+02,9.542245430682291030e+00,9.255208175353139666e+00,9.775456745734160791e+00,1.432741066130156504e-01,9.107497532900281101e+01,6.510000000000000000e+02,9.685519537295306236e+00,9.398971324069274047e+00
7.255000000000000000e+02,9.542156425038699652e+00,9.255120395366247976e+00,9.775370725893527180e+00,1.432746329284356190e-01,9.107327686034813041e+01,6.510000000000000000e+02,9.685431057967136326e+00,9.398881792110264755e+00
7.260000000000000000e+02,9.542067599567078062e+00,9.255032792449116030e+00,9.775284880884122174e+00,1.432751586146255585e-01,9.107158184578386795e+01,6.510000000000000000e+02,9.685342758181702649e+00,9.398792440952451699e+00
7.265000000000000000e+02,9.541978953888733628e+00,9.254945366231947190e+00,9.775199210335697941e+00,1.432756836712291981e-01,9.106989027798699965e+01,6.510000000000000000e+02,9.685254637559962632e+00,9.398703270217504624e+00
7.270000000000000000e+02,9.541890487625821038e+00,9.254858116345772601e+00,9.775113713878921473e+00,1.432762080983139563e-01,9.106820214965114246e+01,6.510000000000000000e+02,9.685166695724134911e+00,9.398614279527507165e+00
7.275000000000000000e+02,9.541802200401347633e+00,9.254771042422417437e+00,9.775028391145244910e+00,1.432767318954024927e-01,9.106651745348661109e+01,6.510000000000000000e+02,9.685078932296750764e+00,9.398525468505944502e+00
7.280000000000000000e+02,9.541714091839182288e+00,9.254684144094563081e+00,9.774943241766987256e+00,1.432772550612909090e-01,9.106483618222033272e+01,6.510000000000000000e+02,9.684991346900472919e+00,9.398436836777889880e+00
7.285000000000000000e+02,9.541626161564007447e+00,9.254597420995670731e+00,9.774858265377286415e+00,1.432777775965915212e-01,9.106315832859569070e+01,6.510000000000000000e+02,9.684903939160598441e+00,9.398348383967416453e+00
7.290000000000000000e+02,9.541538409201363535e+00,9.254510872760052465e+00,9.774773461610118730e+00,1.432782995010085658e-01,9.106148388537280880e+01,6.510000000000000000e+02,9.684816708702372878e+00,9.398260109700355969e+00
7.295000000000000000e+02,9.541450834377645407e+00,9.254424499022793071e+00,9.774688830100295434e+00,1.432788207732776375e-01,9.105981284532805375e+01,6.510000000000000000e+02,9.684729655150924543e+00,9.398172013604368047e+00
7.300000000000000000e+02,9.541363436720057933e+00,9.254338299419817560e+00,9.774604370483459093e+00,1.432793414140715871e-01,9.105814520125441902e+01,6.510000000000000000e+02,9.684642778134127994e+00,9.398084095305986096e+00
7.305000000000000000e+02,9.541276215856658638e+00,9.254252273587843192e+00,9.774520082396071174e+00,1.432798614225496980e-01,9.105648094596124054e+01,6.510000000000000000e+02,9.684556077279209418e+00,9.397996354434107857e+00
7.310000000000000000e+02,9.541189171416334602e+00,9.254166421164388368e+00,9.774435965475424481e+00,1.432803807986584022e-01,9.105482007227411145e+01,6.510000000000000000e+02,9.684469552214993726e+00,9.397908790617675479e+00
7.315000000000000000e+02,9.541102303028804243e+00,9.254080741787793940e+00,9.774352019359621835e+00,1.432808995419202480e-01,9.105316257303510952e+01,6.510000000000000000e+02,9.684383202570725047e+00,9.397821403486885217e+00
7.320000000000000000e+02,9.541015610324615537e+00,9.253995235097175254e+00,9.774268243687615154e+00,1.432814176522815841e-01,9.105150844110244179e+01,6.510000000000000000e+02,9.684297027976898065e+00,9.397734192672334785e+00
7.325000000000000000e+02,9.540929092935144240e+00,9.253909900732482541e+00,9.774184638099139733e+00,1.432819351292650145e-01,9.104985766935062941e+01,6.510000000000000000e+02,9.684211028064410698e+00,9.397647157805879559e+00
7.330000000000000000e+02,9.540842750492593893e+00,9.253824738334424538e+00,9.774101202234772856e+00,1.432824519725141577e-01,9.104821025067035123e+01,6.510000000000000000e+02,9.684125202465107662e+00,9.397560298520080124e+00
7.335000000000000000e+02,9.540756582629986937e+00,9.253739747544548422e+00,9.774017935735903606e+00,1.432829681818542922e-01,9.104656617796840123e+01,6.510000000000000000e+02,9.684039550811840869e+00,9.397473614448131229e+00
7.340000000000000000e+02,9.540670588981168265e+00,9.253654928005154545e+00,9.773934838244722201e+00,1.432834837570501063e-01,9.104492544416781641e+01,6.510000000000000000e+02,9.683954072738218954e+00,9.397387105224117576e+00
7.345000000000000000e+02,9.540584769180805225e+00,9.253570279359367490e+00,9.773851909404241312e+00,1.432839986976241764e-01,9.104328804220753568e+01,6.510000000000000000e+02,9.683868767878429651e+00,9.397300770483180798e+00
7.350000000000000000e+02,9.540499122864371628e+00,9.253485801251066789e+00,9.773769148858258760e+00,1.432845130040071302e-01,9.104165396504265573e+01,6.510000000000000000e+02,9.683783635868380202e+00,9.397214609860364831e+00
7.355000000000000000e+02,9.540413649668179730e+00,9.253401493324959759e+00,9.773686556251417912e+00,1.432850266749345070e-01,9.104002320564414674e+01,6.510000000000000000e+02,9.683698676343114542e+00,9.397128622993244917e+00
7.360000000000000000e+02,9.540328349229326932e+00,9.253317355226521101e+00,9.773604131229136627e+00,1.432855397110185391e-01,9.103839575699905140e+01,6.510000000000000000e+02,9.683613888940346470e+00,9.397042809518307394e+00
7.365000000000000000e+02,9.540243221185734868e+00,9.253233386601996457e+00,9.773521873437642782e+00,1.432860521119633246e-01,9.103677161211018642e+01,6.510000000000000000e+02,9.683529273297697415e+00,9.396957169073772320e+00
7.370000000000000000e+02,9.540158265176145846e+00,9.253149587098439710e+00,9.773439782523961838e+00,1.432865638768072158e-01,9.103515076399636996e+01,6.510000000000000000e+02,9.683444829052954006e+00,9.396871701299339463e+00
7.375000000000000000e+02,9.540073480840087328e+00,9.253065956363663247e+00,9.773357858135927501e+00,1.432870750061622789e-01,9.103353320569212315e+01,6.510000000000000000e+02,9.683360555846249440e+00,9.396786405833925215e+00
7.380000000000000000e+02,9.539988867817909224e+00,9.252982494046262829e+00,9.773276099922158622e+00,1.432875854991879361e-01,9.103191893024781223e+01,6.510000000000000000e+02,9.683276453317096966e+00,9.396701282318719706e+00
7.385000000000000000e+02,9.539904425750750150e+00,9.252899199795631802e+00,9.773194507532076969e+00,1.432880953560725090e-01,9.103030793072952065e+01,6.510000000000000000e+02,9.683192521106823492e+00,9.396616330394676808e+00
7.390000000000000000e+02,9.539820154280560516e+00,9.252816073261904251e+00,9.773113080615880577e+00,1.432886045766412209e-01,9.102870020021910591e+01,6.510000000000000000e+02,9.683108758857201792e+00,9.396531549703919239e+00
7.395000000000000000e+02,9.539736053050090092e+00,9.252733114096026057e+00,9.773031818824589934e+00,1.432891131604771551e-01,9.102709573181402902e+01,6.510000000000000000e+02,9.683025166210567747e+00,9.396446939889614214e+00
7.400000000000000000e+02,9.539652121702880905e+00,9.252650321949669632e+00,9.772950721809978702e+00,1.432896211074659865e-01,9.102549451862739716e+01,6.510000000000000000e+02,9.682941742810346142e+00,9.396362500595415668e+00
7.405000000000000000e+02,9.539568359883270787e+00,9.252567696475310299e+00,9.772869789224634118e+00,1.432901284174329382e-01,9.102389655378786415e+01,6.510000000000000000e+02,9.682858488300702504e+00,9.396278231465837294e+00
7.410000000000000000e+02,9.539484767236389828e+00,9.252485237326187217e+00,9.772789020721894815e+00,1.432906350902031223e-01,9.102230183043967315e+01,6.510000000000000000e+02,9.682775402326591063e+00,9.396194132146186817e+00
7.415000000000000000e+02,9.539401343408163925e+00,9.252402944156274955e+00,9.772708415955921879e+00,1.432911411257833667e-01,9.102071034174261399e+01,6.510000000000000000e+02,9.682692484533946597e+00,9.396110202282381252e+00
7.420000000000000000e+02,9.539318088045313004e+00,9.252320816620358102e+00,9.772627974581620691e+00,1.432916465234539694e-01,9.101912208087190947e+01,6.510000000000000000e+02,9.682609734568767834e+00,9.396026441521859951e+00
7.425000000000000000e+02,9.539235000795324382e+00,9.252238854373945998e+00,9.772547696254713756e+00,1.432921512839481493e-01,9.101753704101817277e+01,6.510000000000000000e+02,9.682527152079273947e+00,9.395942849511376593e+00
7.430000000000000000e+02,9.539152081306495390e+00,9.252157057073324253e+00,9.772467580631662543e+00,1.432926554061829671e-01,9.101595521538740741e+01,6.510000000000000000e+02,9.682444736712678690e+00,9.395859425900313866e+00
7.435000000000000000e+02,9.539069329227890748e+00,9.252075424375524548e+00,9.772387627369717222e+00,1.432931588906495024e-01,9.101437659720110673e+01,6.510000000000000000e+02,9.682362488118540611e+00,9.395776170337240885e+00
7.440000000000000000e+02,9.538986744209362101e+00,9.251993955938354830e+00,9.772307836126909564e+00,1.432936617368701926e-01,9.101280117969587025e+01,6.510000000000000000e+02,9.682280405946231738e+00,9.395693082472490687e+00
7.445000000000000000e+02,9.538904325901533809e+00,9.251912651420353129e+00,9.772228206562038721e+00,1.432941639452754989e-01,9.101122895612377306e+01,6.510000000000000000e+02,9.682198489846809863e+00,9.395610161956257755e+00
7.450000000000000000e+02,9.538822073955827818e+00,9.251831510480840848e+00,9.772148738334658802e+00,1.432946655147825377e-01,9.100965991975193958e+01,6.510000000000000000e+02,9.682116739470609801e+00,9.395527408441044059e+00
7.455000000000000000e+02,9.538739988024419247e+00,9.251750532779849934e+00,9.772069431105094850e+00,1.432951664461244168e-01,9.100809406386292721e+01,6.510000000000000000e+02,9.682035154470543858e+00,9.395444821578296413e+00
7.460000000000000000e+02,9.538658067760268366e+00,9.251669717978195706e+00,9.771990284534451732e+00,1.432956667386419691e-01,9.100653138175411527e+01,6.510000000000000000e+02,9.681953734498909725e+00,9.395362401021625232e+00
7.465000000000000000e+02,9.538576312817106384e+00,9.251589065737420015e+00,9.771911298284587488e+00,1.432961663927051210e-01,9.100497186673841554e+01,6.510000000000000000e+02,9.681872479209809867e+00,9.395280146424401124e+00
7.470000000000000000e+02,9.538494722849435448e+00,9.251508575719832095e+00,9.771832472018122218e+00,1.432966654076546498e-01,9.100341551214346225e+01,6.510000000000000000e+02,9.681791388257089181e+00,9.395198057441779937e+00
7.475000000000000000e+02,9.538413297512523314e+00,9.251428247588451725e+00,9.771753805398434523e+00,1.432971637838604539e-01,9.100186231131225156e+01,6.510000000000000000e+02,9.681710461296384906e+00,9.395116133728663499e+00
7.480000000000000000e+02,9.538332036462408681e+00,9.251348081007062518e+00,9.771675298089657957e+00,1.432976615207239290e-01,9.100031225760243103e+01,6.510000000000000000e+02,9.681629697983131777e+00,9.395034374941685584e+00
7.485000000000000000e+02,9.538250939355881641e+00,9.251268075640185273e+00,9.771596949756682804e+00,1.432981586190990864e-01,9.099876534438698172e+01,6.510000000000000000e+02,9.681549097974979645e+00,9.394952780736783637e+00
7.490000000000000000e+02,9.538170005850517441e+00,9.251188231153092190e+00,9.771518760065152520e+00,1.432986550777820556e-01,9.099722156505356452e+01,6.510000000000000000e+02,9.681468660928299386e+00,9.394871350772735497e+00
7.495000000000000000e+02,9.538089235604632066e+00,9.251108547211748245e+00,9.771440728681477950e+00,1.432991508974452433e-01,9.099568091300488959e+01,6.510000000000000000e+02,9.681388386502078447e+00,9.394790084707187461e+00
7.500000000000000000e+02,9.538008628277307110e+00,9.251029023482896463e+00,9.771362855272789361e+00,1.432996460777321568e-01,9.099414338165836114e+01,6.510000000000000000e+02,9.681308274355039600e+00,9.394708982199574621e+00
7.505000000000000000e+02,9.537928183528384452e+00,9.250949659634001065e+00,9.771285139506986184e+00,1.433001406186494020e-01,9.099260896444640423e+01,6.510000000000000000e+02,9.681228324147033604e+00,9.394628042909737076e+00
7.510000000000000000e+02,9.537847901018460917e+00,9.250870455333251030e+00,9.771207581052705038e+00,1.433006345201431053e-01,9.099107765481612375e+01,6.510000000000000000e+02,9.681148535538603994e+00,9.394547266498316063e+00
7.515000000000000000e+02,9.537767780408881180e+00,9.250791410249572522e+00,9.771130179579332165e+00,1.433011277819777052e-01,9.098954944622933283e+01,6.510000000000000000e+02,9.681068908190857414e+00,9.394466652626903169e+00
7.520000000000000000e+02,9.537687821361744867e+00,9.250712524052589814e+00,9.771052934756999875e+00,1.433016204044019470e-01,9.098802433216268071e+01,6.510000000000000000e+02,9.680989441766147507e+00,9.394386200957344002e+00
7.525000000000000000e+02,9.537608023539903002e+00,9.250633796412699894e+00,9.770975846256565234e+00,1.433021123869987756e-01,9.098650230610729750e+01,6.510000000000000000e+02,9.680910135926900750e+00,9.394305911152903477e+00
7.530000000000000000e+02,9.537528386606947350e+00,9.250555227001001413e+00,9.770898913749650916e+00,1.433026037303800071e-01,9.098498336156922051e+01,6.510000000000000000e+02,9.680830990337327080e+00,9.394225782876567621e+00
7.535000000000000000e+02,9.537448910227226406e+00,9.250476815489292903e+00,9.770822136908572375e+00,1.433030944337653489e-01,9.098346749206879736e+01,6.510000000000000000e+02,9.680752004660991616e+00,9.394145815793461196e+00
7.540000000000000000e+02,9.537369594065822298e+00,9.250398561550131404e+00,9.770745515406435544e+00,1.433035844975851236e-01,9.098195469114114076e+01,6.510000000000000000e+02,9.680673178563408143e+00,9.394066009568238229e+00
7.545000000000000000e+02,9.537290437788570330e+00,9.250320464856766733e+00,9.770669048917032029e+00,1.433040739216642490e-01,9.098044495233584428e+01,6.510000000000000000e+02,9.680594511710234329e+00,9.393986363866906331e+00
7.550000000000000000e+02,9.537211441062035888e+00,9.250242525083200107e+00,9.770592737114906612e+00,1.433045627060698657e-01,9.097893826921699656e+01,6.510000000000000000e+02,9.680516003768106614e+00,9.393906878355966938e+00
7.555000000000000000e+02,9.537132603553532206e+00,9.250164741904082888e+00,9.770516579675337709e+00,1.433050508506269194e-01,9.097743463536306763e+01,6.510000000000000000e+02,9.680437654404158820e+00,9.393827552702905592e+00
7.560000000000000000e+02,9.537053924931097271e+00,9.250087114994835602e+00,9.770440576274323163e+00,1.433055383554024398e-01,9.097593404436699416e+01,6.510000000000000000e+02,9.680359463286499988e+00,9.393748386575694553e+00
7.565000000000000000e+02,9.536975404863518690e+00,9.250009644031587541e+00,9.770364726588578463e+00,1.433060252205845819e-01,9.097443648983617948e+01,6.510000000000000000e+02,9.680281430084102468e+00,9.393669379642934913e+00
7.570000000000000000e+02,9.536897043020307052e+00,9.249932328691148342e+00,9.770289030295565169e+00,1.433065114459982636e-01,9.097294196539228039e+01,6.510000000000000000e+02,9.680203554466304539e+00,9.393590531574307789e+00
7.575000000000000000e+02,9.536818839071708354e+00,9.249855168651057724e+00,9.770213487073446501e+00,1.433069970316499797e-01,9.097145046467126406e+01,6.510000000000000000e+02,9.680125836103357528e+00,9.393511842040057402e+00
7.580000000000000000e+02,9.536740792688700452e+00,9.249778163589560620e+00,9.770138096601113986e+00,1.433074819772436614e-01,9.096996198132337952e+01,6.510000000000000000e+02,9.680048274665944419e+00,9.393433310711458262e+00
7.585000000000000000e+02,9.536662903542984182e+00,9.249701313185603624e+00,9.770062858558183905e+00,1.433079662835120560e-01,9.096847650901321458e+01,6.510000000000000000e+02,9.679970869826496127e+00,9.393354937259470461e+00
7.590000000000000000e+02,9.536585171306985131e+00,9.249624617118829661e+00,9.769987772624983080e+00,1.433084499500985043e-01,9.096699404141938317e+01,6.510000000000000000e+02,9.679893621257082970e+00,9.393276721356887293e+00
7.595000000000000000e+02,9.536507595653867853e+00,9.249548075069588648e+00,9.769912838482541773e+00,1.433089329769489939e-01,9.096551457223489479e+01,6.510000000000000000e+02,9.679816528630816208e+00,9.393198662676919497e+00
7.600000000000000000e+02,9.536430176257498559e+00,9.249471686718948149e+00,9.769838055812625655e+00,1.433094153642515411e-01,9.096403809516667138e+01,6.510000000000000000e+02,9.679739591621750350e+00,9.393120760893246768e+00
7.605000000000000000e+02,9.536352912792482428e+00,9.249395451748627650e+00,9.769763424297698506e+00,1.433098971118310083e-01,9.096256460393587417e+01,6.510000000000000000e+02,9.679662809904312937e+00,9.393043015680651919e+00
7.610000000000000000e+02,9.536275804934133404e+00,9.249319369841098037e+00,9.769688943620945309e+00,1.433103782199965093e-01,9.096109409227769049e+01,6.510000000000000000e+02,9.679586183154128776e+00,9.392965426714136257e+00
7.615000000000000000e+02,9.536198852358484856e+00,9.249243440679491002e+00,9.769614613466240272e+00,1.433108586884518088e-01,9.095962655394130536e+01,6.510000000000000000e+02,9.679509711046936360e+00,9.392887993670033353e+00
7.620000000000000000e+02,9.536122054663104919e+00,9.249167663947643447e+00,9.769540433518173472e+00,1.433113385177481325e-01,9.095816198117981344e+01,6.510000000000000000e+02,9.679433393180852718e+00,9.392810716145355343e+00
7.625000000000000000e+02,9.536045411586625775e+00,9.249092039330070847e+00,9.769466403462057968e+00,1.433118177077102595e-01,9.095670036893703525e+01,6.510000000000000000e+02,9.679357229294335951e+00,9.392733593878915599e+00
7.630000000000000000e+02,9.535968922825503569e+00,9.249016566511999216e+00,9.769392522983876503e+00,1.433122962582235593e-01,9.095524171135261327e+01,6.510000000000000000e+02,9.679281219083726739e+00,9.392656626567280398e+00
7.635000000000000000e+02,9.535892588058619168e+00,9.248941245179331361e+00,9.769318791770329469e+00,1.433127741693550339e-01,9.095378600223142485e+01,6.510000000000000000e+02,9.679205362227975229e+00,9.392579813889264884e+00
7.640000000000000000e+02,9.535816406965567538e+00,9.248866075018655764e+00,9.769245209508833128e+00,1.433132514415346725e-01,9.095233323539244452e+01,6.510000000000000000e+02,9.679129658407102710e+00,9.392503155524032366e+00
7.645000000000000000e+02,9.535740379226650631e+00,9.248791055717241250e+00,9.769171775887462772e+00,1.433137280742241559e-01,9.095088340466817556e+01,6.510000000000000000e+02,9.679054107300874676e+00,9.392426651152426587e+00
7.650000000000000000e+02,9.535664504522872065e+00,9.248716186963044095e+00,9.769098490595025552e+00,1.433142040685192742e-01,9.094943650390520418e+01,6.510000000000000000e+02,9.678978708591390756e+00,9.392350300454351597e+00
7.655000000000000000e+02,9.535588782535945995e+00,9.248641468444720459e+00,9.769025353321000082e+00,1.433146794234580468e-01,9.094799252696360270e+01,6.510000000000000000e+02,9.678903461959404098e+00,9.392274103112487893e+00
7.660000000000000000e+02,9.535513212948284689e+00,9.248566899851576650e+00,9.768952363755559531e+00,1.433151541395915329e-01,9.094655146771737009e+01,6.510000000000000000e+02,9.678828367087877638e+00,9.392198058808693517e+00
7.665000000000000000e+02,9.535437795443000297e+00,9.248492480873618860e+00,9.768879521589601822e+00,1.433156282168654982e-01,9.094511332005404824e+01,6.510000000000000000e+02,9.678753423659864907e+00,9.392122167226133911e+00
7.670000000000000000e+02,9.535362529703899526e+00,9.248418211201510530e+00,9.768806826514657260e+00,1.433161016558310852e-01,9.094367807787494939e+01,6.510000000000000000e+02,9.678678631359730389e+00,9.392046428048066886e+00
7.675000000000000000e+02,9.535287415415494294e+00,9.248344090526611438e+00,9.768734278222989786e+00,1.433165744560708776e-01,9.094224573509491449e+01,6.510000000000000000e+02,9.678603989871565005e+00,9.391970840959423583e+00
7.680000000000000000e+02,9.535212452262983973e+00,9.248270118540942164e+00,9.768661876407524147e+00,1.433170466180148928e-01,9.094081628564238429e+01,6.510000000000000000e+02,9.678529498880998005e+00,9.391895405644969941e+00
7.685000000000000000e+02,9.535137639932274922e+00,9.248196294937208961e+00,9.768589620761868986e+00,1.433175181413063048e-01,9.093938972345941352e+01,6.510000000000000000e+02,9.678455158073580478e+00,9.391820121790967590e+00
7.690000000000000000e+02,9.535062978109941412e+00,9.248122619408766454e+00,9.768517510980348817e+00,1.433179890267381462e-01,9.093796604250150040e+01,6.510000000000000000e+02,9.678380967136678947e+00,9.391744989083203876e+00
7.695000000000000000e+02,9.534988466483268255e+00,9.248049091649644282e+00,9.768445546757922315e+00,1.433184592739536467e-01,9.093654523673761503e+01,6.510000000000000000e+02,9.678306925757222956e+00,9.391670007209313553e+00
7.700000000000000000e+02,9.534914104740224161e+00,9.247975711354561312e+00,9.768373727790232053e+00,1.433189288833221220e-01,9.093512730015032730e+01,6.510000000000000000e+02,9.678233033623545367e+00,9.391595175856901179e+00
7.705000000000000000e+02,9.534839892569459963e+00,9.247902478218875899e+00,9.768302053773663118e+00,1.433193978546078440e-01,9.093371222673538057e+01,6.510000000000000000e+02,9.678159290424066086e+00,9.391520494714852063e+00
7.710000000000000000e+02,9.534765829660312164e+00,9.247829391938621413e+00,9.768230524405181470e+00,1.433198661883617331e-01,9.093230001050214639e+01,6.510000000000000000e+02,9.678085695848674064e+00,9.391445963471950265e+00
7.715000000000000000e+02,9.534691915702806497e+00,9.247756452210481370e+00,9.768159139382493805e+00,1.433203338844689645e-01,9.093089064547322664e+01,6.510000000000000000e+02,9.678012249587277793e+00,9.391371581818336978e+00
7.720000000000000000e+02,9.534618150387645485e+00,9.247683658731830292e+00,9.768087898403948088e+00,1.433208009432384022e-01,9.092948412568453875e+01,6.510000000000000000e+02,9.677938951330885331e+00,9.391297349444407416e+00
7.725000000000000000e+02,9.534544533406211997e+00,9.247611011200676856e+00,9.768016801168569074e+00,1.433212673645552493e-01,9.092808044518525890e+01,6.510000000000000000e+02,9.677865800770767635e+00,9.391223266041654583e+00
7.730000000000000000e+02,9.534471064450565692e+00,9.247538509315674560e+00,9.767945847376061863e+00,1.433217331490308777e-01,9.092667959803793565e+01,6.510000000000000000e+02,9.677792797599597208e+00,9.391149331301534176e+00
7.735000000000000000e+02,9.534397743213448351e+00,9.247466152776175008e+00,9.767875036726801241e+00,1.433221982964899832e-01,9.092528157831824842e+01,6.510000000000000000e+02,9.677719941509939972e+00,9.391075544916958506e+00
7.740000000000000000e+02,9.534324569388278547e+00,9.247393941282151530e+00,9.767804368921801483e+00,1.433226628069992625e-01,9.092388638011507851e+01,6.510000000000000000e+02,9.677647232195278448e+00,9.391001906581280423e+00
7.745000000000000000e+02,9.534251542669135659e+00,9.247321874534238262e+00,9.767733843662751880e+00,1.433231266809885385e-01,9.092249399753042383e+01,6.510000000000000000e+02,9.677574669350125447e+00,9.390928415988147648e+00
7.750000000000000000e+02,9.534178662750788291e+00,9.247249952233728365e+00,9.767663460652039831e+00,1.433235899185245077e-01,9.092110442467955522e+01,6.510000000000000000e+02,9.677502252669313521e+00,9.390855072832264838e+00
7.755000000000000000e+02,9.534105929328658746e+00,9.247178174082550939e+00,9.767593219592642484e+00,1.433240525198554161e-01,9.091971765569059016e+01,6.510000000000000000e+02,9.677429981848513663e+00,9.390781876808802053e+00
7.760000000000000000e+02,9.534033342098855002e+00,9.247106539783299439e+00,9.767523120188267072e+00,1.433245144847453412e-01,9.091833368470494747e+01,6.510000000000000000e+02,9.677357856583599371e+00,9.390708827614108856e+00
7.765000000000000000e+02,9.533960900758135182e+00,9.247035049039190824e+00,9.767453162143233669e+00,1.433249758138056273e-01,9.091695250587687838e+01,6.510000000000000000e+02,9.677285876571939838e+00,9.390635924944328750e+00
7.770000000000000000e+02,9.533888605003932426e+00,9.246963701554129500e+00,9.767383345162535591e+00,1.433254365072844927e-01,9.091557411337383598e+01,6.510000000000000000e+02,9.677214041511216891e+00,9.390563168496649737e+00
7.775000000000000000e+02,9.533816454534346008e+00,9.246892497032611402e+00,9.767313668951830508e+00,1.433258965650669736e-01,9.091419850137604897e+01,6.510000000000000000e+02,9.677142351099412565e+00,9.390490557969281227e+00
7.780000000000000000e+02,9.533744449048132452e+00,9.246821435179816362e+00,9.767244133217388935e+00,1.433263559874618509e-01,9.091282566407673471e+01,6.510000000000000000e+02,9.677070805035596024e+00,9.390418093060670657e+00
7.785000000000000000e+02,9.533672588244709090e+00,9.246750515701537054e+00,9.767174737666181272e+00,1.433268147747777665e-01,9.091145559568204249e+01,6.510000000000000000e+02,9.676999403019486579e+00,9.390345773469931601e+00
7.790000000000000000e+02,9.533600871824155831e+00,9.246679738304226959e+00,9.767105482005797867e+00,1.433272729270813617e-01,9.091008829041101080e+01,6.510000000000000000e+02,9.676928144751235195e+00,9.390273598897074692e+00
7.795000000000000000e+02,9.533529299487208064e+00,9.246609102694961280e+00,9.767036365944493426e+00,1.433277304442576727e-01,9.090872374249534005e+01,6.510000000000000000e+02,9.676857029931465348e+00,9.390201569042949004e+00
7.800000000000000000e+02,9.533457870935253098e+00,9.246538608581451157e+00,9.766967389191153259e+00,1.433281873273415663e-01,9.090736194617986143e+01,6.510000000000000000e+02,9.676786058262594636e+00,9.390129683607909783e+00
7.805000000000000000e+02,9.533386585870340824e+00,9.246468255672064984e+00,9.766898551455316380e+00,1.433286435757944455e-01,9.090600289572182646e+01,6.510000000000000000e+02,9.676715229446134714e+00,9.390057942294545157e+00
7.810000000000000000e+02,9.533315443995167726e+00,9.246398043675771561e+00,9.766829852447166616e+00,1.433290991902880507e-01,9.090464658539147536e+01,6.510000000000000000e+02,9.676644543185455305e+00,9.389986344804878371e+00
7.815000000000000000e+02,9.533244445013092871e+00,9.246327972302200493e+00,9.766761291877532614e+00,1.433295541703443199e-01,9.090329300947168178e+01,6.510000000000000000e+02,9.676573999183437635e+00,9.389914890842748108e+00
7.820000000000000000e+02,9.533173588628102380e+00,9.246258041261597782e+00,9.766692869457861192e+00,1.433300085169980087e-01,9.090194216225788182e+01,6.510000000000000000e+02,9.676503597145099889e+00,9.389843580111104870e+00
7.825000000000000000e+02,9.533102874544850280e+00,9.246188250264822273e+00,9.766624584900258199e+00,1.433304622301946885e-01,9.090059403805842919e+01,6.510000000000000000e+02,9.676433336775044580e+00,9.389772412314655980e+00
7.830000000000000000e+02,9.533032302468630093e+00,9.246118599023398943e+00,9.766556437917477851e+00,1.433309153103034528e-01,9.089924863119405529e+01,6.510000000000000000e+02,9.676363217778934711e+00,9.389701387158327250e+00
7.835000000000000000e+02,9.532961872105385481e+00,9.246049087249454956e+00,9.766488428222880103e+00,1.433313677570276778e-01,9.089790593599812496e+01,6.510000000000000000e+02,9.676293239862413742e+00,9.389630504348357221e+00
7.840000000000000000e+02,9.532891583161688942e+00,9.245979714655716108e+00,9.766420555530478609e+00,1.433318195714021193e-01,9.089656594681660806e+01,6.510000000000000000e+02,9.676223402733089785e+00,9.389559763590286323e+00
7.845000000000000000e+02,9.532821435344777328e+00,9.245910480955590316e+00,9.766352819554910525e+00,1.433322707528276452e-01,9.089522865800803686e+01,6.510000000000000000e+02,9.676153706097604612e+00,9.389489164591950043e+00
7.850000000000000000e+02,9.532751428362514545e+00,9.245841385863062811e+00,9.766285220011447166e+00,1.433327213019759128e-01,9.089389406394337811e+01,6.510000000000000000e+02,9.676084149664490042e+00,9.389418707060539049e+00
7.855000000000000000e+02,9.532681561923398661e+00,9.245772429092738776e+00,9.766217756615986900e+00,1.433331712191553697e-01,9.089256215900604730e+01,6.510000000000000000e+02,9.676014733142553226e+00,9.389348390704242320e+00
7.860000000000000000e+02,9.532611835736574335e+00,9.245703610359873537e+00,9.766150429085076468e+00,1.433336205045535605e-01,9.089123293759195121e+01,6.510000000000000000e+02,9.675945456241127118e+00,9.389278215232019775e+00
7.865000000000000000e+02,9.532542249511816834e+00,9.245634929380312172e+00,9.766083237135845252e+00,1.433340691583579740e-01,9.088990639410928907e+01,6.510000000000000000e+02,9.675876318670173504e+00,9.389208180353458388e+00
7.870000000000000000e+02,9.532472802959540914e+00,9.245566385870510828e+00,9.766016180486088771e+00,1.433345171809375651e-01,9.088858252297882245e+01,6.510000000000000000e+02,9.675807320140478396e+00,9.389138285778603432e+00
7.875000000000000000e+02,9.532403495790790160e+00,9.245497979547554479e+00,9.765949258854202952e+00,1.433349645723588639e-01,9.088726131863344904e+01,6.510000000000000000e+02,9.675738460363149329e+00,9.389068531218432767e+00
7.880000000000000000e+02,9.532334327717242317e+00,9.245429710129148049e+00,9.765882471959223210e+00,1.433354113329907420e-01,9.088594277551852940e+01,6.510000000000000000e+02,9.675669739050233531e+00,9.388998916384251103e+00
7.885000000000000000e+02,9.532265298451200408e+00,9.245361577333600422e+00,9.765815819520774710e+00,1.433358574633232796e-01,9.088462688809170231e+01,6.510000000000000000e+02,9.675601155914524298e+00,9.388929440987876518e+00
7.890000000000000000e+02,9.532196407705601615e+00,9.245293580879803130e+00,9.765749301259138093e+00,1.433363029631202767e-01,9.088331365082269997e+01,6.510000000000000000e+02,9.675532710668722558e+00,9.388860104742480672e+00
7.895000000000000000e+02,9.532127655194006621e+00,9.245225720487294296e+00,9.765682916895187304e+00,1.433367478328717304e-01,9.088200305819367486e+01,6.510000000000000000e+02,9.675464403026877491e+00,9.388790907361133975e+00
7.900000000000000000e+02,9.532059040630592506e+00,9.245157995876198243e+00,9.765616666150425118e+00,1.433371920733701177e-01,9.088069510469890133e+01,6.510000000000000000e+02,9.675396232703963761e+00,9.388721848557223026e+00
7.905000000000000000e+02,9.531990563730184718e+00,9.245090406767264568e+00,9.765550548746942283e+00,1.433376356839557164e-01,9.087938978484474717e+01,6.510000000000000000e+02,9.675328199414140684e+00,9.388652928046228752e+00
7.910000000000000000e+02,9.531922224208202010e+00,9.245022952881818412e+00,9.765484564407495682e+00,1.433380786657235673e-01,9.087808709314980149e+01,6.510000000000000000e+02,9.675260302873924800e+00,9.388584145542477444e+00
7.915000000000000000e+02,9.531854021780700847e+00,9.244955633941803086e+00,9.765418712855385763e+00,1.433385210186794989e-01,9.087678702414473264e+01,6.510000000000000000e+02,9.675192542799379680e+00,9.388515500762020238e+00
7.920000000000000000e+02,9.531785956164357643e+00,9.244888449669762309e+00,9.765352993814586213e+00,1.433389627430108337e-01,9.087548957237233083e+01,6.510000000000000000e+02,9.675124918907370031e+00,9.388446993421347031e+00
7.925000000000000000e+02,9.531718027076458100e+00,9.244821399788843763e+00,9.765287407009616061e+00,1.433394038392075132e-01,9.087419473238730916e+01,6.510000000000000000e+02,9.675057430915664725e+00,9.388378623237251475e+00
7.930000000000000000e+02,9.531650234234913199e+00,9.244754484022779550e+00,9.765221952165665797e+00,1.433398443072753103e-01,9.087290249875651682e+01,6.510000000000000000e+02,9.674990078542187177e+00,9.388310389927639221e+00
7.935000000000000000e+02,9.531582577358239661e+00,9.244687702095912840e+00,9.765156629008489020e+00,1.433402841477646461e-01,9.087161286605869748e+01,6.510000000000000000e+02,9.674922861506004779e+00,9.388242293210474543e+00
7.940000000000000000e+02,9.531515056165577704e+00,9.244621053733173000e+00,9.765091437264441510e+00,1.433407233608022802e-01,9.087032582888470245e+01,6.510000000000000000e+02,9.674855779526380317e+00,9.388174332804775091e+00
7.945000000000000000e+02,9.531447670376671510e+00,9.244554538660096910e+00,9.765026376660520313e+00,1.433411619467570841e-01,9.086904138183714963e+01,6.510000000000000000e+02,9.674788832323429233e+00,9.388106508429915564e+00
7.950000000000000000e+02,9.531380419711874552e+00,9.244488156602788109e+00,9.764961446924276700e+00,1.433415999064214241e-01,9.086775951953063668e+01,6.510000000000000000e+02,9.674722019618295477e+00,9.388038819805451851e+00
7.955000000000000000e+02,9.531313303892160249e+00,9.244421907287975415e+00,9.764896647783885442e+00,1.433420372391958908e-01,9.086648023659158468e+01,6.510000000000000000e+02,9.674655341131357389e+00,9.387971266652964886e+00
7.960000000000000000e+02,9.531246322639098878e+00,9.244355790442950749e+00,9.764831978968127046e+00,1.433424739461149622e-01,9.086520352765833763e+01,6.510000000000000000e+02,9.674588796585213757e+00,9.387903848692983999e+00
7.965000000000000000e+02,9.531179475674871782e+00,9.244289805795602888e+00,9.764767440206359339e+00,1.433429100271238210e-01,9.086392938738097769e+01,6.510000000000000000e+02,9.674522385701996186e+00,9.387836565647749154e+00
7.970000000000000000e+02,9.531112762722269593e+00,9.244223953074408584e+00,9.764703031228540553e+00,1.433433454824097064e-01,9.086265781042143885e+01,6.510000000000000000e+02,9.674456108204680049e+00,9.387769417239860914e+00
7.975000000000000000e+02,9.531046183504670921e+00,9.244158232008434339e+00,9.764638751765229330e+00,1.433437803130069577e-01,9.086138879145339331e+01,6.510000000000000000e+02,9.674389963817677796e+00,9.387702403191664047e+00
7.980000000000000000e+02,9.530979737746070768e+00,9.244092642327318643e+00,9.764574601547568733e+00,1.433442145189212924e-01,9.086012232516218035e+01,6.510000000000000000e+02,9.674323952264991533e+00,9.387635523227148227e+00
7.985000000000000000e+02,9.530913425171062769e+00,9.244027183761307498e+00,9.764510580307311116e+00,1.433446480997953298e-01,9.085885840624484899e+01,6.510000000000000000e+02,9.674258073270857849e+00,9.387568777071267689e+00
7.990000000000000000e+02,9.530847245504835641e+00,9.243961856041202907e+00,9.764446687776773715e+00,1.433450810566633815e-01,9.085759702941022908e+01,6.510000000000000000e+02,9.674192326561497524e+00,9.387502164448171982e+00
7.995000000000000000e+02,9.530781198473174953e+00,9.243896658898389518e+00,9.764382923688861737e+00,1.433455133898336453e-01,9.085633818937874651e+01,6.510000000000000000e+02,9.674126711863008765e+00,9.387435685083341141e+00
8.000000000000000000e+02,9.530715283802461357e+00,9.243831592064848834e+00,9.764319287777103895e+00,1.433459450997353057e-01,9.085508188088236636e+01,6.510000000000000000e+02,9.674061228902196774e+00,9.387369338702725940e+00
8.005000000000000000e+02,9.530649501219681241e+00,9.243766655273130795e+00,9.764255779775565358e+00,1.433463761861925034e-01,9.085382809866469245e+01,6.510000000000000000e+02,9.673995877405875632e+00,9.387303125033488627e+00
8.010000000000000000e+02,9.530583850452403638e+00,9.243701848256348441e+00,9.764192399418931245e+00,1.433468066499974380e-01,9.085257683748092461e+01,6.510000000000000000e+02,9.673930657102401298e+00,9.387237043802405978e+00
8.015000000000000000e+02,9.530518331228790885e+00,9.243637170748208121e+00,9.764129146442437346e+00,1.433472364913372654e-01,9.085132809209771665e+01,6.510000000000000000e+02,9.673865567720127956e+00,9.387171094737453814e+00
8.020000000000000000e+02,9.530452943277598621e+00,9.243572622482986390e+00,9.764066020581935845e+00,1.433476657104595930e-01,9.085008185729329000e+01,6.510000000000000000e+02,9.673800608988059935e+00,9.387105277567139083e+00
8.025000000000000000e+02,9.530387686328168684e+00,9.243508203195526463e+00,9.764003021573836705e+00,1.433480943080355785e-01,9.084883812785734847e+01,6.510000000000000000e+02,9.673735780636203430e+00,9.387039592020133938e+00
8.030000000000000000e+02,9.530322560110436214e+00,9.243443912621238212e+00,9.763940149155123649e+00,1.433485222842523776e-01,9.084759689859102139e+01,6.510000000000000000e+02,9.673671082394688980e+00,9.386974037826185224e+00
8.035000000000000000e+02,9.530257564354915445e+00,9.243379750496119485e+00,9.763877403063382587e+00,1.433489496393575147e-01,9.084635816430680677e+01,6.510000000000000000e+02,9.673606513994274181e+00,9.386908614715558485e+00
8.040000000000000000e+02,9.530192698792713912e+00,9.243315716556717021e+00,9.763814783036748324e+00,1.433493763737196114e-01,9.084512191982868501e+01,6.510000000000000000e+02,9.673542075166432497e+00,9.386843322418995328e+00
8.045000000000000000e+02,9.530127963155511139e+00,9.243251810540153102e+00,9.763752288813936531e+00,1.433498024880703325e-01,9.084388815999199096e+01,6.510000000000000000e+02,9.673477765643582416e+00,9.386778160667441639e+00
8.050000000000000000e+02,9.530063357175581729e+00,9.243188032184104230e+00,9.763689920134240197e+00,1.433502279822941317e-01,9.084265687964330027e+01,6.510000000000000000e+02,9.673413585157875971e+00,9.386713129193287486e+00
8.055000000000000000e+02,9.529998880585770493e+00,9.243124381226841990e+00,9.763627676737534955e+00,1.433506528571226457e-01,9.084142807364059991e+01,6.510000000000000000e+02,9.673349533442893389e+00,9.386648227728647598e+00
8.060000000000000000e+02,9.529934533119511997e+00,9.243060857407165543e+00,9.763565558364227570e+00,1.433510771126218775e-01,9.084020173685316024e+01,6.510000000000000000e+02,9.673285610232133180e+00,9.386583456006890813e+00
8.065000000000000000e+02,9.529870314510811014e+00,9.242997460464456694e+00,9.763503564755337649e+00,1.433515007493418592e-01,9.083897786416147824e+01,6.510000000000000000e+02,9.673221815260154344e+00,9.386518813761469460e+00
8.070000000000000000e+02,9.529806224494249633e+00,9.242934190138640815e+00,9.763441695652433694e+00,1.433519237675906499e-01,9.083775645045722058e+01,6.510000000000000000e+02,9.673158148261840950e+00,9.386454300726660094e+00
8.075000000000000000e+02,9.529742262804987263e+00,9.242871046170222371e+00,9.763380260150007928e+00,1.433523461680392408e-01,9.083653749064339422e+01,6.510000000000000000e+02,9.673094608973025643e+00,9.386389916636947106e+00
8.080000000000000000e+02,9.529678429178760624e+00,9.242808028300251166e+00,9.763319892024767910e+00,1.433527679505720853e-01,9.083532097963404794e+01,6.510000000000000000e+02,9.673031197129331460e+00,9.386325661228188011e+00
8.085000000000000000e+02,9.529614723351873096e+00,9.242745136270334783e+00,9.763259645184504620e+00,1.433531891159812721e-01,9.083410691235449974e+01,6.510000000000000000e+02,9.672967912467854035e+00,9.386261534235892157e+00
8.090000000000000000e+02,9.529551145061203599e+00,9.242682369822638577e+00,9.763199519377842250e+00,1.433536096643326652e-01,9.083289528374108102e+01,6.510000000000000000e+02,9.672904754725536236e+00,9.386197535396870961e+00
8.095000000000000000e+02,9.529487694044197710e+00,9.242619728699878578e+00,9.763139514353946780e+00,1.433540295961762689e-01,9.083168608874126448e+01,6.510000000000000000e+02,9.672841723640374312e+00,9.386133664448021108e+00
8.100000000000000000e+02,9.529424370038871217e+00,9.242557212645326814e+00,9.763079629862531306e+00,1.433544489122435261e-01,9.083047932231364996e+01,6.510000000000000000e+02,9.672778818951114133e+00,9.386069921126626525e+00
8.105000000000000000e+02,9.529361172783810119e+00,9.242494821402805982e+00,9.763019865653879137e+00,1.433548676121163823e-01,9.082927497942773698e+01,6.510000000000000000e+02,9.672716040395927806e+00,9.386006305171694208e+00
8.110000000000000000e+02,9.529298102018159966e+00,9.242432554716675241e+00,9.762960221478790501e+00,1.433552856970707889e-01,9.082807305506420903e+01,6.510000000000000000e+02,9.672653387715230977e+00,9.385942816321088955e+00
8.115000000000000000e+02,9.529235157481640073e+00,9.242370412331885277e+00,9.762900697088619850e+00,1.433557031669305815e-01,9.082687354421462089e+01,6.510000000000000000e+02,9.672590860648570654e+00,9.385879454314709491e+00
8.120000000000000000e+02,9.529172338914523976e+00,9.242308393993862836e+00,9.762841292235288293e+00,1.433561200221852294e-01,9.082567644188151235e+01,6.510000000000000000e+02,9.672528458936708873e+00,9.385816218892339080e+00
8.125000000000000000e+02,9.529109646057646543e+00,9.242246499448645736e+00,9.762782006671237411e+00,1.433565362636265716e-01,9.082448174307836553e+01,6.510000000000000000e+02,9.672466182321272754e+00,9.385753109794018556e+00
8.130000000000000000e+02,9.529047078652414626e+00,9.242184728442792263e+00,9.762722840149452352e+00,1.433569518911995133e-01,9.082328944282966177e+01,6.510000000000000000e+02,9.672404030543614084e+00,9.385690126761216945e+00
8.135000000000000000e+02,9.528984636440785749e+00,9.242123080723402495e+00,9.762663792423486697e+00,1.433573669055143995e-01,9.082209953617062581e+01,6.510000000000000000e+02,9.672342003346299677e+00,9.385627269535271822e+00
8.140000000000000000e+02,9.528922319165275212e+00,9.242061556038114745e+00,9.762604863247366538e+00,1.433577813068790674e-01,9.082091201814736792e+01,6.510000000000000000e+02,9.672280100472153919e+00,9.385564537858396505e+00
8.145000000000000000e+02,9.528860126568961419e+00,9.242000154135123324e+00,9.762546052375737915e+00,1.433581950959038898e-01,9.081972688381699754e+01,6.510000000000000000e+02,9.672218321664864504e+00,9.385501931473056558e+00
8.150000000000000000e+02,9.528798058395466342e+00,9.241938874763144796e+00,9.762487359563735367e+00,1.433586082728966482e-01,9.081854412824714018e+01,6.510000000000000000e+02,9.672156666668362490e+00,9.385439450122570193e+00
8.155000000000000000e+02,9.528736114388973277e+00,9.241877717671449943e+00,9.762428784567028117e+00,1.433590208385281950e-01,9.081736374651644894e+01,6.510000000000000000e+02,9.672095135227500862e+00,9.385377093550445693e+00
8.160000000000000000e+02,9.528674294294230407e+00,9.241816682609833578e+00,9.762370327141844939e+00,1.433594327925618028e-01,9.081618573371424930e+01,6.510000000000000000e+02,9.672033727086791544e+00,9.385314861501669270e+00
8.165000000000000000e+02,9.528612597856511712e+00,9.241755769328635850e+00,9.762311987044919093e+00,1.433598441360312281e-01,9.081501008494052485e+01,6.510000000000000000e+02,9.671972441992544134e+00,9.385252753720479291e+00
8.170000000000000000e+02,9.528551024821661386e+00,9.241694977578736925e+00,9.762253764033539838e+00,1.433602548691232936e-01,9.081383679530607367e+01,6.510000000000000000e+02,9.671911279690785790e+00,9.385190769952538759e+00
8.175000000000000000e+02,9.528489574936067186e+00,9.241634307111528557e+00,9.762195657865508025e+00,1.433606649922062326e-01,9.081266585993233775e+01,6.510000000000000000e+02,9.671850239928273751e+00,9.385128909943860620e+00
8.180000000000000000e+02,9.528428247946663987e+00,9.241573757678962053e+00,9.762137668299173399e+00,1.433610745060113212e-01,9.081149727395143145e+01,6.510000000000000000e+02,9.671789322452674753e+00,9.385067173440651445e+00
8.185000000000000000e+02,9.528367043600926678e+00,9.241513329033496760e+00,9.762079795093388412e+00,1.433614834104832703e-01,9.081033103250592831e+01,6.510000000000000000e+02,9.671728527011410392e+00,9.385005560190444740e+00
8.190000000000000000e+02,9.528305961646886146e+00,9.241453020928137363e+00,9.762022038007552638e+00,1.433618917064138076e-01,9.080916713074923052e+01,6.510000000000000000e+02,9.671667853353300259e+00,9.384944069940472033e+00
8.195000000000000000e+02,9.528245001833109740e+00,9.241392833116412575e+00,9.761964396801579014e+00,1.433622993942921253e-01,9.080800556384527056e+01,6.510000000000000000e+02,9.671607301227403752e+00,9.384882702438817503e+00
8.200000000000000000e+02,9.528184163908710147e+00,9.241332765352376910e+00,9.761906871235916938e+00,1.433627064746074709e-01,9.080684632696842584e+01,6.510000000000000000e+02,9.671546870383316730e+00,9.384821457434101788e+00
8.205000000000000000e+02,9.528123447623341846e+00,9.241272817390596472e+00,9.761849461071530953e+00,1.433631129472439925e-01,9.080568941530364668e+01,6.510000000000000000e+02,9.671486560570585311e+00,9.384760334676098381e+00
8.210000000000000000e+02,9.528062852727199328e+00,9.241212988986207577e+00,9.761792166069888310e+00,1.433635188130538141e-01,9.080453482404644205e+01,6.510000000000000000e+02,9.671426371540253086e+00,9.384699333914145569e+00
8.215000000000000000e+02,9.528002378971009989e+00,9.241153279894813721e+00,9.761734985993026470e+00,1.433639240727681841e-01,9.080338254840275169e+01,6.510000000000000000e+02,9.671366303043777535e+00,9.384638454898240667e+00
8.220000000000000000e+02,9.527942026106044793e+00,9.241093689872590389e+00,9.761677920603444747e+00,1.433643287263922372e-01,9.080223258358894611e+01,6.510000000000000000e+02,9.671306354832436725e+00,9.384577697379652861e+00
8.225000000000000000e+02,9.527881793884111161e+00,9.241034218676189127e+00,9.761620969664193126e+00,1.433647327747175348e-01,9.080108492483186922e+01,6.510000000000000000e+02,9.671246526658826781e+00,9.384517061109393765e+00
8.230000000000000000e+02,9.527821682057547648e+00,9.240974866062828141e+00,9.761564132938833183e+00,1.433651362178097743e-01,9.079993956736868199e+01,6.510000000000000000e+02,9.671186818275359087e+00,9.384456545839737984e+00
8.235000000000000000e+02,9.527761690379232817e+00,9.240915631790192819e+00,9.761507410191448741e+00,1.433655390561580367e-01,9.079879650644700462e+01,6.510000000000000000e+02,9.671127229435390049e+00,9.384396151323075586e+00
8.240000000000000000e+02,9.527701818602569261e+00,9.240856515616545863e+00,9.761450801186608572e+00,1.433659412905538832e-01,9.079765573732485962e+01,6.510000000000000000e+02,9.671067759893123394e+00,9.384335877312016905e+00
8.245000000000000000e+02,9.527642066481496030e+00,9.240797517300618935e+00,9.761394305689439221e+00,1.433663429213049567e-01,9.079651725527040185e+01,6.510000000000000000e+02,9.671008409402800154e+00,9.384275723560190130e+00
8.250000000000000000e+02,9.527582433770479753e+00,9.240738636601676603e+00,9.761337923465523758e+00,1.433667439487187889e-01,9.079538105556228800e+01,6.510000000000000000e+02,9.670949177719197820e+00,9.384215689821761686e+00
8.255000000000000000e+02,9.527522920224521741e+00,9.240679873279487921e+00,9.761281654281027897e+00,1.433671443731634465e-01,9.079424713348932130e+01,6.510000000000000000e+02,9.670890064597685409e+00,9.384155775851359849e+00
8.260000000000000000e+02,9.527463525599140226e+00,9.240621227094354850e+00,9.761225497902543680e+00,1.433675441956724639e-01,9.079311548435069312e+01,6.510000000000000000e+02,9.670831069794813217e+00,9.384095981403467235e+00
8.265000000000000000e+02,9.527404249650386348e+00,9.240562697807076731e+00,9.761169454097235132e+00,1.433679434164323863e-01,9.079198610345571296e+01,6.510000000000000000e+02,9.670772193066818900e+00,9.384036306233953795e+00
8.270000000000000000e+02,9.527345092134838822e+00,9.240504285178968047e+00,9.761113522632760109e+00,1.433683420357507177e-01,9.079085898612386529e+01,6.510000000000000000e+02,9.670713434170588485e+00,9.383976750099087383e+00
8.275000000000000000e+02,9.527286052809595063e+00,9.240445988971851321e+00,9.761057703277236541e+00,1.433687400538139756e-01,9.078973412768486639e+01,6.510000000000000000e+02,9.670654792863409455e+00,9.383917312755782447e+00
8.280000000000000000e+02,9.527227131432280061e+00,9.240387808948051784e+00,9.761001995799354347e+00,1.433691374716556666e-01,9.078861152347870700e+01,6.510000000000000000e+02,9.670596268903935311e+00,9.383857993960624810e+00
8.285000000000000000e+02,9.527168327761026845e+00,9.240329744870418693e+00,9.760946399968259968e+00,1.433695342897042535e-01,9.078749116885528281e+01,6.510000000000000000e+02,9.670537862050730737e+00,9.383798793471322952e+00
8.290000000000000000e+02,9.527109641554504904e+00,9.240271796502288026e+00,9.760890915553629199e+00,1.433699305082671849e-01,9.078637305917476397e+01,6.510000000000000000e+02,9.670479572062774309e+00,9.383739711046237275e+00
8.295000000000000000e+02,9.527051072571897095e+00,9.240213963607516234e+00,9.760835542325617453e+00,1.433703261280149521e-01,9.078525718980739612e+01,6.510000000000000000e+02,9.670421398699911464e+00,9.383680746443882725e+00
8.300000000000000000e+02,9.526992620572908521e+00,9.240156245950448266e+00,9.760780280054886404e+00,1.433707211488919608e-01,9.078414355613338671e+01,6.510000000000000000e+02,9.670363341721799344e+00,9.383621899424015922e+00
8.305000000000000000e+02,9.526934285317741669e+00,9.240098643295931780e+00,9.760725128512612869e+00,1.433711155721131836e-01,9.078303215354308975e+01,6.510000000000000000e+02,9.670305400889855463e+00,9.383563169745629651e+00
8.310000000000000000e+02,9.526876066567142587e+00,9.240041155409340234e+00,9.760670087470435519e+00,1.433715093972600108e-01,9.078192297743669315e+01,6.510000000000000000e+02,9.670247575964403097e+00,9.383504557169883853e+00
8.315000000000000000e+02,9.526817964082349377e+00,9.239983782056517825e+00,9.760615156700533035e+00,1.433719026256683182e-01,9.078081602322464505e+01,6.510000000000000000e+02,9.670189866708016169e+00,9.383446061456680809e+00
8.320000000000000000e+02,9.526759977625120612e+00,9.239926523003823888e+00,9.760560335975535295e+00,1.433722952575850473e-01,9.077971128632724174e+01,6.510000000000000000e+02,9.670132272882705493e+00,9.383387682367535731e+00
8.325000000000000000e+02,9.526702106957730010e+00,9.239869378018116919e+00,9.760505625068601532e+00,1.433726872933780427e-01,9.077860876217455655e+01,6.510000000000000000e+02,9.670074794251107164e+00,9.383329419664351079e+00
8.330000000000000000e+02,9.526644351842953995e+00,9.239812346866752790e+00,9.760451023753361710e+00,1.433730787335966705e-01,9.077750844620680937e+01,6.510000000000000000e+02,9.670017430576551831e+00,9.383271273109357935e+00
8.335000000000000000e+02,9.526586712044085914e+00,9.239755429317551005e+00,9.760396531803944953e+00,1.433734695786692825e-01,9.077641033387395453e+01,6.510000000000000000e+02,9.669960181622755613e+00,9.383213242465416215e+00
8.340000000000000000e+02,9.526529187324925374e+00,9.239698625138876409e+00,9.760342148994983091e+00,1.433738598292057520e-01,9.077531442063602185e+01,6.510000000000000000e+02,9.669903047154130959e+00,9.383155327495719789e+00
8.345000000000000000e+02,9.526471777449776468e+00,9.239641934099555698e+00,9.760287875101564481e+00,1.433742494855133609e-01,9.077422070196264769e+01,6.510000000000000000e+02,9.669846026935289274e+00,9.383097527964263662e+00
8.350000000000000000e+02,9.526414482183451327e+00,9.239585355968912950e+00,9.760233709899294396e+00,1.433746385482019547e-01,9.077312917333341602e+01,6.510000000000000000e+02,9.669789120731653753e+00,9.383039843635248900e+00
8.355000000000000000e+02,9.526357301291259461e+00,9.239528890516769621e+00,9.760179653164255953e+00,1.433750270182442554e-01,9.077203983023775891e+01,6.510000000000000000e+02,9.669732328309503799e+00,9.382982274273015122e+00
8.360000000000000000e+02,9.526300234539032630e+00,9.239472537513428563e+00,9.760125704673020763e+00,1.433754148951006668e-01,9.077095266817477182e+01,6.510000000000000000e+02,9.669675649434134712e+00,9.382924819643930547e+00
8.365000000000000000e+02,9.526243281693080434e+00,9.239416296729684674e+00,9.760071864202638281e+00,1.433758021801068705e-01,9.076986768265335570e+01,6.510000000000000000e+02,9.669619083873188359e+00,9.382867479512974285e+00
8.370000000000000000e+02,9.526186442520236497e+00,9.239360167936821355e+00,9.760018131530637575e+00,1.433761888733282031e-01,9.076878486919218858e+01,6.510000000000000000e+02,9.669562631393564089e+00,9.382810253646907128e+00
8.375000000000000000e+02,9.526129716787814061e+00,9.239304150906614055e+00,9.759964506435045095e+00,1.433765749756768515e-01,9.076770422331962607e+01,6.510000000000000000e+02,9.669506291763491745e+00,9.382753141812136377e+00
8.380000000000000000e+02,9.526073104263636182e+00,9.239248245411316063e+00,9.759910988694361578e+00,1.433769604874600700e-01,9.076662574057367294e+01,6.510000000000000000e+02,9.669450064751096363e+00,9.382696143776177777e+00
8.385000000000000000e+02,9.526016604716028624e+00,9.239192451223669167e+00,9.759857578087560270e+00,1.433773454089246058e-01,9.076554941650198316e+01,6.510000000000000000e+02,9.669393950124954173e+00,9.382639259307103075e+00
8.390000000000000000e+02,9.525960217913800321e+00,9.239136768116882337e+00,9.759804274394108248e+00,1.433777297411036045e-01,9.076447524666205879e+01,6.510000000000000000e+02,9.669337947654904397e+00,9.382582488172698021e+00
8.395000000000000000e+02,9.525903943626264692e+00,9.239081195864686791e+00,9.759751077393934438e+00,1.433781134840623195e-01,9.076340322662069582e+01,6.510000000000000000e+02,9.669282057110327955e+00,9.382525830142203205e+00
8.400000000000000000e+02,9.525847781623228983e+00,9.239025734241250731e+00,9.759697986867456265e+00,1.433784966384709370e-01,9.076233335195452412e+01,6.510000000000000000e+02,9.669226278261701779e+00,9.382469284984757962e+00
8.405000000000000000e+02,9.525791731674990714e+00,9.238970383021237964e+00,9.759645002595556562e+00,1.433788792048181215e-01,9.076126561824968064e+01,6.510000000000000000e+02,9.669170610879810113e+00,9.382412852470173092e+00
8.410000000000000000e+02,9.525735793552335906e+00,9.238915141979804346e+00,9.759592124359599552e+00,1.433792611838949904e-01,9.076020002110180940e+01,6.510000000000000000e+02,9.669115054736231230e+00,9.382356532368442359e+00
8.415000000000000000e+02,9.525679967026551509e+00,9.238860010892569363e+00,9.759539351941421970e+00,1.433796425757667137e-01,9.075913655611611830e+01,6.510000000000000000e+02,9.669059609602317806e+00,9.382300324450785212e+00
8.420000000000000000e+02,9.525624251869405867e+00,9.238804989535632117e+00,9.759486685123333061e+00,1.433800233811639568e-01,9.075807521890735075e+01,6.510000000000000000e+02,9.669004275250568270e+00,9.382244228488241689e+00
8.425000000000000000e+02,9.525568647853157600e+00,9.238750077685569551e+00,9.759434123688103924e+00,1.433804036005148219e-01,9.075701600509968614e+01,6.510000000000000000e+02,9.668949051453672894e+00,9.382188244252642306e+00
8.430000000000000000e+02,9.525513154750548495e+00,9.238695275119434669e+00,9.759381667418995931e+00,1.433807832348523437e-01,9.075595891032681095e+01,6.510000000000000000e+02,9.668893937985401976e+00,9.382132371515696789e+00
8.435000000000000000e+02,9.525457772334821271e+00,9.238640581614735225e+00,9.759329316099707441e+00,1.433811622839392397e-01,9.075490393023176239e+01,6.510000000000000000e+02,9.668838934618761982e+00,9.382076610050882337e+00
8.440000000000000000e+02,9.525402500379689386e+00,9.238585996949483459e+00,9.759277069514446623e+00,1.433815407487479821e-01,9.075385106046712735e+01,6.510000000000000000e+02,9.668784041128438034e+00,9.382020959630942514e+00
8.445000000000000000e+02,9.525347338659353014e+00,9.238531520902139249e+00,9.759224927447842646e+00,1.433819186297067283e-01,9.075280029669474402e+01,6.510000000000000000e+02,9.668729257289058410e+00,9.381965420029645841e+00
8.450000000000000000e+02,9.525292286948499054e+00,9.238477153251643870e+00,9.759172889685025609e+00,1.433822959272434694e-01,9.075175163458592920e+01,6.510000000000000000e+02,9.668674582875743440e+00,9.381909991021254669e+00
8.455000000000000000e+02,9.525237345022288693e+00,9.238422893777395117e+00,9.759120956011573256e+00,1.433826726423307329e-01,9.075070506982132201e+01,6.510000000000000000e+02,9.668620017664618871e+00,9.381854672379958515e+00
8.460000000000000000e+02,9.525182512656380496e+00,9.238368742259272182e+00,9.759069126213521628e+00,1.433830487747916327e-01,9.074966059809086971e+01,6.510000000000000000e+02,9.668565561431172739e+00,9.381799463881588252e+00
8.465000000000000000e+02,9.525127789626893104e+00,9.238314698477610776e+00,9.759017400077400595e+00,1.433834243255381613e-01,9.074861821509381343e+01,6.510000000000000000e+02,9.668511213952431405e+00,9.381744365301354804e+00
8.470000000000000000e+02,9.525073175710428330e+00,9.238260762213231558e+00,9.758965777390146812e+00,1.433837992953612139e-01,9.074757791653873085e+01,6.510000000000000000e+02,9.668456975005790710e+00,9.381689376415067727e+00
8.475000000000000000e+02,9.525018670684076483e+00,9.238206933247399277e+00,9.758914257939217407e+00,1.433841736845678783e-01,9.074653969814346510e+01,6.510000000000000000e+02,9.668402844368644722e+00,9.381634496999510020e+00
8.480000000000000000e+02,9.524964274325395053e+00,9.238153211361838757e+00,9.758862841512485176e+00,1.433845474933441444e-01,9.074550355563498272e+01,6.510000000000000000e+02,9.668348821818739225e+00,9.381579726832050881e+00
8.485000000000000000e+02,9.524909986412415819e+00,9.238099596338765096e+00,9.758811527898286542e+00,1.433849207228439504e-01,9.074446948474967201e+01,6.510000000000000000e+02,9.668294907135260630e+00,9.381525065689572784e+00
8.490000000000000000e+02,9.524855806723648399e+00,9.238046087960825048e+00,9.758760316885441100e+00,1.433852933729507506e-01,9.074343748123285991e+01,6.510000000000000000e+02,9.668241100096599538e+00,9.381470513350699036e+00
8.495000000000000000e+02,9.524801735038073147e+00,9.237992686011159194e+00,9.758709208263185886e+00,1.433856654448789625e-01,9.074240754083935201e+01,6.510000000000000000e+02,9.668187400482951332e+00,9.381416069593194962e+00
8.500000000000000000e+02,9.524747771135144703e+00,9.237939390273318452e+00,9.758658201821251765e+00,1.433860369387540690e-01,9.074137965933290673e+01,6.510000000000000000e+02,9.668133808073898550e+00,9.381361734196390856e+00
8.505000000000000000e+02,9.524693914794786664e+00,9.237886200531354675e+00,9.758607297349790599e+00,1.433864078548224841e-01,9.074035383248634901e+01,6.510000000000000000e+02,9.668080322649609926e+00,9.381307506939963403e+00
8.510000000000000000e+02,9.524640165797384483e+00,9.237833116569770908e+00,9.758556494639430312e+00,1.433867781946614461e-01,9.073933005608184033e+01,6.510000000000000000e+02,9.668026943992044764e+00,9.381253387602722427e+00
8.515000000000000000e+02,9.524586523923812109e+00,9.237780138173516065e+00,9.758505793481228707e+00,1.433871479578520680e-01,9.073830832591056605e+01,6.510000000000000000e+02,9.667973671881663122e+00,9.381199375965959320e+00
8.520000000000000000e+02,9.524532988955394686e+00,9.237727265127999132e+00,9.758455193666717875e+00,1.433875171450641473e-01,9.073728863777262177e+01,6.510000000000000000e+02,9.667920506100459832e+00,9.381145471810329539e+00
8.525000000000000000e+02,9.524479560673922762e+00,9.237674497219076741e+00,9.758404694987859784e+00,1.433878857575724419e-01,9.073627098747732589e+01,6.510000000000000000e+02,9.667867446431493761e+00,9.381091674916349987e+00
8.530000000000000000e+02,9.524426238861662952e+00,9.237621834233070928e+00,9.758354297237074704e+00,1.433882537949579539e-01,9.073525537084290704e+01,6.510000000000000000e+02,9.667814492656621184e+00,9.381037985066704721e+00
8.535000000000000000e+02,9.524373023301343721e+00,9.237569275956746040e+00,9.758304000207211004e+00,1.433886212583744268e-01,9.073424178369677406e+01,6.510000000000000000e+02,9.667761644559718093e+00,9.380984402042971126e+00
8.540000000000000000e+02,9.524319913776146507e+00,9.237516822177324727e+00,9.758253803691605555e+00,1.433889881483706719e-01,9.073323022187508968e+01,6.510000000000000000e+02,9.667708901924518372e+00,9.380930925627776418e+00
8.545000000000000000e+02,9.524266910069725256e+00,9.237464472682471950e+00,9.758203707484005562e+00,1.433893544653745689e-01,9.073222068122312578e+01,6.510000000000000000e+02,9.667656264535100519e+00,9.380877555604351770e+00
8.550000000000000000e+02,9.524214011966201099e+00,9.237412227260303865e+00,9.758153711378595219e+00,1.433897202096929280e-01,9.073121315759512129e+01,6.510000000000000000e+02,9.667603732175892972e+00,9.380824291756507449e+00
8.555000000000000000e+02,9.524161219250135701e+00,9.237360085699407364e+00,9.758103815170050765e+00,1.433900853821769572e-01,9.073020764685412587e+01,6.510000000000000000e+02,9.667551304632311826e+00,9.380771133867957801e+00
8.560000000000000000e+02,9.524108531706563241e+00,9.237308047788769017e+00,9.758054018653421480e+00,1.433904499832544810e-01,9.072920414487212781e+01,6.510000000000000000e+02,9.667498981689817583e+00,9.380718081723307122e+00
8.565000000000000000e+02,9.524055949120974418e+00,9.237256113317867445e+00,9.758004321624252242e+00,1.433908140135347620e-01,9.072820264753008246e+01,6.510000000000000000e+02,9.667446763134508458e+00,9.380665135107440378e+00
8.570000000000000000e+02,9.524003471279314681e+00,9.237204282076607598e+00,9.757954723878512482e+00,1.433911774736270073e-01,9.072720315071769903e+01,6.510000000000000000e+02,9.667394648752940967e+00,9.380612293805686619e+00
8.575000000000000000e+02,9.523951097967987778e+00,9.237152553855320747e+00,9.757905225212599731e+00,1.433915403639590136e-01,9.072620565033359696e+01,6.510000000000000000e+02,9.667342638331946958e+00,9.380559557604028598e+00
8.580000000000000000e+02,9.523898828973848651e+00,9.237100928444821335e+00,9.757855825423353835e+00,1.433919026853819334e-01,9.072521014228516378e+01,6.510000000000000000e+02,9.667290731659230474e+00,9.380506926288466829e+00
8.585000000000000000e+02,9.523846664084206992e+00,9.237049405636343025e+00,9.757806524308074714e+00,1.433922644381420142e-01,9.072421662248856933e+01,6.510000000000000000e+02,9.667238928522348118e+00,9.380454399646065866e+00
8.590000000000000000e+02,9.523794603086834343e+00,9.236997985221554686e+00,9.757757321664447758e+00,1.433926256227275042e-01,9.072322508686887943e+01,6.510000000000000000e+02,9.667187228709561708e+00,9.380401977464106977e+00
8.595000000000000000e+02,9.523742645769935677e+00,9.236946666992574606e+00,9.757708217290650410e+00,1.433929862400500077e-01,9.072223553135978591e+01,6.510000000000000000e+02,9.667135632009985713e+00,9.380349659529887418e+00
8.600000000000000000e+02,9.523690791922176047e+00,9.236895450741961611e+00,9.757659210985258014e+00,1.433933462907791834e-01,9.072124795190370605e+01,6.510000000000000000e+02,9.667084138212956645e+00,9.380297445631397224e+00
8.605000000000000000e+02,9.523639041332685906e+00,9.236844336262691968e+00,9.757610302547282899e+00,1.433937057748587984e-01,9.072026234445202419e+01,6.510000000000000000e+02,9.667032747107546342e+00,9.380245335557827246e+00
8.610000000000000000e+02,9.523587393791013156e+00,9.236793323348225115e+00,9.757561491776183260e+00,1.433940646935028540e-01,9.071927870496440960e+01,6.510000000000000000e+02,9.666981458484515954e+00,9.380193329097510357e+00
8.615000000000000000e+02,9.523535849087174654e+00,9.236742411792416618e+00,9.757512778471829407e+00,1.433944230469575976e-01,9.071829702940955542e+01,6.510000000000000000e+02,9.666930272134132807e+00,9.380141426040216501e+00
8.620000000000000000e+02,9.523484407011634900e+00,9.236691601389557249e+00,9.757464162434544619e+00,1.433947808357111386e-01,9.071731731376465291e+01,6.510000000000000000e+02,9.666879187847344568e+00,9.380089626175923456e+00
8.625000000000000000e+02,9.523433067355290049e+00,9.236640891934397857e+00,9.757415643465066069e+00,1.433951380604935599e-01,9.071633955401556193e+01,6.510000000000000000e+02,9.666828205415784581e+00,9.380037929294795518e+00
8.630000000000000000e+02,9.523381829909492780e+00,9.236590283222099629e+00,9.757367221364548371e+00,1.433954947217929710e-01,9.071536374615678255e+01,6.510000000000000000e+02,9.666777324631285140e+00,9.379986335187700419e+00
8.635000000000000000e+02,9.523330694466029200e+00,9.236539775048271395e+00,9.757318895934588454e+00,1.433958508203999060e-01,9.071438988619134136e+01,6.510000000000000000e+02,9.666726545286429939e+00,9.379934843645628462e+00
8.640000000000000000e+02,9.523279660817141945e+00,9.236489367208946533e+00,9.757270666977222007e+00,1.433962063565605016e-01,9.071341797013093355e+01,6.510000000000000000e+02,9.666675867173703196e+00,9.379883454460582470e+00
8.645000000000000000e+02,9.523228728755503525e+00,9.236439059500579418e+00,9.757222534294870186e+00,1.433965613308838538e-01,9.071244799399568137e+01,6.510000000000000000e+02,9.666625290086388489e+00,9.379832167424618561e+00
8.650000000000000000e+02,9.523177898074226988e+00,9.236388851720072068e+00,9.757174497690424886e+00,1.433969157442208930e-01,9.071147995381440410e+01,6.510000000000000000e+02,9.666574813818447964e+00,9.379780982330006012e+00
8.655000000000000000e+02,9.523127168566871248e+00,9.236338743664747497e+00,9.757126556967159914e+00,1.433972695969992217e-01,9.071051384562434805e+01,6.510000000000000000e+02,9.666524438163870414e+00,9.379729898969872082e+00
8.660000000000000000e+02,9.523076540027433978e+00,9.236288735132337280e+00,9.757078711928803827e+00,1.433976228894044413e-01,9.070954966547121501e+01,6.510000000000000000e+02,9.666474162916838253e+00,9.379678917138029703e+00
8.665000000000000000e+02,9.523026012250330297e+00,9.236238825921047280e+00,9.757030962379472427e+00,1.433979756231342773e-01,9.070858740940926168e+01,6.510000000000000000e+02,9.666423987873464796e+00,9.379628036627195797e+00
8.670000000000000000e+02,9.522975585030447832e+00,9.236189015829449289e+00,9.756983308123738041e+00,1.433983277977695092e-01,9.070762707350120024e+01,6.510000000000000000e+02,9.666373912828216675e+00,9.379577257232678988e+00
8.675000000000000000e+02,9.522925258163088102e+00,9.236139304656582283e+00,9.756935748966558464e+00,1.433986794136166421e-01,9.070666865381808464e+01,6.510000000000000000e+02,9.666323937576706271e+00,9.379526578749471710e+00
8.680000000000000000e+02,9.522875031443973626e+00,9.236089692201883139e+00,9.756888284713332027e+00,1.433990304726153742e-01,9.070571214643953795e+01,6.510000000000000000e+02,9.666274061916588778e+00,9.379476000971358474e+00
8.685000000000000000e+02,9.522824904669290547e+00,9.236040178265245260e+00,9.756840915169874506e+00,1.433993809742253323e-01,9.070475754745346819e+01,6.510000000000000000e+02,9.666224285643515657e+00,9.379425523695065436e+00
8.690000000000000000e+02,9.522774877635638902e+00,9.235990762646945740e+00,9.756793640142392476e+00,1.433997309191765435e-01,9.070380485295613937e+01,6.510000000000000000e+02,9.666174608554815251e+00,9.379375146716462552e+00
8.695000000000000000e+02,9.522724950140046829e+00,9.235941445147695106e+00,9.756746459437541930e+00,1.434000803085618003e-01,9.070285405905227094e+01,6.510000000000000000e+02,9.666125030448609934e+00,9.379324869831485501e+00
8.700000000000000000e+02,9.522675121979997215e+00,9.235892225568640868e+00,9.756699372862378539e+00,1.434004291422641131e-01,9.070190516185492413e+01,6.510000000000000000e+02,9.666075551122260023e+00,9.379274692837732630e+00
8.705000000000000000e+02,9.522625392953369072e+00,9.235843103711324886e+00,9.756652380224355881e+00,1.434007774214368369e-01,9.070095815748537404e+01,6.510000000000000000e+02,9.666026170374806270e+00,9.379224615531931875e+00
8.710000000000000000e+02,9.522575762858496162e+00,9.235794079377720678e+00,9.756605481331359186e+00,1.434011251460839687e-01,9.070001304207325177e+01,6.510000000000000000e+02,9.665976888004580658e+00,9.379174637712413443e+00
8.715000000000000000e+02,9.522526231494126137e+00,9.235745152370215649e+00,9.756558675991671592e+00,1.434014723175402461e-01,9.069906981175654437e+01,6.510000000000000000e+02,9.665927703811666660e+00,9.379124759176585613e+00
8.720000000000000000e+02,9.522476798659436525e+00,9.235696322491602217e+00,9.756511964014011440e+00,1.434018189359305973e-01,9.069812846268141016e+01,6.510000000000000000e+02,9.665878617595366151e+00,9.379074979723506900e+00
8.725000000000000000e+02,9.522427464154032961e+00,9.235647589545113334e+00,9.756465345207475437e+00,1.434021650019244309e-01,9.069718899100224974e+01,6.510000000000000000e+02,9.665829629155958003e+00,9.379025299152109696e+00
8.730000000000000000e+02,9.522378227777947401e+00,9.235598953334383410e+00,9.756418819381577734e+00,1.434025105159490998e-01,9.069625139288174864e+01,6.510000000000000000e+02,9.665780738293896945e+00,9.378975717261997858e+00
8.735000000000000000e+02,9.522329089331625696e+00,9.235550413663444758e+00,9.756372386346264136e+00,1.434028554790368337e-01,9.069531566449080628e+01,6.510000000000000000e+02,9.665731944810662668e+00,9.378926233852588723e+00
8.740000000000000000e+02,9.522280048615943571e+00,9.235501970336759570e+00,9.756326045911855260e+00,1.434031998914940265e-01,9.069438180200839383e+01,6.510000000000000000e+02,9.665683248507438208e+00,9.378876848724450710e+00
8.745000000000000000e+02,9.522231105432201304e+00,9.235453623159200376e+00,9.756279797889076733e+00,1.434035437541714142e-01,9.069344980162181002e+01,6.510000000000000000e+02,9.665634649186372940e+00,9.378827561678029667e+00
8.750000000000000000e+02,9.522182259582118391e+00,9.235405371936041163e+00,9.756233642089092939e+00,1.434038870668915000e-01,9.069251965952631167e+01,6.510000000000000000e+02,9.665586146649008725e+00,9.378778372515226280e+00
8.755000000000000000e+02,9.522133510867828221e+00,9.235357216472968034e+00,9.756187578323446630e+00,1.434042298309284313e-01,9.069159137192546893e+01,6.510000000000000000e+02,9.665537740698756153e+00,9.378729281036898513e+00
8.760000000000000000e+02,9.522084859091888731e+00,9.235309156576095191e+00,9.756141606404083788e+00,1.434045720468909157e-01,9.069066493503092374e+01,6.510000000000000000e+02,9.665489431138778897e+00,9.378680287044996788e+00
8.765000000000000000e+02,9.522036304057273526e+00,9.235261192051906320e+00,9.756095726143348301e+00,1.434049137150248676e-01,9.068974034506229032e+01,6.510000000000000000e+02,9.665441217772297477e+00,9.378631390342247798e+00
8.770000000000000000e+02,9.521987845567375430e+00,9.235213322707322092e+00,9.756049937354008605e+00,1.434052548361809121e-01,9.068881759824745359e+01,6.510000000000000000e+02,9.665393100403555593e+00,9.378582590731195268e+00
8.775000000000000000e+02,9.521939483425997608e+00,9.235165548349669962e+00,9.756004239849200843e+00,1.434055954110283193e-01,9.068789669082215710e+01,6.510000000000000000e+02,9.665345078837026094e+00,9.378533888014969122e+00
8.780000000000000000e+02,9.521891217437369548e+00,9.235117868786666406e+00,9.755958633442492811e+00,1.434059354398128927e-01,9.068697761903030141e+01,6.510000000000000000e+02,9.665297152877181830e+00,9.378485281997557266e+00
8.785000000000000000e+02,9.521843047406125748e+00,9.235070283826427584e+00,9.755913117947823565e+00,1.434062749233852851e-01,9.068606037912377360e+01,6.510000000000000000e+02,9.665249322329511728e+00,9.378436772482739769e+00
8.790000000000000000e+02,9.521794973137314599e+00,9.235022793277487096e+00,9.755867693179546052e+00,1.434066138623541486e-01,9.068514496736248987e+01,6.510000000000000000e+02,9.665201586999668137e+00,9.378388359274959285e+00
8.795000000000000000e+02,9.521746994436400158e+00,9.234975396948783555e+00,9.755822358952396911e+00,1.434069522572072597e-01,9.068423138001432449e+01,6.510000000000000000e+02,9.665153946693608944e+00,9.378340042179193148e+00
8.800000000000000000e+02,9.521699111109251490e+00,9.234928094649658803e+00,9.755777115081519568e+00,1.434072901087952157e-01,9.068331961335505298e+01,6.510000000000000000e+02,9.665106401218045207e+00,9.378291821000455997e+00
8.805000000000000000e+02,9.521651322962160435e+00,9.234880886189817062e+00,9.755731961382451800e+00,1.434076274173032572e-01,9.068240966366850841e+01,6.510000000000000000e+02,9.665058950379464164e+00,9.378243695544856706e+00
8.810000000000000000e+02,9.521603629801816737e+00,9.234833771379411971e+00,9.755686897671107971e+00,1.434079641835820373e-01,9.068150152724641089e+01,6.510000000000000000e+02,9.665011593985399330e+00,9.378195665618234145e+00
8.815000000000000000e+02,9.521556031435322254e+00,9.234786750028980862e+00,9.755641923763823442e+00,1.434083004083006319e-01,9.068059520038836752e+01,6.510000000000000000e+02,9.664964331843622247e+00,9.378147731027022260e+00
8.820000000000000000e+02,9.521508527670187405e+00,9.234739821949441207e+00,9.755597039477304833e+00,1.434086360918257474e-01,9.067969067940181560e+01,6.510000000000000000e+02,9.664917163762012819e+00,9.378099891578361991e+00
8.825000000000000000e+02,9.521461118314325844e+00,9.234692986952113714e+00,9.755552244628647784e+00,1.434089712352498436e-01,9.067878796060225000e+01,6.510000000000000000e+02,9.664870089549575383e+00,9.378052147079076306e+00
8.830000000000000000e+02,9.521413803176066892e+00,9.234646244848738306e+00,9.755507539035356501e+00,1.434093058385767505e-01,9.067788704031283942e+01,6.510000000000000000e+02,9.664823109014642810e+00,9.378004497337490974e+00
8.835000000000000000e+02,9.521366582064132444e+00,9.234599595451415510e+00,9.755462922515304669e+00,1.434096399026569546e-01,9.067698791486462540e+01,6.510000000000000000e+02,9.664776221966789649e+00,9.377956942161475240e+00
8.840000000000000000e+02,9.521319454787656511e+00,9.234553038572673955e+00,9.755418394886760325e+00,1.434099734281595040e-01,9.067609058059657912e+01,6.510000000000000000e+02,9.664729428215816043e+00,9.377909481359496979e+00
8.845000000000000000e+02,9.521272421156174559e+00,9.234506574025395764e+00,9.755373955968384081e+00,1.434103064155115570e-01,9.067519503385533142e+01,6.510000000000000000e+02,9.664682727571685561e+00,9.377862114740661781e+00
8.850000000000000000e+02,9.521225480979616407e+00,9.234460201622892939e+00,9.755329605579230901e+00,1.434106388656240516e-01,9.067430127099538595e+01,6.510000000000000000e+02,9.664636119845241069e+00,9.377814842113993521e+00
8.855000000000000000e+02,9.521178634068327540e+00,9.234413921178843410e+00,9.755285343538714571e+00,1.434109707789845978e-01,9.067340928837900549e+01,6.510000000000000000e+02,9.664589604847312998e+00,9.377767663289343858e+00
8.860000000000000000e+02,9.521131880233042466e+00,9.234367732507344328e+00,9.755241169666659218e+00,1.434113021560807499e-01,9.067251908237609825e+01,6.510000000000000000e+02,9.664543182389124354e+00,9.377720578076962354e+00
8.865000000000000000e+02,9.521085219284904255e+00,9.234321635422851671e+00,9.755197083783254897e+00,1.434116329974605419e-01,9.067163064936445949e+01,6.510000000000000000e+02,9.664496852282363548e+00,9.377673586287443186e+00
8.870000000000000000e+02,9.521038651035439671e+00,9.234275629740215763e+00,9.755153085709086014e+00,1.434119633038534736e-01,9.067074398572943039e+01,6.510000000000000000e+02,9.664450614339294532e+00,9.377626687731586586e+00
8.875000000000000000e+02,9.520992175296589366e+00,9.234229715274700823e+00,9.755109175265118893e+00,1.434122930761704273e-01,9.066985908786422499e+01,6.510000000000000000e+02,9.664404468372758572e+00,9.377579882220418384e+00
8.880000000000000000e+02,9.520945791880681242e+00,9.234183891841931668e+00,9.755065352272689339e+00,1.434126223144150669e-01,9.066897595216953221e+01,6.510000000000000000e+02,9.664358414195096003e+00,9.377533169566266480e+00
8.885000000000000000e+02,9.520899500600442877e+00,9.234138159257913259e+00,9.755021616553529284e+00,1.434129510194378510e-01,9.066809457505388536e+01,6.510000000000000000e+02,9.664312451619881728e+00,9.377486549581005804e+00
8.890000000000000000e+02,9.520853301268994429e+00,9.234092517339071549e+00,9.754977967929741922e+00,1.434132791921495786e-01,9.066721495293336375e+01,6.510000000000000000e+02,9.664266580461143619e+00,9.377440022076845239e+00
8.895000000000000000e+02,9.520807193699850401e+00,9.234046965902189541e+00,9.754934406223803478e+00,1.434136068330378044e-01,9.066633708223167787e+01,6.510000000000000000e+02,9.664220800532886457e+00,9.377393586866812569e+00
8.900000000000000000e+02,9.520761177706921430e+00,9.234001504764430379e+00,9.754890931258584530e+00,1.434139339424085058e-01,9.066546095938012684e+01,6.510000000000000000e+02,9.664175111649329963e+00,9.377347243764512896e+00
8.905000000000000000e+02,9.520715253104510722e+00,9.233956133743365768e+00,9.754847542857316256e+00,1.434142605209910992e-01,9.066458658081765520e+01,6.510000000000000000e+02,9.664129513625500323e+00,9.377300992583519346e+00
8.910000000000000000e+02,9.520669419707301628e+00,9.233910852656917356e+00,9.754804240843609975e+00,1.434145865696964395e-01,9.066371394299072506e+01,6.510000000000000000e+02,9.664084006276999261e+00,9.377254833137605772e+00
8.915000000000000000e+02,9.520623677330386059e+00,9.233865661323411800e+00,9.754761025041450040e+00,1.434149120888304763e-01,9.066284304235342972e+01,6.510000000000000000e+02,9.664038589419217118e+00,9.377208765241555000e+00
8.920000000000000000e+02,9.520578025789234289e+00,9.233820559561557673e+00,9.754717895275213380e+00,1.434152370790621189e-01,9.066197387536726637e+01,6.510000000000000000e+02,9.663993262868295631e+00,9.377162788710172947e+00
8.925000000000000000e+02,9.520532464899702063e+00,9.233775547190409938e+00,9.754674851369621535e+00,1.434155615410602491e-01,9.066110643850133499e+01,6.510000000000000000e+02,9.663948026440762007e+00,9.377116903358642119e+00
8.930000000000000000e+02,9.520486994478044807e+00,9.233730624029451661e+00,9.754631893149790400e+00,1.434158854754936929e-01,9.066024072823230995e+01,6.510000000000000000e+02,9.663902879953537806e+00,9.377071109002550031e+00
8.935000000000000000e+02,9.520441614340894532e+00,9.233685789898501639e+00,9.754589020441187586e+00,1.434162088830312487e-01,9.065937674104422683e+01,6.510000000000000000e+02,9.663857823223924726e+00,9.377025405457862561e+00
8.940000000000000000e+02,9.520396324305275826e+00,9.233641044617781901e+00,9.754546233069675054e+00,1.434165317639789494e-01,9.065851447342862457e+01,6.510000000000000000e+02,9.663812856069254664e+00,9.376979792541296987e+00
8.945000000000000000e+02,9.520351124188596970e+00,9.233596388007871525e+00,9.754503530861471816e+00,1.434168541188846069e-01,9.065765392188444594e+01,6.510000000000000000e+02,9.663767978307481243e+00,9.376934270069712696e+00
8.950000000000000000e+02,9.520306013808646384e+00,9.233551819889738610e+00,9.754460913643175246e+00,1.434171759488404030e-01,9.065679508291822231e+01,6.510000000000000000e+02,9.663723189757487120e+00,9.376888837859805648e+00
8.955000000000000000e+02,9.520260992983597959e+00,9.233507340084718962e+00,9.754418381241722003e+00,1.434174972545151361e-01,9.065593795304380365e+01,6.510000000000000000e+02,9.663678490238112317e+00,9.376843495729083600e+00
8.960000000000000000e+02,9.520216061532016383e+00,9.233462948414523197e+00,9.754375933484453753e+00,1.434178180359727828e-01,9.065508252878237272e+01,6.510000000000000000e+02,9.663633879567989027e+00,9.376798243496043739e+00
8.965000000000000000e+02,9.520171219272837604e+00,9.233418644701250955e+00,9.754333570199062109e+00,1.434181382941845107e-01,9.065422880666264405e+01,6.510000000000000000e+02,9.663589357567023086e+00,9.376753080978653898e+00
8.970000000000000000e+02,9.520126466025381262e+00,9.233374428767330500e+00,9.754291291213606385e+00,1.434184580298190625e-01,9.065337678322053705e+01,6.510000000000000000e+02,9.663544924055198493e+00,9.376708007995562255e+00
8.975000000000000000e+02,9.520081801609350691e+00,9.233330300435602211e+00,9.754249096356506499e+00,1.434187772430009500e-01,9.065252645499943185e+01,6.510000000000000000e+02,9.663500578852351808e+00,9.376663024366349575e+00
8.980000000000000000e+02,9.520037225844822260e+00,9.233286259529272400e+00,9.754206985456532308e+00,1.434190959351850370e-01,9.065167781855004137e+01,6.510000000000000000e+02,9.663456321780007130e+00,9.376618129909637389e+00
8.985000000000000000e+02,9.519992738552259581e+00,9.233242305871895539e+00,9.754164958342864011e+00,1.434194141061934658e-01,9.065083087043032606e+01,6.510000000000000000e+02,9.663412152658453991e+00,9.376573324446066948e+00
8.990000000000000000e+02,9.519948339552493977e+00,9.233198439287420456e+00,9.754123014844996220e+00,1.434197317572996344e-01,9.064998560720562182e+01,6.510000000000000000e+02,9.663368071309792029e+00,9.376528607795194148e+00
8.995000000000000000e+02,9.519904028666740459e+00,9.233154659600128156e+00,9.754081154792800135e+00,1.434200488886884506e-01,9.064914202544846944e+01,6.510000000000000000e+02,9.663324077555429881e+00,9.376483979778052813e+00
9.000000000000000000e+02,9.519859805716588852e+00,9.233110966634711758e+00,9.754039378016523543e+00,1.434203655010286571e-01,9.064830012173874252e+01,6.510000000000000000e+02,9.663280171217618175e+00,9.376439440215559529e+00
9.005000000000000000e+02,9.519815670524000240e+00,9.233067360216194785e+00,9.753997684346762398e+00,1.434206815950493652e-01,9.064745989266351955e+01,6.510000000000000000e+02,9.663236352119049855e+00,9.376394988928952401e+00
9.010000000000000000e+02,9.519771622911315845e+00,9.233023840169986229e+00,9.753956073614448385e+00,1.434209971712377962e-01,9.064662133481714079e+01,6.510000000000000000e+02,9.663192620082554640e+00,9.376350625740077049e+00
9.015000000000000000e+02,9.519727662701242821e+00,9.232980406321843247e+00,9.753914545650923529e+00,1.434213122303231169e-01,9.064578444480112296e+01,6.510000000000000000e+02,9.663148974931564439e+00,9.376306350470919426e+00
9.020000000000000000e+02,9.519683789716868461e+00,9.232937058497906690e+00,9.753873100287844267e+00,1.434216267729135075e-01,9.064494921922431558e+01,6.510000000000000000e+02,9.663105416489782939e+00,9.376262162943955758e+00
9.025000000000000000e+02,9.519640003781642434e+00,9.232893796524672680e+00,9.753831737357238296e+00,1.434219407998590379e-01,9.064411565470254573e+01,6.510000000000000000e+02,9.663061944581501805e+00,9.376218062981783063e+00
9.030000000000000000e+02,9.519596304719394553e+00,9.232850620228976624e+00,9.753790456691476152e+00,1.434222543115863946e-01,9.064328374785894482e+01,6.510000000000000000e+02,9.663018559030980725e+00,9.376174050407806604e+00
9.035000000000000000e+02,9.519552692354322332e+00,9.232807529438048277e+00,9.753749258123317389e+00,1.434225673084013608e-01,9.064245349532377816e+01,6.510000000000000000e+02,9.662975259662724525e+00,9.376130125045921915e+00
9.040000000000000000e+02,9.519509166510989218e+00,9.232764523979469118e+00,9.753708141485841310e+00,1.434228797914563203e-01,9.064162489373441645e+01,6.510000000000000000e+02,9.662932046302445954e+00,9.376086286719532481e+00
9.045000000000000000e+02,9.519465727014326362e+00,9.232721603681175893e+00,9.753667106612498472e+00,1.434231917610570561e-01,9.064079793973532162e+01,6.510000000000000000e+02,9.662888918775381697e+00,9.376042535253269250e+00
9.050000000000000000e+02,9.519422373689639727e+00,9.232678768371453515e+00,9.753626153337084048e+00,1.434235032178116376e-01,9.063997262997817472e+01,6.510000000000000000e+02,9.662845876907450560e+00,9.375998870471828894e+00
9.055000000000000000e+02,9.519379106362595877e+00,9.232636017878963486e+00,9.753585281493743153e+00,1.434238141625095997e-01,9.063914896112166275e+01,6.510000000000000000e+02,9.662802920525106032e+00,9.375955292200087499e+00
9.060000000000000000e+02,9.519335924859225528e+00,9.232593352032701262e+00,9.753544490916992160e+00,1.434241245956985322e-01,9.063832692983146444e+01,6.510000000000000000e+02,9.662760049454922395e+00,9.375911800263526885e+00
9.065000000000000000e+02,9.519292829005930656e+00,9.232550770662061979e+00,9.753503781441670739e+00,1.434244345178656288e-01,9.063750653278049185e+01,6.510000000000000000e+02,9.662717263523795452e+00,9.375868394488065860e+00
9.070000000000000000e+02,9.519249818629466731e+00,9.232508273596756965e+00,9.753463152902984490e+00,1.434247439301026272e-01,9.063668776664856352e+01,6.510000000000000000e+02,9.662674562559569580e+00,9.375825074699365658e+00
9.075000000000000000e+02,9.519206893556969362e+00,9.232465860666867030e+00,9.753422605136472967e+00,1.434250528326548313e-01,9.063587062812258921e+01,6.510000000000000000e+02,9.662631946389623749e+00,9.375781840724314975e+00
9.080000000000000000e+02,9.519164053615924104e+00,9.232423531702812269e+00,9.753382137978043431e+00,1.434253612260092958e-01,9.063505511389638514e+01,6.510000000000000000e+02,9.662589414841933788e+00,9.375738692389916196e+00
9.085000000000000000e+02,9.519121298634184214e+00,9.232381286535391141e+00,9.753341751263951309e+00,1.434256691110159521e-01,9.063424122067090138e+01,6.510000000000000000e+02,9.662546967745200277e+00,9.375695629523168151e+00
9.090000000000000000e+02,9.519078628439954670e+00,9.232339124995746715e+00,9.753301444830762890e+00,1.434259764884037724e-01,9.063342894515393766e+01,6.510000000000000000e+02,9.662504604928358276e+00,9.375652651951551064e+00
9.095000000000000000e+02,9.519036042861813485e+00,9.232297046915352468e+00,9.753261218515438813e+00,1.434262833585388808e-01,9.063261828406032805e+01,6.510000000000000000e+02,9.662462326220351727e+00,9.375609759503273466e+00
9.100000000000000000e+02,9.518993541728686836e+00,9.232255052126069117e+00,9.753221072155234594e+00,1.434265897224525632e-01,9.063180923411184153e+01,6.510000000000000000e+02,9.662420131451138872e+00,9.375566952006234800e+00
9.105000000000000000e+02,9.518951124869870384e+00,9.232213140460071799e+00,9.753181005587800101e+00,1.434268955801480672e-01,9.063100179203713935e+01,6.510000000000000000e+02,9.662378020450018923e+00,9.375524229289721845e+00
9.110000000000000000e+02,9.518908792115004402e+00,9.232171311749919340e+00,9.753141018651092509e+00,1.434272009328986242e-01,9.063019595457178923e+01,6.510000000000000000e+02,9.662335993047904026e+00,9.375481591182106555e+00
9.115000000000000000e+02,9.518866543294103977e+00,9.232129565828483209e+00,9.753101111183429595e+00,1.434275057807074261e-01,9.062939171845832220e+01,6.510000000000000000e+02,9.662294049074811042e+00,9.375439037513395135e+00
9.120000000000000000e+02,9.518824378237518147e+00,9.232087902529020340e+00,9.753061283023448880e+00,1.434278101249081283e-01,9.062858908044610473e+01,6.510000000000000000e+02,9.662252188362426608e+00,9.375396568112611462e+00
9.125000000000000000e+02,9.518782296775968987e+00,9.232046321685103862e+00,9.753021534010160920e+00,1.434281139656248538e-01,9.062778803729133870e+01,6.510000000000000000e+02,9.662210410741595368e+00,9.375354182810344383e+00
9.130000000000000000e+02,9.518740298740530292e+00,9.232004823130662174e+00,9.752981863982878252e+00,1.434284173035865195e-01,9.062698858575716088e+01,6.510000000000000000e+02,9.662168716044117645e+00,9.375311881436942940e+00
9.135000000000000000e+02,9.518698383962624021e+00,9.231963406699993158e+00,9.752942272781298882e+00,1.434287201392196454e-01,9.062619072261344400e+01,6.510000000000000000e+02,9.662127104101843500e+00,9.375269663823402766e+00
9.140000000000000000e+02,9.518656552274018523e+00,9.231922072227691345e+00,9.752902760245419245e+00,1.434290224738577479e-01,9.062539444463691041e+01,6.510000000000000000e+02,9.662085574747877104e+00,9.375227529800159942e+00
9.145000000000000000e+02,9.518614803506858735e+00,9.231880819548759831e+00,9.752863326215598150e+00,1.434293243071412260e-01,9.062459974861111789e+01,6.510000000000000000e+02,9.662044127813999239e+00,9.375185479199716454e+00
9.150000000000000000e+02,9.518573137493618219e+00,9.231839648498464612e+00,9.752823970532507047e+00,1.434296256403431447e-01,9.062380663132643122e+01,6.510000000000000000e+02,9.662002763133960670e+00,9.375143511853273992e+00
9.155000000000000000e+02,9.518531554067127587e+00,9.231798558912492680e+00,9.752784693037186869e+00,1.434299264740109547e-01,9.062301508957990848e+01,6.510000000000000000e+02,9.661961480541139125e+00,9.375101627593117826e+00
9.160000000000000000e+02,9.518490053060565614e+00,9.231757550626825903e+00,9.752745493570976976e+00,1.434302268090548449e-01,9.062222512017542897e+01,6.510000000000000000e+02,9.661920279869621098e+00,9.375059826251511907e+00
9.165000000000000000e+02,9.518448634307477008e+00,9.231716623477801420e+00,9.752706371975580879e+00,1.434305266451755823e-01,9.062143671992357952e+01,6.510000000000000000e+02,9.661879160952652867e+00,9.375018107662299371e+00
9.170000000000000000e+02,9.518407297641724440e+00,9.231675777302097430e+00,9.752667328093027166e+00,1.434308259839486011e-01,9.062064988564168289e+01,6.510000000000000000e+02,9.661838123625674513e+00,9.374976471657776145e+00
9.175000000000000000e+02,9.518366042897541845e+00,9.231635011936724311e+00,9.752628361765671272e+00,1.434311248258608174e-01,9.061986461415381200e+01,6.510000000000000000e+02,9.661797167723401358e+00,9.374934918071680556e+00
9.180000000000000000e+02,9.518324869909505992e+00,9.231594327219031726e+00,9.752589472836213247e+00,1.434314231709152843e-01,9.061908090229063362e+01,6.510000000000000000e+02,9.661756293080420832e+00,9.374893446738589375e+00
9.185000000000000000e+02,9.518283778512527604e+00,9.231553722986731714e+00,9.752550661147656896e+00,1.434317210205059701e-01,9.061829874688962150e+01,6.510000000000000000e+02,9.661715499533034546e+00,9.374852057492020663e+00
9.190000000000000000e+02,9.518242768541879784e+00,9.231513199077845400e+00,9.752511926543384391e+00,1.434320183746360111e-01,9.061751814479481482e+01,6.510000000000000000e+02,9.661674786916515600e+00,9.374810750167245743e+00
9.195000000000000000e+02,9.518201839833166034e+00,9.231472755330726088e+00,9.752473268867060341e+00,1.434323152343969510e-01,9.061673909285697448e+01,6.510000000000000000e+02,9.661634155067563512e+00,9.374769524598768555e+00
9.200000000000000000e+02,9.518160992222345129e+00,9.231432391584091235e+00,9.752434687962709958e+00,1.434326115999732254e-01,9.061596158793344102e+01,6.510000000000000000e+02,9.661593603822318244e+00,9.374728380622372015e+00
9.205000000000000000e+02,9.518120225545708024e+00,9.231392107676979819e+00,9.752396183674679975e+00,1.434329074723959818e-01,9.061518562688824829e+01,6.510000000000000000e+02,9.661553133018104589e+00,9.374687318073311459e+00
9.210000000000000000e+02,9.518079539639890285e+00,9.231351903448759444e+00,9.752357755847636867e+00,1.434332028524543945e-01,9.061441120659200976e+01,6.510000000000000000e+02,9.661512742492343264e+00,9.374646336787435530e+00
9.215000000000000000e+02,9.518038934341875645e+00,9.231311778739135221e+00,9.752319404326573959e+00,1.434334977400305577e-01,9.061363832392177642e+01,6.510000000000000000e+02,9.661472432081906092e+00,9.374605436601845199e+00
9.220000000000000000e+02,9.517998409488981792e+00,9.231271733388144440e+00,9.752281128956829193e+00,1.434337921363973423e-01,9.061286697576140625e+01,6.510000000000000000e+02,9.661432201625379079e+00,9.374564617352582729e+00
9.225000000000000000e+02,9.517957964918871028e+00,9.231231767236154795e+00,9.752242929584049591e+00,1.434340860419207053e-01,9.061209715900126582e+01,6.510000000000000000e+02,9.661392050960792233e+00,9.374523878876951599e+00
9.230000000000000000e+02,9.517917600469539607e+00,9.231191880123887472e+00,9.752204806054201924e+00,1.434343794574501618e-01,9.061132887053818763e+01,6.510000000000000000e+02,9.661351979926990907e+00,9.374483221012090084e+00
9.235000000000000000e+02,9.517877315979324848e+00,9.231152071892353206e+00,9.752166758213597575e+00,1.434346723834725723e-01,9.061056210727555538e+01,6.510000000000000000e+02,9.661311988362799141e+00,9.374442643595852331e+00
9.240000000000000000e+02,9.517837111286906904e+00,9.231112342382932212e+00,9.752128785908862341e+00,1.434349648203536998e-01,9.060979686612331818e+01,6.510000000000000000e+02,9.661272076107261242e+00,9.374402146466554342e+00
9.245000000000000000e+02,9.517796986231291001e+00,9.231072691437313793e+00,9.752090888986938211e+00,1.434352567692454838e-01,9.060903314399789110e+01,6.510000000000000000e+02,9.661232243000535291e+00,9.374361729462044934e+00
9.250000000000000000e+02,9.517756940651828756e+00,9.231033118897510548e+00,9.752053067295101130e+00,1.434355482302718532e-01,9.060827093782216934e+01,6.510000000000000000e+02,9.661192488882100804e+00,9.374321392421554933e+00
9.255000000000000000e+02,9.517716974388196860e+00,9.230993624605881465e+00,9.752015320680925470e+00,1.434358392047661301e-01,9.060751024452559932e+01,6.510000000000000000e+02,9.661152813592963184e+00,9.374281135183432312e+00
9.260000000000000000e+02,9.517677087280427273e+00,9.230954208405092842e+00,9.751977648992349756e+00,1.434361296923080120e-01,9.060675106104393706e+01,6.510000000000000000e+02,9.661113216972735174e+00,9.374240957588119372e+00
9.265000000000000000e+02,9.517637279168859266e+00,9.230914870138169803e+00,9.751940052077577192e+00,1.434364196944121761e-01,9.060599338431954664e+01,6.510000000000000000e+02,9.661073698863271275e+00,9.374200859474445480e+00
9.270000000000000000e+02,9.517597549894178499e+00,9.230875609648407476e+00,9.751902529785178686e+00,1.434367092115653164e-01,9.060523721130111596e+01,6.510000000000000000e+02,9.661034259105743871e+00,9.374160840682613127e+00
9.275000000000000000e+02,9.517557899297408142e+00,9.230836426779481130e+00,9.751865081964011139e+00,1.434369982441332236e-01,9.060448253894379889e+01,6.510000000000000000e+02,9.660994897541542059e+00,9.374120901053276000e+00
9.280000000000000000e+02,9.517518327219896435e+00,9.230797321375366238e+00,9.751827708463279620e+00,1.434372867928444262e-01,9.060372936420911572e+01,6.510000000000000000e+02,9.660955614012740611e+00,9.374081040427052258e+00
9.285000000000000000e+02,9.517478833503320246e+00,9.230758293280361571e+00,9.751790409132460979e+00,1.434375748584879873e-01,9.060297768406502428e+01,6.510000000000000000e+02,9.660916408361808649e+00,9.374041258644833619e+00
9.290000000000000000e+02,9.517439417989695727e+00,9.230719342339087419e+00,9.751753183821408655e+00,1.434378624414296421e-01,9.060222749548579202e+01,6.510000000000000000e+02,9.660877280431124703e+00,9.374001555548264975e+00
9.295000000000000000e+02,9.517400080521353445e+00,9.230680468396498028e+00,9.751716032380237209e+00,1.434381495425187947e-01,9.060147879545202443e+01,6.510000000000000000e+02,9.660838230063871990e+00,9.373961930978834900e+00
9.300000000000000000e+02,9.517360820940972133e+00,9.230641671297858508e+00,9.751678954659393384e+00,1.434384361622421944e-01,9.060073158095087820e+01,6.510000000000000000e+02,9.660799257103214188e+00,9.373922384778730077e+00
9.305000000000000000e+02,9.517321639091541385e+00,9.230602950888759040e+00,9.751641950509656098e+00,1.434387223011468482e-01,9.059998584897550700e+01,6.510000000000000000e+02,9.660760361392688012e+00,9.373882916790394759e+00
9.310000000000000000e+02,9.517282534816388306e+00,9.230564307015105996e+00,9.751605019782113359e+00,1.434390079601427226e-01,9.059924159652565834e+01,6.510000000000000000e+02,9.660721542776531834e+00,9.373843526856246555e+00
9.315000000000000000e+02,9.517243507959163296e+00,9.230525739523120166e+00,9.751568162328128508e+00,1.434392931398373594e-01,9.059849882060728987e+01,6.510000000000000000e+02,9.660682801099000017e+00,9.373804214819326575e+00
9.320000000000000000e+02,9.517204558363841826e+00,9.230487248259356292e+00,9.751531377999436145e+00,1.434395778405359867e-01,9.059775751823255519e+01,6.510000000000000000e+02,9.660644136204377119e+00,9.373764980523304757e+00
9.325000000000000000e+02,9.517165685874727998e+00,9.230448833070694192e+00,9.751494666648030218e+00,1.434398620630275289e-01,9.059701768642004538e+01,6.510000000000000000e+02,9.660605547937754167e+00,9.373725823811700053e+00
9.330000000000000000e+02,9.517126890336438549e+00,9.230410493804283689e+00,9.751458028126251065e+00,1.434401458084032521e-01,9.059627932219446222e+01,6.510000000000000000e+02,9.660567036144842135e+00,9.373686744528034964e+00
9.335000000000000000e+02,9.517088171593933055e+00,9.230372230307652970e+00,9.751421462286726793e+00,1.434404290766055634e-01,9.059554242258684553e+01,6.510000000000000000e+02,9.660528600670538424e+00,9.373647742517327686e+00
9.340000000000000000e+02,9.517049529492485505e+00,9.230334042428587793e+00,9.751384968982408807e+00,1.434407118683628524e-01,9.059480698463444526e+01,6.510000000000000000e+02,9.660490241360848884e+00,9.373608817624122125e+00
9.345000000000000000e+02,9.517010963877682528e+00,9.230295930015246952e+00,9.751348548066554045e+00,1.434409941845244951e-01,9.059407300538066465e+01,6.510000000000000000e+02,9.660451958062205691e+00,9.373569969693159365e+00
9.350000000000000000e+02,9.516972474595442932e+00,9.230257892916050366e+00,9.751312199392714319e+00,1.434412760259399233e-01,9.059334048187527344e+01,6.510000000000000000e+02,9.660413750621382079e+00,9.373531198569503786e+00
9.355000000000000000e+02,9.516934061492007046e+00,9.230219930979766119e+00,9.751275922814771846e+00,1.434415573929141985e-01,9.059260941117408095e+01,6.510000000000000000e+02,9.660375618884922133e+00,9.373492504099093736e+00
9.360000000000000000e+02,9.516895724413927837e+00,9.230182044055473156e+00,9.751239718186896610e+00,1.434418382863571484e-01,9.059187979033906402e+01,6.510000000000000000e+02,9.660337562700284764e+00,9.373453886127570911e+00
9.365000000000000000e+02,9.516857463208092227e+00,9.230144231992532866e+00,9.751203585363576565e+00,1.434421187062715763e-01,9.059115161643850911e+01,6.510000000000000000e+02,9.660299581914363998e+00,9.373415344501820456e+00
9.370000000000000000e+02,9.516819277721680237e+00,9.230106494640667236e+00,9.751167524199590986e+00,1.434423986539905271e-01,9.059042488654661440e+01,6.510000000000000000e+02,9.660261676375672124e+00,9.373376879067690126e+00
9.375000000000000000e+02,9.516781167802221830e+00,9.230068831849854050e+00,9.751131534550037117e+00,1.434426781296981868e-01,9.058969959774401559e+01,6.510000000000000000e+02,9.660223845931920295e+00,9.373338489672523366e+00
9.380000000000000000e+02,9.516743133297534740e+00,9.230031243470431690e+00,9.751095616270315958e+00,1.434429571344252585e-01,9.058897574711723166e+01,6.510000000000000000e+02,9.660186090431958306e+00,9.373300176163109398e+00
9.385000000000000000e+02,9.516705174055775984e+00,9.229993729353012100e+00,9.751059769216126938e+00,1.434432356681139831e-01,9.058825333175890648e+01,6.510000000000000000e+02,9.660148409723889884e+00,9.373261938387662084e+00
9.390000000000000000e+02,9.516667289925404560e+00,9.229956289348548282e+00,9.751023993243459032e+00,1.434435137320369535e-01,9.058753234876796512e+01,6.510000000000000000e+02,9.660110803657442347e+00,9.373223776193368550e+00
9.395000000000000000e+02,9.516629480755195658e+00,9.229918923308273904e+00,9.750988288208631616e+00,1.434437913269830112e-01,9.058681279524915908e+01,6.510000000000000000e+02,9.660073272082177809e+00,9.373185689428211731e+00
9.400000000000000000e+02,9.516591746394247764e+00,9.229881631083722837e+00,9.750952653968242956e+00,1.434440684529547649e-01,9.058609466831346424e+01,6.510000000000000000e+02,9.660035814847203639e+00,9.373147677941293665e+00
9.405000000000000000e+02,9.516554086691970227e+00,9.229844412526782449e+00,9.750917090379200403e+00,1.434443451108620426e-01,9.058537796507791029e+01,6.510000000000000000e+02,9.659998431802831576e+00,9.373109741581107102e+00
9.410000000000000000e+02,9.516516501498081482e+00,9.229807267489601230e+00,9.750881597298700854e+00,1.434446213011912052e-01,9.058466268266552390e+01,6.510000000000000000e+02,9.659961122799272104e+00,9.373071880196890859e+00
9.415000000000000000e+02,9.516478990662609050e+00,9.229770195824652745e+00,9.750846174584266279e+00,1.434448970248520250e-01,9.058394881820530031e+01,6.510000000000000000e+02,9.659923887687462241e+00,9.373034093637757636e+00
9.420000000000000000e+02,9.516441554035901973e+00,9.229733197384712540e+00,9.750810822093690433e+00,1.434451722823308906e-01,9.058323636883237384e+01,6.510000000000000000e+02,9.659886726318232419e+00,9.372996381753571526e+00
9.425000000000000000e+02,9.516404191468620155e+00,9.229696272022858139e+00,9.750775539685072602e+00,1.434454470740537113e-01,9.058252533168781895e+01,6.510000000000000000e+02,9.659849638542674199e+00,9.372958744394567887e+00
9.430000000000000000e+02,9.516366902811720152e+00,9.229659419592470826e+00,9.750740327216815828e+00,1.434457214011720660e-01,9.058181570391865023e+01,6.510000000000000000e+02,9.659812624212893439e+00,9.372921181410548641e+00
9.435000000000000000e+02,9.516329687916481817e+00,9.229622639947244522e+00,9.750705184547612703e+00,1.434459952640514402e-01,9.058110748267789347e+01,6.510000000000000000e+02,9.659775683180534145e+00,9.372883692652429488e+00
9.440000000000000000e+02,9.516292546634490535e+00,9.229585932941155590e+00,9.750670111536448914e+00,1.434462686631781947e-01,9.058040066512454302e+01,6.510000000000000000e+02,9.659738815297668424e+00,9.372846277971312645e+00
9.445000000000000000e+02,9.516255478817640778e+00,9.229549298428509019e+00,9.750635108042613908e+00,1.434465415992200732e-01,9.057969524842354758e+01,6.510000000000000000e+02,9.659702020416860435e+00,9.372808937218421121e+00
9.450000000000000000e+02,9.516218484318134330e+00,9.229512736263885131e+00,9.750600173925695557e+00,1.434468140726030128e-01,9.057899122974571071e+01,6.510000000000000000e+02,9.659665298390738286e+00,9.372771670245530373e+00
9.455000000000000000e+02,9.516181562988473175e+00,9.229476246302187548e+00,9.750565309045553519e+00,1.434470860845994400e-01,9.057828860626790402e+01,6.510000000000000000e+02,9.659628649073074058e+00,9.372734476903874068e+00
9.460000000000000000e+02,9.516144714681471939e+00,9.229439828398593448e+00,9.750530513262368970e+00,1.434473576356351809e-01,9.057758737517276870e+01,6.510000000000000000e+02,9.659592072317108702e+00,9.372697357045836952e+00
9.465000000000000000e+02,9.516107939250261438e+00,9.229403482408606862e+00,9.750495786436591317e+00,1.434476287256524762e-01,9.057688753364888612e+01,6.510000000000000000e+02,9.659555567975914414e+00,9.372660310524610239e+00
9.470000000000000000e+02,9.516071236548256707e+00,9.229367208187998273e+00,9.750461128428980828e+00,1.434478993558631621e-01,9.057618907889067827e+01,6.510000000000000000e+02,9.659519135904119480e+00,9.372623337192393933e+00
9.475000000000000000e+02,9.516034606429185416e+00,9.229331005592875670e+00,9.750426539100566004e+00,1.434481695269954615e-01,9.057549200809850731e+01,6.510000000000000000e+02,9.659482775956181655e+00,9.372586436902190954e+00
9.480000000000000000e+02,9.515998048747089655e+00,9.229294874479606392e+00,9.750392018312709297e+00,1.434484392391729146e-01,9.057479631847859025e+01,6.510000000000000000e+02,9.659446487986263818e+00,9.372549609507917268e+00
9.485000000000000000e+02,9.515961563356293951e+00,9.229258814704879299e+00,9.750357565927009418e+00,1.434487084937887680e-01,9.057410200724289950e+01,6.510000000000000000e+02,9.659410271850083163e+00,9.372512854862504739e+00
9.490000000000000000e+02,9.515925150111447905e+00,9.229222826125660362e+00,9.750323181805379491e+00,1.434489772904223581e-01,9.057340907160924814e+01,6.510000000000000000e+02,9.659374127401870069e+00,9.372476172821025742e+00
9.495000000000000000e+02,9.515888808867478232e+00,9.229186908599242400e+00,9.750288865810034622e+00,1.434492456309506558e-01,9.057271750880141781e+01,6.510000000000000000e+02,9.659338054498428860e+00,9.372439563236529381e+00
9.500000000000000000e+02,9.515852539479634942e+00,9.229151061983165150e+00,9.750254617803461699e+00,1.434495135150739287e-01,9.057202731604870394e+01,6.510000000000000000e+02,9.659302052994709342e+00,9.372403025964558765e+00
9.505000000000000000e+02,9.515816341803457590e+00,9.229115286135309404e+00,9.750220437648431826e+00,1.434497809437016713e-01,9.057133849058651265e+01,6.510000000000000000e+02,9.659266122747158789e+00,9.372366560859756390e+00
9.510000000000000000e+02,9.515780215694784161e+00,9.229079580913815306e+00,9.750186325208009208e+00,1.434500479175015719e-01,9.057065102965580650e+01,6.510000000000000000e+02,9.659230263612284872e+00,9.372330167777283449e+00
9.515000000000000000e+02,9.515744161009759949e+00,9.229043946177139190e+00,9.750152280345547595e+00,1.434503144369598526e-01,9.056996493050341712e+01,6.510000000000000000e+02,9.659194475446721384e+00,9.372293846572800291e+00
9.520000000000000000e+02,9.515708177604812690e+00,9.229008381784002069e+00,9.750118302924686731e+00,1.434505805031069114e-01,9.056928019038178945e+01,6.510000000000000000e+02,9.659158758107921017e+00,9.372257597101706139e+00
9.525000000000000000e+02,9.515672265336693414e+00,9.228972887593457131e+00,9.750084392809336364e+00,1.434508461155825365e-01,9.056859680654925171e+01,6.510000000000000000e+02,9.659123111452275978e+00,9.372221419221112626e+00
9.530000000000000000e+02,9.515636424062419607e+00,9.228937463464799151e+00,9.750050549863710003e+00,1.434511112764450536e-01,9.056791477626988751e+01,6.510000000000000000e+02,9.659087535338864328e+00,9.372185312785974887e+00
9.535000000000000000e+02,9.515600653639332052e+00,9.228902109257646202e+00,9.750016773952285831e+00,1.434513759849712911e-01,9.056723409681326586e+01,6.510000000000000000e+02,9.659052029624302094e+00,9.372149277654360233e+00
9.540000000000000000e+02,9.515564953925045089e+00,9.228866824831905902e+00,9.749983064939844013e+00,1.434516402429777404e-01,9.056655476545493855e+01,6.510000000000000000e+02,9.659016594168022607e+00,9.372113313682065794e+00
9.545000000000000000e+02,9.515529324777489251e+00,9.228831610047761203e+00,9.749949422691448930e+00,1.434519040499227238e-01,9.056587677947590009e+01,6.510000000000000000e+02,9.658981228827412835e+00,9.372077420727567443e+00
9.550000000000000000e+02,9.515493766054872182e+00,9.228796464765686380e+00,9.749915847072404773e+00,1.434521674074412112e-01,9.056520013616302833e+01,6.510000000000000000e+02,9.658945933462312894e+00,9.372041598647431471e+00
9.555000000000000000e+02,9.515458277615703508e+00,9.228761388846447034e+00,9.749882337948360345e+00,1.434524303155961800e-01,9.056452483280867227e+01,6.510000000000000000e+02,9.658910707931301687e+00,9.372005847300107106e+00
9.560000000000000000e+02,9.515422859318789506e+00,9.228726382151087648e+00,9.749848895185195374e+00,1.434526927750551240e-01,9.056385086671096474e+01,6.510000000000000000e+02,9.658875552093844519e+00,9.371970166543734493e+00
9.565000000000000000e+02,9.515387511023215339e+00,9.228691444540961797e+00,9.749815518649089796e+00,1.434529547867275379e-01,9.056317823517363763e+01,6.510000000000000000e+02,9.658840465809943154e+00,9.371934556236489300e+00
9.570000000000000000e+02,9.515352232588375259e+00,9.228656575877675294e+00,9.749782208206497103e+00,1.434532163508576430e-01,9.056250693550599351e+01,6.510000000000000000e+02,9.658805448939231653e+00,9.371899016237518865e+00
9.575000000000000000e+02,9.515317023873940627e+00,9.228621776023148371e+00,9.749748963724156781e+00,1.434534774683549341e-01,9.056183696502301927e+01,6.510000000000000000e+02,9.658770501342296200e+00,9.371863546405585055e+00
9.580000000000000000e+02,9.515281884739886564e+00,9.228587044839560605e+00,9.749715785069067664e+00,1.434537381395240840e-01,9.056116832104527248e+01,6.510000000000000000e+02,9.658735622879410343e+00,9.371828146600364562e+00
9.585000000000000000e+02,9.515246815046463524e+00,9.228552382189404213e+00,9.749682672108543002e+00,1.434539983653954076e-01,9.056050100089888133e+01,6.510000000000000000e+02,9.658700813411858377e+00,9.371792816681068672e+00
9.590000000000000000e+02,9.515211814654222167e+00,9.228517787935423655e+00,9.749649624710132301e+00,1.434542581461527300e-01,9.055983500191557312e+01,6.510000000000000000e+02,9.658666072800375701e+00,9.371757556508070408e+00
9.595000000000000000e+02,9.515176883423995591e+00,9.228483261940672477e+00,9.749616642741679939e+00,1.434545174830077208e-01,9.055917032143265999e+01,6.510000000000000000e+02,9.658631400907003339e+00,9.371722365940987842e+00
9.600000000000000000e+02,9.515142021216908219e+00,9.228448804068470679e+00,9.749583726071314516e+00,1.434547763759627670e-01,9.055850695679286844e+01,6.510000000000000000e+02,9.658596797592872818e+00,9.371687244840945397e+00
9.605000000000000000e+02,9.515107227894374020e+00,9.228414414182415371e+00,9.749550874567409764e+00,1.434550348261086350e-01,9.055784490534473719e+01,6.510000000000000000e+02,9.658562262720483460e+00,9.371652193068266357e+00
9.610000000000000000e+02,9.515072503318087627e+00,9.228380092146416303e+00,9.749518088098659163e+00,1.434552928338104494e-01,9.055718416444197771e+01,6.510000000000000000e+02,9.658527796151899381e+00,9.371617210484277649e+00
9.615000000000000000e+02,9.515037847350038547e+00,9.228345837824612374e+00,9.749485366533983566e+00,1.434555503996752246e-01,9.055652473144412795e+01,6.510000000000000000e+02,9.658493397749714049e+00,9.371582296950363045e+00
9.620000000000000000e+02,9.515003259852489848e+00,9.228311651081465783e+00,9.749452709742598699e+00,1.434558075244913300e-01,9.055586660371601226e+01,6.510000000000000000e+02,9.658459067376981011e+00,9.371547452327998684e+00
9.625000000000000000e+02,9.514968740688003024e+00,9.228277531781701626e+00,9.749420117594006285e+00,1.434560642087449045e-01,9.055520977862808252e+01,6.510000000000000000e+02,9.658424804896748483e+00,9.371512676479257564e+00
9.630000000000000000e+02,9.514934289719413130e+00,9.228243479790322112e+00,9.749387589957949629e+00,1.434563204532242342e-01,9.055455425355623333e+01,6.510000000000000000e+02,9.658390610172636670e+00,9.371477969266187813e+00
9.635000000000000000e+02,9.514899906809841212e+00,9.228209494972592353e+00,9.749355126704466912e+00,1.434565762584154025e-01,9.055390002588170262e+01,6.510000000000000000e+02,9.658356483068256892e+00,9.371443330551427309e+00
9.640000000000000000e+02,9.514865591822697866e+00,9.228175577194100754e+00,9.749322727703848557e+00,1.434568316248648889e-01,9.055324709299135577e+01,6.510000000000000000e+02,9.658322423447563310e+00,9.371408760197832422e+00
9.645000000000000000e+02,9.514831344621672571e+00,9.228141726320668425e+00,9.749290392826683416e+00,1.434570865531797079e-01,9.055259545227740148e+01,6.510000000000000000e+02,9.658288431174852917e+00,9.371374258068494001e+00
9.650000000000000000e+02,9.514797165070726592e+00,9.228107942218398918e+00,9.749258121943803701e+00,1.434573410445109110e-01,9.055194510113749118e+01,6.510000000000000000e+02,9.658254506115236282e+00,9.371339824026216903e+00
9.655000000000000000e+02,9.514763053034119622e+00,9.228074224753681776e+00,9.749225914926304526e+00,1.434575950987398985e-01,9.055129603697467644e+01,6.510000000000000000e+02,9.658220648132859409e+00,9.371305457935379835e+00
9.660000000000000000e+02,9.514729008376381358e+00,9.228040573793180101e+00,9.749193771645579432e+00,1.434578487168968741e-01,9.055064825719748001e+01,6.510000000000000000e+02,9.658186857093276956e+00,9.371271159659483985e+00
9.665000000000000000e+02,9.514695030962325717e+00,9.228006989203846544e+00,9.749161691973274202e+00,1.434581018993468515e-01,9.055000175921972527e+01,6.510000000000000000e+02,9.658153132861672319e+00,9.371236929062979115e+00
9.670000000000000000e+02,9.514661120657040172e+00,9.227973470852864679e+00,9.749129675781286863e+00,1.434583546471200344e-01,9.054935654046074944e+01,6.510000000000000000e+02,9.658119475304161483e+00,9.371202766009920637e+00
9.675000000000000000e+02,9.514627277325898191e+00,9.227940018607720063e+00,9.749097722941819200e+00,1.434586069603396297e-01,9.054871259834504826e+01,6.510000000000000000e+02,9.658085884286238709e+00,9.371168670365559450e+00
9.680000000000000000e+02,9.514593500834548578e+00,9.227906632336186021e+00,9.749065833327295039e+00,1.434588588400961817e-01,9.054806993030271656e+01,6.510000000000000000e+02,9.658052359674645260e+00,9.371134641994451897e+00
9.685000000000000000e+02,9.514559791048911919e+00,9.227873311906272136e+00,9.749034006810434860e+00,1.434591102868152390e-01,9.054742853376897926e+01,6.510000000000000000e+02,9.658018901335726270e+00,9.371100680762095791e+00
9.690000000000000000e+02,9.514526147835200121e+00,9.227840057186268652e+00,9.749002243264200729e+00,1.434593613008013913e-01,9.054678840618456093e+01,6.510000000000000000e+02,9.657985509136002733e+00,9.371066786534399284e+00
9.695000000000000000e+02,9.514492571059887993e+00,9.227806868044764244e+00,9.748970542561853136e+00,1.434596118828428135e-01,9.054614954499538726e+01,6.510000000000000000e+02,9.657952182942731056e+00,9.371032959177044930e+00
9.700000000000000000e+02,9.514459060589727457e+00,9.227773744350598051e+00,9.748938904576885278e+00,1.434598620340906128e-01,9.054551194765281252e+01,6.510000000000000000e+02,9.657918922623819569e+00,9.370999198555637122e+00
9.705000000000000000e+02,9.514425616291752874e+00,9.227740685972856127e+00,9.748907329183049697e+00,1.434601117545469817e-01,9.054487561161333531e+01,6.510000000000000000e+02,9.657885728046299079e+00,9.370965504537204893e+00
9.710000000000000000e+02,9.514392238033270388e+00,9.227707692780924731e+00,9.748875816254397364e+00,1.434603610448792754e-01,9.054424053433885433e+01,6.510000000000000000e+02,9.657852599078148970e+00,9.370931876988390030e+00
9.715000000000000000e+02,9.514358925681854373e+00,9.227674764644458349e+00,9.748844365665201295e+00,1.434606099059966000e-01,9.054360671329655474e+01,6.510000000000000000e+02,9.657819535587849558e+00,9.370898315775857412e+00
9.720000000000000000e+02,9.514325679105359868e+00,9.227641901433363714e+00,9.748812977290024051e+00,1.434608583382639135e-01,9.054297414595880866e+01,6.510000000000000000e+02,9.657786537443623587e+00,9.370864820767096148e+00
9.725000000000000000e+02,9.514292498171908363e+00,9.227609103017819336e+00,9.748781651003668003e+00,1.434611063425904331e-01,9.054234282980330306e+01,6.510000000000000000e+02,9.657753604514498491e+00,9.370831391829318235e+00
9.730000000000000000e+02,9.514259382749905569e+00,9.227576369268266632e+00,9.748750386681217961e+00,1.434613539190387477e-01,9.054171276231289767e+01,6.510000000000000000e+02,9.657720736668943928e+00,9.370798028830867210e+00
9.735000000000000000e+02,9.514226332708007661e+00,9.227543700055431231e+00,9.748719184197993215e+00,1.434616010690621946e-01,9.054108394097575285e+01,6.510000000000000000e+02,9.657687933777070910e+00,9.370764731638944411e+00
9.740000000000000000e+02,9.514193347915165688e+00,9.227511095250275019e+00,9.748688043429584837e+00,1.434618477923605695e-01,9.054045636328518754e+01,6.510000000000000000e+02,9.657655195707526730e+00,9.370731500122806423e+00
9.745000000000000000e+02,9.514160428240582945e+00,9.227478554724058313e+00,9.748656964251853907e+00,1.434620940902662511e-01,9.053983002673979286e+01,6.510000000000000000e+02,9.657622522330848724e+00,9.370698334150317166e+00
9.750000000000000000e+02,9.514127573553743389e+00,9.227446078348277680e+00,9.748625946540903087e+00,1.434623399631441976e-01,9.053920492884334692e+01,6.510000000000000000e+02,9.657589913516886782e+00,9.370665233590599996e+00
9.755000000000000000e+02,9.514094783724393878e+00,9.227413665994706804e+00,9.748594990173089059e+00,1.434625854113592835e-01,9.053858106710461584e+01,6.510000000000000000e+02,9.657557369135751912e+00,9.370632198313034067e+00
9.760000000000000000e+02,9.514062058622549500e+00,9.227381317535384042e+00,9.748564095025043841e+00,1.434628304360019979e-01,9.053795843903785112e+01,6.510000000000000000e+02,9.657524889058551665e+00,9.370599228186547336e+00
9.765000000000000000e+02,9.514029398118504233e+00,9.227349032842592891e+00,9.748533260973632153e+00,1.434630750371954644e-01,9.053733704216226386e+01,6.510000000000000000e+02,9.657492473155699031e+00,9.370566323081309434e+00
9.770000000000000000e+02,9.513996802082807847e+00,9.227316811788906392e+00,9.748502487896001156e+00,1.434633192156067882e-01,9.053671687400226631e+01,6.510000000000000000e+02,9.657460121298415245e+00,9.370533482867200448e+00
9.775000000000000000e+02,9.513964270386278343e+00,9.227284654247128515e+00,9.748471775669532491e+00,1.434635629722660066e-01,9.053609793208741507e+01,6.510000000000000000e+02,9.657427833358545044e+00,9.370500707414011643e+00
9.780000000000000000e+02,9.513931802900001955e+00,9.227252560090352773e+00,9.748441124171865368e+00,1.434638063076589254e-01,9.053548021395234002e+01,6.510000000000000000e+02,9.657395609207659604e+00,9.370467996592342530e+00
9.785000000000000000e+02,9.513899399495336695e+00,9.227220529191923148e+00,9.748410533280901902e+00,1.434640492219690644e-01,9.053486371713688641e+01,6.510000000000000000e+02,9.657363448717305232e+00,9.370435350273366382e+00
9.790000000000000000e+02,9.513867060043894597e+00,9.227188561425430535e+00,9.748380002874789341e+00,1.434642917164077325e-01,9.053424843918594433e+01,6.510000000000000000e+02,9.657331351760301885e+00,9.370402768327485532e+00
9.795000000000000000e+02,9.513834784417561252e+00,9.227156656664750045e+00,9.748349532831930730e+00,1.434645337909770113e-01,9.053363437764940613e+01,6.510000000000000000e+02,9.657299318208538708e+00,9.370370250626585573e+00
9.800000000000000000e+02,9.513802572488479825e+00,9.227124814783987716e+00,9.748319123030974254e+00,1.434647754467673342e-01,9.053302153008242215e+01,6.510000000000000000e+02,9.657267347935247770e+00,9.370337797041711880e+00
9.805000000000000000e+02,9.513770424129063485e+00,9.227093035657528475e+00,9.748288773350841652e+00,1.434650166842644237e-01,9.053240989404510231e+01,6.510000000000000000e+02,9.657235440813327187e+00,9.370305407444798007e+00
9.810000000000000000e+02,9.513738339211979422e+00,9.227061319160007713e+00,9.748258483670674934e+00,1.434652575041959477e-01,9.053179946710262982e+01,6.510000000000000000e+02,9.657203596716174232e+00,9.370273081707782836e+00
9.815000000000000000e+02,9.513706317610168384e+00,9.227029665166305961e+00,9.748228253869898552e+00,1.434654979067453706e-01,9.053119024682526117e+01,6.510000000000000000e+02,9.657171815516914393e+00,9.370240819703422375e+00
9.820000000000000000e+02,9.513674359196825137e+00,9.226998073551579083e+00,9.748198083828144789e+00,1.434657378929425353e-01,9.053058223078829769e+01,6.510000000000000000e+02,9.657140097089767394e+00,9.370208621303882879e+00
9.825000000000000000e+02,9.513642463845407349e+00,9.226966544191233410e+00,9.748167973425363897e+00,1.434659774631522888e-01,9.052997541657194347e+01,6.510000000000000000e+02,9.657108441308558611e+00,9.370176486382254311e+00
9.830000000000000000e+02,9.513610631429632036e+00,9.226935076960925741e+00,9.748137922541671330e+00,1.434662166180417919e-01,9.052936980176161796e+01,6.510000000000000000e+02,9.657076848047674744e+00,9.370144414811591105e+00
9.835000000000000000e+02,9.513578861823479116e+00,9.226903671736575774e+00,9.748107931057489850e+00,1.434664553582176427e-01,9.052876538394758654e+01,6.510000000000000000e+02,9.657045317181697897e+00,9.370112406465262112e+00
9.840000000000000000e+02,9.513547154901187852e+00,9.226872328394344791e+00,9.748077998853471371e+00,1.434666936844074259e-01,9.052816216072521627e+01,6.510000000000000000e+02,9.657013848585595639e+00,9.370080461216780066e+00
9.845000000000000000e+02,9.513515510537249753e+00,9.226841046810662306e+00,9.748048125810528930e+00,1.434669315971572878e-01,9.052756012969473431e+01,6.510000000000000000e+02,9.656982442134406597e+00,9.370048578940092909e+00
9.850000000000000000e+02,9.513483928606421003e+00,9.226809826862190533e+00,9.748018311809785175e+00,1.434671690973157443e-01,9.052695928846146955e+01,6.510000000000000000e+02,9.656951097703736053e+00,9.370016759509105952e+00
9.855000000000000000e+02,9.513452408983724240e+00,9.226778668425877683e+00,9.747988556732648746e+00,1.434674061846429594e-01,9.052635963463558255e+01,6.510000000000000000e+02,9.656919815168366839e+00,9.369985002799081641e+00
9.860000000000000000e+02,9.513420951544420134e+00,9.226747571378886903e+00,9.747958860460755659e+00,1.434676428605315135e-01,9.052576116583227872e+01,6.510000000000000000e+02,9.656888594404950510e+00,9.369953308683887983e+00
9.865000000000000000e+02,9.513389556164037586e+00,9.226716535598649571e+00,9.747929222875995947e+00,1.434678791255880326e-01,9.052516387967175149e+01,6.510000000000000000e+02,9.656857435289625258e+00,9.369921677038449914e+00
9.870000000000000000e+02,9.513358222718359514e+00,9.226685560962868848e+00,9.747899643860485241e+00,1.434681149799354183e-01,9.052456777377892649e+01,6.510000000000000000e+02,9.656826337698296570e+00,9.369890107738424234e+00
9.875000000000000000e+02,9.513326951083426408e+00,9.226654647349457505e+00,9.747870123296610956e+00,1.434683504246034857e-01,9.052397284578384529e+01,6.510000000000000000e+02,9.656795301508031670e+00,9.369858600658822922e+00
9.880000000000000000e+02,9.513295741135529227e+00,9.226623794636610754e+00,9.747840661066978996e+00,1.434685854601383814e-01,9.052337909332133847e+01,6.510000000000000000e+02,9.656764326595668635e+00,9.369827155675391595e+00
9.885000000000000000e+02,9.513264592751220050e+00,9.226593002702744073e+00,9.747811257054459944e+00,1.434688200868443342e-01,9.052278651403116783e+01,6.510000000000000000e+02,9.656733412838065078e+00,9.369795772664376798e+00
9.890000000000000000e+02,9.513233505807299650e+00,9.226562271426566042e+00,9.747781911142149980e+00,1.434690543055698042e-01,9.052219510555795523e+01,6.510000000000000000e+02,9.656702560112869094e+00,9.369764451501728431e+00
9.895000000000000000e+02,9.513202480180819265e+00,9.226531600686985968e+00,9.747752623213388645e+00,1.434692881170422096e-01,9.052160486555126795e+01,6.510000000000000000e+02,9.656671768297860226e+00,9.369733192063776528e+00
9.900000000000000000e+02,9.513171515749089480e+00,9.226500990363183163e+00,9.747723393151767723e+00,1.434695215216263142e-01,9.052101579166546230e+01,6.510000000000000000e+02,9.656641037270714989e+00,9.369701994227462194e+00
9.905000000000000000e+02,9.513140612389674899e+00,9.226470440334589185e+00,9.747694220841113477e+00,1.434697545198682089e-01,9.052042788155976893e+01,6.510000000000000000e+02,9.656610366909541554e+00,9.369670857869806468e+00
9.910000000000000000e+02,9.513109769980381714e+00,9.226439950480870067e+00,9.747665106165486648e+00,1.434699871126162429e-01,9.051984113289827860e+01,6.510000000000000000e+02,9.656579757092998761e+00,9.369639782867764666e+00
9.915000000000000000e+02,9.513078988399273683e+00,9.226409520681947640e+00,9.747636049009212655e+00,1.434702193005978899e-01,9.051925554334989954e+01,6.510000000000000000e+02,9.656549207699871573e+00,9.369608769098675793e+00
9.920000000000000000e+02,9.513048267524673918e+00,9.226379150817985320e+00,9.747607049256810541e+00,1.434704510836337099e-01,9.051867111058832904e+01,6.510000000000000000e+02,9.656518718608307239e+00,9.369577816441038820e+00
9.925000000000000000e+02,9.513017607235136452e+00,9.226348840769391657e+00,9.747578106793080011e+00,1.434706824632370481e-01,9.051808783229216715e+01,6.510000000000000000e+02,9.656488289698373251e+00,9.369546924771899654e+00
9.930000000000000000e+02,9.512987007409476448e+00,9.226318590416818566e+00,9.747549221503053474e+00,1.434709134397726127e-01,9.051750570614474611e+01,6.510000000000000000e+02,9.656457920849248922e+00,9.369516093969703974e+00
9.935000000000000000e+02,9.512956467926764859e+00,9.226288399641157767e+00,9.747520393271971173e+00,1.434711440131818949e-01,9.051692472983411619e+01,6.510000000000000000e+02,9.656427611939946587e+00,9.369485323913581354e+00
9.940000000000000000e+02,9.512925988666303567e+00,9.226258268323562106e+00,9.747491621985346910e+00,1.434713741849177882e-01,9.051634490105328723e+01,6.510000000000000000e+02,9.656397362851222965e+00,9.369454614481385946e+00
9.945000000000000000e+02,9.512895569507659133e+00,9.226228196345406474e+00,9.747462907528904097e+00,1.434716039550426592e-01,9.051576621749988760e+01,6.510000000000000000e+02,9.656367173462701459e+00,9.369423965552616806e+00
9.950000000000000000e+02,9.512865210330630816e+00,9.226198183588323332e+00,9.747434249788623717e+00,1.434718333245256772e-01,9.051518867687633474e+01,6.510000000000000000e+02,9.656337043655154773e+00,9.369393377006105084e+00
9.955000000000000000e+02,9.512834911015277228e+00,9.226168229934167186e+00,9.747405648650712351e+00,1.434720622937315782e-01,9.051461227688986355e+01,6.510000000000000000e+02,9.656306973309009223e+00,9.369362848721547010e+00
9.960000000000000000e+02,9.512804671441896787e+00,9.226138335265071433e+00,9.747377104001611059e+00,1.434722908633876970e-01,9.051403701525238432e+01,6.510000000000000000e+02,9.656276962305284428e+00,9.369332380578509145e+00
9.965000000000000000e+02,9.512774491491034823e+00,9.226108499463373747e+00,9.747348615727981169e+00,1.434725190341609447e-01,9.051346288968053955e+01,6.510000000000000000e+02,9.656247010525197183e+00,9.369301972456874239e+00
9.970000000000000000e+02,9.512744371043487135e+00,9.226078722411656940e+00,9.747320183716757569e+00,1.434727468062345912e-01,9.051288989789567552e+01,6.510000000000000000e+02,9.656217117849722698e+00,9.369271624237251572e+00
9.975000000000000000e+02,9.512714309980280447e+00,9.226049003992768505e+00,9.747291807855074097e+00,1.434729741806987091e-01,9.051231803762385653e+01,6.510000000000000000e+02,9.656187284160978379e+00,9.369241335799580739e+00
9.980000000000000000e+02,9.512684308182700832e+00,9.226019344089774421e+00,9.747263488030304401e+00,1.434732011578574995e-01,9.051174730659586487e+01,6.510000000000000000e+02,9.656157509340559386e+00,9.369211107024842278e+00
9.985000000000000000e+02,9.512654365532270617e+00,9.225989742585978703e+00,9.747235224130063713e+00,1.434734277384382695e-01,9.051117770254718664e+01,6.510000000000000000e+02,9.656127793270709248e+00,9.369180937793831987e+00
9.990000000000000000e+02,9.512624481910760821e+00,9.225960199364932279e+00,9.747207016042196415e+00,1.434736539228056162e-01,9.051060922321795488e+01,6.510000000000000000e+02,9.656098135833566687e+00,9.369150827987954955e+00
9.995000000000000000e+02,9.512594657200175163e+00,9.225930714310424108e+00,9.747178863654774261e+00,1.434738797118078057e-01,9.051004186635289273e+01,6.510000000000000000e+02,9.656068536911984523e+00,9.369120777488367580e+00
1.000000000000000000e+03,9.512564891282766055e+00,9.225901287306479404e+00,9.747150766856101711e+00,1.434741051061116657e-01,9.050947562970151239e+01,6.510000000000000000e+02,9.656038996388877749e+00,9.369090786176654362e+00
1.000500000000000000e+03,9.512535184041032821e+00,9.225871918237354308e+00,9.747122725534719478e+00,1.434743301060213694e-01,9.050891051101794460e+01,6.510000000000000000e+02,9.656009514147054773e+00,9.369060853935012645e+00
1.001000000000000000e+03,9.512505535357705710e+00,9.225842606987550099e+00,9.747094739579384992e+00,1.434745547120828413e-01,9.050834650806081072e+01,6.510000000000000000e+02,9.655980090069787636e+00,9.369030980645623785e+00
1.001500000000000000e+03,9.512475945115756559e+00,9.225813353441791875e+00,9.747066808879093713e+00,1.434747789252047157e-01,9.050778361859354959e+01,6.510000000000000000e+02,9.655950724040962996e+00,9.369001166190551899e+00
1.002000000000000000e+03,9.512446413198404116e+00,9.225784157485056980e+00,9.747038933323080911e+00,1.434750027462352029e-01,9.050722184038421858e+01,6.510000000000000000e+02,9.655921415944639818e+00,9.368971410452168413e+00
1.002500000000000000e+03,9.512416939489101608e+00,9.225755019002539470e+00,9.747011112800793242e+00,1.434752261750552593e-01,9.050666117120518095e+01,6.510000000000000000e+02,9.655892165664155868e+00,9.368941713314047348e+00
1.003000000000000000e+03,9.512387523871547401e+00,9.225725937879678540e+00,9.746983347201911840e+00,1.434754492124525604e-01,9.050610160883378796e+01,6.510000000000000000e+02,9.655862973083999989e+00,9.368912074659094813e+00
1.003500000000000000e+03,9.512358166229669010e+00,9.225696914002154969e+00,9.746955636416346991e+00,1.434756718592753444e-01,9.050554315105173941e+01,6.510000000000000000e+02,9.655833838088943466e+00,9.368882494370394554e+00
1.004000000000000000e+03,9.512328866447639086e+00,9.225667947255860923e+00,9.746927980334234576e+00,1.434758941158880974e-01,9.050498579564538204e+01,6.510000000000000000e+02,9.655804760563526656e+00,9.368852972331751516e+00
1.004500000000000000e+03,9.512299624409864762e+00,9.225639037526940811e+00,9.746900378845937851e+00,1.434761159828367438e-01,9.050442954040556742e+01,6.510000000000000000e+02,9.655775740392700257e+00,9.368823508427027491e+00
1.005000000000000000e+03,9.512270440000989424e+00,9.225610184701762861e+00,9.746872831842047447e+00,1.434763374610903419e-01,9.050387438312785093e+01,6.510000000000000000e+02,9.655746777462079322e+00,9.368794102539897750e+00
1.005500000000000000e+03,9.512241313105892715e+00,9.225581388666928007e+00,9.746845339213376036e+00,1.434765585510133779e-01,9.050332032161215068e+01,6.510000000000000000e+02,9.655717871656905871e+00,9.368764754554879559e+00
1.006000000000000000e+03,9.512212243609697637e+00,9.225552649309271658e+00,9.746817900850958338e+00,1.434767792528495178e-01,9.050276735366301750e+01,6.510000000000000000e+02,9.655689022862548043e+00,9.368735464356849008e+00
1.006500000000000000e+03,9.512183231397747463e+00,9.225523966515854823e+00,9.746790516646068880e+00,1.434769995681722810e-01,9.050221547708956393e+01,6.510000000000000000e+02,9.655660230965919411e+00,9.368706231829575515e+00
1.007000000000000000e+03,9.512154276355639482e+00,9.225495340173980097e+00,9.746763186490190023e+00,1.434772194963789549e-01,9.050166468970527944e+01,6.510000000000000000e+02,9.655631495852018631e+00,9.368677056859258556e+00
1.007500000000000000e+03,9.512125378369193029e+00,9.225466770171166786e+00,9.746735910275042158e+00,1.434774390385594178e-01,9.050111498932832887e+01,6.510000000000000000e+02,9.655602817407753946e+00,9.368647939330633889e+00
1.008000000000000000e+03,9.512096537324456591e+00,9.225438256395161574e+00,9.746708687892551737e+00,1.434776581958641106e-01,9.050056637378128244e+01,6.510000000000000000e+02,9.655574195520321368e+00,9.368618879128591814e+00
1.008500000000000000e+03,9.512067753107738000e+00,9.225409798733952726e+00,9.746681519234872582e+00,1.434778769675693344e-01,9.050001884089120097e+01,6.510000000000000000e+02,9.655545630075307528e+00,9.368589876140168471e+00
1.009000000000000000e+03,9.512039025605536935e+00,9.225381397075754109e+00,9.746654404194394772e+00,1.434780953556113181e-01,9.049947238848960751e+01,6.510000000000000000e+02,9.655517120961148336e+00,9.368560930249925534e+00
1.009500000000000000e+03,9.512010354704619530e+00,9.225353051309003405e+00,9.746627342663730431e+00,1.434783133599918103e-01,9.049892701441251575e+01,6.510000000000000000e+02,9.655488668064611701e+00,9.368532041344627359e+00
1.010000000000000000e+03,9.511981740291975740e+00,9.225324761322369227e+00,9.746600334535679977e+00,1.434785309808939702e-01,9.049838271650040156e+01,6.510000000000000000e+02,9.655460271272870543e+00,9.368503209311082713e+00
1.010500000000000000e+03,9.511953182254822892e+00,9.225296527004740454e+00,9.746573379703297846e+00,1.434787482193471686e-01,9.049783949259824567e+01,6.510000000000000000e+02,9.655431930474170699e+00,9.368474434035475085e+00
1.011000000000000000e+03,9.511924680480598582e+00,9.225268348245235117e+00,9.746546478059851637e+00,1.434789650763204083e-01,9.049729734055532049e+01,6.510000000000000000e+02,9.655403645556919656e+00,9.368445715404279284e+00
1.011500000000000000e+03,9.511896234856994425e+00,9.225240224933211053e+00,9.746519629498832771e+00,1.434791815516340829e-01,9.049675625822541747e+01,6.510000000000000000e+02,9.655375416408629619e+00,9.368417053305361009e+00
1.012000000000000000e+03,9.511867845271918753e+00,9.225212156958235710e+00,9.746492833913931619e+00,1.434793976461362086e-01,9.049621624346674764e+01,6.510000000000000000e+02,9.655347242918054462e+00,9.368388447625781268e+00
1.012500000000000000e+03,9.511839511613505493e+00,9.225184144210096804e+00,9.746466091199073034e+00,1.434796133607957602e-01,9.049567729414201267e+01,6.510000000000000000e+02,9.655319124974301559e+00,9.368359898252709428e+00
1.013000000000000000e+03,9.511811233770121277e+00,9.225156186578828965e+00,9.746439401248405687e+00,1.434798286960375924e-01,9.049513940811813484e+01,6.510000000000000000e+02,9.655291062466158536e+00,9.368331405074084017e+00
1.013500000000000000e+03,9.511783011630372542e+00,9.225128283954667552e+00,9.746412763956282532e+00,1.434800436518030020e-01,9.049460258326649864e+01,6.510000000000000000e+02,9.655263055282176765e+00,9.368302967978570095e+00
1.014000000000000000e+03,9.511754845083080667e+00,9.225100436228085954e+00,9.746386179217280343e+00,1.434802582290004291e-01,9.049406681746292236e+01,6.510000000000000000e+02,9.655235103312081790e+00,9.368274586854081321e+00
1.014500000000000000e+03,9.511726734017289075e+00,9.225072643289772500e+00,9.746359646926201492e+00,1.434804724288405997e-01,9.049353210858762964e+01,6.510000000000000000e+02,9.655207206446130286e+00,9.368246261588449642e+00
1.015000000000000000e+03,9.511698678322286327e+00,9.225044905030655329e+00,9.746333166978050855e+00,1.434806862511438796e-01,9.049299845452503632e+01,6.510000000000000000e+02,9.655179364573429623e+00,9.368217992071143030e+00
1.015500000000000000e+03,9.511670677887572367e+00,9.225017221341856200e+00,9.746306739268048247e+00,1.434808996970000916e-01,9.049246585316407732e+01,6.510000000000000000e+02,9.655151577584572209e+00,9.368189778190572525e+00
1.016000000000000000e+03,9.511642732602879846e+00,9.224989592114738457e+00,9.746280363691646187e+00,1.434811127665317487e-01,9.049193430239790814e+01,6.510000000000000000e+02,9.655123845369411484e+00,9.368161619836348208e+00
1.016500000000000000e+03,9.511614842358167010e+00,9.224962017240894596e+00,9.746254040144494368e+00,1.434813254607682775e-01,9.049140380012414653e+01,6.510000000000000000e+02,9.655096167818935982e+00,9.368133516897398039e+00
1.017000000000000000e+03,9.511587007043615927e+00,9.224934496612105406e+00,9.746227768522459201e+00,1.434815377799531222e-01,9.049087434424464504e+01,6.510000000000000000e+02,9.655068544823569354e+00,9.368105469263662499e+00
1.017500000000000000e+03,9.511559226338698991e+00,9.224907030120407470e+00,9.746201548721639796e+00,1.434817498341692532e-01,9.049034592868430593e+01,6.510000000000000000e+02,9.655040976172868383e+00,9.368077476504529599e+00
1.018000000000000000e+03,9.511531500133822092e+00,9.224879617658036324e+00,9.746175380638339547e+00,1.434819616243850071e-01,9.048981855134951502e+01,6.510000000000000000e+02,9.655013461758207072e+00,9.368049538509435337e+00
1.018500000000000000e+03,9.511503828531827409e+00,9.224852259117460207e+00,9.746149264169051918e+00,1.434821730408229190e-01,9.048929221415612290e+01,6.510000000000000000e+02,9.654986001572648746e+00,9.368021655491004296e+00
1.019000000000000000e+03,9.511476211423792293e+00,9.224824954391342757e+00,9.746123199210519061e+00,1.434823840841495113e-01,9.048876691502316305e+01,6.510000000000000000e+02,9.654958595507940444e+00,9.367993827339642365e+00
1.019500000000000000e+03,9.511448648701016140e+00,9.224797703372598079e+00,9.746097185659671425e+00,1.434825947549710212e-01,9.048824265187398908e+01,6.510000000000000000e+02,9.654931243455985523e+00,9.367966053946044980e+00
1.020000000000000000e+03,9.511421140255015061e+00,9.224770505954332123e+00,9.746071223413659723e+00,1.434828050538935473e-01,9.048771942263614676e+01,6.510000000000000000e+02,9.654903945308907609e+00,9.367938335201122513e+00
1.020500000000000000e+03,9.511393685977532542e+00,9.224743362029885319e+00,9.746045312369847835e+00,1.434830149818254741e-01,9.048719722524155884e+01,6.510000000000000000e+02,9.654876700959357905e+00,9.367910670995707179e+00
1.021000000000000000e+03,9.511366285760541217e+00,9.224716271492804154e+00,9.746019452425807472e+00,1.434832245385266603e-01,9.048667605762625499e+01,6.510000000000000000e+02,9.654849510299069237e+00,9.367883061222014973e+00
1.021500000000000000e+03,9.511338939496218003e+00,9.224689234236855384e+00,9.745993643479323509e+00,1.434834337251472691e-01,9.048615591773059919e+01,6.510000000000000000e+02,9.654822373221366050e+00,9.367855505771069957e+00
1.022000000000000000e+03,9.511311647076970743e+00,9.224662250156027810e+00,9.745967885428379773e+00,1.434836425421120720e-01,9.048563680349919025e+01,6.510000000000000000e+02,9.654795289619084286e+00,9.367828004534858977e+00
1.022500000000000000e+03,9.511284408395423995e+00,9.224635319144518064e+00,9.745942178171187464e+00,1.434838509900876191e-01,9.048511871288081920e+01,6.510000000000000000e+02,9.654768259385511087e+00,9.367800557405335127e+00
1.023000000000000000e+03,9.511257223344420808e+00,9.224608441096741274e+00,9.745916521606163840e+00,1.434840590694987095e-01,9.048460164382846926e+01,6.510000000000000000e+02,9.654741282413919379e+00,9.367773164274922237e+00
1.023500000000000000e+03,9.511230091817024501e+00,9.224581615907322174e+00,9.745890915631925111e+00,1.434842667811327688e-01,9.048408559429941533e+01,6.510000000000000000e+02,9.654714358598157631e+00,9.367745825035891372e+00
1.024000000000000000e+03,9.511203013706518661e+00,9.224554843471111099e+00,9.745865360147295320e+00,1.434844741254145406e-01,9.048357056225499662e+01,6.510000000000000000e+02,9.654687487831932202e+00,9.367718539581103343e+00
1.024500000000000000e+03,9.511175988906400036e+00,9.224528123683159109e+00,9.745839855051306344e+00,1.434846811030106029e-01,9.048305654566084399e+01,6.510000000000000000e+02,9.654660670009409529e+00,9.367691307803388767e+00
1.025000000000000000e+03,9.511149017310387421e+00,9.224501456438744640e+00,9.745814400243212106e+00,1.434848877142851642e-01,9.048254354248672371e+01,6.510000000000000000e+02,9.654633905024672558e+00,9.367664129596102285e+00
1.025500000000000000e+03,9.511122098812421655e+00,9.224474841633345079e+00,9.745788995622465478e+00,1.434850939597234754e-01,9.048203155070663684e+01,6.510000000000000000e+02,9.654607192772145297e+00,9.367637004852698013e+00
1.026000000000000000e+03,9.511095233306642527e+00,9.224448279162658082e+00,9.745763641088716511e+00,1.434852998404151925e-01,9.048152056829862033e+01,6.510000000000000000e+02,9.654580533147056443e+00,9.367609933466226835e+00
1.026500000000000000e+03,9.511068420687422531e+00,9.224421768922601572e+00,9.745738336541835523e+00,1.434855053564827454e-01,9.048101059324494599e+01,6.510000000000000000e+02,9.654553926043906387e+00,9.367582915330938675e+00
1.027000000000000000e+03,9.511041660849343771e+00,9.224395310809278214e+00,9.745713081881886453e+00,1.434857105085926843e-01,9.048050162353200676e+01,6.510000000000000000e+02,9.654527371357936261e+00,9.367555950340751281e+00
1.027500000000000000e+03,9.511014953687203288e+00,9.224368904719039364e+00,9.745687877009146405e+00,1.434859152975323793e-01,9.047999365715037356e+01,6.510000000000000000e+02,9.654500868984735362e+00,9.367529038389671214e+00
1.028000000000000000e+03,9.510988299096018395e+00,9.224342550548408681e+00,9.745662721824086105e+00,1.434861197232429886e-01,9.047948669209459638e+01,6.510000000000000000e+02,9.654474418819262382e+00,9.367502179372774407e+00
1.028500000000000000e+03,9.510961696971007129e+00,9.224316248194149637e+00,9.745637616227410760e+00,1.434863237871767672e-01,9.047898072636357369e+01,6.510000000000000000e+02,9.654448020758184867e+00,9.367475373183829390e+00
1.029000000000000000e+03,9.510935147207616680e+00,9.224289997553219322e+00,9.745612560119983669e+00,1.434865274893352971e-01,9.047847575796011199e+01,6.510000000000000000e+02,9.654421674696951783e+00,9.367448619718281577e+00
1.029500000000000000e+03,9.510908649701496742e+00,9.224263798522795099e+00,9.745587553402900838e+00,1.434867308304455247e-01,9.047797178489115311e+01,6.510000000000000000e+02,9.654395380531942905e+00,9.367421918871050579e+00
1.030000000000000000e+03,9.510882204348520830e+00,9.224237651000249727e+00,9.745562595977466103e+00,1.434869338108112069e-01,9.047746880516781687e+01,6.510000000000000000e+02,9.654369138159331953e+00,9.367395270537709706e+00
1.030500000000000000e+03,9.510855811044763186e+00,9.224211554883179787e+00,9.745537687745160937e+00,1.434871364312801933e-01,9.047696681680518793e+01,6.510000000000000000e+02,9.654342947476044046e+00,9.367368674613482327e+00
1.031000000000000000e+03,9.510829469686514770e+00,9.224185510069379035e+00,9.745512828607690636e+00,1.434873386925793193e-01,9.047646581782254316e+01,6.510000000000000000e+02,9.654316808379093118e+00,9.367342130993936422e+00
1.031500000000000000e+03,9.510803180170283255e+00,9.224159516456854391e+00,9.745488018466955893e+00,1.434875405947101668e-01,9.047596580624308160e+01,6.510000000000000000e+02,9.654290720764992173e+00,9.367315639575572561e+00
1.032000000000000000e+03,9.510776942392777045e+00,9.224133573943801068e+00,9.745463257225068787e+00,1.434877421387622809e-01,9.047546678009416610e+01,6.510000000000000000e+02,9.654264684531538521e+00,9.367289200254013792e+00
1.032500000000000000e+03,9.510750756250924809e+00,9.224107682428664745e+00,9.745438544784304824e+00,1.434879433250998981e-01,9.047496873740719536e+01,6.510000000000000000e+02,9.654238699576024985e+00,9.367262812925822857e+00
1.033000000000000000e+03,9.510724621641857723e+00,9.224081841810056304e+00,9.745413881047182869e+00,1.434881441542081026e-01,9.047447167621747610e+01,6.510000000000000000e+02,9.654212765796065909e+00,9.367236477487651314e+00
1.033500000000000000e+03,9.510698538462927232e+00,9.224056051986815774e+00,9.745389265916401200e+00,1.434883446266928819e-01,9.047397559456456406e+01,6.510000000000000000e+02,9.654186883089620252e+00,9.367210193836235987e+00
1.034000000000000000e+03,9.510672506611680177e+00,9.224030312857960823e+00,9.745364699294864153e+00,1.434885447431601957e-01,9.047348049049182350e+01,6.510000000000000000e+02,9.654161051354840595e+00,9.367183961868521536e+00
1.034500000000000000e+03,9.510646525985887223e+00,9.224004624322757806e+00,9.745340181085671460e+00,1.434887445039137455e-01,9.047298636204672562e+01,6.510000000000000000e+02,9.654135270489801357e+00,9.367157781481973089e+00
1.035000000000000000e+03,9.510620596483509104e+00,9.223978986280629400e+00,9.745315711192112929e+00,1.434889439101035835e-01,9.047249320728080590e+01,6.510000000000000000e+02,9.654109540393614353e+00,9.367131652573405631e+00
1.035500000000000000e+03,9.510594718002735704e+00,9.223953398631236311e+00,9.745291289517695077e+00,1.434891429616102776e-01,9.047200102424940837e+01,6.510000000000000000e+02,9.654083860964346897e+00,9.367105575041126286e+00
1.036000000000000000e+03,9.510568890441945200e+00,9.223927861274431095e+00,9.745266915966114496e+00,1.434893416597651239e-01,9.047150981101206924e+01,6.510000000000000000e+02,9.654058232101709436e+00,9.367079548782179188e+00
1.036500000000000000e+03,9.510543113699736040e+00,9.223902374110274138e+00,9.745242590441266728e+00,1.434895400045091973e-01,9.047101956563217584e+01,6.510000000000000000e+02,9.654032653704245348e+00,9.367053573695226731e+00
1.037000000000000000e+03,9.510517387674910950e+00,9.223876937039019452e+00,9.745218312847223174e+00,1.434897379964483743e-01,9.047053028617709458e+01,6.510000000000000000e+02,9.654007125671357770e+00,9.367027649678462353e+00
1.037500000000000000e+03,9.510491712266473385e+00,9.223851549961132434e+00,9.745194083088280834e+00,1.434899356362490941e-01,9.047004197071818510e+01,6.510000000000000000e+02,9.653981647902721619e+00,9.367001776630225152e+00
1.038000000000000000e+03,9.510466087373636412e+00,9.223826212777277433e+00,9.745169901068921448e+00,1.434901329244568091e-01,9.046955461733070081e+01,6.510000000000000000e+02,9.653956220298093527e+00,9.366975954449181074e+00
1.038500000000000000e+03,9.510440512895819154e+00,9.223800925388331962e+00,9.745145766693823930e+00,1.434903298616774792e-01,9.046906822409390259e+01,6.510000000000000000e+02,9.653930842757496578e+00,9.366950183034141730e+00
1.039000000000000000e+03,9.510414988732645014e+00,9.223775687695336956e+00,9.745121679867860820e+00,1.434905264483960774e-01,9.046858278909098772e+01,6.510000000000000000e+02,9.653905515181040897e+00,9.366924462284249131e+00
1.039500000000000000e+03,9.510389514783938125e+00,9.223750499599582042e+00,9.745097640496100055e+00,1.434907226851580841e-01,9.046809831040899041e+01,6.510000000000000000e+02,9.653880237469095960e+00,9.366898792098780291e+00
1.040000000000000000e+03,9.510364090949734006e+00,9.223725361002525602e+00,9.745073648483801421e+00,1.434909185725694314e-01,9.046761478613896656e+01,6.510000000000000000e+02,9.653855009522303021e+00,9.366873172377164991e+00
1.040500000000000000e+03,9.510338717130260022e+00,9.223700271805840956e+00,9.745049703736412994e+00,1.434911141114173505e-01,9.046713221437579477e+01,6.510000000000000000e+02,9.653829831241678150e+00,9.366847603018843671e+00
1.041000000000000000e+03,9.510313393225967360e+00,9.223675231911391492e+00,9.745025806159606674e+00,1.434913093017032848e-01,9.046665059321831848e+01,6.510000000000000000e+02,9.653804702527670756e+00,9.366822083924262188e+00
1.041500000000000000e+03,9.510288119137479512e+00,9.223650241221250212e+00,9.745001955659203574e+00,1.434915041448188711e-01,9.046616992076921804e+01,6.510000000000000000e+02,9.653779623282296996e+00,9.366796614992660253e+00
1.042000000000000000e+03,9.510262894765658004e+00,9.223625299637674857e+00,9.744978152141245076e+00,1.434916986400402161e-01,9.046569019513506760e+01,6.510000000000000000e+02,9.653754593405697193e+00,9.366771196125617038e+00
1.042500000000000000e+03,9.510237720011538443e+00,9.223600407063129225e+00,9.744954395511962630e+00,1.434918927889403395e-01,9.046521141442642033e+01,6.510000000000000000e+02,9.653729612800479032e+00,9.366745827222597853e+00
1.043000000000000000e+03,9.510212594776366046e+00,9.223575563400283173e+00,9.744930685677775983e+00,1.434920865917624355e-01,9.046473357675749583e+01,6.510000000000000000e+02,9.653704681368129314e+00,9.366720508184604554e+00
1.043500000000000000e+03,9.510187518961590314e+00,9.223550768551978862e+00,9.744907022545287845e+00,1.434922800492937356e-01,9.046425668024653532e+01,6.510000000000000000e+02,9.653679799010884466e+00,9.366695238912296162e+00
1.044000000000000000e+03,9.510162492468861473e+00,9.223526022421287607e+00,9.744883406021315864e+00,1.434924731616564475e-01,9.046378072301560280e+01,6.510000000000000000e+02,9.653654965630517282e+00,9.366670019307205663e+00
1.044500000000000000e+03,9.510137515200023373e+00,9.223501324911458354e+00,9.744859836012834009e+00,1.434926659298191853e-01,9.046330570319052811e+01,6.510000000000000000e+02,9.653630181129841503e+00,9.366644849270205242e+00
1.045000000000000000e+03,9.510112587057133027e+00,9.223476675925933677e+00,9.744836312427043623e+00,1.434928583536624336e-01,9.046283161890103486e+01,6.510000000000000000e+02,9.653605445410795127e+00,9.366619728703470926e+00
1.045500000000000000e+03,9.510087707942426860e+00,9.223452075368353320e+00,9.744812835171307697e+00,1.434930504345173774e-01,9.046235846828065519e+01,6.510000000000000000e+02,9.653580758376945070e+00,9.366594657507910426e+00
1.046000000000000000e+03,9.510062877758358013e+00,9.223427523142571971e+00,9.744789404153184620e+00,1.434932421726271834e-01,9.046188624946678658e+01,6.510000000000000000e+02,9.653556119930984281e+00,9.366569635585729969e+00
1.046500000000000000e+03,9.510038096407569697e+00,9.223403019152605964e+00,9.744766019280437064e+00,1.434934335684163176e-01,9.046141496060056397e+01,6.510000000000000000e+02,9.653531529975985848e+00,9.366544662839153546e+00
1.047000000000000000e+03,9.510013363792902297e+00,9.223378563302702560e+00,9.744742680461000006e+00,1.434936246226115875e-01,9.046094459982691660e+01,6.510000000000000000e+02,9.653506988415513135e+00,9.366519739170289682e+00
1.047500000000000000e+03,9.509988679817400481e+00,9.223354155497265339e+00,9.744719387603003824e+00,1.434938153353351731e-01,9.046047516529459642e+01,6.510000000000000000e+02,9.653482495152736931e+00,9.366494864482065807e+00
1.048000000000000000e+03,9.509964044384298987e+00,9.223329795640921702e+00,9.744696140614756530e+00,1.434940057077973563e-01,9.046000665515623496e+01,6.510000000000000000e+02,9.653458050092096343e+00,9.366470038676501630e+00
1.048500000000000000e+03,9.509939457397035056e+00,9.223305483638482016e+00,9.744672939404775747e+00,1.434941957400599766e-01,9.045953906756810170e+01,6.510000000000000000e+02,9.653433653137094339e+00,9.366445261656973997e+00
1.049000000000000000e+03,9.509914918759234226e+00,9.223281219394943165e+00,9.744649783881746075e+00,1.434943854330914814e-01,9.045907240069026045e+01,6.510000000000000000e+02,9.653409304192326346e+00,9.366420533326142106e+00
1.049500000000000000e+03,9.509890428374728089e+00,9.223257002815497430e+00,9.744626673954536855e+00,1.434945747869536548e-01,9.045860665268656930e+01,6.510000000000000000e+02,9.653385003161682576e+00,9.366395853587775377e+00
1.050000000000000000e+03,9.509865986147538308e+00,9.223232833805546704e+00,9.744603609532228816e+00,1.434947638024941241e-01,9.045814182172462381e+01,6.510000000000000000e+02,9.653360749950032016e+00,9.366371222345042824e+00
1.050500000000000000e+03,9.509841591981885500e+00,9.223208712270649201e+00,9.744580590524053676e+00,1.434949524798350973e-01,9.045767790597575697e+01,6.510000000000000000e+02,9.653336544461719626e+00,9.366346639502049598e+00
1.051000000000000000e+03,9.509817245782175021e+00,9.223184638116585177e+00,9.744557616839449210e+00,1.434951408200054457e-01,9.045721490361502504e+01,6.510000000000000000e+02,9.653312386602181050e+00,9.366322104962168993e+00
1.051500000000000000e+03,9.509792947453018286e+00,9.223160611249310747e+00,9.744534688388050370e+00,1.434953288236110180e-01,9.045675281282133540e+01,6.510000000000000000e+02,9.653288276276628110e+00,9.366297618629406685e+00
1.052000000000000000e+03,9.509768696899213225e+00,9.223136631574989863e+00,9.744511805079653755e+00,1.434955164907739389e-01,9.045629163177711973e+01,6.510000000000000000e+02,9.653264213389988413e+00,9.366273180408439814e+00
1.052500000000000000e+03,9.509744494025754946e+00,9.223112698999944570e+00,9.744488966824240705e+00,1.434957038222209602e-01,9.045583135866860403e+01,6.510000000000000000e+02,9.653240197847976489e+00,9.366248790203535179e+00
1.053000000000000000e+03,9.509720338737832179e+00,9.223088813430717181e+00,9.744466173531993292e+00,1.434958908185577919e-01,9.045537199168578013e+01,6.510000000000000000e+02,9.653216229556390360e+00,9.366224447919273999e+00
1.053500000000000000e+03,9.509696230940827277e+00,9.223064974774025870e+00,9.744443425113265889e+00,1.434960774797857386e-01,9.045491352902226367e+01,6.510000000000000000e+02,9.653192308420614154e+00,9.366200153461040401e+00
1.054000000000000000e+03,9.509672170540302005e+00,9.223041182936771776e+00,9.744420721478597613e+00,1.434962638074777086e-01,9.045445596887540773e+01,6.510000000000000000e+02,9.653168434347779936e+00,9.366175906732825851e+00
1.054500000000000000e+03,9.509648157442027738e+00,9.223017437826063869e+00,9.744398062538706995e+00,1.434964498014536793e-01,9.045399930944614653e+01,6.510000000000000000e+02,9.653144607243481445e+00,9.366151707640572255e+00
1.055000000000000000e+03,9.509624191551958816e+00,9.222993739349183429e+00,9.744375448204497303e+00,1.434966354621984297e-01,9.045354354893922277e+01,6.510000000000000000e+02,9.653120827014156191e+00,9.366127556089761441e+00
1.055500000000000000e+03,9.509600272776241425e+00,9.222970087413596474e+00,9.744352878387072536e+00,1.434968207906804349e-01,9.045308868556300297e+01,6.510000000000000000e+02,9.653097093566922027e+00,9.366103451985562600e+00
1.056000000000000000e+03,9.509576401021211822e+00,9.222946481926964424e+00,9.744330352997677025e+00,1.434970057872636540e-01,9.045263471752946316e+01,6.510000000000000000e+02,9.653073406808475809e+00,9.366079395233949612e+00
1.056500000000000000e+03,9.509552576193405216e+00,9.222922922797142320e+00,9.744307871947773592e+00,1.434971904518284325e-01,9.045218164305418895e+01,6.510000000000000000e+02,9.653049766645233731e+00,9.366055385741574923e+00
1.057000000000000000e+03,9.509528798199523791e+00,9.222899409932157511e+00,9.744285435148988483e+00,1.434973747860685267e-01,9.045172946035656025e+01,6.510000000000000000e+02,9.653026172985592623e+00,9.366031423413454959e+00
1.057500000000000000e+03,9.509505066946486451e+00,9.222875943240220309e+00,9.744263042513125583e+00,1.434975587896225591e-01,9.045127816765946704e+01,6.510000000000000000e+02,9.653002625736109010e+00,9.366007508156863892e+00
1.058000000000000000e+03,9.509481382341380851e+00,9.222852522629747085e+00,9.744240693952182397e+00,1.434977424635797694e-01,9.045082776318947992e+01,6.510000000000000000e+02,9.652979124804961231e+00,9.365983639877800471e+00
1.058500000000000000e+03,9.509457744291497150e+00,9.222829148009330069e+00,9.744218389378332290e+00,1.434979258080018860e-01,9.045037824517672220e+01,6.510000000000000000e+02,9.652955670099498064e+00,9.365959818483494459e+00
1.059000000000000000e+03,9.509434152704303145e+00,9.222805819287737350e+00,9.744196128703922710e+00,1.434981088239781211e-01,9.044992961185506886e+01,6.510000000000000000e+02,9.652932261528281543e+00,9.365936043880324746e+00
1.059500000000000000e+03,9.509410607487467360e+00,9.222782536373928863e+00,9.744173911841464530e+00,1.434982915112076041e-01,9.044948186146180547e+01,6.510000000000000000e+02,9.652908898998674658e+00,9.365912315976260061e+00
1.060000000000000000e+03,9.509387108548828849e+00,9.222759299177063497e+00,9.744151738703688892e+00,1.434984738709003671e-01,9.044903499223792664e+01,6.510000000000000000e+02,9.652885582419727939e+00,9.365888634677927982e+00
1.060500000000000000e+03,9.509363655796427395e+00,9.222736107606440470e+00,9.744129609203467268e+00,1.434986559034203968e-01,9.044858900242806499e+01,6.510000000000000000e+02,9.652862311699847098e+00,9.365864999893005916e+00
1.061000000000000000e+03,9.509340249138475087e+00,9.222712961571593482e+00,9.744107523253859426e+00,1.434988376096150986e-01,9.044814389028032053e+01,6.510000000000000000e+02,9.652839086748091546e+00,9.365841411528860405e+00
1.061500000000000000e+03,9.509316888483395402e+00,9.222689860982212551e+00,9.744085480768113428e+00,1.434990189892439982e-01,9.044769965404640288e+01,6.510000000000000000e+02,9.652815907472641399e+00,9.365817869494151182e+00
1.062000000000000000e+03,9.509293573739769911e+00,9.222666805748161778e+00,9.744063481659635428e+00,1.434992000435775794e-01,9.044725629198163119e+01,6.510000000000000000e+02,9.652792773783346547e+00,9.365794373696193276e+00
1.062500000000000000e+03,9.509270304816380914e+00,9.222643795779520204e+00,9.744041525842023432e+00,1.434993807727380222e-01,9.044681380234477786e+01,6.510000000000000000e+02,9.652769685589118964e+00,9.365770924043642864e+00
1.063000000000000000e+03,9.509247081622197229e+00,9.222620830986508977e+00,9.744019613229053078e+00,1.434995611772100776e-01,9.044637218339833851e+01,6.510000000000000000e+02,9.652746642799407084e+00,9.365747520444987373e+00
1.063500000000000000e+03,9.509223904066367083e+00,9.222597911279553529e+00,9.743997743734650996e+00,1.434997412574785247e-01,9.044593143340816255e+01,6.510000000000000000e+02,9.652723645323844082e+00,9.365724162808888309e+00
1.064000000000000000e+03,9.509200772058214568e+00,9.222575036569271134e+00,9.743975917272951648e+00,1.434999210146325477e-01,9.044549155064373736e+01,6.510000000000000000e+02,9.652700693072846505e+00,9.365700851043582631e+00
1.064500000000000000e+03,9.509177685507260946e+00,9.222552206766431837e+00,9.743954133758252922e+00,1.435001004487942433e-01,9.044505253337806039e+01,6.510000000000000000e+02,9.652677785956056411e+00,9.365677585058467258e+00
1.065000000000000000e+03,9.509154644323214001e+00,9.222529421781993975e+00,9.743932393105023237e+00,1.435002795603274872e-01,9.044461437988765340e+01,6.510000000000000000e+02,9.652654923883542182e+00,9.365654364762887596e+00
1.065500000000000000e+03,9.509131648415952043e+00,9.222506681527118388e+00,9.743910695227896213e+00,1.435004583498379616e-01,9.044417708845250559e+01,6.510000000000000000e+02,9.652632106765789644e+00,9.365631190066114442e+00
1.066000000000000000e+03,9.509108697695541679e+00,9.222483985913120463e+00,9.743889040041700866e+00,1.435006368181730163e-01,9.044374065735621571e+01,6.510000000000000000e+02,9.652609334513712724e+00,9.365608060877368857e+00
1.066500000000000000e+03,9.509085792072227150e+00,9.222461334851498549e+00,9.743867427461418984e+00,1.435008149656361032e-01,9.044330508488570786e+01,6.510000000000000000e+02,9.652586607037862976e+00,9.365584977106591325e+00
1.067000000000000000e+03,9.509062931456451651e+00,9.222438728253944618e+00,9.743845857402229527e+00,1.435009927924097151e-01,9.044287036933155832e+01,6.510000000000000000e+02,9.652563924248861227e+00,9.365561938664040298e+00
1.067500000000000000e+03,9.509040115758816469e+00,9.222416166032305185e+00,9.743824329779462445e+00,1.435011702997039396e-01,9.044243650898783926e+01,6.510000000000000000e+02,9.652541286058520242e+00,9.365538945459112696e+00
1.068000000000000000e+03,9.509017344890120071e+00,9.222393648098625718e+00,9.743802844508621774e+00,1.435013474875199146e-01,9.044200350215189133e+01,6.510000000000000000e+02,9.652518692377640264e+00,9.365515997402601656e+00
1.068500000000000000e+03,9.508994618761338558e+00,9.222371174365127544e+00,9.743781401505399842e+00,1.435015243565237464e-01,9.044157134712472157e+01,6.510000000000000000e+02,9.652496143117861749e+00,9.365493094404813590e+00
1.069000000000000000e+03,9.508971937283622111e+00,9.222348744744191862e+00,9.743760000685652400e+00,1.435017009073209782e-01,9.044114004221073344e+01,6.510000000000000000e+02,9.652473638190944172e+00,9.365470236376301827e+00
1.069500000000000000e+03,9.508949300368312763e+00,9.222326359148388164e+00,9.743738641965398628e+00,1.435018771402754856e-01,9.044070958571779784e+01,6.510000000000000000e+02,9.652451177508588387e+00,9.365447423228037138e+00
1.070000000000000000e+03,9.508926707926917743e+00,9.222304017490479566e+00,9.743717325260824680e+00,1.435020530558719920e-01,9.044027997595711099e+01,6.510000000000000000e+02,9.652428760982790124e+00,9.365424654871045362e+00
1.070500000000000000e+03,9.508904159871137907e+00,9.222281719683365964e+00,9.743696050488324545e+00,1.435022286548369164e-01,9.043985121124352133e+01,6.510000000000000000e+02,9.652406388525973213e+00,9.365401931216300824e+00
1.071000000000000000e+03,9.508881656112839309e+00,9.222259465640167519e+00,9.743674817564423662e+00,1.435024039377758853e-01,9.043942328989518842e+01,6.510000000000000000e+02,9.652384060050616554e+00,9.365379252175063840e+00
1.071500000000000000e+03,9.508859196564081628e+00,9.222237255274134071e+00,9.743653626405821555e+00,1.435025789048109401e-01,9.043899621023363977e+01,6.510000000000000000e+02,9.652361775468893512e+00,9.365356617659269745e+00
1.072000000000000000e+03,9.508836781137091521e+00,9.222215088498735724e+00,9.743632476929404262e+00,1.435027535565476242e-01,9.043856997058389879e+01,6.510000000000000000e+02,9.652339534693638257e+00,9.365334027580543008e+00
1.072500000000000000e+03,9.508814409744275054e+00,9.222192965227590022e+00,9.743611369052205262e+00,1.435029278935915642e-01,9.043814456927438528e+01,6.510000000000000000e+02,9.652317337637866146e+00,9.365311481850682185e+00
1.073000000000000000e+03,9.508792082298217707e+00,9.222170885374488591e+00,9.743590302691460536e+00,1.435031019167296029e-01,9.043772000463698646e+01,6.510000000000000000e+02,9.652295184214947810e+00,9.365288980381487605e+00
1.073500000000000000e+03,9.508769798711682597e+00,9.222148848853411351e+00,9.743569277764544623e+00,1.435032756259024544e-01,9.043729627500678703e+01,6.510000000000000000e+02,9.652273074337585967e+00,9.365266523085779227e+00
1.074000000000000000e+03,9.508747558897608698e+00,9.222126855578499871e+00,9.743548294188995484e+00,1.435034490221992198e-01,9.043687337872249543e+01,6.510000000000000000e+02,9.652251007919806725e+00,9.365244109875408896e+00
1.074500000000000000e+03,9.508725362769110845e+00,9.222104905464069802e+00,9.743527351882550036e+00,1.435036221058628159e-01,9.043645131412606020e+01,6.510000000000000000e+02,9.652228984874973605e+00,9.365221740663248085e+00
1.075000000000000000e+03,9.508703210239479731e+00,9.222082998424621536e+00,9.743506450763099735e+00,1.435037948774383343e-01,9.043603007956282624e+01,6.510000000000000000e+02,9.652207005116917315e+00,9.365199415362042146e+00
1.075500000000000000e+03,9.508681101222189014e+00,9.222061134374811786e+00,9.743485590748674596e+00,1.435039673372290880e-01,9.043560967338153489e+01,6.510000000000000000e+02,9.652185068559417047e+00,9.365177133884959204e+00
1.076000000000000000e+03,9.508659035630865120e+00,9.222039313229478452e+00,9.743464771757510690e+00,1.435041394862637543e-01,9.043519009393418173e+01,6.510000000000000000e+02,9.652163175117129512e+00,9.365154896144600727e+00
1.076500000000000000e+03,9.508637013379338754e+00,9.222017534903638847e+00,9.743443993707998629e+00,1.435043113244225399e-01,9.043477133957625824e+01,6.510000000000000000e+02,9.652141324703762848e+00,9.365132702054916436e+00
1.077000000000000000e+03,9.508615034381600495e+00,9.221995799312450615e+00,9.743423256518687126e+00,1.435044828524923155e-01,9.043435340866659544e+01,6.510000000000000000e+02,9.652119517234094559e+00,9.365110551529108207e+00
1.077500000000000000e+03,9.508593098551809675e+00,9.221974106371288116e+00,9.743402560108298971e+00,1.435046540711390206e-01,9.043393629956717916e+01,6.510000000000000000e+02,9.652097752622948335e+00,9.365088444480671015e+00
1.078000000000000000e+03,9.508571205804306814e+00,9.221952455995666043e+00,9.743381904395706172e+00,1.435048249809077470e-01,9.043352001064357637e+01,6.510000000000000000e+02,9.652076030785213590e+00,9.365066380823400038e+00
1.078500000000000000e+03,9.508549356053611845e+00,9.221930848101274947e+00,9.743361289299965478e+00,1.435049955815578537e-01,9.043310454026440937e+01,6.510000000000000000e+02,9.652054351635168672e+00,9.365044360472053242e+00
1.079000000000000000e+03,9.508527549214399244e+00,9.221909282603967029e+00,9.743340714740288178e+00,1.435051658746618886e-01,9.043268988680189580e+01,6.510000000000000000e+02,9.652032715089060133e+00,9.365022383339736578e+00
1.079500000000000000e+03,9.508505785201533556e+00,9.221887759419788111e+00,9.743320180636061423e+00,1.435053358601604823e-01,9.043227604863136548e+01,6.510000000000000000e+02,9.652011121061693899e+00,9.365000449341373212e+00
1.080000000000000000e+03,9.508484063930046304e+00,9.221866278464947442e+00,9.743299686906812695e+00,1.435055055384174549e-01,9.043186302413148780e+01,6.510000000000000000e+02,9.651989569468463870e+00,9.364978558391628738e+00
1.080500000000000000e+03,9.508462385315134213e+00,9.221844839655783943e+00,9.743279233472261325e+00,1.435056749104613172e-01,9.043145081168428590e+01,6.510000000000000000e+02,9.651968060225597057e+00,9.364956710404673146e+00
1.081000000000000000e+03,9.508440749272182302e+00,9.221823442908865687e+00,9.743258820252265195e+00,1.435058439759909488e-01,9.043103940967498033e+01,6.510000000000000000e+02,9.651946593248172945e+00,9.364934905296189882e+00
1.081500000000000000e+03,9.508419155716724802e+00,9.221802088140892195e+00,9.743238447166859828e+00,1.435060127363976534e-01,9.043062881649223073e+01,6.510000000000000000e+02,9.651925168453121984e+00,9.364913142980325844e+00
1.082000000000000000e+03,9.508397604564480687e+00,9.221780775268726416e+00,9.743218114136237062e+00,1.435061811916824304e-01,9.043021903052778043e+01,6.510000000000000000e+02,9.651903785756163145e+00,9.364891423372798229e+00
1.082500000000000000e+03,9.508376095731339461e+00,9.221759504209426694e+00,9.743197821080761045e+00,1.435063493425716430e-01,9.042981005017679763e+01,6.510000000000000000e+02,9.651882445073912464e+00,9.364869746388768235e+00
1.083000000000000000e+03,9.508354629133357605e+00,9.221738274880177499e+00,9.743177567920930926e+00,1.435065171891872493e-01,9.042940187383752004e+01,6.510000000000000000e+02,9.651861146322545437e+00,9.364848111944169773e+00
1.083500000000000000e+03,9.508333204686755025e+00,9.221717087198392448e+00,9.743157354577448359e+00,1.435066847328600459e-01,9.042899449991172389e+01,6.510000000000000000e+02,9.651839889419616014e+00,9.364826519953895811e+00
1.084000000000000000e+03,9.508311822307939920e+00,9.221695941081593517e+00,9.743137180971144673e+00,1.435068519731075576e-01,9.042858792680416968e+01,6.510000000000000000e+02,9.651818674281047450e+00,9.364804970334832390e+00
1.084500000000000000e+03,9.508290481913467929e+00,9.221674836447494528e+00,9.743117047023019950e+00,1.435070189108374195e-01,9.042818215292290063e+01,6.510000000000000000e+02,9.651797500824304876e+00,9.364783463002629205e+00
1.085000000000000000e+03,9.508269183420079429e+00,9.221653773213962069e+00,9.743096952654230591e+00,1.435071855464133683e-01,9.042777717667939896e+01,6.510000000000000000e+02,9.651776368966494601e+00,9.364761997873666033e+00
1.085500000000000000e+03,9.508247926744669343e+00,9.221632751299042141e+00,9.743076897786112411e+00,1.435073518806825599e-01,9.042737299648810279e+01,6.510000000000000000e+02,9.651755278625351764e+00,9.364740574863986922e+00
1.086000000000000000e+03,9.508226711804308451e+00,9.221611770620942394e+00,9.743056882340143332e+00,1.435075179141296342e-01,9.042696961076684659e+01,6.510000000000000000e+02,9.651734229718437419e+00,9.364719193890179483e+00
1.086500000000000000e+03,9.508205538516245170e+00,9.221590831098039232e+00,9.743036906237954042e+00,1.435076836463929639e-01,9.042656701793654861e+01,6.510000000000000000e+02,9.651713222162639383e+00,9.364697854869852733e+00
1.087000000000000000e+03,9.508184406797868249e+00,9.221569932648863599e+00,9.743016969401349314e+00,1.435078490794076678e-01,9.042616521642155192e+01,6.510000000000000000e+02,9.651692255877277304e+00,9.364676557718460970e+00
1.087500000000000000e+03,9.508163316566765388e+00,9.221549075192092104e+00,9.742997071752295568e+00,1.435080142124494917e-01,9.042576420464909859e+01,6.510000000000000000e+02,9.651671330779214131e+00,9.364655302354314870e+00
1.088000000000000000e+03,9.508142267740666398e+00,9.221528258646630505e+00,9.742977213212906662e+00,1.435081790466074259e-01,9.042536398104988393e+01,6.510000000000000000e+02,9.651650446787272131e+00,9.364634088694058889e+00
1.088500000000000000e+03,9.508121260237476946e+00,9.221507482931471600e+00,9.742957393705461655e+00,1.435083435821242204e-01,9.042496454405760176e+01,6.510000000000000000e+02,9.651629603819602110e+00,9.364612916655353558e+00
1.089000000000000000e+03,9.508100293975267903e+00,9.221486747965821351e+00,9.742937613152390597e+00,1.435085078197866348e-01,9.042456589210924278e+01,6.510000000000000000e+02,9.651608801795054760e+00,9.364591786155481046e+00
1.089500000000000000e+03,9.508079368872282444e+00,9.221466053669018947e+00,9.742917871476258540e+00,1.435086717595957240e-01,9.042416802364495254e+01,6.510000000000000000e+02,9.651588040631878584e+00,9.364570697112686304e+00
1.090000000000000000e+03,9.508058484846911185e+00,9.221445399960586542e+00,9.742898168599866793e+00,1.435088354027007906e-01,9.042377093710797453e+01,6.510000000000000000e+02,9.651567320249611726e+00,9.364549649444210644e+00
1.090500000000000000e+03,9.508037641817727703e+00,9.221424786760211489e+00,9.742878504446087717e+00,1.435089987491633412e-01,9.042337463094480654e+01,6.510000000000000000e+02,9.651546640566891710e+00,9.364528643068565472e+00
1.091000000000000000e+03,9.508016839703463674e+00,9.221404213987710818e+00,9.742858878937983746e+00,1.435091617993470015e-01,9.042297910360498747e+01,6.510000000000000000e+02,9.651526001502810814e+00,9.364507677904116534e+00
1.091500000000000000e+03,9.507996078423010644e+00,9.221383681563102286e+00,9.742839291998771856e+00,1.435093245539780793e-01,9.042258435354129631e+01,6.510000000000000000e+02,9.651505402976988890e+00,9.364486753869032398e+00
1.092000000000000000e+03,9.507975357895428914e+00,9.221363189406536875e+00,9.742819743551828893e+00,1.435094870136015277e-01,9.042219037920962421e+01,6.510000000000000000e+02,9.651484844909031580e+00,9.364465870881828025e+00
1.092500000000000000e+03,9.507954678039936880e+00,9.221342737438330772e+00,9.742800233520688025e+00,1.435096491788227513e-01,9.042179717906894609e+01,6.510000000000000000e+02,9.651464327218759465e+00,9.364445028861114295e+00
1.093000000000000000e+03,9.507934038775928798e+00,9.221322325578984902e+00,9.742780761829035185e+00,1.435098110498239932e-01,9.042140475158151958e+01,6.510000000000000000e+02,9.651443849825753318e+00,9.364424227726104277e+00
1.093500000000000000e+03,9.507913440022951690e+00,9.221301953749128089e+00,9.742761328400687759e+00,1.435099726270898657e-01,9.042101309521248709e+01,6.510000000000000000e+02,9.651423412650041556e+00,9.364403467395861824e+00
1.094000000000000000e+03,9.507892881700708898e+00,9.221281621869563239e+00,9.742741933159660306e+00,1.435101339113465657e-01,9.042062220843024534e+01,6.510000000000000000e+02,9.651403015612054048e+00,9.364382747789361972e+00
1.094500000000000000e+03,9.507872363729076071e+00,9.221261329861260236e+00,9.742722576030098836e+00,1.435102949029577191e-01,9.042023208970626058e+01,6.510000000000000000e+02,9.651382658632034151e+00,9.364362068826119767e+00
1.095000000000000000e+03,9.507851886028097610e+00,9.221241077645329298e+00,9.742703256936289691e+00,1.435104556021661038e-01,9.041984273751518231e+01,6.510000000000000000e+02,9.651362341630264297e+00,9.364341430425930923e+00
1.095500000000000000e+03,9.507831448517960027e+00,9.221220865143051171e+00,9.742683975802703955e+00,1.435106160098792438e-01,9.041945415033467270e+01,6.510000000000000000e+02,9.651342064527838716e+00,9.364320832508081338e+00
1.096000000000000000e+03,9.507811051119018586e+00,9.221200692275864697e+00,9.742664732553944162e+00,1.435107761267025162e-01,9.041906632664542087e+01,6.510000000000000000e+02,9.651321827245720186e+00,9.364300274992315209e+00
1.096500000000000000e+03,9.507790693751802635e+00,9.221180558965359708e+00,9.742645527114756732e+00,1.435109359522138139e-01,9.041867926493125651e+01,6.510000000000000000e+02,9.651301629704017060e+00,9.364279757799588211e+00
1.097000000000000000e+03,9.507770376336981855e+00,9.221160465133305451e+00,9.742626359410083481e+00,1.435110954878042466e-01,9.041829296367919255e+01,6.510000000000000000e+02,9.651281471824786351e+00,9.364259280849179135e+00
1.097500000000000000e+03,9.507750098795398230e+00,9.221140410701599066e+00,9.742607229364956822e+00,1.435112547335351540e-01,9.041790742137909831e+01,6.510000000000000000e+02,9.651261353528932219e+00,9.364238844061862466e+00
1.098000000000000000e+03,9.507729861048044739e+00,9.221120395592311780e+00,9.742588136904622331e+00,1.435114136904349913e-01,9.041752263652411159e+01,6.510000000000000000e+02,9.651241274738479703e+00,9.364218447357609776e+00
1.098500000000000000e+03,9.507709663016091994e+00,9.221100419727664033e+00,9.742569081954439270e+00,1.435115723580211999e-01,9.041713860761024080e+01,6.510000000000000000e+02,9.651221235374112695e+00,9.364198090658071294e+00
1.099000000000000000e+03,9.507689504620842058e+00,9.221080483030043240e+00,9.742550064439921442e+00,1.435117307378661611e-01,9.041675533313667756e+01,6.510000000000000000e+02,9.651201235358708885e+00,9.364177773882975231e+00
1.099500000000000000e+03,9.507669385783781735e+00,9.221060585421986033e+00,9.742531084286742527e+00,1.435118888296081918e-01,9.041637281160561201e+01,6.510000000000000000e+02,9.651181274613390926e+00,9.364157496954172544e+00
1.100000000000000000e+03,9.507649306426547042e+00,9.221040726826187139e+00,9.742512141420725413e+00,1.435120466336712863e-01,9.041599104152217592e+01,6.510000000000000000e+02,9.651161353060217607e+00,9.364137259792874701e+00
1.100500000000000000e+03,9.507629266470916107e+00,9.221020907165485170e+00,9.742493235767847537e+00,1.435122041513860469e-01,9.041561002139468428e+01,6.510000000000000000e+02,9.651141470622302876e+00,9.364117062319531115e+00
1.101000000000000000e+03,9.507609265838851798e+00,9.221001126362892819e+00,9.742474367254217782e+00,1.435123613826929656e-01,9.041522974973442217e+01,6.510000000000000000e+02,9.651121627221543875e+00,9.364096904456157944e+00
1.101500000000000000e+03,9.507589304452457313e+00,9.220981384341557785e+00,9.742455535806129774e+00,1.435125183278952166e-01,9.041485022505558788e+01,6.510000000000000000e+02,9.651101822780352890e+00,9.364076786124561735e+00
1.102000000000000000e+03,9.507569382233995725e+00,9.220961681024812506e+00,9.742436741349976614e+00,1.435126749879607200e-01,9.041447144587553453e+01,6.510000000000000000e+02,9.651082057221957555e+00,9.364056707246035671e+00
1.102500000000000000e+03,9.507549499105895308e+00,9.220942016336115543e+00,9.742417983812350357e+00,1.435128313627090646e-01,9.041409341071451422e+01,6.510000000000000000e+02,9.651062330468604955e+00,9.364036667743185660e+00
1.103000000000000000e+03,9.507529654990728218e+00,9.220922390199074670e+00,9.742399263119956743e+00,1.435129874532291017e-01,9.041371611809589126e+01,6.510000000000000000e+02,9.651042642443957931e+00,9.364016667537500282e+00
1.103500000000000000e+03,9.507509849811226488e+00,9.220902802537475296e+00,9.742380579199677371e+00,1.435131432598844015e-01,9.041333956654582948e+01,6.510000000000000000e+02,9.651022993071110889e+00,9.363996706551343863e+00
1.104000000000000000e+03,9.507490083490290900e+00,9.220883253275252045e+00,9.742361931978511080e+00,1.435132987827966999e-01,9.041296375459371859e+01,6.510000000000000000e+02,9.651003382273087183e+00,9.363976784707492840e+00
1.104500000000000000e+03,9.507470355950955465e+00,9.220863742336479874e+00,9.742343321383623689e+00,1.435134540227526734e-01,9.041258868077170519e+01,6.510000000000000000e+02,9.650983809973705974e+00,9.363956901928203180e+00
1.105000000000000000e+03,9.507450667116417620e+00,9.220844269645375846e+00,9.742324747342346214e+00,1.435136089805389148e-01,9.041221434361504805e+01,6.510000000000000000e+02,9.650964276096956951e+00,9.363937058135880065e+00
1.105500000000000000e+03,9.507431016910054211e+00,9.220824835126352426e+00,9.742306209782112703e+00,1.435137636555519070e-01,9.041184074166190499e+01,6.510000000000000000e+02,9.650944780565605896e+00,9.363917253254500750e+00
1.106000000000000000e+03,9.507411405255353998e+00,9.220805438703928658e+00,9.742287708630534837e+00,1.435139180494244826e-01,9.041146787345346070e+01,6.510000000000000000e+02,9.650925323304777592e+00,9.363897487205928627e+00
1.106500000000000000e+03,9.507391832075990479e+00,9.220786080302803001e+00,9.742269243815357527e+00,1.435140721618552440e-01,9.041109573753372786e+01,6.510000000000000000e+02,9.650905904237845334e+00,9.363877759914133847e+00
1.107000000000000000e+03,9.507372297295773933e+00,9.220766759847814242e+00,9.742250815264496211e+00,1.435142259940539455e-01,9.041072433244980289e+01,6.510000000000000000e+02,9.650886523289829100e+00,9.363858071301720543e+00
1.107500000000000000e+03,9.507352800838683393e+00,9.220747477263939729e+00,9.742232422905981792e+00,1.435143795459609961e-01,9.041035365675162438e+01,6.510000000000000000e+02,9.650867180384645749e+00,9.363838421292722813e+00
1.108000000000000000e+03,9.507333342628845330e+00,9.220728232476346875e+00,9.742214066668001493e+00,1.435145328180607860e-01,9.040998370899214365e+01,6.510000000000000000e+02,9.650847875446904922e+00,9.363818809810783961e+00
1.108500000000000000e+03,9.507313922590535427e+00,9.220709025410309678e+00,9.742195746478893525e+00,1.435146858105960099e-01,9.040961448772712572e+01,6.510000000000000000e+02,9.650828608401130992e+00,9.363799236779939861e+00
1.109000000000000000e+03,9.507294540648182135e+00,9.220689855991276218e+00,9.742177462267138210e+00,1.435148385245949287e-01,9.040924599151544783e+01,6.510000000000000000e+02,9.650809379172775593e+00,9.363779702123586901e+00
1.109500000000000000e+03,9.507275196726366673e+00,9.220670724144842012e+00,9.742159213961357977e+00,1.435149909603002094e-01,9.040887821891871567e+01,6.510000000000000000e+02,9.650790187686666854e+00,9.363760205766066491e+00
1.110000000000000000e+03,9.507255890749824800e+00,9.220651629796742910e+00,9.742141001490324470e+00,1.435151431181962423e-01,9.040851116850147662e+01,6.510000000000000000e+02,9.650771033868020155e+00,9.363740747631627670e+00
1.110500000000000000e+03,9.507236622643443269e+00,9.220632572872871080e+00,9.742122824782944335e+00,1.435152949988278415e-01,9.040814483883130492e+01,6.510000000000000000e+02,9.650751917642271138e+00,9.363721327644615400e+00
1.111000000000000000e+03,9.507217392332265149e+00,9.220613553299275011e+00,9.742104683768278761e+00,1.435154466021958952e-01,9.040777922847853176e+01,6.510000000000000000e+02,9.650732838934461100e+00,9.363701945730069198e+00
1.111500000000000000e+03,9.507198199741470290e+00,9.220594571002134643e+00,9.742086578375522166e+00,1.435155979292682404e-01,9.040741433601645838e+01,6.510000000000000000e+02,9.650713797670738003e+00,9.363682601812202577e+00
1.112000000000000000e+03,9.507179044796400191e+00,9.220575625907788009e+00,9.742068508534023508e+00,1.435157489805897191e-01,9.040705016002124239e+01,6.510000000000000000e+02,9.650694793776990466e+00,9.363663295815809917e+00
1.112500000000000000e+03,9.507159927422549117e+00,9.220556717942720582e+00,9.742050474173273855e+00,1.435158997559798366e-01,9.040668669907189781e+01,6.510000000000000000e+02,9.650675827178529786e+00,9.363644027666568448e+00
1.113000000000000000e+03,9.507140847545553441e+00,9.220537847033558165e+00,9.742032475222883292e+00,1.435160502565273888e-01,9.040632395175042291e+01,6.510000000000000000e+02,9.650656897802081247e+00,9.363624797289025636e+00
1.113500000000000000e+03,9.507121805091200528e+00,9.220519013107091766e+00,9.742014511612651972e+00,1.435162004827771343e-01,9.040596191664158710e+01,6.510000000000000000e+02,9.650638005573977551e+00,9.363605604608423505e+00
1.114000000000000000e+03,9.507102799985430508e+00,9.220500216090245615e+00,9.741996583272458210e+00,1.435163504345485785e-01,9.040560059233287404e+01,6.510000000000000000e+02,9.650619150419979420e+00,9.363586449550883373e+00
1.114500000000000000e+03,9.507083832154338054e+00,9.220481455910082502e+00,9.741978690132375718e+00,1.435165001126887940e-01,9.040523997741500750e+01,6.510000000000000000e+02,9.650600332267027071e+00,9.363567332041649038e+00
1.115000000000000000e+03,9.507064901524152845e+00,9.220462732493830416e+00,9.741960832122606107e+00,1.435166495175611845e-01,9.040488007048122654e+01,6.510000000000000000e+02,9.650581551041714334e+00,9.363548252006593131e+00
1.115500000000000000e+03,9.507046008021262651e+00,9.220444045768855901e+00,9.741943009173478885e+00,1.435167986497105364e-01,9.040452087012768345e+01,6.510000000000000000e+02,9.650562806670972549e+00,9.363529209371550976e+00
1.116000000000000000e+03,9.507027151572199131e+00,9.220425395662669388e+00,9.741925221215467445e+00,1.435169475098025116e-01,9.040416237495354324e+01,6.510000000000000000e+02,9.650544099082001281e+00,9.363510204062395204e+00
1.116500000000000000e+03,9.507008332103643156e+00,9.220406782102928744e+00,9.741907468179203278e+00,1.435170960982005695e-01,9.040380458356055726e+01,6.510000000000000000e+02,9.650525428201843781e+00,9.363491236005442531e+00
1.117000000000000000e+03,9.506989549542431917e+00,9.220388205017425065e+00,9.741889749995431558e+00,1.435172444147846671e-01,9.040344749455341855e+01,6.510000000000000000e+02,9.650506793957216445e+00,9.363472305127647388e+00
1.117500000000000000e+03,9.506970803815532278e+00,9.220369664334121751e+00,9.741872066595062662e+00,1.435173924606435447e-01,9.040309110653966229e+01,6.510000000000000000e+02,9.650488196276176822e+00,9.363453411354889511e+00
1.118000000000000000e+03,9.506952094850076307e+00,9.220351159981095890e+00,9.741854417909120656e+00,1.435175402360197028e-01,9.040273541812963742e+01,6.510000000000000000e+02,9.650469635086095010e+00,9.363434554614055827e+00
1.118500000000000000e+03,9.506933422573322190e+00,9.220332691886596876e+00,9.741836803868791250e+00,1.435176877414579832e-01,9.040238042793637874e+01,6.510000000000000000e+02,9.650451110314781644e+00,9.363415734831864512e+00
1.119000000000000000e+03,9.506914786912702198e+00,9.220314259978994897e+00,9.741819224405388056e+00,1.435178349772613382e-01,9.040202613457593372e+01,6.510000000000000000e+02,9.650432621889962093e+00,9.363396951935440526e+00
1.119500000000000000e+03,9.506896187795762287e+00,9.220295864186828894e+00,9.741801679450382778e+00,1.435179819442767291e-01,9.040167253666693625e+01,6.510000000000000000e+02,9.650414169740038517e+00,9.363378205851484282e+00
1.120000000000000000e+03,9.506877625150218947e+00,9.220277504438733729e+00,9.741784168935350152e+00,1.435181286426258362e-01,9.040131963283093341e+01,6.510000000000000000e+02,9.650395753792844644e+00,9.363359496507591473e+00
1.120500000000000000e+03,9.506859098903927219e+00,9.220259180663553877e+00,9.741766692792033666e+00,1.435182750727929946e-01,9.040096742169225763e+01,6.510000000000000000e+02,9.650377373976720463e+00,9.363340823831133974e+00
1.121000000000000000e+03,9.506840608984887808e+00,9.220240892790226184e+00,9.741749250952290495e+00,1.435184212351415800e-01,9.040061590187796980e+01,6.510000000000000000e+02,9.650359030220029055e+00,9.363322187749744785e+00
1.121500000000000000e+03,9.506822155321236423e+00,9.220222640747842036e+00,9.741731843348146569e+00,1.435185671302164068e-01,9.040026507201781669e+01,6.510000000000000000e+02,9.650340722451451470e+00,9.363303588191019600e+00
1.122000000000000000e+03,9.506803737841270419e+00,9.220204424465652693e+00,9.741714469911734398e+00,1.435187127582599753e-01,9.039991493074455775e+01,6.510000000000000000e+02,9.650322450599531976e+00,9.363285025083010638e+00
1.122500000000000000e+03,9.506785356473416826e+00,9.220186243873030207e+00,9.741697130575335706e+00,1.435188581205422420e-01,9.039956547669360987e+01,6.510000000000000000e+02,9.650304214593958818e+00,9.363266498352874834e+00
1.123000000000000000e+03,9.506767011146251889e+00,9.220168098899481635e+00,9.741679825271368998e+00,1.435190032164597174e-01,9.039921670850287683e+01,6.510000000000000000e+02,9.650286014362711384e+00,9.363248007929792394e+00
1.123500000000000000e+03,9.506748701788495737e+00,9.220149989474698771e+00,9.741662553932407320e+00,1.435191480472218506e-01,9.039886862481345986e+01,6.510000000000000000e+02,9.650267849835717726e+00,9.363229553741273747e+00
1.124000000000000000e+03,9.506730428329015936e+00,9.220131915528458677e+00,9.741645316491121420e+00,1.435192926129503777e-01,9.039852122426891867e+01,6.510000000000000000e+02,9.650249720941966203e+00,9.363211135716065669e+00
1.124500000000000000e+03,9.506712190696815057e+00,9.220113876990728485e+00,9.741628112880341916e+00,1.435194369139482229e-01,9.039817450551555567e+01,6.510000000000000000e+02,9.650231627610764917e+00,9.363192753782866973e+00
1.125000000000000000e+03,9.506693988821048436e+00,9.220095873791578356e+00,9.741610943033036207e+00,1.435195809509413889e-01,9.039782846720257226e+01,6.510000000000000000e+02,9.650213569771990407e+00,9.363174407870106464e+00
1.125500000000000000e+03,9.506675822631002859e+00,9.220077905861229439e+00,9.741593806882303141e+00,1.435197247242329111e-01,9.039748310798177044e+01,6.510000000000000000e+02,9.650195547355234993e+00,9.363156097906770725e+00
1.126000000000000000e+03,9.506657692056108999e+00,9.220059973130053876e+00,9.741576704361373018e+00,1.435198682344278887e-01,9.039713842650762388e+01,6.510000000000000000e+02,9.650177560290536860e+00,9.363137823821681138e+00
1.126500000000000000e+03,9.506639597025946742e+00,9.220042075528562364e+00,9.741559635403621797e+00,1.435200114820710526e-01,9.039679442143746257e+01,6.510000000000000000e+02,9.650159608508017683e+00,9.363119585543875800e+00
1.127000000000000000e+03,9.506621537470238081e+00,9.220024212987395273e+00,9.741542599942548009e+00,1.435201544670422769e-01,9.039645109143121715e+01,6.510000000000000000e+02,9.650141691937278665e+00,9.363101383003195721e+00
1.127500000000000000e+03,9.506603513318836463e+00,9.220006385437317320e+00,9.741525597911774526e+00,1.435202971901884672e-01,9.039610843515158933e+01,6.510000000000000000e+02,9.650123810509024125e+00,9.363083216128647024e+00
1.128000000000000000e+03,9.506585524501739215e+00,9.219988592809272632e+00,9.741508629245096529e+00,1.435204396522356263e-01,9.039576645126399512e+01,6.510000000000000000e+02,9.650105964153974369e+00,9.363065084849504061e+00
1.128500000000000000e+03,9.506567570949094659e+00,9.219970835034315471e+00,9.741491693876408675e+00,1.435205818530031763e-01,9.039542513843639426e+01,6.510000000000000000e+02,9.650088152802096531e+00,9.363046989096091011e+00
1.129000000000000000e+03,9.506549652591177235e+00,9.219953112043631549e+00,9.741474791739726413e+00,1.435207237933380786e-01,9.039508449533960288e+01,6.510000000000000000e+02,9.650070376384514148e+00,9.363028928797840322e+00
1.129500000000000000e+03,9.506531769358410600e+00,9.219935423768577110e+00,9.741457922769260591e+00,1.435208654737244460e-01,9.039474452064708032e+01,6.510000000000000000e+02,9.650052634832134046e+00,9.363010903884685376e+00
1.130000000000000000e+03,9.506513921181351634e+00,9.219917770140616753e+00,9.741441086899284230e+00,1.435210068944049178e-01,9.039440521303482967e+01,6.510000000000000000e+02,9.650034928075756469e+00,9.362992914286946800e+00
1.130500000000000000e+03,9.506496107990709987e+00,9.219900151091364293e+00,9.741424284064249761e+00,1.435211480556219110e-01,9.039406657118172461e+01,6.510000000000000000e+02,9.650017256046332648e+00,9.362974959935087327e+00
1.131000000000000000e+03,9.506478329717312548e+00,9.219882566552552561e+00,9.741407514198712647e+00,1.435212889584640550e-01,9.039372859376915414e+01,6.510000000000000000e+02,9.649999618675776603e+00,9.362957040758846716e+00
1.131500000000000000e+03,9.506460586292146075e+00,9.219865016456070705e+00,9.741390777237386445e+00,1.435214296032342740e-01,9.039339127948134944e+01,6.510000000000000000e+02,9.649982015895378851e+00,9.362939156688911524e+00
1.132000000000000000e+03,9.506442877646328782e+00,9.219847500733958867e+00,9.741374073115098398e+00,1.435215699896915387e-01,9.039305462700491489e+01,6.510000000000000000e+02,9.649964447636021347e+00,9.362921307656636216e+00
1.132500000000000000e+03,9.506425203711117433e+00,9.219830019318361991e+00,9.741357401766801871e+00,1.435217101185014832e-01,9.039271863502929705e+01,6.510000000000000000e+02,9.649946913829619888e+00,9.362903493592614979e+00
1.133000000000000000e+03,9.506407564417896694e+00,9.219812572141568907e+00,9.741340763127610103e+00,1.435218499908130219e-01,9.039238330224659990e+01,6.510000000000000000e+02,9.649929414408710215e+00,9.362885714427084949e+00
1.133500000000000000e+03,9.506389959698207548e+00,9.219795159136019436e+00,9.741324157132737582e+00,1.435219896062643608e-01,9.039204862735141432e+01,6.510000000000000000e+02,9.649911949304470937e+00,9.362867970091942382e+00
1.134000000000000000e+03,9.506372389483713548e+00,9.219777780234258202e+00,9.741307583717539131e+00,1.435221289657627186e-01,9.039171460904114497e+01,6.510000000000000000e+02,9.649894518449476877e+00,9.362850260517950218e+00
1.134500000000000000e+03,9.506354853706222130e+00,9.219760435369007467e+00,9.741291042817506352e+00,1.435222680695505681e-01,9.039138124601568336e+01,6.510000000000000000e+02,9.649877121775771727e+00,9.362832585636672533e+00
1.135000000000000000e+03,9.506337352297677512e+00,9.219743124473087192e+00,9.741274534368262294e+00,1.435224069182934603e-01,9.039104853697764952e+01,6.510000000000000000e+02,9.649859759215971167e+00,9.362814945379383857e+00
1.135500000000000000e+03,9.506319885190162466e+00,9.219725847479477210e+00,9.741258058305529488e+00,1.435225455119921445e-01,9.039071648063213615e+01,6.510000000000000000e+02,9.649842430702154417e+00,9.362797339678168740e+00
1.136000000000000000e+03,9.506302452315889440e+00,9.219708604321262158e+00,9.741241614565204543e+00,1.435226838512516645e-01,9.039038507568696446e+01,6.510000000000000000e+02,9.649825136167141437e+00,9.362779768464637442e+00
1.136500000000000000e+03,9.506285053607211211e+00,9.219691394931697204e+00,9.741225203083287099e+00,1.435228219369188152e-01,9.039005432085258462e+01,6.510000000000000000e+02,9.649807875544128777e+00,9.362762231670291868e+00
1.137000000000000000e+03,9.506267688996615561e+00,9.219674219244138769e+00,9.741208823795913574e+00,1.435229597689339498e-01,9.038972421484189113e+01,6.510000000000000000e+02,9.649790648765549150e+00,9.362744729227681972e+00
1.137500000000000000e+03,9.506250358416727053e+00,9.219657077192101369e+00,9.741192476639341180e+00,1.435230973480229599e-01,9.038939475637053533e+01,6.510000000000000000e+02,9.649773455764751873e+00,9.362727261068704010e+00
1.138000000000000000e+03,9.506233061800308803e+00,9.219639968709213207e+00,9.741176161549965684e+00,1.435232346741865672e-01,9.038906594415662710e+01,6.510000000000000000e+02,9.649756296474496509e+00,9.362709827126122875e+00
1.138500000000000000e+03,9.506215799080250051e+00,9.219622893729246371e+00,9.741159878464303645e+00,1.435233717482716220e-01,9.038873777692096212e+01,6.510000000000000000e+02,9.649739170828523172e+00,9.362692427331978706e+00
1.139000000000000000e+03,9.506198570189583918e+00,9.219605852186109729e+00,9.741143627319006626e+00,1.435235085706413616e-01,9.038841025338689406e+01,6.510000000000000000e+02,9.649722078760223809e+00,9.362675061618942252e+00
1.139500000000000000e+03,9.506181375061467875e+00,9.219588844013832940e+00,9.741127408050854086e+00,1.435236451416591896e-01,9.038808337228029188e+01,6.510000000000000000e+02,9.649705020203127148e+00,9.362657729919808602e+00
1.140000000000000000e+03,9.506164213629203275e+00,9.219571869146578891e+00,9.741111220596728515e+00,1.435237814618092744e-01,9.038775713232962516e+01,6.510000000000000000e+02,9.649687995091012382e+00,9.362640432167394167e+00
1.140500000000000000e+03,9.506147085826217591e+00,9.219554927518654353e+00,9.741095064893674049e+00,1.435239175316361526e-01,9.038743153226592142e+01,6.510000000000000000e+02,9.649671003357854104e+00,9.362623168294581077e+00
1.141000000000000000e+03,9.506129991586083960e+00,9.219538019064486889e+00,9.741078940878852066e+00,1.435240533512614769e-01,9.038710657082282296e+01,6.510000000000000000e+02,9.649654044937346242e+00,9.362605938234823455e+00
1.141500000000000000e+03,9.506112930842494535e+00,9.219521143718626632e+00,9.741062848489528747e+00,1.435241889212298394e-01,9.038678224673638795e+01,6.510000000000000000e+02,9.649637119763724513e+00,9.362588741921264557e+00
1.142000000000000000e+03,9.506095903529281799e+00,9.219504301415778258e+00,9.741046787663124817e+00,1.435243242420254361e-01,9.038645855874530355e+01,6.510000000000000000e+02,9.649620227771306347e+00,9.362571579287255474e+00
1.142500000000000000e+03,9.506078909580406133e+00,9.219487492090767233e+00,9.741030758337181794e+00,1.435244593142532832e-01,9.038613550559084331e+01,6.510000000000000000e+02,9.649603368894659638e+00,9.362554450266152628e+00
1.143000000000000000e+03,9.506061948929968253e+00,9.219470715678534489e+00,9.741014760449347776e+00,1.435245941381557699e-01,9.038581308601673925e+01,6.510000000000000000e+02,9.649586543068124911e+00,9.362537354791813371e+00
1.143500000000000000e+03,9.506045021512196769e+00,9.219453972114170170e+00,9.740998793937412970e+00,1.435247287140358208e-01,9.038549129876925292e+01,6.510000000000000000e+02,9.649569750226232756e+00,9.362520292798160781e+00
1.144000000000000000e+03,9.506028127261455296e+00,9.219437261332890543e+00,9.740982858739291927e+00,1.435248630422567007e-01,9.038517014259723226e+01,6.510000000000000000e+02,9.649552990303710942e+00,9.362503264219199650e+00
1.144500000000000000e+03,9.506011266112231795e+00,9.219420583270032665e+00,9.740966954793018218e+00,1.435249971234838773e-01,9.038484961625199787e+01,6.510000000000000000e+02,9.649536263235717115e+00,9.362486268988748250e+00
1.145000000000000000e+03,9.505994437999145674e+00,9.219403937861068599e+00,9.740951082036760411e+00,1.435251309585036383e-01,9.038452971848735729e+01,6.510000000000000000e+02,9.649519568957650506e+00,9.362469307040642619e+00
1.145500000000000000e+03,9.505977642856962007e+00,9.219387325041608960e+00,9.740935240408790108e+00,1.435252645471354338e-01,9.038421044805973281e+01,6.510000000000000000e+02,9.649502907404098551e+00,9.362452378309827239e+00
1.146000000000000000e+03,9.505960880620561326e+00,9.219370744747367397e+00,9.740919429847535227e+00,1.435253978898633764e-01,9.038389180372789156e+01,6.510000000000000000e+02,9.649486278510426729e+00,9.362435482730697700e+00
1.146500000000000000e+03,9.505944151224960947e+00,9.219354196914213873e+00,9.740903650291516058e+00,1.435255309872924823e-01,9.038357378425322963e+01,6.510000000000000000e+02,9.649469682212254540e+00,9.362418620237669131e+00
1.147000000000000000e+03,9.505927454605307858e+00,9.219337681478137370e+00,9.740887901679396776e+00,1.435256638398464402e-01,9.038325638839961584e+01,6.510000000000000000e+02,9.649453118445155297e+00,9.362401790765460419e+00
1.147500000000000000e+03,9.505910790696876944e+00,9.219321198375251214e+00,9.740872183949962348e+00,1.435257964477676951e-01,9.038293961493329221e+01,6.510000000000000000e+02,9.649436587144643696e+00,9.362384994249110193e+00
1.148000000000000000e+03,9.505894159435076318e+00,9.219304747541789524e+00,9.740856497042111428e+00,1.435259288117821108e-01,9.038262346262317237e+01,6.510000000000000000e+02,9.649420088246857929e+00,9.362368230623294707e+00
1.148500000000000000e+03,9.505877560755440214e+00,9.219288328914121422e+00,9.740840840894872343e+00,1.435260609322529246e-01,9.038230793024050058e+01,6.510000000000000000e+02,9.649403621687692834e+00,9.362351499823185819e+00
1.149000000000000000e+03,9.505860994593636093e+00,9.219271942428763467e+00,9.740825215447399543e+00,1.435261928091808303e-01,9.038199301655900797e+01,6.510000000000000000e+02,9.649387187402815869e+00,9.362334801784456317e+00
1.149500000000000000e+03,9.505844460885462865e+00,9.219255588022324588e+00,9.740809620638959387e+00,1.435263244431708440e-01,9.038167872035498362e+01,6.510000000000000000e+02,9.649370785328633460e+00,9.362318136442292271e+00
1.150000000000000000e+03,9.505827959566829577e+00,9.219239265631557600e+00,9.740794056408946133e+00,1.435264558352509212e-01,9.038136504040710406e+01,6.510000000000000000e+02,9.649354415402081386e+00,9.362301503731579544e+00
1.150500000000000000e+03,9.505811490573805145e+00,9.219222975193344993e+00,9.740778522696894370e+00,1.435265869848174614e-01,9.038105197549649006e+01,6.510000000000000000e+02,9.649338077558622828e+00,9.362284903588987461e+00
1.151000000000000000e+03,9.505795053842556186e+00,9.219206716644679389e+00,9.740763019442420401e+00,1.435267178932610466e-01,9.038073952440680614e+01,6.510000000000000000e+02,9.649321771735817066e+00,9.362268335949295306e+00
1.151500000000000000e+03,9.505778649309396755e+00,9.219190489922707954e+00,9.740747546585289740e+00,1.435268485603406197e-01,9.038042768592401899e+01,6.510000000000000000e+02,9.649305497869736570e+00,9.362251800749055164e+00
1.152000000000000000e+03,9.505762276910761699e+00,9.219174294964675553e+00,9.740732104065392249e+00,1.435269789864798418e-01,9.038011645883666745e+01,6.510000000000000000e+02,9.649289255897242512e+00,9.362235297924282662e+00
1.152500000000000000e+03,9.505745936583210209e+00,9.219158131707958503e+00,9.740716691822724371e+00,1.435271091725858483e-01,9.037980584193564937e+01,6.510000000000000000e+02,9.649273045755796474e+00,9.362218827410623945e+00
1.153000000000000000e+03,9.505729628263432929e+00,9.219142000090069899e+00,9.740701309797403340e+00,1.435272391189010566e-01,9.037949583401436371e+01,6.510000000000000000e+02,9.649256867382334235e+00,9.362202389144531622e+00
1.153500000000000000e+03,9.505713351888250173e+00,9.219125900048647182e+00,9.740685957929686722e+00,1.435273688254865010e-01,9.037918643386852580e+01,6.510000000000000000e+02,9.649240720713736508e+00,9.362185983062762062e+00
1.154000000000000000e+03,9.505697107394603051e+00,9.219109831521434373e+00,9.740670636159919127e+00,1.435274982930076215e-01,9.037887764029636628e+01,6.510000000000000000e+02,9.649224605687610534e+00,9.362169609101595569e+00
1.154500000000000000e+03,9.505680894719558793e+00,9.219093794446315826e+00,9.740655344428599705e+00,1.435276275219484754e-01,9.037856945209851744e+01,6.510000000000000000e+02,9.649208522241508490e+00,9.362153267197610873e+00
1.155000000000000000e+03,9.505664713800314303e+00,9.219077788761284253e+00,9.740640082676319977e+00,1.435277565128536548e-01,9.037826186807802742e+01,6.510000000000000000e+02,9.649192470313169068e+00,9.362136957287461314e+00
1.155500000000000000e+03,9.505648564574196158e+00,9.219061814404481581e+00,9.740624850843815352e+00,1.435278852656028670e-01,9.037795488704027491e+01,6.510000000000000000e+02,9.649176449839798053e+00,9.362120679308592486e+00
1.156000000000000000e+03,9.505632446978646399e+00,9.219045871314158092e+00,9.740609648871917159e+00,1.435280137810428236e-01,9.037764850779316816e+01,6.510000000000000000e+02,9.649160460759688362e+00,9.362104433197602660e+00
1.156500000000000000e+03,9.505616360951238519e+00,9.219029959428686638e+00,9.740594476701581073e+00,1.435281420593554902e-01,9.037734272914687494e+01,6.510000000000000000e+02,9.649144503010594676e+00,9.362088218891882363e+00
1.157000000000000000e+03,9.505600306429668578e+00,9.219014078686562641e+00,9.740579334273899548e+00,1.435282701012061957e-01,9.037703754991407834e+01,6.510000000000000000e+02,9.649128576530875634e+00,9.362072036328463298e+00
1.157500000000000000e+03,9.505584283351762309e+00,9.218998229026405866e+00,9.740564221530053857e+00,1.435283979067164539e-01,9.037673296890970676e+01,6.510000000000000000e+02,9.649112681258479540e+00,9.362055885445046854e+00
1.158000000000000000e+03,9.505568291655466240e+00,9.218982410386969306e+00,9.740549138411379815e+00,1.435285254765516771e-01,9.037642898495127497e+01,6.510000000000000000e+02,9.649096817132017279e+00,9.362039766178913425e+00
1.158500000000000000e+03,9.505552331278845912e+00,9.218966622707107206e+00,9.740534084859293174e+00,1.435286528108937476e-01,9.037612559685841518e+01,6.510000000000000000e+02,9.649080984089740909e+00,9.362023678467952692e+00
1.159000000000000000e+03,9.505536402160101872e+00,9.218950865925815918e+00,9.740519060815355346e+00,1.435287799104684736e-01,9.037582280345340280e+01,6.510000000000000000e+02,9.649065182070568625e+00,9.362007622249633343e+00
1.159500000000000000e+03,9.505520504237550128e+00,9.218935139982198379e+00,9.740504066221234325e+00,1.435289067753368897e-01,9.037552060356063066e+01,6.510000000000000000e+02,9.649049411012887489e+00,9.361991597462214543e+00
1.160000000000000000e+03,9.505504637449636363e+00,9.218919444815496078e+00,9.740489101018704687e+00,1.435290334061039841e-01,9.037521899600704955e+01,6.510000000000000000e+02,9.649033670855740041e+00,9.361975604043532684e+00
1.160500000000000000e+03,9.505488801734921722e+00,9.218903780365051759e+00,9.740474165149691999e+00,1.435291598034350580e-01,9.037491797962185558e+01,6.510000000000000000e+02,9.649017961538355337e+00,9.361959641931486331e+00
1.161000000000000000e+03,9.505472997032100579e+00,9.218888146570352049e+00,9.740459258556191102e+00,1.435292859669681786e-01,9.037461755323661805e+01,6.510000000000000000e+02,9.649002282999068925e+00,9.361943711065132234e+00
1.161500000000000000e+03,9.505457223279982770e+00,9.218872543370961736e+00,9.740444381180351385e+00,1.435294118976103983e-01,9.037431771568526528e+01,6.510000000000000000e+02,9.648986635177593030e+00,9.361927811382370734e+00
1.162000000000000000e+03,9.505441480417498923e+00,9.218856970706639231e+00,9.740429532964427040e+00,1.435295375957249819e-01,9.037401846580407039e+01,6.510000000000000000e+02,9.648971018013224210e+00,9.361911942821773636e+00
1.162500000000000000e+03,9.505425768383705787e+00,9.218841428517183800e+00,9.740414713850784167e+00,1.435296630619167513e-01,9.037371980243162284e+01,6.510000000000000000e+02,9.648955431445623177e+00,9.361896105321788397e+00
1.163000000000000000e+03,9.505410087117784457e+00,9.218825916742567017e+00,9.740399923781909663e+00,1.435297882962468241e-01,9.037342172440888532e+01,6.510000000000000000e+02,9.648939875414031420e+00,9.361880298821537494e+00
1.163500000000000000e+03,9.505394436559031490e+00,9.218810435322879471e+00,9.740385162700397004e+00,1.435299132993200777e-01,9.037312423057912270e+01,6.510000000000000000e+02,9.648924349858353011e+00,9.361864523259711746e+00
1.164000000000000000e+03,9.505378816646869566e+00,9.218794984198295239e+00,9.740370430548955127e+00,1.435300380714997215e-01,9.037282731978784511e+01,6.510000000000000000e+02,9.648908854718369454e+00,9.361848778575369678e+00
1.164500000000000000e+03,9.505363227320842157e+00,9.218779563309118075e+00,9.740355727270424424e+00,1.435301626131489094e-01,9.037253099088306385e+01,6.510000000000000000e+02,9.648893389933991926e+00,9.361833064707694163e+00
1.165000000000000000e+03,9.505347668520613524e+00,9.218764172595825812e+00,9.740341052807744759e+00,1.435302869247516988e-01,9.037223524271496444e+01,6.510000000000000000e+02,9.648877955445366084e+00,9.361817381595862742e+00
1.165500000000000000e+03,9.505332140185968726e+00,9.218748811998917603e+00,9.740326407103982120e+00,1.435304110062482763e-01,9.037194007413602037e+01,6.510000000000000000e+02,9.648862551192218362e+00,9.361801729179720866e+00
1.166000000000000000e+03,9.505316642256810056e+00,9.218733481459111090e+00,9.740311790102312628e+00,1.435305348587874175e-01,9.037164548400112096e+01,6.510000000000000000e+02,9.648847177115598583e+00,9.361786107398021528e+00
1.166500000000000000e+03,9.505301174673164155e+00,9.218718180917173655e+00,9.740297201746013656e+00,1.435306584822488019e-01,9.037135147116740086e+01,6.510000000000000000e+02,9.648831833155412596e+00,9.361770516190915714e+00
1.167000000000000000e+03,9.505285737375174904e+00,9.218702910314014787e+00,9.740282641978486922e+00,1.435307818774186894e-01,9.037105803449425423e+01,6.510000000000000000e+02,9.648816519252592983e+00,9.361754955497755049e+00
1.167500000000000000e+03,9.505270330303105197e+00,9.218687669590664768e+00,9.740268110743253160e+00,1.435309050444184831e-01,9.037076517284337740e+01,6.510000000000000000e+02,9.648801235347525207e+00,9.361739425258686964e+00
1.168000000000000000e+03,9.505254953397345830e+00,9.218672458688255134e+00,9.740253607983939688e+00,1.435310279835509406e-01,9.037047288507879728e+01,6.510000000000000000e+02,9.648785981380896715e+00,9.361723925413794944e+00
1.168500000000000000e+03,9.505239606598397728e+00,9.218657277548064854e+00,9.740239133644285729e+00,1.435311506954209115e-01,9.037018117006681450e+01,6.510000000000000000e+02,9.648770757293819500e+00,9.361708455902977732e+00
1.169000000000000000e+03,9.505224289846884389e+00,9.218642126111470603e+00,9.740224687668153081e+00,1.435312731801499098e-01,9.036989002667593240e+01,6.510000000000000000e+02,9.648755563027036075e+00,9.361693016666734479e+00
1.169500000000000000e+03,9.505209003083542996e+00,9.218627004319959184e+00,9.740210269999501236e+00,1.435313954385844804e-01,9.036959945377699910e+01,6.510000000000000000e+02,9.648740398522127393e+00,9.361677607644960375e+00
1.170000000000000000e+03,9.505193746249238629e+00,9.218611912115141749e+00,9.740195880582412258e+00,1.435315174707856578e-01,9.036930945024309381e+01,6.510000000000000000e+02,9.648725263720022483e+00,9.361662228778452999e+00
1.170500000000000000e+03,9.505178519284948280e+00,9.218596849438744911e+00,9.740181519361083673e+00,1.435316392771770200e-01,9.036902001494959791e+01,6.510000000000000000e+02,9.648710158562124661e+00,9.361646880007771898e+00
1.171000000000000000e+03,9.505163322131760850e+00,9.218581816232624959e+00,9.740167186279812483e+00,1.435317608585447158e-01,9.036873114677405283e+01,6.510000000000000000e+02,9.648695082990306204e+00,9.361631561273215496e+00
1.171500000000000000e+03,9.505148154730903798e+00,9.218566812438744762e+00,9.740152881283014707e+00,1.435318822145872086e-01,9.036844284459635901e+01,6.510000000000000000e+02,9.648680036945490812e+00,9.361616272516316783e+00
1.172000000000000000e+03,9.505133017023702280e+00,9.218551837999163112e+00,9.740138604315228932e+00,1.435320033460906197e-01,9.036815510729864798e+01,6.510000000000000000e+02,9.648665020369792344e+00,9.361601013677612215e+00
1.172500000000000000e+03,9.505117908951602246e+00,9.218536892856086240e+00,9.740124355321071903e+00,1.435321242536598541e-01,9.036786793376523974e+01,6.510000000000000000e+02,9.648650033205262488e+00,9.361585784697942003e+00
1.173000000000000000e+03,9.505102830456173990e+00,9.218521976951823405e+00,9.740110134245318463e+00,1.435322449371745634e-01,9.036758132288269962e+01,6.510000000000000000e+02,9.648635075393348970e+00,9.361570585518999010e+00
1.173500000000000000e+03,9.505087781479099718e+00,9.218507090228783341e+00,9.740095941032802074e+00,1.435323653975418001e-01,9.036729527353986668e+01,6.510000000000000000e+02,9.648620146876641712e+00,9.361555416081557723e+00
1.174000000000000000e+03,9.505072761962178873e+00,9.218492232629516892e+00,9.740081775628521399e+00,1.435324856347016675e-01,9.036700978462779688e+01,6.510000000000000000e+02,9.648605247596881540e+00,9.361540276327476207e+00
1.174500000000000000e+03,9.505057771847326364e+00,9.218477404096670824e+00,9.740067637977539050e+00,1.435326056495612179e-01,9.036672485503981989e+01,6.510000000000000000e+02,9.648590377496887527e+00,9.361525166197765202e+00
1.175000000000000000e+03,9.505042811076574338e+00,9.218462604573003816e+00,9.740053528025059748e+00,1.435327254419396792e-01,9.036644048367125492e+01,6.510000000000000000e+02,9.648575536518515960e+00,9.361510085634634493e+00
1.175500000000000000e+03,9.505027879592072182e+00,9.218447834001409547e+00,9.740039445716371702e+00,1.435328450126232003e-01,9.036615666941997915e+01,6.510000000000000000e+02,9.648560724604694272e+00,9.361495034579450092e+00
1.176000000000000000e+03,9.505012977336084745e+00,9.218433092324886502e+00,9.740025390996898125e+00,1.435329643616123363e-01,9.036587341118581662e+01,6.510000000000000000e+02,9.648545941697696193e+00,9.361480012974473297e+00
1.176500000000000000e+03,9.504998104250985236e+00,9.218418379486525538e+00,9.740011363812149270e+00,1.435330834898745078e-01,9.036559070787092196e+01,6.510000000000000000e+02,9.648531187740859494e+00,9.361465020761110978e+00
1.177000000000000000e+03,9.504983260279278312e+00,9.218403695429557843e+00,9.739997364107765065e+00,1.435332023971685744e-01,9.036530855837968090e+01,6.510000000000000000e+02,9.648516462676445471e+00,9.361450057882109377e+00
1.177500000000000000e+03,9.504968445363559226e+00,9.218389040097319409e+00,9.739983391829463599e+00,1.435333210841597540e-01,9.036502696161842607e+01,6.510000000000000000e+02,9.648501766447719064e+00,9.361435124279401165e+00
1.178000000000000000e+03,9.504953659446561787e+00,9.218374413433247483e+00,9.739969446923128160e+00,1.435334395515737993e-01,9.036474591649609067e+01,6.510000000000000000e+02,9.648487098998135281e+00,9.361420219894988293e+00
1.178500000000000000e+03,9.504938902471121054e+00,9.218359815380914313e+00,9.739955529334686446e+00,1.435335577992903344e-01,9.036446542192344111e+01,6.510000000000000000e+02,9.648472460270411943e+00,9.361405344671831941e+00
1.179000000000000000e+03,9.504924174380191104e+00,9.218345245884000505e+00,9.739941639010217145e+00,1.435336758277934166e-01,9.036418547681360280e+01,6.510000000000000000e+02,9.648457850207984521e+00,9.361390498552397688e+00
1.179500000000000000e+03,9.504909475116839701e+00,9.218330704886268379e+00,9.739927775895891315e+00,1.435337936375065127e-01,9.036390608008183278e+01,6.510000000000000000e+02,9.648443268754345326e+00,9.361375681479332300e+00
1.180000000000000000e+03,9.504894804624239413e+00,9.218316192331618808e+00,9.739913939937974163e+00,1.435339112290344998e-01,9.036362723064554814e+01,6.510000000000000000e+02,9.648428715853274440e+00,9.361360893395204386e+00
1.180500000000000000e+03,9.504880162845687153e+00,9.218301708164085895e+00,9.739900131082874779e+00,1.435340286027404766e-01,9.036334892742439706e+01,6.510000000000000000e+02,9.648414191448427601e+00,9.361346134242946704e+00
1.181000000000000000e+03,9.504865549724597074e+00,9.218287252327758807e+00,9.739886349277080413e+00,1.435341457585040947e-01,9.036307116934008832e+01,6.510000000000000000e+02,9.648399695483101723e+00,9.361331403966092424e+00
1.181500000000000000e+03,9.504850965204482804e+00,9.218272824766895468e+00,9.739872594467200884e+00,1.435342626971719271e-01,9.036279395531661862e+01,6.510000000000000000e+02,9.648385227901654204e+00,9.361316702507311405e+00
1.182000000000000000e+03,9.504836409228980543e+00,9.218258425425815972e+00,9.739858866599924170e+00,1.435343794188049249e-01,9.036251728428000263e+01,6.510000000000000000e+02,9.648370788647786966e+00,9.361302029810175895e+00
1.182500000000000000e+03,9.504821881741829515e+00,9.218244054248984298e+00,9.739845165622087464e+00,1.435344959241891816e-01,9.036224115515852873e+01,6.510000000000000000e+02,9.648356377666019057e+00,9.361287385817641749e+00
1.183000000000000000e+03,9.504807382686893291e+00,9.218229711180985220e+00,9.739831491480622105e+00,1.435346122138086711e-01,9.036196556688263115e+01,6.510000000000000000e+02,9.648341994900700769e+00,9.361272770473085814e+00
1.183500000000000000e+03,9.504792912008142025e+00,9.218215396166467457e+00,9.739817844122539370e+00,1.435347282873617458e-01,9.036169051838473365e+01,6.510000000000000000e+02,9.648327640295503826e+00,9.361258183720780224e+00
1.184000000000000000e+03,9.504778469649656003e+00,9.218201109150223616e+00,9.739804223494974877e+00,1.435348441455741031e-01,9.036141600859957634e+01,6.510000000000000000e+02,9.648313313795229718e+00,9.361243625504082289e+00
1.184500000000000000e+03,9.504764055555629199e+00,9.218186850077147554e+00,9.739790629545186817e+00,1.435349597889296613e-01,9.036114203646388887e+01,6.510000000000000000e+02,9.648299015344557361e+00,9.361229095766699260e+00
1.185000000000000000e+03,9.504749669670363943e+00,9.218172618892253922e+00,9.739777062220504433e+00,1.435350752178519707e-01,9.036086860091670303e+01,6.510000000000000000e+02,9.648284744888217190e+00,9.361214594452512472e+00
1.185500000000000000e+03,9.504735311938288689e+00,9.218158415540644413e+00,9.739763521468391971e+00,1.435351904320394112e-01,9.036059570089898330e+01,6.510000000000000000e+02,9.648270502370328572e+00,9.361200121506248806e+00
1.186000000000000000e+03,9.504720982303910048e+00,9.218144239967555720e+00,9.739750007236397167e+00,1.435353054331240108e-01,9.036032333535398209e+01,6.510000000000000000e+02,9.648256287737034143e+00,9.361185676870785954e+00
1.186500000000000000e+03,9.504706680711883848e+00,9.218130092118316909e+00,9.739736519472202758e+00,1.435354202202603624e-01,9.036005150322694135e+01,6.510000000000000000e+02,9.648242100932144183e+00,9.361171260491623514e+00
1.187000000000000000e+03,9.504692407106949403e+00,9.218115971938360076e+00,9.739723058123557209e+00,1.435355347945366511e-01,9.035978020346526307e+01,6.510000000000000000e+02,9.648227941901486915e+00,9.361156872312413668e+00
1.187500000000000000e+03,9.504678161433968597e+00,9.218101879373257646e+00,9.739709623138351091e+00,1.435356491562554959e-01,9.035950943501852350e+01,6.510000000000000000e+02,9.648213810590224426e+00,9.361142512277712768e+00
1.188000000000000000e+03,9.504663943637911672e+00,9.218087814368647770e+00,9.739696214464544255e+00,1.435357633054779036e-01,9.035923919683827421e+01,6.510000000000000000e+02,9.648199706943389131e+00,9.361128180332434212e+00
1.188500000000000000e+03,9.504649753663851897e+00,9.218073776870314262e+00,9.739682832050220895e+00,1.435358772429898844e-01,9.035896948787824101e+01,6.510000000000000000e+02,9.648185630906841226e+00,9.361113876420862567e+00
1.189000000000000000e+03,9.504635591456985111e+00,9.218059766824117318e+00,9.739669475843570012e+00,1.435359909689128133e-01,9.035870030709429557e+01,6.510000000000000000e+02,9.648171582425897341e+00,9.361099600488072880e+00
1.189500000000000000e+03,9.504621456962606629e+00,9.218045784176053914e+00,9.739656145792885411e+00,1.435361044833680932e-01,9.035843165344425643e+01,6.510000000000000000e+02,9.648157561445975361e+00,9.361085352479239674e+00
1.190000000000000000e+03,9.504607350126121901e+00,9.218031828872208067e+00,9.739642841846569254e+00,1.435362177872626099e-01,9.035816352588817324e+01,6.510000000000000000e+02,9.648143567913384899e+00,9.361071132338858902e+00
1.190500000000000000e+03,9.504593270893051837e+00,9.218017900858777480e+00,9.739629563953084102e+00,1.435363308802947158e-01,9.035789592338807097e+01,6.510000000000000000e+02,9.648129601773348440e+00,9.361056940012757011e+00
1.191000000000000000e+03,9.504579219209011498e+00,9.218004000082071769e+00,9.739616312061052383e+00,1.435364437637338952e-01,9.035762884490810620e+01,6.510000000000000000e+02,9.648115662972745810e+00,9.361042775445277186e+00
1.191500000000000000e+03,9.504565195019740287e+00,9.217990126488500024e+00,9.739603086119172914e+00,1.435365564374598280e-01,9.035736228941455295e+01,6.510000000000000000e+02,9.648101751457199171e+00,9.361028638582279626e+00
1.192000000000000000e+03,9.504551198271082413e+00,9.217976280024588576e+00,9.739589886076258196e+00,1.435366689016542574e-01,9.035709625587566052e+01,6.510000000000000000e+02,9.648087867172737475e+00,9.361014529369429127e+00
1.192500000000000000e+03,9.504537228908988666e+00,9.217962460636945465e+00,9.739576711881191784e+00,1.435367811566802265e-01,9.035683074326176722e+01,6.510000000000000000e+02,9.648074010065668560e+00,9.361000447752306997e+00
1.193000000000000000e+03,9.504523286879507538e+00,9.217948668272327950e+00,9.739563563483006448e+00,1.435368932033238287e-01,9.035656575054528616e+01,6.510000000000000000e+02,9.648060180082831394e+00,9.360986393676183681e+00
1.193500000000000000e+03,9.504509372128810085e+00,9.217934902877548353e+00,9.739550440830802458e+00,1.435370050418876831e-01,9.035630127670076206e+01,6.510000000000000000e+02,9.648046377170697241e+00,9.360972367086921153e+00
1.194000000000000000e+03,9.504495484603166844e+00,9.217921164399562883e+00,9.739537343873786668e+00,1.435371166726139569e-01,9.035603732070468652e+01,6.510000000000000000e+02,9.648032601275781772e+00,9.360958367930553692e+00
1.194500000000000000e+03,9.504481624248965588e+00,9.217907452785421896e+00,9.739524272561302709e+00,1.435372280953218782e-01,9.035577388153554068e+01,6.510000000000000000e+02,9.648018852344288021e+00,9.360944396153643154e+00
1.195000000000000000e+03,9.504467791012682909e+00,9.217893767982280551e+00,9.739511226842722635e+00,1.435373393112204798e-01,9.035551095817405098e+01,6.510000000000000000e+02,9.648005130323902279e+00,9.360930451701463539e+00
1.195500000000000000e+03,9.504453984840916192e+00,9.217880109937395261e+00,9.739498206667608571e+00,1.435374503203102337e-01,9.035524854960283392e+01,6.510000000000000000e+02,9.647991435161227258e+00,9.360916534520605126e+00
1.196000000000000000e+03,9.504440205680362297e+00,9.217866478598132574e+00,9.739485211985552837e+00,1.435375611232563298e-01,9.035498665480659497e+01,6.510000000000000000e+02,9.647977766803620625e+00,9.360902644557105745e+00
1.196500000000000000e+03,9.504426453477835324e+00,9.217852873911956735e+00,9.739472242746272101e+00,1.435376717198779406e-01,9.035472527277201493e+01,6.510000000000000000e+02,9.647964125197711738e+00,9.360888781757957133e+00
1.197000000000000000e+03,9.504412728180238190e+00,9.217839295826445678e+00,9.739459298899596718e+00,1.435377821111424312e-01,9.035446440248790623e+01,6.510000000000000000e+02,9.647950510291380510e+00,9.360874946069094094e+00
1.197500000000000000e+03,9.504399029734599935e+00,9.217825744289285694e+00,9.739446380395449410e+00,1.435378922965063753e-01,9.035420404294494290e+01,6.510000000000000000e+02,9.647936922031107088e+00,9.360861137438094559e+00
1.198000000000000000e+03,9.504385358088034863e+00,9.217812219248250116e+00,9.739433487183839944e+00,1.435380022773601050e-01,9.035394419313601588e+01,6.510000000000000000e+02,9.647923360365396661e+00,9.360847355810674841e+00
1.198500000000000000e+03,9.504371713187778070e+00,9.217798720651220634e+00,9.739420619214897101e+00,1.435381120535832444e-01,9.035368485205589195e+01,6.510000000000000000e+02,9.647909825241361759e+00,9.360833601134196158e+00
1.199000000000000000e+03,9.504358094981162353e+00,9.217785248446203283e+00,9.739407776438843811e+00,1.435382216255992327e-01,9.035342601870138424e+01,6.510000000000000000e+02,9.647896316606761502e+00,9.360819873355561427e+00
1.199500000000000000e+03,9.504344503415627088e+00,9.217771802581278706e+00,9.739394958805991820e+00,1.435383309938315366e-01,9.035316769207133802e+01,6.510000000000000000e+02,9.647882834409458042e+00,9.360806172421796134e+00
1.200000000000000000e+03,9.504330938438716458e+00,9.217758383004651890e+00,9.739382166266750573e+00,1.435384401584618996e-01,9.035290987116650285e+01,6.510000000000000000e+02,9.647869378597178525e+00,9.360792498280254392e+00
1.200500000000000000e+03,9.504317399998084781e+00,9.217744989664613087e+00,9.739369398771664521e+00,1.435385491197929131e-01,9.035265255498975989e+01,6.510000000000000000e+02,9.647855949117877472e+00,9.360778850878292090e+00
1.201000000000000000e+03,9.504303888041480519e+00,9.217731622509575118e+00,9.739356656271336732e+00,1.435386578784293432e-01,9.035239574254593720e+01,6.510000000000000000e+02,9.647842545919910862e+00,9.360765230163051953e+00
1.201500000000000000e+03,9.504290402516762271e+00,9.217718281488039622e+00,9.739343938716475080e+00,1.435387664346133019e-01,9.035213943284180971e+01,6.510000000000000000e+02,9.647829168951375323e+00,9.360751636082149219e+00
1.202000000000000000e+03,9.504276943371891662e+00,9.217704966548609491e+00,9.739331246057910008e+00,1.435388747887078875e-01,9.035188362488617031e+01,6.510000000000000000e+02,9.647815818160600188e+00,9.360738068583183136e+00
1.202500000000000000e+03,9.504263510554935124e+00,9.217691677640003078e+00,9.739318578246544789e+00,1.435389829413177554e-01,9.035162831768984404e+01,6.510000000000000000e+02,9.647802493496252296e+00,9.360724527613617951e+00
1.203000000000000000e+03,9.504250104014056788e+00,9.217678414711032886e+00,9.739305935233392830e+00,1.435390908925038289e-01,9.035137351026546071e+01,6.510000000000000000e+02,9.647789194906561505e+00,9.360711013121553847e+00
1.203500000000000000e+03,9.504236723697539801e+00,9.217665177710603785e+00,9.739293316969559910e+00,1.435391986424478239e-01,9.035111920162786703e+01,6.510000000000000000e+02,9.647775922339988597e+00,9.360697525055092783e+00
1.204000000000000000e+03,9.504223369553747247e+00,9.217651966587744994e+00,9.739280723406254836e+00,1.435393061920565982e-01,9.035086539079368606e+01,6.510000000000000000e+02,9.647762675745804373e+00,9.360684063361690121e+00
1.204500000000000000e+03,9.504210041531166553e+00,9.217638781291553229e+00,9.739268154494780561e+00,1.435394135412701999e-01,9.035061207678162987e+01,6.510000000000000000e+02,9.647749455072435865e+00,9.360670627989895465e+00
1.205000000000000000e+03,9.504196739578372188e+00,9.217625621771274425e+00,9.739255610186546619e+00,1.435395206905724363e-01,9.035035925861224371e+01,6.510000000000000000e+02,9.647736260268944264e+00,9.360657218887800113e+00
1.205500000000000000e+03,9.504183463644052310e+00,9.217612487976197144e+00,9.739243090433044259e+00,1.435396276401451066e-01,9.035010693530813342e+01,6.510000000000000000e+02,9.647723091284197139e+00,9.360643836003907481e+00
1.206000000000000000e+03,9.504170213676992773e+00,9.217599379855764496e+00,9.739230595185869532e+00,1.435397343907137135e-01,9.034985510589392277e+01,6.510000000000000000e+02,9.647709948067706875e+00,9.360630479286276895e+00
1.206500000000000000e+03,9.504156989626077134e+00,9.217586297359481762e+00,9.739218124396714416e+00,1.435398409422183053e-01,9.034960376939592663e+01,6.510000000000000000e+02,9.647696830568294857e+00,9.360617148683857636e+00
1.207000000000000000e+03,9.504143791440295530e+00,9.217573240436985671e+00,9.739205678017368584e+00,1.435399472954448918e-01,9.034935292484269098e+01,6.510000000000000000e+02,9.647683738735739922e+00,9.360603844144851138e+00
1.207500000000000000e+03,9.504130619068746455e+00,9.217560209037985786e+00,9.739193255999721188e+00,1.435400534500917147e-01,9.034910257126452393e+01,6.510000000000000000e+02,9.647670672518838586e+00,9.360590565618654324e+00
1.208000000000000000e+03,9.504117472460610117e+00,9.217547203112310683e+00,9.739180858295744869e+00,1.435401594073073828e-01,9.034885270769373733e+01,6.510000000000000000e+02,9.647657631867916805e+00,9.360577313053303428e+00
1.208500000000000000e+03,9.504104351565191067e+00,9.217534222609865324e+00,9.739168484857527730e+00,1.435402651670318608e-01,9.034860333316463255e+01,6.510000000000000000e+02,9.647644616732224065e+00,9.360564086398159844e+00
1.209000000000000000e+03,9.504091256331879123e+00,9.217521267480689673e+00,9.739156135637236034e+00,1.435403707296886155e-01,9.034835444671330151e+01,6.510000000000000000e+02,9.647631627061569404e+00,9.360550885602190618e+00
1.209500000000000000e+03,9.504078186710176013e+00,9.217508337674891195e+00,9.739143810587137295e+00,1.435404760953989112e-01,9.034810604737786832e+01,6.510000000000000000e+02,9.647618662805575340e+00,9.360537710614776685e+00
1.210000000000000000e+03,9.504065142649672282e+00,9.217495433142699923e+00,9.739131509659603836e+00,1.435405812646465551e-01,9.034785813419830447e+01,6.510000000000000000e+02,9.647605723914317366e+00,9.360524561385025422e+00
1.210500000000000000e+03,9.504052124100065058e+00,9.217482553834418724e+00,9.739119232807079030e+00,1.435406862379154380e-01,9.034761070621661361e+01,6.510000000000000000e+02,9.647592810337981106e+00,9.360511437862149009e+00
1.211000000000000000e+03,9.504039131011150943e+00,9.217469699700469477e+00,9.739106979982132373e+00,1.435407910156289712e-01,9.034736376247657574e+01,6.510000000000000000e+02,9.647579922026778831e+00,9.360498339995523054e+00
1.211500000000000000e+03,9.504026163332833121e+00,9.217456870691382420e+00,9.739094751137407968e+00,1.435408955977271195e-01,9.034711730202401725e+01,6.510000000000000000e+02,9.647567058930560435e+00,9.360485267735105808e+00
1.212000000000000000e+03,9.504013221015100044e+00,9.217444066757751742e+00,9.739082546225652948e+00,1.435409999849354690e-01,9.034687132390648401e+01,6.510000000000000000e+02,9.647554221000035568e+00,9.360472221030164519e+00
1.212500000000000000e+03,9.504000304008048516e+00,9.217431287850292421e+00,9.739070365199692603e+00,1.435411041775565277e-01,9.034662582717361090e+01,6.510000000000000000e+02,9.647541408185606571e+00,9.360459199830492238e+00
1.213000000000000000e+03,9.503987412261883705e+00,9.217418533919818913e+00,9.739058208012476570e+00,1.435412081756511915e-01,9.034638081087688022e+01,6.510000000000000000e+02,9.647528620437535452e+00,9.360446204086231958e+00
1.213500000000000000e+03,9.503974545726890710e+00,9.217405804917239820e+00,9.739046074617018434e+00,1.435413119801262627e-01,9.034613627406963587e+01,6.510000000000000000e+02,9.647515857707016806e+00,9.360433233746764614e+00
1.214000000000000000e+03,9.503961704353471873e+00,9.217393100793549010e+00,9.739033964966440138e+00,1.435414155905591349e-01,9.034589221580708340e+01,6.510000000000000000e+02,9.647503119944030203e+00,9.360420288762911767e+00
1.214500000000000000e+03,9.503948888092111247e+00,9.217380421499868248e+00,9.739021879013955996e+00,1.435415190079170900e-01,9.034564863514637523e+01,6.510000000000000000e+02,9.647490407100029586e+00,9.360407369084194684e+00
1.215000000000000000e+03,9.503936096893406571e+00,9.217367766987379696e+00,9.739009816712878020e+00,1.435416222323213919e-01,9.034540553114655381e+01,6.510000000000000000e+02,9.647477719125726381e+00,9.360394474661084985e+00
1.215500000000000000e+03,9.503923330708040851e+00,9.217355137207389859e+00,9.738997778016589280e+00,1.435417252640745767e-01,9.034516290286842377e+01,6.510000000000000000e+02,9.647465055972116232e+00,9.360381605443967246e+00
1.216000000000000000e+03,9.503910589486812555e+00,9.217342532111281628e+00,9.738985762878609620e+00,1.435418281037208754e-01,9.034492074937492134e+01,6.510000000000000000e+02,9.647452417590534068e+00,9.360368761383091041e+00
1.216500000000000000e+03,9.503897873180600087e+00,9.217329951650556907e+00,9.738973771252503298e+00,1.435419307511398845e-01,9.034467906973048912e+01,6.510000000000000000e+02,9.647439803931739277e+00,9.360355942429460896e+00
1.217000000000000000e+03,9.503885181740388433e+00,9.217317395776790434e+00,9.738961803091953584e+00,1.435420332071175031e-01,9.034443786300177237e+01,6.510000000000000000e+02,9.647427214947505547e+00,9.360343148533271318e+00
1.217500000000000000e+03,9.503872515117253172e+00,9.217304864441674184e+00,9.738949858350739675e+00,1.435421354721979903e-01,9.034419712825706483e+01,6.510000000000000000e+02,9.647414650589452023e+00,9.360330379645056098e+00
1.218000000000000000e+03,9.503859873262387126e+00,9.217292357596983621e+00,9.738937936982724253e+00,1.435422375458379751e-01,9.034395686456660712e+01,6.510000000000000000e+02,9.647402110808224407e+00,9.360317635716548068e+00
1.218500000000000000e+03,9.503847256127050613e+00,9.217279875194579475e+00,9.738926038941855268e+00,1.435423394292462962e-01,9.034371707100247306e+01,6.510000000000000000e+02,9.647389595556296271e+00,9.360304916697803179e+00
1.219000000000000000e+03,9.503834663662628301e+00,9.217267417186459255e+00,9.738914164182183697e+00,1.435424411222421259e-01,9.034347774663865493e+01,6.510000000000000000e+02,9.647377104784869317e+00,9.360292222540385509e+00
1.219500000000000000e+03,9.503822095820581239e+00,9.217254983524664880e+00,9.738902312657851112e+00,1.435425426254301196e-01,9.034323889055087875e+01,6.510000000000000000e+02,9.647364638446012108e+00,9.360279553195152147e+00
1.220000000000000000e+03,9.503809552552478834e+00,9.217242574161357282e+00,9.738890484323079022e+00,1.435426439391732090e-01,9.034300050181680319e+01,6.510000000000000000e+02,9.647352196491652876e+00,9.360266908613306569e+00
1.220500000000000000e+03,9.503797033809984640e+00,9.217230189048811084e+00,9.738878679132200844e+00,1.435427450635926860e-01,9.034276257951586331e+01,6.510000000000000000e+02,9.647339778873577743e+00,9.360254288746393314e+00
1.221000000000000000e+03,9.503784539544856358e+00,9.217217828139352420e+00,9.738866897039628157e+00,1.435428459993536021e-01,9.034252512272942681e+01,6.510000000000000000e+02,9.647327385544208767e+00,9.360241693545502173e+00
1.221500000000000000e+03,9.503772069708949388e+00,9.217205491385442429e+00,9.738855137999854250e+00,1.435429467465167974e-01,9.034228813054059515e+01,6.510000000000000000e+02,9.647315016455465297e+00,9.360229122962431703e+00
1.222000000000000000e+03,9.503759624254215055e+00,9.217193178739618631e+00,9.738843401967482549e+00,1.435430473053243283e-01,9.034205160203431717e+01,6.510000000000000000e+02,9.647302671559538467e+00,9.360216576948891642e+00
1.222500000000000000e+03,9.503747203132698829e+00,9.217180890154503814e+00,9.738831688897208849e+00,1.435431476762600578e-01,9.034181553629740336e+01,6.510000000000000000e+02,9.647290350808958692e+00,9.360204055456437189e+00
1.223000000000000000e+03,9.503734806296536775e+00,9.217168625582836228e+00,9.738819998743789341e+00,1.435432478598681338e-01,9.034157993241842632e+01,6.510000000000000000e+02,9.647278054156403826e+00,9.360191558436667947e+00
1.223500000000000000e+03,9.503722433697973315e+00,9.217156384977434058e+00,9.738808331462101009e+00,1.435433478563302723e-01,9.034134478948794822e+01,6.510000000000000000e+02,9.647265781554303032e+00,9.360179085841643598e+00
1.224000000000000000e+03,9.503710085289338139e+00,9.217144168291198980e+00,9.738796687007100772e+00,1.435434476658885850e-01,9.034111010659809438e+01,6.510000000000000000e+02,9.647253532955227584e+00,9.360166637623448693e+00
1.224500000000000000e+03,9.503697761023055079e+00,9.217131975477171224e+00,9.738785065333827262e+00,1.435435472889663722e-01,9.034087588284293702e+01,6.510000000000000000e+02,9.647241308312020536e+00,9.360154213734089623e+00
1.225000000000000000e+03,9.503685460851652778e+00,9.217119806488421219e+00,9.738773466397425693e+00,1.435436467257453219e-01,9.034064211731840999e+01,6.510000000000000000e+02,9.647229107577397045e+00,9.360141814125906734e+00
1.225500000000000000e+03,9.503673184727739809e+00,9.217107661278166830e+00,9.738761890153115885e+00,1.435437459765883939e-01,9.034040880912209559e+01,6.510000000000000000e+02,9.647216930704329840e+00,9.360129438751151554e+00
1.226000000000000000e+03,9.503660932604026002e+00,9.217095539799666781e+00,9.738750336556211806e+00,1.435438450420397916e-01,9.034017595735348038e+01,6.510000000000000000e+02,9.647204777646065210e+00,9.360117087561986793e+00
1.226500000000000000e+03,9.503648704433320660e+00,9.217083442006336114e+00,9.738738805562119794e+00,1.435439439222811475e-01,9.033994356111389834e+01,6.510000000000000000e+02,9.647192648355600753e+00,9.360104760511040567e+00
1.227000000000000000e+03,9.503636500168518353e+00,9.217071367851628949e+00,9.738727297126329674e+00,1.435440426177358175e-01,9.033971161950638873e+01,6.510000000000000000e+02,9.647180542786253810e+00,9.360092457550784673e+00
1.227500000000000000e+03,9.503624319762609574e+00,9.217059317289107767e+00,9.738715811204427197e+00,1.435441411288272129e-01,9.033948013163573876e+01,6.510000000000000000e+02,9.647168460891437647e+00,9.360080178633783277e+00
1.228000000000000000e+03,9.503612163168680738e+00,9.217047290272448734e+00,9.738704347752079826e+00,1.435442394555556389e-01,9.033924909660856883e+01,6.510000000000000000e+02,9.647156402624236904e+00,9.360067923713126348e+00
1.228500000000000000e+03,9.503600030339910631e+00,9.217035286755372425e+00,9.738692906725040288e+00,1.435443375985257786e-01,9.033901851353334678e+01,6.510000000000000000e+02,9.647144367938436105e+00,9.360055692741385158e+00
1.229000000000000000e+03,9.503587921229577518e+00,9.217023306691739748e+00,9.738681488079164339e+00,1.435444355577379649e-01,9.033878838152030255e+01,6.510000000000000000e+02,9.647132356787315288e+00,9.360043485671837971e+00
1.229500000000000000e+03,9.503575835791034265e+00,9.217011350035487993e+00,9.738670091770380566e+00,1.435445333337364293e-01,9.033855869968124352e+01,6.510000000000000000e+02,9.647120369124770889e+00,9.360031302457297642e+00
1.230000000000000000e+03,9.503563773977743878e+00,9.216999416740627282e+00,9.738658717754715255e+00,1.435446309268236520e-01,9.033832946713002343e+01,6.510000000000000000e+02,9.647108404904567891e+00,9.360019143050919865e+00
1.230500000000000000e+03,9.503551735743256401e+00,9.216987506761281423e+00,9.738647365988283511e+00,1.435447283375438088e-01,9.033810068298218710e+01,6.510000000000000000e+02,9.647096464080801681e+00,9.360007007405712898e+00
1.231000000000000000e+03,9.503539721041214250e+00,9.216975620051663043e+00,9.738636036427273268e+00,1.435448255658368921e-01,9.033787234635484253e+01,6.510000000000000000e+02,9.647084546607050726e+00,9.359994895475375998e+00
1.231500000000000000e+03,9.503527729825345105e+00,9.216963756566046939e+00,9.738624729027959503e+00,1.435449226126095934e-01,9.033764445636712992e+01,6.510000000000000000e+02,9.647072652437953977e+00,9.359982807212736233e+00
1.232000000000000000e+03,9.503515762049485005e+00,9.216951916258848243e+00,9.738613443746745091e+00,1.435450194775601818e-01,9.033741701213980946e+01,6.510000000000000000e+02,9.647060781527045492e+00,9.359970742571924518e+00
1.232500000000000000e+03,9.503503817667544595e+00,9.216940099084533600e+00,9.738602180540061326e+00,1.435451161614141324e-01,9.033719001279540350e+01,6.510000000000000000e+02,9.647048933828958894e+00,9.359958701506130296e+00
1.233000000000000000e+03,9.503491896633541103e+00,9.216928304997669130e+00,9.738590939364472732e+00,1.435452126641113546e-01,9.033696345745816814e+01,6.510000000000000000e+02,9.647037109297652790e+00,9.359946683969429415e+00
1.233500000000000000e+03,9.503479998901569914e+00,9.216916533952923984e+00,9.738579720176591792e+00,1.435453089862564757e-01,9.033673734525415000e+01,6.510000000000000000e+02,9.647025307887826528e+00,9.359934689915313299e+00
1.234000000000000000e+03,9.503468124425825891e+00,9.216904785905024156e+00,9.738568522933155336e+00,1.435454051280311283e-01,9.033651167531110104e+01,6.510000000000000000e+02,9.647013529553857936e+00,9.359922719297793847e+00
1.234500000000000000e+03,9.503456273160592715e+00,9.216893060808843074e+00,9.738557347590973023e+00,1.435455010899190642e-01,9.033628644675857799e+01,6.510000000000000000e+02,9.647001774250512085e+00,9.359910772070675122e+00
1.235000000000000000e+03,9.503444445060237555e+00,9.216881358619282594e+00,9.738546194106913134e+00,1.435455968724644593e-01,9.033606165872775762e+01,6.510000000000000000e+02,9.646990041932701487e+00,9.359898848187771847e+00
1.235500000000000000e+03,9.503432640079234162e+00,9.216869679291377793e+00,9.738535062437964740e+00,1.435456924754864028e-01,9.033583731035163567e+01,6.510000000000000000e+02,9.646978332554720481e+00,9.359886947603749618e+00
1.236000000000000000e+03,9.503420858172136221e+00,9.216858022780217041e+00,9.738523952541193296e+00,1.435457878995894943e-01,9.033561340076494162e+01,6.510000000000000000e+02,9.646966646071724938e+00,9.359875070272547504e+00
1.236500000000000000e+03,9.503409099293588014e+00,9.216846389041014831e+00,9.738512864373742417e+00,1.435458831450157902e-01,9.033538992910403920e+01,6.510000000000000000e+02,9.646954982438602499e+00,9.359863216148571752e+00
1.237000000000000000e+03,9.503397363398329745e+00,9.216834778029049602e+00,9.738501797892855194e+00,1.435459782118260752e-01,9.033516689450709691e+01,6.510000000000000000e+02,9.646943341610155542e+00,9.359851385186503947e+00
1.237500000000000000e+03,9.503385650441178001e+00,9.216823189699690388e+00,9.738490753055838667e+00,1.435460731009270685e-01,9.033494429611398857e+01,6.510000000000000000e+02,9.646931723542104820e+00,9.359839577340251182e+00
1.238000000000000000e+03,9.503373960377055951e+00,9.216811624008398596e+00,9.738479729820104680e+00,1.435461678122586515e-01,9.033472213306626486e+01,6.510000000000000000e+02,9.646920128189313104e+00,9.359827792564797022e+00
1.238500000000000000e+03,9.503362293160968477e+00,9.216800080910743986e+00,9.738468728143139685e+00,1.435462623461233600e-01,9.033450040450722440e+01,6.510000000000000000e+02,9.646908555507090810e+00,9.359816030814844368e+00
1.239000000000000000e+03,9.503350648748003948e+00,9.216788560362335403e+00,9.738457747982511847e+00,1.435463567032466137e-01,9.033427910958187113e+01,6.510000000000000000e+02,9.646897005451249285e+00,9.359804292044756835e+00
1.239500000000000000e+03,9.503339027093355540e+00,9.216777062318922020e+00,9.738446789295888806e+00,1.435464508832057506e-01,9.033405824743684320e+01,6.510000000000000000e+02,9.646885477976560708e+00,9.359792576210148596e+00
1.240000000000000000e+03,9.503327428152291034e+00,9.216765586736306304e+00,9.738435852041012808e+00,1.435465448868470661e-01,9.033383781722056938e+01,6.510000000000000000e+02,9.646873973039136629e+00,9.359780883265443663e+00
1.240500000000000000e+03,9.503315851880172360e+00,9.216754133570399077e+00,9.738424936175706037e+00,1.435466387143522482e-01,9.033361781808314106e+01,6.510000000000000000e+02,9.646862490594523720e+00,9.359769213165819224e+00
1.241000000000000000e+03,9.503304298232450265e+00,9.216742702777183993e+00,9.738414041657875941e+00,1.435467323660840622e-01,9.033339824917635497e+01,6.510000000000000000e+02,9.646851030598535104e+00,9.359757565866367202e+00
1.241500000000000000e+03,9.503292767164666088e+00,9.216731294312744183e+00,9.738403168445522340e+00,1.435468258423450993e-01,9.033317910965365627e+01,6.510000000000000000e+02,9.646839593007010549e+00,9.359745941322321627e+00
1.242000000000000000e+03,9.503281258632442885e+00,9.216719908133235606e+00,9.738392316496724987e+00,1.435469191435585767e-01,9.033296039867022387e+01,6.510000000000000000e+02,9.646828177776001212e+00,9.359734339488884558e+00
1.242500000000000000e+03,9.503269772591496078e+00,9.216708544194917252e+00,9.738381485769640022e+00,1.435470122698457307e-01,9.033274211538284248e+01,6.510000000000000000e+02,9.646816784861341532e+00,9.359722760321650625e+00
1.243000000000000000e+03,9.503258308997633463e+00,9.216697202454119164e+00,9.738370676222508848e+00,1.435471052215693821e-01,9.033252425895005899e+01,6.510000000000000000e+02,9.646805414219203456e+00,9.359711203776063471e+00
1.243500000000000000e+03,9.503246867806742770e+00,9.216685882867272639e+00,9.738359887813663462e+00,1.435471979991529146e-01,9.033230682853208293e+01,6.510000000000000000e+02,9.646794065805895713e+00,9.359699669807589828e+00
1.244000000000000000e+03,9.503235448974807653e+00,9.216674585390883578e+00,9.738349120501528233e+00,1.435472906027174533e-01,9.033208982329078651e+01,6.510000000000000000e+02,9.646782739577524524e+00,9.359688158372089006e+00
1.244500000000000000e+03,9.503224052457888149e+00,9.216663309981544927e+00,9.738338374244580820e+00,1.435473830327467504e-01,9.033187324238969040e+01,6.510000000000000000e+02,9.646771435490634872e+00,9.359676669425141426e+00
1.245000000000000000e+03,9.503212678212143771e+00,9.216652056595947329e+00,9.738327649001398356e+00,1.435474752893619865e-01,9.033165708499397795e+01,6.510000000000000000e+02,9.646760153501505286e+00,9.359665202922782257e+00
1.245500000000000000e+03,9.503201326193805087e+00,9.216640825190850705e+00,9.738316944730648572e+00,1.435475673734094015e-01,9.033144135027050936e+01,6.510000000000000000e+02,9.646748893567213656e+00,9.359653758820396519e+00
1.246000000000000000e+03,9.503189996359214575e+00,9.216629615723118008e+00,9.738306261391068475e+00,1.435476592841642696e-01,9.033122603738780754e+01,6.510000000000000000e+02,9.646737655643377707e+00,9.359642337075049667e+00
1.246500000000000000e+03,9.503178688664771556e+00,9.216618428149681463e+00,9.738295598941478559e+00,1.435477510230166731e-01,9.033101114551605804e+01,6.510000000000000000e+02,9.646726439687789423e+00,9.359630937641755466e+00
1.247000000000000000e+03,9.503167403066985486e+00,9.216607262427583436e+00,9.738284957340788139e+00,1.435478425897251942e-01,9.033079667382708067e+01,6.510000000000000000e+02,9.646715245656709570e+00,9.359619560477259625e+00
1.247500000000000000e+03,9.503156139522443979e+00,9.216596118513914249e+00,9.738274336547977583e+00,1.435479339845318891e-01,9.033058262149434370e+01,6.510000000000000000e+02,9.646704073506976229e+00,9.359608205537911729e+00
1.248000000000000000e+03,9.503144897987816364e+00,9.216584996365869031e+00,9.738263736522128511e+00,1.435480252079204821e-01,9.033036898769294964e+01,6.510000000000000000e+02,9.646692923195736569e+00,9.359596872779894383e+00
1.248500000000000000e+03,9.503133678419857233e+00,9.216573895940745942e+00,9.738253157222382939e+00,1.435481162606163652e-01,9.033015577159970633e+01,6.510000000000000000e+02,9.646681794680473487e+00,9.359585562159240979e+00
1.249000000000000000e+03,9.503122480775422432e+00,9.216562817195896429e+00,9.738242598607968148e+00,1.435482071423177242e-01,9.032994297239298476e+01,6.510000000000000000e+02,9.646670687917739073e+00,9.359574273633104013e+00
1.249500000000000000e+03,9.503111305011440635e+00,9.216551760088776746e+00,9.738232060638203791e+00,1.435482978532062193e-01,9.032973058925279020e+01,6.510000000000000000e+02,9.646659602864646743e+00,9.359563007158232750e+00
1.250000000000000000e+03,9.503100151084922231e+00,9.216540724576899990e+00,9.738221543272484126e+00,1.435483883941884309e-01,9.032951862136086163e+01,6.510000000000000000e+02,9.646648539479111051e+00,9.359551762690735188e+00
1.250500000000000000e+03,9.503089018952973532e+00,9.216529710617916038e+00,9.738211046470272692e+00,1.435484787652647476e-01,9.032930706790041597e+01,6.510000000000000000e+02,9.646637497718238308e+00,9.359540540187708757e+00
1.251000000000000000e+03,9.503077908572780785e+00,9.216518718169506741e+00,9.738200570191139605e+00,1.435485689667375664e-01,9.032909592805641807e+01,6.510000000000000000e+02,9.646626477539518518e+00,9.359529339606043052e+00
1.251500000000000000e+03,9.503066819901615503e+00,9.216507747189456978e+00,9.738190114394722485e+00,1.435486589989093398e-01,9.032888520101541019e+01,6.510000000000000000e+02,9.646615478900526952e+00,9.359518160902705830e+00
1.252000000000000000e+03,9.503055752896834463e+00,9.216496797635644000e+00,9.738179679040708692e+00,1.435487488621429442e-01,9.032867488596549777e+01,6.510000000000000000e+02,9.646604501758977435e+00,9.359507004034691491e+00
1.252500000000000000e+03,9.503044707515877931e+00,9.216485869466024994e+00,9.738169264088931243e+00,1.435488385567407488e-01,9.032846498209654840e+01,6.510000000000000000e+02,9.646593546072619318e+00,9.359495868959138321e+00
1.253000000000000000e+03,9.503033683716271440e+00,9.216474962638617541e+00,9.738158869499237369e+00,1.435489280830656855e-01,9.032825548859982234e+01,6.510000000000000000e+02,9.646582611799336959e+00,9.359484755633204145e+00
1.253500000000000000e+03,9.503022681455625786e+00,9.216464077111558240e+00,9.738148495231600421e+00,1.435490174412388242e-01,9.032804640466842727e+01,6.510000000000000000e+02,9.646571698896865499e+00,9.359473664014387850e+00
1.254000000000000000e+03,9.503011700691638808e+00,9.216453212843036980e+00,9.738138141246048818e+00,1.435491066316835207e-01,9.032783772949693457e+01,6.510000000000000000e+02,9.646560807323321995e+00,9.359462594059953844e+00
1.254500000000000000e+03,9.503000741382084726e+00,9.216442369791343125e+00,9.738127807502701572e+00,1.435491956544604764e-01,9.032762946228147882e+01,6.510000000000000000e+02,9.646549937036544620e+00,9.359451545727623056e+00
1.255000000000000000e+03,9.502989803484824805e+00,9.216431547914853084e+00,9.738117493961743421e+00,1.435492845102950554e-01,9.032742160221997096e+01,6.510000000000000000e+02,9.646539087995121164e+00,9.359440518974530221e+00
1.255500000000000000e+03,9.502978886957802018e+00,9.216420747172007211e+00,9.738107200583462131e+00,1.435493731994292588e-01,9.032721414851168618e+01,6.510000000000000000e+02,9.646528260157232637e+00,9.359429513758373176e+00
1.256000000000000000e+03,9.502967991759057043e+00,9.216409967521332902e+00,9.738096927328202312e+00,1.435494617216821756e-01,9.032700710035774705e+01,6.510000000000000000e+02,9.646517453480738524e+00,9.359418530037375561e+00
1.256500000000000000e+03,9.502957117846683843e+00,9.216399208921455255e+00,9.738086674156393840e+00,1.435495500781416855e-01,9.032680045696061200e+01,6.510000000000000000e+02,9.646506667924825251e+00,9.359407567768544212e+00
1.257000000000000000e+03,9.502946265178897178e+00,9.216388471331061538e+00,9.738076441028546526e+00,1.435496382680830074e-01,9.032659421752443052e+01,6.510000000000000000e+02,9.646495903446979270e+00,9.359396626910813310e+00
1.257500000000000000e+03,9.502935433713961544e+00,9.216377754708940273e+00,9.738066227905253669e+00,1.435497262928357720e-01,9.032638838125510006e+01,6.510000000000000000e+02,9.646485160006797344e+00,9.359385707421125744e+00
1.258000000000000000e+03,9.502924623410246241e+00,9.216367059013947483e+00,9.738056034747183176e+00,1.435498141520981652e-01,9.032618294735986808e+01,6.510000000000000000e+02,9.646474437562343240e+00,9.359374809258147465e+00
1.258500000000000000e+03,9.502913834226188072e+00,9.216356384205013796e+00,9.738045861515070456e+00,1.435499018463538556e-01,9.032597791504757367e+01,6.510000000000000000e+02,9.646463736072542261e+00,9.359363932379833884e+00
1.259000000000000000e+03,9.502903066120319764e+00,9.216345730241176426e+00,9.738035708169748617e+00,1.435499893756031764e-01,9.032577328352873280e+01,6.510000000000000000e+02,9.646453055495923579e+00,9.359353076744717725e+00
1.259500000000000000e+03,9.502892319051243319e+00,9.216335097081532979e+00,9.738025574672121820e+00,1.435500767407527078e-01,9.032556905201541042e+01,6.510000000000000000e+02,9.646442395791996915e+00,9.359342242310491500e+00
1.260000000000000000e+03,9.502881592977653114e+00,9.216324484685268104e+00,9.738015460983156402e+00,1.435501639418027831e-01,9.032536521972122046e+01,6.510000000000000000e+02,9.646431756919456646e+00,9.359331429035851357e+00
1.260500000000000000e+03,9.502870887858321680e+00,9.216313893011644609e+00,9.738005367063909290e+00,1.435502509788141590e-01,9.032516178586126898e+01,6.510000000000000000e+02,9.646421138837135700e+00,9.359320636879505884e+00
1.261000000000000000e+03,9.502860203652101490e+00,9.216303322020007016e+00,9.737995292875533337e+00,1.435503378523912965e-01,9.032495874965238158e+01,6.510000000000000000e+02,9.646410541504492286e+00,9.359309865799710693e+00
1.261500000000000000e+03,9.502849540317932053e+00,9.216292771669802875e+00,9.737985238379227582e+00,1.435504245625345010e-01,9.032475611031283336e+01,6.510000000000000000e+02,9.646399964880467692e+00,9.359299115755398191e+00
1.262000000000000000e+03,9.502838897814823937e+00,9.216282241920502827e+00,9.737975203536269220e+00,1.435505111099087683e-01,9.032455386706236311e+01,6.510000000000000000e+02,9.646389408924733289e+00,9.359288386704914586e+00
1.262500000000000000e+03,9.502828276101885407e+00,9.216271732731732058e+00,9.737965188308038478e+00,1.435505974942726248e-01,9.032435201912248601e+01,6.510000000000000000e+02,9.646378873596157533e+00,9.359277678607611506e+00
1.263000000000000000e+03,9.502817675138285125e+00,9.216261244063128188e+00,9.737955192655981307e+00,1.435506837166536098e-01,9.032415056571612411e+01,6.510000000000000000e+02,9.646368358854937597e+00,9.359266991421630877e+00
1.263500000000000000e+03,9.502807094883289452e+00,9.216250775874446077e+00,9.737945216541598725e+00,1.435507697768102497e-01,9.032394950606769157e+01,6.510000000000000000e+02,9.646357864660098258e+00,9.359256325106478869e+00
1.264000000000000000e+03,9.502796535296241132e+00,9.216240328125529402e+00,9.737935259926496556e+00,1.435508556751658726e-01,9.032374883940332211e+01,6.510000000000000000e+02,9.646347390971406810e+00,9.359245679621075453e+00
1.264500000000000000e+03,9.502785996336562846e+00,9.216229900776259143e+00,9.737925322772344572e+00,1.435509414117811244e-01,9.032354856495049944e+01,6.510000000000000000e+02,9.646336937748344553e+00,9.359235054924781139e+00
1.265000000000000000e+03,9.502775477963750106e+00,9.216219493786635297e+00,9.737915405040897809e+00,1.435510269876230927e-01,9.032334868193836996e+01,6.510000000000000000e+02,9.646326504951373337e+00,9.359224450976126874e+00
1.265500000000000000e+03,9.502764980137394346e+00,9.216209107116716481e+00,9.737905506693964597e+00,1.435511124022086638e-01,9.032314918959757222e+01,6.510000000000000000e+02,9.646316092539603204e+00,9.359213867735185488e+00
1.266000000000000000e+03,9.502754502817152726e+00,9.216198740726648353e+00,9.737895627693454514e+00,1.435511976563840220e-01,9.032295008716026530e+01,6.510000000000000000e+02,9.646305700473536859e+00,9.359203305160768593e+00
1.266500000000000000e+03,9.502744045962764119e+00,9.216188394576665388e+00,9.737885768001348197e+00,1.435512827504515643e-01,9.032275137386007202e+01,6.510000000000000000e+02,9.646295328713215156e+00,9.359192763212313082e+00
1.267000000000000000e+03,9.502733609534065096e+00,9.216178068627050024e+00,9.737875927579688451e+00,1.435513676840491082e-01,9.032255304893229209e+01,6.510000000000000000e+02,9.646284977218114065e+00,9.359182241850017903e+00
1.267500000000000000e+03,9.502723193490945519e+00,9.216167762838191280e+00,9.737866106390596244e+00,1.435514524581436024e-01,9.032235511161360364e+01,6.510000000000000000e+02,9.646274645949089788e+00,9.359171741032803027e+00
1.268000000000000000e+03,9.502712797793396504e+00,9.216157477170554557e+00,9.737856304396292018e+00,1.435515370726145046e-01,9.032215756114230487e+01,6.510000000000000000e+02,9.646264334866010870e+00,9.359161260720782138e+00
1.268500000000000000e+03,9.502702422401473115e+00,9.216147211584653220e+00,9.737846521559029966e+00,1.435516215277642393e-01,9.032196039675807242e+01,6.510000000000000000e+02,9.646254043929236133e+00,9.359150800873708320e+00
1.269000000000000000e+03,9.502692067275312127e+00,9.216136966041133860e+00,9.737836757841170865e+00,1.435517058244993871e-01,9.032176361770225981e+01,6.510000000000000000e+02,9.646243773099810070e+00,9.359140361450812406e+00
1.269500000000000000e+03,9.502681732375140911e+00,9.216126740500666159e+00,9.737827013205146542e+00,1.435517899625785299e-01,9.032156722321764164e+01,6.510000000000000000e+02,9.646233522337718469e+00,9.359129942412561576e+00
1.270000000000000000e+03,9.502671417661254338e+00,9.216116534924026382e+00,9.737817287613451001e+00,1.435518739421228207e-01,9.032137121254844203e+01,6.510000000000000000e+02,9.646223291603376992e+00,9.359119543719131684e+00
1.270500000000000000e+03,9.502661123094027218e+00,9.216106349272061848e+00,9.737807581028670612e+00,1.435519577637367206e-01,9.032117558494044829e+01,6.510000000000000000e+02,9.646213080857764410e+00,9.359109165330291802e+00
1.271000000000000000e+03,9.502650848633923175e+00,9.216096183505703365e+00,9.737797893413443262e+00,1.435520414273601109e-01,9.032098033964098249e+01,6.510000000000000000e+02,9.646202890061282176e+00,9.359098807206562398e+00
1.271500000000000000e+03,9.502640594241464456e+00,9.216086037585942137e+00,9.737788224730493880e+00,1.435521249339599958e-01,9.032078547589883044e+01,6.510000000000000000e+02,9.646192719175424202e+00,9.359088469307504710e+00
1.272000000000000000e+03,9.502630359877267452e+00,9.216075911473874172e+00,9.737778574942623777e+00,1.435522082833553537e-01,9.032059099296419902e+01,6.510000000000000000e+02,9.646182568160623916e+00,9.359078151593912764e+00
1.272500000000000000e+03,9.502620145502026716e+00,9.216065805130636335e+00,9.737768944012707095e+00,1.435522914756673929e-01,9.032039689008887251e+01,6.510000000000000000e+02,9.646172436977693110e+00,9.359067854026360322e+00
1.273000000000000000e+03,9.502609951076507855e+00,9.216055718517491613e+00,9.737759331903680149e+00,1.435523745114400951e-01,9.032020316652615577e+01,6.510000000000000000e+02,9.646162325587948061e+00,9.359057576565069425e+00
1.273500000000000000e+03,9.502599776561554634e+00,9.216045651595720756e+00,9.737749738578580505e+00,1.435524573911571011e-01,9.032000982153074631e+01,6.510000000000000000e+02,9.646152233952710375e+00,9.359047319170397117e+00
1.274000000000000000e+03,9.502589621918092533e+00,9.216035604326721753e+00,9.737740164000486587e+00,1.435525401144562008e-01,9.031981685435874851e+01,6.510000000000000000e+02,9.646142162032548484e+00,9.359037081803636582e+00
1.274500000000000000e+03,9.502579487107119860e+00,9.216025576671961872e+00,9.737730608132563859e+00,1.435526226823043983e-01,9.031962426426797208e+01,6.510000000000000000e+02,9.646132109789423481e+00,9.359026864424816239e+00
1.275000000000000000e+03,9.502569372089714861e+00,9.216015568592984764e+00,9.737721070938057721e+00,1.435527050947019156e-01,9.031943205051750567e+01,6.510000000000000000e+02,9.646122077184415389e+00,9.359016666995012557e+00
1.275500000000000000e+03,9.502559276827037493e+00,9.216005580051389146e+00,9.737711552380277524e+00,1.435527873516490582e-01,9.031924021236801536e+01,6.510000000000000000e+02,9.646112064178685941e+00,9.359006489475389046e+00
1.276000000000000000e+03,9.502549201280315216e+00,9.215995611008878541e+00,9.737702052422609000e+00,1.435528694538711625e-01,9.031904874908160252e+01,6.510000000000000000e+02,9.646102070734185574e+00,9.358996331826444859e+00
1.276500000000000000e+03,9.502539145410855426e+00,9.215985661427225750e+00,9.737692571028508937e+00,1.435529514014892982e-01,9.031885765992176118e+01,6.510000000000000000e+02,9.646092096812344252e+00,9.358986194009366599e+00
1.277000000000000000e+03,9.502529109180049005e+00,9.215975731268262194e+00,9.737683108161508727e+00,1.435530331948662586e-01,9.031866694415360541e+01,6.510000000000000000e+02,9.646082142374915236e+00,9.358976075985180998e+00
1.277500000000000000e+03,9.502519092549352564e+00,9.215965820493909888e+00,9.737673663785214373e+00,1.435531148340627450e-01,9.031847660104351405e+01,6.510000000000000000e+02,9.646072207383413755e+00,9.358965977715289597e+00
1.278000000000000000e+03,9.502509095480309753e+00,9.215955929066161900e+00,9.737664237863281613e+00,1.435531963195019745e-01,9.031828662985957124e+01,6.510000000000000000e+02,9.646062291799811561e+00,9.358955899160809722e+00
1.278500000000000000e+03,9.502499117934528172e+00,9.215946056947087683e+00,9.737654830359486979e+00,1.435532776517279840e-01,9.031809702987102639e+01,6.510000000000000000e+02,9.646052395586256267e+00,9.358945840282800077e+00
1.279000000000000000e+03,9.502489159873704239e+00,9.215936204098834850e+00,9.737645441237628319e+00,1.435533588303784802e-01,9.031790780034874899e+01,6.510000000000000000e+02,9.646042518704083690e+00,9.358935801043326563e+00
1.279500000000000000e+03,9.502479221259607201e+00,9.215926370483625618e+00,9.737636070461611837e+00,1.435534398561788272e-01,9.031771894056514327e+01,6.510000000000000000e+02,9.646032661115786055e+00,9.358925781403430122e+00
1.280000000000000000e+03,9.502469302054072031e+00,9.215916556063742604e+00,9.737626717995391701e+00,1.435535207293105187e-01,9.031753044979377876e+01,6.510000000000000000e+02,9.646022822783381301e+00,9.358915781324760985e+00
1.280500000000000000e+03,9.502459402219017193e+00,9.215906760801546582e+00,9.737617383802993132e+00,1.435536014503175917e-01,9.031734232730995870e+01,6.510000000000000000e+02,9.646013003669335006e+00,9.358905800768699379e+00
1.281000000000000000e+03,9.502449521716441083e+00,9.215896984659508462e+00,9.737608067848531945e+00,1.435536820189586282e-01,9.031715457239022271e+01,6.510000000000000000e+02,9.646003203735400433e+00,9.358895839697483510e+00
1.281500000000000000e+03,9.502439660508411379e+00,9.215887227600125797e+00,9.737598770096184353e+00,1.435537624357172692e-01,9.031696718431267357e+01,6.510000000000000000e+02,9.645993422944130202e+00,9.358885898072694332e+00
1.282000000000000000e+03,9.502429818557061481e+00,9.215877489585984961e+00,9.737589490510206502e+00,1.435538427012583718e-01,9.031678016235670725e+01,6.510000000000000000e+02,9.645983661258320296e+00,9.358875975855804441e+00
1.282500000000000000e+03,9.502419995824624266e+00,9.215867770579764695e+00,9.737580229054904279e+00,1.435539228155217617e-01,9.031659350580338241e+01,6.510000000000000000e+02,9.645973918640146749e+00,9.358866073009103559e+00
1.283000000000000000e+03,9.502410192273385903e+00,9.215858070544195257e+00,9.737570985694663506e+00,1.435540027785681405e-01,9.031640721393489457e+01,6.510000000000000000e+02,9.645964195051954349e+00,9.358856189494819233e+00
1.283500000000000000e+03,9.502400407865717824e+00,9.215848389442088617e+00,9.737561760393957044e+00,1.435540825908206974e-01,9.031622128603503086e+01,6.510000000000000000e+02,9.645954490456537300e+00,9.358846325274896571e+00
1.284000000000000000e+03,9.502390642564053636e+00,9.215838727236322470e+00,9.737552553117312826e+00,1.435541622529442896e-01,9.031603572138904212e+01,6.510000000000000000e+02,9.645944804816998897e+00,9.358836480311110151e+00
1.284500000000000000e+03,9.502380896330921090e+00,9.215829083889886419e+00,9.737543363829322729e+00,1.435542417648183744e-01,9.031585051928350083e+01,6.510000000000000000e+02,9.645935138095738992e+00,9.358826654566103187e+00
1.285000000000000000e+03,9.502371169128908335e+00,9.215819459365780730e+00,9.737534192494671004e+00,1.435543211265639940e-01,9.031566567900640052e+01,6.510000000000000000e+02,9.645925490255471857e+00,9.358816848002343036e+00
1.285500000000000000e+03,9.502361460920678127e+00,9.215809853627126458e+00,9.737525039078091638e+00,1.435544003388460332e-01,9.031548119984719847e+01,6.510000000000000000e+02,9.645915861259524604e+00,9.358807060581831649e+00
1.286000000000000000e+03,9.502351771668967828e+00,9.215800266637092619e+00,9.737515903544398554e+00,1.435544794018459858e-01,9.031529708109671617e+01,6.510000000000000000e+02,9.645906251070814008e+00,9.358797292267121648e+00
1.286500000000000000e+03,9.502342101336596514e+00,9.215790698358942379e+00,9.737506785858466074e+00,1.435545583157454008e-01,9.031511332204722464e+01,6.510000000000000000e+02,9.645896659652340333e+00,9.358787543020850919e+00
1.287000000000000000e+03,9.502332449886443655e+00,9.215781148755985086e+00,9.737497685985255558e+00,1.435546370811487116e-01,9.031492992199238756e+01,6.510000000000000000e+02,9.645887086967592339e+00,9.358777812805293195e+00
1.287500000000000000e+03,9.502322817281475764e+00,9.215771617791626014e+00,9.737488603889785210e+00,1.435547156976332006e-01,9.031474688022717601e+01,6.510000000000000000e+02,9.645877532979108437e+00,9.358768101583841315e+00
1.288000000000000000e+03,9.502313203484725079e+00,9.215762105429337936e+00,9.737479539537140738e+00,1.435547941657429050e-01,9.031456419604809582e+01,6.510000000000000000e+02,9.645867997650467984e+00,9.358758409318982174e+00
1.288500000000000000e+03,9.502303608459294892e+00,9.215752611632657576e+00,9.737470492892477125e+00,1.435548724859614378e-01,9.031438186875298868e+01,6.510000000000000000e+02,9.645858480945255664e+00,9.358748735973334121e+00
1.289000000000000000e+03,9.502294032168363103e+00,9.215743136365190935e+00,9.737461463921032845e+00,1.435549506587119883e-01,9.031419989764110312e+01,6.510000000000000000e+02,9.645848982827073925e+00,9.358739081509650504e+00
1.289500000000000000e+03,9.502284474575189321e+00,9.215733679590634608e+00,9.737452452588104990e+00,1.435550286835718115e-01,9.031401828201303772e+01,6.510000000000000000e+02,9.645839503258761383e+00,9.358729445891619037e+00
1.290000000000000000e+03,9.502274935643093556e+00,9.215724241272731376e+00,9.737443458859051049e+00,1.435551065615683630e-01,9.031383702117085477e+01,6.510000000000000000e+02,9.645830042204661225e+00,9.358719829081524111e+00
1.290500000000000000e+03,9.502265415335473975e+00,9.215714821375316390e+00,9.737434482699310223e+00,1.435551842925809896e-01,9.031365611441792396e+01,6.510000000000000000e+02,9.645820599628054381e+00,9.358710231042893568e+00
1.291000000000000000e+03,9.502255913615801575e+00,9.215705419862297632e+00,9.737425524074383887e+00,1.435552618767912125e-01,9.031347556105899343e+01,6.510000000000000000e+02,9.645811175492594813e+00,9.358700651739010112e+00
1.291500000000000000e+03,9.502246430447618408e+00,9.215696036697632820e+00,9.737416582949837363e+00,1.435553393149242851e-01,9.031329536040033190e+01,6.510000000000000000e+02,9.645801769762542222e+00,9.358691091132694595e+00
1.292000000000000000e+03,9.502236965794535806e+00,9.215686671845368494e+00,9.737407659291337225e+00,1.435554166068596371e-01,9.031311551174931651e+01,6.510000000000000000e+02,9.645792382401396026e+00,9.358681549187677362e+00
1.292500000000000000e+03,9.502227519620248586e+00,9.215677325269618692e+00,9.737398753064553603e+00,1.435554937527787345e-01,9.031293601441497287e+01,6.510000000000000000e+02,9.645783013373026904e+00,9.358672025867470268e+00
1.293000000000000000e+03,9.502218091888508411e+00,9.215667996934566730e+00,9.737389864235295178e+00,1.435555707530443426e-01,9.031275686770753452e+01,6.510000000000000000e+02,9.645773662641552448e+00,9.358662521135464374e+00
1.293500000000000000e+03,9.502208682563145103e+00,9.215658686804468758e+00,9.737380992769388399e+00,1.435556476083817423e-01,9.031257807093869872e+01,6.510000000000000000e+02,9.645764330171527234e+00,9.358653034954764749e+00
1.294000000000000000e+03,9.502199291608064868e+00,9.215649394843648423e+00,9.737372138632741425e+00,1.435557243183682163e-01,9.031239962342139904e+01,6.510000000000000000e+02,9.645755015926434695e+00,9.358643567289696819e+00
1.294500000000000000e+03,9.502189918987239636e+00,9.215640121016498654e+00,9.737363301791349457e+00,1.435558008837290733e-01,9.031222152447007545e+01,6.510000000000000000e+02,9.645745719870967960e+00,9.358634118103509536e+00
1.295000000000000000e+03,9.502180564664708839e+00,9.215630865287502971e+00,9.737354482211250328e+00,1.435558773046457237e-01,9.031204377340041844e+01,6.510000000000000000e+02,9.645736441969354757e+00,9.358624687360062921e+00
1.295500000000000000e+03,9.502171228604593622e+00,9.215621627621169765e+00,9.737345679858554703e+00,1.435559535811789245e-01,9.031186636952952540e+01,6.510000000000000000e+02,9.645727182185771298e+00,9.358615275023414171e+00
1.296000000000000000e+03,9.502161910771082631e+00,9.215612407982135323e+00,9.737336894699446077e+00,1.435560297133892105e-01,9.031168931217582951e+01,6.510000000000000000e+02,9.645717940484471953e+00,9.358605881057693310e+00
1.296500000000000000e+03,9.502152611128424908e+00,9.215603206335048370e+00,9.737328126700170117e+00,1.435561057023644616e-01,9.031151260065915665e+01,6.510000000000000000e+02,9.645708716830789342e+00,9.358596505426058698e+00
1.297000000000000000e+03,9.502143329640952985e+00,9.215594022644674865e+00,9.737319375827050649e+00,1.435561815478027525e-01,9.031133623430062585e+01,6.510000000000000000e+02,9.645699511188755793e+00,9.358587148093148400e+00
1.297500000000000000e+03,9.502134066273068669e+00,9.215584856875823405e+00,9.737310642046466569e+00,1.435562572499460010e-01,9.031116021242277725e+01,6.510000000000000000e+02,9.645690323523014698e+00,9.358577809023122640e+00
1.298000000000000000e+03,9.502124820989235943e+00,9.215575708993375414e+00,9.737301925324866048e+00,1.435563328091569724e-01,9.031098453434933049e+01,6.510000000000000000e+02,9.645681153798392415e+00,9.358568488180079470e+00
1.298500000000000000e+03,9.502115593753995171e+00,9.215566578962281596e+00,9.737293225628757654e+00,1.435564082257984042e-01,9.031080919940555418e+01,6.510000000000000000e+02,9.645672001979793464e+00,9.358559185528198654e+00
1.299000000000000000e+03,9.502106384531963101e+00,9.215557466747590354e+00,9.737284542924729891e+00,1.435564834996287953e-01,9.031063420691789645e+01,6.510000000000000000e+02,9.645662868031593007e+00,9.358549901032334972e+00
1.299500000000000000e+03,9.502097193287807997e+00,9.215548372314371406e+00,9.737275877179422778e+00,1.435565586316755460e-01,9.031045955621421228e+01,6.510000000000000000e+02,9.645653751919484264e+00,9.358540634656131729e+00
1.300000000000000000e+03,9.502088019986286938e+00,9.215539295627802829e+00,9.737267228359552718e+00,1.435566336216972105e-01,9.031028524662370671e+01,6.510000000000000000e+02,9.645644653607982733e+00,9.358531386364589366e+00
1.300500000000000000e+03,9.502078864592215623e+00,9.215530236653089347e+00,9.737258596431914270e+00,1.435567084701169227e-01,9.031011127747686373e+01,6.510000000000000000e+02,9.645635573062333989e+00,9.358522156122099034e+00
1.301000000000000000e+03,9.502069727070484362e+00,9.215521195355549366e+00,9.737249981363333973e+00,1.435567831771766001e-01,9.030993764810554580e+01,6.510000000000000000e+02,9.645626510247661045e+00,9.358512943893309455e+00
1.301500000000000000e+03,9.502060607386049185e+00,9.215512171700554589e+00,9.737241383120732507e+00,1.435568577431181048e-01,9.030976435784280909e+01,6.510000000000000000e+02,9.645617465129168622e+00,9.358503749642931524e+00
1.302000000000000000e+03,9.502051505503938955e+00,9.215503165653535333e+00,9.737232801671085625e+00,1.435569321683646538e-01,9.030959140602325874e+01,6.510000000000000000e+02,9.645608437672304802e+00,9.358494573335573108e+00
1.302500000000000000e+03,9.502042421389253590e+00,9.215494177179989421e+00,9.737224236981433023e+00,1.435570064527351419e-01,9.030941879198262257e+01,6.510000000000000000e+02,9.645599427841988316e+00,9.358485414936518865e+00
1.303000000000000000e+03,9.502033355007153403e+00,9.215485206245496386e+00,9.737215689018883680e+00,1.435570805967131824e-01,9.030924651505796419e+01,6.510000000000000000e+02,9.645590435603867974e+00,9.358476274410440610e+00
1.303500000000000000e+03,9.502024306322876868e+00,9.215476252815696157e+00,9.737207157750605191e+00,1.435571546007823329e-01,9.030907457458779675e+01,6.510000000000000000e+02,9.645581460923658312e+00,9.358467151722093647e+00
1.304000000000000000e+03,9.502015275301726405e+00,9.215467316856305047e+00,9.737198643143836208e+00,1.435572284647615715e-01,9.030890296991182709e+01,6.510000000000000000e+02,9.645572503766489447e+00,9.358458046836965138e+00
1.304500000000000000e+03,9.502006261909066609e+00,9.215458398333083778e+00,9.737190145165891764e+00,1.435573021897990631e-01,9.030873170037112629e+01,6.510000000000000000e+02,9.645563564098866394e+00,9.358448959719268601e+00
1.305000000000000000e+03,9.501997266110349116e+00,9.215449497211888996e+00,9.737181663784131302e+00,1.435573757750491508e-01,9.030856076530797338e+01,6.510000000000000000e+02,9.645554641885398794e+00,9.358439890335299438e+00
1.305500000000000000e+03,9.501988287871078853e+00,9.215440613458621755e+00,9.737173198965978216e+00,1.435574492209953923e-01,9.030839016406598319e+01,6.510000000000000000e+02,9.645545737092072969e+00,9.358430838650082961e+00
1.306000000000000000e+03,9.501979327156826471e+00,9.215431747039266597e+00,9.737164750678944714e+00,1.435575225287255841e-01,9.030821989599029109e+01,6.510000000000000000e+02,9.645536849685552028e+00,9.358421804628100915e+00
1.306500000000000000e+03,9.501970383933246111e+00,9.215422897919864909e+00,9.737156318890576756e+00,1.435575956975148615e-01,9.030804996042698463e+01,6.510000000000000000e+02,9.645527979630760029e+00,9.358412788235732194e+00
1.307000000000000000e+03,9.501961458166045205e+00,9.215414066066532683e+00,9.737147903568512675e+00,1.435576687279676578e-01,9.030788035672362923e+01,6.510000000000000000e+02,9.645519126894013695e+00,9.358403789438078491e+00
1.307500000000000000e+03,9.501952549821007565e+00,9.215405251445448087e+00,9.737139504680440538e+00,1.435577416203862866e-01,9.030771108422909776e+01,6.510000000000000000e+02,9.645510291441393491e+00,9.358394808200621640e+00
1.308000000000000000e+03,9.501943658863979181e+00,9.215396454022863892e+00,9.737131122194101707e+00,1.435578143750730062e-01,9.030754214229352783e+01,6.510000000000000000e+02,9.645501473239050938e+00,9.358385844488905647e+00
1.308500000000000000e+03,9.501934785260875316e+00,9.215387673765079057e+00,9.737122756077324581e+00,1.435578869921489142e-01,9.030737353026829339e+01,6.510000000000000000e+02,9.645492672253023869e+00,9.358376898268726762e+00
1.309000000000000000e+03,9.501925928977678737e+00,9.215378910638488463e+00,9.737114406297987301e+00,1.435579594721579644e-01,9.030720524750611844e+01,6.510000000000000000e+02,9.645483888449836840e+00,9.358367969505518857e+00
1.309500000000000000e+03,9.501917089980439712e+00,9.215370164609522519e+00,9.737106072824024849e+00,1.435580318149795587e-01,9.030703729336094909e+01,6.510000000000000000e+02,9.645475121795419327e+00,9.358359058165460098e+00
1.310000000000000000e+03,9.501908268235277788e+00,9.215361435644700450e+00,9.737097755623471684e+00,1.435581040210971993e-01,9.030686966718806730e+01,6.510000000000000000e+02,9.645466372256375820e+00,9.358350164214179756e+00
1.310500000000000000e+03,9.501899463708380011e+00,9.215352723710605432e+00,9.737089454664365817e+00,1.435581760904507120e-01,9.030670236834400555e+01,6.510000000000000000e+02,9.645457639798831195e+00,9.358341287617928828e+00
1.311000000000000000e+03,9.501890676365988497e+00,9.215344028773875706e+00,9.737081169914867829e+00,1.435582480239465664e-01,9.030653539618660375e+01,6.510000000000000000e+02,9.645448924389935286e+00,9.358332428342041709e+00
1.311500000000000000e+03,9.501881906174430625e+00,9.215335350801225900e+00,9.737072901343166720e+00,1.435583198209203770e-01,9.030636875007485287e+01,6.510000000000000000e+02,9.645440225995351113e+00,9.358323586353510137e+00
1.312000000000000000e+03,9.501873153100087066e+00,9.215326689759415046e+00,9.737064648917515441e+00,1.435583914822786411e-01,9.030620242936919340e+01,6.510000000000000000e+02,9.645431544582367067e+00,9.358314761617808841e+00
1.312500000000000000e+03,9.501864417109405991e+00,9.215318045615305209e+00,9.737056412606250433e+00,1.435584630083236446e-01,9.030603643343120268e+01,6.510000000000000000e+02,9.645422880117731523e+00,9.358305954101082236e+00
1.313000000000000000e+03,9.501855698168910180e+00,9.215309418335799307e+00,9.737048192377745437e+00,1.435585343989347062e-01,9.030587076162376547e+01,6.510000000000000000e+02,9.645414232567844692e+00,9.358297163769977445e+00
1.313500000000000000e+03,9.501846996245184584e+00,9.215300807887857104e+00,9.737039988200463014e+00,1.435586056542329514e-01,9.030570541331103129e+01,6.510000000000000000e+02,9.645405601899417647e+00,9.358288390590951522e+00
1.314000000000000000e+03,9.501838311304869222e+00,9.215292214238530732e+00,9.737031800042897700e+00,1.435586767751851900e-01,9.030554038785840021e+01,6.510000000000000000e+02,9.645396988080054967e+00,9.358279634529683477e+00
1.314500000000000000e+03,9.501829643314687601e+00,9.215283637354909629e+00,9.737023627873652387e+00,1.435587477613083640e-01,9.030537568463252285e+01,6.510000000000000000e+02,9.645388391075996992e+00,9.358270895553379987e+00
1.315000000000000000e+03,9.501820992241418296e+00,9.215275077204163168e+00,9.737015471661326416e+00,1.435588186131463440e-01,9.030521130300127197e+01,6.510000000000000000e+02,9.645379810854564084e+00,9.358262173628272507e+00
1.315500000000000000e+03,9.501812358051907381e+00,9.215266533753524669e+00,9.737007331374643471e+00,1.435588893311223191e-01,9.030504724233394143e+01,6.510000000000000000e+02,9.645371247383028646e+00,9.358253468720786117e+00
1.316000000000000000e+03,9.501803740713073765e+00,9.215258006970289628e+00,9.736999206982348554e+00,1.435589599148739959e-01,9.030488350200079140e+01,6.510000000000000000e+02,9.645362700627947206e+00,9.358244780798198548e+00
1.316500000000000000e+03,9.501795140191884315e+00,9.215249496821837027e+00,9.736991098453277260e+00,1.435590303652473643e-01,9.030472008137353157e+01,6.510000000000000000e+02,9.645354170557132178e+00,9.358236109826636451e+00
1.317000000000000000e+03,9.501786556455384058e+00,9.215241003275560061e+00,9.736983005756298937e+00,1.435591006825447380e-01,9.030455697982505114e+01,6.510000000000000000e+02,9.645345657137928796e+00,9.358227455772839321e+00
1.317500000000000000e+03,9.501777989470687302e+00,9.215232526298965610e+00,9.736974928860371747e+00,1.435591708666455191e-01,9.030439419672954671e+01,6.510000000000000000e+02,9.645337160337334126e+00,9.358218818604042255e+00
1.318000000000000000e+03,9.501769439204963419e+00,9.215224065859613845e+00,9.736966867734494713e+00,1.435592409178519380e-01,9.030423173146232330e+01,6.510000000000000000e+02,9.645328680122815967e+00,9.358210198287112647e+00
1.318500000000000000e+03,9.501760905625451059e+00,9.215215621925109346e+00,9.736958822347736131e+00,1.435593108366475801e-01,9.030406958340006440e+01,6.510000000000000000e+02,9.645320216462097918e+00,9.358201594788802424e+00
1.319000000000000000e+03,9.501752388699454599e+00,9.215207194463127749e+00,9.736950792669230026e+00,1.435593806227909164e-01,9.030390775192057617e+01,6.510000000000000000e+02,9.645311769322244544e+00,9.358193008076662878e+00
1.319500000000000000e+03,9.501743888394333482e+00,9.215198783441442387e+00,9.736942778668156606e+00,1.435594502772489234e-01,9.030374623640295795e+01,6.510000000000000000e+02,9.645303338671581628e+00,9.358184438117083559e+00
1.320000000000000000e+03,9.501735404677528862e+00,9.215190388827833701e+00,9.736934780313779569e+00,1.435595197995383210e-01,9.030358503622751698e+01,6.510000000000000000e+02,9.645294924477067156e+00,9.358175884877990569e+00
1.320500000000000000e+03,9.501726937516529858e+00,9.215182010590194039e+00,9.736926797575399917e+00,1.435595891905656618e-01,9.030342415077582530e+01,6.510000000000000000e+02,9.645286526707096186e+00,9.358167348325965307e+00
1.321000000000000000e+03,9.501718486878903747e+00,9.215173648696453057e+00,9.736918830422400362e+00,1.435596584496665051e-01,9.030326357943052074e+01,6.510000000000000000e+02,9.645278145328571640e+00,9.358158828429237630e+00
1.321500000000000000e+03,9.501710052732265765e+00,9.215165303114595474e+00,9.736910878824209803e+00,1.435597275781702598e-01,9.030310332157573328e+01,6.510000000000000000e+02,9.645269780310435692e+00,9.358150325154095839e+00
1.322000000000000000e+03,9.501701635044316419e+00,9.215156973812701935e+00,9.736902942750312206e+00,1.435597965754124850e-01,9.030294337659660187e+01,6.510000000000000000e+02,9.645261431619728043e+00,9.358141838468903018e+00
1.322500000000000000e+03,9.501693233782793513e+00,9.215148660758888610e+00,9.736895022170280356e+00,1.435598654421788301e-01,9.030278374387948759e+01,6.510000000000000000e+02,9.645253099224971649e+00,9.358133368340613600e+00
1.323000000000000000e+03,9.501684848915513015e+00,9.215140363921346278e+00,9.736887117053722562e+00,1.435599341789528527e-01,9.030262442281210156e+01,6.510000000000000000e+02,9.645244783094465646e+00,9.358124914736560385e+00
1.323500000000000000e+03,9.501676480410376158e+00,9.215132083268327889e+00,9.736879227370307532e+00,1.435600027848284166e-01,9.030246541278327754e+01,6.510000000000000000e+02,9.645236483195205324e+00,9.358116477625546992e+00
1.324000000000000000e+03,9.501668128235300159e+00,9.215123818768141462e+00,9.736871353089769698e+00,1.435600712612557506e-01,9.030230671318307145e+01,6.510000000000000000e+02,9.645228199496557409e+00,9.358108056974044686e+00
1.324500000000000000e+03,9.501659792358303491e+00,9.215115570389169619e+00,9.736863494181909218e+00,1.435601396078121650e-01,9.030214832340266184e+01,6.510000000000000000e+02,9.645219931966115823e+00,9.358099652750491160e+00
1.325000000000000000e+03,9.501651472747450811e+00,9.215107338099844725e+00,9.736855650616577762e+00,1.435602078250415303e-01,9.030199024283456311e+01,6.510000000000000000e+02,9.645211680572492341e+00,9.358091264922409280e+00
1.325500000000000000e+03,9.501643169370881381e+00,9.215099121868666643e+00,9.736847822363694505e+00,1.435602759128232486e-01,9.030183247087248333e+01,6.510000000000000000e+02,9.645203445283703658e+00,9.358082893458059104e+00
1.326000000000000000e+03,9.501634882196778875e+00,9.215090921664200962e+00,9.736840009393226580e+00,1.435603438720033376e-01,9.030167500691123905e+01,6.510000000000000000e+02,9.645195226068782546e+00,9.358074538324775205e+00
1.326500000000000000e+03,9.501626611193412231e+00,9.215082737455073669e+00,9.736832211675206850e+00,1.435604117020986559e-01,9.030151785034689738e+01,6.510000000000000000e+02,9.645187022895511220e+00,9.358066199491315018e+00
1.327000000000000000e+03,9.501618356329098347e+00,9.215074569209971145e+00,9.736824429179726792e+00,1.435604794037135257e-01,9.030136100057671911e+01,6.510000000000000000e+02,9.645178835732812317e+00,9.358057876925386154e+00
1.327500000000000000e+03,9.501610117572214520e+00,9.215066416897640167e+00,9.736816661876938284e+00,1.435605469774523246e-01,9.030120445699914455e+01,6.510000000000000000e+02,9.645170664549667094e+00,9.358049570594763722e+00
1.328500000000000000e+03,9.761890504945174740e+00,9.459004784908167096e+00,1.000995307301306347e+01,1.522438334976159713e-01,9.531768441537678882e+01,6.510000000000000000e+02,9.914134338442789129e+00,9.609646671447558575e+00
1.329000000000000000e+03,9.767586859607952476e+00,9.464322522873697352e+00,1.001585973934231788e+01,1.524407318462711880e-01,9.542899123671175232e+01,6.510000000000000000e+02,9.920027591454221749e+00,9.615146127761681427e+00
1.329500000000000000e+03,9.773265510705138936e+00,9.469624951209418384e+00,1.002174555591153648e+01,1.526358339624397098e-01,9.554001644054798703e+01,6.510000000000000000e+02,9.925901344667579451e+00,9.620629676742698422e+00
1.330000000000000000e+03,9.778926436902976249e+00,9.474911929616785855e+00,1.002761036033201414e+01,1.528290315551633638e-01,9.565075897124603443e+01,6.510000000000000000e+02,9.931755468458138836e+00,9.626097405347813663e+00
1.330500000000000000e+03,9.784569494441628379e+00,9.480183324720716342e+00,1.003345400162406698e+01,1.530203393243276533e-01,9.576121541580464225e+01,6.510000000000000000e+02,9.937589833765956726e+00,9.631549155117301808e+00
1.331000000000000000e+03,9.790194539233832316e+00,9.485439009825197942e+00,1.003927633969919420e+01,1.532097674604131210e-01,9.587138234888921318e+01,6.510000000000000000e+02,9.943404306694244355e+00,9.636984771773418501e+00
1.331500000000000000e+03,9.795801399647560359e+00,9.490678864667406955e+00,1.004507724485501008e+01,1.533974084831724594e-01,9.598125582626644814e+01,6.510000000000000000e+02,9.949198808130732985e+00,9.642403991164389510e+00
1.332000000000000000e+03,9.801389941857355126e+00,9.495902775172430310e+00,1.005085659728458225e+01,1.535832968796779774e-01,9.609083262142296178e+01,6.510000000000000000e+02,9.954973238737032659e+00,9.647806644977677593e+00
1.332500000000000000e+03,9.806959985023954829e+00,9.501110633210469558e+00,1.005661428660132728e+01,1.537674553473020456e-01,9.620010857818503780e+01,6.510000000000000000e+02,9.960727440371258012e+00,9.653192529676653422e+00
1.333000000000000000e+03,9.812511451971422716e+00,9.506302336357931537e+00,1.006235021138032160e+01,1.539499218970028505e-01,9.630908157352241972e+01,6.510000000000000000e+02,9.966461373868424900e+00,9.658561530074420531e+00
1.333500000000000000e+03,9.818044347317412601e+00,9.511477787663549677e+00,1.006806427871655885e+01,1.541305775444074266e-01,9.641775104082557846e+01,6.510000000000000000e+02,9.972174924861821665e+00,9.663913769773005313e+00
1.334000000000000000e+03,9.823558528286001845e+00,9.516636895420536035e+00,1.007375640380056936e+01,1.543094324831975894e-01,9.652611355961391837e+01,6.510000000000000000e+02,9.977867960769199129e+00,9.669249095802804561e+00
1.334500000000000000e+03,9.829053840286297472e+00,9.521779572945177961e+00,1.007942650951142127e+01,1.544865473305144787e-01,9.663416548855292376e+01,6.510000000000000000e+02,9.983540387616812950e+00,9.674567292955781994e+00
1.335000000000000000e+03,9.834530276685917727e+00,9.526905738362657416e+00,1.008507452602721699e+01,1.546619011770492824e-01,9.674190606672769377e+01,6.510000000000000000e+02,9.989192177862966204e+00,9.679868375508867473e+00
1.335500000000000000e+03,9.839987759748382246e+00,9.532015314400352324e+00,1.009070039045273681e+01,1.548355081187387516e-01,9.684933314657237702e+01,6.510000000000000000e+02,9.994823267867120720e+00,9.685152251629643771e+00
1.336000000000000000e+03,9.845426220530603345e+00,9.537108228188705183e+00,1.009630404646418711e+01,1.550073608650887058e-01,9.695644474583387762e+01,6.510000000000000000e+02,1.000043358139569349e+01,9.690418859665514972e+00
1.336500000000000000e+03,9.850845582926066157e+00,9.542184411069937866e+00,1.010188544397054144e+01,1.551774697938708425e-01,9.706323874578559696e+01,6.510000000000000000e+02,1.000602305271993586e+01,9.695668113132194676e+00
1.337000000000000000e+03,9.856245818750855037e+00,9.547243798414658755e+00,1.010744453879107319e+01,1.553458697586830584e-01,9.716971397889477657e+01,6.510000000000000000e+02,1.001159168850953662e+01,9.700899948992171673e+00
1.337500000000000000e+03,9.861626647073256535e+00,9.552286329446166846e+00,1.011298129234872256e+01,1.555126543258575078e-01,9.727586431192079885e+01,6.510000000000000000e+02,1.001713930139911568e+01,9.706113992747399166e+00
1.338000000000000000e+03,9.866988050281971567e+00,9.557311947072578917e+00,1.011849567137857697e+01,1.556778089217636107e-01,9.738168876459791079e+01,6.510000000000000000e+02,1.002266585920373565e+01,9.711310241360207485e+00
1.338500000000000000e+03,9.872330124607463731e+00,9.562320597726470695e+00,1.012398764765124071e+01,1.558412615907613652e-01,9.748718858804620879e+01,6.510000000000000000e+02,1.002817138619822401e+01,9.716488863016701671e+00
1.339000000000000000e+03,9.877652871283972402e+00,9.567312231211916540e+00,1.012945719771023079e+01,1.560030575927108254e-01,9.759236319956278294e+01,6.510000000000000000e+02,1.003365592887668178e+01,9.721649813691261244e+00
1.339500000000000000e+03,9.882956247579002707e+00,9.572286800558851283e+00,1.013490430262300457e+01,1.561632106737278203e-01,9.769721113992876838e+01,6.510000000000000000e+02,1.003911945825273122e+01,9.726793036905274192e+00
1.340000000000000000e+03,9.888240214342943091e+00,9.577244261884342080e+00,1.014032894774507199e+01,1.563217345248270052e-01,9.780173102123382023e+01,6.510000000000000000e+02,1.004456194886776998e+01,9.731918479818116197e+00
1.340500000000000000e+03,9.893504735850255472e+00,9.582184574260669052e+00,1.014573112249651565e+01,1.564786427824159110e-01,9.790592152393845993e+01,6.510000000000000000e+02,1.004998337863267288e+01,9.737026093067839838e+00
1.341000000000000000e+03,9.898749779648403191e+00,9.587107699589935805e+00,1.015111082015046939e+01,1.566339490269380574e-01,9.800978139407708056e+01,6.510000000000000000e+02,1.005538372867534136e+01,9.742115830621465022e+00
1.341500000000000000e+03,9.903975316414182828e+00,9.592013602484991353e+00,1.015646803763292638e+01,1.567876667808954239e-01,9.811330944059602643e+01,6.510000000000000000e+02,1.006076298319507956e+01,9.747187649633287876e+00
1.342000000000000000e+03,9.909181197508328154e+00,9.596902250156324143e+00,1.016180277533340082e+01,1.569399498964913764e-01,9.821650215292609687e+01,6.510000000000000000e+02,1.006612114740481978e+01,9.752241247611836528e+00
1.342500000000000000e+03,9.914367446083257818e+00,9.601773612304755900e+00,1.016711503692584984e+01,1.570907244056169161e-01,9.831935935164975149e+01,6.510000000000000000e+02,1.007145817048887615e+01,9.757276721677641262e+00
1.343000000000000000e+03,9.919533984462731269e+00,9.606627661019711439e+00,1.017240482919942757e+01,1.572400604483828179e-01,9.842187890552087026e+01,6.510000000000000000e+02,1.007677404491111339e+01,9.762293924014347368e+00
1.343500000000000000e+03,9.924680862584120078e+00,9.611464370682686109e+00,1.017767216189849400e+01,1.573879026916513157e-01,9.852406117605715963e+01,6.510000000000000000e+02,1.008206876527577123e+01,9.767292959892468929e+00
1.344000000000000000e+03,9.929808132971970736e+00,9.616283717875710124e+00,1.018291704757145411e+01,1.575342204220547271e-01,9.862590658824026946e+01,6.510000000000000000e+02,1.008734235339402652e+01,9.772273912549914954e+00
1.344500000000000000e+03,9.934915782397995443e+00,9.621085681294735181e+00,1.018813950142796720e+01,1.576790268236684944e-01,9.872741427884082555e+01,6.510000000000000000e+02,1.009259480922166397e+01,9.777236755574325144e+00
1.345000000000000000e+03,9.940003740949650890e+00,9.625870241667419336e+00,1.019333954120403085e+01,1.578223167229053647e-01,9.882858225374884853e+01,6.510000000000000000e+02,1.009782605767255781e+01,9.782181424226745747e+00
1.345500000000000000e+03,9.945072050382691486e+00,9.630637381675294151e+00,1.019851718703458587e+01,1.579641187997654073e-01,9.892941075013116858e+01,6.510000000000000000e+02,1.010303616918245773e+01,9.787107931582927023e+00
1.346000000000000000e+03,9.950120713196161759e+00,9.635387085880029900e+00,1.020367246133324812e+01,1.581044488493747457e-01,9.902989922392126232e+01,6.510000000000000000e+02,1.010822516204553700e+01,9.792016264346786514e+00
1.346500000000000000e+03,9.955149724852597970e+00,9.640119340653578561e+00,1.020880538867862342e+01,1.582433197823804039e-01,9.913004699248850216e+01,6.510000000000000000e+02,1.011339304463497868e+01,9.796906405070217261e+00
1.347000000000000000e+03,9.960159082773252237e+00,9.644834134111961887e+00,1.021391599570705466e+01,1.583807444389161434e-01,9.922985341435955320e+01,6.510000000000000000e+02,1.011853982721216738e+01,9.801778338334337093e+00
1.347500000000000000e+03,9.965148655895315954e+00,9.649531456052574896e+00,1.021900431101133577e+01,1.585168392467314613e-01,9.932931532241698847e+01,6.510000000000000000e+02,1.012366549514204728e+01,9.806631816648584632e+00
1.348000000000000000e+03,9.970118537242791845e+00,9.654211297894773836e+00,1.022407036504497313e+01,1.586514840075868849e-01,9.942843394005016933e+01,6.510000000000000000e+02,1.012877002125037862e+01,9.811467053235205071e+00
1.348500000000000000e+03,9.975068769527998924e+00,9.658873652623551465e+00,1.022911419003192002e+01,1.587847200202559261e-01,9.952720954412474441e+01,6.510000000000000000e+02,1.013385348954825638e+01,9.816284049507743248e+00
1.349000000000000000e+03,9.979999357271767124e+00,9.663518514736139764e+00,1.023413581988118004e+01,1.589165598476543761e-01,9.962564164413869605e+01,6.510000000000000000e+02,1.013891591711942120e+01,9.821082797424111277e+00
1.349500000000000000e+03,9.984910245598729972e+00,9.668145880191424624e+00,1.023913529010624046e+01,1.590471186834095663e-01,9.972372859862397831e+01,6.510000000000000000e+02,1.014395736428213901e+01,9.825863126915319157e+00
1.350000000000000000e+03,9.989801473959001754e+00,9.672755746361920259e+00,1.024411263774893577e+01,1.591763474083808250e-01,9.982147059868773908e+01,6.510000000000000000e+02,1.014897782136738336e+01,9.830625126550621928e+00
1.350500000000000000e+03,9.994672986330348508e+00,9.677348111988237633e+00,1.024906790130749812e+01,1.593041707647920024e-01,9.991886592250466492e+01,6.510000000000000000e+02,1.015397715709513982e+01,9.835368815565557199e+00
1.351000000000000000e+03,9.999524878673581085e+00,9.681922977135846153e+00,1.025400112066857794e+01,1.594306414431760632e-01,1.000159159286428689e+02,6.510000000000000000e+02,1.015895552011675740e+01,9.840094237230404772e+00
1.351500000000000000e+03,1.000435717344403308e+01,9.686480343154034500e+00,1.025891233704300021e+01,1.595557766629089325e-01,1.001126204997075888e+02,6.510000000000000000e+02,1.016391295010694229e+01,9.844801396781123870e+00
1.352000000000000000e+03,1.000916978700361959e+01,9.691020212636937359e+00,1.026380159290498462e+01,1.596795705199302307e-01,1.002089773903075240e+02,6.510000000000000000e+02,1.016884935752355013e+01,9.849490216483690830e+00
1.352500000000000000e+03,1.001396282206392208e+01,9.695542589386453969e+00,1.026866893193471242e+01,1.598020421170496530e-01,1.003049880943432299e+02,6.510000000000000000e+02,1.017376486418097237e+01,9.854160779946873561e+00
1.353000000000000000e+03,1.001873629682765277e+01,9.700047478376996324e+00,1.027351439896399654e+01,1.599232121807162010e-01,1.004006524191660645e+02,6.510000000000000000e+02,1.017865950900836935e+01,9.858813084646936176e+00
1.353500000000000000e+03,1.002349018014659165e+01,9.704534885722011950e+00,1.027833803992481343e+01,1.600430772248087330e-01,1.004959691780627367e+02,6.510000000000000000e+02,1.018353325737139947e+01,9.863447102921782061e+00
1.354000000000000000e+03,1.002822454734582536e+01,9.709004818641997048e+00,1.028313990180062554e+01,1.601616671203674735e-01,1.005909393316041474e+02,6.510000000000000000e+02,1.018838621446619186e+01,9.868062880225457079e+00
1.354500000000000000e+03,1.003293941791984345e+01,9.713457285434129673e+00,1.028792003258030974e+01,1.602789935743250127e-01,1.006855627194309619e+02,6.510000000000000000e+02,1.019321841149416841e+01,9.872660424345518493e+00
1.355000000000000000e+03,1.003763478283418564e+01,9.717892295443196105e+00,1.029267848121445184e+01,1.603950508206049563e-01,1.007798386058904327e+02,6.510000000000000000e+02,1.019802983365479143e+01,9.877239732013579854e+00
1.355500000000000000e+03,1.004231068449737485e+01,9.722309859034016455e+00,1.029741529757396634e+01,1.605098625500692988e-01,1.008737672999459960e+02,6.510000000000000000e+02,1.020282054704744468e+01,9.881800821947306801e+00
1.356000000000000000e+03,1.004696715502569759e+01,9.726709987564936100e+00,1.030213053241083543e+01,1.606234457300345642e-01,1.009673489054833340e+02,6.510000000000000000e+02,1.020759060075573288e+01,9.886343709295662308e+00
1.356500000000000000e+03,1.005160421659597780e+01,9.731092693362628054e+00,1.030682423732088004e+01,1.607358094527376324e-01,1.010605833275304803e+02,6.510000000000000000e+02,1.021234002604871449e+01,9.890868407143239338e+00
1.357000000000000000e+03,1.005622187264719969e+01,9.735457989697895442e+00,1.031149646470839976e+01,1.608469339599629955e-01,1.011534700880722539e+02,6.510000000000000000e+02,1.021706880660716088e+01,9.895374938687236721e+00
1.357500000000000000e+03,1.006082012326088737e+01,9.739805890762596619e+00,1.031614726775264401e+01,1.609569536134540513e-01,1.012460086935277275e+02,6.510000000000000000e+02,1.022177707687434101e+01,9.899863169647431960e+00
1.358000000000000000e+03,1.006539899143234429e+01,9.744136411647470908e+00,1.032077670037587858e+01,1.610658862962382476e-01,1.013381990764556235e+02,6.510000000000000000e+02,1.022646487772858137e+01,9.904333105136105431e+00
1.358500000000000000e+03,1.006995855752522573e+01,9.748449568320861403e+00,1.032538481721309331e+01,1.611736451757559974e-01,1.014300422941747541e+02,6.510000000000000000e+02,1.023113220270098189e+01,9.908784912349469565e+00
1.359000000000000000e+03,1.007449879244225066e+01,9.752745377608370347e+00,1.032997167358312751e+01,1.612802569204430381e-01,1.015215372401926857e+02,6.510000000000000000e+02,1.023577904936269434e+01,9.913218535521806984e+00
1.359500000000000000e+03,1.007901975006080519e+01,9.757023857173239278e+00,1.033453732546120030e+01,1.613857336178452784e-01,1.016126844771311397e+02,6.510000000000000000e+02,1.024040548367865178e+01,9.917634016442960387e+00
1.360000000000000000e+03,1.008352144593769850e+01,9.761285025497480561e+00,1.033908182945277687e+01,1.614900603162879866e-01,1.017034837902664606e+02,6.510000000000000000e+02,1.024501150625398793e+01,9.922031385621410848e+00
1.360500000000000000e+03,1.008800395964408381e+01,9.765528901863744338e+00,1.034360524276862137e+01,1.615932562761788760e-01,1.017939362702686736e+02,6.510000000000000000e+02,1.024959721592026263e+01,9.926410703367906763e+00
1.361000000000000000e+03,1.009246731355875148e+01,9.769755506337835627e+00,1.034810762320097233e+01,1.616953459032985096e-01,1.018840418601385949e+02,6.510000000000000000e+02,1.025416265946205030e+01,9.930771967655454446e+00
1.361500000000000000e+03,1.009691134726028139e+01,9.773964859751799850e+00,1.035258902910086753e+01,1.617966132732306661e-01,1.019737968985001260e+02,6.510000000000000000e+02,1.025870796053351341e+01,9.935114733987051139e+00
1.362000000000000000e+03,1.010133613397755781e+01,9.778156983687660286e+00,1.035704951935640850e+01,1.618970535042514036e-01,1.020632023475340304e+02,6.510000000000000000e+02,1.026323318748180924e+01,9.939439080473306376e+00
1.362500000000000000e+03,1.010574187105676280e+01,9.782331900461665342e+00,1.036148915337205523e+01,1.619963987910716940e-01,1.021522615976511190e+02,6.510000000000000000e+02,1.026773826984783433e+01,9.943745472265691276e+00
1.363000000000000000e+03,1.011012859420566201e+01,9.786489633109002995e+00,1.036590799104872929e+01,1.620946607306945342e-01,1.022409748704123729e+02,6.510000000000000000e+02,1.027222325493635680e+01,9.948033933474969004e+00
1.363500000000000000e+03,1.011449630867321758e+01,9.790630205369032169e+00,1.037030609276482629e+01,1.621918700080994535e-01,1.023293417808608865e+02,6.510000000000000000e+02,1.027668817868131690e+01,9.952304438665118269e+00
1.364000000000000000e+03,1.011884506802189421e+01,9.794753641671020361e+00,1.037468351935799760e+01,1.622880259156653515e-01,1.024173629139866364e+02,6.510000000000000000e+02,1.028113309393756047e+01,9.956557042106229716e+00
1.364500000000000000e+03,1.012317491530074598e+01,9.798859967120145953e+00,1.037904033210764609e+01,1.623831295484455539e-01,1.025050386465362209e+02,6.510000000000000000e+02,1.028555804484919101e+01,9.960791785752300953e+00
1.365000000000000000e+03,1.012748583046738027e+01,9.802949207484058292e+00,1.038337659271817870e+01,1.624771879640533323e-01,1.025923680829262423e+02,6.510000000000000000e+02,1.028996301843143257e+01,9.965008642503326186e+00
1.365500000000000000e+03,1.013177791698922015e+01,9.807021389179698900e+00,1.038769236330289125e+01,1.625702145587806513e-01,1.026793528338521213e+02,6.510000000000000000e+02,1.029434813154800210e+01,9.969207702430439966e+00
1.366000000000000000e+03,1.013605121346932059e+01,9.811076539260508156e+00,1.039198770636842006e+01,1.626622192240516629e-01,1.027659931996357727e+02,6.510000000000000000e+02,1.029871343269337203e+01,9.973388994245267369e+00
1.366500000000000000e+03,1.014030575911809606e+01,9.815114685404017436e+00,1.039626268479986493e+01,1.627532117720839056e-01,1.028522894963457475e+02,6.510000000000000000e+02,1.030305897089017897e+01,9.977552547346011380e+00
1.367000000000000000e+03,1.014454159373932640e+01,9.819135855899590481e+00,1.040051736184642373e+01,1.628432019361391869e-01,1.029382420555240714e+02,6.510000000000000000e+02,1.030738479567546584e+01,9.981698391803188741e+00
1.367500000000000000e+03,1.014875875771650193e+01,9.823140079636621280e+00,1.040475180110748887e+01,1.629321993709729743e-01,1.030238512239192659e+02,6.510000000000000000e+02,1.031169095708747463e+01,9.985826558345529236e+00
1.368000000000000000e+03,1.015295729199951857e+01,9.827127386092932682e+00,1.040896606651934064e+01,1.630202136532696300e-01,1.031091173632257636e+02,6.510000000000000000e+02,1.031597750565278915e+01,9.989937078346249777e+00
1.368500000000000000e+03,1.015713723809174240e+01,9.831097805323411265e+00,1.041316022234218153e+01,1.631072542815844573e-01,1.031940408498292214e+02,6.510000000000000000e+02,1.032024449237332675e+01,9.994029983810156281e+00
1.369000000000000000e+03,1.016129863803734779e+01,9.835051367948929979e+00,1.041733433314770529e+01,1.631933306765925018e-01,1.032786220745569636e+02,6.510000000000000000e+02,1.032449196871393937e+01,9.998105307360754423e+00
1.369500000000000000e+03,1.016544150137068314e+01,9.838988105145466179e+00,1.042148846380701599e+01,1.632784851262395476e-01,1.033628607814945468e+02,6.510000000000000000e+02,1.032871998649692102e+01,1.000216301624444348e+01
1.370000000000000000e+03,1.016956584322639046e+01,9.842908048633463025e+00,1.042562267947891108e+01,1.633627548192043422e-01,1.034467568293790265e+02,6.510000000000000000e+02,1.033292859804559605e+01,1.000620308840718664e+01
1.370500000000000000e+03,1.017367173986158058e+01,9.846811230667334769e+00,1.042973704559861758e+01,1.634460974384747134e-01,1.035303112972260493e+02,6.510000000000000000e+02,1.033711783730005607e+01,1.001022564242310686e+01
1.371000000000000000e+03,1.017775922948016998e+01,9.850697684025275791e+00,1.043383162786679108e+01,1.635285241133608847e-01,1.036135245114674746e+02,6.510000000000000000e+02,1.034128775359353014e+01,1.001423070536680804e+01
1.371500000000000000e+03,1.018182837943373187e+01,9.854567441999154909e+00,1.043790649223882738e+01,1.636100286225178890e-01,1.036963973897079683e+02,6.510000000000000000e+02,1.034543840805624981e+01,1.001821835081121215e+01
1.372000000000000000e+03,1.018587922243125021e+01,9.858420538384594423e+00,1.044196170491460052e+01,1.636906169699117730e-01,1.037789301520406440e+02,6.510000000000000000e+02,1.034956983940116260e+01,1.002218860546133783e+01
1.372500000000000000e+03,1.018991180078134029e+01,9.862257007471285419e+00,1.044602904272643507e+01,1.637702976808365074e-01,1.038611232181052770e+02,6.510000000000000000e+02,1.035368209846217624e+01,1.002614150310050434e+01
1.373000000000000000e+03,1.019392613290395566e+01,9.866076884033347483e+00,1.045008134449963677e+01,1.638490656171661675e-01,1.039429765194058319e+02,6.510000000000000000e+02,1.035777519852112327e+01,1.003007706728678983e+01
1.373500000000000000e+03,1.019792231735071475e+01,9.869880203319967293e+00,1.045411433898620146e+01,1.639269483533823679e-01,1.040244916351162203e+02,6.510000000000000000e+02,1.036184926570409637e+01,1.003399536899733313e+01
1.374000000000000000e+03,1.020190040583746871e+01,9.873667001046076308e+00,1.045812808873172273e+01,1.640039564458877774e-01,1.041056691883566145e+02,6.510000000000000000e+02,1.036590436228335754e+01,1.003789644939158165e+01
1.374500000000000000e+03,1.020586043005918953e+01,9.877437313383209627e+00,1.046212265652939344e+01,1.640800955141019091e-01,1.041865093955918695e+02,6.510000000000000000e+02,1.036994052557329127e+01,1.004178033454508778e+01
1.375000000000000000e+03,1.020980244105191836e+01,9.881191176950505195e+00,1.046609810541160179e+01,1.641553737439559180e-01,1.042670128720387481e+02,6.510000000000000000e+02,1.037395781479587420e+01,1.004564706730796253e+01
1.375500000000000000e+03,1.021372649762276552e+01,9.884928628805745632e+00,1.047005449864162507e+01,1.642298011299336558e-01,1.043471803958205868e+02,6.510000000000000000e+02,1.037795629875270009e+01,1.004949669649283273e+01
1.376000000000000000e+03,1.021763260427997011e+01,9.888649706436707376e+00,1.047399189970557210e+01,1.643034495104253312e-01,1.044270116595660767e+02,6.510000000000000000e+02,1.038193605379039397e+01,1.005332915476954447e+01
1.376500000000000000e+03,1.022152081117665645e+01,9.892354447752389035e+00,1.047791037230436828e+01,1.643763253153220916e-01,1.045065072696416593e+02,6.510000000000000000e+02,1.038589713649197854e+01,1.005714448586133258e+01
1.377000000000000000e+03,1.022539110564069809e+01,9.896042891074525727e+00,1.048180998034596456e+01,1.644485571279769021e-01,1.045856665912573646e+02,6.510000000000000000e+02,1.038983966276867577e+01,1.006094254851272041e+01
1.377500000000000000e+03,1.022924360055681348e+01,9.899715075129133623e+00,1.048569078793761733e+01,1.645200292001574860e-01,1.046644914795405299e+02,6.510000000000000000e+02,1.039376362975696999e+01,1.006472357135665519e+01
1.378000000000000000e+03,1.023307837648400387e+01,9.903371039038191270e+00,1.048955285937831228e+01,1.645906863898490002e-01,1.047429831533107887e+02,6.510000000000000000e+02,1.039766906287385417e+01,1.006848769009415534e+01
1.378500000000000000e+03,1.023689546066993650e+01,9.907010822311399068e+00,1.049339625915133567e+01,1.646605155638075080e-01,1.048211417580704961e+02,6.510000000000000000e+02,1.040155597623374462e+01,1.007223494510612838e+01
1.379000000000000000e+03,1.024069494057055607e+01,9.910634464838029345e+00,1.049722105191689892e+01,1.647295505313056962e-01,1.048989686906456313e+02,6.510000000000000000e+02,1.040542449110186318e+01,1.007596539003925074e+01
1.379500000000000000e+03,1.024447686703686067e+01,9.914242006878893676e+00,1.050102730250498695e+01,1.647977991947947862e-01,1.049764645938728194e+02,6.510000000000000000e+02,1.040927466623165643e+01,1.007967906784206669e+01
1.380000000000000000e+03,1.024824129123761018e+01,9.917833489058436314e+00,1.050481507590822083e+01,1.648652693882792786e-01,1.050536301204779903e+02,6.510000000000000000e+02,1.041310656062588968e+01,1.008337602184933068e+01
1.380500000000000000e+03,1.025198826465090463e+01,9.921408952356795652e+00,1.050858443727484470e+01,1.649319688776202386e-01,1.051304659328977209e+02,6.510000000000000000e+02,1.041692023352852381e+01,1.008705629577328544e+01
1.381000000000000000e+03,1.025571777834761455e+01,9.924968438102094836e+00,1.051233545190184415e+01,1.649979804074788725e-01,1.052069714826538700e+02,6.510000000000000000e+02,1.042071575875509382e+01,1.009071979794013529e+01
1.381500000000000000e+03,1.025942986318572636e+01,9.928511987962737706e+00,1.051606818522819253e+01,1.650633178081443997e-01,1.052831470165129133e+02,6.510000000000000000e+02,1.042449318099387057e+01,1.009436654537758038e+01
1.382000000000000000e+03,1.026312465393177398e+01,9.932039643939816642e+00,1.051978270282809902e+01,1.651279059987310893e-01,1.053589948874817281e+02,6.510000000000000000e+02,1.042825255993050426e+01,1.009799674793304192e+01
1.382500000000000000e+03,1.026680216951099389e+01,9.935551448359582594e+00,1.052347907040445740e+01,1.651917322285940126e-01,1.054345150962723352e+02,6.510000000000000000e+02,1.043199390173958818e+01,1.010161043728239960e+01
1.383000000000000000e+03,1.027046246206759861e+01,9.939047443865996811e+00,1.052715735378232331e+01,1.652547901658893703e-01,1.055097083304123942e+02,6.510000000000000000e+02,1.043571725223348601e+01,1.010520767190170943e+01
1.383500000000000000e+03,1.027410559884808983e+01,9.942527673413401601e+00,1.053081761890252110e+01,1.653171081789997776e-01,1.055845756025383082e+02,6.510000000000000000e+02,1.043942270702708974e+01,1.010878849066908991e+01
1.384000000000000000e+03,1.027773161815179392e+01,9.945992180259224824e+00,1.053445993181533069e+01,1.653787026812458538e-01,1.056591173300576401e+02,6.510000000000000000e+02,1.044311032083304092e+01,1.011235291547054871e+01
1.384500000000000000e+03,1.028134059287388880e+01,9.949441007956757232e+00,1.053808435867422766e+01,1.654396016739348441e-01,1.057333346484784329e+02,6.510000000000000000e+02,1.044678019454782358e+01,1.011590099119995401e+01
1.385000000000000000e+03,1.028493250369637835e+01,9.952874200348068356e+00,1.054169096572979214e+01,1.654998968176781826e-01,1.058072268214368989e+02,6.510000000000000000e+02,1.045043240051405675e+01,1.011943260687869994e+01
1.385500000000000000e+03,1.028850746984130105e+01,9.956291801556925947e+00,1.054527981932359637e+01,1.655595182746877336e-01,1.058807959110716013e+02,6.510000000000000000e+02,1.045406698811599000e+01,1.012294795156661387e+01
1.386000000000000000e+03,1.029206550500112982e+01,9.959693855981791799e+00,1.054885098588226633e+01,1.656185769425423671e-01,1.059540418722626214e+02,6.510000000000000000e+02,1.045768408194367183e+01,1.012644692805858782e+01
1.386500000000000000e+03,1.029560672782637276e+01,9.963080408288998768e+00,1.055240453191158956e+01,1.656769578745329596e-01,1.060269667484342335e+02,6.510000000000000000e+02,1.046128368570090572e+01,1.012992976995183980e+01
1.387000000000000000e+03,1.029913118067335986e+01,9.966451503405815870e+00,1.055594052399071359e+01,1.657346798389239539e-01,1.060995710608195566e+02,6.510000000000000000e+02,1.046486586051228329e+01,1.013339650083443644e+01
1.387500000000000000e+03,1.030263889413417289e+01,9.969807186513790498e+00,1.055945902876638165e+01,1.657917784162680486e-01,1.061718550967166550e+02,6.510000000000000000e+02,1.046843067255044168e+01,1.013684711571790587e+01
1.388000000000000000e+03,1.030612991087049224e+01,9.973147503041971618e+00,1.056296011294732118e+01,1.658482299504444035e-01,1.062438193751170843e+02,6.510000000000000000e+02,1.047197814082093537e+01,1.014028168092004734e+01
1.388500000000000000e+03,1.030960429625005226e+01,9.976472498660340804e+00,1.056644384329865893e+01,1.659040183461237827e-01,1.063154648885609390e+02,6.510000000000000000e+02,1.047550831459617626e+01,1.014370027790392825e+01
1.389000000000000000e+03,1.031306214349132588e+01,9.979782219273255706e+00,1.056991028663642851e+01,1.659591459593400264e-01,1.063867932136414680e+02,6.510000000000000000e+02,1.047902128945066735e+01,1.014710299753198619e+01
1.389500000000000000e+03,1.031650348526716598e+01,9.983076711012973448e+00,1.057335950982214534e+01,1.660136136111647620e-01,1.064578046814338279e+02,6.510000000000000000e+02,1.048251709887832916e+01,1.015048987165600103e+01
1.390000000000000000e+03,1.031992835834891409e+01,9.986356020233227326e+00,1.057679157975746698e+01,1.660674455806365191e-01,1.065284997179358157e+02,6.510000000000000000e+02,1.048599580392955133e+01,1.015386091276827862e+01
1.390500000000000000e+03,1.032333683288080017e+01,9.989620193502943835e+00,1.058020656337893328e+01,1.661206747224181213e-01,1.065988794436836002e+02,6.510000000000000000e+02,1.048945750760321793e+01,1.015721615815838241e+01
1.391000000000000000e+03,1.032672899462372307e+01,9.992869277599865541e+00,1.058360452765276172e+01,1.661732710944863745e-01,1.066689452844285171e+02,6.510000000000000000e+02,1.049290226571820916e+01,1.016055572352923697e+01
1.391500000000000000e+03,1.033010488599600585e+01,9.996103319504447526e+00,1.058698553956972432e+01,1.662252239908936502e-01,1.067386977807693711e+02,6.510000000000000000e+02,1.049633010998689997e+01,1.016387966200511173e+01
1.392000000000000000e+03,1.033346458315210725e+01,9.999322366393696981e+00,1.059034966614011708e+01,1.662765639824355934e-01,1.068081381869887707e+02,6.510000000000000000e+02,1.049974114713454298e+01,1.016718801916967152e+01
1.392500000000000000e+03,1.033680814269700043e+01,1.000252646563509096e+01,1.059369697438875058e+01,1.663272973471201233e-01,1.068772673487698057e+02,6.510000000000000000e+02,1.050313544004412059e+01,1.017048084534988028e+01
1.393000000000000000e+03,1.034013562136694375e+01,1.000571566478058649e+01,1.059702753135007214e+01,1.663774303046166581e-01,1.069460861175763000e+02,6.510000000000000000e+02,1.050651305167155947e+01,1.017375819106232626e+01
1.393500000000000000e+03,1.034344707602344471e+01,1.000889001156068225e+01,1.060034140406332348e+01,1.664269690179778771e-01,1.070145953505144547e+02,6.510000000000000000e+02,1.050987404504142297e+01,1.017702010700546644e+01
1.394000000000000000e+03,1.034674256364733402e+01,1.001204955387856188e+01,1.060363865956775165e+01,1.664759195921224899e-01,1.070827959101954718e+02,6.510000000000000000e+02,1.051321848323945751e+01,1.018026664405521231e+01
1.394500000000000000e+03,1.035002214133286813e+01,1.001519433980430662e+01,1.060691936489795673e+01,1.665242880768991185e-01,1.071506886646001391e+02,6.510000000000000000e+02,1.051654642940976814e+01,1.018349785325596812e+01
1.395000000000000000e+03,1.035328586628195957e+01,1.001832441756913639e+01,1.061018358707920584e+01,1.665720804643594510e-01,1.072182744869440114e+02,6.510000000000000000e+02,1.051985794674631869e+01,1.018671378581760045e+01
1.395500000000000000e+03,1.035653379579844824e+01,1.002143983555977336e+01,1.061343139312291939e+01,1.666193026916012454e-01,1.072855542555448238e+02,6.510000000000000000e+02,1.052315309849004876e+01,1.018991449310684771e+01
1.396000000000000000e+03,1.035976598728246501e+01,1.002454064231282693e+01,1.061666285002219112e+01,1.666659606397503102e-01,1.073525288536906004e+02,6.510000000000000000e+02,1.052643194792221593e+01,1.019310002664271586e+01
1.396500000000000000e+03,1.036298249822485218e+01,1.002762688650925682e+01,1.061987802474728859e+01,1.667120601363729360e-01,1.074191991695095254e+02,6.510000000000000000e+02,1.052969455836122670e+01,1.019627043808847944e+01
1.397000000000000000e+03,1.036618333810593562e+01,1.003069861696890186e+01,1.062307698424137747e+01,1.667576926886621402e-01,1.074855651272959705e+02,6.510000000000000000e+02,1.053294103079459809e+01,1.019942564541727315e+01
1.397500000000000000e+03,1.036936857472747420e+01,1.003375588264511897e+01,1.062625979541618015e+01,1.668028460020217207e-01,1.075516278279800417e+02,6.510000000000000000e+02,1.053617142072949520e+01,1.020256572872545142e+01
1.398000000000000000e+03,1.037253829558139806e+01,1.003679873261936706e+01,1.062942652514776931e+01,1.668474672542119841e-01,1.076173887706318339e+02,6.510000000000000000e+02,1.053938576283561090e+01,1.020569082832718699e+01
1.398500000000000000e+03,1.037569253154331150e+01,1.003982721609599871e+01,1.063257724027240947e+01,1.668915932470579344e-01,1.076828483130201732e+02,6.510000000000000000e+02,1.054258412479036977e+01,1.020880093829625324e+01
1.399000000000000000e+03,1.037883137643696507e+01,1.004284138239705726e+01,1.063571200758244117e+01,1.669351878778489451e-01,1.077480080974642078e+02,6.510000000000000000e+02,1.054576656431481396e+01,1.021189618855911441e+01
1.399500000000000000e+03,1.038195488817867052e+01,1.004584128095705431e+01,1.063883089382228064e+01,1.669782566606627661e-01,1.078128690383743873e+02,6.510000000000000000e+02,1.054893314483933331e+01,1.021497663151800595e+01
1.400000000000000000e+03,1.038506312473865023e+01,1.004882696131797104e+01,1.064193396568442651e+01,1.670208050570833047e-01,1.078774320541284055e+02,6.510000000000000000e+02,1.055208392979573340e+01,1.021804231968156707e+01
1.400500000000000000e+03,1.038815614413603328e+01,1.005179847312420272e+01,1.064502128980555362e+01,1.670628384778928277e-01,1.079416980669515027e+02,6.510000000000000000e+02,1.055521898261392622e+01,1.022109330565814034e+01
1.401000000000000000e+03,1.039123400443397749e+01,1.005475586611762395e+01,1.064809293276270452e+01,1.671043622815916452e-01,1.080056680027985436e+02,6.510000000000000000e+02,1.055833836671556902e+01,1.022412964215238596e+01
1.401500000000000000e+03,1.039429672068780874e+01,1.005769919013267888e+01,1.065114896106948095e+01,1.671454045673327060e-01,1.080693419039693310e+02,6.510000000000000000e+02,1.056144212525514270e+01,1.022715131612047657e+01
1.402000000000000000e+03,1.039734438867343691e+01,1.006062849509157608e+01,1.065418944117233835e+01,1.671859519698487284e-01,1.081327214792150500e+02,6.510000000000000000e+02,1.056453034064328556e+01,1.023015843670358827e+01
1.402500000000000000e+03,1.040037702916656848e+01,1.006354383099948357e+01,1.065721443944692837e+01,1.672260080853529562e-01,1.081958068865957756e+02,6.510000000000000000e+02,1.056760303725192074e+01,1.023315102108121621e+01
1.403000000000000000e+03,1.040339472698955525e+01,1.006644524793988893e+01,1.066022402219451770e+01,1.672655722460270611e-01,1.082585996172128660e+02,6.510000000000000000e+02,1.057066029923558226e+01,1.023612915474352825e+01
1.403500000000000000e+03,1.040639755715436543e+01,1.006933279606990972e+01,1.066321825563842118e+01,1.673046524949404201e-01,1.083211009642947715e+02,6.510000000000000000e+02,1.057370220964930496e+01,1.023909290465942412e+01
1.404000000000000000e+03,1.040938557788533991e+01,1.007220652561572827e+01,1.066619720592059828e+01,1.673432538965809457e-01,1.083833118737119889e+02,6.510000000000000000e+02,1.057672883178192080e+01,1.024204232398875902e+01
1.404500000000000000e+03,1.041235884741847073e+01,1.007506648686810458e+01,1.066916093909815544e+01,1.673813814667766964e-01,1.084452332942754254e+02,6.510000000000000000e+02,1.057974022888524779e+01,1.024497746595169367e+01
1.405000000000000000e+03,1.041531742399703830e+01,1.007791273017787503e+01,1.067210952114006162e+01,1.674190401736717349e-01,1.085068661776289645e+02,6.510000000000000000e+02,1.058273646417070957e+01,1.024789838382336526e+01
1.405500000000000000e+03,1.041826136586734108e+01,1.008074530595157903e+01,1.067504301792380694e+01,1.674562349369362046e-01,1.085682114781432830e+02,6.510000000000000000e+02,1.058571760080427637e+01,1.025080513093040580e+01
1.406000000000000000e+03,1.042119073127444828e+01,1.008356426464712996e+01,1.067796149523221416e+01,1.674929706302363541e-01,1.086292701528110314e+02,6.510000000000000000e+02,1.058868370190468511e+01,1.025369776064421146e+01
1.406500000000000000e+03,1.042410556614578887e+01,1.008636965676955732e+01,1.068086501875021987e+01,1.675292513903956226e-01,1.086900429042230343e+02,6.510000000000000000e+02,1.059163481753618363e+01,1.025657631475539233e+01
1.407000000000000000e+03,1.042700592361697964e+01,1.008916153286674700e+01,1.068375365406177657e+01,1.675650817069879173e-01,1.087505305877510438e+02,6.510000000000000000e+02,1.059457100532396723e+01,1.025944084190999028e+01
1.407500000000000000e+03,1.042989187954012742e+01,1.009193994352534141e+01,1.068662746664679730e+01,1.676004672962675968e-01,1.088107345355350191e+02,6.510000000000000000e+02,1.059749234683639507e+01,1.026229141224385977e+01
1.408000000000000000e+03,1.043276349211257603e+01,1.009470493936660240e+01,1.068948652187811277e+01,1.676354128453467485e-01,1.088706557139968396e+02,6.510000000000000000e+02,1.060039890495792214e+01,1.026512807926722992e+01
1.408500000000000000e+03,1.043562081951032994e+01,1.009745657104241801e+01,1.069233088501855811e+01,1.676699229973673544e-01,1.089302950916754043e+02,6.510000000000000000e+02,1.060329074250769743e+01,1.026795089651296244e+01
1.409000000000000000e+03,1.043846391988427591e+01,1.010019488923126119e+01,1.069516062121806854e+01,1.677040023490822263e-01,1.089896536391297133e+02,6.510000000000000000e+02,1.060616792223335914e+01,1.027075991753519446e+01
1.409500000000000000e+03,1.044129284721088879e+01,1.010291994463436360e+01,1.069797579551083011e+01,1.677376604526152892e-01,1.090487322439513775e+02,6.510000000000000000e+02,1.060903050766350475e+01,1.027355518675827284e+01
1.410000000000000000e+03,1.044410761515950981e+01,1.010563178797176676e+01,1.070077647281251565e+01,1.677709553920846142e-01,1.091075309705060334e+02,6.510000000000000000e+02,1.061187857055159434e+01,1.027633665976742350e+01
1.410500000000000000e+03,1.044690833072561453e+01,1.010833046997856854e+01,1.070356271791752256e+01,1.678038326168180550e-01,1.091660517968251298e+02,6.510000000000000000e+02,1.061471216334243195e+01,1.027910449810879534e+01
1.411000000000000000e+03,1.044969505191936676e+01,1.011101604140116805e+01,1.070633459549632249e+01,1.678362965506971505e-01,1.092242957005479411e+02,6.510000000000000000e+02,1.061753134847006308e+01,1.028185875536867044e+01
1.411500000000000000e+03,1.045246780188885083e+01,1.011368855299356362e+01,1.070909217009283765e+01,1.678683394191472222e-01,1.092822629289024832e+02,6.510000000000000000e+02,1.062033614130799819e+01,1.028459946246970347e+01
1.412000000000000000e+03,1.045522667184594390e+01,1.011634805551372907e+01,1.071183550612183843e+01,1.678999775976723341e-01,1.093399551621561159e+02,6.510000000000000000e+02,1.062312664944361629e+01,1.028732669424827151e+01
1.412500000000000000e+03,1.045797172138499320e+01,1.011899459972005388e+01,1.071456466786648498e+01,1.679312154517403621e-01,1.093973734184113198e+02,6.510000000000000000e+02,1.062590293683673437e+01,1.029004050593325381e+01
1.413000000000000000e+03,1.046070300832122868e+01,1.012162823636778519e+01,1.071727971947577629e+01,1.679620572376658016e-01,1.094545186809723134e+02,6.510000000000000000e+02,1.062866506555889323e+01,1.029274095108356413e+01
1.413500000000000000e+03,1.046342059041305639e+01,1.012424901620558693e+01,1.071998072496220189e+01,1.679925071697774830e-01,1.095113919343450988e+02,6.510000000000000000e+02,1.063141309758283271e+01,1.029542808324327829e+01
1.414000000000000000e+03,1.046612452535880955e+01,1.012685698997211325e+01,1.072266774819936686e+01,1.680225694218981103e-01,1.095679941641523101e+02,6.510000000000000000e+02,1.063414709478070819e+01,1.029810195593691091e+01
1.414500000000000000e+03,1.046881487079363104e+01,1.012945220839267080e+01,1.072534085291962747e+01,1.680522481255681266e-01,1.096243263570499238e+02,6.510000000000000000e+02,1.063686711891919856e+01,1.030076262266806353e+01
1.415000000000000000e+03,1.047149168428630794e+01,1.013203472217589507e+01,1.072800010271189208e+01,1.680815473727068077e-01,1.096803895006444947e+02,6.510000000000000000e+02,1.063957323165901414e+01,1.030341013691359997e+01
1.415500000000000000e+03,1.047415498187187488e+01,1.013460458201048908e+01,1.073064556101935096e+01,1.681104824084464766e-01,1.097361837185670197e+02,6.510000000000000000e+02,1.064226546428032272e+01,1.030604449946342704e+01
1.416000000000000000e+03,1.047680482593662887e+01,1.013716183856207564e+01,1.073327729113733753e+01,1.681390800747749048e-01,1.097917101110174087e+02,6.510000000000000000e+02,1.064494390601140239e+01,1.030866574586185358e+01
1.416500000000000000e+03,1.047944131081844432e+01,1.013970654246998748e+01,1.073589535621120739e+01,1.681673100436184287e-01,1.098469704310555102e+02,6.510000000000000000e+02,1.064760862086206394e+01,1.031127400077482648e+01
1.417000000000000000e+03,1.048206447728836821e+01,1.014223874434421369e+01,1.073849981923423513e+01,1.681952052408171583e-01,1.099019653330966690e+02,6.510000000000000000e+02,1.065025968252918531e+01,1.031386927204755111e+01
1.417500000000000000e+03,1.048467439690977443e+01,1.014475849476236036e+01,1.074109074304562128e+01,1.682227443169985182e-01,1.099566961009208654e+02,6.510000000000000000e+02,1.065289714122677189e+01,1.031645165259277519e+01
1.418000000000000000e+03,1.048727112901753422e+01,1.014726584426664679e+01,1.074366819032851517e+01,1.682499272125733136e-01,1.100111637715317556e+02,6.510000000000000000e+02,1.065552105623010704e+01,1.031902120180496141e+01
1.418500000000000000e+03,1.048985473063000207e+01,1.014976084336092832e+01,1.074623222360804498e+01,1.682767577473870957e-01,1.100653693369186215e+02,6.510000000000000000e+02,1.065813148837738922e+01,1.032157797288261492e+01
1.419000000000000000e+03,1.049242525867632558e+01,1.015224354250790029e+01,1.074878290524946500e+01,1.683032397033284999e-01,1.101193137894036056e+02,6.510000000000000000e+02,1.066072849837965464e+01,1.032412201897299830e+01
1.419500000000000000e+03,1.049498276999380408e+01,1.015471399212615822e+01,1.075132029745629936e+01,1.683293768247472177e-01,1.101729981215690373e+02,6.510000000000000000e+02,1.066331214681855144e+01,1.032665339316905850e+01
1.420000000000000000e+03,1.049752732132534305e+01,1.015717224258747819e+01,1.075384446226853896e+01,1.683551728188698027e-01,1.102264233261868895e+02,6.510000000000000000e+02,1.066588249414421163e+01,1.032917214850647269e+01
1.420500000000000000e+03,1.050005896931691041e+01,1.015961834421404397e+01,1.075635546156089184e+01,1.683806313558010859e-01,1.102795903961482509e+02,6.510000000000000000e+02,1.066843960067271091e+01,1.033167833796110813e+01
1.421000000000000000e+03,1.050257777051506736e+01,1.016205234727573092e+01,1.075885335704108137e+01,1.684057560699654676e-01,1.103325003243947435e+02,6.510000000000000000e+02,1.067098352658503302e+01,1.033417201444510169e+01
1.421500000000000000e+03,1.050508378136457566e+01,1.016447430198751611e+01,1.076133821024815163e+01,1.684305505585071139e-01,1.103851541038504962e+02,6.510000000000000000e+02,1.067351433192308185e+01,1.033665323080606768e+01
1.422000000000000000e+03,1.050757705820599597e+01,1.016688425850684396e+01,1.076381008255086691e+01,1.684550183834481463e-01,1.104375527273555377e+02,6.510000000000000000e+02,1.067603207658944342e+01,1.033912203982254674e+01
1.422500000000000000e+03,1.051005765727338037e+01,1.016928226693105231e+01,1.076626903514611122e+01,1.684791630710631150e-01,1.104896971875999583e+02,6.510000000000000000e+02,1.067853682034444418e+01,1.034157849420231834e+01
1.423000000000000000e+03,1.051252563469198797e+01,1.017166837729494233e+01,1.076871512905736061e+01,1.685029881128996820e-01,1.105415884770591788e+02,6.510000000000000000e+02,1.068102862280488807e+01,1.034402264657908965e+01
1.423500000000000000e+03,1.051498104647609111e+01,1.017404263956823485e+01,1.077114842513315551e+01,1.685264969642228938e-01,1.105932275879304711e+02,6.510000000000000000e+02,1.068350754344031373e+01,1.034645454951186672e+01
1.424000000000000000e+03,1.051742392120641867e+01,1.017640510365320772e+01,1.077356898404567431e+01,1.685497061311798384e-01,1.106446149418019047e+02,6.510000000000000000e+02,1.068597362733759937e+01,1.034887421507523975e+01
1.424500000000000000e+03,1.051985433486504817e+01,1.017875581938231555e+01,1.077597686628927320e+01,1.685726093098518785e-01,1.106957519513885018e+02,6.510000000000000000e+02,1.068842694417489980e+01,1.035128172555519832e+01
1.425000000000000000e+03,1.052227235049344323e+01,1.018109483651588398e+01,1.077837213217913259e+01,1.685952063214081198e-01,1.107466397615533680e+02,6.510000000000000000e+02,1.069086755681485101e+01,1.035367714417203544e+01
1.425500000000000000e+03,1.052467802363849358e+01,1.018342220473976667e+01,1.078075484184988397e+01,1.686175004863744720e-01,1.107972793627293413e+02,6.510000000000000000e+02,1.069329552412486883e+01,1.035606052315211834e+01
1.426000000000000000e+03,1.052707135447051634e+01,1.018573797366320299e+01,1.078312505525433984e+01,1.686395325030952408e-01,1.108476705940365576e+02,6.510000000000000000e+02,1.069571088697361105e+01,1.035843182196741985e+01
1.426500000000000000e+03,1.052945244077975850e+01,1.018804219281655143e+01,1.078548283216219872e+01,1.686612794186815312e-01,1.108978153298179450e+02,6.510000000000000000e+02,1.069811372019844065e+01,1.036079116136107636e+01
1.427000000000000000e+03,1.053182135096722938e+01,1.019033491164917571e+01,1.078782823215882658e+01,1.686827329330902181e-01,1.109477148330789902e+02,6.510000000000000000e+02,1.070050408390032004e+01,1.036313861803414049e+01
1.427500000000000000e+03,1.053417814007919162e+01,1.019261617952730248e+01,1.079016131464405071e+01,1.687038962384223018e-01,1.109973700915283246e+02,6.510000000000000000e+02,1.070288203631761448e+01,1.036547424384076876e+01
1.428000000000000000e+03,1.053652286262408388e+01,1.019488604573202295e+01,1.079248213883100682e+01,1.687247723590638293e-01,1.110467820834076349e+02,6.510000000000000000e+02,1.070524763498314691e+01,1.036779809026502086e+01
1.428500000000000000e+03,1.053885556877715857e+01,1.019714455945719855e+01,1.079479076374503244e+01,1.687453628974106001e-01,1.110959516970447112e+02,6.510000000000000000e+02,1.070760093167456795e+01,1.037011020587974919e+01
1.429000000000000000e+03,1.054117631823988432e+01,1.019939176980749451e+01,1.079708724822255306e+01,1.687656726170002619e-01,1.111448800244752277e+02,6.510000000000000000e+02,1.070994199085688514e+01,1.037241064562288351e+01
1.429500000000000000e+03,1.054348516553213244e+01,1.020162772579647026e+01,1.079937165091004836e+01,1.687857045830269409e-01,1.111935680498677357e+02,6.510000000000000000e+02,1.071227087011515877e+01,1.037469946094910433e+01
1.430000000000000000e+03,1.054578216503795574e+01,1.020385247634465209e+01,1.080164403026303077e+01,1.688054618294340670e-01,1.112420167563760884e+02,6.510000000000000000e+02,1.071458762686738986e+01,1.037697670320852161e+01
1.430500000000000000e+03,1.054806737100398095e+01,1.020606607027765911e+01,1.080390444454505250e+01,1.688249473597533412e-01,1.112902271260898459e+02,6.510000000000000000e+02,1.071689231836373324e+01,1.037924242364422689e+01
1.431000000000000000e+03,1.055034083753782959e+01,1.020826855632437002e+01,1.080615295182676761e+01,1.688441641467087750e-01,1.113382001399848065e+02,6.510000000000000000e+02,1.071918500168453825e+01,1.038149667339112092e+01
1.431500000000000000e+03,1.055260261860656534e+01,1.021045998311520542e+01,1.080838960998501541e+01,1.688631151337201819e-01,1.113859367778748037e+02,6.510000000000000000e+02,1.072146573374028655e+01,1.038373950347284591e+01
1.432000000000000000e+03,1.055485276803522687e+01,1.021264039918028921e+01,1.081061447670192166e+01,1.688818032335285269e-01,1.114334380183642992e+02,6.510000000000000000e+02,1.072373457126875529e+01,1.038597096480169846e+01
1.432500000000000000e+03,1.055709133950533207e+01,1.021480985294780020e+01,1.081282760946404764e+01,1.689002313301586344e-01,1.114807048388018842e+02,6.510000000000000000e+02,1.072599157083549137e+01,1.038819110817517455e+01
1.433000000000000000e+03,1.055931838655348365e+01,1.021696839274226143e+01,1.081502906556157306e+01,1.689184022771826887e-01,1.115277382152343364e+02,6.510000000000000000e+02,1.072823678883066556e+01,1.039039998427630174e+01
1.433500000000000000e+03,1.056153396256995514e+01,1.021911606678293438e+01,1.081721890208752157e+01,1.689363189008609434e-01,1.115745391223623955e+02,6.510000000000000000e+02,1.073047028147081683e+01,1.039259764366909344e+01
1.434000000000000000e+03,1.056373812079737284e+01,1.022125292318219003e+01,1.081939717593695605e+01,1.689539839973245028e-01,1.116211085334961552e+02,6.510000000000000000e+02,1.073269210479469749e+01,1.039478413680004820e+01
1.434500000000000000e+03,1.056593091432937115e+01,1.022337900994398296e+01,1.082156394380628939e+01,1.689714003346860782e-01,1.116674474205121754e+02,6.510000000000000000e+02,1.073490231466405831e+01,1.039695951399468576e+01
1.435000000000000000e+03,1.056811238566750433e+01,1.022549437496226155e+01,1.082371926219257574e+01,1.689885861050862692e-01,1.117135565383327247e+02,6.510000000000000000e+02,1.073710097177259115e+01,1.039912379956241928e+01
1.435500000000000000e+03,1.057028257525104031e+01,1.022759906601954505e+01,1.082586318739282127e+01,1.690055623139261887e-01,1.117594366007488134e+02,6.510000000000000000e+02,1.073928813756496581e+01,1.040127701293711482e+01
1.436000000000000000e+03,1.057244155871792124e+01,1.022969313078539599e+01,1.082799577550335535e+01,1.690222976157849666e-01,1.118050890495971430e+02,6.510000000000000000e+02,1.074146385633370571e+01,1.040341926110213500e+01
1.436500000000000000e+03,1.057458938376113622e+01,1.023177661681506301e+01,1.083011708241921234e+01,1.690387943095392476e-01,1.118505147491353426e+02,6.510000000000000000e+02,1.074362817807067572e+01,1.040555058945159672e+01
1.437000000000000000e+03,1.057672608786463009e+01,1.023384957154801533e+01,1.083222716383354722e+01,1.690550563548401386e-01,1.118957143497953695e+02,6.510000000000000000e+02,1.074578114421946928e+01,1.040767103150978912e+01
1.437500000000000000e+03,1.057885174296743180e+01,1.023591204230664253e+01,1.083432607523707603e+01,1.690710853249958179e-01,1.119406892315780482e+02,6.510000000000000000e+02,1.074792282829242751e+01,1.040978065764243610e+01
1.438000000000000000e+03,1.058096640108451503e+01,1.023796407629490979e+01,1.083641387191754468e+01,1.690868838003474761e-01,1.119854403551527042e+02,6.510000000000000000e+02,1.075005328488486178e+01,1.041187951728416650e+01
1.438500000000000000e+03,1.058307011407264753e+01,1.024000572059703806e+01,1.083849060895920857e+01,1.691024543319837592e-01,1.120299686794387242e+02,6.510000000000000000e+02,1.075217256840462987e+01,1.041396765974066341e+01
1.439000000000000000e+03,1.058516293167703104e+01,1.024203702217628908e+01,1.084055634124237599e+01,1.691177990335923920e-01,1.120742751200994434e+02,6.510000000000000000e+02,1.075428073071062407e+01,1.041604513264343801e+01
1.439500000000000000e+03,1.058724490346353697e+01,1.024405802787369524e+01,1.084261112344293565e+01,1.691329199853883192e-01,1.121183605905374066e+02,6.510000000000000000e+02,1.075637782344892557e+01,1.041811198347814837e+01
1.440000000000000000e+03,1.058931608479651487e+01,1.024606878440686586e+01,1.084465501003195520e+01,1.691478205097562970e-01,1.121622261289134173e+02,6.510000000000000000e+02,1.075846390530627161e+01,1.042016826428675991e+01
1.440500000000000000e+03,1.059137651288730453e+01,1.024806933836885037e+01,1.084668805527521762e+01,1.691625040297417837e-01,1.122058723905104500e+02,6.510000000000000000e+02,1.076053901691704695e+01,1.042221400885756211e+01
1.441000000000000000e+03,1.059342625086980760e+01,1.025005973622696764e+01,1.084871031323291568e+01,1.691769721294231477e-01,1.122493005805164046e+02,6.510000000000000000e+02,1.076260322299923011e+01,1.042424927874038509e+01
1.441500000000000000e+03,1.059546534141127871e+01,1.025204002432169581e+01,1.085072183775925936e+01,1.691912222275989974e-01,1.122925114707265237e+02,6.510000000000000000e+02,1.076465656363887824e+01,1.042627411918368097e+01
1.442000000000000000e+03,1.059749382836423059e+01,1.025401024886559753e+01,1.085272268250213834e+01,1.692052700697518619e-01,1.123355058656373444e+02,6.510000000000000000e+02,1.076669909843398187e+01,1.042828855829447932e+01
1.442500000000000000e+03,1.059951177260058408e+01,1.025597045594229684e+01,1.085471290090281649e+01,1.692191138849990784e-01,1.123782849260023937e+02,6.510000000000000000e+02,1.076873088648558330e+01,1.043029265871558486e+01
1.443000000000000000e+03,1.060151923155208209e+01,1.025792069150541863e+01,1.085669254619567070e+01,1.692327515335926846e-01,1.124208497411602679e+02,6.510000000000000000e+02,1.077075198308567394e+01,1.043228648001848846e+01
1.443500000000000000e+03,1.060351625543901832e+01,1.025986100137760282e+01,1.085866167140790850e+01,1.692461853177433251e-01,1.124632012506041150e+02,6.510000000000000000e+02,1.077276244075676281e+01,1.043427007012127561e+01
1.444000000000000000e+03,1.060550289431398063e+01,1.026179143124954507e+01,1.086062032935931221e+01,1.692594175177420113e-01,1.125053403917206367e+02,6.510000000000000000e+02,1.077476231183172217e+01,1.043624347679623732e+01
1.444500000000000000e+03,1.060747919806118311e+01,1.026371202667907845e+01,1.086256857266205422e+01,1.692724503885116860e-01,1.125472680997612258e+02,6.510000000000000000e+02,1.077675164844969480e+01,1.043820674767267143e+01
1.445000000000000000e+03,1.060944521506598193e+01,1.026562283309022305e+01,1.086450645372046786e+01,1.692852868875123762e-01,1.125889852798430439e+02,6.510000000000000000e+02,1.077873050195349514e+01,1.044015992817847049e+01
1.445500000000000000e+03,1.061140097841677488e+01,1.026752389577230495e+01,1.086643402473089814e+01,1.692979381836541841e-01,1.126304925166177355e+02,6.510000000000000000e+02,1.078069891660043034e+01,1.044210304023312119e+01
1.446000000000000000e+03,1.061334655540561123e+01,1.026941525987914083e+01,1.086835133768152595e+01,1.693103967100119123e-01,1.126717911155742655e+02,6.510000000000000000e+02,1.078265695211562480e+01,1.044403615869559943e+01
1.446500000000000000e+03,1.061528199523580795e+01,1.027129697042814804e+01,1.087025844435223298e+01,1.693226646310455330e-01,1.127128820031352774e+02,6.510000000000000000e+02,1.078460465986685257e+01,1.044595933060476156e+01
1.447000000000000000e+03,1.061720734693920676e+01,1.027316907229958431e+01,1.087215539631450945e+01,1.693347440893482048e-01,1.127537661034556606e+02,6.510000000000000000e+02,1.078654209102855432e+01,1.044787260284985742e+01
1.447500000000000000e+03,1.061912265937566957e+01,1.027503161023571643e+01,1.087404224493130123e+01,1.693466372045512036e-01,1.127944443383982929e+02,6.510000000000000000e+02,1.078846929658022091e+01,1.044977602217111823e+01
1.448000000000000000e+03,1.062102797040978608e+01,1.027688462884010967e+01,1.087591904135702414e+01,1.693583657682303512e-01,1.128349174042827343e+02,6.510000000000000000e+02,1.079038633617801857e+01,1.045166960464155537e+01
1.448500000000000000e+03,1.062292330821203201e+01,1.027872817257685156e+01,1.087778583653741293e+01,1.693699688944083348e-01,1.128751857985177480e+02,6.510000000000000000e+02,1.079229327710643993e+01,1.045355333931762232e+01
1.449000000000000000e+03,1.062480875254247081e+01,1.028056228576990527e+01,1.087964268120951949e+01,1.693813914825417766e-01,1.129152510838836747e+02,6.510000000000000000e+02,1.079419014402501276e+01,1.045542736105992887e+01
1.449500000000000000e+03,1.062668435078313145e+01,1.028238701260233512e+01,1.088148962590172708e+01,1.693926350923762592e-01,1.129551141560026508e+02,6.510000000000000000e+02,1.079607698587550857e+01,1.045729171569075611e+01
1.450000000000000000e+03,1.062855014955986910e+01,1.028420239711569906e+01,1.088332672093367215e+01,1.694037009061926113e-01,1.129947758955898394e+02,6.510000000000000000e+02,1.079795385046606171e+01,1.045914644865367649e+01
1.450500000000000000e+03,1.063040618396432002e+01,1.028600848320943228e+01,1.088515401641632074e+01,1.694145951650526394e-01,1.130342369411218044e+02,6.510000000000000000e+02,1.079982077912937299e+01,1.046099158879926705e+01
1.451000000000000000e+03,1.063225251112487335e+01,1.028780531464016690e+01,1.088697156225197382e+01,1.694253179765377038e-01,1.130734983986926352e+02,6.510000000000000000e+02,1.080167782910141128e+01,1.046282719314833543e+01
1.451500000000000000e+03,1.063408915767019103e+01,1.028959293502115457e+01,1.088877940813429568e+01,1.694359182812691100e-01,1.131125607436825220e+02,6.510000000000000000e+02,1.080352507595146072e+01,1.046465323938892311e+01
1.452000000000000000e+03,1.063591618727919297e+01,1.029137138782174432e+01,1.089057760354843829e+01,1.694463681769962649e-01,1.131514252145159389e+02,6.510000000000000000e+02,1.080536255545619007e+01,1.046646981910219587e+01
1.452500000000000000e+03,1.063773365729479359e+01,1.029314071636677852e+01,1.089236619777104131e+01,1.694566509466189086e-01,1.131900929200925248e+02,6.510000000000000000e+02,1.080719030824141313e+01,1.046827700634817582e+01
1.453000000000000000e+03,1.063954161465132309e+01,1.029490096383604936e+01,1.089414523987039907e+01,1.694667684860342305e-01,1.132285647555183630e+02,6.510000000000000000e+02,1.080900838313735690e+01,1.047007484616528750e+01
1.453500000000000000e+03,1.064134010610640679e+01,1.029665217326386006e+01,1.089591477870652447e+01,1.694767226715705732e-01,1.132668416133562346e+02,6.510000000000000000e+02,1.081081682877797689e+01,1.047186338343483669e+01
1.454000000000000000e+03,1.064312917824073956e+01,1.029839438753843517e+01,1.089767486293131071e+01,1.694865153583227091e-01,1.133049243836077267e+02,6.510000000000000000e+02,1.081261569359906360e+01,1.047364266288241730e+01
1.454500000000000000e+03,1.064490887745779624e+01,1.030012764940156700e+01,1.089942554098863781e+01,1.694961483841161964e-01,1.133428139536968331e+02,6.510000000000000000e+02,1.081440502584191066e+01,1.047541272907368004e+01
1.455000000000000000e+03,1.064667924998363802e+01,1.030185200144806323e+01,1.090116686111456623e+01,1.695056235666130284e-01,1.133805112084528730e+02,6.510000000000000000e+02,1.081618487355025060e+01,1.047717362641702543e+01
1.455500000000000000e+03,1.064844034186671529e+01,1.030356748612537210e+01,1.090289887133747193e+01,1.695149427050228474e-01,1.134180170300948021e+02,6.510000000000000000e+02,1.081795528457173639e+01,1.047892539916169241e+01
1.456000000000000000e+03,1.065019219897766867e+01,1.030527414573318090e+01,1.090462161947827902e+01,1.695241075793063601e-01,1.134553322982153674e+02,6.510000000000000000e+02,1.081971630655697503e+01,1.048066809139836231e+01
1.456500000000000000e+03,1.065193486700917092e+01,1.030697202242297195e+01,1.090633515315059832e+01,1.695331199514756859e-01,1.134924578897661576e+02,6.510000000000000000e+02,1.082146798696064671e+01,1.048240174705769512e+01
1.457000000000000000e+03,1.065366837262903843e+01,1.030866115819770812e+01,1.090803951976097785e+01,1.695420049221020575e-01,1.135293942853892588e+02,6.510000000000000000e+02,1.082321037755114013e+01,1.048412636770693673e+01
1.457500000000000000e+03,1.065539276130300372e+01,1.031034159491143676e+01,1.090973476650914442e+01,1.695507640647337111e-01,1.135661423592233774e+02,6.510000000000000000e+02,1.082494352536773796e+01,1.048584199723826949e+01
1.458000000000000000e+03,1.065710809714482821e+01,1.031201337426898768e+01,1.091142094038819366e+01,1.695593755969926064e-01,1.136027033760826868e+02,6.510000000000000000e+02,1.082666747274181951e+01,1.048754872154783691e+01
1.458500000000000000e+03,1.065881442513237687e+01,1.031367653782561611e+01,1.091309808818488136e+01,1.695678412104353328e-01,1.136390782021828443e+02,6.510000000000000000e+02,1.082838226634281398e+01,1.048924658392194154e+01
1.459000000000000000e+03,1.066051179006499261e+01,1.031532660133541057e+01,1.091476625647987397e+01,1.695761625789196370e-01,1.136752677010297106e+02,6.510000000000000000e+02,1.083008795264391289e+01,1.049093562748607233e+01
1.459500000000000000e+03,1.066220023338357059e+01,1.031695334927600705e+01,1.091642549164800968e+01,1.695843434888168466e-01,1.137112726663211930e+02,6.510000000000000000e+02,1.083178457687238705e+01,1.049261588989475413e+01
1.460000000000000000e+03,1.066387979023466848e+01,1.031857169965528698e+01,1.091807583985863950e+01,1.695923918042412104e-01,1.137470937599332785e+02,6.510000000000000000e+02,1.083347218203891060e+01,1.049428739843042813e+01
1.460500000000000000e+03,1.066555051746499494e+01,1.032018169302937416e+01,1.091971734707584041e+01,1.696003007151421771e-01,1.137827321026004768e+02,6.510000000000000000e+02,1.083515081818013570e+01,1.049595021674985240e+01
1.461000000000000000e+03,1.066721245915845451e+01,1.032178336980415523e+01,1.092135005905880796e+01,1.696080718272563181e-01,1.138181885468543015e+02,6.510000000000000000e+02,1.083682053098570996e+01,1.049760438733119727e+01
1.461500000000000000e+03,1.066886565922026442e+01,1.032337677023510203e+01,1.092297402136214401e+01,1.696157067291702014e-01,1.138534639424586743e+02,6.510000000000000000e+02,1.083848136594943412e+01,1.049924995249109294e+01
1.462000000000000000e+03,1.067051016137695996e+01,1.032496193442705490e+01,1.092458927933618718e+01,1.696232069925928676e-01,1.138885591363994081e+02,6.510000000000000000e+02,1.084013336836955332e+01,1.050088695438436659e+01
1.462500000000000000e+03,1.067214600917640688e+01,1.032653890233407523e+01,1.092619587812735560e+01,1.696305741733437067e-01,1.139234749728742884e+02,6.510000000000000000e+02,1.084177658334975014e+01,1.050251543500306362e+01
1.463000000000000000e+03,1.067377324598785826e+01,1.032810771375926429e+01,1.092779386267852004e+01,1.696378098102434562e-01,1.139582122932833954e+02,6.510000000000000000e+02,1.084341105579810183e+01,1.050413543617761469e+01
1.463500000000000000e+03,1.067539191500198292e+01,1.032966840835464062e+01,1.092938327772934493e+01,1.696449154271747473e-01,1.139927719362199952e+02,6.510000000000000000e+02,1.084503683042915867e+01,1.050574699957480895e+01
1.464000000000000000e+03,1.067700205923096490e+01,1.033122102562099087e+01,1.093096416781669156e+01,1.696518925307967385e-01,1.140271547374615722e+02,6.510000000000000000e+02,1.084665395176176084e+01,1.050735016670016897e+01
1.464500000000000000e+03,1.067860372150856030e+01,1.033276560490778095e+01,1.093253657727496275e+01,1.696587426124514519e-01,1.140613615299613173e+02,6.510000000000000000e+02,1.084826246412101192e+01,1.050894497889610868e+01
1.465000000000000000e+03,1.068019694449018253e+01,1.033430218541302814e+01,1.093410055023653982e+01,1.696654671483829313e-01,1.140953931438400986e+02,6.510000000000000000e+02,1.084986241163856491e+01,1.051053147734179838e+01
1.465500000000000000e+03,1.068178177065303380e+01,1.033583080618322114e+01,1.093565613063216091e+01,1.696720675986263804e-01,1.141292504063786737e+02,6.510000000000000000e+02,1.085145383825166121e+01,1.051210970305440817e+01
1.466000000000000000e+03,1.068335823464224354e+01,1.033735150611327747e+01,1.093720336219132605e+01,1.696785472166995601e-01,1.141629339790838316e+02,6.510000000000000000e+02,1.085303678185894327e+01,1.051367968742554559e+01
1.466500000000000000e+03,1.068492638339404799e+01,1.033886432394643862e+01,1.093874228844275365e+01,1.696849062906822803e-01,1.141964447859730996e+02,6.510000000000000000e+02,1.085461128968472977e+01,1.051524147710336621e+01
1.467000000000000000e+03,1.068648626176783623e+01,1.034036929827423812e+01,1.094027295271476952e+01,1.696911455466064977e-01,1.142297837078296112e+02,6.510000000000000000e+02,1.085617740731444236e+01,1.051679511622123009e+01
1.467500000000000000e+03,1.068803791152858551e+01,1.034186646753649264e+01,1.094179539813577406e+01,1.696972663842116202e-01,1.142629515604905777e+02,6.510000000000000000e+02,1.085773517791279552e+01,1.051834064514437372e+01
1.468000000000000000e+03,1.068958137426375288e+01,1.034335587002124335e+01,1.094330966763466151e+01,1.697032701892920437e-01,1.142959491569194768e+02,6.510000000000000000e+02,1.085928464445304442e+01,1.051987810407446133e+01
1.468500000000000000e+03,1.069111669138347231e+01,1.034483754386476306e+01,1.094481580394132081e+01,1.697091583327382802e-01,1.143287773072002835e+02,6.510000000000000000e+02,1.086082584971621046e+01,1.052140753305073417e+01
1.469000000000000000e+03,1.069264390412072174e+01,1.034631152705156687e+01,1.094631384958703002e+01,1.697149321711111103e-01,1.143614368185318853e+02,6.510000000000000000e+02,1.086235883629183263e+01,1.052292897194961085e+01
1.469500000000000000e+03,1.069416305353154328e+01,1.034777785741441569e+01,1.094780384690500874e+01,1.697205930461933576e-01,1.143939284952230508e+02,6.510000000000000000e+02,1.086388364657773664e+01,1.052444246048534815e+01
1.470000000000000000e+03,1.069567418049523155e+01,1.034923657263433050e+01,1.094928583803081246e+01,1.697261422865344871e-01,1.144262531386877981e+02,6.510000000000000000e+02,1.086540032278176504e+01,1.052594803820869629e+01
1.470500000000000000e+03,1.069717732571455748e+01,1.035068771024065448e+01,1.095075986490289566e+01,1.697315812065929019e-01,1.144584115474405479e+02,6.510000000000000000e+02,1.086690890692115019e+01,1.052744574450796478e+01
1.471000000000000000e+03,1.069867252971601879e+01,1.035213130761110456e+01,1.095222596926303993e+01,1.697369111060824109e-01,1.144904045170920028e+02,6.510000000000000000e+02,1.086840944082210036e+01,1.052893561860993721e+01
1.471500000000000000e+03,1.070015983285005134e+01,1.035356740197178560e+01,1.095368419265688331e+01,1.697421332719249165e-01,1.145222328403453673e+02,6.510000000000000000e+02,1.086990196612197757e+01,1.053041769957812690e+01
1.472000000000000000e+03,1.070163927529129566e+01,1.035499603039731653e+01,1.095513457643443012e+01,1.697472489773918791e-01,1.145538973069925959e+02,6.510000000000000000e+02,1.087138652426868823e+01,1.053189202631390309e+01
1.472500000000000000e+03,1.070311089703885266e+01,1.035641722981086588e+01,1.095657716175053409e+01,1.697522594816034958e-01,1.145853987039109398e+02,6.510000000000000000e+02,1.087286315652045587e+01,1.053335863755724766e+01
1.473000000000000000e+03,1.070457473791654124e+01,1.035783103698428675e+01,1.095801198956548106e+01,1.697571660314802500e-01,1.146167378150600342e+02,6.510000000000000000e+02,1.087433190394802196e+01,1.053481757188506229e+01
1.473500000000000000e+03,1.070603083757319851e+01,1.035923748853816662e+01,1.095943910064543303e+01,1.697619698597599147e-01,1.146479154214789560e+02,6.510000000000000000e+02,1.087579280743295840e+01,1.053626886771344040e+01
1.474000000000000000e+03,1.070747921108821288e+01,1.036063662094198534e+01,1.096085853556300016e+01,1.697667067492057147e-01,1.146789317906067254e+02,6.510000000000000000e+02,1.087724591783741701e+01,1.053771250433900697e+01
1.474500000000000000e+03,1.070891991211363425e+01,1.036202847051421649e+01,1.096227033469778611e+01,1.697713575789635554e-01,1.147097879979181130e+02,6.510000000000000000e+02,1.087869126969259881e+01,1.053914855453466970e+01
1.475000000000000000e+03,1.071035299003394670e+01,1.036341307342243745e+01,1.096367453823692450e+01,1.697759090087440081e-01,1.147404850304088342e+02,6.510000000000000000e+02,1.088012889904269009e+01,1.054057708102520152e+01
1.475500000000000000e+03,1.071177848379947584e+01,1.036479046568351947e+01,1.096507118617560117e+01,1.697803622237964161e-01,1.147710236573862517e+02,6.510000000000000000e+02,1.088155884602327284e+01,1.054199812157568061e+01
1.476000000000000000e+03,1.071319641570204340e+01,1.036616068316372008e+01,1.096646031831763146e+01,1.697846960626380464e-01,1.148014042844282017e+02,6.510000000000000000e+02,1.088298111176468197e+01,1.054341171963940482e+01
1.476500000000000000e+03,1.071460683724417606e+01,1.036752376157887667e+01,1.096784197427603225e+01,1.697889291658714883e-01,1.148316279571869529e+02,6.510000000000000000e+02,1.088439576641004791e+01,1.054481790807830421e+01
1.477000000000000000e+03,1.071600979054173841e+01,1.036887973649456285e+01,1.096921619347355303e+01,1.697930676729875188e-01,1.148616955168161695e+02,6.510000000000000000e+02,1.088580285821472593e+01,1.054621672286874912e+01
1.477500000000000000e+03,1.071740531385277428e+01,1.037022864332626959e+01,1.097058301514326750e+01,1.697971127177772543e-01,1.148916077208869808e+02,6.510000000000000000e+02,1.088720242657055159e+01,1.054760820113499697e+01
1.478000000000000000e+03,1.071879344526321276e+01,1.037157051733957047e+01,1.097194247832912417e+01,1.698010654226836669e-01,1.149213653240362731e+02,6.510000000000000000e+02,1.088859451068589657e+01,1.054899237984052895e+01
1.478500000000000000e+03,1.072017422265646580e+01,1.037290539365033482e+01,1.097329462188655036e+01,1.698049268809309065e-01,1.149509690773011954e+02,6.510000000000000000e+02,1.088997914953739787e+01,1.055036929577553373e+01
1.479000000000000000e+03,1.072154768175590966e+01,1.037423330722491777e+01,1.097463948448303661e+01,1.698086971222401154e-01,1.149804196857838718e+02,6.510000000000000000e+02,1.089135637887814845e+01,1.055173898463366911e+01
1.479500000000000000e+03,1.072291386218518738e+01,1.037555429288036990e+01,1.097597710459868914e+01,1.698123783190944869e-01,1.150097179396736493e+02,6.510000000000000000e+02,1.089272624050428107e+01,1.055310148386609370e+01
1.480000000000000000e+03,1.072427280134552952e+01,1.037686838528464861e+01,1.097730752052684444e+01,1.698159715467260356e-01,1.150388645818718487e+02,6.510000000000000000e+02,1.089408877289225508e+01,1.055445682979880218e+01
1.480500000000000000e+03,1.072562453646790459e+01,1.037817561895684548e+01,1.097863077037466795e+01,1.698194778689013640e-01,1.150678603523460453e+02,6.510000000000000000e+02,1.089544401433680676e+01,1.055580505859900420e+01
1.481000000000000000e+03,1.072696910461342057e+01,1.037947602826742077e+01,1.097994689206375440e+01,1.698228983385922930e-01,1.150967059881309780e+02,6.510000000000000000e+02,1.089679200295201333e+01,1.055714620627482780e+01
1.481500000000000000e+03,1.072830654267372097e+01,1.038076964743842900e+01,1.098125592333070522e+01,1.698262339970118273e-01,1.151254022233293881e+02,6.510000000000000000e+02,1.089813277667073166e+01,1.055848030867671028e+01
1.482000000000000000e+03,1.072963688737139876e+01,1.038205651054377654e+01,1.098255790172775725e+01,1.698294858739783364e-01,1.151539497891131987e+02,6.510000000000000000e+02,1.089946637324537626e+01,1.055980740149741948e+01
1.482500000000000000e+03,1.073096017526037649e+01,1.038333665150946494e+01,1.098385286462341526e+01,1.698326549892493764e-01,1.151823494137249213e+02,6.510000000000000000e+02,1.090079283024962464e+01,1.056112752027112656e+01
1.483000000000000000e+03,1.073227644272635040e+01,1.038461010411385566e+01,1.098514084920299005e+01,1.698357423514553211e-01,1.152106018224790489e+02,6.510000000000000000e+02,1.090211218507780622e+01,1.056244070037489458e+01
1.483500000000000000e+03,1.073358572598720073e+01,1.038587690198793112e+01,1.098642189246929668e+01,1.698387489585138355e-01,1.152387077377639741e+02,6.510000000000000000e+02,1.090342447494571410e+01,1.056374697702868737e+01
1.484000000000000000e+03,1.073488806109342342e+01,1.038713707861556657e+01,1.098769603124323346e+01,1.698416757975844682e-01,1.152666678790438226e+02,6.510000000000000000e+02,1.090472973689100655e+01,1.056504638529583850e+01
1.484500000000000000e+03,1.073618348392855637e+01,1.038839066733379646e+01,1.098896330216440909e+01,1.698445238453297201e-01,1.152944829628605561e+02,6.510000000000000000e+02,1.090602800777388559e+01,1.056633896008322715e+01
1.485000000000000000e+03,1.073747203020961472e+01,1.038963770133314313e+01,1.099022374169177851e+01,1.698472940681247101e-01,1.153221537028360473e+02,6.510000000000000000e+02,1.090731932427773998e+01,1.056762473614148945e+01
1.485500000000000000e+03,1.073875373548754197e+01,1.039087821365784414e+01,1.099147738610425229e+01,1.698499874220625039e-01,1.153496808096749362e+02,6.510000000000000000e+02,1.090860372290960356e+01,1.056890374806548039e+01
1.486000000000000000e+03,1.074002863514765771e+01,1.039211223720618626e+01,1.099272427150134845e+01,1.698526048529081789e-01,1.153770649911670034e+02,6.510000000000000000e+02,1.090988124000056558e+01,1.057017603029474984e+01
1.486500000000000000e+03,1.074129676441008563e+01,1.039333980473080921e+01,1.099396443380381072e+01,1.698551472968700959e-01,1.154043069521897991e+02,6.510000000000000000e+02,1.091115191170695553e+01,1.057144161711321573e+01
1.487000000000000000e+03,1.074255815833024386e+01,1.039456094883900050e+01,1.099519790875425684e+01,1.698576156797363679e-01,1.154314073947120960e+02,6.510000000000000000e+02,1.091241577400998075e+01,1.057270054265050874e+01
1.487500000000000000e+03,1.074381285179929790e+01,1.039577570199300993e+01,1.099642473191781100e+01,1.698600109170332051e-01,1.154583670177964763e+02,6.510000000000000000e+02,1.091367286271633041e+01,1.057395284088226362e+01
1.488000000000000000e+03,1.074506087954459765e+01,1.039698409651036748e+01,1.099764493868274684e+01,1.698623339157655232e-01,1.154851865176030259e+02,6.510000000000000000e+02,1.091492321346036398e+01,1.057519854562883133e+01
1.488500000000000000e+03,1.074630227613019073e+01,1.039818616456421374e+01,1.099885856426111808e+01,1.698645855714088770e-01,1.155118665873922765e+02,6.510000000000000000e+02,1.091616686170160122e+01,1.057643769055878202e+01
1.489000000000000000e+03,1.074753707595725238e+01,1.039938193818363033e+01,1.100006564368943351e+01,1.698667667721011354e-01,1.155384079175293834e+02,6.510000000000000000e+02,1.091740384272935316e+01,1.057767030918515339e+01
1.489500000000000000e+03,1.074876531326460949e+01,1.040057144925395249e+01,1.100126621182926989e+01,1.698688783949190706e-01,1.155648111954875787e+02,6.510000000000000000e+02,1.091863419165952820e+01,1.057889643486969078e+01
1.490000000000000000e+03,1.074998700875466540e+01,1.040175472951712976e+01,1.100246030336795044e+01,1.698709470686365630e-01,1.155910768270520919e+02,6.510000000000000000e+02,1.091985795582330354e+01,1.058011606168602903e+01
1.490500000000000000e+03,1.075120220612368094e+01,1.040293181057208116e+01,1.100364795281915242e+01,1.698729548210338447e-01,1.156172056977383278e+02,6.510000000000000000e+02,1.092107516094471364e+01,1.058132925130264645e+01
1.491000000000000000e+03,1.075241094282154286e+01,1.040410272387499369e+01,1.100482919452363006e+01,1.698748953857757149e-01,1.156431985633907971e+02,6.510000000000000000e+02,1.092228583820731913e+01,1.058253604743576659e+01
1.491500000000000000e+03,1.075361325244180932e+01,1.040526750073972728e+01,1.100600406264979370e+01,1.698767696040013597e-01,1.156690560999432051e+02,6.510000000000000000e+02,1.092349002204580977e+01,1.058373648283780888e+01
1.492000000000000000e+03,1.075480916387460617e+01,1.040642617233813283e+01,1.100717259119440783e+01,1.698785796459718334e-01,1.156947788831837585e+02,6.510000000000000000e+02,1.092468774352057892e+01,1.058493058422863520e+01
1.492500000000000000e+03,1.075599870693879900e+01,1.040757876970044649e+01,1.100833481398324487e+01,1.698803273515941403e-01,1.157203675092901989e+02,6.510000000000000000e+02,1.092587903429039287e+01,1.058611837958720514e+01
1.493000000000000000e+03,1.075718190600890978e+01,1.040872532371563430e+01,1.100949076467173171e+01,1.698820279416237977e-01,1.157458224623830318e+02,6.510000000000000000e+02,1.092706393395053510e+01,1.058729987806728623e+01
1.493500000000000000e+03,1.075835880751578522e+01,1.040986586513175638e+01,1.101064047674560875e+01,1.698836687785607868e-01,1.157711446921701111e+02,6.510000000000000000e+02,1.092824247629434531e+01,1.058847513873722512e+01
1.494000000000000000e+03,1.075952944772638631e+01,1.041100042455635943e+01,1.101178398352159959e+01,1.698852471982609802e-01,1.157963349337068877e+02,6.510000000000000000e+02,1.092941469492464712e+01,1.058964420052812549e+01
1.494500000000000000e+03,1.076069385831603853e+01,1.041212903245684096e+01,1.101292131814807007e+01,1.698867634632545420e-01,1.158213938248005377e+02,6.510000000000000000e+02,1.093058062177929379e+01,1.059080709485278504e+01
1.495000000000000000e+03,1.076185206948347606e+01,1.041325171916083292e+01,1.101405251360569792e+01,1.698882171039693689e-01,1.158463219717565522e+02,6.510000000000000000e+02,1.093174028658744668e+01,1.059196385237950722e+01
1.495500000000000000e+03,1.076300411684051106e+01,1.041436851485658366e+01,1.101517760270810875e+01,1.698896106917867632e-01,1.158711200989468040e+02,6.510000000000000000e+02,1.093289372753229927e+01,1.059311450614872463e+01
1.496000000000000000e+03,1.076415003255802638e+01,1.041547944959335048e+01,1.101629661810255456e+01,1.698909449904722480e-01,1.158957888566087320e+02,6.510000000000000000e+02,1.093404097754850035e+01,1.059425908756755419e+01
1.496500000000000000e+03,1.076528984865156779e+01,1.041658455328179045e+01,1.101740959227062078e+01,1.698922207577314436e-01,1.159203288921544868e+02,6.510000000000000000e+02,1.093518206940929716e+01,1.059539762789383666e+01
1.497000000000000000e+03,1.076642359698192486e+01,1.041768385569434585e+01,1.101851655752881243e+01,1.698934387411797919e-01,1.159447408501765153e+02,6.510000000000000000e+02,1.093631703572310521e+01,1.059653015824074451e+01
1.497500000000000000e+03,1.076755130925560877e+01,1.041877738646565987e+01,1.101961754602927535e+01,1.698945996814086312e-01,1.159690253724530891e+02,6.510000000000000000e+02,1.093744590893701663e+01,1.059765670957420092e+01
1.498000000000000000e+03,1.076867301702541546e+01,1.041986517509296206e+01,1.102071258976045698e+01,1.698957043110690124e-01,1.159931830979546135e+02,6.510000000000000000e+02,1.093856872133648572e+01,1.059877731271434520e+01
1.498500000000000000e+03,1.076978875091356080e+01,1.042094725093647156e+01,1.102180172054777074e+01,1.698967524532399298e-01,1.160172146457984326e+02,6.510000000000000000e+02,1.093968550336680146e+01,1.059989199846032193e+01
1.499000000000000000e+03,1.077089853534617170e+01,1.042202364321981634e+01,1.102288497005422485e+01,1.698977369143123139e-01,1.160411204997308943e+02,6.510000000000000000e+02,1.094079627226048324e+01,1.060100079843185839e+01
1.499500000000000000e+03,1.077200240904609885e+01,1.042309438103043462e+01,1.102396236978116484e+01,1.698986672502313389e-01,1.160649014576283804e+02,6.510000000000000000e+02,1.094190107629633069e+01,1.060210374179586879e+01
1.500000000000000000e+03,1.077310040295655291e+01,1.042415949331999236e+01,1.102503395106888107e+01,1.698995441623119551e-01,1.160885581472892056e+02,6.510000000000000000e+02,1.094299994711886370e+01,1.060320085879424035e+01
1.500500000000000000e+03,1.077419253628189111e+01,1.042521900890478292e+01,1.102609974509728907e+01,1.699003885408158221e-01,1.161120909508987182e+02,6.510000000000000000e+02,1.094409292482270502e+01,1.060429214774107542e+01
1.501000000000000000e+03,1.077527884360752886e+01,1.042627295646617291e+01,1.102715978288662058e+01,1.699011941999760411e-01,1.161355005732865919e+02,6.510000000000000000e+02,1.094518003780750526e+01,1.060537764940755245e+01
1.501500000000000000e+03,1.077635936318410614e+01,1.042732136455099834e+01,1.102821409529806118e+01,1.699019482969008066e-01,1.161587877965208264e+02,6.510000000000000000e+02,1.094626131148100612e+01,1.060645741488720439e+01
1.502000000000000000e+03,1.077743412535314604e+01,1.042836426157199803e+01,1.102926271303445915e+01,1.699026515037440621e-01,1.161819532373145449e+02,6.510000000000000000e+02,1.094733677685688988e+01,1.060753147384940398e+01
1.502500000000000000e+03,1.077850316030728095e+01,1.042940167580822752e+01,1.103030566664094181e+01,1.699033044872422238e-01,1.162049975096297203e+02,6.510000000000000000e+02,1.094840646479452317e+01,1.060859985582003695e+01
1.503000000000000000e+03,1.077956649809082634e+01,1.043043363540550672e+01,1.103134298650562428e+01,1.699039079050916889e-01,1.162279212246835272e+02,6.510000000000000000e+02,1.094947040599591759e+01,1.060966259018573332e+01
1.503500000000000000e+03,1.078062416860029948e+01,1.043146016837683199e+01,1.103237470286025079e+01,1.699044624093712930e-01,1.162507249909555185e+02,6.510000000000000000e+02,1.095052863100967144e+01,1.061071970619092752e+01
1.504000000000000000e+03,1.078167619862340132e+01,1.043248130260280959e+01,1.103340084578089808e+01,1.699049648486932185e-01,1.162734093490426233e+02,6.510000000000000000e+02,1.095158116347209543e+01,1.061177123377470899e+01
1.504500000000000000e+03,1.078272261628828410e+01,1.043349706583210690e+01,1.103442144518859536e+01,1.699054139725979518e-01,1.162959748695120652e+02,6.510000000000000000e+02,1.095262803026088250e+01,1.061281720231568571e+01
1.505000000000000000e+03,1.078376345553327909e+01,1.043450748568185205e+01,1.103543653085004728e+01,1.699058161558118785e-01,1.163184222512586103e+02,6.510000000000000000e+02,1.095366927168909044e+01,1.061385763937746773e+01
1.505500000000000000e+03,1.078479874566897045e+01,1.043551258963811534e+01,1.103644613237823258e+01,1.699061720216758775e-01,1.163407520918740659e+02,6.510000000000000000e+02,1.095470491769064658e+01,1.061489257364729433e+01
1.506000000000000000e+03,1.078582851586091174e+01,1.043651240505631073e+01,1.103745027923313060e+01,1.699064821868510045e-01,1.163629649862475191e+02,6.510000000000000000e+02,1.095573499804776318e+01,1.061592203367406206e+01
1.506500000000000000e+03,1.078685279513018713e+01,1.043750695916165583e+01,1.103844900072235902e+01,1.699067472616264118e-01,1.163850615265729544e+02,6.510000000000000000e+02,1.095675954239181316e+01,1.061694604786855933e+01
1.507000000000000000e+03,1.078787161235397107e+01,1.043849627904961253e+01,1.103944232600184883e+01,1.699069678492065028e-01,1.164070423023563876e+02,6.510000000000000000e+02,1.095777858020317908e+01,1.061796464450476485e+01
1.507500000000000000e+03,1.078888499626607711e+01,1.043948039168632747e+01,1.104043028407649452e+01,1.699071445460697549e-01,1.164289079004230558e+02,6.510000000000000000e+02,1.095879214081214670e+01,1.061897785172000752e+01
1.508000000000000000e+03,1.078989297545750325e+01,1.044045932390908149e+01,1.104141290380082197e+01,1.699072779429404711e-01,1.164506589049251488e+02,6.510000000000000000e+02,1.095980025340044328e+01,1.061998569751456323e+01
1.508500000000000000e+03,1.079089557837701108e+01,1.044143310242673017e+01,1.104239021387967945e+01,1.699073686237180525e-01,1.164722958973491700e+02,6.510000000000000000e+02,1.096080294700073132e+01,1.062098820975329261e+01
1.509000000000000000e+03,1.079189283333167637e+01,1.044240175382016922e+01,1.104336224286885049e+01,1.699074171659891164e-01,1.164938194565235960e+02,6.510000000000000000e+02,1.096180025049766549e+01,1.062198541616568725e+01
1.509500000000000000e+03,1.079288476848742562e+01,1.044336530454275724e+01,1.104432901917576615e+01,1.699074241412332209e-01,1.165152301586261956e+02,6.510000000000000000e+02,1.096279219262866000e+01,1.062297734434619301e+01
1.510000000000000000e+03,1.079387141186963106e+01,1.044432378092077585e+01,1.104529057106012857e+01,1.699073901150282839e-01,1.165365285771921862e+02,6.510000000000000000e+02,1.096377880198465959e+01,1.062396402175460253e+01
1.510500000000000000e+03,1.079485279136364895e+01,1.044527720915391455e+01,1.104624692663459484e+01,1.699073156454185829e-01,1.165577152831213965e+02,6.510000000000000000e+02,1.096476010700906834e+01,1.062494547571822956e+01
1.511000000000000000e+03,1.079582893471537197e+01,1.044622561531567584e+01,1.104719811386540940e+01,1.699072012859278447e-01,1.165787908446864805e+02,6.510000000000000000e+02,1.096573613600130059e+01,1.062592173342944335e+01
1.511500000000000000e+03,1.079679986953180126e+01,1.044716902535384939e+01,1.104814416057309678e+01,1.699070475836718108e-01,1.165997558275405197e+02,6.510000000000000000e+02,1.096670691711547185e+01,1.062689282194812890e+01
1.512000000000000000e+03,1.079776562328160416e+01,1.044810746509098465e+01,1.104908509443309406e+01,1.699068550796657695e-01,1.166206107947250104e+02,6.510000000000000000e+02,1.096767247836126913e+01,1.062785876820193742e+01
1.512500000000000000e+03,1.079872622329567378e+01,1.044904096022481177e+01,1.105002094297641335e+01,1.699066243086725936e-01,1.166413563066776220e+02,6.510000000000000000e+02,1.096863284760434709e+01,1.062881959898700046e+01
1.513000000000000000e+03,1.079968169676768497e+01,1.044996953632873371e+01,1.105095173359028493e+01,1.699063558004290930e-01,1.166619929212403122e+02,6.510000000000000000e+02,1.096958805256811509e+01,1.062977534096725485e+01
1.513500000000000000e+03,1.080063207075466636e+01,1.045089321885226674e+01,1.105187749351884996e+01,1.699060500780136818e-01,1.166825211936673270e+02,6.510000000000000000e+02,1.097053812083268021e+01,1.063072602067665251e+01
1.514000000000000000e+03,1.080157737217753855e+01,1.045181203312148988e+01,1.105279824986376269e+01,1.699057076596340865e-01,1.167029416766331309e+02,6.510000000000000000e+02,1.097148307983717253e+01,1.063167166451790457e+01
1.514500000000000000e+03,1.080251762782169500e+01,1.045272600433954047e+01,1.105371402958487614e+01,1.699053290572501151e-01,1.167232549202405210e+02,6.510000000000000000e+02,1.097242295687894575e+01,1.063261229876444425e+01
1.515000000000000000e+03,1.080345286433755270e+01,1.045363515758702455e+01,1.105462485950088691e+01,1.699049147777489943e-01,1.167434614720288977e+02,6.510000000000000000e+02,1.097335777911530208e+01,1.063354794955980331e+01
1.515500000000000000e+03,1.080438310824111880e+01,1.045453951782251956e+01,1.105553076628996223e+01,1.699044653218740319e-01,1.167635618769823367e+02,6.510000000000000000e+02,1.097428757356299300e+01,1.063447864291924638e+01
1.516000000000000000e+03,1.080530838591454135e+01,1.045543910988302017e+01,1.105643177649043096e+01,1.699039811852979809e-01,1.167835566775377458e+02,6.510000000000000000e+02,1.097521236709983938e+01,1.063540440472924509e+01
1.516500000000000000e+03,1.080622872360667053e+01,1.045633395848439839e+01,1.105732791650136804e+01,1.699034628583684925e-01,1.168034464135931074e+02,6.510000000000000000e+02,1.097613218646503874e+01,1.063632526074830054e+01
1.517000000000000000e+03,1.080714414743362362e+01,1.045722408822186367e+01,1.105821921258332097e+01,1.699029108258538756e-01,1.168232316225159337e+02,6.510000000000000000e+02,1.097704705825947791e+01,1.063724123660776932e+01
1.517500000000000000e+03,1.080805468337934805e+01,1.045810952357044066e+01,1.105910569085886763e+01,1.699023255668929144e-01,1.168429128391512961e+02,6.510000000000000000e+02,1.097795700894624105e+01,1.063815235781245505e+01
1.518000000000000000e+03,1.080896035729615434e+01,1.045899028888541338e+01,1.105998737731331616e+01,1.699017075564251689e-01,1.168624905958304083e+02,6.510000000000000000e+02,1.097886206485257965e+01,1.063905864973973081e+01
1.518500000000000000e+03,1.080986119490531827e+01,1.045986640840280302e+01,1.106086429779535329e+01,1.699010572628944504e-01,1.168819654223788689e+02,6.510000000000000000e+02,1.097976225216821256e+01,1.063996013764242399e+01
1.519000000000000000e+03,1.081075722179759069e+01,1.046073790623983513e+01,1.106173647801761106e+01,1.699003751505470672e-01,1.169013378461250596e+02,6.510000000000000000e+02,1.098065759694813792e+01,1.064085684664704345e+01
1.519500000000000000e+03,1.081164846343379438e+01,1.046160480639537660e+01,1.106260394355739685e+01,1.698996616780029667e-01,1.169206083919086154e+02,6.510000000000000000e+02,1.098154812511179657e+01,1.064174880175579219e+01
1.520000000000000000e+03,1.081253494514535163e+01,1.046246713275044193e+01,1.106346671985725649e+01,1.698989172993797814e-01,1.169397775820888654e+02,6.510000000000000000e+02,1.098243386244473108e+01,1.064263602784597040e+01
1.520500000000000000e+03,1.081341669213486334e+01,1.046332490906862311e+01,1.106432483222566354e+01,1.698981424630682524e-01,1.169588459365532742e+02,6.510000000000000000e+02,1.098331483459793034e+01,1.064351854967179456e+01
1.521000000000000000e+03,1.081429372947664902e+01,1.046417815899657278e+01,1.106517830583760897e+01,1.698973376133665891e-01,1.169778139727260680e+02,6.510000000000000000e+02,1.098419106709001625e+01,1.064439639186328179e+01
1.521500000000000000e+03,1.081516608211730990e+01,1.046502690606445896e+01,1.106602716573527267e+01,1.698965031892048227e-01,1.169966822055765903e+02,6.510000000000000000e+02,1.098506258530651536e+01,1.064526957892810444e+01
1.522000000000000000e+03,1.081603377487628670e+01,1.046587117368644826e+01,1.106687143682861318e+01,1.698956396244007960e-01,1.170154511476279424e+02,6.510000000000000000e+02,1.098592941450068849e+01,1.064613813525188490e+01
1.522500000000000000e+03,1.081689683244639788e+01,1.046671098516113751e+01,1.106771114389601962e+01,1.698947473487839033e-01,1.170341213089655952e+02,6.510000000000000000e+02,1.098679157979518095e+01,1.064700208509761303e+01
1.523000000000000000e+03,1.081775527939440806e+01,1.046754636367205293e+01,1.106854631158496005e+01,1.698938267866130225e-01,1.170526931972458016e+02,6.510000000000000000e+02,1.098764910618102242e+01,1.064786145260779548e+01
1.523500000000000000e+03,1.081860914016157871e+01,1.046837733228809775e+01,1.106937696441255348e+01,1.698928783584151003e-01,1.170711673177045498e+02,6.510000000000000000e+02,1.098850201851999309e+01,1.064871626180316433e+01
1.524000000000000000e+03,1.081945843906421345e+01,1.046920391396403360e+01,1.107020312676624485e+01,1.698919024787903520e-01,1.170895441731656774e+02,6.510000000000000000e+02,1.098935034154300183e+01,1.064956653658542329e+01
1.524500000000000000e+03,1.082030320029420878e+01,1.047002613154089445e+01,1.107102482290438239e+01,1.698908995590676652e-01,1.171078242640500804e+02,6.510000000000000000e+02,1.099019409985327655e+01,1.065041230073514100e+01
1.525000000000000000e+03,1.082114344791961358e+01,1.047084400774653012e+01,1.107184207695687661e+01,1.698898700052628719e-01,1.171260080883839834e+02,6.510000000000000000e+02,1.099103331792487737e+01,1.065125357791434979e+01
1.525500000000000000e+03,1.082197920588516737e+01,1.047165756519601665e+01,1.107265491292579362e+01,1.698888142191005146e-01,1.171440961418077222e+02,6.510000000000000000e+02,1.099186802010426689e+01,1.065209039166606608e+01
1.526000000000000000e+03,1.082281049801285988e+01,1.047246682639211990e+01,1.107346335468598575e+01,1.698877325976566877e-01,1.171620889175845548e+02,6.510000000000000000e+02,1.099269823061051632e+01,1.065292276541520344e+01
1.526500000000000000e+03,1.082363734029119051e+01,1.047327181372578941e+01,1.107426742598569192e+01,1.698866312701916015e-01,1.171799867416301026e+02,6.510000000000000000e+02,1.099352397156138217e+01,1.065375070902099885e+01
1.527000000000000000e+03,1.082445976264311405e+01,1.047407254947658650e+01,1.107506715044716472e+01,1.698855059059848627e-01,1.171977902381967453e+02,6.510000000000000000e+02,1.099434526854910033e+01,1.065457425673712955e+01
1.527500000000000000e+03,1.082527778994693080e+01,1.047486905581319050e+01,1.107586255156728150e+01,1.698843558323553105e-01,1.172154999238749014e+02,6.510000000000000000e+02,1.099516214577928785e+01,1.065539343411457551e+01
1.528000000000000000e+03,1.082609144553871516e+01,1.047566135479381622e+01,1.107665365271813585e+01,1.698831814290178988e-01,1.172331162824989974e+02,6.510000000000000000e+02,1.099597462696773142e+01,1.065620826410969713e+01
1.528500000000000000e+03,1.082690075263449536e+01,1.047644946836670599e+01,1.107744047714767355e+01,1.698819830729303426e-01,1.172506397955701942e+02,6.510000000000000000e+02,1.099678273570742704e+01,1.065701876956156369e+01
1.529000000000000000e+03,1.082770573433083960e+01,1.047723341837057731e+01,1.107822304798025215e+01,1.698807611349240076e-01,1.172680709422647283e+02,6.510000000000000000e+02,1.099758649546576450e+01,1.065782497319591471e+01
1.529500000000000000e+03,1.082850641360535349e+01,1.047801322653509537e+01,1.107900138821730529e+01,1.698795159827675427e-01,1.172854101994428078e+02,6.510000000000000000e+02,1.099838592958812100e+01,1.065862689762258420e+01
1.530000000000000000e+03,1.082930281331724132e+01,1.047878891448133132e+01,1.107977552073790228e+01,1.698782479804013257e-01,1.173026580416576223e+02,6.510000000000000000e+02,1.099918106129764261e+01,1.065942456533684002e+01
1.530500000000000000e+03,1.083009495620784080e+01,1.047956050372220105e+01,1.108054546829935738e+01,1.698769574874784971e-01,1.173198149411637274e+02,6.510000000000000000e+02,1.099997191369531890e+01,1.066021799872036091e+01
1.531000000000000000e+03,1.083088286490116481e+01,1.048032801566297145e+01,1.108131125353781954e+01,1.698756448593651269e-01,1.173368813679260398e+02,6.510000000000000000e+02,1.100075850976053005e+01,1.066100722004179957e+01
1.531500000000000000e+03,1.083166656190443611e+01,1.048109147160167431e+01,1.108207289896889414e+01,1.698743104471916454e-01,1.173538577896285915e+02,6.510000000000000000e+02,1.100154087235162770e+01,1.066179225145724452e+01
1.532000000000000000e+03,1.083244606270278076e+01,1.048185089272957526e+01,1.108283042698821674e+01,1.698729660596239588e-01,1.173707445259628628e+02,6.510000000000000000e+02,1.100231902876240397e+01,1.066257309664315578e+01
1.532500000000000000e+03,1.083322138893718645e+01,1.048260630013167294e+01,1.108358385987203931e+01,1.698716035481425690e-01,1.173875420234181632e+02,6.510000000000000000e+02,1.100309299248532824e+01,1.066334978538904465e+01
1.533000000000000000e+03,1.083399256663573418e+01,1.048335771478708445e+01,1.108433321977783592e+01,1.698702156311695244e-01,1.174042508240769536e+02,6.510000000000000000e+02,1.100386278226690351e+01,1.066412235100456485e+01
1.533500000000000000e+03,1.083475962162106754e+01,1.048410515756955874e+01,1.108507852874489252e+01,1.698688072401867144e-01,1.174208714699834957e+02,6.510000000000000000e+02,1.100462842886125436e+01,1.066489081438088071e+01
1.534000000000000000e+03,1.083552257582380740e+01,1.048484864924792070e+01,1.108581980869486827e+01,1.698673787083692654e-01,1.174374044175366265e+02,6.510000000000000000e+02,1.100538995453217517e+01,1.066565519711543786e+01
1.534500000000000000e+03,1.083628145106099261e+01,1.048558821048650991e+01,1.108655708143241014e+01,1.698659303644028395e-01,1.174538501209071057e+02,6.510000000000000000e+02,1.100614738142539650e+01,1.066641552069659049e+01
1.535000000000000000e+03,1.083703626903658801e+01,1.048632386184564069e+01,1.108729036864571782e+01,1.698644625337093483e-01,1.174702090320462986e+02,6.510000000000000000e+02,1.100690073157029580e+01,1.066717180650287844e+01
1.535500000000000000e+03,1.083778705134201914e+01,1.048705562378209066e+01,1.108801969190711922e+01,1.698629755375279937e-01,1.174864816006952140e+02,6.510000000000000000e+02,1.100765002687954741e+01,1.066792407580449087e+01
1.536000000000000000e+03,1.083853381945668382e+01,1.048778351664948438e+01,1.108874507267366027e+01,1.698614696947538527e-01,1.175026682743931730e+02,6.510000000000000000e+02,1.100839528915143894e+01,1.066867234976193046e+01
1.536500000000000000e+03,1.083927659474851524e+01,1.048850756069881562e+01,1.108946653228766799e+01,1.698599453184657104e-01,1.175187694984865345e+02,6.510000000000000000e+02,1.100913654006697939e+01,1.066941664943004930e+01
1.537000000000000000e+03,1.084001539682008897e+01,1.048922777607885060e+01,1.109018409197735444e+01,1.698584019782582999e-01,1.175347856800192119e+02,6.510000000000000000e+02,1.100987379879834727e+01,1.067015699484183067e+01
1.537500000000000000e+03,1.084075024689632549e+01,1.048994418283661112e+01,1.109089777285734968e+01,1.698568400161028780e-01,1.175507172616830189e+02,6.510000000000000000e+02,1.101060708691242951e+01,1.067089340688022325e+01
1.538000000000000000e+03,1.084148116761441649e+01,1.049065680091780095e+01,1.109160759592928258e+01,1.698552604535467914e-01,1.175665647172418034e+02,6.510000000000000000e+02,1.101133642806796331e+01,1.067162590716086967e+01
1.538500000000000000e+03,1.084220817990131458e+01,1.049136565016726585e+01,1.109231358208235996e+01,1.698536635914350001e-01,1.175823284833544164e+02,6.510000000000000000e+02,1.101206184349275041e+01,1.067235451630988052e+01
1.539000000000000000e+03,1.084293130457507814e+01,1.049207075032944481e+01,1.109301575209392432e+01,1.698520497264309204e-01,1.175980089945304741e+02,6.510000000000000000e+02,1.101278335430150790e+01,1.067307925484864661e+01
1.539500000000000000e+03,1.084365056234537938e+01,1.049277212104879808e+01,1.109371412663003653e+01,1.698504191525488094e-01,1.176136066831395368e+02,6.510000000000000000e+02,1.101350098149792878e+01,1.067380014319282999e+01
1.540000000000000000e+03,1.084436597381403189e+01,1.049346978187028334e+01,1.109440872624597496e+01,1.698487721597237710e-01,1.176291219794197076e+02,6.510000000000000000e+02,1.101421474597375472e+01,1.067451720165430729e+01
1.540500000000000000e+03,1.084507755947548624e+01,1.049416375223977127e+01,1.109509957138688208e+01,1.698471090351397483e-01,1.176445553114863714e+02,6.510000000000000000e+02,1.101492466851062701e+01,1.067523045044034724e+01
1.541000000000000000e+03,1.084578533971735048e+01,1.049485405150451101e+01,1.109578668238825472e+01,1.698454300628721159e-01,1.176599071053410626e+02,6.510000000000000000e+02,1.101563076978022337e+01,1.067593990965447937e+01
1.541500000000000000e+03,1.084648933482089994e+01,1.049554069891355823e+01,1.109647007947651787e+01,1.698437355231729451e-01,1.176751777848799634e+02,6.510000000000000000e+02,1.101633307034407316e+01,1.067664559929772672e+01
1.542000000000000000e+03,1.084718956496157283e+01,1.049622371361822104e+01,1.109714978276959485e+01,1.698420256933901584e-01,1.176903677719028707e+02,6.510000000000000000e+02,1.101703159065496251e+01,1.067734753926818314e+01
1.542500000000000000e+03,1.084788605020949248e+01,1.049690311467252002e+01,1.109782581227743492e+01,1.698403008478145959e-01,1.177054774861218078e+02,6.510000000000000000e+02,1.101772635105730735e+01,1.067804574936167761e+01
1.543000000000000000e+03,1.084857881052995587e+01,1.049757892103359502e+01,1.109849818790257459e+01,1.698385612579863535e-01,1.177205073451697501e+02,6.510000000000000000e+02,1.101841737178794212e+01,1.067874024927196963e+01
1.543500000000000000e+03,1.084926786108263919e+01,1.049825115156217414e+01,1.109916692944066874e+01,1.698368019747398261e-01,1.177354576608256878e+02,6.510000000000000000e+02,1.101910466305738012e+01,1.067943105910790003e+01
1.544000000000000000e+03,1.084995322566888731e+01,1.049891982502298049e+01,1.109983205658106442e+01,1.698350277521071816e-01,1.177503289358542702e+02,6.510000000000000000e+02,1.101978825342099455e+01,1.068011819791678008e+01
1.544500000000000000e+03,1.085063492462373880e+01,1.049958496008519937e+01,1.110049358890731064e+01,1.698332396067576966e-01,1.177651215967397036e+02,6.510000000000000000e+02,1.102046816423049513e+01,1.068080168501698068e+01
1.545000000000000000e+03,1.085131297668622352e+01,1.050024657532291883e+01,1.110115154589770903e+01,1.698314381476417889e-01,1.177798360353821181e+02,6.510000000000000000e+02,1.102114441483386464e+01,1.068148153853858062e+01
1.545500000000000000e+03,1.085198739897847808e+01,1.050090468921550979e+01,1.110180594692586098e+01,1.698296246322505143e-01,1.177944726089904321e+02,6.510000000000000000e+02,1.102181702361072979e+01,1.068215777434622815e+01
1.546000000000000000e+03,1.085265821401174158e+01,1.050155932014811988e+01,1.110245681126118811e+01,1.698277979505853907e-01,1.178090317911132558e+02,6.510000000000000000e+02,1.102248601196232691e+01,1.068283041606115624e+01
1.546500000000000000e+03,1.085332544103129138e+01,1.050221048641207489e+01,1.110310415806947582e+01,1.698259583530438432e-01,1.178235139850676347e+02,6.510000000000000000e+02,1.102315139938433575e+01,1.068349948267824701e+01
1.547000000000000000e+03,1.085398909918156107e+01,1.050285820620532995e+01,1.110374800641341864e+01,1.698241060869667141e-01,1.178379195921603610e+02,6.510000000000000000e+02,1.102381320526852804e+01,1.068416499309459233e+01
1.547500000000000000e+03,1.085464920750663076e+01,1.050350249763287103e+01,1.110438837525309985e+01,1.698222413969447397e-01,1.178522490116974240e+02,6.510000000000000000e+02,1.102447144890357578e+01,1.068482696610968752e+01
1.548000000000000000e+03,1.085530578495072440e+01,1.050414337870716963e+01,1.110502528344657769e+01,1.698203645240524418e-01,1.178665026409917687e+02,6.510000000000000000e+02,1.102512614947477765e+01,1.068548542042667293e+01
1.548500000000000000e+03,1.085595885035868413e+01,1.050478086734859318e+01,1.110565874975036138e+01,1.698184757074314433e-01,1.178806808753726187e+02,6.510000000000000000e+02,1.102577732606611427e+01,1.068614037465125222e+01
1.549000000000000000e+03,1.085660842247645164e+01,1.050541498138584551e+01,1.110628879281997250e+01,1.698165751828604186e-01,1.178947841081934769e+02,6.510000000000000000e+02,1.102642499765931206e+01,1.068679184729359122e+01
1.549500000000000000e+03,1.085725451995156199e+01,1.050604573855638613e+01,1.110691543121044766e+01,1.698146631839298759e-01,1.179088127308409071e+02,6.510000000000000000e+02,1.102706918313549167e+01,1.068743985676763231e+01
1.550000000000000000e+03,1.085789716133362148e+01,1.050667315650684053e+01,1.110753868337682349e+01,1.698127399412759364e-01,1.179227671327430755e+02,6.510000000000000000e+02,1.102770990127489803e+01,1.068808442139234494e+01
1.550500000000000000e+03,1.085853636507478548e+01,1.050729725279345317e+01,1.110815856767473697e+01,1.698108056825292922e-01,1.179366477013781065e+02,6.510000000000000000e+02,1.102834717075731596e+01,1.068872555939225677e+01
1.551000000000000000e+03,1.085917214953023624e+01,1.050791804488248005e+01,1.110877510236084298e+01,1.698088606331835670e-01,1.179504548222826799e+02,6.510000000000000000e+02,1.102898101016342025e+01,1.068936328889705401e+01
1.551500000000000000e+03,1.085980453295865900e+01,1.050853555015063101e+01,1.110938830559340040e+01,1.698069050160845028e-01,1.179641888790606004e+02,6.510000000000000000e+02,1.102961143797474364e+01,1.068999762794257613e+01
1.552000000000000000e+03,1.086043353352272156e+01,1.050914978588545523e+01,1.110999819543273759e+01,1.698049390508680478e-01,1.179778502533908977e+02,6.510000000000000000e+02,1.103023847257358980e+01,1.069062859447185510e+01
1.552500000000000000e+03,1.086105916812719840e+01,1.050976076928581193e+01,1.111060478984175681e+01,1.698029642321472743e-01,1.179914393002218702e+02,6.510000000000000000e+02,1.103086213235934565e+01,1.069125620389504938e+01
1.553000000000000000e+03,1.086168145276368513e+01,1.051036851746222567e+01,1.111120810668649739e+01,1.698009829513826008e-01,1.180049563551219194e+02,6.510000000000000000e+02,1.103148243571506804e+01,1.069188046981230400e+01
1.553500000000000000e+03,1.086230040847959089e+01,1.051097304743735883e+01,1.111180816373655844e+01,1.697989919380988866e-01,1.180184018617190844e+02,6.510000000000000000e+02,1.103209940041768888e+01,1.069250141654149111e+01
1.554000000000000000e+03,1.086291605305801511e+01,1.051157437614639178e+01,1.111240497866564958e+01,1.697969914027192551e-01,1.180317761940749506e+02,6.510000000000000000e+02,1.103271304446073486e+01,1.069311906165529535e+01
1.554500000000000000e+03,1.086352840418839349e+01,1.051217252043743144e+01,1.111299856905209360e+01,1.697949815530187812e-01,1.180450797243686196e+02,6.510000000000000000e+02,1.103332338574141325e+01,1.069373342263537552e+01
1.555000000000000000e+03,1.086413747946694208e+01,1.051276749707194114e+01,1.111358895237928124e+01,1.697929625946353605e-01,1.180583128229049947e+02,6.510000000000000000e+02,1.103393044206157825e+01,1.069434451687230769e+01
1.555500000000000000e+03,1.086474329639714576e+01,1.051335932272514917e+01,1.111417614603620585e+01,1.697909347298947325e-01,1.180714758581231649e+02,6.510000000000000000e+02,1.103453423112704179e+01,1.069495236166725149e+01
1.556000000000000000e+03,1.086534587239018990e+01,1.051394801398643608e+01,1.111476016731792704e+01,1.697888981595982172e-01,1.180845691966047752e+02,6.510000000000000000e+02,1.103513477054978686e+01,1.069555697423059115e+01
1.556500000000000000e+03,1.086594522476542402e+01,1.051453358735977517e+01,1.111534103342608759e+01,1.697868530817969179e-01,1.180975932030819564e+02,6.510000000000000000e+02,1.103573207784722143e+01,1.069615837168362837e+01
1.557000000000000000e+03,1.086654137075084314e+01,1.051511605926410198e+01,1.111591876146938596e+01,1.697847996926089009e-01,1.181105482404462634e+02,6.510000000000000000e+02,1.103632617044345210e+01,1.069675657105823419e+01
1.557500000000000000e+03,1.086713432748350705e+01,1.051569544603374950e+01,1.111649336846405589e+01,1.697827381854017936e-01,1.181234346697561648e+02,6.510000000000000000e+02,1.103691706566890929e+01,1.069735158929810481e+01
1.558000000000000000e+03,1.086772410626163321e+01,1.051627176391884078e+01,1.111706487133436028e+01,1.697806609101348285e-01,1.181362527226393269e+02,6.510000000000000000e+02,1.103750476717176809e+01,1.069794344535149833e+01
1.558500000000000000e+03,1.086831072922669961e+01,1.051684502908568142e+01,1.111763328691306008e+01,1.697785751301000845e-01,1.181490028715973750e+02,6.510000000000000000e+02,1.103808930435679869e+01,1.069853215409659875e+01
1.559000000000000000e+03,1.086889421384478283e+01,1.051741525761715934e+01,1.111819863194191882e+01,1.697764818492298045e-01,1.181616854855376886e+02,6.510000000000000000e+02,1.103867069569401060e+01,1.069911773199555327e+01
1.559500000000000000e+03,1.086947457689359986e+01,1.051798246551317284e+01,1.111876092307215380e+01,1.697743812511672001e-01,1.181743009182655015e+02,6.510000000000000000e+02,1.103924895814476592e+01,1.069970019564243202e+01
1.560000000000000000e+03,1.087005183506218664e+01,1.051854666869099120e+01,1.111932017686490326e+01,1.697722735181842468e-01,1.181868495217943433e+02,6.510000000000000000e+02,1.103982410858037078e+01,1.070027956154400073e+01
1.560500000000000000e+03,1.087062600495136344e+01,1.051910788298567923e+01,1.111987640979174152e+01,1.697701588306706755e-01,1.181993316463542527e+02,6.510000000000000000e+02,1.104039616378203448e+01,1.070085584612069418e+01
1.561000000000000000e+03,1.087119710299369402e+01,1.051966612415046498e+01,1.112042963823510888e+01,1.697680373876214732e-01,1.182117476386569166e+02,6.510000000000000000e+02,1.104096514038131538e+01,1.070142906560607088e+01
1.561500000000000000e+03,1.087176514196716326e+01,1.052022140785716608e+01,1.112097987848878766e+01,1.697659103496874378e-01,1.182240977664091446e+02,6.510000000000000000e+02,1.104153105231685039e+01,1.070199923161747613e+01
1.562000000000000000e+03,1.087233014196118397e+01,1.052077374969655565e+01,1.112152714675838183e+01,1.697637768773655187e-01,1.182363824557373562e+02,6.510000000000000000e+02,1.104209391883854963e+01,1.070256636508381831e+01
1.562500000000000000e+03,1.087289211922796817e+01,1.052132316517875665e+01,1.112207145916178597e+01,1.697616371423407433e-01,1.182486020498149060e+02,6.510000000000000000e+02,1.104265375637030822e+01,1.070313048208562812e+01
1.563000000000000000e+03,1.087345108993370779e+01,1.052186966973364868e+01,1.112261283172961335e+01,1.697594913138025796e-01,1.182607568900716757e+02,6.510000000000000000e+02,1.104321058124751076e+01,1.070369159861990660e+01
1.563500000000000000e+03,1.087400707015899393e+01,1.052241327871123566e+01,1.112315128040567025e+01,1.697573395596199131e-01,1.182728473162021317e+02,6.510000000000000000e+02,1.104376440971861406e+01,1.070424973059937379e+01
1.564000000000000000e+03,1.087456007589927331e+01,1.052295400738204378e+01,1.112368682104745687e+01,1.697551820447570636e-01,1.182848736661734392e+02,6.510000000000000000e+02,1.104431525794402980e+01,1.070480489385451506e+01
1.564500000000000000e+03,1.087511012306526226e+01,1.052349187093751048e+01,1.112421946942654571e+01,1.697530189321934946e-01,1.182968362762331509e+02,6.510000000000000000e+02,1.104486314199745678e+01,1.070535710413306951e+01
1.565000000000000000e+03,1.087565722748336761e+01,1.052402688449033619e+01,1.112474924122909492e+01,1.697508503842009575e-01,1.183087354809173775e+02,6.510000000000000000e+02,1.104540807786756851e+01,1.070590637709916670e+01
1.565500000000000000e+03,1.087620140489614506e+01,1.052455906307492661e+01,1.112527615205627818e+01,1.697486765592268465e-01,1.183205716130584904e+02,6.510000000000000000e+02,1.104595008145537172e+01,1.070645272833691841e+01
1.566000000000000000e+03,1.087674267096268110e+01,1.052508842164771252e+01,1.112580021742473768e+01,1.697464976156748961e-01,1.183323450037931508e+02,6.510000000000000000e+02,1.104648916857835417e+01,1.070699617334700449e+01
1.566500000000000000e+03,1.087728104125905482e+01,1.052561497508756894e+01,1.112632145276701934e+01,1.697443137084819753e-01,1.183440559825700262e+02,6.510000000000000000e+02,1.104702535496753590e+01,1.070753672755057195e+01
1.567000000000000000e+03,1.087781653127873227e+01,1.052613873819618284e+01,1.112683987343202752e+01,1.697421249920814112e-01,1.183557048771576916e+02,6.510000000000000000e+02,1.104755865627081235e+01,1.070807440628665042e+01
1.567500000000000000e+03,1.087834915643301414e+01,1.052665972569840491e+01,1.112735549468548157e+01,1.697399316171327999e-01,1.183672920136522748e+02,6.510000000000000000e+02,1.104808908805014767e+01,1.070860922481588240e+01
1.568000000000000000e+03,1.087887893119886229e+01,1.052717795224267228e+01,1.112786833171032796e+01,1.697377338571987582e-01,1.183788176979774676e+02,6.510000000000000000e+02,1.104861666505606088e+01,1.070914119734166370e+01
1.568500000000000000e+03,1.087940586969813772e+01,1.052769343240134781e+01,1.112837839960719499e+01,1.697355320225973629e-01,1.183902822284532874e+02,6.510000000000000000e+02,1.104914140172073367e+01,1.070967033767554000e+01
1.569000000000000000e+03,1.087992998909194853e+01,1.052820618067109315e+01,1.112888571339482446e+01,1.697333259720277820e-01,1.184016859694878292e+02,6.510000000000000000e+02,1.104966331506397559e+01,1.071019666311991969e+01
1.569500000000000000e+03,1.088045130446693065e+01,1.052871621147325953e+01,1.112939028801051755e+01,1.697311158503023720e-01,1.184130292405639437e+02,6.510000000000000000e+02,1.105018242031723474e+01,1.071072018861663011e+01
1.570000000000000000e+03,1.088096983082962410e+01,1.052922353915424836e+01,1.112989213831056112e+01,1.697289018000942840e-01,1.184243123595307026e+02,6.510000000000000000e+02,1.105069873262971747e+01,1.071124092902952896e+01
1.570500000000000000e+03,1.088148558310685132e+01,1.052972817798585936e+01,1.113039127907064518e+01,1.697266839626019319e-01,1.184355356426111712e+02,6.510000000000000000e+02,1.105121226706945237e+01,1.071175889914424850e+01
1.571000000000000000e+03,1.088199857614615595e+01,1.053023014216569564e+01,1.113088772498630696e+01,1.697244624767311194e-01,1.184466994044099692e+02,6.510000000000000000e+02,1.105172303862288707e+01,1.071227411366942484e+01
1.571500000000000000e+03,1.088250882471618475e+01,1.053072944581748338e+01,1.113138149067335014e+01,1.697222374806280909e-01,1.184578039579210440e+02,6.510000000000000000e+02,1.105223106219681206e+01,1.071278658723555566e+01
1.572000000000000000e+03,1.088301634350710678e+01,1.053122610299148754e+01,1.113187259066828005e+01,1.697200091094820673e-01,1.184688496145349177e+02,6.510000000000000000e+02,1.105273635261658960e+01,1.071329633439762397e+01
1.572500000000000000e+03,1.088352114713100782e+01,1.053172012766483689e+01,1.113236103942868915e+01,1.697177774978758380e-01,1.184798366840466741e+02,6.510000000000000000e+02,1.105323892462888224e+01,1.071380336963313162e+01
1.573000000000000000e+03,1.088402325012228111e+01,1.053221153374187402e+01,1.113284685133374730e+01,1.697155427788658300e-01,1.184907654746631067e+02,6.510000000000000000e+02,1.105373879290114658e+01,1.071430770734341564e+01
1.573500000000000000e+03,1.088452266693805903e+01,1.053270033505456738e+01,1.113333004068453214e+01,1.697133050821934275e-01,1.185016362930102929e+02,6.510000000000000000e+02,1.105423597202025121e+01,1.071480936185586508e+01
1.574000000000000000e+03,1.088501941195857015e+01,1.053318654536282040e+01,1.113381062170452829e+01,1.697110645375554672e-01,1.185124494441413674e+02,6.510000000000000000e+02,1.105473047649612539e+01,1.071530834742101312e+01
1.574500000000000000e+03,1.088551349948755487e+01,1.053367017835484809e+01,1.113428860853997726e+01,1.697088212727135004e-01,1.185232052315435567e+02,6.510000000000000000e+02,1.105522232076026867e+01,1.071580467821484106e+01
1.575000000000000000e+03,1.088600494375265626e+01,1.053415124764753052e+01,1.113476401526032333e+01,1.697065754135956284e-01,1.185339039571458954e+02,6.510000000000000000e+02,1.105571151916625361e+01,1.071629836833906069e+01
1.575500000000000000e+03,1.088649375890581439e+01,1.053462976678675389e+01,1.113523685585862566e+01,1.697043270847053975e-01,1.185445459213265309e+02,6.510000000000000000e+02,1.105619808599051979e+01,1.071678943182110899e+01
1.576000000000000000e+03,1.088697995902364823e+01,1.053510574924780130e+01,1.113570714425193309e+01,1.697020764086618894e-01,1.185551314229199846e+02,6.510000000000000000e+02,1.105668203543231165e+01,1.071727788261498659e+01
1.576500000000000000e+03,1.088746355810784827e+01,1.053557920843564233e+01,1.113617489428173890e+01,1.696998235070681926e-01,1.185656607592247269e+02,6.510000000000000000e+02,1.105716338161491485e+01,1.071776373460077991e+01
1.577000000000000000e+03,1.088794457008555838e+01,1.053605015768534692e+01,1.113664011971433965e+01,1.696975684996938349e-01,1.185761342260103248e+02,6.510000000000000000e+02,1.105764213858525302e+01,1.071824700158586552e+01
1.577500000000000000e+03,1.088842300880978087e+01,1.053651861026238201e+01,1.113710283424127034e+01,1.696953115044234073e-01,1.185865521175248034e+02,6.510000000000000000e+02,1.105811832031420394e+01,1.071872769730535602e+01
1.578000000000000000e+03,1.088889888805971573e+01,1.053698457936298816e+01,1.113756305147968106e+01,1.696930526386365712e-01,1.185969147265019359e+02,6.510000000000000000e+02,1.105859194069835283e+01,1.071920583542107863e+01
1.578500000000000000e+03,1.088937222154119766e+01,1.053744807811450990e+01,1.113802078497275261e+01,1.696907920167545214e-01,1.186072223441683633e+02,6.510000000000000000e+02,1.105906301355795307e+01,1.071968142952444225e+01
1.579000000000000000e+03,1.088984302288701045e+01,1.053790911957576348e+01,1.113847604819007486e+01,1.696885297540224047e-01,1.186174752602509983e+02,6.510000000000000000e+02,1.105953155264103316e+01,1.072015449313298774e+01
1.579500000000000000e+03,1.089031130565734351e+01,1.053836771673732997e+01,1.113892885452806780e+01,1.696862659617043301e-01,1.186276737629841733e+02,6.510000000000000000e+02,1.105999757161904817e+01,1.072062503969563885e+01
1.580000000000000000e+03,1.089077708334009564e+01,1.053882388252194247e+01,1.113937921731032077e+01,1.696840007506103809e-01,1.186378181391165327e+02,6.510000000000000000e+02,1.106046108409070605e+01,1.072109308258948701e+01
1.580500000000000000e+03,1.089124036935128004e+01,1.053927762978481830e+01,1.113982714978807564e+01,1.696817342307385679e-01,1.186479086739185931e+02,6.510000000000000000e+02,1.106092210358201910e+01,1.072155863512054275e+01
1.581000000000000000e+03,1.089170117703540441e+01,1.053972897131397346e+01,1.114027266514050396e+01,1.696794665104058297e-01,1.186579456511896495e+02,6.510000000000000000e+02,1.106138064354581019e+01,1.072202171052499864e+01
1.581500000000000000e+03,1.089215951966582985e+01,1.054017791983057784e+01,1.114071577647517763e+01,1.696771976955324668e-01,1.186679293532647819e+02,6.510000000000000000e+02,1.106183671736136276e+01,1.072248232197029694e+01
1.582000000000000000e+03,1.089261541044513670e+01,1.054062448798929275e+01,1.114115649682841536e+01,1.696749278923509463e-01,1.186778600610221730e+02,6.510000000000000000e+02,1.106229033833748865e+01,1.072294048255278653e+01
1.582500000000000000e+03,1.089306886250550654e+01,1.054106868837859423e+01,1.114159483916567162e+01,1.696726572039812531e-01,1.186877380538896603e+02,6.510000000000000000e+02,1.106274151970948694e+01,1.072339620530152438e+01
1.583000000000000000e+03,1.089351988890907208e+01,1.054151053352109457e+01,1.114203081638192572e+01,1.696703857332931276e-01,1.186975636098524234e+02,6.510000000000000000e+02,1.106319027464236626e+01,1.072384950317577967e+01
1.583500000000000000e+03,1.089396850264828487e+01,1.054195003587391710e+01,1.114246444130204416e+01,1.696681135817816599e-01,1.187073370054593227e+02,6.510000000000000000e+02,1.106363661623006678e+01,1.072430038906650296e+01
1.584000000000000000e+03,1.089441471664628480e+01,1.054238720782896621e+01,1.114289572668117678e+01,1.696658408494136905e-01,1.187170585158303027e+02,6.510000000000000000e+02,1.106408055749569819e+01,1.072474887579687142e+01
1.584500000000000000e+03,1.089485854375725715e+01,1.054282206171330039e+01,1.114332468520510666e+01,1.696635676347299226e-01,1.187267284146630573e+02,6.510000000000000000e+02,1.106452211139198738e+01,1.072519497612252692e+01
1.585000000000000000e+03,1.089529999676679139e+01,1.054325460978945195e+01,1.114375132949065517e+01,1.696612940349472021e-01,1.187363469742400497e+02,6.510000000000000000e+02,1.106496129080173851e+01,1.072563870273184250e+01
1.585500000000000000e+03,1.089573908839223471e+01,1.054368486425571660e+01,1.114417567208603366e+01,1.696590201462139236e-01,1.187459144654354333e+02,6.510000000000000000e+02,1.106539810853844941e+01,1.072608006824602178e+01
1.586000000000000000e+03,1.089617583128304545e+01,1.054411283724653181e+01,1.114459772547120231e+01,1.696567460636612124e-01,1.187554311577216737e+02,6.510000000000000000e+02,1.106583257734670589e+01,1.072651908521938324e+01
1.586500000000000000e+03,1.089661023802116446e+01,1.054453854083275743e+01,1.114501750205826447e+01,1.696544718801245855e-01,1.187648973191765833e+02,6.510000000000000000e+02,1.106626470990129008e+01,1.072695576614104063e+01
1.587000000000000000e+03,1.089704232112134186e+01,1.054496198702200616e+01,1.114543501419181126e+01,1.696521976887513383e-01,1.187743132164902420e+02,6.510000000000000000e+02,1.106669451881009181e+01,1.072739012343259191e+01
1.587500000000000000e+03,1.089747209303150655e+01,1.054538318775897743e+01,1.114585027414929286e+01,1.696499235801374739e-01,1.187836791149712496e+02,6.510000000000000000e+02,1.106712201661164485e+01,1.072782216945137002e+01
1.588000000000000000e+03,1.089789956613311439e+01,1.054580215492577189e+01,1.114626329414138972e+01,1.696476496441679527e-01,1.187929952785540877e+02,6.510000000000000000e+02,1.106754721577728162e+01,1.072825191648894538e+01
1.588500000000000000e+03,1.089832475274147505e+01,1.054621890034217380e+01,1.114667408631234835e+01,1.696453759697612307e-01,1.188022619698054712e+02,6.510000000000000000e+02,1.106797012871123620e+01,1.072867937677171390e+01
1.589000000000000000e+03,1.089874766510612325e+01,1.054663343576601875e+01,1.114708266274035608e+01,1.696431026443577517e-01,1.188114794499309852e+02,6.510000000000000000e+02,1.106839076775048092e+01,1.072910456246176558e+01
1.589500000000000000e+03,1.089916831450225843e+01,1.054704577289347434e+01,1.114748903543790348e+01,1.696408310376744111e-01,1.188206479594051501e+02,6.510000000000000000e+02,1.106880914553993378e+01,1.072952748346458307e+01
1.590000000000000000e+03,1.089958670984639966e+01,1.054745592335936877e+01,1.114789321635213426e+01,1.696385657601711672e-01,1.188297676884534297e+02,6.510000000000000000e+02,1.106922527560657166e+01,1.072994814408622766e+01
1.590500000000000000e+03,1.090000285970840821e+01,1.054786389873748398e+01,1.114829521736517393e+01,1.696363125993258503e-01,1.188388388202037902e+02,6.510000000000000000e+02,1.106963917230773475e+01,1.073036654710908167e+01
1.591000000000000000e+03,1.090041678207782105e+01,1.054826971054087714e+01,1.114869505029452412e+01,1.696340625492446241e-01,1.188478617381807538e+02,6.510000000000000000e+02,1.107005084462706535e+01,1.073078271952857676e+01
1.591500000000000000e+03,1.090082849055815473e+01,1.054867337022218976e+01,1.114909272689337350e+01,1.696318131488114278e-01,1.188568367325965482e+02,6.510000000000000000e+02,1.107046030370696599e+01,1.073119667740934347e+01
1.592000000000000000e+03,1.090123799701091301e+01,1.054907488917395497e+01,1.114948825885096539e+01,1.696295644791485924e-01,1.188657640566198808e+02,6.510000000000000000e+02,1.107086756149006135e+01,1.073160843253176466e+01
1.592500000000000000e+03,1.090164531323417840e+01,1.054947427872889243e+01,1.114988165779294604e+01,1.696273166206668237e-01,1.188746439621046278e+02,6.510000000000000000e+02,1.107127262985484428e+01,1.073201799661351075e+01
1.593000000000000000e+03,1.090205045096295855e+01,1.054987155016023515e+01,1.115027293528168251e+01,1.696250696526561685e-01,1.188834766995963292e+02,6.510000000000000000e+02,1.107167552061561544e+01,1.073242538131030344e+01
1.593500000000000000e+03,1.090245342186952726e+01,1.055026671468199062e+01,1.115066210281664461e+01,1.696228236527745348e-01,1.188922625183385122e+02,6.510000000000000000e+02,1.107207624552230207e+01,1.073283059821675245e+01
1.594000000000000000e+03,1.090285423756372651e+01,1.055065978344930500e+01,1.115104917183470690e+01,1.696205786982748487e-01,1.189010016662792424e+02,6.510000000000000000e+02,1.107247481626200170e+01,1.073323365886545133e+01
1.594500000000000000e+03,1.090325290959331817e+01,1.055105076755869575e+01,1.115143415371051994e+01,1.696183348648800382e-01,1.189096943900775045e+02,6.510000000000000000e+02,1.107287124445819693e+01,1.073363457472843940e+01
1.595000000000000000e+03,1.090364944944429659e+01,1.055143967804840166e+01,1.115181705975681226e+01,1.696160922277033245e-01,1.189183409351095122e+02,6.510000000000000000e+02,1.107326554167200072e+01,1.073403335721659424e+01
1.595500000000000000e+03,1.090404386854122265e+01,1.055182652589865278e+01,1.115219790122475629e+01,1.696138508601743866e-01,1.189269415454750458e+02,6.510000000000000000e+02,1.107365771940139787e+01,1.073443001768104921e+01
1.596000000000000000e+03,1.090443617824754696e+01,1.055221132203197243e+01,1.115257668930428281e+01,1.696116108346528706e-01,1.189354964640038759e+02,6.510000000000000000e+02,1.107404778908219889e+01,1.073482456741289504e+01
1.596500000000000000e+03,1.090482638986590835e+01,1.055259407731347565e+01,1.115295343512443083e+01,1.696093722240135659e-01,1.189440059322621579e+02,6.510000000000000000e+02,1.107443576208992297e+01,1.073521701764189373e+01
1.597000000000000000e+03,1.090521451463848734e+01,1.055297480255116227e+01,1.115332814975365494e+01,1.696071350984758030e-01,1.189524701905582305e+02,6.510000000000000000e+02,1.107482164973696293e+01,1.073560737954000999e+01
1.597500000000000000e+03,1.090560056374730635e+01,1.055335350849620468e+01,1.115370084420016461e+01,1.696048995272398663e-01,1.189608894779492232e+02,6.510000000000000000e+02,1.107520546327454625e+01,1.073599566422006824e+01
1.598000000000000000e+03,1.090598454831454411e+01,1.055373020584324451e+01,1.115407152941225633e+01,1.696026655800209615e-01,1.189692640322474375e+02,6.510000000000000000e+02,1.107558721389456480e+01,1.073638188273452343e+01
1.598500000000000000e+03,1.090636647940286430e+01,1.055410490523066791e+01,1.115444021627863158e+01,1.696004333236229289e-01,1.189775940900259741e+02,6.510000000000000000e+02,1.107596691272648748e+01,1.073676604607924112e+01
1.599000000000000000e+03,1.090674636801570685e+01,1.055447761724091293e+01,1.115480691562870597e+01,1.695982028259269969e-01,1.189858798866256109e+02,6.510000000000000000e+02,1.107634457084163415e+01,1.073714816518977955e+01
1.599500000000000000e+03,1.090712422509762902e+01,1.055484835240074659e+01,1.115517163823297864e+01,1.695959741519539599e-01,1.189941216561601181e+02,6.510000000000000000e+02,1.107672019924958384e+01,1.073752825094567598e+01
1.600000000000000000e+03,1.090750006153459140e+01,1.055521712118154909e+01,1.115553439480327569e+01,1.695937473671882412e-01,1.190023196315231644e+02,6.510000000000000000e+02,1.107709380890178075e+01,1.073790631416740382e+01
1.600500000000000000e+03,1.090787388815427938e+01,1.055558393399958739e+01,1.115589519599315338e+01,1.695915225354810152e-01,1.190104740443938596e+02,6.510000000000000000e+02,1.107746541068975965e+01,1.073828236561879734e+01
1.601000000000000000e+03,1.090824571572640345e+01,1.055594880121633317e+01,1.115625405239813794e+01,1.695892997199707763e-01,1.190185851252429643e+02,6.510000000000000000e+02,1.107783501544637517e+01,1.073865641600643350e+01
1.601500000000000000e+03,1.090861555496302593e+01,1.055631173313869020e+01,1.115661097455610040e+01,1.695870789823671343e-01,1.190266531033390578e+02,6.510000000000000000e+02,1.107820263394539317e+01,1.073902847598065868e+01
1.602000000000000000e+03,1.090898341651882220e+01,1.055667274001933542e+01,1.115696597294751946e+01,1.695848603844851421e-01,1.190346782067542790e+02,6.510000000000000000e+02,1.107856827690330626e+01,1.073939855613433636e+01
1.602500000000000000e+03,1.090934931099143235e+01,1.055703183205694273e+01,1.115731905799584034e+01,1.695826439864552004e-01,1.190426606623706789e+02,6.510000000000000000e+02,1.107893195497788952e+01,1.073976666700497695e+01
1.603000000000000000e+03,1.090971324892173122e+01,1.055738901939649566e+01,1.115767024006775365e+01,1.695804298478480743e-01,1.190506006958857057e+02,6.510000000000000000e+02,1.107929367876957905e+01,1.074013281907388162e+01
1.603500000000000000e+03,1.091007524079414104e+01,1.055774431212955022e+01,1.115801952947349562e+01,1.695782180270612449e-01,1.190584985318185574e+02,6.510000000000000000e+02,1.107965345882120189e+01,1.074049702276708018e+01
1.604000000000000000e+03,1.091043529703692094e+01,1.055809772029451210e+01,1.115836693646720335e+01,1.695760085821881591e-01,1.190663543935158089e+02,6.510000000000000000e+02,1.108001130561910941e+01,1.074085928845473425e+01
1.604500000000000000e+03,1.091079342802248675e+01,1.055844925387690303e+01,1.115871247124715282e+01,1.695738015695862078e-01,1.190741685031574377e+02,6.510000000000000000e+02,1.108036722959207232e+01,1.074121962645289940e+01
1.605000000000000000e+03,1.091114964406766141e+01,1.055879892280965038e+01,1.115905614395612311e+01,1.695715970460758282e-01,1.190819410817626363e+02,6.510000000000000000e+02,1.108072124111373746e+01,1.074157804702158714e+01
1.605500000000000000e+03,1.091150395543402318e+01,1.055914673697333228e+01,1.115939796468166101e+01,1.695693950663832716e-01,1.190896723491955242e+02,6.510000000000000000e+02,1.108107335050040732e+01,1.074193456036764083e+01
1.606000000000000000e+03,1.091185637232816141e+01,1.055949270619649027e+01,1.115973794345637771e+01,1.695671956848281980e-01,1.190973625241711176e+02,6.510000000000000000e+02,1.108142356801298867e+01,1.074228917664333416e+01
1.606500000000000000e+03,1.091220690490197676e+01,1.055983684025582292e+01,1.116007609025828629e+01,1.695649989553237869e-01,1.191050118242610978e+02,6.510000000000000000e+02,1.108177190385729993e+01,1.074264190594665180e+01
1.607000000000000000e+03,1.091255556325298137e+01,1.056017914887654996e+01,1.116041241501105752e+01,1.695628049301490248e-01,1.191126204658993686e+02,6.510000000000000000e+02,1.108211836818312968e+01,1.074299275832283129e+01
1.607500000000000000e+03,1.091290235742456360e+01,1.056051964173258462e+01,1.116074692758433073e+01,1.695606136617900384e-01,1.191201886643879391e+02,6.510000000000000000e+02,1.108246297108635225e+01,1.074334174376277318e+01
1.608000000000000000e+03,1.091324729740630772e+01,1.056085832844687822e+01,1.116107963779403178e+01,1.695584252007917014e-01,1.191277166339026508e+02,6.510000000000000000e+02,1.108280572260709818e+01,1.074368887220551549e+01
1.608500000000000000e+03,1.091359039313424439e+01,1.056119521859160848e+01,1.116141055540260041e+01,1.695562395981106141e-01,1.191352045874987056e+02,6.510000000000000000e+02,1.108314663273235467e+01,1.074403415353613411e+01
1.609000000000000000e+03,1.091393165449116687e+01,1.056153032168852057e+01,1.116173969011937217e+01,1.695540569027619571e-01,1.191426527371164781e+02,6.510000000000000000e+02,1.108348571139393002e+01,1.074437759758840372e+01
1.609500000000000000e+03,1.091427109130687967e+01,1.056186364720910831e+01,1.116206705160077028e+01,1.695518771643771128e-01,1.191500612935870009e+02,6.510000000000000000e+02,1.108382296847125659e+01,1.074471921414250275e+01
1.610000000000000000e+03,1.091460871335852012e+01,1.056219520457493566e+01,1.116239264945066978e+01,1.695497004299809096e-01,1.191574304666376207e+02,6.510000000000000000e+02,1.108415841378850075e+01,1.074505901292853949e+01
1.610500000000000000e+03,1.091494453037079815e+01,1.056252500315786946e+01,1.116271649322066395e+01,1.695475267476235781e-01,1.191647604648976113e+02,6.510000000000000000e+02,1.108449205711842112e+01,1.074539700362317340e+01
1.611000000000000000e+03,1.091527855201629116e+01,1.056285305228032456e+01,1.116303859241029706e+01,1.695453561638228801e-01,1.191720514959036024e+02,6.510000000000000000e+02,1.108482390818011432e+01,1.074573319585246800e+01
1.611500000000000000e+03,1.091561078791573536e+01,1.056317936121555157e+01,1.116335895646743737e+01,1.695431887246895142e-01,1.191793037661053063e+02,6.510000000000000000e+02,1.108515397664042368e+01,1.074606759919104526e+01
1.612000000000000000e+03,1.091594124763827978e+01,1.056350393918785535e+01,1.116367759478849386e+01,1.695410244744435524e-01,1.191865174808706058e+02,6.510000000000000000e+02,1.108548227211272419e+01,1.074640022316383714e+01
1.612500000000000000e+03,1.091626994070177048e+01,1.056382679537286862e+01,1.116399451671871290e+01,1.695388634580232701e-01,1.191936928444916646e+02,6.510000000000000000e+02,1.108580880415979308e+01,1.074673107724374788e+01
1.613000000000000000e+03,1.091659687657300992e+01,1.056414793889782366e+01,1.116430973155246420e+01,1.695367057192435911e-01,1.192008300601897588e+02,6.510000000000000000e+02,1.108613358229225376e+01,1.074706017085376786e+01
1.613500000000000000e+03,1.091692206466806070e+01,1.056446737884175668e+01,1.116462324853348598e+01,1.695345513008982563e-01,1.192079293301211464e+02,6.510000000000000000e+02,1.108645661596895948e+01,1.074738751336716192e+01
1.614000000000000000e+03,1.091724551435247115e+01,1.056478512423579197e+01,1.116493507685523845e+01,1.695324002453224566e-01,1.192149908553820978e+02,6.510000000000000000e+02,1.108677791459779449e+01,1.074771311410714780e+01
1.614500000000000000e+03,1.091756723494158443e+01,1.056510118406337995e+01,1.116524522566107969e+01,1.695302525938813532e-01,1.192220148360145799e+02,6.510000000000000000e+02,1.108709748753546620e+01,1.074803698234770266e+01
1.615000000000000000e+03,1.091788723570077480e+01,1.056541556726054409e+01,1.116555370404461378e+01,1.695281083876349071e-01,1.192290014710114150e+02,6.510000000000000000e+02,1.108741534408840934e+01,1.074835912731314025e+01
1.615500000000000000e+03,1.091820552584573178e+01,1.056572828271612075e+01,1.116586052104992000e+01,1.695259676670822502e-01,1.192359509583217374e+02,6.510000000000000000e+02,1.108773149351281262e+01,1.074867955817864917e+01
1.616000000000000000e+03,1.091852211454271604e+01,1.056603933927202732e+01,1.116616568567183698e+01,1.695238304717009425e-01,1.192428634948561381e+02,6.510000000000000000e+02,1.108804594501441620e+01,1.074899828407101587e+01
1.616500000000000000e+03,1.091883701090883285e+01,1.056634874572347726e+01,1.116646920685623989e+01,1.695216968400494462e-01,1.192497392764920505e+02,6.510000000000000000e+02,1.108835870774888299e+01,1.074931531406878271e+01
1.617000000000000000e+03,1.091915022401227908e+01,1.056665651081923585e+01,1.116677109350029440e+01,1.695195668106367071e-01,1.192565784980790653e+02,6.510000000000000000e+02,1.108866979082291593e+01,1.074963065720164224e+01
1.617500000000000000e+03,1.091946176287261139e+01,1.056696264326186707e+01,1.116707135445271426e+01,1.695174404214105923e-01,1.192633813534440748e+02,6.510000000000000000e+02,1.108897920329402176e+01,1.074994432245120279e+01
1.618000000000000000e+03,1.091977163646101090e+01,1.056726715170795750e+01,1.116736999851405621e+01,1.695153177087856122e-01,1.192701480353962893e+02,6.510000000000000000e+02,1.108928695416979693e+01,1.075025631875222487e+01
1.618500000000000000e+03,1.092007985370052836e+01,1.056757004476837558e+01,1.116766703443694730e+01,1.695131987094336823e-01,1.192768787357328790e+02,6.510000000000000000e+02,1.108959305240996329e+01,1.075056665499109521e+01
1.619000000000000000e+03,1.092038642346634880e+01,1.056787133100849729e+01,1.116796247092638694e+01,1.695110834590561055e-01,1.192835736452436208e+02,6.510000000000000000e+02,1.108989750692540532e+01,1.075087534000729406e+01
1.619500000000000000e+03,1.092069135458604734e+01,1.056817101894843169e+01,1.116825631663994400e+01,1.695089719928952465e-01,1.192902329537164974e+02,6.510000000000000000e+02,1.109020032657894106e+01,1.075118238259315184e+01
1.620000000000000000e+03,1.092099465583983253e+01,1.056846911706328918e+01,1.116854858018809793e+01,1.695068643452226909e-01,1.192968568499423299e+02,6.510000000000000000e+02,1.109050152018505564e+01,1.075148779149460943e+01
1.620500000000000000e+03,1.092129633596082527e+01,1.056876563378337330e+01,1.116883927013441813e+01,1.695047605498509746e-01,1.193034455217204055e+02,6.510000000000000000e+02,1.109080109651067581e+01,1.075179157541097474e+01
1.621000000000000000e+03,1.092159640363526840e+01,1.056906057749445615e+01,1.116912839499586774e+01,1.695026606404405611e-01,1.193099991558630251e+02,6.510000000000000000e+02,1.109109906427570813e+01,1.075209374299482867e+01
1.621500000000000000e+03,1.092189486750281269e+01,1.056935395653798082e+01,1.116941596324304342e+01,1.695005646496809404e-01,1.193165179382008318e+02,6.510000000000000000e+02,1.109139543215249368e+01,1.075239430285313169e+01
1.622000000000000000e+03,1.092219173615675132e+01,1.056964577921130299e+01,1.116970198330043118e+01,1.694984726093420324e-01,1.193230020535877287e+02,6.510000000000000000e+02,1.109169020876609402e+01,1.075269326354741040e+01
1.622500000000000000e+03,1.092248701814427037e+01,1.056993605376792367e+01,1.116998646354664970e+01,1.694963845511948675e-01,1.193294516859060366e+02,6.510000000000000000e+02,1.109198340269546357e+01,1.075299063359307539e+01
1.623000000000000000e+03,1.092278072196668148e+01,1.057022478841770052e+01,1.117026941231470261e+01,1.694943005062954922e-01,1.193358670180711272e+02,6.510000000000000000e+02,1.109227502247297714e+01,1.075328642146038760e+01
1.623500000000000000e+03,1.092307285607969014e+01,1.057051199132711261e+01,1.117055083789225556e+01,1.694922205052404596e-01,1.193422482320367379e+02,6.510000000000000000e+02,1.109256507658493085e+01,1.075358063557444943e+01
1.624000000000000000e+03,1.092336342889362832e+01,1.057079767061943976e+01,1.117083074852181923e+01,1.694901445774507076e-01,1.193485955087996615e+02,6.510000000000000000e+02,1.109285357347108025e+01,1.075387328431617817e+01
1.624500000000000000e+03,1.092365244877368191e+01,1.057108183437501658e+01,1.117110915240108504e+01,1.694880727526040798e-01,1.193549090284046628e+02,6.510000000000000000e+02,1.109314052152628527e+01,1.075416437602107855e+01
1.625000000000000000e+03,1.092393992404016245e+01,1.057136449063146699e+01,1.117138605768307258e+01,1.694860050590489553e-01,1.193611889699494668e+02,6.510000000000000000e+02,1.109342592909921343e+01,1.075445391898111325e+01
1.625500000000000000e+03,1.092422586296870968e+01,1.057164564738387114e+01,1.117166147247647068e+01,1.694839415256467197e-01,1.193674355115895196e+02,6.510000000000000000e+02,1.109370980449435784e+01,1.075474192144306329e+01
1.626000000000000000e+03,1.092451027379056860e+01,1.057192531258507628e+01,1.117193540484579195e+01,1.694818821798267650e-01,1.193736488305428907e+02,6.510000000000000000e+02,1.109399215597039401e+01,1.075502839161074142e+01
1.626500000000000000e+03,1.092479316469279915e+01,1.057220349414583893e+01,1.117220786281166056e+01,1.694798270485077529e-01,1.193798291030948775e+02,6.510000000000000000e+02,1.109427299174130610e+01,1.075531333764429220e+01
1.627000000000000000e+03,1.092507454381852128e+01,1.057248019993508237e+01,1.117247885435106802e+01,1.694777761587117071e-01,1.193859765046032066e+02,6.510000000000000000e+02,1.109455231997723423e+01,1.075559676765981010e+01
1.627500000000000000e+03,1.092535441880542812e+01,1.057275543778008853e+01,1.117274838739756859e+01,1.694757289961402180e-01,1.193920911992300375e+02,6.510000000000000000e+02,1.109483014780156829e+01,1.075587868980928619e+01
1.628000000000000000e+03,1.092563279662984499e+01,1.057302921546677510e+01,1.117301646984152974e+01,1.694736843236583912e-01,1.193981733364719133e+02,6.510000000000000000e+02,1.109510648095350227e+01,1.075615911230618593e+01
1.628500000000000000e+03,1.092590968685582453e+01,1.057330154073982342e+01,1.117328310953039150e+01,1.694716439812385678e-01,1.194042231234436713e+02,6.510000000000000000e+02,1.109538133083706413e+01,1.075643804287458671e+01
1.629000000000000000e+03,1.092618509745301303e+01,1.057357242130296981e+01,1.117354831426887785e+01,1.694696079937576261e-01,1.194102407318378596e+02,6.510000000000000000e+02,1.109565470544677090e+01,1.075671548945925515e+01
1.629500000000000000e+03,1.092645903634828386e+01,1.057384186481918675e+01,1.117381209181922053e+01,1.694675763850183314e-01,1.194162263324428608e+02,6.510000000000000000e+02,1.109592661273330272e+01,1.075699145996326500e+01
1.630000000000000000e+03,1.092673151142595778e+01,1.057410987891088894e+01,1.117407444990144150e+01,1.694655491787220303e-01,1.194221800951474393e+02,6.510000000000000000e+02,1.109619706060468047e+01,1.075726596224723508e+01
1.630500000000000000e+03,1.092700253052804271e+01,1.057437647116018020e+01,1.117433539619351457e+01,1.694635263976494721e-01,1.194281021889453882e+02,6.510000000000000000e+02,1.109646605692569210e+01,1.075753900413039332e+01
1.631000000000000000e+03,1.092727210145443628e+01,1.057464164910900450e+01,1.117459493833164252e+01,1.694615080648381733e-01,1.194339927819400913e+02,6.510000000000000000e+02,1.109673360951927634e+01,1.075781059338959800e+01
1.631500000000000000e+03,1.092754023196317803e+01,1.057490542025942837e+01,1.117485308391047383e+01,1.694594942025073048e-01,1.194398520413492548e+02,6.510000000000000000e+02,1.109699972616568608e+01,1.075808073776067175e+01
1.632000000000000000e+03,1.092780692977066259e+01,1.057516779207379543e+01,1.117510984048333178e+01,1.694574848320067051e-01,1.194456801335093132e+02,6.510000000000000000e+02,1.109726441460266955e+01,1.075834944493865564e+01
1.632500000000000000e+03,1.092807220255185818e+01,1.057542877197495201e+01,1.117536521556243301e+01,1.694554799745845164e-01,1.194514772238800475e+02,6.510000000000000000e+02,1.109752768252644195e+01,1.075861672257727442e+01
1.633000000000000000e+03,1.092833605748674763e+01,1.057568836734646212e+01,1.117561921661910596e+01,1.694534802313737432e-01,1.194572434673274870e+02,6.510000000000000000e+02,1.109778953771812127e+01,1.075888257725537223e+01
1.633500000000000000e+03,1.092859849892177060e+01,1.057594658553280986e+01,1.117587185108403425e+01,1.694514897713322032e-01,1.194629789580208978e+02,6.510000000000000000e+02,1.109804998869310388e+01,1.075914700915043909e+01
1.634000000000000000e+03,1.092885953813240540e+01,1.057620343383958605e+01,1.117612312634747340e+01,1.694495038561986966e-01,1.194686839385847890e+02,6.510000000000000000e+02,1.109830904198860502e+01,1.075941003427620757e+01
1.634500000000000000e+03,1.092911918263000892e+01,1.057645891953371020e+01,1.117637304975945867e+01,1.694475225052771705e-01,1.194743585710144060e+02,6.510000000000000000e+02,1.109856670513528698e+01,1.075967166012473264e+01
1.635000000000000000e+03,1.092937743988560406e+01,1.057671304984364369e+01,1.117662162863003950e+01,1.694455457374626495e-01,1.194800030164506808e+02,6.510000000000000000e+02,1.109882298562306602e+01,1.075993189414814211e+01
1.635500000000000000e+03,1.092963431733009827e+01,1.057696583195955675e+01,1.117686887022947495e+01,1.694435735718554104e-01,1.194856174351845794e+02,6.510000000000000000e+02,1.109907789090195429e+01,1.076019074375824403e+01
1.636000000000000000e+03,1.092988982235452156e+01,1.057721727303355941e+01,1.117711478178849838e+01,1.694416060265324098e-01,1.194912019866618067e+02,6.510000000000000000e+02,1.109933142838105447e+01,1.076044821632798865e+01
1.636500000000000000e+03,1.093014396231020413e+01,1.057746738017989507e+01,1.117735937049848793e+01,1.694396431197758568e-01,1.194967568294867704e+02,6.510000000000000000e+02,1.109958360542998079e+01,1.076070431919042747e+01
1.637000000000000000e+03,1.093039674450902510e+01,1.057771616047512531e+01,1.117760264351169042e+01,1.694376848686911241e-01,1.195022821214271715e+02,6.510000000000000000e+02,1.109983442937771692e+01,1.076095905964033506e+01
1.637500000000000000e+03,1.093064817622360252e+01,1.057796362095834830e+01,1.117784460794145041e+01,1.694357312903326807e-01,1.195077780194182537e+02,6.510000000000000000e+02,1.110008390751393392e+01,1.076121244493326934e+01
1.638000000000000000e+03,1.093089826468749592e+01,1.057820976863136764e+01,1.117808527086241810e+01,1.694337824020113736e-01,1.195132446795671655e+02,6.510000000000000000e+02,1.110033204708950727e+01,1.076146448228548280e+01
1.638500000000000000e+03,1.093114701709545145e+01,1.057845461045893209e+01,1.117832463931073050e+01,1.694318382190932448e-01,1.195186822571570673e+02,6.510000000000000000e+02,1.110057885531454325e+01,1.076171517887635787e+01
1.639000000000000000e+03,1.093139444060356524e+01,1.057869815336888308e+01,1.117856272028430098e+01,1.694298987582756044e-01,1.195240909066517929e+02,6.510000000000000000e+02,1.110082433936184287e+01,1.076196454184528939e+01
1.639500000000000000e+03,1.093164054232952864e+01,1.057894040425235360e+01,1.117879952074293648e+01,1.694279640344642790e-01,1.195294707816994872e+02,6.510000000000000000e+02,1.110106850636399223e+01,1.076221257829506328e+01
1.640000000000000000e+03,1.093188532935280222e+01,1.057918136996401870e+01,1.117903504760858802e+01,1.694260340630262540e-01,1.195348220351373669e+02,6.510000000000000000e+02,1.110131136341582980e+01,1.076245929528977641e+01
1.640500000000000000e+03,1.093212880871484671e+01,1.057942105732221272e+01,1.117926930776557271e+01,1.694241088590215660e-01,1.195401448189957705e+02,6.510000000000000000e+02,1.110155291757386919e+01,1.076270469985582601e+01
1.641000000000000000e+03,1.093237098741932201e+01,1.057965947310915134e+01,1.117950230806074785e+01,1.694221884358723396e-01,1.195454392845021232e+02,6.510000000000000000e+02,1.110179317585519421e+01,1.076294879898344981e+01
1.641500000000000000e+03,1.093261187243225763e+01,1.057989662407113407e+01,1.117973405530373121e+01,1.694202728086391940e-01,1.195507055820852997e+02,6.510000000000000000e+02,1.110203214524089610e+01,1.076319159962361915e+01
1.642000000000000000e+03,1.093285147068231211e+01,1.058013251691871659e+01,1.117996455626711949e+01,1.694183619903350257e-01,1.195559438613798875e+02,6.510000000000000000e+02,1.110226983267264877e+01,1.076343310869197722e+01
1.642500000000000000e+03,1.093308978906092932e+01,1.058036715832690255e+01,1.118019381768665177e+01,1.694164559941266357e-01,1.195611542712299808e+02,6.510000000000000000e+02,1.110250624505505712e+01,1.076367333306680152e+01
1.643000000000000000e+03,1.093332683442254982e+01,1.058060055493532303e+01,1.118042184626145463e+01,1.694145548327202488e-01,1.195663369596934160e+02,6.510000000000000000e+02,1.110274138925526977e+01,1.076391227958983166e+01
1.643500000000000000e+03,1.093356261358480808e+01,1.058083271334844078e+01,1.118064864865420027e+01,1.694126585191804701e-01,1.195714920740459775e+02,6.510000000000000000e+02,1.110297527210398805e+01,1.076414995506562633e+01
1.644000000000000000e+03,1.093379713332873671e+01,1.058106364013571898e+01,1.118087423149136050e+01,1.694107670655482512e-01,1.195766197607854195e+02,6.510000000000000000e+02,1.110320790039428296e+01,1.076438636626318868e+01
1.644500000000000000e+03,1.093403040039896190e+01,1.058129334183181314e+01,1.118109860136333467e+01,1.694088804835062190e-01,1.195817201656353461e+02,6.510000000000000000e+02,1.110343928088246734e+01,1.076462151991545646e+01
1.645000000000000000e+03,1.093426242150388816e+01,1.058152182493673799e+01,1.118132176482470541e+01,1.694069987844810943e-01,1.195867934335492322e+02,6.510000000000000000e+02,1.110366942028836945e+01,1.076485542271940687e+01
1.645500000000000000e+03,1.093449320331590791e+01,1.058174909591608959e+01,1.118154372839440391e+01,1.694051219795413010e-01,1.195918397087146730e+02,6.510000000000000000e+02,1.110389832529545018e+01,1.076508808133636563e+01
1.646000000000000000e+03,1.093472275247158265e+01,1.058197516120117854e+01,1.118176449855594257e+01,1.694032500797041096e-01,1.195968591345572634e+02,6.510000000000000000e+02,1.110412600255128623e+01,1.076531950239187729e+01
1.646500000000000000e+03,1.093495107557183665e+01,1.058220002718924313e+01,1.118198408175753578e+01,1.694013830951676125e-01,1.196018518537442077e+02,6.510000000000000000e+02,1.110435245866700349e+01,1.076554969247666804e+01
1.647000000000000000e+03,1.093517817918215407e+01,1.058242370024361279e+01,1.118220248441236286e+01,1.693995210364884207e-01,1.196068180081889523e+02,6.510000000000000000e+02,1.110457770021864299e+01,1.076577865814566692e+01
1.647500000000000000e+03,1.093540406983277435e+01,1.058264618669388035e+01,1.118241971289873682e+01,1.693976639129429751e-01,1.196117577390543687e+02,6.510000000000000000e+02,1.110480173374571677e+01,1.076600640591983193e+01
1.648000000000000000e+03,1.093562875401885925e+01,1.058286749283610995e+01,1.118263577356028549e+01,1.693958117344734893e-01,1.196166711867572303e+02,6.510000000000000000e+02,1.110502456575333241e+01,1.076623294228438432e+01
1.648500000000000000e+03,1.093585223820070418e+01,1.058308762493300215e+01,1.118285067270615052e+01,1.693939645099979407e-01,1.196215584909717506e+02,6.510000000000000000e+02,1.110524620271070084e+01,1.076645827369070574e+01
1.649000000000000000e+03,1.093607452880391406e+01,1.058330658921402190e+01,1.118306441661117745e+01,1.693921222484856548e-01,1.196264197906336051e+02,6.510000000000000000e+02,1.110546665105239938e+01,1.076668240655542874e+01
1.649500000000000000e+03,1.093629563221959700e+01,1.058352439187565608e+01,1.118327701151608444e+01,1.693902849582912540e-01,1.196312552239436684e+02,6.510000000000000000e+02,1.110568591717788678e+01,1.076690534726130544e+01
1.650000000000000000e+03,1.093651555480453474e+01,1.058374103908151831e+01,1.118348846362768612e+01,1.693884526478718067e-01,1.196360649283719795e+02,6.510000000000000000e+02,1.110590400745240736e+01,1.076712710215666391e+01
1.650500000000000000e+03,1.093673430288138526e+01,1.058395653696256034e+01,1.118369877911905874e+01,1.693866253253259457e-01,1.196408490406614504e+02,6.510000000000000000e+02,1.110612092820671037e+01,1.076734767755605837e+01
1.651000000000000000e+03,1.093695188273885677e+01,1.058417089161722302e+01,1.118390796412969124e+01,1.693848029977790548e-01,1.196456076968316324e+02,6.510000000000000000e+02,1.110633668573663613e+01,1.076756707974107741e+01
1.651500000000000000e+03,1.093716830063188894e+01,1.058438410911162642e+01,1.118411602476572853e+01,1.693829856731247363e-01,1.196503410321825669e+02,6.510000000000000000e+02,1.110655128630501309e+01,1.076778531495876301e+01
1.652000000000000000e+03,1.093738356278183943e+01,1.058459619547972608e+01,1.118432296710012075e+01,1.693811733578225176e-01,1.196550491812984518e+02,6.510000000000000000e+02,1.110676473613966309e+01,1.076800238942401755e+01
1.652500000000000000e+03,1.093759767537665439e+01,1.058480715672349071e+01,1.118452879717281157e+01,1.693793660594072048e-01,1.196597322780514645e+02,6.510000000000000000e+02,1.110697704143606046e+01,1.076821830931724477e+01
1.653000000000000000e+03,1.093781064414626414e+01,1.058501699881307268e+01,1.118473352099091578e+01,1.693775645367997795e-01,1.196643904465677082e+02,6.510000000000000000e+02,1.110718820868306445e+01,1.076843307960946206e+01
1.653500000000000000e+03,1.093802247226521018e+01,1.058522572768694303e+01,1.118493714452889698e+01,1.693757740220867281e-01,1.196690237566043322e+02,6.510000000000000000e+02,1.110739824628729622e+01,1.076864669824312415e+01
1.654000000000000000e+03,1.093823316921552546e+01,1.058543334925211354e+01,1.118513967372876117e+01,1.693739885043483995e-01,1.196736324121085744e+02,6.510000000000000000e+02,1.110760715771987250e+01,1.076885918071117665e+01
1.654500000000000000e+03,1.093844274105319236e+01,1.058563986938427526e+01,1.118534111450021307e+01,1.693722079904514677e-01,1.196782165441388202e+02,6.510000000000000000e+02,1.110781494904364308e+01,1.076907053306274165e+01
1.655000000000000000e+03,1.093865119380170192e+01,1.058584529392793883e+01,1.118554147272083732e+01,1.693704324852138565e-01,1.196827762830596384e+02,6.510000000000000000e+02,1.110802162628691470e+01,1.076928076131648737e+01
1.655500000000000000e+03,1.093885853345218884e+01,1.058604962869664767e+01,1.118574075423629743e+01,1.693686619944775873e-01,1.196873117585455901e+02,6.510000000000000000e+02,1.110822719544666626e+01,1.076948987145771142e+01
1.656000000000000000e+03,1.093906476596362864e+01,1.058625287947310945e+01,1.118593896486047790e+01,1.693668965229577772e-01,1.196918230995847097e+02,6.510000000000000000e+02,1.110843166248658598e+01,1.076969786944067131e+01
1.656500000000000000e+03,1.093926989726298693e+01,1.058645505200936299e+01,1.118613611037568134e+01,1.693651360761375402e-01,1.196963104344822568e+02,6.510000000000000000e+02,1.110863503333912483e+01,1.076990476118685081e+01
1.657000000000000000e+03,1.093947393324543960e+01,1.058665615202694354e+01,1.118633219653279021e+01,1.693633806571950839e-01,1.197007738908640846e+02,6.510000000000000000e+02,1.110883731390263485e+01,1.077011055258824612e+01
1.657500000000000000e+03,1.093967687977447056e+01,1.058685618521705507e+01,1.118652722905143015e+01,1.693616302718178313e-01,1.197052135956804193e+02,6.510000000000000000e+02,1.110903851004628962e+01,1.077031524950265329e+01
1.658000000000000000e+03,1.093987874268210980e+01,1.058705515724070523e+01,1.118672121362017080e+01,1.693598849234907722e-01,1.197096296752092144e+02,6.510000000000000000e+02,1.110923862760560077e+01,1.077051885775861884e+01
1.658500000000000000e+03,1.094007952776906478e+01,1.058725307372888480e+01,1.118691415589666427e+01,1.693581446161083193e-01,1.197140222550596036e+02,6.510000000000000000e+02,1.110943767238517310e+01,1.077072138315295646e+01
1.659000000000000000e+03,1.094027924080490699e+01,1.058744994028271691e+01,1.118710606150783882e+01,1.693564093527450687e-01,1.197183914601756385e+02,6.510000000000000000e+02,1.110963565015765120e+01,1.077092283145216278e+01
1.659500000000000000e+03,1.094047788752822115e+01,1.058764576247362754e+01,1.118729693605003206e+01,1.693546791371924876e-01,1.197227374148396564e+02,6.510000000000000000e+02,1.110983256666541408e+01,1.077112320839102821e+01
1.660000000000000000e+03,1.094067547364678461e+01,1.058784054584347523e+01,1.118748678508920058e+01,1.693529539726270072e-01,1.197270602426755630e+02,6.510000000000000000e+02,1.111002842761941345e+01,1.077132251967415755e+01
1.660500000000000000e+03,1.094087200483773969e+01,1.058803429590473577e+01,1.118767561416106915e+01,1.693512338615077162e-01,1.197313600666526128e+02,6.510000000000000000e+02,1.111022323869924833e+01,1.077152077097623284e+01
1.661000000000000000e+03,1.094106748674774288e+01,1.058822701814065503e+01,1.118786342877128526e+01,1.693495188063958157e-01,1.197356370090885207e+02,6.510000000000000000e+02,1.111041700555413847e+01,1.077171796794134728e+01
1.661500000000000000e+03,1.094126192499312822e+01,1.058841871800537326e+01,1.118805023439557722e+01,1.693478088100058288e-01,1.197398911916530864e+02,6.510000000000000000e+02,1.111060973380313399e+01,1.077191411618312245e+01
1.662000000000000000e+03,1.094145532516008856e+01,1.058860940092411873e+01,1.118823603647996201e+01,1.693461038742836433e-01,1.197441227353714481e+02,6.510000000000000000e+02,1.111080142903437107e+01,1.077210922128580428e+01
1.662500000000000000e+03,1.094164769280482119e+01,1.058879907229333206e+01,1.118842084044085894e+01,1.693444040011235219e-01,1.197483317606275648e+02,6.510000000000000000e+02,1.111099209680594413e+01,1.077230328880369825e+01
1.663000000000000000e+03,1.094183903345370013e+01,1.058898773748082256e+01,1.118860465166528328e+01,1.693427091918047744e-01,1.197525183871674130e+02,6.510000000000000000e+02,1.111118174264550618e+01,1.077249632426189407e+01
1.663500000000000000e+03,1.094202935260341647e+01,1.058917540182594585e+01,1.118878747551098130e+01,1.693410194485794329e-01,1.197566827341026112e+02,6.510000000000000000e+02,1.111137037205199540e+01,1.077268833315483754e+01
1.664000000000000000e+03,1.094221865572116847e+01,1.058936207063971224e+01,1.118896931730659716e+01,1.693393347721625641e-01,1.197608249199134605e+02,6.510000000000000000e+02,1.111155799049333126e+01,1.077287932094900569e+01
1.664500000000000000e+03,1.094240694824479476e+01,1.058954774920496611e+01,1.118915018235187020e+01,1.693376551638834937e-01,1.197649450624523695e+02,6.510000000000000000e+02,1.111174460340867753e+01,1.077306929308091199e+01
1.665000000000000000e+03,1.094259423558294664e+01,1.058973244277652981e+01,1.118933007591773965e+01,1.693359806243028287e-01,1.197690432789471089e+02,6.510000000000000000e+02,1.111193021620724863e+01,1.077325825495864464e+01
1.665500000000000000e+03,1.094278052311523020e+01,1.058991615658134400e+01,1.118950900324651698e+01,1.693343111543391954e-01,1.197731196860041649e+02,6.510000000000000000e+02,1.111211483426956903e+01,1.077344621196089314e+01
1.666000000000000000e+03,1.094296581619238573e+01,1.059009889581861152e+01,1.118968696955205999e+01,1.693326467541426128e-01,1.197771743996118659e+02,6.510000000000000000e+02,1.111229846294653001e+01,1.077363316943824323e+01
1.666500000000000000e+03,1.094315012013642807e+01,1.059028066565997150e+01,1.118986398001992555e+01,1.693309874236576529e-01,1.197812075351438068e+02,6.510000000000000000e+02,1.111248110756008600e+01,1.077381913271277192e+01
1.667000000000000000e+03,1.094333344024078869e+01,1.059046147124961301e+01,1.119004003980749928e+01,1.693293331634943555e-01,1.197852192073618767e+02,6.510000000000000000e+02,1.111266277340428132e+01,1.077400410707729428e+01
1.667500000000000000e+03,1.094351578177049333e+01,1.059064131770442607e+01,1.119021515404418388e+01,1.693276839731866490e-01,1.197892095304195834e+02,6.510000000000000000e+02,1.111284346574367987e+01,1.077418809779730680e+01
1.668000000000000000e+03,1.094369714996230947e+01,1.059082021011416863e+01,1.119038932783150209e+01,1.693260398521655441e-01,1.197931786178652089e+02,6.510000000000000000e+02,1.111302318981447712e+01,1.077437111011014359e+01
1.668500000000000000e+03,1.094387755002488660e+01,1.059099815354157847e+01,1.119056256624334011e+01,1.693244008000664436e-01,1.197971265826450065e+02,6.510000000000000000e+02,1.111320195082495310e+01,1.077455314922481833e+01
1.669000000000000000e+03,1.094405698713890907e+01,1.059117515302254375e+01,1.119073487432597958e+01,1.693227668161657040e-01,1.198010535371062417e+02,6.510000000000000000e+02,1.111337975395507449e+01,1.077473422032274364e+01
1.669500000000000000e+03,1.094423546645726830e+01,1.059135121356623088e+01,1.119090625709835507e+01,1.693211378993806915e-01,1.198049595930006888e+02,6.510000000000000000e+02,1.111355660435664916e+01,1.077491432855788744e+01
1.670000000000000000e+03,1.094441299310518367e+01,1.059152634015521954e+01,1.119107671955213057e+01,1.693195140486281336e-01,1.198088448614872163e+02,6.510000000000000000e+02,1.111373250715381111e+01,1.077509347905655446e+01
1.670500000000000000e+03,1.094458957218036765e+01,1.059170053774566078e+01,1.119124626665188593e+01,1.693178952625682687e-01,1.198127094531353833e+02,6.510000000000000000e+02,1.111390746744293523e+01,1.077527167691780008e+01
1.671000000000000000e+03,1.094476520875316794e+01,1.059187381126739602e+01,1.119141490333525368e+01,1.693162815397070697e-01,1.198165534779282098e+02,6.510000000000000000e+02,1.111408149029287529e+01,1.077544892721346237e+01
1.671500000000000000e+03,1.094493990786672022e+01,1.059204616562412582e+01,1.119158263451307889e+01,1.693146728783963828e-01,1.198203770452654879e+02,6.510000000000000000e+02,1.111425458074511674e+01,1.077562523498832370e+01
1.672000000000000000e+03,1.094511367453709383e+01,1.059221760569352710e+01,1.119174946506953638e+01,1.693130692764238943e-01,1.198241802639666815e+02,6.510000000000000000e+02,1.111442674381351736e+01,1.077580060526067030e+01
1.672500000000000000e+03,1.094528651375342498e+01,1.059238813632736864e+01,1.119191539986230666e+01,1.693114707321403956e-01,1.198279632422740661e+02,6.510000000000000000e+02,1.111459798448556491e+01,1.077597504302128328e+01
1.673000000000000000e+03,1.094545843047807843e+01,1.059255776235170998e+01,1.119208044372269484e+01,1.693098772432301280e-01,1.198317260878557562e+02,6.510000000000000000e+02,1.111476830772130775e+01,1.077614855323484733e+01
1.673500000000000000e+03,1.094562942964677710e+01,1.059272648856696897e+01,1.119224460145582789e+01,1.693082888075817527e-01,1.198354689078086039e+02,6.510000000000000000e+02,1.111493771845436029e+01,1.077632114083919568e+01
1.674000000000000000e+03,1.094579951616876912e+01,1.059289431974812246e+01,1.119240787784070079e+01,1.693067054222636425e-01,1.198391918086614112e+02,6.510000000000000000e+02,1.111510622159103256e+01,1.077649281074650567e+01
1.674500000000000000e+03,1.094596869492693614e+01,1.059306126064478093e+01,1.119257027763042167e+01,1.693051270847023004e-01,1.198428948963776435e+02,6.510000000000000000e+02,1.111527382201163761e+01,1.077666356784223289e+01
1.675000000000000000e+03,1.094613697077796921e+01,1.059322731598135547e+01,1.119273180555228997e+01,1.693035537915552058e-01,1.198465782763587129e+02,6.510000000000000000e+02,1.111544052456952336e+01,1.077683341698641328e+01
1.675500000000000000e+03,1.094630434855247003e+01,1.059339249045720166e+01,1.119289246630795986e+01,1.693019855409136631e-01,1.198502420534468058e+02,6.510000000000000000e+02,1.111560633409338372e+01,1.077700236301155634e+01
1.676000000000000000e+03,1.094647083305514812e+01,1.059355678874671369e+01,1.119305226457358238e+01,1.693004223283581522e-01,1.198538863319276402e+02,6.510000000000000000e+02,1.111577125538350685e+01,1.077717041072678938e+01
1.676500000000000000e+03,1.094663642906488832e+01,1.059372021549950027e+01,1.119321120499992794e+01,1.692988641517740311e-01,1.198575112155335916e+02,6.510000000000000000e+02,1.111593529321666196e+01,1.077733756491311645e+01
1.677000000000000000e+03,1.094680114133496396e+01,1.059388277534047340e+01,1.119336929221255517e+01,1.692973110069455334e-01,1.198611168074466491e+02,6.510000000000000000e+02,1.111609845234190885e+01,1.077750383032801906e+01
1.677500000000000000e+03,1.094696497459311679e+01,1.059404447287001894e+01,1.119352653081190851e+01,1.692957628902198586e-01,1.198647032103010730e+02,6.510000000000000000e+02,1.111626073748333710e+01,1.077766921170289649e+01
1.678000000000000000e+03,1.094712793354172753e+01,1.059420531266410315e+01,1.119368292537348886e+01,1.692942197978411223e-01,1.198682705261865351e+02,6.510000000000000000e+02,1.111642215333957040e+01,1.077783371374388643e+01
1.678500000000000000e+03,1.094729002285793840e+01,1.059436529927440240e+01,1.119383848044797602e+01,1.692926817261554140e-01,1.198718188566509895e+02,6.510000000000000000e+02,1.111658270458409170e+01,1.077799734113178332e+01
1.679000000000000000e+03,1.094745124719378637e+01,1.059452443722843284e+01,1.119399320056136382e+01,1.692911486707908975e-01,1.198753483027030597e+02,6.510000000000000000e+02,1.111674239586457702e+01,1.077816009852299395e+01
1.679500000000000000e+03,1.094761161117635773e+01,1.059468273102969249e+01,1.119414709021512166e+01,1.692896206275288640e-01,1.198788589648156062e+02,6.510000000000000000e+02,1.111690123180388490e+01,1.077832199054882878e+01
1.680000000000000000e+03,1.094777111940789283e+01,1.059484018515776782e+01,1.119430015388624611e+01,1.692880975919962561e-01,1.198823509429278573e+02,6.510000000000000000e+02,1.111705921699988941e+01,1.077848302181589624e+01
1.680500000000000000e+03,1.094792977646595133e+01,1.059499680406848832e+01,1.119445239602752018e+01,1.692865795596144862e-01,1.198858243364487919e+02,6.510000000000000000e+02,1.111721635602556546e+01,1.077864319690633543e+01
1.681000000000000000e+03,1.094808758690350636e+01,1.059515259219401173e+01,1.119460382106753471e+01,1.692850665264704624e-01,1.198892792442595123e+02,6.510000000000000000e+02,1.111737265342997638e+01,1.077880252037703634e+01
1.681500000000000000e+03,1.094824455524913098e+01,1.059530755394297508e+01,1.119475443341088017e+01,1.692835584867034837e-01,1.198927157647161863e+02,6.510000000000000000e+02,1.111752811373583505e+01,1.077896099676242869e+01
1.682000000000000000e+03,1.094840068600707639e+01,1.059546169370064206e+01,1.119490423743825858e+01,1.692820554360405239e-01,1.198961339956528604e+02,6.510000000000000000e+02,1.111768274144311697e+01,1.077911863057103581e+01
1.682500000000000000e+03,1.094855598365742466e+01,1.059561501582896703e+01,1.119505323750662207e+01,1.692805573693882404e-01,1.198995340343841178e+02,6.510000000000000000e+02,1.111783654102681318e+01,1.077927542628803792e+01
1.683000000000000000e+03,1.094871045265623621e+01,1.059576752466676908e+01,1.119520143794929545e+01,1.692790642813963853e-01,1.199029159777079059e+02,6.510000000000000000e+02,1.111798951693763371e+01,1.077943138837484049e+01
1.683500000000000000e+03,1.094886409743563860e+01,1.059591922452984747e+01,1.119534884307609346e+01,1.692775761670216039e-01,1.199062799219080944e+02,6.510000000000000000e+02,1.111814167360266126e+01,1.077958652126861594e+01
1.684000000000000000e+03,1.094901692240399882e+01,1.059607011971107049e+01,1.119549545717348416e+01,1.692760930208099257e-01,1.199096259627574881e+02,6.510000000000000000e+02,1.111829301542480763e+01,1.077974082938318823e+01
1.684500000000000000e+03,1.094916893194602459e+01,1.059622021448054241e+01,1.119564128450469020e+01,1.692746148363844794e-01,1.199129541955200580e+02,6.510000000000000000e+02,1.111844354678241054e+01,1.077989431710964041e+01
1.685000000000000000e+03,1.094932013042288510e+01,1.059636951308569763e+01,1.119578632930981676e+01,1.692731416096223407e-01,1.199162647149541954e+02,6.510000000000000000e+02,1.111859327203250736e+01,1.078004698881326107e+01
1.685500000000000000e+03,1.094947052217237271e+01,1.059651801975140906e+01,1.119593059580598293e+01,1.692716733335303814e-01,1.199195576153148579e+02,6.510000000000000000e+02,1.111874219550590226e+01,1.078019884883884139e+01
1.686000000000000000e+03,1.094962011150899173e+01,1.059666573868015504e+01,1.119607408818745142e+01,1.692702100025497702e-01,1.199228329903564827e+02,6.510000000000000000e+02,1.111889032151153955e+01,1.078034990150644212e+01
1.686500000000000000e+03,1.094976890272410586e+01,1.059681267405208160e+01,1.119621681062573870e+01,1.692687516105059187e-01,1.199260909333356153e+02,6.510000000000000000e+02,1.111903765433461189e+01,1.078050015111359983e+01
1.687000000000000000e+03,1.094991690008605012e+01,1.059695883002515338e+01,1.119635876726975887e+01,1.692672981514287966e-01,1.199293315370135673e+02,6.510000000000000000e+02,1.111918419823747861e+01,1.078064960193461985e+01
1.687500000000000000e+03,1.095006410784026052e+01,1.059710421073526909e+01,1.119649996224593913e+01,1.692658496193475137e-01,1.199325548936588888e+02,6.510000000000000000e+02,1.111932995745960717e+01,1.078079825822091209e+01
1.688000000000000000e+03,1.095021053020940549e+01,1.059724882029637349e+01,1.119664039965833524e+01,1.692644060076757551e-01,1.199357610950500685e+02,6.510000000000000000e+02,1.111947493621708105e+01,1.078094612420172993e+01
1.688500000000000000e+03,1.095035617139349426e+01,1.059739266280056924e+01,1.119678008358874877e+01,1.692629673094165899e-01,1.199389502324779642e+02,6.510000000000000000e+02,1.111961913870291063e+01,1.078109320408407790e+01
1.689000000000000000e+03,1.095050103556999943e+01,1.059753574231823769e+01,1.119691901809689405e+01,1.692615335186485326e-01,1.199421223967487293e+02,6.510000000000000000e+02,1.111976256908864791e+01,1.078123950205135095e+01
1.689500000000000000e+03,1.095064512689399372e+01,1.059767806289816150e+01,1.119705720722043196e+01,1.692601046287320610e-01,1.199452776781860734e+02,6.510000000000000000e+02,1.111990523152272559e+01,1.078138502226526008e+01
1.690000000000000000e+03,1.095078844949825303e+01,1.059781962856762227e+01,1.119719465497518307e+01,1.692586806324632431e-01,1.199484161666337911e+02,6.510000000000000000e+02,1.112004713013071466e+01,1.078152976886578962e+01
1.690500000000000000e+03,1.095093100749338966e+01,1.059796044333252496e+01,1.119733136535520224e+01,1.692572615232525168e-01,1.199515379514585192e+02,6.510000000000000000e+02,1.112018826901664070e+01,1.078167374597013684e+01
1.691000000000000000e+03,1.095107280496796243e+01,1.059810051117752927e+01,1.119746734233288876e+01,1.692558472934847236e-01,1.199546431215519107e+02,6.510000000000000000e+02,1.112032865226144551e+01,1.078181695767447756e+01
1.691500000000000000e+03,1.095121384598859038e+01,1.059823983606610476e+01,1.119760258985912316e+01,1.692544379371326291e-01,1.199577317653336195e+02,6.510000000000000000e+02,1.112046828392572273e+01,1.078195940805145803e+01
1.692000000000000000e+03,1.095135413460010199e+01,1.059837842194072621e+01,1.119773711186336307e+01,1.692530334458623442e-01,1.199608039707533891e+02,6.510000000000000000e+02,1.112060716804596439e+01,1.078210110115423959e+01
1.692500000000000000e+03,1.095149367377602978e+01,1.059851627272290564e+01,1.119787091225380671e+01,1.692516346282144091e-01,1.199638598025807568e+02,6.510000000000000000e+02,1.112074530840424558e+01,1.078224203914781576e+01
1.693000000000000000e+03,1.095163246838060545e+01,1.059865339231334325e+01,1.119800399491745679e+01,1.692502408064302521e-01,1.199668993665013090e+02,6.510000000000000000e+02,1.112088270918703614e+01,1.078238222757417475e+01
1.693500000000000000e+03,1.095177052258810413e+01,1.059878978459206067e+01,1.119813636372024845e+01,1.692488518224316008e-01,1.199699227532729395e+02,6.510000000000000000e+02,1.112101937441053678e+01,1.078252167076567325e+01
1.694000000000000000e+03,1.095190784035720810e+01,1.059892545341844716e+01,1.119826802250720199e+01,1.692474676687528712e-01,1.199729300489899657e+02,6.510000000000000000e+02,1.112115530802596020e+01,1.078266037268845601e+01
1.694500000000000000e+03,1.095204442562537217e+01,1.059906040263142657e+01,1.119839897510249216e+01,1.692460883377227832e-01,1.199759213392893997e+02,6.510000000000000000e+02,1.112129051396309443e+01,1.078279833728764991e+01
1.695000000000000000e+03,1.095218028230892671e+01,1.059919463604954082e+01,1.119852922530957784e+01,1.692447138214131230e-01,1.199788967093529379e+02,6.510000000000000000e+02,1.112142499613034019e+01,1.078293556848751322e+01
1.695500000000000000e+03,1.095231541430320199e+01,1.059932815747104762e+01,1.119865877691129619e+01,1.692433441123050719e-01,1.199818562439098457e+02,6.510000000000000000e+02,1.112155875841550845e+01,1.078307207019089731e+01
1.696000000000000000e+03,1.095244982548263302e+01,1.059946097067405724e+01,1.119878763367004382e+01,1.692419792024178749e-01,1.199848000272389186e+02,6.510000000000000000e+02,1.112169180468505303e+01,1.078320784628021478e+01
1.696500000000000000e+03,1.095258351970088206e+01,1.059959307941661777e+01,1.119891579932779102e+01,1.692406190834626067e-01,1.199877281431710969e+02,6.510000000000000000e+02,1.112182413878434417e+01,1.078334290061741996e+01
1.697000000000000000e+03,1.095271650079093462e+01,1.059972448743683060e+01,1.119904327760626650e+01,1.692392637479697148e-01,1.199906406750919814e+02,6.510000000000000000e+02,1.112195576453890489e+01,1.078347723704296612e+01
1.697500000000000000e+03,1.095284877256522726e+01,1.059985519845294633e+01,1.119917007220703198e+01,1.692379131873926468e-01,1.199935377059436092e+02,6.510000000000000000e+02,1.112208668575261861e+01,1.078361085937783415e+01
1.698000000000000000e+03,1.095298033881575428e+01,1.059998521616348022e+01,1.119929618681160122e+01,1.692365673934405068e-01,1.199964193182275949e+02,6.510000000000000000e+02,1.112221690620919468e+01,1.078374377142231388e+01
1.698500000000000000e+03,1.095311120331416355e+01,1.060011454424732413e+01,1.119942162508156969e+01,1.692352263582317384e-01,1.199992855940067500e+02,6.510000000000000000e+02,1.112234642967239395e+01,1.078387597695593136e+01
1.699000000000000000e+03,1.095324136981188978e+01,1.060024318636382112e+01,1.119954639065867497e+01,1.692338900731153450e-01,1.200021366149079256e+02,6.510000000000000000e+02,1.112247525988500563e+01,1.078400747973877394e+01
1.699500000000000000e+03,1.095337084204024514e+01,1.060037114615289155e+01,1.119967048716495661e+01,1.692325585293370793e-01,1.200049724621238312e+02,6.510000000000000000e+02,1.112260340056958263e+01,1.078413828351090764e+01
1.700000000000000000e+03,1.095349962371053110e+01,1.060049842723515567e+01,1.119979391820283610e+01,1.692312317187571746e-01,1.200077932164157630e+02,6.510000000000000000e+02,1.112273085542928719e+01,1.078426839199177323e+01
1.700500000000000000e+03,1.095362771851414863e+01,1.060062503321197980e+01,1.119991668735521984e+01,1.692299096326200791e-01,1.200105989581157502e+02,6.510000000000000000e+02,1.112285762814676993e+01,1.078439780888152733e+01
1.701000000000000000e+03,1.095375513012270652e+01,1.060075096766563796e+01,1.120003879818563597e+01,1.692285922623746608e-01,1.200133897671286149e+02,6.510000000000000000e+02,1.112298372238508115e+01,1.078452653786033189e+01
1.701500000000000000e+03,1.095388186218812976e+01,1.060087623415937230e+01,1.120016025423828765e+01,1.692272795990590051e-01,1.200161657229346019e+02,6.510000000000000000e+02,1.112310914178718946e+01,1.078465458258907184e+01
1.702000000000000000e+03,1.095400791834275367e+01,1.060100083623751743e+01,1.120028105903822713e+01,1.692259716341206477e-01,1.200189269045912681e+02,6.510000000000000000e+02,1.112323388997687523e+01,1.078478194670863211e+01
1.702500000000000000e+03,1.095413330219945003e+01,1.060112477742558568e+01,1.120040121609138772e+01,1.692246683581350442e-01,1.200216733907359696e+02,6.510000000000000000e+02,1.112335797055758668e+01,1.078490863384131515e+01
1.703000000000000000e+03,1.095425801735170346e+01,1.060124806123037366e+01,1.120052072888475614e+01,1.692233697627534561e-01,1.200244052595879225e+02,6.510000000000000000e+02,1.112348138711445777e+01,1.078503464758894914e+01
1.703500000000000000e+03,1.095438206737373932e+01,1.060137069114006003e+01,1.120063960088641331e+01,1.692220758387037449e-01,1.200271225889505473e+02,6.510000000000000000e+02,1.112360414321244484e+01,1.078515999153503557e+01
1.704000000000000000e+03,1.095450545582062851e+01,1.060149267062432443e+01,1.120075783554568716e+01,1.692207865767644814e-01,1.200298254562135725e+02,6.510000000000000000e+02,1.112372624239739238e+01,1.078528466924386464e+01
1.704500000000000000e+03,1.095462818622836920e+01,1.060161400313439550e+01,1.120087543629322546e+01,1.692195019677135426e-01,1.200325139383552369e+02,6.510000000000000000e+02,1.112384768819608105e+01,1.078540868426065558e+01
1.705000000000000000e+03,1.095475026211400227e+01,1.060173469210319652e+01,1.120099240654112371e+01,1.692182220028406181e-01,1.200351881119446062e+02,6.510000000000000000e+02,1.112396848411684402e+01,1.078553204011116051e+01
1.705500000000000000e+03,1.095487168697572145e+01,1.060185474094544134e+01,1.120110874968296777e+01,1.692169466723072446e-01,1.200378480531433922e+02,6.510000000000000000e+02,1.112408863364802869e+01,1.078565474030341420e+01
1.706000000000000000e+03,1.095499246429296392e+01,1.060197415305768232e+01,1.120122446909403635e+01,1.692156759667867161e-01,1.200404938377085386e+02,6.510000000000000000e+02,1.112420814025975169e+01,1.078577678832617792e+01
1.706500000000000000e+03,1.095511259752650979e+01,1.060209293181846668e+01,1.120133956813129039e+01,1.692144098773618321e-01,1.200431255409941826e+02,6.510000000000000000e+02,1.112432700740387226e+01,1.078589818764914909e+01
1.707000000000000000e+03,1.095523209011858690e+01,1.060221108058839512e+01,1.120145405013354534e+01,1.692131483940382819e-01,1.200457432379535021e+02,6.510000000000000000e+02,1.112444523851262623e+01,1.078601894172454756e+01
1.707500000000000000e+03,1.095535094549297561e+01,1.060232860271022659e+01,1.120156791842155997e+01,1.692118915075898899e-01,1.200483470031414015e+02,6.510000000000000000e+02,1.112456283700056581e+01,1.078613905398538542e+01
1.708000000000000000e+03,1.095546916705509943e+01,1.060244550150898668e+01,1.120168117629809856e+01,1.692106392080210964e-01,1.200509369107161604e+02,6.510000000000000000e+02,1.112467980626312070e+01,1.078625852784707817e+01
1.708500000000000000e+03,1.095558675819212269e+01,1.060256178029202800e+01,1.120179382704806414e+01,1.692093914862069504e-01,1.200535130344416928e+02,6.510000000000000000e+02,1.112479614967832831e+01,1.078637736670591529e+01
1.709000000000000000e+03,1.095570372227305711e+01,1.060267744234916698e+01,1.120190587393859794e+01,1.692081483324068270e-01,1.200560754476897927e+02,6.510000000000000000e+02,1.112491187060546416e+01,1.078649557394065006e+01
1.709500000000000000e+03,1.095582006264885777e+01,1.060279249095273002e+01,1.120201732021914509e+01,1.692069097364692909e-01,1.200586242234417966e+02,6.510000000000000000e+02,1.112502697238532612e+01,1.078661315291238942e+01
1.710000000000000000e+03,1.095593578265251367e+01,1.060290692935769918e+01,1.120212816912157194e+01,1.692056756890112090e-01,1.200611594342911133e+02,6.510000000000000000e+02,1.112514145834152579e+01,1.078673010696350154e+01
1.710500000000000000e+03,1.095605088559915075e+01,1.060302076080176015e+01,1.120223842386028679e+01,1.692044461801361643e-01,1.200636811524450565e+02,6.510000000000000000e+02,1.112525533177928594e+01,1.078684643941901378e+01
1.711000000000000000e+03,1.095616537478612962e+01,1.060313398850541233e+01,1.120234808763226475e+01,1.692032211996395141e-01,1.200661894497268207e+02,6.510000000000000000e+02,1.112536859598576910e+01,1.078696215358649013e+01
1.711500000000000000e+03,1.095627925349312370e+01,1.060324661567205418e+01,1.120245716361722010e+01,1.692020007380336533e-01,1.200686843975776128e+02,6.510000000000000000e+02,1.112548125423115764e+01,1.078707725275509155e+01
1.712000000000000000e+03,1.095639252498225424e+01,1.060335864548809326e+01,1.120256565497764534e+01,1.692007847843949864e-01,1.200711660670586696e+02,6.510000000000000000e+02,1.112559330976664818e+01,1.078719174019786031e+01
1.712500000000000000e+03,1.095650519249812760e+01,1.060347008112299605e+01,1.120267356485894261e+01,1.691995733297984583e-01,1.200736345288534039e+02,6.510000000000000000e+02,1.112570476582792445e+01,1.078730561916832897e+01
1.713000000000000000e+03,1.095661725926798091e+01,1.060358092572943001e+01,1.120278089638948416e+01,1.691983663635241997e-01,1.200760898532690959e+02,6.510000000000000000e+02,1.112581562563150506e+01,1.078741889290445677e+01
1.713500000000000000e+03,1.095672872850174784e+01,1.060369118244331332e+01,1.120288765268073661e+01,1.691971638758257290e-01,1.200785321102391521e+02,6.510000000000000000e+02,1.112592589237757323e+01,1.078753156462592244e+01
1.714000000000000000e+03,1.095683960339216334e+01,1.060380085438390552e+01,1.120299383682732852e+01,1.691959658561869306e-01,1.200809613693249389e+02,6.510000000000000000e+02,1.112603556924834969e+01,1.078764363753597699e+01
1.714500000000000000e+03,1.095694988711484719e+01,1.060390994465392112e+01,1.120309945190714807e+01,1.691947722946549604e-01,1.200833776997179143e+02,6.510000000000000000e+02,1.112614465940950303e+01,1.078775511482019311e+01
1.715000000000000000e+03,1.095705958282840342e+01,1.060401845633960605e+01,1.120320450098145137e+01,1.691935831807123702e-01,1.200857811702412619e+02,6.510000000000000000e+02,1.112625316600911596e+01,1.078786599964769088e+01
1.715500000000000000e+03,1.095716869367450919e+01,1.060412639251081046e+01,1.120330898709491763e+01,1.691923985040975076e-01,1.200881718493523493e+02,6.510000000000000000e+02,1.112636109217860714e+01,1.078797629517041301e+01
1.716000000000000000e+03,1.095727722277800709e+01,1.060423375622109177e+01,1.120341291327577515e+01,1.691912182545479981e-01,1.200905498051441782e+02,6.510000000000000000e+02,1.112646844103255539e+01,1.078808600452345878e+01
1.716500000000000000e+03,1.095738517324699401e+01,1.060434055050779101e+01,1.120351628253588316e+01,1.691900424214932419e-01,1.200929151053476289e+02,6.510000000000000000e+02,1.112657521566848651e+01,1.078819513082549975e+01
1.717000000000000000e+03,1.095749254817289930e+01,1.060444677839213767e+01,1.120361909787080457e+01,1.691888709949259662e-01,1.200952678173331662e+02,6.510000000000000000e+02,1.112668141916782538e+01,1.078830367717797323e+01
1.717500000000000000e+03,1.095759935063060908e+01,1.060455244287931187e+01,1.120372136225989301e+01,1.691877039639667069e-01,1.200976080081129567e+02,6.510000000000000000e+02,1.112678705459457440e+01,1.078841164666664376e+01
1.718000000000000000e+03,1.095770558367851955e+01,1.060465754695854379e+01,1.120382307866641547e+01,1.691865413180942412e-01,1.200999357443425737e+02,6.510000000000000000e+02,1.112689212499661373e+01,1.078851904236042358e+01
1.718500000000000000e+03,1.095781125035863468e+01,1.060476209360319899e+01,1.120392425003760906e+01,1.691853830473506459e-01,1.201022510923231295e+02,6.510000000000000000e+02,1.112699663340598555e+01,1.078862586731128381e+01
1.719000000000000000e+03,1.095791635369667105e+01,1.060486608577083878e+01,1.120402487930476632e+01,1.691842291405982746e-01,1.201045541180028522e+02,6.510000000000000000e+02,1.112710058283727044e+01,1.078873212455607344e+01
1.719500000000000000e+03,1.095802089670212709e+01,1.060496952640334989e+01,1.120412496938335067e+01,1.691830795872114601e-01,1.201068448869790899e+02,6.510000000000000000e+02,1.112720397628933711e+01,1.078883781711491530e+01
1.720000000000000000e+03,1.095812488236837545e+01,1.060507241842698534e+01,1.120422452317304085e+01,1.691819343768715400e-01,1.201091234645004278e+02,6.510000000000000000e+02,1.112730681674524646e+01,1.078894294799150266e+01
1.720500000000000000e+03,1.095822831367275363e+01,1.060517476475246923e+01,1.120432354355787297e+01,1.691807934986440387e-01,1.201113899154680098e+02,6.510000000000000000e+02,1.112740910717139720e+01,1.078904752017411006e+01
1.721000000000000000e+03,1.095833119357663499e+01,1.060527656827506249e+01,1.120442203340624943e+01,1.691796569424653673e-01,1.201136443044378979e+02,6.510000000000000000e+02,1.112751085051910138e+01,1.078915153663417037e+01
1.721500000000000000e+03,1.095843352502555845e+01,1.060537783187467653e+01,1.120451999557110945e+01,1.691785246963231348e-01,1.201158866956225211e+02,6.510000000000000000e+02,1.112761204972188089e+01,1.078925500032923601e+01
1.722000000000000000e+03,1.095853531094923561e+01,1.060547855841591058e+01,1.120461743288993972e+01,1.691773967511267518e-01,1.201181171528927507e+02,6.510000000000000000e+02,1.112771270770036303e+01,1.078935791419810819e+01
1.722500000000000000e+03,1.095863655426172834e+01,1.060557875074817780e+01,1.120471434818491474e+01,1.691762730944523230e-01,1.201203357397794917e+02,6.510000000000000000e+02,1.112781282735618049e+01,1.078946028116727440e+01
1.723000000000000000e+03,1.095873725786145947e+01,1.060567841170574965e+01,1.120481074426293944e+01,1.691751537162339003e-01,1.201225425194758287e+02,6.510000000000000000e+02,1.112791241157769306e+01,1.078956210414522765e+01
1.723500000000000000e+03,1.095883742463132648e+01,1.060577754410785545e+01,1.120490662391574688e+01,1.691740386059434331e-01,1.201247375548384184e+02,6.510000000000000000e+02,1.112801146323726975e+01,1.078966338602538322e+01
1.724000000000000000e+03,1.095893705743880098e+01,1.060587615075876933e+01,1.120500198991999952e+01,1.691729277516679508e-01,1.201269209083895078e+02,6.510000000000000000e+02,1.112810998519046990e+01,1.078976412968713383e+01
1.724500000000000000e+03,1.095903615913596418e+01,1.060597423444785647e+01,1.120509684503732828e+01,1.691718211438523745e-01,1.201290926423186534e+02,6.510000000000000000e+02,1.112820798027981617e+01,1.078986433799211042e+01
1.725000000000000000e+03,1.095913473255964021e+01,1.060607179794969213e+01,1.120519119201446401e+01,1.691707187708900995e-01,1.201312528184845121e+02,6.510000000000000000e+02,1.112830545133053128e+01,1.078996401378874914e+01
1.725500000000000000e+03,1.095923278053146177e+01,1.060616884402411841e+01,1.120528503358328898e+01,1.691696206215841936e-01,1.201334014984165748e+02,6.510000000000000000e+02,1.112840240115304447e+01,1.079006315990987730e+01
1.726000000000000000e+03,1.095933030585792878e+01,1.060626537541632608e+01,1.120537837246090795e+01,1.691685266853522884e-01,1.201355387433169284e+02,6.510000000000000000e+02,1.112849883254328098e+01,1.079016177917257657e+01
1.726500000000000000e+03,1.095942731133051851e+01,1.060636139485692020e+01,1.120547121134976720e+01,1.691674369509449383e-01,1.201376646140618050e+02,6.510000000000000000e+02,1.112859474828146311e+01,1.079025987437957212e+01
1.727000000000000000e+03,1.095952379972575308e+01,1.060645690506203387e+01,1.120556355293768114e+01,1.691663514074709662e-01,1.201397791712037559e+02,6.510000000000000000e+02,1.112869015113322391e+01,1.079035744831828225e+01
1.727500000000000000e+03,1.095961977380528829e+01,1.060655190873336728e+01,1.120565539989798154e+01,1.691652700440899049e-01,1.201418824749729453e+02,6.510000000000000000e+02,1.112878504384937806e+01,1.079045450376119675e+01
1.728000000000000000e+03,1.095971523631598110e+01,1.060664640855827479e+01,1.120574675488952465e+01,1.691641928492428892e-01,1.201439745852789827e+02,6.510000000000000000e+02,1.112887942916522377e+01,1.079055104346673843e+01
1.728500000000000000e+03,1.095981018998997669e+01,1.060674040720984657e+01,1.120583762055681731e+01,1.691631198122933166e-01,1.201460555617127568e+02,6.510000000000000000e+02,1.112897330980226940e+01,1.079064707017768399e+01
1.729000000000000000e+03,1.095990463754478839e+01,1.060683390734700282e+01,1.120592799953007201e+01,1.691620509220913282e-01,1.201481254635479132e+02,6.510000000000000000e+02,1.112906668846687985e+01,1.079074258662269870e+01
1.729500000000000000e+03,1.095999858168338115e+01,1.060692691161451329e+01,1.120601789442529572e+01,1.691609861672813131e-01,1.201501843497427870e+02,6.510000000000000000e+02,1.112915956785066207e+01,1.079083759551609845e+01
1.730000000000000000e+03,1.096009202509423375e+01,1.060701942264313580e+01,1.120610730784435560e+01,1.691599255365584253e-01,1.201522322789417672e+02,6.510000000000000000e+02,1.112925195063079187e+01,1.079093209955767563e+01
1.730500000000000000e+03,1.096018497045143114e+01,1.060711144304965714e+01,1.120619624237508738e+01,1.691588690192837585e-01,1.201542693094773000e+02,6.510000000000000000e+02,1.112934383947071559e+01,1.079102610143214669e+01
1.731000000000000000e+03,1.096027742041474085e+01,1.060720297543696056e+01,1.120628470059132198e+01,1.691578166037410735e-01,1.201562954993713390e+02,6.510000000000000000e+02,1.112943523701848036e+01,1.079111960381099955e+01
1.731500000000000000e+03,1.096036937762967334e+01,1.060729402239412522e+01,1.120637268505300810e+01,1.691567682791877414e-01,1.201583109063369506e+02,6.510000000000000000e+02,1.112952614590886213e+01,1.079121260935048454e+01
1.732000000000000000e+03,1.096046084472758331e+01,1.060738458649648130e+01,1.120646019830625129e+01,1.691557240345729907e-01,1.201603155877801470e+02,6.510000000000000000e+02,1.112961656876215599e+01,1.079130512069301062e+01
1.732500000000000000e+03,1.096055182432573538e+01,1.060747467030568991e+01,1.120654724288340276e+01,1.691546838579224277e-01,1.201623096008012936e+02,6.510000000000000000e+02,1.112970650818365748e+01,1.079139714046781329e+01
1.733000000000000000e+03,1.096064231902737518e+01,1.060756427636980526e+01,1.120663382130317487e+01,1.691536477382866444e-01,1.201642930021969704e+02,6.510000000000000000e+02,1.112979596676566096e+01,1.079148867128908940e+01
1.733500000000000000e+03,1.096073233142179859e+01,1.060765340722337235e+01,1.120671993607062689e+01,1.691526156648182344e-01,1.201662658484613928e+02,6.510000000000000000e+02,1.112988494708661769e+01,1.079157971575698127e+01
1.734000000000000000e+03,1.096082186408444770e+01,1.060774206538746611e+01,1.120680558967732310e+01,1.691515876260538953e-01,1.201682281957880889e+02,6.510000000000000000e+02,1.112997345171050156e+01,1.079167027645839383e+01
1.734500000000000000e+03,1.096091091957697650e+01,1.060783025336979080e+01,1.120689078460135946e+01,1.691505636103246002e-01,1.201701801000715051e+02,6.510000000000000000e+02,1.113006148318730126e+01,1.079176035596665173e+01
1.735000000000000000e+03,1.096099950044731308e+01,1.060791797366472444e+01,1.120697552330745594e+01,1.691495436067300129e-01,1.201721216169086262e+02,6.510000000000000000e+02,1.113014904405404337e+01,1.079184995684058457e+01
1.735500000000000000e+03,1.096108760922974490e+01,1.060800522875341656e+01,1.120705980824701875e+01,1.691485276038564300e-01,1.201740528016003822e+02,6.510000000000000000e+02,1.113023613683360047e+01,1.079193908162588755e+01
1.736000000000000000e+03,1.096117524844498980e+01,1.060809202110384319e+01,1.120714364185821843e+01,1.691475155905459438e-01,1.201759737091535101e+02,6.510000000000000000e+02,1.113032276403553489e+01,1.079202773285444295e+01
1.736500000000000000e+03,1.096126242060027067e+01,1.060817835317087265e+01,1.120722702656607517e+01,1.691465075552811281e-01,1.201778843942818469e+02,6.510000000000000000e+02,1.113040892815555161e+01,1.079211591304498974e+01
1.737000000000000000e+03,1.096134912818938822e+01,1.060826422739635255e+01,1.120730996478249253e+01,1.691455034867492269e-01,1.201797849114080350e+02,6.510000000000000000e+02,1.113049463167613773e+01,1.079220362470263872e+01
1.737500000000000000e+03,1.096143537369278498e+01,1.060834964620916132e+01,1.120739245890636404e+01,1.691445033737906944e-01,1.201816753146650569e+02,6.510000000000000000e+02,1.113057987706657492e+01,1.079229087031899503e+01
1.738000000000000000e+03,1.096152115957763229e+01,1.060843461202528637e+01,1.120747451132363892e+01,1.691435072047326182e-01,1.201835556578976707e+02,6.510000000000000000e+02,1.113066466678236566e+01,1.079237765237289892e+01
1.738500000000000000e+03,1.096160648829788187e+01,1.060851912724788626e+01,1.120755612440737714e+01,1.691425149684144535e-01,1.201854259946640582e+02,6.510000000000000000e+02,1.113074900326629724e+01,1.079246397332946650e+01
1.739000000000000000e+03,1.096169136229435637e+01,1.060860319426737775e+01,1.120763730051782048e+01,1.691415266535211126e-01,1.201872863782373884e+02,6.510000000000000000e+02,1.113083288894787870e+01,1.079254983564083581e+01
1.739500000000000000e+03,1.096177578399480979e+01,1.060868681546147130e+01,1.120771804200248312e+01,1.691405422482755994e-01,1.201891368616070537e+02,6.510000000000000000e+02,1.113091632624308502e+01,1.079263524174653455e+01
1.740000000000000000e+03,1.096185975581399141e+01,1.060876999319526526e+01,1.120779835119621737e+01,1.691395617418233188e-01,1.201909774974805742e+02,6.510000000000000000e+02,1.113099931755581551e+01,1.079272019407216732e+01
1.740500000000000000e+03,1.096194328015373110e+01,1.060885272982129557e+01,1.120787823042123854e+01,1.691385851226425707e-01,1.201928083382848342e+02,6.510000000000000000e+02,1.113108186527637322e+01,1.079280469503108897e+01
1.741000000000000000e+03,1.096202635940299963e+01,1.060893502767962460e+01,1.120795768198725462e+01,1.691376123791084873e-01,1.201946294361675029e+02,6.510000000000000000e+02,1.113116397178210804e+01,1.079288874702389123e+01
1.741500000000000000e+03,1.096210899593797983e+01,1.060901688909788199e+01,1.120803670819150355e+01,1.691366435001085688e-01,1.201964408429988680e+02,6.510000000000000000e+02,1.113124563943808987e+01,1.079297235243787156e+01
1.742000000000000000e+03,1.096219119212213222e+01,1.060909831639133749e+01,1.120811531131881722e+01,1.691356784740168928e-01,1.201982426103729296e+02,6.510000000000000000e+02,1.113132687059614945e+01,1.079305551364811500e+01
1.742500000000000000e+03,1.096227295030626436e+01,1.060917931186299334e+01,1.120819349364170670e+01,1.691347172895660278e-01,1.202000347896090346e+02,6.510000000000000000e+02,1.113140766759583222e+01,1.079313823301669828e+01
1.743000000000000000e+03,1.096235427282860542e+01,1.060925987780360558e+01,1.120827125742041375e+01,1.691337599353854859e-01,1.202018174317534687e+02,6.510000000000000000e+02,1.113148803276399157e+01,1.079322051289322104e+01
1.743500000000000000e+03,1.096243516201486834e+01,1.060934001649177638e+01,1.120834860490296592e+01,1.691328063997964981e-01,1.202035905875806066e+02,6.510000000000000000e+02,1.113156796841466445e+01,1.079330235561507045e+01
1.744000000000000000e+03,1.096251562017830850e+01,1.060941973019401985e+01,1.120842553832529198e+01,1.691318566716839555e-01,1.202053543075946038e+02,6.510000000000000000e+02,1.113164747684999156e+01,1.079338376350662365e+01
1.744500000000000000e+03,1.096259564961981248e+01,1.060949902116480814e+01,1.120850205991122728e+01,1.691309107394193267e-01,1.202071086420307751e+02,6.510000000000000000e+02,1.113172656035923147e+01,1.079346473888039348e+01
1.745000000000000000e+03,1.096267525262794251e+01,1.060957789164666387e+01,1.120857817187262206e+01,1.691299685915787221e-01,1.202088536408568871e+02,6.510000000000000000e+02,1.113180522121952087e+01,1.079354528403636237e+01
1.745500000000000000e+03,1.096275443147900930e+01,1.060965634387018497e+01,1.120865387640939836e+01,1.691290302169942694e-01,1.202105893537747932e+02,6.510000000000000000e+02,1.113188346169600251e+01,1.079362540126201431e+01
1.746000000000000000e+03,1.096283318843715016e+01,1.060973438005414415e+01,1.120872917570958016e+01,1.691280956040358829e-01,1.202123158302217121e+02,6.510000000000000000e+02,1.113196128404118568e+01,1.079370509283311463e+01
1.746500000000000000e+03,1.096291152575438410e+01,1.060981200240552980e+01,1.120880407194941775e+01,1.691271647411756451e-01,1.202140331193716918e+02,6.510000000000000000e+02,1.113203869049555905e+01,1.079378436101320737e+01
1.747000000000000000e+03,1.096298944567066158e+01,1.060988921311962230e+01,1.120887856729339482e+01,1.691262376172953386e-01,1.202157412701369168e+02,6.510000000000000000e+02,1.113211568328795664e+01,1.079386320805336652e+01
1.747500000000000000e+03,1.096306695041396395e+01,1.060996601438004738e+01,1.120895266389433864e+01,1.691253142208147819e-01,1.202174403311692288e+02,6.510000000000000000e+02,1.113219226463477973e+01,1.079394163619314995e+01
1.748000000000000000e+03,1.096314404220034078e+01,1.061004240835883472e+01,1.120902636389345730e+01,1.691243945400505988e-01,1.202191303508613629e+02,6.510000000000000000e+02,1.113226843674039124e+01,1.079401964766029032e+01
1.748500000000000000e+03,1.096322072323397911e+01,1.061011839721650141e+01,1.120909966942039837e+01,1.691234785640370053e-01,1.202208113773485962e+02,6.510000000000000000e+02,1.113234420179801631e+01,1.079409724466994192e+01
1.749000000000000000e+03,1.096329699570727456e+01,1.061019398310206796e+01,1.120917258259331639e+01,1.691225662811922936e-01,1.202224834585097000e+02,6.510000000000000000e+02,1.113241956198846694e+01,1.079417442942608218e+01
1.749500000000000000e+03,1.096337286180089166e+01,1.061026916815317911e+01,1.120924510551896347e+01,1.691216576799342286e-01,1.202241466419687015e+02,6.510000000000000000e+02,1.113249451948082580e+01,1.079425120412095751e+01
1.750000000000000000e+03,1.096344832368382249e+01,1.061034395449611978e+01,1.120931724029270704e+01,1.691207527490391216e-01,1.202258009750960071e+02,6.510000000000000000e+02,1.113256907643286020e+01,1.079432757093478301e+01
1.750500000000000000e+03,1.096352338351344535e+01,1.061041834424588082e+01,1.120938898899861513e+01,1.691198514771801997e-01,1.202274465050097803e+02,6.510000000000000000e+02,1.113264323499062591e+01,1.079440353203626657e+01
1.751000000000000000e+03,1.096359804343561173e+01,1.061049233950624426e+01,1.120946035370953453e+01,1.691189538527738123e-01,1.202290832785774484e+02,6.510000000000000000e+02,1.113271699728838549e+01,1.079447908958283797e+01
1.751500000000000000e+03,1.096367230558467476e+01,1.061056594236981354e+01,1.120953133648710320e+01,1.691180598643896860e-01,1.202307113424166687e+02,6.510000000000000000e+02,1.113279036544906475e+01,1.079455424572028477e+01
1.752000000000000000e+03,1.096374617208357805e+01,1.061063915491808984e+01,1.120960193938186400e+01,1.691171695006483122e-01,1.202323307428971901e+02,6.510000000000000000e+02,1.113286334158422619e+01,1.079462900258292812e+01
1.752500000000000000e+03,1.096381964504389650e+01,1.061071197922152898e+01,1.120967216443327885e+01,1.691162827500159171e-01,1.202339415261416349e+02,6.510000000000000000e+02,1.113293592779391261e+01,1.079470336229388039e+01
1.753000000000000000e+03,1.096389272656590208e+01,1.061078441733959465e+01,1.120974201366983536e+01,1.691153996017787375e-01,1.202355437380271326e+02,6.510000000000000000e+02,1.113300812616768098e+01,1.079477732696412318e+01
1.753500000000000000e+03,1.096396541873864727e+01,1.061085647132081178e+01,1.120981148910906100e+01,1.691145200439405638e-01,1.202371374241866278e+02,6.510000000000000000e+02,1.113307993878258806e+01,1.079485089869470649e+01
1.754000000000000000e+03,1.096403772364000062e+01,1.061092814320284461e+01,1.120988059275760840e+01,1.691136440649147477e-01,1.202387226300099172e+02,6.510000000000000000e+02,1.113315136770491520e+01,1.079492407957508604e+01
1.754500000000000000e+03,1.096410964333670179e+01,1.061099943501254295e+01,1.120994932661132459e+01,1.691127716536273140e-01,1.202402994006452275e+02,6.510000000000000000e+02,1.113322241499032828e+01,1.079499687168307354e+01
1.755000000000000000e+03,1.096418117988443974e+01,1.061107034876599009e+01,1.121001769265527948e+01,1.691119027991574986e-01,1.202418677810004937e+02,6.510000000000000000e+02,1.113329308268359696e+01,1.079506927708528252e+01
1.755500000000000000e+03,1.096425233532790955e+01,1.061114088646856857e+01,1.121008569286384926e+01,1.691110374897123181e-01,1.202434278157443543e+02,6.510000000000000000e+02,1.113336337281762134e+01,1.079514129783819776e+01
1.756000000000000000e+03,1.096432311170086393e+01,1.061121105011503118e+01,1.121015332920073249e+01,1.691101757138059603e-01,1.202449795493076863e+02,6.510000000000000000e+02,1.113343328741466998e+01,1.079521293598705789e+01
1.756500000000000000e+03,1.096439351102617366e+01,1.061128084168952412e+01,1.121022060361909745e+01,1.691093174604650917e-01,1.202465230258847839e+02,6.510000000000000000e+02,1.113350282848663753e+01,1.079528419356570801e+01
1.757000000000000000e+03,1.096446353531589146e+01,1.061135026316568286e+01,1.121028751806153245e+01,1.691084627176901445e-01,1.202480582894346099e+02,6.510000000000000000e+02,1.113357199803358277e+01,1.079535507259820193e+01
1.757500000000000000e+03,1.096453318657130005e+01,1.061141931650665171e+01,1.121035407446019150e+01,1.691076114749685000e-01,1.202495853836821595e+02,6.510000000000000000e+02,1.113364079804626883e+01,1.079542557509633127e+01
1.758000000000000000e+03,1.096460246678297246e+01,1.061148800366516554e+01,1.121042027473675340e+01,1.691067637208638896e-01,1.202511043521193841e+02,6.510000000000000000e+02,1.113370923050383610e+01,1.079549570306210882e+01
1.758500000000000000e+03,1.096467137793085733e+01,1.061155632658358883e+01,1.121048612080261719e+01,1.691059194433240931e-01,1.202526152380069249e+02,6.510000000000000000e+02,1.113377729737418065e+01,1.079556545848753224e+01
1.759000000000000000e+03,1.096473992198427361e+01,1.061162428719398143e+01,1.121055161455882221e+01,1.691050786320916210e-01,1.202541180843748521e+02,6.510000000000000000e+02,1.113384500061636473e+01,1.079563484335218249e+01
1.759500000000000000e+03,1.096480810090204194e+01,1.061169188741813763e+01,1.121061675789616352e+01,1.691042412747543744e-01,1.202556129340241569e+02,6.510000000000000000e+02,1.113391234217679582e+01,1.079570385962728629e+01
1.760000000000000000e+03,1.096487591663248296e+01,1.061175912916768027e+01,1.121068155269527544e+01,1.691034073607461941e-01,1.202570998295280589e+02,6.510000000000000000e+02,1.113397932399322876e+01,1.079577250927173715e+01
1.760500000000000000e+03,1.096494337111349715e+01,1.061182601434405903e+01,1.121074600082661377e+01,1.691025768789364003e-01,1.202585788132329156e+02,6.510000000000000000e+02,1.113404594799243341e+01,1.079584079423456089e+01
1.761000000000000000e+03,1.096501046627263065e+01,1.061189254483863920e+01,1.121081010415058365e+01,1.691017498176809186e-01,1.202600499272597148e+02,6.510000000000000000e+02,1.113411221609031188e+01,1.079590871645494943e+01
1.761500000000000000e+03,1.096507720402710895e+01,1.061195872253276029e+01,1.121087386451756451e+01,1.691009261656429563e-01,1.202615132135050260e+02,6.510000000000000000e+02,1.113417813019275115e+01,1.079597627786146674e+01
1.762000000000000000e+03,1.096514358603042538e+01,1.061202454929775740e+01,1.121093728376792953e+01,1.691001061371736891e-01,1.202629687081597751e+02,6.510000000000000000e+02,1.113424369216759935e+01,1.079604347989325142e+01
1.762500000000000000e+03,1.096520961440438313e+01,1.061209002699505355e+01,1.121100036373218600e+01,1.690992895206906710e-01,1.202644164575427084e+02,6.510000000000000000e+02,1.113430890392507422e+01,1.079611032488369204e+01
1.763000000000000000e+03,1.096527529106557708e+01,1.061215515747617211e+01,1.121106310623091495e+01,1.690984762787479945e-01,1.202658565035331009e+02,6.510000000000000000e+02,1.113437376734432505e+01,1.079617681478683089e+01
1.763500000000000000e+03,1.096534061789054526e+01,1.061221994258283274e+01,1.121112551307493277e+01,1.690976663998019491e-01,1.202672888871420582e+02,6.510000000000000000e+02,1.113443828429034710e+01,1.079624295149074342e+01
1.764000000000000000e+03,1.096540559674578041e+01,1.061228438414696029e+01,1.121118758606528232e+01,1.690968598726675931e-01,1.202687136491624926e+02,6.510000000000000000e+02,1.113450245661844917e+01,1.079630873687311343e+01
1.764500000000000000e+03,1.096547022948778327e+01,1.061234848399077535e+01,1.121124932699329690e+01,1.690960566867236448e-01,1.202701308301698617e+02,6.510000000000000000e+02,1.113456628617450761e+01,1.079637417280105893e+01
1.765000000000000000e+03,1.096553451796314427e+01,1.061241224392681026e+01,1.121131073764066066e+01,1.690952568304252834e-01,1.202715404705237319e+02,6.510000000000000000e+02,1.113462977479356830e+01,1.079643926113271846e+01
1.765500000000000000e+03,1.096559846400856841e+01,1.061247566575799439e+01,1.121137181977945474e+01,1.690944602924323581e-01,1.202729426103686876e+02,6.510000000000000000e+02,1.113469292430100133e+01,1.079650400371613728e+01
1.766000000000000000e+03,1.096566206945093747e+01,1.061253875127767898e+01,1.121143257517222125e+01,1.690936670620711291e-01,1.202743372896355254e+02,6.510000000000000000e+02,1.113475573651300898e+01,1.079656840238886595e+01
1.766500000000000000e+03,1.096572533610736500e+01,1.061260150226970822e+01,1.121149300557200590e+01,1.690928771278980836e-01,1.202757245480423904e+02,6.510000000000000000e+02,1.113481821323526333e+01,1.079663245897946666e+01
1.767000000000000000e+03,1.096578826578524613e+01,1.061266392050843166e+01,1.121155311272238642e+01,1.690920904788283385e-01,1.202771044250958994e+02,6.510000000000000000e+02,1.113488035626407502e+01,1.079669617530641723e+01
1.767500000000000000e+03,1.096585086028231615e+01,1.061272600775882680e+01,1.121161289835757024e+01,1.690913071036228010e-01,1.202784769600924335e+02,6.510000000000000000e+02,1.113494216738594034e+01,1.079675955317869374e+01
1.768000000000000000e+03,1.096591312138668073e+01,1.061278776577646354e+01,1.121167236420241409e+01,1.690905269920677800e-01,1.202798421921190197e+02,6.510000000000000000e+02,1.113500364837874734e+01,1.079682259439461234e+01
1.768500000000000000e+03,1.096597505087691005e+01,1.061284919630761969e+01,1.121173151197248075e+01,1.690897501317435159e-01,1.202812001600544534e+02,6.510000000000000000e+02,1.113506480100865303e+01,1.079688530074516706e+01
1.769000000000000000e+03,1.096603665052203347e+01,1.061291030108930045e+01,1.121179034337409419e+01,1.690889765127434052e-01,1.202825509025706339e+02,6.510000000000000000e+02,1.113512562703477649e+01,1.079694767400929045e+01
1.769500000000000000e+03,1.096609792208164613e+01,1.061297108184927751e+01,1.121184886010439108e+01,1.690882061233137668e-01,1.202838944581334175e+02,6.510000000000000000e+02,1.113518612820496045e+01,1.079700971595833359e+01
1.770000000000000000e+03,1.096615886730592315e+01,1.061303154030617613e+01,1.121190706385136160e+01,1.690874389527264321e-01,1.202852308650038822e+02,6.510000000000000000e+02,1.113524630625864908e+01,1.079707142835319544e+01
1.770500000000000000e+03,1.096621948793567647e+01,1.061309167816949639e+01,1.121196495629388679e+01,1.690866749899450905e-01,1.202865601612393789e+02,6.510000000000000000e+02,1.113530616292562136e+01,1.079713281294573335e+01
1.771000000000000000e+03,1.096627978570241346e+01,1.061315149713965766e+01,1.121202253910183799e+01,1.690859142242921165e-01,1.202878823846944272e+02,6.510000000000000000e+02,1.113536569992670522e+01,1.079719387147812171e+01
1.771500000000000000e+03,1.096633976232839558e+01,1.061321099890805009e+01,1.121207981393605380e+01,1.690851566443714038e-01,1.202891975730222498e+02,6.510000000000000000e+02,1.113542491897276676e+01,1.079725460568402262e+01
1.772000000000000000e+03,1.096639941952665787e+01,1.061327018515711451e+01,1.121213678244846612e+01,1.690844022390941559e-01,1.202905057636751707e+02,6.510000000000000000e+02,1.113548382176575302e+01,1.079731501728756271e+01
1.772500000000000000e+03,1.096645875900108713e+01,1.061332905756033007e+01,1.121219344628207892e+01,1.690836509978842495e-01,1.202918069939064196e+02,6.510000000000000000e+02,1.113554240999897083e+01,1.079737510800320344e+01
1.773000000000000000e+03,1.096651778244645214e+01,1.061338761778232609e+01,1.121224980707107122e+01,1.690829029099599201e-01,1.202931013007706866e+02,6.510000000000000000e+02,1.113560068535641179e+01,1.079743487953649073e+01
1.773500000000000000e+03,1.096657649154846936e+01,1.061344586747887320e+01,1.121230586644079885e+01,1.690821579639235905e-01,1.202943887211252587e+02,6.510000000000000000e+02,1.113565864951239170e+01,1.079749433358454525e+01
1.774000000000000000e+03,1.096663488798383845e+01,1.061350380829697571e+01,1.121236162600787978e+01,1.690814161492492917e-01,1.202956692916313131e+02,6.510000000000000000e+02,1.113571630413308711e+01,1.079755347183458802e+01
1.774500000000000000e+03,1.096669297342029914e+01,1.061356144187487516e+01,1.121241708738021714e+01,1.690806774546411984e-01,1.202969430487546703e+02,6.510000000000000000e+02,1.113577365087494009e+01,1.079761229596565641e+01
1.775000000000000000e+03,1.096675074951665785e+01,1.061361876984214447e+01,1.121247225215707033e+01,1.690799418699317491e-01,1.202982100287669311e+02,6.510000000000000000e+02,1.113583069138659098e+01,1.079767080764672649e+01
1.775500000000000000e+03,1.096680821792287830e+01,1.061367579381968618e+01,1.121252712192906742e+01,1.690792093838756893e-01,1.202994702677466563e+02,6.510000000000000000e+02,1.113588742730675385e+01,1.079772900853900275e+01
1.776000000000000000e+03,1.096686538028009217e+01,1.061373251541983009e+01,1.121258169827827267e+01,1.690784799853300713e-01,1.203007238015801477e+02,6.510000000000000000e+02,1.113594386026542082e+01,1.079778690029476174e+01
1.776500000000000000e+03,1.096692223822064882e+01,1.061378893624631914e+01,1.121263598277825757e+01,1.690777536640748757e-01,1.203019706659626848e+02,6.510000000000000000e+02,1.113599999188472367e+01,1.079784448455657397e+01
1.777000000000000000e+03,1.096697879336818282e+01,1.061384505789440347e+01,1.121268997699408132e+01,1.690770304090177811e-01,1.203032108963993778e+02,6.510000000000000000e+02,1.113605582377720005e+01,1.079790176295916559e+01
1.777500000000000000e+03,1.096703504733764412e+01,1.061390088195086179e+01,1.121274368248241871e+01,1.690763102096815851e-01,1.203044445282063180e+02,6.510000000000000000e+02,1.113611135754732473e+01,1.079795873712796173e+01
1.778000000000000000e+03,1.096709100173535667e+01,1.061395640999405998e+01,1.121279710079152636e+01,1.690755930547166996e-01,1.203056715965114449e+02,6.510000000000000000e+02,1.113616659479007431e+01,1.079801540868064080e+01
1.778500000000000000e+03,1.096714665815905398e+01,1.061401164359398308e+01,1.121285023346135468e+01,1.690748789336965763e-01,1.203068921362557404e+02,6.510000000000000000e+02,1.113622153709274976e+01,1.079807177922535644e+01
1.779000000000000000e+03,1.096720201819791285e+01,1.061406658431227790e+01,1.121290308202354069e+01,1.690741678366046996e-01,1.203081061821940239e+02,6.510000000000000000e+02,1.113627618603451808e+01,1.079812785036130762e+01
1.779500000000000000e+03,1.096725708343264394e+01,1.061412123370231519e+01,1.121295564800148448e+01,1.690734597517826732e-01,1.203093137688959331e+02,6.510000000000000000e+02,1.113633054318442639e+01,1.079818362368086149e+01
1.780000000000000000e+03,1.096731185543549536e+01,1.061417559330922877e+01,1.121300793291038822e+01,1.690727546687515737e-01,1.203105149307472459e+02,6.510000000000000000e+02,1.113638461010424763e+01,1.079823910076674309e+01
1.780500000000000000e+03,1.096736633577030595e+01,1.061422966466993323e+01,1.121305993825728997e+01,1.690720525771861049e-01,1.203117097019504200e+02,6.510000000000000000e+02,1.113643838834749111e+01,1.079829428319311901e+01
1.781000000000000000e+03,1.096742052599256390e+01,1.061428344931321277e+01,1.121311166554113647e+01,1.690713534658372375e-01,1.203128981165257727e+02,6.510000000000000000e+02,1.113649187945840069e+01,1.079834917252672710e+01
1.781500000000000000e+03,1.096747442764943337e+01,1.061433694875971412e+01,1.121316311625276896e+01,1.690706573248919320e-01,1.203140802083125322e+02,6.510000000000000000e+02,1.113654508497432616e+01,1.079840377032454057e+01
1.782000000000000000e+03,1.096752804227982381e+01,1.061439016452202289e+01,1.121321429187502972e+01,1.690699641433570377e-01,1.203152560109697475e+02,6.510000000000000000e+02,1.113659800642318132e+01,1.079845807813646630e+01
1.782500000000000000e+03,1.096758137141440415e+01,1.061444309810471864e+01,1.121326519388278697e+01,1.690692739109058707e-01,1.203164255579770412e+02,6.510000000000000000e+02,1.113665064532531090e+01,1.079851209750349916e+01
1.783000000000000000e+03,1.096763441657567739e+01,1.061449575100437492e+01,1.121331582374294378e+01,1.690685866165445861e-01,1.203175888826358175e+02,6.510000000000000000e+02,1.113670300319222228e+01,1.079856582995913428e+01
1.783500000000000000e+03,1.096768717927799841e+01,1.061454812470962850e+01,1.121336618291452503e+01,1.690679022501510587e-01,1.203187460180702146e+02,6.510000000000000000e+02,1.113675508152814864e+01,1.079861927702784641e+01
1.784000000000000000e+03,1.096773966102763431e+01,1.061460022070120957e+01,1.121341627284870945e+01,1.690672208006795130e-01,1.203198969972278292e+02,6.510000000000000000e+02,1.113680688182831346e+01,1.079867244022695516e+01
1.784500000000000000e+03,1.096779186332279465e+01,1.061465204045201816e+01,1.121346609498884028e+01,1.690665422582636745e-01,1.203210418528808674e+02,6.510000000000000000e+02,1.113685840558105866e+01,1.079872532106453065e+01
1.785000000000000000e+03,1.096784378765369006e+01,1.061470358542711523e+01,1.121351565077052115e+01,1.690658666123701082e-01,1.203221806176270263e+02,6.510000000000000000e+02,1.113690965426605928e+01,1.079877792104132084e+01
1.785500000000000000e+03,1.096789543550256951e+01,1.061475485708379729e+01,1.121356494162161432e+01,1.690651938519007191e-01,1.203233133238902752e+02,6.510000000000000000e+02,1.113696062935447095e+01,1.079883024165066807e+01
1.786000000000000000e+03,1.096794680834375235e+01,1.061480585687161238e+01,1.121361396896230467e+01,1.690645239669370525e-01,1.203244400039220636e+02,6.510000000000000000e+02,1.113701133231069029e+01,1.079888228437681441e+01
1.786500000000000000e+03,1.096799790764367977e+01,1.061485658623244355e+01,1.121366273420512982e+01,1.690638569470986063e-01,1.203255606898019607e+02,6.510000000000000000e+02,1.113706176459077923e+01,1.079893405069658030e+01
1.787000000000000000e+03,1.096804873486096277e+01,1.061490704660050355e+01,1.121371123875503173e+01,1.690631927817481117e-01,1.203266754134387071e+02,6.510000000000000000e+02,1.113711192764271019e+01,1.079898554207921357e+01
1.787500000000000000e+03,1.096809929144641416e+01,1.061495723940241120e+01,1.121375948400937084e+01,1.690625314606583052e-01,1.203277842065711951e+02,6.510000000000000000e+02,1.113716182290707124e+01,1.079903675998575530e+01
1.788000000000000000e+03,1.096814957884309294e+01,1.061500716605719319e+01,1.121380747135803446e+01,1.690618729735504366e-01,1.203288871007692364e+02,6.510000000000000000e+02,1.113721145181664163e+01,1.079908770586954248e+01
1.788500000000000000e+03,1.096819959848634518e+01,1.061505682797637107e+01,1.121385520218338350e+01,1.690612173098887949e-01,1.203299841274343436e+02,6.510000000000000000e+02,1.113726081579623539e+01,1.079913838117645675e+01
1.789000000000000000e+03,1.096824935180385552e+01,1.061510622656396308e+01,1.121390267786037320e+01,1.690605644598044965e-01,1.203310753178011367e+02,6.510000000000000000e+02,1.113730991626365885e+01,1.079918878734405041e+01
1.789500000000000000e+03,1.096829884021567558e+01,1.061515536321653386e+01,1.121394989975654610e+01,1.690599144122995334e-01,1.203321607029376139e+02,6.510000000000000000e+02,1.113735875462797331e+01,1.079923892580337608e+01
1.790000000000000000e+03,1.096834806513426130e+01,1.061520423932324420e+01,1.121399686923208705e+01,1.690592671576069128e-01,1.203332403137463729e+02,6.510000000000000000e+02,1.113740733229186830e+01,1.079928879797665608e+01
1.790500000000000000e+03,1.096839702796452976e+01,1.061525285626590254e+01,1.121404358763986941e+01,1.690586226856515828e-01,1.203343141809654924e+02,6.510000000000000000e+02,1.113745565065018184e+01,1.079933840527887767e+01
1.791000000000000000e+03,1.096844573010388935e+01,1.061530121541895255e+01,1.121409005632549061e+01,1.690579809860503213e-01,1.203353823351693137e+02,6.510000000000000000e+02,1.113750371108993953e+01,1.079938774911783739e+01
1.791500000000000000e+03,1.096849417294228957e+01,1.061534931814956373e+01,1.121413627662730050e+01,1.690573420481117639e-01,1.203364448067693218e+02,6.510000000000000000e+02,1.113755151499040075e+01,1.079943683089417661e+01
1.792000000000000000e+03,1.096854235786223342e+01,1.061539716581764736e+01,1.121418224987645296e+01,1.690567058625296049e-01,1.203375016260150829e+02,6.510000000000000000e+02,1.113759906372476216e+01,1.079948565199970467e+01
1.792500000000000000e+03,1.096859028623886267e+01,1.061544475977589919e+01,1.121422797739693422e+01,1.690560724183040597e-01,1.203385528229950410e+02,6.510000000000000000e+02,1.113764635865716635e+01,1.079953421382055723e+01
1.793000000000000000e+03,1.096863795943995079e+01,1.061549210136984378e+01,1.121427346050561802e+01,1.690554417059742520e-01,1.203395984276374122e+02,6.510000000000000000e+02,1.113769340114592588e+01,1.079958251773397748e+01
1.793500000000000000e+03,1.096868537882597039e+01,1.061553919193786655e+01,1.121431870051230284e+01,1.690548137155147013e-01,1.203406384697110099e+02,6.510000000000000000e+02,1.113774019254148584e+01,1.079963056511045671e+01
1.794000000000000000e+03,1.096873254575013945e+01,1.061558603281123858e+01,1.121436369871972971e+01,1.690541884359247904e-01,1.203416729788260682e+02,6.510000000000000000e+02,1.113778673418606502e+01,1.079967835731421566e+01
1.794500000000000000e+03,1.096877946155842487e+01,1.061563262531418239e+01,1.121440845642362127e+01,1.690535658578454226e-01,1.203427019844351804e+02,6.510000000000000000e+02,1.113783302741626891e+01,1.079972589570057906e+01
1.795000000000000000e+03,1.096882612758960818e+01,1.061567897076388434e+01,1.121445297491275994e+01,1.690529459715580940e-01,1.203437255158340946e+02,6.510000000000000000e+02,1.113787907356116591e+01,1.079977318161805044e+01
1.795500000000000000e+03,1.096887254517533172e+01,1.061572507047054970e+01,1.121449725546896303e+01,1.690523287663178720e-01,1.203447436021624810e+02,6.510000000000000000e+02,1.113792487394164965e+01,1.079982021640901380e+01
1.796000000000000000e+03,1.096891871564011112e+01,1.061577092573743109e+01,1.121454129936718758e+01,1.690517142325596855e-01,1.203457562724048415e+02,6.510000000000000000e+02,1.113797042987267005e+01,1.079986700140755040e+01
1.796500000000000000e+03,1.096896464030138851e+01,1.061581653786086399e+01,1.121458510787550900e+01,1.690511023598971208e-01,1.203467635553912629e+02,6.510000000000000000e+02,1.113801574266128647e+01,1.079991353794149056e+01
1.797000000000000000e+03,1.096901032046956814e+01,1.061586190813030584e+01,1.121462868225518505e+01,1.690504931390211241e-01,1.203477654797984684e+02,6.510000000000000000e+02,1.113806081360858968e+01,1.079995982733054838e+01
1.797500000000000000e+03,1.096905575744805894e+01,1.061590703782837686e+01,1.121467202376071270e+01,1.690498865594421973e-01,1.203487620741501445e+02,6.510000000000000000e+02,1.113810564400750103e+01,1.080000587088861508e+01
1.798000000000000000e+03,1.096910095253330120e+01,1.061595192823089029e+01,1.121471513363982453e+01,1.690492826117480363e-01,1.203497533668185042e+02,6.510000000000000000e+02,1.113815023514504787e+01,1.080005166992155274e+01
1.798500000000000000e+03,1.096914590701481096e+01,1.061599658060687545e+01,1.121475801313353493e+01,1.690486812857051602e-01,1.203507393860242303e+02,6.510000000000000000e+02,1.113819458830051623e+01,1.080009722572910569e+01
1.799000000000000000e+03,1.096919062217521912e+01,1.061604099621866837e+01,1.121480066347620763e+01,1.690480825715929558e-01,1.203517201598379103e+02,6.510000000000000000e+02,1.113823870474681321e+01,1.080014253960362502e+01
1.799500000000000000e+03,1.096923509929029983e+01,1.061608517632186910e+01,1.121484308589555390e+01,1.690474864596904769e-01,1.203526957161805910e+02,6.510000000000000000e+02,1.113828258574998920e+01,1.080018761283060869e+01
1.800000000000000000e+03,1.096927933962901669e+01,1.061612912216542881e+01,1.121488528161267695e+01,1.690468929402252629e-01,1.203536660828247449e+02,6.510000000000000000e+02,1.113832623256924137e+01,1.080023244668879201e+01
1.800500000000000000e+03,1.096932334445355828e+01,1.061617283499167641e+01,1.121492725184213768e+01,1.690463020031680308e-01,1.203546312873947386e+02,6.510000000000000000e+02,1.113836964645672545e+01,1.080027704245038933e+01
1.801000000000000000e+03,1.096936711501936479e+01,1.061621631603635052e+01,1.121496899779194933e+01,1.690457136388484050e-01,1.203555913573679135e+02,6.510000000000000000e+02,1.113841282865821292e+01,1.080032140138051489e+01
1.801500000000000000e+03,1.096941065257517245e+01,1.061625956652862257e+01,1.121501052066363258e+01,1.690451278375444677e-01,1.203565463200752816e+02,6.510000000000000000e+02,1.113845578041271622e+01,1.080036552473762690e+01
1.802000000000000000e+03,1.096945395836305259e+01,1.061630258769115542e+01,1.121505182165225634e+01,1.690445445895339682e-01,1.203574962027023361e+02,6.510000000000000000e+02,1.113849850295258648e+01,1.080040941377351871e+01
1.802500000000000000e+03,1.096949703361842943e+01,1.061634538074011758e+01,1.121509290194645736e+01,1.690439638855563143e-01,1.203584410322896474e+02,6.510000000000000000e+02,1.113854099750398596e+01,1.080045306973287289e+01
1.803000000000000000e+03,1.096953987957014043e+01,1.061638794688522935e+01,1.121513376272847040e+01,1.690433857155296260e-01,1.203593808357338730e+02,6.510000000000000000e+02,1.113858326528566955e+01,1.080049649385461130e+01
1.803500000000000000e+03,1.096958249744046299e+01,1.061643028732979310e+01,1.121517440517419928e+01,1.690428100698848912e-01,1.203603156397884817e+02,6.510000000000000000e+02,1.113862530751034896e+01,1.080053968737057879e+01
1.804000000000000000e+03,1.096962488844513750e+01,1.061647240327072517e+01,1.121521483045320799e+01,1.690422369389502633e-01,1.203612454710643220e+02,6.510000000000000000e+02,1.113866712538408876e+01,1.080058265150618801e+01
1.804500000000000000e+03,1.096966705379341533e+01,1.061651429589859674e+01,1.121525503972878646e+01,1.690416663130023256e-01,1.203621703560305889e+02,6.510000000000000000e+02,1.113870872010641833e+01,1.080062538748041234e+01
1.805000000000000000e+03,1.096970899468808547e+01,1.061655596639765697e+01,1.121529503415795936e+01,1.690410981829844339e-01,1.203630903210156191e+02,6.510000000000000000e+02,1.113875009287107076e+01,1.080066789650510195e+01
1.805500000000000000e+03,1.096975071232551890e+01,1.061659741594586848e+01,1.121533481489153772e+01,1.690405325390187674e-01,1.203640053922073037e+02,6.510000000000000000e+02,1.113879124486453698e+01,1.080071017978649905e+01
1.806000000000000000e+03,1.096979220789569354e+01,1.061663864571496596e+01,1.121537438307413304e+01,1.690399693715350926e-01,1.203649155956542103e+02,6.510000000000000000e+02,1.113883217726722918e+01,1.080075223852415967e+01
1.806500000000000000e+03,1.096983348258223145e+01,1.061667965687042781e+01,1.121541373984423728e+01,1.690394086713734867e-01,1.203658209572661519e+02,6.510000000000000000e+02,1.113887289125360347e+01,1.080079407391085766e+01
1.807000000000000000e+03,1.096987453756243980e+01,1.061672045057160396e+01,1.121545288633419268e+01,1.690388504288093119e-01,1.203667215028150679e+02,6.510000000000000000e+02,1.113891338799125030e+01,1.080083568713363107e+01
1.807500000000000000e+03,1.096991537400733563e+01,1.061676102797163956e+01,1.121549182367027342e+01,1.690382946342203763e-01,1.203676172579353505e+02,6.510000000000000000e+02,1.113895366864155534e+01,1.080087707937311592e+01
1.808000000000000000e+03,1.096995599308167613e+01,1.061680139021760816e+01,1.121553055297268031e+01,1.690377412786512323e-01,1.203685082481251669e+02,6.510000000000000000e+02,1.113899373436032647e+01,1.080091825180302578e+01
1.808500000000000000e+03,1.096999639594399945e+01,1.061684153845045664e+01,1.121556907535561542e+01,1.690371903529923614e-01,1.203693944987467717e+02,6.510000000000000000e+02,1.113903358629699269e+01,1.080095920559100620e+01
1.809000000000000000e+03,1.097003658374667623e+01,1.061688147380511538e+01,1.121560739192727141e+01,1.690366418468511323e-01,1.203702760350273024e+02,6.510000000000000000e+02,1.113907322559352586e+01,1.080099994189982482e+01
1.809500000000000000e+03,1.097007655763589717e+01,1.061692119741046447e+01,1.121564550378991321e+01,1.690360957515793794e-01,1.203711528820596186e+02,6.510000000000000000e+02,1.113911265338747647e+01,1.080104046188431965e+01
1.810000000000000000e+03,1.097011631875174942e+01,1.061696071038942080e+01,1.121568341203986030e+01,1.690355520577589421e-01,1.203720250648029122e+02,6.510000000000000000e+02,1.113915187080950808e+01,1.080108076669399075e+01
1.810500000000000000e+03,1.097015586822822542e+01,1.061700001385892556e+01,1.121572111776753644e+01,1.690350107560228410e-01,1.203728926080834611e+02,6.510000000000000000e+02,1.113919087898424820e+01,1.080112085747220263e+01
1.811000000000000000e+03,1.097019520719326380e+01,1.061703910893000291e+01,1.121575862205752472e+01,1.690344718371064037e-01,1.203737555365952829e+02,6.510000000000000000e+02,1.113922967903036998e+01,1.080116073535615584e+01
1.811500000000000000e+03,1.097023433676877424e+01,1.061707799670777774e+01,1.121579592598856578e+01,1.690339352922066718e-01,1.203746138749010299e+02,6.510000000000000000e+02,1.113926827206098125e+01,1.080120040147656901e+01
1.812000000000000000e+03,1.097027325807069253e+01,1.061711667829152184e+01,1.121583303063360937e+01,1.690334011114940915e-01,1.203754676474322736e+02,6.510000000000000000e+02,1.113930665918218743e+01,1.080123985695919764e+01
1.812500000000000000e+03,1.097031197220897880e+01,1.061715515477467164e+01,1.121586993705983559e+01,1.690328692860113002e-01,1.203763168784907265e+02,6.510000000000000000e+02,1.113934484149499049e+01,1.080127910292296889e+01
1.813000000000000000e+03,1.097035048028767967e+01,1.061719342724484960e+01,1.121590664632870826e+01,1.690323398063901528e-01,1.203771615922485552e+02,6.510000000000000000e+02,1.113938282009407033e+01,1.080131814048129080e+01
1.813500000000000000e+03,1.097038878340493184e+01,1.061723149678393163e+01,1.121594315949596599e+01,1.690318126642373353e-01,1.203780018127492895e+02,6.510000000000000000e+02,1.113942059606916857e+01,1.080135697074069512e+01
1.814000000000000000e+03,1.097042688265302246e+01,1.061726936446803826e+01,1.121597947761167191e+01,1.690312878496197935e-01,1.203788375639082204e+02,6.510000000000000000e+02,1.113945817050264253e+01,1.080139559480340417e+01
1.814500000000000000e+03,1.097046477911840157e+01,1.061730703136758613e+01,1.121601560172026879e+01,1.690307653540924493e-01,1.203796688695135231e+02,6.510000000000000000e+02,1.113949554447249213e+01,1.080143401376430923e+01
1.815000000000000000e+03,1.097050247388171762e+01,1.061734449854730933e+01,1.121605153286057011e+01,1.690302451681324480e-01,1.203804957532264694e+02,6.510000000000000000e+02,1.113953271904984987e+01,1.080147222871358537e+01
1.815500000000000000e+03,1.097053996801785480e+01,1.061738176706631087e+01,1.121608727206582046e+01,1.690297272826271346e-01,1.203813182385824234e+02,6.510000000000000000e+02,1.113956969530048191e+01,1.080151024073522770e+01
1.816000000000000000e+03,1.097057726259594901e+01,1.061741883797805386e+01,1.121612282036370445e+01,1.690292116890795004e-01,1.203821363489914376e+02,6.510000000000000000e+02,1.113960647428502782e+01,1.080154805090686843e+01
1.816500000000000000e+03,1.097061435867944112e+01,1.061745571233041296e+01,1.121615817877639287e+01,1.690286983778120644e-01,1.203829501077388215e+02,6.510000000000000000e+02,1.113964305705725266e+01,1.080158566030162959e+01
1.817000000000000000e+03,1.097065125732607704e+01,1.061749239116573307e+01,1.121619334832056403e+01,1.690281873407892543e-01,1.203837595379859238e+02,6.510000000000000000e+02,1.113967944466686610e+01,1.080162306998528798e+01
1.817500000000000000e+03,1.097068795958797160e+01,1.061752887552079194e+01,1.121622833000742325e+01,1.690276785685897731e-01,1.203845646627707708e+02,6.510000000000000000e+02,1.113971563815656118e+01,1.080166028101938203e+01
1.818000000000000000e+03,1.097072446651162281e+01,1.061756516642689974e+01,1.121626312484275800e+01,1.690271720518947696e-01,1.203853655050085791e+02,6.510000000000000000e+02,1.113975163856351713e+01,1.080169729445972848e+01
1.818500000000000000e+03,1.097076077913792247e+01,1.061760126490987055e+01,1.121629773382695205e+01,1.690266677826166852e-01,1.203861620874926217e+02,6.510000000000000000e+02,1.113978744692053979e+01,1.080173411135530515e+01
1.819000000000000000e+03,1.097079689850223083e+01,1.061763717199009704e+01,1.121633215795500504e+01,1.690261657513849880e-01,1.203869544328947967e+02,6.510000000000000000e+02,1.113982306425361557e+01,1.080177073275084609e+01
1.819500000000000000e+03,1.097083282563436946e+01,1.061767288868254155e+01,1.121636639821657688e+01,1.690256659493420688e-01,1.203877425637662100e+02,6.510000000000000000e+02,1.113985849158371089e+01,1.080180715968502625e+01
1.820000000000000000e+03,1.097086856155865497e+01,1.061770841599679294e+01,1.121640045559602683e+01,1.690251683679893091e-01,1.203885265025378999e+02,6.510000000000000000e+02,1.113989372992664428e+01,1.080184339319066567e+01
1.820500000000000000e+03,1.097090410729394883e+01,1.061774375493708966e+01,1.121643433107239396e+01,1.690246729983660712e-01,1.203893062715214626e+02,6.510000000000000000e+02,1.113992878029231548e+01,1.080187943429558395e+01
1.821000000000000000e+03,1.097093946385367325e+01,1.061777890650233225e+01,1.121646802561949308e+01,1.690241798315628152e-01,1.203900818929096346e+02,6.510000000000000000e+02,1.113996364368523473e+01,1.080191528402210999e+01
1.821500000000000000e+03,1.097097463224582192e+01,1.061781387168612234e+01,1.121650154020588985e+01,1.690236888594909281e-01,1.203908533887770460e+02,6.510000000000000000e+02,1.113999832110531329e+01,1.080195094338633233e+01
1.822000000000000000e+03,1.097100961347303461e+01,1.061784865147680001e+01,1.121653487579496122e+01,1.690232000727273920e-01,1.203916207810805616e+02,6.510000000000000000e+02,1.114003281354576202e+01,1.080198641340030719e+01
1.822500000000000000e+03,1.097104440853258289e+01,1.061788324685745621e+01,1.121656803334487762e+01,1.690227134627726446e-01,1.203923840916603751e+02,6.510000000000000000e+02,1.114006712199535620e+01,1.080202169506981136e+01
1.823000000000000000e+03,1.097107901841642175e+01,1.061791765880596827e+01,1.121660101380871311e+01,1.690222290209729972e-01,1.203931433422402506e+02,6.510000000000000000e+02,1.114010124743739460e+01,1.080205678939544711e+01
1.823500000000000000e+03,1.097111344411120193e+01,1.061795188829503367e+01,1.121663381813437965e+01,1.690217467388285266e-01,1.203938985544282190e+02,6.510000000000000000e+02,1.114013519085003168e+01,1.080209169737237396e+01
1.824000000000000000e+03,1.097114768659831086e+01,1.061798593629217002e+01,1.121666644726473372e+01,1.690212666083010240e-01,1.203946497497173453e+02,6.510000000000000000e+02,1.114016895320661149e+01,1.080212641999001022e+01
1.824500000000000000e+03,1.097118174685390990e+01,1.061801980375979504e+01,1.121669890213753007e+01,1.690207886199664999e-01,1.203953969494861269e+02,6.510000000000000000e+02,1.114020253547387718e+01,1.080216095823394262e+01
1.825000000000000000e+03,1.097121562584894328e+01,1.061805349165518386e+01,1.121673118368553013e+01,1.690203127650679316e-01,1.203961401749992177e+02,6.510000000000000000e+02,1.114023593861401196e+01,1.080219531308387459e+01
1.825500000000000000e+03,1.097124932454916291e+01,1.061808700093056501e+01,1.121676329283645224e+01,1.690198390360797276e-01,1.203968794474082245e+02,6.510000000000000000e+02,1.114026916358524311e+01,1.080222948551308093e+01
1.826000000000000000e+03,1.097128284391517639e+01,1.061812033253309906e+01,1.121679523051305516e+01,1.690193674238339439e-01,1.203976147877518201e+02,6.510000000000000000e+02,1.114030221133900866e+01,1.080226347649134233e+01
1.826500000000000000e+03,1.097131618490246296e+01,1.061815348740493725e+01,1.121682699763313096e+01,1.690188979199322428e-01,1.203983462169567957e+02,6.510000000000000000e+02,1.114033508282239637e+01,1.080229728698252956e+01
1.827000000000000000e+03,1.097134934833669462e+01,1.061818646648320730e+01,1.121685859510954586e+01,1.690184303679762579e-01,1.203990737530520505e+02,6.510000000000000000e+02,1.114036777870466999e+01,1.080233091796871747e+01
1.827500000000000000e+03,1.097138233511220307e+01,1.061821927070009508e+01,1.121689002385026868e+01,1.690179646991650242e-01,1.203997974156031603e+02,6.510000000000000000e+02,1.114040029981136826e+01,1.080236437041303788e+01
1.828000000000000000e+03,1.097141514634647663e+01,1.061825190098282334e+01,1.121692128475838324e+01,1.690175011155525819e-01,1.204005172291642225e+02,6.510000000000000000e+02,1.114043264746202766e+01,1.080239764523092383e+01
1.828500000000000000e+03,1.097144778297474943e+01,1.061828435825370498e+01,1.121695237873214523e+01,1.690170396085347027e-01,1.204012332142195874e+02,6.510000000000000000e+02,1.114046482258328474e+01,1.080243074336621412e+01
1.829000000000000000e+03,1.097148024592727289e+01,1.061831664343015547e+01,1.121698330666495913e+01,1.690165801694042680e-01,1.204019453911445225e+02,6.510000000000000000e+02,1.114049682609667613e+01,1.080246366575786965e+01
1.829500000000000000e+03,1.097151253612932109e+01,1.061834875742473017e+01,1.121701406944546342e+01,1.690161227903777541e-01,1.204026537802059522e+02,6.510000000000000000e+02,1.114052865891969901e+01,1.080249641333894317e+01
1.830000000000000000e+03,1.097154465450123340e+01,1.061838070114513499e+01,1.121704466795750221e+01,1.690156674630043931e-01,1.204033584015625564e+02,6.510000000000000000e+02,1.114056032196423729e+01,1.080252898703822950e+01
1.830500000000000000e+03,1.097157660195844286e+01,1.061841247549428147e+01,1.121707510308018918e+01,1.690152141790897677e-01,1.204040592752659649e+02,6.510000000000000000e+02,1.114059181613753147e+01,1.080256138777935249e+01
1.831000000000000000e+03,1.097160837941149225e+01,1.061844408137026186e+01,1.121710537568790578e+01,1.690147629302340693e-01,1.204047564212608279e+02,6.510000000000000000e+02,1.114062314234172568e+01,1.080259361648125882e+01
1.831500000000000000e+03,1.097163998776606952e+01,1.061847551966643621e+01,1.121713548665035098e+01,1.690143137082938674e-01,1.204054498593857545e+02,6.510000000000000000e+02,1.114065430147436331e+01,1.080262567405777752e+01
1.832000000000000000e+03,1.097167142792302030e+01,1.061850679127139152e+01,1.121716543683254841e+01,1.690138665051769407e-01,1.204061396093733833e+02,6.510000000000000000e+02,1.114068529442819688e+01,1.080265756141784372e+01
1.832500000000000000e+03,1.097170270077839760e+01,1.061853789706903761e+01,1.121719522709488714e+01,1.690134213124316886e-01,1.204068256908517327e+02,6.510000000000000000e+02,1.114071612209082929e+01,1.080268927946596591e+01
1.833000000000000000e+03,1.097173380722345826e+01,1.061856883793856632e+01,1.121722485829311289e+01,1.690129781223247696e-01,1.204075081233439590e+02,6.510000000000000000e+02,1.114074678534578489e+01,1.080272082910113340e+01
1.833500000000000000e+03,1.097176474814471803e+01,1.061859961475452430e+01,1.121725433127841853e+01,1.690125369261476496e-01,1.204081869262693800e+02,6.510000000000000000e+02,1.114077728507086640e+01,1.080275221121857143e+01
1.834000000000000000e+03,1.097179552442394801e+01,1.061863022838681836e+01,1.121728364689739266e+01,1.690120977164232818e-01,1.204088621189438868e+02,6.510000000000000000e+02,1.114080762214037179e+01,1.080278342670752600e+01
1.834500000000000000e+03,1.097182613693821729e+01,1.061866067970072613e+01,1.121731280599209768e+01,1.690116604847507753e-01,1.204095337205804270e+02,6.510000000000000000e+02,1.114083779742296798e+01,1.080281447645346660e+01
1.835000000000000000e+03,1.097185658655992313e+01,1.061869096955696179e+01,1.121734180940007164e+01,1.690112252230369094e-01,1.204102017502897581e+02,6.510000000000000000e+02,1.114086781178296093e+01,1.080284536133688711e+01
1.835500000000000000e+03,1.097188687415679631e+01,1.061872109881164228e+01,1.121737065795435839e+01,1.690107919234963008e-01,1.204108662270808168e+02,6.510000000000000000e+02,1.114089766608029386e+01,1.080287608223330054e+01
1.836000000000000000e+03,1.097191700059195441e+01,1.061875106831637261e+01,1.121739935248352182e+01,1.690103605775735984e-01,1.204115271698613157e+02,6.510000000000000000e+02,1.114092736116952764e+01,1.080290664001438117e+01
1.836500000000000000e+03,1.097194696672388403e+01,1.061878087891822631e+01,1.121742789381170269e+01,1.690099311780988989e-01,1.204121845974382836e+02,6.510000000000000000e+02,1.114095689790198307e+01,1.080293703554578499e+01
1.837000000000000000e+03,1.097197677340651190e+01,1.061881053145978981e+01,1.121745628275858842e+01,1.690095037167219094e-01,1.204128385285185345e+02,6.510000000000000000e+02,1.114098627712323442e+01,1.080296726968979115e+01
1.837500000000000000e+03,1.097200642148920124e+01,1.061884002677917316e+01,1.121748452013949837e+01,1.690090781857592206e-01,1.204134889817094773e+02,6.510000000000000000e+02,1.114101549967496041e+01,1.080299734330344208e+01
1.838000000000000000e+03,1.097203591181678561e+01,1.061886936571004725e+01,1.121751260676533768e+01,1.690086545768088311e-01,1.204141359755190592e+02,6.510000000000000000e+02,1.114104456639359420e+01,1.080302725723997703e+01
1.838500000000000000e+03,1.097206524522958837e+01,1.061889854908165454e+01,1.121754054344269669e+01,1.690082328824950297e-01,1.204147795283571014e+02,6.510000000000000000e+02,1.114107347811208371e+01,1.080305701234709304e+01
1.839000000000000000e+03,1.097209442256345469e+01,1.061892757771884632e+01,1.121756833097381545e+01,1.690078130944155377e-01,1.204154196585350434e+02,6.510000000000000000e+02,1.114110223565787017e+01,1.080308660946903920e+01
1.839500000000000000e+03,1.097212344464975509e+01,1.061895645244210584e+01,1.121759597015664944e+01,1.690073952058102069e-01,1.204160563842670655e+02,6.510000000000000000e+02,1.114113083985556507e+01,1.080311604944394510e+01
1.840000000000000000e+03,1.097215231231544941e+01,1.061898517406754294e+01,1.121762346178485359e+01,1.690069792076606126e-01,1.204166897236701459e+02,6.510000000000000000e+02,1.114115929152310969e+01,1.080314533310778913e+01
1.840500000000000000e+03,1.097218102638305659e+01,1.061901374340696513e+01,1.121765080664781422e+01,1.690065650933089414e-01,1.204173196947649842e+02,6.510000000000000000e+02,1.114118759147636695e+01,1.080317446128974801e+01
1.841000000000000000e+03,1.097220958767073640e+01,1.061904216126784917e+01,1.121767800553072014e+01,1.690061528540957869e-01,1.204179463154761720e+02,6.510000000000000000e+02,1.114121574052483155e+01,1.080320343481664125e+01
1.841500000000000000e+03,1.097223799699225744e+01,1.061907042845340676e+01,1.121770505921451822e+01,1.690057424830551103e-01,1.204185696036329034e+02,6.510000000000000000e+02,1.114124373947531232e+01,1.080323225450920077e+01
1.842000000000000000e+03,1.097226625515706999e+01,1.061909854576258283e+01,1.121773196847596310e+01,1.690053339714758796e-01,1.204191895769693730e+02,6.510000000000000000e+02,1.114127158912854654e+01,1.080326092118559522e+01
1.842500000000000000e+03,1.097229436297028471e+01,1.061912651399008745e+01,1.121775873408765634e+01,1.690049273130589669e-01,1.204198062531255857e+02,6.510000000000000000e+02,1.114129929028334409e+01,1.080328943565722710e+01
1.843000000000000000e+03,1.097232232123273477e+01,1.061915433392640828e+01,1.121778535681804456e+01,1.690045224989391304e-01,1.204204196496471866e+02,6.510000000000000000e+02,1.114132684373167415e+01,1.080331779873379539e+01
1.843500000000000000e+03,1.097235013074096877e+01,1.061918200635785325e+01,1.121781183743146215e+01,1.690041195220984838e-01,1.204210297839868105e+02,6.510000000000000000e+02,1.114135425026306692e+01,1.080334601121887061e+01
1.844000000000000000e+03,1.097237779228729160e+01,1.061920953206654517e+01,1.121783817668812944e+01,1.690037183750058847e-01,1.204216366735038974e+02,6.510000000000000000e+02,1.114138151066229732e+01,1.080337407391228410e+01
1.844500000000000000e+03,1.097240530665978042e+01,1.061923691183047858e+01,1.121786437534419356e+01,1.690033190499246607e-01,1.204222403354655739e+02,6.510000000000000000e+02,1.114140862570970469e+01,1.080340198760985437e+01
1.845000000000000000e+03,1.097243267464230954e+01,1.061926414642349670e+01,1.121789043415174802e+01,1.690029215392720441e-01,1.204228407870469653e+02,6.510000000000000000e+02,1.114143559618158186e+01,1.080342975310303544e+01
1.845500000000000000e+03,1.097245989701456637e+01,1.061929123661536423e+01,1.121791635385885044e+01,1.690025258357730209e-01,1.204234380453317783e+02,6.510000000000000000e+02,1.114146242285034027e+01,1.080345737117879246e+01
1.846000000000000000e+03,1.097248697455208344e+01,1.061931818317174070e+01,1.121794213520954031e+01,1.690021319319985615e-01,1.204240321273126710e+02,6.510000000000000000e+02,1.114148910648408197e+01,1.080348484262008490e+01
1.846500000000000000e+03,1.097251390802626148e+01,1.061934498685423911e+01,1.121796777894387631e+01,1.690017398200575616e-01,1.204246230498919630e+02,6.510000000000000000e+02,1.114151564784631887e+01,1.080351216820620408e+01
1.847000000000000000e+03,1.097254069820437827e+01,1.061937164842043124e+01,1.121799328579793276e+01,1.690013494927259663e-01,1.204252108298817774e+02,6.510000000000000000e+02,1.114154204769710255e+01,1.080353934871165222e+01
1.847500000000000000e+03,1.097256734584961535e+01,1.061939816862385833e+01,1.121801865650384578e+01,1.690009609427796378e-01,1.204257954840048512e+02,6.510000000000000000e+02,1.114156830679239540e+01,1.080356638490683530e+01
1.848000000000000000e+03,1.097259385172109702e+01,1.061942454821409321e+01,1.121804389178982575e+01,1.690005741624296953e-01,1.204263770288948763e+02,6.510000000000000000e+02,1.114159442588352711e+01,1.080359327755866872e+01
1.848500000000000000e+03,1.097262021657388686e+01,1.061945078793669772e+01,1.121806899238016619e+01,1.690001891445544191e-01,1.204269554810968827e+02,6.510000000000000000e+02,1.114162040571844159e+01,1.080362002742933392e+01
1.849000000000000000e+03,1.097264644115903032e+01,1.061947688853330440e+01,1.121809395899529349e+01,1.689998058816725990e-01,1.204275308570679641e+02,6.510000000000000000e+02,1.114164624704070228e+01,1.080364663527735658e+01
1.849500000000000000e+03,1.097267252622354405e+01,1.061950285074160938e+01,1.121811879235173848e+01,1.689994243672268692e-01,1.204281031731774192e+02,6.510000000000000000e+02,1.114167195059076931e+01,1.080367310185631702e+01
1.850000000000000000e+03,1.097269847251049946e+01,1.061952867529539191e+01,1.121814349316223058e+01,1.689990445924527129e-01,1.204286724457073916e+02,6.510000000000000000e+02,1.114169751710295131e+01,1.080369942791804760e+01
1.850500000000000000e+03,1.097272428075896222e+01,1.061955436292453747e+01,1.121816806213564099e+01,1.689986665514596198e-01,1.204292386908534667e+02,6.510000000000000000e+02,1.114172294731042179e+01,1.080372561420750266e+01
1.851000000000000000e+03,1.097274995170408296e+01,1.061957991435506443e+01,1.121819249997706613e+01,1.689982902366633788e-01,1.204298019247248703e+02,6.510000000000000000e+02,1.114174824194074631e+01,1.080375166146741961e+01
1.851500000000000000e+03,1.097277548607709008e+01,1.061960533030913645e+01,1.121821680738779392e+01,1.689979156403255967e-01,1.204303621633451087e+02,6.510000000000000000e+02,1.114177340171741726e+01,1.080377757043676468e+01
1.852000000000000000e+03,1.097280088460529690e+01,1.061963061150509802e+01,1.121824098506537304e+01,1.689975427558881860e-01,1.204309194226522948e+02,6.510000000000000000e+02,1.114179842736118609e+01,1.080380334184940772e+01
1.852500000000000000e+03,1.097282614801215495e+01,1.061965575865746736e+01,1.121826503370358452e+01,1.689971715755100024e-01,1.204314737184997881e+02,6.510000000000000000e+02,1.114182331958766525e+01,1.080382897643664464e+01
1.853000000000000000e+03,1.097285127701723617e+01,1.061968077247699860e+01,1.121828895399253412e+01,1.689968020928893366e-01,1.204320250666563936e+02,6.510000000000000000e+02,1.114184807911012598e+01,1.080385447492434636e+01
1.853500000000000000e+03,1.097287627233630047e+01,1.061970565367064445e+01,1.121831274661858302e+01,1.689964343002873792e-01,1.204325734828071859e+02,6.510000000000000000e+02,1.114187270663658857e+01,1.080387983803601237e+01
1.854000000000000000e+03,1.097290113468126549e+01,1.061973040294163084e+01,1.121833641226442957e+01,1.689960681907863582e-01,1.204331189825533812e+02,6.510000000000000000e+02,1.114189720287205354e+01,1.080390506649047921e+01
1.854500000000000000e+03,1.097292586476027054e+01,1.061975502098944446e+01,1.121835995160911814e+01,1.689957037575710863e-01,1.204336615814134461e+02,6.510000000000000000e+02,1.114192156851784077e+01,1.080393016100269854e+01
1.855000000000000000e+03,1.097295046327766777e+01,1.061977950850986652e+01,1.121838336532803382e+01,1.689953409933129536e-01,1.204342012948230547e+02,6.510000000000000000e+02,1.114194580427098025e+01,1.080395512228435528e+01
1.855500000000000000e+03,1.097297493093406118e+01,1.061980386619499406e+01,1.121840665409295568e+01,1.689949798908886025e-01,1.204347381381356712e+02,6.510000000000000000e+02,1.114196991082494925e+01,1.080397995104317310e+01
1.856000000000000000e+03,1.097299926842630668e+01,1.061982809473323996e+01,1.121842981857204791e+01,1.689946204433798171e-01,1.204352721266230901e+02,6.510000000000000000e+02,1.114199388886968833e+01,1.080400464798292681e+01
1.856500000000000000e+03,1.097302347644755294e+01,1.061985219480937381e+01,1.121845285942989712e+01,1.689942626441762741e-01,1.204358032754757772e+02,6.510000000000000000e+02,1.114201773909172921e+01,1.080402921380337666e+01
1.857000000000000000e+03,1.097304755568725021e+01,1.061987616710453608e+01,1.121847577732753898e+01,1.689939064861541995e-01,1.204363315998033812e+02,6.510000000000000000e+02,1.114204146217340430e+01,1.080405364920109434e+01
1.857500000000000000e+03,1.097307150683116994e+01,1.061990001229624703e+01,1.121849857292244046e+01,1.689935519620872073e-01,1.204368571146348330e+02,6.510000000000000000e+02,1.114206505879325704e+01,1.080407795486908107e+01
1.858000000000000000e+03,1.097309533056142961e+01,1.061992373105844756e+01,1.121852124686856023e+01,1.689931990654159055e-01,1.204373798349193976e+02,6.510000000000000000e+02,1.114208852962684482e+01,1.080410213149601262e+01
1.858500000000000000e+03,1.097311902755650337e+01,1.061994732406148856e+01,1.121854379981635397e+01,1.689928477890675906e-01,1.204378997755264322e+02,6.510000000000000000e+02,1.114211187534557190e+01,1.080412617976743483e+01
1.859000000000000000e+03,1.097314259849125229e+01,1.061997079197217708e+01,1.121856623241277440e+01,1.689924981264827042e-01,1.204384169512463814e+02,6.510000000000000000e+02,1.114213509661773571e+01,1.080415010036476886e+01
1.859500000000000000e+03,1.097316604403693852e+01,1.061999413545377280e+01,1.121858854530131033e+01,1.689921500705883206e-01,1.204389313767907623e+02,6.510000000000000000e+02,1.114215819410752673e+01,1.080417389396635031e+01
1.860000000000000000e+03,1.097318936486125018e+01,1.062001735516603773e+01,1.121861073912201512e+01,1.689918036141574986e-01,1.204394430667928191e+02,6.510000000000000000e+02,1.114218116847540863e+01,1.080419756124709352e+01
1.860500000000000000e+03,1.097321256162829251e+01,1.062004045176521139e+01,1.121863281451149419e+01,1.689914587516055389e-01,1.204399520358079485e+02,6.510000000000000000e+02,1.114220402037989821e+01,1.080422110287668858e+01
1.861000000000000000e+03,1.097323563499865351e+01,1.062006342590406582e+01,1.121865477210294237e+01,1.689911154752946343e-01,1.204404582983138710e+02,6.510000000000000000e+02,1.114222675047394695e+01,1.080424451952335829e+01
1.861500000000000000e+03,1.097325858562939516e+01,1.062008627823191276e+01,1.121867661252616344e+01,1.689907737785107666e-01,1.204409618687114687e+02,6.510000000000000000e+02,1.114224935940790395e+01,1.080426781185088458e+01
1.862000000000000000e+03,1.097328141417406044e+01,1.062010900939461777e+01,1.121869833640759140e+01,1.689904336547451147e-01,1.204414627613246864e+02,6.510000000000000000e+02,1.114227184782880542e+01,1.080429098051931547e+01
1.862500000000000000e+03,1.097330412128272492e+01,1.062013162003462341e+01,1.121871994437028697e+01,1.689900950972833826e-01,1.204419609904014266e+02,6.510000000000000000e+02,1.114229421638000872e+01,1.080431402618544112e+01
1.863000000000000000e+03,1.097332670760198070e+01,1.062015411079095095e+01,1.121874143703397841e+01,1.689897580998732385e-01,1.204424565701135919e+02,6.510000000000000000e+02,1.114231646570185497e+01,1.080433694950210821e+01
1.863500000000000000e+03,1.097334917377499686e+01,1.062017648229926436e+01,1.121876281501507577e+01,1.689894226550816836e-01,1.204429495145576965e+02,6.510000000000000000e+02,1.114233859643007740e+01,1.080435975111991453e+01
1.864000000000000000e+03,1.097337152044148390e+01,1.062019873519181701e+01,1.121878407892668505e+01,1.689890887569127365e-01,1.204434398377551361e+02,6.510000000000000000e+02,1.114236060919839666e+01,1.080438243168457113e+01
1.864500000000000000e+03,1.097339374823776481e+01,1.062022087009753868e+01,1.121880522937861002e+01,1.689887563984464880e-01,1.204439275536527418e+02,6.510000000000000000e+02,1.114238250463621149e+01,1.080440499183931635e+01
1.865000000000000000e+03,1.097341585779675199e+01,1.062024288764201962e+01,1.121882626697741969e+01,1.689884255734815099e-01,1.204444126761230223e+02,6.510000000000000000e+02,1.114240428337023303e+01,1.080442743222327096e+01
1.865500000000000000e+03,1.097343784974799874e+01,1.062026478844751942e+01,1.121884719232638083e+01,1.689880962750463234e-01,1.204448952189646604e+02,6.510000000000000000e+02,1.114242594602304592e+01,1.080444975347295333e+01
1.866000000000000000e+03,1.097345972471769038e+01,1.062028657313300783e+01,1.121886800602557166e+01,1.689877684969906535e-01,1.204453751959028551e+02,6.510000000000000000e+02,1.114244749321468220e+01,1.080447195622070033e+01
1.866500000000000000e+03,1.097348148332867979e+01,1.062030824231417547e+01,1.121888870867185162e+01,1.689874422325995107e-01,1.204458526205897044e+02,6.510000000000000000e+02,1.114246892556128010e+01,1.080449404109607947e+01
1.867000000000000000e+03,1.097350312620049451e+01,1.062032979660342846e+01,1.121890930085884186e+01,1.689871174755684380e-01,1.204463275066047316e+02,6.510000000000000000e+02,1.114249024367606111e+01,1.080451600872492612e+01
1.867500000000000000e+03,1.097352465394935805e+01,1.062035123660996305e+01,1.121892978317701939e+01,1.689867942194901995e-01,1.204467998674549705e+02,6.510000000000000000e+02,1.114251144816884853e+01,1.080453785972986758e+01
1.868000000000000000e+03,1.097354606718821834e+01,1.062037256293969811e+01,1.121895015621368685e+01,1.689864724575982358e-01,1.204472697165756614e+02,6.510000000000000000e+02,1.114253253964581702e+01,1.080455959473061966e+01
1.868500000000000000e+03,1.097356736652674236e+01,1.062039377619536928e+01,1.121897042055299032e+01,1.689861521838444403e-01,1.204477370673305643e+02,6.510000000000000000e+02,1.114255351871058686e+01,1.080458121434289609e+01
1.869000000000000000e+03,1.097358855257135524e+01,1.062041487697652009e+01,1.121899057677596900e+01,1.689858333916673394e-01,1.204482019330121574e+02,6.510000000000000000e+02,1.114257438596302308e+01,1.080460271917968740e+01
1.869500000000000000e+03,1.097360962592524558e+01,1.062043586587949129e+01,1.121901062546050554e+01,1.689855160748133800e-01,1.204486643268422910e+02,6.510000000000000000e+02,1.114259514200005796e+01,1.080462410985043320e+01
1.870000000000000000e+03,1.097363058718838502e+01,1.062045674349748126e+01,1.121903056718143254e+01,1.689852002272342057e-01,1.204491242619723437e+02,6.510000000000000000e+02,1.114261578741561820e+01,1.080464538696115007e+01
1.870500000000000000e+03,1.097365143695755130e+01,1.062047751042053889e+01,1.121905040251046692e+01,1.689848858419574495e-01,1.204495817514835494e+02,6.510000000000000000e+02,1.114263632279950933e+01,1.080466655111559326e+01
1.871000000000000000e+03,1.097367217582633536e+01,1.062049816723556361e+01,1.121907013201628089e+01,1.689845729132425645e-01,1.204500368083877788e+02,6.510000000000000000e+02,1.114265674873957757e+01,1.080468760291309138e+01
1.871500000000000000e+03,1.097369280438516270e+01,1.062051871452637108e+01,1.121908975626449845e+01,1.689842614348356364e-01,1.204504894456273689e+02,6.510000000000000000e+02,1.114267706581999917e+01,1.080470854295032623e+01
1.872000000000000000e+03,1.097371332322132353e+01,1.062053915287368078e+01,1.121910927581770778e+01,1.689839514001746923e-01,1.204509396760760040e+02,6.510000000000000000e+02,1.114269727462149717e+01,1.080472937182114990e+01
1.872500000000000000e+03,1.097373373291896037e+01,1.062055948285509999e+01,1.121912869123548084e+01,1.689836428030569992e-01,1.204513875125384743e+02,6.510000000000000000e+02,1.114271737572201637e+01,1.080475009011590259e+01
1.873000000000000000e+03,1.097375403405910710e+01,1.062057970504520377e+01,1.121914800307438043e+01,1.689833356376903295e-01,1.204518329677517983e+02,6.510000000000000000e+02,1.114273736969679796e+01,1.080477069842141802e+01
1.873500000000000000e+03,1.097377422721970675e+01,1.062059982001551717e+01,1.121916721188801702e+01,1.689830298976150724e-01,1.204522760543848676e+02,6.510000000000000000e+02,1.114275725711732257e+01,1.080479119732209092e+01
1.874000000000000000e+03,1.097379431297561680e+01,1.062061982833451346e+01,1.121918631822700441e+01,1.689827255766282732e-01,1.204527167850392999e+02,6.510000000000000000e+02,1.114277703855224644e+01,1.080481158739898717e+01
1.874500000000000000e+03,1.097381429189862345e+01,1.062063973056767807e+01,1.121920532263903425e+01,1.689824226688348141e-01,1.204531551722495095e+02,6.510000000000000000e+02,1.114279671456745646e+01,1.080483186922978867e+01
1.875000000000000000e+03,1.097383416455747884e+01,1.062065952727748552e+01,1.121922422566882993e+01,1.689821211680315460e-01,1.204535912284834041e+02,6.510000000000000000e+02,1.114281628572551064e+01,1.080485204338944705e+01
1.875500000000000000e+03,1.097385393151789401e+01,1.062067921902342604e+01,1.121924302785823002e+01,1.689818210680665012e-01,1.204540249661422422e+02,6.510000000000000000e+02,1.114283575258596137e+01,1.080487211044982843e+01
1.876000000000000000e+03,1.097387359334256196e+01,1.062069880636201802e+01,1.121926172974614389e+01,1.689815223630443675e-01,1.204544563975613158e+02,6.510000000000000000e+02,1.114285511570560594e+01,1.080489207097951798e+01
1.876500000000000000e+03,1.097389315059118431e+01,1.062071828984684707e+01,1.121928033186861029e+01,1.689812250468130939e-01,1.204548855350104191e+02,6.510000000000000000e+02,1.114287437563799621e+01,1.080491192554437063e+01
1.877000000000000000e+03,1.097391260382047662e+01,1.062073767002854119e+01,1.121929883475879208e+01,1.689809291131691982e-01,1.204553123906938481e+02,6.510000000000000000e+02,1.114289353293364471e+01,1.080493167470730853e+01
1.877500000000000000e+03,1.097393195358417550e+01,1.062075694745482757e+01,1.121931723894698685e+01,1.689806345567816948e-01,1.204557369767509982e+02,6.510000000000000000e+02,1.114291258814095542e+01,1.080495131902739381e+01
1.878000000000000000e+03,1.097395120043308481e+01,1.062077612267051485e+01,1.121933554496065177e+01,1.689803413710876667e-01,1.204561593052566337e+02,6.510000000000000000e+02,1.114293154180417211e+01,1.080497085906199750e+01
1.878500000000000000e+03,1.097397034491506140e+01,1.062079519621753754e+01,1.121935375332444629e+01,1.689800495502940536e-01,1.204565793882212006e+02,6.510000000000000000e+02,1.114295039446535540e+01,1.080499029536476741e+01
1.879000000000000000e+03,1.097398938757503473e+01,1.062081416863493644e+01,1.121937186456017876e+01,1.689797590889670076e-01,1.204569972375912528e+02,6.510000000000000000e+02,1.114296914666400085e+01,1.080500962848606861e+01
1.879500000000000000e+03,1.097400832895505829e+01,1.062083304045890664e+01,1.121938987918688468e+01,1.689794699799787581e-01,1.204574128652496938e+02,6.510000000000000000e+02,1.114298779893503699e+01,1.080502885897507959e+01
1.880000000000000000e+03,1.097402716959425639e+01,1.062085181222279573e+01,1.121940779772081065e+01,1.689791822186652859e-01,1.204578262830162174e+02,6.510000000000000000e+02,1.114300635181292165e+01,1.080504798737559113e+01
1.880500000000000000e+03,1.097404591002891117e+01,1.062087048445713933e+01,1.121942562067544813e+01,1.689788957985658979e-01,1.204582375026475631e+02,6.510000000000000000e+02,1.114302480582747634e+01,1.080506701423034421e+01
1.881000000000000000e+03,1.097406455079242882e+01,1.062088905768963443e+01,1.121944334856153347e+01,1.689786107140925087e-01,1.204586465358378859e+02,6.510000000000000000e+02,1.114304316150652063e+01,1.080508594007833700e+01
1.881500000000000000e+03,1.097408309241537872e+01,1.062090753244519448e+01,1.121946098188705854e+01,1.689783269596056015e-01,1.204590533942191684e+02,6.510000000000000000e+02,1.114306141937498396e+01,1.080510476545577347e+01
1.882000000000000000e+03,1.097410153542550759e+01,1.062092590924594226e+01,1.121947852115730093e+01,1.689780445286956367e-01,1.204594580893612203e+02,6.510000000000000000e+02,1.114307957995420395e+01,1.080512349089681123e+01
1.882500000000000000e+03,1.097411988034773778e+01,1.062094418861124012e+01,1.121949596687483464e+01,1.689777634162362707e-01,1.204598606327726031e+02,6.510000000000000000e+02,1.114309764376397460e+01,1.080514211693150095e+01
1.883000000000000000e+03,1.097413812770419916e+01,1.062096237105768992e+01,1.121951331953953890e+01,1.689774836163311089e-01,1.204602610359003450e+02,6.510000000000000000e+02,1.114311561132053185e+01,1.080516064408786825e+01
1.883500000000000000e+03,1.097415627801424520e+01,1.062098045709915972e+01,1.121953057964862133e+01,1.689772051229297689e-01,1.204606593101306373e+02,6.510000000000000000e+02,1.114313348313717356e+01,1.080517907289131685e+01
1.884000000000000000e+03,1.097417433179444757e+01,1.062099844724678555e+01,1.121954774769660190e+01,1.689769279308542815e-01,1.204610554667890625e+02,6.510000000000000000e+02,1.114315125972530218e+01,1.080519740386359295e+01
1.884500000000000000e+03,1.097419228955864057e+01,1.062101634200900513e+01,1.121956482417538048e+01,1.689766520337974975e-01,1.204614495171408635e+02,6.510000000000000000e+02,1.114316894159243709e+01,1.080521563752484226e+01
1.885000000000000000e+03,1.097421015181790338e+01,1.062103414189153661e+01,1.121958180957421192e+01,1.689763774269406882e-01,1.204618414723914555e+02,6.510000000000000000e+02,1.114318652924484532e+01,1.080523377439096322e+01
1.885500000000000000e+03,1.097422791908060269e+01,1.062105184739744779e+01,1.121959870437973983e+01,1.689761041040278300e-01,1.204622313436863408e+02,6.510000000000000000e+02,1.114320402318463010e+01,1.080525181497657350e+01
1.886000000000000000e+03,1.097424559185240156e+01,1.062106945902711885e+01,1.121961550907597882e+01,1.689758320591108198e-01,1.204626191421119188e+02,6.510000000000000000e+02,1.114322142391151260e+01,1.080526975979329052e+01
1.886500000000000000e+03,1.097426317063623991e+01,1.062108697727827078e+01,1.121963222414436423e+01,1.689755612876273627e-01,1.204630048786954575e+02,6.510000000000000000e+02,1.114323873192386927e+01,1.080528760934861232e+01
1.887000000000000000e+03,1.097428065593241264e+01,1.062110440264600442e+01,1.121964885006375923e+01,1.689752917833212686e-01,1.204633885644056193e+02,6.510000000000000000e+02,1.114325594771573336e+01,1.080530536414909193e+01
1.887500000000000000e+03,1.097429804823852884e+01,1.062112173562279338e+01,1.121966538731045127e+01,1.689750235407575518e-01,1.204637702101525747e+02,6.510000000000000000e+02,1.114327307177928539e+01,1.080532302469777228e+01
1.888000000000000000e+03,1.097431534804955255e+01,1.062113897669848050e+01,1.121968183635818583e+01,1.689747565540391794e-01,1.204641498267884856e+02,6.510000000000000000e+02,1.114329010460359193e+01,1.080534059149551318e+01
1.888500000000000000e+03,1.097433255585779577e+01,1.062115612636032402e+01,1.121969819767817000e+01,1.689744908184496186e-01,1.204645274251076472e+02,6.510000000000000000e+02,1.114330704667624516e+01,1.080535806503934637e+01
1.889000000000000000e+03,1.097434967215295920e+01,1.062117318509300468e+01,1.121971447173908132e+01,1.689742263282457413e-01,1.204649030158469998e+02,6.510000000000000000e+02,1.114332389848120641e+01,1.080537544582471376e+01
1.889500000000000000e+03,1.097436669742213944e+01,1.062119015337862571e+01,1.121973065900708733e+01,1.689739630775816126e-01,1.204652766096862848e+02,6.510000000000000000e+02,1.114334066049972094e+01,1.080539273434455794e+01
1.890000000000000000e+03,1.097438363214982893e+01,1.062120703169672531e+01,1.121974675994587223e+01,1.689737010612273049e-01,1.204656482172484147e+02,6.510000000000000000e+02,1.114335733321105693e+01,1.080540993108860270e+01
1.890500000000000000e+03,1.097440047681793374e+01,1.062122382052432634e+01,1.121976277501662622e+01,1.689734402739526964e-01,1.204660178490997140e+02,6.510000000000000000e+02,1.114337391709188729e+01,1.080542703654398196e+01
1.891000000000000000e+03,1.097441723190580198e+01,1.062124052033589194e+01,1.121977870467806859e+01,1.689731807101683969e-01,1.204663855157503036e+02,6.510000000000000000e+02,1.114339041261596996e+01,1.080544405119563400e+01
1.891500000000000000e+03,1.097443389789021850e+01,1.062125713160337881e+01,1.121979454938646192e+01,1.689729223645929646e-01,1.204667512276543135e+02,6.510000000000000000e+02,1.114340682025481222e+01,1.080546097552562479e+01
1.892000000000000000e+03,1.097445047524544037e+01,1.062127365479625318e+01,1.121981030959563164e+01,1.689726652312774358e-01,1.204671149952102525e+02,6.510000000000000000e+02,1.114342314047671856e+01,1.080547781001416396e+01
1.892500000000000000e+03,1.097446696444317382e+01,1.062129009038147665e+01,1.121982598575697665e+01,1.689724093060182286e-01,1.204674768287612636e+02,6.510000000000000000e+02,1.114343937374919413e+01,1.080549455513715529e+01
1.893000000000000000e+03,1.097448336595263818e+01,1.062130643882354875e+01,1.121984157831946227e+01,1.689721545825583482e-01,1.204678367385953948e+02,6.510000000000000000e+02,1.114345552053519661e+01,1.080551121137007975e+01
1.893500000000000000e+03,1.097449968024053391e+01,1.062132270058448391e+01,1.121985708772967349e+01,1.689719010561293588e-01,1.204681947349461240e+02,6.510000000000000000e+02,1.114347158129666404e+01,1.080552777918440555e+01
1.894000000000000000e+03,1.097451590777108166e+01,1.062133887612388072e+01,1.121987251443177414e+01,1.689716487212955254e-01,1.204685508279921322e+02,6.510000000000000000e+02,1.114348755649237788e+01,1.080554425904978544e+01
1.894500000000000000e+03,1.097453204900603652e+01,1.062135496589886685e+01,1.121988785886758677e+01,1.689713975722103301e-01,1.204689050278581135e+02,6.510000000000000000e+02,1.114350344657824721e+01,1.080556065143382583e+01
1.895000000000000000e+03,1.097454810440466666e+01,1.062137097036415589e+01,1.121990312147653057e+01,1.689711476047724981e-01,1.204692573446149169e+02,6.510000000000000000e+02,1.114351925200943860e+01,1.080557695679989294e+01
1.895500000000000000e+03,1.097456407442382798e+01,1.062138688997207225e+01,1.121991830269569590e+01,1.689708988125707689e-01,1.204696077882796885e+02,6.510000000000000000e+02,1.114353497323639886e+01,1.080559317561125887e+01
1.896000000000000000e+03,1.097457995951790544e+01,1.062140272517251915e+01,1.121993340295983010e+01,1.689706511918118159e-01,1.204699563688161845e+02,6.510000000000000000e+02,1.114355061070971686e+01,1.080560930832609401e+01
1.896500000000000000e+03,1.097459576013890192e+01,1.062141847641300885e+01,1.121994842270134463e+01,1.689704047358788486e-01,1.204703030961353534e+02,6.510000000000000000e+02,1.114356616487478036e+01,1.080562535540302349e+01
1.897000000000000000e+03,1.097461147673637782e+01,1.062143414413870346e+01,1.121996336235034697e+01,1.689701594406191054e-01,1.204706479800952081e+02,6.510000000000000000e+02,1.114358163617699660e+01,1.080564131729575905e+01
1.897500000000000000e+03,1.097462710975751676e+01,1.062144972879238480e+01,1.121997822233463182e+01,1.689699153002884036e-01,1.204709910305012244e+02,6.510000000000000000e+02,1.114359702505780447e+01,1.080565719445722905e+01
1.898000000000000000e+03,1.097464265964711316e+01,1.062146523081450233e+01,1.121999300307970771e+01,1.689696723102205311e-01,1.204713322571068943e+02,6.510000000000000000e+02,1.114361233195733369e+01,1.080567298733689263e+01
1.898500000000000000e+03,1.097465812684759712e+01,1.062148065064316071e+01,1.122000770500881295e+01,1.689694304648765022e-01,1.204716716696136274e+02,6.510000000000000000e+02,1.114362755731247390e+01,1.080568869638272034e+01
1.899000000000000000e+03,1.097467351179902550e+01,1.062149598871414113e+01,1.122002232854290149e+01,1.689691897600006654e-01,1.204720092776713045e+02,6.510000000000000000e+02,1.114364270155902581e+01,1.080570432203902520e+01
1.899500000000000000e+03,1.097468881493913884e+01,1.062151124546091729e+01,1.122003687410068196e+01,1.689689501893866519e-01,1.204723450908783349e+02,6.510000000000000000e+02,1.114365776512852513e+01,1.080571986474975255e+01
1.900000000000000000e+03,1.097470403670331507e+01,1.062152642131466607e+01,1.122005134209864075e+01,1.689687117488299639e-01,1.204726791187820822e+02,6.510000000000000000e+02,1.114367274845214517e+01,1.080573532495448319e+01
1.900500000000000000e+03,1.097471917752463355e+01,1.062154151670426572e+01,1.122006573295101006e+01,1.689684744332021205e-01,1.204730113708792487e+02,6.510000000000000000e+02,1.114368765195783517e+01,1.080575070309143015e+01
1.901000000000000000e+03,1.097473423783385371e+01,1.062155653205634209e+01,1.122008004706981410e+01,1.689682382373746128e-01,1.204733418566156615e+02,6.510000000000000000e+02,1.114370247607122799e+01,1.080576599959647943e+01
1.901500000000000000e+03,1.097474921805944881e+01,1.062157146779524908e+01,1.122009428486485483e+01,1.689680031561161810e-01,1.204736705853870546e+02,6.510000000000000000e+02,1.114371722121556374e+01,1.080578121490333388e+01
1.902000000000000000e+03,1.097476411862760237e+01,1.062158632434307215e+01,1.122010844674377950e+01,1.689677691849141294e-01,1.204739975665391967e+02,6.510000000000000000e+02,1.114373188781251578e+01,1.080579634944268719e+01
1.902500000000000000e+03,1.097477893996222953e+01,1.062160110211969943e+01,1.122012253311202201e+01,1.689675363186911305e-01,1.204743228093680756e+02,6.510000000000000000e+02,1.114374647628092063e+01,1.080581140364353843e+01
1.903000000000000000e+03,1.097479368248498943e+01,1.062161580154274887e+01,1.122013654437284735e+01,1.689673045524211215e-01,1.204746463231201261e+02,6.510000000000000000e+02,1.114376098703741036e+01,1.080582637793256673e+01
1.903500000000000000e+03,1.097480834661529059e+01,1.062163042302765348e+01,1.122015048092738176e+01,1.689670738813859319e-01,1.204749681169926703e+02,6.510000000000000000e+02,1.114377542049667724e+01,1.080584127273390393e+01
1.904000000000000000e+03,1.097482293277031218e+01,1.062164496698763294e+01,1.122016434317457900e+01,1.689668443004054277e-01,1.204752882001339742e+02,6.510000000000000000e+02,1.114378977707071705e+01,1.080585608846990553e+01
1.904500000000000000e+03,1.097483744136500228e+01,1.062165943383371314e+01,1.122017813151127363e+01,1.689666158049153988e-01,1.204756065816436887e+02,6.510000000000000000e+02,1.114380405716991795e+01,1.080587082556008838e+01
1.905000000000000000e+03,1.097485187281210806e+01,1.062167382397475102e+01,1.122019184633217748e+01,1.689663883899408525e-01,1.204759232705729772e+02,6.510000000000000000e+02,1.114381826120204799e+01,1.080588548442216812e+01
1.905500000000000000e+03,1.097486622752216867e+01,1.062168813781741861e+01,1.122020548802987605e+01,1.689661620509175233e-01,1.204762382759249135e+02,6.510000000000000000e+02,1.114383238957308642e+01,1.080590006547125093e+01
1.906000000000000000e+03,1.097488050590354725e+01,1.062170237576625098e+01,1.122021905699486410e+01,1.689659367824596914e-01,1.204765516066544961e+02,6.510000000000000000e+02,1.114384644268600688e+01,1.080591456912108761e+01
1.906500000000000000e+03,1.097489470836241843e+01,1.062171653822362671e+01,1.122023255361556693e+01,1.689657125804649718e-01,1.204768632716692593e+02,6.510000000000000000e+02,1.114386042094288420e+01,1.080592899578195265e+01
1.907000000000000000e+03,1.097490883530280392e+01,1.062173062558979453e+01,1.122024597827827108e+01,1.689654894396502016e-01,1.204771732798291453e+02,6.510000000000000000e+02,1.114387432474245543e+01,1.080594334586315419e+01
1.907500000000000000e+03,1.097492288712655828e+01,1.062174463826288218e+01,1.122025933136726650e+01,1.689652673560156082e-01,1.204774816399470296e+02,6.510000000000000000e+02,1.114388815448257297e+01,1.080595761977054181e+01
1.908000000000000000e+03,1.097493686422268766e+01,1.062175857663889644e+01,1.122027261326473990e+01,1.689650463235079503e-01,1.204777883605532054e+02,6.510000000000000000e+02,1.114390191054619450e+01,1.080597181789917904e+01
1.908500000000000000e+03,1.097495076698624494e+01,1.062177244111176044e+01,1.122028582435083344e+01,1.689648263388459359e-01,1.204780934503117038e+02,6.510000000000000000e+02,1.114391559332509196e+01,1.080598594064739792e+01
1.909000000000000000e+03,1.097496459582613504e+01,1.062178623207329942e+01,1.122029896500369617e+01,1.689646073962330075e-01,1.204783969181896879e+02,6.510000000000000000e+02,1.114392920322236691e+01,1.080599998842990317e+01
1.909500000000000000e+03,1.097497835113571441e+01,1.062179994991325849e+01,1.122031203559940060e+01,1.689643894917718103e-01,1.204786987728139138e+02,6.510000000000000000e+02,1.114394274062748558e+01,1.080601396164394323e+01
1.910000000000000000e+03,1.097499203330626116e+01,1.062181359501931865e+01,1.122032503651204571e+01,1.689641726203328920e-01,1.204789990227651515e+02,6.510000000000000000e+02,1.114395620592659242e+01,1.080602786068592813e+01
1.910500000000000000e+03,1.097500564272696089e+01,1.062182716777710567e+01,1.122033796811371076e+01,1.689639567774542384e-01,1.204792976765785255e+02,6.510000000000000000e+02,1.114396959950441435e+01,1.080604168594950565e+01
1.911000000000000000e+03,1.097501917978492614e+01,1.062184066857021136e+01,1.122035083077448903e+01,1.689637419588276845e-01,1.204795947427437000e+02,6.510000000000000000e+02,1.114398292174375271e+01,1.080605543782609779e+01
1.911500000000000000e+03,1.097503264486521601e+01,1.062185409778018119e+01,1.122036362486248606e+01,1.689635281594263627e-01,1.204798902297052479e+02,6.510000000000000000e+02,1.114399617302464307e+01,1.080606911670578896e+01
1.912000000000000000e+03,1.097504603835082726e+01,1.062186745578652847e+01,1.122037635074384454e+01,1.689633153748394401e-01,1.204801841458626512e+02,6.510000000000000000e+02,1.114400935372566792e+01,1.080608272297598837e+01
1.912500000000000000e+03,1.097505936062272269e+01,1.062188074296678053e+01,1.122038900878274958e+01,1.689631036007586129e-01,1.204804764995708553e+02,6.510000000000000000e+02,1.114402246422348064e+01,1.080609625702196475e+01
1.913000000000000000e+03,1.097507261205984008e+01,1.062189395969644323e+01,1.122040159934143055e+01,1.689628928321056101e-01,1.204807672991401830e+02,6.510000000000000000e+02,1.114403550489194572e+01,1.080610971922773444e+01
1.913500000000000000e+03,1.097508579303908327e+01,1.062190710634903290e+01,1.122041412278018768e+01,1.689626830647773803e-01,1.204810565528367619e+02,6.510000000000000000e+02,1.114404847610386007e+01,1.080612310997430470e+01
1.914000000000000000e+03,1.097509890393536303e+01,1.062192018329609233e+01,1.122042657945739386e+01,1.689624742940036006e-01,1.204813442688827934e+02,6.510000000000000000e+02,1.114406137822936671e+01,1.080613642964136112e+01
1.914500000000000000e+03,1.097511194512159349e+01,1.062193319090719612e+01,1.122043896972948218e+01,1.689622665154244530e-01,1.204816304554567239e+02,6.510000000000000000e+02,1.114407421163701706e+01,1.080614967860616993e+01
1.915000000000000000e+03,1.097512491696868686e+01,1.062194612954994710e+01,1.122045129395100815e+01,1.689620597249369138e-01,1.204819151206934151e+02,6.510000000000000000e+02,1.114408697669362347e+01,1.080616285724375025e+01
1.915500000000000000e+03,1.097513781984559245e+01,1.062195899959000656e+01,1.122046355247461946e+01,1.689618539176676870e-01,1.204821982726843572e+02,6.510000000000000000e+02,1.114409967376326094e+01,1.080617596592792573e+01
1.916000000000000000e+03,1.097515065411929847e+01,1.062197180139110486e+01,1.122047574565106487e+01,1.689616490893083578e-01,1.204824799194782230e+02,6.510000000000000000e+02,1.114411230320860646e+01,1.080618900502999047e+01
1.916500000000000000e+03,1.097516342015482316e+01,1.062198453531502906e+01,1.122048787382922974e+01,1.689614452356016372e-01,1.204827600690805838e+02,6.510000000000000000e+02,1.114412486539042391e+01,1.080620197491922063e+01
1.917000000000000000e+03,1.097517611831525386e+01,1.062199720172166195e+01,1.122049993735614315e+01,1.689612423516228534e-01,1.204830387294544778e+02,6.510000000000000000e+02,1.114413736066687655e+01,1.080621487596363117e+01
1.917500000000000000e+03,1.097518874896173990e+01,1.062200980096896430e+01,1.122051193657693524e+01,1.689610404333714566e-01,1.204833159085206802e+02,6.510000000000000000e+02,1.114414978939511158e+01,1.080622770852836823e+01
1.918000000000000000e+03,1.097520131245350150e+01,1.062202233341301039e+01,1.122052387183495270e+01,1.689608394765386989e-01,1.204835916141576746e+02,6.510000000000000000e+02,1.114416215193003978e+01,1.080624047297696322e+01
1.918500000000000000e+03,1.097521380914785105e+01,1.062203479940797912e+01,1.122053574347164862e+01,1.689606394769698761e-01,1.204838658542021506e+02,6.510000000000000000e+02,1.114417444862482043e+01,1.080625316967087990e+01
1.919000000000000000e+03,1.097522623940019670e+01,1.062204719930617713e+01,1.122054755182668018e+01,1.689604404302536000e-01,1.204841386364489750e+02,6.510000000000000000e+02,1.114418667983045097e+01,1.080626579896994421e+01
1.919500000000000000e+03,1.097523860356405656e+01,1.062205953345803167e+01,1.122055929723788736e+01,1.689602423316190205e-01,1.204844099686514625e+02,6.510000000000000000e+02,1.114419884589567467e+01,1.080627836123243846e+01
1.920000000000000000e+03,1.097525090199106046e+01,1.062207180221213143e+01,1.122057098004127162e+01,1.689600451771679779e-01,1.204846798585218863e+02,6.510000000000000000e+02,1.114421094716822935e+01,1.080629085681389334e+01
1.920500000000000000e+03,1.097526313503096951e+01,1.062208400591520352e+01,1.122058260057108470e+01,1.689598489625402933e-01,1.204849483137312376e+02,6.510000000000000000e+02,1.114422298399350808e+01,1.080630328606842916e+01
1.921000000000000000e+03,1.097527530303167609e+01,1.062209614491213827e+01,1.122059415915975045e+01,1.689596536836324159e-01,1.204852153419099210e+02,6.510000000000000000e+02,1.114423495671530873e+01,1.080631564934804345e+01
1.921500000000000000e+03,1.097528740633922695e+01,1.062210821954599282e+01,1.122060565613793592e+01,1.689594593359813879e-01,1.204854809506475561e+02,6.510000000000000000e+02,1.114424686567520872e+01,1.080632794700324695e+01
1.922000000000000000e+03,1.097529944529781964e+01,1.062212023015802309e+01,1.122061709183453182e+01,1.689592659156375909e-01,1.204857451474933896e+02,6.510000000000000000e+02,1.114425871121345679e+01,1.080634017938218250e+01
1.922500000000000000e+03,1.097531142024982742e+01,1.062213217708765534e+01,1.122062846657667023e+01,1.689590734181893317e-01,1.204860079399566075e+02,6.510000000000000000e+02,1.114427049366801548e+01,1.080635234683163759e+01
1.923000000000000000e+03,1.097532333153579387e+01,1.062214406067252881e+01,1.122063978068973888e+01,1.689588818390709013e-01,1.204862693355062788e+02,6.510000000000000000e+02,1.114428221337486491e+01,1.080636444969672283e+01
1.923500000000000000e+03,1.097533517949444182e+01,1.062215588124848153e+01,1.122065103449736512e+01,1.689586911747945897e-01,1.204865293415717815e+02,6.510000000000000000e+02,1.114429387066923560e+01,1.080637648831964626e+01
1.924000000000000000e+03,1.097534696446269820e+01,1.062216763914958761e+01,1.122066222832148341e+01,1.689585014213079994e-01,1.204867879655431011e+02,6.510000000000000000e+02,1.114430546588400617e+01,1.080638846304139022e+01
1.924500000000000000e+03,1.097535868677569582e+01,1.062217933470813058e+01,1.122067336248226077e+01,1.689583125741478953e-01,1.204870452147706033e+02,6.510000000000000000e+02,1.114431699934984366e+01,1.080640037420154620e+01
1.925000000000000000e+03,1.097537034676678758e+01,1.062219096825464071e+01,1.122068443729819265e+01,1.689581246289025285e-01,1.204873010965658011e+02,6.510000000000000000e+02,1.114432847139569027e+01,1.080641222213788488e+01
1.925500000000000000e+03,1.097538194476753581e+01,1.062220254011791098e+01,1.122069545308603900e+01,1.689579375817759910e-01,1.204875556182010996e+02,6.510000000000000000e+02,1.114433988234931228e+01,1.080642400718575935e+01
1.926000000000000000e+03,1.097539348110774959e+01,1.062221405062495982e+01,1.122070641016088643e+01,1.689577514289210824e-01,1.204878087869104064e+02,6.510000000000000000e+02,1.114435123253666937e+01,1.080643572967882804e+01
1.926500000000000000e+03,1.097540495611548295e+01,1.062222550010109856e+01,1.122071730883611629e+01,1.689575661658231920e-01,1.204880606098889757e+02,6.510000000000000000e+02,1.114436252228130542e+01,1.080644738994966048e+01
1.927000000000000000e+03,1.097541637011702420e+01,1.062223688886990125e+01,1.122072814942345964e+01,1.689573817891484031e-01,1.204883110942937918e+02,6.510000000000000000e+02,1.114437375190617274e+01,1.080645898832787388e+01
1.927500000000000000e+03,1.097542772343695283e+01,1.062224821725323487e+01,1.122073893223296714e+01,1.689571982939712946e-01,1.204885602472437967e+02,6.510000000000000000e+02,1.114438492173092321e+01,1.080647052514298068e+01
1.928000000000000000e+03,1.097543901639809505e+01,1.062225948557124511e+01,1.122074965757301968e+01,1.689570156768552267e-01,1.204888080758200033e+02,6.510000000000000000e+02,1.114439603207495111e+01,1.080648200072123899e+01
1.928500000000000000e+03,1.097545024932156998e+01,1.062227069414239011e+01,1.122076032575036031e+01,1.689568339334908409e-01,1.204890545870657519e+02,6.510000000000000000e+02,1.114440708325506257e+01,1.080649341538807917e+01
1.929000000000000000e+03,1.097546142252678081e+01,1.062228184328344227e+01,1.122077093707010143e+01,1.689566530604414141e-01,1.204892997879869654e+02,6.510000000000000000e+02,1.114441807558722175e+01,1.080650476946633987e+01
1.929500000000000000e+03,1.097547253633143960e+01,1.062229293330949531e+01,1.122078149183571227e+01,1.689564730529867775e-01,1.204895436855522064e+02,6.510000000000000000e+02,1.114442900938442627e+01,1.080651606327845471e+01
1.930000000000000000e+03,1.097548359105155669e+01,1.062230396453395720e+01,1.122079199034903496e+01,1.689562939076387771e-01,1.204897862866929756e+02,6.510000000000000000e+02,1.114443988495919591e+01,1.080652729714391747e+01
1.930500000000000000e+03,1.097549458700146019e+01,1.062231493726859632e+01,1.122080243291029866e+01,1.689561156204986425e-01,1.204900275983039108e+02,6.510000000000000000e+02,1.114445070262195969e+01,1.080653847138096246e+01
1.931000000000000000e+03,1.097550552449381023e+01,1.062232585182350597e+01,1.122081281981813738e+01,1.689559381873594890e-01,1.204902676272429289e+02,6.510000000000000000e+02,1.114446146268116955e+01,1.080654958630645091e+01
1.931500000000000000e+03,1.097551640383959359e+01,1.062233670850715406e+01,1.122082315136958108e+01,1.689557616045790633e-01,1.204905063803314107e+02,6.510000000000000000e+02,1.114447216544417252e+01,1.080656064223501467e+01
1.932000000000000000e+03,1.097552722534815217e+01,1.062234750762636715e+01,1.122083342786007698e+01,1.689555858681044409e-01,1.204907438643545277e+02,6.510000000000000000e+02,1.114448281121625506e+01,1.080657163948004751e+01
1.932500000000000000e+03,1.097553798932716873e+01,1.062235824948633578e+01,1.122084364958347535e+01,1.689554109744474120e-01,1.204909800860613984e+02,6.510000000000000000e+02,1.114449340030161473e+01,1.080658257835272096e+01
1.933000000000000000e+03,1.097554869608269001e+01,1.062236893439064644e+01,1.122085381683207572e+01,1.689552369195549408e-01,1.204912150521649750e+02,6.510000000000000000e+02,1.114450393300224462e+01,1.080659345916313541e+01
1.933500000000000000e+03,1.097555934591914806e+01,1.062237956264125671e+01,1.122086392989660375e+01,1.689550636990146959e-01,1.204914487693426963e+02,6.510000000000000000e+02,1.114451440961816431e+01,1.080660428222013358e+01
1.934000000000000000e+03,1.097556993913932999e+01,1.062239013453854852e+01,1.122087398906622724e+01,1.689548913101596717e-01,1.204916812442365313e+02,6.510000000000000000e+02,1.114452483044948927e+01,1.080661504782916893e+01
1.934500000000000000e+03,1.097558047604442955e+01,1.062240065038129799e+01,1.122088399462858277e+01,1.689547197479101259e-01,1.204919124834527508e+02,6.510000000000000000e+02,1.114453519579233998e+01,1.080662575629651911e+01
1.935000000000000000e+03,1.097559095693402575e+01,1.062241111046668784e+01,1.122089394686974728e+01,1.689545490094449820e-01,1.204921424935629233e+02,6.510000000000000000e+02,1.114454550594347104e+01,1.080663640792458047e+01
1.935500000000000000e+03,1.097560138210610070e+01,1.062242151509034827e+01,1.122090384607429492e+01,1.689543790909678045e-01,1.204923712811033738e+02,6.510000000000000000e+02,1.114455576119706848e+01,1.080664700301513292e+01
1.936000000000000000e+03,1.097561175185706972e+01,1.062243186454631605e+01,1.122091369252524728e+01,1.689542099879120796e-01,1.204925988525756679e+02,6.510000000000000000e+02,1.114456596184498238e+01,1.080665754186915706e+01
1.936500000000000000e+03,1.097562206648173699e+01,1.062244215912709144e+01,1.122092348650413562e+01,1.689540416975593984e-01,1.204928252144467820e+02,6.510000000000000000e+02,1.114457610817929734e+01,1.080666802478417665e+01
1.937000000000000000e+03,1.097563232627337193e+01,1.062245239912361150e+01,1.122093322829098661e+01,1.689538742154972073e-01,1.204930503731494298e+02,6.510000000000000000e+02,1.114458620048886850e+01,1.080667845205787536e+01
1.937500000000000000e+03,1.097564253152365410e+01,1.062246258482526784e+01,1.122094291816431166e+01,1.689537075382369080e-01,1.204932743350818782e+02,6.510000000000000000e+02,1.114459623906189023e+01,1.080668882398541619e+01
1.938000000000000000e+03,1.097565268252272830e+01,1.062247271651993152e+01,1.122095255640114075e+01,1.689535416617766461e-01,1.204934971066084159e+02,6.510000000000000000e+02,1.114460622418450342e+01,1.080669914086095140e+01
1.938500000000000000e+03,1.097566277955917968e+01,1.062248279449394239e+01,1.122096214327702413e+01,1.689533765831925105e-01,1.204937186940596092e+02,6.510000000000000000e+02,1.114461615614237111e+01,1.080670940297598825e+01
1.939000000000000000e+03,1.097567282292006752e+01,1.062249281903210374e+01,1.122097167906606252e+01,1.689532122982771722e-01,1.204939391037320888e+02,6.510000000000000000e+02,1.114462603521834616e+01,1.080671961062179065e+01
1.939500000000000000e+03,1.097568281289092518e+01,1.062250279041773382e+01,1.122098116404083079e+01,1.689530488033366695e-01,1.204941583418892179e+02,6.510000000000000000e+02,1.114463586169426357e+01,1.080672976408758856e+01
1.940000000000000000e+03,1.097569274975575837e+01,1.062251270893264099e+01,1.122099059847252356e+01,1.689528860948310007e-01,1.204943764147608789e+02,6.510000000000000000e+02,1.114464563585058876e+01,1.080673986366092798e+01
1.940500000000000000e+03,1.097570263379705224e+01,1.062252257485713081e+01,1.122099998263081488e+01,1.689527241694768478e-01,1.204945933285438429e+02,6.510000000000000000e+02,1.114465535796652951e+01,1.080674990962757498e+01
1.941000000000000000e+03,1.097571246529580868e+01,1.062253238847003622e+01,1.122100931678398439e+01,1.689525630233748021e-01,1.204948090894019828e+02,6.510000000000000000e+02,1.114466502831918326e+01,1.080675990227243410e+01
1.941500000000000000e+03,1.097572224453151613e+01,1.062254215004870517e+01,1.122101860119885330e+01,1.689524026528820833e-01,1.204950237034661171e+02,6.510000000000000000e+02,1.114467464718439871e+01,1.080676984187863354e+01
1.942000000000000000e+03,1.097573197178218685e+01,1.062255185986901296e+01,1.122102783614083243e+01,1.689522430545099818e-01,1.204952371768348343e+02,6.510000000000000000e+02,1.114468421483669580e+01,1.080677972872767612e+01
1.942500000000000000e+03,1.097574164732434454e+01,1.062256151820537298e+01,1.122103702187388841e+01,1.689520842247697052e-01,1.204954495155740091e+02,6.510000000000000000e+02,1.114469373154911480e+01,1.080678956309957428e+01
1.943000000000000000e+03,1.097575127143304385e+01,1.062257112533074555e+01,1.122104615866061827e+01,1.689519261601211131e-01,1.204956607257173147e+02,6.510000000000000000e+02,1.114470319759316652e+01,1.080679934527292296e+01
1.943500000000000000e+03,1.097576084438187394e+01,1.062258068151664503e+01,1.122105524676217847e+01,1.689517688568700493e-01,1.204958708132661656e+02,6.510000000000000000e+02,1.114471261323874351e+01,1.080680907552500258e+01
1.944000000000000000e+03,1.097577036644296555e+01,1.062259018703314695e+01,1.122106428643833631e+01,1.689516123118869895e-01,1.204960797841903286e+02,6.510000000000000000e+02,1.114472197875485193e+01,1.080681875413107917e+01
1.944500000000000000e+03,1.097577983788700706e+01,1.062259964214888264e+01,1.122107327794748421e+01,1.689514565212723862e-01,1.204962876444275963e+02,6.510000000000000000e+02,1.114473129440827925e+01,1.080682838136573309e+01
1.945000000000000000e+03,1.097578925898323732e+01,1.062260904713108900e+01,1.122108222154662371e+01,1.689513014816913794e-01,1.204964943998841704e+02,6.510000000000000000e+02,1.114474056046492834e+01,1.080683795750154630e+01
1.945500000000000000e+03,1.097579862999946876e+01,1.062261840224554632e+01,1.122109111749137966e+01,1.689511471900143336e-01,1.204967000564350315e+02,6.510000000000000000e+02,1.114474977718948345e+01,1.080684748280945406e+01
1.946000000000000000e+03,1.097580795120208563e+01,1.062262770775665111e+01,1.122109996603601445e+01,1.689509936422390335e-01,1.204969046199236118e+02,6.510000000000000000e+02,1.114475894484432317e+01,1.080685695755984632e+01
1.946500000000000000e+03,1.097581722285605110e+01,1.062263696392739831e+01,1.122110876743343866e+01,1.689508408350818280e-01,1.204971080961624352e+02,6.510000000000000000e+02,1.114476806369113326e+01,1.080686638202097072e+01
1.947000000000000000e+03,1.097582644522492323e+01,1.062264617101938491e+01,1.122111752193519152e+01,1.689506887653617062e-01,1.204973104909330601e+02,6.510000000000000000e+02,1.114477713399028502e+01,1.080687575645956144e+01
1.947500000000000000e+03,1.097583561857084966e+01,1.062265532929280631e+01,1.122112622979149243e+01,1.689505374294357209e-01,1.204975118099862215e+02,6.510000000000000000e+02,1.114478615600028455e+01,1.080688508114141300e+01
1.948000000000000000e+03,1.097584474315458714e+01,1.062266443900650792e+01,1.122113489125120900e+01,1.689503868240714857e-01,1.204977120590422004e+02,6.510000000000000000e+02,1.114479512997865918e+01,1.080689435633051687e+01
1.948500000000000000e+03,1.097585381923550329e+01,1.062267350041792824e+01,1.122114350656186765e+01,1.689502369460366971e-01,1.204979112437907247e+02,6.510000000000000000e+02,1.114480405618154002e+01,1.080690358228946835e+01
1.949000000000000000e+03,1.097586284707158555e+01,1.062268251378317530e+01,1.122115207596969455e+01,1.689500877915855459e-01,1.204981093698911394e+02,6.510000000000000000e+02,1.114481293486317171e+01,1.080691275927999939e+01
1.949500000000000000e+03,1.097587182691944285e+01,1.062269147935697156e+01,1.122116059971958535e+01,1.689499393577936770e-01,1.204983064429729751e+02,6.510000000000000000e+02,1.114482176627723753e+01,1.080692188756164995e+01
1.950000000000000000e+03,1.097588075903433236e+01,1.062270039739270899e+01,1.122116907805514785e+01,1.689497916408639056e-01,1.204985024686355359e+02,6.510000000000000000e+02,1.114483055067519501e+01,1.080693096739346792e+01
1.950500000000000000e+03,1.097588964367013276e+01,1.062270926814241534e+01,1.122117751121864337e+01,1.689496446378719041e-01,1.204986974524485248e+02,6.510000000000000000e+02,1.114483928830800430e+01,1.080693999903225944e+01
1.951000000000000000e+03,1.097589848107938515e+01,1.062271809185681271e+01,1.122118589945108269e+01,1.689494983452257681e-01,1.204988913999518729e+02,6.510000000000000000e+02,1.114484797942461114e+01,1.080694898273415916e+01
1.951500000000000000e+03,1.097590727151328061e+01,1.062272686878525718e+01,1.122119424299217094e+01,1.689493527597957234e-01,1.204990843166560808e+02,6.510000000000000000e+02,1.114485662427307666e+01,1.080695791875348633e+01
1.952000000000000000e+03,1.097591601522167082e+01,1.062273559917580457e+01,1.122120254208032186e+01,1.689492078786059281e-01,1.204992762080423745e+02,6.510000000000000000e+02,1.114486522310027716e+01,1.080696680734306447e+01
1.952500000000000000e+03,1.097592471245308587e+01,1.062274428327520148e+01,1.122121079695270573e+01,1.689490636978078220e-01,1.204994670795627201e+02,6.510000000000000000e+02,1.114487377615089514e+01,1.080697564875527839e+01
1.953000000000000000e+03,1.097593336345472714e+01,1.062275292132886761e+01,1.122121900784519077e+01,1.689489202141688240e-01,1.204996569366401502e+02,6.510000000000000000e+02,1.114488228366889722e+01,1.080698444324055885e+01
1.953500000000000000e+03,1.097594196847247794e+01,1.062276151358093657e+01,1.122122717499239997e+01,1.689487774249698315e-01,1.204998457846689064e+02,6.510000000000000000e+02,1.114489074589744888e+01,1.080699319104750877e+01
1.954000000000000000e+03,1.097595052775091951e+01,1.062277006027424342e+01,1.122123529862770042e+01,1.689486353265161611e-01,1.205000336290143537e+02,6.510000000000000000e+02,1.114489916307743478e+01,1.080700189242440246e+01
1.954500000000000000e+03,1.097595904153331325e+01,1.062277856165032475e+01,1.122124337898323354e+01,1.689484939163452826e-01,1.205002204750134922e+02,6.510000000000000000e+02,1.114490753544965784e+01,1.080701054761696867e+01
1.955000000000000000e+03,1.097596751006165228e+01,1.062278701794945412e+01,1.122125141628985290e+01,1.689483531904545088e-01,1.205004063279747442e+02,6.510000000000000000e+02,1.114491586325210548e+01,1.080701915687119730e+01
1.955500000000000000e+03,1.097597593357662404e+01,1.062279542941061727e+01,1.122125941077721833e+01,1.689482131459192349e-01,1.205005911931784226e+02,6.510000000000000000e+02,1.114492414672254306e+01,1.080702772043070325e+01
1.956000000000000000e+03,1.097598431231763882e+01,1.062280379627154758e+01,1.122126736267374447e+01,1.689480737796094645e-01,1.205007750758767600e+02,6.510000000000000000e+02,1.114493238609724912e+01,1.080703623853803030e+01
1.956500000000000000e+03,1.097599264652283324e+01,1.062281211876870124e+01,1.122127527220664156e+01,1.689479350882412134e-01,1.205009579812938938e+02,6.510000000000000000e+02,1.114494058161107581e+01,1.080704471143459244e+01
1.957000000000000000e+03,1.097600093642907204e+01,1.062282039713728921e+01,1.122128313960187462e+01,1.689477970691978248e-01,1.205011399146263926e+02,6.510000000000000000e+02,1.114494873349826953e+01,1.080705313935987277e+01
1.957500000000000000e+03,1.097600918227196409e+01,1.062282863161128077e+01,1.122129096508423984e+01,1.689476597187845319e-01,1.205013208810429290e+02,6.510000000000000000e+02,1.114495684199074965e+01,1.080706152255318031e+01
1.958000000000000000e+03,1.097601738428586593e+01,1.062283682242339644e+01,1.122129874887730239e+01,1.689475230339739786e-01,1.205015008856848766e+02,6.510000000000000000e+02,1.114496490731984046e+01,1.080706986125189140e+01
1.958500000000000000e+03,1.097602554270387998e+01,1.062284496980512927e+01,1.122130649120344970e+01,1.689473870117900733e-01,1.205016799336661393e+02,6.510000000000000000e+02,1.114497292971567077e+01,1.080707815569209096e+01
1.959000000000000000e+03,1.097603365775786699e+01,1.062285307398672884e+01,1.122131419228387372e+01,1.689472516495647836e-01,1.205018580300734783e+02,6.510000000000000000e+02,1.114498090940743147e+01,1.080708640610830074e+01
1.959500000000000000e+03,1.097604172967846559e+01,1.062286113519724928e+01,1.122132185233857982e+01,1.689471169432439357e-01,1.205020351799664695e+02,6.510000000000000000e+02,1.114498884662170930e+01,1.080709461273522187e+01
1.960000000000000000e+03,1.097604975869507449e+01,1.062286915366451190e+01,1.122132947158640981e+01,1.689469828905701410e-01,1.205022113883780008e+02,6.510000000000000000e+02,1.114499674158564346e+01,1.080710277580450374e+01
1.960500000000000000e+03,1.097605774503587561e+01,1.062287712961513719e+01,1.122133705024502603e+01,1.689468494881052052e-01,1.205023866603139595e+02,6.510000000000000000e+02,1.114500459452398040e+01,1.080711089554776905e+01
1.961000000000000000e+03,1.097606568892782697e+01,1.062288506327453774e+01,1.122134458853093264e+01,1.689467167334890996e-01,1.205025610007537153e+02,6.510000000000000000e+02,1.114501240566131735e+01,1.080711897219433837e+01
1.961500000000000000e+03,1.097607359059670706e+01,1.062289295486694485e+01,1.122135208665946671e+01,1.689465846224621759e-01,1.205027344146501207e+02,6.510000000000000000e+02,1.114502017521916954e+01,1.080712700597424636e+01
1.962000000000000000e+03,1.097608145026705451e+01,1.062290080461539610e+01,1.122135954484484621e+01,1.689464531533316771e-01,1.205029069069296241e+02,6.510000000000000000e+02,1.114502790342038629e+01,1.080713499711372272e+01
1.962500000000000000e+03,1.097608926816224262e+01,1.062290861274172116e+01,1.122136696330010075e+01,1.689463223222487098e-01,1.205030784824925831e+02,6.510000000000000000e+02,1.114503559048449155e+01,1.080714294583999369e+01
1.963000000000000000e+03,1.097609704450443679e+01,1.062291637946661460e+01,1.122137434223714969e+01,1.689461921267504385e-01,1.205032491462131787e+02,6.510000000000000000e+02,1.114504323663118868e+01,1.080715085237768669e+01
1.963500000000000000e+03,1.097610477951463537e+01,1.062292410500957907e+01,1.122138168186677554e+01,1.689460625633472657e-01,1.205034189029396714e+02,6.510000000000000000e+02,1.114505084207798369e+01,1.080715871695128705e+01
1.964000000000000000e+03,1.097611247341264118e+01,1.062293178958895012e+01,1.122138898239862748e+01,1.689459336296789682e-01,1.205035877574945857e+02,6.510000000000000000e+02,1.114505840704232043e+01,1.080716653978296193e+01
1.964500000000000000e+03,1.097612012641711310e+01,1.062293943342192293e+01,1.122139624404124802e+01,1.689458053221532530e-01,1.205037557146747815e+02,6.510000000000000000e+02,1.114506593173926596e+01,1.080717432109496023e+01
1.965000000000000000e+03,1.097612773874551628e+01,1.062294703672450602e+01,1.122140346700204816e+01,1.689456776386152326e-01,1.205039227792515248e+02,6.510000000000000000e+02,1.114507341638413074e+01,1.080718206110690005e+01
1.965500000000000000e+03,1.097613531061418435e+01,1.062295459971161193e+01,1.122141065148734640e+01,1.689455505754726417e-01,1.205040889559707722e+02,6.510000000000000000e+02,1.114508086118965657e+01,1.080718976003871212e+01
1.966000000000000000e+03,1.097614284223828207e+01,1.062296212259697370e+01,1.122141779770234393e+01,1.689454241300057669e-01,1.205042542495531279e+02,6.510000000000000000e+02,1.114508826636828687e+01,1.080719741810827550e+01
1.966500000000000000e+03,1.097615033383183913e+01,1.062296960559321590e+01,1.122142490585116903e+01,1.689452982995977015e-01,1.205044186646943416e+02,6.510000000000000000e+02,1.114509563213143650e+01,1.080720503553224354e+01
1.967000000000000000e+03,1.097615778560773947e+01,1.062297704891181382e+01,1.122143197613682197e+01,1.689451730813234798e-01,1.205045822060648533e+02,6.510000000000000000e+02,1.114510295868906198e+01,1.080721261252641519e+01
1.967500000000000000e+03,1.097616519777774080e+01,1.062298445276314851e+01,1.122143900876125677e+01,1.689450484719500212e-01,1.205047448783104471e+02,6.510000000000000000e+02,1.114511024624968982e+01,1.080722014930579000e+01
1.968000000000000000e+03,1.097617257055246220e+01,1.062299181735645703e+01,1.122144600392532077e+01,1.689449244692197150e-01,1.205049066860521663e+02,6.510000000000000000e+02,1.114511749502168136e+01,1.080722764608324304e+01
1.968500000000000000e+03,1.097617990414142142e+01,1.062299914289989289e+01,1.122145296182881502e+01,1.689448010694888092e-01,1.205050676338863980e+02,6.510000000000000000e+02,1.114512470521090926e+01,1.080723510307193180e+01
1.969000000000000000e+03,1.097618719875299931e+01,1.062300642960048513e+01,1.122145988267044991e+01,1.689446782704995820e-01,1.205052277263851437e+02,6.510000000000000000e+02,1.114513187702350017e+01,1.080724252048250023e+01
1.969500000000000000e+03,1.097619445459447896e+01,1.062301367766417748e+01,1.122146676664787179e+01,1.689445560694810278e-01,1.205053869680961185e+02,6.510000000000000000e+02,1.114513901066395896e+01,1.080724989852499895e+01
1.970000000000000000e+03,1.097620167187204032e+01,1.062302088729581584e+01,1.122147361395770915e+01,1.689444344635080697e-01,1.205055453635427654e+02,6.510000000000000000e+02,1.114514610633554881e+01,1.080725723740853184e+01
1.970500000000000000e+03,1.097620885079076558e+01,1.062302805869916966e+01,1.122148042479548558e+01,1.689443134495015597e-01,1.205057029172244683e+02,6.510000000000000000e+02,1.114515316424026636e+01,1.080726453734126480e+01
1.971000000000000000e+03,1.097621599155463556e+01,1.062303519207691238e+01,1.122148719935571570e+01,1.689441930253065272e-01,1.205058596336166801e+02,6.510000000000000000e+02,1.114516018457994306e+01,1.080727179852932984e+01
1.971500000000000000e+03,1.097622309436656529e+01,1.062304228763065872e+01,1.122149393783187854e+01,1.689440731876897528e-01,1.205060155171711784e+02,6.510000000000000000e+02,1.114516716755425385e+01,1.080727902117887496e+01
1.972000000000000000e+03,1.097623015942837021e+01,1.062304934556094160e+01,1.122150064041638728e+01,1.689439539339828156e-01,1.205061705723157814e+02,6.510000000000000000e+02,1.114517411336235142e+01,1.080728620549438723e+01
1.972500000000000000e+03,1.097623718694080708e+01,1.062305636606724235e+01,1.122150730730067103e+01,1.689438352613632788e-01,1.205063248034550725e+02,6.510000000000000000e+02,1.114518102220216988e+01,1.080729335167944427e+01
1.973000000000000000e+03,1.097624417710355260e+01,1.062306334934797825e+01,1.122151393867509483e+01,1.689437171671112348e-01,1.205064782149698885e+02,6.510000000000000000e+02,1.114518789427066459e+01,1.080730045993644239e+01
1.973500000000000000e+03,1.097625113011521947e+01,1.062307029560051319e+01,1.122152053472902900e+01,1.689435996489690173e-01,1.205066308112179740e+02,6.510000000000000000e+02,1.114519472976418868e+01,1.080730753046625026e+01
1.974000000000000000e+03,1.097625804617338119e+01,1.062307720502115949e+01,1.122152709565082596e+01,1.689434827037033238e-01,1.205067825965339523e+02,6.510000000000000000e+02,1.114520152887708626e+01,1.080731456346967789e+01
1.974500000000000000e+03,1.097626492547454014e+01,1.062308407780521335e+01,1.122153362162784340e+01,1.689433663287484011e-01,1.205069335752291266e+02,6.510000000000000000e+02,1.114520829180328931e+01,1.080732155914579273e+01
1.975000000000000000e+03,1.097627176821416484e+01,1.062309091414691054e+01,1.122154011284642650e+01,1.689432505214356339e-01,1.205070837515920488e+02,6.510000000000000000e+02,1.114521501873560005e+01,1.080732851769272784e+01
1.975500000000000000e+03,1.097627857458666689e+01,1.062309771423945826e+01,1.122154656949191853e+01,1.689431352795072727e-01,1.205072331298883768e+02,6.510000000000000000e+02,1.114522170986617411e+01,1.080733543930715790e+01
1.976000000000000000e+03,1.097628534478545070e+01,1.062310447827505477e+01,1.122155299174869469e+01,1.689430205996272916e-01,1.205073817143612018e+02,6.510000000000000000e+02,1.114522836538507811e+01,1.080734232418582508e+01
1.976500000000000000e+03,1.097629207900286907e+01,1.062311120644486628e+01,1.122155937980012830e+01,1.689429064794352175e-01,1.205075295092308494e+02,6.510000000000000000e+02,1.114523498548230585e+01,1.080734917252343408e+01
1.977000000000000000e+03,1.097629877743025872e+01,1.062311789893905001e+01,1.122156573382861211e+01,1.689427929164678266e-01,1.205076765186954049e+02,6.510000000000000000e+02,1.114524157034672669e+01,1.080735598451379076e+01
1.977500000000000000e+03,1.097630544025793675e+01,1.062312455594675953e+01,1.122157205401558144e+01,1.689426799080051833e-01,1.205078227469304863e+02,6.510000000000000000e+02,1.114524812016594169e+01,1.080736276034993182e+01
1.978000000000000000e+03,1.097631206767520951e+01,1.062313117765613590e+01,1.122157834054147152e+01,1.689425674514813958e-01,1.205079681980895288e+02,6.510000000000000000e+02,1.114525463512669035e+01,1.080736950022372689e+01
1.978500000000000000e+03,1.097631865987037614e+01,1.062313776425432899e+01,1.122158459358579741e+01,1.689424555439197340e-01,1.205081128763038265e+02,6.510000000000000000e+02,1.114526111541429643e+01,1.080737620432645585e+01
1.979000000000000000e+03,1.097632521703073216e+01,1.062314431592749564e+01,1.122159081332707942e+01,1.689423441829596972e-01,1.205082567856827751e+02,6.510000000000000000e+02,1.114526756121369111e+01,1.080738287284777144e+01
1.979500000000000000e+03,1.097633173934257123e+01,1.062315083286080508e+01,1.122159699994289639e+01,1.689422333662920217e-01,1.205083999303138995e+02,6.510000000000000000e+02,1.114527397270886411e+01,1.080738950597627834e+01
1.980000000000000000e+03,1.097633822699120465e+01,1.062315731523844953e+01,1.122160315360988392e+01,1.689421230911966609e-01,1.205085423142629821e+02,6.510000000000000000e+02,1.114528035008240181e+01,1.080739610390000749e+01
1.980500000000000000e+03,1.097634468016095433e+01,1.062316376324363176e+01,1.122160927450372014e+01,1.689420133549536795e-01,1.205086839415741053e+02,6.510000000000000000e+02,1.114528669351590828e+01,1.080740266680600037e+01
1.981000000000000000e+03,1.097635109903515627e+01,1.062317017705860245e+01,1.122161536279916128e+01,1.689419041553050782e-01,1.205088248162698932e+02,6.510000000000000000e+02,1.114529300319046179e+01,1.080740919487985074e+01
1.981500000000000000e+03,1.097635748379617660e+01,1.062317655686461748e+01,1.122162141867002916e+01,1.689417954896848817e-01,1.205089649423515965e+02,6.510000000000000000e+02,1.114529927928586162e+01,1.080741568830648980e+01
1.982000000000000000e+03,1.097636383462541332e+01,1.062318290284201439e+01,1.122162744228920062e+01,1.689416873553217235e-01,1.205091043237991499e+02,6.510000000000000000e+02,1.114530552198073465e+01,1.080742214727009198e+01
1.982500000000000000e+03,1.097637015170329278e+01,1.062318921517012704e+01,1.122163343382864298e+01,1.689415797498035887e-01,1.205092429645713565e+02,6.510000000000000000e+02,1.114531173145309673e+01,1.080742857195348883e+01
1.983000000000000000e+03,1.097637643520928208e+01,1.062319549402737984e+01,1.122163939345939809e+01,1.689414726709237979e-01,1.205093808686058594e+02,6.510000000000000000e+02,1.114531790788020693e+01,1.080743496253835900e+01
1.983500000000000000e+03,1.097638268532189976e+01,1.062320173959122194e+01,1.122164532135160719e+01,1.689413661156543012e-01,1.205095180398194259e+02,6.510000000000000000e+02,1.114532405143755334e+01,1.080744131920624440e+01
1.984000000000000000e+03,1.097638890221870689e+01,1.062320795203817703e+01,1.122165121767448781e+01,1.689412600819423793e-01,1.205096544821080471e+02,6.510000000000000000e+02,1.114533016230064888e+01,1.080744764213676312e+01
1.984500000000000000e+03,1.097639508607631775e+01,1.062321413154382910e+01,1.122165708259636574e+01,1.689411545672220016e-01,1.205097901993468668e+02,6.510000000000000000e+02,1.114533624064353923e+01,1.080745393150909628e+01
1.985000000000000000e+03,1.097640123707041937e+01,1.062322027828282422e+01,1.122166291628464840e+01,1.689410495687217184e-01,1.205099251953904087e+02,6.510000000000000000e+02,1.114534228663914206e+01,1.080746018750169846e+01
1.985500000000000000e+03,1.097640735537575196e+01,1.062322639242889366e+01,1.122166871890587991e+01,1.689409450844915339e-01,1.205100594740729321e+02,6.510000000000000000e+02,1.114534830046024361e+01,1.080746641029126032e+01
1.986000000000000000e+03,1.097641344116612316e+01,1.062323247415485028e+01,1.122167449062569489e+01,1.689408411122733378e-01,1.205101930392080760e+02,6.510000000000000000e+02,1.114535428227839731e+01,1.080747260005384902e+01
1.986500000000000000e+03,1.097641949461443645e+01,1.062323852363257437e+01,1.122168023160882910e+01,1.689407376487822854e-01,1.205103258945891582e+02,6.510000000000000000e+02,1.114536023226321859e+01,1.080747875696565430e+01


==> figures/data/wall_thickness_mid_cavity_r180.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,1.076158428345708806e+01,1.042186110779603858e+01,1.100680586581615827e+01,1.656375304283422001e-01,1.158391320814370289e+02,6.510000000000000000e+02,1.092722181388543135e+01,1.059594675302874656e+01
-4.850000000000000000e+01,1.076157008164471840e+01,1.042186270955282268e+01,1.100678134166871658e+01,1.656299593380621826e-01,1.158388239055810232e+02,6.510000000000000000e+02,1.092720004098278075e+01,1.059594012230665605e+01
-4.800000000000000000e+01,1.076155593913715514e+01,1.042186433553788660e+01,1.100675688619176640e+01,1.656223963175177394e-01,1.158385170093401086e+02,6.510000000000000000e+02,1.092717833545467165e+01,1.059593354281963684e+01
-4.750000000000000000e+01,1.076154185777565075e+01,1.042186598503796624e+01,1.100673250319866092e+01,1.656148428217196211e-01,1.158382114328202732e+02,6.510000000000000000e+02,1.092715670059737043e+01,1.059592701495393285e+01
-4.700000000000000000e+01,1.076152783929002688e+01,1.042186765736444976e+01,1.100670819629814545e+01,1.656073002366510172e-01,1.158379072137059325e+02,6.510000000000000000e+02,1.092713513952667626e+01,1.059592053905337572e+01
-4.650000000000000000e+01,1.076151388530373687e+01,1.042186935185239527e+01,1.100668396890333867e+01,1.655997698817650299e-01,1.158376043873700354e+02,6.510000000000000000e+02,1.092711365518550259e+01,1.059591411542197292e+01
-4.600000000000000000e+01,1.076149999733872242e+01,1.042187106785948281e+01,1.100665982424041545e+01,1.655922530129540771e-01,1.158373029869792248e+02,6.510000000000000000e+02,1.092709225035167542e+01,1.059590774432576765e+01
-4.550000000000000000e+01,1.076148617682003916e+01,1.042187280476502131e+01,1.100663576535683141e+01,1.655847508238441346e-01,1.158370030435941658e+02,6.510000000000000000e+02,1.092707092764388221e+01,1.059590142599619433e+01
-4.500000000000000000e+01,1.076147242508025847e+01,1.042187456196905160e+01,1.100661179512924726e+01,1.655772644519085401e-01,1.158367045862661655e+02,6.510000000000000000e+02,1.092704968953216671e+01,1.059589516062834846e+01
-4.450000000000000000e+01,1.076145874336373964e+01,1.042187633889146348e+01,1.100658791627104804e+01,1.655697949759920296e-01,1.158364076421282789e+02,6.510000000000000000e+02,1.092702853833973187e+01,1.059588894838774742e+01
-4.400000000000000000e+01,1.076144513283062665e+01,1.042187813497112359e+01,1.100656413133960143e+01,1.655623434232116886e-01,1.158361122364837854e+02,6.510000000000000000e+02,1.092700747625383961e+01,1.059588278940741546e+01
-4.350000000000000000e+01,1.076143159456072773e+01,1.042187994966508313e+01,1.100654044274312326e+01,1.655549107692586563e-01,1.158358183928896494e+02,6.510000000000000000e+02,1.092698650532998528e+01,1.059587668379146841e+01
-4.300000000000000000e+01,1.076141812955721200e+01,1.042188178244782470e+01,1.100651685274731939e+01,1.655474979397476287e-01,1.158355261332367832e+02,6.510000000000000000e+02,1.092696562749696021e+01,1.059587063161746556e+01
-4.250000000000000000e+01,1.076140473875012660e+01,1.042188363281051622e+01,1.100649336348167928e+01,1.655401058140818227e-01,1.158352354778266431e+02,6.510000000000000000e+02,1.092694484456420767e+01,1.059586463293604552e+01
-4.200000000000000000e+01,1.076139142299977536e+01,1.042188550026028793e+01,1.100646997694553697e+01,1.655327352263847862e-01,1.158349464454446718e+02,6.510000000000000000e+02,1.092692415822616070e+01,1.059585868777339179e+01
-4.150000000000000000e+01,1.076137818309993754e+01,1.042188738431958761e+01,1.100644669501383532e+01,1.655253869672708156e-01,1.158346590534299736e+02,6.510000000000000000e+02,1.092690357006720703e+01,1.059585279613266628e+01
-4.100000000000000000e+01,1.076136501978093740e+01,1.042188928452557839e+01,1.100642351944266828e+01,1.655180617869783100e-01,1.158343733177424895e+02,6.510000000000000000e+02,1.092688308156791521e+01,1.059584695799395782e+01
-4.050000000000000000e+01,1.076135193371261600e+01,1.042189120042943529e+01,1.100640045187455485e+01,1.655107603948358652e-01,1.158340892530267467e+02,6.510000000000000000e+02,1.092686269410745226e+01,1.059584117331778153e+01
-4.000000000000000000e+01,1.076133892550710769e+01,1.042189313159585140e+01,1.100637749384350883e+01,1.655034834637067187e-01,1.158338068726731080e+02,6.510000000000000000e+02,1.092684240897081516e+01,1.059583544204340200e+01
-3.950000000000000000e+01,1.076132599572156501e+01,1.042189507760246237e+01,1.100635464677985453e+01,1.654962316287744706e-01,1.158335261888760783e+02,6.510000000000000000e+02,1.092682222735033903e+01,1.059582976409279098e+01
-3.900000000000000000e+01,1.076131314486068824e+01,1.042189703803925482e+01,1.100633191201488081e+01,1.654890054919886666e-01,1.158332472126901678e+02,6.510000000000000000e+02,1.092680215035267643e+01,1.059582413936870005e+01
-3.850000000000000000e+01,1.076130037337922118e+01,1.042189901250815609e+01,1.100630929078524822e+01,1.654818056208512411e-01,1.158329699540832820e+02,6.510000000000000000e+02,1.092678217900007098e+01,1.059581856775836961e+01
-3.800000000000000000e+01,1.076128768168427463e+01,1.042190100062247105e+01,1.100628678423723450e+01,1.654746325515005501e-01,1.158326944219877532e+02,6.510000000000000000e+02,1.092676231423577526e+01,1.059581304913277400e+01
-3.750000000000000000e+01,1.076127507013756812e+01,1.042190300200648245e+01,1.100626439343080420e+01,1.654674867898045520e-01,1.158324206243488419e+02,6.510000000000000000e+02,1.092674255692737084e+01,1.059580758334776363e+01
-3.700000000000000000e+01,1.076126253905759711e+01,1.042190501629496246e+01,1.100624211934341545e+01,1.654603688118776450e-01,1.158321485681717462e+02,6.510000000000000000e+02,1.092672290786947542e+01,1.059580217024572057e+01
-3.650000000000000000e+01,1.076125008872166333e+01,1.042190704313277649e+01,1.100621996287380711e+01,1.654532790660131480e-01,1.158318782595657126e+02,6.510000000000000000e+02,1.092670336778767748e+01,1.059579680965564918e+01
-3.600000000000000000e+01,1.076123771936783591e+01,1.042190908217447642e+01,1.100619792484550352e+01,1.654462179739869809e-01,1.158316097037869667e+02,6.510000000000000000e+02,1.092668393734182253e+01,1.059579150139384929e+01
-3.550000000000000000e+01,1.076122543119682184e+01,1.042191113308390982e+01,1.100617600601021273e+01,1.654391859317855262e-01,1.158313429052790156e+02,6.510000000000000000e+02,1.092666461712860837e+01,1.059578624526503532e+01
-3.500000000000000000e+01,1.076121322437376726e+01,1.042191319553388063e+01,1.100615420705108249e+01,1.654321833109625162e-01,1.158310778677118691e+02,6.510000000000000000e+02,1.092664540768472925e+01,1.059578104106280527e+01
-3.450000000000000000e+01,1.076120109902995914e+01,1.042191526920575129e+01,1.100613252858578228e+01,1.654252104592623118e-01,1.158308145940190741e+02,6.510000000000000000e+02,1.092662630948922065e+01,1.059577588857069586e+01
-3.400000000000000000e+01,1.076118905526445246e+01,1.042191735378915673e+01,1.100611097116950887e+01,1.654182677025543280e-01,1.158305530864331558e+02,6.510000000000000000e+02,1.092660732296700665e+01,1.059577078756190005e+01
-3.350000000000000000e+01,1.076117709314566717e+01,1.042191944898165445e+01,1.100608953529781076e+01,1.654113553437266959e-01,1.158302933465196674e+02,6.510000000000000000e+02,1.092658844848939381e+01,1.059576573780194053e+01
-3.300000000000000000e+01,1.076116521271281989e+01,1.042192155448842783e+01,1.100606822140930419e+01,1.654044736672431182e-01,1.158300353752096896e+02,6.510000000000000000e+02,1.092656968638006276e+01,1.059576073904557703e+01
-3.250000000000000000e+01,1.076115341397741609e+01,1.042192367002201436e+01,1.100604702988827732e+01,1.653976229359395422e-01,1.158297791728306549e+02,6.510000000000000000e+02,1.092655103691335583e+01,1.059575579104147636e+01
-3.200000000000000000e+01,1.076114169692457878e+01,1.042192579530198415e+01,1.100602596106718600e+01,1.653908033942705080e-01,1.158295247391362182e+02,6.510000000000000000e+02,1.092653250031884937e+01,1.059575089353030819e+01
-3.150000000000000000e+01,1.076113006151435769e+01,1.042192793005472318e+01,1.100600501522903585e+01,1.653840152691443133e-01,1.158292720733345362e+02,6.510000000000000000e+02,1.092651407678350139e+01,1.059574604624521221e+01
-3.100000000000000000e+01,1.076111850768296740e+01,1.042193007401313665e+01,1.100598419260968086e+01,1.653772587696564211e-01,1.158290211741150415e+02,6.510000000000000000e+02,1.092649576645262322e+01,1.059574124891330982e+01
-3.050000000000000000e+01,1.076110703534401303e+01,1.042193222691643761e+01,1.100596349339997282e+01,1.653705340881345687e-01,1.158287720396750160e+02,6.510000000000000000e+02,1.092647756943214787e+01,1.059573650125587818e+01
-3.000000000000000000e+01,1.076109564438958088e+01,1.042193438850989295e+01,1.100594291774785205e+01,1.653638414016036784e-01,1.158285246677434941e+02,6.510000000000000000e+02,1.092645948579118453e+01,1.059573180298797546e+01
-2.950000000000000000e+01,1.076108433469136294e+01,1.042193655854463330e+01,1.100592246576037070e+01,1.653571808715723346e-01,1.158282790556056625e+02,6.510000000000000000e+02,1.092644151556293686e+01,1.059572715381979080e+01
-2.900000000000000000e+01,1.076107310610168888e+01,1.042193873677738658e+01,1.100590213750559521e+01,1.653505526443968254e-01,1.158280352001248588e+02,6.510000000000000000e+02,1.092642365874608501e+01,1.059572255345729097e+01
-2.850000000000000000e+01,1.076106195845449243e+01,1.042194092297033237e+01,1.100588193301442352e+01,1.653439568541627547e-01,1.158277930977646548e+02,6.510000000000000000e+02,1.092640591530865457e+01,1.059571800160033028e+01
-2.800000000000000000e+01,1.076105089156631145e+01,1.042194311689087272e+01,1.100586185228235259e+01,1.653373936198496152e-01,1.158275527446090933e+02,6.510000000000000000e+02,1.092638828518616023e+01,1.059571349794646089e+01
-2.750000000000000000e+01,1.076103990523714771e+01,1.042194531831146875e+01,1.100584189527114987e+01,1.653308630484752462e-01,1.158273141363826824e+02,6.510000000000000000e+02,1.092637076828562392e+01,1.059570904218867327e+01
-2.700000000000000000e+01,1.076102899925136391e+01,1.042194752700945415e+01,1.100582206191044143e+01,1.653243652355653182e-01,1.158270772684693526e+02,6.510000000000000000e+02,1.092635336448692840e+01,1.059570463401579765e+01
-2.650000000000000000e+01,1.076101817327158017e+01,1.042194974276685393e+01,1.100580235209925739e+01,1.653179001283190397e-01,1.158268421335840515e+02,6.510000000000000000e+02,1.092633607339989865e+01,1.059570027314326168e+01
-2.600000000000000000e+01,1.076100742704263347e+01,1.042195196537024060e+01,1.100578276570753822e+01,1.653114677849832348e-01,1.158266087262479260e+02,6.510000000000000000e+02,1.092631889482761665e+01,1.059569595925765029e+01
-2.550000000000000000e+01,1.076099676042587383e+01,1.042195419461057604e+01,1.100576330257745283e+01,1.653050684181622265e-01,1.158263770435408873e+02,6.510000000000000000e+02,1.092630182884403567e+01,1.059569169200771199e+01
-2.500000000000000000e+01,1.076098617315100547e+01,1.042195643028305518e+01,1.100574396252484632e+01,1.652987020787012318e-01,1.158261470796560104e+02,6.510000000000000000e+02,1.092628487522970460e+01,1.059568747107230458e+01
-2.450000000000000000e+01,1.076097566493585056e+01,1.042195867218698346e+01,1.100572474534045320e+01,1.652923688088277221e-01,1.158259188285280175e+02,6.510000000000000000e+02,1.092626803374468025e+01,1.059568329612702264e+01
-2.400000000000000000e+01,1.076096523548707751e+01,1.042196092012562936e+01,1.100570565079115681e+01,1.652860686393684275e-01,1.158256922838476868e+02,6.510000000000000000e+02,1.092625130412644552e+01,1.059567916684770950e+01
-2.350000000000000000e+01,1.076095488450075521e+01,1.042196317390606808e+01,1.100568667862117600e+01,1.652798015945750876e-01,1.158254674390758083e+02,6.510000000000000000e+02,1.092623468609533077e+01,1.059567508290617965e+01
-2.300000000000000000e+01,1.076094461166301741e+01,1.042196543333911940e+01,1.100566782855317882e+01,1.652735676881346705e-01,1.158252442874556891e+02,6.510000000000000000e+02,1.092621817935115125e+01,1.059567104397488357e+01
-2.250000000000000000e+01,1.076093441665060269e+01,1.042196769823916469e+01,1.100564910028938748e+01,1.652673669272085033e-01,1.158250228220264972e+02,6.510000000000000000e+02,1.092620178357781136e+01,1.059566704972339402e+01
-2.200000000000000000e+01,1.076092429913142645e+01,1.042196996842408652e+01,1.100563049351256595e+01,1.652611993099642185e-01,1.158248030356345453e+02,6.510000000000000000e+02,1.092618549844138975e+01,1.059566309982146137e+01
-2.150000000000000000e+01,1.076091425876509255e+01,1.042197224371512831e+01,1.100561200788707517e+01,1.652550648278834355e-01,1.158245849209451563e+02,6.510000000000000000e+02,1.092616932359297621e+01,1.059565919393720890e+01
-2.100000000000000000e+01,1.076090429508120749e+01,1.042197452393678958e+01,1.100559364305975762e+01,1.652489635609216689e-01,1.158243684678551375e+02,6.510000000000000000e+02,1.092615325864212750e+01,1.059565533152028571e+01
-2.050000000000000000e+01,1.076089440771180072e+01,1.042197680891674949e+01,1.100557539866088241e+01,1.652428954955938722e-01,1.158241536684348603e+02,6.510000000000000000e+02,1.092613730320739407e+01,1.059565151221620560e+01
-2.000000000000000000e+01,1.076088459642802952e+01,1.042197909848576209e+01,1.100555727430502451e+01,1.652368604990261391e-01,1.158239405177096160e+02,6.510000000000000000e+02,1.092612145692705639e+01,1.059564773592900266e+01
-1.950000000000000000e+01,1.076087486086120570e+01,1.042198139247754263e+01,1.100553926959183748e+01,1.652308585348415682e-01,1.158237290077268113e+02,6.510000000000000000e+02,1.092610571939604647e+01,1.059564400232636316e+01
-1.900000000000000000e+01,1.076086520063661389e+01,1.042198369072871600e+01,1.100552138410691327e+01,1.652248895625434422e-01,1.158235191304030565e+02,6.510000000000000000e+02,1.092609009019915689e+01,1.059564031107407089e+01
-1.850000000000000000e+01,1.076085561537394319e+01,1.042198599307870310e+01,1.100550361742251049e+01,1.652189535350997440e-01,1.158233108775321512e+02,6.510000000000000000e+02,1.092607456890904238e+01,1.059563666183884401e+01
-1.800000000000000000e+01,1.076084610468764424e+01,1.042198829936966575e+01,1.100548596909827914e+01,1.652130503998870126e-01,1.158231042407936684e+02,6.510000000000000000e+02,1.092605915508753078e+01,1.059563305428775593e+01
-1.750000000000000000e+01,1.076083666818730755e+01,1.042199060944642852e+01,1.100546843868198543e+01,1.652071800996869066e-01,1.158228992117610119e+02,6.510000000000000000e+02,1.092604384828699615e+01,1.059562948808762073e+01
-1.700000000000000000e+01,1.076082730547801702e+01,1.042199292315637038e+01,1.100545102571015654e+01,1.652013425720030848e-01,1.158226957819088625e+02,6.510000000000000000e+02,1.092602864805002127e+01,1.059562596290601277e+01
-1.650000000000000000e+01,1.076081801616066613e+01,1.042199524034939984e+01,1.100543372970871481e+01,1.651955377495853139e-01,1.158224939426203406e+02,6.510000000000000000e+02,1.092601355391025031e+01,1.059562247841108018e+01
-1.600000000000000000e+01,1.076080879983227589e+01,1.042199756087785545e+01,1.100541655019361542e+01,1.651897655615841287e-01,1.158222936851940545e+02,6.510000000000000000e+02,1.092599856539385961e+01,1.059561903427069218e+01
-1.550000000000000000e+01,1.076079965608632705e+01,1.042199988459645077e+01,1.100539948667139001e+01,1.651840259322897853e-01,1.158220950008508083e+02,6.510000000000000000e+02,1.092598368201861625e+01,1.059561563015403785e+01
-1.500000000000000000e+01,1.076079058451302117e+01,1.042200221136223703e+01,1.100538253863977367e+01,1.651783187814469533e-01,1.158218978807395558e+02,6.510000000000000000e+02,1.092596890329446957e+01,1.059561226573157455e+01
-1.450000000000000000e+01,1.076078158469956136e+01,1.042200454103448770e+01,1.100536570558816685e+01,1.651726440258292350e-01,1.158217023159436820e+02,6.510000000000000000e+02,1.092595422872539146e+01,1.059560894067373304e+01
-1.400000000000000000e+01,1.076077265623042578e+01,1.042200687347469668e+01,1.100534898699818420e+01,1.651670015786088075e-01,1.158215082974869006e+02,6.510000000000000000e+02,1.092593965780903531e+01,1.059560565465181625e+01
-1.350000000000000000e+01,1.076076379868762167e+01,1.042200920854651081e+01,1.100533238234417333e+01,1.651613913482005425e-01,1.158213158163381280e+02,6.510000000000000000e+02,1.092592519003582119e+01,1.059560240733942038e+01
-1.300000000000000000e+01,1.076075501165089854e+01,1.042201154611564640e+01,1.100531589109360198e+01,1.651558132418325109e-01,1.158211248634174950e+02,6.510000000000000000e+02,1.092591082489273013e+01,1.059559919840906517e+01
-1.250000000000000000e+01,1.076074629469801813e+01,1.042201388604986967e+01,1.100529951270761231e+01,1.651502671620273255e-01,1.158209354296007945e+02,6.510000000000000000e+02,1.092589656186004454e+01,1.059559602753598995e+01
-1.200000000000000000e+01,1.076073764740495164e+01,1.042201622821894347e+01,1.100528324664136548e+01,1.651447530080719650e-01,1.158207475057243272e+02,6.510000000000000000e+02,1.092588240041302328e+01,1.059559289439688001e+01
-1.150000000000000000e+01,1.076072906934608042e+01,1.042201857249457575e+01,1.100526709234450529e+01,1.651392706778558317e-01,1.158205610825897764e+02,6.510000000000000000e+02,1.092586834002393559e+01,1.059558979866822526e+01
-1.100000000000000000e+01,1.076072056009441980e+01,1.042202091875036629e+01,1.100525104926151698e+01,1.651338200652444077e-01,1.158203761509681016e+02,6.510000000000000000e+02,1.092585438015966304e+01,1.059558674002917478e+01
-1.050000000000000000e+01,1.076071211922178072e+01,1.042202326686179603e+01,1.100523511683214650e+01,1.651284010626001830e-01,1.158201927016040003e+02,6.510000000000000000e+02,1.092584052028438180e+01,1.059558371815918143e+01
-1.000000000000000000e+01,1.076070374629897763e+01,1.042202561670614180e+01,1.100521929449170067e+01,1.651230135589965009e-01,1.158200107252196602e+02,6.510000000000000000e+02,1.092582675985797280e+01,1.059558073273998069e+01
-9.500000000000000000e+00,1.076069544089598118e+01,1.042202796816247101e+01,1.100520358167146640e+01,1.651176574418457832e-01,1.158198302125186245e+02,6.510000000000000000e+02,1.092581309833782832e+01,1.059557778345413581e+01
-9.000000000000000000e+00,1.076068720258209410e+01,1.042203032111159722e+01,1.100518797779896651e+01,1.651123325963740063e-01,1.158196511541894438e+02,6.510000000000000000e+02,1.092579953517846825e+01,1.059557486998571818e+01
-8.500000000000000000e+00,1.076067903092610933e+01,1.042203267543601264e+01,1.100517248229833278e+01,1.651070389049904275e-01,1.158194735409088452e+02,6.510000000000000000e+02,1.092578606983110134e+01,1.059557199202111910e+01
-8.000000000000000000e+00,1.076067092549645388e+01,1.042203503101989881e+01,1.100515709459057057e+01,1.651017762488105334e-01,1.158192973633452425e+02,6.510000000000000000e+02,1.092577270174526483e+01,1.059556914924764470e+01
-7.500000000000000000e+00,1.076066288502452650e+01,1.042203738774907862e+01,1.100514181409387326e+01,1.650965454169079083e-01,1.158191225944529776e+02,6.510000000000000000e+02,1.092575943044143472e+01,1.059556633960761829e+01
-7.000000000000000000e+00,1.076065490949697434e+01,1.042203974551095591e+01,1.100512664022389941e+01,1.650913458318645222e-01,1.158189492337498905e+02,6.510000000000000000e+02,1.092574625532883914e+01,1.059556356366510776e+01
-6.500000000000000000e+00,1.076064699890494580e+01,1.042204210419452970e+01,1.100511157239400362e+01,1.650861769096566567e-01,1.158187772808486784e+02,6.510000000000000000e+02,1.092573317581460302e+01,1.059556082199529037e+01
-6.000000000000000000e+00,1.076063915281686079e+01,1.042204446369032134e+01,1.100509661001551542e+01,1.650810385245954082e-01,1.158186067264155099e+02,6.510000000000000000e+02,1.092572019134145478e+01,1.059555811429226502e+01
-5.500000000000000000e+00,1.076063137080140208e+01,1.042204682389035852e+01,1.100508175249798626e+01,1.650759305499608087e-01,1.158184375611221952e+02,6.510000000000000000e+02,1.092570730135136259e+01,1.059555544025143980e+01
-5.000000000000000000e+00,1.076062365242767349e+01,1.042204918468818065e+01,1.100506699924940435e+01,1.650708528564783228e-01,1.158182697756486590e+02,6.510000000000000000e+02,1.092569450528415231e+01,1.059555279957119467e+01
-4.500000000000000000e+00,1.076061599726525131e+01,1.042205154597876593e+01,1.100505234967642565e+01,1.650658053150509119e-01,1.158181033606851713e+02,6.510000000000000000e+02,1.092568180258030353e+01,1.059555019195020087e+01
-4.000000000000000000e+00,1.076060840488433001e+01,1.042205390765850659e+01,1.100503780318458169e+01,1.650607877943421342e-01,1.158179383069346073e+02,6.510000000000000000e+02,1.092566919267867398e+01,1.059554761708998782e+01
-3.500000000000000000e+00,1.076060087485579331e+01,1.042205626962524967e+01,1.100502335917847496e+01,1.650558001626679649e-01,1.158177746051146215e+02,6.510000000000000000e+02,1.092565667501846249e+01,1.059554507469312590e+01
-3.000000000000000000e+00,1.076059340675131182e+01,1.042205863177816560e+01,1.100500901706197432e+01,1.650508422869982617e-01,1.158176122459594524e+02,6.510000000000000000e+02,1.092564424903831011e+01,1.059554256446431353e+01
-2.500000000000000000e+00,1.076058600014343725e+01,1.042206099401781394e+01,1.100499477623842104e+01,1.650459140330095553e-01,1.158174512202219120e+02,6.510000000000000000e+02,1.092563191417644575e+01,1.059554008611042697e+01
-2.000000000000000000e+00,1.076057865460567164e+01,1.042206335624609892e+01,1.100498063611076027e+01,1.650410152665039987e-01,1.158172915186753897e+02,6.510000000000000000e+02,1.092561966987217481e+01,1.059553763933916670e+01
-1.500000000000000000e+00,1.076057136971256156e+01,1.042206571836621443e+01,1.100496659608177197e+01,1.650361458512022983e-01,1.158171331321151030e+02,6.510000000000000000e+02,1.092560751556376353e+01,1.059553522386135960e+01
-1.000000000000000000e+00,1.076056414503976377e+01,1.042206808028266707e+01,1.100495265555413660e+01,1.650313056509509768e-01,1.158169760513601858e+02,6.510000000000000000e+02,1.092559545069071447e+01,1.059553283938881307e+01
-5.000000000000000000e-01,1.076055698016410922e+01,1.042207044190121579e+01,1.100493881393071405e+01,1.650264945287766571e-01,1.158168202672549683e+02,6.510000000000000000e+02,1.092558347469288549e+01,1.059553048563533295e+01
0.000000000000000000e+00,1.076054987466368829e+01,1.042207280312889850e+01,1.100492507061457204e+01,1.650217123467811464e-01,1.158166657706705820e+02,6.510000000000000000e+02,1.092557158701047015e+01,1.059552816231690642e+01
1.000000000000000000e+00,1.020397156357264912e+01,9.896774833028922913e+00,1.042791200737900681e+01,1.483545048754262574e-01,1.041430447293160739e+02,6.510000000000000000e+02,1.035232606844807535e+01,1.005561705869722289e+01
1.500000000000000000e+00,1.020054169236632013e+01,9.893288360513013302e+00,1.042454578874596471e+01,1.483603347979607912e-01,1.040730616066449130e+02,6.510000000000000000e+02,1.034890202716428043e+01,1.005218135756835984e+01
2.000000000000000000e+00,1.019708320435942284e+01,9.889776979349901964e+00,1.042114843248645428e+01,1.483644067196623340e-01,1.040025178738102909e+02,6.510000000000000000e+02,1.034544761107908606e+01,1.004871879763975961e+01
2.500000000000000000e+00,1.019359690781108085e+01,9.886241439455208280e+00,1.041772076923760615e+01,1.483667349518729972e-01,1.039314306069759226e+02,6.510000000000000000e+02,1.034196364276295377e+01,1.004523017285920794e+01
3.000000000000000000e+00,1.019008355132374533e+01,9.882682473818071855e+00,1.041426361298699810e+01,1.483673020113078223e-01,1.038598156392648804e+02,6.510000000000000000e+02,1.033845085333505409e+01,1.004171624931243834e+01
3.500000000000000000e+00,1.018654393811728731e+01,9.879100798803010619e+00,1.041077776131304944e+01,1.483661717748796516e-01,1.037876899241211675e+02,6.510000000000000000e+02,1.033491010989216718e+01,1.003817776634240744e+01
4.000000000000000000e+00,1.018297875931670760e+01,9.875497114449400371e+00,1.040726399562525017e+01,1.483633358463048724e-01,1.037150680921186847e+02,6.510000000000000000e+02,1.033134209516301283e+01,1.003461542347040236e+01
4.500000000000000000e+00,1.017938874145746730e+01,9.871872104768506517e+00,1.040372308140410240e+01,1.483588758832763144e-01,1.036419655057643894e+02,6.510000000000000000e+02,1.032774761734074431e+01,1.003102986557419030e+01
5.000000000000000000e+00,1.017577464554167754e+01,9.868226438038036008e+00,1.040015576844063006e+01,1.483528198911248375e-01,1.035683981960184781e+02,6.510000000000000000e+02,1.032412746543280235e+01,1.002742182565055273e+01
5.500000000000000000e+00,1.017213719619204326e+01,9.864560767093957239e+00,1.039656279107541081e+01,1.483451789720278136e-01,1.034943814302779543e+02,6.510000000000000000e+02,1.032048237516407063e+01,1.002379201722001589e+01
6.000000000000000000e+00,1.016847708523156868e+01,9.860875729619655417e+00,1.039294486843679088e+01,1.483359625279615790e-01,1.034199297906585997e+02,6.510000000000000000e+02,1.031681304775952945e+01,1.002014112270360791e+01
6.500000000000000000e+00,1.016479498608714671e+01,9.857171948432229769e+00,1.038930270467849759e+01,1.483251938521210622e-01,1.033450574723136413e+02,6.510000000000000000e+02,1.031312017993926666e+01,1.001646979223502498e+01
7.000000000000000000e+00,1.016109153404488907e+01,9.853450031765838446e+00,1.038563698921617906e+01,1.483129085247977541e-01,1.032697778820737824e+02,6.510000000000000000e+02,1.030940444256968647e+01,1.001277862552009168e+01
7.500000000000000000e+00,1.015736737972528125e+01,9.849710573552092896e+00,1.038194839696301131e+01,1.482991778284162010e-01,1.031941047328517982e+02,6.510000000000000000e+02,1.030566655755369787e+01,1.000906820189686464e+01
8.000000000000000000e+00,1.015362318062795310e+01,9.845954153697402234e+00,1.037823758856416845e+01,1.482839738964111254e-01,1.031180518310998337e+02,6.510000000000000000e+02,1.030190715452436478e+01,1.000533920673154142e+01
8.500000000000000000e+00,1.014985950036574103e+01,9.842181338357109510e+00,1.037450521063006192e+01,1.482672515389564516e-01,1.030416310550436236e+02,6.510000000000000000e+02,1.029812675190469839e+01,1.000159224882678544e+01
9.000000000000000000e+00,1.014607698400766544e+01,9.838392680206482055e+00,1.037075189596817282e+01,1.482490908200281565e-01,1.029648559583390437e+02,6.510000000000000000e+02,1.029432607482769413e+01,9.997827893187636761e+00
9.500000000000000000e+00,1.014227623118297750e+01,9.834588718708426214e+00,1.036697826381364251e+01,1.482295297655226995e-01,1.028877391431136630e+02,6.510000000000000000e+02,1.029050576094850022e+01,9.994046701417454770e+00
1.000000000000000000e+01,1.013845776213344507e+01,9.830769980377926487e+00,1.036318492005814385e+01,1.482085931880837704e-01,1.028102915816587029e+02,6.510000000000000000e+02,1.028666635532153073e+01,9.990249168945361191e+00
1.050000000000000000e+01,1.013462198422704930e+01,9.826936979043065179e+00,1.035937245747723878e+01,1.481864362325763795e-01,1.027325219830615310e+02,6.510000000000000000e+02,1.028280842045962551e+01,9.986435547994473083e+00
1.100000000000000000e+01,1.013076963230161631e+01,9.823090216102652761e+00,1.035554145595609654e+01,1.481629430519182111e-01,1.026544456004584163e+02,6.510000000000000000e+02,1.027893257535353477e+01,9.982606689249697851e+00
1.150000000000000000e+01,1.012690122334508125e+01,9.819230180780488482e+00,1.035169248271336073e+01,1.481381291451820958e-01,1.025760732926947583e+02,6.510000000000000000e+02,1.027503935249026412e+01,9.978763094199900152e+00
1.200000000000000000e+01,1.012301731640097913e+01,9.815357350376077150e+00,1.034782609252323482e+01,1.481120273213287208e-01,1.024974167607913387e+02,6.510000000000000000e+02,1.027112934372230946e+01,9.974905289079650572e+00
1.250000000000000000e+01,1.011911842940855699e+01,9.811472190511830505e+00,1.034394282793562070e+01,1.480846616137869443e-01,1.024184868554011558e+02,6.510000000000000000e+02,1.026720309102234374e+01,9.971033767794770242e+00
1.300000000000000000e+01,1.011520506276946030e+01,9.807575155376795806e+00,1.034004321949429439e+01,1.480560541979409617e-01,1.023392940570615650e+02,6.510000000000000000e+02,1.026326111696740107e+01,9.967149008571517754e+00
1.350000000000000000e+01,1.011127763680889302e+01,9.803666687966829940e+00,1.033612778595307091e+01,1.480263208178986822e-01,1.022598472402864900e+02,6.510000000000000000e+02,1.025930395762679126e+01,9.963251315990993007e+00
1.400000000000000000e+01,1.010733665059090214e+01,9.799747220321144425e+00,1.033219703448983218e+01,1.479954534364570640e-01,1.021801568226159844e+02,6.510000000000000000e+02,1.025533210402736017e+01,9.959341197154444103e+00
1.450000000000000000e+01,1.010338261647045499e+01,9.795817173755338558e+00,1.032825146091840551e+01,1.479634103288951230e-01,1.021002334655935329e+02,6.510000000000000000e+02,1.025134602679935014e+01,9.955419206141559840e+00
1.500000000000000000e+01,1.009941598964815057e+01,9.791876959090812349e+00,1.032429154989826436e+01,1.479302128618734113e-01,1.020200866798381014e+02,6.510000000000000000e+02,1.024734620251002504e+01,9.951485776786277881e+00
1.550000000000000000e+01,1.009543721457573184e+01,9.787926976880575225e+00,1.032031777514194992e+01,1.478958821920664524e-01,1.019397257454099872e+02,6.510000000000000000e+02,1.024333309676779891e+01,9.947541332383666557e+00
1.600000000000000000e+01,1.009144667997446199e+01,9.783967617631486036e+00,1.031633059962022791e+01,1.478604253159624959e-01,1.018591588001421968e+02,6.510000000000000000e+02,1.023930710529042365e+01,9.943586254658498547e+00
1.650000000000000000e+01,1.008744475615076119e+01,9.779999262022879947e+00,1.031233047576488282e+01,1.478239172572412274e-01,1.017783936189067759e+02,6.510000000000000000e+02,1.023526867340800095e+01,9.939620838893519661e+00
1.700000000000000000e+01,1.008343195344391674e+01,9.776022281121580448e+00,1.030831784566913001e+01,1.477863401214472849e-01,1.016974407620602818e+02,6.510000000000000000e+02,1.023121829356536416e+01,9.935645613322469316e+00
1.750000000000000000e+01,1.007940864495728306e+01,9.772037036593355097e+00,1.030429314128565466e+01,1.477477346430515204e-01,1.016163080251317723e+02,6.510000000000000000e+02,1.022715637960033419e+01,9.931660910314231927e+00
1.800000000000000000e+01,1.007537514326376638e+01,9.768043880910761700e+00,1.030025678462221705e+01,1.477082518917699483e-01,1.015350020051742916e+02,6.510000000000000000e+02,1.022308339515553754e+01,9.927666891371995206e+00
1.850000000000000000e+01,1.007133169632647807e+01,9.764043157557502184e+00,1.029620918793473194e+01,1.476681050146873564e-01,1.014535280066690035e+02,6.510000000000000000e+02,1.021899980134116603e+01,9.923663591311790100e+00
1.900000000000000000e+01,1.006727892577753458e+01,9.760035201229097623e+00,1.029215075391792489e+01,1.476269712949759283e-01,1.013718986920582097e+02,6.510000000000000000e+02,1.021490589707251040e+01,9.919651954482558764e+00
1.950000000000000000e+01,1.006321719870802944e+01,9.756020338030117145e+00,1.028808187589346446e+01,1.475848684848151682e-01,1.012901216817787713e+02,6.510000000000000000e+02,1.021080206719284433e+01,9.915632330223214552e+00
2.000000000000000000e+01,1.005914684160132921e+01,9.751998885667942929e+00,1.028400293799553289e+01,1.475418250727994762e-01,1.012082037710438271e+02,6.510000000000000000e+02,1.020668866667412900e+01,9.911605016528529433e+00
2.050000000000000000e+01,1.005506819528550544e+01,9.747971153642891906e+00,1.027991431535388500e+01,1.474978622428336217e-01,1.011261520312083206e+02,6.510000000000000000e+02,1.020256605752833856e+01,9.907570333042672317e+00
2.100000000000000000e+01,1.005098163756706597e+01,9.743937443434967705e+00,1.027581637427433670e+01,1.474529868925303910e-01,1.010439742620538652e+02,6.510000000000000000e+02,1.019843462445959759e+01,9.903528650674536138e+00
2.150000000000000000e+01,1.004688749381857171e+01,9.739898048687180676e+00,1.027170947241670262e+01,1.474072213536246345e-01,1.009616772023552045e+02,6.510000000000000000e+02,1.019429471517219632e+01,9.899480272464945330e+00
2.200000000000000000e+01,1.004278599167691866e+01,9.735853255385393368e+00,1.026759395897008176e+01,1.473607382764262064e-01,1.008792656618075227e+02,6.510000000000000000e+02,1.019014672995334436e+01,9.895425253400491172e+00
2.250000000000000000e+01,1.003867751401956809e+01,9.731803342034792692e+00,1.026347017482569868e+01,1.473134516352377077e-01,1.007967474835147925e+02,6.510000000000000000e+02,1.018599096565480622e+01,9.891364062384329969e+00
2.300000000000000000e+01,1.003456240195373894e+01,9.727748579833059850e+00,1.025933845274705369e+01,1.472653252350962227e-01,1.007141296747201977e+02,6.510000000000000000e+02,1.018182772718883555e+01,9.887297076718642330e+00
2.350000000000000000e+01,1.003044095538195535e+01,9.723689232840117214e+00,1.025519911753748126e+01,1.472163764142700448e-01,1.006314184208882239e+02,6.510000000000000000e+02,1.017765733179622600e+01,9.883224578967684693e+00
2.400000000000000000e+01,1.002631346671885382e+01,9.719625558144644017e+00,1.025105248620517884e+01,1.471666222700988291e-01,1.005486197476182184e+02,6.510000000000000000e+02,1.017348008898895273e+01,9.879146844448753129e+00
2.450000000000000000e+01,1.002218015578231203e+01,9.715557806027327103e+00,1.024689886812563344e+01,1.471161490551446682e-01,1.004657382362695870e+02,6.510000000000000000e+02,1.016929630483745584e+01,9.875064006727168220e+00
2.500000000000000000e+01,1.001804115844008614e+01,9.711486220120898238e+00,1.024273856520143866e+01,1.470650666437998411e-01,1.003827767860265112e+02,6.510000000000000000e+02,1.016510622508388551e+01,9.870976091796286767e+00
2.550000000000000000e+01,1.001389688010539558e+01,9.707411037566942014e+00,1.023857187201958396e+01,1.470132869407873299e-01,1.002997436319217144e+02,6.510000000000000000e+02,1.016091016704618255e+01,9.866883593164606836e+00
2.600000000000000000e+01,1.000974762067833801e+01,9.703332489169577357e+00,1.023439907600614163e+01,1.469608069182038179e-01,1.002166449084456872e+02,6.510000000000000000e+02,1.015670842759654136e+01,9.862786813760134663e+00
2.650000000000000000e+01,1.000559360600136571e+01,9.699250799546048185e+00,1.023022045757842946e+01,1.469076760997115039e-01,1.001334852737524272e+02,6.510000000000000000e+02,1.015250128210107761e+01,9.858685929901653822e+00
2.700000000000000000e+01,1.000143512149173830e+01,9.695166187274224967e+00,1.022603629029460670e+01,1.468538572698009637e-01,1.000502705448035101e+02,6.510000000000000000e+02,1.014828897876154024e+01,9.854581264221938142e+00
2.750000000000000000e+01,9.997272215684372298e+00,9.691078865037047407e+00,1.022184684100074925e+01,1.467996084439144866e-01,9.996700187953399563e+01,6.510000000000000000e+02,1.014407182412828590e+01,9.850472607240456924e+00
2.800000000000000000e+01,9.993105251185268045e+00,9.686989039764036136e+00,1.021765236997541137e+01,1.467447087234800551e-01,9.988368657080492596e+01,6.510000000000000000e+02,1.013984995990874793e+01,9.846360542461788157e+00
2.850000000000000000e+01,9.988934551969814279e+00,9.682896912769802356e+00,1.021345313107170405e+01,1.466891400292887615e-01,9.980033118733892650e+01,6.510000000000000000e+02,1.013562369199910229e+01,9.842245411940524491e+00
2.900000000000000000e+01,9.984760260574383040e+00,9.678802679889647820e+00,1.020924937185683490e+01,1.466330468927333208e-01,9.971693871158649358e+01,6.510000000000000000e+02,1.013139330746711586e+01,9.838127213681650218e+00
2.950000000000000000e+01,9.980582494500573887e+00,9.674706531612329741e+00,1.020504133374924471e+01,1.465764461259472518e-01,9.963351158409020059e+01,6.510000000000000000e+02,1.012715894062652033e+01,9.834006048374627440e+00
3.000000000000000000e+01,9.976401614131875206e+00,9.670608653210010175e+00,1.020082925215325886e+01,1.465192344953429315e-01,9.955005705253020665e+01,6.510000000000000000e+02,1.012292084862721886e+01,9.829882379636533329e+00
3.050000000000000000e+01,9.972217752577448024e+00,9.666509224865361460e+00,1.019661335659134060e+01,1.464614609649901589e-01,9.946657786436880144e+01,6.510000000000000000e+02,1.011867921354243727e+01,9.825756291612457005e+00
3.100000000000000000e+01,9.968031117914740946e+00,9.662408421795976921e+00,1.019239387083392856e+01,1.464032602893241553e-01,9.938307828233995167e+01,6.510000000000000000e+02,1.011443437820406466e+01,9.821627857625417235e+00
3.150000000000000000e+01,9.963841794759439097e+00,9.658306414376081506e+00,1.018817101302685657e+01,1.463448329864498187e-01,9.929956012113682107e+01,6.510000000000000000e+02,1.011018662774588961e+01,9.817496961772988584e+00
3.200000000000000000e+01,9.959650203716453376e+00,9.654203368255585005e+00,1.018394499581646784e+01,1.462858585247341636e-01,9.921603173279352461e+01,6.510000000000000000e+02,1.010593606224118801e+01,9.813364345191718741e+00
3.250000000000000000e+01,9.955456531856118119e+00,9.650099444476531119e+00,1.017971602647238605e+01,1.462263450475524140e-01,9.913249690166260564e+01,6.510000000000000000e+02,1.010168287690366995e+01,9.809230186808564511e+00
3.300000000000000000e+01,9.951260839922635881e+00,9.645994799586951274e+00,1.017548430700791684e+01,1.461664369321672430e-01,9.904895693146322344e+01,6.510000000000000000e+02,1.009742727685480368e+01,9.805094402990469860e+00
3.350000000000000000e+01,9.947063429482911445e+00,9.641889585752217329e+00,1.017125003429824659e+01,1.461060011257543645e-01,9.896541783372128975e+01,6.510000000000000000e+02,1.009316943060866478e+01,9.800957428357156331e+00
3.400000000000000000e+01,9.942864447727176369e+00,9.637783950863932247e+00,1.016701340019630173e+01,1.460450228364870429e-01,9.888188257457235864e+01,6.510000000000000000e+02,1.008890947056366372e+01,9.796819424890689021e+00
3.450000000000000000e+01,9.938663992852649898e+00,9.633678038646323216e+00,1.016277459164644981e+01,1.459835965430917870e-01,9.879835317328543454e+01,6.510000000000000000e+02,1.008464758939574324e+01,9.792680396309558333e+00
3.500000000000000000e+01,9.934462175108595972e+00,9.629571988760291745e+00,1.015853379079588947e+01,1.459217827373046339e-01,9.871483187534063575e+01,6.510000000000000000e+02,1.008038395784589980e+01,9.788540392371290366e+00
3.550000000000000000e+01,9.930259098574270027e+00,9.625465936905131414e+00,1.015429117510398882e+01,1.458596581605027531e-01,9.863132080469576124e+01,6.510000000000000000e+02,1.007611875673477186e+01,9.784399440413766413e+00
3.600000000000000000e+01,9.926055033211378387e+00,9.621360014917822667e+00,1.015004691744937304e+01,1.457972373881698536e-01,9.854782535677095723e+01,6.510000000000000000e+02,1.007185227059954968e+01,9.780257795823207090e+00
3.650000000000000000e+01,9.921850229409958644e+00,9.617254350870162227e+00,1.014580118623489113e+01,1.457343668900070166e-01,9.846435048053527339e+01,6.510000000000000000e+02,1.006758459629996594e+01,9.776115862519949573e+00
3.700000000000000000e+01,9.917644691645465471e+00,9.613149069163695160e+00,1.014155414549055401e+01,1.456710875855465326e-01,9.838089629548181847e+01,6.510000000000000000e+02,1.006331577923101150e+01,9.771973604059917662e+00
3.750000000000000000e+01,9.913438671801227287e+00,9.609044290622312801e+00,1.013730595497432319e+01,1.456073746630398014e-01,9.829746780712035559e+01,6.510000000000000000e+02,1.005904604646426748e+01,9.767831297138188873e+00
3.800000000000000000e+01,9.909232343903465079e+00,9.604940132582857615e+00,1.013305677027092777e+01,1.455432448579199733e-01,9.821406848158633807e+01,6.510000000000000000e+02,1.005477558876138389e+01,9.763689099045546271e+00
3.850000000000000000e+01,9.905025843880528313e+00,9.600836708983543133e+00,1.012880674288859240e+01,1.454787087089604025e-01,9.813070102262881278e+01,6.510000000000000000e+02,1.005050455258948894e+01,9.759547135171569465e+00
3.900000000000000000e+01,9.900819268892163905e+00,9.596734130450341738e+00,1.012455602035387692e+01,1.454137607686299127e-01,9.804736735708722506e+01,6.510000000000000000e+02,1.004623302966079379e+01,9.755405508123534020e+00
3.950000000000000000e+01,9.896612727884054550e+00,9.592632504381333192e+00,1.012030474630447330e+01,1.453484868757802251e-01,9.796406966835374419e+01,6.510000000000000000e+02,1.004196121475983539e+01,9.751264241008273714e+00
4.000000000000000000e+01,9.892406302672316798e+00,9.588531935029088515e+00,1.011605306058014797e+01,1.452829371843278594e-01,9.788080958898788708e+01,6.510000000000000000e+02,1.003768923985664507e+01,9.747123365487988522e+00
4.050000000000000000e+01,9.888200212485241281e+00,9.584432523581076779e+00,1.011180109931172844e+01,1.452170211674050915e-01,9.779759142542991412e+01,6.510000000000000000e+02,1.003341723365264748e+01,9.742983191317836855e+00
4.100000000000000000e+01,9.883994557197786079e+00,9.580334368238235143e+00,1.010754899500829929e+01,1.451507254395766611e-01,9.771441713981107569e+01,6.510000000000000000e+02,1.002914528263736216e+01,9.738843831758208225e+00
4.150000000000000000e+01,9.879789450815280816e+00,9.576237564291613324e+00,1.010329687664247089e+01,1.450840668650311971e-01,9.763128897889900770e+01,6.510000000000000000e+02,1.002487351768031232e+01,9.734705383950249313e+00
4.200000000000000000e+01,9.875584897415999208e+00,9.572142204197183091e+00,1.009904486973395343e+01,1.450171452647580905e-01,9.754820703849172503e+01,6.510000000000000000e+02,1.002060204268075871e+01,9.730567752151241478e+00
4.250000000000000000e+01,9.871381040851472832e+00,9.568048377648896263e+00,1.009479309643120715e+01,1.449498763903802334e-01,9.746517412034751260e+01,6.510000000000000000e+02,1.001633091724185398e+01,9.726431164461093459e+00
4.300000000000000000e+01,9.867178022871041065e+00,9.563956171649994786e+00,1.009054167559151161e+01,1.448822528161006762e-01,9.738219300221032881e+01,6.510000000000000000e+02,1.001206027568714241e+01,9.722295770054941499e+00
4.350000000000000000e+01,9.862975951655558404e+00,9.559865670582560426e+00,1.008629072285919648e+01,1.448142861394496328e-01,9.729926580040594786e+01,6.510000000000000000e+02,1.000779023779500854e+01,9.718161665516108272e+00
4.400000000000000000e+01,9.858774905816785505e+00,9.555776956275417788e+00,1.008204035074219362e+01,1.447460024161758008e-01,9.721639404877821278e+01,6.510000000000000000e+02,1.000352090823296081e+01,9.714028903400610204e+00
4.450000000000000000e+01,9.854575005019269085e+00,9.551690108070378216e+00,1.007779066868701889e+01,1.446774111915106464e-01,9.713358008285962342e+01,6.510000000000000000e+02,9.999252416210779870e+00,9.709897593827760076e+00
4.500000000000000000e+01,9.850376386616060742e+00,9.547605202886879638e+00,1.007354178315200421e+01,1.446085325601181304e-01,9.705082658569249077e+01,6.510000000000000000e+02,9.994984919176179261e+00,9.705767854055942223e+00
4.550000000000000000e+01,9.846179094081394467e+00,9.543522315285041913e+00,1.006929379767899491e+01,1.445394643290994485e-01,9.696813440947406093e+01,6.510000000000000000e+02,9.990718558410494055e+00,9.701639629752294880e+00
4.600000000000000000e+01,9.841983196220716934e+00,9.539441517527190939e+00,1.006504681296348380e+01,1.444702483163459172e-01,9.688550488733955035e+01,6.510000000000000000e+02,9.986453444537064073e+00,9.697512947904371572e+00
4.650000000000000000e+01,9.837788851752716113e+00,9.535362879637903077e+00,1.006080092692313777e+01,1.444007697653357514e-01,9.680294107397882897e+01,6.510000000000000000e+02,9.982189621518051226e+00,9.693388081987379223e+00
4.700000000000000000e+01,9.833596140141910524e+00,9.531286469462465050e+00,1.005655623476486937e+01,1.443310438143129149e-01,9.672044449762240959e+01,6.510000000000000000e+02,9.977927183956222024e+00,9.689265096327599025e+00
4.750000000000000000e+01,9.829405082229206059e+00,9.527212352724051314e+00,1.005231282905034540e+01,1.442611816456399465e-01,9.663801555908312935e+01,6.510000000000000000e+02,9.973666263874845228e+00,9.685143900583566889e+00
4.800000000000000000e+01,9.825215821961315044e+00,9.523140593079357785e+00,1.004807079976017015e+01,1.441910794849810551e-01,9.655565701552201574e+01,6.510000000000000000e+02,9.969406901446296487e+00,9.681024742476333600e+00
4.850000000000000000e+01,9.821028356652881541e+00,9.519071252172928155e+00,1.004383023435639544e+01,1.441207579274358386e-01,9.647336877504557151e+01,6.510000000000000000e+02,9.965149114580318823e+00,9.676907598725446036e+00
4.900000000000000000e+01,9.816842758014523440e+00,9.515004389690103537e+00,1.003959121784392750e+01,1.440502964945318820e-01,9.639115222350234546e+01,6.510000000000000000e+02,9.960893054509053712e+00,9.672792461519991392e+00
4.950000000000000000e+01,9.812659157361922624e+00,9.510940063408641620e+00,1.003535383283024274e+01,1.439796592940577880e-01,9.630900988084923142e+01,6.510000000000000000e+02,9.956638816655980051e+00,9.668679498067863420e+00
5.000000000000000000e+01,9.808477638487222094e+00,9.506878329249104809e+00,1.003111815958401110e+01,1.439088225286532519e-01,9.622694333390546717e+01,6.510000000000000000e+02,9.952386461015876762e+00,9.664568815958569203e+00
5.050000000000000000e+01,9.804298274802745183e+00,9.502819241323921418e+00,1.002688427609219168e+01,1.438377857849224561e-01,9.614495396991961229e+01,6.510000000000000000e+02,9.948136060587668084e+00,9.660460489017824059e+00
5.100000000000000000e+01,9.800121085708346058e+00,9.498762851985240729e+00,1.002265225811596139e+01,1.437665628102203774e-01,9.606304211912761559e+01,6.510000000000000000e+02,9.943887648518566991e+00,9.656354522898126902e+00
5.150000000000000000e+01,9.795946165574511255e+00,9.494709211871604992e+00,1.001842217924526324e+01,1.436951526174187477e-01,9.598120957571971701e+01,6.510000000000000000e+02,9.939641318191929642e+00,9.652251012957091092e+00
5.200000000000000000e+01,9.791773596589937512e+00,9.490658369953418827e+00,1.001419411095219658e+01,1.436235565601215736e-01,9.589945789287483535e+01,6.510000000000000000e+02,9.935397153150059779e+00,9.648150040029817021e+00
5.250000000000000000e+01,9.787603421110341984e+00,9.486610373577306632e+00,1.000996812264311586e+01,1.435518066771639678e-01,9.581778785013112554e+01,6.510000000000000000e+02,9.931155227787504813e+00,9.644051614433177377e+00
5.300000000000000000e+01,9.783435538841239065e+00,9.482565268509272727e+00,1.000574428170950370e+01,1.434801159298119688e-01,9.573619748632899018e+01,6.510000000000000000e+02,9.926915654771049091e+00,9.639955422911427263e+00
5.350000000000000000e+01,9.779270126232717075e+00,9.478523098976895156e+00,1.000152265357775860e+01,1.434082878942768424e-01,9.565469013886442440e+01,6.510000000000000000e+02,9.922678414126993474e+00,9.635861838338440677e+00
5.400000000000000000e+01,9.775107222587257283e+00,9.474483907710300912e+00,9.997303301757769489e+00,1.433362926459447462e-01,9.557326650586703920e+01,6.510000000000000000e+02,9.918443515233201779e+00,9.631770929941312787e+00
5.450000000000000000e+01,9.770946867190819063e+00,9.470447735982228110e+00,9.993086287890308839e+00,1.432642022278812211e-01,9.549192731310607485e+01,6.510000000000000000e+02,9.914211069418700006e+00,9.627682664962938119e+00
5.500000000000000000e+01,9.766789095198816995e+00,9.466414623646972615e+00,9.988871671793424056e+00,1.431920901590698347e-01,9.541067320477863234e+01,6.510000000000000000e+02,9.909981185357885636e+00,9.623597005039746577e+00
5.550000000000000000e+01,9.762633902639693773e+00,9.462384609178416284e+00,9.984659511507681273e+00,1.431200199638841264e-01,9.532950405708439234e+01,6.510000000000000000e+02,9.905753922603576456e+00,9.619513882675809313e+00
5.600000000000000000e+01,9.758481345223628978e+00,9.458357729706973416e+00,9.980449863340338013e+00,1.430480220277418890e-01,9.524842090168363029e+01,6.510000000000000000e+02,9.901529367251370672e+00,9.615433323195887283e+00
5.650000000000000000e+01,9.754331562406733269e+00,9.454334021055755599e+00,9.976242781908508661e+00,1.429759790215461013e-01,9.516742635994134503e+01,6.510000000000000000e+02,9.897307541428279620e+00,9.611355583385186918e+00
5.700000000000000000e+01,9.750184536268674762e+00,9.450313517775663641e+00,9.972038320181287219e+00,1.429039496515689678e-01,9.508652003011880538e+01,6.510000000000000000e+02,9.893088485920243258e+00,9.607280586617106266e+00
5.750000000000000000e+01,9.746040255797995044e+00,9.446296253179633950e+00,9.967836529520894828e+00,1.428319923522614610e-01,9.500570164567437814e+01,6.510000000000000000e+02,9.888872248150256894e+00,9.603208263445733195e+00
5.800000000000000000e+01,9.741898905839775580e+00,9.442282259375973652e+00,9.963637459722846756e+00,1.427599127021412784e-01,9.492497468427693263e+01,6.510000000000000000e+02,9.884658818541916858e+00,9.599138993137634301e+00
5.850000000000000000e+01,9.737760558716407999e+00,9.438271567300937193e+00,9.959441159055133497e+00,1.426877179524609907e-01,9.484434048374737358e+01,6.510000000000000000e+02,9.880448276668868601e+00,9.595072840763945621e+00
5.900000000000000000e+01,9.733625181265852078e+00,9.434264206750301085e+00,9.955247674296492377e+00,1.426154485051886189e-01,9.476379833552502419e+01,6.510000000000000000e+02,9.876240629771041668e+00,9.591009732760664264e+00
5.950000000000000000e+01,9.729492698905527703e+00,9.430260206410240542e+00,9.951057050773815860e+00,1.425432354631353815e-01,9.468334675203225004e+01,6.510000000000000000e+02,9.872035934368662780e+00,9.586949463442390851e+00
6.000000000000000000e+01,9.725363218131665377e+00,9.426259593887415633e+00,9.946869332398540209e+00,1.424709824555918936e-01,9.460298770543018065e+01,6.510000000000000000e+02,9.867834200587259019e+00,9.582892235676073511e+00
6.050000000000000000e+01,9.721236854824827134e+00,9.422262395738130181e+00,9.942684561702289869e+00,1.423986667827012442e-01,9.452272336790599638e+01,6.510000000000000000e+02,9.863635521607529100e+00,9.578838188042125168e+00
6.100000000000000000e+01,9.717113588531381296e+00,9.418268637496945317e+00,9.938502779871610571e+00,1.423262521871830888e-01,9.444255325448285987e+01,6.510000000000000000e+02,9.859439840718565051e+00,9.574787336344197541e+00
6.150000000000000000e+01,9.712993510820314924e+00,9.414278343704364005e+00,9.934324026781835570e+00,1.422537494711312855e-01,9.436247907047615513e+01,6.510000000000000000e+02,9.855247260291447375e+00,9.570739761349184249e+00
6.200000000000000000e+01,9.708876649121373603e+00,9.410291537933915151e+00,9.930148341030186288e+00,1.421812024425507248e-01,9.428250128218230941e+01,6.510000000000000000e+02,9.851057851563925993e+00,9.566695446678822989e+00
6.250000000000000000e+01,9.704763037353627553e+00,9.406308242818454346e+00,9.925975759968075351e+00,1.421085707906686868e-01,9.420262045707734444e+01,6.510000000000000000e+02,9.846871608144294186e+00,9.562654466562959144e+00
6.300000000000000000e+01,9.700652688656470346e+00,9.402328480075830441e+00,9.921806319732539237e+00,1.420358614806036257e-01,9.412283677188455044e+01,6.510000000000000000e+02,9.842688550137074444e+00,9.558616827175866248e+00
6.350000000000000000e+01,9.696545658972263837e+00,9.398352270533877117e+00,9.917640055277058053e+00,1.419631033901206374e-01,9.404315123925800890e+01,6.510000000000000000e+02,9.838508762362383919e+00,9.554582555582143755e+00
6.400000000000000000e+01,9.692441900724119819e+00,9.394379634154661929e+00,9.913477000401488937e+00,1.418903946000814320e-01,9.396356288299236326e+01,6.510000000000000000e+02,9.834332295324202278e+00,9.550551506124039136e+00
6.450000000000000000e+01,9.688341376133084992e+00,9.390410590058269946e+00,9.909317187781336855e+00,1.418177570903897955e-01,9.388407089671846961e+01,6.510000000000000000e+02,9.830159133223475010e+00,9.546523619042694975e+00
6.500000000000000000e+01,9.684244243888857184e+00,9.386445156545795143e+00,9.905160648996307771e+00,1.417450785184444506e-01,9.380467824257868870e+01,6.510000000000000000e+02,9.825989322407302495e+00,9.542499165370413650e+00
6.550000000000000000e+01,9.680150562270437575e+00,9.382483351121830850e+00,9.901007414558154807e+00,1.416723419460717004e-01,9.372538596069713890e+01,6.510000000000000000e+02,9.821822904216508832e+00,9.538478220324366319e+00
6.600000000000000000e+01,9.676060355483043551e+00,9.378525190516311838e+00,9.896857513937840523e+00,1.415995508417393356e-01,9.364619443574923707e+01,6.510000000000000000e+02,9.817659906324783137e+00,9.534460804641303966e+00
6.650000000000000000e+01,9.671973614697675359e+00,9.374570690705832376e+00,9.892710975592015288e+00,1.415266874790634677e-01,9.356710340667680725e+01,6.510000000000000000e+02,9.813500302176739964e+00,9.530446927218610753e+00
6.700000000000000000e+01,9.667890345646137362e+00,9.370619866934355002e+00,9.888567826988943210e+00,1.414537657597428333e-01,9.348811290328541190e+01,6.510000000000000000e+02,9.809344111405881250e+00,9.526436579886395251e+00
6.750000000000000000e+01,9.663810499280470978e+00,9.366672733733421907e+00,9.884428094633618045e+00,1.413809679006451658e-01,9.340922194408798873e+01,6.510000000000000000e+02,9.805191467181115783e+00,9.522429531379826173e+00
6.800000000000000000e+01,9.659734153481743135e+00,9.362729304941767694e+00,9.880291804092443897e+00,1.413080976375832298e-01,9.333043189439959519e+01,6.510000000000000000e+02,9.801042251119326920e+00,9.518426055844159350e+00
6.850000000000000000e+01,9.655661237646356199e+00,9.358789593724491596e+00,9.876158980017143207e+00,1.412352813518559236e-01,9.325174134088490518e+01,6.510000000000000000e+02,9.796896518998213566e+00,9.514425956294500608e+00
6.900000000000000000e+01,9.651591842424945611e+00,9.354853612591632839e+00,9.872029646168247297e+00,1.411624660010415422e-01,9.317315193457122291e+01,6.510000000000000000e+02,9.792754308425987375e+00,9.510429376423902070e+00
6.950000000000000000e+01,9.647525997977263401e+00,9.350921373416381854e+00,9.867903825437855048e+00,1.410896275102143105e-01,9.309466416463814653e+01,6.510000000000000000e+02,9.788615625487476990e+00,9.506436370467048036e+00
7.000000000000000000e+01,9.643463790953058279e+00,9.346992887452639565e+00,9.863781539871864013e+00,1.410167597284826546e-01,9.301627961394704869e+01,6.510000000000000000e+02,9.784480550681539768e+00,9.502447031224575014e+00
7.050000000000000000e+01,9.639405208308920336e+00,9.343068165352283572e+00,9.859662810691762758e+00,1.409438631688876287e-01,9.293799794253810376e+01,6.510000000000000000e+02,9.780349071477807854e+00,9.498461345140031042e+00
7.100000000000000000e+01,9.635350247875335228e+00,9.339147217181844596e+00,9.855547658315700232e+00,1.408709188301577875e-01,9.285981901500332469e+01,6.510000000000000000e+02,9.776221166705493459e+00,9.494479329045176996e+00
7.150000000000000000e+01,9.631298973351052339e+00,9.335222726764031975e+00,9.851436102379205195e+00,1.407979536459660619e-01,9.278174397782393612e+01,6.510000000000000000e+02,9.772096926997019040e+00,9.490501019705087415e+00
7.200000000000000000e+01,9.627251399531640885e+00,9.331264403638787286e+00,9.847328161755246612e+00,1.407249702942972858e-01,9.270377302704827116e+01,6.510000000000000000e+02,9.767976369825937866e+00,9.486526429237345681e+00
7.250000000000000000e+01,9.623207528272486044e+00,9.327310068346562844e+00,9.843223854573897924e+00,1.406519752192162964e-01,9.262590611033331811e+01,6.510000000000000000e+02,9.763859503491701730e+00,9.482555553053268582e+00
7.300000000000000000e+01,9.619167321192412246e+00,9.323359726659440128e+00,9.839123198241486179e+00,1.405789871658814361e-01,9.254814240472857989e+01,6.510000000000000000e+02,9.759746308358293376e+00,9.478588334026531115e+00
7.350000000000000000e+01,9.615130770779432012e+00,9.319413383875673418e+00,9.835026209459222457e+00,1.405061348330068904e-01,9.247048171311519127e+01,6.510000000000000000e+02,9.755636905612439236e+00,9.474624635946424789e+00
7.400000000000000000e+01,9.611097928930508516e+00,9.315471044833213199e+00,9.830932904241402426e+00,1.404333344794183869e-01,9.239292492092533848e+01,6.510000000000000000e+02,9.751531263409928485e+00,9.470664594451090323e+00
7.450000000000000000e+01,9.607068767752062755e+00,9.311532713922851201e+00,9.826843297933157473e+00,1.403606284973199225e-01,9.231547141434928960e+01,6.510000000000000000e+02,9.747429396249382094e+00,9.466708139254741639e+00
7.500000000000000000e+01,9.603043352501037688e+00,9.307598395101019051e+00,9.822757405227752869e+00,1.402878949191956048e-01,9.223812232347522411e+01,6.510000000000000000e+02,9.743331247420233154e+00,9.462755457581842222e+00
7.550000000000000000e+01,9.599021693140262101e+00,9.303668091902238757e+00,9.818675240183456054e+00,1.402151353246098575e-01,9.216087774955144596e+01,6.510000000000000000e+02,9.739236828464873597e+00,9.458806557815652383e+00
7.600000000000000000e+01,9.595003751783243828e+00,9.299741807451255227e+00,9.814596816239948396e+00,1.401424081525546594e-01,9.208373689129732043e+01,6.510000000000000000e+02,9.735146159935798238e+00,9.454861343630687642e+00
7.650000000000000000e+01,9.590989553419415614e+00,9.295819544474811735e+00,9.810522146234392338e+00,1.400696879215123369e-01,9.200670013127478342e+01,6.510000000000000000e+02,9.731059241340927812e+00,9.450919865497903416e+00
7.700000000000000000e+01,9.586979064207467260e+00,9.291901305313103876e+00,9.806451242417054459e+00,1.399970159283649707e-01,9.192976674202112974e+01,6.510000000000000000e+02,9.726976080135832703e+00,9.446982048279101818e+00
7.750000000000000000e+01,9.582972380287205993e+00,9.287987091930967054e+00,9.802384116466516417e+00,1.399243312203163614e-01,9.185293845981490790e+01,6.510000000000000000e+02,9.722896711507523548e+00,9.443048049066890215e+00
7.800000000000000000e+01,9.578969505033249732e+00,9.284076905928714041e+00,9.798320779504567923e+00,1.398516314495537316e-01,9.177621525717603390e+01,6.510000000000000000e+02,9.718821136482803880e+00,9.439117873583695584e+00
7.850000000000000000e+01,9.574970441779848684e+00,9.280170748552686533e+00,9.794261242110644972e+00,1.397789681144253338e-01,9.169959712088494541e+01,6.510000000000000000e+02,9.714749409894274379e+00,9.435191473665424766e+00
7.900000000000000000e+01,9.570975170899002293e+00,9.276268620705568679e+00,9.790205514335989179e+00,1.397063442080761775e-01,9.162308358457718782e+01,6.510000000000000000e+02,9.710681515107079775e+00,9.431268826690926588e+00
7.950000000000000000e+01,9.566983709911140110e+00,9.272370522956340011e+00,9.786153605717386128e+00,1.396337704866948692e-01,9.154667489556544524e+01,6.510000000000000000e+02,9.706617480397834896e+00,9.427349939424443548e+00
8.000000000000000000e+01,9.562996005838659386e+00,9.268476455550029414e+00,9.782105525290548442e+00,1.395613430249739162e-01,9.147036997615310838e+01,6.510000000000000000e+02,9.702557348863633635e+00,9.423434662813685136e+00
8.050000000000000000e+01,9.559012165990173671e+00,9.264586418417154690e+00,9.778061281603291022e+00,1.394889351983794323e-01,9.139417075259090950e+01,6.510000000000000000e+02,9.698501101188552909e+00,9.419523230791792656e+00
8.100000000000000000e+01,9.555032195678281326e+00,9.260700411182961389e+00,9.774020882728178705e+00,1.394165488030669753e-01,9.131807723452867265e+01,6.510000000000000000e+02,9.694448744481348967e+00,9.415615646875213685e+00
8.150000000000000000e+01,9.551056088897476926e+00,9.256818433176350780e+00,9.769984336275003400e+00,1.393441696780451655e-01,9.124208921088884949e+01,6.510000000000000000e+02,9.690400258575522230e+00,9.411711919219433398e+00
8.200000000000000000e+01,9.547083818051573800e+00,9.252940483438585773e+00,9.765951649402893509e+00,1.392717966323655243e-01,9.116620606223942502e+01,6.510000000000000000e+02,9.686355614683940018e+00,9.407812021419207582e+00
8.250000000000000000e+01,9.543115364617564822e+00,9.249066560731815656e+00,9.761922828832128474e+00,1.391994518911514322e-01,9.109042734980661749e+01,6.510000000000000000e+02,9.682314816508716504e+00,9.403915912726413140e+00
8.300000000000000000e+01,9.539150758374594474e+00,9.245196663547277538e+00,9.757897880855606942e+00,1.391271380522551837e-01,9.101475355154120450e+01,6.510000000000000000e+02,9.678277896426850546e+00,9.400023620322338402e+00
8.350000000000000000e+01,9.535190036802768887e+00,9.241330790113329030e+00,9.753876811350135512e+00,1.390548543557509065e-01,9.093918529046270294e+01,6.510000000000000000e+02,9.674244891158521042e+00,9.396135182447018508e+00
8.400000000000000000e+01,9.531233185164214916e+00,9.237468938403269547e+00,9.749859625787319573e+00,1.389825793808986687e-01,9.086372218734693718e+01,6.510000000000000000e+02,9.670215764545114112e+00,9.392250605783315720e+00
8.450000000000000000e+01,9.527280228317534849e+00,9.233611106142937786e+00,9.745846329244244544e+00,1.389103362094838423e-01,9.078836463039604610e+01,6.510000000000000000e+02,9.666190564527019191e+00,9.388369892108050507e+00
8.500000000000000000e+01,9.523331057214514672e+00,9.229757290818062287e+00,9.741836926413837361e+00,1.388380753463396289e-01,9.071311043647239103e+01,6.510000000000000000e+02,9.662169132560853413e+00,9.384492981868174155e+00
8.550000000000000000e+01,9.519385769868469183e+00,9.225907489681512530e+00,9.737831421615059213e+00,1.387658466527242063e-01,9.063796139577154065e+01,6.510000000000000000e+02,9.658151616521193361e+00,9.380619923215743228e+00
8.600000000000000000e+01,9.515444322951175593e+00,9.222061699760248032e+00,9.733829818802702150e+00,1.386936755632388607e-01,9.056291659882501222e+01,6.510000000000000000e+02,9.654137998514416452e+00,9.376750647387936510e+00
8.650000000000000000e+01,9.511506656734287191e+00,9.218219917862134238e+00,9.729832121577095094e+00,1.386215449913823228e-01,9.048797481383647323e+01,6.510000000000000000e+02,9.650128201725669541e+00,9.372885111742904840e+00
8.700000000000000000e+01,9.507572820148764592e+00,9.214382140582568326e+00,9.725838333193404850e+00,1.385495048572399635e-01,9.041313689572770329e+01,6.510000000000000000e+02,9.646122325006004417e+00,9.369023315291524767e+00
8.750000000000000000e+01,9.503642888924346721e+00,9.210548364310920277e+00,9.721848456570850061e+00,1.384775059800254227e-01,9.033840417986475302e+01,6.510000000000000000e+02,9.642120394904370784e+00,9.365165382944320882e+00
8.800000000000000000e+01,9.499716830917222410e+00,9.206718585236798091e+00,9.717862494301590104e+00,1.384055966916138136e-01,9.026377597680750853e+01,6.510000000000000000e+02,9.638122427608836418e+00,9.361311234225608402e+00
8.850000000000000000e+01,9.495794594085658957e+00,9.202892799356158449e+00,9.713880448659379496e+00,1.383337828053098351e-01,9.018925120853165822e+01,6.510000000000000000e+02,9.634128376890968681e+00,9.357460811280349233e+00
8.900000000000000000e+01,9.491876222882563496e+00,9.199071002477205994e+00,9.709902321608094411e+00,1.382619895327218962e-01,9.011483060827292491e+01,6.510000000000000000e+02,9.630138212415285892e+00,9.353614233349842877e+00
8.950000000000000000e+01,9.487961756989445661e+00,9.195253190226212681e+00,9.705928114809969642e+00,1.381902422218016513e-01,9.004051484513959736e+01,6.510000000000000000e+02,9.626151999211247201e+00,9.349771514767644121e+00
9.000000000000000000e+01,9.484051196439571285e+00,9.191439358053109743e+00,9.701957829633627739e+00,1.381185423712677773e-01,8.996630382843363805e+01,6.510000000000000000e+02,9.622169738810839590e+00,9.345932654068302980e+00
9.050000000000000000e+01,9.480144540512624118e+00,9.187629501236946439e+00,9.697991467161926948e+00,1.380468911431776691e-01,8.989219745316560761e+01,6.510000000000000000e+02,9.618191431655800372e+00,9.342097649369446088e+00
9.100000000000000000e+01,9.476241671132381583e+00,9.183823614891217346e+00,9.694029028199645737e+00,1.379753420269888842e-01,8.981819340471329838e+01,6.510000000000000000e+02,9.614217013159370495e+00,9.338266329105394448e+00
9.150000000000000000e+01,9.472342673726114270e+00,9.180021693969049323e+00,9.690070513280895526e+00,1.379038543510558434e-01,8.974429320153767264e+01,6.510000000000000000e+02,9.610246528077169614e+00,9.334438819375058927e+00
9.200000000000000000e+01,9.468447577320800335e+00,9.176223733268207283e+00,9.686115922676393097e+00,1.378324186113908945e-01,8.967049730009239283e+01,6.510000000000000000e+02,9.606279995932190729e+00,9.330615158709409940e+00
9.250000000000000000e+01,9.464556380285998216e+00,9.172429727436018254e+00,9.682165256400566022e+00,1.377610358661371104e-01,8.959680557861531724e+01,6.510000000000000000e+02,9.602317416152136076e+00,9.326795344419862133e+00
9.300000000000000000e+01,9.460669080779652518e+00,9.168639670974137346e+00,9.678218514218423607e+00,1.376897071482950097e-01,8.952321791147471686e+01,6.510000000000000000e+02,9.598358787927947944e+00,9.322979373631358868e+00
9.350000000000000000e+01,9.456785676754085657e+00,9.164853558243169829e+00,9.674275695652319484e+00,1.376184334673552778e-01,8.944973416929123289e+01,6.510000000000000000e+02,9.594404110221441684e+00,9.319167243286729629e+00
9.400000000000000000e+01,9.452906165961845630e+00,9.161071383467183082e+00,9.670336799988488607e+00,1.375472158082245711e-01,8.937635421905608268e+01,6.510000000000000000e+02,9.590453381770069896e+00,9.315358950153621365e+00
9.450000000000000000e+01,9.449030510875761735e+00,9.157293140738143933e+00,9.666401826283452792e+00,1.374760351530621982e-01,8.930307725570247612e+01,6.510000000000000000e+02,9.586506546028825682e+00,9.311554475722699564e+00
9.500000000000000000e+01,9.445158652857802650e+00,9.153518824020132172e+00,9.662470773370291255e+00,1.374050607116409639e-01,8.922990212836377566e+01,6.510000000000000000e+02,9.582563713569443919e+00,9.307753592146159605e+00
9.550000000000000000e+01,9.441290667138746429e+00,9.149748427153536312e+00,9.658543639864630492e+00,1.373341588988401252e-01,8.915683013260165524e+01,6.510000000000000000e+02,9.578624826037586359e+00,9.303956508239906498e+00
9.600000000000000000e+01,9.437426500380629690e+00,9.145981943859084140e+00,9.654620424170639481e+00,1.372633449487969393e-01,8.908386017595310591e+01,6.510000000000000000e+02,9.574689845329427129e+00,9.300163155431832251e+00
9.650000000000000000e+01,9.433566208871596359e+00,9.142219367741805769e+00,9.650701124486802840e+00,1.371925906770583015e-01,8.901099322410071579e+01,6.510000000000000000e+02,9.570758799548654494e+00,9.296373618194538224e+00
9.700000000000000000e+01,9.429709772788118727e+00,9.138460692294843923e+00,9.646785738811546551e+00,1.371218934309370863e-01,8.893822881267382741e+01,6.510000000000000000e+02,9.566831666219055563e+00,9.292587879357180114e+00
9.750000000000000000e+01,9.425857209053265962e+00,9.134705910903196724e+00,9.642874264948686047e+00,1.370512583943306328e-01,8.886556717288890184e+01,6.510000000000000000e+02,9.562908467447597261e+00,9.288805950658936439e+00
9.800000000000000000e+01,9.422008514012700786e+00,9.130955016847325467e+00,9.638966700512849428e+00,1.369806863805109465e-01,8.879300814656910745e+01,6.510000000000000000e+02,9.558989200393213537e+00,9.285027827632189812e+00
9.850000000000000000e+01,9.418163671304128570e+00,9.127208003306732209e+00,9.635063042934639554e+00,1.369101636621911922e-01,8.872055133238686153e+01,6.510000000000000000e+02,9.555073834966318458e+00,9.281253507641936906e+00
9.900000000000000000e+01,9.414322680999498871e+00,9.123464863363363264e+00,9.631163289465746402e+00,1.368396956764577344e-01,8.864819664429441559e+01,6.510000000000000000e+02,9.551162376675955912e+00,9.277482985323040054e+00
9.950000000000000000e+01,9.410485547537664530e+00,9.119725590004950533e+00,9.627267437183911980e+00,1.367692930579811617e-01,8.857594407993883578e+01,6.510000000000000000e+02,9.547254840595645220e+00,9.273716254479683840e+00
1.000000000000000000e+02,9.406652193321411559e+00,9.115990176128319078e+00,9.623375482997747810e+00,1.366990637431758082e-01,8.850379212014678387e+01,6.510000000000000000e+02,9.543351257064587756e+00,9.269953129578235362e+00
1.005000000000000000e+02,9.402822622074824110e+00,9.112258614542492197e+00,9.619487423651468916e+00,1.366289786769971926e-01,8.843174074001640861e+01,6.510000000000000000e+02,9.539451600751821303e+00,9.266193643397826918e+00
1.010000000000000000e+02,9.398996874016599890e+00,9.108530897971835572e+00,9.615603255729485710e+00,1.365589344168787189e-01,8.835979058034290290e+01,6.510000000000000000e+02,9.535555808433478830e+00,9.262437939599720949e+00
1.015000000000000000e+02,9.395174886401596481e+00,9.104807019058998918e+00,9.611722975660882184e+00,1.364890473472192833e-01,8.828794040611700211e+01,6.510000000000000000e+02,9.531663933748816930e+00,9.258685839054377809e+00
1.020000000000000000e+02,9.391356669752731534e+00,9.101086970367916251e+00,9.607846579723808844e+00,1.364193092584103650e-01,8.821619032644765923e+01,6.510000000000000000e+02,9.527775979011142482e+00,9.254937360494320586e+00
1.025000000000000000e+02,9.387542282295246565e+00,9.097370744386591213e+00,9.603974064049705106e+00,1.363496407780812048e-01,8.814454132642136130e+01,6.510000000000000000e+02,9.523891923073328769e+00,9.251192641517166138e+00
1.030000000000000000e+02,9.383731719027174734e+00,9.093658333529882398e+00,9.600105424627480843e+00,1.362800425412446226e-01,8.807299322467173397e+01,6.510000000000000000e+02,9.520011761568419217e+00,9.247451676485930250e+00
1.035000000000000000e+02,9.379924974833132367e+00,9.089949730142215856e+00,9.596240657307600230e+00,1.362105151667192537e-01,8.800154583794032703e+01,6.510000000000000000e+02,9.516135489999852481e+00,9.243714459666414029e+00
1.040000000000000000e+02,9.376122044487793517e+00,9.086244926500205210e+00,9.592379757805973739e+00,1.361410592589960555e-01,8.793019898114610555e+01,6.510000000000000000e+02,9.512263103746789739e+00,9.239980985228797294e+00
1.045000000000000000e+02,9.372322888185099288e+00,9.082543914815177644e+00,9.588522721707851915e+00,1.360716262410434640e-01,8.785895180786614844e+01,6.510000000000000000e+02,9.508394514426141697e+00,9.236251261944055102e+00
1.050000000000000000e+02,9.368527532147700398e+00,9.078846687235714086e+00,9.584669544471585922e+00,1.360022618142730511e-01,8.778780473582807531e+01,6.510000000000000000e+02,9.504529793961975059e+00,9.232525270333427514e+00
1.055000000000000000e+02,9.364735973636642896e+00,9.075153235850038413e+00,9.580820221432263750e+00,1.359329705233241758e-01,8.771675762839952029e+01,6.510000000000000000e+02,9.500668944159967211e+00,9.228803003113318582e+00
1.060000000000000000e+02,9.360948170022648895e+00,9.071463552688353360e+00,9.576974747805328647e+00,1.358637595877838500e-01,8.764580960301968560e+01,6.510000000000000000e+02,9.496811929610432301e+00,9.225084410434863713e+00
1.065000000000000000e+02,9.357164118159134958e+00,9.067777629725190636e+00,9.573133118690039467e+00,1.357946290987723237e-01,8.757496051545689397e+01,6.510000000000000000e+02,9.492958747257906893e+00,9.221369489060363023e+00
1.070000000000000000e+02,9.353383764792329913e+00,9.064095458881626044e+00,9.569295329072859957e+00,1.357255487633649838e-01,8.750420927606786847e+01,6.510000000000000000e+02,9.489109313555694314e+00,9.217658216028965512e+00
1.075000000000000000e+02,9.349607052921802719e+00,9.060417032027409334e+00,9.565461373830826730e+00,1.356565328514110769e-01,8.743355473895039154e+01,6.510000000000000000e+02,9.485263585773214601e+00,9.213950520070392614e+00
1.080000000000000000e+02,9.345834097259116291e+00,9.056742340983158002e+00,9.561631247734727168e+00,1.355875817220318913e-01,8.736299896580834456e+01,6.510000000000000000e+02,9.481421678981147849e+00,9.210246515537082956e+00
1.085000000000000000e+02,9.342064903870378245e+00,9.053071377522361018e+00,9.557804945452279100e+00,1.355187068795913885e-01,8.729254198804098053e+01,6.510000000000000000e+02,9.477583610749968912e+00,9.206546196990787578e+00
1.090000000000000000e+02,9.338299466602514087e+00,9.049404133373430525e+00,9.553982461551239425e+00,1.354499087875999375e-01,8.722218360573936025e+01,6.510000000000000000e+02,9.473749375390113414e+00,9.202849557814914760e+00
1.095000000000000000e+02,9.334537679111527098e+00,9.045740600221616745e+00,9.550163790502356420e+00,1.353813747846384918e-01,8.715192179939138839e+01,6.510000000000000000e+02,9.469919053896164840e+00,9.199156304326887579e+00
1.100000000000000000e+02,9.330779629739275549e+00,9.042080769710937105e+00,9.546348926682336256e+00,1.353129286089911620e-01,8.708175808740617185e+01,6.510000000000000000e+02,9.466092558348266905e+00,9.195466701130285969e+00
1.105000000000000000e+02,9.327025317512022795e+00,9.038424633446041412e+00,9.542537864376692269e+00,1.352445606009201329e-01,8.701169236468240342e+01,6.510000000000000000e+02,9.462269878112943289e+00,9.191780756911104078e+00
1.110000000000000000e+02,9.323274720912639424e+00,9.034772182993981104e+00,9.538730597782524967e+00,1.351762648973536818e-01,8.694172414420026485e+01,6.510000000000000000e+02,9.458450985809992773e+00,9.188098456015286075e+00
1.115000000000000000e+02,9.319527823215450368e+00,9.031123409886012254e+00,9.534927121011248730e+00,1.351080376563178198e-01,8.687185302952626387e+01,6.510000000000000000e+02,9.454635860871768216e+00,9.184419785559134297e+00
1.120000000000000000e+02,9.315784643106185925e+00,9.027478305619263566e+00,9.531127428091252796e+00,1.350398898008756399e-01,8.680207928857048216e+01,6.510000000000000000e+02,9.450824532907061482e+00,9.180744753305310368e+00
1.125000000000000000e+02,9.312045173942808063e+00,9.023836861658450559e+00,9.527331512970475202e+00,1.349718217119219577e-01,8.673240271420779379e+01,6.510000000000000000e+02,9.447016995654729854e+00,9.177073352230886272e+00
1.130000000000000000e+02,9.308309409022809788e+00,9.020199069437449424e+00,9.523539369518957187e+00,1.349038337606277838e-01,8.666282309846587850e+01,6.510000000000000000e+02,9.443213242783436101e+00,9.173405575262181699e+00
1.135000000000000000e+02,9.304577318992292234e+00,9.016564920360920610e+00,9.519750991531278572e+00,1.348359137946502362e-01,8.659333980875462089e+01,6.510000000000000000e+02,9.439413232786943553e+00,9.169741405197640916e+00
1.140000000000000000e+02,9.300848909613325333e+00,9.012934405805848925e+00,9.515966372728986045e+00,1.347680691368945693e-01,8.652395287191426121e+01,6.510000000000000000e+02,9.435616978750219985e+00,9.166080840476430680e+00
1.145000000000000000e+02,9.297124184044026407e+00,9.009307517122996600e+00,9.512185506762925513e+00,1.347003056826495959e-01,8.645466226588732184e+01,6.510000000000000000e+02,9.431824489726677641e+00,9.162423878361376950e+00
1.150000000000000000e+02,9.293403115369610390e+00,9.005684245638422070e+00,9.508408387215538937e+00,1.346326083767350468e-01,8.638546740399991108e+01,6.510000000000000000e+02,9.428035723746345909e+00,9.158770506992876648e+00
1.155000000000000000e+02,9.289685643756472544e+00,9.002064582654877967e+00,9.504635007603125629e+00,1.345650329488635999e-01,8.631636710790763800e+01,6.510000000000000000e+02,9.424250676705336005e+00,9.155120610807609083e+00
1.160000000000000000e+02,9.285971791251824925e+00,8.998448519453200234e+00,9.500865361377956120e+00,1.344975722938682727e-01,8.624736170487756226e+01,6.510000000000000000e+02,9.420469363545693753e+00,9.151474218957957873e+00
1.165000000000000000e+02,9.282261534220767274e+00,8.994836047293647496e+00,9.497099441930492603e+00,1.344302905329699538e-01,8.617845069268724956e+01,6.510000000000000000e+02,9.416691824753737450e+00,9.147831243687797098e+00
1.170000000000000000e+02,9.278554810630140537e+00,8.991227157417243987e+00,9.493337242591389113e+00,1.343632753768267130e-01,8.610963286363771374e+01,6.510000000000000000e+02,9.412918086006968110e+00,9.144191535253314740e+00
1.175000000000000000e+02,9.274851616801749188e+00,8.987621841047046090e+00,9.489578756633587631e+00,1.342964028647919972e-01,8.604090803751243755e+01,6.510000000000000000e+02,9.409148019666540463e+00,9.140555213936957912e+00
1.180000000000000000e+02,9.271152044909522161e+00,8.984020089389371577e+00,9.485823977274234764e+00,1.342296163733867065e-01,8.597227782974177046e+01,6.510000000000000000e+02,9.405381661282909533e+00,9.136922428536136565e+00
1.185000000000000000e+02,9.267456099786558710e+00,8.980421893635067931e+00,9.482072897676660617e+00,1.341629137196469757e-01,8.590374224888883248e+01,6.510000000000000000e+02,9.401619013506206102e+00,9.133293186066911318e+00
1.190000000000000000e+02,9.263763736647856462e+00,8.976827244960631447e+00,9.478325510952242183e+00,1.340963391382446745e-01,8.583530039660213617e+01,6.510000000000000000e+02,9.397860075786100609e+00,9.129667397509612314e+00
1.195000000000000000e+02,9.260074940916632968e+00,8.973236134529432917e+00,9.474581810162261419e+00,1.340299014387077714e-01,8.576695192587185090e+01,6.510000000000000000e+02,9.394104842355339713e+00,9.126045039477924448e+00
1.200000000000000000e+02,9.256389735603704594e+00,8.969648553492765686e+00,9.470841788319699361e+00,1.339635330075629738e-01,8.569869716556550543e+01,6.510000000000000000e+02,9.390353268611267623e+00,9.122426202596143341e+00
1.205000000000000000e+02,9.252708106076203975e+00,8.966064492991026924e+00,9.467105438390978733e+00,1.338972262823525383e-01,8.563053576345438955e+01,6.510000000000000000e+02,9.386605332358556097e+00,9.118810879793851853e+00
1.210000000000000000e+02,9.249030037386157588e+00,8.962483944154701732e+00,9.463372753297695894e+00,1.338309809247126836e-01,8.556246736392665753e+01,6.510000000000000000e+02,9.382861018310869383e+00,9.115199056461445792e+00
1.215000000000000000e+02,9.245355537311199967e+00,8.958906898105468031e+00,9.459643725918288837e+00,1.337648095859009234e-01,8.549449203557441024e+01,6.510000000000000000e+02,9.379120346897099836e+00,9.111590727725298322e+00
1.220000000000000000e+02,9.241684612200732118e+00,8.955333345957173563e+00,9.455918349089674990e+00,1.336987237686634578e-01,8.542660982012515092e+01,6.510000000000000000e+02,9.375383335969395660e+00,9.107985888432068577e+00
1.225000000000000000e+02,9.238017254553062330e+00,8.951763278816841307e+00,9.452196615608835728e+00,1.336327236761450654e-01,8.535882050025720957e+01,6.510000000000000000e+02,9.371649978229209310e+00,9.104384530876917125e+00
1.230000000000000000e+02,9.234353456840183938e+00,8.948196687785623382e+00,9.448478518234377788e+00,1.335668095039996006e-01,8.529112385845733968e+01,6.510000000000000000e+02,9.367920266344183844e+00,9.100786647336184032e+00
1.235000000000000000e+02,9.230693211509034768e+00,8.944633563959746070e+00,9.444764049688075147e+00,1.335009814412147500e-01,8.522351967704474873e+01,6.510000000000000000e+02,9.364194192950249018e+00,9.097192230067820518e+00
1.240000000000000000e+02,9.227036510982813411e+00,8.941073898431417533e+00,9.441053202656334520e+00,1.334352396694444831e-01,8.515600773819551250e+01,6.510000000000000000e+02,9.360471750652257228e+00,9.093601271313369594e+00
1.245000000000000000e+02,9.223383347052608983e+00,8.937517682289726650e+00,9.437345969791644862e+00,1.333695852584489416e-01,8.508858781295940332e+01,6.510000000000000000e+02,9.356752932311056981e+00,9.090013761794160985e+00
1.250000000000000000e+02,9.219733584300270124e+00,8.933964906621499225e+00,9.433642343714017997e+00,1.333042059844178340e-01,8.502125737680744066e+01,6.510000000000000000e+02,9.353037790284687958e+00,9.086429378315852290e+00
1.255000000000000000e+02,9.216087343391734521e+00,8.930415562512159511e+00,9.429942317012322661e+00,1.332389135697151783e-01,8.495401852911456331e+01,6.510000000000000000e+02,9.349326256961450810e+00,9.082848429822020009e+00
1.260000000000000000e+02,9.212444607262312957e+00,8.926869641046540238e+00,9.426245882245723351e+00,1.331736951857650508e-01,8.488687087496590777e+01,6.510000000000000000e+02,9.345618302448077230e+00,9.079270912076548683e+00
1.265000000000000000e+02,9.208805377517927937e+00,8.923327133309687298e+00,9.422553031944918445e+00,1.331085637961493817e-01,8.481981437075899066e+01,6.510000000000000000e+02,9.341913941314079040e+00,9.075696813721778611e+00
1.270000000000000000e+02,9.205169646591832233e+00,8.919788030387659106e+00,9.418863758613456483e+00,1.330435197208237330e-01,8.475284880067530935e+01,6.510000000000000000e+02,9.338213166312655744e+00,9.072126126871008722e+00
1.275000000000000000e+02,9.201537406773198313e+00,8.916252323368283328e+00,9.415178054729034685e+00,1.329785630967181831e-01,8.468597394648971033e+01,6.510000000000000000e+02,9.334515969869915608e+00,9.068558843676481018e+00
1.280000000000000000e+02,9.197908571080928297e+00,8.912720003341879860e+00,9.411495912744676673e+00,1.329136538393827227e-01,8.461918812134095447e+01,6.510000000000000000e+02,9.330822224920311214e+00,9.064994917241547157e+00
1.285000000000000000e+02,9.194283053453615295e+00,8.909191061402012224e+00,9.407817325089961713e+00,1.328489213242894929e-01,8.455248970292137756e+01,6.510000000000000000e+02,9.327131974777906009e+00,9.061434132129326358e+00
1.290000000000000000e+02,9.190660998693793715e+00,8.905665488646187455e+00,9.404142284172190003e+00,1.327842813460258231e-01,8.448588125828376860e+01,6.510000000000000000e+02,9.323445280039818428e+00,9.057876717347767226e+00
1.295000000000000000e+02,9.187042356322052683e+00,8.902143276176529341e+00,9.400470782377547962e+00,1.327197878457981872e-01,8.441936179894129566e+01,6.510000000000000000e+02,9.319762144167849982e+00,9.054322568476255384e+00
1.300000000000000000e+02,9.183427008141459069e+00,8.898624415100480078e+00,9.396802812072214905e+00,1.326555656382528980e-01,8.435292911295680085e+01,6.510000000000000000e+02,9.316082573779711495e+00,9.050771442503206643e+00
1.305000000000000000e+02,9.179815104105314205e+00,8.895108896531429110e+00,9.393138365603476814e+00,1.325914317823054522e-01,8.428658583334214427e+01,6.510000000000000000e+02,9.312406535887619796e+00,9.047223672323008614e+00
1.310000000000000000e+02,9.176206636418889673e+00,8.891596711589365043e+00,9.389477435300774388e+00,1.325273863764449833e-01,8.422033174239787456e+01,6.510000000000000000e+02,9.308734022795334795e+00,9.043679250042444551e+00
1.315000000000000000e+02,9.172601586593112089e+00,8.888087851401479611e+00,9.385820013476765311e+00,1.324634365118428636e-01,8.415416642838297889e+01,6.510000000000000000e+02,9.305065023104953426e+00,9.040138150081268975e+00
1.320000000000000000e+02,9.168999895509271525e+00,8.884582307102808940e+00,9.382166092428340320e+00,1.323996158806424739e-01,8.408808874213436013e+01,6.510000000000000000e+02,9.301399511389913499e+00,9.036600279628629551e+00
1.325000000000000000e+02,9.165401616765048942e+00,8.881080069836773561e+00,9.378515664437635735e+00,1.323358831399672753e-01,8.402209958256578659e+01,6.510000000000000000e+02,9.297737499905014857e+00,9.033065733625081251e+00
1.330000000000000000e+02,9.161806681398145358e+00,8.877581130755809014e+00,9.374868721773012226e+00,1.322722593472886732e-01,8.395619761790452173e+01,6.510000000000000000e+02,9.294078940745432504e+00,9.029534422050856435e+00
1.335000000000000000e+02,9.158215071735268609e+00,8.874085481021891653e+00,9.371225256689969640e+00,1.322088238828125484e-01,8.389038247327150088e+01,6.510000000000000000e+02,9.290423895618079797e+00,9.026006247852455644e+00
1.340000000000000000e+02,9.154626820361846384e+00,8.870593111807098197e+00,9.367585261432150645e+00,1.321454853663202866e-01,8.382465464939113531e+01,6.510000000000000000e+02,9.286772305728167254e+00,9.022481334995525515e+00
1.345000000000000000e+02,9.151041907882653703e+00,8.867104014294136860e+00,9.363948728232161400e+00,1.320822467851202053e-01,8.375901371974039478e+01,6.510000000000000000e+02,9.283124154667774519e+00,9.018959661097532887e+00
1.350000000000000000e+02,9.147460368988891588e+00,8.863618179676867825e+00,9.360315649312600073e+00,1.320190974097826542e-01,8.369346024430328157e+01,6.510000000000000000e+02,9.279479466398674603e+00,9.015441271579108573e+00
1.355000000000000000e+02,9.143882195842154559e+00,8.860135599160809505e+00,9.356686016886763824e+00,1.319560372973243578e-01,8.362799400721834786e+01,6.510000000000000000e+02,9.275838233139479527e+00,9.011926158544829590e+00
1.360000000000000000e+02,9.140307314386214799e+00,8.856656263963644804e+00,9.353059823159631136e+00,1.318930814776916594e-01,8.356261358636380976e+01,6.510000000000000000e+02,9.272200395863906763e+00,9.008414232908522834e+00
1.365000000000000000e+02,9.136735709880630552e+00,8.853180165315682970e+00,9.349437060328630977e+00,1.318303277749076352e-01,8.349731866752915721e+01,6.510000000000000000e+02,9.268566037655538992e+00,9.004905382105722111e+00
1.370000000000000000e+02,9.133167322874324867e+00,8.849707294460340989e+00,9.345817720584493671e+00,1.317676674042471407e-01,8.343210806579250516e+01,6.510000000000000000e+02,9.264934990278572258e+00,9.001399655470077477e+00
1.375000000000000000e+02,9.129602214717102981e+00,8.846237642654616096e+00,9.342201796112000522e+00,1.317051386973783766e-01,8.336698284252673830e+01,6.510000000000000000e+02,9.261307353414482080e+00,8.997897076019723883e+00
1.380000000000000000e+02,9.126040421291925497e+00,8.842771201169481898e+00,9.338589279090813378e+00,1.316427072728252601e-01,8.330194357343221156e+01,6.510000000000000000e+02,9.257683128564750064e+00,8.994397714019100931e+00
1.385000000000000000e+02,9.122481946165839517e+00,8.839307961290408855e+00,9.334980161696213585e+00,1.315803654485233898e-01,8.323699025069323909e+01,6.510000000000000000e+02,9.254062311614362102e+00,8.990901580717315156e+00
1.390000000000000000e+02,9.118926725017841406e+00,8.835847914317691121e+00,9.331374436099840963e+00,1.315181092132635954e-01,8.317212162929563135e+01,6.510000000000000000e+02,9.250444834231103641e+00,8.987408615804577394e+00
1.395000000000000000e+02,9.115374767878600792e+00,8.832391051566936824e+00,9.327772094470423880e+00,1.314559629055849221e-01,8.310733782906129363e+01,6.510000000000000000e+02,9.246830730784186159e+00,8.983918804973015426e+00
1.400000000000000000e+02,9.111826039771987240e+00,8.828937364369441099e+00,9.324173128974514668e+00,1.313938567660884738e-01,8.304263812466270167e+01,6.510000000000000000e+02,9.243219896538075631e+00,8.980432183005897073e+00
1.405000000000000000e+02,9.108280579693872170e+00,8.825486844072580439e+00,9.320577531777168190e+00,1.313318229330039388e-01,8.297802316614345841e+01,6.510000000000000000e+02,9.239612402626876886e+00,8.976948756760869230e+00
1.410000000000000000e+02,9.104738343750753415e+00,8.822039482040185732e+00,9.316985295042600868e+00,1.312699418366275184e-01,8.291349210579498674e+01,6.510000000000000000e+02,9.236008285587379518e+00,8.973468401914125536e+00
1.415000000000000000e+02,9.101199333490086474e+00,8.818595269652933055e+00,9.313396410934892344e+00,1.312081948740763671e-01,8.284904489832248942e+01,6.510000000000000000e+02,9.232407528364161564e+00,8.969991138616009607e+00
1.420000000000000000e+02,9.097663460717441808e+00,8.815154198308722044e+00,9.309810871618633854e+00,1.311466827774810107e-01,8.278467989687679562e+01,6.510000000000000000e+02,9.228810143494921903e+00,8.966516777939961713e+00
1.425000000000000000e+02,9.094130797309048830e+00,8.811716259422986752e+00,9.306228669259548170e+00,1.310853265836239290e-01,8.272039832141044258e+01,6.510000000000000000e+02,9.225216123892671760e+00,8.963045470725424124e+00
1.430000000000000000e+02,9.090601381323336838e+00,8.808281444429088225e+00,9.302649796025116657e+00,1.310240603506130364e-01,8.265620077850850578e+01,6.510000000000000000e+02,9.221625441673948487e+00,8.959577320972723413e+00
1.435000000000000000e+02,9.087075204980155974e+00,8.804849744778611154e+00,9.299074244085193897e+00,1.309628840758864932e-01,8.259208705797061612e+01,6.510000000000000000e+02,9.218038089056042494e+00,8.956112320904271229e+00
1.440000000000000000e+02,9.083552148230999990e+00,8.801421151941736909e+00,9.295502005612613416e+00,1.309018633923303421e-01,8.252805492747160088e+01,6.510000000000000000e+02,9.214454011623329777e+00,8.952650284838670203e+00
1.445000000000000000e+02,9.080032175587945176e+00,8.797995657407525982e+00,9.291933072783747249e+00,1.308411007634104894e-01,8.246410370336133155e+01,6.510000000000000000e+02,9.210873276351355443e+00,8.949191074824533132e+00
1.450000000000000000e+02,9.076515342803730846e+00,8.794573252684243059e+00,9.288367437779115221e+00,1.307804884550198832e-01,8.240023430431206464e+01,6.510000000000000000e+02,9.207295831258750951e+00,8.945734854348712517e+00
1.455000000000000000e+02,9.073001718325063081e+00,8.791153929299676761e+00,9.284805092783871672e+00,1.307199662965489451e-01,8.233644789031812650e+01,6.510000000000000000e+02,9.203721684621610777e+00,8.942281752028515385e+00
1.460000000000000000e+02,9.069491294417264982e+00,8.787737678801413210e+00,9.281246029988448498e+00,1.306595342703480156e-01,8.227274425340628738e+01,6.510000000000000000e+02,9.200150828687613469e+00,8.938831760146916494e+00
1.465000000000000000e+02,9.065984015753166148e+00,8.784324492757153990e+00,9.277690241589017006e+00,1.305992805156252490e-01,8.220912234596309531e+01,6.510000000000000000e+02,9.196583296268791230e+00,8.935384735237541065e+00
1.470000000000000000e+02,9.062479854650302258e+00,8.780914362754977276e+00,9.274137719788026146e+00,1.305392419999405196e-01,8.214558160964446643e+01,6.510000000000000000e+02,9.193019096650241195e+00,8.931940612650361544e+00
1.475000000000000000e+02,9.058978870849440312e+00,8.777507280403602508e+00,9.270588456794740750e+00,1.304792938010916892e-01,8.208212302860744103e+01,6.510000000000000000e+02,9.189458164650531558e+00,8.928499577048349067e+00
1.480000000000000000e+02,9.055480926614096759e+00,8.774103237332688821e+00,9.267042444825699832e+00,1.304195649560709047e-01,8.201874407519504473e+01,6.510000000000000000e+02,9.185900491570167858e+00,8.925061361658027437e+00
1.485000000000000000e+02,9.051986070090524805e+00,8.770702225193085511e+00,9.263499676105249492e+00,1.303600210989454555e-01,8.195544554821380245e+01,6.510000000000000000e+02,9.182346091189469206e+00,8.921626048991578628e+00
1.490000000000000000e+02,9.048494367634127400e+00,8.767304235657064737e+00,9.259960142865988786e+00,1.303005676184228190e-01,8.189222855902819731e+01,6.510000000000000000e+02,9.178794935252550857e+00,8.918193800015703943e+00
1.495000000000000000e+02,9.045005811593116007e+00,8.763909260418611069e+00,9.256423837349247563e+00,1.302412044805031088e-01,8.182909290309777361e+01,6.510000000000000000e+02,9.175247016073619477e+00,8.914764607112610761e+00
1.500000000000000000e+02,9.041520394329332078e+00,8.760517291193629319e+00,9.252890751805566083e+00,1.301819316487375366e-01,8.176603837640102768e+01,6.510000000000000000e+02,9.171702325978069226e+00,8.911338462680594930e+00
1.505000000000000000e+02,9.038038070968655191e+00,8.757128319720189680e+00,9.249360878495101801e+00,1.301227171484908574e-01,8.170306409379691104e+01,6.510000000000000000e+02,9.168160788117146964e+00,8.907915353820165194e+00
1.510000000000000000e+02,9.034558864255984645e+00,8.753742337758769310e+00,9.245834209688116090e+00,1.300635869558652014e-01,8.164017040835820183e+01,6.510000000000000000e+02,9.164622451211849707e+00,8.904495277300119582e+00
1.520000000000000000e+02,9.680126884590100289e+00,9.367983367724146859e+00,9.920288762815845374e+00,1.496881815511869884e-01,9.372726305346013476e+01,6.510000000000000000e+02,9.829815066141286195e+00,9.530438703038912607e+00
1.525000000000000000e+02,9.688816724920320311e+00,9.375993415771073813e+00,9.929672913912257926e+00,1.501251509939665885e-01,9.389570709005670324e+01,6.510000000000000000e+02,9.838941875914288815e+00,9.538691573926353584e+00
1.530000000000000000e+02,9.697501024713902851e+00,9.383999004704987712e+00,9.939044706629680093e+00,1.505598122705306963e-01,9.406419438139813849e+01,6.510000000000000000e+02,9.848060836984434019e+00,9.546941212443373459e+00
1.535000000000000000e+02,9.706179029991918839e+00,9.391999608975586611e+00,9.948403603546573493e+00,1.509921070178724400e-01,9.423270997863657783e+01,6.510000000000000000e+02,9.857171137009791195e+00,9.555186922974048258e+00
1.540000000000000000e+02,9.714850286574058913e+00,9.399994726584401050e+00,9.957749094599787298e+00,1.514219829121128402e-01,9.440124470745710994e+01,6.510000000000000000e+02,9.866272269486172419e+00,9.563428303661945407e+00
1.545000000000000000e+02,9.723514202852417299e+00,9.407983877276048901e+00,9.967080694059042401e+00,1.518495075821482965e-01,9.456978672602564018e+01,6.510000000000000000e+02,9.875363710434566400e+00,9.571664695270269974e+00
1.550000000000000000e+02,9.732170397780222970e+00,9.415966600970319789e+00,9.976397938192723913e+00,1.522745791825294293e-01,9.473832819889489087e+01,6.510000000000000000e+02,9.884444976962752705e+00,9.579895818597695012e+00
1.555000000000000000e+02,9.740817958286822176e+00,9.423942456373993082e+00,9.985700383399530367e+00,1.526971794571330976e-01,9.490685092509723120e+01,6.510000000000000000e+02,9.893515137743955634e+00,9.588120778829690494e+00
1.560000000000000000e+02,9.749456687474653549e+00,9.431911019732288182e+00,9.994987604662247449e+00,1.531173977275490650e-01,9.507535063843108958e+01,6.510000000000000000e+02,9.902574085202202170e+00,9.596339289747103152e+00
1.565000000000000000e+02,9.758086089181382761e+00,9.439871883692878995e+00,1.000425919423077126e+01,1.535353207764049710e-01,9.524381721860110872e+01,6.510000000000000000e+02,9.911621409957787066e+00,9.604550768404978456e+00
1.570000000000000000e+02,9.766705752950024078e+00,9.447824656264021570e+00,1.001351476047338096e+01,1.539506781948499492e-01,9.541224207602373042e+01,6.510000000000000000e+02,9.920656431144873721e+00,9.612755074755172657e+00
1.575000000000000000e+02,9.775315313772043879e+00,9.455768959853449118e+00,1.002275392685564981e+01,1.543636000492993043e-01,9.558061760468642376e+01,6.510000000000000000e+02,9.929678913821343045e+00,9.620951713722744714e+00
1.580000000000000000e+02,9.783914331730764857e+00,9.463704430378291121e+00,1.003197633101935793e+01,1.547738968069696242e-01,9.574893460977949644e+01,6.510000000000000000e+02,9.938688228537735370e+00,9.629140434923796121e+00
1.585000000000000000e+02,9.792502282358938714e+00,9.471630716438740549e+00,1.004118162394261660e+01,1.551817379980323930e-01,9.591718232181311521e+01,6.510000000000000000e+02,9.947684020356971857e+00,9.637320544360907348e+00
1.590000000000000000e+02,9.801078815753735185e+00,9.479547478549427808e+00,1.005036946916762908e+01,1.555872468760325089e-01,9.608535334400711747e+01,6.510000000000000000e+02,9.956666062629768277e+00,9.645491568877703870e+00
1.595000000000000000e+02,9.809643346048527945e+00,9.487454388423868679e+00,1.005953954208666445e+01,1.559904627807276456e-01,9.625343560115271657e+01,6.510000000000000000e+02,9.965633808829256424e+00,9.653652883267801244e+00
1.600000000000000000e+02,9.818195787089697646e+00,9.495351128307845556e+00,1.006869152927910882e+01,1.563911349562315811e-01,9.642142670071879706e+01,6.510000000000000000e+02,9.974586922045929782e+00,9.661804652133467286e+00
1.605000000000000000e+02,9.826735805533493462e+00,9.503237390358288295e+00,1.007782512789417950e+01,1.567893561505701305e-01,9.658931949395609706e+01,6.510000000000000000e+02,9.983525161684063676e+00,9.669946449382923248e+00
1.610000000000000000e+02,9.835262414342867743e+00,9.511112876064531818e+00,1.008694004507515984e+01,1.571856042874042736e-01,9.675709407318066724e+01,6.510000000000000000e+02,9.992448018630271989e+00,9.678076810055461721e+00
1.615000000000000000e+02,9.843775495205724368e+00,9.518977295709039055e+00,1.009603599742187008e+01,1.575793484133552191e-01,9.692474725105907396e+01,6.510000000000000000e+02,1.000135484361907956e+01,9.686196146792367401e+00
1.620000000000000000e+02,9.852274846588455759e+00,9.526830367865285254e+00,1.010511271048824433e+01,1.579706936440513632e-01,9.709227439276997984e+01,6.510000000000000000e+02,1.001024554023250701e+01,9.694304152944404507e+00
1.625000000000000000e+02,9.860759704910661227e+00,9.534671818930139153e+00,1.011416991831308998e+01,1.583601096708967260e-01,9.725965988232476889e+01,6.510000000000000000e+02,1.001911981458155765e+01,9.702399595239764807e+00
1.630000000000000000e+02,9.869229875362584892e+00,9.542501382688831413e+00,1.012320736298135238e+01,1.587475664267221365e-01,9.742689912259578477e+01,6.510000000000000000e+02,1.002797744178930728e+01,9.710482308935864282e+00
1.635000000000000000e+02,9.877685519125716240e+00,9.550318799910144207e+00,1.013222479421452604e+01,1.591328236631563975e-01,9.759399447031287878e+01,6.510000000000000000e+02,1.003681834278887308e+01,9.718552695462559399e+00
1.640000000000000000e+02,9.886125548899872939e+00,9.558123817970274771e+00,1.014122196898808603e+01,1.595166097200497735e-01,9.776092391738738741e+01,6.510000000000000000e+02,1.004564215861992160e+01,9.726608939179822499e+00
1.645000000000000000e+02,9.894550466752821904e+00,9.565916190503177319e+00,1.015019865117446329e+01,1.598979430905292098e-01,9.792769629132305909e+01,6.510000000000000000e+02,1.005444840984335109e+01,9.734652523662292722e+00
1.650000000000000000e+02,9.902960013496977965e+00,9.573695677076019095e+00,1.015915461121016428e+01,1.602768927888490458e-01,9.809430571128211795e+01,6.510000000000000000e+02,1.006323690628582668e+01,9.742683120708129252e+00
1.655000000000000000e+02,9.911354145117421410e+00,9.581462042887832098e+00,1.016808962578539344e+01,1.606533964190648700e-01,9.826075050371730413e+01,6.510000000000000000e+02,1.007200754153648781e+01,9.750700748698356790e+00
1.660000000000000000e+02,9.919732516944133494e+00,9.589215058490218269e+00,1.017700347755511814e+01,1.610275509822028661e-01,9.842702307989414123e+01,6.510000000000000000e+02,1.008076006792633628e+01,9.758704965961930711e+00
1.665000000000000000e+02,9.928094791809922270e+00,9.596954499528225213e+00,1.018589595486998967e+01,1.613995129952962015e-01,9.859311599795840664e+01,6.510000000000000000e+02,1.008949430480521769e+01,9.766695278814625070e+00
1.670000000000000000e+02,9.936440750581253312e+00,9.604680146500568227e+00,1.019476685152622331e+01,1.617690844798399530e-01,9.875902402650518752e+01,6.510000000000000000e+02,1.009820983506109293e+01,9.774671666101413692e+00
1.675000000000000000e+02,9.944770111848061589e+00,9.612391784537413386e+00,1.020361596653306080e+01,1.621362515082893363e-01,9.892474074155965980e+01,6.510000000000000000e+02,1.010690636335635162e+01,9.782633860339771559e+00
1.680000000000000000e+02,9.953082554934610471e+00,9.620089203194979177e+00,1.021244310389680976e+01,1.625012575508801571e-01,9.909025900404930098e+01,6.510000000000000000e+02,1.011558381248549132e+01,9.790581297383731396e+00
1.685000000000000000e+02,9.961378139829198730e+00,9.627772196265519611e+00,1.022124807242041022e+01,1.628638802601439783e-01,9.925557908816041675e+01,6.510000000000000000e+02,1.012424202008934238e+01,9.798514259569053308e+00
1.690000000000000000e+02,9.969656309832254593e+00,9.635440561601805953e+00,1.023003068551755845e+01,1.632242227812056856e-01,9.942068908308063158e+01,6.510000000000000000e+02,1.013288053261345922e+01,9.806432087051049962e+00
1.695000000000000000e+02,9.977916550231876514e+00,9.643094100955041270e+00,1.023879076104037544e+01,1.635826515449015361e-01,9.958557796727767197e+01,6.510000000000000000e+02,1.014149920177677799e+01,9.814333898686976809e+00
1.700000000000000000e+02,9.986159004497746849e+00,9.650732619825303615e+00,1.024752812111979949e+01,1.639389074449638106e-01,9.975024762848568116e+01,6.510000000000000000e+02,1.015009791194271038e+01,9.822220097052783316e+00
1.705000000000000000e+02,9.994383013116715730e+00,9.658355927323599488e+00,1.025624259201781996e+01,1.642932022814142523e-01,9.991468406919183565e+01,6.510000000000000000e+02,1.015867621539812937e+01,9.830089810835302089e+00
1.710000000000000000e+02,1.000258881411832590e+01,9.665963836044788593e+00,1.026493400399076883e+01,1.646450434841121857e-01,1.000788909746689370e+02,6.510000000000000000e+02,1.016723385760243659e+01,9.837943770634213436e+00
1.715000000000000000e+02,1.001077650769687999e+01,9.673556161950491727e+00,1.027360219116284412e+01,1.649944392823109451e-01,1.002428694520498027e+02,6.510000000000000000e+02,1.017577094697919016e+01,9.845782068414568045e+00
1.720000000000000000e+02,1.001894575895443751e+01,9.681132724261368949e+00,1.028224699140924869e+01,1.653413204143126813e-01,1.004066118731074937e+02,6.510000000000000000e+02,1.018428707936875099e+01,9.853604438540125798e+00
1.725000000000000000e+02,1.002709634864473287e+01,9.688693345358020181e+00,1.029086824624819840e+01,1.656857757753202598e-01,1.005701129612988041e+02,6.510000000000000000e+02,1.019278212442005405e+01,9.861410572869413471e+00
1.730000000000000000e+02,1.003522820809076777e+01,9.696237850689875870e+00,1.029946580074118323e+01,1.660278802381192909e-01,1.007333704454769929e+02,6.510000000000000000e+02,1.020125608832888631e+01,9.869200327852647447e+00
1.735000000000000000e+02,1.004334112604873752e+01,9.703766068691512814e+00,1.030803950340080632e+01,1.663676133568864068e-01,1.008963791569559731e+02,6.510000000000000000e+02,1.020970873940562385e+01,9.876973512691849422e+00
1.740000000000000000e+02,1.005143474773258738e+01,9.711277830705832059e+00,1.031658920610581376e+01,1.667048910762153890e-01,1.010591310086347931e+02,6.510000000000000000e+02,1.021813963880880216e+01,9.884729856656372604e+00
1.745000000000000000e+02,1.005950908651151110e+01,9.718772970913517995e+00,1.032511476402256889e+01,1.670397764584018174e-01,1.012216253485269419e+02,6.510000000000000000e+02,1.022654886296991350e+01,9.892469310053108700e+00
1.750000000000000000e+02,1.006756390920717514e+01,9.726251326268386066e+00,1.033361603553260544e+01,1.673722178766517965e-01,1.013838565252878112e+02,6.510000000000000000e+02,1.023493612708382727e+01,9.900191691330523014e+00
1.755000000000000000e+02,1.007559916552956558e+01,9.733712736438128843e+00,1.034209288216578138e+01,1.677022800188839591e-01,1.015458225991436194e+02,6.510000000000000000e+02,1.024330144554845035e+01,9.907896885510680818e+00
1.760000000000000000e+02,1.008361462350077709e+01,9.741157043749934630e+00,1.035054516853846707e+01,1.680299842988588199e-01,1.017075179509021865e+02,6.510000000000000000e+02,1.025164460779963527e+01,9.915584639201917128e+00
1.765000000000000000e+02,1.009161018239925767e+01,9.748584093140802764e+00,1.035897276229663966e+01,1.683553666682791050e-01,1.018689396029903946e+02,6.510000000000000000e+02,1.025996554906753744e+01,9.923254815730977896e+00
1.770000000000000000e+02,1.009958553992144203e+01,9.755993732111912564e+00,1.036737553406306489e+01,1.686785625638286268e-01,1.020300805356588967e+02,6.510000000000000000e+02,1.026826410248527033e+01,9.930906977357613741e+00
1.775000000000000000e+02,1.010754058512160469e+01,9.763385810686958877e+00,1.037575335738870663e+01,1.689994424455182886e-01,1.021909374914272917e+02,6.510000000000000000e+02,1.027654002756712259e+01,9.938541142676086793e+00
1.780000000000000000e+02,1.011547501078810463e+01,9.770760181373933762e+00,1.038410610870760920e+01,1.693180432078656428e-01,1.023515032936343232e+02,6.510000000000000000e+02,1.028479305399596910e+01,9.946156967580238373e+00
1.785000000000000000e+02,1.012338872926194711e+01,9.778116699130197986e+00,1.039243366729515117e+01,1.696342595206120074e-01,1.025117751457509172e+02,6.510000000000000000e+02,1.029302298878255861e+01,9.953754469741333821e+00
1.790000000000000000e+02,1.013128159886135471e+01,9.785455221330410680e+00,1.040073591522938656e+01,1.699481684788245184e-01,1.026717492153959910e+02,6.510000000000000000e+02,1.030122976734017826e+01,9.961333430382529386e+00
1.795000000000000000e+02,1.013915351894549488e+01,9.792775607737283394e+00,1.040901273735512156e+01,1.702597858987604795e-01,1.028314224754391262e+02,6.510000000000000000e+02,1.030941330484425578e+01,9.968893733046735761e+00
1.800000000000000000e+02,1.014700424733775463e+01,9.800077720474655862e+00,1.041726402125045148e+01,1.705690273470501783e-01,1.029907889885805332e+02,6.510000000000000000e+02,1.031757327468480412e+01,9.976435219990703374e+00
1.805000000000000000e+02,1.015483378550958093e+01,9.807339562332391125e+00,1.042548965719567633e+01,1.708759518262237542e-01,1.031498478022393925e+02,6.510000000000000000e+02,1.032570973733580644e+01,9.983957833683357208e+00
1.810000000000000000e+02,1.016264173232489298e+01,9.814528596969584129e+00,1.043368953814419875e+01,1.711807142110879920e-01,1.033085898165093397e+02,6.510000000000000000e+02,1.033382244653598114e+01,9.991461018113806603e+00
1.815000000000000000e+02,1.017042827378758041e+01,9.821699269186105141e+00,1.044186355969535107e+01,1.714832651271909481e-01,1.034670177824765176e+02,6.510000000000000000e+02,1.034191153891477200e+01,9.998945008660390599e+00
1.820000000000000000e+02,1.017819332470611826e+01,9.828851446019413629e+00,1.045001162006883710e+01,1.717835412325239841e-01,1.036251289401305655e+02,6.510000000000000000e+02,1.034997686593864330e+01,1.000640978347359322e+01
1.825000000000000000e+02,1.018593675217153915e+01,9.835984996813232684e+00,1.045813362008069625e+01,1.720815517438963882e-01,1.037829195796894624e+02,6.510000000000000000e+02,1.035801830391543454e+01,1.001385520042764199e+01
1.830000000000000000e+02,1.019365836318219642e+01,9.843099793206185666e+00,1.046622946312064606e+01,1.723772997302149279e-01,1.039403847587366414e+02,6.510000000000000000e+02,1.036603566291241307e+01,1.002128106345198155e+01
1.835000000000000000e+02,1.020135780719130558e+01,9.850195709121098986e+00,1.047429905513055637e+01,1.726710631353406133e-01,1.040975164063872711e+02,6.510000000000000000e+02,1.037402887032664545e+01,1.002868674405596394e+01
1.840000000000000000e+02,1.020903520308629453e+01,9.857272620754901737e+00,1.048234230458402294e+01,1.729625317957171615e-01,1.042543158152603837e+02,6.510000000000000000e+02,1.038199773488201139e+01,1.003607267129057767e+01
1.845000000000000000e+02,1.021669035923996560e+01,9.864330406568926790e+00,1.049035912246691993e+01,1.732517685964747867e-01,1.044107780719086804e+02,6.510000000000000000e+02,1.038994212783644144e+01,1.004343859064349154e+01
1.850000000000000000e+02,1.022432306166637872e+01,9.871368947279727024e+00,1.049834942225863976e+01,1.735389593952793019e-01,1.045668978397509221e+02,6.510000000000000000e+02,1.039786202106165725e+01,1.005078410227109842e+01
1.855000000000000000e+02,1.023193330692173042e+01,9.878388125850158019e+00,1.050631311991418571e+01,1.738239103752604042e-01,1.047226739491124050e+02,6.510000000000000000e+02,1.040575721729699232e+01,1.005810939654647029e+01
1.860000000000000000e+02,1.023952100411244714e+01,9.885387827480766276e+00,1.051425013384680973e+01,1.741066893879510691e-01,1.048781035329495950e+02,6.510000000000000000e+02,1.041362769350039841e+01,1.006541431472449588e+01
1.865000000000000000e+02,1.024708597018261180e+01,9.892367939601365734e+00,1.052216038491120642e+01,1.743872380648824882e-01,1.050331817891132289e+02,6.510000000000000000e+02,1.042147320824749457e+01,1.007269873211772904e+01
1.870000000000000000e+02,1.025462818813515042e+01,9.899328351862788367e+00,1.053004379638710475e+01,1.746655677913435956e-01,1.051879073374678768e+02,6.510000000000000000e+02,1.042929375592649421e+01,1.007996262034380663e+01
1.875000000000000000e+02,1.026214754844930255e+01,9.906268956128686298e+00,1.053790029396332528e+01,1.749416729304421603e-01,1.053422768950717625e+02,6.510000000000000000e+02,1.043708922137974504e+01,1.008720587551886005e+01
1.880000000000000000e+02,1.026964381448707897e+01,9.913189646467492011e+00,1.054572980572203988e+01,1.752156352780621373e-01,1.054962845952785955e+02,6.510000000000000000e+02,1.044485944976513991e+01,1.009442817920901625e+01
1.885000000000000000e+02,1.027711688909633736e+01,9.920090319144277302e+00,1.055353226212334050e+01,1.754875953304873004e-01,1.056499274482640516e+02,6.510000000000000000e+02,1.045260448442682311e+01,1.010162929376584984e+01
1.890000000000000000e+02,1.028456676033152739e+01,9.926970872612656649e+00,1.056130759599001223e+01,1.757574408029957402e-01,1.058032041257137621e+02,6.510000000000000000e+02,1.046032420113452233e+01,1.010880931952853246e+01
1.895000000000000000e+02,1.029199319081724795e+01,9.933831207506660377e+00,1.056905574249234725e+01,1.760254963866946798e-01,1.059561088152067896e+02,6.510000000000000000e+02,1.046801868720394424e+01,1.011596769443055344e+01
1.900000000000000000e+02,1.029939621048265863e+01,9.940671226632433743e+00,1.057677663913319321e+01,1.762914326085837369e-01,1.061086409697157507e+02,6.510000000000000000e+02,1.047568764309124312e+01,1.012310477787407414e+01
1.905000000000000000e+02,1.030677581361032580e+01,9.947490834959907602e+00,1.058447022573293061e+01,1.765552691067188429e-01,1.062607994350721157e+02,6.510000000000000000e+02,1.048333108271704361e+01,1.013022054450360621e+01
1.910000000000000000e+02,1.031413178830971411e+01,9.954289939614263005e+00,1.059213644441452651e+01,1.768170803291251592e-01,1.064125788265170485e+02,6.510000000000000000e+02,1.049094886863883858e+01,1.013731470798058787e+01
1.915000000000000000e+02,1.032146392888453157e+01,9.961068449867342522e+00,1.059977523958857759e+01,1.770770097485994121e-01,1.065639739026460262e+02,6.510000000000000000e+02,1.049854093863313231e+01,1.014438691913593260e+01
1.920000000000000000e+02,1.032877204742361243e+01,9.967826277128752466e+00,1.060738655793826268e+01,1.773352232348213986e-01,1.067149797890391056e+02,6.510000000000000000e+02,1.050610727065843442e+01,1.015143682418879045e+01
1.925000000000000000e+02,1.033605636832809971e+01,9.974563334936860315e+00,1.061497034840429343e+01,1.775913465138563296e-01,1.068655999356124653e+02,6.510000000000000000e+02,1.051364771484195515e+01,1.015846502181424249e+01
1.930000000000000000e+02,1.034331686886439350e+01,9.981279538949577201e+00,1.062252656216969449e+01,1.778453911979823721e-01,1.070158328329051045e+02,6.510000000000000000e+02,1.052116226006237554e+01,1.016547147766641146e+01
1.935000000000000000e+02,1.035055346299188628e+01,9.987974806934881045e+00,1.063005515264452150e+01,1.780973610887515157e-01,1.071656756602801011e+02,6.510000000000000000e+02,1.052865082408063735e+01,1.017245610190313521e+01
1.940000000000000000e+02,1.035776610120110242e+01,9.994649058761165605e+00,1.063755607545044057e+01,1.783472917439756777e-01,1.073151263636630972e+02,6.510000000000000000e+02,1.053611339294507765e+01,1.017941880945712541e+01
1.945000000000000000e+02,1.036495470962621823e+01,1.000130221638731598e+01,1.064502928840513896e+01,1.785951940536106286e-01,1.074641823759417463e+02,6.510000000000000000e+02,1.054354990367982836e+01,1.018635951557260810e+01
1.950000000000000000e+02,1.037211909862732639e+01,1.000793420385253540e+01,1.065247475150660961e+01,1.788412652300822026e-01,1.076128387942588205e+02,6.510000000000000000e+02,1.055096036385740987e+01,1.019327783339724292e+01
1.955000000000000000e+02,1.037925929401843028e+01,1.001454494726596955e+01,1.065989242691727235e+01,1.790853385469927117e-01,1.077610950509504590e+02,6.510000000000000000e+02,1.055834463256542399e+01,1.020017395547143835e+01
1.960000000000000000e+02,1.038637506681929068e+01,1.002113437479602709e+01,1.066728227894784453e+01,1.793273760539811357e-01,1.079089453364478430e+02,6.510000000000000000e+02,1.056570244287327220e+01,1.020704769076530916e+01
1.965000000000000000e+02,1.039346633857891966e+01,1.002770241665944972e+01,1.067464427404114247e+01,1.795673772664722334e-01,1.080563869741514509e+02,6.510000000000000000e+02,1.057303371584539242e+01,1.021389896131244868e+01
1.970000000000000000e+02,1.040053319295261147e+01,1.003424900511018691e+01,1.068197838075562700e+01,1.798053708538425999e-01,1.082034206690969427e+02,6.510000000000000000e+02,1.058033856380645510e+01,1.022072782209876785e+01
1.975000000000000000e+02,1.040757536241489589e+01,1.004077407442791525e+01,1.068928456974872887e+01,1.800415286432682505e-01,1.083500398763817429e+02,6.510000000000000000e+02,1.058761689105816473e+01,1.022753383377162706e+01
1.980000000000000000e+02,1.041459299268490923e+01,1.004727756090638735e+01,1.069656281376007634e+01,1.802757067787331136e-01,1.084962465337361976e+02,6.510000000000000000e+02,1.059486869946364251e+01,1.023431728590617595e+01
1.985000000000000000e+02,1.042158609054406426e+01,1.005375940284147340e+01,1.070381308759441374e+01,1.805079442670468326e-01,1.086420397605650408e+02,6.510000000000000000e+02,1.060209403481111146e+01,1.024107814627701707e+01
1.990000000000000000e+02,1.042855455210656501e+01,1.006021954051897183e+01,1.071103536810443302e+01,1.807382495756219565e-01,1.087874163611222116e+02,6.510000000000000000e+02,1.060929280168218725e+01,1.024781630253094100e+01
1.995000000000000000e+02,1.043549826687334203e+01,1.006665791620214812e+01,1.071822963417332808e+01,1.809667016378452842e-01,1.089323730250181939e+02,6.510000000000000000e+02,1.061646496851118648e+01,1.025453156523549580e+01
2.000000000000000000e+02,1.044241713606976418e+01,1.007307447411906409e+01,1.072539586669718048e+01,1.811934486117212362e-01,1.090769067095032767e+02,6.510000000000000000e+02,1.062361058468148656e+01,1.026122368745804359e+01
2.005000000000000000e+02,1.044931121280683328e+01,1.007946916044959096e+01,1.073253404856717630e+01,1.814182907504653108e-01,1.092210174183094296e+02,6.510000000000000000e+02,1.063072950355729773e+01,1.026789292205636883e+01
2.010000000000000000e+02,1.045618039294400781e+01,1.008584192331229978e+01,1.073964416465166316e+01,1.816413344468888469e-01,1.093647019841663450e+02,6.510000000000000000e+02,1.063782172739089660e+01,1.027453905849711902e+01
2.015000000000000000e+02,1.046302472655722227e+01,1.009219271275097363e+01,1.074672620177786264e+01,1.818625229453410541e-01,1.095079604057998921e+02,6.510000000000000000e+02,1.064488724950256326e+01,1.028116220361188127e+01
2.020000000000000000e+02,1.046984418462384703e+01,1.009852148072100242e+01,1.075378014871366616e+01,1.820818433566118444e-01,1.096507910479819401e+02,6.510000000000000000e+02,1.065192602798045840e+01,1.028776234126723566e+01
2.025000000000000000e+02,1.047663859683427923e+01,1.010482818107551140e+01,1.076080599614901878e+01,1.822994015848973248e-01,1.097931893604959299e+02,6.510000000000000000e+02,1.065893799841917478e+01,1.029433919524938190e+01
2.030000000000000000e+02,1.048340799952284641e+01,1.011111276955124794e+01,1.076780373667726387e+01,1.825152220410081738e-01,1.099351550907363020e+02,6.510000000000000000e+02,1.066592322156385464e+01,1.030089277748183818e+01
2.035000000000000000e+02,1.049015234375671035e+01,1.011737520375433697e+01,1.077477336477629599e+01,1.827293752089537704e-01,1.100766862197886553e+02,6.510000000000000000e+02,1.067288171896566418e+01,1.030742296854775653e+01
2.040000000000000000e+02,1.049687160884595016e+01,1.012361544314570416e+01,1.078171487678955565e+01,1.829418496101723468e-01,1.102177812929349301e+02,6.510000000000000000e+02,1.067981345845612218e+01,1.031392975923577637e+01
2.045000000000000000e+02,1.050356577749310460e+01,1.012983344902642280e+01,1.078862827090686771e+01,1.831525545718832582e-01,1.103584389003705439e+02,6.510000000000000000e+02,1.068671833206498789e+01,1.032041322292122310e+01
2.050000000000000000e+02,1.051023472136896331e+01,1.013602918452279056e+01,1.079551354714515021e+01,1.833615604514581554e-01,1.104986553601209351e+02,6.510000000000000000e+02,1.069359628182042243e+01,1.032687316091750418e+01
2.055000000000000000e+02,1.051687826437790285e+01,1.014220261457127492e+01,1.080237070732896143e+01,1.835688798755921169e-01,1.106384259614031436e+02,6.510000000000000000e+02,1.070044714425349497e+01,1.033330938450231073e+01
2.060000000000000000e+02,1.052349662137229025e+01,1.014835370590321340e+01,1.080919975507097774e+01,1.837744098204527332e-01,1.107777541737388560e+02,6.510000000000000000e+02,1.070727103119274304e+01,1.033972221155183746e+01
2.065000000000000000e+02,1.053008976152818299e+01,1.015448242702941961e+01,1.081600069575231160e+01,1.839781622234127612e-01,1.109166383500157735e+02,6.510000000000000000e+02,1.071406792375159611e+01,1.034611159930476987e+01
2.070000000000000000e+02,1.053665768602858321e+01,1.016058874822456737e+01,1.082277353650263407e+01,1.841802196559766402e-01,1.110550775458577561e+02,6.510000000000000000e+02,1.072083790568455974e+01,1.035247746637260668e+01
2.075000000000000000e+02,1.054320043790481698e+01,1.016667264151144678e+01,1.082951828618042356e+01,1.843805354739649072e-01,1.111930716556980059e+02,6.510000000000000000e+02,1.072758097337878169e+01,1.035881990243085404e+01
2.080000000000000000e+02,1.054971794103035876e+01,1.017273408064506057e+01,1.083623495535279346e+01,1.845790891286299140e-01,1.113306180754414072e+02,6.510000000000000000e+02,1.073429703015898795e+01,1.036513885190172957e+01
2.085000000000000000e+02,1.055621006176732202e+01,1.017877304109657466e+01,1.084292355627557747e+01,1.847759546345173753e-01,1.114677130215687555e+02,6.510000000000000000e+02,1.074098601640183936e+01,1.037143410713280645e+01
2.090000000000000000e+02,1.056267662251003792e+01,1.018478950003715156e+01,1.084958410287301867e+01,1.849714147321626367e-01,1.116043518559880994e+02,6.510000000000000000e+02,1.074764803724220030e+01,1.037770520777787553e+01
2.095000000000000000e+02,1.056911786840108292e+01,1.019078343632164341e+01,1.085621661071759370e+01,1.851651256053724048e-01,1.117405386398955329e+02,6.510000000000000000e+02,1.075428299400645571e+01,1.038395274279571012e+01
2.100000000000000000e+02,1.057553377776913450e+01,1.019675483047216957e+01,1.086282109700970189e+01,1.853571777039347834e-01,1.118762719680622695e+02,6.510000000000000000e+02,1.076089095547306940e+01,1.039017660006519961e+01
2.105000000000000000e+02,1.058192427795728818e+01,1.020270366466156808e+01,1.086939758055722294e+01,1.855476238115389420e-01,1.120115493451239814e+02,6.510000000000000000e+02,1.076747190176882718e+01,1.039637665414575096e+01
2.110000000000000000e+02,1.058828939149465498e+01,1.020862992269675651e+01,1.087594608175521316e+01,1.857364389584371112e-01,1.121463702627951875e+02,6.510000000000000000e+02,1.077402583045309115e+01,1.040255295253621703e+01
2.115000000000000000e+02,1.059462913750570046e+01,1.021453359000200578e+01,1.088246662256531572e+01,1.859236901024387822e-01,1.122807341798260694e+02,6.510000000000000000e+02,1.078055282760813860e+01,1.040870544740326054e+01
2.120000000000000000e+02,1.060094348083204530e+01,1.022041465360209855e+01,1.088895922649531833e+01,1.861095251478606938e-01,1.124146394391461996e+02,6.510000000000000000e+02,1.078705300597990657e+01,1.041483395568418402e+01
2.125000000000000000e+02,1.060723249518612477e+01,1.022627310210540053e+01,1.089542391857858838e+01,1.862937536724429965e-01,1.125480865695898274e+02,6.510000000000000000e+02,1.079352624885856748e+01,1.042093874151368205e+01
2.130000000000000000e+02,1.061349624903663802e+01,1.023210892568687314e+01,1.090186072535353823e+01,1.864763632381308267e-01,1.126810760623612850e+02,6.510000000000000000e+02,1.079997261227476812e+01,1.042701988579850614e+01
2.135000000000000000e+02,1.061973456684554229e+01,1.023792211607102587e+01,1.090826967484303189e+01,1.866574725704367443e-01,1.128136032823204857e+02,6.510000000000000000e+02,1.080639203941597870e+01,1.043307709427510588e+01
2.140000000000000000e+02,1.062594751965294293e+01,1.024371266651474777e+01,1.091465079653380066e+01,1.868369964840171371e-01,1.129456687536737149e+02,6.510000000000000000e+02,1.081278451613696134e+01,1.043911052316892629e+01
2.145000000000000000e+02,1.063213501062679001e+01,1.024948057179019045e+01,1.092100412135587284e+01,1.870150913499486756e-01,1.130772695285885590e+02,6.510000000000000000e+02,1.081915010197673865e+01,1.044511991927684136e+01
2.150000000000000000e+02,1.063829716690091409e+01,1.025522582816743800e+01,1.092732968166195207e+01,1.871916781497328097e-01,1.132084073356605387e+02,6.510000000000000000e+02,1.082548884505064812e+01,1.045110548875118184e+01
2.155000000000000000e+02,1.064443398717916978e+01,1.026094843339731710e+01,1.093362751120693055e+01,1.873667836245359875e-01,1.133390812190208266e+02,6.510000000000000000e+02,1.083180077080370474e+01,1.045706720355463304e+01
2.160000000000000000e+02,1.065054558353022074e+01,1.026664838669399948e+01,1.093989764512724605e+01,1.875403354635347963e-01,1.134692926042808523e+02,6.510000000000000000e+02,1.083808591899375529e+01,1.046300524806668619e+01
2.165000000000000000e+02,1.065663196507295929e+01,1.027232568871770901e+01,1.094614011992042713e+01,1.877123429288628520e-01,1.135990407627026002e+02,6.510000000000000000e+02,1.084434430800182092e+01,1.046891962214409588e+01
2.170000000000000000e+02,1.066269314404726920e+01,1.027798034155732232e+01,1.095235497342455133e+01,1.878828174801571715e-01,1.137283250372169334e+02,6.510000000000000000e+02,1.085057596152742754e+01,1.047481032656711264e+01
2.175000000000000000e+02,1.066872913565797809e+01,1.028361234871294805e+01,1.095854224479782246e+01,1.880517725826112985e-01,1.138571448392088996e+02,6.510000000000000000e+02,1.085678090824059083e+01,1.048067736307536713e+01
2.180000000000000000e+02,1.067473992682965545e+01,1.028922171507855587e+01,1.096470197449812645e+01,1.882192060035234316e-01,1.139854989749597962e+02,6.510000000000000000e+02,1.086295913283317915e+01,1.048652072082613351e+01
2.185000000000000000e+02,1.068072555282597236e+01,1.029480844692453445e+01,1.097083420426271694e+01,1.883851378294981171e-01,1.141133872949447294e+02,6.510000000000000000e+02,1.086911069065547153e+01,1.049234041499647496e+01
2.190000000000000000e+02,1.068668604139503131e+01,1.030037255188026357e+01,1.097693897708783339e+01,1.885495838597295026e-01,1.142408094929210733e+02,6.510000000000000000e+02,1.087523562525475995e+01,1.049813645753530267e+01
2.195000000000000000e+02,1.069262141184252357e+01,1.030591403891670232e+01,1.098301633720850745e+01,1.887125551657470590e-01,1.143677650854703955e+02,6.510000000000000000e+02,1.088133396700827049e+01,1.050390885667677665e+01
2.200000000000000000e+02,1.069853162140878489e+01,1.031143291832895947e+01,1.098906633007834444e+01,1.888741598057517013e-01,1.144942523025259931e+02,6.510000000000000000e+02,1.088740578121453595e+01,1.050965746160303205e+01
2.205000000000000000e+02,1.070441666931917801e+01,1.031692920171892069e+01,1.099508900234944164e+01,1.890343539008321472e-01,1.146202702173529957e+02,6.510000000000000000e+02,1.089345102322000969e+01,1.051538231541834456e+01
2.210000000000000000e+02,1.071027662621102117e+01,1.032240290197782961e+01,1.100108440185229242e+01,1.891930881626278094e-01,1.147458194345706346e+02,6.510000000000000000e+02,1.089946971437364809e+01,1.052108353804839425e+01
2.215000000000000000e+02,1.071611155736436061e+01,1.032785403326895945e+01,1.100705257757589450e+01,1.893503910662638345e-01,1.148709004804749725e+02,6.510000000000000000e+02,1.090546194843062366e+01,1.052676116629809755e+01
2.220000000000000000e+02,1.072192148882417051e+01,1.033328261101025269e+01,1.101299357964781755e+01,1.895062735121912922e-01,1.149955130402099996e+02,6.510000000000000000e+02,1.091142776233636269e+01,1.053241521531198011e+01
2.225000000000000000e+02,1.072770638725121906e+01,1.033868865185703712e+01,1.101890745931445004e+01,1.896607879847078404e-01,1.151196555455695716e+02,6.510000000000000000e+02,1.091736717523592759e+01,1.053804559926651230e+01
2.230000000000000000e+02,1.073346624799926730e+01,1.034407217368474541e+01,1.102479426892130832e+01,1.898139406742785640e-01,1.152433270290137699e+02,6.510000000000000000e+02,1.092328018867354444e+01,1.054365230732498837e+01
2.235000000000000000e+02,1.073920113047124403e+01,1.034943319557170405e+01,1.103065406189341680e+01,1.899657326590112605e-01,1.153665279002995021e+02,6.510000000000000000e+02,1.092916686313025387e+01,1.054923539781223241e+01
2.240000000000000000e+02,1.074491113207478499e+01,1.035477173778194526e+01,1.103648689271583017e+01,1.901161466412652767e-01,1.154892593853983414e+02,6.510000000000000000e+02,1.093502727871605096e+01,1.055479498543351902e+01
2.245000000000000000e+02,1.075059625987608669e+01,1.036008782174806875e+01,1.104229281691427111e+01,1.902651592114851520e-01,1.156115207736715007e+02,6.510000000000000000e+02,1.094086141908757170e+01,1.056033110066460168e+01
2.250000000000000000e+02,1.075625650063852490e+01,1.036538147005419042e+01,1.104807189103580534e+01,1.904128380164532564e-01,1.157333109564100226e+02,6.510000000000000000e+02,1.094666933865497782e+01,1.056584366262207197e+01
2.255000000000000000e+02,1.076189188508837979e+01,1.037065270641889292e+01,1.105382417262972972e+01,1.905592006371099045e-01,1.158546297552785802e+02,6.510000000000000000e+02,1.095245108572548887e+01,1.057133268445127072e+01
2.260000000000000000e+02,1.076750251914949708e+01,1.037590155567828099e+01,1.105954972022848892e+01,1.907042186949688134e-01,1.159754785989188122e+02,6.510000000000000000e+02,1.095820673784446520e+01,1.057679830045452718e+01
2.265000000000000000e+02,1.077308831590594274e+01,1.038112804376907938e+01,1.106524859332876431e+01,1.908480898851442620e-01,1.160958548557219530e+02,6.510000000000000000e+02,1.096393640579108819e+01,1.058224022602079906e+01
2.270000000000000000e+02,1.077864941286481759e+01,1.038633219771181793e+01,1.107092085237267653e+01,1.909906905932504950e-01,1.162157606093443576e+02,6.510000000000000000e+02,1.096964010345806706e+01,1.058765872227156812e+01
2.275000000000000000e+02,1.078418588160992364e+01,1.039151404559406444e+01,1.107656655872912133e+01,1.911319853031640259e-01,1.163351965649207500e+02,6.510000000000000000e+02,1.097531786691308753e+01,1.059305389630675975e+01
2.280000000000000000e+02,1.078969776239294198e+01,1.039667361655372346e+01,1.108218577467519417e+01,1.912719844370758537e-01,1.164541627758177498e+02,6.510000000000000000e+02,1.098096974683001825e+01,1.059842577795586571e+01
2.285000000000000000e+02,1.079518509653013147e+01,1.040181094076250368e+01,1.108777856337779610e+01,1.914106983695710584e-01,1.165726593237965858e+02,6.510000000000000000e+02,1.098659579489970284e+01,1.060377439816056011e+01
2.290000000000000000e+02,1.080064786903076524e+01,1.040692604940929478e+01,1.109334498887533904e+01,1.915481384277773202e-01,1.166906850801339317e+02,6.510000000000000000e+02,1.099219600745854208e+01,1.060909973060298661e+01
2.295000000000000000e+02,1.080608616579114134e+01,1.041201897468381077e+01,1.109888511605964467e+01,1.916843141091788827e-01,1.168082410987781827e+02,6.510000000000000000e+02,1.099777047990032131e+01,1.061440185168196138e+01
2.300000000000000000e+02,1.081150003041557106e+01,1.041708974976020308e+01,1.110439901065791446e+01,1.918192657658841227e-01,1.169253275383948392e+02,6.510000000000000000e+02,1.100331929618145388e+01,1.061968076464968647e+01
2.305000000000000000e+02,1.081688931895035388e+01,1.042213840878078379e+01,1.110988673921486303e+01,1.919531895227021001e-01,1.170419405653901919e+02,6.510000000000000000e+02,1.100884250847305523e+01,1.062493612942765253e+01
2.310000000000000000e+02,1.082225421532566045e+01,1.042716498683989812e+01,1.111534836907501500e+01,1.920858097824130195e-01,1.171580832594538037e+02,6.510000000000000000e+02,1.101434002510807453e+01,1.063016840554324638e+01
2.315000000000000000e+02,1.082759472336832474e+01,1.043216951996780750e+01,1.112078396836516880e+01,1.922172802386677148e-01,1.172737549763359368e+02,6.510000000000000000e+02,1.101981200360699198e+01,1.063537744312965749e+01
2.320000000000000000e+02,1.083291094589495174e+01,1.043715204511473971e+01,1.112619360597692619e+01,1.923476014522699507e-01,1.173889571614751333e+02,6.510000000000000000e+02,1.102525854734722266e+01,1.064056334444268259e+01
2.325000000000000000e+02,1.083820296384742576e+01,1.044211260013496734e+01,1.113157735154946515e+01,1.924767229050861062e-01,1.175036907744114245e+02,6.510000000000000000e+02,1.103067968675251187e+01,1.064572624094234143e+01
2.330000000000000000e+02,1.084347079918916279e+01,1.044705122377108175e+01,1.113693527545241224e+01,1.926046302629981777e-01,1.176179555164668074e+02,6.510000000000000000e+02,1.103607542945216125e+01,1.065086616892616433e+01
2.335000000000000000e+02,1.084871455623680880e+01,1.045196795563829362e+01,1.114226744876885888e+01,1.927313488617099502e-01,1.177317528955384773e+02,6.510000000000000000e+02,1.104144590509852009e+01,1.065598320737509930e+01
2.340000000000000000e+02,1.085393420791314512e+01,1.045686283620884893e+01,1.114757394327860673e+01,1.928570051946245645e-01,1.178450816141597812e+02,6.510000000000000000e+02,1.104679121310776857e+01,1.066107720271851989e+01
2.345000000000000000e+02,1.085912976563293064e+01,1.046173590679658716e+01,1.115285483144146816e+01,1.929816062813330957e-01,1.179579411672180527e+02,6.510000000000000000e+02,1.105211137191426474e+01,1.066614815935159832e+01
2.350000000000000000e+02,1.086430140613208017e+01,1.046658720954159350e+01,1.115811018638078878e+01,1.931050483060267609e-01,1.180703346029647918e+02,6.510000000000000000e+02,1.105740645443810699e+01,1.067119635782605513e+01
2.355000000000000000e+02,1.086944918652164382e+01,1.047141678739494708e+01,1.116334008186715643e+01,1.932273426324523369e-01,1.181822624243168036e+02,6.510000000000000000e+02,1.106267652915409627e+01,1.067622184388918960e+01
2.360000000000000000e+02,1.087457307820126751e+01,1.047622468410358287e+01,1.116854459230215646e+01,1.933486221177425635e-01,1.182937233228146283e+02,6.510000000000000000e+02,1.106792170031901001e+01,1.068122445608352500e+01
2.365000000000000000e+02,1.087967312358051153e+01,1.048101094419530632e+01,1.117372379270241822e+01,1.934688658737789835e-01,1.184047174780226186e+02,6.510000000000000000e+02,1.107314198945429062e+01,1.068620425770673243e+01
2.370000000000000000e+02,1.088474942212320684e+01,1.048577561296388083e+01,1.117887775868375044e+01,1.935880458554251338e-01,1.185152463139096142e+02,6.510000000000000000e+02,1.107833746797863306e+01,1.069116137626778240e+01
2.375000000000000000e+02,1.088980208718808385e+01,1.049051873645424315e+01,1.118400656644545599e+01,1.937061145556642494e-01,1.186253115569422079e+02,6.510000000000000000e+02,1.108350820174374896e+01,1.069609597263242051e+01
2.380000000000000000e+02,1.089483116116860373e+01,1.049524036144784667e+01,1.118911029275482427e+01,1.938230868531521101e-01,1.187349134193677287e+02,6.510000000000000000e+02,1.108865424802175603e+01,1.070100807431545142e+01
2.385000000000000000e+02,1.089983666943005503e+01,1.049994053544815031e+01,1.119418901493173024e+01,1.939389764492814583e-01,1.188440517468382751e+02,6.510000000000000000e+02,1.109377564587933662e+01,1.070589769298077343e+01
2.390000000000000000e+02,1.090481866591045268e+01,1.050461930666613242e+01,1.119924281083351403e+01,1.940537808148936616e-01,1.189527270062375806e+02,6.510000000000000000e+02,1.109887244672534656e+01,1.071076488509555880e+01
2.395000000000000000e+02,1.090977726660651292e+01,1.050927672400607449e+01,1.120427175883990323e+01,1.941675110776840962e-01,1.190609410293223931e+02,6.510000000000000000e+02,1.110394477768419641e+01,1.071560975552882944e+01
2.400000000000000000e+02,1.091471247834723357e+01,1.051391283705133262e+01,1.120927593783817500e+01,1.942802515519969908e-01,1.191686933011319098e+02,6.510000000000000000e+02,1.110899272989923148e+01,1.072043222679523744e+01
2.405000000000000000e+02,1.091962438270932800e+01,1.051852769605029714e+01,1.121425542720846380e+01,1.943919783491117326e-01,1.192759849007065469e+02,6.510000000000000000e+02,1.111401636105843949e+01,1.072523240436021652e+01
2.410000000000000000e+02,1.092451302984866146e+01,1.052312135190250686e+01,1.121921030680924147e+01,1.945026471267693735e-01,1.193828162190725237e+02,6.510000000000000000e+02,1.111901567697543136e+01,1.073001038272189334e+01
2.415000000000000000e+02,1.092937852461510140e+01,1.052769385614480235e+01,1.122414065696293939e+01,1.946122702060598397e-01,1.194891888700325495e+02,6.510000000000000000e+02,1.112399079482116271e+01,1.073476625440904186e+01
2.420000000000000000e+02,1.093422093581700771e+01,1.053224526093769420e+01,1.122904655844176958e+01,1.947208641472629731e-01,1.195951036881931913e+02,6.510000000000000000e+02,1.112894179996427013e+01,1.073950007166974352e+01
2.425000000000000000e+02,1.093904027422903447e+01,1.053677561905180049e+01,1.123392809245374124e+01,1.948284763366957828e-01,1.197005602563964999e+02,6.510000000000000000e+02,1.113386875056573011e+01,1.074421179789233705e+01
2.430000000000000000e+02,1.094383654127423888e+01,1.054128498385444956e+01,1.123878534062871815e+01,1.949351391302572845e-01,1.198055579505970343e+02,6.510000000000000000e+02,1.113877168040449739e+01,1.074890140214398215e+01
2.435000000000000000e+02,1.094860988953780989e+01,1.054577340929638574e+01,1.124361838500481170e+01,1.950408239467245897e-01,1.199100994362909347e+02,6.510000000000000000e+02,1.114365071348453462e+01,1.075356906559108339e+01
2.440000000000000000e+02,1.095336035727786417e+01,1.055024094989861538e+01,1.124842730801483448e+01,1.951455385651467145e-01,1.200141848976081320e+02,6.510000000000000000e+02,1.114850589584301055e+01,1.075821481871271601e+01
2.445000000000000000e+02,1.095808802202188659e+01,1.055468766073939335e+01,1.125321219247293669e+01,1.952492815273263460e-01,1.201178153803164719e+02,6.510000000000000000e+02,1.115333730354921293e+01,1.076283874049456024e+01
2.450000000000000000e+02,1.096279299828892739e+01,1.055911359744132838e+01,1.125797312156141317e+01,1.953520466272725964e-01,1.202209927454541969e+02,6.510000000000000000e+02,1.115814504491619985e+01,1.076744095166165316e+01
2.455000000000000000e+02,1.096747526775617487e+01,1.056351881615860755e+01,1.126271017881771641e+01,1.954539150646395496e-01,1.203237159817574593e+02,6.510000000000000000e+02,1.116292918282081281e+01,1.077202135269153516e+01
2.460000000000000000e+02,1.097213493991995215e+01,1.056790337356436460e+01,1.126742344812157981e+01,1.955548720993876277e-01,1.204259868478140305e+02,6.510000000000000000e+02,1.116768981201933997e+01,1.077658006782056432e+01
2.465000000000000000e+02,1.097677208468714305e+01,1.057226732683823123e+01,1.127211301368232554e+01,1.956548850471820922e-01,1.205278062332097591e+02,6.510000000000000000e+02,1.117242696973432459e+01,1.078111719963996151e+01
2.470000000000000000e+02,1.098138673286486089e+01,1.057661073365387594e+01,1.127677896002635549e+01,1.957541126663330244e-01,1.206291742493661445e+02,6.510000000000000000e+02,1.117714084553119314e+01,1.078563262019852864e+01
2.475000000000000000e+02,1.098597896578726107e+01,1.058093365216686799e+01,1.128142137198479844e+01,1.958524031811690880e-01,1.207300920005519629e+02,6.510000000000000000e+02,1.118183136896842989e+01,1.079012656260609049e+01
2.480000000000000000e+02,1.099054887552266635e+01,1.058523614100250398e+01,1.128604033468129764e+01,1.959497640604010438e-01,1.208305608952879027e+02,6.510000000000000000e+02,1.118649863958306767e+01,1.079459911146226681e+01
2.485000000000000000e+02,1.099509658078146224e+01,1.058951825924386370e+01,1.129063593351999550e+01,1.960462041908575537e-01,1.209305829348898271e+02,6.510000000000000000e+02,1.119114278497231929e+01,1.079905037659060518e+01
2.490000000000000000e+02,1.099962215207596827e+01,1.059378006641998837e+01,1.129520825417369778e+01,1.961417317497339274e-01,1.210301590673741288e+02,6.510000000000000000e+02,1.119576388382570187e+01,1.080348042032623290e+01
2.495000000000000000e+02,1.100412566032805728e+01,1.059802162249412127e+01,1.129975738257209805e+01,1.962363548565442262e-01,1.211292902552577857e+02,6.510000000000000000e+02,1.120036201518460039e+01,1.080788930547151239e+01
2.500000000000000000e+02,1.100860714366906912e+01,1.060224298785219155e+01,1.130428340489031314e+01,1.963300761366910396e-01,1.212279767424375052e+02,6.510000000000000000e+02,1.120493721980576041e+01,1.081227706753237783e+01
2.505000000000000000e+02,1.101306670575216629e+01,1.060644422329134073e+01,1.130878640753746645e+01,1.964229088044441296e-01,1.213262202244500827e+02,6.510000000000000000e+02,1.120948961455661141e+01,1.081664379694772293e+01
2.510000000000000000e+02,1.101750442018788512e+01,1.061062539000861626e+01,1.131326647714548095e+01,1.965148610570158216e-01,1.214240217394758474e+02,6.510000000000000000e+02,1.121401928124490155e+01,1.082098955913086868e+01
2.515000000000000000e+02,1.102192034551110034e+01,1.061478654958979639e+01,1.131772370055802135e+01,1.966059236418337131e-01,1.215213819920026026e+02,6.510000000000000000e+02,1.121852626915293349e+01,1.082531442186926718e+01
2.520000000000000000e+02,1.102631450235406696e+01,1.061892776399832528e+01,1.132215816481958548e+01,1.966960391317591483e-01,1.216183008366337361e+02,6.510000000000000000e+02,1.122301054148582722e+01,1.082961846322230848e+01
2.525000000000000000e+02,1.103068702922172939e+01,1.062304909556445232e+01,1.132656995716478399e+01,1.967852969585258405e-01,1.217147807897395637e+02,6.510000000000000000e+02,1.122747232618025492e+01,1.083390173226320385e+01
2.530000000000000000e+02,1.103503799687924847e+01,1.062715060697435732e+01,1.133095916500773725e+01,1.968737015932311707e-01,1.218108228469478149e+02,6.510000000000000000e+02,1.123191169847248005e+01,1.083816429528601866e+01
2.535000000000000000e+02,1.103936736732203272e+01,1.063123236125958115e+01,1.133532587593165886e+01,1.969613799488233175e-01,1.219064256558859398e+02,6.510000000000000000e+02,1.123632874727085529e+01,1.084240598737320838e+01
2.540000000000000000e+02,1.104367528085081496e+01,1.063529442178644757e+01,1.133967017767859353e+01,1.970482886255491839e-01,1.220015917369255902e+02,6.510000000000000000e+02,1.124072356947636386e+01,1.084662699222526605e+01
2.545000000000000000e+02,1.104796169204250589e+01,1.063933685224570169e+01,1.134399215813925643e+01,1.971345858211650537e-01,1.220963195937655854e+02,6.510000000000000000e+02,1.124509627786367183e+01,1.085082710622133995e+01
2.550000000000000000e+02,1.105222675138342403e+01,1.064335971664221958e+01,1.134829190534315302e+01,1.972201360872433695e-01,1.221906119460736733e+02,6.510000000000000000e+02,1.124944688747066834e+01,1.085500661529618149e+01
2.555000000000000000e+02,1.105647060987989860e+01,1.064736307928489367e+01,1.135256950744868654e+01,1.973048716507776190e-01,1.222844715595150973e+02,6.510000000000000000e+02,1.125377548153067586e+01,1.085916573822912135e+01
2.560000000000000000e+02,1.106069335353617511e+01,1.065134700477661056e+01,1.135682505273353726e+01,1.973887981765383437e-01,1.223778997986049006e+02,6.510000000000000000e+02,1.125808215171271343e+01,1.086330455535963679e+01
2.565000000000000000e+02,1.106489505176521604e+01,1.065531155800438157e+01,1.136105862958515011e+01,1.974719215193655175e-01,1.224708976663669233e+02,6.510000000000000000e+02,1.126236697328458192e+01,1.086742313024585194e+01
2.570000000000000000e+02,1.106907577193819137e+01,1.065925680412959409e+01,1.136527032649139457e+01,1.975542493186763782e-01,1.225634661263329548e+02,6.510000000000000000e+02,1.126663002125686752e+01,1.087152152261951521e+01
2.575000000000000000e+02,1.107323561178664484e+01,1.066318280857837131e+01,1.136946023203128497e+01,1.976357944373325903e-01,1.226556068213828610e+02,6.510000000000000000e+02,1.127087140622397854e+01,1.087559981734931291e+01
2.580000000000000000e+02,1.107737460674815111e+01,1.066708963703209712e+01,1.137362843486602415e+01,1.977166103097738881e-01,1.227473200362211543e+02,6.510000000000000000e+02,1.127509121705792516e+01,1.087965799643837705e+01
2.585000000000000000e+02,1.108149287599854382e+01,1.067097735541802983e+01,1.137777502372997418e+01,1.977966552906725017e-01,1.228386078776506594e+02,6.510000000000000000e+02,1.127928953128921563e+01,1.088369622070787202e+01
2.590000000000000000e+02,1.108559047633211669e+01,1.067484602990005627e+01,1.138190008742197712e+01,1.978759248392888415e-01,1.229294710905762997e+02,6.510000000000000000e+02,1.128346640117140431e+01,1.088771455149282730e+01
2.595000000000000000e+02,1.108966748387537748e+01,1.067869572686958257e+01,1.138600371479664908e+01,1.979544256263113255e-01,1.230199108575478846e+02,6.510000000000000000e+02,1.128762190950168787e+01,1.089171305824906710e+01
2.600000000000000000e+02,1.109372399606050941e+01,1.068252651293652100e+01,1.139008599475595851e+01,1.980321767246019105e-01,1.231099288437870598e+02,6.510000000000000000e+02,1.129175617278511190e+01,1.089569181933590869e+01
2.605000000000000000e+02,1.109776008990796292e+01,1.068633845492042234e+01,1.139414701624083115e+01,1.981091850260102705e-01,1.231995262623456711e+02,6.510000000000000000e+02,1.129586927493397219e+01,1.089965090488195187e+01
2.610000000000000000e+02,1.110177584259957939e+01,1.069013161984172910e+01,1.139818686822298055e+01,1.981854573683020648e-01,1.232887043348398919e+02,6.510000000000000000e+02,1.129996129996788312e+01,1.090359038523127744e+01
2.615000000000000000e+02,1.110577126949651827e+01,1.069390607491314071e+01,1.140220563969680434e+01,1.982611092564550981e-01,1.233774629578179116e+02,6.510000000000000000e+02,1.130403237875297329e+01,1.090751016024006326e+01
2.620000000000000000e+02,1.110974650251192664e+01,1.069766188753111003e+01,1.140620341967149898e+01,1.983360519429726576e-01,1.234658045395763395e+02,6.510000000000000000e+02,1.130808255445490040e+01,1.091141045056895464e+01
2.625000000000000000e+02,1.111370162723500599e+01,1.070139912526743586e+01,1.141018029716322957e+01,1.984102781093514123e-01,1.235537304976654696e+02,6.510000000000000000e+02,1.131211190534435751e+01,1.091529134912565624e+01
2.630000000000000000e+02,1.111763672140098613e+01,1.070511785586103315e+01,1.141413636118749686e+01,1.984837943796420867e-01,1.236412420856750032e+02,6.510000000000000000e+02,1.131612051578062861e+01,1.091915292702134366e+01
2.635000000000000000e+02,1.112155182095273886e+01,1.070881814720973857e+01,1.141807170075160194e+01,1.985565925275671884e-01,1.237283396265733444e+02,6.510000000000000000e+02,1.132010841348030716e+01,1.092299522842517234e+01
2.640000000000000000e+02,1.112544702784133221e+01,1.071250006736232585e+01,1.142198640484725480e+01,1.986287054119006412e-01,1.238150249319171650e+02,6.510000000000000000e+02,1.132407573325323291e+01,1.092681832242943329e+01
2.645000000000000000e+02,1.112932243566862667e+01,1.071616368451054058e+01,1.142588056244331085e+01,1.987001299815104871e-01,1.239012996187317128e+02,6.510000000000000000e+02,1.132802256565013721e+01,1.093062230568711612e+01
2.650000000000000000e+02,1.113317810796722540e+01,1.071980906698135527e+01,1.142975426247867254e+01,1.987708918036737160e-01,1.239871646511491150e+02,6.510000000000000000e+02,1.133194899977089953e+01,1.093440721616355304e+01
2.655000000000000000e+02,1.113701410004714987e+01,1.072343628322923337e+01,1.143360759385523906e+01,1.988410060583503391e-01,1.240726208103393020e+02,6.510000000000000000e+02,1.133585510610549996e+01,1.093817309398879800e+01
2.660000000000000000e+02,1.114083050159703703e+01,1.072704540182862232e+01,1.143744064543107619e+01,1.989104461989547601e-01,1.241576696309219585e+02,6.510000000000000000e+02,1.133974094779599184e+01,1.094192005539808221e+01
2.665000000000000000e+02,1.114462742061236433e+01,1.073063649146643961e+01,1.144125350601365376e+01,1.989792210203061851e-01,1.242423130746628459e+02,6.510000000000000000e+02,1.134360664163267174e+01,1.094564819959205693e+01
2.670000000000000000e+02,1.114840493553119316e+01,1.073420962093477549e+01,1.144504626435320382e+01,1.990473367236705871e-01,1.243265524488330556e+02,6.510000000000000000e+02,1.134745227225486452e+01,1.094935759880752357e+01
2.675000000000000000e+02,1.115216312484542094e+01,1.073776485912364898e+01,1.144881900913624584e+01,1.991147994587811054e-01,1.244103890665255108e+02,6.510000000000000000e+02,1.135127792430420257e+01,1.095304832538663931e+01
2.680000000000000000e+02,1.115590206054755562e+01,1.074130227501389889e+01,1.145257182897921666e+01,1.991816115501471585e-01,1.244938240989089024e+02,6.510000000000000000e+02,1.135508367209770242e+01,1.095672044899740705e+01
2.685000000000000000e+02,1.115962181983602619e+01,1.074482193767014060e+01,1.145630481242220355e+01,1.992477782451612944e-01,1.245768588388959728e+02,6.510000000000000000e+02,1.135886959808118668e+01,1.096037404159086392e+01
2.690000000000000000e+02,1.116332248940349992e+01,1.074832391623395011e+01,1.146001804792279799e+01,1.993133101977881128e-01,1.246594947980439656e+02,6.510000000000000000e+02,1.136263579960128745e+01,1.096400917920571239e+01
2.695000000000000000e+02,1.116700407700215969e+01,1.075180827991697541e+01,1.146371162385008269e+01,1.993783412824572665e-01,1.247417317787554083e+02,6.510000000000000000e+02,1.136638241828461737e+01,1.096762573571970201e+01
2.700000000000000000e+02,1.117066673004282862e+01,1.075527509799434078e+01,1.146738562847874654e+01,1.994427533311432799e-01,1.248235726055420685e+02,6.510000000000000000e+02,1.137010948337397132e+01,1.097122397671168592e+01
2.705000000000000000e+02,1.117431052976670891e+01,1.075872443979801574e+01,1.147104014998329724e+01,1.995065475322127524e-01,1.249050186781633442e+02,6.510000000000000000e+02,1.137381707729892177e+01,1.097480398223449427e+01
2.710000000000000000e+02,1.117793551995452006e+01,1.076215637471038278e+01,1.147467527643237162e+01,1.995696824597153196e-01,1.249860705464179773e+02,6.510000000000000000e+02,1.137750520241423580e+01,1.097836583749480432e+01
2.715000000000000000e+02,1.118154180589064239e+01,1.076557097215784431e+01,1.147829109578319695e+01,1.996322100925023713e-01,1.250667301761865673e+02,6.510000000000000000e+02,1.138117401598314515e+01,1.098190959579813963e+01
2.720000000000000000e+02,1.118512936754278364e+01,1.076896830160458585e+01,1.148188769587614111e+01,1.996942864349870173e-01,1.251469967767028209e+02,6.510000000000000000e+02,1.138482365397777230e+01,1.098543508110779676e+01
2.725000000000000000e+02,1.118869833547663362e+01,1.077234843254641383e+01,1.148546516442938348e+01,1.997558461506148408e-01,1.252268728403689266e+02,6.510000000000000000e+02,1.138845418162724776e+01,1.098894248932601947e+01
2.730000000000000000e+02,1.119224884457707248e+01,1.077571143450469648e+01,1.148902358903366761e+01,1.998168152829814526e-01,1.253063609586066605e+02,6.510000000000000000e+02,1.139206565986005337e+01,1.099243202929409158e+01
2.735000000000000000e+02,1.119578097342869150e+01,1.077905737702040945e+01,1.149256305714721726e+01,1.998771993930391899e-01,1.253854624998250955e+02,6.510000000000000000e+02,1.139565817282173121e+01,1.099590377403565178e+01
2.740000000000000000e+02,1.119929480058324955e+01,1.078238632964828980e+01,1.149608365609068095e+01,1.999370039935868815e-01,1.254641788359369485e+02,6.510000000000000000e+02,1.139923180457683749e+01,1.099935779658966162e+01
2.745000000000000000e+02,1.120279040455379516e+01,1.078569836195107712e+01,1.149958547304228418e+01,1.999962345493735416e-01,1.255425113421965335e+02,6.510000000000000000e+02,1.140278663910316936e+01,1.100279417000442272e+01
2.750000000000000000e+02,1.120626786380891993e+01,1.078899354349384510e+01,1.150306859503297119e+01,2.000548964768937010e-01,1.256204613970409270e+02,6.510000000000000000e+02,1.140632276028581416e+01,1.100621296733202747e+01
2.755000000000000000e+02,1.120972725676704762e+01,1.079227194383846289e+01,1.150653310894174375e+01,2.001129951460440259e-01,1.256980303819324121e+02,6.510000000000000000e+02,1.140984025191309215e+01,1.100961426162100310e+01
2.760000000000000000e+02,1.121316864722137119e+01,1.079553363253812570e+01,1.150997910149104797e+01,2.001705341611372257e-01,1.257752193537746876e+02,6.510000000000000000e+02,1.141333918138250780e+01,1.101299811306023280e+01
2.765000000000000000e+02,1.121659211656879584e+01,1.079877867913197065e+01,1.151340665924226947e+01,2.002275191603714588e-01,1.258520297689023977e+02,6.510000000000000000e+02,1.141681963572916736e+01,1.101636459740842433e+01
2.770000000000000000e+02,1.121999775471390670e+01,1.080200715313984006e+01,1.151681586859135997e+01,2.002839567472899929e-01,1.259284632791154479e+02,6.510000000000000000e+02,1.142028171146119497e+01,1.101971379796661665e+01
2.775000000000000000e+02,1.122338563981841197e+01,1.080521912405705542e+01,1.152020681576450833e+01,2.003398521033256108e-01,1.260045212764229206e+02,6.510000000000000000e+02,1.142372549192173814e+01,1.102304578771508581e+01
2.780000000000000000e+02,1.122675579160005732e+01,1.080841466134936368e+01,1.152357958681395722e+01,2.003952970464293326e-01,1.260802038793037383e+02,6.510000000000000000e+02,1.142715108864648599e+01,1.102636049455362688e+01
2.785000000000000000e+02,1.123010825966997750e+01,1.081159383444793320e+01,1.152693426761387308e+01,2.004503295575799371e-01,1.261555118585276034e+02,6.510000000000000000e+02,1.143055858922755874e+01,1.102965793011239803e+01
2.790000000000000000e+02,1.123344320678571329e+01,1.081475671274442618e+01,1.153027094385636531e+01,2.005048298783872474e-01,1.262304484668846527e+02,6.510000000000000000e+02,1.143394803666410020e+01,1.103293837690732637e+01
2.795000000000000000e+02,1.123676071276428701e+01,1.081790336558621135e+01,1.153358970104751791e+01,2.005588069834774723e-01,1.263050151509815748e+02,6.510000000000000000e+02,1.143731951974776351e+01,1.103620190578080873e+01
2.800000000000000000e+02,1.124006082341976409e+01,1.082103386227161934e+01,1.153689062450359515e+01,2.006122608282802644e-01,1.263792125933704398e+02,6.510000000000000000e+02,1.144067308424804530e+01,1.103944856259148466e+01
2.805000000000000000e+02,1.124334364379481599e+01,1.082414827204530638e+01,1.154017379934727749e+01,2.006651937308839839e-01,1.264530428124363510e+02,6.510000000000000000e+02,1.144400883752570053e+01,1.104267845006393145e+01
2.810000000000000000e+02,1.124660925688933588e+01,1.082724666409370329e+01,1.154343931050401473e+01,2.007176179971314200e-01,1.265265073393233592e+02,6.510000000000000000e+02,1.144732687488646761e+01,1.104589163889220593e+01
2.815000000000000000e+02,1.124985774010830575e+01,1.083032910754053901e+01,1.154668724269848568e+01,2.007695384625530211e-01,1.265996075802492129e+02,6.510000000000000000e+02,1.145062727857085960e+01,1.104908820164575367e+01
2.820000000000000000e+02,1.125308917074216097e+01,1.083339567144244953e+01,1.154991768045107392e+01,2.008209599187051053e-01,1.266723449426171442e+02,6.510000000000000000e+02,1.145391013066086572e+01,1.105226821082345445e+01
2.825000000000000000e+02,1.125630361498523513e+01,1.083644642478469855e+01,1.155313070807451226e+01,2.008718740638349431e-01,1.267447205825195766e+02,6.510000000000000000e+02,1.145717548904906913e+01,1.105543174092139935e+01
2.830000000000000000e+02,1.125950109042275926e+01,1.083948143647693918e+01,1.155632640967056801e+01,2.009223403576319567e-01,1.268167345920860924e+02,6.510000000000000000e+02,1.146042343078039139e+01,1.105857875006512714e+01
2.835000000000000000e+02,1.126268173818349361e+01,1.084250077534910517e+01,1.155950486912679587e+01,2.009723285427995609e-01,1.268883898124518765e+02,6.510000000000000000e+02,1.146365406672629206e+01,1.106170940964069338e+01
2.840000000000000000e+02,1.126584564187182025e+01,1.084550451014729688e+01,1.156266617011342390e+01,2.010218362319950436e-01,1.269596878051243891e+02,6.510000000000000000e+02,1.146686747810381490e+01,1.106482380563982559e+01
2.845000000000000000e+02,1.126899287813868966e+01,1.084849270952988931e+01,1.156581039608027339e+01,2.010708680043007124e-01,1.270306299815004962e+02,6.510000000000000000e+02,1.147006374614299062e+01,1.106792201013438870e+01
2.850000000000000000e+02,1.127212352349607549e+01,1.085146544206355301e+01,1.156893763025376742e+01,2.011194283981999897e-01,1.271012177534327918e+02,6.510000000000000000e+02,1.147324295189427446e+01,1.107100409509787475e+01
2.855000000000000000e+02,1.127523761445424988e+01,1.085442277621948648e+01,1.157204795563404964e+01,2.011675516473380998e-01,1.271714516462397739e+02,6.510000000000000000e+02,1.147640516610158912e+01,1.107407006280691242e+01
2.860000000000000000e+02,1.127833523159370799e+01,1.085736478036966446e+01,1.157514145499214742e+01,2.012152328250743083e-01,1.272413331661287828e+02,6.510000000000000000e+02,1.147955046441878402e+01,1.107711999876863374e+01
2.865000000000000000e+02,1.128141644485407724e+01,1.086029152278314491e+01,1.157821821086719360e+01,2.012624555368327794e-01,1.273108635782327127e+02,6.510000000000000000e+02,1.148267890039091021e+01,1.108015398931724427e+01
2.870000000000000000e+02,1.128448136657589984e+01,1.086320307162252874e+01,1.158127830556380289e+01,2.013092170869451025e-01,1.273800451134828364e+02,6.510000000000000000e+02,1.148579058366284400e+01,1.108317214948895391e+01
2.875000000000000000e+02,1.128753007844434997e+01,1.086609949494038219e+01,1.158432182114941433e+01,2.013555289780181723e-01,1.274488793208359283e+02,6.510000000000000000e+02,1.148888560742236820e+01,1.108617454946632996e+01
2.880000000000000000e+02,1.129056260061291361e+01,1.086898086067585112e+01,1.158734883945177963e+01,2.014014776774653570e-01,1.275173663935697022e+02,6.510000000000000000e+02,1.149196407829037803e+01,1.108916112293544742e+01
2.885000000000000000e+02,1.129357904351845221e+01,1.087184723665123443e+01,1.159035944205653479e+01,2.014469963552547316e-01,1.275855085045397175e+02,6.510000000000000000e+02,1.149502603987370719e+01,1.109213204716319723e+01
2.890000000000000000e+02,1.129657947032982968e+01,1.087469869056872085e+01,1.159335371030477901e+01,2.014920897056631521e-01,1.276533067916913353e+02,6.510000000000000000e+02,1.149807156003549302e+01,1.109508738062416811e+01
2.895000000000000000e+02,1.129956398939297912e+01,1.087753529000716135e+01,1.159633172529073519e+01,2.015367496583917450e-01,1.277207634118494610e+02,6.510000000000000000e+02,1.150110073905137220e+01,1.109802723973458782e+01
2.900000000000000000e+02,1.130253267562729569e+01,1.088035710241888410e+01,1.159929356785957744e+01,2.015809803583069326e-01,1.277878797752649405e+02,6.510000000000000000e+02,1.150411365598560209e+01,1.110095169526898928e+01
2.905000000000000000e+02,1.130548560377615885e+01,1.088316419512661604e+01,1.160223931860515734e+01,2.016247859120021413e-01,1.278546572914840169e+02,6.510000000000000000e+02,1.150711038968815991e+01,1.110386081786415602e+01
2.910000000000000000e+02,1.130842284840401035e+01,1.088595663532046665e+01,1.160516905786795583e+01,2.016681703883136390e-01,1.279210973692536157e+02,6.510000000000000000e+02,1.151009101879232333e+01,1.110675467801569560e+01
2.915000000000000000e+02,1.131134448389351022e+01,1.088873449005495431e+01,1.160808286573299242e+01,2.017111378174148428e-01,1.279872014164277232e+02,6.510000000000000000e+02,1.151305562171092411e+01,1.110963334607609454e+01
2.920000000000000000e+02,1.131425058444276210e+01,1.089149782624614993e+01,1.161098082202785520e+01,2.017536921927473859e-01,1.280529708398767923e+02,6.510000000000000000e+02,1.151600427663550974e+01,1.111249689225001447e+01
2.925000000000000000e+02,1.131714122406259548e+01,1.089424671066878680e+01,1.161386300632078949e+01,2.017958374699387325e-01,1.281184070453972197e+02,6.510000000000000000e+02,1.151893706153253483e+01,1.111534538659265792e+01
2.930000000000000000e+02,1.132001647657393129e+01,1.089698120995357478e+01,1.161672949791879539e+01,2.018375775680398554e-01,1.281835114376238209e+02,6.510000000000000000e+02,1.152185405414197028e+01,1.111817889900589051e+01
2.935000000000000000e+02,1.132287641270928980e+01,1.089970139058445397e+01,1.161958037586589221e+01,2.018789204431885587e-01,1.282482853560076990e+02,6.510000000000000000e+02,1.152475533315247880e+01,1.112099749226610257e+01
2.940000000000000000e+02,1.132572105841928689e+01,1.090240731889596404e+01,1.162241571894129955e+01,2.019199367383257282e-01,1.283127291539744874e+02,6.510000000000000000e+02,1.152764099515761309e+01,1.112380112168096069e+01
2.945000000000000000e+02,1.132855048370618256e+01,1.090509906107070925e+01,1.162523560565783676e+01,2.019606298201173933e-01,1.283768441578769455e+02,6.510000000000000000e+02,1.153051111352630187e+01,1.112658985388606503e+01
2.950000000000000000e+02,1.133136471610959539e+01,1.090777668313678461e+01,1.162804011426025141e+01,2.020010681342680192e-01,1.284406307610208557e+02,6.510000000000000000e+02,1.153336578424386261e+01,1.112936364797532640e+01
2.955000000000000000e+02,1.133416391081458663e+01,1.091044025096537773e+01,1.163082932272366321e+01,2.020411271257357977e-01,1.285040921742620412e+02,6.510000000000000000e+02,1.153620503794032182e+01,1.113212278368884967e+01
2.960000000000000000e+02,1.133694814260839401e+01,1.091308983026834412e+01,1.163360330875206650e+01,2.020808094701497248e-01,1.285672298417480306e+02,6.510000000000000000e+02,1.153902895207854407e+01,1.113486733313824395e+01
2.965000000000000000e+02,1.133971750006251966e+01,1.091572548659588904e+01,1.163636214977688432e+01,2.021201111994802568e-01,1.286300455205754361e+02,6.510000000000000000e+02,1.154183761126200025e+01,1.113759738886303907e+01
2.970000000000000000e+02,1.134247205538067504e+01,1.091834728533427423e+01,1.163910592295554380e+01,2.021590359595261399e-01,1.286925406029115777e+02,6.510000000000000000e+02,1.154463109134020016e+01,1.114031301942114816e+01
2.975000000000000000e+02,1.134521188055588503e+01,1.092095529170362056e+01,1.164183470517015984e+01,2.021975873631879916e-01,1.287547164790418890e+02,6.510000000000000000e+02,1.154740946791907241e+01,1.114301429319269587e+01
2.980000000000000000e+02,1.134793704736849485e+01,1.092354957075572486e+01,1.164454857302623481e+01,2.022357689881652543e-01,1.288165745372966171e+02,6.510000000000000000e+02,1.155017281635666038e+01,1.114570127838032931e+01
2.985000000000000000e+02,1.135064762168504693e+01,1.092613018737195496e+01,1.164724760285140448e+01,2.022735795960801941e-01,1.288781160326670658e+02,6.510000000000000000e+02,1.155292120128112643e+01,1.114837404208896743e+01
2.990000000000000000e+02,1.135334367702981950e+01,1.092869720626118557e+01,1.164994130872806721e+01,2.023110245233429860e-01,1.289393423993966508e+02,6.510000000000000000e+02,1.155565470155316099e+01,1.115103265250647624e+01
2.995000000000000000e+02,1.135602528815507561e+01,1.093125069195783716e+01,1.165262059530167527e+01,2.023481102866528936e-01,1.290002551029541280e+02,6.510000000000000000e+02,1.155837339844172718e+01,1.115367717786842228e+01
3.000000000000000000e+02,1.135869249353814325e+01,1.093379070881986515e+01,1.165528523119104953e+01,2.023848896812203424e-01,1.290608548063310366e+02,6.510000000000000000e+02,1.156107738321936296e+01,1.115630760385692355e+01
3.005000000000000000e+02,1.136134536360112790e+01,1.093631732102692133e+01,1.165793529167249254e+01,2.024213690636712248e-01,1.291211428816744444e+02,6.510000000000000000e+02,1.156376673266479926e+01,1.115892399453745654e+01
3.010000000000000000e+02,1.136398396779233977e+01,1.093883059257847279e+01,1.166057085174073471e+01,2.024575555812948013e-01,1.291811206820532618e+02,6.510000000000000000e+02,1.156644152337363352e+01,1.116152641221104425e+01
3.015000000000000000e+02,1.136660841070067640e+01,1.094133058729202723e+01,1.166319198610786501e+01,2.024933955353530324e-01,1.292407903374468106e+02,6.510000000000000000e+02,1.156910180623602891e+01,1.116411501516532390e+01
3.020000000000000000e+02,1.136921876233407325e+01,1.094381736880137090e+01,1.166579876920247294e+01,2.025288922469636044e-01,1.293001532180039135e+02,6.510000000000000000e+02,1.157174765458103849e+01,1.116668987008710978e+01
3.025000000000000000e+02,1.137181509247223588e+01,1.094629100055488991e+01,1.166839127516869112e+01,2.025640490049850917e-01,1.293592106913286273e+02,6.510000000000000000e+02,1.157437914147722147e+01,1.116925104346725028e+01
3.030000000000000000e+02,1.137439747066516382e+01,1.094875154581390753e+01,1.167096957786539768e+01,2.025988690684982496e-01,1.294179641224218926e+02,6.510000000000000000e+02,1.157699633973366282e+01,1.117179860159666482e+01
3.035000000000000000e+02,1.137696596623176326e+01,1.095119906765111217e+01,1.167353375086538314e+01,2.026333556637613942e-01,1.294764148736233835e+02,6.510000000000000000e+02,1.157959932189552354e+01,1.117433261056800120e+01
3.040000000000000000e+02,1.137952064825844012e+01,1.095363362894895332e+01,1.167608386745461857e+01,2.026675119871593767e-01,1.295345643045552606e+02,6.510000000000000000e+02,1.158218816024559850e+01,1.117685313627127996e+01
3.045000000000000000e+02,1.138206158559780334e+01,1.095605529239819909e+01,1.167862000063151839e+01,2.027013412048534746e-01,1.295924137720674310e+02,6.510000000000000000e+02,1.158476292680265729e+01,1.117936024439295117e+01
3.050000000000000000e+02,1.138458884686737882e+01,1.095846412049642105e+01,1.168114222310627959e+01,2.027348464522165106e-01,1.296499646301830921e+02,6.510000000000000000e+02,1.158732369331959511e+01,1.118185400041516253e+01
3.055000000000000000e+02,1.138710250044839434e+01,1.096086017554661041e+01,1.168365060730022620e+01,2.027680308344219084e-01,1.297072182300465499e+02,6.510000000000000000e+02,1.158987053128281630e+01,1.118433446961397237e+01
3.060000000000000000e+02,1.138960261448456102e+01,1.096324351965578892e+01,1.168614522534525335e+01,2.028008974282719257e-01,1.297641759198712350e+02,6.510000000000000000e+02,1.159240351191283303e+01,1.118680171705628901e+01
3.065000000000000000e+02,1.139208925688098084e+01,1.096561421473369258e+01,1.168862614908325881e+01,2.028334492796177169e-01,1.298208390448897092e+02,6.510000000000000000e+02,1.159492270616059706e+01,1.118925580760136285e+01
3.070000000000000000e+02,1.139456249530302223e+01,1.096797232249147491e+01,1.169109345006559764e+01,2.028656894062111915e-01,1.298772089473044673e+02,6.510000000000000000e+02,1.159742818470923176e+01,1.119169680589681093e+01
3.075000000000000000e+02,1.139702239717528975e+01,1.097031790444045463e+01,1.169354719955267363e+01,2.028976207958931299e-01,1.299332869662398195e+02,6.510000000000000000e+02,1.159992001797118277e+01,1.119412477637939674e+01
3.080000000000000000e+02,1.139946902448000721e+01,1.097265102189095032e+01,1.169598746851340820e+01,2.029292501524500025e-01,1.299890743206465800e+02,6.510000000000000000e+02,1.160239827463245632e+01,1.119653977432755632e+01
3.085000000000000000e+02,1.140190243460618369e+01,1.097497173595106723e+01,1.169841432762494726e+01,2.029605872839814196e-01,1.300445721282690954e+02,6.510000000000000000e+02,1.160486302189016605e+01,1.119894184732220310e+01
3.090000000000000000e+02,1.140432270913823665e+01,1.097728010752561190e+01,1.170082784727219050e+01,2.029916243779004426e-01,1.300997820537336622e+02,6.510000000000000000e+02,1.160731433351613795e+01,1.120133108476033712e+01
3.095000000000000000e+02,1.140672991452698426e+01,1.097957619731499612e+01,1.170322809754754267e+01,2.030223643101944364e-01,1.301547054233749066e+02,6.510000000000000000e+02,1.160975227883717942e+01,1.120370755021679088e+01
3.100000000000000000e+02,1.140912411697784457e+01,1.098186006581420138e+01,1.170561514825054417e+01,2.030528099298749556e-01,1.302093435602258751e+02,6.510000000000000000e+02,1.161217692690771841e+01,1.120607130704796894e+01
3.105000000000000000e+02,1.141150538245004498e+01,1.098413177331174850e+01,1.170798906888768975e+01,2.030829640578439843e-01,1.302636977839768520e+02,6.510000000000000000e+02,1.161458834650788852e+01,1.120842241839220144e+01
3.110000000000000000e+02,1.141387377555590632e+01,1.098639137988876513e+01,1.171034992867212488e+01,2.031128294461738426e-01,1.303177693858084467e+02,6.510000000000000000e+02,1.161698660500208113e+01,1.121076094610973328e+01
3.115000000000000000e+02,1.141622931557144405e+01,1.098863894541803354e+01,1.171269779652349996e+01,2.031424060917733920e-01,1.303715586228655923e+02,6.510000000000000000e+02,1.161937172166321730e+01,1.121308690947967079e+01
3.120000000000000000e+02,1.141857211487673318e+01,1.099087452956308475e+01,1.171503274106778036e+01,2.031716995157422379e-01,1.304250678821246368e+02,6.510000000000000000e+02,1.162174381439247561e+01,1.121540041536099253e+01
3.125000000000000000e+02,1.142090223367776858e+01,1.099309819177736891e+01,1.171735483063711314e+01,2.032007132244195713e-01,1.304782983610807605e+02,6.510000000000000000e+02,1.162410294690218748e+01,1.121770152045334967e+01
3.130000000000000000e+02,1.142321973661086432e+01,1.099530999130340447e+01,1.171966413326975065e+01,2.032294499155832546e-01,1.305312513602090121e+02,6.510000000000000000e+02,1.162644918652644854e+01,1.121999028669528187e+01
3.135000000000000000e+02,1.142552468344474192e+01,1.099750998717201078e+01,1.172196071670995110e+01,2.032579243782469680e-01,1.305839280758276288e+02,6.510000000000000000e+02,1.162878260782298945e+01,1.122226675906649440e+01
3.140000000000000000e+02,1.142781711729456084e+01,1.099969823820152115e+01,1.172424464840792879e+01,2.032861663405649000e-01,1.306363293317560021e+02,6.510000000000000000e+02,1.163110328363512380e+01,1.122453095095399611e+01
3.145000000000000000e+02,1.143009711645956195e+01,1.100187480299709897e+01,1.172651599551989676e+01,2.033141625126535512e-01,1.306884567403753863e+02,6.510000000000000000e+02,1.163341127897221483e+01,1.122678295394690728e+01
3.150000000000000000e+02,1.143236473997185421e+01,1.100403973995002005e+01,1.172877482490799217e+01,2.033419221784480702e-01,1.307403114850669681e+02,6.510000000000000000e+02,1.163570666215030158e+01,1.122902281779340683e+01
3.155000000000000000e+02,1.143462007328476204e+01,1.100619310723702426e+01,1.173102120314042907e+01,2.033694164310894392e-01,1.307918953399063469e+02,6.510000000000000000e+02,1.163798948971585290e+01,1.123125065685367296e+01
3.160000000000000000e+02,1.143686317960066567e+01,1.100833496281968671e+01,1.173325519649144155e+01,2.033966478113828913e-01,1.308432095852463704e+02,6.510000000000000000e+02,1.164025982741204857e+01,1.123346653178928456e+01
3.165000000000000000e+02,1.143909412186896546e+01,1.101046536444383506e+01,1.173547687094148628e+01,2.034236188346375540e-01,1.308942554976768804e+02,6.510000000000000000e+02,1.164251774070360135e+01,1.123567050303432779e+01
3.170000000000000000e+02,1.144131296278567334e+01,1.101258436963896692e+01,1.173768629217734549e+01,2.034503319937428500e-01,1.309450343499958649e+02,6.510000000000000000e+02,1.164476329477941796e+01,1.123786263079193048e+01
3.175000000000000000e+02,1.144351976479317301e+01,1.101469203571773470e+01,1.173988352559220161e+01,2.034767897552081095e-01,1.309955474111810645e+02,6.510000000000000000e+02,1.164699655454838023e+01,1.124004297503796401e+01
3.180000000000000000e+02,1.144571458546548648e+01,1.101678841977541445e+01,1.174206863628590547e+01,2.035029904420097291e-01,1.310457958390562112e+02,6.510000000000000000e+02,1.164921757590749607e+01,1.124221159502347511e+01
3.185000000000000000e+02,1.144789748539717067e+01,1.101887357868946893e+01,1.174424168906512556e+01,2.035289352769607818e-01,1.310957808636578648e+02,6.510000000000000000e+02,1.165142642067413270e+01,1.124436855012021041e+01
3.190000000000000000e+02,1.145006853228634647e+01,1.102094756911908213e+01,1.174640274844356647e+01,2.035546320324317371e-01,1.311455038822758468e+02,6.510000000000000000e+02,1.165362316431877865e+01,1.124651390025391429e+01
3.195000000000000000e+02,1.145222777674672265e+01,1.102301044750470460e+01,1.174855187864222827e+01,2.035801020209330181e-01,1.311949659084280029e+02,6.510000000000000000e+02,1.165580787876765356e+01,1.124864767472578997e+01
3.200000000000000000e+02,1.145437525640647181e+01,1.102506227006773010e+01,1.175068914358968541e+01,2.036053888455705563e-01,1.312441676689437600e+02,6.510000000000000000e+02,1.165798064525204225e+01,1.125076986756089958e+01
3.205000000000000000e+02,1.145651106681039444e+01,1.102710309281009238e+01,1.175281460692234958e+01,2.036304341708936316e-01,1.312931111776696582e+02,6.510000000000000000e+02,1.166014150098128788e+01,1.125288063263950100e+01
3.210000000000000000e+02,1.145863526861622184e+01,1.102913297151391347e+01,1.175492833198478237e+01,2.036552403056056393e-01,1.313417976760794659e+02,6.510000000000000000e+02,1.166229050892182784e+01,1.125498002831061584e+01
3.215000000000000000e+02,1.146074791024384432e+01,1.103115196174122836e+01,1.175703038183008786e+01,2.036798191079857989e-01,1.313902281308705255e+02,6.510000000000000000e+02,1.166442772935183037e+01,1.125706809113586004e+01
3.220000000000000000e+02,1.146284906261611702e+01,1.103316011883366521e+01,1.175912081922017194e+01,2.037041642322271473e-01,1.314384040188447784e+02,6.510000000000000000e+02,1.166655322684834495e+01,1.125914489838389088e+01
3.225000000000000000e+02,1.146493878692192503e+01,1.103515749791223399e+01,1.176119970662620240e+01,2.037282768831296109e-01,1.314863265986685406e+02,6.510000000000000000e+02,1.166866706380505292e+01,1.126121051003879536e+01
3.230000000000000000e+02,1.146701713094291186e+01,1.103714415387699788e+01,1.176326710622895355e+01,2.037521687530660375e-01,1.315339968276097977e+02,6.510000000000000000e+02,1.167076929969597821e+01,1.126326496218984730e+01
3.235000000000000000e+02,1.146908416232178496e+01,1.103912014140697906e+01,1.176532307991923965e+01,2.037758354397368743e-01,1.315814161135295706e+02,6.510000000000000000e+02,1.167285999776152217e+01,1.126530832688204775e+01
3.240000000000000000e+02,1.147113994387608926e+01,1.104108551495986390e+01,1.176736768929836430e+01,2.037992761702296374e-01,1.316285857569570510e+02,6.510000000000000000e+02,1.167493922004631912e+01,1.126734066770585940e+01
3.245000000000000000e+02,1.147318453447482156e+01,1.104304032877190878e+01,1.176940099567852549e+01,2.038224931013030428e-01,1.316755069708062535e+02,6.510000000000000000e+02,1.167700702757612419e+01,1.126936204137351716e+01
3.250000000000000000e+02,1.147521799273174281e+01,1.104498463685776422e+01,1.177142306008334671e+01,2.038454883688864683e-01,1.317221809638426748e+02,6.510000000000000000e+02,1.167906348110062886e+01,1.127137250436285676e+01
3.255000000000000000e+02,1.147724037700544386e+01,1.104691849301036832e+01,1.177343394324832992e+01,2.038682640877746144e-01,1.317686089406662120e+02,6.510000000000000000e+02,1.168110864109321767e+01,1.127337211291767005e+01
3.260000000000000000e+02,1.147925174187437669e+01,1.104884195080083664e+01,1.177543370562136538e+01,2.038908241597615356e-01,1.318147920215024840e+02,6.510000000000000000e+02,1.168314256603413881e+01,1.127536091771461635e+01
3.265000000000000000e+02,1.148125214350627843e+01,1.105075506357839288e+01,1.177742240736325741e+01,2.039131715209978601e-01,1.318607313642872896e+02,6.510000000000000000e+02,1.168516531502727673e+01,1.127733897198528190e+01
3.270000000000000000e+02,1.148324164475872955e+01,1.105265788447031206e+01,1.177940010834827333e+01,2.039353055275664461e-01,1.319064282807617872e+02,6.510000000000000000e+02,1.168717695028629677e+01,1.127930633923116233e+01
3.275000000000000000e+02,1.148522029485269158e+01,1.105455046638189209e+01,1.178136686816469059e+01,2.039572368378941292e-01,1.319518837757547089e+02,6.510000000000000000e+02,1.168917753169058571e+01,1.128126305801479745e+01
3.280000000000000000e+02,1.148718812479709861e+01,1.105643286199642894e+01,1.178332274611538288e+01,2.039789921452191124e-01,1.319970984437160553e+02,6.510000000000000000e+02,1.169116711694231725e+01,1.128320913265187997e+01
3.285000000000000000e+02,1.148914518469388213e+01,1.105830512377523078e+01,1.178526780121835671e+01,2.040005561664725575e-01,1.320420733018908663e+02,6.510000000000000000e+02,1.169314574086035563e+01,1.128514462852741040e+01
3.290000000000000000e+02,1.149109156634987805e+01,1.106016730395762160e+01,1.178720209220744408e+01,2.040219147359580987e-01,1.320868103279298396e+02,6.510000000000000000e+02,1.169511348108583704e+01,1.128706965161392084e+01
3.295000000000000000e+02,1.149302733233850837e+01,1.106201945456103353e+01,1.178912567753283547e+01,2.040430695731448307e-01,1.321313108361208322e+02,6.510000000000000000e+02,1.169707040191165426e+01,1.128898426276536249e+01
3.300000000000000000e+02,1.149495253872518141e+01,1.106386162738101397e+01,1.179103861536176012e+01,2.040640226181755501e-01,1.321755759928715861e+02,6.510000000000000000e+02,1.169901656134335610e+01,1.129088851610700672e+01
3.305000000000000000e+02,1.149686724132219595e+01,1.106569387399134285e+01,1.179294096357910782e+01,2.040847757919863337e-01,1.322196069602975399e+02,6.510000000000000000e+02,1.170095201711418298e+01,1.129278246553021070e+01
3.310000000000000000e+02,1.149877149568901658e+01,1.106751624574411252e+01,1.179483277978810918e+01,2.041053309973552277e-01,1.322634048962117674e+02,6.510000000000000000e+02,1.170287682668637252e+01,1.129466616469166240e+01
3.315000000000000000e+02,1.150066535713262539e+01,1.106932879376986456e+01,1.179671412131096986e+01,2.041256901173152671e-01,1.323069709541163661e+02,6.510000000000000000e+02,1.170479104724994102e+01,1.129653966701530976e+01
3.320000000000000000e+02,1.150254888070781689e+01,1.107113156897770523e+01,1.179858504518961126e+01,2.041458550186241450e-01,1.323503062831939303e+02,6.510000000000000000e+02,1.170669473572644037e+01,1.129840302568919164e+01
3.325000000000000000e+02,1.150442212121759589e+01,1.107292462205546002e+01,1.180044560818631005e+01,2.041658275483914653e-01,1.323934120282992808e+02,6.510000000000000000e+02,1.170858794876598807e+01,1.130025629366920370e+01
3.330000000000000000e+02,1.150628513321352209e+01,1.107470800346985840e+01,1.180229586678445841e+01,2.041856095358900725e-01,1.324362893299520749e+02,6.510000000000000000e+02,1.171047074274941124e+01,1.130209952367763115e+01
3.335000000000000000e+02,1.150813797099609559e+01,1.107648176346669189e+01,1.180413587718923019e+01,2.042052027934314062e-01,1.324789393243300140e+02,6.510000000000000000e+02,1.171234317378952561e+01,1.130393276820266379e+01
3.340000000000000000e+02,1.150998068861516010e+01,1.107824595207102902e+01,1.180596569532839446e+01,2.042246091152437881e-01,1.325213631432622208e+02,6.510000000000000000e+02,1.171420529773040542e+01,1.130575607949991657e+01
3.345000000000000000e+02,1.151181333987033106e+01,1.108000061908743561e+01,1.180778537685297280e+01,2.042438302780498205e-01,1.325635619142231860e+02,6.510000000000000000e+02,1.171605717014838177e+01,1.130756950959228213e+01
3.350000000000000000e+02,1.151363597831140062e+01,1.108174581410018789e+01,1.180959497713802797e+01,2.042628680416427867e-01,1.326055367603273396e+02,6.510000000000000000e+02,1.171789884635304269e+01,1.130937311026975856e+01
3.355000000000000000e+02,1.151544865723880484e+01,1.108348158647352832e+01,1.181139455128346860e+01,2.042817241484858881e-01,1.326472888003240769e+02,6.510000000000000000e+02,1.171973038138729173e+01,1.131116693309031973e+01
3.360000000000000000e+02,1.151725142970405891e+01,1.108520798535194452e+01,1.181318415411476508e+01,2.043004003245424971e-01,1.326888191485929553e+02,6.510000000000000000e+02,1.172155183002860035e+01,1.131295102937951746e+01
3.365000000000000000e+02,1.151904434851025627e+01,1.108692505966039299e+01,1.181496384018377377e+01,2.043188982784502339e-01,1.327301289151397725e+02,6.510000000000000000e+02,1.172336324678870589e+01,1.131472545023180487e+01
3.370000000000000000e+02,1.152082746621253051e+01,1.108863285810464383e+01,1.181673366376951684e+01,2.043372197025198622e-01,1.327712192055928142e+02,6.510000000000000000e+02,1.172516468591505223e+01,1.131649024651001056e+01
3.375000000000000000e+02,1.152260083511856692e+01,1.109033142917154890e+01,1.181849367887897806e+01,2.043553662727152220e-01,1.328120911211995292e+02,6.510000000000000000e+02,1.172695620139128181e+01,1.131824546884585203e+01
3.380000000000000000e+02,1.152436450728908746e+01,1.109202082112936161e+01,1.182024393924795902e+01,2.043733396491415055e-01,1.328527457588238292e+02,6.510000000000000000e+02,1.172873784693822863e+01,1.131999116763994628e+01
3.385000000000000000e+02,1.152611853453841739e+01,1.109370108202806904e+01,1.182198449834184473e+01,2.043911414750057831e-01,1.328931842109435024e+02,6.510000000000000000e+02,1.173050967601342442e+01,1.132172739306341214e+01
3.390000000000000000e+02,1.152786296843498093e+01,1.109537225969975083e+01,1.182371540935648824e+01,2.044087733777837645e-01,1.329334075656483662e+02,6.510000000000000000e+02,1.173227174181276489e+01,1.132345419505719697e+01
3.395000000000000000e+02,1.152959786030185541e+01,1.109703440175888645e+01,1.182543672521899758e+01,2.044262369696646930e-01,1.329734169066387039e+02,6.510000000000000000e+02,1.173402409727152040e+01,1.132517162333219041e+01
3.400000000000000000e+02,1.153132326121734685e+01,1.109868755560277975e+01,1.182714849858864525e+01,2.044435338468074681e-01,1.330132133132240142e+02,6.510000000000000000e+02,1.173576679506415310e+01,1.132687972737053883e+01
3.405000000000000000e+02,1.153303922201553711e+01,1.110033176841187519e+01,1.182885078185765693e+01,2.044606655899971204e-01,1.330527978603222437e+02,6.510000000000000000e+02,1.173749988760553542e+01,1.132857855642553879e+01
3.410000000000000000e+02,1.153474578396905592e+01,1.110196708715019653e+01,1.183054362715214047e+01,2.044776312170137333e-01,1.330921714024600533e+02,6.510000000000000000e+02,1.173922341518606949e+01,1.133026815275204413e+01
3.415000000000000000e+02,1.153644299717051602e+01,1.110359355856573238e+01,1.183222708633289422e+01,2.044944319518578191e-01,1.331313349996639772e+02,6.510000000000000000e+02,1.174093742912237559e+01,1.133194856521865823e+01
3.420000000000000000e+02,1.153813091944939018e+01,1.110521122919082337e+01,1.183390121099633951e+01,2.045110702105495948e-01,1.331702898921926987e+02,6.510000000000000000e+02,1.174264198965994055e+01,1.133361984923883981e+01
3.425000000000000000e+02,1.153980959631917536e+01,1.110682014534262763e+01,1.183556605247536808e+01,2.045275447570218397e-01,1.332090370358644691e+02,6.510000000000000000e+02,1.174433714107619764e+01,1.133528205156215307e+01
3.430000000000000000e+02,1.154147907716784616e+01,1.110842035312350973e+01,1.183722166184025326e+01,2.045438602071878165e-01,1.332475774794516212e+02,6.510000000000000000e+02,1.174602293737503445e+01,1.133693521696065787e+01
3.435000000000000000e+02,1.154313941802670129e+01,1.111001189842152925e+01,1.183886808989952399e+01,2.045600197645870977e-01,1.332859124256879113e+02,6.510000000000000000e+02,1.174769943779128845e+01,1.133857939826211414e+01
3.440000000000000000e+02,1.154479066803555121e+01,1.111159482691084577e+01,1.184050538720090096e+01,2.045760249051503110e-01,1.333240429187267466e+02,6.510000000000000000e+02,1.174936669294070235e+01,1.134021464313040006e+01
3.445000000000000000e+02,1.154643287609491153e+01,1.111316918405222332e+01,1.184213360403217763e+01,2.045918770909370132e-01,1.333619699983370026e+02,6.510000000000000000e+02,1.175102475318584894e+01,1.134184099900397413e+01
3.450000000000000000e+02,1.154806609086666569e+01,1.111473501509347805e+01,1.184375279042214402e+01,2.046075777692615283e-01,1.333996946999051261e+02,6.510000000000000000e+02,1.175267366863592677e+01,1.134345851309740461e+01
3.455000000000000000e+02,1.154969035604714378e+01,1.111629236506996499e+01,1.184536299614151389e+01,2.046231328673905614e-01,1.334372179470728668e+02,6.510000000000000000e+02,1.175431348891453354e+01,1.134506722317975225e+01
3.460000000000000000e+02,1.155130568978256811e+01,1.111784127880507889e+01,1.184696427070384317e+01,2.046385723552163471e-01,1.334745400840986918e+02,6.510000000000000000e+02,1.175594426213778299e+01,1.134666711742735146e+01
3.465000000000000000e+02,1.155291217503029877e+01,1.111938180091074280e+01,1.184855666336646429e+01,2.046538643715364869e-01,1.335116629281654923e+02,6.510000000000000000e+02,1.175756603940183354e+01,1.134825831065876223e+01
3.470000000000000000e+02,1.155450983071926707e+01,1.112091397578792140e+01,1.185014022313140281e+01,2.046690647834906729e-01,1.335485868542675405e+02,6.510000000000000000e+02,1.175917889550275675e+01,1.134984076593577740e+01
3.475000000000000000e+02,1.155609872091084078e+01,1.112243784762713616e+01,1.185171499874636503e+01,2.046841227148098186e-01,1.335853132375286805e+02,6.510000000000000000e+02,1.176078284362565007e+01,1.135141459819602971e+01
3.480000000000000000e+02,1.155767889276202354e+01,1.112395346040899113e+01,1.185328103870562089e+01,2.046990437667221829e-01,1.336218430867157849e+02,6.510000000000000000e+02,1.176237793652874508e+01,1.135297984899530022e+01
3.485000000000000000e+02,1.155925038743079725e+01,1.112546085790471118e+01,1.185483839125099159e+01,2.047138382785407829e-01,1.336581772749017603e+02,6.510000000000000000e+02,1.176396422570933709e+01,1.135453654915225741e+01
3.490000000000000000e+02,1.156081325273712146e+01,1.112696008367666423e+01,1.185638710437279997e+01,2.047285133737377361e-01,1.336943168288505035e+02,6.510000000000000000e+02,1.176554176611085900e+01,1.135608473936338392e+01
3.495000000000000000e+02,1.156236751638495974e+01,1.112845118107894749e+01,1.185792722581082081e+01,2.047430700396828951e-01,1.337302623086833933e+02,6.510000000000000000e+02,1.176711058642464280e+01,1.135762444634527668e+01
3.500000000000000000e+02,1.156391326093236316e+01,1.112993419325789191e+01,1.185945880305521527e+01,2.047574881405650749e-01,1.337660155353170239e+02,6.510000000000000000e+02,1.176867074907292832e+01,1.135915577279179800e+01
3.505000000000000000e+02,1.156545053291999814e+01,1.113140916315266615e+01,1.186098188334756287e+01,2.047717688097014932e-01,1.338015775067208892e+02,6.510000000000000000e+02,1.177022230172969941e+01,1.136067876411029687e+01
3.510000000000000000e+02,1.156697937819352262e+01,1.113287613349583083e+01,1.186249651368173552e+01,2.047859133418211686e-01,1.338369492058574792e+02,6.510000000000000000e+02,1.177176529153534368e+01,1.136219346485170334e+01
3.515000000000000000e+02,1.156849984236922779e+01,1.113433514681391046e+01,1.186400274080494555e+01,2.047999230189521958e-01,1.338721316113654325e+02,6.510000000000000000e+02,1.177329976538818102e+01,1.136369991935027635e+01
3.520000000000000000e+02,1.157001197083477351e+01,1.113578624542799034e+01,1.186550061121868893e+01,2.048137991108576472e-01,1.339071256975661868e+02,6.510000000000000000e+02,1.177482576994563068e+01,1.136519817172391633e+01
3.525000000000000000e+02,1.157151580874995211e+01,1.113722947145429032e+01,1.186699017117971877e+01,2.048275428748367599e-01,1.339419324344702034e+02,6.510000000000000000e+02,1.177634335162478862e+01,1.136668826587511560e+01
3.530000000000000000e+02,1.157301140104744164e+01,1.113866486680476875e+01,1.186847146670101338e+01,2.048411555568381281e-01,1.339765527877839304e+02,6.510000000000000000e+02,1.177785255660428021e+01,1.136817024549060307e+01
3.535000000000000000e+02,1.157449879243361224e+01,1.114009247318771401e+01,1.186994454355278172e+01,2.048546383892696221e-01,1.340109877189167378e+02,6.510000000000000000e+02,1.177935343082288178e+01,1.136964415404434270e+01
3.540000000000000000e+02,1.157597802738924209e+01,1.114151233210838399e+01,1.187140944726345815e+01,2.048679925943981406e-01,1.340452381849882215e+02,6.510000000000000000e+02,1.178084601998364178e+01,1.137111003479484417e+01
3.545000000000000000e+02,1.157744914827662441e+01,1.114292448486957277e+01,1.187286622312060658e+01,2.048812184546867365e-01,1.340793050946065819e+02,6.510000000000000000e+02,1.178233036673131018e+01,1.137256792982193687e+01
3.550000000000000000e+02,1.157891219756515966e+01,1.114432897257225896e+01,1.187431491617202184e+01,2.048943164027326458e-01,1.341131893598173690e+02,6.510000000000000000e+02,1.178380651396789247e+01,1.137401788116242685e+01
3.555000000000000000e+02,1.158036722255743278e+01,1.114572583611622569e+01,1.187575557122663916e+01,2.049072893354580704e-01,1.341468920065053396e+02,6.510000000000000000e+02,1.178527451189289010e+01,1.137545993322197369e+01
3.560000000000000000e+02,1.158181426683951543e+01,1.114711511620067697e+01,1.187718823285555736e+01,2.049201384281919835e-01,1.341804139747007696e+02,6.510000000000000000e+02,1.178673440526770833e+01,1.137689412841132253e+01
3.565000000000000000e+02,1.158325336589956578e+01,1.114849685332488782e+01,1.187861294539301404e+01,2.049328565437369964e-01,1.342137560143148107e+02,6.510000000000000000e+02,1.178818622244330250e+01,1.137832050935582906e+01
3.570000000000000000e+02,1.158468457048329014e+01,1.114987108778883673e+01,1.188002975293739638e+01,2.049454528455706692e-01,1.342469192362356978e+02,6.510000000000000000e+02,1.178963002332886134e+01,1.137973911763772072e+01
3.575000000000000000e+02,1.158610791775832638e+01,1.115123785969382908e+01,1.188143869935222696e+01,2.049579323420513965e-01,1.342799044359720995e+02,6.510000000000000000e+02,1.179106585010037733e+01,1.138114998541627543e+01
3.580000000000000000e+02,1.158752345228704961e+01,1.115259720894318285e+01,1.188283982826716567e+01,2.049702950863784012e-01,1.343127125791702099e+02,6.510000000000000000e+02,1.179249374737342748e+01,1.138255315720067351e+01
3.585000000000000000e+02,1.158893122084129068e+01,1.115394917524285034e+01,1.188423318307900622e+01,2.049825397135985050e-01,1.343453446829774407e+02,6.510000000000000000e+02,1.179391376055488827e+01,1.138394868112769309e+01
3.590000000000000000e+02,1.159033126568866123e+01,1.115529379810208432e+01,1.188561880695267270e+01,2.049946673330430014e-01,1.343778016620350968e+02,6.510000000000000000e+02,1.179532593302170440e+01,1.138533659835561807e+01
3.595000000000000000e+02,1.159172362888001651e+01,1.115663111683410058e+01,1.188699674282220720e+01,2.050066790424095176e-01,1.344100844267872787e+02,6.510000000000000000e+02,1.179673030792242550e+01,1.138671694983760752e+01
3.600000000000000000e+02,1.159310835225024761e+01,1.115796117055674408e+01,1.188836703339181078e+01,2.050185759291253407e-01,1.344421938834904608e+02,6.510000000000000000e+02,1.179812692817937325e+01,1.138808977632112196e+01
3.605000000000000000e+02,1.159448547497702364e+01,1.115928399819313377e+01,1.188972972113677784e+01,2.050303583758933401e-01,1.344741308773089372e+02,6.510000000000000000e+02,1.179951583335291687e+01,1.138945511660113041e+01
3.610000000000000000e+02,1.159585503463702416e+01,1.116059963847237135e+01,1.189108484830458146e+01,2.050420263584058489e-01,1.345058962168899939e+02,6.510000000000000000e+02,1.180089706099543001e+01,1.139081300827861831e+01
3.615000000000000000e+02,1.159721707064236185e+01,1.116190812993017900e+01,1.189243245691579176e+01,2.050535859813336914e-01,1.345374907567224056e+02,6.510000000000000000e+02,1.180227065662369590e+01,1.139216348466102779e+01
3.620000000000000000e+02,1.159857162373592843e+01,1.116320951090961522e+01,1.189377258876512578e+01,2.050650383848003633e-01,1.345689153809000516e+02,6.510000000000000000e+02,1.180363666212072893e+01,1.139350658535112792e+01
3.625000000000000000e+02,1.159991874054562189e+01,1.116450381956171434e+01,1.189510528542244927e+01,2.050763850326931537e-01,1.346001711109596215e+02,6.510000000000000000e+02,1.180499512557831565e+01,1.139484235551292990e+01
3.630000000000000000e+02,1.160125846288111795e+01,1.116579109384620594e+01,1.189643058823376442e+01,2.050876251040789910e-01,1.346312588565415638e+02,6.510000000000000000e+02,1.180634608798519558e+01,1.139617083777703854e+01
3.635000000000000000e+02,1.160259083244121392e+01,1.116707137153217921e+01,1.189774853832219392e+01,2.050987576220317243e-01,1.346621795254270353e+02,6.510000000000000000e+02,1.180768959006324614e+01,1.139749207481918347e+01
3.640000000000000000e+02,1.160391588936171381e+01,1.116834469019879705e+01,1.189905917658904322e+01,2.051097835937650271e-01,1.346929339907071324e+02,6.510000000000000000e+02,1.180902567295547989e+01,1.139880610576794950e+01
3.645000000000000000e+02,1.160523366528863143e+01,1.116961108723594265e+01,1.190036254371473490e+01,2.051206939990910805e-01,1.347235229250552493e+02,6.510000000000000000e+02,1.181035435928772159e+01,1.140011297128953949e+01
3.650000000000000000e+02,1.160654419463438458e+01,1.117087059984497444e+01,1.190165868015985673e+01,2.051314838501604731e-01,1.347539470676676956e+02,6.510000000000000000e+02,1.181167567848454425e+01,1.140141271078422491e+01
3.655000000000000000e+02,1.160784753060796426e+01,1.117212326503938513e+01,1.190294762616612267e+01,2.051421702536111724e-01,1.347842076038577943e+02,6.510000000000000000e+02,1.181298970086157496e+01,1.140270536035435356e+01
3.660000000000000000e+02,1.160914371251585742e+01,1.117336911964551582e+01,1.190422942175740673e+01,2.051527541776435037e-01,1.348143053903931161e+02,6.510000000000000000e+02,1.181429646669350042e+01,1.140399095833821264e+01
3.665000000000000000e+02,1.161043277945942798e+01,1.117460820030324165e+01,1.190550410674073945e+01,2.051632365813945424e-01,1.348442412799905128e+02,6.510000000000000000e+02,1.181559601604082133e+01,1.140526954287803285e+01
3.670000000000000000e+02,1.161171477033579791e+01,1.117584054346668765e+01,1.190677172070727963e+01,2.051736184148181819e-01,1.348740161213279407e+02,6.510000000000000000e+02,1.181688838875061620e+01,1.140654115192097962e+01
3.675000000000000000e+02,1.161298971949759817e+01,1.117706618540495356e+01,1.190803230303334104e+01,2.051838955937713704e-01,1.349036306561679623e+02,6.510000000000000000e+02,1.181817361509137143e+01,1.140780582390382669e+01
3.680000000000000000e+02,1.161425765947904765e+01,1.117828516220278168e+01,1.190928589288136408e+01,2.051940621563226597e-01,1.349330855839119181e+02,6.510000000000000000e+02,1.181945172163537094e+01,1.140906359732272435e+01
3.685000000000000000e+02,1.161551863622144509e+01,1.117949750976130829e+01,1.191053252920093541e+01,2.052041306234226314e-01,1.349623819236325915e+02,6.510000000000000000e+02,1.182072276684486667e+01,1.141031450559802174e+01
3.690000000000000000e+02,1.161677268898828252e+01,1.118070326379874047e+01,1.191177225072978629e+01,2.052141020872132460e-01,1.349915205353195233e+02,6.510000000000000000e+02,1.182198679107549566e+01,1.141155858690106939e+01
3.695000000000000000e+02,1.161801985724910757e+01,1.118190245985108611e+01,1.191300509599475177e+01,2.052239776932877069e-01,1.350205022844548353e+02,6.510000000000000000e+02,1.182324383494239584e+01,1.141279587955582109e+01
3.700000000000000000e+02,1.161926017869261862e+01,1.118309513327286986e+01,1.191423110331278856e+01,2.052337583375367647e-01,1.350493279957133552e+02,6.510000000000000000e+02,1.182449393703015517e+01,1.141402642035508208e+01
3.705000000000000000e+02,1.162049369080916605e+01,1.118428131923784541e+01,1.191545031079197159e+01,2.052434449084480361e-01,1.350779984898135240e+02,6.510000000000000000e+02,1.182573713571761509e+01,1.141525024590071880e+01
3.710000000000000000e+02,1.162172043089166529e+01,1.118546105273971492e+01,1.191666275633246386e+01,2.052530382849567792e-01,1.351065145835299575e+02,6.510000000000000000e+02,1.182697346917662173e+01,1.141646739260670707e+01
3.715000000000000000e+02,1.162294043603640858e+01,1.118663436859283777e+01,1.191786847762752721e+01,2.052625393381845575e-01,1.351348770897057534e+02,6.510000000000000000e+02,1.182820297537459275e+01,1.141767789669822442e+01
3.720000000000000000e+02,1.162415373468962443e+01,1.118780130143295715e+01,1.191906751216448157e+01,2.052719654962187612e-01,1.351630866275174014e+02,6.510000000000000000e+02,1.182942570018584227e+01,1.141888176919340481e+01
3.725000000000000000e+02,1.162536035823078606e+01,1.118896188571793182e+01,1.192025989722571566e+01,2.052813280546822994e-01,1.351911438823717049e+02,6.510000000000000000e+02,1.183064168628546753e+01,1.142007903017610282e+01
3.730000000000000000e+02,1.162656034263849136e+01,1.119011615572843255e+01,1.192144566988966581e+01,2.052906268490922448e-01,1.352190496424861976e+02,6.510000000000000000e+02,1.183185096948758463e+01,1.142126971578939987e+01
3.735000000000000000e+02,1.162775373388267042e+01,1.119126414556869165e+01,1.192262486703177515e+01,2.052998451842264482e-01,1.352468049222550519e+02,6.510000000000000000e+02,1.183305357906689537e+01,1.142245388869844369e+01
3.740000000000000000e+02,1.162894057299965667e+01,1.119240588916719048e+01,1.192379752532551151e+01,2.053089749677610987e-01,1.352744106255598808e+02,6.510000000000000000e+02,1.183424954796741702e+01,1.142363159803189632e+01
3.745000000000000000e+02,1.163012089592236187e+01,1.119354142027742860e+01,1.192496368124331241e+01,2.053180170251858450e-01,1.353018675418851160e+02,6.510000000000000000e+02,1.183543891294754680e+01,1.142480287889717694e+01
3.750000000000000000e+02,1.163129473839305028e+01,1.119467077247860942e+01,1.192612337105758336e+01,2.053269721744239440e-01,1.353291764568721476e+02,6.510000000000000000e+02,1.183662171056747425e+01,1.142596776621862631e+01
3.755000000000000000e+02,1.163246212654029321e+01,1.119579397917637742e+01,1.192727663084164114e+01,2.053358378026159670e-01,1.353563379316804287e+02,6.510000000000000000e+02,1.183779796434290965e+01,1.142712628873767855e+01
3.760000000000000000e+02,1.163362310503523922e+01,1.119691107360355353e+01,1.192842349647075473e+01,2.053446180904626717e-01,1.353833529621884679e+02,6.510000000000000000e+02,1.183896772312570178e+01,1.142827848694477666e+01
3.765000000000000000e+02,1.163477770923205945e+01,1.119802208882084216e+01,1.192956400362301750e+01,2.053533138964490357e-01,1.354102223267714749e+02,6.510000000000000000e+02,1.184013102312850840e+01,1.142942439533561050e+01
3.770000000000000000e+02,1.163592597411848750e+01,1.119912705771756301e+01,1.193069818778039348e+01,2.053619260079802833e-01,1.354369467958189830e+02,6.510000000000000000e+02,1.184128790012646704e+01,1.143056404811050797e+01
3.775000000000000000e+02,1.163706793449587273e+01,1.120022601301239895e+01,1.193182608422966595e+01,2.053704552035264808e-01,1.354635271359425701e+02,6.510000000000000000e+02,1.184243838969939944e+01,1.143169747929234603e+01
3.780000000000000000e+02,1.163820362498000272e+01,1.120131898725407282e+01,1.193294772806335935e+01,2.053789022549924459e-01,1.354899641099891312e+02,6.510000000000000000e+02,1.184358252723499483e+01,1.143282472272501060e+01
3.785000000000000000e+02,1.163933308000195233e+01,1.120240601282212545e+01,1.193406315418076247e+01,2.053872679273421875e-01,1.355162584770544072e+02,6.510000000000000000e+02,1.184472034792929485e+01,1.143394581207460980e+01
3.790000000000000000e+02,1.164045633380895595e+01,1.120348712192760487e+01,1.193517239728885748e+01,2.053955529773363597e-01,1.355424109924959168e+02,6.510000000000000000e+02,1.184585188678629208e+01,1.143506078083161981e+01
3.795000000000000000e+02,1.164157342046520860e+01,1.120456234661381600e+01,1.193627549190326675e+01,2.054037581559020331e-01,1.355684224079465423e+02,6.510000000000000000e+02,1.184697717862110977e+01,1.143616966230930565e+01
3.800000000000000000e+02,1.164268437385275767e+01,1.120563171875702224e+01,1.193737247234920673e+01,2.054118842046316618e-01,1.355942934713276884e+02,6.510000000000000000e+02,1.184809625805738875e+01,1.143727248964812659e+01
3.805000000000000000e+02,1.164378922767229341e+01,1.120669527006720045e+01,1.193846337276247915e+01,2.054199318603481261e-01,1.356200249268628681e+02,6.510000000000000000e+02,1.184920915953264142e+01,1.143836929581194539e+01
3.810000000000000000e+02,1.164488801544402463e+01,1.120775303208873197e+01,1.193954822709037344e+01,2.054279018520686340e-01,1.356456175150912031e+02,6.510000000000000000e+02,1.185031591729609346e+01,1.143946011359195580e+01
3.815000000000000000e+02,1.164598077050851188e+01,1.120880503620115043e+01,1.194062706909265970e+01,2.054357949017688867e-01,1.356710719728809806e+02,6.510000000000000000e+02,1.185141656541028254e+01,1.144054497560674299e+01
3.820000000000000000e+02,1.164706752602749873e+01,1.120985131361987541e+01,1.194169993234245020e+01,2.054436117246826732e-01,1.356963890334428129e+02,6.510000000000000000e+02,1.185251113775218279e+01,1.144162391430281644e+01
3.825000000000000000e+02,1.164814831498475556e+01,1.121089189539688746e+01,1.194276685022725104e+01,2.054513530294324597e-01,1.357215694263438195e+02,6.510000000000000000e+02,1.185359966801418707e+01,1.144269696195532227e+01
3.830000000000000000e+02,1.164922317018690023e+01,1.121192681242151501e+01,1.194382785594982188e+01,2.054590195176535239e-01,1.357466138775205309e+02,6.510000000000000000e+02,1.185468218970455467e+01,1.144376415066924757e+01
3.835000000000000000e+02,1.165029212426425964e+01,1.121295609542110405e+01,1.194488298252913872e+01,2.054666118847573719e-01,1.357715231092932413e+02,6.510000000000000000e+02,1.185575873614901710e+01,1.144482551237950219e+01
3.840000000000000000e+02,1.165135520665201341e+01,1.121397977496178733e+01,1.194593226280133713e+01,2.054741275244748588e-01,1.357962977686589454e+02,6.510000000000000000e+02,1.185682933417648854e+01,1.144588107912754005e+01
3.845000000000000000e+02,1.165241244996446035e+01,1.121499788144914511e+01,1.194697572942060226e+01,2.054815674848017026e-01,1.358209385786627479e+02,6.510000000000000000e+02,1.185789401744926153e+01,1.144693088247965918e+01
3.850000000000000000e+02,1.165346388902134578e+01,1.121601044512899570e+01,1.194801341486016000e+01,2.054889354022157721e-01,1.358454463152972380e+02,6.510000000000000000e+02,1.185895282442356091e+01,1.144797495361912887e+01
3.855000000000000000e+02,1.165450955575595948e+01,1.121701749608804910e+01,1.194904535141316337e+01,2.054962319456569708e-01,1.358698216865508357e+02,6.510000000000000000e+02,1.186000578770161695e+01,1.144901332381030379e+01
3.860000000000000000e+02,1.165554948192940721e+01,1.121801906425468687e+01,1.195007157119357899e+01,2.055034577785773975e-01,1.358940653968638230e+02,6.510000000000000000e+02,1.186105293970798513e+01,1.145004602415082928e+01
3.865000000000000000e+02,1.165658369913148995e+01,1.121901517939962112e+01,1.195109210613718531e+01,2.055106135570452519e-01,1.359181781471425552e+02,6.510000000000000000e+02,1.186209431268853542e+01,1.145107308557444448e+01
3.870000000000000000e+02,1.165761223878147490e+01,1.122000587113665482e+01,1.195210698800245552e+01,2.055176999318585884e-01,1.359421606347729323e+02,6.510000000000000000e+02,1.186312993871333532e+01,1.145209453884961626e+01
3.875000000000000000e+02,1.165863513212894986e+01,1.122099116892337278e+01,1.195311624837142972e+01,2.055247175474090582e-01,1.359660135536343546e+02,6.510000000000000000e+02,1.186415984967635850e+01,1.145311041458154122e+01
3.880000000000000000e+02,1.165965241025462618e+01,1.122197110206188952e+01,1.195411991865068480e+01,2.055316670419383707e-01,1.359897375941135351e+02,6.510000000000000000e+02,1.186518407729656488e+01,1.145412074321268747e+01
3.885000000000000000e+02,1.166066410166686218e+01,1.122294569969950473e+01,1.195511803007220131e+01,2.055385459536451798e-01,1.360133333857749847e+02,6.510000000000000000e+02,1.186620264762050780e+01,1.145512555571321656e+01
3.890000000000000000e+02,1.166167023617850340e+01,1.122391499082947774e+01,1.195611061369431738e+01,2.055453537110803752e-01,1.360368015898038152e+02,6.510000000000000000e+02,1.186721558988958414e+01,1.145612488246742444e+01
3.895000000000000000e+02,1.166267084774154661e+01,1.122487900429169017e+01,1.195709770040254760e+01,2.055520952754158470e-01,1.360601429666326112e+02,6.510000000000000000e+02,1.186822294301696168e+01,1.145711875246612976e+01
3.900000000000000000e+02,1.166366596543688949e+01,1.122583776877340078e+01,1.195807932091056180e+01,2.055587727055021852e-01,1.360833581623270447e+02,6.510000000000000000e+02,1.186922473814239254e+01,1.145810719273138645e+01
3.905000000000000000e+02,1.166465561328819334e+01,1.122679131280990639e+01,1.195905550576104481e+01,2.055653933583675430e-01,1.361064477075622960e+02,6.510000000000000000e+02,1.187022100664655966e+01,1.145909021992982524e+01
3.910000000000000000e+02,1.166563982899079122e+01,1.122773966478529140e+01,1.196002628532659173e+01,2.055719495858845114e-01,1.361294124461928448e+02,6.510000000000000000e+02,1.187121177857667575e+01,1.146006787940490668e+01
3.915000000000000000e+02,1.166661864246549207e+01,1.122868285293310642e+01,1.196099168981057836e+01,2.055784419844730315e-01,1.361522530445321308e+02,6.510000000000000000e+02,1.187219708444996691e+01,1.146104020048101901e+01
3.920000000000000000e+02,1.166759208347069787e+01,1.122962090533708945e+01,1.196195174924808491e+01,2.055848711469160373e-01,1.361749701655125762e+02,6.510000000000000000e+02,1.187317695461761247e+01,1.146200721232378150e+01
3.925000000000000000e+02,1.166856017871101159e+01,1.123055384993186401e+01,1.196290649350674506e+01,2.055912435659888460e-01,1.361975644036313611e+02,6.510000000000000000e+02,1.187415142227700038e+01,1.146296893514502280e+01
3.930000000000000000e+02,1.166952294401720103e+01,1.123148171450362121e+01,1.196385595228765375e+01,2.055975872456590747e-01,1.362200361088251270e+02,6.510000000000000000e+02,1.187512053126286027e+01,1.146392535677154179e+01
3.935000000000000000e+02,1.167048041636940781e+01,1.123240452669086586e+01,1.196480015512619488e+01,2.056038800597643768e-01,1.362423861043575073e+02,6.510000000000000000e+02,1.187608429642917152e+01,1.146487653630964410e+01
3.940000000000000000e+02,1.167143263384421203e+01,1.123332231398506487e+01,1.196573913139298995e+01,2.056101116601553314e-01,1.362646152443805363e+02,6.510000000000000000e+02,1.187704274550436701e+01,1.146582252218405706e+01
3.945000000000000000e+02,1.167237962539903151e+01,1.123423510373138612e+01,1.196667291029468316e+01,2.056162826135226052e-01,1.362867241751062579e+02,6.510000000000000000e+02,1.187799590801255434e+01,1.146676334278550868e+01
3.950000000000000000e+02,1.167332141983369098e+01,1.123514292312935758e+01,1.196760152087487050e+01,2.056223934808668607e-01,1.363087135394488314e+02,6.510000000000000000e+02,1.187894381331455662e+01,1.146769902635282357e+01
3.955000000000000000e+02,1.167425804579118420e+01,1.123604579923359204e+01,1.196852499201493103e+01,2.056284448183447189e-01,1.363305839770386001e+02,6.510000000000000000e+02,1.187988649060952895e+01,1.146862960097284123e+01
3.960000000000000000e+02,1.167518953175848928e+01,1.123694375895446385e+01,1.196944335243488311e+01,2.056344371757527489e-01,1.363523361242356202e+02,6.510000000000000000e+02,1.188082396893424253e+01,1.146955509458273603e+01
3.965000000000000000e+02,1.167611590606730054e+01,1.123783682905879822e+01,1.197035663069427969e+01,2.056403710999885337e-01,1.363739706141439854e+02,6.510000000000000000e+02,1.188175627716728933e+01,1.147047553496731354e+01
3.970000000000000000e+02,1.167703719689486341e+01,1.123872503617057639e+01,1.197126485519302008e+01,2.056462471306242379e-01,1.363954880766251279e+02,6.510000000000000000e+02,1.188268344402548671e+01,1.147139094976423834e+01
3.975000000000000000e+02,1.167795343226471694e+01,1.123960840677159290e+01,1.197216805417219376e+01,2.056520658035359828e-01,1.364168891383125413e+02,6.510000000000000000e+02,1.188360549806825261e+01,1.147230136646118126e+01
3.980000000000000000e+02,1.167886463473735503e+01,1.124048696720216967e+01,1.197306625571496497e+01,2.056578297068948624e-01,1.364381742994386286e+02,6.510000000000000000e+02,1.188452246444424887e+01,1.147320680503045942e+01
3.985000000000000000e+02,1.167977083334058364e+01,1.124136074366183458e+01,1.197395948774738450e+01,2.056635388572410628e-01,1.364593442105687018e+02,6.510000000000000000e+02,1.188543437219782639e+01,1.147410729448334266e+01
3.990000000000000000e+02,1.168067205970046096e+01,1.124222976220999293e+01,1.197484777803926370e+01,2.056691922019497909e-01,1.364803995828879977e+02,6.510000000000000000e+02,1.188634125190240987e+01,1.147500286749851028e+01
3.995000000000000000e+02,1.168156834123307775e+01,1.124309404876660778e+01,1.197573115420494005e+01,2.056747902571212372e-01,1.365013410302462376e+02,6.510000000000000000e+02,1.188724313149019984e+01,1.147589355097595742e+01
4.000000000000000000e+02,1.168245970520469434e+01,1.124395362911288920e+01,1.197660964370419023e+01,2.056803335339047467e-01,1.365221691633339844e+02,6.510000000000000000e+02,1.188814003873859804e+01,1.147677937167078888e+01
4.005000000000000000e+02,1.168334617873249215e+01,1.124480852889195504e+01,1.197748327384302236e+01,2.056858225379529781e-01,1.365428845896962002e+02,6.510000000000000000e+02,1.188903200127044357e+01,1.147766035619453895e+01
4.010000000000000000e+02,1.168422778878531254e+01,1.124565877360953081e+01,1.197835207177448069e+01,2.056912577717008028e-01,1.365634879137466271e+02,6.510000000000000000e+02,1.188991904655701326e+01,1.147853653101361182e+01
4.015000000000000000e+02,1.168510456218444560e+01,1.124650438863458035e+01,1.197921606449950538e+01,2.056966397320903195e-01,1.365839797367808046e+02,6.510000000000000000e+02,1.189080120191653656e+01,1.147940792245235464e+01
4.020000000000000000e+02,1.168597652560437261e+01,1.124734539920003051e+01,1.198007527886773538e+01,2.057019689116267869e-01,1.366043606569905648e+02,6.510000000000000000e+02,1.189167849451599857e+01,1.148027455669274488e+01
4.025000000000000000e+02,1.168684370284223206e+01,1.124818183040339470e+01,1.198092974157832380e+01,2.057072473398436074e-01,1.366246312062712889e+02,6.510000000000000000e+02,1.189255095018207697e+01,1.148113645550238893e+01
4.030000000000000000e+02,1.168770611915123503e+01,1.124901370720744787e+01,1.198177947918073549e+01,2.057124761377770727e-01,1.366447919504839490e+02,6.510000000000000000e+02,1.189341859528901324e+01,1.148199364301345859e+01
4.035000000000000000e+02,1.168856380466937850e+01,1.124984105444091576e+01,1.198262451807558904e+01,2.057176535818046603e-01,1.366648435688222776e+02,6.510000000000000000e+02,1.189428145825118399e+01,1.148284615108757301e+01
4.040000000000000000e+02,1.168941678549115970e+01,1.125066389679910195e+01,1.198346488451542236e+01,2.057227801465387473e-01,1.366847866471937039e+02,6.510000000000000000e+02,1.189513956563769881e+01,1.148369400534462059e+01
4.045000000000000000e+02,1.169026508676322251e+01,1.125148225884457354e+01,1.198430060460553115e+01,2.057278568316593947e-01,1.367046217498716771e+02,6.510000000000000000e+02,1.189599294359488191e+01,1.148453722993156312e+01
4.050000000000000000e+02,1.169110872794907863e+01,1.125229616500782015e+01,1.198513170430473629e+01,2.057328882763920230e-01,1.367243493100456817e+02,6.510000000000000000e+02,1.189684161622547087e+01,1.148537583967268816e+01
4.055000000000000000e+02,1.169194774191524644e+01,1.125310563958787746e+01,1.198595820942618317e+01,2.057378702073204280e-01,1.367439700709144574e+02,6.510000000000000000e+02,1.189768561212256515e+01,1.148620987170792596e+01
4.060000000000000000e+02,1.169278215365881657e+01,1.125391070675304128e+01,1.198678014563816419e+01,2.057428023654840621e-01,1.367634845936473198e+02,6.510000000000000000e+02,1.189852495602429983e+01,1.148703935129333153e+01
4.065000000000000000e+02,1.169361198626211618e+01,1.125471139054143777e+01,1.198759753846485587e+01,2.057476820906306014e-01,1.367828933939387070e+02,6.510000000000000000e+02,1.189935966835274606e+01,1.148786430417148630e+01
4.070000000000000000e+02,1.169443726781850579e+01,1.125550771486175350e+01,1.198841041328714496e+01,2.057525136794045861e-01,1.368021971078277375e+02,6.510000000000000000e+02,1.190018978149791096e+01,1.148868475413910062e+01
4.075000000000000000e+02,1.169525802343602194e+01,1.125629970349382525e+01,1.198921879534338508e+01,2.057572975770194934e-01,1.368213963002508535e+02,6.510000000000000000e+02,1.190101532101304116e+01,1.148950072585900273e+01
4.080000000000000000e+02,1.169607427808474931e+01,1.125708738008933274e+01,1.199002270973016415e+01,2.057620342240612521e-01,1.368404915332037035e+02,6.510000000000000000e+02,1.190183631230880934e+01,1.149031224386068750e+01
4.085000000000000000e+02,1.169688605089902467e+01,1.125787076817238663e+01,1.199082218140312328e+01,2.057667307159379566e-01,1.368594832351857065e+02,6.510000000000000000e+02,1.190265278161496276e+01,1.149111932018308657e+01
4.090000000000000000e+02,1.169769336772199608e+01,1.125864989114023018e+01,1.199161723517769218e+01,2.057713861458914384e-01,1.368783719886035897e+02,6.510000000000000000e+02,1.190346475386788860e+01,1.149192198157610534e+01
4.095000000000000000e+02,1.169849625772744517e+01,1.125942477226382188e+01,1.199240789572983346e+01,2.057759955505466531e-01,1.368971584524078651e+02,6.510000000000000000e+02,1.190427225327799121e+01,1.149272026217689735e+01
4.100000000000000000e+02,1.169929474534035840e+01,1.126019543468850159e+01,1.199319418759687039e+01,2.057805593555486756e-01,1.369158431769572246e+02,6.510000000000000000e+02,1.190507530469590769e+01,1.149351418598481089e+01
4.105000000000000000e+02,1.170008885485134620e+01,1.126096190143463538e+01,1.199397613517816907e+01,2.057850779819220544e-01,1.369344267097367265e+02,6.510000000000000000e+02,1.190587393283326989e+01,1.149430377686942428e+01
4.110000000000000000e+02,1.170087861041733213e+01,1.126172419539821590e+01,1.199475376273595728e+01,2.057895518463676299e-01,1.369529095953709827e+02,6.510000000000000000e+02,1.190666816226370095e+01,1.149508905857096508e+01
4.115000000000000000e+02,1.170166403606223504e+01,1.126248233935151433e+01,1.199552709439606524e+01,2.057939813629494907e-01,1.369712923756375460e+02,6.510000000000000000e+02,1.190745801742518495e+01,1.149587005469928691e+01
4.120000000000000000e+02,1.170244515567771337e+01,1.126323635594371275e+01,1.199629615414863260e+01,2.057983669405255289e-01,1.369895755894801823e+02,6.510000000000000000e+02,1.190824352261823904e+01,1.149664678873718948e+01
4.125000000000000000e+02,1.170322199302381350e+01,1.126398626770149392e+01,1.199706096584889004e+01,2.058027089851509894e-01,1.370077597730219168e+02,6.510000000000000000e+02,1.190902470200896524e+01,1.149741928403866353e+01
4.130000000000000000e+02,1.170399457172969981e+01,1.126473209702971623e+01,1.199782155321791066e+01,2.058070078987309648e-01,1.370258454595784769e+02,6.510000000000000000e+02,1.190980157962843045e+01,1.149818756383096741e+01
4.135000000000000000e+02,1.170476291529431734e+01,1.126547386621198754e+01,1.199857793984332233e+01,2.058112640797382931e-01,1.370438331796712248e+02,6.510000000000000000e+02,1.191057417937405560e+01,1.149895165121457907e+01
4.140000000000000000e+02,1.170552704708710579e+01,1.126621159741131173e+01,1.199933014918006080e+01,2.058154779224981856e-01,1.370617234610402306e+02,6.510000000000000000e+02,1.191134252500960322e+01,1.149971156916460657e+01
4.145000000000000000e+02,1.170628699034865683e+01,1.126694531267069088e+01,1.200007820455106433e+01,2.058196498182008616e-01,1.370795168286574892e+02,6.510000000000000000e+02,1.191210664016685783e+01,1.150046734053045583e+01
4.150000000000000000e+02,1.170704276819141754e+01,1.126767503391374881e+01,1.200082212914806057e+01,2.058237801547343482e-01,1.370972138047401643e+02,6.510000000000000000e+02,1.191286654834615355e+01,1.150121898803668330e+01
4.155000000000000000e+02,1.170779440360037249e+01,1.126840078294532432e+01,1.200156194603226467e+01,2.058278693151681105e-01,1.371148149087630088e+02,6.510000000000000000e+02,1.191362227291554099e+01,1.150196653428520399e+01
4.160000000000000000e+02,1.170854191943368683e+01,1.126912258145211609e+01,1.200229767813505788e+01,2.058319176802409778e-01,1.371323206574718370e+02,6.510000000000000000e+02,1.191437383711392783e+01,1.150271000175344582e+01
4.165000000000000000e+02,1.170928533842342567e+01,1.126984045100323506e+01,1.200302934825878509e+01,2.058359256267185133e-01,1.371497315648963706e+02,6.510000000000000000e+02,1.191512126405014271e+01,1.150344941279670685e+01
4.170000000000000000e+02,1.171002468317619005e+01,1.127055441305086703e+01,1.200375697907740324e+01,2.058398935277732378e-01,1.371670481423631713e+02,6.510000000000000000e+02,1.191586457670396371e+01,1.150418478964841640e+01
4.175000000000000000e+02,1.171075997617379727e+01,1.127126448893082866e+01,1.200448059313722737e+01,2.058438217533232473e-01,1.371842708985081458e+02,6.510000000000000000e+02,1.191660379792712021e+01,1.150491615442047255e+01
4.180000000000000000e+02,1.171149123977394346e+01,1.127197069986318922e+01,1.200520021285762162e+01,2.058477106702013559e-01,1.372014003392899610e+02,6.510000000000000000e+02,1.191733895044414382e+01,1.150564352910374133e+01
4.185000000000000000e+02,1.171221849621086619e+01,1.127267306695286742e+01,1.200591586053169735e+01,2.058515606411450150e-01,1.372184369680023224e+02,6.510000000000000000e+02,1.191807005685201126e+01,1.150636693556972112e+01
4.190000000000000000e+02,1.171294176759600703e+01,1.127337161119022113e+01,1.200662755832705031e+01,2.058553720262299436e-01,1.372353812852871613e+02,6.510000000000000000e+02,1.191879713962223697e+01,1.150708639556977886e+01
4.195000000000000000e+02,1.171366107591865990e+01,1.127406635345163188e+01,1.200733532828641259e+01,2.058591451819863360e-01,1.372522337891469704e+02,6.510000000000000000e+02,1.191952022110064568e+01,1.150780193073667412e+01
4.200000000000000000e+02,1.171437644304663017e+01,1.127475731450010876e+01,1.200803919232837025e+01,2.058628804615261487e-01,1.372689949749577352e+02,6.510000000000000000e+02,1.192023932350815585e+01,1.150851356258510449e+01
4.205000000000000000e+02,1.171508789072687229e+01,1.127544451498587819e+01,1.200873917224803122e+01,2.058665782152603041e-01,1.372856653354814398e+02,6.510000000000000000e+02,1.192095446894213318e+01,1.150922131251161140e+01
4.210000000000000000e+02,1.171579544058617550e+01,1.127612797544694345e+01,1.200943528971775898e+01,2.058702387892143715e-01,1.373022453608789704e+02,6.510000000000000000e+02,1.192166567937539057e+01,1.150992520179696044e+01
4.215000000000000000e+02,1.171649911413174650e+01,1.127680771630970646e+01,1.201012756628780487e+01,2.058738625275996492e-01,1.373187355387220236e+02,6.510000000000000000e+02,1.192237297665934648e+01,1.151062525160414651e+01
4.220000000000000000e+02,1.171719893275190216e+01,1.127748375788950241e+01,1.201081602338701160e+01,2.058774497707492601e-01,1.373351363540064369e+02,6.510000000000000000e+02,1.192307638252265178e+01,1.151132148298115432e+01
4.225000000000000000e+02,1.171789491771668956e+01,1.127815612039122684e+01,1.201150068232349000e+01,2.058810008561306470e-01,1.373514482891641535e+02,6.510000000000000000e+02,1.192377591857282049e+01,1.151201391686055864e+01
4.230000000000000000e+02,1.171858709017852185e+01,1.127882482390986496e+01,1.201218156428529227e+01,2.058845161177562666e-01,1.373676718240757566e+02,6.510000000000000000e+02,1.192447160629627767e+01,1.151270257406076603e+01
4.235000000000000000e+02,1.171927547117280888e+01,1.127948988843109923e+01,1.201285869034107279e+01,2.058879958869429261e-01,1.373838074360830035e+02,6.510000000000000000e+02,1.192516346705975216e+01,1.151338747528586559e+01
4.240000000000000000e+02,1.171996008161858782e+01,1.128015133383185997e+01,1.201353208144074713e+01,2.058914404920597352e-01,1.373998556000010751e+02,6.510000000000000000e+02,1.192585152211064781e+01,1.151406864112652961e+01
4.245000000000000000e+02,1.172064094231916442e+01,1.128080917988090270e+01,1.201420175841619020e+01,2.058948502578129003e-01,1.374158167881309680e+02,6.510000000000000000e+02,1.192653579257697771e+01,1.151474609206135291e+01
4.250000000000000000e+02,1.172131807396270986e+01,1.128146344623937125e+01,1.201486774198186680e+01,2.058982255071000467e-01,1.374316914702718577e+02,6.510000000000000000e+02,1.192721629946981032e+01,1.151541984845560940e+01
4.255000000000000000e+02,1.172199149712290911e+01,1.128211415246135552e+01,1.201553005273549068e+01,2.059015665583569243e-01,1.374474801137329791e+02,6.510000000000000000e+02,1.192789306368126567e+01,1.151608993056455255e+01
4.260000000000000000e+02,1.172266123225955781e+01,1.128276131799446702e+01,1.201618871115867293e+01,2.059048737286335584e-01,1.374631831833463878e+02,6.510000000000000000e+02,1.192856610598819245e+01,1.151675635853092494e+01
4.265000000000000000e+02,1.172332729971920173e+01,1.128340496218039135e+01,1.201684373761760583e+01,2.059081473308147503e-01,1.374788011414786979e+02,6.510000000000000000e+02,1.192923544705001504e+01,1.151741915238838665e+01
4.270000000000000000e+02,1.172398971973571413e+01,1.128404510425542817e+01,1.201749515236365262e+01,2.059113876758531525e-01,1.374943344480433041e+02,6.510000000000000000e+02,1.192990110741156684e+01,1.151807833205986142e+01
4.275000000000000000e+02,1.172464851243094230e+01,1.128468176335106676e+01,1.201814297553404387e+01,2.059145950715486895e-01,1.375097835605125738e+02,6.510000000000000000e+02,1.193056310750249160e+01,1.151873391735939300e+01
4.280000000000000000e+02,1.172530369781529558e+01,1.128531495849452781e+01,1.201878722715248315e+01,2.059177698225913566e-01,1.375251489339297564e+02,6.510000000000000000e+02,1.193122146763788649e+01,1.151938592799270289e+01
4.285000000000000000e+02,1.172595529449683305e+01,1.128594470860930521e+01,1.201942792712980612e+01,2.059209142197732101e-01,1.375404309914514158e+02,6.510000000000000000e+02,1.193187620871660570e+01,1.152003438027706039e+01
4.290000000000000000e+02,1.172660331602550166e+01,1.128657103251574512e+01,1.202006509526457911e+01,2.059240381693664412e-01,1.375556300409162418e+02,6.510000000000000000e+02,1.193252735419486754e+01,1.152067927785613399e+01
4.295000000000000000e+02,1.172724778966325943e+01,1.128719394893153627e+01,1.202069875124378306e+01,2.059271302941330928e-01,1.375707467031529916e+02,6.510000000000000000e+02,1.193317491995739310e+01,1.152132065936912753e+01
4.300000000000000000e+02,1.172788873498048368e+01,1.128781347647229083e+01,1.202132891464337661e+01,2.059301908880246945e-01,1.375857814236013041e+02,6.510000000000000000e+02,1.193381892586850768e+01,1.152195854409245968e+01
4.305000000000000000e+02,1.172852617143909093e+01,1.128842963365208973e+01,1.202195560492899773e+01,2.059332202432338776e-01,1.376007346453314426e+02,6.510000000000000000e+02,1.193445939168232606e+01,1.152259295119585580e+01
4.310000000000000000e+02,1.172916011839315331e+01,1.128904243888398717e+01,1.202257884145648070e+01,2.059362186490997781e-01,1.376156068090559756e+02,6.510000000000000000e+02,1.193509633704225337e+01,1.152322389974405326e+01
4.315000000000000000e+02,1.172979059508949007e+01,1.128965191048055949e+01,1.202319864347257727e+01,2.059391863912665155e-01,1.376303983531413451e+02,6.510000000000000000e+02,1.193572978148075769e+01,1.152385140869822244e+01
4.320000000000000000e+02,1.173041762066822180e+01,1.129025806665444520e+01,1.202381503011550912e+01,2.059421237541687322e-01,1.376451097136198882e+02,6.510000000000000000e+02,1.193635974442239167e+01,1.152447549691405371e+01
4.325000000000000000e+02,1.173104121416337620e+01,1.129086092551886722e+01,1.202442802041558600e+01,2.059450310190103495e-01,1.376597413242011498e+02,6.510000000000000000e+02,1.193698624518238560e+01,1.152509618314436679e+01
4.330000000000000000e+02,1.173166139450346890e+01,1.129146050508815513e+01,1.202503763329582753e+01,2.059479084644814384e-01,1.376742936162839612e+02,6.510000000000000000e+02,1.193760930296794953e+01,1.152571348603898826e+01
4.335000000000000000e+02,1.173227817905090831e+01,1.129205682327829763e+01,1.202564388757255642e+01,2.059507587599016531e-01,1.376887669856679111e+02,6.510000000000000000e+02,1.193822893781081085e+01,1.152632742029100754e+01
4.340000000000000000e+02,1.173289158096202733e+01,1.129264989790741680e+01,1.202624680195601314e+01,2.059535912903350807e-01,1.377031617323750368e+02,6.510000000000000000e+02,1.193884517225236230e+01,1.152693798967169236e+01
4.345000000000000000e+02,1.173350162592497092e+01,1.129323974669632413e+01,1.202684639505092434e+01,2.059563947424597474e-01,1.377174784421192442e+02,6.510000000000000000e+02,1.193945802066743056e+01,1.152754523118251129e+01
4.350000000000000000e+02,1.173410833245158358e+01,1.129382638726904098e+01,1.202744268535713346e+01,2.059591693860616524e-01,1.377317175371638598e+02,6.510000000000000000e+02,1.194006750183764431e+01,1.152814916306552107e+01
4.355000000000000000e+02,1.173471171895107190e+01,1.129440983715327818e+01,1.202803569127016736e+01,2.059619154877836977e-01,1.377458794375190223e+02,6.510000000000000000e+02,1.194067363443885377e+01,1.152874980346328826e+01
4.360000000000000000e+02,1.173531180373051797e+01,1.129499011378099560e+01,1.202862543108184390e+01,2.059646333116737782e-01,1.377599645609520280e+02,6.510000000000000000e+02,1.194127643704219111e+01,1.152934717041884305e+01
4.365000000000000000e+02,1.173590860499546196e+01,1.129556723448886579e+01,1.202921192298082254e+01,2.059673231196064991e-01,1.377739733229996091e+02,6.510000000000000000e+02,1.194187592811506882e+01,1.152994128187585687e+01
4.370000000000000000e+02,1.173650214085045107e+01,1.129614121651883529e+01,1.202979518505322964e+01,2.059699851712835095e-01,1.377879061369786768e+02,6.510000000000000000e+02,1.194247212602173391e+01,1.153053215567916645e+01
4.375000000000000000e+02,1.173709242929958485e+01,1.129671207701856162e+01,1.203037523528320918e+01,2.059726197240657475e-01,1.378017634139976337e+02,6.510000000000000000e+02,1.194306504902364985e+01,1.153111980957551985e+01
4.380000000000000000e+02,1.173767948824708895e+01,1.129727983304199235e+01,1.203095209155351775e+01,2.059752270327211698e-01,1.378155455629675998e+02,6.510000000000000000e+02,1.194365471527980915e+01,1.153170426121436698e+01
4.385000000000000000e+02,1.173826333549784096e+01,1.129784450154980568e+01,1.203152577164607884e+01,2.059778073495094897e-01,1.378292529906134121e+02,6.510000000000000000e+02,1.194424114284734983e+01,1.153228552814833030e+01
4.390000000000000000e+02,1.173884398875792634e+01,1.129840609940994867e+01,1.203209629324256191e+01,2.059803609249827028e-01,1.378428861014848792e+02,6.510000000000000000e+02,1.194482434968290896e+01,1.153286362783294194e+01
4.395000000000000000e+02,1.173942146563517497e+01,1.129896464339810258e+01,1.203266367392494374e+01,2.059828880068908519e-01,1.378564452979675821e+02,6.510000000000000000e+02,1.194540435364206488e+01,1.153343857762828328e+01
4.400000000000000000e+02,1.173999578363970286e+01,1.129952015019819989e+01,1.203322793117608036e+01,2.059853888413613332e-01,1.378699309802941002e+02,6.510000000000000000e+02,1.194598117248106206e+01,1.153401039479834189e+01
4.405000000000000000e+02,1.174056696018445045e+01,1.130007263640290560e+01,1.203378908238025780e+01,2.059878636718046885e-01,1.378833435465548405e+02,6.510000000000000000e+02,1.194655482385625511e+01,1.153457909651264757e+01
4.410000000000000000e+02,1.174113501258573145e+01,1.130062211851410936e+01,1.203434714482377466e+01,2.059903127389149102e-01,1.378966833927088373e+02,6.510000000000000000e+02,1.194712532532464699e+01,1.153514469984681767e+01
4.415000000000000000e+02,1.174169995806372491e+01,1.130116861294341035e+01,1.203490213569544665e+01,2.059927362826491082e-01,1.379099509125948657e+02,6.510000000000000000e+02,1.194769269434637415e+01,1.153570722178107388e+01
4.420000000000000000e+02,1.174226180749667314e+01,1.130171213601260050e+01,1.203545407208721585e+01,2.059951459464931245e-01,1.379231463559485462e+02,6.510000000000000000e+02,1.194825695344316685e+01,1.153626666155018121e+01
4.425000000000000000e+02,1.174282058125801598e+01,1.130225270395416004e+01,1.203600297099468008e+01,2.059975358597933015e-01,1.379362701883971738e+02,6.510000000000000000e+02,1.194881811711780983e+01,1.153682304539822212e+01
4.430000000000000000e+02,1.174337629923826576e+01,1.130279033291171054e+01,1.203654884931758140e+01,2.059999008586428648e-01,1.379493228646647935e+02,6.510000000000000000e+02,1.194937620009690882e+01,1.153737639837962270e+01
4.435000000000000000e+02,1.174392897827812732e+01,1.130332503894051044e+01,1.203709172386045978e+01,2.060022411737482684e-01,1.379623047702093572e+02,6.510000000000000000e+02,1.194993121945187653e+01,1.153792673710437811e+01
4.440000000000000000e+02,1.174447863512479273e+01,1.130385683800794538e+01,1.203763161133310255e+01,2.060045570346175636e-01,1.379752162884217626e+02,6.510000000000000000e+02,1.195048319215941035e+01,1.153847407809017511e+01
4.445000000000000000e+02,1.174502528643250088e+01,1.130438574599396517e+01,1.203816852835108975e+01,2.060068486677926192e-01,1.379880578006368808e+02,6.510000000000000000e+02,1.195103213510029327e+01,1.153901843776470670e+01
4.450000000000000000e+02,1.174556894876301527e+01,1.130491177869158470e+01,1.203870249143640692e+01,2.060091162985755453e-01,1.380008296861440158e+02,6.510000000000000000e+02,1.195157806506158948e+01,1.153955983246443928e+01
4.455000000000000000e+02,1.174610963858614809e+01,1.130543495180733160e+01,1.203923351701784661e+01,2.060113601498081426e-01,1.380135323221971646e+02,6.510000000000000000e+02,1.195212099873595513e+01,1.154009827843634106e+01
4.460000000000000000e+02,1.174664737228028244e+01,1.130595528096173297e+01,1.203976162143168160e+01,2.060135804417881078e-01,1.380261660840257321e+02,6.510000000000000000e+02,1.195266095272207174e+01,1.154063379183849491e+01
4.465000000000000000e+02,1.174718216613284127e+01,1.130647278168974879e+01,1.204028682092205038e+01,2.060157773941639070e-01,1.380387313448447912e+02,6.510000000000000000e+02,1.195319794352700526e+01,1.154116638873867728e+01
4.470000000000000000e+02,1.174771403634081679e+01,1.130698746944127642e+01,1.204080913164158773e+01,2.060179512237459987e-01,1.380512284758654857e+02,6.510000000000000000e+02,1.195373198756456290e+01,1.154169608511707246e+01
4.475000000000000000e+02,1.174824299901128022e+01,1.130749935958157693e+01,1.204132856965189902e+01,2.060201021451806280e-01,1.380636578463054605e+02,6.510000000000000000e+02,1.195426310115646018e+01,1.154222289686609848e+01
4.480000000000000000e+02,1.174876907016183836e+01,1.130800846739173338e+01,1.204184515092406116e+01,2.060222303717922920e-01,1.380760198233988376e+02,6.510000000000000000e+02,1.195479130053363015e+01,1.154274683979004479e+01
4.485000000000000000e+02,1.174929225958943668e+01,1.130851480806911447e+01,1.204235889133916793e+01,2.060243470587118653e-01,1.380883146328292241e+02,6.510000000000000000e+02,1.195531660664814666e+01,1.154326791253072493e+01
4.490000000000000000e+02,1.174981258607544454e+01,1.130901839672783993e+01,1.204286980668882556e+01,2.060264471653810991e-01,1.381005427048285128e+02,6.510000000000000000e+02,1.195583903324082620e+01,1.154378613891006466e+01
4.495000000000000000e+02,1.175033006861671403e+01,1.130951924839920331e+01,1.204337791267567859e+01,2.060285251085759717e-01,1.381127044745964838e+02,6.510000000000000000e+02,1.195635859372528920e+01,1.154430154350813886e+01
4.500000000000000000e+02,1.175084472287770332e+01,1.131001737803213558e+01,1.204388322491387164e+01,2.060305810939455917e-01,1.381248003015286656e+02,6.510000000000000000e+02,1.195687530397164799e+01,1.154481414178375687e+01
4.505000000000000000e+02,1.175135656443587884e+01,1.131051280049365992e+01,1.204438575892961083e+01,2.060326153257766302e-01,1.381368305430881946e+02,6.510000000000000000e+02,1.195738917976165538e+01,1.154532394911010229e+01
4.510000000000000000e+02,1.175186560878220199e+01,1.131100553056930202e+01,1.204488553016160601e+01,2.060346280067410774e-01,1.381487955548157061e+02,6.510000000000000000e+02,1.195790023678894087e+01,1.154583098077546133e+01
4.515000000000000000e+02,1.175237187132161232e+01,1.131149558296356616e+01,1.204538255396162505e+01,2.060366193362968001e-01,1.381606956903389687e+02,6.510000000000000000e+02,1.195840849065790934e+01,1.154633525198531530e+01
4.520000000000000000e+02,1.175287536737347516e+01,1.131198297230037397e+01,1.204587684559493432e+01,2.060385895146449597e-01,1.381725313013833727e+02,6.510000000000000000e+02,1.195891395688811976e+01,1.154683677785882878e+01
4.525000000000000000e+02,1.175337611162327889e+01,1.131246771312347477e+01,1.204636842024083165e+01,2.060405393308205879e-01,1.381843027251244678e+02,6.510000000000000000e+02,1.195941665095409867e+01,1.154733557229245733e+01
4.530000000000000000e+02,1.175387410788963649e+01,1.131294981989689141e+01,1.204685729299310637e+01,2.060424790878717938e-01,1.381960100473070838e+02,6.510000000000000000e+02,1.195991658697750815e+01,1.154783162880176484e+01
4.535000000000000000e+02,1.175436938316399882e+01,1.131342930700536265e+01,1.204734347886055268e+01,2.060443982279767106e-01,1.382076538899043214e+02,6.510000000000000000e+02,1.196041378139197420e+01,1.154832498493602166e+01
4.540000000000000000e+02,1.175486195245454013e+01,1.131390618875476939e+01,1.204782699276742264e+01,2.060462969274179379e-01,1.382192345977408650e+02,6.510000000000000000e+02,1.196090824938195674e+01,1.154881565552712175e+01
4.545000000000000000e+02,1.175535183065950839e+01,1.131438047937256286e+01,1.204830784955393241e+01,2.060481753768620694e-01,1.382307525131659816e+02,6.510000000000000000e+02,1.196140000603636899e+01,1.154930365528264602e+01
4.550000000000000000e+02,1.175583903259440710e+01,1.131485219300817668e+01,1.204878606397671881e+01,2.060500337651103853e-01,1.382422079766847958e+02,6.510000000000000000e+02,1.196188906635951810e+01,1.154978899882929610e+01
4.555000000000000000e+02,1.175632357299247666e+01,1.131532134373347631e+01,1.204926165070935085e+01,2.060518722785943946e-01,1.382536013269681234e+02,6.510000000000000000e+02,1.196237544527106955e+01,1.155027170071388198e+01
4.560000000000000000e+02,1.175680546650511182e+01,1.131578794554314982e+01,1.204973462434274900e+01,2.060536911031857210e-01,1.382649329008617372e+02,6.510000000000000000e+02,1.196285915760829788e+01,1.155075177540192577e+01
4.565000000000000000e+02,1.175728472770235555e+01,1.131625201235515732e+01,1.205020499938570033e+01,2.060554904219657479e-01,1.382762030333960865e+02,6.510000000000000000e+02,1.196334021812432091e+01,1.155122923728038842e+01
4.570000000000000000e+02,1.175776137107333241e+01,1.131671355801114309e+01,1.205067279026530613e+01,2.060572704165726243e-01,1.382874120577957910e+02,6.510000000000000000e+02,1.196381864148990459e+01,1.155170410065676023e+01
4.575000000000000000e+02,1.175823541102669445e+01,1.131717259627682637e+01,1.205113801132746154e+01,2.060590312680014302e-01,1.382985603054892181e+02,6.510000000000000000e+02,1.196429444229469574e+01,1.155217637975869494e+01
4.580000000000000000e+02,1.175870686189107772e+01,1.131762914084243299e+01,1.205160067683728542e+01,2.060607731546259258e-01,1.383096481061173790e+02,6.510000000000000000e+02,1.196476763504570329e+01,1.155264608873645216e+01
4.585000000000000000e+02,1.175917573791554638e+01,1.131808320532312351e+01,1.205206080097963373e+01,2.060624962533352256e-01,1.383206757875437916e+02,6.510000000000000000e+02,1.196523823416888099e+01,1.155311324166220999e+01
4.590000000000000000e+02,1.175964205327002965e+01,1.131853480325936268e+01,1.205251839785948320e+01,2.060642007398290065e-01,1.383316436758634893e+02,6.510000000000000000e+02,1.196570625400985932e+01,1.155357785253019998e+01
4.595000000000000000e+02,1.176010582204577304e+01,1.131898394811736352e+01,1.205297348150247139e+01,2.060658867879017198e-01,1.383425520954125716e+02,6.510000000000000000e+02,1.196617170883367365e+01,1.155403993525787243e+01
4.600000000000000000e+02,1.176056705825575932e+01,1.131943065328946219e+01,1.205342606585526966e+01,2.060675545699904299e-01,1.383534013687769857e+02,6.510000000000000000e+02,1.196663461282575014e+01,1.155449950368577028e+01
4.605000000000000000e+02,1.176102577367504054e+01,1.131987493209455664e+01,1.205387616478609480e+01,2.060692075714041227e-01,1.383641917673577098e+02,6.510000000000000000e+02,1.196709498124644355e+01,1.155495656610363753e+01
4.610000000000000000e+02,1.176148197822561592e+01,1.132031679777844779e+01,1.205432379208511939e+01,2.060708500241894836e-01,1.383749235193556331e+02,6.510000000000000000e+02,1.196755282824980604e+01,1.155541112820142580e+01
4.615000000000000000e+02,1.176193568903918241e+01,1.132075626351431907e+01,1.205476896146491050e+01,2.060724787612323305e-01,1.383855970195964176e+02,6.510000000000000000e+02,1.196800816780041465e+01,1.155586321027795016e+01
4.620000000000000000e+02,1.176238692262861996e+01,1.132119334240306507e+01,1.205521168656091646e+01,2.060740898223759332e-01,1.383962126481208941e+02,6.510000000000000000e+02,1.196846101245099625e+01,1.155631283280624366e+01
4.625000000000000000e+02,1.176283569262174744e+01,1.132162804747370544e+01,1.205565198093186474e+01,2.060756833732782511e-01,1.384067707188939380e+02,6.510000000000000000e+02,1.196891137599502741e+01,1.155676000924846925e+01
4.630000000000000000e+02,1.176328201257074824e+01,1.132206039168380762e+01,1.205608985806020428e+01,2.060772595767675075e-01,1.384172715441851835e+02,6.510000000000000000e+02,1.196935927214751594e+01,1.155720475299398053e+01
4.635000000000000000e+02,1.176372589595251483e+01,1.132249038791982265e+01,1.205652533135255844e+01,2.060788185959991914e-01,1.384277154345777205e+02,6.510000000000000000e+02,1.196980471454851447e+01,1.155764707735651520e+01
4.640000000000000000e+02,1.176416735616913734e+01,1.132291804899752208e+01,1.205695841414014069e+01,2.060803605914680869e-01,1.384381026989770760e+02,6.510000000000000000e+02,1.197024771676060517e+01,1.155808699557766950e+01
4.645000000000000000e+02,1.176460640654828005e+01,1.132334338766235859e+01,1.205738911967918447e+01,2.060818857228181589e-01,1.384484336446199109e+02,6.510000000000000000e+02,1.197068829227109887e+01,1.155852452082546300e+01
4.650000000000000000e+02,1.176504306034362024e+01,1.132376641658986216e+01,1.205781746115139796e+01,2.060833941475799791e-01,1.384587085770829447e+02,6.510000000000000000e+02,1.197112645449120016e+01,1.155895966619604032e+01
4.655000000000000000e+02,1.176547733073523894e+01,1.132418714838600771e+01,1.205824345166433886e+01,2.060848860227283696e-01,1.384689278002918229e+02,6.510000000000000000e+02,1.197156221675796850e+01,1.155939244471251115e+01
4.660000000000000000e+02,1.176590923083005080e+01,1.132460559558761304e+01,1.205866710425189581e+01,2.060863615028726281e-01,1.384790916165292742e+02,6.510000000000000000e+02,1.197199559233292376e+01,1.155982286932717784e+01
4.665000000000000000e+02,1.176633877366219494e+01,1.132502177066270299e+01,1.205908843187463653e+01,2.060878207420666908e-01,1.384892003264445748e+02,6.510000000000000000e+02,1.197242659440426138e+01,1.156025095292012850e+01
4.670000000000000000e+02,1.176676597219345233e+01,1.132543568601090733e+01,1.205950744742030878e+01,2.060892638930514331e-01,1.384992542290616768e+02,6.510000000000000000e+02,1.197285523608650415e+01,1.156067670830040051e+01
4.675000000000000000e+02,1.176719083931365972e+01,1.132584735396379116e+01,1.205992416370418319e+01,2.060906911060345625e-01,1.385092536217878774e+02,6.510000000000000000e+02,1.197328153041969401e+01,1.156110014820762544e+01
4.680000000000000000e+02,1.176761338784107558e+01,1.132625678678529013e+01,1.206033859346950976e+01,2.060921025313420807e-01,1.385191988004223163e+02,6.510000000000000000e+02,1.197370549037241894e+01,1.156152128530973400e+01
4.685000000000000000e+02,1.176803363052281881e+01,1.132666399667202128e+01,1.206075074938792113e+01,2.060934983173563773e-01,1.385290900591647585e+02,6.510000000000000000e+02,1.197412712884017516e+01,1.156194013220546069e+01
4.690000000000000000e+02,1.176845158003525071e+01,1.132706899575368276e+01,1.206116064405982158e+01,2.060948786105583352e-01,1.385389276906236944e+02,6.510000000000000000e+02,1.197454645864580947e+01,1.156235670142469196e+01
4.695000000000000000e+02,1.176886724898435865e+01,1.132747179609342147e+01,1.206156829001480979e+01,2.060962435569163587e-01,1.385487119858249514e+02,6.510000000000000000e+02,1.197496349254127601e+01,1.156277100542744307e+01
4.700000000000000000e+02,1.176928064990617173e+01,1.132787240968818310e+01,1.206197369971208921e+01,2.060975933007081762e-01,1.385584432342201922e+02,6.510000000000000000e+02,1.197537824320687960e+01,1.156318305660546386e+01
4.705000000000000000e+02,1.176969179526712672e+01,1.132827084846909749e+01,1.206237688554084286e+01,2.060989279851943023e-01,1.385681217236949863e+02,6.510000000000000000e+02,1.197579072325232197e+01,1.156359286728193325e+01
4.710000000000000000e+02,1.177010069746447307e+01,1.132866712430180378e+01,1.206277785982067563e+01,2.061002477522814458e-01,1.385777477405772231e+02,6.510000000000000000e+02,1.197620094521675504e+01,1.156400044971219110e+01
4.715000000000000000e+02,1.177050736882666548e+01,1.132906124898684119e+01,1.206317663480193758e+01,2.061015527421020399e-01,1.385873215696455532e+02,6.510000000000000000e+02,1.197660892156876855e+01,1.156440581608456419e+01
4.720000000000000000e+02,1.177091182161372984e+01,1.132945323425999540e+01,1.206357322266621956e+01,2.061028430941082290e-01,1.385968434941373175e+02,6.510000000000000000e+02,1.197701466470783771e+01,1.156480897851962020e+01
4.725000000000000000e+02,1.177131406801765401e+01,1.132984309179265914e+01,1.206396763552665341e+01,2.061041189461886303e-01,1.386063137957569040e+02,6.510000000000000000e+02,1.197741818696384186e+01,1.156520994907146438e+01
4.730000000000000000e+02,1.177171412016276797e+01,1.133023083319217150e+01,1.206435988542836135e+01,2.061053804356360875e-01,1.386157327546840179e+02,6.510000000000000000e+02,1.197781950059840561e+01,1.156560873972713210e+01
4.735000000000000000e+02,1.177211199010612575e+01,1.133061647000218208e+01,1.206474998434881130e+01,2.061066276975907774e-01,1.386251006495812987e+02,6.510000000000000000e+02,1.197821861780371755e+01,1.156600536240853572e+01
4.740000000000000000e+02,1.177250768983787665e+01,1.133100001370298848e+01,1.206513794419821650e+01,2.061078608667238632e-01,1.386344177576029608e+02,6.510000000000000000e+02,1.197861555070459971e+01,1.156639982897115182e+01
4.745000000000000000e+02,1.177290123128164723e+01,1.133138147571189869e+01,1.206552377681991750e+01,2.061090800755119579e-01,1.386436843544024953e+02,6.510000000000000000e+02,1.197901031135715932e+01,1.156679215120613513e+01
4.750000000000000000e+02,1.177329262565028500e+01,1.133176086738357569e+01,1.206590749399075513e+01,2.061102863620391801e-01,1.386529006993355893e+02,6.510000000000000000e+02,1.197940291201232377e+01,1.156718233928824624e+01
4.755000000000000000e+02,1.177368188151245931e+01,1.133213820001036609e+01,1.206628910742147376e+01,2.061114843827556720e-01,1.386620669910492438e+02,6.510000000000000000e+02,1.197979336589521537e+01,1.156757039712970503e+01
4.760000000000000000e+02,1.177406901290816954e+01,1.133251348482265719e+01,1.206666862875706947e+01,2.061126697015713827e-01,1.386711835533358794e+02,6.510000000000000000e+02,1.198018168260974115e+01,1.156795634320659794e+01
4.765000000000000000e+02,1.177445402988557355e+01,1.133288673298920024e+01,1.206704606957716663e+01,2.061138433678859905e-01,1.386802506183165349e+02,6.510000000000000000e+02,1.198056787325345951e+01,1.156834018651768758e+01
4.770000000000000000e+02,1.177483694726125663e+01,1.133325795561748528e+01,1.206742144139642470e+01,2.061150036705303168e-01,1.386892685293268812e+02,6.510000000000000000e+02,1.198095195093178766e+01,1.156872194359072559e+01
4.775000000000000000e+02,1.177521777656707869e+01,1.133362716375402535e+01,1.206779475566486326e+01,2.061161507364366041e-01,1.386982375531757725e+02,6.510000000000000000e+02,1.198133392730351510e+01,1.156910162583064228e+01
4.780000000000000000e+02,1.177559652927095080e+01,1.133399436838474195e+01,1.206816602376825998e+01,2.061172846905538203e-01,1.387071579552262506e+02,6.510000000000000000e+02,1.198171381396150359e+01,1.156947924458039623e+01
4.785000000000000000e+02,1.177597321677716025e+01,1.133435958043526171e+01,1.206853525702850938e+01,2.061184056571103984e-01,1.387160299994036734e+02,6.510000000000000000e+02,1.198209162243427173e+01,1.156985481112005054e+01
4.790000000000000000e+02,1.177634785042674181e+01,1.133472281077127164e+01,1.206890246670399058e+01,2.061195137597403582e-01,1.387248539482031049e+02,6.510000000000000000e+02,1.198246736418648339e+01,1.157022833666700201e+01
4.795000000000000000e+02,1.177672044149784725e+01,1.133508407019882824e+01,1.206926766398990480e+01,2.061206091197162193e-01,1.387336300626971308e+02,6.510000000000000000e+02,1.198284105061756222e+01,1.157059983237813050e+01
4.800000000000000000e+02,1.177709100120605257e+01,1.133544336946470388e+01,1.206963086001868568e+01,2.061216918588104630e-01,1.387423586025433053e+02,6.510000000000000000e+02,1.198321269306486236e+01,1.157096930934724277e+01
4.805000000000000000e+02,1.177745954070477019e+01,1.133580071925669941e+01,1.206999206586030837e+01,2.061227620963080598e-01,1.387510398259920237e+02,6.510000000000000000e+02,1.198358230280107861e+01,1.157133677860846177e+01
4.810000000000000000e+02,1.177782607108554735e+01,1.133615613020398527e+01,1.207035129252266081e+01,2.061238199507737234e-01,1.387596739898935425e+02,6.510000000000000000e+02,1.198394989103632113e+01,1.157170225113477358e+01
4.815000000000000000e+02,1.177819060337841428e+01,1.133650961287739811e+01,1.207070855095190787e+01,2.061248655406413000e-01,1.387682613497057105e+02,6.510000000000000000e+02,1.198431546891905519e+01,1.157206573783777337e+01
4.820000000000000000e+02,1.177855314855227320e+01,1.133686117778977831e+01,1.207106385203285193e+01,2.061258989817311704e-01,1.387768021595016990e+02,6.510000000000000000e+02,1.198467904753400326e+01,1.157242724957054314e+01
4.825000000000000000e+02,1.177891371751517902e+01,1.133721083539629504e+01,1.207141720658924378e+01,2.061269203906165859e-01,1.387852966719769938e+02,6.510000000000000000e+02,1.198504063790579544e+01,1.157278679712456437e+01
4.830000000000000000e+02,1.177927232111473721e+01,1.133755859609475181e+01,1.207176862538414852e+01,2.061279298810050620e-01,1.387937451384567566e+02,6.510000000000000000e+02,1.198540025099574180e+01,1.157314439123373262e+01
4.835000000000000000e+02,1.177962897013838806e+01,1.133790447022591152e+01,1.207211811912033461e+01,2.061289275672729959e-01,1.388021478089036123e+02,6.510000000000000000e+02,1.198575789770566047e+01,1.157350004257111564e+01
4.840000000000000000e+02,1.177998367531380097e+01,1.133824846807378606e+01,1.207246569844053141e+01,2.061299135611837363e-01,1.388105049319243847e+02,6.510000000000000000e+02,1.198611358887498390e+01,1.157385376175261626e+01
4.845000000000000000e+02,1.178033644730914986e+01,1.133859059986599149e+01,1.207281137392786263e+01,2.061308879750434753e-01,1.388188167547777425e+02,6.510000000000000000e+02,1.198646733528419439e+01,1.157420555933410711e+01
4.850000000000000000e+02,1.178068729673350212e+01,1.133893087577401637e+01,1.207315515610612167e+01,2.061318509188821146e-01,1.388270835233813614e+02,6.510000000000000000e+02,1.198681914765238510e+01,1.157455544581462092e+01
4.855000000000000000e+02,1.178103623413710643e+01,1.133926930591355386e+01,1.207349705544012153e+01,2.061328025021785804e-01,1.388353054823188302e+02,6.510000000000000000e+02,1.198716903663928690e+01,1.157490343163492774e+01
4.860000000000000000e+02,1.178138327001173735e+01,1.133960590034481797e+01,1.207383708233605901e+01,2.061337428340711819e-01,1.388434828748472398e+02,6.510000000000000000e+02,1.198751701284580840e+01,1.157524952717766631e+01
4.865000000000000000e+02,1.178172841479103461e+01,1.133994066907280818e+01,1.207417524714183621e+01,2.061346720215906370e-01,1.388516159429039192e+02,6.510000000000000000e+02,1.198786308681262547e+01,1.157559374276944375e+01
4.870000000000000000e+02,1.178207167885080331e+01,1.134027362204765588e+01,1.207451156014735361e+01,2.061355901718058270e-01,1.388597049271136541e+02,6.510000000000000000e+02,1.198820726902260958e+01,1.157593608867899704e+01
4.875000000000000000e+02,1.178241307250936565e+01,1.134060476916492277e+01,1.207484603158490799e+01,2.061364973903515585e-01,1.388677500667959350e+02,6.510000000000000000e+02,1.198854956989971576e+01,1.157627657511901376e+01
4.880000000000000000e+02,1.178275260441951922e+01,1.134093412026586378e+01,1.207517867162946068e+01,2.061373920624194889e-01,1.388757515613612554e+02,6.510000000000000000e+02,1.198888999648193909e+01,1.157661521235709934e+01
4.885000000000000000e+02,1.178309028545731962e+01,1.134126168513777522e+01,1.207550949039901056e+01,2.061382750108565476e-01,1.388837096636631259e+02,6.510000000000000000e+02,1.198922856046817564e+01,1.157695201044646538e+01
4.890000000000000000e+02,1.178342612672006950e+01,1.134158747351424701e+01,1.207583849795488362e+01,2.061391473525663320e-01,1.388916246319404024e+02,6.510000000000000000e+02,1.198956527407263550e+01,1.157728697936750351e+01
4.895000000000000000e+02,1.178376013829922719e+01,1.134191149507549845e+01,1.207616570430207403e+01,2.061400091901813558e-01,1.388994967003587817e+02,6.510000000000000000e+02,1.198990014748940958e+01,1.157762012910904659e+01
4.900000000000000000e+02,1.178409233023035618e+01,1.134223375944865886e+01,1.207649111938956032e+01,2.061408606245637154e-01,1.389073261018129415e+02,6.510000000000000000e+02,1.199023319085491934e+01,1.157795146960579125e+01
4.905000000000000000e+02,1.178442271249343065e+01,1.134255427620803225e+01,1.207681475311062158e+01,2.061417017553100195e-01,1.389151130679336177e+02,6.510000000000000000e+02,1.199056441424874109e+01,1.157828101073812199e+01
4.910000000000000000e+02,1.178475129501313390e+01,1.134287305487542774e+01,1.207713661530316074e+01,2.061425326821398896e-01,1.389228578290943403e+02,6.510000000000000000e+02,1.199089382769527390e+01,1.157860876233099390e+01
4.915000000000000000e+02,1.178507808765919229e+01,1.134319010492043311e+01,1.207745671575001722e+01,2.061433535029604802e-01,1.389305606144183116e+02,6.510000000000000000e+02,1.199122144116215338e+01,1.157893473415623120e+01
4.920000000000000000e+02,1.178540310024665061e+01,1.134350543576070613e+01,1.207777506417928315e+01,2.061441643158022363e-01,1.389382216517848292e+02,6.510000000000000000e+02,1.199154726456245434e+01,1.157925893593084865e+01
4.925000000000000000e+02,1.178572634253621665e+01,1.134381905676223390e+01,1.207809167026459995e+01,2.061449652166307822e-01,1.389458411678362779e+02,6.510000000000000000e+02,1.199187130775284871e+01,1.157958137731958459e+01
4.930000000000000000e+02,1.178604782423453301e+01,1.134413097723967567e+01,1.207840654362549593e+01,2.061457563014931216e-01,1.389534193879846953e+02,6.510000000000000000e+02,1.199219358053602491e+01,1.157990206793303933e+01
4.935000000000000000e+02,1.178636755499449684e+01,1.134444120645658671e+01,1.207871969382767219e+01,2.061465376649605774e-01,1.389609565364181947e+02,6.510000000000000000e+02,1.199251409265945689e+01,1.158022101732953679e+01
4.940000000000000000e+02,1.178668554441555827e+01,1.134474975362573268e+01,1.207903113038331000e+01,2.061473094010127793e-01,1.389684528361079572e+02,6.510000000000000000e+02,1.199283285381657116e+01,1.158053823501454538e+01
4.945000000000000000e+02,1.178700180204400993e+01,1.134505662790935787e+01,1.207934086275138696e+01,2.061480716028269711e-01,1.389759085088143138e+02,6.510000000000000000e+02,1.199314987364683738e+01,1.158085373044118249e+01
4.950000000000000000e+02,1.178731633737330320e+01,1.134536183841947299e+01,1.207964890033797900e+01,2.061488243628205042e-01,1.389833237750937371e+02,6.510000000000000000e+02,1.199346516173612365e+01,1.158116751301048275e+01
4.955000000000000000e+02,1.178762915984432524e+01,1.134566539421813047e+01,1.207995525249654278e+01,2.061495677724403119e-01,1.389906988543049806e+02,6.510000000000000000e+02,1.199377872761676400e+01,1.158147959207188471e+01
4.960000000000000000e+02,1.178794027884570106e+01,1.134596730431767675e+01,1.208025992852824970e+01,2.061503019223733524e-01,1.389980339646155301e+02,6.510000000000000000e+02,1.199409058076807355e+01,1.158178997692332679e+01
4.965000000000000000e+02,1.178824970371408831e+01,1.134626757768106486e+01,1.208056293768223100e+01,2.061510269025888797e-01,1.390053293230083113e+02,6.510000000000000000e+02,1.199440073061667711e+01,1.158209867681149952e+01
4.970000000000000000e+02,1.178855744373447578e+01,1.134656622322211028e+01,1.208086428915592592e+01,2.061517428016650944e-01,1.390125851452876873e+02,6.510000000000000000e+02,1.199470918653614149e+01,1.158240570093281185e+01
4.975000000000000000e+02,1.178886350814045159e+01,1.134686324980573424e+01,1.208116399209536951e+01,2.061524497081778373e-01,1.390198016460862789e+02,6.510000000000000000e+02,1.199501595784862928e+01,1.158271105843227389e+01
4.980000000000000000e+02,1.178916790611449983e+01,1.134715866624828706e+01,1.208146205559543418e+01,2.061531477098169640e-01,1.390269790388708202e+02,6.510000000000000000e+02,1.199532105382431801e+01,1.158301475840468342e+01
4.985000000000000000e+02,1.178947064678830259e+01,1.134745248131777906e+01,1.208175848870019564e+01,2.061538368927973985e-01,1.390341175359486385e+02,6.510000000000000000e+02,1.199562448368109990e+01,1.158331680989550527e+01
4.990000000000000000e+02,1.178977173924300281e+01,1.134774470373413635e+01,1.208205330040314429e+01,2.061545173433318168e-01,1.390412173484740492e+02,6.510000000000000000e+02,1.199592625658633516e+01,1.158361722189967047e+01
4.995000000000000000e+02,1.179007119250949920e+01,1.134803534216951704e+01,1.208234649964753871e+01,2.061551891464105113e-01,1.390482786864543527e+02,6.510000000000000000e+02,1.199622638165591049e+01,1.158391600336308791e+01
5.000000000000000000e+02,1.179036901556872508e+01,1.134832440524852082e+01,1.208263809532667388e+01,2.061558523861800607e-01,1.390553017587560873e+02,6.510000000000000000e+02,1.199652486795490525e+01,1.158421316318254313e+01
5.005000000000000000e+02,1.179066521735191131e+01,1.134861190154848387e+01,1.208292809628412989e+01,2.061565071469532162e-01,1.390622867731112251e+02,6.510000000000000000e+02,1.199682172449886508e+01,1.158450871020495931e+01
5.010000000000000000e+02,1.179095980674091315e+01,1.134889783959972931e+01,1.208321651131408458e+01,2.061571535107686870e-01,1.390692339361233962e+02,6.510000000000000000e+02,1.199711696025168273e+01,1.158480265323014535e+01
5.015000000000000000e+02,1.179125279256842163e+01,1.134918222788581410e+01,1.208350334916160662e+01,2.061577915605465883e-01,1.390761434532737155e+02,6.510000000000000000e+02,1.199741058412896777e+01,1.158509500100787548e+01
5.020000000000000000e+02,1.179154418361829393e+01,1.134946507484381861e+01,1.208378861852290065e+01,2.061584213768909990e-01,1.390830155289270351e+02,6.510000000000000000e+02,1.199770260499518493e+01,1.158538576224140293e+01
5.025000000000000000e+02,1.179183398862578613e+01,1.134974638886456688e+01,1.208407232804563414e+01,2.061590430409510899e-01,1.390898503663378847e+02,6.510000000000000000e+02,1.199799303166673781e+01,1.158567494558483446e+01
5.030000000000000000e+02,1.179212221627785695e+01,1.135002617829291793e+01,1.208435448632912923e+01,2.061596566324014335e-01,1.390966481676565820e+02,6.510000000000000000e+02,1.199828187291025827e+01,1.158596255964545563e+01
5.035000000000000000e+02,1.179240887521342174e+01,1.135030445142797895e+01,1.208463510192474288e+01,2.061602622304098409e-01,1.391034091339351733e+02,6.510000000000000000e+02,1.199856913744383036e+01,1.158624861298301134e+01
5.040000000000000000e+02,1.179269397402361008e+01,1.135058121652340368e+01,1.208491418333605871e+01,2.061608599138478048e-01,1.391101334651332024e+02,6.510000000000000000e+02,1.199885483393745922e+01,1.158653311410976272e+01
5.045000000000000000e+02,1.179297752125206955e+01,1.135085648178759676e+01,1.208519173901919608e+01,2.061614497601123863e-01,1.391168213601237937e+02,6.510000000000000000e+02,1.199913897101218296e+01,1.158681607149195614e+01
5.050000000000000000e+02,1.179325952539518951e+01,1.135113025538399079e+01,1.208546777738306233e+01,2.061620318467672075e-01,1.391234730166995348e+02,6.510000000000000000e+02,1.199942155724195558e+01,1.158709749354842167e+01
5.055000000000000000e+02,1.179353999490240135e+01,1.135140254543130389e+01,1.208574230678964767e+01,2.061626062496491885e-01,1.391300886315781611e+02,6.510000000000000000e+02,1.199970260115205001e+01,1.158737738865275091e+01
5.060000000000000000e+02,1.179381893817640581e+01,1.135167336000375471e+01,1.208601533555424012e+01,2.061631730449721978e-01,1.391366684004084107e+02,6.510000000000000000e+02,1.199998211122137803e+01,1.158765576513143358e+01
5.065000000000000000e+02,1.179409636357347324e+01,1.135194270713133768e+01,1.208628687194575946e+01,2.061637323076441208e-01,1.391432125177760497e+02,6.510000000000000000e+02,1.200026009588111897e+01,1.158793263126582929e+01
5.070000000000000000e+02,1.179437227940366917e+01,1.135221059480003625e+01,1.208655692418696859e+01,2.061642841121505976e-01,1.391497211772091873e+02,6.510000000000000000e+02,1.200053656351582099e+01,1.158820799529151913e+01
5.075000000000000000e+02,1.179464669393114740e+01,1.135247703095210703e+01,1.208682550045474358e+01,2.061648285315030860e-01,1.391561945711843862e+02,6.510000000000000000e+02,1.200081152246265148e+01,1.158848186539964331e+01
5.080000000000000000e+02,1.179491961537436673e+01,1.135274202348628592e+01,1.208709260888036319e+01,2.061653656393005185e-01,1.391626328911321764e+02,6.510000000000000000e+02,1.200108498101366727e+01,1.158875424973506618e+01
5.085000000000000000e+02,1.179519105190636452e+01,1.135300558025804030e+01,1.208735825754972559e+01,2.061658955082146250e-01,1.391690363274426829e+02,6.510000000000000000e+02,1.200135694741458003e+01,1.158902515639815078e+01
5.090000000000000000e+02,1.179546101165503735e+01,1.135326770907980887e+01,1.208762245450364681e+01,2.061664182093591036e-01,1.391754050694713385e+02,6.510000000000000000e+02,1.200162742986439568e+01,1.158929459344567725e+01
5.095000000000000000e+02,1.179572950270334708e+01,1.135352841772124322e+01,1.208788520773808273e+01,2.061669338143509722e-01,1.391817393055445393e+02,6.510000000000000000e+02,1.200189643651769700e+01,1.158956256888899539e+01
5.100000000000000000e+02,1.179599653308960683e+01,1.135378771390943342e+01,1.208814652520440269e+01,2.061674423932491340e-01,1.391880392229650170e+02,6.510000000000000000e+02,1.200216397548285663e+01,1.158982909069635880e+01
5.105000000000000000e+02,1.179626211080772080e+01,1.135404560532915141e+01,1.208840641480964528e+01,2.061679440157326293e-01,1.391943050080174942e+02,6.510000000000000000e+02,1.200243005482345282e+01,1.159009416679198878e+01
5.110000000000000000e+02,1.179652624380741166e+01,1.135430209962307480e+01,1.208866488441675813e+01,2.061684387516470873e-01,1.392005368459743124e+02,6.510000000000000000e+02,1.200269468255905991e+01,1.159035780505576518e+01
5.115000000000000000e+02,1.179678893999451184e+01,1.135455720439203553e+01,1.208892194184484836e+01,2.061689266689860078e-01,1.392067349211006899e+02,6.510000000000000000e+02,1.200295786666349862e+01,1.159062001332552683e+01
5.120000000000000000e+02,1.179705020723117315e+01,1.135481092719524199e+01,1.208917759486943666e+01,2.061694078356571536e-01,1.392128994166603775e+02,6.510000000000000000e+02,1.200321961506683088e+01,1.159088079939551541e+01
5.125000000000000000e+02,1.179731005333610838e+01,1.135506327555049744e+01,1.208943185122270769e+01,2.061698823196091990e-01,1.392190305149209166e+02,6.510000000000000000e+02,1.200347993565571869e+01,1.159114017101649985e+01
5.130000000000000000e+02,1.179756848608487196e+01,1.135531425693445051e+01,1.208968471859374993e+01,2.061703501871907929e-01,1.392251283971592102e+02,6.510000000000000000e+02,1.200373883627206339e+01,1.159139813589768231e+01
5.135000000000000000e+02,1.179782551321006778e+01,1.135556387878280304e+01,1.208993620462881147e+01,2.061708115040763178e-01,1.392311932436666666e+02,6.510000000000000000e+02,1.200399632471414435e+01,1.159165470170599122e+01
5.140000000000000000e+02,1.179808114240158901e+01,1.135581214849054277e+01,1.209018631693152201e+01,2.061712663362754716e-01,1.392372252337547138e+02,6.510000000000000000e+02,1.200425240873786592e+01,1.159190987606531387e+01
5.145000000000000000e+02,1.179833538130687920e+01,1.135605907341218135e+01,1.209043506306313809e+01,2.061717147488290880e-01,1.392432245457601994e+02,6.510000000000000000e+02,1.200450709605570765e+01,1.159216366655805075e+01
5.150000000000000000e+02,1.179858823753114017e+01,1.135630466086195156e+01,1.209068245054280233e+01,2.061721568064402710e-01,1.392491913570503925e+02,6.510000000000000000e+02,1.200476039433758046e+01,1.159241608072469987e+01
5.155000000000000000e+02,1.179883971863761793e+01,1.135654891811405598e+01,1.209092848684778509e+01,2.061725925720441222e-01,1.392551258440284698e+02,6.510000000000000000e+02,1.200501231120966139e+01,1.159266712606557270e+01
5.160000000000000000e+02,1.179908983214777507e+01,1.135679185240286593e+01,1.209117317941368164e+01,2.061730221088270421e-01,1.392610281821385172e+02,6.510000000000000000e+02,1.200526285425660333e+01,1.159291681003894858e+01
5.165000000000000000e+02,1.179933858554155712e+01,1.135703347092315596e+01,1.209141653563469454e+01,2.061734454801425198e-01,1.392668985458709869e+02,6.510000000000000000e+02,1.200551203102170028e+01,1.159316514006141574e+01
5.170000000000000000e+02,1.179958598625763067e+01,1.135727378083031702e+01,1.209165856286382912e+01,2.061738627477444630e-01,1.392727371087677852e+02,6.510000000000000000e+02,1.200575984900537563e+01,1.159341212350988748e+01
5.175000000000000000e+02,1.179983204169360533e+01,1.135751278924056251e+01,1.209189926841316520e+01,2.061742739729649221e-01,1.392785440434273312e+02,6.510000000000000000e+02,1.200600631566656951e+01,1.159365776772063938e+01
5.180000000000000000e+02,1.180007675920625410e+01,1.135775050323118052e+01,1.209213865955406142e+01,2.061746792170087994e-01,1.392843195215098149e+02,6.510000000000000000e+02,1.200625143842326281e+01,1.159390207998924538e+01
5.185000000000000000e+02,1.180032014611175839e+01,1.135798692984070257e+01,1.209237674351739678e+01,2.061750785400702224e-01,1.392900637137420290e+02,6.510000000000000000e+02,1.200649522465182883e+01,1.159414506757168795e+01
5.190000000000000000e+02,1.180056220968591418e+01,1.135822207606915413e+01,1.209261352749378737e+01,2.061754720022583864e-01,1.392957767899226553e+02,6.510000000000000000e+02,1.200673768168817368e+01,1.159438673768365646e+01
5.195000000000000000e+02,1.180080295716438954e+01,1.135845594887823395e+01,1.209284901863384398e+01,2.061758596626716566e-01,1.393014589189274375e+02,6.510000000000000000e+02,1.200697881682706125e+01,1.159462709750171783e+01
5.200000000000000000e+02,1.180104239574291469e+01,1.135868855519156106e+01,1.209308322404835856e+01,2.061762415801973169e-01,1.393071102687138421e+02,6.510000000000000000e+02,1.200721863732311157e+01,1.159486615416271782e+01
5.205000000000000000e+02,1.180128053257753074e+01,1.135891990189486123e+01,1.209331615080856714e+01,2.061766178127539539e-01,1.393127310063261177e+02,6.510000000000000000e+02,1.200745715039028383e+01,1.159510391476477764e+01
5.210000000000000000e+02,1.180151737478478502e+01,1.135914999583618545e+01,1.209354780594634526e+01,2.061769884185538637e-01,1.393183212979005248e+02,6.510000000000000000e+02,1.200769436320333838e+01,1.159534038636623166e+01
5.215000000000000000e+02,1.180175292944198517e+01,1.135937884382610719e+01,1.209377819645444596e+01,2.061773534545884856e-01,1.393238813086700247e+02,6.510000000000000000e+02,1.200793028289657371e+01,1.159557557598739841e+01
5.220000000000000000e+02,1.180198720358738917e+01,1.135960645263793722e+01,1.209400732928671829e+01,2.061777129775958506e-01,1.393294112029691405e+02,6.510000000000000000e+02,1.200816491656498464e+01,1.159580949060979371e+01
5.225000000000000000e+02,1.180222020422044160e+01,1.135983282900794578e+01,1.209423521135834001e+01,2.061780670434719132e-01,1.393349111442389869e+02,6.510000000000000000e+02,1.200839827126391413e+01,1.159604213717696908e+01
5.230000000000000000e+02,1.180245193830197969e+01,1.136005797963552055e+01,1.209446184954599168e+01,2.061784157083220992e-01,1.393403812950321310e+02,6.510000000000000000e+02,1.200863035401030032e+01,1.159627352259365729e+01
5.235000000000000000e+02,1.180268241275445362e+01,1.136028191118342612e+01,1.209468725068814621e+01,2.061787590271152160e-01,1.393458218170172529e+02,6.510000000000000000e+02,1.200886117178156809e+01,1.159650365372733916e+01
5.240000000000000000e+02,1.180291163446214853e+01,1.136050463027796553e+01,1.209491142158521448e+01,2.061790970543143642e-01,1.393512328709840631e+02,6.510000000000000000e+02,1.200909073151646211e+01,1.159673253740783494e+01
5.245000000000000000e+02,1.180313961027137459e+01,1.136072614350919707e+01,1.209513436899980299e+01,2.061794298443820062e-01,1.393566146168480770e+02,6.510000000000000000e+02,1.200931904011575746e+01,1.159696018042699350e+01
5.250000000000000000e+02,1.180336634699070686e+01,1.136094645743113496e+01,1.209535609965692338e+01,2.061797574508542619e-01,1.393619672136552481e+02,6.510000000000000000e+02,1.200954610444156145e+01,1.159718658953985226e+01
5.255000000000000000e+02,1.180359185139118416e+01,1.136116557856194831e+01,1.209557662024417724e+01,2.061800799268458662e-01,1.393672908195869979e+02,6.510000000000000000e+02,1.200977193131802956e+01,1.159741177146433699e+01
5.260000000000000000e+02,1.180381613020650633e+01,1.136138351338414765e+01,1.209579593741200298e+01,2.061803973252605005e-01,1.393725855919644800e+02,6.510000000000000000e+02,1.200999652753176683e+01,1.159763573288124583e+01
5.265000000000000000e+02,1.180403919013326330e+01,1.136160026834480163e+01,1.209601405777388017e+01,2.061807096979494103e-01,1.393778516872534965e+02,6.510000000000000000e+02,1.201021989983121152e+01,1.159785848043531331e+01
5.270000000000000000e+02,1.180426103783112701e+01,1.136181584985570048e+01,1.209623098790650531e+01,2.061810170973941980e-01,1.393830892610692729e+02,6.510000000000000000e+02,1.201044205492851979e+01,1.159808002073373245e+01
5.275000000000000000e+02,1.180448167992306985e+01,1.136203026429360285e+01,1.209644673435004236e+01,2.061813195741407090e-01,1.393882984681807216e+02,6.510000000000000000e+02,1.201066299949721028e+01,1.159830036034892942e+01
5.280000000000000000e+02,1.180470112299556895e+01,1.136224351800036558e+01,1.209666130360831637e+01,2.061816171791127084e-01,1.393934794625154439e+02,6.510000000000000000e+02,1.201088274017468116e+01,1.159851950581645497e+01
5.285000000000000000e+02,1.180491937359878918e+01,1.136245561728318876e+01,1.209687470214898930e+01,2.061819099629388086e-01,1.393986323971639933e+02,6.510000000000000000e+02,1.201110128356172879e+01,1.159873746363584956e+01
5.290000000000000000e+02,1.180513643824680692e+01,1.136266656841478095e+01,1.209708693640380339e+01,2.061821979754898115e-01,1.394037574243845370e+02,6.510000000000000000e+02,1.201131863622229723e+01,1.159895424027131838e+01
5.295000000000000000e+02,1.180535232341781615e+01,1.136287637763354930e+01,1.209729801276877481e+01,2.061824812657104267e-01,1.394088546956073174e+02,6.510000000000000000e+02,1.201153480468352619e+01,1.159916984215210611e+01
5.300000000000000000e+02,1.180556703555429543e+01,1.136308505114379841e+01,1.209750793760437126e+01,2.061827598834281572e-01,1.394139243614393990e+02,6.510000000000000000e+02,1.201174979543772281e+01,1.159938427567086805e+01
5.305000000000000000e+02,1.180578058106324768e+01,1.136329259511591339e+01,1.209771671723575892e+01,2.061830338769135018e-01,1.394189665716687614e+02,6.510000000000000000e+02,1.201196361494016251e+01,1.159959754718633462e+01
5.310000000000000000e+02,1.180599296475314119e+01,1.136349901568654808e+01,1.209792435795294452e+01,2.061833061687827484e-01,1.394239814395433541e+02,6.510000000000000000e+02,1.201217627092192330e+01,1.159980965858435908e+01
5.315000000000000000e+02,1.180620419181258463e+01,1.136370431895880806e+01,1.209813086601102938e+01,2.061835789184489620e-01,1.394289690869886442e+02,6.510000000000000000e+02,1.201238777073103314e+01,1.160002061289413433e+01
5.320000000000000000e+02,1.180641427127853760e+01,1.136390851100244959e+01,1.209833624763036575e+01,2.061838471428171504e-01,1.394339297238721258e+02,6.510000000000000000e+02,1.201259811842135328e+01,1.160023042413572014e+01
5.325000000000000000e+02,1.180662320941786270e+01,1.136411159785402702e+01,1.209854050899676459e+01,2.061841108885155704e-01,1.394388634967474445e+02,6.510000000000000000e+02,1.201280732030637921e+01,1.160043909852934618e+01
5.330000000000000000e+02,1.180683101246289368e+01,1.136431358551712023e+01,1.209874365626171411e+01,2.061843702026767144e-01,1.394437705513714434e+02,6.510000000000000000e+02,1.201301538266557145e+01,1.160064664226021769e+01
5.335000000000000000e+02,1.180703768661166286e+01,1.136451447996250508e+01,1.209894569554253785e+01,2.061846251307921096e-01,1.394486510327083977e+02,6.510000000000000000e+02,1.201322231174245481e+01,1.160085306148087092e+01
5.340000000000000000e+02,1.180724323781178953e+01,1.136471428712829912e+01,1.209914663292260073e+01,2.061848757162912382e-01,1.394535050798263853e+02,6.510000000000000000e+02,1.201342811352808049e+01,1.160105836209550034e+01
5.345000000000000000e+02,1.180744767131106165e+01,1.136491301292019251e+01,1.209934647445151334e+01,2.061851219906982724e-01,1.394583328152793626e+02,6.510000000000000000e+02,1.201363279330176148e+01,1.160126254932036360e+01
5.350000000000000000e+02,1.180765099431148535e+01,1.136511066321158658e+01,1.209954522614530248e+01,2.061853640153203659e-01,1.394631344077991173e+02,6.510000000000000000e+02,1.201383635832680419e+01,1.160146563029616473e+01
5.355000000000000000e+02,1.180785321287564571e+01,1.136530724384379987e+01,1.209974289398662783e+01,2.061856018355208431e-01,1.394679099992219733e+02,6.510000000000000000e+02,1.201403881471116541e+01,1.160166761104012423e+01
5.360000000000000000e+02,1.180805433303277141e+01,1.136550276062622977e+01,1.209993948392493834e+01,2.061858354947272709e-01,1.394726597306126337e+02,6.510000000000000000e+02,1.201424016852749865e+01,1.160186849753804239e+01
5.365000000000000000e+02,1.180825436077889101e+01,1.136569721933653199e+01,1.210013500187666402e+01,2.061860650370820613e-01,1.394773837422691827e+02,6.510000000000000000e+02,1.201444042581597316e+01,1.160206829574180887e+01
5.370000000000000000e+02,1.180845330207703903e+01,1.136589062572079101e+01,1.210032945372544333e+01,2.061862905058437778e-01,1.394820821737266954e+02,6.510000000000000000e+02,1.201463959258288305e+01,1.160226701157119500e+01
5.375000000000000000e+02,1.180865116285742289e+01,1.136608298549370311e+01,1.210052284532224043e+01,2.061865119438918426e-01,1.394867551637615577e+02,6.510000000000000000e+02,1.201483767480131348e+01,1.160246465091353052e+01
5.380000000000000000e+02,1.180884794901761126e+01,1.136627430433874331e+01,1.210071518248561162e+01,2.061867293938950130e-01,1.394914028503956160e+02,6.510000000000000000e+02,1.201503467841150652e+01,1.160266121962371599e+01
5.385000000000000000e+02,1.180904366642273828e+01,1.136646458790834657e+01,1.210090647100178529e+01,2.061869428974278939e-01,1.394960253709003553e+02,6.510000000000000000e+02,1.201523060932016485e+01,1.160285672352530995e+01
5.390000000000000000e+02,1.180923832090562442e+01,1.136665384182405703e+01,1.210109671662494613e+01,2.061871524972004599e-01,1.395006228618007924e+02,6.510000000000000000e+02,1.201542547340282496e+01,1.160305116840842388e+01
5.395000000000000000e+02,1.180943191826703220e+01,1.136684207167672689e+01,1.210128592507735412e+01,2.061873582341133826e-01,1.395051954588797400e+02,6.510000000000000000e+02,1.201561927650114647e+01,1.160324456003291793e+01
5.400000000000000000e+02,1.180962446427579771e+01,1.136702928302665505e+01,1.210147410204954177e+01,2.061875601491511556e-01,1.395097432971816716e+02,6.510000000000000000e+02,1.201581202442494956e+01,1.160343690412664586e+01
5.405000000000000000e+02,1.180981596466901529e+01,1.136721548140378779e+01,1.210166125320050412e+01,2.061877582829613198e-01,1.395142665110168991e+02,6.510000000000000000e+02,1.201600372295197694e+01,1.160362820638605541e+01
5.410000000000000000e+02,1.181000642515221877e+01,1.136740067230786266e+01,1.210184738415784444e+01,2.061879526758966241e-01,1.395187652339653539e+02,6.510000000000000000e+02,1.201619437782811595e+01,1.160381847247632159e+01
5.415000000000000000e+02,1.181019585139955907e+01,1.136758486120858436e+01,1.210203250051797852e+01,2.061881433680150255e-01,1.395232395988809060e+02,6.510000000000000000e+02,1.201638399476757435e+01,1.160400770803154380e+01
5.420000000000000000e+02,1.181038424905397477e+01,1.136776805354577391e+01,1.210221660784631581e+01,2.061883303986588589e-01,1.395276897378948036e+02,6.510000000000000000e+02,1.201657257945263346e+01,1.160419591865531608e+01
5.425000000000000000e+02,1.181057162372737501e+01,1.136795025472957121e+01,1.210239971167740336e+01,2.061885138069178836e-01,1.395321157824201919e+02,6.510000000000000000e+02,1.201676013753429295e+01,1.160438310992045707e+01
5.430000000000000000e+02,1.181075798100080476e+01,1.136813147014055758e+01,1.210258181751513362e+01,2.061886936315027730e-01,1.395365178631556944e+02,6.510000000000000000e+02,1.201694667463230815e+01,1.160456928736930315e+01
5.435000000000000000e+02,1.181094332642459932e+01,1.136831170512993339e+01,1.210276293083288124e+01,2.061888699112503220e-01,1.395408961100890792e+02,6.510000000000000000e+02,1.201713219633585084e+01,1.160475445651334958e+01
5.440000000000000000e+02,1.181112766551859750e+01,1.136849096501970280e+01,1.210294305707372686e+01,2.061890426839450285e-01,1.395452506525017213e+02,6.510000000000000000e+02,1.201731670820254294e+01,1.160493862283465205e+01
5.445000000000000000e+02,1.181131100377226772e+01,1.136866925510279280e+01,1.210312220165055663e+01,2.061892119877919705e-01,1.395495816189719847e+02,6.510000000000000000e+02,1.201750021576006056e+01,1.160512179178447489e+01
5.450000000000000000e+02,1.181149334664491413e+01,1.136884658064323617e+01,1.210330036994629843e+01,2.061893778594394155e-01,1.395538891373791728e+02,6.510000000000000000e+02,1.201768272450435404e+01,1.160530396878547599e+01
5.455000000000000000e+02,1.181167469956580973e+01,1.136902294687633663e+01,1.210347756731406577e+01,2.061895403367973723e-01,1.395581733349073659e+02,6.510000000000000000e+02,1.201786423990260566e+01,1.160548515922901203e+01
5.460000000000000000e+02,1.181185506793439188e+01,1.136919835900882347e+01,1.210365379907729633e+01,2.061896994559244967e-01,1.395624343380491155e+02,6.510000000000000000e+02,1.201804476739031635e+01,1.160566536847846741e+01
5.465000000000000000e+02,1.181203445712041500e+01,1.136937282221899359e+01,1.210382907052997048e+01,2.061898552533841522e-01,1.395666722726093951e+02,6.510000000000000000e+02,1.201822431237379973e+01,1.160584460186703026e+01
5.470000000000000000e+02,1.181221287246411400e+01,1.136954634165688383e+01,1.210400338693674271e+01,2.061900077653186225e-01,1.395708872637091815e+02,6.510000000000000000e+02,1.201840288022943248e+01,1.160602286469879729e+01
5.475000000000000000e+02,1.181239031927637306e+01,1.136971892244441484e+01,1.210417675353310862e+01,2.061901570275334883e-01,1.395750794357892062e+02,6.510000000000000000e+02,1.201858047630390658e+01,1.160620016224884132e+01
5.480000000000000000e+02,1.181256680283889260e+01,1.136989056967556699e+01,1.210434917552559675e+01,2.061903030752030574e-01,1.395792489126137355e+02,6.510000000000000000e+02,1.201875710591409607e+01,1.160637649976369090e+01
5.485000000000000000e+02,1.181274232840434024e+01,1.137006128841650465e+01,1.210452065809188760e+01,2.061904459437957915e-01,1.395833958172740950e+02,6.510000000000000000e+02,1.201893277434813534e+01,1.160655188246054337e+01
5.490000000000000000e+02,1.181291690119653026e+01,1.137023108370576452e+01,1.210469120638101614e+01,2.061905856672235360e-01,1.395875202721924211e+02,6.510000000000000000e+02,1.201910748686375285e+01,1.160672631552930589e+01
5.495000000000000000e+02,1.181309052641055857e+01,1.137039996055436220e+01,1.210486082551351394e+01,2.061907222807019824e-01,1.395916223991254981e+02,6.510000000000000000e+02,1.201928124869126080e+01,1.160689980412985634e+01
5.500000000000000000e+02,1.181326320921298390e+01,1.137056792394599114e+01,1.210502952058156367e+01,2.061908558181003159e-01,1.395957023191680832e+02,6.510000000000000000e+02,1.201945406503108416e+01,1.160707235339488363e+01
5.505000000000000000e+02,1.181343495474198768e+01,1.137073497883714701e+01,1.210519729664917143e+01,2.061909863129511300e-01,1.395997601527565166e+02,6.510000000000000000e+02,1.201962594105493842e+01,1.160724396842903516e+01
5.510000000000000000e+02,1.181360576810751439e+01,1.137090113015726800e+01,1.210536415875232308e+01,2.061911137987446074e-01,1.396037960196726999e+02,6.510000000000000000e+02,1.201979688190625772e+01,1.160741465430877106e+01
5.515000000000000000e+02,1.181377565439143318e+01,1.137106638280890891e+01,1.210553011189912453e+01,2.061912383090550027e-01,1.396078100390471661e+02,6.510000000000000000e+02,1.201996689270048790e+01,1.160758441608237845e+01
5.520000000000000000e+02,1.181394461864770484e+01,1.137123074166788150e+01,1.210569516106998833e+01,2.061913598765727773e-01,1.396118023293628028e+02,6.510000000000000000e+02,1.202013597852427829e+01,1.160775325877113140e+01
5.525000000000000000e+02,1.181411266590253817e+01,1.137139421158339836e+01,1.210585931121777392e+01,2.061914785336098066e-01,1.396157730084586319e+02,6.510000000000000000e+02,1.202030414443614781e+01,1.160792118736892675e+01
5.530000000000000000e+02,1.181427980115452492e+01,1.137155679737820080e+01,1.210602256726792625e+01,2.061915943126037543e-01,1.396197221935329651e+02,6.510000000000000000e+02,1.202047139546712806e+01,1.160808820684192177e+01
5.535000000000000000e+02,1.181444602937480859e+01,1.137171850384873650e+01,1.210618493411866936e+01,2.061917072454453881e-01,1.396236500011469843e+02,6.510000000000000000e+02,1.202063773662025525e+01,1.160825432212936370e+01
5.540000000000000000e+02,1.181461135550724073e+01,1.137187933576529097e+01,1.210634641664109523e+01,2.061918173635204632e-01,1.396275565472282949e+02,6.510000000000000000e+02,1.202080317287076028e+01,1.160841953814371941e+01
5.545000000000000000e+02,1.181477578446850707e+01,1.137203929787212786e+01,1.210650701967940179e+01,2.061919246990137344e-01,1.396314419470745349e+02,6.510000000000000000e+02,1.202096770916752178e+01,1.160858385976949414e+01
5.550000000000000000e+02,1.181493932114831757e+01,1.137219839488763817e+01,1.210666674805097820e+01,2.061920292823851975e-01,1.396353063153562459e+02,6.510000000000000000e+02,1.202113135043070358e+01,1.160874729186593157e+01
5.555000000000000000e+02,1.181510197040952903e+01,1.137235663150446641e+01,1.210682560654656648e+01,2.061921311441366200e-01,1.396391497661209087e+02,6.510000000000000000e+02,1.202129410155366607e+01,1.160890983926539199e+01
5.560000000000000000e+02,1.181526373708829425e+01,1.137251401238968285e+01,1.210698359993044448e+01,2.061922303151483005e-01,1.396429724127959844e+02,6.510000000000000000e+02,1.202145596740344224e+01,1.160907150677314625e+01
5.565000000000000000e+02,1.181542462599421484e+01,1.137267054218489193e+01,1.210714073294051829e+01,2.061923268261320052e-01,1.396467743681924958e+02,6.510000000000000000e+02,1.202161695282034692e+01,1.160923229916808097e+01
5.570000000000000000e+02,1.181558464191050994e+01,1.137282622550639033e+01,1.210729701028852290e+01,2.061924207059485648e-01,1.396505557445080967e+02,6.510000000000000000e+02,1.202177706261645973e+01,1.160939222120456193e+01
5.575000000000000000e+02,1.181574378959412819e+01,1.137298106694532329e+01,1.210745243666015369e+01,2.061925119848045940e-01,1.396543166533308238e+02,6.510000000000000000e+02,1.202193630157893267e+01,1.160955127760932371e+01
5.580000000000000000e+02,1.181590207377590751e+01,1.137313507106775923e+01,1.210760701671518724e+01,2.061926006918971821e-01,1.396580572056418816e+02,6.510000000000000000e+02,1.202209467446780522e+01,1.160970947308401158e+01
5.585000000000000000e+02,1.181605949916072440e+01,1.137328824241491354e+01,1.210776075508765537e+01,2.061926868567596771e-01,1.396617775118195937e+02,6.510000000000000000e+02,1.202225218601748402e+01,1.160986681230396478e+01
5.590000000000000000e+02,1.181621607042763955e+01,1.137344058550321613e+01,1.210791365638599437e+01,2.061927705078735740e-01,1.396654776816421020e+02,6.510000000000000000e+02,1.202240884093551188e+01,1.161002329991976545e+01
5.595000000000000000e+02,1.181637179223003642e+01,1.137359210482448546e+01,1.210806572519315871e+01,2.061928516735941908e-01,1.396691578242909770e+02,6.510000000000000000e+02,1.202256464390363000e+01,1.161017894055644284e+01
5.600000000000000000e+02,1.181652666919575090e+01,1.137374280484604938e+01,1.210821696606677733e+01,2.061929303829076465e-01,1.396728180483543156e+02,6.510000000000000000e+02,1.202271959957865910e+01,1.161033373881284270e+01
5.605000000000000000e+02,1.181668070592725073e+01,1.137389269001088188e+01,1.210836738353930997e+01,2.061930066633275715e-01,1.396764584618302081e+02,6.510000000000000000e+02,1.202287371259057736e+01,1.161048769926392232e+01
5.610000000000000000e+02,1.181683390700173142e+01,1.137404176473773809e+01,1.210851698211816085e+01,2.061930805423674851e-01,1.396800791721293535e+02,6.510000000000000000e+02,1.202302698754409782e+01,1.161064082645936324e+01
5.615000000000000000e+02,1.181698627697128323e+01,1.137419003342128754e+01,1.210866576628587055e+01,2.061931520480877189e-01,1.396836802860791522e+02,6.510000000000000000e+02,1.202317942901937187e+01,1.161079312492319460e+01
5.620000000000000000e+02,1.181713782036303151e+01,1.137433750043224556e+01,1.210881374050016923e+01,2.061932212074546189e-01,1.396872619099262636e+02,6.510000000000000000e+02,1.202333104157048638e+01,1.161094459915557664e+01
5.625000000000000000e+02,1.181728854167925924e+01,1.137448417011751367e+01,1.210896090919421120e+01,2.061932880474346141e-01,1.396908241493397327e+02,6.510000000000000000e+02,1.202348182972669477e+01,1.161109525363182371e+01
5.630000000000000000e+02,1.181743844539755806e+01,1.137463004680027900e+01,1.210910727677662990e+01,2.061933525947834966e-01,1.396943671094145145e+02,6.510000000000000000e+02,1.202363179799234061e+01,1.161124509280277373e+01
5.635000000000000000e+02,1.181758753597095257e+01,1.137477513478020263e+01,1.210925284763175469e+01,2.061934148762991637e-01,1.396978908946743729e+02,6.510000000000000000e+02,1.202378095084725196e+01,1.161139412109465319e+01
5.640000000000000000e+02,1.181773581782805493e+01,1.137491943833348351e+01,1.210939762611967119e+01,2.061934749178959692e-01,1.397013956090748366e+02,6.510000000000000000e+02,1.202392929274595090e+01,1.161154234291015896e+01
5.645000000000000000e+02,1.181788329537319449e+01,1.137506296171303433e+01,1.210954161657640604e+01,2.061935327454881839e-01,1.397048813560068936e+02,6.510000000000000000e+02,1.202407682811868384e+01,1.161168976262770691e+01
5.650000000000000000e+02,1.181802997298653324e+01,1.137520570914859164e+01,1.210968482331403351e+01,2.061935883851581663e-01,1.397083482382992088e+02,6.510000000000000000e+02,1.202422356137168968e+01,1.161183638460137502e+01
5.655000000000000000e+02,1.181817585502422396e+01,1.137534768484683489e+01,1.210982725062084597e+01,2.061936418622311307e-01,1.397117963582219602e+02,6.510000000000000000e+02,1.202436949688645562e+01,1.161198221316199231e+01
5.660000000000000000e+02,1.181832094581853454e+01,1.137548889299153387e+01,1.210996890276144988e+01,2.061936932019058644e-01,1.397152258174893689e+02,6.510000000000000000e+02,1.202451463902044004e+01,1.161212725261662904e+01
5.665000000000000000e+02,1.181846524802012333e+01,1.137562933774366414e+01,1.211010978397691673e+01,2.061937403813021152e-01,1.397186366772317854e+02,6.510000000000000000e+02,1.202465898840142700e+01,1.161227150763882143e+01
5.670000000000000000e+02,1.181860876750953437e+01,1.137576902324152428e+01,1.211024989848490740e+01,2.061937853967188428e-01,1.397220290765894788e+02,6.510000000000000000e+02,1.202480255290625344e+01,1.161241498211281531e+01
5.675000000000000000e+02,1.181875150861952939e+01,1.137590795360087981e+01,1.211038925047979653e+01,2.061938283603878819e-01,1.397254031173503108e+02,6.510000000000000000e+02,1.202494533697991663e+01,1.161255768025914215e+01
5.680000000000000000e+02,1.181889347558808723e+01,1.137604613291505373e+01,1.211052784413283767e+01,2.061938692970870513e-01,1.397287588990343750e+02,6.510000000000000000e+02,1.202508734488517561e+01,1.161269960629100062e+01
5.685000000000000000e+02,1.181903467262998575e+01,1.137618356525509000e+01,1.211066568359225570e+01,2.061939082301637027e-01,1.397320965206210133e+02,6.510000000000000000e+02,1.202522858086014956e+01,1.161284076439982194e+01
5.690000000000000000e+02,1.181917510393687998e+01,1.137632025466984942e+01,1.211080277298337826e+01,2.061939451841431625e-01,1.397354160805519427e+02,6.510000000000000000e+02,1.202536904912102322e+01,1.161298115875273673e+01
5.695000000000000000e+02,1.181931477367746730e+01,1.137645620518615530e+01,1.211093911640879384e+01,2.061939801817417595e-01,1.397387176767336427e+02,6.510000000000000000e+02,1.202550875385921003e+01,1.161312079349572635e+01
5.700000000000000000e+02,1.181945368599758517e+01,1.137659142080886276e+01,1.211107471794842994e+01,2.061940132471479781e-01,1.397420014065408509e+02,6.510000000000000000e+02,1.202564769924473254e+01,1.161325967275043602e+01
5.705000000000000000e+02,1.181959184502035853e+01,1.137672590552105056e+01,1.211120958165973782e+01,2.061940444029519148e-01,1.397452673668190073e+02,6.510000000000000000e+02,1.202578588942330917e+01,1.161339780061740612e+01
5.710000000000000000e+02,1.181972925484631709e+01,1.137685966328409215e+01,1.211134371157777423e+01,2.061940736725006440e-01,1.397485156538875515e+02,6.510000000000000000e+02,1.202592332851881807e+01,1.161353518117381611e+01
5.715000000000000000e+02,1.181986591955352317e+01,1.137699269803776936e+01,1.211147711171534525e+01,2.061941010781316308e-01,1.397517463635423098e+02,6.510000000000000000e+02,1.202606002063165569e+01,1.161367181847539243e+01
5.720000000000000000e+02,1.182000184319770142e+01,1.137712501370045359e+01,1.211160978606312177e+01,2.061941266425608987e-01,1.397549595910589346e+02,6.510000000000000000e+02,1.202619596984026273e+01,1.161380771655514010e+01
5.725000000000000000e+02,1.182013702981234360e+01,1.137725661416912715e+01,1.211174173858977454e+01,2.061941503877892379e-01,1.397581554311951493e+02,6.510000000000000000e+02,1.202633118020013470e+01,1.161394287942455428e+01
5.730000000000000000e+02,1.182027148340885425e+01,1.137738750331958926e+01,1.211187297324209311e+01,2.061941723360278256e-01,1.397613339781939032e+02,6.510000000000000000e+02,1.202646565574488235e+01,1.161407731107282792e+01
5.735000000000000000e+02,1.182040520797665550e+01,1.137751768500652183e+01,1.211200349394508713e+01,2.061941925091931860e-01,1.397644953257861573e+02,6.510000000000000000e+02,1.202659940048584986e+01,1.161421101546746293e+01
5.740000000000000000e+02,1.182053820748332029e+01,1.137764716306361912e+01,1.211213330460216397e+01,2.061942109291598213e-01,1.397676395671936973e+02,6.510000000000000000e+02,1.202673241841248064e+01,1.161434399655415994e+01
5.745000000000000000e+02,1.182067048587470204e+01,1.137777594130370318e+01,1.211226240909516250e+01,2.061942276164980825e-01,1.397707667951316068e+02,6.510000000000000000e+02,1.202686471349119834e+01,1.161447625825820396e+01
5.750000000000000000e+02,1.182080204707500926e+01,1.137790402351884644e+01,1.211239081128456441e+01,2.061942425936292567e-01,1.397738771018114790e+02,6.510000000000000000e+02,1.202699628966863798e+01,1.161460780448137875e+01
5.755000000000000000e+02,1.182093289498699740e+01,1.137803141348046054e+01,1.211251851500956178e+01,2.061942558805767156e-01,1.397769705789438319e+02,6.510000000000000000e+02,1.202712715086757456e+01,1.161473863910642201e+01
5.760000000000000000e+02,1.182106303349202214e+01,1.137815811493944551e+01,1.211264552408818140e+01,2.061942674988782032e-01,1.397800473177409799e+02,6.510000000000000000e+02,1.202725730099090029e+01,1.161486876599314222e+01
5.765000000000000000e+02,1.182119246645019572e+01,1.137828413162627150e+01,1.211277184231741444e+01,2.061942774685150415e-01,1.397831074089196477e+02,6.510000000000000000e+02,1.202738674391871143e+01,1.161499818898168179e+01
5.770000000000000000e+02,1.182132119770049172e+01,1.137840946725109603e+01,1.211289747347331236e+01,2.061942858101835363e-01,1.397861509427037561e+02,6.510000000000000000e+02,1.202751548351067612e+01,1.161512691189030910e+01
5.775000000000000000e+02,1.182144922924362085e+01,1.137853412550390786e+01,1.211302242131113616e+01,2.061942958574719820e-01,1.397891779672287385e+02,6.510000000000000000e+02,1.202764352510109269e+01,1.161525493338614901e+01
5.780000000000000000e+02,1.182157656660609923e+01,1.137865811005457850e+01,1.211314668956546292e+01,2.061943044774435241e-01,1.397921886113294079e+02,6.510000000000000000e+02,1.202777087108354337e+01,1.161538226212865688e+01
5.785000000000000000e+02,1.182170321366254306e+01,1.137878142455303809e+01,1.211327028195026045e+01,2.061943115099979518e-01,1.397951829660183876e+02,6.510000000000000000e+02,1.202789752517254129e+01,1.161550890215254483e+01
5.790000000000000000e+02,1.182182917416846912e+01,1.137890407262932513e+01,1.211339320215907378e+01,2.061943169753268357e-01,1.397981611195736491e+02,6.510000000000000000e+02,1.202802349114379510e+01,1.161563485719314315e+01
5.795000000000000000e+02,1.182195445185884353e+01,1.137902605789373922e+01,1.211351545386508199e+01,2.061943208932850435e-01,1.398011231597937467e+02,6.510000000000000000e+02,1.202814877275212879e+01,1.161576013096555826e+01
5.800000000000000000e+02,1.182207905044819896e+01,1.137914738393692815e+01,1.211363704072123326e+01,2.061943232824655081e-01,1.398040691740000909e+02,6.510000000000000000e+02,1.202827337373066463e+01,1.161588472716573328e+01
5.805000000000000000e+02,1.182220297363072348e+01,1.137926805432999622e+01,1.211375796636036029e+01,2.061943241626389700e-01,1.398069992490400182e+02,6.510000000000000000e+02,1.202839729779336331e+01,1.161600864946808542e+01
5.810000000000000000e+02,1.182232622508038666e+01,1.137938807262462859e+01,1.211387823439527267e+01,2.061943235529030416e-01,1.398099134712888940e+02,6.510000000000000000e+02,1.202852054863329023e+01,1.161613190152748487e+01
5.815000000000000000e+02,1.182244880845106216e+01,1.137950744235316947e+01,1.211399784841891503e+01,2.061943214714299366e-01,1.398128119266530121e+02,6.510000000000000000e+02,1.202864312992249296e+01,1.161625448697963314e+01
5.820000000000000000e+02,1.182257072737660764e+01,1.137962616702876062e+01,1.211411681200441492e+01,2.061943179378220303e-01,1.398156947005720951e+02,6.510000000000000000e+02,1.202876504531442947e+01,1.161637640943878580e+01
5.825000000000000000e+02,1.182269198547101396e+01,1.137974425014541247e+01,1.211423512870523922e+01,2.061943129699148614e-01,1.398185618780216544e+02,6.510000000000000000e+02,1.202888629844092883e+01,1.161649767250109910e+01
5.830000000000000000e+02,1.182281258632849053e+01,1.137986169517813551e+01,1.211435280205529708e+01,2.061943065857964608e-01,1.398214135435157743e+02,6.510000000000000000e+02,1.202900689291428726e+01,1.161661827974269379e+01
5.835000000000000000e+02,1.182293253352357176e+01,1.137997850558302915e+01,1.211446983556902168e+01,2.061942988041436664e-01,1.398242497811094154e+02,6.510000000000000000e+02,1.202912683232771407e+01,1.161673823471942768e+01
5.840000000000000000e+02,1.182305183061124687e+01,1.138009468479740782e+01,1.211458623274151769e+01,2.061942896424553695e-01,1.398270706744011136e+02,6.510000000000000000e+02,1.202924612025370266e+01,1.161685754096879108e+01
5.845000000000000000e+02,1.182317048112704327e+01,1.138021023623986494e+01,1.211470199704864648e+01,2.061942791186513191e-01,1.398298763065351409e+02,6.510000000000000000e+02,1.202936476024569501e+01,1.161697620200839154e+01
5.850000000000000000e+02,1.182328848858715453e+01,1.138032516331040789e+01,1.211481713194711851e+01,2.061942672505248375e-01,1.398326667602045177e+02,6.510000000000000000e+02,1.202948275583768023e+01,1.161709422133663061e+01
5.855000000000000000e+02,1.182340585648853803e+01,1.138043946939055751e+01,1.211493164087465146e+01,2.061942540552383352e-01,1.398354421176528319e+02,6.510000000000000000e+02,1.202960011054377532e+01,1.161721160243330075e+01
5.860000000000000000e+02,1.182352258830901803e+01,1.138055315784343513e+01,1.211504552725001993e+01,2.061942395502486813e-01,1.398382024606772802e+02,6.510000000000000000e+02,1.202971682785926788e+01,1.161732834875876996e+01
5.865000000000000000e+02,1.182363868750740288e+01,1.138066623201386207e+01,1.211515879447318511e+01,2.061942237521292853e-01,1.398409478706305151e+02,6.510000000000000000e+02,1.202983291125953258e+01,1.161744446375527318e+01
5.870000000000000000e+02,1.182375415752356673e+01,1.138077869522848218e+01,1.211527144592541205e+01,2.061942066788417516e-01,1.398436784284237433e+02,6.510000000000000000e+02,1.202994836420240787e+01,1.161755995084472559e+01
5.875000000000000000e+02,1.182386900177859168e+01,1.138089055079583467e+01,1.211538348496934780e+01,2.061941883462022618e-01,1.398463942145284307e+02,6.510000000000000000e+02,1.203006319012479430e+01,1.161767481343238906e+01
5.880000000000000000e+02,1.182398322367484234e+01,1.138100180200648737e+01,1.211549491494914399e+01,2.061941687706159987e-01,1.398490953089791446e+02,6.510000000000000000e+02,1.203017739244545758e+01,1.161778905490422709e+01
5.885000000000000000e+02,1.182409682659605821e+01,1.138111245213308464e+01,1.211560573919055805e+01,2.061941479695817148e-01,1.398517817913758847e+02,6.510000000000000000e+02,1.203029097456564145e+01,1.161790267862647674e+01
5.890000000000000000e+02,1.182420981390750470e+01,1.138122250443049310e+01,1.211571596100103676e+01,2.061941259584529618e-01,1.398544537408863278e+02,6.510000000000000000e+02,1.203040393986595724e+01,1.161801568794905215e+01
5.895000000000000000e+02,1.182432218895602460e+01,1.138133196213587617e+01,1.211582558366984763e+01,2.061941027539291871e-01,1.398571112362483007e+02,6.510000000000000000e+02,1.203051629170995440e+01,1.161812808620209658e+01
5.900000000000000000e+02,1.182443395507017314e+01,1.138144082846880245e+01,1.211593461046816422e+01,2.061940783715320857e-01,1.398597543557719121e+02,6.510000000000000000e+02,1.203062803344170462e+01,1.161823987669863989e+01
5.905000000000000000e+02,1.182454511556029964e+01,1.138154910663131858e+01,1.211604304464915494e+01,2.061940528270778672e-01,1.398623831773421955e+02,6.510000000000000000e+02,1.203073916838737567e+01,1.161835106273322182e+01
5.910000000000000000e+02,1.182465567371865411e+01,1.138165679980807710e+01,1.211615088944811980e+01,2.061940261362143756e-01,1.398649977784210137e+02,6.510000000000000000e+02,1.203084969985486730e+01,1.161846164758243916e+01
5.915000000000000000e+02,1.182476563281948856e+01,1.138176391116640573e+01,1.211625814808254198e+01,2.061939983146314770e-01,1.398675982360498722e+02,6.510000000000000000e+02,1.203095963113412026e+01,1.161857163450485864e+01
5.920000000000000000e+02,1.182487499611916881e+01,1.138187044385642821e+01,1.211636482375222279e+01,2.061939693774302862e-01,1.398701846268519375e+02,6.510000000000000000e+02,1.203106896549659766e+01,1.161868102674173819e+01
5.925000000000000000e+02,1.182498376685622787e+01,1.138197640101112285e+01,1.211647091963937761e+01,2.061939393405108900e-01,1.398727570270340550e+02,6.510000000000000000e+02,1.203117770619673799e+01,1.161878982751571598e+01
5.930000000000000000e+02,1.182509194825154175e+01,1.138208178574645402e+01,1.211657643890871050e+01,2.061939082177965121e-01,1.398753155123895624e+02,6.510000000000000000e+02,1.203128585646933857e+01,1.161889804003374493e+01
5.935000000000000000e+02,1.182519954350834546e+01,1.138218660116142900e+01,1.211668138470753320e+01,2.061938760249769909e-01,1.398778601583001659e+02,6.510000000000000000e+02,1.203139341953332142e+01,1.161900566748336949e+01
5.940000000000000000e+02,1.182530655581238221e+01,1.138229085033823296e+01,1.211678576016584685e+01,2.061938427762279313e-01,1.398803910397381571e+02,6.510000000000000000e+02,1.203150039858861042e+01,1.161911271303615401e+01
5.945000000000000000e+02,1.182541298833198162e+01,1.138239453634228227e+01,1.211688956839645748e+01,2.061938084866923038e-01,1.398829082312689991e+02,6.510000000000000000e+02,1.203160679681867329e+01,1.161921917984528996e+01
5.950000000000000000e+02,1.182551884421815735e+01,1.138249766222233816e+01,1.211699281249507187e+01,2.061937731706718069e-01,1.398854118070531172e+02,6.510000000000000000e+02,1.203171261738883047e+01,1.161932507104748602e+01
5.955000000000000000e+02,1.182562412660471018e+01,1.138260023101058849e+01,1.211709549554034560e+01,2.061937368420895256e-01,1.398879018408483148e+02,6.510000000000000000e+02,1.203181786344679871e+01,1.161943038976262166e+01
5.960000000000000000e+02,1.182572883860830792e+01,1.138270224572273470e+01,1.211719762059403571e+01,2.061936995152472418e-01,1.398903784060119904e+02,6.510000000000000000e+02,1.203192253812355617e+01,1.161953513909306146e+01
5.965000000000000000e+02,1.182583298332859201e+01,1.138280370935811092e+01,1.211729919070107897e+01,2.061936612045727479e-01,1.398928415755033825e+02,6.510000000000000000e+02,1.203202664453316473e+01,1.161963932212401929e+01
5.970000000000000000e+02,1.182593656384826986e+01,1.138290462489972654e+01,1.211740020888967528e+01,2.061936219236106260e-01,1.398952914218854175e+02,6.510000000000000000e+02,1.203213018577188009e+01,1.161974294192465962e+01
5.975000000000000000e+02,1.182603958323320725e+01,1.138300499531440124e+01,1.211750067817136234e+01,2.061935816861998061e-01,1.398977280173272391e+02,6.510000000000000000e+02,1.203223316491940587e+01,1.161984600154700686e+01
5.980000000000000000e+02,1.182614204453251716e+01,1.138310482355280762e+01,1.211760060154116125e+01,2.061935405057165882e-01,1.399001514336060268e+02,6.510000000000000000e+02,1.203233558503823453e+01,1.161994850402679980e+01
5.985000000000000000e+02,1.182624395077865209e+01,1.138320411254961861e+01,1.211769998197762455e+01,2.061934983962101509e-01,1.399025617421095262e+02,6.510000000000000000e+02,1.203243744917486246e+01,1.162005045238244172e+01
5.990000000000000000e+02,1.182634530498750891e+01,1.138330286522352885e+01,1.211779882244293205e+01,2.061934553704679041e-01,1.399049590138376686e+02,6.510000000000000000e+02,1.203253876035797632e+01,1.162015184961703973e+01
5.995000000000000000e+02,1.182644611015850700e+01,1.138340108447739496e+01,1.211789712588301704e+01,2.061934114418239594e-01,1.399073433194052996e+02,6.510000000000000000e+02,1.203263952160033057e+01,1.162025269871668165e+01
6.000000000000000000e+02,1.182654636927467706e+01,1.138349877319829950e+01,1.211799489522758932e+01,2.061933666235284124e-01,1.399097147290435714e+02,6.510000000000000000e+02,1.203273973589820400e+01,1.162035300265114834e+01
6.005000000000000000e+02,1.182664608530275885e+01,1.138359593425762739e+01,1.211809213339029334e+01,2.061933209284947666e-01,1.399120733126026153e+02,6.510000000000000000e+02,1.203283940623125403e+01,1.162045276437426367e+01
6.010000000000000000e+02,1.182674526119330238e+01,1.138369257051117245e+01,1.211818884326877743e+01,2.061932743690896852e-01,1.399144191395533028e+02,6.510000000000000000e+02,1.203293853556239235e+01,1.162055198682421242e+01
6.015000000000000000e+02,1.182684389988071949e+01,1.138378868479922090e+01,1.211828502774475780e+01,2.061932269584790534e-01,1.399167522789893212e+02,6.510000000000000000e+02,1.203303712683919890e+01,1.162065067292224008e+01
6.020000000000000000e+02,1.182694200428341169e+01,1.138388427994661356e+01,1.211838068968412507e+01,2.061931787093660984e-01,1.399190727996296175e+02,6.510000000000000000e+02,1.203313518299277796e+01,1.162074882557404720e+01
6.025000000000000000e+02,1.182703957730385191e+01,1.138397935876285949e+01,1.211847583193705269e+01,2.061931296335706432e-01,1.399213807698197627e+02,6.510000000000000000e+02,1.203323270693742231e+01,1.162084644767028152e+01
6.030000000000000000e+02,1.182713662182864311e+01,1.138407392404219820e+01,1.211857045733802174e+01,2.061930797438378815e-01,1.399236762575345097e+02,6.510000000000000000e+02,1.203332970157248205e+01,1.162094354208480596e+01
6.035000000000000000e+02,1.182723314072864262e+01,1.138416797856369911e+01,1.211866456870599862e+01,2.061930290524083553e-01,1.399259593303797260e+02,6.510000000000000000e+02,1.203342616978105006e+01,1.162104011167623341e+01
6.040000000000000000e+02,1.182732913685902609e+01,1.138426152509132905e+01,1.211875816884442969e+01,2.061929775713121915e-01,1.399282300555941845e+02,6.510000000000000000e+02,1.203352211443033859e+01,1.162113615928771360e+01
6.045000000000000000e+02,1.182742461305938697e+01,1.138435456637404641e+01,1.211885126054140827e+01,2.061929253120747541e-01,1.399304885000517515e+02,6.510000000000000000e+02,1.203361753837146253e+01,1.162123168774731141e+01
6.050000000000000000e+02,1.182751957215381289e+01,1.138444710514588110e+01,1.211894384656968704e+01,2.061928722868524300e-01,1.399327347302634053e+02,6.510000000000000000e+02,1.203371244444066335e+01,1.162132669986696065e+01
6.055000000000000000e+02,1.182761401695096204e+01,1.138453914412601087e+01,1.211903592968682197e+01,2.061928185076332409e-01,1.399349688123789974e+02,6.510000000000000000e+02,1.203380683545859497e+01,1.162142119844332910e+01
6.060000000000000000e+02,1.182770795024418931e+01,1.138463068601885020e+01,1.211912751263521848e+01,2.061927639851854621e-01,1.399371908121894137e+02,6.510000000000000000e+02,1.203390071422937524e+01,1.162151518625900337e+01
6.065000000000000000e+02,1.182780137481157112e+01,1.138472173351412309e+01,1.211921859814223268e+01,2.061927087314971430e-01,1.399394007951285346e+02,6.510000000000000000e+02,1.203399408354306743e+01,1.162160866608007481e+01
6.070000000000000000e+02,1.182789429341603693e+01,1.138481228928694478e+01,1.211930918892025844e+01,2.061926527581357804e-01,1.399415988262751114e+02,6.510000000000000000e+02,1.203408694617417396e+01,1.162170164065790168e+01
6.075000000000000000e+02,1.182798670880543312e+01,1.138490235599791056e+01,1.211939928766679664e+01,2.061925960759957710e-01,1.399437849703545282e+02,6.510000000000000000e+02,1.203417930488142851e+01,1.162179411272943597e+01
6.080000000000000000e+02,1.182807862371260832e+01,1.138499193629316331e+01,1.211948889706454757e+01,2.061925386960556106e-01,1.399459592917410760e+02,6.510000000000000000e+02,1.203427116240866290e+01,1.162188608501655196e+01
6.085000000000000000e+02,1.182817004085549328e+01,1.138508103280448580e+01,1.211957801978148375e+01,2.061924806296724921e-01,1.399481218544596288e+02,6.510000000000000000e+02,1.203436252148516594e+01,1.162197756022582062e+01
6.090000000000000000e+02,1.182826096293718443e+01,1.138516964814935584e+01,1.211966665847094404e+01,2.061924218876987347e-01,1.399502727221876057e+02,6.510000000000000000e+02,1.203445338482488403e+01,1.162206854104948484e+01
6.095000000000000000e+02,1.182835139264604507e+01,1.138525778493105278e+01,1.211975481577171188e+01,2.061923624804819222e-01,1.399524119582569028e+02,6.510000000000000000e+02,1.203454375512652597e+01,1.162215903016556240e+01
6.100000000000000000e+02,1.182844133265573916e+01,1.138534544573872331e+01,1.211984249430808269e+01,2.061923024192530707e-01,1.399545396256556558e+02,6.510000000000000000e+02,1.203463363507499295e+01,1.162224903023648714e+01
6.105000000000000000e+02,1.182853078562536275e+01,1.138543263314745424e+01,1.211992969668996523e+01,2.061922417144017028e-01,1.399566557870301722e+02,6.510000000000000000e+02,1.203472302733976562e+01,1.162233854391096166e+01
6.110000000000000000e+02,1.182861975419950262e+01,1.138551934971834356e+01,1.212001642551294900e+01,2.061921803760652094e-01,1.399587605046869498e+02,6.510000000000000000e+02,1.203481193457556842e+01,1.162242757382343861e+01
6.115000000000000000e+02,1.182870824100830021e+01,1.138560559799858929e+01,1.212010268335838248e+01,2.061921184150538600e-01,1.399608538405941829e+02,6.510000000000000000e+02,1.203490035942335545e+01,1.162251612259324673e+01
6.120000000000000000e+02,1.182879624866756885e+01,1.138569138052158181e+01,1.212018847279344591e+01,2.061920558412525528e-01,1.399629358563840071e+02,6.510000000000000000e+02,1.203498830450882195e+01,1.162260419282631752e+01
6.125000000000000000e+02,1.182888377977883287e+01,1.138577669980692164e+01,1.212027379637125790e+01,2.061919926649247448e-01,1.399650066133538928e+02,6.510000000000000000e+02,1.203507577244375781e+01,1.162269178711390794e+01
6.130000000000000000e+02,1.182897083692943418e+01,1.138586155836056513e+01,1.212035865663090917e+01,2.061919288962918984e-01,1.399670661724690035e+02,6.510000000000000000e+02,1.203516276582572608e+01,1.162277890803314229e+01
6.135000000000000000e+02,1.182905742219928413e+01,1.138594595867486170e+01,1.212044305609759398e+01,2.061918647631815760e-01,1.399691145827825096e+02,6.510000000000000000e+02,1.203524928696246654e+01,1.162286555743610350e+01
6.140000000000000000e+02,1.182914353841400157e+01,1.138602990322861075e+01,1.212052699728264216e+01,2.061918001583677995e-01,1.399711519108542461e+02,6.510000000000000000e+02,1.203533533857236826e+01,1.162295173825563310e+01
6.145000000000000000e+02,1.182922918834972492e+01,1.138611339448718418e+01,1.212061048268360786e+01,2.061917349885060979e-01,1.399731782220826517e+02,6.510000000000000000e+02,1.203542092333823099e+01,1.162303745336121885e+01
6.150000000000000000e+02,1.182931437453777512e+01,1.138619643490256017e+01,1.212069351478437262e+01,2.061916692632290993e-01,1.399751935761195796e+02,6.510000000000000000e+02,1.203550604380100530e+01,1.162312270527454494e+01
6.155000000000000000e+02,1.182939909949566726e+01,1.138627902691341021e+01,1.212077609605515782e+01,2.061916029925058014e-01,1.399771980322935292e+02,6.510000000000000000e+02,1.203559070248817342e+01,1.162320749650316110e+01
6.160000000000000000e+02,1.182948336572718873e+01,1.138636117294516481e+01,1.212085822895268805e+01,2.061915361856743456e-01,1.399791916496108684e+02,6.510000000000000000e+02,1.203567490191286282e+01,1.162329182954151463e+01
6.165000000000000000e+02,1.182956717572248095e+01,1.138644287541011124e+01,1.212093991592019115e+01,2.061914688516100214e-01,1.399811744867579080e+02,6.510000000000000000e+02,1.203575864457409139e+01,1.162337570687087052e+01
6.170000000000000000e+02,1.182965053195808913e+01,1.138652413670742725e+01,1.212102115938750124e+01,2.061914010000295838e-01,1.399831466021026642e+02,6.510000000000000000e+02,1.203584193295811922e+01,1.162345913095806083e+01
6.175000000000000000e+02,1.182973343689706702e+01,1.138660495922328231e+01,1.212110196177115640e+01,2.061913326400187929e-01,1.399851080536963366e+02,6.510000000000000000e+02,1.203592476953708434e+01,1.162354210425704792e+01
6.180000000000000000e+02,1.182981589298903380e+01,1.138668534533089094e+01,1.212118232547441465e+01,2.061912637803267057e-01,1.399870588992752403e+02,6.510000000000000000e+02,1.203600715676935984e+01,1.162362462920870598e+01
6.185000000000000000e+02,1.182989790267024688e+01,1.138676529739059085e+01,1.212126225288738546e+01,2.061911944299971711e-01,1.399889991962623697e+02,6.510000000000000000e+02,1.203608909710024477e+01,1.162370670824025076e+01
6.190000000000000000e+02,1.182997946836368364e+01,1.138684481774991575e+01,1.212134174638706341e+01,2.061911245984523189e-01,1.399909290017695014e+02,6.510000000000000000e+02,1.203617059296213654e+01,1.162378834376523251e+01
6.195000000000000000e+02,1.183006059247911956e+01,1.138692390874365756e+01,1.212142080833742774e+01,2.061910542935159185e-01,1.399928483725980755e+02,6.510000000000000000e+02,1.203625164677263548e+01,1.162386953818560364e+01
6.200000000000000000e+02,1.183014127741317623e+01,1.138700257269394633e+01,1.212149944108949562e+01,2.061909835245682721e-01,1.399947573652418384e+02,6.510000000000000000e+02,1.203633226093774411e+01,1.162395029388860834e+01
6.205000000000000000e+02,1.183022152554941897e+01,1.138708081191031596e+01,1.212157764698140916e+01,2.061909122999379673e-01,1.399966560358878951e+02,6.510000000000000000e+02,1.203641243784935533e+01,1.162403061324948084e+01
6.210000000000000000e+02,1.183030133925841909e+01,1.138715862868975570e+01,1.212165542833848164e+01,2.061908406279955863e-01,1.399985444404184136e+02,6.510000000000000000e+02,1.203649217988641418e+01,1.162411049863042223e+01
6.215000000000000000e+02,1.183038072089782844e+01,1.138723602531680257e+01,1.212173278747330052e+01,2.061907685169856175e-01,1.400004226344126437e+02,6.510000000000000000e+02,1.203657148941481481e+01,1.162418995238084385e+01
6.220000000000000000e+02,1.183045967281243271e+01,1.138731300406360880e+01,1.212180972668577894e+01,2.061906959759938762e-01,1.400022906731483090e+02,6.510000000000000000e+02,1.203665036878842542e+01,1.162426897683643823e+01
6.225000000000000000e+02,1.183053819733425627e+01,1.138738956718998807e+01,1.212188624826323036e+01,2.061906230124655459e-01,1.400041486116031422e+02,6.510000000000000000e+02,1.203672882034672220e+01,1.162434757432179033e+01
6.230000000000000000e+02,1.183061629678259763e+01,1.138746571694349718e+01,1.212196235448042891e+01,2.061905496346451983e-01,1.400059965044566468e+02,6.510000000000000000e+02,1.203680684641724241e+01,1.162442574714795285e+01
6.235000000000000000e+02,1.183069397346412366e+01,1.138754145555950359e+01,1.212203804759968762e+01,2.061904758509876257e-01,1.400078344060920017e+02,6.510000000000000000e+02,1.203688444931511015e+01,1.162450349761313717e+01
6.240000000000000000e+02,1.183077122967291928e+01,1.138761678526125110e+01,1.212211332987094181e+01,2.061904016692325259e-01,1.400096623705969989e+02,6.510000000000000000e+02,1.203696163134215169e+01,1.162458082800368686e+01
6.245000000000000000e+02,1.183084806769058517e+01,1.138769170825992205e+01,1.212218820353178295e+01,2.061903270972037794e-01,1.400114804517664879e+02,6.510000000000000000e+02,1.203703839478778903e+01,1.162465774059338131e+01
6.250000000000000000e+02,1.183092448978626621e+01,1.138776622675470662e+01,1.212226267080756870e+01,2.061902521425569845e-01,1.400132887031030577e+02,6.510000000000000000e+02,1.203711474192882491e+01,1.162473423764370928e+01
6.255000000000000000e+02,1.183100049821676336e+01,1.138784034293286140e+01,1.212233673391144784e+01,2.061901768131580992e-01,1.400150871778195381e+02,6.510000000000000000e+02,1.203719067502992068e+01,1.162481032140360604e+01
6.260000000000000000e+02,1.183107609522656034e+01,1.138791405896979825e+01,1.212241039504445084e+01,2.061901011166627218e-01,1.400168759288398519e+02,6.510000000000000000e+02,1.203726619634322326e+01,1.162488599410989742e+01
6.265000000000000000e+02,1.183115128304792130e+01,1.138798737702910202e+01,1.212248365639556802e+01,2.061900250605582519e-01,1.400186550088009767e+02,6.510000000000000000e+02,1.203734130810848058e+01,1.162496125798736379e+01
6.270000000000000000e+02,1.183122606390094589e+01,1.138806029926264785e+01,1.212255652014178864e+01,2.061899486524582659e-01,1.400204244700543654e+02,6.510000000000000000e+02,1.203741601255340399e+01,1.162503611524848779e+01
6.275000000000000000e+02,1.183130043999364034e+01,1.138813282781063130e+01,1.212262898844818970e+01,2.061898718994714941e-01,1.400221843646676234e+02,6.510000000000000000e+02,1.203749031189311225e+01,1.162511056809416843e+01
6.280000000000000000e+02,1.183137441352197605e+01,1.138820496480164657e+01,1.212270106346799103e+01,2.061897948087909327e-01,1.400239347444257874e+02,6.510000000000000000e+02,1.203756420833076746e+01,1.162518461871318642e+01
6.285000000000000000e+02,1.183144798666996245e+01,1.138827671235272909e+01,1.212277274734261567e+01,2.061897173881563627e-01,1.400256756608333149e+02,6.510000000000000000e+02,1.203763770405812039e+01,1.162525826928180628e+01
6.290000000000000000e+02,1.183152116160970557e+01,1.138834807256946746e+01,1.212284404220178224e+01,2.061896396448028301e-01,1.400274071651151360e+02,6.510000000000000000e+02,1.203771080125450865e+01,1.162533152196490249e+01
6.295000000000000000e+02,1.183159394050149338e+01,1.138841904754599099e+01,1.212291495016351384e+01,2.061895615849136110e-01,1.400291293082182165e+02,6.510000000000000000e+02,1.203778350208640546e+01,1.162540437891657952e+01
6.300000000000000000e+02,1.183166632549383301e+01,1.138848963936510827e+01,1.212298547333427123e+01,2.061894832161444979e-01,1.400308421408136610e+02,6.510000000000000000e+02,1.203785580870997762e+01,1.162547684227768841e+01
6.305000000000000000e+02,1.183173831872352899e+01,1.138855985009831961e+01,1.212305561380898844e+01,2.061894045453518953e-01,1.400325457132974520e+02,6.510000000000000000e+02,1.203792772326888283e+01,1.162554891417817693e+01
6.310000000000000000e+02,1.183180992231575246e+01,1.138862968180589519e+01,1.212312537367109400e+01,2.061893255793922908e-01,1.400342400757923826e+02,6.510000000000000000e+02,1.203799924789514364e+01,1.162562059673635950e+01
6.315000000000000000e+02,1.183188113838409627e+01,1.138869913653693366e+01,1.212319475499264598e+01,2.061892463247435303e-01,1.400359252781493069e+02,6.510000000000000000e+02,1.203807038470883839e+01,1.162569189205935238e+01
6.320000000000000000e+02,1.183195196903064073e+01,1.138876821632942793e+01,1.212326375983434090e+01,2.061891667881359247e-01,1.400376013699488453e+02,6.510000000000000000e+02,1.203814113581877621e+01,1.162576280224250524e+01
6.325000000000000000e+02,1.183202241634602103e+01,1.138883692321031482e+01,1.212333239024561671e+01,2.061890869765941880e-01,1.400392684005030048e+02,6.510000000000000000e+02,1.203821150332261603e+01,1.162583332936942782e+01
6.330000000000000000e+02,1.183209248240948419e+01,1.138890525919556218e+01,1.212340064826468122e+01,2.061890068961755307e-01,1.400409264188558609e+02,6.510000000000000000e+02,1.203828148930565867e+01,1.162590347551330971e+01
6.335000000000000000e+02,1.183216216928894760e+01,1.138897322629017239e+01,1.212346853591860096e+01,2.061889265537364957e-01,1.400425754737859450e+02,6.510000000000000000e+02,1.203835109584268537e+01,1.162597324273521160e+01
6.340000000000000000e+02,1.183223147904107719e+01,1.138904082648831206e+01,1.212353605522332600e+01,2.061888459556288078e-01,1.400442156138071255e+02,6.510000000000000000e+02,1.203842032499670722e+01,1.162604263308544894e+01
6.345000000000000000e+02,1.183230041371134078e+01,1.138910806177332624e+01,1.212360320818379833e+01,2.061887651079097050e-01,1.400458468871702564e+02,6.510000000000000000e+02,1.203848917881924940e+01,1.162611164860343038e+01
6.350000000000000000e+02,1.183236897533405596e+01,1.138917493411781301e+01,1.212366999679398027e+01,2.061886840170571444e-01,1.400474693418645700e+02,6.510000000000000000e+02,1.203855765935111322e+01,1.162618029131699871e+01
6.355000000000000000e+02,1.183243716593247363e+01,1.138924144548366080e+01,1.212373642303691490e+01,2.061886026890862866e-01,1.400490830256189838e+02,6.510000000000000000e+02,1.203862576862155898e+01,1.162624856324338651e+01
6.360000000000000000e+02,1.183250498751882418e+01,1.138930759782214430e+01,1.212380248888481837e+01,2.061885211303909893e-01,1.400506879859037781e+02,6.510000000000000000e+02,1.203869350864921550e+01,1.162631646638843463e+01
6.365000000000000000e+02,1.183257244209438319e+01,1.138937339307396002e+01,1.212386819629910129e+01,2.061884393469023691e-01,1.400522842699317323e+02,6.510000000000000000e+02,1.203876088144128431e+01,1.162638400274748030e+01
6.370000000000000000e+02,1.183263953164953008e+01,1.138943883316927064e+01,1.212393354723045213e+01,2.061883573444253104e-01,1.400538719246596031e+02,6.510000000000000000e+02,1.203882788899395528e+01,1.162645117430510489e+01
6.375000000000000000e+02,1.183270625816381028e+01,1.138950392002778855e+01,1.212399854361886575e+01,2.061882751291853888e-01,1.400554509967897445e+02,6.510000000000000000e+02,1.203889453329299464e+01,1.162651798303462414e+01
6.380000000000000000e+02,1.183277262360598669e+01,1.138956865555881492e+01,1.212406318739375166e+01,2.061881927069454390e-01,1.400570215327710457e+02,6.510000000000000000e+02,1.203896081631293136e+01,1.162658443089904026e+01
6.385000000000000000e+02,1.183283862993411439e+01,1.138963304166132140e+01,1.212412748047396249e+01,2.061881100833000968e-01,1.400585835788007785e+02,6.510000000000000000e+02,1.203902674001741424e+01,1.162665051985081455e+01
6.390000000000000000e+02,1.183290427909557785e+01,1.138969708022396254e+01,1.212419142476784728e+01,2.061880272640963518e-01,1.400601371808255067e+02,6.510000000000000000e+02,1.203909230635967553e+01,1.162671625183148194e+01
6.395000000000000000e+02,1.183296957302716912e+01,1.138976077312516821e+01,1.212425502217331719e+01,2.061879442553074537e-01,1.400616823845430190e+02,6.510000000000000000e+02,1.203915751728247763e+01,1.162678162877186061e+01
6.400000000000000000e+02,1.183303451365514647e+01,1.138982412223319329e+01,1.212431827457789701e+01,2.061878610615604235e-01,1.400632192354030394e+02,6.510000000000000000e+02,1.203922237471670798e+01,1.162684665259358674e+01
6.405000000000000000e+02,1.183309910289525746e+01,1.138988712940617454e+01,1.212438118385881225e+01,2.061877776894175118e-01,1.400647477786090462e+02,6.510000000000000000e+02,1.203928688058467422e+01,1.162691132520583892e+01
6.410000000000000000e+02,1.183316334265284375e+01,1.138994979649215367e+01,1.212444375188299439e+01,2.061876941439264033e-01,1.400662680591194089e+02,6.510000000000000000e+02,1.203935103679676999e+01,1.162697564850891752e+01
6.415000000000000000e+02,1.183322723482287309e+01,1.139001212532919283e+01,1.212450598050719108e+01,2.061876104307239221e-01,1.400677801216488945e+02,6.510000000000000000e+02,1.203941484525359584e+01,1.162703962439214855e+01
6.420000000000000000e+02,1.183329078128999079e+01,1.139007411774536038e+01,1.212456787157799809e+01,2.061875265549839853e-01,1.400692840106695485e+02,6.510000000000000000e+02,1.203947830784497519e+01,1.162710325473500816e+01
6.425000000000000000e+02,1.183335398392860505e+01,1.139013577555884282e+01,1.212462942693186996e+01,2.061874425216702611e-01,1.400707797704126563e+02,6.510000000000000000e+02,1.203954142645027581e+01,1.162716654140693606e+01
6.430000000000000000e+02,1.183341684460290288e+01,1.139019710057796431e+01,1.212469064839526922e+01,2.061873583365036455e-01,1.400722674448695102e+02,6.510000000000000000e+02,1.203960420293940814e+01,1.162722948626639941e+01
6.435000000000000000e+02,1.183347936516693544e+01,1.139025809460126304e+01,1.212475153778465931e+01,2.061872740045740671e-01,1.400737470777930866e+02,6.510000000000000000e+02,1.203966663917150903e+01,1.162729209116236184e+01
6.440000000000000000e+02,1.183354154746467302e+01,1.139031875941751437e+01,1.212481209690657202e+01,2.061871895304244751e-01,1.400752187126990691e+02,6.510000000000000000e+02,1.203972873699509627e+01,1.162735435793424799e+01
6.445000000000000000e+02,1.183360339333002997e+01,1.139037909680582139e+01,1.212487232755764666e+01,2.061871049201964290e-01,1.400766823928673546e+02,6.510000000000000000e+02,1.203979049825022685e+01,1.162741628840983310e+01
6.450000000000000000e+02,1.183366490458696774e+01,1.139043910853562913e+01,1.212493223152472943e+01,2.061870201777179223e-01,1.400781381613430199e+02,6.510000000000000000e+02,1.203985192476468491e+01,1.162747788440924879e+01
6.455000000000000000e+02,1.183372608304950191e+01,1.139049879636681517e+01,1.212499181058487174e+01,2.061869353086677459e-01,1.400795860609380838e+02,6.510000000000000000e+02,1.203991301835817040e+01,1.162753914774083341e+01
6.460000000000000000e+02,1.183378693052179109e+01,1.139055816204971094e+01,1.212505106650542430e+01,2.061868503177151646e-01,1.400810261342322747e+02,6.510000000000000000e+02,1.203997378083950487e+01,1.162760008020407554e+01
6.465000000000000000e+02,1.183384744879817774e+01,1.139061720732516392e+01,1.212511000104409220e+01,2.061867652094032666e-01,1.400824584235746499e+02,6.510000000000000000e+02,1.204003421400758000e+01,1.162766068358877547e+01
6.470000000000000000e+02,1.183390763966323611e+01,1.139067593392460331e+01,1.212516861594894912e+01,2.061866799889060797e-01,1.400838829710847619e+02,6.510000000000000000e+02,1.204009431965214283e+01,1.162772095967432939e+01
6.475000000000000000e+02,1.183396750489183447e+01,1.139073434357006853e+01,1.212522691295852084e+01,2.061865946607667199e-01,1.400852998186536809e+02,6.510000000000000000e+02,1.204015409955260019e+01,1.162778091023106875e+01
6.480000000000000000e+02,1.183402704624918123e+01,1.139079243797427488e+01,1.212528489380184737e+01,2.061865092297385793e-01,1.400867090079455011e+02,6.510000000000000000e+02,1.204021355547892114e+01,1.162784053701944309e+01
6.485000000000000000e+02,1.183408626549090137e+01,1.139085021884065618e+01,1.212534256019850076e+01,2.061864236999861599e-01,1.400881105803985918e+02,6.510000000000000000e+02,1.204027268919088733e+01,1.162789984179091540e+01
6.490000000000000000e+02,1.183414516436304353e+01,1.139090768786343055e+01,1.212539991385866500e+01,2.061863380763470921e-01,1.400895045772265348e+02,6.510000000000000000e+02,1.204033150243938977e+01,1.162795882628669553e+01
6.495000000000000000e+02,1.183420374460216706e+01,1.139096484672762344e+01,1.212545695648317690e+01,2.061862523636167621e-01,1.400908910394197164e+02,6.510000000000000000e+02,1.204038999696578571e+01,1.162801749223855019e+01
6.500000000000000000e+02,1.183426200793539884e+01,1.139102169710914758e+01,1.212551368976359356e+01,2.061861665656652964e-01,1.400922700077462082e+02,6.510000000000000000e+02,1.204044817450106386e+01,1.162807584136973382e+01
6.505000000000000000e+02,1.183431995608045817e+01,1.139107824067482966e+01,1.212557011538219420e+01,2.061860806873723750e-01,1.400936415227533871e+02,6.510000000000000000e+02,1.204050603676783027e+01,1.162813387539308607e+01
6.510000000000000000e+02,1.183437759074572249e+01,1.139113447908247245e+01,1.212562623501210091e+01,2.061859947326921405e-01,1.400950056247684188e+02,6.510000000000000000e+02,1.204056358547841477e+01,1.162819159601303021e+01
6.515000000000000000e+02,1.183443491363028066e+01,1.139119041398089927e+01,1.212568205031728930e+01,2.061859087061256868e-01,1.400963623539003038e+02,6.510000000000000000e+02,1.204062082233640574e+01,1.162824900492415381e+01
6.520000000000000000e+02,1.183449192642398629e+01,1.139124604701000365e+01,1.212573756295262584e+01,2.061858226116271842e-01,1.400977117500405313e+02,6.510000000000000000e+02,1.204067774903561450e+01,1.162830610381235807e+01
6.525000000000000000e+02,1.183454863080748787e+01,1.139130137980080093e+01,1.212579277456395843e+01,2.061857364537819093e-01,1.400990538528643583e+02,6.510000000000000000e+02,1.204073436726126900e+01,1.162836289435370496e+01
6.530000000000000000e+02,1.183460502845231055e+01,1.139135641397546195e+01,1.212584768678811997e+01,2.061856502364178279e-01,1.401003887018321166e+02,6.510000000000000000e+02,1.204079067868872954e+01,1.162841937821589333e+01
6.535000000000000000e+02,1.183466112102087742e+01,1.139141115114738945e+01,1.212590230125303670e+01,2.061855639638678350e-01,1.401017163361902078e+02,6.510000000000000000e+02,1.204084668498474464e+01,1.162847555705701019e+01
6.540000000000000000e+02,1.183471691016657878e+01,1.139146559292123762e+01,1.212595661957771753e+01,2.061854776397075151e-01,1.401030367949722972e+02,6.510000000000000000e+02,1.204090238780628574e+01,1.162853143252687182e+01
6.545000000000000000e+02,1.183477239753381305e+01,1.139151974089297426e+01,1.212601064337232337e+01,2.061853912682276302e-01,1.401043501170006778e+02,6.510000000000000000e+02,1.204095778880204115e+01,1.162858700626558495e+01
6.550000000000000000e+02,1.183482758475803465e+01,1.139157359664992519e+01,1.212606437423823991e+01,2.061853048535928490e-01,1.401056563408872648e+02,6.510000000000000000e+02,1.204101288961162730e+01,1.162864227990444199e+01
6.555000000000000000e+02,1.183488247346579847e+01,1.139162716177082935e+01,1.212611781376808473e+01,2.061852183995049048e-01,1.401069555050343922e+02,6.510000000000000000e+02,1.204106769186530279e+01,1.162869725506629415e+01
6.560000000000000000e+02,1.183493706527483624e+01,1.139168043782585471e+01,1.212617096354580681e+01,2.061851319094554214e-01,1.401082476476366878e+02,6.510000000000000000e+02,1.204112219718429166e+01,1.162875193336538082e+01
6.565000000000000000e+02,1.183499136179406896e+01,1.139173342637669073e+01,1.212622382514668473e+01,2.061850453873565192e-01,1.401095328066815853e+02,6.510000000000000000e+02,1.204117640718142468e+01,1.162880631640671147e+01
6.570000000000000000e+02,1.183504536462366730e+01,1.139178612897655718e+01,1.212627640013739061e+01,2.061849588372466346e-01,1.401108110199508587e+02,6.510000000000000000e+02,1.204123032346091371e+01,1.162886040578642088e+01
6.575000000000000000e+02,1.183509907535510841e+01,1.139183854717027167e+01,1.212632869007606295e+01,2.061848722627435682e-01,1.401120823250213334e+02,6.510000000000000000e+02,1.204128394761785259e+01,1.162891420309236423e+01
6.580000000000000000e+02,1.183515249557121862e+01,1.139189068249428516e+01,1.212638069651230666e+01,2.061847856673808266e-01,1.401133467592663635e+02,6.510000000000000000e+02,1.204133728123859903e+01,1.162896770990383821e+01
6.585000000000000000e+02,1.183520562684621957e+01,1.139194253647672284e+01,1.212643242098728003e+01,2.061846990546921388e-01,1.401146043598566848e+02,6.510000000000000000e+02,1.204139032590091141e+01,1.162902092779152774e+01
6.590000000000000000e+02,1.183525847074577086e+01,1.139199411063744805e+01,1.212648386503373032e+01,2.061846124284634763e-01,1.401158551637617791e+02,6.510000000000000000e+02,1.204144308317423295e+01,1.162907385831730700e+01
6.595000000000000000e+02,1.183531102882701447e+01,1.139204540648809605e+01,1.212653503017602219e+01,2.061845257923546337e-01,1.401170992077505844e+02,6.510000000000000000e+02,1.204149555461936849e+01,1.162912650303465867e+01
6.600000000000000000e+02,1.183536330263865821e+01,1.139209642553210067e+01,1.212658591793021756e+01,2.061844391490159079e-01,1.401183365283930016e+02,6.510000000000000000e+02,1.204154774178767262e+01,1.162917886348964203e+01
6.605000000000000000e+02,1.183541529372094736e+01,1.139214716926477600e+01,1.212663652980407925e+01,2.061843525029485036e-01,1.401195671620607754e+02,6.510000000000000000e+02,1.204159964622389722e+01,1.162923094121799927e+01
6.610000000000000000e+02,1.183546700360579251e+01,1.139219763917333594e+01,1.212668686729714196e+01,2.061842658568446285e-01,1.401207911449284040e+02,6.510000000000000000e+02,1.204165126946263698e+01,1.162928273774894805e+01
6.615000000000000000e+02,1.183551843381675894e+01,1.139224783673694397e+01,1.212673693190078694e+01,2.061841792143221663e-01,1.401220085129746167e+02,6.510000000000000000e+02,1.204170261303108092e+01,1.162933425460243697e+01
6.620000000000000000e+02,1.183556958586913410e+01,1.139229776342674683e+01,1.212678672509820643e+01,2.061840925786202483e-01,1.401232193019829140e+02,6.510000000000000000e+02,1.204175367844775479e+01,1.162938549329051341e+01
6.625000000000000000e+02,1.183562046126997558e+01,1.139234742070594564e+01,1.212683624836453866e+01,2.061840059528940172e-01,1.401244235475433015e+02,6.510000000000000000e+02,1.204180446722287101e+01,1.162943645531708192e+01
6.630000000000000000e+02,1.183567106151814841e+01,1.139239681002979410e+01,1.212688550316684122e+01,2.061839193402563719e-01,1.401256212850526310e+02,6.510000000000000000e+02,1.204185498085840500e+01,1.162948714217789181e+01
6.635000000000000000e+02,1.183572138810435703e+01,1.139244593284569795e+01,1.212693449096417275e+01,2.061838327445355001e-01,1.401268125497161634e+02,6.510000000000000000e+02,1.204190522084889281e+01,1.162953755535982125e+01
6.640000000000000000e+02,1.183577144251123059e+01,1.139249479059321679e+01,1.212698321320764272e+01,2.061837461682134442e-01,1.401279973765483646e+02,6.510000000000000000e+02,1.204195518867944514e+01,1.162958769634301781e+01
6.645000000000000000e+02,1.183582122621332289e+01,1.139254338470410488e+01,1.212703167134041493e+01,2.061836596145293354e-01,1.401291758003738721e+02,6.510000000000000000e+02,1.204200488582785233e+01,1.162963756659879166e+01
6.650000000000000000e+02,1.183587074067717637e+01,1.139259171660239289e+01,1.212707986679780170e+01,2.061835730868486483e-01,1.401303478558289441e+02,6.510000000000000000e+02,1.204205431376402480e+01,1.162968716759032795e+01
6.655000000000000000e+02,1.183591998736137541e+01,1.139263978770437902e+01,1.212712780100727983e+01,2.061834865876954470e-01,1.401315135773619431e+02,6.510000000000000000e+02,1.204210347394906933e+01,1.162973650077367971e+01
6.660000000000000000e+02,1.183596896771656581e+01,1.139268759941871956e+01,1.212717547538850837e+01,2.061834001202248468e-01,1.401326729992346998e+02,6.510000000000000000e+02,1.204215236783679011e+01,1.162978556759634152e+01
6.665000000000000000e+02,1.183601768318551350e+01,1.139273515314642360e+01,1.212722289135342812e+01,2.061833136878444273e-01,1.401338261555234794e+02,6.510000000000000000e+02,1.204220099687335832e+01,1.162983436949767047e+01
6.670000000000000000e+02,1.183606613520315776e+01,1.139278245028092940e+01,1.212727005030627758e+01,2.061832272926995280e-01,1.401349730801198348e+02,6.510000000000000000e+02,1.204224936249585731e+01,1.162988290791045820e+01
6.675000000000000000e+02,1.183611432519662010e+01,1.139282949220814523e+01,1.212731695364361784e+01,2.061831409381557068e-01,1.401361138067317711e+02,6.510000000000000000e+02,1.204229746613477481e+01,1.162993118425846362e+01
6.680000000000000000e+02,1.183616225458528959e+01,1.139287628030645294e+01,1.212736360275439473e+01,2.061830546266528175e-01,1.401372483688847126e+02,6.510000000000000000e+02,1.204234530921194413e+01,1.162997919995863683e+01
6.685000000000000000e+02,1.183620992478081746e+01,1.139292281594679501e+01,1.212740999901997441e+01,2.061829683620192422e-01,1.401383767999224972e+02,6.510000000000000000e+02,1.204239289314283567e+01,1.163002695641879924e+01
6.690000000000000000e+02,1.183625733718722017e+01,1.139296910049268874e+01,1.212745614381419657e+01,2.061828821455168881e-01,1.401394991330081439e+02,6.510000000000000000e+02,1.204244021933273601e+01,1.163007445504170256e+01
6.695000000000000000e+02,1.183630449320085809e+01,1.139301513530026710e+01,1.212750203850338870e+01,2.061827959808899546e-01,1.401406154011253307e+02,6.510000000000000000e+02,1.204248728918174827e+01,1.163012169721996791e+01
6.700000000000000000e+02,1.183635139421052251e+01,1.139306092171833917e+01,1.212754768444644782e+01,2.061827098700314831e-01,1.401417256370787356e+02,6.510000000000000000e+02,1.204253410408055380e+01,1.163016868434049123e+01
6.705000000000000000e+02,1.183639804159744102e+01,1.139310646108840075e+01,1.212759308299483152e+01,2.061826238166856173e-01,1.401428298734956570e+02,6.510000000000000000e+02,1.204258066541412475e+01,1.163021541778075552e+01
6.710000000000000000e+02,1.183644443673536450e+01,1.139315175474469477e+01,1.212763823549264508e+01,2.061825378223668404e-01,1.401439281428264394e+02,6.510000000000000000e+02,1.204262697455773079e+01,1.163026189891299822e+01
6.715000000000000000e+02,1.183649058099056184e+01,1.139319680401424328e+01,1.212768314327666452e+01,2.061824518901461123e-01,1.401450204773457244e+02,6.510000000000000000e+02,1.204267303288070856e+01,1.163030812910041512e+01
6.720000000000000000e+02,1.183653647572187673e+01,1.139324161021688475e+01,1.212772780767635084e+01,2.061823660229683275e-01,1.401461069091533034e+02,6.510000000000000000e+02,1.204271884174484519e+01,1.163035410969891004e+01
6.725000000000000000e+02,1.183658212228079698e+01,1.139328617466532556e+01,1.212777223001393168e+01,2.061822802223900741e-01,1.401471874701750835e+02,6.510000000000000000e+02,1.204276440250318814e+01,1.163039984205840760e+01
6.730000000000000000e+02,1.183662752201144386e+01,1.139333049866516134e+01,1.212781641160442980e+01,2.061821944916085170e-01,1.401482621921641680e+02,6.510000000000000000e+02,1.204280971650305254e+01,1.163044532751983695e+01
6.735000000000000000e+02,1.183667267625065023e+01,1.139337458351492316e+01,1.212786035375566840e+01,2.061821088329374718e-01,1.401493311067015384e+02,6.510000000000000000e+02,1.204285478508358764e+01,1.163049056741771281e+01
6.740000000000000000e+02,1.183671758632798898e+01,1.139341843050612013e+01,1.212790405776837055e+01,2.061820232483963788e-01,1.401503942451971056e+02,6.510000000000000000e+02,1.204289960957638606e+01,1.163053556307959369e+01
6.745000000000000000e+02,1.183676225356580147e+01,1.139346204092326786e+01,1.212794752493615391e+01,2.061819377409299381e-01,1.401514516388907907e+02,6.510000000000000000e+02,1.204294419130673255e+01,1.163058031582487217e+01
6.750000000000000000e+02,1.183680667927926322e+01,1.139350541604394351e+01,1.212799075654556269e+01,2.061818523123893632e-01,1.401525033188531495e+02,6.510000000000000000e+02,1.204298853159165361e+01,1.163062482696687283e+01
6.755000000000000000e+02,1.183685086477638748e+01,1.139354855713879822e+01,1.212803375387616001e+01,2.061817669656773322e-01,1.401535493159865950e+02,6.510000000000000000e+02,1.204303263174206329e+01,1.163066909781070990e+01
6.760000000000000000e+02,1.183689481135810340e+01,1.139359146547162460e+01,1.212807651820050658e+01,2.061816817025187709e-01,1.401545896610260797e+02,6.510000000000000000e+02,1.204307649306062267e+01,1.163071312965558413e+01
6.765000000000000000e+02,1.183693852031826665e+01,1.139363414229936033e+01,1.212811905078421759e+01,2.061815965251013461e-01,1.401556243845400616e+02,6.510000000000000000e+02,1.204312011684336881e+01,1.163075692379316628e+01
6.770000000000000000e+02,1.183698199294370923e+01,1.139367658887215917e+01,1.212816135288603192e+01,2.061815114356967404e-01,1.401566535169315557e+02,6.510000000000000000e+02,1.204316350437940564e+01,1.163080048150801282e+01
6.775000000000000000e+02,1.183702523051426780e+01,1.139371880643340162e+01,1.212820342575781929e+01,2.061814264367450578e-01,1.401576770884388736e+02,6.510000000000000000e+02,1.204320665695101411e+01,1.163084380407752327e+01
6.780000000000000000e+02,1.183706823430282817e+01,1.139376079621974114e+01,1.212824527064461400e+01,2.061813415308546282e-01,1.401586951291365324e+02,6.510000000000000000e+02,1.204324957583368239e+01,1.163088689277197219e+01
6.785000000000000000e+02,1.183711100557538209e+01,1.139380255946115028e+01,1.212828688878465933e+01,2.061812567192034262e-01,1.401597076689361359e+02,6.510000000000000000e+02,1.204329226229458527e+01,1.163092974885617892e+01
6.790000000000000000e+02,1.183715354559103439e+01,1.139384409738094561e+01,1.212832828140947505e+01,2.061811720041053508e-01,1.401607147375873694e+02,6.510000000000000000e+02,1.204333471759513863e+01,1.163097237358692837e+01
6.795000000000000000e+02,1.183719585560204735e+01,1.139388541119581433e+01,1.212836944974383080e+01,2.061810873880004225e-01,1.401617163646787674e+02,6.510000000000000000e+02,1.204337694299004724e+01,1.163101476821404567e+01
6.800000000000000000e+02,1.183723793685389580e+01,1.139392650211588531e+01,1.212841039500584372e+01,2.061810028725715171e-01,1.401627125796386224e+02,6.510000000000000000e+02,1.204341893972646815e+01,1.163105693398132523e+01
6.805000000000000000e+02,1.183727979058529556e+01,1.139396737134471316e+01,1.212845111840698209e+01,2.061809184597117872e-01,1.401637034117359519e+02,6.510000000000000000e+02,1.204346070904500721e+01,1.163109887212558391e+01
6.810000000000000000e+02,1.183732141802821225e+01,1.139400802007936520e+01,1.212849162115211676e+01,2.061808341518613363e-01,1.401646888900810382e+02,6.510000000000000000e+02,1.204350225218007431e+01,1.163114058387635019e+01
6.815000000000000000e+02,1.183736282040795196e+01,1.139404844951041973e+01,1.212853190443954432e+01,2.061807499506188579e-01,1.401656690436266786e+02,6.510000000000000000e+02,1.204354357035856893e+01,1.163118207045733321e+01
6.820000000000000000e+02,1.183740399894315409e+01,1.139408866082202998e+01,1.212857196946103322e+01,2.061806658580037643e-01,1.401666439011690102e+02,6.510000000000000000e+02,1.204358466480115730e+01,1.163122333308514911e+01
6.825000000000000000e+02,1.183744495484584291e+01,1.139412865519193474e+01,1.212861181740184158e+01,2.061805818759933351e-01,1.401676134913480212e+02,6.510000000000000000e+02,1.204362553672183545e+01,1.163126437296984861e+01
6.830000000000000000e+02,1.183748568932146661e+01,1.139416843379149391e+01,1.212865144944080065e+01,2.061804980061022197e-01,1.401685778426485740e+02,6.510000000000000000e+02,1.204366618732756855e+01,1.163130519131536467e+01
6.835000000000000000e+02,1.183752620356892571e+01,1.139420799778575066e+01,1.212869086675027930e+01,2.061804142506022119e-01,1.401695369834014855e+02,6.510000000000000000e+02,1.204370661781952734e+01,1.163134578931832230e+01
6.840000000000000000e+02,1.183756649878061218e+01,1.139424734833342967e+01,1.212873007049629948e+01,2.061803306111341105e-01,1.401704909417840099e+02,6.510000000000000000e+02,1.204374682939174690e+01,1.163138616816947746e+01
6.845000000000000000e+02,1.183760657614245559e+01,1.139428648658700816e+01,1.212876906183848291e+01,2.061802470890442274e-01,1.401714397458208339e+02,6.510000000000000000e+02,1.204378682323149974e+01,1.163142632905341323e+01
6.850000000000000000e+02,1.183764643683392848e+01,1.139432541369271412e+01,1.212880784193015771e+01,2.061801636869408927e-01,1.401723834233849573e+02,6.510000000000000000e+02,1.204382660052086784e+01,1.163146627314698733e+01
6.855000000000000000e+02,1.183768608202812267e+01,1.139436413079058141e+01,1.212884641191836543e+01,2.061800804058760428e-01,1.401733220021984607e+02,6.510000000000000000e+02,1.204386616243399821e+01,1.163150600162224535e+01
6.860000000000000000e+02,1.183772551289174757e+01,1.139440263901447281e+01,1.212888477294389311e+01,2.061799972475324705e-01,1.401742555098331877e+02,6.510000000000000000e+02,1.204390551013928068e+01,1.163154551564421446e+01
6.865000000000000000e+02,1.183776473058518164e+01,1.139444093949213688e+01,1.212892292614131762e+01,2.061799142141400309e-01,1.401751839737117962e+02,6.510000000000000000e+02,1.204394464479932125e+01,1.163158481637104202e+01
6.870000000000000000e+02,1.183780373626251503e+01,1.139447903334520795e+01,1.212896087263902167e+01,2.061798313067084165e-01,1.401761074211084406e+02,6.510000000000000000e+02,1.204398356756922439e+01,1.163162390495580745e+01
6.875000000000000000e+02,1.183784253107156736e+01,1.139451692168925234e+01,1.212899861355924713e+01,2.061797485272570674e-01,1.401770258791496531e+02,6.510000000000000000e+02,1.204402227959882410e+01,1.163166278254430885e+01
6.880000000000000000e+02,1.183788111615392147e+01,1.139455460563381806e+01,1.212903615001813762e+01,2.061796658771323787e-01,1.401779393748148266e+02,6.510000000000000000e+02,1.204406078203105324e+01,1.163170145027678970e+01
6.885000000000000000e+02,1.183791949264497489e+01,1.139459208628243658e+01,1.212907348312572076e+01,2.061795833580171711e-01,1.401788479349375507e+02,6.510000000000000000e+02,1.204409907600299334e+01,1.163173990928695822e+01
6.890000000000000000e+02,1.183795766167396479e+01,1.139462936473268861e+01,1.212911061398600054e+01,2.061795009714261495e-01,1.401797515862061516e+02,6.510000000000000000e+02,1.204413716264539147e+01,1.163177816070253812e+01
6.895000000000000000e+02,1.183799562436398745e+01,1.139466644207620938e+01,1.212914754369695736e+01,2.061794187190420791e-01,1.401806503551642606e+02,6.510000000000000000e+02,1.204417504308302966e+01,1.163181620564494523e+01
6.900000000000000000e+02,1.183803338183205334e+01,1.139470331939872949e+01,1.212918427335061011e+01,2.061793366023376151e-01,1.401815442682118089e+02,6.510000000000000000e+02,1.204421271843438923e+01,1.163185404522971567e+01
6.905000000000000000e+02,1.183807093518911913e+01,1.139473999778011049e+01,1.212922080403299319e+01,2.061792546222804556e-01,1.401824333516059653e+02,6.510000000000000000e+02,1.204425018981139850e+01,1.163189168056683798e+01
6.910000000000000000e+02,1.183810828554008765e+01,1.139477647829438922e+01,1.212925713682425766e+01,2.061791727809741959e-01,1.401833176314615059e+02,6.510000000000000000e+02,1.204428745832106173e+01,1.163192911275911356e+01
6.915000000000000000e+02,1.183814543398389496e+01,1.139481276200976723e+01,1.212929327279864467e+01,2.061790910794706888e-01,1.401841971337520647e+02,6.510000000000000000e+02,1.204432452506336659e+01,1.163196634290442333e+01
6.920000000000000000e+02,1.183818238161348724e+01,1.139484884998869418e+01,1.212932921302456890e+01,2.061790095196631700e-01,1.401850718843105028e+02,6.510000000000000000e+02,1.204436139113315107e+01,1.163200337209382340e+01
6.925000000000000000e+02,1.183821912951591315e+01,1.139488474328786438e+01,1.212936495856460795e+01,2.061789281019725251e-01,1.401859419088297898e+02,6.510000000000000000e+02,1.204439805761788662e+01,1.163204020141393968e+01
6.930000000000000000e+02,1.183825567877229012e+01,1.139492044295827178e+01,1.212940051047556445e+01,2.061788468284181941e-01,1.401868072328638846e+02,6.510000000000000000e+02,1.204443452560070860e+01,1.163207683194387165e+01
6.935000000000000000e+02,1.183829203045788248e+01,1.139495595004519934e+01,1.212943586980846078e+01,2.061787657004306717e-01,1.401876678818283608e+02,6.510000000000000000e+02,1.204447079615831306e+01,1.163211326475745189e+01
6.940000000000000000e+02,1.183832818564212275e+01,1.139499126558830966e+01,1.212947103760862788e+01,2.061786847190618388e-01,1.401885238810011742e+02,6.510000000000000000e+02,1.204450687036118417e+01,1.163214950092305955e+01
6.945000000000000000e+02,1.183836414538864190e+01,1.139502639062162892e+01,1.212950601491566971e+01,2.061786038855318581e-01,1.401893752555235437e+02,6.510000000000000000e+02,1.204454274927417501e+01,1.163218554150311057e+01
6.950000000000000000e+02,1.183839991075529063e+01,1.139506132617359313e+01,1.212954080276356805e+01,2.061785232014815283e-01,1.401902220304004061e+02,6.510000000000000000e+02,1.204457843395677230e+01,1.163222138755380719e+01
6.955000000000000000e+02,1.183843548279419444e+01,1.139509607326707474e+01,1.212957540218063812e+01,2.061784426676262494e-01,1.401910642305014676e+02,6.510000000000000000e+02,1.204461392546182097e+01,1.163225704012656792e+01
6.960000000000000000e+02,1.183847086255175540e+01,1.139513063291943773e+01,1.212960981418962447e+01,2.061783622856069031e-01,1.401919018805616872e+02,6.510000000000000000e+02,1.204464922483736267e+01,1.163229250026614814e+01
6.965000000000000000e+02,1.183850605106871257e+01,1.139516500614251626e+01,1.212964403980766193e+01,2.061782820564332097e-01,1.401927350051822714e+02,6.510000000000000000e+02,1.204468433312514719e+01,1.163232776901227972e+01
6.970000000000000000e+02,1.183854104938014551e+01,1.139519919394269287e+01,1.212967808004638748e+01,2.061782019815357192e-01,1.401935636288311002e+02,6.510000000000000000e+02,1.204471925136168053e+01,1.163236284739861048e+01
6.975000000000000000e+02,1.183857585851553118e+01,1.139523319732090556e+01,1.212971193591191721e+01,2.061781220616718535e-01,1.401943877758436088e+02,6.510000000000000000e+02,1.204475398057720170e+01,1.163239773645385888e+01
6.980000000000000000e+02,1.183861047949875456e+01,1.139526701727268332e+01,1.212974560840488358e+01,2.061780422982721350e-01,1.401952074704236963e+02,6.510000000000000000e+02,1.204478852179702741e+01,1.163243243720048348e+01
6.985000000000000000e+02,1.183864491334815128e+01,1.139530065478816034e+01,1.212977909852045677e+01,2.061779626922622399e-01,1.401960227366439824e+02,6.510000000000000000e+02,1.204482287604041346e+01,1.163246695065588909e+01
6.990000000000000000e+02,1.183867916107652718e+01,1.139533411085214532e+01,1.212981240724841570e+01,2.061778832446941045e-01,1.401968335984468865e+02,6.510000000000000000e+02,1.204485704432122084e+01,1.163250127783183174e+01
6.995000000000000000e+02,1.183871322369119206e+01,1.139536738644409297e+01,1.212984553557314626e+01,2.061778039570822951e-01,1.401976400796452253e+02,6.510000000000000000e+02,1.204489102764827280e+01,1.163253541973410954e+01
7.000000000000000000e+02,1.183874710219400050e+01,1.139540048253818227e+01,1.212987848447365558e+01,2.061777248298898302e-01,1.401984422039228662e+02,6.510000000000000000e+02,1.204492482702388934e+01,1.163256937736410990e+01
7.005000000000000000e+02,1.183878079758136792e+01,1.139543340010331995e+01,1.212991125492363587e+01,2.061776458645472321e-01,1.401992399948355796e+02,6.510000000000000000e+02,1.204495844344591404e+01,1.163260315171682002e+01
7.010000000000000000e+02,1.183881431084430247e+01,1.139546614010318493e+01,1.212994384789147695e+01,2.061775670622746082e-01,1.402000334758115514e+02,6.510000000000000000e+02,1.204499187790657544e+01,1.163263674378202772e+01
7.015000000000000000e+02,1.183884764277459389e+01,1.139549870349623184e+01,1.212997626434029463e+01,2.061774885656850465e-01,1.402008226656208194e+02,6.510000000000000000e+02,1.204502513134027986e+01,1.163267015420890793e+01
7.020000000000000000e+02,1.183888079439292618e+01,1.139553109123573904e+01,1.213000850522795915e+01,2.061774103465087715e-01,1.402016075883828989e+02,6.510000000000000000e+02,1.204505820473943523e+01,1.163270338404641890e+01
7.025000000000000000e+02,1.183891376682966801e+01,1.139556330426984232e+01,1.213004057150713955e+01,2.061773322917494766e-01,1.402023882707800055e+02,6.510000000000000000e+02,1.204509109912141795e+01,1.163273643453791806e+01
7.030000000000000000e+02,1.183894656105449350e+01,1.139559534354154025e+01,1.213007246412530016e+01,2.061772544019962183e-01,1.402031647357367774e+02,6.510000000000000000e+02,1.204512381545648836e+01,1.163276930665249687e+01
7.035000000000000000e+02,1.183897917803181876e+01,1.139562720998874212e+01,1.213010418402475032e+01,2.061771766784272764e-01,1.402039370060540193e+02,6.510000000000000000e+02,1.204515635471024559e+01,1.163280200135339015e+01
7.040000000000000000e+02,1.183901161872081786e+01,1.139565890454428576e+01,1.213013573214268703e+01,2.061770991222206528e-01,1.402047051044089869e+02,6.510000000000000000e+02,1.204518871784303968e+01,1.163283451959859782e+01
7.045000000000000000e+02,1.183904388407548858e+01,1.139569042813596411e+01,1.213016710941119491e+01,2.061770217337131061e-01,1.402054690533562109e+02,6.510000000000000000e+02,1.204522090580920057e+01,1.163286686234177658e+01
7.050000000000000000e+02,1.183907597504462927e+01,1.139572178168656613e+01,1.213019831675727467e+01,2.061769445143772361e-01,1.402062288753282076e+02,6.510000000000000000e+02,1.204525291955900634e+01,1.163289903053025043e+01
7.055000000000000000e+02,1.183910789257190466e+01,1.139575296611387323e+01,1.213022935510291411e+01,2.061768674648021826e-01,1.402069845926359619e+02,6.510000000000000000e+02,1.204528476003670789e+01,1.163293102510710320e+01
7.060000000000000000e+02,1.183913963759587240e+01,1.139578398233072321e+01,1.213026022536504378e+01,2.061767905854930139e-01,1.402077362274698658e+02,6.510000000000000000e+02,1.204531642818136561e+01,1.163296284701038097e+01
7.065000000000000000e+02,1.183917121104997250e+01,1.139581483124502626e+01,1.213029092845563639e+01,2.061767138780905562e-01,1.402084838019000017e+02,6.510000000000000000e+02,1.204534792492806261e+01,1.163299449717188061e+01
7.070000000000000000e+02,1.183920261386261430e+01,1.139584551375976140e+01,1.213032146528167310e+01,2.061766373426370536e-01,1.402092273378772802e+02,6.510000000000000000e+02,1.204537925120525088e+01,1.163302597651997772e+01
7.075000000000000000e+02,1.183923384695714809e+01,1.139587603077304756e+01,1.213035183674522344e+01,2.061765609801844978e-01,1.402099668572333826e+02,6.510000000000000000e+02,1.204541040793733231e+01,1.163305728597696387e+01
7.080000000000000000e+02,1.183926491125193436e+01,1.139590638317814175e+01,1.213038204374343110e+01,2.061764847914902554e-01,1.402107023816822391e+02,6.510000000000000000e+02,1.204544139604342412e+01,1.163308842646044461e+01
7.085000000000000000e+02,1.183929580766033851e+01,1.139593657186347997e+01,1.213041208716856190e+01,2.061764087777324672e-01,1.402114339328201424e+02,6.510000000000000000e+02,1.204547221643807120e+01,1.163311939888260582e+01
7.090000000000000000e+02,1.183932653709079474e+01,1.139596659771269316e+01,1.213044196790804818e+01,2.061763329388692778e-01,1.402121615321264017e+02,6.510000000000000000e+02,1.204550287002966336e+01,1.163315020415192436e+01
7.095000000000000000e+02,1.183935710044678480e+01,1.139599646160463386e+01,1.213047168684446220e+01,2.061762572764153367e-01,1.402128852009641946e+02,6.510000000000000000e+02,1.204553335772319933e+01,1.163318084317037027e+01
7.100000000000000000e+02,1.183938749862691431e+01,1.139602616441341176e+01,1.213050124485558001e+01,2.061761817905811700e-01,1.402136049605810229e+02,6.510000000000000000e+02,1.204556368041749614e+01,1.163321131683633425e+01
7.105000000000000000e+02,1.183941773252490748e+01,1.139605570700840076e+01,1.213053064281440996e+01,2.061761064819559452e-01,1.402143208321092800e+02,6.510000000000000000e+02,1.204559383900686242e+01,1.163324162604295076e+01
7.110000000000000000e+02,1.183944780302963551e+01,1.139608509025429584e+01,1.213055988158920684e+01,2.061760313520123178e-01,1.402150328365673033e+02,6.510000000000000000e+02,1.204562383438164730e+01,1.163327177167762194e+01
7.115000000000000000e+02,1.183947771102516811e+01,1.139611431501110950e+01,1.213058896204350567e+01,2.061759564004138900e-01,1.402157409948594022e+02,6.510000000000000000e+02,1.204565366742558297e+01,1.163330175462475502e+01
7.120000000000000000e+02,1.183950745739077171e+01,1.139614338213419131e+01,1.213061788503613769e+01,2.061758816282966977e-01,1.402164453277769098e+02,6.510000000000000000e+02,1.204568333901906918e+01,1.163333157576247423e+01
7.125000000000000000e+02,1.183953704300093257e+01,1.139617229247429719e+01,1.213064665142126941e+01,2.061758070366706275e-01,1.402171458559984671e+02,6.510000000000000000e+02,1.204571285003760295e+01,1.163336123596426042e+01
7.130000000000000000e+02,1.183956646872542251e+01,1.139620104687757163e+01,1.213067526204840441e+01,2.061757326256621059e-01,1.402178426000911031e+02,6.510000000000000000e+02,1.204574220135108398e+01,1.163339073609976104e+01
7.135000000000000000e+02,1.183959573542928467e+01,1.139622964618558498e+01,1.213070371776243839e+01,2.061756583956919908e-01,1.402185355805102347e+02,6.510000000000000000e+02,1.204577139382497819e+01,1.163342007703359293e+01
7.140000000000000000e+02,1.183962484397286907e+01,1.139625809123536371e+01,1.213073201940367163e+01,2.061755843477700578e-01,1.402192248176007467e+02,6.510000000000000000e+02,1.204580042832063924e+01,1.163344925962509890e+01
7.145000000000000000e+02,1.183965379521186101e+01,1.139628638285941520e+01,1.213076016780781963e+01,2.061755104825697682e-01,1.402199103315973616e+02,6.510000000000000000e+02,1.204582930569443100e+01,1.163347828472928924e+01
7.150000000000000000e+02,1.183968258999732015e+01,1.139631452188574379e+01,1.213078816380607350e+01,2.061754368003015370e-01,1.402205921426254633e+02,6.510000000000000000e+02,1.204585802679762274e+01,1.163350715319701933e+01
7.155000000000000000e+02,1.183971122917568231e+01,1.139634250913787028e+01,1.213081600822507511e+01,2.061753633015125098e-01,1.402212702707012681e+02,6.510000000000000000e+02,1.204588659247719562e+01,1.163353586587417077e+01
7.160000000000000000e+02,1.183973971358879496e+01,1.139637034543488525e+01,1.213084370188699346e+01,2.061752899868339040e-01,1.402219447357328477e+02,6.510000000000000000e+02,1.204591500357562950e+01,1.163356442360196219e+01
7.165000000000000000e+02,1.183976804407394390e+01,1.139639803159144371e+01,1.213087124560951580e+01,2.061752168568128651e-01,1.402226155575204984e+02,6.510000000000000000e+02,1.204594326093075729e+01,1.163359282721713051e+01
7.170000000000000000e+02,1.183979622146387101e+01,1.139642556841780063e+01,1.213089864020587960e+01,2.061751439122909146e-01,1.402232827557574524e+02,6.510000000000000000e+02,1.204597136537616286e+01,1.163362107755158092e+01
7.175000000000000000e+02,1.183982424658682042e+01,1.139645295671983405e+01,1.213092588648489922e+01,2.061750711532261693e-01,1.402239463500302179e+02,6.510000000000000000e+02,1.204599931774004773e+01,1.163364917543359489e+01
7.180000000000000000e+02,1.183985212026653144e+01,1.139648019729906281e+01,1.213095298525100318e+01,2.061749985802078244e-01,1.402246063598194326e+02,6.510000000000000000e+02,1.204602711884674093e+01,1.163367712168632373e+01
7.185000000000000000e+02,1.183987984332227938e+01,1.139650729095268211e+01,1.213097993730422530e+01,2.061749261939512801e-01,1.402252628045002609e+02,6.510000000000000000e+02,1.204605476951623011e+01,1.163370491712832688e+01
7.190000000000000000e+02,1.183990741656891110e+01,1.139653423847357061e+01,1.213100674344025620e+01,2.061748539947090841e-01,1.402259157033432473e+02,6.510000000000000000e+02,1.204608227056361969e+01,1.163373256257420252e+01
7.195000000000000000e+02,1.183993484081684144e+01,1.139656104065033482e+01,1.213103340445046641e+01,2.061747819828180783e-01,1.402265650755141735e+02,6.510000000000000000e+02,1.204610962279966024e+01,1.163376005883402442e+01
7.200000000000000000e+02,1.183996211687210121e+01,1.139658769826731621e+01,1.213105992112190279e+01,2.061747101591197284e-01,1.402272109400756790e+02,6.510000000000000000e+02,1.204613682703122102e+01,1.163378740671298139e+01
7.205000000000000000e+02,1.183998924553634957e+01,1.139661421210461434e+01,1.213108629423736673e+01,2.061746385238246437e-01,1.402278533159868630e+02,6.510000000000000000e+02,1.204616388406017435e+01,1.163381460701252479e+01
7.210000000000000000e+02,1.184001622760691497e+01,1.139664058293812943e+01,1.213111252457536082e+01,2.061745670769330463e-01,1.402284922221044212e+02,6.510000000000000000e+02,1.204619079468384690e+01,1.163384166052998125e+01
7.215000000000000000e+02,1.184004306387677197e+01,1.139666681153954642e+01,1.213113861291018658e+01,2.061744958195809441e-01,1.402291276771829303e+02,6.510000000000000000e+02,1.204621755969635188e+01,1.163386856805719205e+01
7.220000000000000000e+02,1.184006975513463367e+01,1.139669289867639890e+01,1.213116456001190713e+01,2.061744247515161499e-01,1.402297596998755580e+02,6.510000000000000000e+02,1.204624417988615015e+01,1.163389533038311718e+01
7.225000000000000000e+02,1.184009630216491615e+01,1.139671884511206734e+01,1.213119036664643424e+01,2.061743538735802406e-01,1.402303883087345184e+02,6.510000000000000000e+02,1.204627065603849623e+01,1.163392194829133786e+01
7.230000000000000000e+02,1.184012270574779002e+01,1.139674465160580930e+01,1.213121603357548395e+01,2.061742831860258196e-01,1.402310135222116401e+02,6.510000000000000000e+02,1.204629698893381473e+01,1.163394842256176354e+01
7.235000000000000000e+02,1.184014896665920880e+01,1.139677031891278780e+01,1.213124156155664402e+01,2.061742126886006998e-01,1.402316353586588775e+02,6.510000000000000000e+02,1.204632317934780872e+01,1.163397475397060710e+01
7.240000000000000000e+02,1.184017508567090005e+01,1.139679584778406607e+01,1.213126695134336508e+01,2.061741423823988117e-01,1.402322538363290221e+02,6.510000000000000000e+02,1.204634922805329822e+01,1.163400094328850187e+01
7.245000000000000000e+02,1.184020106355042046e+01,1.139682123896668209e+01,1.213129220368503702e+01,2.061740722677569970e-01,1.402328689733759575e+02,6.510000000000000000e+02,1.204637513581817743e+01,1.163402699128266349e+01
7.250000000000000000e+02,1.184022690106118247e+01,1.139684649320361132e+01,1.213131731932694457e+01,2.061740023440022662e-01,1.402334807878554557e+02,6.510000000000000000e+02,1.204640090340518377e+01,1.163405289871717940e+01
7.255000000000000000e+02,1.184025259896242943e+01,1.139687161123381998e+01,1.213134229901032590e+01,2.061739326124810701e-01,1.402340892977254612e+02,6.510000000000000000e+02,1.204642653157491061e+01,1.163407866634994825e+01
7.260000000000000000e+02,1.184027815800931549e+01,1.139689659379228637e+01,1.213136714347239575e+01,2.061738630730253208e-01,1.402346945208469151e+02,6.510000000000000000e+02,1.204645202108233981e+01,1.163410429493628939e+01
7.265000000000000000e+02,1.184030357895289320e+01,1.139692144161003284e+01,1.213139185344636672e+01,2.061737937260137987e-01,1.402352964749840680e+02,6.510000000000000000e+02,1.204647737267890761e+01,1.163412978522687879e+01
7.270000000000000000e+02,1.184032886254014905e+01,1.139694615541411515e+01,1.213141642966144040e+01,2.061737245716571409e-01,1.402358951778050482e+02,6.510000000000000000e+02,1.204650258711180477e+01,1.163415513796849154e+01
7.275000000000000000e+02,1.184035400951401229e+01,1.139697073592765264e+01,1.213144087284287487e+01,2.061736556105444040e-01,1.402364906468823449e+02,6.510000000000000000e+02,1.204652766512455742e+01,1.163418035390346716e+01
7.280000000000000000e+02,1.184037902061341008e+01,1.139699518386989396e+01,1.213146518371197935e+01,2.061735868421289697e-01,1.402370828996935472e+02,6.510000000000000000e+02,1.204655260745553846e+01,1.163420543377128169e+01
7.285000000000000000e+02,1.184040389657323544e+01,1.139701949995616737e+01,1.213148936298615865e+01,2.061735182673785638e-01,1.402376719536214011e+02,6.510000000000000000e+02,1.204657741484061440e+01,1.163423037830585649e+01
7.290000000000000000e+02,1.184042863812442192e+01,1.139704368489794994e+01,1.213151341137888828e+01,2.061734498862513310e-01,1.402382578259549746e+02,6.510000000000000000e+02,1.204660208801067434e+01,1.163425518823817129e+01
7.295000000000000000e+02,1.184045324599393112e+01,1.139706773940288365e+01,1.213153732959977837e+01,2.061733816992102619e-01,1.402388405338895154e+02,6.510000000000000000e+02,1.204662662769314174e+01,1.163427986429472050e+01
7.300000000000000000e+02,1.184047772090479889e+01,1.139709166417478414e+01,1.213156111835458262e+01,2.061733137057085719e-01,1.402394200945273042e+02,6.510000000000000000e+02,1.204665103461050712e+01,1.163430440719909065e+01
7.305000000000000000e+02,1.184050206357611934e+01,1.139711545991365327e+01,1.213158477834522664e+01,2.061732459069665346e-01,1.402399965248781655e+02,6.510000000000000000e+02,1.204667530948308674e+01,1.163432881766915195e+01
7.310000000000000000e+02,1.184052627472312125e+01,1.139713912731572520e+01,1.213160831026980446e+01,2.061731783023532938e-01,1.402405698418598945e+02,6.510000000000000000e+02,1.204669945302547340e+01,1.163435309642076732e+01
7.315000000000000000e+02,1.184055035505713427e+01,1.139716266707347891e+01,1.213163171482263358e+01,2.061731108923738343e-01,1.402411400622986832e+02,6.510000000000000000e+02,1.204672346594950838e+01,1.163437724416476016e+01
7.320000000000000000e+02,1.184057430528564936e+01,1.139718607987563104e+01,1.213165499269423897e+01,2.061730436770704555e-01,1.402417072029298026e+02,6.510000000000000000e+02,1.204674734896271993e+01,1.163440126160857879e+01
7.325000000000000000e+02,1.184059812611230633e+01,1.139720936640720339e+01,1.213167814457139926e+01,2.061729766570322697e-01,1.402422712803978868e+02,6.510000000000000000e+02,1.204677110276933760e+01,1.163442514945527506e+01
7.330000000000000000e+02,1.184062181823695958e+01,1.139723252734949988e+01,1.213170117113716628e+01,2.061729098317967857e-01,1.402428323112576436e+02,6.510000000000000000e+02,1.204679472806875573e+01,1.163444890840516344e+01
7.335000000000000000e+02,1.184064538235565145e+01,1.139725556338015799e+01,1.213172407307087219e+01,2.061728432019110657e-01,1.402433903119741672e+02,6.510000000000000000e+02,1.204681822555756199e+01,1.163447253915373913e+01
7.340000000000000000e+02,1.184066881916065661e+01,1.139727847517314530e+01,1.213174685104817030e+01,2.061727767674172984e-01,1.402439452989234212e+02,6.510000000000000000e+02,1.204684159592807546e+01,1.163449604239323953e+01
7.345000000000000000e+02,1.184069212934051407e+01,1.139730126339879313e+01,1.213176950574102797e+01,2.061727105278950700e-01,1.402444972883928358e+02,6.510000000000000000e+02,1.204686483986840884e+01,1.163451941881261931e+01
7.350000000000000000e+02,1.184071531358000406e+01,1.139732392872380728e+01,1.213179203781775328e+01,2.061726444846907758e-01,1.402450462965818190e+02,6.510000000000000000e+02,1.204688795806469415e+01,1.163454266909531221e+01
7.355000000000000000e+02,1.184073837256023154e+01,1.139734647181130889e+01,1.213181444794305186e+01,2.061725786364583257e-01,1.402455923396019557e+02,6.510000000000000000e+02,1.204691095119668987e+01,1.163456579392377321e+01
7.360000000000000000e+02,1.184076130695859241e+01,1.139736889332082193e+01,1.213183673677798424e+01,2.061725129839131476e-01,1.402461354334778605e+02,6.510000000000000000e+02,1.204693381994250601e+01,1.163458879397468060e+01
7.365000000000000000e+02,1.184078411744880377e+01,1.139739119390831590e+01,1.213185890498003694e+01,2.061724475276443536e-01,1.402466755941473764e+02,6.510000000000000000e+02,1.204695656497644762e+01,1.163461166992115992e+01
7.370000000000000000e+02,1.184080680470095359e+01,1.139741337422621470e+01,1.213188095320312598e+01,2.061723822671052975e-01,1.402472128374621150e+02,6.510000000000000000e+02,1.204697918696805914e+01,1.163463442243384804e+01
7.375000000000000000e+02,1.184082936938149722e+01,1.139743543492341793e+01,1.213190288209760581e+01,2.061723172022119355e-01,1.402477471791879680e+02,6.510000000000000000e+02,1.204700168658370885e+01,1.163465705217928559e+01
7.380000000000000000e+02,1.184085181215326266e+01,1.139745737664532399e+01,1.213192469231029413e+01,2.061722523339742097e-01,1.402482786350056756e+02,6.510000000000000000e+02,1.204702406448723728e+01,1.163467955981928803e+01
7.385000000000000000e+02,1.184087413367551278e+01,1.139747920003384074e+01,1.213194638448450924e+01,2.061721876610039528e-01,1.402488072205107699e+02,6.510000000000000000e+02,1.204704632133651643e+01,1.163470194601450913e+01
7.390000000000000000e+02,1.184089633460391688e+01,1.139750090572743169e+01,1.213196795926005223e+01,2.061721231848158697e-01,1.402493329512149955e+02,6.510000000000000000e+02,1.204706845778873081e+01,1.163472421141910118e+01
7.395000000000000000e+02,1.184091841559060576e+01,1.139752249436106979e+01,1.213198941727327096e+01,2.061720589045687724e-01,1.402498558425456849e+02,6.510000000000000000e+02,1.204709047449517456e+01,1.163474635668603696e+01
7.400000000000000000e+02,1.184094037728417703e+01,1.139754396656633517e+01,1.213201075915703342e+01,2.061719948203469266e-01,1.402503759098469800e+02,6.510000000000000000e+02,1.204711237210452346e+01,1.163476838246383060e+01
7.405000000000000000e+02,1.184096222032971824e+01,1.139756532297139202e+01,1.213203198554078632e+01,2.061719309321085325e-01,1.402508931683799460e+02,6.510000000000000000e+02,1.204713415126182596e+01,1.163479028939760873e+01
7.410000000000000000e+02,1.184098394536880505e+01,1.139758656420099570e+01,1.213205309705054979e+01,2.061718672403164421e-01,1.402514076333231401e+02,6.510000000000000000e+02,1.204715581260912138e+01,1.163481207812848872e+01
7.415000000000000000e+02,1.184100555303955815e+01,1.139760769087654779e+01,1.213207409430894224e+01,2.061718037448446728e-01,1.402519193197730374e+02,6.510000000000000000e+02,1.204717735678440249e+01,1.163483374929471204e+01
7.420000000000000000e+02,1.184102704397663786e+01,1.139762870361607838e+01,1.213209497793519631e+01,2.061717404451045010e-01,1.402524282427442586e+02,6.510000000000000000e+02,1.204719878442174164e+01,1.163485530353153230e+01
7.425000000000000000e+02,1.184104841881126013e+01,1.139764960303428509e+01,1.213211574854518915e+01,2.061716773418111603e-01,1.402529344171705645e+02,6.510000000000000000e+02,1.204722009615307243e+01,1.163487674146944961e+01
7.430000000000000000e+02,1.184106967817123035e+01,1.139767038974255975e+01,1.213213640675144589e+01,2.061716144347545965e-01,1.402534378579047711e+02,6.510000000000000000e+02,1.204724129260598353e+01,1.163489806373647539e+01
7.435000000000000000e+02,1.184109082268094859e+01,1.139769106434897061e+01,1.213215695316316989e+01,2.061715517235983564e-01,1.402539385797190903e+02,6.510000000000000000e+02,1.204726237440454639e+01,1.163491927095735079e+01
7.440000000000000000e+02,1.184111185296143987e+01,1.139771162745831568e+01,1.213217738838623561e+01,2.061714892084267614e-01,1.402544365973063520e+02,6.510000000000000000e+02,1.204728334216986774e+01,1.163494036375301377e+01
7.445000000000000000e+02,1.184113276963035588e+01,1.139773207967212443e+01,1.213219771302326144e+01,2.061714268894924706e-01,1.402549319252794930e+02,6.510000000000000000e+02,1.204730419651984796e+01,1.163496134274086202e+01
7.450000000000000000e+02,1.184115357330201235e+01,1.139775242158868096e+01,1.213221792767356177e+01,2.061713647663749316e-01,1.402554245781726081e+02,6.510000000000000000e+02,1.204732493806838711e+01,1.163498220853563581e+01
7.455000000000000000e+02,1.184117426458739430e+01,1.139777265380303817e+01,1.213223803293320024e+01,2.061713028390322056e-01,1.402559145704411776e+02,6.510000000000000000e+02,1.204734556742642759e+01,1.163500296174836279e+01
7.460000000000000000e+02,1.184119484409417566e+01,1.139779277690702486e+01,1.213225802939501818e+01,2.061712411078431562e-01,1.402564019164624369e+02,6.510000000000000000e+02,1.204736608520201813e+01,1.163502360298633320e+01
7.465000000000000000e+02,1.184121531242674585e+01,1.139781279148930082e+01,1.213227791764861507e+01,2.061711795724292806e-01,1.402568866305359450e+02,6.510000000000000000e+02,1.204738649199917688e+01,1.163504413285431660e+01
7.470000000000000000e+02,1.184123567018622047e+01,1.139783269813531774e+01,1.213229769828041071e+01,2.061711182323701097e-01,1.402573687268836977e+02,6.510000000000000000e+02,1.204740678841859136e+01,1.163506455195384959e+01
7.475000000000000000e+02,1.184125591797045907e+01,1.139785249742737605e+01,1.213231737187363102e+01,2.061710570878761417e-01,1.402578482196511231e+02,6.510000000000000000e+02,1.204742697505833426e+01,1.163508486088258209e+01
7.480000000000000000e+02,1.184127605637407044e+01,1.139787218994464446e+01,1.213233693900830978e+01,2.061709961393262125e-01,1.402583251229069106e+02,6.510000000000000000e+02,1.204744705251339632e+01,1.163510506023474278e+01
7.485000000000000000e+02,1.184129608598846417e+01,1.139789177626315109e+01,1.213235640026137396e+01,2.061709353861734817e-01,1.402587994506436928e+02,6.510000000000000000e+02,1.204746702137463821e+01,1.163512515060229013e+01
7.490000000000000000e+02,1.184131600740184531e+01,1.139791125695582075e+01,1.213237575620657971e+01,2.061708748279134085e-01,1.402592712167784725e+02,6.510000000000000000e+02,1.204748688222975694e+01,1.163514513257393190e+01
7.495000000000000000e+02,1.184133582119921435e+01,1.139793063259247852e+01,1.213239500741459231e+01,2.061708144651771268e-01,1.402597404351529065e+02,6.510000000000000000e+02,1.204750663566439073e+01,1.163516500673403620e+01
7.500000000000000000e+02,1.184135552796242941e+01,1.139794990373988171e+01,1.213241415445296489e+01,2.061707542973758578e-01,1.402602071195339306e+02,6.510000000000000000e+02,1.204752628225980438e+01,1.163518477366505266e+01
7.505000000000000000e+02,1.184137512827017602e+01,1.139796907096171452e+01,1.213243319788616859e+01,2.061706943247201551e-01,1.402606712836138740e+02,6.510000000000000000e+02,1.204754582259489659e+01,1.163520443394545723e+01
7.510000000000000000e+02,1.184139462269802401e+01,1.139798813481863249e+01,1.213245213827561386e+01,2.061706345466632617e-01,1.402611329410110557e+02,6.510000000000000000e+02,1.204756525724468830e+01,1.163522398815136150e+01
7.515000000000000000e+02,1.184141401181841502e+01,1.139800709586825533e+01,1.213247097617965231e+01,2.061705749635418805e-01,1.402615921052702674e+02,6.510000000000000000e+02,1.204758458678195687e+01,1.163524343685487317e+01
7.520000000000000000e+02,1.184143329620069096e+01,1.139802595466519541e+01,1.213248971215361927e+01,2.061705155751878960e-01,1.402620487898629165e+02,6.510000000000000000e+02,1.204760381177587902e+01,1.163526278062550290e+01
7.525000000000000000e+02,1.184145247641113308e+01,1.139804471176107015e+01,1.213250834674982848e+01,2.061704563809283741e-01,1.402625030081876503e+02,6.510000000000000000e+02,1.204762293279206098e+01,1.163528202003020340e+01
7.530000000000000000e+02,1.184147155301292287e+01,1.139806336770451800e+01,1.213252688051758632e+01,2.061703973807635093e-01,1.402629547735704136e+02,6.510000000000000000e+02,1.204764195039368602e+01,1.163530115563215972e+01
7.535000000000000000e+02,1.184149052656620604e+01,1.139808192304121448e+01,1.213254531400320957e+01,2.061703385752403361e-01,1.402634040992654434e+02,6.510000000000000000e+02,1.204766086514144696e+01,1.163532018799096690e+01
7.540000000000000000e+02,1.184150939762811916e+01,1.139810037831389877e+01,1.213256364775007690e+01,2.061702799630968919e-01,1.402638509984551263e+02,6.510000000000000000e+02,1.204767967759121561e+01,1.163533911766502271e+01
7.545000000000000000e+02,1.184152816675273989e+01,1.139811873406236309e+01,1.213258188229859336e+01,2.061702215451327591e-01,1.402642954842504537e+02,6.510000000000000000e+02,1.204769838829787076e+01,1.163535794520760724e+01
7.550000000000000000e+02,1.184154683449118117e+01,1.139813699082349530e+01,1.213260001818623124e+01,2.061701633205066386e-01,1.402647375696917322e+02,6.510000000000000000e+02,1.204771699781168870e+01,1.163537667117067542e+01
7.555000000000000000e+02,1.184156540139155567e+01,1.139815514913128958e+01,1.213261805594755316e+01,2.061701052893028796e-01,1.402651772677485553e+02,6.510000000000000000e+02,1.204773550668085846e+01,1.163539529610225287e+01
7.560000000000000000e+02,1.184158386799900775e+01,1.139817320951684998e+01,1.213263599611422272e+01,2.061700474516477977e-01,1.402656145913205421e+02,6.510000000000000000e+02,1.204775391545065588e+01,1.163541382054735962e+01
7.565000000000000000e+02,1.184160223485573660e+01,1.139819117250841174e+01,1.213265383921500096e+01,2.061699898071208681e-01,1.402660495532374512e+02,6.510000000000000000e+02,1.204777222466285913e+01,1.163543224504861584e+01
7.570000000000000000e+02,1.184162050250101217e+01,1.139820903863136259e+01,1.213267158577578186e+01,2.061699323550071072e-01,1.402664821662596069e+02,6.510000000000000000e+02,1.204779043485602052e+01,1.163545057014600559e+01
7.575000000000000000e+02,1.184163867147117344e+01,1.139822680840825875e+01,1.213268923631961016e+01,2.061698750957273174e-01,1.402669124430785530e+02,6.510000000000000000e+02,1.204780854656690003e+01,1.163546879637544684e+01
7.580000000000000000e+02,1.184165674229965681e+01,1.139824448235882315e+01,1.213270679136670083e+01,2.061698180288610294e-01,1.402673403963169960e+02,6.510000000000000000e+02,1.204782656032851662e+01,1.163548692427079700e+01
7.585000000000000000e+02,1.184167471551701212e+01,1.139826206099998274e+01,1.213272425143441247e+01,2.061697611544924535e-01,1.402677660385294018e+02,6.510000000000000000e+02,1.204784447667150360e+01,1.163550495436251886e+01
7.590000000000000000e+02,1.184169259165092569e+01,1.139827954484586847e+01,1.213274161703732723e+01,2.061697044719066063e-01,1.402681893822024790e+02,6.510000000000000000e+02,1.204786229612283321e+01,1.163552288717901995e+01
7.595000000000000000e+02,1.184171037122621506e+01,1.139829693440784375e+01,1.213275888868721353e+01,2.061696479812719640e-01,1.402686104397552356e+02,6.510000000000000000e+02,1.204788001920748641e+01,1.163554072324494371e+01
7.600000000000000000e+02,1.184172805476486268e+01,1.139831423019450618e+01,1.213277606689307575e+01,2.061695916823782504e-01,1.402690292235396896e+02,6.510000000000000000e+02,1.204789764644724137e+01,1.163555846308248398e+01
7.605000000000000000e+02,1.184174564278603370e+01,1.139833143271170357e+01,1.213279315216114895e+01,2.061695355743841940e-01,1.402694457458409829e+02,6.510000000000000000e+02,1.204791517836041770e+01,1.163557610721164970e+01
7.610000000000000000e+02,1.184176313580606532e+01,1.139834854246256235e+01,1.213281014499490773e+01,2.061694796576687139e-01,1.402698600188778073e+02,6.510000000000000000e+02,1.204793261546373273e+01,1.163559365614839614e+01
7.615000000000000000e+02,1.184178053433850408e+01,1.139836555994748934e+01,1.213282704589512129e+01,2.061694239322319211e-01,1.402702720548028594e+02,6.510000000000000000e+02,1.204794995827073656e+01,1.163561111040627338e+01
7.620000000000000000e+02,1.184179783889414139e+01,1.139838248566418066e+01,1.213284385535980192e+01,2.061693683968538471e-01,1.402706818657030965e+02,6.510000000000000000e+02,1.204796720729099491e+01,1.163562847049728788e+01
7.625000000000000000e+02,1.184181504998096024e+01,1.139839932010766077e+01,1.213286057388430095e+01,2.061693130525023288e-01,1.402710894636001058e+02,6.510000000000000000e+02,1.204798436303346421e+01,1.163564573692845805e+01
7.630000000000000000e+02,1.184183216810422934e+01,1.139841606377028249e+01,1.213287720196125008e+01,2.061692578981678403e-01,1.402714948604504173e+02,6.510000000000000000e+02,1.204800142600239710e+01,1.163566291020606336e+01
7.635000000000000000e+02,1.184184919376647471e+01,1.139843271714171991e+01,1.213289374008061472e+01,2.061692029334298293e-01,1.402718980681459300e+02,6.510000000000000000e+02,1.204801839669990571e+01,1.163567999083304549e+01
7.640000000000000000e+02,1.184186612746749212e+01,1.139844928070902697e+01,1.213291018872971172e+01,2.061691481586249985e-01,1.402722990985143667e+02,6.510000000000000000e+02,1.204803527562611620e+01,1.163569697930886626e+01
7.645000000000000000e+02,1.184188296970438081e+01,1.139846575495661440e+01,1.213292654839318985e+01,2.061690935730803309e-01,1.402726979633193878e+02,6.510000000000000000e+02,1.204805206327745992e+01,1.163571387613129993e+01
7.650000000000000000e+02,1.184189972097154175e+01,1.139848214036629415e+01,1.213294281955309017e+01,2.061690391768802033e-01,1.402730946742609603e+02,6.510000000000000000e+02,1.204806876014842132e+01,1.163573068179466041e+01
7.655000000000000000e+02,1.184191638176071848e+01,1.139849843741726154e+01,1.213295900268882832e+01,2.061689849691412113e-01,1.402734892429760691e+02,6.510000000000000000e+02,1.204808536672985930e+01,1.163574739679157766e+01
7.660000000000000000e+02,1.184193295256095979e+01,1.139851464658612379e+01,1.213297509827721221e+01,2.061689309505366496e-01,1.402738816810384321e+02,6.510000000000000000e+02,1.204810188351149769e+01,1.163576402161042367e+01
7.665000000000000000e+02,1.184194943385870857e+01,1.139853076834692835e+01,1.213299110679247761e+01,2.061688771197204562e-01,1.402742719999594101e+02,6.510000000000000000e+02,1.204811831097842934e+01,1.163578055673898781e+01
7.670000000000000000e+02,1.184196582613774140e+01,1.139854680317116298e+01,1.213300702870625969e+01,2.061688234771134332e-01,1.402746602111880634e+02,6.510000000000000000e+02,1.204813464961485536e+01,1.163579700266062744e+01
7.675000000000000000e+02,1.184198212987923249e+01,1.139856275152776099e+01,1.213302286448765877e+01,2.061687700222108455e-01,1.402750463261115783e+02,6.510000000000000000e+02,1.204815089990144372e+01,1.163581335985702303e+01
7.680000000000000000e+02,1.184199834556175013e+01,1.139857861388312799e+01,1.213303861460322075e+01,2.061687167547184840e-01,1.402754303560555513e+02,6.510000000000000000e+02,1.204816706231646961e+01,1.163582962880703242e+01
7.685000000000000000e+02,1.184201447366126736e+01,1.139859439070115421e+01,1.213305427951696380e+01,2.061686636746363488e-01,1.402758123122843301e+02,6.510000000000000000e+02,1.204818313733590429e+01,1.163584580998663220e+01
7.690000000000000000e+02,1.184203051465119039e+01,1.139861008244323060e+01,1.213306985969037122e+01,2.061686107810812019e-01,1.402761922060013262e+02,6.510000000000000000e+02,1.204819912543227112e+01,1.163586190387010966e+01
7.695000000000000000e+02,1.184204646900234970e+01,1.139862568956824340e+01,1.213308535558244117e+01,2.061685580743055357e-01,1.402765700483494697e+02,6.510000000000000000e+02,1.204821502707665637e+01,1.163587791092804480e+01
7.700000000000000000e+02,1.184206233718304269e+01,1.139864121253262574e+01,1.213310076764966183e+01,2.061685055537626210e-01,1.402769458504113800e+02,6.510000000000000000e+02,1.204823084273680500e+01,1.163589383162928037e+01
7.705000000000000000e+02,1.184207811965902657e+01,1.139865665179031673e+01,1.213311609634606647e+01,2.061684532190319052e-01,1.402773196232097632e+02,6.510000000000000000e+02,1.204824657287805678e+01,1.163590966643999458e+01
7.710000000000000000e+02,1.184209381689353080e+01,1.139867200779283252e+01,1.213313134212321920e+01,2.061684010699451897e-01,1.402776913777077255e+02,6.510000000000000000e+02,1.204826221796347596e+01,1.163592541582358564e+01
7.715000000000000000e+02,1.184210942934729083e+01,1.139868728098923789e+01,1.213314650543020967e+01,2.061683491061240547e-01,1.402780611248091702e+02,6.510000000000000000e+02,1.204827777845341430e+01,1.163594108024116558e+01
7.720000000000000000e+02,1.184212495747853211e+01,1.139870247182617469e+01,1.213316158671371703e+01,2.061682973277368935e-01,1.402784288753589408e+02,6.510000000000000000e+02,1.204829325480626956e+01,1.163595666015079466e+01
7.725000000000000000e+02,1.184214040174302518e+01,1.139871758074788310e+01,1.213317658641799035e+01,2.061682457335217156e-01,1.402787946401432748e+02,6.510000000000000000e+02,1.204830864747654573e+01,1.163597215600950285e+01
7.730000000000000000e+02,1.184215576259404301e+01,1.139873260819619638e+01,1.213319150498485754e+01,2.061681943239413728e-01,1.402791584298900887e+02,6.510000000000000000e+02,1.204832395691798475e+01,1.163598756827010305e+01
7.735000000000000000e+02,1.184217104048243208e+01,1.139874755461056566e+01,1.213320634285376975e+01,2.061681430984492192e-01,1.402795202552694320e+02,6.510000000000000000e+02,1.204833918358088241e+01,1.163600289738398352e+01
7.740000000000000000e+02,1.184218623585659103e+01,1.139876242042807064e+01,1.213322110046176405e+01,2.061680920566246189e-01,1.402798801268935449e+02,6.510000000000000000e+02,1.204835432791321459e+01,1.163601814379996569e+01
7.745000000000000000e+02,1.184220134916248668e+01,1.139877720608343381e+01,1.213323577824353094e+01,2.061680411980049143e-01,1.402802380553172270e+02,6.510000000000000000e+02,1.204836939036048982e+01,1.163603330796448176e+01
7.750000000000000000e+02,1.184221638084366823e+01,1.139879191200903463e+01,1.213325037663139305e+01,2.061679905227585818e-01,1.402805940510382641e+02,6.510000000000000000e+02,1.204838437136642604e+01,1.163604839032090865e+01
7.755000000000000000e+02,1.184223133134130812e+01,1.139880653863490423e+01,1.213326489605532821e+01,2.061679400297918296e-01,1.402809481244978826e+02,6.510000000000000000e+02,1.204839927137109967e+01,1.163606339131151657e+01
7.760000000000000000e+02,1.184224620109416648e+01,1.139882108638877156e+01,1.213327933694298011e+01,2.061678897193572890e-01,1.402813002860805796e+02,6.510000000000000000e+02,1.204841409081352310e+01,1.163607831137480986e+01
7.765000000000000000e+02,1.184226099053863912e+01,1.139883555569604390e+01,1.213329369971967431e+01,2.061678395911605843e-01,1.402816505461148893e+02,6.510000000000000000e+02,1.204842883012979904e+01,1.163609315094747743e+01
7.770000000000000000e+02,1.184227570010876107e+01,1.139884994697984588e+01,1.213330798480842176e+01,2.061677896444445712e-01,1.402819989148733555e+02,6.510000000000000000e+02,1.204844348975320578e+01,1.163610791046431814e+01
7.775000000000000000e+02,1.184229033023622080e+01,1.139886426066099645e+01,1.213332219262994904e+01,2.061677398792514104e-01,1.402823454025732133e+02,6.510000000000000000e+02,1.204845807011547087e+01,1.163612259035696894e+01
7.780000000000000000e+02,1.184230488135036197e+01,1.139887849715806922e+01,1.213333632360269121e+01,2.061676902949923229e-01,1.402826900193761901e+02,6.510000000000000000e+02,1.204847257164535534e+01,1.163613719105537037e+01
7.785000000000000000e+02,1.184231935387821899e+01,1.139889265688736941e+01,1.213335037814281669e+01,2.061676408911625735e-01,1.402830327753892448e+02,6.510000000000000000e+02,1.204848699476938023e+01,1.163615171298705597e+01
7.790000000000000000e+02,1.184233374824450458e+01,1.139890674026294093e+01,1.213336435666423796e+01,2.061675916676780629e-01,1.402833736806647948e+02,6.510000000000000000e+02,1.204850133991218186e+01,1.163616615657682729e+01
7.795000000000000000e+02,1.184234806487163283e+01,1.139892074769661789e+01,1.213337825957862037e+01,2.061675426244128362e-01,1.402837127452006882e+02,6.510000000000000000e+02,1.204851560749604467e+01,1.163618052224722099e+01
7.800000000000000000e+02,1.184236230417974767e+01,1.139893467959799089e+01,1.213339208729539109e+01,2.061674937602309965e-01,1.402840499789408284e+02,6.510000000000000000e+02,1.204852979793997925e+01,1.163619481041951609e+01
7.805000000000000000e+02,1.184237646658669263e+01,1.139894853637444960e+01,1.213340584022176571e+01,2.061674450756376120e-01,1.402843853917753449e+02,6.510000000000000000e+02,1.204854391166233007e+01,1.163620902151105518e+01
7.810000000000000000e+02,1.184239055250807837e+01,1.139896231843118635e+01,1.213341951876273939e+01,2.061673965697071731e-01,1.402847189935409062e+02,6.510000000000000000e+02,1.204855794907778588e+01,1.163622315593837087e+01
7.815000000000000000e+02,1.184240456235724892e+01,1.139897602617121208e+01,1.213343312332112234e+01,2.061673482423136972e-01,1.402850507940210605e+02,6.510000000000000000e+02,1.204857191059956278e+01,1.163623721411493506e+01
7.820000000000000000e+02,1.184241849654532253e+01,1.139898965999534930e+01,1.213344665429753277e+01,2.061673000930364652e-01,1.402853808029464062e+02,6.510000000000000000e+02,1.204858579663835805e+01,1.163625119645228523e+01
7.825000000000000000e+02,1.184243235548118811e+01,1.139900322030225688e+01,1.213346011209040043e+01,2.061672521211184439e-01,1.402857090299949050e+02,6.510000000000000000e+02,1.204859960760230742e+01,1.163626510336007058e+01
7.830000000000000000e+02,1.184244613957151593e+01,1.139901670748846030e+01,1.213347349709602518e+01,2.061672043268963084e-01,1.402860354847922792e+02,6.510000000000000000e+02,1.204861334389841154e+01,1.163627893524462031e+01
7.835000000000000000e+02,1.184245984922079131e+01,1.139903012194833032e+01,1.213348680970854154e+01,2.061671567095287039e-01,1.402863601769122397e+02,6.510000000000000000e+02,1.204862700593032088e+01,1.163629269251126352e+01
7.840000000000000000e+02,1.184247348483129869e+01,1.139904346407411495e+01,1.213350005031993639e+01,2.061671092685950779e-01,1.402866831158765422e+02,6.510000000000000000e+02,1.204864059409989530e+01,1.163630637556270386e+01
7.845000000000000000e+02,1.184248704680315534e+01,1.139905673425594479e+01,1.213351321932009341e+01,2.061670620039693369e-01,1.402870043111558687e+02,6.510000000000000000e+02,1.204865410880712417e+01,1.163631998479918650e+01
7.850000000000000000e+02,1.184250053553429716e+01,1.139906993288183834e+01,1.213352631709675045e+01,2.061670149152730058e-01,1.402873237721692021e+02,6.510000000000000000e+02,1.204866755044957038e+01,1.163633352061902393e+01
7.855000000000000000e+02,1.184251395142052665e+01,1.139908306033773577e+01,1.213353934403556522e+01,2.061669680019171391e-01,1.402876415082849348e+02,6.510000000000000000e+02,1.204868091942244490e+01,1.163634698341861018e+01
7.860000000000000000e+02,1.184252729485549693e+01,1.139909611700747760e+01,1.213355230052010292e+01,2.061669212638177762e-01,1.402879575288208400e+02,6.510000000000000000e+02,1.204869421611931379e+01,1.163636037359168007e+01
7.865000000000000000e+02,1.184254056623073303e+01,1.139910910327285087e+01,1.213356518693183617e+01,2.061668747000073854e-01,1.402882718430441003e+02,6.510000000000000000e+02,1.204870744093074109e+01,1.163637369153072498e+01
7.870000000000000000e+02,1.184255376593563724e+01,1.139912201951355719e+01,1.213357800365017702e+01,2.061668283106543320e-01,1.402885844601720180e+02,6.510000000000000000e+02,1.204872059424629072e+01,1.163638693762498377e+01
7.875000000000000000e+02,1.184256689435751220e+01,1.139913486610728199e+01,1.213359075105247875e+01,2.061667820952118868e-01,1.402888953893720156e+02,6.510000000000000000e+02,1.204873367645272353e+01,1.163640011226230087e+01
7.880000000000000000e+02,1.184257995188155910e+01,1.139914764342964482e+01,1.213360342951405002e+01,2.061667360530490545e-01,1.402892046397618060e+02,6.510000000000000000e+02,1.204874668793460835e+01,1.163641321582850807e+01
7.885000000000000000e+02,1.184259293889089726e+01,1.139916035185425081e+01,1.213361603940815492e+01,2.061666901840818467e-01,1.402895122204099891e+02,6.510000000000000000e+02,1.204875962907497922e+01,1.163642624870681530e+01
7.890000000000000000e+02,1.184260585576657299e+01,1.139917299175268361e+01,1.213362858110603604e+01,2.061666444879737270e-01,1.402898181403361662e+02,6.510000000000000000e+02,1.204877250025454671e+01,1.163643921127859926e+01
7.895000000000000000e+02,1.184261870288757734e+01,1.139918556349453027e+01,1.213364105497693402e+01,2.061665989640938390e-01,1.402901224085110528e+02,6.510000000000000000e+02,1.204878530185167129e+01,1.163645210392348162e+01
7.900000000000000000e+02,1.184263148063083904e+01,1.139919806744737940e+01,1.213365346138808221e+01,2.061665536122739839e-01,1.402904250338569341e+02,6.510000000000000000e+02,1.204879803424311113e+01,1.163646492701856516e+01
7.905000000000000000e+02,1.184264418937126706e+01,1.139921050397683366e+01,1.213366580070470313e+01,2.061665084316307295e-01,1.402907260252479205e+02,6.510000000000000000e+02,1.204881069780289771e+01,1.163647768093963641e+01
7.910000000000000000e+02,1.184265682948171872e+01,1.139922287344652752e+01,1.213367807329005643e+01,2.061664634222484249e-01,1.402910253915100611e+02,6.510000000000000000e+02,1.204882329290396825e+01,1.163649036605947096e+01
7.915000000000000000e+02,1.184266940133305468e+01,1.139923517621812188e+01,1.213369027950543000e+01,2.061664185833277929e-01,1.402913231414216852e+02,6.510000000000000000e+02,1.204883581991638231e+01,1.163650298274972528e+01
7.920000000000000000e+02,1.184268190529411413e+01,1.139924741265133967e+01,1.213370241971015773e+01,2.061663739147426844e-01,1.402916192837137999e+02,6.510000000000000000e+02,1.204884827920885648e+01,1.163651553137937178e+01
7.925000000000000000e+02,1.184269434173174851e+01,1.139925958310396403e+01,1.213371449426161597e+01,2.061663294161988347e-01,1.402919138270701467e+02,6.510000000000000000e+02,1.204886067114794912e+01,1.163652801231554967e+01
7.930000000000000000e+02,1.184270671101083394e+01,1.139927168793183476e+01,1.213372650351523774e+01,2.061662850867285735e-01,1.402922067801275148e+02,6.510000000000000000e+02,1.204887299609756290e+01,1.163654042592410498e+01
7.935000000000000000e+02,1.184271901349424638e+01,1.139928372748887497e+01,1.213373844782454469e+01,2.061662409267107365e-01,1.402924981514759679e+02,6.510000000000000000e+02,1.204888525442095748e+01,1.163655277256753529e+01
7.940000000000000000e+02,1.184273124954292911e+01,1.139929570212711241e+01,1.213375032754113114e+01,2.061661969350936652e-01,1.402927879496592993e+02,6.510000000000000000e+02,1.204889744647802274e+01,1.163656505260783547e+01
7.945000000000000000e+02,1.184274341951585896e+01,1.139930761219665634e+01,1.213376214301468003e+01,2.061661531116670276e-01,1.402930761831750317e+02,6.510000000000000000e+02,1.204890957262752593e+01,1.163657726640419199e+01
7.950000000000000000e+02,1.184275552377006591e+01,1.139931945804573665e+01,1.213377389459299138e+01,2.061661094559682772e-01,1.402933628604746161e+02,6.510000000000000000e+02,1.204892163322603338e+01,1.163658941431409666e+01
7.955000000000000000e+02,1.184276756266065256e+01,1.139933124002070919e+01,1.213378558262196627e+01,2.061660659680394914e-01,1.402936479899640858e+02,6.510000000000000000e+02,1.204893362862869211e+01,1.163660149669261301e+01
7.960000000000000000e+02,1.184277953654081728e+01,1.139934295846604329e+01,1.213379720744564416e+01,2.061660226465345525e-01,1.402939315800038003e+02,6.510000000000000000e+02,1.204894555918735044e+01,1.163661351389428233e+01
7.965000000000000000e+02,1.184279144576181864e+01,1.139935461372436265e+01,1.213380876940617625e+01,2.061659794918742350e-01,1.402942136389091559e+02,6.510000000000000000e+02,1.204895742525369329e+01,1.163662546626994576e+01
7.970000000000000000e+02,1.184280329067303406e+01,1.139936620613645424e+01,1.213382026884388054e+01,2.061659365034276270e-01,1.402944941749503585e+02,6.510000000000000000e+02,1.204896922717646035e+01,1.163663735416960598e+01
7.975000000000000000e+02,1.184281507162195268e+01,1.139937773604123628e+01,1.213383170609723116e+01,2.061658936804375009e-01,1.402947731963531055e+02,6.510000000000000000e+02,1.204898096530238938e+01,1.163664917794151421e+01
7.980000000000000000e+02,1.184282678895417540e+01,1.139938920377582754e+01,1.213384308150284774e+01,2.061658510228198404e-01,1.402950507112986145e+02,6.510000000000000000e+02,1.204899263997699421e+01,1.163666093793135481e+01
7.985000000000000000e+02,1.184283844301343613e+01,1.139940060967550828e+01,1.213385439539553268e+01,2.061658085301540655e-01,1.402953267279237650e+02,6.510000000000000000e+02,1.204900425154358956e+01,1.163667263448328271e+01
7.990000000000000000e+02,1.184285003414161075e+01,1.139941195407375751e+01,1.213386564810828006e+01,2.061657662019353854e-01,1.402956012543215820e+02,6.510000000000000000e+02,1.204901580034354680e+01,1.163668426793967647e+01
7.995000000000000000e+02,1.184286156267873125e+01,1.139942323730225660e+01,1.213387683997227739e+01,2.061657240375749378e-01,1.402958742985412641e+02,6.510000000000000000e+02,1.204902728671630641e+01,1.163669583864115609e+01
8.000000000000000000e+02,1.184287302896298577e+01,1.139943445969089275e+01,1.213388797131690566e+01,2.061656820368204246e-01,1.402961458685886385e+02,6.510000000000000000e+02,1.204903871099980606e+01,1.163670734692616549e+01
8.005000000000000000e+02,1.184288443333072749e+01,1.139944562156777685e+01,1.213389904246976236e+01,2.061656401992090493e-01,1.402964159724260185e+02,6.510000000000000000e+02,1.204905007352993707e+01,1.163671879313151969e+01
8.010000000000000000e+02,1.184289577611650124e+01,1.139945672325924875e+01,1.213391005375668108e+01,2.061655985243623646e-01,1.402966846179729714e+02,6.510000000000000000e+02,1.204906137464086235e+01,1.163673017759213835e+01
8.015000000000000000e+02,1.184290705765303109e+01,1.139946776508988791e+01,1.213392100550171904e+01,2.061655570119859671e-01,1.402969518131060056e+02,6.510000000000000000e+02,1.204907261466501645e+01,1.163674150064104396e+01
8.020000000000000000e+02,1.184291827827126298e+01,1.139947874738251521e+01,1.213393189802717309e+01,2.061655156609019102e-01,1.402972175656592810e+02,6.510000000000000000e+02,1.204908379393216400e+01,1.163675276261036196e+01
8.025000000000000000e+02,1.184292943830031852e+01,1.139948967045822670e+01,1.213394273165361170e+01,2.061654744718676435e-01,1.402974818834245241e+02,6.510000000000000000e+02,1.204909491277218692e+01,1.163676396382845191e+01
8.030000000000000000e+02,1.184294053806757674e+01,1.139950053463637047e+01,1.213395350669983586e+01,2.061654334433686564e-01,1.402977447741512549e+02,6.510000000000000000e+02,1.204910597151094542e+01,1.163677510462420805e+01
8.035000000000000000e+02,1.184295157789861719e+01,1.139951134023457158e+01,1.213396422348295012e+01,2.061653925756153638e-01,1.402980062455471852e+02,6.510000000000000000e+02,1.204911697047423225e+01,1.163678618532300213e+01
8.040000000000000000e+02,1.184296255811726972e+01,1.139952208756875507e+01,1.213397488231831289e+01,2.061653518681452191e-01,1.402982663052784744e+02,6.510000000000000000e+02,1.204912790998541539e+01,1.163679720624912406e+01
8.045000000000000000e+02,1.184297347904562336e+01,1.139953277695313183e+01,1.213398548351957906e+01,2.061653113200746235e-01,1.402985249609697007e+02,6.510000000000000000e+02,1.204913879036569924e+01,1.163680816772554927e+01
8.050000000000000000e+02,1.184298434100400854e+01,1.139954340870022342e+01,1.213399602739871419e+01,2.061652709312776222e-01,1.402987822202043162e+02,6.510000000000000000e+02,1.204914961193528455e+01,1.163681907007273075e+01
8.055000000000000000e+02,1.184299514431102374e+01,1.139955398312084967e+01,1.213400651426598742e+01,2.061652307015859609e-01,1.402990380905247321e+02,6.510000000000000000e+02,1.204916037501260817e+01,1.163682991360943753e+01
8.060000000000000000e+02,1.184300588928356035e+01,1.139956450052417480e+01,1.213401694442998391e+01,2.061651906300741299e-01,1.402992925794326311e+02,6.510000000000000000e+02,1.204917107991363423e+01,1.163684069865348647e+01
8.065000000000000000e+02,1.184301657623678139e+01,1.139957496121767733e+01,1.213402731819761904e+01,2.061651507167002184e-01,1.402995456943891952e+02,6.510000000000000000e+02,1.204918172695348133e+01,1.163685142552008145e+01
8.070000000000000000e+02,1.184302720548415166e+01,1.139958536550719437e+01,1.213403763587413486e+01,2.061651109605808219e-01,1.402997974428151338e+02,6.510000000000000000e+02,1.204919231644473143e+01,1.163686209452357012e+01
8.075000000000000000e+02,1.184303777733744134e+01,1.139959571369689684e+01,1.213404789776313919e+01,2.061650713616318409e-01,1.403000478320912805e+02,6.510000000000000000e+02,1.204920284869907299e+01,1.163687270597580969e+01
8.080000000000000000e+02,1.184304829210672594e+01,1.139960600608931962e+01,1.213405810416656117e+01,2.061650319194326675e-01,1.403002968695583945e+02,6.510000000000000000e+02,1.204921332402615874e+01,1.163688326018729491e+01
8.085000000000000000e+02,1.184305875010042541e+01,1.139961624298536869e+01,1.213406825538472589e+01,2.061649926330578197e-01,1.403005445625176435e+02,6.510000000000000000e+02,1.204922374273348318e+01,1.163689375746736765e+01
8.090000000000000000e+02,1.184306915162526330e+01,1.139962642468433351e+01,1.213407835171631888e+01,2.061649535028018954e-01,1.403007909182307458e+02,6.510000000000000000e+02,1.204923410512806470e+01,1.163690419812246013e+01
8.095000000000000000e+02,1.184307949698632179e+01,1.139963655148386756e+01,1.213408839345839851e+01,2.061649145279076945e-01,1.403010359439200840e+02,6.510000000000000000e+02,1.204924441151423053e+01,1.163691458245841481e+01
8.100000000000000000e+02,1.184308978648703814e+01,1.139964662368004156e+01,1.213409838090642445e+01,2.061648757075759952e-01,1.403012796467691032e+02,6.510000000000000000e+02,1.204925466219461327e+01,1.163692491077946123e+01
8.105000000000000000e+02,1.184310002042919230e+01,1.139965664156731329e+01,1.213410831435424164e+01,2.061648370417647758e-01,1.403015220339223958e+02,6.510000000000000000e+02,1.204926485747095732e+01,1.163693518338742727e+01
8.110000000000000000e+02,1.184311019911294593e+01,1.139966660543855426e+01,1.213411819409412828e+01,2.061647985301374997e-01,1.403017631124860429e+02,6.510000000000000000e+02,1.204927499764308330e+01,1.163694540058280680e+01
8.115000000000000000e+02,1.184312032283683003e+01,1.139967651558507100e+01,1.213412802041673544e+01,2.061647601719370781e-01,1.403020028895274720e+02,6.510000000000000000e+02,1.204928508300876722e+01,1.163695556266489284e+01
8.120000000000000000e+02,1.184313039189776440e+01,1.139968637229657844e+01,1.213413779361117939e+01,2.061647219668269471e-01,1.403022413720761676e+02,6.510000000000000000e+02,1.204929511386459140e+01,1.163696566993093739e+01
8.125000000000000000e+02,1.184314040659106837e+01,1.139969617586123896e+01,1.213414751396500080e+01,2.061646839143444210e-01,1.403024785671235577e+02,6.510000000000000000e+02,1.204930509050541332e+01,1.163697572267672342e+01
8.130000000000000000e+02,1.184315036721045011e+01,1.139970592656565884e+01,1.213415718176416647e+01,2.061646460139847647e-01,1.403027144816230987e+02,6.510000000000000000e+02,1.204931501322443488e+01,1.163698572119646535e+01
8.135000000000000000e+02,1.184316027404804572e+01,1.139971562469489719e+01,1.213416679729308534e+01,2.061646082656218015e-01,1.403029491224911283e+02,6.510000000000000000e+02,1.204932488231366783e+01,1.163699566578242539e+01
8.140000000000000000e+02,1.184317012739440145e+01,1.139972527053247475e+01,1.213417636083467777e+01,2.061645706683721546e-01,1.403031824966059844e+02,6.510000000000000000e+02,1.204933469806277380e+01,1.163700555672602732e+01
8.145000000000000000e+02,1.184317992753849147e+01,1.139973486436038996e+01,1.213418587267025472e+01,2.061645332223621119e-01,1.403034146108094262e+02,6.510000000000000000e+02,1.204934446076085308e+01,1.163701539431612808e+01
8.150000000000000000e+02,1.184318967476773743e+01,1.139974440645910292e+01,1.213419533307967413e+01,2.061644959265820087e-01,1.403036454719058099e+02,6.510000000000000000e+02,1.204935417069432013e+01,1.163702517884115473e+01
8.155000000000000000e+02,1.184319936936800488e+01,1.139975389710758513e+01,1.213420474234122715e+01,2.061644587806953921e-01,1.403038750866630551e+02,6.510000000000000000e+02,1.204936382814869944e+01,1.163703491058730854e+01
8.160000000000000000e+02,1.184320901162359796e+01,1.139976333658327867e+01,1.213421410073171813e+01,2.061644217844920135e-01,1.403041034618121330e+02,6.510000000000000000e+02,1.204937343340809086e+01,1.163704458983910506e+01
8.165000000000000000e+02,1.184321860181730734e+01,1.139977272516214768e+01,1.213422340852645576e+01,2.061643849372566395e-01,1.403043306040480616e+02,6.510000000000000000e+02,1.204938298675456210e+01,1.163705421688005082e+01
8.170000000000000000e+02,1.184322814023037296e+01,1.139978206311865705e+01,1.213423266599923167e+01,2.061643482387790771e-01,1.403045565200292799e+02,6.510000000000000000e+02,1.204939248846915234e+01,1.163706379199159535e+01
8.175000000000000000e+02,1.184323762714252837e+01,1.139979135072579730e+01,1.213424187342237914e+01,2.061643116886386906e-01,1.403047812163786148e+02,6.510000000000000000e+02,1.204940193883116706e+01,1.163707331545388790e+01
8.180000000000000000e+02,1.184324706283199014e+01,1.139980058825507392e+01,1.213425103106674818e+01,2.061642752860782524e-01,1.403050046996827973e+02,6.510000000000000000e+02,1.204941133811806786e+01,1.163708278754591241e+01
8.185000000000000000e+02,1.184325644757547025e+01,1.139980977597654821e+01,1.213426013920172686e+01,2.061642390308454642e-01,1.403052269764931168e+02,6.510000000000000000e+02,1.204942068660631627e+01,1.163709220854462423e+01
8.190000000000000000e+02,1.184326578164818322e+01,1.139981891415881066e+01,1.213426919809521642e+01,2.061642029228982209e-01,1.403054480533256196e+02,6.510000000000000000e+02,1.204942998457108239e+01,1.163710157872528583e+01
8.195000000000000000e+02,1.184327506532387098e+01,1.139982800306900046e+01,1.213427820801369705e+01,2.061641669604696581e-01,1.403056679366606261e+02,6.510000000000000000e+02,1.204943923228433889e+01,1.163711089836340129e+01
8.200000000000000000e+02,1.184328429887475487e+01,1.139983704297283040e+01,1.213428716922219941e+01,2.061641311448641212e-01,1.403058866329440377e+02,6.510000000000000000e+02,1.204944843001961985e+01,1.163712016772988989e+01
8.205000000000000000e+02,1.184329348257163339e+01,1.139984603413456021e+01,1.213429608198431175e+01,2.061640954744829168e-01,1.403061041485865417e+02,6.510000000000000000e+02,1.204945757804611617e+01,1.163712938709715061e+01
8.210000000000000000e+02,1.184330261668381290e+01,1.139985497681703563e+01,1.213430494656218350e+01,2.061640599491577908e-01,1.403063204899643495e+02,6.510000000000000000e+02,1.204946667663296900e+01,1.163713855673465503e+01
8.215000000000000000e+02,1.184331170147915024e+01,1.139986387128169731e+01,1.213431376321655719e+01,2.061640245684261130e-01,1.403065356634192256e+02,6.510000000000000000e+02,1.204947572604757511e+01,1.163714767691072538e+01
8.220000000000000000e+02,1.184332073722404566e+01,1.139987271778854705e+01,1.213432253220676849e+01,2.061639893322458617e-01,1.403067496752585157e+02,6.510000000000000000e+02,1.204948472655629210e+01,1.163715674789179921e+01
8.225000000000000000e+02,1.184332972418347474e+01,1.139988151659619753e+01,1.213433125379073374e+01,2.061639542396494496e-01,1.403069625317555733e+02,6.510000000000000000e+02,1.204949367842312391e+01,1.163716576994382557e+01
8.230000000000000000e+02,1.184333866262097423e+01,1.139989026796188121e+01,1.213433992822497487e+01,2.061639192903003959e-01,1.403071742391499015e+02,6.510000000000000000e+02,1.204950258191127332e+01,1.163717474333067337e+01
8.235000000000000000e+02,1.184334755279865092e+01,1.139989897214141834e+01,1.213434855576462823e+01,2.061638844839463747e-01,1.403073848036472953e+02,6.510000000000000000e+02,1.204951143728259844e+01,1.163718366831470519e+01
8.240000000000000000e+02,1.184335639497720294e+01,1.139990762938926316e+01,1.213435713666343219e+01,2.061638498197459479e-01,1.403075942314198983e+02,6.510000000000000000e+02,1.204952024479694828e+01,1.163719254515745760e+01
8.245000000000000000e+02,1.184336518941590910e+01,1.139991623995849146e+01,1.213436567117378928e+01,2.061638152976150995e-01,1.403078025286066293e+02,6.510000000000000000e+02,1.204952900471352528e+01,1.163720137411829469e+01
8.250000000000000000e+02,1.184337393637265201e+01,1.139992480410082187e+01,1.213437415954668808e+01,2.061637809172173208e-01,1.403080097013131251e+02,6.510000000000000000e+02,1.204953771728986922e+01,1.163721015545543302e+01
8.255000000000000000e+02,1.184338263610391984e+01,1.139993332206661236e+01,1.213438260203178309e+01,2.061637466777533068e-01,1.403082157556120535e+02,6.510000000000000000e+02,1.204954638278167423e+01,1.163721888942616722e+01
8.260000000000000000e+02,1.184339128886481696e+01,1.139994179410486730e+01,1.213439099887737349e+01,2.061637125789707592e-01,1.403084206975433688e+02,6.510000000000000000e+02,1.204955500144378711e+01,1.163722757628584681e+01
8.265000000000000000e+02,1.184339989490906753e+01,1.139995022046323747e+01,1.213439935033040840e+01,2.061636786201964944e-01,1.403086245331143118e+02,6.510000000000000000e+02,1.204956357352926588e+01,1.163723621628887095e+01
8.270000000000000000e+02,1.184340845448901369e+01,1.139995860138805917e+01,1.213440765663649579e+01,2.061636448015148337e-01,1.403088272682997228e+02,6.510000000000000000e+02,1.204957209929052908e+01,1.163724480968750008e+01
8.275000000000000000e+02,1.184341696785565645e+01,1.139996693712433462e+01,1.213441591803991670e+01,2.061636111217477751e-01,1.403090289090420129e+02,6.510000000000000000e+02,1.204958057897740353e+01,1.163725335673390937e+01
8.280000000000000000e+02,1.184342543525861480e+01,1.139997522791573026e+01,1.213442413478364479e+01,2.061635775808954296e-01,1.403092294612516753e+02,6.510000000000000000e+02,1.204958901283951000e+01,1.163726185767771959e+01
8.285000000000000000e+02,1.184343385694616657e+01,1.139998347400461398e+01,1.213443230710930187e+01,2.061635441786633383e-01,1.403094289308070586e+02,6.510000000000000000e+02,1.204959740112482791e+01,1.163727031276750346e+01
8.290000000000000000e+02,1.184344223316525557e+01,1.139999167563203741e+01,1.213444043525723437e+01,2.061635109142943012e-01,1.403096273235549063e+02,6.510000000000000000e+02,1.204960574407954788e+01,1.163727872225096149e+01
8.295000000000000000e+02,1.184345056416148445e+01,1.139999983303775721e+01,1.213444851946645997e+01,2.061634777874518099e-01,1.403098246453103854e+02,6.510000000000000000e+02,1.204961404194893682e+01,1.163728708637403209e+01
8.300000000000000000e+02,1.184345885017912892e+01,1.140000794646022975e+01,1.213445655997472805e+01,2.061634447978413498e-01,1.403100209018572571e+02,6.510000000000000000e+02,1.204962229497697024e+01,1.163729540538128937e+01
8.305000000000000000e+02,1.184346709146114129e+01,1.140001601613663418e+01,1.213446455701848592e+01,2.061634119447478819e-01,1.403102160989477056e+02,6.510000000000000000e+02,1.204963050340588815e+01,1.163730367951639266e+01
8.310000000000000000e+02,1.184347528824916473e+01,1.140002404230286714e+01,1.213447251083288236e+01,2.061633792278769750e-01,1.403104102423032487e+02,6.510000000000000000e+02,1.204963866747704060e+01,1.163731190902128709e+01
8.315000000000000000e+02,1.184348344078353676e+01,1.140003202519354808e+01,1.213448042165182628e+01,2.061633466466395725e-01,1.403106033376143955e+02,6.510000000000000000e+02,1.204964678743017714e+01,1.163732009413689639e+01
8.320000000000000000e+02,1.184349154930329107e+01,1.140003996504203521e+01,1.213448828970794047e+01,2.061633142008254815e-01,1.403107953905407328e+02,6.510000000000000000e+02,1.204965486350411652e+01,1.163732823510246561e+01
8.325000000000000000e+02,1.184349961404617702e+01,1.140004786208042908e+01,1.213449611523258831e+01,2.061632818895512420e-01,1.403109864067114358e+02,6.510000000000000000e+02,1.204966289593572881e+01,1.163733633215662522e+01
8.330000000000000000e+02,1.184350763524864192e+01,1.140005571653957084e+01,1.213450389845587907e+01,2.061632497131534736e-01,1.403111763917251551e+02,6.510000000000000000e+02,1.204967088496179528e+01,1.163734438553548856e+01
8.335000000000000000e+02,1.184351561314587364e+01,1.140006352864906880e+01,1.213451163960667678e+01,2.061632176705804342e-01,1.403113653511503287e+02,6.510000000000000000e+02,1.204967883081645397e+01,1.163735239547529154e+01
8.340000000000000000e+02,1.184352354797178108e+01,1.140007129863728430e+01,1.213451933891260737e+01,2.061631857618322627e-01,1.403115532905255236e+02,6.510000000000000000e+02,1.204968673373361199e+01,1.163736036220994841e+01
8.345000000000000000e+02,1.184353143995901547e+01,1.140007902673135298e+01,1.213452699660007283e+01,2.061631539854784922e-01,1.403117402153588955e+02,6.510000000000000000e+02,1.204969459394449416e+01,1.163736828597353679e+01
8.350000000000000000e+02,1.184353928933895439e+01,1.140008671315717592e+01,1.213453461289422286e+01,2.061631223422765447e-01,1.403119261311293826e+02,6.510000000000000000e+02,1.204970241168123124e+01,1.163737616699667754e+01
8.355000000000000000e+02,1.184354709634173553e+01,1.140009435813943917e+01,1.213454218801901519e+01,2.061630908313850097e-01,1.403121110432858814e+02,6.510000000000000000e+02,1.204971018717311892e+01,1.163738400551035035e+01
8.360000000000000000e+02,1.184355486119625844e+01,1.140010196190162617e+01,1.213454972219716943e+01,2.061630594520466320e-01,1.403122949572481559e+02,6.510000000000000000e+02,1.204971792064830538e+01,1.163739180174421151e+01
8.365000000000000000e+02,1.184356258413017038e+01,1.140010952466600358e+01,1.213455721565022927e+01,2.061630282041773676e-01,1.403124778784064688e+02,6.510000000000000000e+02,1.204972561233434902e+01,1.163739955592599351e+01
8.370000000000000000e+02,1.184357026536990354e+01,1.140011704665364789e+01,1.213456466859850558e+01,2.061629970871462492e-01,1.403126598121220923e+02,6.510000000000000000e+02,1.204973326245704968e+01,1.163740726828275740e+01
8.375000000000000000e+02,1.184357790514065556e+01,1.140012452808442767e+01,1.213457208126113862e+01,2.061629661004904523e-01,1.403128407637272517e+02,6.510000000000000000e+02,1.204974087124114490e+01,1.163741493904016444e+01
8.380000000000000000e+02,1.184358550366640905e+01,1.140013196917704619e+01,1.213457945385606962e+01,2.061629352440418061e-01,1.403130207385255517e+02,6.510000000000000000e+02,1.204974843891045211e+01,1.163742256842236777e+01
8.385000000000000000e+02,1.184359306116993871e+01,1.140013937014901835e+01,1.213458678660005852e+01,2.061629045172534147e-01,1.403131997417916921e+02,6.510000000000000000e+02,1.204975596568718998e+01,1.163743015665268565e+01
8.390000000000000000e+02,1.184360057787281839e+01,1.140014673121667244e+01,1.213459407970871418e+01,2.061628739191577186e-01,1.403133777787719794e+02,6.510000000000000000e+02,1.204976345179197672e+01,1.163743770395366184e+01
8.395000000000000000e+02,1.184360805399540872e+01,1.140015405259520165e+01,1.213460133339643932e+01,2.061628434501333595e-01,1.403135548546843268e+02,6.510000000000000000e+02,1.204977089744554064e+01,1.163744521054527503e+01
8.400000000000000000e+02,1.184361548975689971e+01,1.140016133449859659e+01,1.213460854787650334e+01,2.061628131092128335e-01,1.403137309747186521e+02,6.510000000000000000e+02,1.204977830286611251e+01,1.163745267664768690e+01
8.405000000000000000e+02,1.184362288537527519e+01,1.140016857713973764e+01,1.213461572336101568e+01,2.061627828965223175e-01,1.403139061440365936e+02,6.510000000000000000e+02,1.204978566827179876e+01,1.163746010247875340e+01
8.410000000000000000e+02,1.184363024106736617e+01,1.140017578073032389e+01,1.213462286006093294e+01,2.061627528109260254e-01,1.403140803677720498e+02,6.510000000000000000e+02,1.204979299387829350e+01,1.163746748825644062e+01
8.415000000000000000e+02,1.184363755704881171e+01,1.140018294548093003e+01,1.213462995818606061e+01,2.061627228522556199e-01,1.403142536510310379e+02,6.510000000000000000e+02,1.204980027990106883e+01,1.163747483419655637e+01
8.420000000000000000e+02,1.184364483353408737e+01,1.140019007160098852e+01,1.213463701794508154e+01,2.061626930203009356e-01,1.403144259988920908e+02,6.510000000000000000e+02,1.204980752655438891e+01,1.163748214051378760e+01
8.425000000000000000e+02,1.184365207073652293e+01,1.140019715929879496e+01,1.213464403954555415e+01,2.061626633143887610e-01,1.403145974164064285e+02,6.510000000000000000e+02,1.204981473405091030e+01,1.163748940742213378e+01
8.430000000000000000e+02,1.184365926886827936e+01,1.140020420878154539e+01,1.213465102319388400e+01,2.061626337341405102e-01,1.403147679085976733e+02,6.510000000000000000e+02,1.204982190260241914e+01,1.163749663513413779e+01
8.435000000000000000e+02,1.184366642814038251e+01,1.140021122025528832e+01,1.213465796909538952e+01,2.061626042788831381e-01,1.403149374804626177e+02,6.510000000000000000e+02,1.204982903241926451e+01,1.163750382386150051e+01
8.440000000000000000e+02,1.184367354876270184e+01,1.140021819392498514e+01,1.213466487745426470e+01,2.061625749488691650e-01,1.403151061369708543e+02,6.510000000000000000e+02,1.204983612371157164e+01,1.163751097381383381e+01
8.445000000000000000e+02,1.184368063094399659e+01,1.140022512999447812e+01,1.213467174847358621e+01,2.061625457430467656e-01,1.403152738830652311e+02,6.510000000000000000e+02,1.204984317668704286e+01,1.163751808520095032e+01
8.450000000000000000e+02,1.184368767489187135e+01,1.140023202866650642e+01,1.213467858235534891e+01,2.061625166614159954e-01,1.403154407236617942e+02,6.510000000000000000e+02,1.204985019155328807e+01,1.163752515823045464e+01
8.455000000000000000e+02,1.184369468081284005e+01,1.140023889014273806e+01,1.213468537930044810e+01,2.061624877027569136e-01,1.403156066636501578e+02,6.510000000000000000e+02,1.204985716851559729e+01,1.163753219311008280e+01
8.460000000000000000e+02,1.184370164891226018e+01,1.140024571462373082e+01,1.213469213950869019e+01,2.061624588677426484e-01,1.403157717078933899e+02,6.510000000000000000e+02,1.204986410778000305e+01,1.163753919004451909e+01
8.465000000000000000e+02,1.184370857939442345e+01,1.140025250230897313e+01,1.213469886317878554e+01,2.061624301549428440e-01,1.403159358612284677e+02,6.510000000000000000e+02,1.204987100954936530e+01,1.163754614923947983e+01
8.470000000000000000e+02,1.184371547246247935e+01,1.140025925339686275e+01,1.213470555050840360e+01,2.061624015644416552e-01,1.403160991284659644e+02,6.510000000000000000e+02,1.204987787402692057e+01,1.163755307089803814e+01
8.475000000000000000e+02,1.184372232831849736e+01,1.140026596808474757e+01,1.213471220169410003e+01,2.061623730961129053e-01,1.403162615143907317e+02,6.510000000000000000e+02,1.204988470141460866e+01,1.163755995522238429e+01
8.480000000000000000e+02,1.184372914716345804e+01,1.140027264656889905e+01,1.213471881693139842e+01,2.061623447489470129e-01,1.403164230237616437e+02,6.510000000000000000e+02,1.204989149191240472e+01,1.163756680241450958e+01
8.485000000000000000e+02,1.184373592919724771e+01,1.140027928904452459e+01,1.213472539641474945e+01,2.061623165229439780e-01,1.403165836613119097e+02,6.510000000000000000e+02,1.204989824572019153e+01,1.163757361267430390e+01
8.490000000000000000e+02,1.184374267461867980e+01,1.140028589570579953e+01,1.213473194033755043e+01,2.061622884170520031e-01,1.403167434317489892e+02,6.510000000000000000e+02,1.204990496303573089e+01,1.163758038620162694e+01
8.495000000000000000e+02,1.184374938362547880e+01,1.140029246674583163e+01,1.213473844889215947e+01,2.061622604315657414e-01,1.403169023397551882e+02,6.510000000000000000e+02,1.204991164405704396e+01,1.163758712319391364e+01
8.500000000000000000e+02,1.184375605641432649e+01,1.140029900235669302e+01,1.213474492226988488e+01,2.061622325655595722e-01,1.403170603899874322e+02,6.510000000000000000e+02,1.204991828897988526e+01,1.163759382384876595e+01
8.505000000000000000e+02,1.184376269318081043e+01,1.140030550272942556e+01,1.213475136066100113e+01,2.061622048188652967e-01,1.403172175870773231e+02,6.510000000000000000e+02,1.204992489799967537e+01,1.163760048836194549e+01
8.510000000000000000e+02,1.184376929411948076e+01,1.140031196805403191e+01,1.213475776425475949e+01,2.061621771912305889e-01,1.403173739356317071e+02,6.510000000000000000e+02,1.204993147131071218e+01,1.163760711692825112e+01
8.515000000000000000e+02,1.184377585942383782e+01,1.140031839851950224e+01,1.213476413323936498e+01,2.061621496818139276e-01,1.403175294402323061e+02,6.510000000000000000e+02,1.204993800910565227e+01,1.163761370974202514e+01
8.520000000000000000e+02,1.184378238928632321e+01,1.140032479431379464e+01,1.213477046780203139e+01,2.061621222904471695e-01,1.403176841054361148e+02,6.510000000000000000e+02,1.204994451157677027e+01,1.163762026699587615e+01
8.525000000000000000e+02,1.184378888389835538e+01,1.140033115562385824e+01,1.213477676812893513e+01,2.061620950163309818e-01,1.403178379357757706e+02,6.510000000000000000e+02,1.204995097891468703e+01,1.163762678888202373e+01
8.530000000000000000e+02,1.184379534345029406e+01,1.140033748263563496e+01,1.213478303440526318e+01,2.061620678598860834e-01,1.403179909357591555e+02,6.510000000000000000e+02,1.204995741131017972e+01,1.163763327559040839e+01
8.535000000000000000e+02,1.184380176813149710e+01,1.140034377553406841e+01,1.213478926681519532e+01,2.061620408199346111e-01,1.403181431098698226e+02,6.510000000000000000e+02,1.204996380895143204e+01,1.163763972731156215e+01
8.540000000000000000e+02,1.184380815813027965e+01,1.140035003450308793e+01,1.213479546554189348e+01,2.061620138963923266e-01,1.403182944625671951e+02,6.510000000000000000e+02,1.204997017202667209e+01,1.163764614423388721e+01
8.545000000000000000e+02,1.184381451363395499e+01,1.140035625972565114e+01,1.213480163076755325e+01,2.061619870885441630e-01,1.403184449982865942e+02,6.510000000000000000e+02,1.204997650072249904e+01,1.163765252654540916e+01


==> supplementary_materials/figures/data/collagen_mass_fraction_s140_0.33.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,9.999975826811595414e-02,9.999259139361431348e-02,1.000011754899405164e-01,1.638987007354878095e-06,9.999951656367902716e-03,1.588000000000000000e+04,1.000013972551233032e-01,9.999811928110860504e-02
-2.400000000000000000e+01,9.999455704980445003e-02,9.984835695767772801e-02,1.000247554457860955e-01,3.691643626371053129e-05,9.998912802409866407e-03,1.588000000000000000e+04,1.000314734860681537e-01,9.995764061354074637e-02
1.000000000000000000e+00,1.001024995992320366e-01,9.951834343829606133e-02,1.003655747204178356e-01,1.412105104966787953e-04,1.002053036642252398e-02,1.588000000000000000e+04,1.002437101097287120e-01,9.996128908873536112e-02
1.500000000000000000e+00,1.001639668277293643e-01,9.955644070152980252e-02,1.005143620393169207e-01,1.596465239840781549e-04,1.003284573767908826e-02,1.588000000000000000e+04,1.003236133517134421e-01,1.000043203037452866e-01
2.950000000000000000e+01,1.036787045062904783e-01,9.776294712452729407e-02,1.082203079686245295e-01,1.478529732928357890e-03,1.075145981827385286e-02,1.588000000000000000e+04,1.051572342392188414e-01,1.022001747733621152e-01
5.750000000000000000e+01,1.069359188216416068e-01,9.628774199917497501e-02,1.147743014495381658e-01,2.596904966157684378e-03,1.144203464963197865e-02,1.588000000000000000e+04,1.095328237877992855e-01,1.043390138554839280e-01
5.800000000000000000e+01,1.069907542304139175e-01,9.626445226890566198e-02,1.148827458096856186e-01,2.615324727212359809e-03,1.145386141422160067e-02,1.588000000000000000e+04,1.096060789576262795e-01,1.043754295032015555e-01
8.200000000000000000e+01,1.094934234952770064e-01,9.523502441704786992e-02,1.198038603391995277e-01,3.449700912707059659e-03,1.200071022510320815e-02,1.588000000000000000e+04,1.129431244079840690e-01,1.060437225825699437e-01
1.055000000000000000e+02,1.117228850959715719e-01,9.436364472437680506e-02,1.243000796816240150e-01,4.189000680963712517e-03,1.249955078087277779e-02,1.588000000000000000e+04,1.159118857769352862e-01,1.075338844150078577e-01
1.060000000000000000e+02,1.117682088085776015e-01,9.434633542063253220e-02,1.243921579305147102e-01,4.204038542086203402e-03,1.250980644034114728e-02,1.588000000000000000e+04,1.159722473506638041e-01,1.075641702664913990e-01
1.330000000000000000e+02,1.141007370550038286e-01,9.347735609141817614e-02,1.291582510353878055e-01,4.980086335515525840e-03,1.304377945640431205e-02,1.588000000000000000e+04,1.190808233905193553e-01,1.091206507194883019e-01
1.600000000000000000e+02,1.162358806785507848e-01,9.272073792864996000e-02,1.335734828875681512e-01,5.696256703851579686e-03,1.354322729755447381e-02,1.588000000000000000e+04,1.219321373824023697e-01,1.105396239746991999e-01
1.605000000000000000e+02,1.162737977908132603e-01,9.270765034017655615e-02,1.336523684694169156e-01,5.709039873218493995e-03,1.355218918897292679e-02,1.588000000000000000e+04,1.219828376640317569e-01,1.105647579175947637e-01
1.925000000000000000e+02,1.185943092625566520e-01,9.193070775807668515e-02,1.385116735887100825e-01,6.496423706152854374e-03,1.410681371043279696e-02,1.588000000000000000e+04,1.250907329687095115e-01,1.120978855564037924e-01
2.245000000000000000e+02,1.207352816801910284e-01,9.125680905738565996e-02,1.430475743464463545e-01,7.232691126935921269e-03,1.462932006333273090e-02,1.588000000000000000e+04,1.279679728071269618e-01,1.135025905532551088e-01
2.250000000000000000e+02,1.207675173083802567e-01,9.124698197524447330e-02,1.431162283572270377e-01,7.243854426099261001e-03,1.463726666377644474e-02,1.588000000000000000e+04,1.280113717344795177e-01,1.135236628822809957e-01
2.650000000000000000e+02,1.232443056208426951e-01,9.052026886215930324e-02,1.484198110403332771e-01,8.108822536437266040e-03,1.525491187089111217e-02,1.588000000000000000e+04,1.313531281572799525e-01,1.151354830844054239e-01
3.045000000000000000e+02,1.255265959036771517e-01,8.989942570369972852e-02,1.533504572578248959e-01,8.918922507406317618e-03,1.583647345785817520e-02,1.588000000000000000e+04,1.344455184110834589e-01,1.166076733962708306e-01
3.050000000000000000e+02,1.255546370767740005e-01,8.989208179941000909e-02,1.534112572444770728e-01,8.928954946619712535e-03,1.584369312791919157e-02,1.588000000000000000e+04,1.344835920233937165e-01,1.166256821301542845e-01
3.635000000000000000e+02,1.287228220054995875e-01,8.910482960693465182e-02,1.603080730409768839e-01,1.007482023100306212e-02,1.667106690774655328e-02,1.588000000000000000e+04,1.387976422365026496e-01,1.186480017744965254e-01
4.220000000000000000e+02,1.317343249648716130e-01,8.842966451298538144e-02,1.669009283854618886e-01,1.118625048697962331e-02,1.747906457390784735e-02,1.588000000000000000e+04,1.429205754518512450e-01,1.205480744778919949e-01
4.225000000000000000e+02,1.317596448503204065e-01,8.842426805588272931e-02,1.669564624080833726e-01,1.119568373695207196e-02,1.748594734542041271e-02,1.588000000000000000e+04,1.429553285872724733e-01,1.205639611133683398e-01
5.230000000000000000e+02,1.368069832764797211e-01,8.743183143874785901e-02,1.780431569503674316e-01,1.310359995928583356e-02,1.888785500510399562e-02,1.588000000000000000e+04,1.499105832357655599e-01,1.237033833171938824e-01
6.235000000000000000e+02,1.420092317597436427e-01,8.655787009716213454e-02,1.894674374815321916e-01,1.512083088126062527e-02,2.039526143153227306e-02,1.588000000000000000e+04,1.571300626410042645e-01,1.268884008784830209e-01
6.240000000000000000e+02,1.420361014744414840e-01,8.655369018663243430e-02,1.895263583885914982e-01,1.513136604747522193e-02,2.040321236052053053e-02,1.588000000000000000e+04,1.571674675219167094e-01,1.269047354269662586e-01
6.715000000000000000e+02,1.446549988837018130e-01,8.616090915536007977e-02,1.952626866588643983e-01,1.616326834424396119e-02,2.118631994561180620e-02,1.588000000000000000e+04,1.608182672279457881e-01,1.284917305394578380e-01
7.190000000000000000e+02,1.474361932547483822e-01,8.577309869210306137e-02,2.013377167238108445e-01,1.726920118077442806e-02,2.203565639087357031e-02,1.588000000000000000e+04,1.647053944355228172e-01,1.301669920739739472e-01
7.195000000000000000e+02,1.474665105399389775e-01,8.576902516578420455e-02,2.014038303368677341e-01,1.728130892731684701e-02,2.204501536906728829e-02,1.588000000000000000e+04,1.647478194672558349e-01,1.301852016126221201e-01
7.580000000000000000e+02,1.498774476012416923e-01,8.545498009253207905e-02,2.066530888368546259e-01,1.824744612881522635e-02,2.279621858968696596e-02,1.588000000000000000e+04,1.681248937300569291e-01,1.316300014724264555e-01
7.960000000000000000e+02,1.524272418484944880e-01,8.514277606199698034e-02,2.121853791565715130e-01,1.927567898858855225e-02,2.360561585801054796e-02,1.588000000000000000e+04,1.717029208370830506e-01,1.331515628599059253e-01
7.965000000000000000e+02,1.524620766715740761e-01,8.513864378248799103e-02,2.122608138645316889e-01,1.928976824586655855e-02,2.361677998198816880e-02,1.588000000000000000e+04,1.717518449174406381e-01,1.331723084257075140e-01
8.300000000000000000e+02,1.548818718385384929e-01,8.485984421670493549e-02,2.174906906756149116e-01,2.027096748916578858e-02,2.439930634715627156e-02,1.588000000000000000e+04,1.751528393277042850e-01,1.346109043493727009e-01
8.630000000000000000e+02,1.574508211882963138e-01,8.458063475348784332e-02,2.230199752490941711e-01,2.131748829693318192e-02,2.524519640015874047e-02,1.588000000000000000e+04,1.787683094852294818e-01,1.361333328913631457e-01
8.635000000000000000e+02,1.574913224464975225e-01,8.457636328986045671e-02,2.231069514659081432e-01,2.133402309983732995e-02,2.525865718757105624e-02,1.588000000000000000e+04,1.788253455463348629e-01,1.361572993466601822e-01
9.005000000000000000e+02,1.606352275336778712e-01,8.425638669034714312e-02,2.298391304472799934e-01,2.262048274554783259e-02,2.631536256443809188e-02,1.588000000000000000e+04,1.832557102792257142e-01,1.380147447881300282e-01


==> supplementary_materials/figures/data/collagen_mass_fraction_s140_1.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,1.000000428897769161e-01,9.999034579943411050e-02,1.000015348914540941e-01,1.758971222716411592e-06,1.000000858105120488e-02,1.588000000000000000e+04,1.000018018609996340e-01,9.999828391855419829e-02
-2.450000000000000000e+01,1.000012201873645840e-01,9.980777018467321127e-02,1.000320761685696835e-01,3.855574717932749613e-05,1.000024552550741498e-02,1.588000000000000000e+04,1.000397759345439119e-01,9.996266444018525599e-02
0.000000000000000000e+00,1.000022361719025976e-01,9.970067328581722066e-02,1.000519341982381433e-01,6.441561415873100496e-05,1.000045138875233289e-02,1.588000000000000000e+04,1.000666517860613336e-01,9.993782055774386164e-02
1.000000000000000000e+00,1.001208168297086226e-01,9.946903835033366059e-02,1.003320309445552561e-01,1.411738865664714934e-04,1.002419789271431251e-02,1.588000000000000000e+04,1.002619907162750901e-01,9.997964294314215516e-02
2.550000000000000000e+01,1.029915746727313730e-01,9.797818729368251711e-02,1.057439962393038613e-01,1.133492908740593675e-03,1.060854925974296856e-02,1.588000000000000000e+04,1.041250675814719695e-01,1.018580817639907765e-01
5.000000000000000000e+01,1.055576949400903186e-01,9.662215064286948374e-02,1.101652217801349087e-01,1.921985424586008465e-03,1.114612098903748801e-02,1.588000000000000000e+04,1.074796803646763249e-01,1.036357095155043123e-01
5.050000000000000000e+01,1.056060481656118516e-01,9.659772407074161682e-02,1.102474145750126505e-01,1.936224317967594156e-03,1.115638637376701985e-02,1.588000000000000000e+04,1.075422724835794486e-01,1.036698238476442546e-01
7.100000000000000000e+01,1.074576753424307946e-01,9.567528287492639560e-02,1.133660198853943257e-01,2.470740199171446178e-03,1.155325654713105880e-02,1.588000000000000000e+04,1.099284155416022368e-01,1.049869351432593523e-01
9.150000000000000000e+01,1.090770416892751088e-01,9.487850255123746190e-02,1.160626102282329153e-01,2.926273203665941385e-03,1.190636409854635425e-02,1.588000000000000000e+04,1.120033148929410471e-01,1.061507684856091704e-01
9.200000000000000000e+01,1.091139305125629066e-01,9.486038940515406637e-02,1.161242682481293254e-01,2.936564891625761085e-03,1.191447324526313627e-02,1.588000000000000000e+04,1.120504954041886686e-01,1.061773656209371447e-01
1.135000000000000000e+02,1.105951059079965521e-01,9.413356128012111135e-02,1.185961207719841565e-01,3.347701579194350702e-03,1.224248455666431326e-02,1.588000000000000000e+04,1.139428074871909058e-01,1.072474043288021983e-01
1.350000000000000000e+02,1.118927090940681629e-01,9.349733385221520310e-02,1.207580683706390712e-01,3.705624048070546052e-03,1.253370999799540385e-02,1.588000000000000000e+04,1.155983331421387150e-01,1.081870850459976108e-01
1.355000000000000000e+02,1.119209356702742519e-01,9.348350236449917694e-02,1.208050828393395920e-01,3.713395886992970803e-03,1.254008515032320470e-02,1.588000000000000000e+04,1.156343315572672253e-01,1.082075397832812785e-01
1.580000000000000000e+02,1.131090392578529974e-01,9.290190931899257321e-02,1.228204542286531753e-01,4.040233974364531612e-03,1.280997825240214223e-02,1.588000000000000000e+04,1.171492732322175351e-01,1.090688052834884597e-01
1.805000000000000000e+02,1.141531112923337005e-01,9.239233032787505517e-02,1.246121546917059036e-01,4.327266604541112234e-03,1.304965805398669923e-02,1.588000000000000000e+04,1.184803778968748084e-01,1.098258446877925926e-01
1.810000000000000000e+02,1.141748468140898060e-01,9.238174289840182796e-02,1.246495308348031655e-01,4.333242701061026242e-03,1.305467263732717174e-02,1.588000000000000000e+04,1.185080895151508357e-01,1.098416041130287762e-01
2.045000000000000000e+02,1.151318214684093066e-01,9.191668400625425950e-02,1.262983239475418684e-01,4.596459295817865651e-03,1.327646375269178440e-02,1.588000000000000000e+04,1.197282807642271740e-01,1.105353621725914393e-01
2.280000000000000000e+02,1.159748946274931497e-01,9.150909185956013214e-02,1.277561522201375310e-01,4.828603030574495948e-03,1.347349159108501490e-02,1.588000000000000000e+04,1.208034976580676517e-01,1.111462915969186477e-01
2.285000000000000000e+02,1.159917186934936589e-01,9.150098162218091302e-02,1.277852952770287820e-01,4.833238865739581704e-03,1.347743900340385957e-02,1.588000000000000000e+04,1.208249575592332398e-01,1.111584798277540781e-01
2.535000000000000000e+02,1.167796125645208793e-01,9.112233058474614178e-02,1.291523699346955878e-01,5.050513582757216145e-03,1.366298559816921630e-02,1.588000000000000000e+04,1.218301261472780894e-01,1.117290989817636693e-01
2.780000000000000000e+02,1.174601787604508812e-01,9.079727196544983003e-02,1.303368145378343834e-01,5.238501612970049293e-03,1.382433549358616336e-02,1.588000000000000000e+04,1.226986803734209375e-01,1.122216771474808250e-01
2.785000000000000000e+02,1.174732161604956637e-01,9.079106469709023741e-02,1.303595372552015241e-01,5.242105995998755201e-03,1.382743619036382564e-02,1.588000000000000000e+04,1.227153221564944163e-01,1.122311101644969111e-01
3.050000000000000000e+02,1.181201534024750588e-01,9.048404738082836685e-02,1.314886217078655162e-01,5.421124445255306838e-03,1.398175923007518619e-02,1.588000000000000000e+04,1.235412778477303630e-01,1.126990289572197546e-01
3.315000000000000000e+02,1.186889786278832598e-01,9.021580409886009733e-02,1.324838837321761220e-01,5.578812719258263893e-03,1.411819679908668697e-02,1.588000000000000000e+04,1.242677913471415263e-01,1.131101659086249933e-01
3.320000000000000000e+02,1.186990333458351754e-01,9.021107760792643204e-02,1.325014973364862791e-01,5.581602631717572094e-03,1.412061480517408721e-02,1.588000000000000000e+04,1.242806359775527475e-01,1.131174307141176033e-01
3.605000000000000000e+02,1.192346800891529446e-01,8.996006840215411970e-02,1.334408860481915704e-01,5.730367039246144628e-03,1.424974604236712433e-02,1.588000000000000000e+04,1.249650471283990927e-01,1.135043130499067965e-01
3.890000000000000000e+02,1.197038157453382962e-01,8.974153482185881492e-02,1.342653298125169314e-01,5.860891845605182247e-03,1.436335355721977784e-02,1.588000000000000000e+04,1.255647075909434862e-01,1.138429238997331200e-01
3.895000000000000000e+02,1.197115105811949465e-01,8.973796087516668074e-02,1.342788656460597585e-01,5.863034633672429240e-03,1.436522094074719168e-02,1.588000000000000000e+04,1.255745452148673835e-01,1.138484759475225233e-01
4.210000000000000000e+02,1.201627408106092088e-01,8.952898722098105722e-02,1.350733567358251563e-01,5.988801088945274083e-03,1.447495001760060011e-02,1.588000000000000000e+04,1.261515418995544924e-01,1.141739397216639390e-01
4.520000000000000000e+02,1.205487627304657194e-01,8.935117435477940573e-02,1.357541854820951965e-01,6.096574224841670893e-03,1.456917241312512268e-02,1.588000000000000000e+04,1.266453369553073860e-01,1.144521885056240529e-01
4.525000000000000000e+02,1.205545646025322909e-01,8.934850871971533603e-02,1.357644263312236255e-01,6.098195368518736191e-03,1.457059103325875418e-02,1.588000000000000000e+04,1.266527599710510210e-01,1.144563692340135608e-01
4.880000000000000000e+02,1.209356266172774835e-01,8.917388361519026918e-02,1.364375564148759545e-01,6.204759368603294384e-03,1.466392482413582388e-02,1.588000000000000000e+04,1.271403859858807883e-01,1.147308672486741926e-01
5.230000000000000000e+02,1.212580289252481458e-01,8.902684129227794729e-02,1.370078617979192115e-01,6.295059526491168789e-03,1.474313735327838042e-02,1.588000000000000000e+04,1.275530884517393215e-01,1.149629693987569701e-01
5.235000000000000000e+02,1.212622924659089302e-01,8.902490110670298329e-02,1.370154085327199012e-01,6.296254567451486234e-03,1.474418639566579120e-02,1.588000000000000000e+04,1.275585470333604199e-01,1.149660378984574405e-01
5.645000000000000000e+02,1.215827550460467921e-01,8.887939641420522507e-02,1.375830076085543252e-01,6.386145797107743716e-03,1.482314918272893342e-02,1.588000000000000000e+04,1.279689008431545427e-01,1.151966092489390414e-01
6.050000000000000000e+02,1.218492999296433843e-01,8.875886538219147914e-02,1.380556461617672148e-01,6.461016925657006756e-03,1.488899663305781607e-02,1.588000000000000000e+04,1.283103168553003937e-01,1.153882830039863749e-01
6.055000000000000000e+02,1.218523165444925366e-01,8.875750384185987496e-02,1.380609980100115097e-01,6.461864829399198949e-03,1.488974274433263641e-02,1.588000000000000000e+04,1.283141813738917225e-01,1.153904517150933368e-01
6.545000000000000000e+02,1.221195460209121841e-01,8.863711872794897972e-02,1.385353404735885641e-01,6.537026964898874810e-03,1.495591624189350488e-02,1.588000000000000000e+04,1.286565729858110685e-01,1.155825190560133137e-01
7.030000000000000000e+02,1.223359206812726224e-01,8.853997380600883704e-02,1.389197649231712628e-01,6.597958736010944153e-03,1.500961054841673178e-02,1.588000000000000000e+04,1.289338794172835700e-01,1.157379619452616748e-01
7.035000000000000000e+02,1.223379353528962210e-01,8.853907067330585301e-02,1.389233457766295143e-01,6.598526386190105460e-03,1.501011097687866315e-02,1.588000000000000000e+04,1.289364617390863221e-01,1.157394089667061199e-01
7.645000000000000000e+02,1.225554143173182564e-01,8.844172970145487700e-02,1.393100476770756657e-01,6.659837098343272810e-03,1.506418300866600550e-02,1.588000000000000000e+04,1.292152514156615362e-01,1.158955772189749767e-01
8.250000000000000000e+02,1.227241836047229667e-01,8.836639478384931967e-02,1.396103511617545201e-01,6.707462917768922464e-03,1.510621530023899435e-02,1.588000000000000000e+04,1.294316465224918944e-01,1.160167206869540391e-01
8.255000000000000000e+02,1.227254146141892877e-01,8.836584594095117651e-02,1.396125422627924884e-01,6.707810454581453891e-03,1.510652211331925919e-02,1.588000000000000000e+04,1.294332250687707520e-01,1.160176041596078372e-01
9.065000000000000000e+02,1.228956279136694668e-01,8.829004732370750175e-02,1.399156018300206361e-01,6.755886190660978334e-03,1.514897735851626105e-02,1.588000000000000000e+04,1.296515141043304564e-01,1.161397417230084911e-01
9.870000000000000000e+02,1.230183452933433924e-01,8.823551048562060239e-02,1.401342100253566425e-01,6.790573405725933154e-03,1.517962516589081885e-02,1.588000000000000000e+04,1.298089186990693256e-01,1.162277718876174593e-01
9.875000000000000000e+02,1.230189919077608329e-01,8.823522336900216367e-02,1.401353621508303338e-01,6.790756236131822651e-03,1.517978674026028950e-02,1.588000000000000000e+04,1.298097481438926504e-01,1.162282356716290155e-01
1.107500000000000000e+03,1.231425192660442758e-01,8.818042039829492029e-02,1.403555083190217434e-01,6.825694949741208627e-03,1.521067016273500508e-02,1.588000000000000000e+04,1.299682142157854714e-01,1.163168243163030663e-01
1.227500000000000000e+03,1.232196183411523316e-01,8.814626254243371206e-02,1.404929589436380855e-01,6.847513213639899558e-03,1.522996278135021857e-02,1.588000000000000000e+04,1.300671315547922424e-01,1.163721051275124346e-01
1.228000000000000000e+03,1.232198697403157767e-01,8.814615122205253506e-02,1.404934071916316141e-01,6.847584371418543800e-03,1.523002571054408311e-02,1.588000000000000000e+04,1.300674541117343153e-01,1.163722853688972381e-01
1.328500000000000000e+03,1.232616150860795234e-01,8.812767156813405833e-02,1.405678449466115920e-01,6.859401557936458532e-03,1.524047714336184724e-02,1.588000000000000000e+04,1.301210166440159854e-01,1.164022135281430614e-01


==> supplementary_materials/figures/data/collagen_mass_fraction_s140_243.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,1.000000854025478864e-01,9.997371104067660774e-02,1.000090146639064509e-01,1.864644072119276957e-06,1.000001708399376674e-02,1.588000000000000000e+04,1.000019500466200056e-01,9.999822075847576708e-02
-2.450000000000000000e+01,1.000020914187354504e-01,9.951237262966902697e-02,1.001929361792276152e-01,3.884646158447273187e-05,1.000041979716870082e-02,1.588000000000000000e+04,1.000409378803199245e-01,9.996324495715097624e-02
0.000000000000000000e+00,1.000035476685338237e-01,9.928212160583507750e-02,1.003139945425330082e-01,6.233927945611982598e-05,1.000071343247848146e-02,1.588000000000000000e+04,1.000658869479899432e-01,9.994120838907770421e-02
1.000000000000000000e+00,1.000386973923466788e-01,9.893221446422548193e-02,1.005177068826963588e-01,1.001436122770245249e-04,1.000775100470058764e-02,1.588000000000000000e+04,1.001388410046236965e-01,9.993855378006966106e-02
4.500000000000000000e+00,1.001435948829514644e-01,9.893073929136809996e-02,1.006690451603054065e-01,1.402859154512674472e-04,1.002875927621878042e-02,1.588000000000000000e+04,1.002838807984027386e-01,1.000033089675001902e-01
7.500000000000000000e+00,1.002207950524416080e-01,9.885939792803213888e-02,1.008493599132298385e-01,1.883985645704612847e-04,1.004424325496263565e-02,1.588000000000000000e+04,1.004091936170120741e-01,1.000323964878711419e-01
8.000000000000000000e+00,1.002326179475593049e-01,9.884850751771870336e-02,1.008846004244400990e-01,1.964169769820863073e-04,1.004661628025023748e-02,1.588000000000000000e+04,1.004290349245413883e-01,1.000362009705772215e-01
1.150000000000000000e+01,1.003077706717065698e-01,9.869927427577511458e-02,1.011081102715460922e-01,2.499271147989662258e-04,1.006171132069038840e-02,1.588000000000000000e+04,1.005576977865055427e-01,1.000578435569075969e-01
1.450000000000000000e+01,1.003625676364476998e-01,9.853210756818930882e-02,1.012709163961446751e-01,2.911676717096420091e-04,1.007272976119358635e-02,1.588000000000000000e+04,1.006537353081573410e-01,1.000713999647380587e-01
1.500000000000000000e+01,1.003709204411881162e-01,9.850598682376082715e-02,1.012957562477214551e-01,2.976057685976661918e-04,1.007441023940481781e-02,1.588000000000000000e+04,1.006685262097857803e-01,1.000733146725904521e-01
1.850000000000000000e+01,1.004237645263828110e-01,9.833577211355690184e-02,1.014556451127155007e-01,3.393396891046990011e-04,1.008504763307498282e-02,1.588000000000000000e+04,1.007631042154875090e-01,1.000844248372781131e-01
2.150000000000000000e+01,1.004620100223500428e-01,9.820587379781661741e-02,1.015856434170750305e-01,3.708052000867437616e-04,1.009275295422717295e-02,1.588000000000000000e+04,1.008328152224367835e-01,1.000912048222633022e-01
2.200000000000000000e+01,1.004678175150431896e-01,9.818552939670484314e-02,1.016056364932804296e-01,3.756958029294319812e-04,1.009392350357235513e-02,1.588000000000000000e+04,1.008435133179726162e-01,1.000921217121137630e-01
2.550000000000000000e+01,1.005044121746146851e-01,9.805263831703411870e-02,1.017336038723629377e-01,4.073636758100379726e-04,1.010130281172920592e-02,1.588000000000000000e+04,1.009117758504247259e-01,1.000970484988046444e-01
2.850000000000000000e+01,1.005307264996877503e-01,9.795084481992359648e-02,1.018283324454413163e-01,4.312771970819904142e-04,1.010661297057574397e-02,1.588000000000000000e+04,1.009620036967697476e-01,1.000994493026057530e-01
2.900000000000000000e+01,1.005347084929564261e-01,9.793487175489468122e-02,1.018429204846354186e-01,4.350018350162021975e-04,1.010741683836019304e-02,1.588000000000000000e+04,1.009697103279726255e-01,1.000997066579402267e-01
3.250000000000000000e+01,1.005597072887405297e-01,9.783032701315869106e-02,1.019364397720524812e-01,4.591951072518913658e-04,1.011246559014370230e-02,1.588000000000000000e+04,1.010189023959924270e-01,1.001005121814886323e-01
3.550000000000000000e+01,1.005775718930470020e-01,9.774999648047411061e-02,1.020058647732165480e-01,4.775745230609992225e-04,1.011607604532611254e-02,1.588000000000000000e+04,1.010551464161080076e-01,1.000999973699859963e-01
3.600000000000000000e+01,1.005802659546748690e-01,9.773737101651298886e-02,1.020165739385960890e-01,4.804475333434054130e-04,1.011662072934542238e-02,1.588000000000000000e+04,1.010607134880182750e-01,1.000998184213314629e-01
3.950000000000000000e+01,1.005971147392322462e-01,9.765459628636606604e-02,1.020853612313172010e-01,4.991873955676498194e-04,1.012002868191414981e-02,1.588000000000000000e+04,1.010963021347998925e-01,1.000979273436646000e-01
4.250000000000000000e+01,1.006090756599751501e-01,9.759082253605891322e-02,1.021366031740589680e-01,5.135258689324612765e-04,1.012244981397266742e-02,1.588000000000000000e+04,1.011226015289076047e-01,1.000955497910426956e-01
4.300000000000000000e+01,1.006108725850685809e-01,9.758078526856256429e-02,1.021445233444210759e-01,5.157760547167062259e-04,1.012281370726752193e-02,1.588000000000000000e+04,1.011266486397852937e-01,1.000950965303518680e-01
4.650000000000000000e+01,1.006220619469745531e-01,9.751488119993069470e-02,1.021955143426754725e-01,5.305174247423571606e-04,1.012508079919873655e-02,1.588000000000000000e+04,1.011525793717169136e-01,1.000915445222321926e-01
4.950000000000000000e+01,1.006299436361922511e-01,9.746398467569371282e-02,1.022336535798644974e-01,5.418773037388544510e-04,1.012667918723553738e-02,1.588000000000000000e+04,1.011718209399311008e-01,1.000880663324534015e-01
5.000000000000000000e+01,1.006311222898865487e-01,9.745596413887208653e-02,1.022395622281513233e-01,5.436668621110335442e-04,1.012691834697905698e-02,1.588000000000000000e+04,1.011747891519975823e-01,1.000874554277755152e-01
5.400000000000000000e+01,1.006393399266289623e-01,9.739616052918699529e-02,1.022827238706345843e-01,5.570192691893112100e-04,1.012858701133382763e-02,1.588000000000000000e+04,1.011963591958182779e-01,1.000823206574396468e-01
5.750000000000000000e+01,1.006450021590488547e-01,9.734963983793128162e-02,1.023151811409028222e-01,5.674370788928793799e-04,1.012973844443345282e-02,1.588000000000000000e+04,1.012124392379417370e-01,1.000775650801559724e-01
5.800000000000000000e+01,1.006457109060860944e-01,9.734339767117543285e-02,1.023194602343254489e-01,5.688385652320749079e-04,1.012988270110475389e-02,1.588000000000000000e+04,1.012145494713181659e-01,1.000768723408540228e-01
6.250000000000000000e+01,1.006511283491453856e-01,9.729134593322444347e-02,1.023544303303919878e-01,5.805750958887234518e-04,1.013098670539810606e-02,1.588000000000000000e+04,1.012317034450341130e-01,1.000705532532566583e-01
6.650000000000000000e+01,1.006547158152499566e-01,9.725072503244734656e-02,1.023808276463843842e-01,5.898199992521156211e-04,1.013171970348024711e-02,1.588000000000000000e+04,1.012445358145020735e-01,1.000648958159978397e-01
6.700000000000000000e+01,1.006550960779565157e-01,9.724598530239757233e-02,1.023838564117378197e-01,5.909051770490898747e-04,1.013179753539092051e-02,1.588000000000000000e+04,1.012460012550056021e-01,1.000641909009074293e-01
7.300000000000000000e+01,1.006586942241398108e-01,9.719433152646790586e-02,1.024161710235369366e-01,6.028457388199300049e-04,1.013253614589369050e-02,1.588000000000000000e+04,1.012615399629597374e-01,1.000558484853198843e-01
7.850000000000000000e+01,1.006607515972803707e-01,9.715443196820434946e-02,1.024402788737166919e-01,6.122544463807921486e-04,1.013296176763649713e-02,1.588000000000000000e+04,1.012730060436611568e-01,1.000484971508995846e-01
7.900000000000000000e+01,1.006608927305582546e-01,9.715111467637729814e-02,1.024422508711272661e-01,6.130459180506371347e-04,1.013299115061059262e-02,1.588000000000000000e+04,1.012739386486088966e-01,1.000478468125076126e-01
8.850000000000000000e+01,1.006625151308146032e-01,9.709642523136698122e-02,1.024741005718256270e-01,6.263582432190427070e-04,1.013333427711032679e-02,1.588000000000000000e+04,1.012888733740336528e-01,1.000361568875955537e-01
9.750000000000000000e+01,1.006628016044551349e-01,9.705664661534335602e-02,1.024966077341426945e-01,6.364508497049806320e-04,1.013340469654198071e-02,1.588000000000000000e+04,1.012992524541601186e-01,1.000263507547501513e-01
9.800000000000000000e+01,1.006627949301762831e-01,9.705471739569705714e-02,1.024976892998634009e-01,6.369517307327212611e-04,1.013340399066200992e-02,1.588000000000000000e+04,1.012997466609090041e-01,1.000258431994435621e-01
1.500000000000000000e+02,1.006589260090494098e-01,9.694687757888685586e-02,1.025596697577236122e-01,6.677850681657656251e-04,1.013266532219254598e-02,1.588000000000000000e+04,1.013267110772151786e-01,9.999114094088364102e-02
2.020000000000000000e+02,1.006563680984485509e-01,9.691645796456981043e-02,1.025815637786912926e-01,6.782598504774307348e-04,1.013216447519513924e-02,1.588000000000000000e+04,1.013346279489259760e-01,9.997810824797112583e-02
2.025000000000000000e+02,1.006563529858788969e-01,9.691630081296383203e-02,1.025816975598114328e-01,6.783171501743400899e-04,1.013216151057407151e-02,1.588000000000000000e+04,1.013346701360532398e-01,9.997803583570455399e-02
2.290000000000000000e+02,1.006557206786141689e-01,9.690986785272617809e-02,1.025875289540719576e-01,6.806811156847410128e-04,1.013203743211244304e-02,1.588000000000000000e+04,1.013364017942989109e-01,9.997503956292942695e-02


==> supplementary_materials/figures/data/collagen_mass_fraction_s140_27.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,1.000002625275875079e-01,9.997996631084415942e-02,1.000037798127825506e-01,1.542792596484806831e-06,1.000005250796663463e-02,1.588000000000000000e+04,1.000018053201839896e-01,9.999871973499102618e-02
-2.450000000000000000e+01,1.000051296489128383e-01,9.960932866644493788e-02,1.000828220637292598e-01,3.190107232042557961e-05,1.000102697377428136e-02,1.588000000000000000e+04,1.000370307212332666e-01,9.997322857659241002e-02
0.000000000000000000e+00,1.000079648846415176e-01,9.940906723075820794e-02,1.001373359045627381e-01,5.091701082061039947e-05,1.000159563290968327e-02,1.588000000000000000e+04,1.000588818954621234e-01,9.995704787382091172e-02
1.000000000000000000e+00,1.000856632145968456e-01,9.917186825838954223e-02,1.003084388043824771e-01,8.940370904849108836e-05,1.001714797412889615e-02,1.588000000000000000e+04,1.001750669236453339e-01,9.999625950554835718e-02
6.500000000000000000e+00,1.004654364943859679e-01,9.909236621092924746e-02,1.010571400346244181e-01,2.309891632547744658e-04,1.009335728600104128e-02,1.588000000000000000e+04,1.006964256576407396e-01,1.002344473311311962e-01
1.200000000000000000e+01,1.008018061967416723e-01,9.872551364238670024e-02,1.017781737229465910e-01,3.769134609608800228e-04,1.016114619628252086e-02,1.588000000000000000e+04,1.011787196577025455e-01,1.004248927357807991e-01
1.250000000000000000e+01,1.008302400556895656e-01,9.869153047934380030e-02,1.018380915493788397e-01,3.892570378254658534e-04,1.016688883072948239e-02,1.588000000000000000e+04,1.012194970935150345e-01,1.004409830178640967e-01
1.750000000000000000e+01,1.010955529683036924e-01,9.837647450125734661e-02,1.023897960396203399e-01,5.041129292986568262e-04,1.022056495981258674e-02,1.588000000000000000e+04,1.015996658976023453e-01,1.005914400390050395e-01
2.250000000000000000e+01,1.013279560867435120e-01,9.810098646395590261e-02,1.028635023630195822e-01,6.045263200871944667e-04,1.026772013678869944e-02,1.588000000000000000e+04,1.019324824068307128e-01,1.007234297666563111e-01
2.300000000000000000e+01,1.013494922278596333e-01,9.807535355545698996e-02,1.029070121404504906e-01,6.138461700266656298e-04,1.027209638196543810e-02,1.588000000000000000e+04,1.019633383978862939e-01,1.007356460578329727e-01
2.800000000000000000e+01,1.015489762083133241e-01,9.783604784833462020e-02,1.033151520887277824e-01,7.005509078245113989e-04,1.031268534053104459e-02,1.588000000000000000e+04,1.022495271161378422e-01,1.008484253004888059e-01
3.250000000000000000e+01,1.017055980533708576e-01,9.764449183472309612e-02,1.036344870945277719e-01,7.694677366065931284e-04,1.034462075599151300e-02,1.588000000000000000e+04,1.024750657899774486e-01,1.009361303167642665e-01
3.300000000000000000e+01,1.017217633839659630e-01,9.762446352172306219e-02,1.036679080306341511e-01,7.766448509428994229e-04,1.034792032316805832e-02,1.588000000000000000e+04,1.024984082349088554e-01,1.009451185330230705e-01
3.800000000000000000e+01,1.018709067813738656e-01,9.743671042375924574e-02,1.039762153941759248e-01,8.436472006997573726e-04,1.037839338905861136e-02,1.588000000000000000e+04,1.027145539820736170e-01,1.010272595806741142e-01
4.250000000000000000e+01,1.019873134302379108e-01,9.728548899820739504e-02,1.042172603600594050e-01,8.972426559297998682e-04,1.040221714510120542e-02,1.588000000000000000e+04,1.028845560861677139e-01,1.010900707743081078e-01
4.300000000000000000e+01,1.019992961524083253e-01,9.726963399536743549e-02,1.042421205351125035e-01,9.028431990645439985e-04,1.040467154142879665e-02,1.588000000000000000e+04,1.029021393514728683e-01,1.010964529533437822e-01
4.800000000000000000e+01,1.021095879100638038e-01,9.712063320642165543e-02,1.044716209200560048e-01,9.553121925616349765e-04,1.042728056454830798e-02,1.588000000000000000e+04,1.030649001026254369e-01,1.011542757175021706e-01
5.250000000000000000e+01,1.021953614834197333e-01,9.700018033134501227e-02,1.046513317971740215e-01,9.975339587426021188e-04,1.044488698272567385e-02,1.588000000000000000e+04,1.031928954421623412e-01,1.011978275246771253e-01
5.300000000000000000e+01,1.022041764011922677e-01,9.698753058955897344e-02,1.046698841957836301e-01,1.001959382163649000e-03,1.044669759644953344e-02,1.588000000000000000e+04,1.032061357833559123e-01,1.012022170190286230e-01
5.800000000000000000e+01,1.022851902841917376e-01,9.686847856117943023e-02,1.048413474258366035e-01,1.043545253288021956e-03,1.046334913816897132e-02,1.588000000000000000e+04,1.033287355374797600e-01,1.012416450309037153e-01
6.300000000000000000e+01,1.023545034142845506e-01,9.676189096714131466e-02,1.049898117336394293e-01,1.080711010833452449e-03,1.047761230547372864e-02,1.588000000000000000e+04,1.034352144251180078e-01,1.012737924034510933e-01
6.350000000000000000e+01,1.023608561661263350e-01,9.675186320008809238e-02,1.050035227475158289e-01,1.084206142406204335e-03,1.047892037802163577e-02,1.588000000000000000e+04,1.034450623085325371e-01,1.012766500237201328e-01
6.900000000000000000e+01,1.024245246712166546e-01,9.664851520484406266e-02,1.051421550020285867e-01,1.120234334512786728e-03,1.049203817908888996e-02,1.588000000000000000e+04,1.035447590057294448e-01,1.013042903367038644e-01
7.400000000000000000e+01,1.024735608708149809e-01,9.656475052091378908e-02,1.052508090330550872e-01,1.149475449317456134e-03,1.050215197135320744e-02,1.588000000000000000e+04,1.036230363201324361e-01,1.013240854214975256e-01
7.450000000000000000e+01,1.024780512500534507e-01,9.655686483126586783e-02,1.052608607946552005e-01,1.152231692545255823e-03,1.050307862588188701e-02,1.588000000000000000e+04,1.036302829425987115e-01,1.013258195575081899e-01
8.000000000000000000e+01,1.025230181422208675e-01,9.647554700245045134e-02,1.053626833735991780e-01,1.180706393958571611e-03,1.051236331657888663e-02,1.588000000000000000e+04,1.037037245361794452e-01,1.013423117482622898e-01
8.550000000000000000e+01,1.025607698487225050e-01,9.640336761618768791e-02,1.054501842069418688e-01,1.206090449847653425e-03,1.052016616613584213e-02,1.588000000000000000e+04,1.037668602985701571e-01,1.013546793988748529e-01
8.600000000000000000e+01,1.025638848869374203e-01,9.639722170969332316e-02,1.054575060574164114e-01,1.208258044903582186e-03,1.052081037060402686e-02,1.588000000000000000e+04,1.037721429318410049e-01,1.013556268420338358e-01
9.250000000000000000e+01,1.026001607386074627e-01,9.632307806864642830e-02,1.055442019418078303e-01,1.234505069145758454e-03,1.052831698635383305e-02,1.588000000000000000e+04,1.038346658077532181e-01,1.013656556694617072e-01
9.850000000000000000e+01,1.026275650477276452e-01,9.626326559490798462e-02,1.056118857980492681e-01,1.255840602973647612e-03,1.053399424324564723e-02,1.588000000000000000e+04,1.038834056507012965e-01,1.013717244447539939e-01
9.900000000000000000e+01,1.026296193732259138e-01,9.625862073041301092e-02,1.056170556126219962e-01,1.257504800480872343e-03,1.053442009101646440e-02,1.588000000000000000e+04,1.038871241737067824e-01,1.013721145727450451e-01
1.065000000000000000e+02,1.026567788421725580e-01,9.619460629968137888e-02,1.056870093940255467e-01,1.280569647459750592e-03,1.054005410087272172e-02,1.588000000000000000e+04,1.039373484896323058e-01,1.013762091947128102e-01
1.140000000000000000e+02,1.026781026145463238e-01,9.614007757782468133e-02,1.057446534768340246e-01,1.300443697133567104e-03,1.054448391033271926e-02,1.588000000000000000e+04,1.039785463116798953e-01,1.013776589174127524e-01
1.145000000000000000e+02,1.026793486567350588e-01,9.613674300417407448e-02,1.057481194533823193e-01,1.301667078877355227e-03,1.054474297775559281e-02,1.588000000000000000e+04,1.039810157356124143e-01,1.013776815778577034e-01
1.245000000000000000e+02,1.027004588324232082e-01,9.607697462227682283e-02,1.058090707923240864e-01,1.323781342924607767e-03,1.054913664143413213e-02,1.588000000000000000e+04,1.040242401753478096e-01,1.013766774894986067e-01
1.340000000000000000e+02,1.027150521935737276e-01,9.603077289416571405e-02,1.058546538903294421e-01,1.341162567881205294e-03,1.055218066416206170e-02,1.588000000000000000e+04,1.040562147614549349e-01,1.013738896256925204e-01
1.345000000000000000e+02,1.027157018295294655e-01,9.602858728970009583e-02,1.058567771077919412e-01,1.341992101644758116e-03,1.055231634513368114e-02,1.588000000000000000e+04,1.040576939311742277e-01,1.013737097278847032e-01
1.490000000000000000e+02,1.027305646977360598e-01,9.597417029592046622e-02,1.059086936535726386e-01,1.362897623654417238e-03,1.055542641304830012e-02,1.588000000000000000e+04,1.040934623213904814e-01,1.013676670740816382e-01
1.630000000000000000e+02,1.027395116988862600e-01,9.593501749762306519e-02,1.059449781272669561e-01,1.378292399245257876e-03,1.055730695406340361e-02,1.588000000000000000e+04,1.041178040981315112e-01,1.013612192996410089e-01
1.635000000000000000e+02,1.027397602377621982e-01,9.593381524992584952e-02,1.059460795020975010e-01,1.378770603673296763e-03,1.055735934209041382e-02,1.588000000000000000e+04,1.041185308414354915e-01,1.013609896340889049e-01
1.910000000000000000e+02,1.027485730429446159e-01,9.588319410966698875e-02,1.059967626323194967e-01,1.399247197229642288e-03,1.055922715508028110e-02,1.588000000000000000e+04,1.041478202401742575e-01,1.013493258457149743e-01
2.185000000000000000e+02,1.027519482400310186e-01,9.585351423730255338e-02,1.060277018152044476e-01,1.411577524191725847e-03,1.055995541822881897e-02,1.588000000000000000e+04,1.041635257642227474e-01,1.013403707158392897e-01
2.190000000000000000e+02,1.027519835528856451e-01,9.585310385332272698e-02,1.060281363702335888e-01,1.411749430372435075e-03,1.055996316050663783e-02,1.588000000000000000e+04,1.041637329832580811e-01,1.013402341225132092e-01
3.010000000000000000e+02,1.027535669494704512e-01,9.581766300359120803e-02,1.060677994177262745e-01,1.426474994692150970e-03,1.056033035174979047e-02,1.588000000000000000e+04,1.041800419441625963e-01,1.013270919547783061e-01


==> supplementary_materials/figures/data/collagen_mass_fraction_s140_3.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,1.000002597746114524e-01,9.998634322488925141e-02,1.000019483184865499e-01,1.873941348381260782e-06,1.000005195850142865e-02,1.588000000000000000e+04,1.000021337159598400e-01,9.999838583326306485e-02
-2.450000000000000000e+01,1.000057266544770035e-01,9.973193357691555183e-02,1.000398736788709608e-01,4.046216995631796701e-05,1.000114700087717176e-02,1.588000000000000000e+04,1.000461888244333214e-01,9.996526448452068558e-02
0.000000000000000000e+00,1.000094701034344724e-01,9.958453727298087477e-02,1.000631727388589104e-01,6.694114709497650713e-05,1.000189859148692753e-02,1.588000000000000000e+04,1.000764112505294484e-01,9.994252895633949640e-02
1.000000000000000000e+00,1.001234434222551539e-01,9.938411258754233091e-02,1.003089718382888934e-01,1.374212459112036022e-04,1.002472280732835501e-02,1.588000000000000000e+04,1.002608646681663607e-01,9.998602217634394718e-02
1.600000000000000000e+01,1.017159416162313340e-01,9.858482214603589422e-02,1.034192138726306442e-01,6.695571443234331821e-04,1.034658108564609491e-02,1.588000000000000000e+04,1.023854987605547634e-01,1.010463844719079046e-01
3.050000000000000000e+01,1.031119543038475084e-01,9.765415839121809050e-02,1.059772741906135490e-01,1.117780970640910171e-03,1.063332455465706289e-02,1.588000000000000000e+04,1.042297352744884220e-01,1.019941733332065947e-01
3.100000000000000000e+01,1.031569503876167415e-01,9.762551078540121496e-02,1.060579221873981237e-01,1.131766064631082366e-03,1.064263730769827131e-02,1.588000000000000000e+04,1.042887164522478260e-01,1.020251843229856570e-01
4.300000000000000000e+01,1.041733291113070003e-01,9.698922311863254764e-02,1.078797292701059313e-01,1.443094891397456083e-03,1.085416502099825937e-02,1.588000000000000000e+04,1.056164240027044621e-01,1.027302342199095386e-01
5.500000000000000000e+01,1.050730620541519833e-01,9.643303522905603831e-02,1.094925375452099336e-01,1.714737815369169567e-03,1.104328869521112831e-02,1.588000000000000000e+04,1.067877998695211522e-01,1.033583242387828144e-01
5.550000000000000000e+01,1.051081742137047748e-01,9.641130569296398056e-02,1.095553721728513563e-01,1.725320878841942601e-03,1.105070501867348384e-02,1.588000000000000000e+04,1.068334950925467208e-01,1.033828533348628287e-01
6.750000000000000000e+01,1.058980711531634367e-01,9.591980664619927099e-02,1.109688490196952260e-01,1.963948527323761128e-03,1.121825856777844410e-02,1.588000000000000000e+04,1.078620196804871978e-01,1.039341226258396755e-01
7.900000000000000000e+01,1.065673906504295276e-01,9.549698284975109697e-02,1.121688037008044120e-01,2.168058044511970116e-03,1.136130922572562568e-02,1.588000000000000000e+04,1.087354486949414917e-01,1.043993326059175636e-01
7.950000000000000000e+01,1.065947049696023691e-01,9.547956262466102129e-02,1.122178599144679212e-01,2.176445183687743343e-03,1.136716804119417001e-02,1.588000000000000000e+04,1.087711501532901137e-01,1.044182597859146244e-01
9.150000000000000000e+01,1.072092920659798582e-01,9.508349698596187116e-02,1.133242135467417838e-01,2.366719814832652074e-03,1.149943366797049130e-02,1.588000000000000000e+04,1.095760118808125072e-01,1.048425722511472091e-01
1.035000000000000000e+02,1.077518772853006818e-01,9.472639193124410273e-02,1.143060933497209858e-01,2.537711877308134346e-03,1.161690704007872603e-02,1.588000000000000000e+04,1.102895891626088226e-01,1.052141654079925409e-01
1.040000000000000000e+02,1.077730570301744378e-01,9.471229393597106749e-02,1.143445387598576585e-01,2.544453903639497770e-03,1.162150606729697722e-02,1.588000000000000000e+04,1.103175109338139365e-01,1.052286031265349392e-01
1.165000000000000000e+02,1.082686418390078203e-01,9.437868796685716655e-02,1.152470439207392700e-01,2.703860272906057766e-03,1.172940966603875160e-02,1.588000000000000000e+04,1.109725021119138816e-01,1.055647815661017591e-01
1.285000000000000000e+02,1.086882964867593310e-01,9.409014853586011862e-02,1.160161934019668245e-01,2.841607239679425512e-03,1.182122052489829878e-02,1.588000000000000000e+04,1.115299037264387561e-01,1.058466892470799059e-01
1.290000000000000000e+02,1.087046929456444017e-01,9.407875345351854324e-02,1.160463469818568127e-01,2.847046308801089946e-03,1.182481594109128890e-02,1.588000000000000000e+04,1.115517392544454894e-01,1.058576466368433139e-01
1.420000000000000000e+02,1.091030781268111094e-01,9.379887473312163715e-02,1.167815708436101274e-01,2.980648430897818099e-03,1.191236592181366301e-02,1.588000000000000000e+04,1.120837265577089292e-01,1.061224296959132896e-01
1.545000000000000000e+02,1.094398500486764431e-01,9.355745420816224955e-02,1.174072825491952465e-01,3.095952036120645876e-03,1.198666569768674570e-02,1.588000000000000000e+04,1.125358020847970902e-01,1.063438980125557959e-01
1.550000000000000000e+02,1.094524606419415569e-01,9.354832203767650400e-02,1.174307934356314947e-01,3.100315408429160039e-03,1.198945309620750785e-02,1.588000000000000000e+04,1.125527760503707148e-01,1.063521452335123990e-01
1.685000000000000000e+02,1.097701505780510067e-01,9.331591503366193363e-02,1.180342021121636997e-01,3.211417936998671625e-03,1.205979916309406728e-02,1.588000000000000000e+04,1.129815685150496740e-01,1.065587326410523394e-01
1.820000000000000000e+02,1.100478492512927120e-01,9.310880272303254102e-02,1.185682025358524572e-01,3.310538044842883769e-03,1.212148878698159765e-02,1.588000000000000000e+04,1.133583872961355932e-01,1.067373112064498308e-01
1.825000000000000000e+02,1.100574369755628473e-01,9.310158108301042068e-02,1.185867231001182937e-01,3.313996250995526055e-03,1.212362200478159929e-02,1.588000000000000000e+04,1.133714332265583768e-01,1.067434407245673178e-01
1.970000000000000000e+02,1.103158358622083474e-01,9.290502953372092865e-02,1.190881561410443851e-01,3.408173291206864630e-03,1.218119928716058890e-02,1.588000000000000000e+04,1.137240091534152120e-01,1.069076625710014827e-01
2.110000000000000000e+02,1.105326529177257378e-01,9.273702741553475903e-02,1.195125734989906097e-01,3.488751700765517234e-03,1.222963874946001936e-02,1.588000000000000000e+04,1.140214046184912511e-01,1.070439012169602244e-01
2.115000000000000000e+02,1.105398592141825925e-01,9.273139133800234468e-02,1.195267421663362417e-01,3.491456081787690322e-03,1.223125074066235864e-02,1.588000000000000000e+04,1.140313152959702842e-01,1.070484031323949009e-01
2.275000000000000000e+02,1.107528164819988198e-01,9.256318979281319415e-02,1.199474123601652759e-01,3.572192455393992556e-03,1.227894691763368150e-02,1.588000000000000000e+04,1.143250089373928080e-01,1.071806240266048316e-01
2.430000000000000000e+02,1.109297785035934375e-01,9.242077966474279704e-02,1.203001113957941487e-01,3.640574069741536484e-03,1.231866953841357325e-02,1.588000000000000000e+04,1.145703525733349770e-01,1.072892044338518980e-01
2.435000000000000000e+02,1.109350557016498262e-01,9.241649257326861600e-02,1.203106767493454105e-01,3.642632660420266032e-03,1.231985535622690670e-02,1.588000000000000000e+04,1.145776883620700931e-01,1.072924230412295593e-01
2.615000000000000000e+02,1.111090025634250550e-01,9.227374717592926046e-02,1.206606073058835854e-01,3.711163876577721829e-03,1.235898318795801074e-02,1.588000000000000000e+04,1.148201664400027716e-01,1.073978386868473384e-01
2.790000000000000000e+02,1.112515247628639292e-01,9.215450057851595767e-02,1.209499625364707787e-01,3.768367234948471600e-03,1.239110235367956413e-02,1.588000000000000000e+04,1.150198919978124013e-01,1.074831575279154572e-01
2.795000000000000000e+02,1.112552553075099593e-01,9.215134853949470684e-02,1.209575714486542247e-01,3.769878300718405417e-03,1.239194381594145231e-02,1.588000000000000000e+04,1.150251336082283582e-01,1.074853770067915604e-01
3.005000000000000000e+02,1.113968576502542135e-01,9.203041106293609330e-02,1.212478355078665249e-01,3.827795959995898903e-03,1.242391191626236562e-02,1.588000000000000000e+04,1.152246536102501107e-01,1.075690616902583163e-01
3.210000000000000000e+02,1.115102558601568927e-01,9.193152226245035474e-02,1.214825252746939560e-01,3.875032076249297717e-03,1.244955303558961494e-02,1.588000000000000000e+04,1.153852879364061917e-01,1.076352237839075937e-01
3.215000000000000000e+02,1.115127549031254828e-01,9.192931987124777771e-02,1.214877221644183047e-01,3.876082372698700772e-03,1.245011852064448372e-02,1.588000000000000000e+04,1.153888372758241770e-01,1.076366725304267885e-01
3.475000000000000000e+02,1.116276580826337378e-01,9.182682883247807182e-02,1.217279589489213554e-01,3.924848132707220959e-03,1.247613848187820000e-02,1.588000000000000000e+04,1.155525062153409527e-01,1.077028099499265229e-01
3.730000000000000000e+02,1.117160060242106401e-01,9.174614425976757026e-02,1.219145986973415169e-01,3.963036398207632309e-03,1.249617165949498503e-02,1.588000000000000000e+04,1.156790424224182767e-01,1.077529696260030034e-01
3.735000000000000000e+02,1.117175350183814836e-01,9.174473114174618027e-02,1.219178454457701261e-01,3.963703167168376208e-03,1.249651857338071256e-02,1.588000000000000000e+04,1.156812381855498589e-01,1.077538318512131083e-01
4.075000000000000000e+02,1.118063358172980831e-01,9.166150732355322905e-02,1.221075215029266831e-01,4.002808722925798278e-03,1.251667920656276273e-02,1.588000000000000000e+04,1.158091445402238823e-01,1.078035270943722840e-01
4.415000000000000000e+02,1.118709332596093675e-01,9.159926439535889808e-02,1.222470858163797747e-01,4.031783640674753422e-03,1.253136098770118480e-02,1.588000000000000000e+04,1.159027169002841140e-01,1.078391496189346210e-01
4.420000000000000000e+02,1.118717386142592390e-01,9.159847736675431895e-02,1.222488357101425144e-01,4.032148071887512591e-03,1.253154411865076839e-02,1.588000000000000000e+04,1.159038866861467482e-01,1.078395905423717299e-01
4.925000000000000000e+02,1.119364971235404099e-01,9.153408073012386792e-02,1.223905027679528384e-01,4.061749395287308877e-03,1.254627719643848852e-02,1.588000000000000000e+04,1.159982465188277162e-01,1.078747477282531037e-01
5.425000000000000000e+02,1.119767318723505489e-01,9.149265483432428292e-02,1.224796880456028997e-01,4.080488024402246887e-03,1.255543886332957833e-02,1.588000000000000000e+04,1.160572198967528001e-01,1.078962438479482977e-01
5.430000000000000000e+02,1.119770476782160629e-01,9.149232395571249565e-02,1.224803925642770630e-01,4.080636380944299008e-03,1.255551080000295687e-02,1.588000000000000000e+04,1.160576840591603653e-01,1.078964112972717604e-01
6.775000000000000000e+02,1.120256682317859048e-01,9.143977414619249011e-02,1.225900397643087669e-01,4.103789716644353283e-03,1.256659143281660049e-02,1.588000000000000000e+04,1.161294579484302564e-01,1.079218785151415533e-01


==> supplementary_materials/figures/data/collagen_mass_fraction_s140_81.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,1.000001444687095564e-01,9.997447885237814580e-02,1.000080885474889658e-01,1.847205176043052997e-06,1.000002889717494826e-02,1.588000000000000000e+04,1.000019916738855985e-01,9.999829726353351433e-02
-2.450000000000000000e+01,1.000030456342867052e-01,9.952641585938463986e-02,1.001765190598677829e-01,3.836340674756729373e-05,1.000061060788420483e-02,1.588000000000000000e+04,1.000414090410342710e-01,9.996468222753913946e-02
0.000000000000000000e+00,1.000049472779318965e-01,9.928096168753434980e-02,1.002869698725827319e-01,6.138928085390589170e-05,1.000099324870574319e-02,1.588000000000000000e+04,1.000663365587858011e-01,9.994355799707799193e-02
1.000000000000000000e+00,1.000576053936908238e-01,9.891974574592983516e-02,1.005120172814960300e-01,9.953168766050192549e-05,1.001153430367639555e-02,1.588000000000000000e+04,1.001571370813513218e-01,9.995807370603032593e-02
5.000000000000000000e+00,1.002403826190030739e-01,9.894775141033840260e-02,1.007588380467659694e-01,1.642354423269861438e-04,1.004816128088465051e-02,1.588000000000000000e+04,1.004046180613300532e-01,1.000761471766760946e-01
9.000000000000000000e+00,1.003984266963859201e-01,9.882570088832090538e-02,1.011512535994645301e-01,2.455457056435084769e-04,1.007990437580313925e-02,1.588000000000000000e+04,1.006439724020294219e-01,1.001528809907424183e-01
9.500000000000000000e+00,1.004165558451576290e-01,9.879184085685609185e-02,1.011958210216869908e-01,2.553369689094762474e-04,1.008354988477135408e-02,1.588000000000000000e+04,1.006718928140671043e-01,1.001612188762481537e-01
1.350000000000000000e+01,1.005495495835668218e-01,9.854080006350225684e-02,1.015203660676951836e-01,3.286926380291467715e-04,1.011031996030845731e-02,1.588000000000000000e+04,1.008782422215959707e-01,1.002208569455376730e-01
1.700000000000000000e+01,1.006497159623911258e-01,9.834710430228513212e-02,1.017624836421150009e-01,3.853729896826806793e-04,1.013051383565118785e-02,1.588000000000000000e+04,1.010350889520738038e-01,1.002643429727084479e-01
1.750000000000000000e+01,1.006628931002214455e-01,9.832120923582829408e-02,1.017942210862197716e-01,3.929200421517797326e-04,1.013317243346613557e-02,1.588000000000000000e+04,1.010558131423732187e-01,1.002699730580696724e-01
2.150000000000000000e+01,1.007590068658862081e-01,9.812846315396661634e-02,1.020251852603140802e-01,4.487271002064610235e-04,1.015257882061016206e-02,1.588000000000000000e+04,1.012077339660926723e-01,1.003102797656797440e-01
2.500000000000000000e+01,1.008307668545669195e-01,9.797883963859706224e-02,1.021973830415105894e-01,4.914957528676737984e-04,1.016708511255511732e-02,1.588000000000000000e+04,1.013222626074345989e-01,1.003392711016992400e-01
2.550000000000000000e+01,1.008401672991530718e-01,9.795877726028792698e-02,1.022199536534193071e-01,4.971885519352114806e-04,1.016898653737735581e-02,1.588000000000000000e+04,1.013373558510882871e-01,1.003429787472178564e-01
2.950000000000000000e+01,1.009084545305871106e-01,9.780901021735929901e-02,1.023842386001776600e-01,5.393528648260770665e-04,1.018280709726436181e-02,1.588000000000000000e+04,1.014478073954131893e-01,1.003691016657610319e-01
3.300000000000000000e+01,1.009591152046144247e-01,9.769222471507030270e-02,1.025068135613367015e-01,5.718153901534806351e-04,1.019306991573902185e-02,1.588000000000000000e+04,1.015309305947679069e-01,1.003872998144609424e-01
3.350000000000000000e+01,1.009657307791858305e-01,9.767653079046861864e-02,1.025248747238829833e-01,5.761500171650364190e-04,1.019441074061731324e-02,1.588000000000000000e+04,1.015418807963508613e-01,1.003895807620207997e-01
3.750000000000000000e+01,1.010136381571436204e-01,9.755911708272671512e-02,1.026584198137903692e-01,6.083774026403864247e-04,1.020412521680638673e-02,1.588000000000000000e+04,1.016220155597840069e-01,1.004052607545032338e-01
4.100000000000000000e+01,1.010490019472920081e-01,9.746724602574283192e-02,1.027594964291729251e-01,6.333602021687863987e-04,1.021130193968951619e-02,1.588000000000000000e+04,1.016823621494607893e-01,1.004156417451232269e-01
4.150000000000000000e+01,1.010536081689430848e-01,9.745487921644123419e-02,1.027728583269620910e-01,6.367088612335147779e-04,1.021223712213625325e-02,1.588000000000000000e+04,1.016903170301765996e-01,1.004168993077095701e-01
4.550000000000000000e+01,1.010868776827076043e-01,9.736219941230461750e-02,1.028710451477488907e-01,6.617101458609205965e-04,1.021899469995582455e-02,1.588000000000000000e+04,1.017485878285685208e-01,1.004251675368466878e-01
4.900000000000000000e+01,1.011113302190179281e-01,9.728948621375307915e-02,1.029455437886342417e-01,6.812289649155651777e-04,1.022396517156193112e-02,1.588000000000000000e+04,1.017925591839334981e-01,1.004301012541023580e-01
4.950000000000000000e+01,1.011145079418626219e-01,9.727968503205081108e-02,1.029554064961364229e-01,6.838551089971580104e-04,1.022461137413509941e-02,1.588000000000000000e+04,1.017983630508597775e-01,1.004306528328654663e-01
5.350000000000000000e+01,1.011374044212372258e-01,9.720613137878181265e-02,1.030280025235546792e-01,7.035406060226227125e-04,1.022926954244922013e-02,1.588000000000000000e+04,1.018409450272598493e-01,1.004338638152146024e-01
5.750000000000000000e+01,1.011563362024500562e-01,9.714049191314337584e-02,1.030905815480706866e-01,7.210994964599775139e-04,1.023312433838690499e-02,1.588000000000000000e+04,1.018774356989100294e-01,1.004352367059900830e-01
5.800000000000000000e+01,1.011584574936566228e-01,9.713279668221494467e-02,1.030977760757840339e-01,7.231592812958962096e-04,1.023355648184206060e-02,1.588000000000000000e+04,1.018816167749525131e-01,1.004352982123607324e-01
6.250000000000000000e+01,1.011754071549346295e-01,9.706819297249973111e-02,1.031569564000106715e-01,7.404796763271939523e-04,1.023701132311784917e-02,1.588000000000000000e+04,1.019158868312618205e-01,1.004349274786074386e-01
6.650000000000000000e+01,1.011876443421454858e-01,9.701719688216427218e-02,1.032020800710411190e-01,7.542110966856795020e-04,1.023950820189089075e-02,1.588000000000000000e+04,1.019418554388311637e-01,1.004334332454598078e-01
6.700000000000000000e+01,1.011890111011222171e-01,9.701121096695605739e-02,1.032072816598261639e-01,7.558279047136484382e-04,1.023978724344458066e-02,1.588000000000000000e+04,1.019448390058358689e-01,1.004331831964085653e-01
7.200000000000000000e+01,1.012009571823631604e-01,9.695567639915157743e-02,1.032545611539191777e-01,7.708962378265995325e-04,1.024222801563599676e-02,1.588000000000000000e+04,1.019718534201897592e-01,1.004300609445365616e-01
7.700000000000000000e+01,1.012102351433366576e-01,9.690724320730383090e-02,1.032943169902642427e-01,7.841703968636087570e-04,1.024412662098081808e-02,1.588000000000000000e+04,1.019944055402002697e-01,1.004260647464730455e-01
7.750000000000000000e+01,1.012110386760924213e-01,9.690275204976410428e-02,1.032979322320294047e-01,7.854092885862601825e-04,1.024429121764407376e-02,1.588000000000000000e+04,1.019964479646786881e-01,1.004256293875061545e-01
8.400000000000000000e+01,1.012197800611834425e-01,9.684955726832156220e-02,1.033398178455453148e-01,8.002137984050427394e-04,1.024608421775750726e-02,1.588000000000000000e+04,1.020199938595884870e-01,1.004195662627783980e-01
9.050000000000000000e+01,1.012259531351785008e-01,9.680484667029040646e-02,1.033736815772342416e-01,8.128913339754206087e-04,1.024735438044620597e-02,1.588000000000000000e+04,1.020388444691539276e-01,1.004130618012030740e-01
9.100000000000000000e+01,1.012263427084808265e-01,9.680171580416621624e-02,1.033760071407677228e-01,8.137890214034713184e-04,1.024743471070616724e-02,1.588000000000000000e+04,1.020401317298842980e-01,1.004125536870773550e-01
1.005000000000000000e+02,1.012319681408910127e-01,9.674940034567119929e-02,1.034140035464407997e-01,8.290303424492142994e-04,1.024859866498707694e-02,1.588000000000000000e+04,1.020609984833402289e-01,1.004029377984417964e-01
1.100000000000000000e+02,1.012351182342093453e-01,9.670848345871452256e-02,1.034426617392684017e-01,8.413510308198533447e-04,1.024925703545140863e-02,1.588000000000000000e+04,1.020764692650291960e-01,1.003937672033894946e-01
1.105000000000000000e+02,1.012352352085034157e-01,9.670659247208091003e-02,1.034439663964518280e-01,8.419310897976907404e-04,1.024928169568097708e-02,1.588000000000000000e+04,1.020771662983011030e-01,1.003933041187057285e-01
1.310000000000000000e+02,1.012375051009567900e-01,9.664628825906440568e-02,1.034849689792397831e-01,8.610847196396996354e-04,1.024977390596064873e-02,1.588000000000000000e+04,1.020985898205964831e-01,1.003764203813170969e-01
1.515000000000000000e+02,1.012373399855769490e-01,9.660957885394626243e-02,1.035100207228635966e-01,8.735911154258566491e-04,1.024976216879224834e-02,1.588000000000000000e+04,1.021109311010028053e-01,1.003637488701510927e-01
1.520000000000000000e+02,1.012373241864499701e-01,9.660888505883141741e-02,1.035105039277150474e-01,8.738358757506817145e-04,1.024975939757011463e-02,1.588000000000000000e+04,1.021111600622006538e-01,1.003634883106992864e-01
2.540000000000000000e+02,1.012342095136792575e-01,9.655164483802797237e-02,1.035561143533410694e-01,8.954055569397116306e-04,1.024916692697090681e-02,1.588000000000000000e+04,1.021296150706189759e-01,1.003388039567395390e-01


==> supplementary_materials/figures/data/collagen_mass_fraction_s140_9.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,1.000003647370899251e-01,9.998194052999771764e-02,1.000028919491838530e-01,1.741929060840444897e-06,1.000007295058533661e-02,1.588000000000000000e+04,1.000021066661507668e-01,9.999862280802908343e-02
-2.450000000000000000e+01,1.000074611984699269e-01,9.964968465493233285e-02,1.000589397812707004e-01,3.691284217525664445e-05,1.000149365792138596e-02,1.588000000000000000e+04,1.000443740406451870e-01,9.997054835629466674e-02
0.000000000000000000e+00,1.000118210709139144e-01,9.946152140347155890e-02,1.000921589215052337e-01,6.024014786085423595e-05,1.000236798279591048e-02,1.588000000000000000e+04,1.000720612187747660e-01,9.995158092305306274e-02
1.000000000000000000e+00,1.001123855796023226e-01,9.923956770421450690e-02,1.002538691741358123e-01,1.165814812577784480e-04,1.002250333768073959e-02,1.588000000000000000e+04,1.002289670608600969e-01,9.999580409834454842e-02
1.000000000000000000e+01,1.009290054771002226e-01,9.895060088608829962e-02,1.019294600413862412e-01,3.965637921189010210e-04,1.018682140943774628e-02,1.588000000000000000e+04,1.013255692692191234e-01,1.005324416849813218e-01
1.900000000000000000e+01,1.016654405708737885e-01,9.834300104021255484e-02,1.033855385767269430e-01,6.644268752704632830e-04,1.033630326954245240e-02,1.588000000000000000e+04,1.023298674461442515e-01,1.010010136956033255e-01
1.950000000000000000e+01,1.017037274087600474e-01,9.831107346571892058e-02,1.034603145346439795e-01,6.781120579151076345e-04,1.034410800479845967e-02,1.588000000000000000e+04,1.023818394666751591e-01,1.010256153508449356e-01
2.750000000000000000e+01,1.022783191681424925e-01,9.784046846784601181e-02,1.045698345432090615e-01,8.814716194796804339e-04,1.046163156407637143e-02,1.588000000000000000e+04,1.031597907876221770e-01,1.013968475486628079e-01
3.500000000000000000e+01,1.027540070268798955e-01,9.745719243084743910e-02,1.054746169513882670e-01,1.048368516664358475e-03,1.055948503662681309e-02,1.588000000000000000e+04,1.038023755435442536e-01,1.017056385102155375e-01
3.550000000000000000e+01,1.027836539423993140e-01,9.743333300211759473e-02,1.055307136348269947e-01,1.058771660563297004e-03,1.056560051518011002e-02,1.588000000000000000e+04,1.038424256029626125e-01,1.017248822818360154e-01
4.300000000000000000e+01,1.031992537135508342e-01,9.709758206530999525e-02,1.063146984267665796e-01,1.205145097824656493e-03,1.065153834174064652e-02,1.588000000000000000e+04,1.044043988113754901e-01,1.019941086157261784e-01
5.000000000000000000e+01,1.035412198878531698e-01,9.681755668043981466e-02,1.069579440976892309e-01,1.327030333173024419e-03,1.072254522536992237e-02,1.588000000000000000e+04,1.048682502210261935e-01,1.022141895546801460e-01
5.050000000000000000e+01,1.035640725164252568e-01,9.679865777395808835e-02,1.070009220299893982e-01,1.335246022706737751e-03,1.072729999812854253e-02,1.588000000000000000e+04,1.048993185391319943e-01,1.022288264937185193e-01
5.800000000000000000e+01,1.038836156760916674e-01,9.653116634137380581e-02,1.076024075174511346e-01,1.451363812843031818e-03,1.079391206285515090e-02,1.588000000000000000e+04,1.053349794889346935e-01,1.024322518632486412e-01
6.500000000000000000e+01,1.041456397173604331e-01,9.630624567834424055e-02,1.080972630764732711e-01,1.548754959005502023e-03,1.084871291406128840e-02,1.588000000000000000e+04,1.056943946763659326e-01,1.025968847583549337e-01
6.550000000000000000e+01,1.041631275329333445e-01,9.629101815100024608e-02,1.081303743741972578e-01,1.555340659588531904e-03,1.085237622200950491e-02,1.588000000000000000e+04,1.057184681925218694e-01,1.026077868733448195e-01
7.300000000000000000e+01,1.044074248245771552e-01,9.607498525858275407e-02,1.085968226722732188e-01,1.648677115805961043e-03,1.090362849473191370e-02,1.588000000000000000e+04,1.060561019403831184e-01,1.027587477087711920e-01
8.050000000000000000e+01,1.046208419982009169e-01,9.588042560187394481e-02,1.090103136049341420e-01,1.732614436602218297e-03,1.094852253319844419e-02,1.588000000000000000e+04,1.063534564348031369e-01,1.028882275615986969e-01
8.100000000000000000e+01,1.046340689123726603e-01,9.586816191814989674e-02,1.090360746588195789e-01,1.737902582400404315e-03,1.095130868254506201e-02,1.588000000000000000e+04,1.063719714947730655e-01,1.028961663299722551e-01
8.900000000000000000e+01,1.048302309848457015e-01,9.568308127074433289e-02,1.094203384349802244e-01,1.817691757048973174e-03,1.099268133165974895e-02,1.588000000000000000e+04,1.066479227418946768e-01,1.030125392277967261e-01
9.650000000000000000e+01,1.049900825527414067e-01,9.552725633389964888e-02,1.097370964867068754e-01,1.884873956600272970e-03,1.102647018426372583e-02,1.588000000000000000e+04,1.068749565093416731e-01,1.031052085961411402e-01
9.700000000000000000e+01,1.049999884863644789e-01,9.551743315543219370e-02,1.097568517642987102e-01,1.889110354611322779e-03,1.102856632006857414e-02,1.588000000000000000e+04,1.068890988409758047e-01,1.031108781317531531e-01
1.050000000000000000e+02,1.051468925013539779e-01,9.536919687764196241e-02,1.100518234491703884e-01,1.953073392486224993e-03,1.105968349836772800e-02,1.588000000000000000e+04,1.070999658938402016e-01,1.031938191088677542e-01
1.130000000000000000e+02,1.052740264636282397e-01,9.523658063537385199e-02,1.103105966121523673e-01,2.010376535006994352e-03,1.108666226167720828e-02,1.588000000000000000e+04,1.072844029986352310e-01,1.032636499286212484e-01
1.135000000000000000e+02,1.052813789343930023e-01,9.522877325546161287e-02,1.103256768305816010e-01,2.013753263744724915e-03,1.108822395253449347e-02,1.588000000000000000e+04,1.072951321981377298e-01,1.032676256706482748e-01
1.220000000000000000e+02,1.053967338867829590e-01,9.510406899330983710e-02,1.105641650597262299e-01,2.067748850335550132e-03,1.111274709930941060e-02,1.588000000000000000e+04,1.074644827371185052e-01,1.033289850364474127e-01
1.305000000000000000e+02,1.054956956064385387e-01,9.499337210178518398e-02,1.107720124858517924e-01,2.115794059071945520e-03,1.113381837598674019e-02,1.588000000000000000e+04,1.076114896655104847e-01,1.033799015473665928e-01
1.310000000000000000e+02,1.055010583191697410e-01,9.498726313055126658e-02,1.107833744088408262e-01,2.118449195344223549e-03,1.113496113345810619e-02,1.588000000000000000e+04,1.076195075145139624e-01,1.033826091238255196e-01
1.405000000000000000e+02,1.055942942267388135e-01,9.487900466915349940e-02,1.109827820111777136e-01,2.165574789473996131e-03,1.115484468741188666e-02,1.588000000000000000e+04,1.077598690162128031e-01,1.034287194372648239e-01
1.500000000000000000e+02,1.056728928828038622e-01,9.478433007487972739e-02,1.111540553893243105e-01,2.206914524570915710e-03,1.117163076193930168e-02,1.588000000000000000e+04,1.078798074073747809e-01,1.034659783582329434e-01
1.505000000000000000e+02,1.056766699192899506e-01,9.477969079078304993e-02,1.111623706461734445e-01,2.208943638360086250e-03,1.117243799722800884e-02,1.588000000000000000e+04,1.078856135576500425e-01,1.034677262809298587e-01
1.615000000000000000e+02,1.057517470946969518e-01,9.468551277081396766e-02,1.113295352500158208e-01,2.250208248803608427e-03,1.118849545074373023e-02,1.588000000000000000e+04,1.080019553435005580e-01,1.035015388458933455e-01
1.725000000000000000e+02,1.058134072096781897e-01,9.460493273907559508e-02,1.114699615680000699e-01,2.285631524333509978e-03,1.120170125678620482e-02,1.588000000000000000e+04,1.080990387340116932e-01,1.035277756853446862e-01
1.730000000000000000e+02,1.058159322419654907e-01,9.460156033538978659e-02,1.114757832765965739e-01,2.287116462459830041e-03,1.120224241794908274e-02,1.588000000000000000e+04,1.081030487044253169e-01,1.035288157795056646e-01
1.865000000000000000e+02,1.058762531659878103e-01,9.451898827038998641e-02,1.116168427941621050e-01,2.323534404046925187e-03,1.121517979659513060e-02,1.588000000000000000e+04,1.081997875700347334e-01,1.035527187619408873e-01
1.995000000000000000e+02,1.059221323135417919e-01,9.445310246381426189e-02,1.117271911300998233e-01,2.352668998004583956e-03,1.122503316526162788e-02,1.588000000000000000e+04,1.082748013115463759e-01,1.035694633155372080e-01
2.000000000000000000e+02,1.059236941737979470e-01,9.445080273947295546e-02,1.117310042445532059e-01,2.353686958897073956e-03,1.122536882972475711e-02,1.588000000000000000e+04,1.082773811326950275e-01,1.035700072149008666e-01
2.175000000000000000e+02,1.059704942056238358e-01,9.437975003521928419e-02,1.118473940522776433e-01,2.385159539544990694e-03,1.123543462821323564e-02,1.588000000000000000e+04,1.083556537451688256e-01,1.035853346660788460e-01
2.345000000000000000e+02,1.060040166358379443e-01,9.432563722062314859e-02,1.119339507777072501e-01,2.409127780240574463e-03,1.124265543959253322e-02,1.588000000000000000e+04,1.084131444160785218e-01,1.035948888555973668e-01
2.350000000000000000e+02,1.060048587864156622e-01,9.432423311877340122e-02,1.119361691807274350e-01,2.409749188188703862e-03,1.124283697747790675e-02,1.588000000000000000e+04,1.084146079746043656e-01,1.035951095982269587e-01
2.605000000000000000e+02,1.060393443748842146e-01,9.426420668853191520e-02,1.120294647308424374e-01,2.436249285436193051e-03,1.125027786603607916e-02,1.588000000000000000e+04,1.084755936603204046e-01,1.036030950894480246e-01
2.855000000000000000e+02,1.060611041617535860e-01,9.422276874911300615e-02,1.120917177789000074e-01,2.454388917744319831e-03,1.125498184096988818e-02,1.588000000000000000e+04,1.085154930794978989e-01,1.036067152440092731e-01
2.860000000000000000e+02,1.060614502711273166e-01,9.422207693014471308e-02,1.120927383048273829e-01,2.454689829342990032e-03,1.125505673577309289e-02,1.588000000000000000e+04,1.085161401004703097e-01,1.036067604417843235e-01
3.330000000000000000e+02,1.060836539535072592e-01,9.417421634050616996e-02,1.121613110813237946e-01,2.475218189024552037e-03,1.125986834121075510e-02,1.588000000000000000e+04,1.085588721425318065e-01,1.036084357644827120e-01
3.795000000000000000e+02,1.060935356539603469e-01,9.414895239060004639e-02,1.121951789634547114e-01,2.485620239746458814e-03,1.126201661553439572e-02,1.588000000000000000e+04,1.085791558937067997e-01,1.036079154142138942e-01
3.800000000000000000e+02,1.060936052764954174e-01,9.414875638023120774e-02,1.121954318988938881e-01,2.485698692306131420e-03,1.126203177855374798e-02,1.588000000000000000e+04,1.085793039688015549e-01,1.036079065841892799e-01
4.245000000000000000e+02,1.060979560883707068e-01,9.413556412163956444e-02,1.122119455545433908e-01,2.490846089356823275e-03,1.126298060037070337e-02,1.588000000000000000e+04,1.085888021777275253e-01,1.036071099990138883e-01


==> supplementary_materials/figures/data/collagen_mass_fraction_s180_0.33.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,9.999975826811595414e-02,9.999259139361431348e-02,1.000011754899405164e-01,1.638987007354878095e-06,9.999951656367902716e-03,1.588000000000000000e+04,1.000013972551233032e-01,9.999811928110860504e-02
-2.450000000000000000e+01,9.999464602114670198e-02,9.985057052782601861e-02,1.000243839154967285e-01,3.631944546859322217e-05,9.998930551996552257e-03,1.588000000000000000e+04,1.000309654666153014e-01,9.995832657567810253e-02
0.000000000000000000e+00,9.999085307632900321e-02,9.972900963959080434e-02,1.000390556921246649e-01,6.114271363856499516e-05,9.998174437363444370e-03,1.588000000000000000e+04,1.000519957899675683e-01,9.992971036269043816e-02
1.000000000000000000e+00,1.003653288811710009e-01,9.961910033052540081e-02,1.011976290243563198e-01,2.620694847622050149e-04,1.007326792184046020e-02,1.588000000000000000e+04,1.006273983659332072e-01,1.001032593964087947e-01
8.000000000000000000e+00,1.031320848942883367e-01,9.824763474722597589e-02,1.091382793492662318e-01,1.688294032431334434e-03,1.063907727138264057e-02,1.588000000000000000e+04,1.048203789267196651e-01,1.014437908618570083e-01
1.500000000000000000e+01,1.059872564977444309e-01,9.701515911315655716e-02,1.170882639607667142e-01,3.107339107165887904e-03,1.124295409624559601e-02,1.588000000000000000e+04,1.090945956049103188e-01,1.028799173905785430e-01
1.550000000000000000e+01,1.061934910339289995e-01,9.693587461653016546e-02,1.176553581336592935e-01,3.207873958595280819e-03,1.128734799330739086e-02,1.588000000000000000e+04,1.094013649925242859e-01,1.029856170753337130e-01
5.000000000000000000e+01,1.206160142349237963e-01,9.294722506913251359e-02,1.559853648370510826e-01,9.920230336548697264e-03,1.464663385984952236e-02,1.588000000000000000e+04,1.305362445714725039e-01,1.106957838983751025e-01


==> supplementary_materials/figures/data/collagen_mass_fraction_s180_1.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,1.000000428897769161e-01,9.999034579943411050e-02,1.000015348914540941e-01,1.758971222716411592e-06,1.000000858105120488e-02,1.588000000000000000e+04,1.000018018609996340e-01,9.999828391855419829e-02
-2.450000000000000000e+01,1.000012201873645840e-01,9.980777018467321127e-02,1.000320761685696835e-01,3.855574717932749613e-05,1.000024552550741498e-02,1.588000000000000000e+04,1.000397759345439119e-01,9.996266444018525599e-02
0.000000000000000000e+00,1.000022361719025976e-01,9.970067328581722066e-02,1.000519341982381433e-01,6.441561415873100496e-05,1.000045138875233289e-02,1.588000000000000000e+04,1.000666517860613336e-01,9.993782055774386164e-02
1.000000000000000000e+00,1.003746827647029882e-01,9.956152129561929298e-02,1.010161911676999424e-01,2.500740422239860041e-04,1.007513947714135973e-02,1.588000000000000000e+04,1.006247568069269793e-01,1.001246087224789971e-01
3.350000000000000000e+01,1.128644756187777015e-01,9.454272945872183032e-02,1.290973100566438492e-01,5.922017812411895475e-03,1.277346015167219080e-02,1.588000000000000000e+04,1.187864934311895909e-01,1.069424578063658121e-01
6.550000000000000000e+01,1.246886921477765447e-01,9.162485464624137155e-02,1.534545355454540461e-01,1.072065070271020076e-02,1.566220230101251706e-02,1.588000000000000000e+04,1.354093428504867525e-01,1.139680414450663370e-01
6.600000000000000000e+01,1.248668712339448122e-01,9.158652368251973819e-02,1.538246462007575865e-01,1.079087363869266417e-02,1.570817848564078772e-02,1.588000000000000000e+04,1.356577448726374868e-01,1.140759975952521516e-01
9.450000000000000000e+01,1.347318883529524669e-01,8.964585402820335336e-02,1.741689940250335522e-01,1.461100806804427332e-02,1.836616329591691035e-02,1.588000000000000000e+04,1.493428964209967402e-01,1.201208802849081936e-01
1.230000000000000000e+02,1.441544027955870833e-01,8.808763532862487478e-02,1.933659696394716410e-01,1.816016509856499192e-02,2.111028344175950797e-02,1.588000000000000000e+04,1.623145678941520786e-01,1.259942376970220879e-01
1.235000000000000000e+02,1.443169004879500950e-01,8.806314056651051714e-02,1.936952293873742681e-01,1.822067357244005342e-02,2.115936071188229475e-02,1.588000000000000000e+04,1.625375740603901553e-01,1.260962269155100346e-01
1.930000000000000000e+02,1.665100981561922766e-01,8.544063788544022098e-02,2.382187143117773520e-01,2.630164211026731966e-02,2.841738916568137263e-02,1.588000000000000000e+04,1.928117402664595859e-01,1.402084560459249674e-01
2.625000000000000000e+02,1.891332351151660263e-01,8.410885088507659424e-02,2.826044769420281710e-01,3.419340100802840954e-02,3.694056929762450786e-02,1.588000000000000000e+04,2.233266361231944219e-01,1.549398341071376306e-01
2.630000000000000000e+02,1.893012655111545317e-01,8.410338892915623921e-02,2.829291633273956497e-01,3.425066997541467706e-02,3.700807751788939837e-02,1.588000000000000000e+04,2.235519354865692088e-01,1.550505955357398546e-01
2.930000000000000000e+02,1.995803547106305420e-01,8.387954584489419607e-02,3.026344981222355290e-01,3.771377699691405572e-02,4.125464696179408086e-02,1.588000000000000000e+04,2.372941317075445977e-01,1.618665777137164863e-01
3.230000000000000000e+02,2.103119229932843559e-01,8.386023599478356627e-02,3.228565551971106506e-01,4.124098158687817400e-02,4.593192351538238904e-02,1.588000000000000000e+04,2.515529045801625507e-01,1.690709414064061888e-01
3.235000000000000000e+02,2.104951402312832676e-01,8.386166521789552297e-02,3.231985193953864632e-01,4.130038342477918012e-02,4.601392573202136432e-02,1.588000000000000000e+04,2.517955236560624477e-01,1.691947568065040874e-01
3.500000000000000000e+02,2.204319629837179773e-01,8.402134485350870596e-02,3.415726967648753387e-01,4.447935890130604031e-02,5.056866367312642246e-02,1.588000000000000000e+04,2.649113218850240314e-01,1.759526040824119231e-01
3.760000000000000000e+02,2.306494872373864025e-01,8.434277401144488207e-02,3.601008893321464011e-01,4.765772538584672063e-02,5.547044475182204976e-02,1.588000000000000000e+04,2.783072126232331023e-01,1.829917618515396749e-01
3.765000000000000000e+02,2.308508611255759846e-01,8.435060848224852637e-02,3.604622282788177423e-01,4.771941696966362778e-02,5.556926283834458941e-02,1.588000000000000000e+04,2.785702780952395985e-01,1.831314441559123707e-01
4.015000000000000000e+02,2.411691698332267264e-01,8.482494312794411351e-02,3.787745660516011470e-01,5.082996333276761786e-02,6.074625365045826370e-02,1.588000000000000000e+04,2.919991331659943512e-01,1.903392065004591016e-01
4.260000000000000000e+02,2.517807468216070044e-01,8.545354210275449280e-02,3.971859376723491097e-01,5.392306049071067531e-02,6.630124092273101399e-02,1.588000000000000000e+04,3.057038073123176658e-01,1.978576863308963429e-01
4.265000000000000000e+02,2.520026972995640935e-01,8.546813231088422336e-02,3.975664041363447532e-01,5.398658434036796711e-02,6.641991073499538267e-02,1.588000000000000000e+04,3.059892816399320536e-01,1.980161129591961333e-01
4.310000000000000000e+02,2.540101805038528782e-01,8.560269996858684005e-02,4.009989656260044000e-01,5.455893574288437492e-02,6.749784926899612958e-02,1.588000000000000000e+04,3.085691162467372739e-01,1.994512447609685102e-01


==> supplementary_materials/figures/data/collagen_mass_fraction_s180_243.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,1.000000854025478864e-01,9.997371104067660774e-02,1.000090146639064509e-01,1.864644072119276957e-06,1.000001708399376674e-02,1.588000000000000000e+04,1.000019500466200056e-01,9.999822075847576708e-02
-2.450000000000000000e+01,1.000020914187354504e-01,9.951237262966902697e-02,1.001929361792276152e-01,3.884646158447273187e-05,1.000041979716870082e-02,1.588000000000000000e+04,1.000409378803199245e-01,9.996324495715097624e-02
0.000000000000000000e+00,1.000035476685338237e-01,9.928212160583507750e-02,1.003139945425330082e-01,6.233927945611982598e-05,1.000071343247848146e-02,1.588000000000000000e+04,1.000658869479899432e-01,9.994120838907770421e-02
1.000000000000000000e+00,1.001125249741045831e-01,9.897209222149716545e-02,1.006210345813592644e-01,1.273646610616737263e-04,1.002253387844760125e-02,1.588000000000000000e+04,1.002398896351662516e-01,9.998516031304291451e-02
5.000000000000000000e+00,1.004961875739965871e-01,9.846397528283226674e-02,1.017561884568956299e-01,4.092130077558428025e-04,1.009965117219362163e-02,1.588000000000000000e+04,1.009054005817524302e-01,1.000869745662407440e-01
8.500000000000000000e+00,1.007790681245085279e-01,9.782940624029801135e-02,1.026521729456695564e-01,6.372513830970251598e-04,1.015682666136959005e-02,1.588000000000000000e+04,1.014163195076055596e-01,1.001418167414114962e-01
9.000000000000000000e+00,1.008158323637402265e-01,9.774586025779041787e-02,1.027705321751922474e-01,6.671371759876039854e-04,1.016427712720535670e-02,1.588000000000000000e+04,1.014829695397278242e-01,1.001486951877526288e-01
1.300000000000000000e+01,1.010803503422664923e-01,9.713339760106143306e-02,1.036250132750935332e-01,8.837922062536350456e-04,1.021801831397917137e-02,1.588000000000000000e+04,1.019641425485201258e-01,1.001965581360128588e-01
1.650000000000000000e+01,1.012730531189350858e-01,9.666924244813319966e-02,1.042676392765408550e-01,1.044175709935070417e-03,1.025732159094386309e-02,1.588000000000000000e+04,1.023172288288701492e-01,1.002288774090000223e-01
1.700000000000000000e+01,1.012979470847030633e-01,9.660774808143399173e-02,1.043514015710707704e-01,1.065126088433218654e-03,1.026240857715956384e-02,1.588000000000000000e+04,1.023630731731362820e-01,1.002328209962698446e-01
2.100000000000000000e+01,1.014759924832149413e-01,9.615420496526136396e-02,1.049575360986581829e-01,1.217208416493118861e-03,1.029885864678267704e-02,1.588000000000000000e+04,1.026932008997080564e-01,1.002587840667218261e-01
2.450000000000000000e+01,1.016044551373992133e-01,9.580728906497557040e-02,1.054053694715770956e-01,1.330386826962146572e-03,1.032523523287712588e-02,1.588000000000000000e+04,1.029348419643613538e-01,1.002740683104370728e-01
2.500000000000000000e+01,1.016209684928722351e-01,9.576112179057047480e-02,1.054637996410978523e-01,1.345228216994629258e-03,1.032863087638513123e-02,1.588000000000000000e+04,1.029661967098668696e-01,1.002757402758776006e-01
2.850000000000000000e+01,1.017251244870617521e-01,9.545937443783661380e-02,1.058382510667175563e-01,1.440903436498224607e-03,1.035007715462152138e-02,1.588000000000000000e+04,1.031660279235599720e-01,1.002842210505635323e-01
3.200000000000000000e+01,1.018115074204274662e-01,9.519158324879420374e-02,1.061587923487261192e-01,1.523839510527745435e-03,1.036790513007360311e-02,1.588000000000000000e+04,1.033353469309552103e-01,1.002876679098997220e-01
3.250000000000000000e+01,1.018225653294494715e-01,9.515583771059799023e-02,1.062006718197796296e-01,1.534768140473601441e-03,1.037019032351501821e-02,1.588000000000000000e+04,1.033573334699230684e-01,1.002877971889758746e-01
3.600000000000000000e+01,1.018920392159270299e-01,9.492158577226607330e-02,1.064694509400103406e-01,1.605564400900079706e-03,1.038456549262545270e-02,1.588000000000000000e+04,1.034976036168271107e-01,1.002864748150269492e-01
3.950000000000000000e+01,1.019492529476245801e-01,9.471279798023833629e-02,1.067002001303557213e-01,1.667488295542712004e-03,1.039643069379451133e-02,1.588000000000000000e+04,1.036167412431672902e-01,1.002817646520818701e-01
4.000000000000000000e+01,1.019565462184640892e-01,9.468486483643138996e-02,1.067304039392583392e-01,1.675691909363091758e-03,1.039794526017290971e-02,1.588000000000000000e+04,1.036322381278271809e-01,1.002808543091009974e-01
4.400000000000000000e+01,1.020079847353970864e-01,9.447687520195829913e-02,1.069500761146092577e-01,1.736210874548936058e-03,1.040864337797790633e-02,1.588000000000000000e+04,1.037441956099460216e-01,1.002717738608481512e-01
4.750000000000000000e+01,1.020442094973522812e-01,9.431542569943814069e-02,1.071139424479743002e-01,1.782559412302858705e-03,1.041619820999791120e-02,1.588000000000000000e+04,1.038267689096551427e-01,1.002616500850494197e-01
4.800000000000000000e+01,1.020488038856687679e-01,9.429378498968084277e-02,1.071354454594796862e-01,1.788735088362457390e-03,1.041715794771202325e-02,1.588000000000000000e+04,1.038375389740312238e-01,1.002600687973063120e-01
5.200000000000000000e+01,1.020810224025113511e-01,9.413234151373679748e-02,1.072922883055497101e-01,1.834575165852490126e-03,1.042390080078118945e-02,1.588000000000000000e+04,1.039155975683638405e-01,1.002464472366588616e-01
5.550000000000000000e+01,1.021034686547448028e-01,9.400664221447589675e-02,1.074099038683137275e-01,1.870045444421958953e-03,1.042861538129465776e-02,1.588000000000000000e+04,1.039735140991667611e-01,1.002334232103228445e-01
5.600000000000000000e+01,1.021062971798987890e-01,9.398976753479568180e-02,1.074253845135810653e-01,1.874797381075726408e-03,1.042921078900989687e-02,1.588000000000000000e+04,1.039810945609745130e-01,1.002314997988230649e-01
6.050000000000000000e+01,1.021281083717418825e-01,9.384897270927633484e-02,1.075516297657711784e-01,1.914408784652585566e-03,1.043381548058501009e-02,1.588000000000000000e+04,1.040425171563944678e-01,1.002136995870892971e-01
6.450000000000000000e+01,1.021428164504027125e-01,9.373899203216101705e-02,1.076465502702350502e-01,1.945385247359274336e-03,1.043693947618130197e-02,1.588000000000000000e+04,1.040882016977619923e-01,1.001974312030434328e-01
6.500000000000000000e+01,1.021443937876838487e-01,9.372615311207607713e-02,1.076574166591052484e-01,1.949008671209994390e-03,1.043727581705388048e-02,1.588000000000000000e+04,1.040934024588938411e-01,1.001953851164738563e-01
7.050000000000000000e+01,1.021585677427076233e-01,9.359688820808099996e-02,1.077643046925808867e-01,1.985651108330373053e-03,1.044031577356539786e-02,1.588000000000000000e+04,1.041442188510380007e-01,1.001729166343772459e-01
7.550000000000000000e+01,1.021673392864234642e-01,9.349631235002495155e-02,1.078443091359096162e-01,2.014481141272089770e-03,1.044222335113570953e-02,1.588000000000000000e+04,1.041818204276955540e-01,1.001528581451513744e-01
7.600000000000000000e+01,1.021680431891275193e-01,9.348704264427715183e-02,1.078515452459338081e-01,2.017158496607176187e-03,1.044237797749585951e-02,1.588000000000000000e+04,1.041852016857346963e-01,1.001508846925203422e-01
8.400000000000000000e+01,1.021760146105376993e-01,9.335564506587379352e-02,1.079517043694508543e-01,2.055625184960588239e-03,1.044416355659386064e-02,1.588000000000000000e+04,1.042316397954982932e-01,1.001203894255771054e-01
9.150000000000000000e+01,1.021793804395038502e-01,9.325701611754119713e-02,1.080241382454170118e-01,2.085374679684222615e-03,1.044497457455552912e-02,1.588000000000000000e+04,1.042647551191880767e-01,1.000940057598196237e-01
9.200000000000000000e+01,1.021795051164516716e-01,9.325115480163456705e-02,1.080283776630165948e-01,2.087174411053695656e-03,1.044500756286513218e-02,1.588000000000000000e+04,1.042666795275053737e-01,1.000923307053979694e-01
1.125000000000000000e+02,1.021787497785913712e-01,9.306890908419276909e-02,1.081579090094527684e-01,2.145783293932585368e-03,1.044510129226050750e-02,1.588000000000000000e+04,1.043245330725239561e-01,1.000329664846587863e-01
1.330000000000000000e+02,1.021736906233076253e-01,9.296333154549281386e-02,1.082338400102816900e-01,2.183417351961021522e-03,1.044423036692022737e-02,1.588000000000000000e+04,1.043571079752686481e-01,9.999027327134660248e-02
1.335000000000000000e+02,1.021735608516570054e-01,9.296138430950823262e-02,1.082352859715820931e-01,2.184150820716913854e-03,1.044420705191489475e-02,1.588000000000000000e+04,1.043577116723739262e-01,9.998941003094008462e-02
1.765000000000000000e+02,1.021644578714894641e-01,9.285743711524148403e-02,1.083195064297283461e-01,2.226376037624383172e-03,1.044253320243625216e-02,1.588000000000000000e+04,1.043908339091138421e-01,9.993808183386508615e-02
2.195000000000000000e+02,1.021596745792706096e-01,9.281684703520187707e-02,1.083611009341831771e-01,2.244886135424323855e-03,1.044163862390349098e-02,1.588000000000000000e+04,1.044045607146949356e-01,9.991478844384628355e-02
2.200000000000000000e+02,1.021596370791253983e-01,9.281654785158598153e-02,1.083614483397830480e-01,2.245025915246314820e-03,1.044163158949873958e-02,1.588000000000000000e+04,1.044046629943717192e-01,9.991461116387907737e-02
3.120000000000000000e+02,1.021561862596550713e-01,9.278903300223995121e-02,1.083980097086427175e-01,2.257495781396006481e-03,1.044098267832036138e-02,1.588000000000000000e+04,1.044136820410510730e-01,9.989869047825906956e-02


==> supplementary_materials/figures/data/collagen_mass_fraction_s180_27.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,1.000002625275875079e-01,9.997996631084415942e-02,1.000037798127825506e-01,1.542792596484806831e-06,1.000005250796663463e-02,1.588000000000000000e+04,1.000018053201839896e-01,9.999871973499102618e-02
-2.450000000000000000e+01,1.000051296489128383e-01,9.960932866644493788e-02,1.000828220637292598e-01,3.190107232042557961e-05,1.000102697377428136e-02,1.588000000000000000e+04,1.000370307212332666e-01,9.997322857659241002e-02
0.000000000000000000e+00,1.000079648846415176e-01,9.940906723075820794e-02,1.001373359045627381e-01,5.091701082061039947e-05,1.000159563290968327e-02,1.588000000000000000e+04,1.000588818954621234e-01,9.995704787382091172e-02
1.000000000000000000e+00,1.002499021863384188e-01,9.917009218131027370e-02,1.006415174644395283e-01,1.572697143224494726e-04,1.005006762213346561e-02,1.588000000000000000e+04,1.004071719006608687e-01,1.000926324720159688e-01
8.000000000000000000e+00,1.018116517991761449e-01,9.797548790802507179e-02,1.045892400586383442e-01,9.799295063266987103e-04,1.036657270391405650e-02,1.588000000000000000e+04,1.027915813055028382e-01,1.008317222928494516e-01
1.500000000000000000e+01,1.031844630817045916e-01,9.680945622901880598e-02,1.079347508261079558e-01,1.681205990646233951e-03,1.064985987504264188e-02,1.588000000000000000e+04,1.048656690723508284e-01,1.015032570910583548e-01
1.550000000000000000e+01,1.032752307514836904e-01,9.673566522343950147e-02,1.081519581440146538e-01,1.726686415297653751e-03,1.066875473274897512e-02,1.588000000000000000e+04,1.050019171667813389e-01,1.015485443361860418e-01
2.200000000000000000e+01,1.043691824885080999e-01,9.586806997059654778e-02,1.107354632163712743e-01,2.268332251417489332e-03,1.089807158452232513e-02,1.588000000000000000e+04,1.066375147399255957e-01,1.021008502370906040e-01
2.800000000000000000e+01,1.052437938038914972e-01,9.519252167512934348e-02,1.127601829697167518e-01,2.695443655900674109e-03,1.108352155073816410e-02,1.588000000000000000e+04,1.079392374597921700e-01,1.025483501479908244e-01
2.850000000000000000e+01,1.053111616809163098e-01,9.514075307866393105e-02,1.129148211494682003e-01,2.728235348681795538e-03,1.109788404270189294e-02,1.588000000000000000e+04,1.080393970295981110e-01,1.025829263322345086e-01
3.450000000000000000e+01,1.060578687442485096e-01,9.456606159863430172e-02,1.146179469163878251e-01,3.091789910942286616e-03,1.125783068742565105e-02,1.588000000000000000e+04,1.091496586551908010e-01,1.029660788333062182e-01
4.050000000000000000e+01,1.066993088428344338e-01,9.406615228417794516e-02,1.160678379093481732e-01,3.406063474217298648e-03,1.139634377592896493e-02,1.588000000000000000e+04,1.101053723170517390e-01,1.032932453686171287e-01
4.100000000000000000e+01,1.067484021182103365e-01,9.402744551975070197e-02,1.161784367132240176e-01,3.430276575287148980e-03,1.140698815217409436e-02,1.588000000000000000e+04,1.101786786934974838e-01,1.033181255429231893e-01
4.700000000000000000e+01,1.072897861075230441e-01,9.359435425762981098e-02,1.173960476366964628e-01,3.699729804920864461e-03,1.152478620362746252e-02,1.588000000000000000e+04,1.109895159124439090e-01,1.035900563026021792e-01
5.250000000000000000e+01,1.077154371795231991e-01,9.324312101450650536e-02,1.183529011383485374e-01,3.916067930942122507e-03,1.161795099481555994e-02,1.588000000000000000e+04,1.116315051104653233e-01,1.037993692485810748e-01
5.300000000000000000e+01,1.077510918892408132e-01,9.321314741762472267e-02,1.184331410998664957e-01,3.934434733224664686e-03,1.162577757999362117e-02,1.588000000000000000e+04,1.116855266224654752e-01,1.038166571560161511e-01
5.900000000000000000e+01,1.081431407190351218e-01,9.287656460907334210e-02,1.193176610257691422e-01,4.139675688781849910e-03,1.171207579938532417e-02,1.588000000000000000e+04,1.122828164078169683e-01,1.040034650302532754e-01
6.450000000000000000e+01,1.084500026671159911e-01,9.260224040974378290e-02,1.200148513577945913e-01,4.305695579107584811e-03,1.177994209291741146e-02,1.588000000000000000e+04,1.127556982462235707e-01,1.041443070880084115e-01
6.500000000000000000e+01,1.084756554583399396e-01,9.257878498974531079e-02,1.200734283487546739e-01,4.319845513702899771e-03,1.178562889237873799e-02,1.588000000000000000e+04,1.127955009720428420e-01,1.041558099446370372e-01
7.100000000000000000e+01,1.087572315488881669e-01,9.231501818412304883e-02,1.207205868147145367e-01,4.478588754534800452e-03,1.184819317141072061e-02,1.588000000000000000e+04,1.132358203034229682e-01,1.042786427943533656e-01
7.700000000000000000e+01,1.089953792007553740e-01,9.208123306479278070e-02,1.212760790620776713e-01,4.618930591663863994e-03,1.190132720692706723e-02,1.588000000000000000e+04,1.136143097924192380e-01,1.043764486090915100e-01
7.750000000000000000e+01,1.090134752483412628e-01,9.206299250588916017e-02,1.213186953318552003e-01,4.629877246653080897e-03,1.190537354903978794e-02,1.588000000000000000e+04,1.136433524949943402e-01,1.043835980016881854e-01
8.400000000000000000e+01,1.092269571846489207e-01,9.184179499658547130e-02,1.218271137773805080e-01,4.762740246046694853e-03,1.195321187046844216e-02,1.588000000000000000e+04,1.139896974306956190e-01,1.044642169386022224e-01
9.000000000000000000e+01,1.093921239173545473e-01,9.166171857979085735e-02,1.222296522973181782e-01,4.871301243643336165e-03,1.199036635095617614e-02,1.588000000000000000e+04,1.142634251609978835e-01,1.045208226737112112e-01
9.050000000000000000e+01,1.094046639855043440e-01,9.164767004271325013e-02,1.222606323216333252e-01,4.879796132634808999e-03,1.199319291207718782e-02,1.588000000000000000e+04,1.142844601181391556e-01,1.045248678528695324e-01
9.750000000000000000e+01,1.095627809466813291e-01,9.146515034456570437e-02,1.226576695932542482e-01,4.990659572373593554e-03,1.202890965173779997e-02,1.588000000000000000e+04,1.145534405190549165e-01,1.045721213743077416e-01
1.040000000000000000e+02,1.096839748109966067e-01,9.131727297764634377e-02,1.229721424461944074e-01,5.081409951505270681e-03,1.205639505743459627e-02,1.588000000000000000e+04,1.147653847625018791e-01,1.046025648594913343e-01
1.045000000000000000e+02,1.096924026939554153e-01,9.130668287587852261e-02,1.229944255874813180e-01,5.087950949066685422e-03,1.205831045363298624e-02,1.588000000000000000e+04,1.147803536430220955e-01,1.046044517448887351e-01
1.125000000000000000e+02,1.098121481632136354e-01,9.115105754773562829e-02,1.233184240747952770e-01,5.184903350240703014e-03,1.208559110697092313e-02,1.588000000000000000e+04,1.149970515134543375e-01,1.046272448129729332e-01
1.200000000000000000e+02,1.099021601759727074e-01,9.102642147919888516e-02,1.235735776414483289e-01,5.263961826570511850e-03,1.210619410545675165e-02,1.588000000000000000e+04,1.151661220025432253e-01,1.046381983494021894e-01
1.205000000000000000e+02,1.099075047899708835e-01,9.101876898613754652e-02,1.235891305983903427e-01,5.268866789047969845e-03,1.210742056639820333e-02,1.588000000000000000e+04,1.151763715790188602e-01,1.046386380009229067e-01
1.300000000000000000e+02,1.099958434616670894e-01,9.088723753483117507e-02,1.238546895020155025e-01,5.354309149923017382e-03,1.212775420531652000e-02,1.588000000000000000e+04,1.153501526115901094e-01,1.046415343117440694e-01
1.395000000000000000e+02,1.100632498972330675e-01,9.077883203019138092e-02,1.240715583509844899e-01,5.426719552906337021e-03,1.214336826304667112e-02,1.588000000000000000e+04,1.154899694501394097e-01,1.046365303443267253e-01
1.400000000000000000e+02,1.100663178993590424e-01,9.077368608798148941e-02,1.240818222664943210e-01,5.430211786513752456e-03,1.214408153596915722e-02,1.588000000000000000e+04,1.154965296858727897e-01,1.046361061128452952e-01
1.530000000000000000e+02,1.101325385662425688e-01,9.065667192358915771e-02,1.243149259406986784e-01,5.511288865936693482e-03,1.215955035600870850e-02,1.588000000000000000e+04,1.156438274321792692e-01,1.046212497003058683e-01
1.660000000000000000e+02,1.101783368129503754e-01,9.056665462041176007e-02,1.244946615195917095e-01,5.576366486255047647e-03,1.217036176605696199e-02,1.588000000000000000e+04,1.157547032992054248e-01,1.046019703266953260e-01
1.665000000000000000e+02,1.101797837818739578e-01,9.056363882172725754e-02,1.245007044336780694e-01,5.578597520746046354e-03,1.217070550451896868e-02,1.588000000000000000e+04,1.157583813026200059e-01,1.046011862611279097e-01
1.875000000000000000e+02,1.102253157841859843e-01,9.046049955609200555e-02,1.247090194694268489e-01,5.657408347592475691e-03,1.218162650893492814e-02,1.588000000000000000e+04,1.158827241317784557e-01,1.045679074365935129e-01
2.085000000000000000e+02,1.102505560050456163e-01,9.039184329555280395e-02,1.248505721687711012e-01,5.713282337570358034e-03,1.218782669449049345e-02,1.588000000000000000e+04,1.159638383426159769e-01,1.045372736674752556e-01
2.090000000000000000e+02,1.102509946429154619e-01,9.039051759963712129e-02,1.248533385468785228e-01,5.714394765017186129e-03,1.218793612728263226e-02,1.588000000000000000e+04,1.159653894079326480e-01,1.045365998778982758e-01
2.685000000000000000e+02,1.102763634170214196e-01,9.029364391869972029e-02,1.250594182161306189e-01,5.799626527685028919e-03,1.219451199634360820e-02,1.588000000000000000e+04,1.160759899447064425e-01,1.044767368893363968e-01
3.280000000000000000e+02,1.102812406696651315e-01,9.025633340430203044e-02,1.251439929618858860e-01,5.833389588518218989e-03,1.219598047773203485e-02,1.588000000000000000e+04,1.161146302581833462e-01,1.044478510811469169e-01
3.285000000000000000e+02,1.102812562493267895e-01,9.025613338769102045e-02,1.251444505176022570e-01,5.833563410209732444e-03,1.219598594199061692e-02,1.588000000000000000e+04,1.161148196595365167e-01,1.044476928391170623e-01
4.065000000000000000e+02,1.102821361919225085e-01,9.023616892287200653e-02,1.251871812808387496e-01,5.849544191427416377e-03,1.219636673030120855e-02,1.588000000000000000e+04,1.161316803833499223e-01,1.044325920004950947e-01


==> supplementary_materials/figures/data/collagen_mass_fraction_s180_3.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,1.000002597746114524e-01,9.998634322488925141e-02,1.000019483184865499e-01,1.873941348381260782e-06,1.000005195850142865e-02,1.588000000000000000e+04,1.000021337159598400e-01,9.999838583326306485e-02
-2.450000000000000000e+01,1.000057266544770035e-01,9.973193357691555183e-02,1.000398736788709608e-01,4.046216995631796701e-05,1.000114700087717176e-02,1.588000000000000000e+04,1.000461888244333214e-01,9.996526448452068558e-02
0.000000000000000000e+00,1.000094701034344724e-01,9.958453727298087477e-02,1.000631727388589104e-01,6.694114709497650713e-05,1.000189859148692753e-02,1.588000000000000000e+04,1.000764112505294484e-01,9.994252895633949640e-02
1.000000000000000000e+00,1.003593231536079322e-01,9.941661071590843224e-02,1.009134955647097431e-01,2.295064991065529970e-04,1.007204641708343840e-02,1.588000000000000000e+04,1.005888296527144843e-01,1.001298166545013801e-01
2.250000000000000000e+01,1.077386307338143862e-01,9.583876604578546454e-02,1.179212091968134812e-01,3.525212923502832156e-03,1.162003967855324525e-02,1.588000000000000000e+04,1.112638436573172157e-01,1.042134178103115566e-01
4.400000000000000000e+01,1.145837810297615778e-01,9.345044700247868985e-02,1.329372521215378411e-01,6.290777634621664248e-03,1.316901675832460664e-02,1.588000000000000000e+04,1.208745586643832359e-01,1.082930033951399196e-01
4.450000000000000000e+01,1.147342315101652910e-01,9.340350556304372054e-02,1.332628465912113758e-01,6.349995343001806417e-03,1.320426632108435104e-02,1.588000000000000000e+04,1.210842268531670957e-01,1.083842361671634863e-01
6.250000000000000000e+01,1.198857166378123479e-01,9.188137946211037688e-02,1.443292824861134305e-01,8.356192562490200385e-03,1.444241100790325145e-02,1.588000000000000000e+04,1.282419092003025396e-01,1.115295240753221423e-01
8.000000000000000000e+01,1.244341248692509283e-01,9.063994193980515202e-02,1.539919012795345210e-01,1.010946841251775426e-02,1.558605278356002891e-02,1.588000000000000000e+04,1.345435932817686808e-01,1.143246564567331758e-01
8.050000000000000000e+01,1.245580084857937364e-01,9.060719618238345652e-02,1.542539188266044137e-01,1.015716723964015661e-02,1.561786552428108196e-02,1.588000000000000000e+04,1.347151757254339000e-01,1.144008412461535729e-01
1.000000000000000000e+02,1.291541119109863023e-01,8.942845830121089190e-02,1.641688713027354973e-01,1.193010061985291109e-02,1.682311192431539329e-02,1.588000000000000000e+04,1.410842125308392203e-01,1.172240112911333842e-01
1.190000000000000000e+02,1.332403584078410141e-01,8.843850946448750250e-02,1.730525601239894518e-01,1.351904693768533373e-02,1.793575773875327739e-02,1.588000000000000000e+04,1.467594053455263392e-01,1.197213114701556752e-01
1.195000000000000000e+02,1.333432692996602553e-01,8.841429631804448297e-02,1.732767505373831174e-01,1.355929963295815499e-02,1.796428207405805985e-02,1.588000000000000000e+04,1.469025689326184103e-01,1.197839696667021003e-01
1.415000000000000000e+02,1.376646510814397428e-01,8.743105867885582472e-02,1.827157168549494726e-01,1.526308253195607541e-02,1.918451784575184865e-02,1.588000000000000000e+04,1.529277336133958165e-01,1.224015685494836692e-01
1.635000000000000000e+02,1.416315862043560359e-01,8.658972844394294266e-02,1.914295900393343242e-01,1.685485575590837254e-02,2.034359237331441125e-02,1.588000000000000000e+04,1.584864419602644015e-01,1.247767304484476703e-01
1.640000000000000000e+02,1.417181395843561953e-01,8.657206663236065303e-02,1.916202935883941083e-01,1.688992499839857969e-02,2.036930065370259196e-02,1.588000000000000000e+04,1.586080645827547819e-01,1.248282145859576087e-01
1.900000000000000000e+02,1.460269778184275780e-01,8.573253334947303350e-02,2.011468866796862764e-01,1.865594560739693847e-02,2.167192255728969674e-02,1.588000000000000000e+04,1.646829234258245234e-01,1.273710322110306326e-01
2.160000000000000000e+02,1.500104538103574914e-01,8.502911158720503904e-02,2.100122325163633341e-01,2.032644745533899316e-02,2.291630071854405815e-02,1.588000000000000000e+04,1.703369012656964776e-01,1.296840063550185052e-01
2.165000000000000000e+02,1.500843153486385029e-01,8.501675614584634777e-02,2.101771333582762857e-01,2.035778459540083657e-02,2.293974110730230553e-02,1.588000000000000000e+04,1.704420999440393325e-01,1.297265307532376732e-01
2.485000000000000000e+02,1.546284093515280511e-01,8.430628659378996970e-02,2.203565327184368317e-01,2.231203508874128258e-02,2.440777188838494718e-02,1.588000000000000000e+04,1.769404444402693233e-01,1.323163742627867789e-01
2.805000000000000000e+02,1.588704452314508853e-01,8.373313542686623701e-02,2.299144221171703639e-01,2.418402628347809946e-02,2.582468549531939661e-02,1.588000000000000000e+04,1.830544715149289847e-01,1.346864189479727858e-01
2.810000000000000000e+02,1.589347390244078284e-01,8.372512732056230922e-02,2.300596399132192604e-01,2.421275504768816145e-02,2.584650877575598443e-02,1.588000000000000000e+04,1.831474940720959899e-01,1.347219839767196670e-01
3.250000000000000000e+02,1.644011067037164375e-01,8.311874593205217931e-02,2.424369094191125840e-01,2.669372093475671365e-02,2.774027862274942510e-02,1.588000000000000000e+04,1.910948276384731581e-01,1.377073857689597169e-01
3.685000000000000000e+02,1.695219582135258363e-01,8.268368229876502107e-02,2.542392890711613895e-01,2.908436477646798857e-02,2.958359459099904956e-02,1.588000000000000000e+04,1.986063229899938110e-01,1.404375934370578616e-01
3.690000000000000000e+02,1.695796324043075676e-01,8.267950771046897462e-02,2.543729044384304139e-01,2.911163820942077457e-02,2.960473920561628239e-02,1.588000000000000000e+04,1.986912706137283491e-01,1.404679941948867861e-01
4.845000000000000000e+02,1.825741716971253370e-01,8.213798057845750344e-02,2.845957295702043477e-01,3.543007985235162305e-02,3.458861872923540970e-02,1.588000000000000000e+04,2.180042515494769462e-01,1.471440918447737278e-01
5.995000000000000000e+02,1.957882895410734403e-01,8.235318479619095633e-02,3.152721946342583181e-01,4.212642478832650389e-02,4.010768998686573689e-02,1.588000000000000000e+04,2.379147143293999511e-01,1.536618647527469295e-01
6.000000000000000000e+02,1.958481936717255401e-01,8.235579736190290490e-02,3.154105118241646855e-01,4.215721352339243250e-02,4.013374561653461348e-02,1.588000000000000000e+04,2.380054071951179795e-01,1.536909801483331006e-01
6.435000000000000000e+02,2.011829647634442442e-01,8.264453874824277679e-02,3.276881559723247017e-01,4.491023818560516134e-02,4.249151480489704591e-02,1.588000000000000000e+04,2.460932029490494055e-01,1.562727265778390828e-01
6.865000000000000000e+02,2.067428798648325017e-01,8.305969651533776088e-02,3.403858790787606670e-01,4.779781925054389646e-02,4.502724989991223337e-02,1.588000000000000000e+04,2.545406991153764120e-01,1.589450606142885913e-01
6.870000000000000000e+02,2.068094923810950281e-01,8.306535428561945267e-02,3.405373258099965716e-01,4.783249874068053881e-02,4.505811407470341340e-02,1.588000000000000000e+04,2.546419911217755461e-01,1.589769936404144823e-01
7.085000000000000000e+02,2.097214431130738632e-01,8.332810822810884921e-02,3.471407671394537431e-01,4.934993629521382957e-02,4.641849991377194895e-02,1.588000000000000000e+04,2.590713794082876720e-01,1.603715068178600267e-01


==> supplementary_materials/figures/data/collagen_mass_fraction_s180_81.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,1.000001444687095564e-01,9.997447885237814580e-02,1.000080885474889658e-01,1.847205176043052997e-06,1.000002889717494826e-02,1.588000000000000000e+04,1.000019916738855985e-01,9.999829726353351433e-02
-2.450000000000000000e+01,1.000030456342867052e-01,9.952641585938463986e-02,1.001765190598677829e-01,3.836340674756729373e-05,1.000061060788420483e-02,1.588000000000000000e+04,1.000414090410342710e-01,9.996468222753913946e-02
0.000000000000000000e+00,1.000049472779318965e-01,9.928096168753434980e-02,1.002869698725827319e-01,6.138928085390589170e-05,1.000099324870574319e-02,1.588000000000000000e+04,1.000663365587858011e-01,9.994355799707799193e-02
1.000000000000000000e+00,1.001693069063183672e-01,9.897260768366347716e-02,1.006355720060216064e-01,1.398095883971858897e-04,1.003390959281320709e-02,1.588000000000000000e+04,1.003091164947155500e-01,1.000294973179211844e-01
5.500000000000000000e+00,1.008352775600804135e-01,9.834188851721990809e-02,1.024303049381346808e-01,5.433668304490455641e-04,1.016804844813088901e-02,1.588000000000000000e+04,1.013786443905294599e-01,1.002919107296313672e-01
1.000000000000000000e+01,1.014072991862417505e-01,9.753176155380946510e-02,1.039535874206247712e-01,9.036095173928282214e-04,1.028425683840787121e-02,1.588000000000000000e+04,1.023109087036345732e-01,1.005036896688489279e-01
1.050000000000000000e+01,1.014654246100461371e-01,9.744992587294383501e-02,1.041059488948725964e-01,9.400267236276407205e-04,1.029611604153809340e-02,1.588000000000000000e+04,1.024054513336737776e-01,1.005253978864184966e-01
1.500000000000000000e+01,1.019432917909631198e-01,9.677618467046419926e-02,1.053429523310510929e-01,1.238388088383968752e-03,1.039396834623489835e-02,1.588000000000000000e+04,1.031816798793470935e-01,1.007049037025791460e-01
1.950000000000000000e+01,1.023464338515081562e-01,9.619997086842835277e-02,1.063714150464571545e-01,1.489839144846872524e-03,1.047701214279865393e-02,1.588000000000000000e+04,1.038362729963550335e-01,1.008565947066612789e-01
2.000000000000000000e+01,1.023870301554834633e-01,9.614115213109097891e-02,1.064769199409793393e-01,1.515232031426842286e-03,1.048539987216894065e-02,1.588000000000000000e+04,1.039022621869103019e-01,1.008717981240566247e-01
2.450000000000000000e+01,1.027182522145304172e-01,9.565270579706014464e-02,1.073345885735396271e-01,1.723656143204610556e-03,1.055401032850789185e-02,1.588000000000000000e+04,1.044419083577350221e-01,1.009945960713258123e-01
2.850000000000000000e+01,1.029660081098929120e-01,9.527337698813651001e-02,1.079737239586441855e-01,1.882060583561352739e-03,1.060554097812672902e-02,1.588000000000000000e+04,1.048480686934542688e-01,1.010839475263315551e-01
2.900000000000000000e+01,1.029942009020340943e-01,9.522918396053535461e-02,1.080464094769272576e-01,1.900295860827196830e-03,1.061141654380723734e-02,1.588000000000000000e+04,1.048944967628612918e-01,1.010939050412068968e-01
3.350000000000000000e+01,1.032230452301370061e-01,9.486027148108717999e-02,1.086368987811091175e-01,2.050604855403898030e-03,1.065920204685591802e-02,1.588000000000000000e+04,1.052736500855409041e-01,1.011724403747331080e-01
3.750000000000000000e+01,1.033928303842589908e-01,9.457151502280265742e-02,1.090767527497746164e-01,2.165772738087474655e-03,1.069476794642119054e-02,1.588000000000000000e+04,1.055586031223464671e-01,1.012270576461715144e-01
3.800000000000000000e+01,1.034120735158087917e-01,9.453775227555585858e-02,1.091267836702379257e-01,2.179093181394165749e-03,1.069880539593224059e-02,1.588000000000000000e+04,1.055911666972029622e-01,1.012329803344146212e-01
4.250000000000000000e+01,1.035676698090467196e-01,9.425497084049859475e-02,1.095334598165819268e-01,2.289468248326255190e-03,1.073150389453581856e-02,1.588000000000000000e+04,1.058571380573729709e-01,1.012782015607204683e-01
4.650000000000000000e+01,1.036823869733919101e-01,9.403252327884539796e-02,1.098584119019732908e-01,2.374840695361308922e-03,1.075567723682853416e-02,1.588000000000000000e+04,1.060572276687532234e-01,1.013075462780305969e-01
4.700000000000000000e+01,1.036953477060194723e-01,9.400645370334320683e-02,1.098964589278027953e-01,2.384766231829435392e-03,1.075841224585275327e-02,1.588000000000000000e+04,1.060801139378489133e-01,1.013105814741900312e-01
5.150000000000000000e+01,1.037998169603019244e-01,9.378763946730818424e-02,1.102084536838038170e-01,2.467468671906060309e-03,1.078049040263901956e-02,1.588000000000000000e+04,1.062672856322079834e-01,1.013323482883958654e-01
5.550000000000000000e+01,1.038764336506677183e-01,9.361495219848742222e-02,1.104448603232172088e-01,2.532055475881910336e-03,1.079672477291451424e-02,1.588000000000000000e+04,1.064084891265496269e-01,1.013443781747858097e-01
5.600000000000000000e+01,1.038850659476693861e-01,9.359468352103546274e-02,1.104720081957787647e-01,2.539602855022773682e-03,1.079855650961285794e-02,1.588000000000000000e+04,1.064246688026921628e-01,1.013454630926466093e-01
6.050000000000000000e+01,1.039544489036129393e-01,9.342431445812947322e-02,1.106949806257064156e-01,2.602826403372465996e-03,1.081330215213996415e-02,1.588000000000000000e+04,1.065572753069854023e-01,1.013516225002404764e-01
6.500000000000000000e+01,1.040107711090146325e-01,9.327372673373655887e-02,1.108839525060406617e-01,2.658497420811950073e-03,1.082530811522829615e-02,1.588000000000000000e+04,1.066692685298265830e-01,1.013522736882026820e-01
6.550000000000000000e+01,1.040163284561228252e-01,9.325810735260116335e-02,1.109030990411538908e-01,2.664267401315359961e-03,1.082649490627773589e-02,1.588000000000000000e+04,1.066805958574381791e-01,1.013520610548074713e-01
7.050000000000000000e+01,1.040652461746794516e-01,9.311303345495472450e-02,1.110766999843222497e-01,2.717894806349715944e-03,1.083696241357502005e-02,1.588000000000000000e+04,1.067831409810291732e-01,1.013473513683297300e-01
7.550000000000000000e+01,1.041037797123766928e-01,9.298627598875089384e-02,1.112219150712349114e-01,2.764933607599828758e-03,1.084524180825748724e-02,1.588000000000000000e+04,1.068687133199765216e-01,1.013388461047768641e-01
7.600000000000000000e+01,1.041071459947092021e-01,9.297451147497577673e-02,1.112350771191044918e-01,2.769315141942212816e-03,1.084596695351908689e-02,1.588000000000000000e+04,1.068764611366514183e-01,1.013378308527669858e-01
8.200000000000000000e+01,1.041417277675275588e-01,9.284494067799783923e-02,1.113763978302768909e-01,2.817847621830887623e-03,1.085343972762567964e-02,1.588000000000000000e+04,1.069595753893584494e-01,1.013238801456966681e-01
8.800000000000000000e+01,1.041673961815107186e-01,9.273446223710288261e-02,1.114915070882213227e-01,2.859799130418030216e-03,1.085902487830215507e-02,1.588000000000000000e+04,1.070271953119287522e-01,1.013075970510926849e-01
8.850000000000000000e+01,1.041692041513151423e-01,9.272602187065941137e-02,1.115000938670158426e-01,2.863033420631175361e-03,1.085942005388602048e-02,1.588000000000000000e+04,1.070322375719463120e-01,1.013061707306839726e-01
9.700000000000000000e+01,1.041937453709814443e-01,9.259824800357349672e-02,1.116264625673695082e-01,2.912679065677602295e-03,1.086482027377255050e-02,1.588000000000000000e+04,1.071064244366590479e-01,1.012810663053038407e-01
1.050000000000000000e+02,1.042085849334761644e-01,9.250124223217962016e-02,1.117179069788381968e-01,2.951507376311412068e-03,1.086814056962993880e-02,1.588000000000000000e+04,1.071600923097875829e-01,1.012570775571647458e-01
1.055000000000000000e+02,1.042093108479085067e-01,9.249581825439713578e-02,1.117229086976452984e-01,2.953716243793418506e-03,1.086830490704487201e-02,1.588000000000000000e+04,1.071630270917019317e-01,1.012555946041150817e-01
1.195000000000000000e+02,1.042228821482975021e-01,9.236887998967174829e-02,1.118368777108103701e-01,3.006942713615644736e-03,1.087145086778087445e-02,1.588000000000000000e+04,1.072298248619131533e-01,1.012159394346818508e-01
1.335000000000000000e+02,1.042281036966941216e-01,9.227946002699116690e-02,1.119143347666564786e-01,3.046847146730521927e-03,1.087278087774436186e-02,1.588000000000000000e+04,1.072749508434246435e-01,1.011812565499635996e-01
1.340000000000000000e+02,1.042281978662115138e-01,9.227679981185185620e-02,1.119166194839912448e-01,3.048075831660991726e-03,1.087280799671369591e-02,1.588000000000000000e+04,1.072762736978725012e-01,1.011801220345505264e-01
3.310000000000000000e+02,1.042186046453112275e-01,9.203600733538162826e-02,1.121557411161079737e-01,3.176250509919414673e-03,1.087160612151745129e-02,1.588000000000000000e+04,1.073948551552306452e-01,1.010423541353918098e-01


==> supplementary_materials/figures/data/collagen_mass_fraction_s180_9.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,1.000003647370899251e-01,9.998194052999771764e-02,1.000028919491838530e-01,1.741929060840444897e-06,1.000007295058533661e-02,1.588000000000000000e+04,1.000021066661507668e-01,9.999862280802908343e-02
-2.450000000000000000e+01,1.000074611984699269e-01,9.964968465493233285e-02,1.000589397812707004e-01,3.691284217525664445e-05,1.000149365792138596e-02,1.588000000000000000e+04,1.000443740406451870e-01,9.997054835629466674e-02
0.000000000000000000e+00,1.000118210709139144e-01,9.946152140347155890e-02,1.000921589215052337e-01,6.024014786085423595e-05,1.000236798279591048e-02,1.588000000000000000e+04,1.000720612187747660e-01,9.995158092305306274e-02
1.000000000000000000e+00,1.003199792129949031e-01,9.923641763398757809e-02,1.007922566667549952e-01,1.966314344352872862e-04,1.006413689321673972e-02,1.588000000000000000e+04,1.005166106474301851e-01,1.001233477785596210e-01
1.500000000000000000e+01,1.043839298400997123e-01,9.687961764687619270e-02,1.105457861216266741e-01,2.105873873571844496e-03,1.090043951363424933e-02,1.588000000000000000e+04,1.064898037136715603e-01,1.022780559665278644e-01
2.850000000000000000e+01,1.078782539219408920e-01,9.508263528059081315e-02,1.185194137842234263e-01,3.637895724874930844e-03,1.165095195455181920e-02,1.588000000000000000e+04,1.115161496468158181e-01,1.042403581970659660e-01
2.900000000000000000e+01,1.079985222250561400e-01,9.502576040303252480e-02,1.187908842291741929e-01,3.689454800120495898e-03,1.167729287951807873e-02,1.588000000000000000e+04,1.116879770251766324e-01,1.043090674249356475e-01
4.050000000000000000e+01,1.105837567164393437e-01,9.385109043661807315e-02,1.245821546524262385e-01,4.787460832482856414e-03,1.225168703074319861e-02,1.588000000000000000e+04,1.153712175489221975e-01,1.057962958839564899e-01
5.200000000000000000e+01,1.128374194341177778e-01,9.287388482889588626e-02,1.295820786888131904e-01,5.737973052957059256e-03,1.276520755930748291e-02,1.588000000000000000e+04,1.185753924870748405e-01,1.070994463811607150e-01
5.250000000000000000e+01,1.129283515766043577e-01,9.283492272960508496e-02,1.297832441892011190e-01,5.776375880769878297e-03,1.278617910812510257e-02,1.588000000000000000e+04,1.187047274573742317e-01,1.071519756958344838e-01
6.400000000000000000e+01,1.148702645152540752e-01,9.200577205901575017e-02,1.340749103018398225e-01,6.600585145163036065e-03,1.323874539406299025e-02,1.588000000000000000e+04,1.214708496604171156e-01,1.082696793700910348e-01
7.500000000000000000e+01,1.164822522137425043e-01,9.131569170554698633e-02,1.376400404496236907e-01,7.295168223877539215e-03,1.362133456020059308e-02,1.588000000000000000e+04,1.237774204376200504e-01,1.091870839898649581e-01
7.550000000000000000e+01,1.165503348015482638e-01,9.128640039480993840e-02,1.377908671215821168e-01,7.324811081438608977e-03,1.363763339973175781e-02,1.588000000000000000e+04,1.238751458829868701e-01,1.092255237201096574e-01
8.700000000000000000e+01,1.180032157983626762e-01,9.065684679558730363e-02,1.410185171507990776e-01,7.965308954055515950e-03,1.398820508548850698e-02,1.588000000000000000e+04,1.259685247524181817e-01,1.100379068443071567e-01
9.850000000000000000e+01,1.192601082049817018e-01,9.010317277344175035e-02,1.438316455563131702e-01,8.534883105364205261e-03,1.429581763868617572e-02,1.588000000000000000e+04,1.277949913103459123e-01,1.107252250996174914e-01
9.900000000000000000e+01,1.193107459923182512e-01,9.008065010132594586e-02,1.439455436875523853e-01,8.558203043558964065e-03,1.430829694857827135e-02,1.588000000000000000e+04,1.278689490358772274e-01,1.107525429487592888e-01
1.110000000000000000e+02,1.204357756354244441e-01,8.957524089780947996e-02,1.464907113296275987e-01,9.085295926677694825e-03,1.458731865498160384e-02,1.588000000000000000e+04,1.295210715621021302e-01,1.113504797087467441e-01
1.225000000000000000e+02,1.213672776411995891e-01,8.914861468379339793e-02,1.486246146773311239e-01,9.537076679041658206e-03,1.482097191361794915e-02,1.588000000000000000e+04,1.309043543202412507e-01,1.118302009621579274e-01
1.230000000000000000e+02,1.214048492454061212e-01,8.913123470602929421e-02,1.487113047522658493e-01,9.555641329810921764e-03,1.483044770152377838e-02,1.588000000000000000e+04,1.309604905752170534e-01,1.118492079155952029e-01
1.350000000000000000e+02,1.222406067760235387e-01,8.874085851541274605e-02,1.506545621330142581e-01,9.976522021599487644e-03,1.504229693661787194e-02,1.588000000000000000e+04,1.322171287976230403e-01,1.122640847544240511e-01
1.470000000000000000e+02,1.229623120323072860e-01,8.839747837641992456e-02,1.523596351089447354e-01,1.035390907033489558e-02,1.522693361336726302e-02,1.588000000000000000e+04,1.333162211026421851e-01,1.126084029619723870e-01
1.475000000000000000e+02,1.229901591398242927e-01,8.838410294645468457e-02,1.524260133089007652e-01,1.036876625735058677e-02,1.523409055893887830e-02,1.588000000000000000e+04,1.333589253971748656e-01,1.126213928824737059e-01
1.605000000000000000e+02,1.236581999986187536e-01,8.806020280059825844e-02,1.540335964822845682e-01,1.073266237574999928e-02,1.540654046857023625e-02,1.588000000000000000e+04,1.343908623743687580e-01,1.129255376228687491e-01
1.730000000000000000e+02,1.242094054199496395e-01,8.778822957129572835e-02,1.553852734198578611e-01,1.104511106076489294e-02,1.554997087312204838e-02,1.588000000000000000e+04,1.352545164807145428e-01,1.131642943591847500e-01
1.735000000000000000e+02,1.242297916640157790e-01,8.777808195673361680e-02,1.554357677870337184e-01,1.105690577435154698e-02,1.555529630218765655e-02,1.588000000000000000e+04,1.352866974383673260e-01,1.131728858896642320e-01
1.875000000000000000e+02,1.247542762825276930e-01,8.751464191517270563e-02,1.567489296776283791e-01,1.136694224541940842e-02,1.569283682678795228e-02,1.588000000000000000e+04,1.361212185279470910e-01,1.133873340371082811e-01
2.010000000000000000e+02,1.251845446263722406e-01,8.729479572209894456e-02,1.578491777815537733e-01,1.163190618075535254e-02,1.580647145471007417e-02,1.588000000000000000e+04,1.368164508071275931e-01,1.135526384456168880e-01
2.015000000000000000e+02,1.251992158104849318e-01,8.728723390514361857e-02,1.578871091428068751e-01,1.164113060888984953e-02,1.581035956141360957e-02,1.588000000000000000e+04,1.368403464193747865e-01,1.135580852015950770e-01
2.170000000000000000e+02,1.256143432084272649e-01,8.707126700386794149e-02,1.589732710245429503e-01,1.190796026151590657e-02,1.592076273727439928e-02,1.588000000000000000e+04,1.375223034699431801e-01,1.137063829469113635e-01
2.325000000000000000e+02,1.259617541736336721e-01,8.688716322208160647e-02,1.599039381324409981e-01,1.214096726396024332e-02,1.601376660060347193e-02,1.588000000000000000e+04,1.381027214375939172e-01,1.138207869096734270e-01
2.330000000000000000e+02,1.259719710142470639e-01,8.688169573610840524e-02,1.599316479677859726e-01,1.214797051876984231e-02,1.601651066893920380e-02,1.588000000000000000e+04,1.381199415330169045e-01,1.138240004954772233e-01
2.510000000000000000e+02,1.263038311169092931e-01,8.670217373864923249e-02,1.608437470253855361e-01,1.238073722707249205e-02,1.610594040909456293e-02,1.588000000000000000e+04,1.386845683439817956e-01,1.139230938898368045e-01
2.690000000000000000e+02,1.265750600004163506e-01,8.655216035761224835e-02,1.616089622205187093e-01,1.257958594167845646e-02,1.617949179657307557e-02,1.588000000000000000e+04,1.391546459420948123e-01,1.139954740587378890e-01
2.695000000000000000e+02,1.265818469253328915e-01,8.654836099480497924e-02,1.616283711402140555e-01,1.258467452347451603e-02,1.618133800389020063e-02,1.588000000000000000e+04,1.391665214488073954e-01,1.139971724018583737e-01
2.920000000000000000e+02,1.268516273401567585e-01,8.639512135477497856e-02,1.624117624487637912e-01,1.279204177635645708e-02,1.625497169165405001e-02,1.588000000000000000e+04,1.396436691165132138e-01,1.140595855638003031e-01
3.140000000000000000e+02,1.270585647876886215e-01,8.627391244467358389e-02,1.630308306873703983e-01,1.295883104118621641e-02,1.631181018786128159e-02,1.588000000000000000e+04,1.400173958288748466e-01,1.140997337465024103e-01
3.145000000000000000e+02,1.270627201565555364e-01,8.627143708923462606e-02,1.630434500176559665e-01,1.296225971686527229e-02,1.631295503055060769e-02,1.588000000000000000e+04,1.400249798734208018e-01,1.141004604396902711e-01
3.440000000000000000e+02,1.272724427030746674e-01,8.614373866009003566e-02,1.636916693176466986e-01,1.314005174710031199e-02,1.637093563152389533e-02,1.588000000000000000e+04,1.404124944501749794e-01,1.141323909559743555e-01
3.735000000000000000e+02,1.274259909538611457e-01,8.604563224775337027e-02,1.641829735633101583e-01,1.327718384598038787e-02,1.641366678145346827e-02,1.588000000000000000e+04,1.407031747998415405e-01,1.141488071078807509e-01
3.740000000000000000e+02,1.274282070616987728e-01,8.604417726060444027e-02,1.641901890701060185e-01,1.327921467287476037e-02,1.641428549728747577e-02,1.588000000000000000e+04,1.407074217345735401e-01,1.141489923888240055e-01
4.175000000000000000e+02,1.275831288371642724e-01,8.593852978349400540e-02,1.647054119126468430e-01,1.342564179621499355e-02,1.645770262152073185e-02,1.588000000000000000e+04,1.410087706333792712e-01,1.141574870409492737e-01
4.610000000000000000e+02,1.276825763266086211e-01,8.586464793142412066e-02,1.650501971158734316e-01,1.352542483561697088e-02,1.648577741438415553e-02,1.588000000000000000e+04,1.412080011622255937e-01,1.141571514909916485e-01
4.615000000000000000e+02,1.276834852292887679e-01,8.586393898994609808e-02,1.650534138179874377e-01,1.352636383798154311e-02,1.648603491897545834e-02,1.588000000000000000e+04,1.412098490672702988e-01,1.141571213913072230e-01
5.430000000000000000e+02,1.277848918731956107e-01,8.577832360769983844e-02,1.654224557207361890e-01,1.363535874957794332e-02,1.651490159927398310e-02,1.588000000000000000e+04,1.414202506227735523e-01,1.141495331236176691e-01
6.245000000000000000e+02,1.278307385654969819e-01,8.573175621899516152e-02,1.655987623812531784e-01,1.368867366210448772e-02,1.652807750882803045e-02,1.588000000000000000e+04,1.415194122276014765e-01,1.141420649033924872e-01
6.250000000000000000e+02,1.278309237740069826e-01,8.573154727548414067e-02,1.655994937298402303e-01,1.368889753369743716e-02,1.652813098860405477e-02,1.588000000000000000e+04,1.415198213077044076e-01,1.141420262403095437e-01
7.560000000000000000e+02,1.278587390958570713e-01,8.569607281714740343e-02,1.657121741380910840e-01,1.372386852055353275e-02,1.653620173035188698e-02,1.588000000000000000e+04,1.415826076164106162e-01,1.141348705753035403e-01


==> supplementary_materials/figures/data/diameter_s140_0.33.csv <==
time,diameter,diameter_0
-4.900000000000000000e+01,3.797807748655915105e+01,3.797807748655915105e+01
-4.800000000000000000e+01,3.799222561951579280e+01,3.797807748655915105e+01
-4.750000000000000000e+01,3.799338805381450612e+01,3.797807748655915105e+01
-4.700000000000000000e+01,3.796246254555403254e+01,3.797807748655915105e+01
-4.550000000000000000e+01,3.799062136344828389e+01,3.797807748655915105e+01
-4.450000000000000000e+01,3.798279123840444527e+01,3.797807748655915105e+01
-4.400000000000000000e+01,3.797069191565631030e+01,3.797807748655915105e+01
-4.300000000000000000e+01,3.799316674688938633e+01,3.797807748655915105e+01
-4.200000000000000000e+01,3.797731783959147123e+01,3.797807748655915105e+01
-4.150000000000000000e+01,3.797016117075492048e+01,3.797807748655915105e+01
-3.400000000000000000e+01,3.800203945465369060e+01,3.797807748655915105e+01
-2.700000000000000000e+01,3.797118155551077479e+01,3.797807748655915105e+01
-2.650000000000000000e+01,3.799217807565917582e+01,3.797807748655915105e+01
-2.600000000000000000e+01,3.796857116264844478e+01,3.797807748655915105e+01
-2.550000000000000000e+01,3.796519085709635277e+01,3.797807748655915105e+01
-2.500000000000000000e+01,3.799315878356385667e+01,3.797807748655915105e+01
-2.000000000000000000e+01,3.797349545867297138e+01,3.797807748655915105e+01
-1.550000000000000000e+01,3.798348818261838744e+01,3.797807748655915105e+01
-1.500000000000000000e+01,3.799803650869241523e+01,3.797807748655915105e+01
-1.350000000000000000e+01,3.796621914710759427e+01,3.797807748655915105e+01
-1.250000000000000000e+01,3.797755001479683301e+01,3.797807748655915105e+01
-1.200000000000000000e+01,3.799033406026683934e+01,3.797807748655915105e+01
-1.050000000000000000e+01,3.797222348313585627e+01,3.797807748655915105e+01
-9.500000000000000000e+00,3.800236779273327414e+01,3.797807748655915105e+01
-9.000000000000000000e+00,3.799837071029086388e+01,3.797807748655915105e+01
-7.500000000000000000e+00,3.797801299668501684e+01,3.797807748655915105e+01
-6.000000000000000000e+00,3.798751529480279032e+01,3.797807748655915105e+01
-5.500000000000000000e+00,3.799820192632845561e+01,3.797807748655915105e+01
-2.500000000000000000e+00,3.797128807297082176e+01,3.797807748655915105e+01
0.000000000000000000e+00,3.800331411692011585e+01,3.797807748655915105e+01
1.000000000000000000e+00,3.897750062280408656e+01,3.797807748655915105e+01
1.550000000000000000e+01,3.962825185222209257e+01,3.797807748655915105e+01
2.950000000000000000e+01,4.015820056428790252e+01,3.797807748655915105e+01
3.000000000000000000e+01,4.018344820048834976e+01,3.797807748655915105e+01
4.800000000000000000e+01,4.084197400513208720e+01,3.797807748655915105e+01
6.550000000000000000e+01,4.140718973142812587e+01,3.797807748655915105e+01
6.600000000000000000e+01,4.141052260225438886e+01,3.797807748655915105e+01
7.850000000000000000e+01,4.183694013821072133e+01,3.797807748655915105e+01
9.050000000000000000e+01,4.217526103299324092e+01,3.797807748655915105e+01
9.100000000000000000e+01,4.215150824272406993e+01,3.797807748655915105e+01
9.850000000000000000e+01,4.242284615704095074e+01,3.797807748655915105e+01
1.055000000000000000e+02,4.259984211264424658e+01,3.797807748655915105e+01
1.060000000000000000e+02,4.260899136952039612e+01,3.797807748655915105e+01
1.105000000000000000e+02,4.274822299618213606e+01,3.797807748655915105e+01
1.145000000000000000e+02,4.285804659629171454e+01,3.797807748655915105e+01
1.150000000000000000e+02,4.282459517839853191e+01,3.797807748655915105e+01
1.170000000000000000e+02,4.292631079584079146e+01,3.797807748655915105e+01
1.185000000000000000e+02,4.295084846280793300e+01,3.797807748655915105e+01
1.190000000000000000e+02,4.294285220382348456e+01,3.797807748655915105e+01
1.320000000000000000e+02,4.331245971131827588e+01,3.797807748655915105e+01
1.445000000000000000e+02,4.360513145804871016e+01,3.797807748655915105e+01
1.450000000000000000e+02,4.361170445448029653e+01,3.797807748655915105e+01
1.460000000000000000e+02,4.360188628313681392e+01,3.797807748655915105e+01
1.465000000000000000e+02,4.364837447731058973e+01,3.797807748655915105e+01
1.470000000000000000e+02,4.366554650906213908e+01,3.797807748655915105e+01
1.625000000000000000e+02,4.404457776389729418e+01,3.797807748655915105e+01
1.780000000000000000e+02,4.437238874771005470e+01,3.797807748655915105e+01
1.785000000000000000e+02,4.437529651090948590e+01,3.797807748655915105e+01
1.955000000000000000e+02,4.476972949032145266e+01,3.797807748655915105e+01
2.120000000000000000e+02,4.509807224030187456e+01,3.797807748655915105e+01
2.125000000000000000e+02,4.509982992131651258e+01,3.797807748655915105e+01
2.230000000000000000e+02,4.534296169511241459e+01,3.797807748655915105e+01
2.335000000000000000e+02,4.554165486581239719e+01,3.797807748655915105e+01
2.340000000000000000e+02,4.553096431367914931e+01,3.797807748655915105e+01
2.390000000000000000e+02,4.566177718615765002e+01,3.797807748655915105e+01
2.435000000000000000e+02,4.573733804195078534e+01,3.797807748655915105e+01
2.440000000000000000e+02,4.573401266773890228e+01,3.797807748655915105e+01
2.635000000000000000e+02,4.612732920076909693e+01,3.797807748655915105e+01
2.830000000000000000e+02,4.647802475274945522e+01,3.797807748655915105e+01
2.835000000000000000e+02,4.646043252024123404e+01,3.797807748655915105e+01
2.895000000000000000e+02,4.660253618256736985e+01,3.797807748655915105e+01
2.950000000000000000e+02,4.669009042913068441e+01,3.797807748655915105e+01
2.955000000000000000e+02,4.666981897586032346e+01,3.797807748655915105e+01
2.980000000000000000e+02,4.674865221418165362e+01,3.797807748655915105e+01
3.000000000000000000e+02,4.677645955384047483e+01,3.797807748655915105e+01
3.005000000000000000e+02,4.676845842991635038e+01,3.797807748655915105e+01
3.060000000000000000e+02,4.690278221255395152e+01,3.797807748655915105e+01
3.115000000000000000e+02,4.698530513135092690e+01,3.797807748655915105e+01
3.120000000000000000e+02,4.697959092547526438e+01,3.797807748655915105e+01
3.165000000000000000e+02,4.708453075908909824e+01,3.797807748655915105e+01
3.205000000000000000e+02,4.714113113938443433e+01,3.797807748655915105e+01
3.210000000000000000e+02,4.712001903054409979e+01,3.797807748655915105e+01
3.235000000000000000e+02,4.720265541183222524e+01,3.797807748655915105e+01
3.255000000000000000e+02,4.723231420027995853e+01,3.797807748655915105e+01
3.260000000000000000e+02,4.721577412449986610e+01,3.797807748655915105e+01
3.335000000000000000e+02,4.737494595462619884e+01,3.797807748655915105e+01
3.405000000000000000e+02,4.749748801598195058e+01,3.797807748655915105e+01
3.410000000000000000e+02,4.746418925309101411e+01,3.797807748655915105e+01
3.425000000000000000e+02,4.753451531508822825e+01,3.797807748655915105e+01
3.440000000000000000e+02,4.754298910395570488e+01,3.797807748655915105e+01
3.445000000000000000e+02,4.755158881859718178e+01,3.797807748655915105e+01
3.670000000000000000e+02,4.795363205771351289e+01,3.797807748655915105e+01
3.890000000000000000e+02,4.829271451561334061e+01,3.797807748655915105e+01
3.895000000000000000e+02,4.827659436924338365e+01,3.797807748655915105e+01
3.920000000000000000e+02,4.833875358018131863e+01,3.797807748655915105e+01
3.945000000000000000e+02,4.838748590578128983e+01,3.797807748655915105e+01
3.950000000000000000e+02,4.835204664522992601e+01,3.797807748655915105e+01
3.980000000000000000e+02,4.845241002829550325e+01,3.797807748655915105e+01
4.005000000000000000e+02,4.848397176174125889e+01,3.797807748655915105e+01
4.010000000000000000e+02,4.849111007607719159e+01,3.797807748655915105e+01
4.140000000000000000e+02,4.870825202605409743e+01,3.797807748655915105e+01
4.265000000000000000e+02,4.891378424878452336e+01,3.797807748655915105e+01
4.270000000000000000e+02,4.886182649457678906e+01,3.797807748655915105e+01
4.285000000000000000e+02,4.895474757965578050e+01,3.797807748655915105e+01
4.295000000000000000e+02,4.895228710772227743e+01,3.797807748655915105e+01
4.300000000000000000e+02,4.896125466042990126e+01,3.797807748655915105e+01
4.315000000000000000e+02,4.900406918748311114e+01,3.797807748655915105e+01
4.325000000000000000e+02,4.900988329376087194e+01,3.797807748655915105e+01
4.330000000000000000e+02,4.899535414820249457e+01,3.797807748655915105e+01
4.480000000000000000e+02,4.926244531637913582e+01,3.797807748655915105e+01
4.625000000000000000e+02,4.947381772323600302e+01,3.797807748655915105e+01
4.630000000000000000e+02,4.946455512990667813e+01,3.797807748655915105e+01
4.685000000000000000e+02,4.959819559777924525e+01,3.797807748655915105e+01
4.735000000000000000e+02,4.966746033628078294e+01,3.797807748655915105e+01
4.740000000000000000e+02,4.965936991420269919e+01,3.797807748655915105e+01
4.760000000000000000e+02,4.971694194647281506e+01,3.797807748655915105e+01
4.780000000000000000e+02,4.973967063246170994e+01,3.797807748655915105e+01
4.785000000000000000e+02,4.972818525129437717e+01,3.797807748655915105e+01
4.790000000000000000e+02,4.969001122095363598e+01,3.797807748655915105e+01
4.795000000000000000e+02,4.974638392499930717e+01,3.797807748655915105e+01
4.815000000000000000e+02,4.980595756617654501e+01,3.797807748655915105e+01
4.835000000000000000e+02,4.982009912018297371e+01,3.797807748655915105e+01
4.840000000000000000e+02,4.981574626593567245e+01,3.797807748655915105e+01
4.905000000000000000e+02,4.994530422853575402e+01,3.797807748655915105e+01
4.965000000000000000e+02,5.002152367744292860e+01,3.797807748655915105e+01
4.970000000000000000e+02,5.001176321388551571e+01,3.797807748655915105e+01
5.005000000000000000e+02,5.009069356443310994e+01,3.797807748655915105e+01
5.035000000000000000e+02,5.013620191391969882e+01,3.797807748655915105e+01
5.040000000000000000e+02,5.011549796433545367e+01,3.797807748655915105e+01
5.060000000000000000e+02,5.018272221071292449e+01,3.797807748655915105e+01
5.080000000000000000e+02,5.021295874271687154e+01,3.797807748655915105e+01
5.085000000000000000e+02,5.016759066411238166e+01,3.797807748655915105e+01
5.105000000000000000e+02,5.023974565339350562e+01,3.797807748655915105e+01
5.120000000000000000e+02,5.028466628227397450e+01,3.797807748655915105e+01
5.125000000000000000e+02,5.025184054419917601e+01,3.797807748655915105e+01
5.195000000000000000e+02,5.040813790563591823e+01,3.797807748655915105e+01
5.260000000000000000e+02,5.047587394038535535e+01,3.797807748655915105e+01
5.265000000000000000e+02,5.051085682108396213e+01,3.797807748655915105e+01
5.300000000000000000e+02,5.058392240078131152e+01,3.797807748655915105e+01
5.335000000000000000e+02,5.061074401436871284e+01,3.797807748655915105e+01
5.340000000000000000e+02,5.061416242421405798e+01,3.797807748655915105e+01
5.365000000000000000e+02,5.068687395830320241e+01,3.797807748655915105e+01
5.385000000000000000e+02,5.069947993487059534e+01,3.797807748655915105e+01
5.390000000000000000e+02,5.068971518713474467e+01,3.797807748655915105e+01
5.400000000000000000e+02,5.074374221228841009e+01,3.797807748655915105e+01
5.405000000000000000e+02,5.072019807520380397e+01,3.797807748655915105e+01
5.410000000000000000e+02,5.072633684052427583e+01,3.797807748655915105e+01
5.440000000000000000e+02,5.081213246801475947e+01,3.797807748655915105e+01
5.465000000000000000e+02,5.081589628451468599e+01,3.797807748655915105e+01
5.470000000000000000e+02,5.084180230159932279e+01,3.797807748655915105e+01
5.500000000000000000e+02,5.087003474390212432e+01,3.797807748655915105e+01
5.530000000000000000e+02,5.091060116084486964e+01,3.797807748655915105e+01
5.535000000000000000e+02,5.096059340885618383e+01,3.797807748655915105e+01
5.540000000000000000e+02,5.092675331023177421e+01,3.797807748655915105e+01
5.545000000000000000e+02,5.095651259567264191e+01,3.797807748655915105e+01
5.555000000000000000e+02,5.093995229979194761e+01,3.797807748655915105e+01
5.565000000000000000e+02,5.093585108997691435e+01,3.797807748655915105e+01
5.570000000000000000e+02,5.101786005089287102e+01,3.797807748655915105e+01
5.575000000000000000e+02,5.099359625478398783e+01,3.797807748655915105e+01
5.580000000000000000e+02,5.102754019640829597e+01,3.797807748655915105e+01
5.585000000000000000e+02,5.100547887715705286e+01,3.797807748655915105e+01
5.590000000000000000e+02,5.101274736937134691e+01,3.797807748655915105e+01
5.595000000000000000e+02,5.105108118218277724e+01,3.797807748655915105e+01
5.635000000000000000e+02,5.109262561895388899e+01,3.797807748655915105e+01
5.675000000000000000e+02,5.115219520890950378e+01,3.797807748655915105e+01
5.680000000000000000e+02,5.119507892001558957e+01,3.797807748655915105e+01
5.700000000000000000e+02,5.121853605122803543e+01,3.797807748655915105e+01
5.720000000000000000e+02,5.123058762686739698e+01,3.797807748655915105e+01
5.725000000000000000e+02,5.120212687993287659e+01,3.797807748655915105e+01
5.730000000000000000e+02,5.126708157691454915e+01,3.797807748655915105e+01
5.735000000000000000e+02,5.123505355089209701e+01,3.797807748655915105e+01
5.745000000000000000e+02,5.130867985546890964e+01,3.797807748655915105e+01
5.750000000000000000e+02,5.129248083537953562e+01,3.797807748655915105e+01
5.755000000000000000e+02,5.129604431032932155e+01,3.797807748655915105e+01
5.810000000000000000e+02,5.141447802161336256e+01,3.797807748655915105e+01
5.860000000000000000e+02,5.146683672829333034e+01,3.797807748655915105e+01
5.865000000000000000e+02,5.147422638840170350e+01,3.797807748655915105e+01
5.870000000000000000e+02,5.150298555300179260e+01,3.797807748655915105e+01
5.875000000000000000e+02,5.146716403995901601e+01,3.797807748655915105e+01
5.890000000000000000e+02,5.153053938777579646e+01,3.797807748655915105e+01
5.905000000000000000e+02,5.155028125636322045e+01,3.797807748655915105e+01
5.910000000000000000e+02,5.154266570442013062e+01,3.797807748655915105e+01
5.975000000000000000e+02,5.168967475523289323e+01,3.797807748655915105e+01
6.035000000000000000e+02,5.175378197554052662e+01,3.797807748655915105e+01
6.040000000000000000e+02,5.175302829067920385e+01,3.797807748655915105e+01
6.045000000000000000e+02,5.172657002674520754e+01,3.797807748655915105e+01
6.050000000000000000e+02,5.177093478473236843e+01,3.797807748655915105e+01
6.070000000000000000e+02,5.182552599071805588e+01,3.797807748655915105e+01
6.085000000000000000e+02,5.183777183719253401e+01,3.797807748655915105e+01
6.090000000000000000e+02,5.180332760465697817e+01,3.797807748655915105e+01
6.105000000000000000e+02,5.190622606090038715e+01,3.797807748655915105e+01
6.115000000000000000e+02,5.191097748935906964e+01,3.797807748655915105e+01
6.120000000000000000e+02,5.191018898359058653e+01,3.797807748655915105e+01
6.130000000000000000e+02,5.188559711427853927e+01,3.797807748655915105e+01
6.135000000000000000e+02,5.192961916761353791e+01,3.797807748655915105e+01
6.140000000000000000e+02,5.191992511663450216e+01,3.797807748655915105e+01
6.175000000000000000e+02,5.199783741050281094e+01,3.797807748655915105e+01
6.205000000000000000e+02,5.204331090307159258e+01,3.797807748655915105e+01
6.210000000000000000e+02,5.202615635418032980e+01,3.797807748655915105e+01
6.215000000000000000e+02,5.209198916107757071e+01,3.797807748655915105e+01
6.220000000000000000e+02,5.207504623363855245e+01,3.797807748655915105e+01
6.225000000000000000e+02,5.208826080431587968e+01,3.797807748655915105e+01
6.250000000000000000e+02,5.212929295992070422e+01,3.797807748655915105e+01
6.270000000000000000e+02,5.214587394891205463e+01,3.797807748655915105e+01
6.275000000000000000e+02,5.211426113791469561e+01,3.797807748655915105e+01
6.300000000000000000e+02,5.220598360493558232e+01,3.797807748655915105e+01
6.325000000000000000e+02,5.224182447607807234e+01,3.797807748655915105e+01
6.330000000000000000e+02,5.224309419424961476e+01,3.797807748655915105e+01
6.335000000000000000e+02,5.229647170000718859e+01,3.797807748655915105e+01
6.340000000000000000e+02,5.226121906503995262e+01,3.797807748655915105e+01
6.370000000000000000e+02,5.235494772325599655e+01,3.797807748655915105e+01
6.395000000000000000e+02,5.236936404282175062e+01,3.797807748655915105e+01
6.400000000000000000e+02,5.237053162267864082e+01,3.797807748655915105e+01
6.425000000000000000e+02,5.245121185334858893e+01,3.797807748655915105e+01
6.445000000000000000e+02,5.246063481793972016e+01,3.797807748655915105e+01
6.450000000000000000e+02,5.246945462190800669e+01,3.797807748655915105e+01
6.510000000000000000e+02,5.255894973752048571e+01,3.797807748655915105e+01
6.565000000000000000e+02,5.269002807651674658e+01,3.797807748655915105e+01
6.570000000000000000e+02,5.270653224788122060e+01,3.797807748655915105e+01
6.585000000000000000e+02,5.267751912264102288e+01,3.797807748655915105e+01
6.595000000000000000e+02,5.269139159976228370e+01,3.797807748655915105e+01
6.600000000000000000e+02,5.274898607259680716e+01,3.797807748655915105e+01
6.605000000000000000e+02,5.270355713653660246e+01,3.797807748655915105e+01
6.610000000000000000e+02,5.275870994583304707e+01,3.797807748655915105e+01
6.615000000000000000e+02,5.272260960292150145e+01,3.797807748655915105e+01
6.620000000000000000e+02,5.276751840334319610e+01,3.797807748655915105e+01
6.640000000000000000e+02,5.281673659094951745e+01,3.797807748655915105e+01
6.660000000000000000e+02,5.284146532148501763e+01,3.797807748655915105e+01
6.665000000000000000e+02,5.282075608451967952e+01,3.797807748655915105e+01
6.675000000000000000e+02,5.289136261710688558e+01,3.797807748655915105e+01
6.680000000000000000e+02,5.288756488008583290e+01,3.797807748655915105e+01
6.685000000000000000e+02,5.286727978774347037e+01,3.797807748655915105e+01
6.725000000000000000e+02,5.297946463776238346e+01,3.797807748655915105e+01
6.760000000000000000e+02,5.302173696919927437e+01,3.797807748655915105e+01
6.765000000000000000e+02,5.302917706232661743e+01,3.797807748655915105e+01
6.790000000000000000e+02,5.309187100413295468e+01,3.797807748655915105e+01
6.815000000000000000e+02,5.311618177392314522e+01,3.797807748655915105e+01
6.820000000000000000e+02,5.310918426576801465e+01,3.797807748655915105e+01
6.840000000000000000e+02,5.317357237743539855e+01,3.797807748655915105e+01
6.855000000000000000e+02,5.320019124299590629e+01,3.797807748655915105e+01
6.860000000000000000e+02,5.316475586420256150e+01,3.797807748655915105e+01
6.865000000000000000e+02,5.319612171413383805e+01,3.797807748655915105e+01
6.870000000000000000e+02,5.317393428794201782e+01,3.797807748655915105e+01
6.880000000000000000e+02,5.324175008840911971e+01,3.797807748655915105e+01
6.885000000000000000e+02,5.326892099586770968e+01,3.797807748655915105e+01
6.890000000000000000e+02,5.322265321173023267e+01,3.797807748655915105e+01
6.905000000000000000e+02,5.327382520772913921e+01,3.797807748655915105e+01
6.920000000000000000e+02,5.330636898171723459e+01,3.797807748655915105e+01
6.925000000000000000e+02,5.325452224873452423e+01,3.797807748655915105e+01
6.930000000000000000e+02,5.335400317491759381e+01,3.797807748655915105e+01
6.935000000000000000e+02,5.332641671782953807e+01,3.797807748655915105e+01
6.940000000000000000e+02,5.334152785320574708e+01,3.797807748655915105e+01
7.120000000000000000e+02,5.365210216074763139e+01,3.797807748655915105e+01
7.300000000000000000e+02,5.401179267770641701e+01,3.797807748655915105e+01
7.305000000000000000e+02,5.403477521384672144e+01,3.797807748655915105e+01
7.325000000000000000e+02,5.409551869820795389e+01,3.797807748655915105e+01
7.345000000000000000e+02,5.413166324688361897e+01,3.797807748655915105e+01
7.350000000000000000e+02,5.409004937608733599e+01,3.797807748655915105e+01
7.360000000000000000e+02,5.414217106227228271e+01,3.797807748655915105e+01
7.365000000000000000e+02,5.411701321023756606e+01,3.797807748655915105e+01
7.370000000000000000e+02,5.412277641802079842e+01,3.797807748655915105e+01
7.390000000000000000e+02,5.419637794120330199e+01,3.797807748655915105e+01
7.405000000000000000e+02,5.419124210169377420e+01,3.797807748655915105e+01
7.410000000000000000e+02,5.420789520218980329e+01,3.797807748655915105e+01
7.415000000000000000e+02,5.423821559180604623e+01,3.797807748655915105e+01
7.420000000000000000e+02,5.424036260584208691e+01,3.797807748655915105e+01
7.425000000000000000e+02,5.422140531352249582e+01,3.797807748655915105e+01
7.460000000000000000e+02,5.433419127416254923e+01,3.797807748655915105e+01
7.495000000000000000e+02,5.442200704909308939e+01,3.797807748655915105e+01
7.500000000000000000e+02,5.437560315156611779e+01,3.797807748655915105e+01
7.510000000000000000e+02,5.444607335571536311e+01,3.797807748655915105e+01
7.515000000000000000e+02,5.440829235705174938e+01,3.797807748655915105e+01
7.520000000000000000e+02,5.442684492829840082e+01,3.797807748655915105e+01
7.530000000000000000e+02,5.448102064872218619e+01,3.797807748655915105e+01
7.535000000000000000e+02,5.447769508705322039e+01,3.797807748655915105e+01
7.540000000000000000e+02,5.444750649884625204e+01,3.797807748655915105e+01
7.565000000000000000e+02,5.452484741591825212e+01,3.797807748655915105e+01
7.590000000000000000e+02,5.458930977051515754e+01,3.797807748655915105e+01
7.595000000000000000e+02,5.455724124192042979e+01,3.797807748655915105e+01
7.600000000000000000e+02,5.461049559157653732e+01,3.797807748655915105e+01
7.605000000000000000e+02,5.458079256868344231e+01,3.797807748655915105e+01
7.615000000000000000e+02,5.463777124511381800e+01,3.797807748655915105e+01
7.625000000000000000e+02,5.468494794629812361e+01,3.797807748655915105e+01
7.630000000000000000e+02,5.462755129806184584e+01,3.797807748655915105e+01
7.640000000000000000e+02,5.471458136091052182e+01,3.797807748655915105e+01
7.650000000000000000e+02,5.471683424068813650e+01,3.797807748655915105e+01
7.655000000000000000e+02,5.471245885887474714e+01,3.797807748655915105e+01
7.660000000000000000e+02,5.473177656454029005e+01,3.797807748655915105e+01
7.665000000000000000e+02,5.469733182192293697e+01,3.797807748655915105e+01
7.670000000000000000e+02,5.473744179924320008e+01,3.797807748655915105e+01
7.675000000000000000e+02,5.475824953776904636e+01,3.797807748655915105e+01
7.680000000000000000e+02,5.471773818311335447e+01,3.797807748655915105e+01
7.695000000000000000e+02,5.478468134993745053e+01,3.797807748655915105e+01
7.710000000000000000e+02,5.481367455105476694e+01,3.797807748655915105e+01
7.715000000000000000e+02,5.478714520063080329e+01,3.797807748655915105e+01
7.740000000000000000e+02,5.489228824479629765e+01,3.797807748655915105e+01
7.760000000000000000e+02,5.490246009570500973e+01,3.797807748655915105e+01
7.765000000000000000e+02,5.490359420169448157e+01,3.797807748655915105e+01
7.800000000000000000e+02,5.501482021484154217e+01,3.797807748655915105e+01
7.830000000000000000e+02,5.507313420927373215e+01,3.797807748655915105e+01
7.835000000000000000e+02,5.505198725521960057e+01,3.797807748655915105e+01
7.850000000000000000e+02,5.513920939067571680e+01,3.797807748655915105e+01
7.860000000000000000e+02,5.513969162159290249e+01,3.797807748655915105e+01
7.865000000000000000e+02,5.511471853223230966e+01,3.797807748655915105e+01
7.880000000000000000e+02,5.521041902416510538e+01,3.797807748655915105e+01
7.890000000000000000e+02,5.519154620191243055e+01,3.797807748655915105e+01
7.895000000000000000e+02,5.522166500520639687e+01,3.797807748655915105e+01
7.910000000000000000e+02,5.525974052008979243e+01,3.797807748655915105e+01
7.925000000000000000e+02,5.526519052675139676e+01,3.797807748655915105e+01
7.930000000000000000e+02,5.525515423528943870e+01,3.797807748655915105e+01
7.970000000000000000e+02,5.538343352809904729e+01,3.797807748655915105e+01
8.010000000000000000e+02,5.545718429554315065e+01,3.797807748655915105e+01
8.015000000000000000e+02,5.544740441003659726e+01,3.797807748655915105e+01
8.030000000000000000e+02,5.550844278780515850e+01,3.797807748655915105e+01
8.045000000000000000e+02,5.552966538203395430e+01,3.797807748655915105e+01
8.050000000000000000e+02,5.551563982172413603e+01,3.797807748655915105e+01
8.055000000000000000e+02,5.555812580207750528e+01,3.797807748655915105e+01
8.060000000000000000e+02,5.557299638975747769e+01,3.797807748655915105e+01
8.065000000000000000e+02,5.552868627436689053e+01,3.797807748655915105e+01
8.070000000000000000e+02,5.560422533699794911e+01,3.797807748655915105e+01
8.075000000000000000e+02,5.560048471759545663e+01,3.797807748655915105e+01
8.080000000000000000e+02,5.558469387044966226e+01,3.797807748655915105e+01
8.095000000000000000e+02,5.564491208837043246e+01,3.797807748655915105e+01
8.105000000000000000e+02,5.565610913708471941e+01,3.797807748655915105e+01
8.110000000000000000e+02,5.563237814882111820e+01,3.797807748655915105e+01
8.120000000000000000e+02,5.570745272527000225e+01,3.797807748655915105e+01
8.130000000000000000e+02,5.570560246707854191e+01,3.797807748655915105e+01
8.135000000000000000e+02,5.568155718321234815e+01,3.797807748655915105e+01
8.150000000000000000e+02,5.575876839578739208e+01,3.797807748655915105e+01
8.160000000000000000e+02,5.575366285446583703e+01,3.797807748655915105e+01
8.165000000000000000e+02,5.576476487877450694e+01,3.797807748655915105e+01
8.195000000000000000e+02,5.589806961127705875e+01,3.797807748655915105e+01
8.220000000000000000e+02,5.593176315465584736e+01,3.797807748655915105e+01
8.225000000000000000e+02,5.594260785092102140e+01,3.797807748655915105e+01
8.235000000000000000e+02,5.597323591826980049e+01,3.797807748655915105e+01
8.240000000000000000e+02,5.599637268429484038e+01,3.797807748655915105e+01
8.245000000000000000e+02,5.594784920627262892e+01,3.797807748655915105e+01
8.250000000000000000e+02,5.600258206958058338e+01,3.797807748655915105e+01
8.255000000000000000e+02,5.595382524760697152e+01,3.797807748655915105e+01
8.270000000000000000e+02,5.604025137033954707e+01,3.797807748655915105e+01
8.280000000000000000e+02,5.606413529792065731e+01,3.797807748655915105e+01
8.285000000000000000e+02,5.604818286758010970e+01,3.797807748655915105e+01
8.295000000000000000e+02,5.610669858896735462e+01,3.797807748655915105e+01
8.300000000000000000e+02,5.610314812219454694e+01,3.797807748655915105e+01
8.305000000000000000e+02,5.605759491192123534e+01,3.797807748655915105e+01
8.315000000000000000e+02,5.612919544702685926e+01,3.797807748655915105e+01
8.325000000000000000e+02,5.615148861247411816e+01,3.797807748655915105e+01
8.330000000000000000e+02,5.613257418519958719e+01,3.797807748655915105e+01
8.335000000000000000e+02,5.616829559353089252e+01,3.797807748655915105e+01
8.340000000000000000e+02,5.618572909157031603e+01,3.797807748655915105e+01
8.345000000000000000e+02,5.615305382700004344e+01,3.797807748655915105e+01
8.355000000000000000e+02,5.623940953892014960e+01,3.797807748655915105e+01
8.360000000000000000e+02,5.625106543897911138e+01,3.797807748655915105e+01
8.365000000000000000e+02,5.622522611849235830e+01,3.797807748655915105e+01
8.375000000000000000e+02,5.629198428205486238e+01,3.797807748655915105e+01
8.385000000000000000e+02,5.633677915616488718e+01,3.797807748655915105e+01
8.390000000000000000e+02,5.629829878497655216e+01,3.797807748655915105e+01
8.400000000000000000e+02,5.634231746789234307e+01,3.797807748655915105e+01
8.405000000000000000e+02,5.633880014687257898e+01,3.797807748655915105e+01
8.410000000000000000e+02,5.632638620828578269e+01,3.797807748655915105e+01
8.415000000000000000e+02,5.638900147515602868e+01,3.797807748655915105e+01
8.420000000000000000e+02,5.635923181992580311e+01,3.797807748655915105e+01
8.440000000000000000e+02,5.646543783425651242e+01,3.797807748655915105e+01
8.455000000000000000e+02,5.645753025121462798e+01,3.797807748655915105e+01
8.460000000000000000e+02,5.649053583579848237e+01,3.797807748655915105e+01
8.465000000000000000e+02,5.645121663200492179e+01,3.797807748655915105e+01
8.470000000000000000e+02,5.648337582448367300e+01,3.797807748655915105e+01
8.500000000000000000e+02,5.660095203783952655e+01,3.797807748655915105e+01
8.525000000000000000e+02,5.665119918956305156e+01,3.797807748655915105e+01
8.530000000000000000e+02,5.663818188380138707e+01,3.797807748655915105e+01
8.555000000000000000e+02,5.672588295361686761e+01,3.797807748655915105e+01
8.575000000000000000e+02,5.675548071723495269e+01,3.797807748655915105e+01
8.580000000000000000e+02,5.674181622995428853e+01,3.797807748655915105e+01
8.585000000000000000e+02,5.677776086464063354e+01,3.797807748655915105e+01
8.590000000000000000e+02,5.675563488528089096e+01,3.797807748655915105e+01
8.610000000000000000e+02,5.684483869679636570e+01,3.797807748655915105e+01
8.630000000000000000e+02,5.689517529710417421e+01,3.797807748655915105e+01
8.635000000000000000e+02,5.687797619992490894e+01,3.797807748655915105e+01
8.650000000000000000e+02,5.695723673373821327e+01,3.797807748655915105e+01
8.660000000000000000e+02,5.697912075189459813e+01,3.797807748655915105e+01
8.665000000000000000e+02,5.693691860477054689e+01,3.797807748655915105e+01
8.675000000000000000e+02,5.700300909082045564e+01,3.797807748655915105e+01
8.685000000000000000e+02,5.701468297189165213e+01,3.797807748655915105e+01
8.690000000000000000e+02,5.699745246929555265e+01,3.797807748655915105e+01
8.695000000000000000e+02,5.705655840827692771e+01,3.797807748655915105e+01
8.700000000000000000e+02,5.702404974064815235e+01,3.797807748655915105e+01
8.720000000000000000e+02,5.711472504086489010e+01,3.797807748655915105e+01
8.735000000000000000e+02,5.709690646315125662e+01,3.797807748655915105e+01
8.740000000000000000e+02,5.713372419878838571e+01,3.797807748655915105e+01
8.745000000000000000e+02,5.719832509120443831e+01,3.797807748655915105e+01
8.750000000000000000e+02,5.720547120178402167e+01,3.797807748655915105e+01
8.755000000000000000e+02,5.713002345432758489e+01,3.797807748655915105e+01
8.790000000000000000e+02,5.729173210772960090e+01,3.797807748655915105e+01
8.825000000000000000e+02,5.738160770313240988e+01,3.797807748655915105e+01
8.830000000000000000e+02,5.736245701118327389e+01,3.797807748655915105e+01
8.840000000000000000e+02,5.735256669449175604e+01,3.797807748655915105e+01
8.845000000000000000e+02,5.741576857239074627e+01,3.797807748655915105e+01
8.850000000000000000e+02,5.744726654403764599e+01,3.797807748655915105e+01
8.860000000000000000e+02,5.741854548528840496e+01,3.797807748655915105e+01
8.865000000000000000e+02,5.747518559017215267e+01,3.797807748655915105e+01
8.870000000000000000e+02,5.749655244020157596e+01,3.797807748655915105e+01
8.890000000000000000e+02,5.751237498640438162e+01,3.797807748655915105e+01
8.905000000000000000e+02,5.759256177473876193e+01,3.797807748655915105e+01
8.910000000000000000e+02,5.761010825167118554e+01,3.797807748655915105e+01
8.915000000000000000e+02,5.758990270929584909e+01,3.797807748655915105e+01
8.920000000000000000e+02,5.758707846828734489e+01,3.797807748655915105e+01
8.925000000000000000e+02,5.764483149022030517e+01,3.797807748655915105e+01
8.935000000000000000e+02,5.763148085123847864e+01,3.797807748655915105e+01
8.940000000000000000e+02,5.766968865221057428e+01,3.797807748655915105e+01
8.945000000000000000e+02,5.766244302533577581e+01,3.797807748655915105e+01
8.950000000000000000e+02,5.769723176761936401e+01,3.797807748655915105e+01
8.955000000000000000e+02,5.770068876226854826e+01,3.797807748655915105e+01
8.960000000000000000e+02,5.766276222939838192e+01,3.797807748655915105e+01
9.005000000000000000e+02,5.781977156698272324e+01,3.797807748655915105e+01


==> supplementary_materials/figures/data/diameter_s140_1.csv <==
time,diameter,diameter_0
-4.900000000000000000e+01,3.799325395114782111e+01,3.799325395114782111e+01
-4.800000000000000000e+01,3.798474454699152147e+01,3.799325395114782111e+01
-4.750000000000000000e+01,3.800024981530761892e+01,3.799325395114782111e+01
-4.700000000000000000e+01,3.799410564785453914e+01,3.799325395114782111e+01
-4.650000000000000000e+01,3.797482105031694033e+01,3.799325395114782111e+01
-4.600000000000000000e+01,3.798299613204923020e+01,3.799325395114782111e+01
-4.550000000000000000e+01,3.798623429802767504e+01,3.799325395114782111e+01
-4.400000000000000000e+01,3.799479191409973566e+01,3.799325395114782111e+01
-4.300000000000000000e+01,3.796406712831499419e+01,3.799325395114782111e+01
-4.250000000000000000e+01,3.798325055476841072e+01,3.799325395114782111e+01
-4.150000000000000000e+01,3.797142393774471003e+01,3.799325395114782111e+01
-4.100000000000000000e+01,3.797155615743843526e+01,3.799325395114782111e+01
-4.050000000000000000e+01,3.798149263506370943e+01,3.799325395114782111e+01
-3.850000000000000000e+01,3.798828341388075103e+01,3.799325395114782111e+01
-3.700000000000000000e+01,3.798613005767447248e+01,3.799325395114782111e+01
-3.650000000000000000e+01,3.797290926661975163e+01,3.799325395114782111e+01
-3.600000000000000000e+01,3.798360439681559342e+01,3.799325395114782111e+01
-3.550000000000000000e+01,3.796474185722534855e+01,3.799325395114782111e+01
-3.400000000000000000e+01,3.800550782686033102e+01,3.799325395114782111e+01
-3.300000000000000000e+01,3.798984630540469709e+01,3.799325395114782111e+01
-3.250000000000000000e+01,3.799082662983139613e+01,3.799325395114782111e+01
-3.050000000000000000e+01,3.797750240105347075e+01,3.799325395114782111e+01
-2.900000000000000000e+01,3.798848281527394732e+01,3.799325395114782111e+01
-2.850000000000000000e+01,3.800269058844815362e+01,3.799325395114782111e+01
-2.750000000000000000e+01,3.796920854053538363e+01,3.799325395114782111e+01
-2.650000000000000000e+01,3.795543991445043019e+01,3.799325395114782111e+01
-2.600000000000000000e+01,3.798594250861029309e+01,3.799325395114782111e+01
-2.500000000000000000e+01,3.797109651351568971e+01,3.799325395114782111e+01
-2.450000000000000000e+01,3.799442678730100909e+01,3.799325395114782111e+01
-2.400000000000000000e+01,3.799563745864747233e+01,3.799325395114782111e+01
-2.300000000000000000e+01,3.798316921590746631e+01,3.799325395114782111e+01
-2.250000000000000000e+01,3.798528556204148998e+01,3.799325395114782111e+01
-2.200000000000000000e+01,3.798866905024457452e+01,3.799325395114782111e+01
-2.150000000000000000e+01,3.799756594369943485e+01,3.799325395114782111e+01
-2.100000000000000000e+01,3.799233226434568422e+01,3.799325395114782111e+01
-2.050000000000000000e+01,3.798665950698094917e+01,3.799325395114782111e+01
-1.800000000000000000e+01,3.800814214293502857e+01,3.799325395114782111e+01
-1.600000000000000000e+01,3.799419750683117059e+01,3.799325395114782111e+01
-1.550000000000000000e+01,3.798184981904998381e+01,3.799325395114782111e+01
-1.400000000000000000e+01,3.799561551174245011e+01,3.799325395114782111e+01
-1.250000000000000000e+01,3.799802636002957001e+01,3.799325395114782111e+01
-1.200000000000000000e+01,3.799251078505293577e+01,3.799325395114782111e+01
-1.000000000000000000e+01,3.797783957933305032e+01,3.799325395114782111e+01
-8.500000000000000000e+00,3.799091125501543331e+01,3.799325395114782111e+01
-8.000000000000000000e+00,3.798820753480314494e+01,3.799325395114782111e+01
-6.500000000000000000e+00,3.800357199164529476e+01,3.799325395114782111e+01
-5.500000000000000000e+00,3.798632200771698564e+01,3.799325395114782111e+01
-5.000000000000000000e+00,3.799221890073555130e+01,3.799325395114782111e+01
-3.000000000000000000e+00,3.800443769792028093e+01,3.799325395114782111e+01
-1.500000000000000000e+00,3.799216821739745598e+01,3.799325395114782111e+01
-1.000000000000000000e+00,3.798554136358612965e+01,3.799325395114782111e+01
1.000000000000000000e+00,3.892677222049271535e+01,3.799325395114782111e+01
2.500000000000000000e+00,3.898457563687505001e+01,3.799325395114782111e+01
3.000000000000000000e+00,3.903548987746481913e+01,3.799325395114782111e+01
2.050000000000000000e+01,3.967163014221532080e+01,3.799325395114782111e+01
3.750000000000000000e+01,4.020062978272266463e+01,3.799325395114782111e+01
3.800000000000000000e+01,4.019809544178002625e+01,3.799325395114782111e+01
4.850000000000000000e+01,4.052067593826492242e+01,3.799325395114782111e+01
5.850000000000000000e+01,4.076605979809351510e+01,3.799325395114782111e+01
5.900000000000000000e+01,4.075117796812347848e+01,3.799325395114782111e+01
6.850000000000000000e+01,4.101360627674125681e+01,3.799325395114782111e+01
7.800000000000000000e+01,4.123169088072813082e+01,3.799325395114782111e+01
7.850000000000000000e+01,4.121229595744119933e+01,3.799325395114782111e+01
8.450000000000000000e+01,4.136716153954661479e+01,3.799325395114782111e+01
9.050000000000000000e+01,4.148187377396113362e+01,3.799325395114782111e+01
9.100000000000000000e+01,4.147067584160921427e+01,3.799325395114782111e+01
9.400000000000000000e+01,4.157412155488716365e+01,3.799325395114782111e+01
9.700000000000000000e+01,4.163063502259263515e+01,3.799325395114782111e+01
9.750000000000000000e+01,4.162195749237643838e+01,3.799325395114782111e+01
1.005000000000000000e+02,4.169380713933850302e+01,3.799325395114782111e+01
1.030000000000000000e+02,4.174566865662649207e+01,3.799325395114782111e+01
1.035000000000000000e+02,4.171472827782964998e+01,3.799325395114782111e+01
1.070000000000000000e+02,4.181957462060229602e+01,3.799325395114782111e+01
1.105000000000000000e+02,4.186725116932357338e+01,3.799325395114782111e+01
1.110000000000000000e+02,4.186363745357661514e+01,3.799325395114782111e+01
1.145000000000000000e+02,4.195604126855813831e+01,3.799325395114782111e+01
1.180000000000000000e+02,4.200173864455464212e+01,3.799325395114782111e+01
1.185000000000000000e+02,4.200299317845769309e+01,3.799325395114782111e+01
1.190000000000000000e+02,4.202858643502943892e+01,3.799325395114782111e+01
1.195000000000000000e+02,4.202923213210414133e+01,3.799325395114782111e+01
1.200000000000000000e+02,4.201934436244014393e+01,3.799325395114782111e+01
1.215000000000000000e+02,4.207485598429271079e+01,3.799325395114782111e+01
1.230000000000000000e+02,4.210488103605698740e+01,3.799325395114782111e+01
1.235000000000000000e+02,4.207678894356086374e+01,3.799325395114782111e+01
1.260000000000000000e+02,4.215167077851656074e+01,3.799325395114782111e+01
1.285000000000000000e+02,4.218270010097644018e+01,3.799325395114782111e+01
1.290000000000000000e+02,4.217032184145688944e+01,3.799325395114782111e+01
1.320000000000000000e+02,4.224062753158229810e+01,3.799325395114782111e+01
1.345000000000000000e+02,4.228048269878325982e+01,3.799325395114782111e+01
1.350000000000000000e+02,4.224799332248725392e+01,3.799325395114782111e+01
1.385000000000000000e+02,4.234594902396287353e+01,3.799325395114782111e+01
1.420000000000000000e+02,4.239472873418911547e+01,3.799325395114782111e+01
1.425000000000000000e+02,4.237920945556073349e+01,3.799325395114782111e+01
1.455000000000000000e+02,4.245888419598667696e+01,3.799325395114782111e+01
1.480000000000000000e+02,4.249309731828495273e+01,3.799325395114782111e+01
1.485000000000000000e+02,4.248093490834042996e+01,3.799325395114782111e+01
1.500000000000000000e+02,4.252375894363083830e+01,3.799325395114782111e+01
1.515000000000000000e+02,4.253096475992316527e+01,3.799325395114782111e+01
1.520000000000000000e+02,4.252667498645669042e+01,3.799325395114782111e+01
1.525000000000000000e+02,4.250382418805107676e+01,3.799325395114782111e+01
1.530000000000000000e+02,4.255157623511878029e+01,3.799325395114782111e+01
1.540000000000000000e+02,4.256548577072740613e+01,3.799325395114782111e+01
1.545000000000000000e+02,4.257250221567289117e+01,3.799325395114782111e+01
1.550000000000000000e+02,4.255596255145920992e+01,3.799325395114782111e+01
1.585000000000000000e+02,4.262763067229194291e+01,3.799325395114782111e+01
1.615000000000000000e+02,4.266973718451970399e+01,3.799325395114782111e+01
1.620000000000000000e+02,4.264167663815425868e+01,3.799325395114782111e+01
1.630000000000000000e+02,4.269776359909967312e+01,3.799325395114782111e+01
1.635000000000000000e+02,4.270941515102596497e+01,3.799325395114782111e+01
1.640000000000000000e+02,4.267889921322103675e+01,3.799325395114782111e+01
1.665000000000000000e+02,4.273712602893024126e+01,3.799325395114782111e+01
1.685000000000000000e+02,4.274436436305870046e+01,3.799325395114782111e+01
1.690000000000000000e+02,4.275086944692341717e+01,3.799325395114782111e+01
1.705000000000000000e+02,4.280215880022179675e+01,3.799325395114782111e+01
1.715000000000000000e+02,4.278054903794492247e+01,3.799325395114782111e+01
1.720000000000000000e+02,4.279926085223128496e+01,3.799325395114782111e+01
1.750000000000000000e+02,4.283895221479257032e+01,3.799325395114782111e+01
1.780000000000000000e+02,4.287714298332152651e+01,3.799325395114782111e+01
1.785000000000000000e+02,4.284918599005806783e+01,3.799325395114782111e+01
1.800000000000000000e+02,4.291273335478313555e+01,3.799325395114782111e+01
1.815000000000000000e+02,4.292492142171843028e+01,3.799325395114782111e+01
1.820000000000000000e+02,4.291053175852715640e+01,3.799325395114782111e+01
1.830000000000000000e+02,4.293607762632733227e+01,3.799325395114782111e+01
1.835000000000000000e+02,4.294232646140179099e+01,3.799325395114782111e+01
1.840000000000000000e+02,4.292470003001768930e+01,3.799325395114782111e+01
1.845000000000000000e+02,4.297176817927360304e+01,3.799325395114782111e+01
1.850000000000000000e+02,4.296230301227203086e+01,3.799325395114782111e+01
1.855000000000000000e+02,4.295441165775009296e+01,3.799325395114782111e+01
1.880000000000000000e+02,4.299841608056437536e+01,3.799325395114782111e+01
1.900000000000000000e+02,4.300829282924119923e+01,3.799325395114782111e+01
1.905000000000000000e+02,4.298833738659641313e+01,3.799325395114782111e+01
1.930000000000000000e+02,4.306030167757034377e+01,3.799325395114782111e+01
1.955000000000000000e+02,4.308846434991207275e+01,3.799325395114782111e+01
1.960000000000000000e+02,4.307313153564283681e+01,3.799325395114782111e+01
1.970000000000000000e+02,4.309976057591691045e+01,3.799325395114782111e+01
1.975000000000000000e+02,4.311289290387533413e+01,3.799325395114782111e+01
1.980000000000000000e+02,4.308454940842660363e+01,3.799325395114782111e+01
2.000000000000000000e+02,4.314669462887221840e+01,3.799325395114782111e+01
2.015000000000000000e+02,4.314095406330122984e+01,3.799325395114782111e+01
2.020000000000000000e+02,4.314211679199518557e+01,3.799325395114782111e+01
2.025000000000000000e+02,4.317637696535550873e+01,3.799325395114782111e+01
2.030000000000000000e+02,4.315369597696215465e+01,3.799325395114782111e+01
2.045000000000000000e+02,4.317184378213965346e+01,3.799325395114782111e+01
2.055000000000000000e+02,4.319867208911838219e+01,3.799325395114782111e+01
2.060000000000000000e+02,4.316111960230324485e+01,3.799325395114782111e+01
2.065000000000000000e+02,4.320408096612449356e+01,3.799325395114782111e+01
2.070000000000000000e+02,4.319320609037394831e+01,3.799325395114782111e+01
2.075000000000000000e+02,4.319095538088123476e+01,3.799325395114782111e+01
2.080000000000000000e+02,4.321497200009430628e+01,3.799325395114782111e+01
2.085000000000000000e+02,4.320239152645844882e+01,3.799325395114782111e+01
2.100000000000000000e+02,4.320065412709583086e+01,3.799325395114782111e+01
2.110000000000000000e+02,4.322861391732216418e+01,3.799325395114782111e+01
2.115000000000000000e+02,4.322493969787951329e+01,3.799325395114782111e+01
2.135000000000000000e+02,4.326642176235772297e+01,3.799325395114782111e+01
2.150000000000000000e+02,4.329580933454781189e+01,3.799325395114782111e+01
2.155000000000000000e+02,4.327050372493698660e+01,3.799325395114782111e+01
2.160000000000000000e+02,4.329668003544265531e+01,3.799325395114782111e+01
2.165000000000000000e+02,4.328383663078408006e+01,3.799325395114782111e+01
2.170000000000000000e+02,4.328712072349897255e+01,3.799325395114782111e+01
2.190000000000000000e+02,4.334138792273258645e+01,3.799325395114782111e+01
2.210000000000000000e+02,4.336203959510543626e+01,3.799325395114782111e+01
2.215000000000000000e+02,4.333410863899680265e+01,3.799325395114782111e+01
2.220000000000000000e+02,4.336795426652972907e+01,3.799325395114782111e+01
2.225000000000000000e+02,4.332788225806426397e+01,3.799325395114782111e+01
2.230000000000000000e+02,4.334823750930893738e+01,3.799325395114782111e+01
2.235000000000000000e+02,4.337621385598815493e+01,3.799325395114782111e+01
2.240000000000000000e+02,4.334184071122093229e+01,3.799325395114782111e+01
2.260000000000000000e+02,4.341574683465118056e+01,3.799325395114782111e+01
2.275000000000000000e+02,4.338811724157065441e+01,3.799325395114782111e+01
2.280000000000000000e+02,4.338453733221695785e+01,3.799325395114782111e+01
2.290000000000000000e+02,4.344323161467269756e+01,3.799325395114782111e+01
2.295000000000000000e+02,4.343127182891068117e+01,3.799325395114782111e+01
2.300000000000000000e+02,4.342015078964915631e+01,3.799325395114782111e+01
2.310000000000000000e+02,4.345330683439262742e+01,3.799325395114782111e+01
2.315000000000000000e+02,4.342455148761280270e+01,3.799325395114782111e+01
2.320000000000000000e+02,4.342968702212551335e+01,3.799325395114782111e+01
2.335000000000000000e+02,4.346772278333521911e+01,3.799325395114782111e+01
2.345000000000000000e+02,4.348489571541555421e+01,3.799325395114782111e+01
2.350000000000000000e+02,4.345374928660645253e+01,3.799325395114782111e+01
2.360000000000000000e+02,4.347636137285627456e+01,3.799325395114782111e+01
2.370000000000000000e+02,4.350436208100874325e+01,3.799325395114782111e+01
2.375000000000000000e+02,4.346876316742452673e+01,3.799325395114782111e+01
2.390000000000000000e+02,4.352067293232920520e+01,3.799325395114782111e+01
2.400000000000000000e+02,4.351392744004291302e+01,3.799325395114782111e+01
2.405000000000000000e+02,4.350163857852135862e+01,3.799325395114782111e+01
2.420000000000000000e+02,4.354424650611898784e+01,3.799325395114782111e+01
2.435000000000000000e+02,4.356104484344746908e+01,3.799325395114782111e+01
2.440000000000000000e+02,4.354795099966329985e+01,3.799325395114782111e+01
2.450000000000000000e+02,4.353862523108094251e+01,3.799325395114782111e+01
2.455000000000000000e+02,4.354863712005171550e+01,3.799325395114782111e+01
2.460000000000000000e+02,4.357979017680517586e+01,3.799325395114782111e+01
2.465000000000000000e+02,4.356008030027027900e+01,3.799325395114782111e+01
2.470000000000000000e+02,4.356858654267901443e+01,3.799325395114782111e+01
2.475000000000000000e+02,4.357096214725988403e+01,3.799325395114782111e+01
2.480000000000000000e+02,4.358536738919447373e+01,3.799325395114782111e+01
2.485000000000000000e+02,4.359484006899467801e+01,3.799325395114782111e+01
2.490000000000000000e+02,4.357694516111212124e+01,3.799325395114782111e+01
2.495000000000000000e+02,4.361977255140408261e+01,3.799325395114782111e+01
2.500000000000000000e+02,4.359576375668439141e+01,3.799325395114782111e+01
2.510000000000000000e+02,4.363907190087783050e+01,3.799325395114782111e+01
2.520000000000000000e+02,4.364974326963067597e+01,3.799325395114782111e+01
2.525000000000000000e+02,4.361691008251285950e+01,3.799325395114782111e+01
2.535000000000000000e+02,4.363624175340081734e+01,3.799325395114782111e+01
2.545000000000000000e+02,4.363290454547894370e+01,3.799325395114782111e+01
2.550000000000000000e+02,4.362638546248839333e+01,3.799325395114782111e+01
2.555000000000000000e+02,4.367943579187525671e+01,3.799325395114782111e+01
2.560000000000000000e+02,4.363944754251566138e+01,3.799325395114782111e+01
2.570000000000000000e+02,4.367469038477958776e+01,3.799325395114782111e+01
2.575000000000000000e+02,4.368031962030423898e+01,3.799325395114782111e+01
2.580000000000000000e+02,4.366778530488102206e+01,3.799325395114782111e+01
2.600000000000000000e+02,4.369873719991646510e+01,3.799325395114782111e+01
2.620000000000000000e+02,4.370399650557408222e+01,3.799325395114782111e+01
2.625000000000000000e+02,4.368413312010800809e+01,3.799325395114782111e+01
2.635000000000000000e+02,4.373046197772262644e+01,3.799325395114782111e+01
2.640000000000000000e+02,4.372583711687055086e+01,3.799325395114782111e+01
2.645000000000000000e+02,4.370762275013856168e+01,3.799325395114782111e+01
2.655000000000000000e+02,4.373306932749719067e+01,3.799325395114782111e+01
2.660000000000000000e+02,4.371504683404526759e+01,3.799325395114782111e+01
2.665000000000000000e+02,4.370911980330885171e+01,3.799325395114782111e+01
2.670000000000000000e+02,4.374301931782515851e+01,3.799325395114782111e+01
2.675000000000000000e+02,4.375883260885133552e+01,3.799325395114782111e+01
2.680000000000000000e+02,4.373114318991126481e+01,3.799325395114782111e+01
2.705000000000000000e+02,4.376591350684002890e+01,3.799325395114782111e+01
2.725000000000000000e+02,4.379993471472639044e+01,3.799325395114782111e+01
2.730000000000000000e+02,4.376911567527791647e+01,3.799325395114782111e+01
2.740000000000000000e+02,4.380825207384491193e+01,3.799325395114782111e+01
2.750000000000000000e+02,4.381516134143603125e+01,3.799325395114782111e+01
2.755000000000000000e+02,4.380836880123652577e+01,3.799325395114782111e+01
2.765000000000000000e+02,4.383961969372415979e+01,3.799325395114782111e+01
2.770000000000000000e+02,4.382180971314614482e+01,3.799325395114782111e+01
2.775000000000000000e+02,4.380696712684801497e+01,3.799325395114782111e+01
2.780000000000000000e+02,4.385063347489712271e+01,3.799325395114782111e+01
2.785000000000000000e+02,4.385119570141998224e+01,3.799325395114782111e+01
2.790000000000000000e+02,4.382452007850888975e+01,3.799325395114782111e+01
2.795000000000000000e+02,4.384557409033410380e+01,3.799325395114782111e+01
2.800000000000000000e+02,4.381633108852276592e+01,3.799325395114782111e+01
2.820000000000000000e+02,4.386201359220104479e+01,3.799325395114782111e+01
2.835000000000000000e+02,4.387048748518890307e+01,3.799325395114782111e+01
2.840000000000000000e+02,4.384980688849599062e+01,3.799325395114782111e+01
2.850000000000000000e+02,4.388170123448597337e+01,3.799325395114782111e+01
2.855000000000000000e+02,4.387666806495217031e+01,3.799325395114782111e+01
2.860000000000000000e+02,4.386107548149838209e+01,3.799325395114782111e+01
2.865000000000000000e+02,4.389612044751514475e+01,3.799325395114782111e+01
2.870000000000000000e+02,4.389688211832991271e+01,3.799325395114782111e+01
2.875000000000000000e+02,4.388550056989406301e+01,3.799325395114782111e+01
2.880000000000000000e+02,4.390911554331074029e+01,3.799325395114782111e+01
2.885000000000000000e+02,4.389264447780016098e+01,3.799325395114782111e+01
2.890000000000000000e+02,4.391436216028055384e+01,3.799325395114782111e+01
2.895000000000000000e+02,4.389715118605271016e+01,3.799325395114782111e+01
2.900000000000000000e+02,4.392704866631109439e+01,3.799325395114782111e+01
2.905000000000000000e+02,4.389924587501571551e+01,3.799325395114782111e+01
2.915000000000000000e+02,4.392234305914273307e+01,3.799325395114782111e+01
2.925000000000000000e+02,4.394556325582429679e+01,3.799325395114782111e+01
2.930000000000000000e+02,4.391671227697045765e+01,3.799325395114782111e+01
2.935000000000000000e+02,4.395036951109375423e+01,3.799325395114782111e+01
2.940000000000000000e+02,4.392004406894763946e+01,3.799325395114782111e+01
2.955000000000000000e+02,4.395650102147195071e+01,3.799325395114782111e+01
2.965000000000000000e+02,4.397033484911032986e+01,3.799325395114782111e+01
2.970000000000000000e+02,4.395260447926375491e+01,3.799325395114782111e+01
2.975000000000000000e+02,4.397370491793527947e+01,3.799325395114782111e+01
2.980000000000000000e+02,4.398919151164009378e+01,3.799325395114782111e+01
2.985000000000000000e+02,4.395316275992382771e+01,3.799325395114782111e+01
2.990000000000000000e+02,4.397524333329027257e+01,3.799325395114782111e+01
2.995000000000000000e+02,4.395810084922929661e+01,3.799325395114782111e+01
3.000000000000000000e+02,4.399038819956984270e+01,3.799325395114782111e+01
3.005000000000000000e+02,4.400180822009141224e+01,3.799325395114782111e+01
3.010000000000000000e+02,4.397245566058195720e+01,3.799325395114782111e+01
3.030000000000000000e+02,4.402685139034196027e+01,3.799325395114782111e+01
3.045000000000000000e+02,4.400959792708417240e+01,3.799325395114782111e+01
3.050000000000000000e+02,4.400670392099787875e+01,3.799325395114782111e+01
3.055000000000000000e+02,4.401813541400727559e+01,3.799325395114782111e+01
3.060000000000000000e+02,4.400535698819864905e+01,3.799325395114782111e+01
3.065000000000000000e+02,4.401959899607501825e+01,3.799325395114782111e+01
3.070000000000000000e+02,4.400591989743384858e+01,3.799325395114782111e+01
3.080000000000000000e+02,4.404503038166382822e+01,3.799325395114782111e+01
3.085000000000000000e+02,4.404429531500237971e+01,3.799325395114782111e+01
3.090000000000000000e+02,4.403700550906263800e+01,3.799325395114782111e+01
3.095000000000000000e+02,4.405268788889657117e+01,3.799325395114782111e+01
3.100000000000000000e+02,4.402807253348947825e+01,3.799325395114782111e+01
3.110000000000000000e+02,4.405324024550128570e+01,3.799325395114782111e+01
3.120000000000000000e+02,4.407077181728548965e+01,3.799325395114782111e+01
3.125000000000000000e+02,4.404052549708035258e+01,3.799325395114782111e+01
3.140000000000000000e+02,4.407685908587613000e+01,3.799325395114782111e+01
3.150000000000000000e+02,4.409082976190513392e+01,3.799325395114782111e+01
3.155000000000000000e+02,4.405976809312225129e+01,3.799325395114782111e+01
3.165000000000000000e+02,4.409869021664898980e+01,3.799325395114782111e+01
3.175000000000000000e+02,4.411412980270190332e+01,3.799325395114782111e+01
3.180000000000000000e+02,4.408244745652475416e+01,3.799325395114782111e+01
3.185000000000000000e+02,4.410043630660948111e+01,3.799325395114782111e+01
3.190000000000000000e+02,4.408176554715778650e+01,3.799325395114782111e+01
3.195000000000000000e+02,4.409707242809675876e+01,3.799325395114782111e+01
3.200000000000000000e+02,4.412649738757478701e+01,3.799325395114782111e+01
3.205000000000000000e+02,4.409107264568684315e+01,3.799325395114782111e+01
3.220000000000000000e+02,4.413859431109396070e+01,3.799325395114782111e+01
3.230000000000000000e+02,4.415059089989641450e+01,3.799325395114782111e+01
3.235000000000000000e+02,4.410800066626914173e+01,3.799325395114782111e+01
3.250000000000000000e+02,4.413380001804713260e+01,3.799325395114782111e+01
3.265000000000000000e+02,4.414129108327215079e+01,3.799325395114782111e+01
3.270000000000000000e+02,4.412929979532464131e+01,3.799325395114782111e+01
3.285000000000000000e+02,4.416839211119960851e+01,3.799325395114782111e+01
3.295000000000000000e+02,4.417790739277568690e+01,3.799325395114782111e+01
3.300000000000000000e+02,4.415205787263867165e+01,3.799325395114782111e+01
3.305000000000000000e+02,4.414062218197430099e+01,3.799325395114782111e+01
3.310000000000000000e+02,4.415128685632368644e+01,3.799325395114782111e+01
3.325000000000000000e+02,4.419873882407199517e+01,3.799325395114782111e+01
3.335000000000000000e+02,4.420121505464750555e+01,3.799325395114782111e+01
3.340000000000000000e+02,4.417072274647028252e+01,3.799325395114782111e+01
3.350000000000000000e+02,4.419390383868289973e+01,3.799325395114782111e+01
3.360000000000000000e+02,4.420793979506353111e+01,3.799325395114782111e+01
3.365000000000000000e+02,4.418369358724738305e+01,3.799325395114782111e+01
3.380000000000000000e+02,4.420534901678338002e+01,3.799325395114782111e+01
3.390000000000000000e+02,4.422001050701346969e+01,3.799325395114782111e+01
3.395000000000000000e+02,4.419600378388761897e+01,3.799325395114782111e+01
3.400000000000000000e+02,4.423412078474557063e+01,3.799325395114782111e+01
3.405000000000000000e+02,4.421781765887099880e+01,3.799325395114782111e+01
3.410000000000000000e+02,4.421952035982791784e+01,3.799325395114782111e+01
3.415000000000000000e+02,4.426090692313449892e+01,3.799325395114782111e+01
3.420000000000000000e+02,4.424508663955360532e+01,3.799325395114782111e+01
3.425000000000000000e+02,4.421115140095276530e+01,3.799325395114782111e+01
3.435000000000000000e+02,4.424948007992674803e+01,3.799325395114782111e+01
3.445000000000000000e+02,4.425189391248881776e+01,3.799325395114782111e+01
3.450000000000000000e+02,4.424835269006329952e+01,3.799325395114782111e+01
3.460000000000000000e+02,4.427079051992488701e+01,3.799325395114782111e+01
3.465000000000000000e+02,4.426741418781107029e+01,3.799325395114782111e+01
3.470000000000000000e+02,4.424151309690059719e+01,3.799325395114782111e+01
3.490000000000000000e+02,4.427230761675085091e+01,3.799325395114782111e+01
3.510000000000000000e+02,4.428985604206208393e+01,3.799325395114782111e+01
3.515000000000000000e+02,4.426298156753868085e+01,3.799325395114782111e+01
3.525000000000000000e+02,4.427392892898572541e+01,3.799325395114782111e+01
3.530000000000000000e+02,4.428598227549866806e+01,3.799325395114782111e+01
3.535000000000000000e+02,4.426804698526954951e+01,3.799325395114782111e+01
3.540000000000000000e+02,4.430809270489959317e+01,3.799325395114782111e+01
3.545000000000000000e+02,4.431337480582958932e+01,3.799325395114782111e+01
3.550000000000000000e+02,4.428879446949181897e+01,3.799325395114782111e+01
3.555000000000000000e+02,4.431632707831832363e+01,3.799325395114782111e+01
3.560000000000000000e+02,4.430039936458558714e+01,3.799325395114782111e+01
3.565000000000000000e+02,4.428489354825954649e+01,3.799325395114782111e+01
3.570000000000000000e+02,4.429355800087578388e+01,3.799325395114782111e+01
3.575000000000000000e+02,4.431906831813833492e+01,3.799325395114782111e+01
3.580000000000000000e+02,4.430880341542617629e+01,3.799325395114782111e+01
3.585000000000000000e+02,4.431195407544342402e+01,3.799325395114782111e+01
3.595000000000000000e+02,4.432826848252401675e+01,3.799325395114782111e+01
3.600000000000000000e+02,4.433807398613653561e+01,3.799325395114782111e+01
3.605000000000000000e+02,4.432193101175575833e+01,3.799325395114782111e+01
3.610000000000000000e+02,4.436007920217323175e+01,3.799325395114782111e+01
3.615000000000000000e+02,4.431575015373169180e+01,3.799325395114782111e+01
3.620000000000000000e+02,4.434889208744051814e+01,3.799325395114782111e+01
3.625000000000000000e+02,4.433344975329750781e+01,3.799325395114782111e+01
3.630000000000000000e+02,4.433372262259312180e+01,3.799325395114782111e+01
3.635000000000000000e+02,4.432255475281742463e+01,3.799325395114782111e+01
3.640000000000000000e+02,4.434046702781061811e+01,3.799325395114782111e+01
3.645000000000000000e+02,4.436523097433185825e+01,3.799325395114782111e+01
3.650000000000000000e+02,4.432308458368526516e+01,3.799325395114782111e+01
3.660000000000000000e+02,4.437141918713579969e+01,3.799325395114782111e+01
3.665000000000000000e+02,4.437551997614096422e+01,3.799325395114782111e+01
3.670000000000000000e+02,4.434922289273620066e+01,3.799325395114782111e+01
3.675000000000000000e+02,4.437493778699207780e+01,3.799325395114782111e+01
3.680000000000000000e+02,4.436168450353012105e+01,3.799325395114782111e+01
3.685000000000000000e+02,4.434415668151272882e+01,3.799325395114782111e+01
3.690000000000000000e+02,4.437229951142396089e+01,3.799325395114782111e+01
3.700000000000000000e+02,4.439361790110461214e+01,3.799325395114782111e+01
3.705000000000000000e+02,4.438186637060000805e+01,3.799325395114782111e+01
3.710000000000000000e+02,4.437335184522478215e+01,3.799325395114782111e+01
3.720000000000000000e+02,4.436438542789780115e+01,3.799325395114782111e+01
3.725000000000000000e+02,4.439390496673082964e+01,3.799325395114782111e+01
3.730000000000000000e+02,4.438773568735500419e+01,3.799325395114782111e+01
3.740000000000000000e+02,4.440485055473885012e+01,3.799325395114782111e+01
3.745000000000000000e+02,4.439214195759485193e+01,3.799325395114782111e+01
3.750000000000000000e+02,4.438848920189523994e+01,3.799325395114782111e+01
3.755000000000000000e+02,4.442192915232433847e+01,3.799325395114782111e+01
3.760000000000000000e+02,4.438895363373846692e+01,3.799325395114782111e+01
3.765000000000000000e+02,4.442341327554122188e+01,3.799325395114782111e+01
3.770000000000000000e+02,4.440273803497256466e+01,3.799325395114782111e+01
3.780000000000000000e+02,4.439200170062886031e+01,3.799325395114782111e+01
3.785000000000000000e+02,4.443466744343210451e+01,3.799325395114782111e+01
3.790000000000000000e+02,4.441231185977911622e+01,3.799325395114782111e+01
3.805000000000000000e+02,4.440275640878483898e+01,3.799325395114782111e+01
3.815000000000000000e+02,4.442228335910714065e+01,3.799325395114782111e+01
3.820000000000000000e+02,4.441004474240457967e+01,3.799325395114782111e+01
3.830000000000000000e+02,4.444372668193401665e+01,3.799325395114782111e+01
3.835000000000000000e+02,4.445474632517863967e+01,3.799325395114782111e+01
3.840000000000000000e+02,4.442421086986348655e+01,3.799325395114782111e+01
3.855000000000000000e+02,4.446403816057465974e+01,3.799325395114782111e+01
3.865000000000000000e+02,4.448399267988412475e+01,3.799325395114782111e+01
3.870000000000000000e+02,4.443731140724302975e+01,3.799325395114782111e+01
3.900000000000000000e+02,4.448747483399291269e+01,3.799325395114782111e+01
3.925000000000000000e+02,4.448258650000995829e+01,3.799325395114782111e+01
3.930000000000000000e+02,4.448636886570812266e+01,3.799325395114782111e+01
3.940000000000000000e+02,4.449402264231670756e+01,3.799325395114782111e+01
3.945000000000000000e+02,4.449711982021135270e+01,3.799325395114782111e+01
3.950000000000000000e+02,4.447797143451829527e+01,3.799325395114782111e+01
3.955000000000000000e+02,4.450064921652474936e+01,3.799325395114782111e+01
3.960000000000000000e+02,4.447765869585295206e+01,3.799325395114782111e+01
3.970000000000000000e+02,4.452032091838228212e+01,3.799325395114782111e+01
3.975000000000000000e+02,4.450149556794165306e+01,3.799325395114782111e+01
3.980000000000000000e+02,4.449857884589077628e+01,3.799325395114782111e+01
4.000000000000000000e+02,4.453706027355787000e+01,3.799325395114782111e+01
4.015000000000000000e+02,4.450538824840806029e+01,3.799325395114782111e+01
4.020000000000000000e+02,4.449091135876400926e+01,3.799325395114782111e+01
4.035000000000000000e+02,4.451913115293520917e+01,3.799325395114782111e+01
4.045000000000000000e+02,4.450793990765343722e+01,3.799325395114782111e+01
4.050000000000000000e+02,4.451670188170135134e+01,3.799325395114782111e+01
4.055000000000000000e+02,4.454633953551938674e+01,3.799325395114782111e+01
4.060000000000000000e+02,4.454538066017984477e+01,3.799325395114782111e+01
4.065000000000000000e+02,4.453313868562859312e+01,3.799325395114782111e+01
4.075000000000000000e+02,4.452371082135756097e+01,3.799325395114782111e+01
4.085000000000000000e+02,4.452680760454501296e+01,3.799325395114782111e+01
4.090000000000000000e+02,4.453976869326933041e+01,3.799325395114782111e+01
4.095000000000000000e+02,4.452443659057745151e+01,3.799325395114782111e+01
4.100000000000000000e+02,4.455734042160641906e+01,3.799325395114782111e+01
4.105000000000000000e+02,4.454459670483542766e+01,3.799325395114782111e+01
4.110000000000000000e+02,4.455923067718907760e+01,3.799325395114782111e+01
4.115000000000000000e+02,4.455248138966267391e+01,3.799325395114782111e+01
4.120000000000000000e+02,4.454432478535806439e+01,3.799325395114782111e+01
4.130000000000000000e+02,4.457037087774304496e+01,3.799325395114782111e+01
4.135000000000000000e+02,4.457984284798882157e+01,3.799325395114782111e+01
4.140000000000000000e+02,4.455119577622274107e+01,3.799325395114782111e+01
4.150000000000000000e+02,4.456222545520077460e+01,3.799325395114782111e+01
4.160000000000000000e+02,4.458489681984772091e+01,3.799325395114782111e+01
4.165000000000000000e+02,4.455603142168692443e+01,3.799325395114782111e+01
4.175000000000000000e+02,4.458892581957127987e+01,3.799325395114782111e+01
4.180000000000000000e+02,4.458239982559708636e+01,3.799325395114782111e+01
4.185000000000000000e+02,4.456288060936314110e+01,3.799325395114782111e+01
4.195000000000000000e+02,4.458566852702855243e+01,3.799325395114782111e+01
4.205000000000000000e+02,4.458169166682678508e+01,3.799325395114782111e+01
4.210000000000000000e+02,4.458157709708997629e+01,3.799325395114782111e+01
4.225000000000000000e+02,4.461571284502188206e+01,3.799325395114782111e+01
4.235000000000000000e+02,4.461877748859298976e+01,3.799325395114782111e+01
4.240000000000000000e+02,4.460417861831984965e+01,3.799325395114782111e+01
4.255000000000000000e+02,4.461688363814757707e+01,3.799325395114782111e+01
4.270000000000000000e+02,4.462398502572197856e+01,3.799325395114782111e+01
4.275000000000000000e+02,4.459605284670897163e+01,3.799325395114782111e+01
4.280000000000000000e+02,4.463618776081511896e+01,3.799325395114782111e+01
4.285000000000000000e+02,4.459928796793528250e+01,3.799325395114782111e+01
4.290000000000000000e+02,4.463670713986390837e+01,3.799325395114782111e+01
4.295000000000000000e+02,4.462476127813943805e+01,3.799325395114782111e+01
4.300000000000000000e+02,4.462817685962146186e+01,3.799325395114782111e+01
4.310000000000000000e+02,4.464674720996374191e+01,3.799325395114782111e+01
4.320000000000000000e+02,4.465337126675299118e+01,3.799325395114782111e+01
4.325000000000000000e+02,4.462408651806277504e+01,3.799325395114782111e+01
4.355000000000000000e+02,4.467941009057048518e+01,3.799325395114782111e+01
4.380000000000000000e+02,4.465012567696884815e+01,3.799325395114782111e+01
4.385000000000000000e+02,4.466739361053926416e+01,3.799325395114782111e+01
4.395000000000000000e+02,4.464768591903991535e+01,3.799325395114782111e+01
4.400000000000000000e+02,4.467536358683621245e+01,3.799325395114782111e+01
4.405000000000000000e+02,4.467719854156372605e+01,3.799325395114782111e+01
4.415000000000000000e+02,4.470125678701082705e+01,3.799325395114782111e+01
4.420000000000000000e+02,4.465052540756595789e+01,3.799325395114782111e+01
4.425000000000000000e+02,4.465999298674208973e+01,3.799325395114782111e+01
4.430000000000000000e+02,4.468408589101780848e+01,3.799325395114782111e+01
4.435000000000000000e+02,4.466530319654622616e+01,3.799325395114782111e+01
4.440000000000000000e+02,4.465782735358496325e+01,3.799325395114782111e+01
4.445000000000000000e+02,4.468736079800009975e+01,3.799325395114782111e+01
4.450000000000000000e+02,4.467024280398800329e+01,3.799325395114782111e+01
4.460000000000000000e+02,4.468801105563788667e+01,3.799325395114782111e+01
4.465000000000000000e+02,4.467064141308315328e+01,3.799325395114782111e+01
4.470000000000000000e+02,4.467957848477494309e+01,3.799325395114782111e+01
4.480000000000000000e+02,4.469013352530119221e+01,3.799325395114782111e+01
4.490000000000000000e+02,4.469138559049572734e+01,3.799325395114782111e+01
4.495000000000000000e+02,4.467875982800091350e+01,3.799325395114782111e+01
4.510000000000000000e+02,4.470964934084990006e+01,3.799325395114782111e+01
4.520000000000000000e+02,4.472277648537243522e+01,3.799325395114782111e+01
4.525000000000000000e+02,4.470223383063049027e+01,3.799325395114782111e+01
4.540000000000000000e+02,4.469091656636282295e+01,3.799325395114782111e+01
4.550000000000000000e+02,4.471273209972934382e+01,3.799325395114782111e+01
4.555000000000000000e+02,4.470135195927063165e+01,3.799325395114782111e+01
4.560000000000000000e+02,4.471631133748191900e+01,3.799325395114782111e+01
4.565000000000000000e+02,4.473220877387274186e+01,3.799325395114782111e+01
4.570000000000000000e+02,4.470929833979651136e+01,3.799325395114782111e+01
4.580000000000000000e+02,4.473171756602064875e+01,3.799325395114782111e+01
4.585000000000000000e+02,4.470653467306870255e+01,3.799325395114782111e+01
4.590000000000000000e+02,4.471152491025216591e+01,3.799325395114782111e+01
4.605000000000000000e+02,4.472272573803638096e+01,3.799325395114782111e+01
4.620000000000000000e+02,4.472288423860374706e+01,3.799325395114782111e+01
4.625000000000000000e+02,4.471409002067305494e+01,3.799325395114782111e+01
4.640000000000000000e+02,4.475208807044395343e+01,3.799325395114782111e+01
4.650000000000000000e+02,4.474248188976169160e+01,3.799325395114782111e+01
4.655000000000000000e+02,4.474374376317857127e+01,3.799325395114782111e+01
4.670000000000000000e+02,4.474199092458934501e+01,3.799325395114782111e+01
4.685000000000000000e+02,4.475368235342987333e+01,3.799325395114782111e+01
4.690000000000000000e+02,4.477808818070111130e+01,3.799325395114782111e+01
4.700000000000000000e+02,4.475344560894794199e+01,3.799325395114782111e+01
4.705000000000000000e+02,4.475767705911037098e+01,3.799325395114782111e+01
4.710000000000000000e+02,4.476866403992859489e+01,3.799325395114782111e+01
4.730000000000000000e+02,4.478013827013941039e+01,3.799325395114782111e+01
4.745000000000000000e+02,4.477545871023993129e+01,3.799325395114782111e+01
4.750000000000000000e+02,4.476321190214235202e+01,3.799325395114782111e+01
4.770000000000000000e+02,4.479015096977247623e+01,3.799325395114782111e+01
4.790000000000000000e+02,4.479430948108848298e+01,3.799325395114782111e+01
4.795000000000000000e+02,4.479358832273907609e+01,3.799325395114782111e+01
4.800000000000000000e+02,4.478224842794242022e+01,3.799325395114782111e+01
4.805000000000000000e+02,4.479527003116370309e+01,3.799325395114782111e+01
4.810000000000000000e+02,4.478648480514298313e+01,3.799325395114782111e+01
4.815000000000000000e+02,4.479043717058919327e+01,3.799325395114782111e+01
4.820000000000000000e+02,4.480383434670779508e+01,3.799325395114782111e+01
4.835000000000000000e+02,4.477420976292151522e+01,3.799325395114782111e+01
4.845000000000000000e+02,4.478037482074005737e+01,3.799325395114782111e+01
4.850000000000000000e+02,4.479652095927817612e+01,3.799325395114782111e+01
4.860000000000000000e+02,4.481150942778725721e+01,3.799325395114782111e+01
4.865000000000000000e+02,4.480987027458777305e+01,3.799325395114782111e+01
4.870000000000000000e+02,4.479806822814970246e+01,3.799325395114782111e+01
4.880000000000000000e+02,4.482291269136028689e+01,3.799325395114782111e+01
4.890000000000000000e+02,4.482293760594713206e+01,3.799325395114782111e+01
4.895000000000000000e+02,4.482062670635795598e+01,3.799325395114782111e+01
4.900000000000000000e+02,4.482894820667663538e+01,3.799325395114782111e+01
4.905000000000000000e+02,4.482019454903613109e+01,3.799325395114782111e+01
4.920000000000000000e+02,4.480651750463152183e+01,3.799325395114782111e+01
4.930000000000000000e+02,4.484505543880312928e+01,3.799325395114782111e+01
4.935000000000000000e+02,4.483458473256883536e+01,3.799325395114782111e+01
4.940000000000000000e+02,4.485018094436862413e+01,3.799325395114782111e+01
4.945000000000000000e+02,4.482857604776812366e+01,3.799325395114782111e+01
4.955000000000000000e+02,4.481254132711930538e+01,3.799325395114782111e+01
4.960000000000000000e+02,4.481333107690579709e+01,3.799325395114782111e+01
4.965000000000000000e+02,4.484695571242749423e+01,3.799325395114782111e+01
4.970000000000000000e+02,4.486085436854075681e+01,3.799325395114782111e+01
4.975000000000000000e+02,4.484302805520691493e+01,3.799325395114782111e+01
4.995000000000000000e+02,4.483855575814416028e+01,3.799325395114782111e+01
5.015000000000000000e+02,4.484545286443704981e+01,3.799325395114782111e+01
5.020000000000000000e+02,4.485400092931123339e+01,3.799325395114782111e+01
5.025000000000000000e+02,4.484045967732851778e+01,3.799325395114782111e+01
5.030000000000000000e+02,4.485151879572222811e+01,3.799325395114782111e+01
5.035000000000000000e+02,4.487032405832221116e+01,3.799325395114782111e+01
5.040000000000000000e+02,4.486791747040157219e+01,3.799325395114782111e+01
5.045000000000000000e+02,4.485981688870666062e+01,3.799325395114782111e+01
5.075000000000000000e+02,4.487624072434346090e+01,3.799325395114782111e+01
5.100000000000000000e+02,4.486802014254561044e+01,3.799325395114782111e+01
5.105000000000000000e+02,4.487487092512655806e+01,3.799325395114782111e+01
5.110000000000000000e+02,4.489173308048294331e+01,3.799325395114782111e+01
5.115000000000000000e+02,4.487291220480459941e+01,3.799325395114782111e+01
5.120000000000000000e+02,4.485016909050498413e+01,3.799325395114782111e+01
5.125000000000000000e+02,4.488990612863332785e+01,3.799325395114782111e+01
5.130000000000000000e+02,4.491488815390103184e+01,3.799325395114782111e+01
5.135000000000000000e+02,4.487663702739989446e+01,3.799325395114782111e+01
5.145000000000000000e+02,4.489451237489463153e+01,3.799325395114782111e+01
5.150000000000000000e+02,4.488142137492982897e+01,3.799325395114782111e+01
5.155000000000000000e+02,4.488207255468051926e+01,3.799325395114782111e+01
5.160000000000000000e+02,4.489205422082389418e+01,3.799325395114782111e+01
5.165000000000000000e+02,4.486890371174715142e+01,3.799325395114782111e+01
5.170000000000000000e+02,4.488376993768091694e+01,3.799325395114782111e+01
5.175000000000000000e+02,4.489907222535561004e+01,3.799325395114782111e+01
5.180000000000000000e+02,4.491015812087412939e+01,3.799325395114782111e+01
5.185000000000000000e+02,4.486651996292431477e+01,3.799325395114782111e+01
5.200000000000000000e+02,4.492971254809337722e+01,3.799325395114782111e+01
5.210000000000000000e+02,4.489417807739310007e+01,3.799325395114782111e+01
5.215000000000000000e+02,4.491510940151891162e+01,3.799325395114782111e+01
5.225000000000000000e+02,4.490497310629687178e+01,3.799325395114782111e+01
5.230000000000000000e+02,4.491410293577252588e+01,3.799325395114782111e+01
5.235000000000000000e+02,4.491403156409921849e+01,3.799325395114782111e+01
5.245000000000000000e+02,4.489467665714842326e+01,3.799325395114782111e+01
5.255000000000000000e+02,4.489526110504999679e+01,3.799325395114782111e+01
5.260000000000000000e+02,4.491509738930866291e+01,3.799325395114782111e+01
5.270000000000000000e+02,4.492733078400775781e+01,3.799325395114782111e+01
5.275000000000000000e+02,4.488751257506018533e+01,3.799325395114782111e+01
5.280000000000000000e+02,4.491230205553834764e+01,3.799325395114782111e+01
5.285000000000000000e+02,4.492105743217122438e+01,3.799325395114782111e+01
5.290000000000000000e+02,4.490839849754986091e+01,3.799325395114782111e+01
5.300000000000000000e+02,4.493246050064578867e+01,3.799325395114782111e+01
5.305000000000000000e+02,4.491626919877354851e+01,3.799325395114782111e+01
5.310000000000000000e+02,4.491822613458815994e+01,3.799325395114782111e+01
5.325000000000000000e+02,4.493811027872634156e+01,3.799325395114782111e+01
5.340000000000000000e+02,4.496203340531776149e+01,3.799325395114782111e+01
5.345000000000000000e+02,4.492727058098574844e+01,3.799325395114782111e+01
5.350000000000000000e+02,4.496142890746270382e+01,3.799325395114782111e+01
5.355000000000000000e+02,4.491245887135145409e+01,3.799325395114782111e+01
5.360000000000000000e+02,4.495108800705959595e+01,3.799325395114782111e+01
5.365000000000000000e+02,4.492661712437580945e+01,3.799325395114782111e+01
5.375000000000000000e+02,4.494498060231921954e+01,3.799325395114782111e+01
5.385000000000000000e+02,4.497567772333444225e+01,3.799325395114782111e+01
5.390000000000000000e+02,4.494289665364489395e+01,3.799325395114782111e+01
5.400000000000000000e+02,4.493276826260028400e+01,3.799325395114782111e+01
5.405000000000000000e+02,4.493712585413830141e+01,3.799325395114782111e+01
5.410000000000000000e+02,4.496854786607124055e+01,3.799325395114782111e+01
5.415000000000000000e+02,4.495188523893192922e+01,3.799325395114782111e+01
5.420000000000000000e+02,4.496139891289071500e+01,3.799325395114782111e+01
5.430000000000000000e+02,4.497295071473764949e+01,3.799325395114782111e+01
5.435000000000000000e+02,4.493242045700453957e+01,3.799325395114782111e+01
5.440000000000000000e+02,4.495883970927826567e+01,3.799325395114782111e+01
5.450000000000000000e+02,4.494678059374193424e+01,3.799325395114782111e+01
5.455000000000000000e+02,4.496451804258882845e+01,3.799325395114782111e+01
5.460000000000000000e+02,4.496405157783418360e+01,3.799325395114782111e+01
5.465000000000000000e+02,4.494170290652879629e+01,3.799325395114782111e+01
5.470000000000000000e+02,4.497181065922946175e+01,3.799325395114782111e+01
5.480000000000000000e+02,4.496587065543518236e+01,3.799325395114782111e+01
5.490000000000000000e+02,4.496129370439714279e+01,3.799325395114782111e+01
5.495000000000000000e+02,4.499749562529502356e+01,3.799325395114782111e+01
5.500000000000000000e+02,4.497545758995681098e+01,3.799325395114782111e+01
5.505000000000000000e+02,4.497016079887946916e+01,3.799325395114782111e+01
5.510000000000000000e+02,4.499999299523948793e+01,3.799325395114782111e+01
5.520000000000000000e+02,4.496495826806310703e+01,3.799325395114782111e+01
5.530000000000000000e+02,4.497163766623425829e+01,3.799325395114782111e+01
5.535000000000000000e+02,4.497260246820567176e+01,3.799325395114782111e+01
5.540000000000000000e+02,4.495429751833669485e+01,3.799325395114782111e+01
5.545000000000000000e+02,4.498465850261218435e+01,3.799325395114782111e+01
5.550000000000000000e+02,4.501335321865580852e+01,3.799325395114782111e+01
5.555000000000000000e+02,4.498008560407209444e+01,3.799325395114782111e+01
5.560000000000000000e+02,4.496857222207663085e+01,3.799325395114782111e+01
5.565000000000000000e+02,4.500052088983041898e+01,3.799325395114782111e+01
5.570000000000000000e+02,4.498794706337597660e+01,3.799325395114782111e+01
5.575000000000000000e+02,4.497729620574232712e+01,3.799325395114782111e+01
5.580000000000000000e+02,4.499554801343851551e+01,3.799325395114782111e+01
5.590000000000000000e+02,4.498699116127878739e+01,3.799325395114782111e+01
5.595000000000000000e+02,4.496939488729587708e+01,3.799325395114782111e+01
5.600000000000000000e+02,4.499999779885883555e+01,3.799325395114782111e+01
5.605000000000000000e+02,4.497960068486561624e+01,3.799325395114782111e+01
5.610000000000000000e+02,4.498924568270590640e+01,3.799325395114782111e+01
5.615000000000000000e+02,4.499718341884381800e+01,3.799325395114782111e+01
5.620000000000000000e+02,4.497993014588299587e+01,3.799325395114782111e+01
5.625000000000000000e+02,4.500211459778255119e+01,3.799325395114782111e+01
5.635000000000000000e+02,4.499504343972330389e+01,3.799325395114782111e+01
5.640000000000000000e+02,4.500727357474913504e+01,3.799325395114782111e+01
5.645000000000000000e+02,4.501063629397648924e+01,3.799325395114782111e+01
5.650000000000000000e+02,4.499954933371046195e+01,3.799325395114782111e+01
5.655000000000000000e+02,4.499877736198364175e+01,3.799325395114782111e+01
5.660000000000000000e+02,4.500815827643238265e+01,3.799325395114782111e+01
5.665000000000000000e+02,4.499342912989220622e+01,3.799325395114782111e+01
5.670000000000000000e+02,4.501377737304926541e+01,3.799325395114782111e+01
5.675000000000000000e+02,4.500333726317005301e+01,3.799325395114782111e+01
5.680000000000000000e+02,4.500852682874929656e+01,3.799325395114782111e+01
5.685000000000000000e+02,4.502237429806593383e+01,3.799325395114782111e+01
5.690000000000000000e+02,4.499615884799840160e+01,3.799325395114782111e+01
5.695000000000000000e+02,4.500211515589943900e+01,3.799325395114782111e+01
5.700000000000000000e+02,4.501730254329533665e+01,3.799325395114782111e+01
5.705000000000000000e+02,4.498524564797798320e+01,3.799325395114782111e+01
5.710000000000000000e+02,4.500605229975729316e+01,3.799325395114782111e+01
5.715000000000000000e+02,4.499009828233143793e+01,3.799325395114782111e+01
5.720000000000000000e+02,4.502104482981669520e+01,3.799325395114782111e+01
5.730000000000000000e+02,4.500933710070918892e+01,3.799325395114782111e+01
5.740000000000000000e+02,4.500263085836392207e+01,3.799325395114782111e+01
5.745000000000000000e+02,4.502024676604781916e+01,3.799325395114782111e+01
5.755000000000000000e+02,4.503794956049959097e+01,3.799325395114782111e+01
5.765000000000000000e+02,4.503283165416237210e+01,3.799325395114782111e+01
5.770000000000000000e+02,4.499835969185480167e+01,3.799325395114782111e+01
5.775000000000000000e+02,4.503427136368532757e+01,3.799325395114782111e+01
5.780000000000000000e+02,4.499208041473998065e+01,3.799325395114782111e+01
5.795000000000000000e+02,4.502828601360644001e+01,3.799325395114782111e+01
5.805000000000000000e+02,4.502999987206726473e+01,3.799325395114782111e+01
5.810000000000000000e+02,4.501755165521756652e+01,3.799325395114782111e+01
5.820000000000000000e+02,4.504167754019039194e+01,3.799325395114782111e+01
5.830000000000000000e+02,4.504665670045508108e+01,3.799325395114782111e+01
5.835000000000000000e+02,4.503529945223911568e+01,3.799325395114782111e+01
5.840000000000000000e+02,4.506782955739541308e+01,3.799325395114782111e+01
5.845000000000000000e+02,4.504551870269676783e+01,3.799325395114782111e+01
5.855000000000000000e+02,4.503538532834420494e+01,3.799325395114782111e+01
5.860000000000000000e+02,4.501864376630020104e+01,3.799325395114782111e+01
5.865000000000000000e+02,4.505821607785567551e+01,3.799325395114782111e+01
5.875000000000000000e+02,4.503685349921678949e+01,3.799325395114782111e+01
5.880000000000000000e+02,4.503127715407016751e+01,3.799325395114782111e+01
5.885000000000000000e+02,4.504885289090899647e+01,3.799325395114782111e+01
5.900000000000000000e+02,4.506087860992739991e+01,3.799325395114782111e+01
5.910000000000000000e+02,4.503651280273256674e+01,3.799325395114782111e+01
5.915000000000000000e+02,4.504872211804919147e+01,3.799325395114782111e+01
5.920000000000000000e+02,4.506095186229789817e+01,3.799325395114782111e+01
5.925000000000000000e+02,4.506560103980817900e+01,3.799325395114782111e+01
5.930000000000000000e+02,4.505194034040172113e+01,3.799325395114782111e+01
5.935000000000000000e+02,4.503938010193606800e+01,3.799325395114782111e+01
5.940000000000000000e+02,4.507308279900358627e+01,3.799325395114782111e+01
5.945000000000000000e+02,4.505721497983134327e+01,3.799325395114782111e+01
5.950000000000000000e+02,4.508014794641896827e+01,3.799325395114782111e+01
5.955000000000000000e+02,4.504723108156449030e+01,3.799325395114782111e+01
5.960000000000000000e+02,4.506449898682143385e+01,3.799325395114782111e+01
5.965000000000000000e+02,4.507133324645814554e+01,3.799325395114782111e+01
5.970000000000000000e+02,4.505094577556278068e+01,3.799325395114782111e+01
5.985000000000000000e+02,4.507555545733213620e+01,3.799325395114782111e+01
5.995000000000000000e+02,4.507410698289995565e+01,3.799325395114782111e+01
6.000000000000000000e+02,4.506733178149016084e+01,3.799325395114782111e+01
6.005000000000000000e+02,4.507869835729643171e+01,3.799325395114782111e+01
6.010000000000000000e+02,4.505998047014866614e+01,3.799325395114782111e+01
6.015000000000000000e+02,4.508888659017748779e+01,3.799325395114782111e+01
6.020000000000000000e+02,4.505408661731804898e+01,3.799325395114782111e+01
6.025000000000000000e+02,4.508351179379438634e+01,3.799325395114782111e+01
6.030000000000000000e+02,4.506371936236309494e+01,3.799325395114782111e+01
6.035000000000000000e+02,4.504811822383939557e+01,3.799325395114782111e+01
6.040000000000000000e+02,4.507482067524822611e+01,3.799325395114782111e+01
6.060000000000000000e+02,4.508859446141343597e+01,3.799325395114782111e+01
6.075000000000000000e+02,4.511305169429747508e+01,3.799325395114782111e+01
6.080000000000000000e+02,4.508130779202576832e+01,3.799325395114782111e+01
6.085000000000000000e+02,4.506898047517729111e+01,3.799325395114782111e+01
6.090000000000000000e+02,4.509002782593997694e+01,3.799325395114782111e+01
6.100000000000000000e+02,4.507208022928589486e+01,3.799325395114782111e+01
6.110000000000000000e+02,4.507400312908290374e+01,3.799325395114782111e+01
6.115000000000000000e+02,4.508057834046995538e+01,3.799325395114782111e+01
6.120000000000000000e+02,4.505948362859881939e+01,3.799325395114782111e+01
6.125000000000000000e+02,4.508424634049168844e+01,3.799325395114782111e+01
6.130000000000000000e+02,4.509585238434989662e+01,3.799325395114782111e+01
6.135000000000000000e+02,4.508826648777358770e+01,3.799325395114782111e+01
6.150000000000000000e+02,4.508271052827549141e+01,3.799325395114782111e+01
6.165000000000000000e+02,4.508393400998680534e+01,3.799325395114782111e+01
6.170000000000000000e+02,4.509554572915006787e+01,3.799325395114782111e+01
6.180000000000000000e+02,4.510191301933061681e+01,3.799325395114782111e+01
6.190000000000000000e+02,4.510439724179417453e+01,3.799325395114782111e+01
6.195000000000000000e+02,4.509135800301709196e+01,3.799325395114782111e+01
6.200000000000000000e+02,4.510004532057819659e+01,3.799325395114782111e+01
6.205000000000000000e+02,4.508672951915744420e+01,3.799325395114782111e+01
6.215000000000000000e+02,4.511828183490894872e+01,3.799325395114782111e+01
6.225000000000000000e+02,4.511608630033503431e+01,3.799325395114782111e+01
6.230000000000000000e+02,4.511166655425079597e+01,3.799325395114782111e+01
6.240000000000000000e+02,4.508650771839224092e+01,3.799325395114782111e+01
6.245000000000000000e+02,4.510471849752125451e+01,3.799325395114782111e+01
6.250000000000000000e+02,4.511333584715568890e+01,3.799325395114782111e+01
6.255000000000000000e+02,4.509792718689175217e+01,3.799325395114782111e+01
6.260000000000000000e+02,4.510741603438128067e+01,3.799325395114782111e+01
6.270000000000000000e+02,4.513077314066103440e+01,3.799325395114782111e+01
6.275000000000000000e+02,4.510049477327532941e+01,3.799325395114782111e+01
6.280000000000000000e+02,4.511184643059457500e+01,3.799325395114782111e+01
6.290000000000000000e+02,4.509465623018040503e+01,3.799325395114782111e+01
6.300000000000000000e+02,4.509441181325007619e+01,3.799325395114782111e+01
6.305000000000000000e+02,4.509832681992219960e+01,3.799325395114782111e+01
6.315000000000000000e+02,4.511792049042653474e+01,3.799325395114782111e+01
6.325000000000000000e+02,4.513306852075549358e+01,3.799325395114782111e+01
6.330000000000000000e+02,4.510105260560975182e+01,3.799325395114782111e+01
6.340000000000000000e+02,4.511435741335341021e+01,3.799325395114782111e+01
6.345000000000000000e+02,4.512247388753547739e+01,3.799325395114782111e+01
6.350000000000000000e+02,4.510601105921362119e+01,3.799325395114782111e+01
6.365000000000000000e+02,4.514142607926812900e+01,3.799325395114782111e+01
6.375000000000000000e+02,4.514193259789093560e+01,3.799325395114782111e+01
6.380000000000000000e+02,4.512806544466382519e+01,3.799325395114782111e+01
6.390000000000000000e+02,4.514355133998234493e+01,3.799325395114782111e+01
6.395000000000000000e+02,4.511680173162997676e+01,3.799325395114782111e+01
6.400000000000000000e+02,4.511984774207620319e+01,3.799325395114782111e+01
6.410000000000000000e+02,4.511159682624754907e+01,3.799325395114782111e+01
6.415000000000000000e+02,4.513976307468669091e+01,3.799325395114782111e+01
6.420000000000000000e+02,4.514063263545688187e+01,3.799325395114782111e+01
6.430000000000000000e+02,4.512992340556207438e+01,3.799325395114782111e+01
6.435000000000000000e+02,4.513771351163922674e+01,3.799325395114782111e+01
6.440000000000000000e+02,4.515571982545425556e+01,3.799325395114782111e+01
6.450000000000000000e+02,4.513668076354861114e+01,3.799325395114782111e+01
6.455000000000000000e+02,4.513003753187381761e+01,3.799325395114782111e+01
6.460000000000000000e+02,4.515005346601805769e+01,3.799325395114782111e+01
6.470000000000000000e+02,4.516124952208676291e+01,3.799325395114782111e+01
6.475000000000000000e+02,4.515003446898100492e+01,3.799325395114782111e+01
6.480000000000000000e+02,4.512031875857761776e+01,3.799325395114782111e+01
6.495000000000000000e+02,4.513602280805663014e+01,3.799325395114782111e+01
6.505000000000000000e+02,4.514917100527435423e+01,3.799325395114782111e+01
6.510000000000000000e+02,4.512611801962940916e+01,3.799325395114782111e+01
6.520000000000000000e+02,4.514836116832267976e+01,3.799325395114782111e+01
6.525000000000000000e+02,4.515569055940193977e+01,3.799325395114782111e+01
6.530000000000000000e+02,4.513112229485167859e+01,3.799325395114782111e+01
6.540000000000000000e+02,4.516382142015510937e+01,3.799325395114782111e+01
6.545000000000000000e+02,4.516131421550670666e+01,3.799325395114782111e+01
6.550000000000000000e+02,4.515214816638189887e+01,3.799325395114782111e+01
6.555000000000000000e+02,4.513822649642760609e+01,3.799325395114782111e+01
6.560000000000000000e+02,4.516713202872904986e+01,3.799325395114782111e+01
6.565000000000000000e+02,4.514467083040534590e+01,3.799325395114782111e+01
6.570000000000000000e+02,4.516280697085232276e+01,3.799325395114782111e+01
6.575000000000000000e+02,4.513169140442663974e+01,3.799325395114782111e+01
6.585000000000000000e+02,4.516223338703914436e+01,3.799325395114782111e+01
6.595000000000000000e+02,4.518479345946656878e+01,3.799325395114782111e+01
6.600000000000000000e+02,4.515397107574801083e+01,3.799325395114782111e+01
6.605000000000000000e+02,4.517627931867237123e+01,3.799325395114782111e+01
6.610000000000000000e+02,4.515217097344189767e+01,3.799325395114782111e+01
6.615000000000000000e+02,4.518297893383074637e+01,3.799325395114782111e+01
6.620000000000000000e+02,4.516878262041007730e+01,3.799325395114782111e+01
6.625000000000000000e+02,4.517234503964543535e+01,3.799325395114782111e+01
6.630000000000000000e+02,4.514321646468063420e+01,3.799325395114782111e+01
6.635000000000000000e+02,4.518390474468472462e+01,3.799325395114782111e+01
6.655000000000000000e+02,4.515072338247657768e+01,3.799325395114782111e+01
6.670000000000000000e+02,4.516167591175994289e+01,3.799325395114782111e+01
6.675000000000000000e+02,4.516023321031369875e+01,3.799325395114782111e+01
6.690000000000000000e+02,4.518480532357461499e+01,3.799325395114782111e+01
6.700000000000000000e+02,4.517918703902267907e+01,3.799325395114782111e+01
6.705000000000000000e+02,4.518084934026259702e+01,3.799325395114782111e+01
6.720000000000000000e+02,4.516992827276590106e+01,3.799325395114782111e+01
6.730000000000000000e+02,4.516536872236019917e+01,3.799325395114782111e+01
6.735000000000000000e+02,4.518054883578025738e+01,3.799325395114782111e+01
6.745000000000000000e+02,4.516730140824348894e+01,3.799325395114782111e+01
6.750000000000000000e+02,4.517201501893515569e+01,3.799325395114782111e+01
6.755000000000000000e+02,4.519541784838063592e+01,3.799325395114782111e+01
6.765000000000000000e+02,4.516997098934897537e+01,3.799325395114782111e+01
6.770000000000000000e+02,4.518142797479466566e+01,3.799325395114782111e+01
6.775000000000000000e+02,4.521632067066585137e+01,3.799325395114782111e+01
6.780000000000000000e+02,4.515790552999363427e+01,3.799325395114782111e+01
6.785000000000000000e+02,4.520420071300787157e+01,3.799325395114782111e+01
6.800000000000000000e+02,4.518707187639022038e+01,3.799325395114782111e+01
6.815000000000000000e+02,4.518595895507111493e+01,3.799325395114782111e+01
6.820000000000000000e+02,4.519235554703306690e+01,3.799325395114782111e+01
6.830000000000000000e+02,4.516752874203881163e+01,3.799325395114782111e+01
6.835000000000000000e+02,4.516054352409712891e+01,3.799325395114782111e+01
6.840000000000000000e+02,4.519820497436533913e+01,3.799325395114782111e+01
6.850000000000000000e+02,4.518140389933555667e+01,3.799325395114782111e+01
6.855000000000000000e+02,4.520643280569984768e+01,3.799325395114782111e+01
6.860000000000000000e+02,4.518889048598604319e+01,3.799325395114782111e+01
6.865000000000000000e+02,4.522938650982077036e+01,3.799325395114782111e+01
6.870000000000000000e+02,4.520386112194431405e+01,3.799325395114782111e+01
6.880000000000000000e+02,4.519279327244173317e+01,3.799325395114782111e+01
6.890000000000000000e+02,4.519554572960976202e+01,3.799325395114782111e+01
6.895000000000000000e+02,4.520440145703589252e+01,3.799325395114782111e+01
6.905000000000000000e+02,4.521500352324343197e+01,3.799325395114782111e+01
6.910000000000000000e+02,4.519863263996184344e+01,3.799325395114782111e+01
6.915000000000000000e+02,4.518453643753621662e+01,3.799325395114782111e+01
6.925000000000000000e+02,4.520856447480525730e+01,3.799325395114782111e+01
6.930000000000000000e+02,4.519351981697488441e+01,3.799325395114782111e+01
6.935000000000000000e+02,4.519655439233662975e+01,3.799325395114782111e+01
6.950000000000000000e+02,4.518349670836649068e+01,3.799325395114782111e+01
6.960000000000000000e+02,4.520640540697314691e+01,3.799325395114782111e+01
6.965000000000000000e+02,4.521871333804774906e+01,3.799325395114782111e+01
6.975000000000000000e+02,4.519815877355743083e+01,3.799325395114782111e+01
6.980000000000000000e+02,4.521344798574424573e+01,3.799325395114782111e+01
6.985000000000000000e+02,4.521684782863266605e+01,3.799325395114782111e+01
6.995000000000000000e+02,4.520659843410277290e+01,3.799325395114782111e+01
7.000000000000000000e+02,4.522173867012237736e+01,3.799325395114782111e+01
7.005000000000000000e+02,4.521912277428666016e+01,3.799325395114782111e+01
7.020000000000000000e+02,4.524602670238017055e+01,3.799325395114782111e+01
7.030000000000000000e+02,4.519648235583849782e+01,3.799325395114782111e+01
7.035000000000000000e+02,4.521382284631588533e+01,3.799325395114782111e+01
7.040000000000000000e+02,4.520431013137275045e+01,3.799325395114782111e+01
7.045000000000000000e+02,4.522370609139480280e+01,3.799325395114782111e+01
7.050000000000000000e+02,4.521884681279764351e+01,3.799325395114782111e+01
7.060000000000000000e+02,4.518707683465892444e+01,3.799325395114782111e+01
7.065000000000000000e+02,4.519703887536822151e+01,3.799325395114782111e+01
7.070000000000000000e+02,4.521232917807577678e+01,3.799325395114782111e+01
7.075000000000000000e+02,4.522654487093824827e+01,3.799325395114782111e+01
7.080000000000000000e+02,4.521648047344677224e+01,3.799325395114782111e+01
7.090000000000000000e+02,4.523705826356757598e+01,3.799325395114782111e+01
7.100000000000000000e+02,4.524222598273111373e+01,3.799325395114782111e+01
7.105000000000000000e+02,4.521905919930831885e+01,3.799325395114782111e+01
7.115000000000000000e+02,4.523861112986639910e+01,3.799325395114782111e+01
7.120000000000000000e+02,4.523709555500123258e+01,3.799325395114782111e+01
7.125000000000000000e+02,4.520522559425496212e+01,3.799325395114782111e+01
7.135000000000000000e+02,4.525861156366288895e+01,3.799325395114782111e+01
7.140000000000000000e+02,4.523002175788446522e+01,3.799325395114782111e+01
7.145000000000000000e+02,4.521887390735502521e+01,3.799325395114782111e+01
7.160000000000000000e+02,4.523369211031295123e+01,3.799325395114782111e+01
7.175000000000000000e+02,4.523917113459066996e+01,3.799325395114782111e+01
7.180000000000000000e+02,4.522694791842953776e+01,3.799325395114782111e+01
7.195000000000000000e+02,4.524399931975354860e+01,3.799325395114782111e+01
7.205000000000000000e+02,4.523862125046672844e+01,3.799325395114782111e+01
7.210000000000000000e+02,4.522452009554395147e+01,3.799325395114782111e+01
7.215000000000000000e+02,4.524185242411334684e+01,3.799325395114782111e+01
7.220000000000000000e+02,4.523609564589003895e+01,3.799325395114782111e+01
7.225000000000000000e+02,4.521041260000437489e+01,3.799325395114782111e+01
7.230000000000000000e+02,4.526757736922161257e+01,3.799325395114782111e+01
7.235000000000000000e+02,4.523544769333007309e+01,3.799325395114782111e+01
7.245000000000000000e+02,4.524827564408657565e+01,3.799325395114782111e+01
7.255000000000000000e+02,4.525890613524118322e+01,3.799325395114782111e+01
7.260000000000000000e+02,4.523206505369298469e+01,3.799325395114782111e+01
7.270000000000000000e+02,4.524302217066362886e+01,3.799325395114782111e+01
7.280000000000000000e+02,4.525908363047174277e+01,3.799325395114782111e+01
7.285000000000000000e+02,4.523661201487711736e+01,3.799325395114782111e+01
7.290000000000000000e+02,4.525116395989154228e+01,3.799325395114782111e+01
7.295000000000000000e+02,4.521278012805466062e+01,3.799325395114782111e+01
7.300000000000000000e+02,4.521433183853251592e+01,3.799325395114782111e+01
7.305000000000000000e+02,4.524514519953848435e+01,3.799325395114782111e+01
7.310000000000000000e+02,4.522754359727270668e+01,3.799325395114782111e+01
7.315000000000000000e+02,4.524248816874861490e+01,3.799325395114782111e+01
7.320000000000000000e+02,4.522406276451274465e+01,3.799325395114782111e+01
7.330000000000000000e+02,4.523733490800582757e+01,3.799325395114782111e+01
7.340000000000000000e+02,4.524427169284881955e+01,3.799325395114782111e+01
7.345000000000000000e+02,4.523307818557110949e+01,3.799325395114782111e+01
7.350000000000000000e+02,4.525224611240019357e+01,3.799325395114782111e+01
7.355000000000000000e+02,4.525201699236793473e+01,3.799325395114782111e+01
7.360000000000000000e+02,4.524079265972405750e+01,3.799325395114782111e+01
7.365000000000000000e+02,4.525787336907443148e+01,3.799325395114782111e+01
7.370000000000000000e+02,4.524509128533038904e+01,3.799325395114782111e+01
7.375000000000000000e+02,4.525952846326264023e+01,3.799325395114782111e+01
7.380000000000000000e+02,4.525414758417748118e+01,3.799325395114782111e+01
7.385000000000000000e+02,4.523934025451043084e+01,3.799325395114782111e+01
7.390000000000000000e+02,4.527629533821882291e+01,3.799325395114782111e+01
7.395000000000000000e+02,4.524975626526829586e+01,3.799325395114782111e+01
7.410000000000000000e+02,4.526296489426496095e+01,3.799325395114782111e+01
7.420000000000000000e+02,4.527257926582740311e+01,3.799325395114782111e+01
7.425000000000000000e+02,4.524573047039359608e+01,3.799325395114782111e+01
7.430000000000000000e+02,4.526418454147835035e+01,3.799325395114782111e+01
7.435000000000000000e+02,4.527494502127971288e+01,3.799325395114782111e+01
7.440000000000000000e+02,4.525293192892050342e+01,3.799325395114782111e+01
7.445000000000000000e+02,4.526638278312786667e+01,3.799325395114782111e+01
7.450000000000000000e+02,4.525177080965635668e+01,3.799325395114782111e+01
7.455000000000000000e+02,4.523298598661141057e+01,3.799325395114782111e+01
7.460000000000000000e+02,4.526469261132346844e+01,3.799325395114782111e+01
7.465000000000000000e+02,4.523671600198247233e+01,3.799325395114782111e+01
7.470000000000000000e+02,4.529478619281394458e+01,3.799325395114782111e+01
7.480000000000000000e+02,4.526605600796676043e+01,3.799325395114782111e+01
7.485000000000000000e+02,4.525476843390807602e+01,3.799325395114782111e+01
7.490000000000000000e+02,4.527845333867796285e+01,3.799325395114782111e+01
7.525000000000000000e+02,4.525709972884428822e+01,3.799325395114782111e+01
7.555000000000000000e+02,4.526014753996643236e+01,3.799325395114782111e+01
7.560000000000000000e+02,4.525668689944529888e+01,3.799325395114782111e+01
7.565000000000000000e+02,4.527199715474498731e+01,3.799325395114782111e+01
7.570000000000000000e+02,4.525341408150764977e+01,3.799325395114782111e+01
7.580000000000000000e+02,4.526972637577336656e+01,3.799325395114782111e+01
7.585000000000000000e+02,4.529959474748010706e+01,3.799325395114782111e+01
7.590000000000000000e+02,4.525395846446456005e+01,3.799325395114782111e+01
7.605000000000000000e+02,4.527154845539497074e+01,3.799325395114782111e+01
7.615000000000000000e+02,4.528372855108354855e+01,3.799325395114782111e+01
7.620000000000000000e+02,4.525099206129203111e+01,3.799325395114782111e+01
7.625000000000000000e+02,4.528040927906335611e+01,3.799325395114782111e+01
7.630000000000000000e+02,4.525348921084717801e+01,3.799325395114782111e+01
7.650000000000000000e+02,4.528566552260809885e+01,3.799325395114782111e+01
7.665000000000000000e+02,4.527110767221517307e+01,3.799325395114782111e+01
7.670000000000000000e+02,4.525949668185857178e+01,3.799325395114782111e+01
7.680000000000000000e+02,4.528580251790450717e+01,3.799325395114782111e+01
7.685000000000000000e+02,4.529562414043873986e+01,3.799325395114782111e+01
7.690000000000000000e+02,4.527236528439767227e+01,3.799325395114782111e+01
7.705000000000000000e+02,4.528415492300123901e+01,3.799325395114782111e+01
7.720000000000000000e+02,4.529206475853779779e+01,3.799325395114782111e+01
7.725000000000000000e+02,4.527412182822379805e+01,3.799325395114782111e+01
7.740000000000000000e+02,4.529375838401042387e+01,3.799325395114782111e+01
7.750000000000000000e+02,4.529366149059371338e+01,3.799325395114782111e+01
7.755000000000000000e+02,4.529010155037542518e+01,3.799325395114782111e+01
7.760000000000000000e+02,4.531332121183039163e+01,3.799325395114782111e+01
7.765000000000000000e+02,4.530285326405292068e+01,3.799325395114782111e+01
7.770000000000000000e+02,4.530204096341755360e+01,3.799325395114782111e+01
7.775000000000000000e+02,4.527975779617323582e+01,3.799325395114782111e+01
7.780000000000000000e+02,4.528320882834076144e+01,3.799325395114782111e+01
7.785000000000000000e+02,4.532109374915549438e+01,3.799325395114782111e+01
7.790000000000000000e+02,4.526093783468099474e+01,3.799325395114782111e+01
7.795000000000000000e+02,4.528353969611585939e+01,3.799325395114782111e+01
7.800000000000000000e+02,4.530015218638668983e+01,3.799325395114782111e+01
7.805000000000000000e+02,4.526915553311474838e+01,3.799325395114782111e+01
7.810000000000000000e+02,4.529878381565024625e+01,3.799325395114782111e+01
7.815000000000000000e+02,4.531968157105955441e+01,3.799325395114782111e+01
7.820000000000000000e+02,4.529625617428035866e+01,3.799325395114782111e+01
7.825000000000000000e+02,4.528685250997992284e+01,3.799325395114782111e+01
7.830000000000000000e+02,4.529632615996240474e+01,3.799325395114782111e+01
7.835000000000000000e+02,4.528491602223325430e+01,3.799325395114782111e+01
7.840000000000000000e+02,4.529802424001273664e+01,3.799325395114782111e+01
7.865000000000000000e+02,4.528441632818087470e+01,3.799325395114782111e+01
7.890000000000000000e+02,4.528388767639537349e+01,3.799325395114782111e+01
7.895000000000000000e+02,4.528849986852817722e+01,3.799325395114782111e+01
7.900000000000000000e+02,4.530820637246500127e+01,3.799325395114782111e+01
7.905000000000000000e+02,4.530108038202119047e+01,3.799325395114782111e+01
7.910000000000000000e+02,4.529815108115041511e+01,3.799325395114782111e+01
7.920000000000000000e+02,4.529012531996814062e+01,3.799325395114782111e+01
7.930000000000000000e+02,4.529135503570937971e+01,3.799325395114782111e+01
7.935000000000000000e+02,4.530264968751189514e+01,3.799325395114782111e+01
7.945000000000000000e+02,4.529114361521146037e+01,3.799325395114782111e+01
7.950000000000000000e+02,4.531826881533713447e+01,3.799325395114782111e+01
7.955000000000000000e+02,4.530637714029296603e+01,3.799325395114782111e+01
7.960000000000000000e+02,4.529717479807494840e+01,3.799325395114782111e+01
7.965000000000000000e+02,4.530121598007242767e+01,3.799325395114782111e+01
7.970000000000000000e+02,4.531799167307830345e+01,3.799325395114782111e+01
7.975000000000000000e+02,4.528922921425310477e+01,3.799325395114782111e+01
7.980000000000000000e+02,4.532033371054997417e+01,3.799325395114782111e+01
8.000000000000000000e+02,4.529289747097357122e+01,3.799325395114782111e+01
8.015000000000000000e+02,4.531471031986453823e+01,3.799325395114782111e+01
8.020000000000000000e+02,4.531214163698246722e+01,3.799325395114782111e+01
8.030000000000000000e+02,4.532242672233613234e+01,3.799325395114782111e+01
8.035000000000000000e+02,4.531098702703197034e+01,3.799325395114782111e+01
8.040000000000000000e+02,4.530088855144096271e+01,3.799325395114782111e+01
8.045000000000000000e+02,4.528374139558466283e+01,3.799325395114782111e+01
8.050000000000000000e+02,4.530682106951064014e+01,3.799325395114782111e+01
8.060000000000000000e+02,4.534404774484887213e+01,3.799325395114782111e+01
8.065000000000000000e+02,4.530774140860863497e+01,3.799325395114782111e+01
8.070000000000000000e+02,4.530838903657151917e+01,3.799325395114782111e+01
8.075000000000000000e+02,4.529236676060688183e+01,3.799325395114782111e+01
8.080000000000000000e+02,4.531566787707993882e+01,3.799325395114782111e+01
8.090000000000000000e+02,4.530854601381493296e+01,3.799325395114782111e+01
8.095000000000000000e+02,4.531299213965064610e+01,3.799325395114782111e+01
8.100000000000000000e+02,4.532019280270892381e+01,3.799325395114782111e+01
8.110000000000000000e+02,4.531297024655575001e+01,3.799325395114782111e+01
8.115000000000000000e+02,4.531000877531696602e+01,3.799325395114782111e+01
8.120000000000000000e+02,4.532637623690985151e+01,3.799325395114782111e+01
8.130000000000000000e+02,4.533361595992371917e+01,3.799325395114782111e+01
8.135000000000000000e+02,4.531044959271464734e+01,3.799325395114782111e+01
8.140000000000000000e+02,4.531916486520174203e+01,3.799325395114782111e+01
8.165000000000000000e+02,4.532860175734979435e+01,3.799325395114782111e+01
8.190000000000000000e+02,4.533113523164094261e+01,3.799325395114782111e+01
8.195000000000000000e+02,4.531240252270350055e+01,3.799325395114782111e+01
8.205000000000000000e+02,4.530206832456447330e+01,3.799325395114782111e+01
8.210000000000000000e+02,4.530709588134026689e+01,3.799325395114782111e+01
8.215000000000000000e+02,4.532573026613361122e+01,3.799325395114782111e+01
8.240000000000000000e+02,4.530170553379920761e+01,3.799325395114782111e+01
8.260000000000000000e+02,4.531605737696930447e+01,3.799325395114782111e+01
8.265000000000000000e+02,4.532001480746937006e+01,3.799325395114782111e+01
8.275000000000000000e+02,4.531457928961155801e+01,3.799325395114782111e+01
8.285000000000000000e+02,4.533752972099564005e+01,3.799325395114782111e+01
8.290000000000000000e+02,4.533747777783169397e+01,3.799325395114782111e+01
8.300000000000000000e+02,4.530911460375026678e+01,3.799325395114782111e+01
8.305000000000000000e+02,4.532256664706185489e+01,3.799325395114782111e+01
8.310000000000000000e+02,4.531826874647001091e+01,3.799325395114782111e+01
8.315000000000000000e+02,4.530016791475497939e+01,3.799325395114782111e+01
8.320000000000000000e+02,4.532018335729645031e+01,3.799325395114782111e+01
8.325000000000000000e+02,4.534463035031583900e+01,3.799325395114782111e+01
8.330000000000000000e+02,4.532734313415181759e+01,3.799325395114782111e+01
8.345000000000000000e+02,4.532140267932683031e+01,3.799325395114782111e+01
8.355000000000000000e+02,4.534398546275510000e+01,3.799325395114782111e+01
8.360000000000000000e+02,4.534059456129793375e+01,3.799325395114782111e+01
8.380000000000000000e+02,4.531777493876450080e+01,3.799325395114782111e+01
8.395000000000000000e+02,4.533222803617456975e+01,3.799325395114782111e+01
8.400000000000000000e+02,4.533094375962684097e+01,3.799325395114782111e+01
8.405000000000000000e+02,4.534150420388773739e+01,3.799325395114782111e+01
8.410000000000000000e+02,4.532880530742598779e+01,3.799325395114782111e+01
8.420000000000000000e+02,4.530924474317355077e+01,3.799325395114782111e+01
8.425000000000000000e+02,4.534652518744189109e+01,3.799325395114782111e+01
8.430000000000000000e+02,4.531538635772017898e+01,3.799325395114782111e+01
8.435000000000000000e+02,4.534481255728489657e+01,3.799325395114782111e+01
8.440000000000000000e+02,4.534193741358456009e+01,3.799325395114782111e+01
8.445000000000000000e+02,4.532280561335694102e+01,3.799325395114782111e+01
8.450000000000000000e+02,4.534584964900564330e+01,3.799325395114782111e+01
8.455000000000000000e+02,4.533841845822173866e+01,3.799325395114782111e+01
8.460000000000000000e+02,4.533580979002921651e+01,3.799325395114782111e+01
8.475000000000000000e+02,4.537580361294543962e+01,3.799325395114782111e+01
8.485000000000000000e+02,4.534938524764280032e+01,3.799325395114782111e+01
8.490000000000000000e+02,4.535188007163825574e+01,3.799325395114782111e+01
8.505000000000000000e+02,4.534422023205303276e+01,3.799325395114782111e+01
8.515000000000000000e+02,4.533798256150116401e+01,3.799325395114782111e+01
8.520000000000000000e+02,4.535867879785286050e+01,3.799325395114782111e+01
8.525000000000000000e+02,4.531297554448477882e+01,3.799325395114782111e+01
8.530000000000000000e+02,4.532978560359613596e+01,3.799325395114782111e+01
8.535000000000000000e+02,4.535382279165582275e+01,3.799325395114782111e+01
8.545000000000000000e+02,4.533999810854852797e+01,3.799325395114782111e+01
8.555000000000000000e+02,4.534149046955773343e+01,3.799325395114782111e+01
8.560000000000000000e+02,4.535255933902146097e+01,3.799325395114782111e+01
8.570000000000000000e+02,4.532531515561113622e+01,3.799325395114782111e+01
8.575000000000000000e+02,4.536001546452190070e+01,3.799325395114782111e+01
8.580000000000000000e+02,4.535233981439880324e+01,3.799325395114782111e+01
8.600000000000000000e+02,4.533246155158852275e+01,3.799325395114782111e+01
8.615000000000000000e+02,4.534303214664522130e+01,3.799325395114782111e+01
8.620000000000000000e+02,4.534370424300281144e+01,3.799325395114782111e+01
8.625000000000000000e+02,4.533530321326932722e+01,3.799325395114782111e+01
8.630000000000000000e+02,4.533905388126431291e+01,3.799325395114782111e+01
8.635000000000000000e+02,4.534561309964721687e+01,3.799325395114782111e+01
8.640000000000000000e+02,4.535962445157824874e+01,3.799325395114782111e+01
8.645000000000000000e+02,4.535017603433040279e+01,3.799325395114782111e+01
8.655000000000000000e+02,4.536132593052447959e+01,3.799325395114782111e+01
8.665000000000000000e+02,4.535895408359469627e+01,3.799325395114782111e+01
8.670000000000000000e+02,4.534884818211394020e+01,3.799325395114782111e+01
8.675000000000000000e+02,4.535686826142950423e+01,3.799325395114782111e+01
8.680000000000000000e+02,4.535500144793665100e+01,3.799325395114782111e+01
8.685000000000000000e+02,4.534882768728179769e+01,3.799325395114782111e+01
8.690000000000000000e+02,4.533647891578831235e+01,3.799325395114782111e+01
8.695000000000000000e+02,4.533803795757152244e+01,3.799325395114782111e+01
8.700000000000000000e+02,4.536166864955002609e+01,3.799325395114782111e+01
8.710000000000000000e+02,4.534987809646505497e+01,3.799325395114782111e+01
8.715000000000000000e+02,4.532797993354190424e+01,3.799325395114782111e+01
8.720000000000000000e+02,4.535754387151782652e+01,3.799325395114782111e+01
8.735000000000000000e+02,4.534321239604244624e+01,3.799325395114782111e+01
8.745000000000000000e+02,4.535911222970477752e+01,3.799325395114782111e+01
8.750000000000000000e+02,4.536264703178318314e+01,3.799325395114782111e+01
8.755000000000000000e+02,4.535387085573744059e+01,3.799325395114782111e+01
8.760000000000000000e+02,4.536117974884032122e+01,3.799325395114782111e+01
8.765000000000000000e+02,4.533815773508982971e+01,3.799325395114782111e+01
8.770000000000000000e+02,4.536519971389981976e+01,3.799325395114782111e+01
8.780000000000000000e+02,4.534757969780132925e+01,3.799325395114782111e+01
8.790000000000000000e+02,4.534185807243738253e+01,3.799325395114782111e+01
8.795000000000000000e+02,4.535684160952699528e+01,3.799325395114782111e+01
8.805000000000000000e+02,4.536577107861947411e+01,3.799325395114782111e+01
8.810000000000000000e+02,4.537360045116864171e+01,3.799325395114782111e+01
8.815000000000000000e+02,4.535733645741535724e+01,3.799325395114782111e+01
8.825000000000000000e+02,4.537824057004738876e+01,3.799325395114782111e+01
8.830000000000000000e+02,4.537408032224917775e+01,3.799325395114782111e+01
8.835000000000000000e+02,4.537113669261052706e+01,3.799325395114782111e+01
8.845000000000000000e+02,4.535986938141548563e+01,3.799325395114782111e+01
8.855000000000000000e+02,4.535978252409179134e+01,3.799325395114782111e+01
8.860000000000000000e+02,4.536699135166626462e+01,3.799325395114782111e+01
8.870000000000000000e+02,4.535335800958012697e+01,3.799325395114782111e+01
8.875000000000000000e+02,4.537112456186008558e+01,3.799325395114782111e+01
8.880000000000000000e+02,4.537035328634598841e+01,3.799325395114782111e+01
8.885000000000000000e+02,4.535806280728780138e+01,3.799325395114782111e+01
8.890000000000000000e+02,4.537248364558878677e+01,3.799325395114782111e+01
8.900000000000000000e+02,4.534622183124999140e+01,3.799325395114782111e+01
8.905000000000000000e+02,4.536250385423289089e+01,3.799325395114782111e+01
8.910000000000000000e+02,4.537393030227290325e+01,3.799325395114782111e+01
8.915000000000000000e+02,4.533612673350465627e+01,3.799325395114782111e+01
8.920000000000000000e+02,4.536056839443302380e+01,3.799325395114782111e+01
8.930000000000000000e+02,4.535317916345796618e+01,3.799325395114782111e+01
8.935000000000000000e+02,4.537998145510650971e+01,3.799325395114782111e+01
8.940000000000000000e+02,4.536934346993393063e+01,3.799325395114782111e+01
8.945000000000000000e+02,4.537863982828935150e+01,3.799325395114782111e+01
8.950000000000000000e+02,4.536730301176422842e+01,3.799325395114782111e+01
8.965000000000000000e+02,4.537145013470990307e+01,3.799325395114782111e+01
8.980000000000000000e+02,4.539661969052022528e+01,3.799325395114782111e+01
8.985000000000000000e+02,4.534680625331266413e+01,3.799325395114782111e+01
8.995000000000000000e+02,4.536754732954933189e+01,3.799325395114782111e+01
9.000000000000000000e+02,4.536554128854125878e+01,3.799325395114782111e+01
9.005000000000000000e+02,4.534786038821376764e+01,3.799325395114782111e+01
9.010000000000000000e+02,4.538484065874462203e+01,3.799325395114782111e+01
9.015000000000000000e+02,4.535358317335135325e+01,3.799325395114782111e+01
9.025000000000000000e+02,4.537878363836311024e+01,3.799325395114782111e+01
9.030000000000000000e+02,4.537741506496650601e+01,3.799325395114782111e+01
9.035000000000000000e+02,4.536905139270615450e+01,3.799325395114782111e+01
9.040000000000000000e+02,4.537786086989626000e+01,3.799325395114782111e+01
9.045000000000000000e+02,4.537015441874001453e+01,3.799325395114782111e+01
9.055000000000000000e+02,4.540927462890403632e+01,3.799325395114782111e+01
9.060000000000000000e+02,4.538299979224835567e+01,3.799325395114782111e+01
9.065000000000000000e+02,4.537719984688214225e+01,3.799325395114782111e+01
9.070000000000000000e+02,4.536076176559904383e+01,3.799325395114782111e+01
9.075000000000000000e+02,4.537951847394234761e+01,3.799325395114782111e+01
9.090000000000000000e+02,4.538618037755681911e+01,3.799325395114782111e+01
9.105000000000000000e+02,4.538335072370945511e+01,3.799325395114782111e+01
9.110000000000000000e+02,4.537322323187321871e+01,3.799325395114782111e+01
9.120000000000000000e+02,4.535005464832922684e+01,3.799325395114782111e+01
9.125000000000000000e+02,4.539006579542184028e+01,3.799325395114782111e+01
9.130000000000000000e+02,4.536864791271702302e+01,3.799325395114782111e+01
9.140000000000000000e+02,4.538008287699849319e+01,3.799325395114782111e+01
9.145000000000000000e+02,4.537512420986002581e+01,3.799325395114782111e+01
9.150000000000000000e+02,4.537252380929757578e+01,3.799325395114782111e+01
9.165000000000000000e+02,4.541226644225840658e+01,3.799325395114782111e+01
9.175000000000000000e+02,4.539397432141685584e+01,3.799325395114782111e+01
9.180000000000000000e+02,4.536987816218683633e+01,3.799325395114782111e+01
9.190000000000000000e+02,4.538588980909101167e+01,3.799325395114782111e+01
9.195000000000000000e+02,4.537767676241208648e+01,3.799325395114782111e+01
9.200000000000000000e+02,4.537737911150760794e+01,3.799325395114782111e+01
9.210000000000000000e+02,4.539334131485702528e+01,3.799325395114782111e+01
9.215000000000000000e+02,4.535699320934715928e+01,3.799325395114782111e+01
9.220000000000000000e+02,4.538373930546464408e+01,3.799325395114782111e+01
9.235000000000000000e+02,4.537082579870019572e+01,3.799325395114782111e+01
9.245000000000000000e+02,4.538301241303256717e+01,3.799325395114782111e+01
9.250000000000000000e+02,4.541478100818600439e+01,3.799325395114782111e+01
9.255000000000000000e+02,4.537000893744475150e+01,3.799325395114782111e+01
9.260000000000000000e+02,4.535266534681314710e+01,3.799325395114782111e+01
9.265000000000000000e+02,4.539149743669035075e+01,3.799325395114782111e+01
9.270000000000000000e+02,4.537875419864599991e+01,3.799325395114782111e+01
9.275000000000000000e+02,4.535764631353656284e+01,3.799325395114782111e+01
9.280000000000000000e+02,4.538607551193641854e+01,3.799325395114782111e+01
9.295000000000000000e+02,4.537573802545393420e+01,3.799325395114782111e+01
9.305000000000000000e+02,4.538215831987307780e+01,3.799325395114782111e+01
9.310000000000000000e+02,4.538183730633635093e+01,3.799325395114782111e+01
9.315000000000000000e+02,4.540077551374282905e+01,3.799325395114782111e+01
9.320000000000000000e+02,4.538130874898922684e+01,3.799325395114782111e+01
9.335000000000000000e+02,4.536911403950384170e+01,3.799325395114782111e+01
9.345000000000000000e+02,4.538392563564709548e+01,3.799325395114782111e+01
9.350000000000000000e+02,4.538560628077841130e+01,3.799325395114782111e+01
9.360000000000000000e+02,4.540591472479135149e+01,3.799325395114782111e+01
9.365000000000000000e+02,4.538247169625547883e+01,3.799325395114782111e+01
9.370000000000000000e+02,4.539435001663692759e+01,3.799325395114782111e+01
9.385000000000000000e+02,4.540556619013050010e+01,3.799325395114782111e+01
9.395000000000000000e+02,4.539327780657755085e+01,3.799325395114782111e+01
9.400000000000000000e+02,4.539555717885861696e+01,3.799325395114782111e+01
9.410000000000000000e+02,4.538936421287493062e+01,3.799325395114782111e+01
9.415000000000000000e+02,4.538644502403205649e+01,3.799325395114782111e+01
9.420000000000000000e+02,4.540733010259426550e+01,3.799325395114782111e+01
9.425000000000000000e+02,4.538951361885828817e+01,3.799325395114782111e+01
9.430000000000000000e+02,4.539677362082391454e+01,3.799325395114782111e+01
9.435000000000000000e+02,4.539527873731105956e+01,3.799325395114782111e+01
9.445000000000000000e+02,4.537831368755244199e+01,3.799325395114782111e+01
9.450000000000000000e+02,4.539013635276649694e+01,3.799325395114782111e+01
9.455000000000000000e+02,4.540383433890945497e+01,3.799325395114782111e+01
9.460000000000000000e+02,4.538312893024902905e+01,3.799325395114782111e+01
9.465000000000000000e+02,4.539224781155147781e+01,3.799325395114782111e+01
9.470000000000000000e+02,4.539803558056622279e+01,3.799325395114782111e+01
9.485000000000000000e+02,4.536914378408872039e+01,3.799325395114782111e+01
9.495000000000000000e+02,4.542946931295307422e+01,3.799325395114782111e+01
9.500000000000000000e+02,4.541634187116693511e+01,3.799325395114782111e+01
9.510000000000000000e+02,4.539905032562909781e+01,3.799325395114782111e+01
9.520000000000000000e+02,4.540202851843784515e+01,3.799325395114782111e+01
9.525000000000000000e+02,4.540587621161963483e+01,3.799325395114782111e+01
9.530000000000000000e+02,4.538943000274754525e+01,3.799325395114782111e+01
9.535000000000000000e+02,4.540350099813325357e+01,3.799325395114782111e+01
9.545000000000000000e+02,4.537965497794647973e+01,3.799325395114782111e+01
9.550000000000000000e+02,4.539653631960921132e+01,3.799325395114782111e+01
9.555000000000000000e+02,4.540059207730817548e+01,3.799325395114782111e+01
9.560000000000000000e+02,4.536723598618550568e+01,3.799325395114782111e+01
9.565000000000000000e+02,4.542602961292315911e+01,3.799325395114782111e+01
9.575000000000000000e+02,4.539362279582098836e+01,3.799325395114782111e+01
9.580000000000000000e+02,4.540086305869788674e+01,3.799325395114782111e+01
9.585000000000000000e+02,4.540545944594316552e+01,3.799325395114782111e+01
9.590000000000000000e+02,4.536813042808679342e+01,3.799325395114782111e+01
9.595000000000000000e+02,4.538417658692662826e+01,3.799325395114782111e+01
9.600000000000000000e+02,4.540135426867215784e+01,3.799325395114782111e+01
9.610000000000000000e+02,4.538966068629587625e+01,3.799325395114782111e+01
9.615000000000000000e+02,4.537813628393626431e+01,3.799325395114782111e+01
9.620000000000000000e+02,4.540839462377823565e+01,3.799325395114782111e+01
9.630000000000000000e+02,4.537368709769257435e+01,3.799325395114782111e+01
9.635000000000000000e+02,4.539599278233809798e+01,3.799325395114782111e+01
9.640000000000000000e+02,4.538234692009800852e+01,3.799325395114782111e+01
9.650000000000000000e+02,4.541558860638673423e+01,3.799325395114782111e+01
9.655000000000000000e+02,4.539983234465879036e+01,3.799325395114782111e+01
9.660000000000000000e+02,4.539937251850079036e+01,3.799325395114782111e+01
9.665000000000000000e+02,4.541868029183957134e+01,3.799325395114782111e+01
9.670000000000000000e+02,4.538918630146533673e+01,3.799325395114782111e+01
9.675000000000000000e+02,4.541816965341677559e+01,3.799325395114782111e+01
9.680000000000000000e+02,4.540155229298687800e+01,3.799325395114782111e+01
9.685000000000000000e+02,4.537245989370357790e+01,3.799325395114782111e+01
9.690000000000000000e+02,4.538647617517798949e+01,3.799325395114782111e+01
9.695000000000000000e+02,4.540207404335536978e+01,3.799325395114782111e+01
9.715000000000000000e+02,4.538083352632069278e+01,3.799325395114782111e+01
9.730000000000000000e+02,4.539616730611574269e+01,3.799325395114782111e+01
9.735000000000000000e+02,4.540791152329063607e+01,3.799325395114782111e+01
9.740000000000000000e+02,4.539049350921779791e+01,3.799325395114782111e+01
9.745000000000000000e+02,4.541213780565570346e+01,3.799325395114782111e+01
9.755000000000000000e+02,4.539183779302463506e+01,3.799325395114782111e+01
9.760000000000000000e+02,4.541385342378928414e+01,3.799325395114782111e+01
9.765000000000000000e+02,4.540346401095607121e+01,3.799325395114782111e+01
9.770000000000000000e+02,4.541585978469338158e+01,3.799325395114782111e+01
9.775000000000000000e+02,4.541689909267505243e+01,3.799325395114782111e+01
9.780000000000000000e+02,4.539331942041425805e+01,3.799325395114782111e+01
9.785000000000000000e+02,4.543951155637178374e+01,3.799325395114782111e+01
9.790000000000000000e+02,4.540547043849122133e+01,3.799325395114782111e+01
9.800000000000000000e+02,4.541144236044227966e+01,3.799325395114782111e+01
9.805000000000000000e+02,4.540872775752144719e+01,3.799325395114782111e+01
9.810000000000000000e+02,4.539407474876882986e+01,3.799325395114782111e+01
9.820000000000000000e+02,4.540749740889378216e+01,3.799325395114782111e+01
9.825000000000000000e+02,4.541767765774659438e+01,3.799325395114782111e+01
9.830000000000000000e+02,4.539976648771427392e+01,3.799325395114782111e+01
9.835000000000000000e+02,4.542210139820904402e+01,3.799325395114782111e+01
9.840000000000000000e+02,4.539322774436092800e+01,3.799325395114782111e+01
9.845000000000000000e+02,4.540597428614198350e+01,3.799325395114782111e+01
9.850000000000000000e+02,4.543627076975839429e+01,3.799325395114782111e+01
9.855000000000000000e+02,4.539996071012761547e+01,3.799325395114782111e+01
9.860000000000000000e+02,4.541811104076239758e+01,3.799325395114782111e+01
9.865000000000000000e+02,4.540077959027009058e+01,3.799325395114782111e+01
9.870000000000000000e+02,4.541586875974083171e+01,3.799325395114782111e+01
9.875000000000000000e+02,4.538994342086362366e+01,3.799325395114782111e+01
9.890000000000000000e+02,4.542397824004063267e+01,3.799325395114782111e+01
9.900000000000000000e+02,4.540746288837500799e+01,3.799325395114782111e+01
9.905000000000000000e+02,4.541423899017768662e+01,3.799325395114782111e+01
9.910000000000000000e+02,4.540706421285673144e+01,3.799325395114782111e+01
9.915000000000000000e+02,4.540433478028428027e+01,3.799325395114782111e+01
9.920000000000000000e+02,4.541815370999404422e+01,3.799325395114782111e+01
9.925000000000000000e+02,4.542682421155164008e+01,3.799325395114782111e+01
9.930000000000000000e+02,4.541561511638145987e+01,3.799325395114782111e+01
9.940000000000000000e+02,4.540903216663254227e+01,3.799325395114782111e+01
9.945000000000000000e+02,4.539789817364442115e+01,3.799325395114782111e+01
9.950000000000000000e+02,4.542332144362435287e+01,3.799325395114782111e+01
9.955000000000000000e+02,4.540499462079207404e+01,3.799325395114782111e+01
9.960000000000000000e+02,4.542674593981294606e+01,3.799325395114782111e+01
9.970000000000000000e+02,4.539840777591775378e+01,3.799325395114782111e+01
9.975000000000000000e+02,4.543241680122199710e+01,3.799325395114782111e+01
9.980000000000000000e+02,4.544707491968625135e+01,3.799325395114782111e+01
9.985000000000000000e+02,4.540567531367848630e+01,3.799325395114782111e+01
9.990000000000000000e+02,4.539672696561734000e+01,3.799325395114782111e+01
9.995000000000000000e+02,4.542234562172785672e+01,3.799325395114782111e+01
1.000000000000000000e+03,4.543966626635103268e+01,3.799325395114782111e+01
1.000500000000000000e+03,4.542215754439050812e+01,3.799325395114782111e+01
1.001500000000000000e+03,4.541285286626180806e+01,3.799325395114782111e+01
1.002000000000000000e+03,4.541468293087002195e+01,3.799325395114782111e+01
1.002500000000000000e+03,4.542454253198181391e+01,3.799325395114782111e+01
1.003500000000000000e+03,4.541255594177869881e+01,3.799325395114782111e+01
1.004500000000000000e+03,4.541545696285123057e+01,3.799325395114782111e+01
1.005000000000000000e+03,4.545058617140842472e+01,3.799325395114782111e+01
1.006000000000000000e+03,4.542305483118408205e+01,3.799325395114782111e+01
1.006500000000000000e+03,4.541688720389790035e+01,3.799325395114782111e+01
1.007000000000000000e+03,4.544829587519100045e+01,3.799325395114782111e+01
1.008000000000000000e+03,4.542708115631502608e+01,3.799325395114782111e+01
1.009000000000000000e+03,4.542725418044418007e+01,3.799325395114782111e+01
1.009500000000000000e+03,4.545202486387373142e+01,3.799325395114782111e+01
1.011000000000000000e+03,4.541487078635763197e+01,3.799325395114782111e+01
1.012000000000000000e+03,4.541806986431208060e+01,3.799325395114782111e+01
1.012500000000000000e+03,4.542362904414970615e+01,3.799325395114782111e+01
1.013500000000000000e+03,4.540592451843520649e+01,3.799325395114782111e+01
1.014000000000000000e+03,4.540613424037530876e+01,3.799325395114782111e+01
1.014500000000000000e+03,4.541892696781517458e+01,3.799325395114782111e+01
1.015000000000000000e+03,4.544438678310409330e+01,3.799325395114782111e+01
1.015500000000000000e+03,4.539185973990721124e+01,3.799325395114782111e+01
1.016500000000000000e+03,4.544979384997485994e+01,3.799325395114782111e+01
1.017000000000000000e+03,4.543250300326355529e+01,3.799325395114782111e+01
1.017500000000000000e+03,4.543236295654880763e+01,3.799325395114782111e+01
1.018500000000000000e+03,4.545472329481744822e+01,3.799325395114782111e+01
1.019000000000000000e+03,4.539877284825056591e+01,3.799325395114782111e+01
1.019500000000000000e+03,4.542137584859268173e+01,3.799325395114782111e+01
1.020000000000000000e+03,4.545562366501327034e+01,3.799325395114782111e+01
1.020500000000000000e+03,4.543092139457412770e+01,3.799325395114782111e+01
1.021000000000000000e+03,4.545233197439948469e+01,3.799325395114782111e+01
1.021500000000000000e+03,4.545475366413791107e+01,3.799325395114782111e+01
1.022000000000000000e+03,4.541392934224784028e+01,3.799325395114782111e+01
1.024000000000000000e+03,4.542612329479821653e+01,3.799325395114782111e+01
1.025500000000000000e+03,4.543679463326141388e+01,3.799325395114782111e+01
1.026000000000000000e+03,4.541649987216285922e+01,3.799325395114782111e+01
1.026500000000000000e+03,4.543755797802641894e+01,3.799325395114782111e+01
1.027000000000000000e+03,4.543955353639541528e+01,3.799325395114782111e+01
1.027500000000000000e+03,4.542580372426867541e+01,3.799325395114782111e+01
1.028000000000000000e+03,4.539282645180215781e+01,3.799325395114782111e+01
1.028500000000000000e+03,4.541639929196767156e+01,3.799325395114782111e+01
1.029000000000000000e+03,4.542996667761935470e+01,3.799325395114782111e+01
1.029500000000000000e+03,4.543363982154706093e+01,3.799325395114782111e+01
1.030000000000000000e+03,4.541416539775292449e+01,3.799325395114782111e+01
1.031000000000000000e+03,4.543498912951978497e+01,3.799325395114782111e+01
1.031500000000000000e+03,4.542869768850148660e+01,3.799325395114782111e+01
1.032000000000000000e+03,4.542852470072160287e+01,3.799325395114782111e+01
1.034000000000000000e+03,4.540942708696669428e+01,3.799325395114782111e+01
1.035500000000000000e+03,4.544686243922010505e+01,3.799325395114782111e+01
1.036000000000000000e+03,4.542827231204977778e+01,3.799325395114782111e+01
1.037000000000000000e+03,4.541771862532396398e+01,3.799325395114782111e+01
1.037500000000000000e+03,4.542044512208541818e+01,3.799325395114782111e+01
1.038000000000000000e+03,4.545008281911343317e+01,3.799325395114782111e+01
1.038500000000000000e+03,4.541936205790229053e+01,3.799325395114782111e+01
1.039000000000000000e+03,4.543470694558801171e+01,3.799325395114782111e+01
1.039500000000000000e+03,4.541273503305054504e+01,3.799325395114782111e+01
1.040000000000000000e+03,4.543268681056286340e+01,3.799325395114782111e+01
1.041000000000000000e+03,4.541380159024727448e+01,3.799325395114782111e+01
1.041500000000000000e+03,4.544049146479805046e+01,3.799325395114782111e+01
1.042000000000000000e+03,4.544016131180307383e+01,3.799325395114782111e+01
1.043000000000000000e+03,4.541521044558677289e+01,3.799325395114782111e+01
1.043500000000000000e+03,4.543851948529250251e+01,3.799325395114782111e+01
1.044000000000000000e+03,4.542894964682136560e+01,3.799325395114782111e+01
1.045000000000000000e+03,4.541559536978089540e+01,3.799325395114782111e+01
1.045500000000000000e+03,4.542563082133701613e+01,3.799325395114782111e+01
1.046000000000000000e+03,4.542198709342292773e+01,3.799325395114782111e+01
1.046500000000000000e+03,4.544321209294320596e+01,3.799325395114782111e+01
1.047000000000000000e+03,4.541900278104624533e+01,3.799325395114782111e+01
1.048000000000000000e+03,4.543813379754269022e+01,3.799325395114782111e+01
1.048500000000000000e+03,4.544566576852559336e+01,3.799325395114782111e+01
1.049000000000000000e+03,4.541652516446653465e+01,3.799325395114782111e+01
1.050500000000000000e+03,4.543264354473151201e+01,3.799325395114782111e+01
1.051500000000000000e+03,4.542571935841787933e+01,3.799325395114782111e+01
1.052000000000000000e+03,4.542683758982243347e+01,3.799325395114782111e+01
1.053500000000000000e+03,4.544557886484020770e+01,3.799325395114782111e+01
1.054500000000000000e+03,4.541279068601435398e+01,3.799325395114782111e+01
1.055000000000000000e+03,4.540985988631238257e+01,3.799325395114782111e+01
1.056000000000000000e+03,4.543127969092293483e+01,3.799325395114782111e+01
1.056500000000000000e+03,4.543601946936319536e+01,3.799325395114782111e+01
1.057000000000000000e+03,4.541523155292034630e+01,3.799325395114782111e+01
1.058000000000000000e+03,4.544641217326823579e+01,3.799325395114782111e+01
1.058500000000000000e+03,4.542948872974701402e+01,3.799325395114782111e+01
1.059000000000000000e+03,4.542970458694270519e+01,3.799325395114782111e+01
1.059500000000000000e+03,4.544413810933740905e+01,3.799325395114782111e+01
1.060000000000000000e+03,4.542402008890172027e+01,3.799325395114782111e+01
1.061500000000000000e+03,4.541563093632557724e+01,3.799325395114782111e+01
1.063000000000000000e+03,4.541400459919354660e+01,3.799325395114782111e+01
1.063500000000000000e+03,4.542414297895680875e+01,3.799325395114782111e+01
1.064000000000000000e+03,4.543872410482381952e+01,3.799325395114782111e+01
1.064500000000000000e+03,4.545061392530917743e+01,3.799325395114782111e+01
1.065000000000000000e+03,4.543110287473295017e+01,3.799325395114782111e+01
1.068000000000000000e+03,4.541432799573814805e+01,3.799325395114782111e+01
1.070500000000000000e+03,4.544890495253978457e+01,3.799325395114782111e+01
1.071000000000000000e+03,4.545255768310295963e+01,3.799325395114782111e+01
1.072000000000000000e+03,4.542902628741577331e+01,3.799325395114782111e+01
1.073000000000000000e+03,4.541848971324913009e+01,3.799325395114782111e+01
1.073500000000000000e+03,4.544064670335677647e+01,3.799325395114782111e+01
1.074000000000000000e+03,4.542341157983830158e+01,3.799325395114782111e+01
1.074500000000000000e+03,4.543327040940070560e+01,3.799325395114782111e+01
1.076000000000000000e+03,4.546902943132077723e+01,3.799325395114782111e+01
1.077000000000000000e+03,4.544300405550490751e+01,3.799325395114782111e+01
1.077500000000000000e+03,4.541951700178955775e+01,3.799325395114782111e+01
1.078500000000000000e+03,4.544230604321440126e+01,3.799325395114782111e+01
1.079500000000000000e+03,4.544411564157195471e+01,3.799325395114782111e+01
1.080000000000000000e+03,4.543817831802034846e+01,3.799325395114782111e+01
1.081000000000000000e+03,4.546592325706455284e+01,3.799325395114782111e+01
1.081500000000000000e+03,4.545767666934401063e+01,3.799325395114782111e+01
1.082000000000000000e+03,4.542243955342503625e+01,3.799325395114782111e+01
1.083000000000000000e+03,4.544103861572754965e+01,3.799325395114782111e+01
1.083500000000000000e+03,4.544354197646056548e+01,3.799325395114782111e+01
1.084000000000000000e+03,4.543109595625928421e+01,3.799325395114782111e+01
1.085500000000000000e+03,4.543797771278944708e+01,3.799325395114782111e+01
1.086500000000000000e+03,4.544173143021629357e+01,3.799325395114782111e+01
1.087000000000000000e+03,4.542875868374235893e+01,3.799325395114782111e+01
1.089000000000000000e+03,4.546009009412789226e+01,3.799325395114782111e+01
1.090500000000000000e+03,4.543624409086599059e+01,3.799325395114782111e+01
1.091000000000000000e+03,4.543509789316570391e+01,3.799325395114782111e+01
1.091500000000000000e+03,4.542034858242478634e+01,3.799325395114782111e+01
1.092000000000000000e+03,4.543955926004915824e+01,3.799325395114782111e+01
1.092500000000000000e+03,4.546091882139575091e+01,3.799325395114782111e+01
1.093000000000000000e+03,4.542701736121302503e+01,3.799325395114782111e+01
1.093500000000000000e+03,4.547469792467984462e+01,3.799325395114782111e+01
1.094000000000000000e+03,4.544244027154938692e+01,3.799325395114782111e+01
1.094500000000000000e+03,4.542856870428223459e+01,3.799325395114782111e+01
1.095000000000000000e+03,4.544075732717022476e+01,3.799325395114782111e+01
1.095500000000000000e+03,4.544894590559312775e+01,3.799325395114782111e+01
1.096000000000000000e+03,4.543957150854162563e+01,3.799325395114782111e+01
1.097000000000000000e+03,4.544647055864906093e+01,3.799325395114782111e+01
1.097500000000000000e+03,4.545544260897033695e+01,3.799325395114782111e+01
1.098000000000000000e+03,4.543284723051094431e+01,3.799325395114782111e+01
1.099500000000000000e+03,4.544680066574130706e+01,3.799325395114782111e+01
1.100500000000000000e+03,4.546009616360194627e+01,3.799325395114782111e+01
1.101000000000000000e+03,4.543963754445709924e+01,3.799325395114782111e+01
1.101500000000000000e+03,4.545726915246456201e+01,3.799325395114782111e+01
1.102000000000000000e+03,4.543362919315609361e+01,3.799325395114782111e+01
1.102500000000000000e+03,4.546254876961436509e+01,3.799325395114782111e+01
1.103000000000000000e+03,4.546717728314308715e+01,3.799325395114782111e+01
1.103500000000000000e+03,4.543872516175476761e+01,3.799325395114782111e+01
1.104000000000000000e+03,4.541407639051156764e+01,3.799325395114782111e+01
1.104500000000000000e+03,4.545908456362150218e+01,3.799325395114782111e+01
1.105500000000000000e+03,4.544215620023528146e+01,3.799325395114782111e+01
1.106000000000000000e+03,4.543330743126703197e+01,3.799325395114782111e+01
1.106500000000000000e+03,4.544769787571808450e+01,3.799325395114782111e+01
1.108000000000000000e+03,4.543035799808517083e+01,3.799325395114782111e+01
1.109000000000000000e+03,4.544823439888190109e+01,3.799325395114782111e+01
1.109500000000000000e+03,4.545492754059314677e+01,3.799325395114782111e+01
1.111000000000000000e+03,4.544739251832587001e+01,3.799325395114782111e+01
1.112000000000000000e+03,4.543971267392488755e+01,3.799325395114782111e+01
1.112500000000000000e+03,4.545709913253332957e+01,3.799325395114782111e+01
1.113500000000000000e+03,4.543836740412367448e+01,3.799325395114782111e+01
1.114000000000000000e+03,4.542495941598487974e+01,3.799325395114782111e+01
1.114500000000000000e+03,4.545304038730947127e+01,3.799325395114782111e+01
1.115000000000000000e+03,4.546131291494586435e+01,3.799325395114782111e+01
1.115500000000000000e+03,4.544146235181541016e+01,3.799325395114782111e+01
1.116000000000000000e+03,4.544443260373333970e+01,3.799325395114782111e+01
1.116500000000000000e+03,4.547155576866701665e+01,3.799325395114782111e+01
1.117000000000000000e+03,4.542546322322794339e+01,3.799325395114782111e+01
1.117500000000000000e+03,4.545686329256590597e+01,3.799325395114782111e+01
1.118000000000000000e+03,4.545122119828540974e+01,3.799325395114782111e+01
1.118500000000000000e+03,4.544166153022336374e+01,3.799325395114782111e+01
1.119500000000000000e+03,4.545759006789207035e+01,3.799325395114782111e+01
1.120500000000000000e+03,4.545411768200474967e+01,3.799325395114782111e+01
1.121000000000000000e+03,4.545144019086142606e+01,3.799325395114782111e+01
1.122000000000000000e+03,4.545847499694576754e+01,3.799325395114782111e+01
1.122500000000000000e+03,4.546252355166113546e+01,3.799325395114782111e+01
1.123000000000000000e+03,4.544835584949560570e+01,3.799325395114782111e+01
1.124000000000000000e+03,4.545638166055967133e+01,3.799325395114782111e+01
1.125000000000000000e+03,4.545273272472418569e+01,3.799325395114782111e+01
1.125500000000000000e+03,4.543980810866180065e+01,3.799325395114782111e+01
1.126500000000000000e+03,4.542771082214203204e+01,3.799325395114782111e+01
1.127000000000000000e+03,4.545328641793445001e+01,3.799325395114782111e+01
1.127500000000000000e+03,4.544701174469982163e+01,3.799325395114782111e+01
1.128000000000000000e+03,4.545945297974484589e+01,3.799325395114782111e+01
1.128500000000000000e+03,4.545416824870930128e+01,3.799325395114782111e+01
1.129000000000000000e+03,4.545190602076863229e+01,3.799325395114782111e+01
1.130000000000000000e+03,4.544599948877105078e+01,3.799325395114782111e+01
1.131000000000000000e+03,4.544731587035894194e+01,3.799325395114782111e+01
1.131500000000000000e+03,4.546975077620214734e+01,3.799325395114782111e+01
1.132000000000000000e+03,4.543237107253347062e+01,3.799325395114782111e+01
1.132500000000000000e+03,4.545643938160241504e+01,3.799325395114782111e+01
1.133000000000000000e+03,4.546700328206351571e+01,3.799325395114782111e+01
1.133500000000000000e+03,4.544026654009013555e+01,3.799325395114782111e+01
1.134000000000000000e+03,4.545081053401062121e+01,3.799325395114782111e+01
1.135500000000000000e+03,4.544332972567544005e+01,3.799325395114782111e+01
1.136500000000000000e+03,4.545513583925328760e+01,3.799325395114782111e+01
1.137000000000000000e+03,4.546645192013890835e+01,3.799325395114782111e+01
1.137500000000000000e+03,4.544083686851095649e+01,3.799325395114782111e+01
1.138000000000000000e+03,4.544748853073517836e+01,3.799325395114782111e+01
1.138500000000000000e+03,4.545986476577687085e+01,3.799325395114782111e+01
1.139000000000000000e+03,4.546891495150687490e+01,3.799325395114782111e+01
1.139500000000000000e+03,4.545066511572527190e+01,3.799325395114782111e+01
1.140000000000000000e+03,4.545108552533201163e+01,3.799325395114782111e+01
1.141000000000000000e+03,4.548570802798542445e+01,3.799325395114782111e+01
1.141500000000000000e+03,4.545967967435780821e+01,3.799325395114782111e+01
1.142000000000000000e+03,4.546570517834379643e+01,3.799325395114782111e+01
1.143000000000000000e+03,4.544718728255485729e+01,3.799325395114782111e+01
1.144000000000000000e+03,4.543342711032389758e+01,3.799325395114782111e+01
1.144500000000000000e+03,4.546079401951232057e+01,3.799325395114782111e+01
1.145000000000000000e+03,4.543612522723854141e+01,3.799325395114782111e+01
1.145500000000000000e+03,4.544789959789465428e+01,3.799325395114782111e+01
1.146000000000000000e+03,4.548413274904000758e+01,3.799325395114782111e+01
1.147500000000000000e+03,4.545067833206907437e+01,3.799325395114782111e+01
1.148500000000000000e+03,4.544750690376832125e+01,3.799325395114782111e+01
1.149000000000000000e+03,4.545406237373646974e+01,3.799325395114782111e+01
1.150500000000000000e+03,4.546372107440153343e+01,3.799325395114782111e+01
1.151500000000000000e+03,4.544632878257765896e+01,3.799325395114782111e+01
1.152000000000000000e+03,4.545527119855674414e+01,3.799325395114782111e+01
1.153000000000000000e+03,4.543728649738301328e+01,3.799325395114782111e+01
1.153500000000000000e+03,4.547112454539558968e+01,3.799325395114782111e+01
1.154000000000000000e+03,4.545942704502164133e+01,3.799325395114782111e+01
1.155500000000000000e+03,4.544970655615002642e+01,3.799325395114782111e+01
1.156500000000000000e+03,4.545883919312518628e+01,3.799325395114782111e+01
1.157000000000000000e+03,4.545764043466481752e+01,3.799325395114782111e+01
1.158000000000000000e+03,4.547050597897398205e+01,3.799325395114782111e+01
1.158500000000000000e+03,4.546862659218993485e+01,3.799325395114782111e+01
1.159000000000000000e+03,4.546172188406277570e+01,3.799325395114782111e+01
1.160000000000000000e+03,4.548647642631964061e+01,3.799325395114782111e+01
1.160500000000000000e+03,4.545592317359410117e+01,3.799325395114782111e+01
1.161000000000000000e+03,4.544117212762398594e+01,3.799325395114782111e+01
1.161500000000000000e+03,4.546296441510040154e+01,3.799325395114782111e+01
1.162000000000000000e+03,4.546091236454127227e+01,3.799325395114782111e+01
1.162500000000000000e+03,4.544439635723245630e+01,3.799325395114782111e+01
1.163000000000000000e+03,4.545981590054645949e+01,3.799325395114782111e+01
1.163500000000000000e+03,4.545711112572664803e+01,3.799325395114782111e+01
1.164000000000000000e+03,4.544462181034371895e+01,3.799325395114782111e+01
1.164500000000000000e+03,4.546494266929984462e+01,3.799325395114782111e+01
1.165000000000000000e+03,4.545719241468340499e+01,3.799325395114782111e+01
1.165500000000000000e+03,4.545280719848487649e+01,3.799325395114782111e+01
1.166000000000000000e+03,4.546632962546727441e+01,3.799325395114782111e+01
1.166500000000000000e+03,4.547284959329495990e+01,3.799325395114782111e+01
1.167000000000000000e+03,4.545046146208376570e+01,3.799325395114782111e+01
1.167500000000000000e+03,4.546862042357424372e+01,3.799325395114782111e+01
1.168000000000000000e+03,4.545271047780531859e+01,3.799325395114782111e+01
1.169000000000000000e+03,4.544627120231707096e+01,3.799325395114782111e+01
1.169500000000000000e+03,4.543995842617339775e+01,3.799325395114782111e+01
1.170000000000000000e+03,4.545678717202498120e+01,3.799325395114782111e+01
1.171000000000000000e+03,4.549341442422275605e+01,3.799325395114782111e+01
1.171500000000000000e+03,4.546765317881272495e+01,3.799325395114782111e+01
1.172000000000000000e+03,4.547213810157676761e+01,3.799325395114782111e+01
1.172500000000000000e+03,4.545457276169753413e+01,3.799325395114782111e+01
1.173000000000000000e+03,4.544550297572995134e+01,3.799325395114782111e+01
1.173500000000000000e+03,4.547400634885507031e+01,3.799325395114782111e+01
1.175500000000000000e+03,4.544808629944088096e+01,3.799325395114782111e+01
1.177000000000000000e+03,4.545641862278998246e+01,3.799325395114782111e+01
1.177500000000000000e+03,4.545572997837100360e+01,3.799325395114782111e+01
1.180000000000000000e+03,4.546490370713824092e+01,3.799325395114782111e+01
1.182000000000000000e+03,4.545619750140893700e+01,3.799325395114782111e+01
1.182500000000000000e+03,4.545125230469245992e+01,3.799325395114782111e+01
1.183000000000000000e+03,4.543997350929860346e+01,3.799325395114782111e+01
1.183500000000000000e+03,4.547498253849722261e+01,3.799325395114782111e+01
1.184000000000000000e+03,4.544639976839366113e+01,3.799325395114782111e+01
1.184500000000000000e+03,4.543865977736057005e+01,3.799325395114782111e+01
1.185000000000000000e+03,4.546405846947851614e+01,3.799325395114782111e+01
1.185500000000000000e+03,4.544698441430340097e+01,3.799325395114782111e+01
1.187000000000000000e+03,4.547560770589931423e+01,3.799325395114782111e+01
1.188000000000000000e+03,4.547041237521627011e+01,3.799325395114782111e+01
1.188500000000000000e+03,4.546692271187041712e+01,3.799325395114782111e+01
1.189500000000000000e+03,4.548494872592122817e+01,3.799325395114782111e+01
1.190000000000000000e+03,4.548555548404317506e+01,3.799325395114782111e+01
1.190500000000000000e+03,4.544364673119759601e+01,3.799325395114782111e+01
1.191000000000000000e+03,4.545649585781457347e+01,3.799325395114782111e+01
1.191500000000000000e+03,4.546484925383958142e+01,3.799325395114782111e+01
1.192000000000000000e+03,4.544470260561116248e+01,3.799325395114782111e+01
1.193000000000000000e+03,4.546063328380574120e+01,3.799325395114782111e+01
1.193500000000000000e+03,4.546237670910760187e+01,3.799325395114782111e+01
1.194000000000000000e+03,4.544982082258496092e+01,3.799325395114782111e+01
1.194500000000000000e+03,4.549767989312015004e+01,3.799325395114782111e+01
1.195000000000000000e+03,4.544031045609414576e+01,3.799325395114782111e+01
1.196000000000000000e+03,4.546593811163874221e+01,3.799325395114782111e+01
1.197000000000000000e+03,4.546205336860042223e+01,3.799325395114782111e+01
1.197500000000000000e+03,4.544154499289120253e+01,3.799325395114782111e+01
1.198000000000000000e+03,4.547594912812402157e+01,3.799325395114782111e+01
1.198500000000000000e+03,4.545402914925814741e+01,3.799325395114782111e+01
1.199500000000000000e+03,4.547410105202078512e+01,3.799325395114782111e+01
1.200500000000000000e+03,4.547484046724091655e+01,3.799325395114782111e+01
1.201000000000000000e+03,4.545621863016123854e+01,3.799325395114782111e+01
1.202500000000000000e+03,4.547037194765060519e+01,3.799325395114782111e+01
1.203500000000000000e+03,4.545805659265542431e+01,3.799325395114782111e+01
1.204000000000000000e+03,4.546536594782739371e+01,3.799325395114782111e+01
1.207000000000000000e+03,4.547861034547025838e+01,3.799325395114782111e+01
1.209500000000000000e+03,4.543714417914416259e+01,3.799325395114782111e+01
1.210000000000000000e+03,4.547194245980764293e+01,3.799325395114782111e+01
1.210500000000000000e+03,4.545647726080990481e+01,3.799325395114782111e+01
1.211000000000000000e+03,4.546542612594868160e+01,3.799325395114782111e+01
1.212500000000000000e+03,4.547110768397094205e+01,3.799325395114782111e+01
1.213500000000000000e+03,4.547469876720379034e+01,3.799325395114782111e+01
1.214000000000000000e+03,4.545601600021502975e+01,3.799325395114782111e+01
1.215000000000000000e+03,4.544850891334486676e+01,3.799325395114782111e+01
1.215500000000000000e+03,4.545536569143532546e+01,3.799325395114782111e+01
1.216000000000000000e+03,4.547698242113715850e+01,3.799325395114782111e+01
1.217500000000000000e+03,4.544417175586934121e+01,3.799325395114782111e+01
1.218500000000000000e+03,4.547009474288448416e+01,3.799325395114782111e+01
1.219000000000000000e+03,4.546338344860360792e+01,3.799325395114782111e+01
1.219500000000000000e+03,4.547310236885930834e+01,3.799325395114782111e+01
1.220000000000000000e+03,4.547042051281121644e+01,3.799325395114782111e+01
1.220500000000000000e+03,4.545608793171219730e+01,3.799325395114782111e+01
1.221000000000000000e+03,4.547052264432480939e+01,3.799325395114782111e+01
1.221500000000000000e+03,4.549799411670532123e+01,3.799325395114782111e+01
1.222000000000000000e+03,4.544771073459937583e+01,3.799325395114782111e+01
1.222500000000000000e+03,4.548236656124342403e+01,3.799325395114782111e+01
1.223000000000000000e+03,4.545960254192598171e+01,3.799325395114782111e+01
1.224000000000000000e+03,4.544188358634332303e+01,3.799325395114782111e+01
1.224500000000000000e+03,4.548376302110563074e+01,3.799325395114782111e+01
1.225000000000000000e+03,4.546066829896668793e+01,3.799325395114782111e+01
1.225500000000000000e+03,4.548192987638044826e+01,3.799325395114782111e+01
1.226000000000000000e+03,4.544545320880065731e+01,3.799325395114782111e+01
1.226500000000000000e+03,4.546741290398842494e+01,3.799325395114782111e+01
1.227000000000000000e+03,4.548106237844272925e+01,3.799325395114782111e+01
1.227500000000000000e+03,4.546083506742957070e+01,3.799325395114782111e+01
1.228000000000000000e+03,4.549320296026889565e+01,3.799325395114782111e+01
1.228500000000000000e+03,4.546794234697627246e+01,3.799325395114782111e+01
1.229500000000000000e+03,4.545961758890795323e+01,3.799325395114782111e+01
1.230000000000000000e+03,4.545605311128056769e+01,3.799325395114782111e+01
1.230500000000000000e+03,4.546868137899802775e+01,3.799325395114782111e+01
1.231500000000000000e+03,4.547711347137882143e+01,3.799325395114782111e+01
1.232000000000000000e+03,4.548303775251418557e+01,3.799325395114782111e+01
1.232500000000000000e+03,4.546420852050832906e+01,3.799325395114782111e+01
1.233000000000000000e+03,4.548993539900384775e+01,3.799325395114782111e+01
1.233500000000000000e+03,4.546177490342978444e+01,3.799325395114782111e+01
1.234000000000000000e+03,4.549969112092055212e+01,3.799325395114782111e+01
1.234500000000000000e+03,4.545442787692820730e+01,3.799325395114782111e+01
1.236000000000000000e+03,4.548015032232250121e+01,3.799325395114782111e+01
1.237500000000000000e+03,4.547988307657944773e+01,3.799325395114782111e+01
1.238000000000000000e+03,4.545298357220622876e+01,3.799325395114782111e+01
1.239000000000000000e+03,4.547567533415952568e+01,3.799325395114782111e+01
1.240000000000000000e+03,4.547431055801687450e+01,3.799325395114782111e+01
1.240500000000000000e+03,4.546872136779471418e+01,3.799325395114782111e+01
1.241000000000000000e+03,4.547965703787103564e+01,3.799325395114782111e+01
1.241500000000000000e+03,4.547956923605449475e+01,3.799325395114782111e+01
1.242000000000000000e+03,4.546807404225989302e+01,3.799325395114782111e+01
1.242500000000000000e+03,4.548082670452911458e+01,3.799325395114782111e+01
1.243000000000000000e+03,4.547324625505402906e+01,3.799325395114782111e+01
1.243500000000000000e+03,4.547122207468245136e+01,3.799325395114782111e+01
1.244500000000000000e+03,4.548119436128963144e+01,3.799325395114782111e+01
1.245500000000000000e+03,4.547684245153278226e+01,3.799325395114782111e+01
1.246000000000000000e+03,4.546696359688849043e+01,3.799325395114782111e+01
1.247000000000000000e+03,4.548133136518534059e+01,3.799325395114782111e+01
1.247500000000000000e+03,4.547932382655316275e+01,3.799325395114782111e+01
1.248000000000000000e+03,4.547256529303436423e+01,3.799325395114782111e+01
1.249000000000000000e+03,4.545157516339858006e+01,3.799325395114782111e+01
1.249500000000000000e+03,4.547998087649487786e+01,3.799325395114782111e+01
1.250000000000000000e+03,4.547590830294340947e+01,3.799325395114782111e+01
1.250500000000000000e+03,4.548524579729669171e+01,3.799325395114782111e+01
1.251000000000000000e+03,4.546626996497168705e+01,3.799325395114782111e+01
1.251500000000000000e+03,4.547552880875326053e+01,3.799325395114782111e+01
1.252500000000000000e+03,4.548302550637529862e+01,3.799325395114782111e+01
1.253000000000000000e+03,4.550370292812721829e+01,3.799325395114782111e+01
1.253500000000000000e+03,4.546786054229050933e+01,3.799325395114782111e+01
1.254000000000000000e+03,4.544519523575922904e+01,3.799325395114782111e+01
1.254500000000000000e+03,4.547942590574290023e+01,3.799325395114782111e+01
1.255500000000000000e+03,4.544284958843653754e+01,3.799325395114782111e+01
1.256000000000000000e+03,4.545886271787863109e+01,3.799325395114782111e+01
1.256500000000000000e+03,4.546477546234184786e+01,3.799325395114782111e+01
1.257000000000000000e+03,4.549183668821643778e+01,3.799325395114782111e+01
1.257500000000000000e+03,4.546460517334441676e+01,3.799325395114782111e+01
1.258000000000000000e+03,4.549907387846909046e+01,3.799325395114782111e+01
1.258500000000000000e+03,4.546545409958280715e+01,3.799325395114782111e+01
1.259500000000000000e+03,4.547709066594408966e+01,3.799325395114782111e+01
1.260000000000000000e+03,4.547139921800042117e+01,3.799325395114782111e+01
1.260500000000000000e+03,4.546615756308452205e+01,3.799325395114782111e+01
1.262500000000000000e+03,4.548768260159439336e+01,3.799325395114782111e+01
1.264000000000000000e+03,4.548718929125112709e+01,3.799325395114782111e+01
1.264500000000000000e+03,4.548694862408818551e+01,3.799325395114782111e+01
1.265000000000000000e+03,4.545605093749291825e+01,3.799325395114782111e+01
1.265500000000000000e+03,4.547323653923349696e+01,3.799325395114782111e+01
1.266000000000000000e+03,4.548602120239431201e+01,3.799325395114782111e+01
1.266500000000000000e+03,4.548582827907969062e+01,3.799325395114782111e+01
1.267000000000000000e+03,4.547785954364449168e+01,3.799325395114782111e+01
1.267500000000000000e+03,4.544263647772888248e+01,3.799325395114782111e+01
1.268000000000000000e+03,4.549869445746194430e+01,3.799325395114782111e+01
1.268500000000000000e+03,4.546382613432666631e+01,3.799325395114782111e+01
1.269000000000000000e+03,4.547635557871723933e+01,3.799325395114782111e+01
1.269500000000000000e+03,4.548228154241501642e+01,3.799325395114782111e+01
1.271000000000000000e+03,4.544849905966732706e+01,3.799325395114782111e+01
1.272000000000000000e+03,4.545936079726430279e+01,3.799325395114782111e+01
1.272500000000000000e+03,4.547420872172148876e+01,3.799325395114782111e+01
1.275500000000000000e+03,4.546602014993698049e+01,3.799325395114782111e+01
1.278000000000000000e+03,4.547381328730095618e+01,3.799325395114782111e+01
1.278500000000000000e+03,4.549405988253137423e+01,3.799325395114782111e+01
1.279500000000000000e+03,4.547590244329933284e+01,3.799325395114782111e+01
1.280500000000000000e+03,4.546103347641322756e+01,3.799325395114782111e+01
1.281000000000000000e+03,4.548818904414962105e+01,3.799325395114782111e+01
1.282000000000000000e+03,4.546800292875325766e+01,3.799325395114782111e+01
1.283000000000000000e+03,4.546367590608502951e+01,3.799325395114782111e+01
1.283500000000000000e+03,4.548436990377796008e+01,3.799325395114782111e+01
1.284000000000000000e+03,4.546878024857938527e+01,3.799325395114782111e+01
1.284500000000000000e+03,4.547630043800327115e+01,3.799325395114782111e+01
1.285000000000000000e+03,4.548208596550878724e+01,3.799325395114782111e+01
1.287000000000000000e+03,4.544434077719581211e+01,3.799325395114782111e+01
1.288500000000000000e+03,4.546334148922291973e+01,3.799325395114782111e+01
1.289000000000000000e+03,4.548632467462745410e+01,3.799325395114782111e+01
1.289500000000000000e+03,4.545164828326352335e+01,3.799325395114782111e+01
1.290000000000000000e+03,4.546482104926465695e+01,3.799325395114782111e+01
1.290500000000000000e+03,4.548485995354219824e+01,3.799325395114782111e+01
1.292000000000000000e+03,4.547193287467482747e+01,3.799325395114782111e+01
1.293500000000000000e+03,4.546195840280417144e+01,3.799325395114782111e+01
1.294000000000000000e+03,4.547670850912822971e+01,3.799325395114782111e+01
1.295000000000000000e+03,4.546311178431663791e+01,3.799325395114782111e+01
1.295500000000000000e+03,4.548681998177008268e+01,3.799325395114782111e+01
1.296000000000000000e+03,4.549240435285947370e+01,3.799325395114782111e+01
1.296500000000000000e+03,4.546031347370589515e+01,3.799325395114782111e+01
1.297000000000000000e+03,4.548019866809558920e+01,3.799325395114782111e+01
1.298000000000000000e+03,4.547136933639335155e+01,3.799325395114782111e+01
1.298500000000000000e+03,4.547644837570300069e+01,3.799325395114782111e+01
1.299000000000000000e+03,4.547929436206031539e+01,3.799325395114782111e+01
1.299500000000000000e+03,4.549146770247304516e+01,3.799325395114782111e+01
1.300000000000000000e+03,4.549150309703430395e+01,3.799325395114782111e+01
1.300500000000000000e+03,4.547398265032044407e+01,3.799325395114782111e+01
1.301000000000000000e+03,4.548653576965949696e+01,3.799325395114782111e+01
1.301500000000000000e+03,4.547933103744533412e+01,3.799325395114782111e+01
1.302000000000000000e+03,4.547015519309813669e+01,3.799325395114782111e+01
1.303000000000000000e+03,4.550661027324260033e+01,3.799325395114782111e+01
1.303500000000000000e+03,4.548408192012735896e+01,3.799325395114782111e+01
1.304000000000000000e+03,4.544644731582602049e+01,3.799325395114782111e+01
1.304500000000000000e+03,4.548499623644082135e+01,3.799325395114782111e+01
1.305000000000000000e+03,4.547673571775037971e+01,3.799325395114782111e+01
1.305500000000000000e+03,4.547091076373089180e+01,3.799325395114782111e+01
1.306000000000000000e+03,4.544704474944196448e+01,3.799325395114782111e+01
1.306500000000000000e+03,4.548193476970564575e+01,3.799325395114782111e+01
1.307500000000000000e+03,4.547458487835726260e+01,3.799325395114782111e+01
1.308500000000000000e+03,4.547914591343909763e+01,3.799325395114782111e+01
1.309000000000000000e+03,4.551248016778173167e+01,3.799325395114782111e+01
1.309500000000000000e+03,4.546198232132782380e+01,3.799325395114782111e+01
1.310000000000000000e+03,4.547126067190173870e+01,3.799325395114782111e+01
1.310500000000000000e+03,4.548318795997039388e+01,3.799325395114782111e+01
1.311000000000000000e+03,4.546754372136880562e+01,3.799325395114782111e+01
1.311500000000000000e+03,4.547651767057694627e+01,3.799325395114782111e+01
1.313000000000000000e+03,4.548958809861215258e+01,3.799325395114782111e+01
1.314500000000000000e+03,4.548609412057859913e+01,3.799325395114782111e+01
1.315000000000000000e+03,4.547452125970833947e+01,3.799325395114782111e+01
1.315500000000000000e+03,4.548923619389111650e+01,3.799325395114782111e+01
1.316000000000000000e+03,4.546145226206822798e+01,3.799325395114782111e+01
1.317000000000000000e+03,4.549387595081832103e+01,3.799325395114782111e+01
1.318000000000000000e+03,4.549268907104661963e+01,3.799325395114782111e+01
1.318500000000000000e+03,4.547536651322791101e+01,3.799325395114782111e+01
1.319000000000000000e+03,4.548951893191389928e+01,3.799325395114782111e+01
1.319500000000000000e+03,4.544849619698469212e+01,3.799325395114782111e+01
1.320000000000000000e+03,4.547532838875596184e+01,3.799325395114782111e+01
1.320500000000000000e+03,4.548467489353399174e+01,3.799325395114782111e+01
1.321000000000000000e+03,4.547278516087212807e+01,3.799325395114782111e+01
1.322000000000000000e+03,4.551387653310926851e+01,3.799325395114782111e+01
1.322500000000000000e+03,4.548401615756026217e+01,3.799325395114782111e+01
1.323000000000000000e+03,4.548040689611967480e+01,3.799325395114782111e+01
1.324500000000000000e+03,4.546054226130154774e+01,3.799325395114782111e+01
1.325500000000000000e+03,4.547277215223817137e+01,3.799325395114782111e+01
1.326000000000000000e+03,4.548134856375363455e+01,3.799325395114782111e+01
1.326500000000000000e+03,4.544912967821029781e+01,3.799325395114782111e+01
1.327000000000000000e+03,4.546802906850665238e+01,3.799325395114782111e+01
1.328500000000000000e+03,4.547676555981399105e+01,3.799325395114782111e+01


==> supplementary_materials/figures/data/diameter_s140_243.csv <==
time,diameter,diameter_0
-4.900000000000000000e+01,3.797111782504683219e+01,3.797111782504683219e+01
-4.850000000000000000e+01,3.798459293172593476e+01,3.797111782504683219e+01
-4.800000000000000000e+01,3.798337661825566869e+01,3.797111782504683219e+01
-4.750000000000000000e+01,3.797463159208611927e+01,3.797111782504683219e+01
-4.700000000000000000e+01,3.799074083245720601e+01,3.797111782504683219e+01
-4.650000000000000000e+01,3.799188012305491924e+01,3.797111782504683219e+01
-4.600000000000000000e+01,3.795675524091169706e+01,3.797111782504683219e+01
-4.500000000000000000e+01,3.798520132733821697e+01,3.797111782504683219e+01
-4.450000000000000000e+01,3.799900881022544041e+01,3.797111782504683219e+01
-4.400000000000000000e+01,3.797683566709486058e+01,3.797111782504683219e+01
-4.350000000000000000e+01,3.799288532303562960e+01,3.797111782504683219e+01
-4.300000000000000000e+01,3.799726406576117199e+01,3.797111782504683219e+01
-4.250000000000000000e+01,3.797715265712199084e+01,3.797111782504683219e+01
-4.200000000000000000e+01,3.798591728004265633e+01,3.797111782504683219e+01
-4.150000000000000000e+01,3.799337058608257678e+01,3.797111782504683219e+01
-4.100000000000000000e+01,3.798791785907834395e+01,3.797111782504683219e+01
-4.050000000000000000e+01,3.799620212776731165e+01,3.797111782504683219e+01
-4.000000000000000000e+01,3.797885820649201349e+01,3.797111782504683219e+01
-3.950000000000000000e+01,3.798050554311711835e+01,3.797111782504683219e+01
-3.900000000000000000e+01,3.796316239969851125e+01,3.797111782504683219e+01
-3.850000000000000000e+01,3.798803357864485974e+01,3.797111782504683219e+01
-3.800000000000000000e+01,3.797355920301109933e+01,3.797111782504683219e+01
-3.750000000000000000e+01,3.798544565576248289e+01,3.797111782504683219e+01
-3.700000000000000000e+01,3.797615928261722473e+01,3.797111782504683219e+01
-3.650000000000000000e+01,3.796063888365516448e+01,3.797111782504683219e+01
-3.600000000000000000e+01,3.798633601781121882e+01,3.797111782504683219e+01
-3.550000000000000000e+01,3.798804077160230008e+01,3.797111782504683219e+01
-3.500000000000000000e+01,3.795400414572976189e+01,3.797111782504683219e+01
-3.400000000000000000e+01,3.797610796078195960e+01,3.797111782504683219e+01
-3.350000000000000000e+01,3.798742407879888816e+01,3.797111782504683219e+01
-3.300000000000000000e+01,3.796886230753318614e+01,3.797111782504683219e+01
-3.250000000000000000e+01,3.799307434286291851e+01,3.797111782504683219e+01
-3.200000000000000000e+01,3.798031311925699072e+01,3.797111782504683219e+01
-3.150000000000000000e+01,3.798489591701122947e+01,3.797111782504683219e+01
-3.100000000000000000e+01,3.797671420531943198e+01,3.797111782504683219e+01
-3.050000000000000000e+01,3.798149022895445626e+01,3.797111782504683219e+01
-3.000000000000000000e+01,3.798602442797874801e+01,3.797111782504683219e+01
-2.950000000000000000e+01,3.796395530008172869e+01,3.797111782504683219e+01
-2.900000000000000000e+01,3.799179828377452850e+01,3.797111782504683219e+01
-2.850000000000000000e+01,3.799228978214222252e+01,3.797111782504683219e+01
-2.800000000000000000e+01,3.799103407627769968e+01,3.797111782504683219e+01
-2.750000000000000000e+01,3.797663203793376852e+01,3.797111782504683219e+01
-2.700000000000000000e+01,3.798819693382576901e+01,3.797111782504683219e+01
-2.650000000000000000e+01,3.797565851896349187e+01,3.797111782504683219e+01
-2.600000000000000000e+01,3.798211465655675312e+01,3.797111782504683219e+01
-2.550000000000000000e+01,3.798128090923886901e+01,3.797111782504683219e+01
-2.500000000000000000e+01,3.798747337285030312e+01,3.797111782504683219e+01
-2.450000000000000000e+01,3.798709213376649529e+01,3.797111782504683219e+01
-2.400000000000000000e+01,3.799208760265931062e+01,3.797111782504683219e+01
-2.350000000000000000e+01,3.797472499693216008e+01,3.797111782504683219e+01
-2.300000000000000000e+01,3.797596086455415332e+01,3.797111782504683219e+01
-2.250000000000000000e+01,3.798515168507105955e+01,3.797111782504683219e+01
-2.200000000000000000e+01,3.798920481990641917e+01,3.797111782504683219e+01
-2.150000000000000000e+01,3.799658459543478273e+01,3.797111782504683219e+01
-2.100000000000000000e+01,3.797086969103574461e+01,3.797111782504683219e+01
-2.050000000000000000e+01,3.796755310025443464e+01,3.797111782504683219e+01
-2.000000000000000000e+01,3.798970458797191441e+01,3.797111782504683219e+01
-1.900000000000000000e+01,3.797161257092664499e+01,3.797111782504683219e+01
-1.800000000000000000e+01,3.795870016654843937e+01,3.797111782504683219e+01
-1.750000000000000000e+01,3.798646895561308412e+01,3.797111782504683219e+01
-1.700000000000000000e+01,3.798638285964536010e+01,3.797111782504683219e+01
-1.650000000000000000e+01,3.796930952749089982e+01,3.797111782504683219e+01
-1.600000000000000000e+01,3.797633755328649841e+01,3.797111782504683219e+01
-1.550000000000000000e+01,3.797284123816894663e+01,3.797111782504683219e+01
-1.500000000000000000e+01,3.797305169826672255e+01,3.797111782504683219e+01
-1.450000000000000000e+01,3.798126891427766338e+01,3.797111782504683219e+01
-1.400000000000000000e+01,3.798491885527329970e+01,3.797111782504683219e+01
-1.350000000000000000e+01,3.797149656678899987e+01,3.797111782504683219e+01
-1.300000000000000000e+01,3.796881444373268977e+01,3.797111782504683219e+01
-1.250000000000000000e+01,3.798927325953871303e+01,3.797111782504683219e+01
-1.200000000000000000e+01,3.797638275711736355e+01,3.797111782504683219e+01
-1.150000000000000000e+01,3.797538033200199692e+01,3.797111782504683219e+01
-1.100000000000000000e+01,3.797470771383510879e+01,3.797111782504683219e+01
-1.050000000000000000e+01,3.797507858144243897e+01,3.797111782504683219e+01
-1.000000000000000000e+01,3.797404969575560330e+01,3.797111782504683219e+01
-9.500000000000000000e+00,3.797975326914200878e+01,3.797111782504683219e+01
-9.000000000000000000e+00,3.796779943671708679e+01,3.797111782504683219e+01
-8.500000000000000000e+00,3.797881447325403315e+01,3.797111782504683219e+01
-8.000000000000000000e+00,3.797443295930270324e+01,3.797111782504683219e+01
-7.500000000000000000e+00,3.796778808633906976e+01,3.797111782504683219e+01
-7.000000000000000000e+00,3.798865373573037374e+01,3.797111782504683219e+01
-6.500000000000000000e+00,3.797927517592347613e+01,3.797111782504683219e+01
-6.000000000000000000e+00,3.796368160303853756e+01,3.797111782504683219e+01
-5.500000000000000000e+00,3.797847202605873917e+01,3.797111782504683219e+01
-5.000000000000000000e+00,3.796098288896919826e+01,3.797111782504683219e+01
-4.500000000000000000e+00,3.797595588347753903e+01,3.797111782504683219e+01
-4.000000000000000000e+00,3.797382015561395008e+01,3.797111782504683219e+01
-3.500000000000000000e+00,3.797535742478787313e+01,3.797111782504683219e+01
-3.000000000000000000e+00,3.797252281537954843e+01,3.797111782504683219e+01
-2.500000000000000000e+00,3.798747676978801024e+01,3.797111782504683219e+01
-2.000000000000000000e+00,3.798677077848195438e+01,3.797111782504683219e+01
-1.500000000000000000e+00,3.796972430371899065e+01,3.797111782504683219e+01
-1.000000000000000000e+00,3.795782452247244976e+01,3.797111782504683219e+01
-5.000000000000000000e-01,3.796273628100080089e+01,3.797111782504683219e+01
0.000000000000000000e+00,3.797098472426861093e+01,3.797111782504683219e+01
1.000000000000000000e+00,3.837508894940025073e+01,3.797111782504683219e+01
1.500000000000000000e+00,3.839580549125329867e+01,3.797111782504683219e+01
2.000000000000000000e+00,3.839892315895613706e+01,3.797111782504683219e+01
2.500000000000000000e+00,3.838407691744826877e+01,3.797111782504683219e+01
3.000000000000000000e+00,3.837977501762351551e+01,3.797111782504683219e+01
3.500000000000000000e+00,3.839177361469914729e+01,3.797111782504683219e+01
4.000000000000000000e+00,3.839406688256786992e+01,3.797111782504683219e+01
4.500000000000000000e+00,3.838922164164794282e+01,3.797111782504683219e+01
5.500000000000000000e+00,3.839631129607420235e+01,3.797111782504683219e+01
6.000000000000000000e+00,3.840689062692802480e+01,3.797111782504683219e+01
6.500000000000000000e+00,3.838687364026346671e+01,3.797111782504683219e+01
7.500000000000000000e+00,3.841611727885150174e+01,3.797111782504683219e+01
8.000000000000000000e+00,3.841261984762302006e+01,3.797111782504683219e+01
8.500000000000000000e+00,3.840136373599086994e+01,3.797111782504683219e+01
9.000000000000000000e+00,3.840187973546608191e+01,3.797111782504683219e+01
9.500000000000000000e+00,3.841770979412127929e+01,3.797111782504683219e+01
1.000000000000000000e+01,3.839819466102807866e+01,3.797111782504683219e+01
1.050000000000000000e+01,3.841769002288499024e+01,3.797111782504683219e+01
1.100000000000000000e+01,3.842207811029106068e+01,3.797111782504683219e+01
1.150000000000000000e+01,3.842272440647830223e+01,3.797111782504683219e+01
1.200000000000000000e+01,3.841438433653064521e+01,3.797111782504683219e+01
1.250000000000000000e+01,3.839910869303719920e+01,3.797111782504683219e+01
1.300000000000000000e+01,3.841699078497280340e+01,3.797111782504683219e+01
1.350000000000000000e+01,3.840212048246517185e+01,3.797111782504683219e+01
1.400000000000000000e+01,3.841109908650697946e+01,3.797111782504683219e+01
1.500000000000000000e+01,3.842046703676036401e+01,3.797111782504683219e+01
1.550000000000000000e+01,3.842523562714782059e+01,3.797111782504683219e+01
1.600000000000000000e+01,3.840760009192138114e+01,3.797111782504683219e+01
1.650000000000000000e+01,3.843087983679844655e+01,3.797111782504683219e+01
1.700000000000000000e+01,3.841242125753062453e+01,3.797111782504683219e+01
1.750000000000000000e+01,3.842361397664665645e+01,3.797111782504683219e+01
1.800000000000000000e+01,3.841821067828918501e+01,3.797111782504683219e+01
1.850000000000000000e+01,3.842973027652004703e+01,3.797111782504683219e+01
1.900000000000000000e+01,3.841371709318724470e+01,3.797111782504683219e+01
1.950000000000000000e+01,3.842645283391087929e+01,3.797111782504683219e+01
2.000000000000000000e+01,3.841973938229757124e+01,3.797111782504683219e+01
2.050000000000000000e+01,3.843651728325146877e+01,3.797111782504683219e+01
2.100000000000000000e+01,3.843373718917023041e+01,3.797111782504683219e+01
2.150000000000000000e+01,3.843378917942943218e+01,3.797111782504683219e+01
2.200000000000000000e+01,3.843462019176103439e+01,3.797111782504683219e+01
2.250000000000000000e+01,3.841512839106104593e+01,3.797111782504683219e+01
2.350000000000000000e+01,3.842629562888310346e+01,3.797111782504683219e+01
2.450000000000000000e+01,3.843715085328476277e+01,3.797111782504683219e+01
2.500000000000000000e+01,3.842165070891032741e+01,3.797111782504683219e+01
2.550000000000000000e+01,3.841792165557193783e+01,3.797111782504683219e+01
2.600000000000000000e+01,3.843346025997348647e+01,3.797111782504683219e+01
2.650000000000000000e+01,3.842712531319801883e+01,3.797111782504683219e+01
2.700000000000000000e+01,3.842703982873657509e+01,3.797111782504683219e+01
2.750000000000000000e+01,3.843070365356392415e+01,3.797111782504683219e+01
2.800000000000000000e+01,3.842572832497182134e+01,3.797111782504683219e+01
2.850000000000000000e+01,3.842732257298388987e+01,3.797111782504683219e+01
2.900000000000000000e+01,3.844969957334263455e+01,3.797111782504683219e+01
2.950000000000000000e+01,3.843668842811591446e+01,3.797111782504683219e+01
3.000000000000000000e+01,3.842570161804318474e+01,3.797111782504683219e+01
3.050000000000000000e+01,3.843945212270671874e+01,3.797111782504683219e+01
3.100000000000000000e+01,3.841773922875182734e+01,3.797111782504683219e+01
3.150000000000000000e+01,3.841180509900296869e+01,3.797111782504683219e+01
3.200000000000000000e+01,3.844295992364455827e+01,3.797111782504683219e+01
3.250000000000000000e+01,3.842422970097781842e+01,3.797111782504683219e+01
3.300000000000000000e+01,3.842955106091091011e+01,3.797111782504683219e+01
3.350000000000000000e+01,3.843829705440580824e+01,3.797111782504683219e+01
3.400000000000000000e+01,3.843201011170741310e+01,3.797111782504683219e+01
3.450000000000000000e+01,3.842846656453309606e+01,3.797111782504683219e+01
3.500000000000000000e+01,3.842745314951010727e+01,3.797111782504683219e+01
3.550000000000000000e+01,3.844145347620373343e+01,3.797111782504683219e+01
3.600000000000000000e+01,3.843090061857870410e+01,3.797111782504683219e+01
3.650000000000000000e+01,3.844753124061768546e+01,3.797111782504683219e+01
3.700000000000000000e+01,3.842900881518728085e+01,3.797111782504683219e+01
3.750000000000000000e+01,3.844779497317918526e+01,3.797111782504683219e+01
3.800000000000000000e+01,3.843111591883228328e+01,3.797111782504683219e+01
3.850000000000000000e+01,3.843906016614657517e+01,3.797111782504683219e+01
3.900000000000000000e+01,3.843572893578222249e+01,3.797111782504683219e+01
3.950000000000000000e+01,3.843985457794310889e+01,3.797111782504683219e+01
4.000000000000000000e+01,3.843331376523780563e+01,3.797111782504683219e+01
4.050000000000000000e+01,3.843803387019799800e+01,3.797111782504683219e+01
4.100000000000000000e+01,3.842291784152008915e+01,3.797111782504683219e+01
4.150000000000000000e+01,3.843860681140157709e+01,3.797111782504683219e+01
4.200000000000000000e+01,3.842359556794997388e+01,3.797111782504683219e+01
4.250000000000000000e+01,3.844822785803948761e+01,3.797111782504683219e+01
4.300000000000000000e+01,3.843712144267280451e+01,3.797111782504683219e+01
4.350000000000000000e+01,3.843587185389063876e+01,3.797111782504683219e+01
4.400000000000000000e+01,3.842685135716323686e+01,3.797111782504683219e+01
4.450000000000000000e+01,3.843620186435209973e+01,3.797111782504683219e+01
4.500000000000000000e+01,3.844850603773561915e+01,3.797111782504683219e+01
4.550000000000000000e+01,3.844612839325197484e+01,3.797111782504683219e+01
4.650000000000000000e+01,3.842990202031887037e+01,3.797111782504683219e+01
4.700000000000000000e+01,3.841214311045487761e+01,3.797111782504683219e+01
4.750000000000000000e+01,3.843128022230562379e+01,3.797111782504683219e+01
4.800000000000000000e+01,3.843215810520385389e+01,3.797111782504683219e+01
4.850000000000000000e+01,3.843613664378346328e+01,3.797111782504683219e+01
4.900000000000000000e+01,3.843789714466264940e+01,3.797111782504683219e+01
4.950000000000000000e+01,3.844081496551964250e+01,3.797111782504683219e+01
5.000000000000000000e+01,3.845307377820130057e+01,3.797111782504683219e+01
5.050000000000000000e+01,3.843063503403228509e+01,3.797111782504683219e+01
5.100000000000000000e+01,3.842814788459211428e+01,3.797111782504683219e+01
5.200000000000000000e+01,3.844529251631095690e+01,3.797111782504683219e+01
5.250000000000000000e+01,3.844752775185195048e+01,3.797111782504683219e+01
5.300000000000000000e+01,3.843607113933101971e+01,3.797111782504683219e+01
5.350000000000000000e+01,3.844726755696654408e+01,3.797111782504683219e+01
5.400000000000000000e+01,3.844581105089401518e+01,3.797111782504683219e+01
5.450000000000000000e+01,3.843143523095366731e+01,3.797111782504683219e+01
5.500000000000000000e+01,3.845683215704259084e+01,3.797111782504683219e+01
5.600000000000000000e+01,3.843172569388511306e+01,3.797111782504683219e+01
5.650000000000000000e+01,3.842889119201718273e+01,3.797111782504683219e+01
5.700000000000000000e+01,3.844487161801251318e+01,3.797111782504683219e+01
5.750000000000000000e+01,3.845205782848736931e+01,3.797111782504683219e+01
5.800000000000000000e+01,3.841425940033975905e+01,3.797111782504683219e+01
5.850000000000000000e+01,3.844222326287420799e+01,3.797111782504683219e+01
5.900000000000000000e+01,3.844950683786645129e+01,3.797111782504683219e+01
5.950000000000000000e+01,3.843722993666523990e+01,3.797111782504683219e+01
6.000000000000000000e+01,3.845930127926651210e+01,3.797111782504683219e+01
6.050000000000000000e+01,3.844770657239983080e+01,3.797111782504683219e+01
6.100000000000000000e+01,3.843399748906076496e+01,3.797111782504683219e+01
6.150000000000000000e+01,3.844583264512034759e+01,3.797111782504683219e+01
6.200000000000000000e+01,3.843765805219941711e+01,3.797111782504683219e+01
6.250000000000000000e+01,3.844910845689813783e+01,3.797111782504683219e+01
6.300000000000000000e+01,3.843980219314240543e+01,3.797111782504683219e+01
6.350000000000000000e+01,3.844345833732007378e+01,3.797111782504683219e+01
6.400000000000000000e+01,3.844834466787135341e+01,3.797111782504683219e+01
6.450000000000000000e+01,3.843810168108551295e+01,3.797111782504683219e+01
6.500000000000000000e+01,3.844961978328787922e+01,3.797111782504683219e+01
6.550000000000000000e+01,3.844126060166285441e+01,3.797111782504683219e+01
6.600000000000000000e+01,3.845133407424425087e+01,3.797111782504683219e+01
6.650000000000000000e+01,3.845004411609198058e+01,3.797111782504683219e+01
6.700000000000000000e+01,3.843672441748490343e+01,3.797111782504683219e+01
6.750000000000000000e+01,3.843923403814721240e+01,3.797111782504683219e+01
6.800000000000000000e+01,3.844472883970871635e+01,3.797111782504683219e+01
6.850000000000000000e+01,3.843824595232415930e+01,3.797111782504683219e+01
6.900000000000000000e+01,3.845201756593726827e+01,3.797111782504683219e+01
6.950000000000000000e+01,3.844851787048939684e+01,3.797111782504683219e+01
7.050000000000000000e+01,3.843726712259903877e+01,3.797111782504683219e+01
7.100000000000000000e+01,3.843661084070271983e+01,3.797111782504683219e+01
7.150000000000000000e+01,3.845257513724401832e+01,3.797111782504683219e+01
7.200000000000000000e+01,3.844025048095592467e+01,3.797111782504683219e+01
7.250000000000000000e+01,3.845013551588793632e+01,3.797111782504683219e+01
7.300000000000000000e+01,3.841669723832222871e+01,3.797111782504683219e+01
7.350000000000000000e+01,3.843757647169960734e+01,3.797111782504683219e+01
7.400000000000000000e+01,3.845210331552850391e+01,3.797111782504683219e+01
7.450000000000000000e+01,3.842381523003386690e+01,3.797111782504683219e+01
7.500000000000000000e+01,3.844931506495861129e+01,3.797111782504683219e+01
7.550000000000000000e+01,3.843575134662391690e+01,3.797111782504683219e+01
7.600000000000000000e+01,3.842485887899597685e+01,3.797111782504683219e+01
7.650000000000000000e+01,3.844110325545180018e+01,3.797111782504683219e+01
7.700000000000000000e+01,3.843894965142919062e+01,3.797111782504683219e+01
7.750000000000000000e+01,3.843817106942893957e+01,3.797111782504683219e+01
7.800000000000000000e+01,3.845148585328254853e+01,3.797111782504683219e+01
7.850000000000000000e+01,3.843973846792078319e+01,3.797111782504683219e+01
7.900000000000000000e+01,3.844372352040480223e+01,3.797111782504683219e+01
7.950000000000000000e+01,3.844025394164831511e+01,3.797111782504683219e+01
8.000000000000000000e+01,3.843653417111061543e+01,3.797111782504683219e+01
8.050000000000000000e+01,3.845501774931408079e+01,3.797111782504683219e+01
8.100000000000000000e+01,3.844071476996904124e+01,3.797111782504683219e+01
8.150000000000000000e+01,3.843814762061374779e+01,3.797111782504683219e+01
8.200000000000000000e+01,3.844909172033133871e+01,3.797111782504683219e+01
8.250000000000000000e+01,3.843812314805185082e+01,3.797111782504683219e+01
8.300000000000000000e+01,3.845396438404317507e+01,3.797111782504683219e+01
8.350000000000000000e+01,3.843058112957592698e+01,3.797111782504683219e+01
8.400000000000000000e+01,3.843675633339888265e+01,3.797111782504683219e+01
8.450000000000000000e+01,3.842784054997629539e+01,3.797111782504683219e+01
8.500000000000000000e+01,3.843752498547998186e+01,3.797111782504683219e+01
8.550000000000000000e+01,3.843674336071727282e+01,3.797111782504683219e+01
8.600000000000000000e+01,3.844221412313410724e+01,3.797111782504683219e+01
8.650000000000000000e+01,3.843790574749201738e+01,3.797111782504683219e+01
8.700000000000000000e+01,3.845301003350900260e+01,3.797111782504683219e+01
8.750000000000000000e+01,3.843802382044273713e+01,3.797111782504683219e+01
8.800000000000000000e+01,3.844103181233985111e+01,3.797111782504683219e+01
8.850000000000000000e+01,3.842599081670848449e+01,3.797111782504683219e+01
8.900000000000000000e+01,3.845385639223943031e+01,3.797111782504683219e+01
8.950000000000000000e+01,3.843029978826795201e+01,3.797111782504683219e+01
9.000000000000000000e+01,3.844335685092956112e+01,3.797111782504683219e+01
9.050000000000000000e+01,3.844769966511123016e+01,3.797111782504683219e+01
9.100000000000000000e+01,3.843271237094926107e+01,3.797111782504683219e+01
9.150000000000000000e+01,3.845394135215430254e+01,3.797111782504683219e+01
9.200000000000000000e+01,3.842659026205670614e+01,3.797111782504683219e+01
9.250000000000000000e+01,3.843213607730173464e+01,3.797111782504683219e+01
9.300000000000000000e+01,3.843641196776118818e+01,3.797111782504683219e+01
9.350000000000000000e+01,3.843579365497637212e+01,3.797111782504683219e+01
9.400000000000000000e+01,3.844166977057572865e+01,3.797111782504683219e+01
9.450000000000000000e+01,3.843095913124980711e+01,3.797111782504683219e+01
9.550000000000000000e+01,3.844241176546160688e+01,3.797111782504683219e+01
9.600000000000000000e+01,3.843827016842007538e+01,3.797111782504683219e+01
9.650000000000000000e+01,3.843326670325964756e+01,3.797111782504683219e+01
9.700000000000000000e+01,3.845125663330088628e+01,3.797111782504683219e+01
9.750000000000000000e+01,3.844131754400251566e+01,3.797111782504683219e+01
9.800000000000000000e+01,3.843508145330105918e+01,3.797111782504683219e+01
9.850000000000000000e+01,3.843166876010145927e+01,3.797111782504683219e+01
9.900000000000000000e+01,3.844037750455860447e+01,3.797111782504683219e+01
9.950000000000000000e+01,3.843248588006463251e+01,3.797111782504683219e+01
1.000000000000000000e+02,3.845173924625949979e+01,3.797111782504683219e+01
1.005000000000000000e+02,3.844637256147066751e+01,3.797111782504683219e+01
1.010000000000000000e+02,3.843688892255084255e+01,3.797111782504683219e+01
1.015000000000000000e+02,3.845209737976167474e+01,3.797111782504683219e+01
1.020000000000000000e+02,3.842600458084834258e+01,3.797111782504683219e+01
1.025000000000000000e+02,3.843609881902247594e+01,3.797111782504683219e+01
1.030000000000000000e+02,3.843693369521883341e+01,3.797111782504683219e+01
1.035000000000000000e+02,3.843976691586421168e+01,3.797111782504683219e+01
1.040000000000000000e+02,3.843359446189109718e+01,3.797111782504683219e+01
1.050000000000000000e+02,3.843734579526283568e+01,3.797111782504683219e+01
1.055000000000000000e+02,3.843793444377781299e+01,3.797111782504683219e+01
1.060000000000000000e+02,3.843035131561055806e+01,3.797111782504683219e+01
1.065000000000000000e+02,3.844507232575809752e+01,3.797111782504683219e+01
1.070000000000000000e+02,3.843235349645907206e+01,3.797111782504683219e+01
1.075000000000000000e+02,3.845356795901395230e+01,3.797111782504683219e+01
1.080000000000000000e+02,3.844820308477751780e+01,3.797111782504683219e+01
1.085000000000000000e+02,3.843065593119726486e+01,3.797111782504683219e+01
1.090000000000000000e+02,3.844329524877009163e+01,3.797111782504683219e+01
1.095000000000000000e+02,3.844776919752014521e+01,3.797111782504683219e+01
1.100000000000000000e+02,3.844461454109097787e+01,3.797111782504683219e+01
1.105000000000000000e+02,3.844287227936374052e+01,3.797111782504683219e+01
1.110000000000000000e+02,3.843356763544193200e+01,3.797111782504683219e+01
1.115000000000000000e+02,3.844423460802237713e+01,3.797111782504683219e+01
1.120000000000000000e+02,3.844643168985063397e+01,3.797111782504683219e+01
1.125000000000000000e+02,3.843288482450560650e+01,3.797111782504683219e+01
1.130000000000000000e+02,3.843702300386569704e+01,3.797111782504683219e+01
1.135000000000000000e+02,3.843845019408949071e+01,3.797111782504683219e+01
1.140000000000000000e+02,3.845334767204180082e+01,3.797111782504683219e+01
1.145000000000000000e+02,3.844083226679217802e+01,3.797111782504683219e+01
1.150000000000000000e+02,3.843892588145699563e+01,3.797111782504683219e+01
1.155000000000000000e+02,3.844608611955826660e+01,3.797111782504683219e+01
1.160000000000000000e+02,3.845055354505470291e+01,3.797111782504683219e+01
1.165000000000000000e+02,3.844017366720274254e+01,3.797111782504683219e+01
1.170000000000000000e+02,3.842916498991053231e+01,3.797111782504683219e+01
1.175000000000000000e+02,3.842617171526610775e+01,3.797111782504683219e+01
1.180000000000000000e+02,3.842691597906718926e+01,3.797111782504683219e+01
1.185000000000000000e+02,3.843783104731717515e+01,3.797111782504683219e+01
1.190000000000000000e+02,3.844494673147923436e+01,3.797111782504683219e+01
1.195000000000000000e+02,3.843636878532132783e+01,3.797111782504683219e+01
1.200000000000000000e+02,3.845102040375563490e+01,3.797111782504683219e+01
1.205000000000000000e+02,3.845240484047293705e+01,3.797111782504683219e+01
1.210000000000000000e+02,3.843829070178895790e+01,3.797111782504683219e+01
1.215000000000000000e+02,3.843380516884808173e+01,3.797111782504683219e+01
1.220000000000000000e+02,3.844491633372605577e+01,3.797111782504683219e+01
1.225000000000000000e+02,3.844424243757551807e+01,3.797111782504683219e+01
1.230000000000000000e+02,3.842344475257591085e+01,3.797111782504683219e+01
1.235000000000000000e+02,3.844249445693478151e+01,3.797111782504683219e+01
1.240000000000000000e+02,3.842592004806147798e+01,3.797111782504683219e+01
1.245000000000000000e+02,3.845152537009383309e+01,3.797111782504683219e+01
1.250000000000000000e+02,3.844735301117775350e+01,3.797111782504683219e+01
1.255000000000000000e+02,3.843915603830354399e+01,3.797111782504683219e+01
1.260000000000000000e+02,3.843303024045779637e+01,3.797111782504683219e+01
1.265000000000000000e+02,3.844634908205951973e+01,3.797111782504683219e+01
1.270000000000000000e+02,3.843316338798865672e+01,3.797111782504683219e+01
1.275000000000000000e+02,3.845528570245981825e+01,3.797111782504683219e+01
1.280000000000000000e+02,3.845087588717044014e+01,3.797111782504683219e+01
1.285000000000000000e+02,3.842995562099608975e+01,3.797111782504683219e+01
1.290000000000000000e+02,3.844485543852987774e+01,3.797111782504683219e+01
1.295000000000000000e+02,3.845393518459898985e+01,3.797111782504683219e+01
1.300000000000000000e+02,3.843497384702210695e+01,3.797111782504683219e+01
1.305000000000000000e+02,3.842434882136536345e+01,3.797111782504683219e+01
1.310000000000000000e+02,3.843700758279086926e+01,3.797111782504683219e+01
1.315000000000000000e+02,3.845112548704720723e+01,3.797111782504683219e+01
1.320000000000000000e+02,3.844136885668984149e+01,3.797111782504683219e+01
1.325000000000000000e+02,3.844403373302093030e+01,3.797111782504683219e+01
1.330000000000000000e+02,3.843462241533593016e+01,3.797111782504683219e+01
1.335000000000000000e+02,3.842812966340503067e+01,3.797111782504683219e+01
1.340000000000000000e+02,3.844972429578334072e+01,3.797111782504683219e+01
1.345000000000000000e+02,3.843593071138357686e+01,3.797111782504683219e+01
1.350000000000000000e+02,3.844687190252420805e+01,3.797111782504683219e+01
1.355000000000000000e+02,3.845261960315850303e+01,3.797111782504683219e+01
1.360000000000000000e+02,3.844763045719565042e+01,3.797111782504683219e+01
1.365000000000000000e+02,3.843205581562922646e+01,3.797111782504683219e+01
1.370000000000000000e+02,3.844932660926403400e+01,3.797111782504683219e+01
1.375000000000000000e+02,3.842812249910957689e+01,3.797111782504683219e+01
1.380000000000000000e+02,3.844225767084065382e+01,3.797111782504683219e+01
1.385000000000000000e+02,3.845038280184505908e+01,3.797111782504683219e+01
1.390000000000000000e+02,3.844695491922966113e+01,3.797111782504683219e+01
1.395000000000000000e+02,3.845758934295741227e+01,3.797111782504683219e+01
1.400000000000000000e+02,3.844695885409720404e+01,3.797111782504683219e+01
1.405000000000000000e+02,3.841358798205334324e+01,3.797111782504683219e+01
1.410000000000000000e+02,3.843846176634736622e+01,3.797111782504683219e+01
1.415000000000000000e+02,3.843055815280381182e+01,3.797111782504683219e+01
1.420000000000000000e+02,3.843555222200782850e+01,3.797111782504683219e+01
1.425000000000000000e+02,3.843771915045824272e+01,3.797111782504683219e+01
1.430000000000000000e+02,3.843181201237002398e+01,3.797111782504683219e+01
1.435000000000000000e+02,3.844186501481221541e+01,3.797111782504683219e+01
1.440000000000000000e+02,3.845214507059663589e+01,3.797111782504683219e+01
1.445000000000000000e+02,3.844071616531461189e+01,3.797111782504683219e+01
1.450000000000000000e+02,3.842889011325853943e+01,3.797111782504683219e+01
1.455000000000000000e+02,3.842246182710996294e+01,3.797111782504683219e+01
1.460000000000000000e+02,3.843751812918162614e+01,3.797111782504683219e+01
1.465000000000000000e+02,3.843870689650155725e+01,3.797111782504683219e+01
1.470000000000000000e+02,3.842945493993592265e+01,3.797111782504683219e+01
1.475000000000000000e+02,3.843761752490328831e+01,3.797111782504683219e+01
1.480000000000000000e+02,3.844966678620648537e+01,3.797111782504683219e+01
1.485000000000000000e+02,3.842481268635665970e+01,3.797111782504683219e+01
1.490000000000000000e+02,3.843812420420589149e+01,3.797111782504683219e+01
1.495000000000000000e+02,3.843809124056232207e+01,3.797111782504683219e+01
1.500000000000000000e+02,3.843799600941611772e+01,3.797111782504683219e+01
1.505000000000000000e+02,3.844634318795203853e+01,3.797111782504683219e+01
1.510000000000000000e+02,3.844207351974283426e+01,3.797111782504683219e+01
1.515000000000000000e+02,3.844633871474179898e+01,3.797111782504683219e+01
1.520000000000000000e+02,3.843867849909199919e+01,3.797111782504683219e+01
1.525000000000000000e+02,3.844400150147215101e+01,3.797111782504683219e+01
1.530000000000000000e+02,3.845033171366756619e+01,3.797111782504683219e+01
1.535000000000000000e+02,3.842791205112423114e+01,3.797111782504683219e+01
1.540000000000000000e+02,3.841369142100589329e+01,3.797111782504683219e+01
1.545000000000000000e+02,3.842525742686152768e+01,3.797111782504683219e+01
1.550000000000000000e+02,3.843666478997458569e+01,3.797111782504683219e+01
1.555000000000000000e+02,3.844685797490677004e+01,3.797111782504683219e+01
1.560000000000000000e+02,3.843981274289752292e+01,3.797111782504683219e+01
1.565000000000000000e+02,3.844933806219060557e+01,3.797111782504683219e+01
1.570000000000000000e+02,3.843136045861418637e+01,3.797111782504683219e+01
1.575000000000000000e+02,3.843597208149503786e+01,3.797111782504683219e+01
1.580000000000000000e+02,3.843414172541581308e+01,3.797111782504683219e+01
1.585000000000000000e+02,3.844217074176594906e+01,3.797111782504683219e+01
1.590000000000000000e+02,3.842953251816887672e+01,3.797111782504683219e+01
1.595000000000000000e+02,3.841022614779522115e+01,3.797111782504683219e+01
1.600000000000000000e+02,3.844645803535838269e+01,3.797111782504683219e+01
1.605000000000000000e+02,3.844445602636146475e+01,3.797111782504683219e+01
1.610000000000000000e+02,3.844602635148859093e+01,3.797111782504683219e+01
1.615000000000000000e+02,3.843605651359237640e+01,3.797111782504683219e+01
1.620000000000000000e+02,3.842862816539277304e+01,3.797111782504683219e+01
1.625000000000000000e+02,3.843504333924592231e+01,3.797111782504683219e+01
1.630000000000000000e+02,3.844028973265363192e+01,3.797111782504683219e+01
1.635000000000000000e+02,3.842360704387785120e+01,3.797111782504683219e+01
1.640000000000000000e+02,3.843977664944041805e+01,3.797111782504683219e+01
1.645000000000000000e+02,3.844365514333848211e+01,3.797111782504683219e+01
1.650000000000000000e+02,3.843863828270009719e+01,3.797111782504683219e+01
1.655000000000000000e+02,3.844997603262167729e+01,3.797111782504683219e+01
1.660000000000000000e+02,3.843893520922230067e+01,3.797111782504683219e+01
1.665000000000000000e+02,3.842705770875419802e+01,3.797111782504683219e+01
1.670000000000000000e+02,3.845110707146266549e+01,3.797111782504683219e+01
1.675000000000000000e+02,3.843700199234704939e+01,3.797111782504683219e+01
1.680000000000000000e+02,3.843755052618028856e+01,3.797111782504683219e+01
1.685000000000000000e+02,3.844610481342596842e+01,3.797111782504683219e+01
1.690000000000000000e+02,3.843462084246692712e+01,3.797111782504683219e+01
1.695000000000000000e+02,3.843086907850624812e+01,3.797111782504683219e+01
1.700000000000000000e+02,3.844029494367931221e+01,3.797111782504683219e+01
1.705000000000000000e+02,3.844113693482724869e+01,3.797111782504683219e+01
1.710000000000000000e+02,3.843980131530388888e+01,3.797111782504683219e+01
1.715000000000000000e+02,3.842248929798275014e+01,3.797111782504683219e+01
1.720000000000000000e+02,3.843287696380804874e+01,3.797111782504683219e+01
1.730000000000000000e+02,3.843774680209477168e+01,3.797111782504683219e+01
1.735000000000000000e+02,3.844935369021217042e+01,3.797111782504683219e+01
1.740000000000000000e+02,3.843791902081962064e+01,3.797111782504683219e+01
1.745000000000000000e+02,3.843785852511349788e+01,3.797111782504683219e+01
1.750000000000000000e+02,3.843827357921018262e+01,3.797111782504683219e+01
1.755000000000000000e+02,3.844278814898002139e+01,3.797111782504683219e+01
1.760000000000000000e+02,3.843833653019160579e+01,3.797111782504683219e+01
1.765000000000000000e+02,3.844781755132999734e+01,3.797111782504683219e+01
1.770000000000000000e+02,3.843184305781268506e+01,3.797111782504683219e+01
1.775000000000000000e+02,3.844911340572073755e+01,3.797111782504683219e+01
1.785000000000000000e+02,3.843833285709408187e+01,3.797111782504683219e+01
1.790000000000000000e+02,3.843224073150722120e+01,3.797111782504683219e+01
1.795000000000000000e+02,3.843928282653283901e+01,3.797111782504683219e+01
1.800000000000000000e+02,3.841985872554900538e+01,3.797111782504683219e+01
1.805000000000000000e+02,3.844864066037503392e+01,3.797111782504683219e+01
1.810000000000000000e+02,3.842693635069579727e+01,3.797111782504683219e+01
1.815000000000000000e+02,3.843848840880579587e+01,3.797111782504683219e+01
1.820000000000000000e+02,3.842607071861235113e+01,3.797111782504683219e+01
1.825000000000000000e+02,3.844575528210555149e+01,3.797111782504683219e+01
1.830000000000000000e+02,3.842861307212957200e+01,3.797111782504683219e+01
1.835000000000000000e+02,3.843165999405251654e+01,3.797111782504683219e+01
1.840000000000000000e+02,3.844153767895772944e+01,3.797111782504683219e+01
1.845000000000000000e+02,3.842005584128391149e+01,3.797111782504683219e+01
1.850000000000000000e+02,3.844020630934539184e+01,3.797111782504683219e+01
1.855000000000000000e+02,3.843087013495725301e+01,3.797111782504683219e+01
1.860000000000000000e+02,3.844994944325802066e+01,3.797111782504683219e+01
1.865000000000000000e+02,3.842344546204113698e+01,3.797111782504683219e+01
1.870000000000000000e+02,3.843021203174813394e+01,3.797111782504683219e+01
1.875000000000000000e+02,3.844021564641862199e+01,3.797111782504683219e+01
1.880000000000000000e+02,3.841828444841357282e+01,3.797111782504683219e+01
1.885000000000000000e+02,3.844143112788327699e+01,3.797111782504683219e+01
1.890000000000000000e+02,3.843123341140025673e+01,3.797111782504683219e+01
1.905000000000000000e+02,3.844483098581812186e+01,3.797111782504683219e+01
1.915000000000000000e+02,3.844520072554750811e+01,3.797111782504683219e+01
1.920000000000000000e+02,3.844708755265466493e+01,3.797111782504683219e+01
1.930000000000000000e+02,3.843764007345229317e+01,3.797111782504683219e+01
1.935000000000000000e+02,3.844045031163609849e+01,3.797111782504683219e+01
1.940000000000000000e+02,3.844087628598285988e+01,3.797111782504683219e+01
1.945000000000000000e+02,3.844294350789947146e+01,3.797111782504683219e+01
1.950000000000000000e+02,3.843738219434903414e+01,3.797111782504683219e+01
1.955000000000000000e+02,3.844896082165249851e+01,3.797111782504683219e+01
1.960000000000000000e+02,3.843968551420969959e+01,3.797111782504683219e+01
1.965000000000000000e+02,3.845124356194000370e+01,3.797111782504683219e+01
1.970000000000000000e+02,3.843979994576949366e+01,3.797111782504683219e+01
1.975000000000000000e+02,3.843898458745266566e+01,3.797111782504683219e+01
1.980000000000000000e+02,3.843923298980310221e+01,3.797111782504683219e+01
1.985000000000000000e+02,3.843493532320726302e+01,3.797111782504683219e+01
1.990000000000000000e+02,3.844671657754442151e+01,3.797111782504683219e+01
1.995000000000000000e+02,3.844448970501702689e+01,3.797111782504683219e+01
2.000000000000000000e+02,3.843281797287394141e+01,3.797111782504683219e+01
2.005000000000000000e+02,3.844916229095295535e+01,3.797111782504683219e+01
2.010000000000000000e+02,3.844346746604864506e+01,3.797111782504683219e+01
2.015000000000000000e+02,3.842759276141193681e+01,3.797111782504683219e+01
2.020000000000000000e+02,3.843994304993315581e+01,3.797111782504683219e+01
2.025000000000000000e+02,3.843806030632601534e+01,3.797111782504683219e+01
2.030000000000000000e+02,3.843055135389534627e+01,3.797111782504683219e+01
2.035000000000000000e+02,3.843926204193318341e+01,3.797111782504683219e+01
2.040000000000000000e+02,3.843419210529072672e+01,3.797111782504683219e+01
2.045000000000000000e+02,3.844872937303349403e+01,3.797111782504683219e+01
2.050000000000000000e+02,3.842286786431760959e+01,3.797111782504683219e+01
2.055000000000000000e+02,3.843807225532251692e+01,3.797111782504683219e+01
2.060000000000000000e+02,3.842905937350513312e+01,3.797111782504683219e+01
2.065000000000000000e+02,3.843972925347859615e+01,3.797111782504683219e+01
2.070000000000000000e+02,3.844119932649917359e+01,3.797111782504683219e+01
2.075000000000000000e+02,3.843697486546137299e+01,3.797111782504683219e+01
2.080000000000000000e+02,3.844713105714760104e+01,3.797111782504683219e+01
2.085000000000000000e+02,3.843394360713876523e+01,3.797111782504683219e+01
2.090000000000000000e+02,3.844348138067397969e+01,3.797111782504683219e+01
2.095000000000000000e+02,3.844458604991256578e+01,3.797111782504683219e+01
2.100000000000000000e+02,3.843613847214902535e+01,3.797111782504683219e+01
2.105000000000000000e+02,3.842196646078358668e+01,3.797111782504683219e+01
2.110000000000000000e+02,3.842956668810919041e+01,3.797111782504683219e+01
2.115000000000000000e+02,3.843648577254658960e+01,3.797111782504683219e+01
2.120000000000000000e+02,3.843121043960984196e+01,3.797111782504683219e+01
2.125000000000000000e+02,3.844296450472746329e+01,3.797111782504683219e+01
2.130000000000000000e+02,3.844558372686789482e+01,3.797111782504683219e+01
2.135000000000000000e+02,3.843547297401857321e+01,3.797111782504683219e+01
2.140000000000000000e+02,3.844162829833962292e+01,3.797111782504683219e+01
2.145000000000000000e+02,3.845078620163045002e+01,3.797111782504683219e+01
2.150000000000000000e+02,3.842699744584107435e+01,3.797111782504683219e+01
2.155000000000000000e+02,3.842430703324365737e+01,3.797111782504683219e+01
2.160000000000000000e+02,3.844544243922224069e+01,3.797111782504683219e+01
2.165000000000000000e+02,3.843821218713460297e+01,3.797111782504683219e+01
2.170000000000000000e+02,3.844487548935243382e+01,3.797111782504683219e+01
2.175000000000000000e+02,3.843834879339848953e+01,3.797111782504683219e+01
2.180000000000000000e+02,3.843924017156584938e+01,3.797111782504683219e+01
2.185000000000000000e+02,3.843535490446158320e+01,3.797111782504683219e+01
2.190000000000000000e+02,3.843979624279852203e+01,3.797111782504683219e+01
2.195000000000000000e+02,3.842697846996896516e+01,3.797111782504683219e+01
2.200000000000000000e+02,3.845095237309573832e+01,3.797111782504683219e+01
2.205000000000000000e+02,3.844952559194823749e+01,3.797111782504683219e+01
2.210000000000000000e+02,3.844602793419199571e+01,3.797111782504683219e+01
2.215000000000000000e+02,3.843799005766512522e+01,3.797111782504683219e+01
2.220000000000000000e+02,3.843644298838089668e+01,3.797111782504683219e+01
2.225000000000000000e+02,3.843251488986768294e+01,3.797111782504683219e+01
2.230000000000000000e+02,3.844678637036771107e+01,3.797111782504683219e+01
2.240000000000000000e+02,3.843677543611516967e+01,3.797111782504683219e+01
2.245000000000000000e+02,3.842498208609356425e+01,3.797111782504683219e+01
2.250000000000000000e+02,3.843782780045559377e+01,3.797111782504683219e+01
2.255000000000000000e+02,3.843219179845875288e+01,3.797111782504683219e+01
2.260000000000000000e+02,3.845084824434604798e+01,3.797111782504683219e+01
2.265000000000000000e+02,3.842592131551808876e+01,3.797111782504683219e+01
2.270000000000000000e+02,3.844169953186131039e+01,3.797111782504683219e+01
2.275000000000000000e+02,3.842450117570789558e+01,3.797111782504683219e+01
2.280000000000000000e+02,3.844831942065670916e+01,3.797111782504683219e+01
2.290000000000000000e+02,3.843091707888110165e+01,3.797111782504683219e+01


==> supplementary_materials/figures/data/diameter_s140_27.csv <==
time,diameter,diameter_0
-4.900000000000000000e+01,3.798754296280137766e+01,3.798754296280137766e+01
-4.850000000000000000e+01,3.800013152496614310e+01,3.798754296280137766e+01
-4.800000000000000000e+01,3.796254944085399075e+01,3.798754296280137766e+01
-4.750000000000000000e+01,3.797187242877247115e+01,3.798754296280137766e+01
-4.700000000000000000e+01,3.798539778681888635e+01,3.798754296280137766e+01
-4.650000000000000000e+01,3.796341503565002995e+01,3.798754296280137766e+01
-4.600000000000000000e+01,3.797408754509841344e+01,3.798754296280137766e+01
-4.550000000000000000e+01,3.798742840451993175e+01,3.798754296280137766e+01
-4.500000000000000000e+01,3.797687681112010694e+01,3.798754296280137766e+01
-4.450000000000000000e+01,3.797077163287609380e+01,3.798754296280137766e+01
-4.400000000000000000e+01,3.798298913114285114e+01,3.798754296280137766e+01
-4.350000000000000000e+01,3.798735260608781772e+01,3.798754296280137766e+01
-4.300000000000000000e+01,3.797347667098732416e+01,3.798754296280137766e+01
-4.250000000000000000e+01,3.797022373937368656e+01,3.798754296280137766e+01
-4.200000000000000000e+01,3.797640634121380998e+01,3.798754296280137766e+01
-4.150000000000000000e+01,3.797901178639999387e+01,3.798754296280137766e+01
-4.100000000000000000e+01,3.797019720997310799e+01,3.798754296280137766e+01
-4.050000000000000000e+01,3.798465818790717208e+01,3.798754296280137766e+01
-4.000000000000000000e+01,3.796287854327153610e+01,3.798754296280137766e+01
-3.950000000000000000e+01,3.799015845698259142e+01,3.798754296280137766e+01
-3.900000000000000000e+01,3.796542720727445186e+01,3.798754296280137766e+01
-3.850000000000000000e+01,3.797302287416924571e+01,3.798754296280137766e+01
-3.800000000000000000e+01,3.797275753094482553e+01,3.798754296280137766e+01
-3.750000000000000000e+01,3.798032990561638655e+01,3.798754296280137766e+01
-3.700000000000000000e+01,3.796261570691309117e+01,3.798754296280137766e+01
-3.650000000000000000e+01,3.798330352257603693e+01,3.798754296280137766e+01
-3.600000000000000000e+01,3.797539333161604702e+01,3.798754296280137766e+01
-3.550000000000000000e+01,3.798337456030576220e+01,3.798754296280137766e+01
-3.500000000000000000e+01,3.799094930572979223e+01,3.798754296280137766e+01
-3.450000000000000000e+01,3.796982857290582558e+01,3.798754296280137766e+01
-3.400000000000000000e+01,3.797017970207312487e+01,3.798754296280137766e+01
-3.350000000000000000e+01,3.798150986714598076e+01,3.798754296280137766e+01
-3.300000000000000000e+01,3.797827042163606137e+01,3.798754296280137766e+01
-3.250000000000000000e+01,3.797067825718477962e+01,3.798754296280137766e+01
-3.200000000000000000e+01,3.799727939581408975e+01,3.798754296280137766e+01
-3.150000000000000000e+01,3.797036262391504380e+01,3.798754296280137766e+01
-3.100000000000000000e+01,3.799547972907585347e+01,3.798754296280137766e+01
-3.050000000000000000e+01,3.797526512461757164e+01,3.798754296280137766e+01
-3.000000000000000000e+01,3.796805202186078532e+01,3.798754296280137766e+01
-2.950000000000000000e+01,3.798859595689769719e+01,3.798754296280137766e+01
-2.900000000000000000e+01,3.799941355153308820e+01,3.798754296280137766e+01
-2.850000000000000000e+01,3.797201174431354076e+01,3.798754296280137766e+01
-2.750000000000000000e+01,3.799610084655441256e+01,3.798754296280137766e+01
-2.700000000000000000e+01,3.798141143263083563e+01,3.798754296280137766e+01
-2.650000000000000000e+01,3.798086743557175282e+01,3.798754296280137766e+01
-2.600000000000000000e+01,3.798233433074293686e+01,3.798754296280137766e+01
-2.550000000000000000e+01,3.797593583507424597e+01,3.798754296280137766e+01
-2.500000000000000000e+01,3.798960002014488424e+01,3.798754296280137766e+01
-2.450000000000000000e+01,3.795922054101925625e+01,3.798754296280137766e+01
-2.400000000000000000e+01,3.796412833575352153e+01,3.798754296280137766e+01
-2.350000000000000000e+01,3.799526657677113661e+01,3.798754296280137766e+01
-2.300000000000000000e+01,3.797500515404054511e+01,3.798754296280137766e+01
-2.250000000000000000e+01,3.797629279699228988e+01,3.798754296280137766e+01
-2.200000000000000000e+01,3.799763551586804766e+01,3.798754296280137766e+01
-2.150000000000000000e+01,3.797205214593968492e+01,3.798754296280137766e+01
-2.100000000000000000e+01,3.797907336480908924e+01,3.798754296280137766e+01
-2.050000000000000000e+01,3.797222664013236937e+01,3.798754296280137766e+01
-2.000000000000000000e+01,3.797762497778155222e+01,3.798754296280137766e+01
-1.950000000000000000e+01,3.796859751697381569e+01,3.798754296280137766e+01
-1.900000000000000000e+01,3.798536566151886973e+01,3.798754296280137766e+01
-1.850000000000000000e+01,3.796217654757302284e+01,3.798754296280137766e+01
-1.800000000000000000e+01,3.799472537423448415e+01,3.798754296280137766e+01
-1.750000000000000000e+01,3.796771070811752224e+01,3.798754296280137766e+01
-1.700000000000000000e+01,3.798584670708445543e+01,3.798754296280137766e+01
-1.650000000000000000e+01,3.797490848270553698e+01,3.798754296280137766e+01
-1.600000000000000000e+01,3.797308240856148842e+01,3.798754296280137766e+01
-1.550000000000000000e+01,3.798624934212268300e+01,3.798754296280137766e+01
-1.500000000000000000e+01,3.797299515304096218e+01,3.798754296280137766e+01
-1.450000000000000000e+01,3.796938723092738854e+01,3.798754296280137766e+01
-1.400000000000000000e+01,3.797856774601032726e+01,3.798754296280137766e+01
-1.350000000000000000e+01,3.796263965106734162e+01,3.798754296280137766e+01
-1.300000000000000000e+01,3.798694579486141265e+01,3.798754296280137766e+01
-1.250000000000000000e+01,3.796451028155890839e+01,3.798754296280137766e+01
-1.200000000000000000e+01,3.798303471584357993e+01,3.798754296280137766e+01
-1.150000000000000000e+01,3.797302944963551852e+01,3.798754296280137766e+01
-1.100000000000000000e+01,3.800009518980424161e+01,3.798754296280137766e+01
-1.050000000000000000e+01,3.797662289069708663e+01,3.798754296280137766e+01
-1.000000000000000000e+01,3.799677650260866812e+01,3.798754296280137766e+01
-9.500000000000000000e+00,3.798188404740123048e+01,3.798754296280137766e+01
-9.000000000000000000e+00,3.796280986059926477e+01,3.798754296280137766e+01
-8.500000000000000000e+00,3.799379813126695637e+01,3.798754296280137766e+01
-8.000000000000000000e+00,3.797065385022285966e+01,3.798754296280137766e+01
-7.500000000000000000e+00,3.799120765932855193e+01,3.798754296280137766e+01
-7.000000000000000000e+00,3.795867224293147757e+01,3.798754296280137766e+01
-6.500000000000000000e+00,3.798689414021835375e+01,3.798754296280137766e+01
-6.000000000000000000e+00,3.799361461421673170e+01,3.798754296280137766e+01
-5.500000000000000000e+00,3.798631280035667146e+01,3.798754296280137766e+01
-5.000000000000000000e+00,3.797341011292328261e+01,3.798754296280137766e+01
-4.500000000000000000e+00,3.798948602739201164e+01,3.798754296280137766e+01
-4.000000000000000000e+00,3.798737248028259472e+01,3.798754296280137766e+01
-3.500000000000000000e+00,3.799258067993771704e+01,3.798754296280137766e+01
-3.000000000000000000e+00,3.797673083260217908e+01,3.798754296280137766e+01
-2.500000000000000000e+00,3.796827323879551130e+01,3.798754296280137766e+01
-2.000000000000000000e+00,3.796996227951098035e+01,3.798754296280137766e+01
-1.500000000000000000e+00,3.796804105605390589e+01,3.798754296280137766e+01
-1.000000000000000000e+00,3.797027535022852618e+01,3.798754296280137766e+01
-5.000000000000000000e-01,3.797527701691402768e+01,3.798754296280137766e+01
0.000000000000000000e+00,3.797588188205267556e+01,3.798754296280137766e+01
1.000000000000000000e+00,3.862985784659409205e+01,3.798754296280137766e+01
1.500000000000000000e+00,3.864879109946370761e+01,3.798754296280137766e+01
2.000000000000000000e+00,3.866177580860664165e+01,3.798754296280137766e+01
2.500000000000000000e+00,3.864252452477698796e+01,3.798754296280137766e+01
3.000000000000000000e+00,3.866874390645939030e+01,3.798754296280137766e+01
3.500000000000000000e+00,3.866905596366117948e+01,3.798754296280137766e+01
4.000000000000000000e+00,3.865735825271038095e+01,3.798754296280137766e+01
4.500000000000000000e+00,3.868319154472850130e+01,3.798754296280137766e+01
5.000000000000000000e+00,3.869380145699350493e+01,3.798754296280137766e+01
5.500000000000000000e+00,3.870586498103557460e+01,3.798754296280137766e+01
6.000000000000000000e+00,3.869707592311826261e+01,3.798754296280137766e+01
6.500000000000000000e+00,3.870577451345773312e+01,3.798754296280137766e+01
7.000000000000000000e+00,3.869856494735034147e+01,3.798754296280137766e+01
8.000000000000000000e+00,3.874540356606197378e+01,3.798754296280137766e+01
8.500000000000000000e+00,3.874309376049129838e+01,3.798754296280137766e+01
9.000000000000000000e+00,3.874446846353902885e+01,3.798754296280137766e+01
1.000000000000000000e+01,3.877474646620808585e+01,3.798754296280137766e+01
1.050000000000000000e+01,3.876906413638370452e+01,3.798754296280137766e+01
1.100000000000000000e+01,3.874333123980414939e+01,3.798754296280137766e+01
1.150000000000000000e+01,3.876985901594459705e+01,3.798754296280137766e+01
1.200000000000000000e+01,3.876663950881822274e+01,3.798754296280137766e+01
1.250000000000000000e+01,3.879382895318673974e+01,3.798754296280137766e+01
1.300000000000000000e+01,3.878666169584968060e+01,3.798754296280137766e+01
1.350000000000000000e+01,3.879911513043139593e+01,3.798754296280137766e+01
1.400000000000000000e+01,3.879857602704412045e+01,3.798754296280137766e+01
1.500000000000000000e+01,3.880615063655294250e+01,3.798754296280137766e+01
1.550000000000000000e+01,3.882545294253948498e+01,3.798754296280137766e+01
1.600000000000000000e+01,3.882648595040569006e+01,3.798754296280137766e+01
1.650000000000000000e+01,3.882462788391642050e+01,3.798754296280137766e+01
1.700000000000000000e+01,3.884038071068159326e+01,3.798754296280137766e+01
1.750000000000000000e+01,3.883518666985336409e+01,3.798754296280137766e+01
1.800000000000000000e+01,3.883967731880415641e+01,3.798754296280137766e+01
1.950000000000000000e+01,3.886464369516961881e+01,3.798754296280137766e+01
2.050000000000000000e+01,3.886200134612111867e+01,3.798754296280137766e+01
2.100000000000000000e+01,3.884988638698387575e+01,3.798754296280137766e+01
2.150000000000000000e+01,3.886881018579953206e+01,3.798754296280137766e+01
2.200000000000000000e+01,3.888658531661457118e+01,3.798754296280137766e+01
2.250000000000000000e+01,3.887843430273004230e+01,3.798754296280137766e+01
2.300000000000000000e+01,3.889093664883599644e+01,3.798754296280137766e+01
2.350000000000000000e+01,3.889252389219646489e+01,3.798754296280137766e+01
2.400000000000000000e+01,3.887919583850572280e+01,3.798754296280137766e+01
2.450000000000000000e+01,3.888065658970158012e+01,3.798754296280137766e+01
2.550000000000000000e+01,3.890627690720480558e+01,3.798754296280137766e+01
2.600000000000000000e+01,3.892207226653606966e+01,3.798754296280137766e+01
2.650000000000000000e+01,3.890520832172443022e+01,3.798754296280137766e+01
2.750000000000000000e+01,3.892757497394694610e+01,3.798754296280137766e+01
2.850000000000000000e+01,3.894073617973599255e+01,3.798754296280137766e+01
2.900000000000000000e+01,3.892641090288625350e+01,3.798754296280137766e+01
2.950000000000000000e+01,3.893634946067675884e+01,3.798754296280137766e+01
3.000000000000000000e+01,3.893648566430242397e+01,3.798754296280137766e+01
3.050000000000000000e+01,3.893882698517695218e+01,3.798754296280137766e+01
3.100000000000000000e+01,3.895281600434193336e+01,3.798754296280137766e+01
3.150000000000000000e+01,3.893097408297448681e+01,3.798754296280137766e+01
3.200000000000000000e+01,3.894805919184810961e+01,3.798754296280137766e+01
3.250000000000000000e+01,3.894637087539811660e+01,3.798754296280137766e+01
3.300000000000000000e+01,3.896164994169117080e+01,3.798754296280137766e+01
3.350000000000000000e+01,3.896352705808100580e+01,3.798754296280137766e+01
3.400000000000000000e+01,3.896280996646663652e+01,3.798754296280137766e+01
3.450000000000000000e+01,3.897342450550904402e+01,3.798754296280137766e+01
3.500000000000000000e+01,3.895715607513712797e+01,3.798754296280137766e+01
3.550000000000000000e+01,3.896969480662141194e+01,3.798754296280137766e+01
3.600000000000000000e+01,3.897904750452722311e+01,3.798754296280137766e+01
3.650000000000000000e+01,3.897531829511811452e+01,3.798754296280137766e+01
3.700000000000000000e+01,3.896995373371506588e+01,3.798754296280137766e+01
3.750000000000000000e+01,3.898026964240930425e+01,3.798754296280137766e+01
3.900000000000000000e+01,3.899210673906068081e+01,3.798754296280137766e+01
4.000000000000000000e+01,3.899458484507814404e+01,3.798754296280137766e+01
4.050000000000000000e+01,3.899846775946716093e+01,3.798754296280137766e+01
4.100000000000000000e+01,3.897924848533082809e+01,3.798754296280137766e+01
4.150000000000000000e+01,3.900287066098200484e+01,3.798754296280137766e+01
4.200000000000000000e+01,3.899775473826275629e+01,3.798754296280137766e+01
4.250000000000000000e+01,3.901566331069346916e+01,3.798754296280137766e+01
4.300000000000000000e+01,3.902031849489593185e+01,3.798754296280137766e+01
4.350000000000000000e+01,3.900392982714420498e+01,3.798754296280137766e+01
4.400000000000000000e+01,3.901182239099500748e+01,3.798754296280137766e+01
4.450000000000000000e+01,3.898572303937885408e+01,3.798754296280137766e+01
4.500000000000000000e+01,3.901760323917454798e+01,3.798754296280137766e+01
4.550000000000000000e+01,3.901066848311417345e+01,3.798754296280137766e+01
4.600000000000000000e+01,3.901555750619161955e+01,3.798754296280137766e+01
4.650000000000000000e+01,3.901522177731231267e+01,3.798754296280137766e+01
4.700000000000000000e+01,3.903151489205463065e+01,3.798754296280137766e+01
4.750000000000000000e+01,3.901604160983782066e+01,3.798754296280137766e+01
4.800000000000000000e+01,3.904026527805600466e+01,3.798754296280137766e+01
4.850000000000000000e+01,3.902013771252396168e+01,3.798754296280137766e+01
4.900000000000000000e+01,3.900977446875290156e+01,3.798754296280137766e+01
4.950000000000000000e+01,3.902898973753350020e+01,3.798754296280137766e+01
5.000000000000000000e+01,3.903754101597403547e+01,3.798754296280137766e+01
5.050000000000000000e+01,3.902950434063004792e+01,3.798754296280137766e+01
5.100000000000000000e+01,3.904330839232639505e+01,3.798754296280137766e+01
5.150000000000000000e+01,3.901717114844435486e+01,3.798754296280137766e+01
5.200000000000000000e+01,3.904630522033912854e+01,3.798754296280137766e+01
5.250000000000000000e+01,3.904304813363657445e+01,3.798754296280137766e+01
5.300000000000000000e+01,3.904059913502929646e+01,3.798754296280137766e+01
5.350000000000000000e+01,3.904596052875122325e+01,3.798754296280137766e+01
5.400000000000000000e+01,3.905710454042779389e+01,3.798754296280137766e+01
5.450000000000000000e+01,3.904649825644104055e+01,3.798754296280137766e+01
5.500000000000000000e+01,3.905665434928862823e+01,3.798754296280137766e+01
5.550000000000000000e+01,3.905532591218706528e+01,3.798754296280137766e+01
5.650000000000000000e+01,3.906063816065346828e+01,3.798754296280137766e+01
5.700000000000000000e+01,3.906606852253177919e+01,3.798754296280137766e+01
5.750000000000000000e+01,3.904545661872529649e+01,3.798754296280137766e+01
5.800000000000000000e+01,3.906091185744251959e+01,3.798754296280137766e+01
5.850000000000000000e+01,3.904757629716143441e+01,3.798754296280137766e+01
5.900000000000000000e+01,3.906371078011950004e+01,3.798754296280137766e+01
5.950000000000000000e+01,3.907269363060024148e+01,3.798754296280137766e+01
6.000000000000000000e+01,3.905919712106818054e+01,3.798754296280137766e+01
6.050000000000000000e+01,3.907001754112032899e+01,3.798754296280137766e+01
6.100000000000000000e+01,3.906677781463279331e+01,3.798754296280137766e+01
6.150000000000000000e+01,3.906756062130945395e+01,3.798754296280137766e+01
6.200000000000000000e+01,3.905424868550875317e+01,3.798754296280137766e+01
6.250000000000000000e+01,3.907837252155511720e+01,3.798754296280137766e+01
6.300000000000000000e+01,3.908295636347503432e+01,3.798754296280137766e+01
6.350000000000000000e+01,3.906937436570794375e+01,3.798754296280137766e+01
6.400000000000000000e+01,3.907492936642193371e+01,3.798754296280137766e+01
6.450000000000000000e+01,3.908716900445254794e+01,3.798754296280137766e+01
6.500000000000000000e+01,3.905179189860442790e+01,3.798754296280137766e+01
6.550000000000000000e+01,3.907831867024367511e+01,3.798754296280137766e+01
6.600000000000000000e+01,3.908162643167722194e+01,3.798754296280137766e+01
6.650000000000000000e+01,3.905648852842710994e+01,3.798754296280137766e+01
6.700000000000000000e+01,3.907206354411793114e+01,3.798754296280137766e+01
6.750000000000000000e+01,3.908186853501634062e+01,3.798754296280137766e+01
6.800000000000000000e+01,3.906737817683008274e+01,3.798754296280137766e+01
6.850000000000000000e+01,3.909307421721294418e+01,3.798754296280137766e+01
6.900000000000000000e+01,3.908971406689916250e+01,3.798754296280137766e+01
6.950000000000000000e+01,3.905524485143636326e+01,3.798754296280137766e+01
7.000000000000000000e+01,3.909302608286976977e+01,3.798754296280137766e+01
7.050000000000000000e+01,3.909513605833033978e+01,3.798754296280137766e+01
7.100000000000000000e+01,3.908974825097196515e+01,3.798754296280137766e+01
7.150000000000000000e+01,3.909921400789773571e+01,3.798754296280137766e+01
7.200000000000000000e+01,3.910291698172063946e+01,3.798754296280137766e+01
7.250000000000000000e+01,3.907666288129245658e+01,3.798754296280137766e+01
7.300000000000000000e+01,3.910121828944183875e+01,3.798754296280137766e+01
7.350000000000000000e+01,3.907416571610826850e+01,3.798754296280137766e+01
7.400000000000000000e+01,3.909894835643083866e+01,3.798754296280137766e+01
7.450000000000000000e+01,3.907068155711852597e+01,3.798754296280137766e+01
7.500000000000000000e+01,3.909785751990779801e+01,3.798754296280137766e+01
7.550000000000000000e+01,3.909401964932347795e+01,3.798754296280137766e+01
7.600000000000000000e+01,3.907463758865845449e+01,3.798754296280137766e+01
7.650000000000000000e+01,3.909928108925385715e+01,3.798754296280137766e+01
7.750000000000000000e+01,3.909594980853094626e+01,3.798754296280137766e+01
7.800000000000000000e+01,3.909298896154385972e+01,3.798754296280137766e+01
7.850000000000000000e+01,3.909625895838930631e+01,3.798754296280137766e+01
7.950000000000000000e+01,3.910817768940589190e+01,3.798754296280137766e+01
8.000000000000000000e+01,3.911409032178865175e+01,3.798754296280137766e+01
8.050000000000000000e+01,3.910443285885014575e+01,3.798754296280137766e+01
8.100000000000000000e+01,3.909225938092566111e+01,3.798754296280137766e+01
8.150000000000000000e+01,3.909957754364943128e+01,3.798754296280137766e+01
8.200000000000000000e+01,3.909128934414452772e+01,3.798754296280137766e+01
8.250000000000000000e+01,3.911010602976620021e+01,3.798754296280137766e+01
8.300000000000000000e+01,3.909151189051498676e+01,3.798754296280137766e+01
8.350000000000000000e+01,3.910854888892639991e+01,3.798754296280137766e+01
8.400000000000000000e+01,3.910923489047853252e+01,3.798754296280137766e+01
8.450000000000000000e+01,3.911134129639354029e+01,3.798754296280137766e+01
8.500000000000000000e+01,3.910580418080758847e+01,3.798754296280137766e+01
8.550000000000000000e+01,3.911839449766736720e+01,3.798754296280137766e+01
8.600000000000000000e+01,3.909842816789522857e+01,3.798754296280137766e+01
8.650000000000000000e+01,3.910824456884037659e+01,3.798754296280137766e+01
8.700000000000000000e+01,3.910880193407079730e+01,3.798754296280137766e+01
8.750000000000000000e+01,3.911383314942970202e+01,3.798754296280137766e+01
8.800000000000000000e+01,3.911661088107967998e+01,3.798754296280137766e+01
8.850000000000000000e+01,3.908277402555825830e+01,3.798754296280137766e+01
8.900000000000000000e+01,3.911220348380625467e+01,3.798754296280137766e+01
8.950000000000000000e+01,3.911634760819135437e+01,3.798754296280137766e+01
9.000000000000000000e+01,3.911963485119095196e+01,3.798754296280137766e+01
9.050000000000000000e+01,3.911185759692904185e+01,3.798754296280137766e+01
9.100000000000000000e+01,3.908678744265473881e+01,3.798754296280137766e+01
9.150000000000000000e+01,3.911776521239286808e+01,3.798754296280137766e+01
9.200000000000000000e+01,3.909684158727064585e+01,3.798754296280137766e+01
9.250000000000000000e+01,3.911583810087356028e+01,3.798754296280137766e+01
9.300000000000000000e+01,3.912195425002539650e+01,3.798754296280137766e+01
9.350000000000000000e+01,3.908926490690794253e+01,3.798754296280137766e+01
9.400000000000000000e+01,3.912594682672659729e+01,3.798754296280137766e+01
9.450000000000000000e+01,3.910981293685451732e+01,3.798754296280137766e+01
9.500000000000000000e+01,3.913240731741824163e+01,3.798754296280137766e+01
9.550000000000000000e+01,3.913053781383410978e+01,3.798754296280137766e+01
9.650000000000000000e+01,3.908950651056400005e+01,3.798754296280137766e+01
9.700000000000000000e+01,3.911134223915966857e+01,3.798754296280137766e+01
9.750000000000000000e+01,3.911735490473342480e+01,3.798754296280137766e+01
9.850000000000000000e+01,3.913039897473938566e+01,3.798754296280137766e+01
9.900000000000000000e+01,3.912919570809554415e+01,3.798754296280137766e+01
9.950000000000000000e+01,3.912622099113301744e+01,3.798754296280137766e+01
1.000000000000000000e+02,3.912062847244307306e+01,3.798754296280137766e+01
1.005000000000000000e+02,3.912819938264112807e+01,3.798754296280137766e+01
1.010000000000000000e+02,3.913365573196245606e+01,3.798754296280137766e+01
1.015000000000000000e+02,3.912462312611938842e+01,3.798754296280137766e+01
1.025000000000000000e+02,3.912315668623629250e+01,3.798754296280137766e+01
1.030000000000000000e+02,3.911556891533861346e+01,3.798754296280137766e+01
1.035000000000000000e+02,3.911307395339096615e+01,3.798754296280137766e+01
1.040000000000000000e+02,3.913723774928260468e+01,3.798754296280137766e+01
1.045000000000000000e+02,3.912358058686879758e+01,3.798754296280137766e+01
1.050000000000000000e+02,3.913173565406210486e+01,3.798754296280137766e+01
1.055000000000000000e+02,3.911235018806692665e+01,3.798754296280137766e+01
1.060000000000000000e+02,3.912353192204570718e+01,3.798754296280137766e+01
1.065000000000000000e+02,3.912746326038898559e+01,3.798754296280137766e+01
1.070000000000000000e+02,3.910246807890774789e+01,3.798754296280137766e+01
1.080000000000000000e+02,3.913909970517013193e+01,3.798754296280137766e+01
1.085000000000000000e+02,3.912778835937404409e+01,3.798754296280137766e+01
1.090000000000000000e+02,3.912193982121613089e+01,3.798754296280137766e+01
1.095000000000000000e+02,3.913064243595486857e+01,3.798754296280137766e+01
1.100000000000000000e+02,3.912550992002283579e+01,3.798754296280137766e+01
1.110000000000000000e+02,3.913209686668888310e+01,3.798754296280137766e+01
1.115000000000000000e+02,3.913250914053803342e+01,3.798754296280137766e+01
1.120000000000000000e+02,3.910942134598729325e+01,3.798754296280137766e+01
1.125000000000000000e+02,3.912151905205645619e+01,3.798754296280137766e+01
1.130000000000000000e+02,3.912288639936336665e+01,3.798754296280137766e+01
1.135000000000000000e+02,3.911112895264604816e+01,3.798754296280137766e+01
1.140000000000000000e+02,3.912423792950373524e+01,3.798754296280137766e+01
1.145000000000000000e+02,3.912749286082799216e+01,3.798754296280137766e+01
1.150000000000000000e+02,3.912104323672483730e+01,3.798754296280137766e+01
1.155000000000000000e+02,3.914048688620238892e+01,3.798754296280137766e+01
1.160000000000000000e+02,3.913708703884704931e+01,3.798754296280137766e+01
1.165000000000000000e+02,3.913411898507178677e+01,3.798754296280137766e+01
1.170000000000000000e+02,3.914118580932246516e+01,3.798754296280137766e+01
1.175000000000000000e+02,3.913044643413686430e+01,3.798754296280137766e+01
1.180000000000000000e+02,3.914170179324411691e+01,3.798754296280137766e+01
1.185000000000000000e+02,3.912497542962175601e+01,3.798754296280137766e+01
1.190000000000000000e+02,3.910009257062337440e+01,3.798754296280137766e+01
1.195000000000000000e+02,3.912723335255599721e+01,3.798754296280137766e+01
1.200000000000000000e+02,3.913440770529456358e+01,3.798754296280137766e+01
1.205000000000000000e+02,3.911736896937790675e+01,3.798754296280137766e+01
1.215000000000000000e+02,3.913358134049416037e+01,3.798754296280137766e+01
1.220000000000000000e+02,3.914513483357952595e+01,3.798754296280137766e+01
1.225000000000000000e+02,3.913043774401319297e+01,3.798754296280137766e+01
1.230000000000000000e+02,3.913828954129864002e+01,3.798754296280137766e+01
1.235000000000000000e+02,3.913176093724631954e+01,3.798754296280137766e+01
1.240000000000000000e+02,3.913181063596166354e+01,3.798754296280137766e+01
1.245000000000000000e+02,3.911745845504049157e+01,3.798754296280137766e+01
1.250000000000000000e+02,3.913067022677051199e+01,3.798754296280137766e+01
1.255000000000000000e+02,3.911909707990690777e+01,3.798754296280137766e+01
1.260000000000000000e+02,3.912823599419391485e+01,3.798754296280137766e+01
1.265000000000000000e+02,3.912631949574125656e+01,3.798754296280137766e+01
1.270000000000000000e+02,3.911735127393549760e+01,3.798754296280137766e+01
1.275000000000000000e+02,3.912622048384709927e+01,3.798754296280137766e+01
1.280000000000000000e+02,3.913045171241765985e+01,3.798754296280137766e+01
1.285000000000000000e+02,3.912071034744358400e+01,3.798754296280137766e+01
1.290000000000000000e+02,3.914053253596422621e+01,3.798754296280137766e+01
1.295000000000000000e+02,3.913617535848068485e+01,3.798754296280137766e+01
1.300000000000000000e+02,3.912674984741288853e+01,3.798754296280137766e+01
1.305000000000000000e+02,3.913182621781543702e+01,3.798754296280137766e+01
1.310000000000000000e+02,3.913916916777989741e+01,3.798754296280137766e+01
1.315000000000000000e+02,3.912381555304422420e+01,3.798754296280137766e+01
1.320000000000000000e+02,3.913628968135858344e+01,3.798754296280137766e+01
1.325000000000000000e+02,3.911758827279292206e+01,3.798754296280137766e+01
1.330000000000000000e+02,3.914024663782618063e+01,3.798754296280137766e+01
1.335000000000000000e+02,3.913316441551708635e+01,3.798754296280137766e+01
1.340000000000000000e+02,3.914184230276119081e+01,3.798754296280137766e+01
1.345000000000000000e+02,3.914011418920924967e+01,3.798754296280137766e+01
1.355000000000000000e+02,3.912901957989694779e+01,3.798754296280137766e+01
1.360000000000000000e+02,3.913118459239682068e+01,3.798754296280137766e+01
1.365000000000000000e+02,3.913295055237336584e+01,3.798754296280137766e+01
1.370000000000000000e+02,3.912230238465470222e+01,3.798754296280137766e+01
1.375000000000000000e+02,3.912738204159128230e+01,3.798754296280137766e+01
1.380000000000000000e+02,3.913159588401373412e+01,3.798754296280137766e+01
1.385000000000000000e+02,3.913519636220252806e+01,3.798754296280137766e+01
1.390000000000000000e+02,3.912909575330117207e+01,3.798754296280137766e+01
1.395000000000000000e+02,3.913190240477013049e+01,3.798754296280137766e+01
1.400000000000000000e+02,3.914939970013114134e+01,3.798754296280137766e+01
1.405000000000000000e+02,3.914782854178299942e+01,3.798754296280137766e+01
1.410000000000000000e+02,3.913969604551944315e+01,3.798754296280137766e+01
1.415000000000000000e+02,3.912872289180159413e+01,3.798754296280137766e+01
1.420000000000000000e+02,3.911422958187619514e+01,3.798754296280137766e+01
1.425000000000000000e+02,3.913557346595673891e+01,3.798754296280137766e+01
1.430000000000000000e+02,3.914282149354995965e+01,3.798754296280137766e+01
1.435000000000000000e+02,3.914315367826151970e+01,3.798754296280137766e+01
1.440000000000000000e+02,3.915186275516482084e+01,3.798754296280137766e+01
1.445000000000000000e+02,3.913176620506410330e+01,3.798754296280137766e+01
1.450000000000000000e+02,3.913207223199288620e+01,3.798754296280137766e+01
1.455000000000000000e+02,3.913137227493718484e+01,3.798754296280137766e+01
1.460000000000000000e+02,3.912095555354151344e+01,3.798754296280137766e+01
1.465000000000000000e+02,3.914326155216434699e+01,3.798754296280137766e+01
1.470000000000000000e+02,3.913910487718081299e+01,3.798754296280137766e+01
1.475000000000000000e+02,3.910092482236521505e+01,3.798754296280137766e+01
1.480000000000000000e+02,3.914282824619752432e+01,3.798754296280137766e+01
1.485000000000000000e+02,3.914014613273272403e+01,3.798754296280137766e+01
1.490000000000000000e+02,3.914312835492943776e+01,3.798754296280137766e+01
1.495000000000000000e+02,3.915135106696970979e+01,3.798754296280137766e+01
1.500000000000000000e+02,3.913704791183027254e+01,3.798754296280137766e+01
1.505000000000000000e+02,3.915151465156686328e+01,3.798754296280137766e+01
1.510000000000000000e+02,3.914396153937504153e+01,3.798754296280137766e+01
1.515000000000000000e+02,3.913878255141657547e+01,3.798754296280137766e+01
1.520000000000000000e+02,3.914314142600134261e+01,3.798754296280137766e+01
1.525000000000000000e+02,3.915173008516093489e+01,3.798754296280137766e+01
1.530000000000000000e+02,3.913869111779925447e+01,3.798754296280137766e+01
1.535000000000000000e+02,3.910872603271266001e+01,3.798754296280137766e+01
1.540000000000000000e+02,3.912067344165605931e+01,3.798754296280137766e+01
1.550000000000000000e+02,3.914980159425724082e+01,3.798754296280137766e+01
1.555000000000000000e+02,3.913968834612918357e+01,3.798754296280137766e+01
1.560000000000000000e+02,3.911321229580450876e+01,3.798754296280137766e+01
1.565000000000000000e+02,3.913844304353464310e+01,3.798754296280137766e+01
1.570000000000000000e+02,3.914424306775685380e+01,3.798754296280137766e+01
1.575000000000000000e+02,3.911057902179457102e+01,3.798754296280137766e+01
1.580000000000000000e+02,3.913338831790553485e+01,3.798754296280137766e+01
1.585000000000000000e+02,3.912729209939025310e+01,3.798754296280137766e+01
1.590000000000000000e+02,3.912738346295103753e+01,3.798754296280137766e+01
1.595000000000000000e+02,3.913937093460675953e+01,3.798754296280137766e+01
1.600000000000000000e+02,3.913304777183493854e+01,3.798754296280137766e+01
1.605000000000000000e+02,3.913032491656966982e+01,3.798754296280137766e+01
1.610000000000000000e+02,3.913262543949139882e+01,3.798754296280137766e+01
1.615000000000000000e+02,3.910800129230123900e+01,3.798754296280137766e+01
1.620000000000000000e+02,3.913820719167893003e+01,3.798754296280137766e+01
1.625000000000000000e+02,3.914592572369547696e+01,3.798754296280137766e+01
1.630000000000000000e+02,3.914549524266556091e+01,3.798754296280137766e+01
1.645000000000000000e+02,3.913023846498900582e+01,3.798754296280137766e+01
1.655000000000000000e+02,3.914243370006676770e+01,3.798754296280137766e+01
1.660000000000000000e+02,3.914870370536539212e+01,3.798754296280137766e+01
1.665000000000000000e+02,3.912889271813406111e+01,3.798754296280137766e+01
1.670000000000000000e+02,3.913869276104020400e+01,3.798754296280137766e+01
1.675000000000000000e+02,3.913719278493235265e+01,3.798754296280137766e+01
1.680000000000000000e+02,3.914412507908741645e+01,3.798754296280137766e+01
1.685000000000000000e+02,3.913280059014891066e+01,3.798754296280137766e+01
1.690000000000000000e+02,3.913886495594742598e+01,3.798754296280137766e+01
1.695000000000000000e+02,3.912030048019182971e+01,3.798754296280137766e+01
1.700000000000000000e+02,3.912942225180098177e+01,3.798754296280137766e+01
1.705000000000000000e+02,3.915335155132066092e+01,3.798754296280137766e+01
1.710000000000000000e+02,3.915260953577488579e+01,3.798754296280137766e+01
1.715000000000000000e+02,3.913818050602549192e+01,3.798754296280137766e+01
1.720000000000000000e+02,3.914582216824564398e+01,3.798754296280137766e+01
1.725000000000000000e+02,3.915015866911464570e+01,3.798754296280137766e+01
1.730000000000000000e+02,3.911940991172485838e+01,3.798754296280137766e+01
1.735000000000000000e+02,3.913555182533796994e+01,3.798754296280137766e+01
1.740000000000000000e+02,3.913918914544120042e+01,3.798754296280137766e+01
1.745000000000000000e+02,3.914187198527501010e+01,3.798754296280137766e+01
1.750000000000000000e+02,3.913501312695488821e+01,3.798754296280137766e+01
1.755000000000000000e+02,3.914370275214573525e+01,3.798754296280137766e+01
1.760000000000000000e+02,3.913955327408174156e+01,3.798754296280137766e+01
1.765000000000000000e+02,3.911453966193840870e+01,3.798754296280137766e+01
1.770000000000000000e+02,3.913918998734702370e+01,3.798754296280137766e+01
1.775000000000000000e+02,3.914465480033708644e+01,3.798754296280137766e+01
1.780000000000000000e+02,3.914289049081124716e+01,3.798754296280137766e+01
1.785000000000000000e+02,3.913858452961497392e+01,3.798754296280137766e+01
1.790000000000000000e+02,3.913623800245449758e+01,3.798754296280137766e+01
1.795000000000000000e+02,3.914362058965392777e+01,3.798754296280137766e+01
1.800000000000000000e+02,3.913399747797798511e+01,3.798754296280137766e+01
1.805000000000000000e+02,3.913220141213705716e+01,3.798754296280137766e+01
1.810000000000000000e+02,3.914913247441240429e+01,3.798754296280137766e+01
1.815000000000000000e+02,3.913875811855930920e+01,3.798754296280137766e+01
1.820000000000000000e+02,3.913191730722444817e+01,3.798754296280137766e+01
1.825000000000000000e+02,3.913528203743255318e+01,3.798754296280137766e+01
1.830000000000000000e+02,3.912884225118947512e+01,3.798754296280137766e+01
1.835000000000000000e+02,3.913865253264561517e+01,3.798754296280137766e+01
1.845000000000000000e+02,3.914124149997930147e+01,3.798754296280137766e+01
1.850000000000000000e+02,3.914061109267157690e+01,3.798754296280137766e+01
1.855000000000000000e+02,3.913221435049927521e+01,3.798754296280137766e+01
1.860000000000000000e+02,3.913286868102151317e+01,3.798754296280137766e+01
1.865000000000000000e+02,3.913892681993117151e+01,3.798754296280137766e+01
1.870000000000000000e+02,3.912111166096912029e+01,3.798754296280137766e+01
1.875000000000000000e+02,3.914516678208499201e+01,3.798754296280137766e+01
1.880000000000000000e+02,3.914256056306155074e+01,3.798754296280137766e+01
1.885000000000000000e+02,3.912625806427950437e+01,3.798754296280137766e+01
1.890000000000000000e+02,3.913793375129550611e+01,3.798754296280137766e+01
1.895000000000000000e+02,3.911978175858303786e+01,3.798754296280137766e+01
1.900000000000000000e+02,3.914765178494631215e+01,3.798754296280137766e+01
1.905000000000000000e+02,3.912829072251705753e+01,3.798754296280137766e+01
1.910000000000000000e+02,3.914385476135983311e+01,3.798754296280137766e+01
1.915000000000000000e+02,3.912176078653865829e+01,3.798754296280137766e+01
1.920000000000000000e+02,3.914368917290542527e+01,3.798754296280137766e+01
1.925000000000000000e+02,3.913164362541158425e+01,3.798754296280137766e+01
1.935000000000000000e+02,3.915135637644579703e+01,3.798754296280137766e+01
1.940000000000000000e+02,3.914466751285671364e+01,3.798754296280137766e+01
1.945000000000000000e+02,3.913694511986908964e+01,3.798754296280137766e+01
1.950000000000000000e+02,3.913646201529043367e+01,3.798754296280137766e+01
1.955000000000000000e+02,3.910553523272301391e+01,3.798754296280137766e+01
1.960000000000000000e+02,3.914469322288312014e+01,3.798754296280137766e+01
1.965000000000000000e+02,3.913013866102650695e+01,3.798754296280137766e+01
1.970000000000000000e+02,3.912779633936892765e+01,3.798754296280137766e+01
1.975000000000000000e+02,3.913299801624417995e+01,3.798754296280137766e+01
1.980000000000000000e+02,3.911712846428595469e+01,3.798754296280137766e+01
1.985000000000000000e+02,3.914516837623568080e+01,3.798754296280137766e+01
1.990000000000000000e+02,3.915378892258876675e+01,3.798754296280137766e+01
1.995000000000000000e+02,3.914368693372482255e+01,3.798754296280137766e+01
2.000000000000000000e+02,3.913948410513217624e+01,3.798754296280137766e+01
2.005000000000000000e+02,3.915136599101467141e+01,3.798754296280137766e+01
2.015000000000000000e+02,3.913971656572424962e+01,3.798754296280137766e+01
2.020000000000000000e+02,3.912974576402755389e+01,3.798754296280137766e+01
2.025000000000000000e+02,3.914582070872836539e+01,3.798754296280137766e+01
2.030000000000000000e+02,3.913323296800611217e+01,3.798754296280137766e+01
2.035000000000000000e+02,3.914974516995358300e+01,3.798754296280137766e+01
2.040000000000000000e+02,3.912272183549162463e+01,3.798754296280137766e+01
2.045000000000000000e+02,3.913915989069264612e+01,3.798754296280137766e+01
2.050000000000000000e+02,3.913888889881305744e+01,3.798754296280137766e+01
2.055000000000000000e+02,3.915414914615134023e+01,3.798754296280137766e+01
2.060000000000000000e+02,3.915607990520382486e+01,3.798754296280137766e+01
2.065000000000000000e+02,3.913745629620694189e+01,3.798754296280137766e+01
2.070000000000000000e+02,3.915338150375878001e+01,3.798754296280137766e+01
2.075000000000000000e+02,3.913484430015602555e+01,3.798754296280137766e+01
2.080000000000000000e+02,3.914679417261841365e+01,3.798754296280137766e+01
2.085000000000000000e+02,3.914959602954940721e+01,3.798754296280137766e+01
2.090000000000000000e+02,3.914681980387862126e+01,3.798754296280137766e+01
2.095000000000000000e+02,3.913099173525533558e+01,3.798754296280137766e+01
2.100000000000000000e+02,3.914769401757550327e+01,3.798754296280137766e+01
2.105000000000000000e+02,3.915004863035122895e+01,3.798754296280137766e+01
2.110000000000000000e+02,3.914024242588055102e+01,3.798754296280137766e+01
2.115000000000000000e+02,3.914197227593665929e+01,3.798754296280137766e+01
2.120000000000000000e+02,3.914918635901751998e+01,3.798754296280137766e+01
2.125000000000000000e+02,3.913849102476623898e+01,3.798754296280137766e+01
2.130000000000000000e+02,3.914604748970501191e+01,3.798754296280137766e+01
2.135000000000000000e+02,3.912031557500679213e+01,3.798754296280137766e+01
2.150000000000000000e+02,3.913257223813765506e+01,3.798754296280137766e+01
2.160000000000000000e+02,3.915575250468531721e+01,3.798754296280137766e+01
2.165000000000000000e+02,3.913926721738762637e+01,3.798754296280137766e+01
2.170000000000000000e+02,3.914568479436911730e+01,3.798754296280137766e+01
2.175000000000000000e+02,3.914382279161763023e+01,3.798754296280137766e+01
2.180000000000000000e+02,3.913691955221204921e+01,3.798754296280137766e+01
2.185000000000000000e+02,3.914255645380069382e+01,3.798754296280137766e+01
2.190000000000000000e+02,3.914662098123820755e+01,3.798754296280137766e+01
2.195000000000000000e+02,3.912180346304756284e+01,3.798754296280137766e+01
2.200000000000000000e+02,3.914049742168961643e+01,3.798754296280137766e+01
2.205000000000000000e+02,3.913999826767201284e+01,3.798754296280137766e+01
2.210000000000000000e+02,3.914959725117721234e+01,3.798754296280137766e+01
2.215000000000000000e+02,3.913404415259905988e+01,3.798754296280137766e+01
2.220000000000000000e+02,3.914433386574718554e+01,3.798754296280137766e+01
2.225000000000000000e+02,3.912328800766820081e+01,3.798754296280137766e+01
2.230000000000000000e+02,3.912290852276025532e+01,3.798754296280137766e+01
2.235000000000000000e+02,3.913409293977289138e+01,3.798754296280137766e+01
2.240000000000000000e+02,3.912379492131078251e+01,3.798754296280137766e+01
2.245000000000000000e+02,3.913851708676168073e+01,3.798754296280137766e+01
2.250000000000000000e+02,3.914464029079856999e+01,3.798754296280137766e+01
2.255000000000000000e+02,3.914308381186839370e+01,3.798754296280137766e+01
2.260000000000000000e+02,3.911580757954927634e+01,3.798754296280137766e+01
2.265000000000000000e+02,3.913080258729514327e+01,3.798754296280137766e+01
2.270000000000000000e+02,3.914755280040483143e+01,3.798754296280137766e+01
2.275000000000000000e+02,3.913407956092182616e+01,3.798754296280137766e+01
2.280000000000000000e+02,3.910885553241742230e+01,3.798754296280137766e+01
2.285000000000000000e+02,3.912479961605496470e+01,3.798754296280137766e+01
2.290000000000000000e+02,3.914705274786243194e+01,3.798754296280137766e+01
2.295000000000000000e+02,3.914687106443604137e+01,3.798754296280137766e+01
2.300000000000000000e+02,3.913415124710811455e+01,3.798754296280137766e+01
2.305000000000000000e+02,3.913597844982655971e+01,3.798754296280137766e+01
2.310000000000000000e+02,3.913440047355856422e+01,3.798754296280137766e+01
2.315000000000000000e+02,3.913895765270407878e+01,3.798754296280137766e+01
2.320000000000000000e+02,3.913053292889034651e+01,3.798754296280137766e+01
2.325000000000000000e+02,3.912650919956656992e+01,3.798754296280137766e+01
2.330000000000000000e+02,3.914518806020380737e+01,3.798754296280137766e+01
2.340000000000000000e+02,3.913827243911117648e+01,3.798754296280137766e+01
2.345000000000000000e+02,3.912643291318050132e+01,3.798754296280137766e+01
2.350000000000000000e+02,3.914301032079266207e+01,3.798754296280137766e+01
2.355000000000000000e+02,3.912461552547753740e+01,3.798754296280137766e+01
2.360000000000000000e+02,3.913501277912160958e+01,3.798754296280137766e+01
2.365000000000000000e+02,3.913419242931588116e+01,3.798754296280137766e+01
2.370000000000000000e+02,3.914432404488488260e+01,3.798754296280137766e+01
2.375000000000000000e+02,3.912884772324437677e+01,3.798754296280137766e+01
2.380000000000000000e+02,3.914628654843744471e+01,3.798754296280137766e+01
2.385000000000000000e+02,3.914583752410245410e+01,3.798754296280137766e+01
2.390000000000000000e+02,3.912443078320120549e+01,3.798754296280137766e+01
2.395000000000000000e+02,3.914315536762082104e+01,3.798754296280137766e+01
2.400000000000000000e+02,3.913412745500918533e+01,3.798754296280137766e+01
2.405000000000000000e+02,3.915102068253377610e+01,3.798754296280137766e+01
2.410000000000000000e+02,3.914476563354114802e+01,3.798754296280137766e+01
2.420000000000000000e+02,3.911852918797571732e+01,3.798754296280137766e+01
2.425000000000000000e+02,3.913407445108337868e+01,3.798754296280137766e+01
2.430000000000000000e+02,3.914679523132031136e+01,3.798754296280137766e+01
2.440000000000000000e+02,3.913625323266168721e+01,3.798754296280137766e+01
2.445000000000000000e+02,3.912684495260489115e+01,3.798754296280137766e+01
2.450000000000000000e+02,3.914439017715928770e+01,3.798754296280137766e+01
2.455000000000000000e+02,3.913911834334215456e+01,3.798754296280137766e+01
2.460000000000000000e+02,3.913714695735743732e+01,3.798754296280137766e+01
2.465000000000000000e+02,3.913967667668244133e+01,3.798754296280137766e+01
2.470000000000000000e+02,3.914735084038925095e+01,3.798754296280137766e+01
2.475000000000000000e+02,3.912578771218620233e+01,3.798754296280137766e+01
2.480000000000000000e+02,3.912589576987721784e+01,3.798754296280137766e+01
2.485000000000000000e+02,3.914327144573349671e+01,3.798754296280137766e+01
2.490000000000000000e+02,3.913286857607244684e+01,3.798754296280137766e+01
2.495000000000000000e+02,3.913079592776327331e+01,3.798754296280137766e+01
2.500000000000000000e+02,3.914255428528426251e+01,3.798754296280137766e+01
2.505000000000000000e+02,3.912624366153852407e+01,3.798754296280137766e+01
2.510000000000000000e+02,3.913678631537121788e+01,3.798754296280137766e+01
2.515000000000000000e+02,3.913600068773006058e+01,3.798754296280137766e+01
2.520000000000000000e+02,3.913867934158168538e+01,3.798754296280137766e+01
2.525000000000000000e+02,3.914478765561503337e+01,3.798754296280137766e+01
2.530000000000000000e+02,3.914842300256822227e+01,3.798754296280137766e+01
2.535000000000000000e+02,3.914319711203069119e+01,3.798754296280137766e+01
2.540000000000000000e+02,3.913480582174872779e+01,3.798754296280137766e+01
2.545000000000000000e+02,3.913408879329966084e+01,3.798754296280137766e+01
2.550000000000000000e+02,3.913376717133910176e+01,3.798754296280137766e+01
2.555000000000000000e+02,3.913959828903993809e+01,3.798754296280137766e+01
2.560000000000000000e+02,3.913722945686933485e+01,3.798754296280137766e+01
2.565000000000000000e+02,3.913143614386119395e+01,3.798754296280137766e+01
2.570000000000000000e+02,3.910685185177795375e+01,3.798754296280137766e+01
2.575000000000000000e+02,3.914272395851832442e+01,3.798754296280137766e+01
2.580000000000000000e+02,3.914687247009229765e+01,3.798754296280137766e+01
2.595000000000000000e+02,3.914285832701438750e+01,3.798754296280137766e+01
2.605000000000000000e+02,3.913599507696579849e+01,3.798754296280137766e+01
2.610000000000000000e+02,3.913258258132344736e+01,3.798754296280137766e+01
2.615000000000000000e+02,3.913959609527698547e+01,3.798754296280137766e+01
2.620000000000000000e+02,3.912240585139979743e+01,3.798754296280137766e+01
2.625000000000000000e+02,3.915219775709569916e+01,3.798754296280137766e+01
2.630000000000000000e+02,3.913541737685941513e+01,3.798754296280137766e+01
2.635000000000000000e+02,3.912857667480151491e+01,3.798754296280137766e+01
2.640000000000000000e+02,3.914869083394209781e+01,3.798754296280137766e+01
2.645000000000000000e+02,3.913842927035109653e+01,3.798754296280137766e+01
2.650000000000000000e+02,3.913806158777408939e+01,3.798754296280137766e+01
2.655000000000000000e+02,3.914126790574110260e+01,3.798754296280137766e+01
2.660000000000000000e+02,3.913889769942371544e+01,3.798754296280137766e+01
2.665000000000000000e+02,3.914131994695043204e+01,3.798754296280137766e+01
2.670000000000000000e+02,3.912840805093144070e+01,3.798754296280137766e+01
2.675000000000000000e+02,3.913782282914431221e+01,3.798754296280137766e+01
2.680000000000000000e+02,3.912381294726421288e+01,3.798754296280137766e+01
2.685000000000000000e+02,3.913439438266571813e+01,3.798754296280137766e+01
2.690000000000000000e+02,3.913745640343749699e+01,3.798754296280137766e+01
2.695000000000000000e+02,3.912918675268853974e+01,3.798754296280137766e+01
2.700000000000000000e+02,3.914630125251055404e+01,3.798754296280137766e+01
2.705000000000000000e+02,3.913085587717733915e+01,3.798754296280137766e+01
2.710000000000000000e+02,3.913857769710789114e+01,3.798754296280137766e+01
2.715000000000000000e+02,3.913133119018236528e+01,3.798754296280137766e+01
2.720000000000000000e+02,3.913451888732981843e+01,3.798754296280137766e+01
2.725000000000000000e+02,3.913468902436378016e+01,3.798754296280137766e+01
2.730000000000000000e+02,3.912093138645275303e+01,3.798754296280137766e+01
2.735000000000000000e+02,3.914395137166671645e+01,3.798754296280137766e+01
2.740000000000000000e+02,3.912934747586452744e+01,3.798754296280137766e+01
2.745000000000000000e+02,3.911533965470186303e+01,3.798754296280137766e+01
2.750000000000000000e+02,3.912364494534023862e+01,3.798754296280137766e+01
2.755000000000000000e+02,3.914454829711304740e+01,3.798754296280137766e+01
2.760000000000000000e+02,3.914439871142464966e+01,3.798754296280137766e+01
2.765000000000000000e+02,3.914787955837619648e+01,3.798754296280137766e+01
2.770000000000000000e+02,3.913646668616177493e+01,3.798754296280137766e+01
2.775000000000000000e+02,3.913463809826743756e+01,3.798754296280137766e+01
2.780000000000000000e+02,3.912114754677615025e+01,3.798754296280137766e+01
2.785000000000000000e+02,3.913993792807405470e+01,3.798754296280137766e+01
2.790000000000000000e+02,3.914214604982494450e+01,3.798754296280137766e+01
2.795000000000000000e+02,3.914583432031966481e+01,3.798754296280137766e+01
2.800000000000000000e+02,3.914405045900556956e+01,3.798754296280137766e+01
2.805000000000000000e+02,3.913148488137373704e+01,3.798754296280137766e+01
2.810000000000000000e+02,3.913953166467003086e+01,3.798754296280137766e+01
2.815000000000000000e+02,3.913071299350529841e+01,3.798754296280137766e+01
2.820000000000000000e+02,3.913685603130002733e+01,3.798754296280137766e+01
2.825000000000000000e+02,3.912433348677206624e+01,3.798754296280137766e+01
2.830000000000000000e+02,3.913326230433292352e+01,3.798754296280137766e+01
2.835000000000000000e+02,3.914979717619701916e+01,3.798754296280137766e+01
2.840000000000000000e+02,3.914944296455003325e+01,3.798754296280137766e+01
2.845000000000000000e+02,3.915566122322310605e+01,3.798754296280137766e+01
2.850000000000000000e+02,3.914196212514774231e+01,3.798754296280137766e+01
2.860000000000000000e+02,3.913082234510731894e+01,3.798754296280137766e+01
2.865000000000000000e+02,3.913656589888409343e+01,3.798754296280137766e+01
2.870000000000000000e+02,3.912833301323700397e+01,3.798754296280137766e+01
2.875000000000000000e+02,3.913117255406231010e+01,3.798754296280137766e+01
2.880000000000000000e+02,3.913413621468454551e+01,3.798754296280137766e+01
2.885000000000000000e+02,3.912100198607235768e+01,3.798754296280137766e+01
2.890000000000000000e+02,3.911846624802607408e+01,3.798754296280137766e+01
2.895000000000000000e+02,3.912743837659550650e+01,3.798754296280137766e+01
2.900000000000000000e+02,3.912255271223406083e+01,3.798754296280137766e+01
2.905000000000000000e+02,3.914055960154433222e+01,3.798754296280137766e+01
2.910000000000000000e+02,3.914687242314332849e+01,3.798754296280137766e+01
2.915000000000000000e+02,3.913525434573624295e+01,3.798754296280137766e+01
2.920000000000000000e+02,3.913185056133148265e+01,3.798754296280137766e+01
2.925000000000000000e+02,3.913929498020326747e+01,3.798754296280137766e+01
2.930000000000000000e+02,3.912803047680520763e+01,3.798754296280137766e+01
2.935000000000000000e+02,3.914358305317099962e+01,3.798754296280137766e+01
2.940000000000000000e+02,3.914462699677400082e+01,3.798754296280137766e+01
2.945000000000000000e+02,3.914281369506340269e+01,3.798754296280137766e+01
2.950000000000000000e+02,3.915007010728691483e+01,3.798754296280137766e+01
2.955000000000000000e+02,3.914769322912989935e+01,3.798754296280137766e+01
2.960000000000000000e+02,3.912049200846369246e+01,3.798754296280137766e+01
2.965000000000000000e+02,3.912714027055377386e+01,3.798754296280137766e+01
2.970000000000000000e+02,3.912525703530652521e+01,3.798754296280137766e+01
2.975000000000000000e+02,3.913003936839488972e+01,3.798754296280137766e+01
2.980000000000000000e+02,3.913840204178219295e+01,3.798754296280137766e+01
2.985000000000000000e+02,3.914523110919623150e+01,3.798754296280137766e+01
2.990000000000000000e+02,3.911091292617392412e+01,3.798754296280137766e+01
2.995000000000000000e+02,3.912749456616519694e+01,3.798754296280137766e+01
3.000000000000000000e+02,3.913759717553743656e+01,3.798754296280137766e+01
3.005000000000000000e+02,3.913915100606543263e+01,3.798754296280137766e+01
3.010000000000000000e+02,3.912983994627350626e+01,3.798754296280137766e+01


==> supplementary_materials/figures/data/diameter_s140_3.csv <==
time,diameter,diameter_0
-4.900000000000000000e+01,3.797385241569817538e+01,3.797385241569817538e+01
-4.800000000000000000e+01,3.798304302357928464e+01,3.797385241569817538e+01
-4.750000000000000000e+01,3.799737917511613006e+01,3.797385241569817538e+01
-4.700000000000000000e+01,3.797384378543713268e+01,3.797385241569817538e+01
-4.650000000000000000e+01,3.798809372419204067e+01,3.797385241569817538e+01
-4.600000000000000000e+01,3.797914353269015919e+01,3.797385241569817538e+01
-4.550000000000000000e+01,3.795997249086492786e+01,3.797385241569817538e+01
-4.500000000000000000e+01,3.798411709734725150e+01,3.797385241569817538e+01
-4.450000000000000000e+01,3.798926581921854506e+01,3.797385241569817538e+01
-4.400000000000000000e+01,3.799464166698011525e+01,3.797385241569817538e+01
-4.350000000000000000e+01,3.798232272844850854e+01,3.797385241569817538e+01
-4.300000000000000000e+01,3.797272646830160880e+01,3.797385241569817538e+01
-4.250000000000000000e+01,3.798713387176746181e+01,3.797385241569817538e+01
-4.200000000000000000e+01,3.799713335990729490e+01,3.797385241569817538e+01
-4.150000000000000000e+01,3.798532014834341908e+01,3.797385241569817538e+01
-4.100000000000000000e+01,3.799038494953107659e+01,3.797385241569817538e+01
-4.050000000000000000e+01,3.798764216294734553e+01,3.797385241569817538e+01
-4.000000000000000000e+01,3.797362701380453132e+01,3.797385241569817538e+01
-3.900000000000000000e+01,3.798173880182149276e+01,3.797385241569817538e+01
-3.800000000000000000e+01,3.798407951084602985e+01,3.797385241569817538e+01
-3.750000000000000000e+01,3.797774695922379351e+01,3.797385241569817538e+01
-3.650000000000000000e+01,3.798645730975169243e+01,3.797385241569817538e+01
-3.600000000000000000e+01,3.798406872370394893e+01,3.797385241569817538e+01
-3.550000000000000000e+01,3.798150367474750766e+01,3.797385241569817538e+01
-3.500000000000000000e+01,3.797366489082971697e+01,3.797385241569817538e+01
-3.450000000000000000e+01,3.798219969797813889e+01,3.797385241569817538e+01
-3.350000000000000000e+01,3.799979802274444296e+01,3.797385241569817538e+01
-3.300000000000000000e+01,3.797727885624110655e+01,3.797385241569817538e+01
-3.250000000000000000e+01,3.799621799988864979e+01,3.797385241569817538e+01
-3.200000000000000000e+01,3.796227144717992985e+01,3.797385241569817538e+01
-3.150000000000000000e+01,3.798850375949876934e+01,3.797385241569817538e+01
-3.050000000000000000e+01,3.797728559941144511e+01,3.797385241569817538e+01
-3.000000000000000000e+01,3.796476018976008504e+01,3.797385241569817538e+01
-2.950000000000000000e+01,3.797975523219233196e+01,3.797385241569817538e+01
-2.900000000000000000e+01,3.796383951296957093e+01,3.797385241569817538e+01
-2.850000000000000000e+01,3.797981755305621476e+01,3.797385241569817538e+01
-2.800000000000000000e+01,3.799611638218473786e+01,3.797385241569817538e+01
-2.750000000000000000e+01,3.798459136641297818e+01,3.797385241569817538e+01
-2.700000000000000000e+01,3.797839524133446076e+01,3.797385241569817538e+01
-2.650000000000000000e+01,3.796135123759646035e+01,3.797385241569817538e+01
-2.600000000000000000e+01,3.798353783185632437e+01,3.797385241569817538e+01
-2.550000000000000000e+01,3.797357759894514828e+01,3.797385241569817538e+01
-2.500000000000000000e+01,3.799728993112997699e+01,3.797385241569817538e+01
-2.400000000000000000e+01,3.796810622329083174e+01,3.797385241569817538e+01
-2.350000000000000000e+01,3.797011258052817340e+01,3.797385241569817538e+01
-2.300000000000000000e+01,3.797532936085896438e+01,3.797385241569817538e+01
-2.200000000000000000e+01,3.798899374600105716e+01,3.797385241569817538e+01
-2.150000000000000000e+01,3.798771515386978592e+01,3.797385241569817538e+01
-2.100000000000000000e+01,3.797565844802035429e+01,3.797385241569817538e+01
-2.050000000000000000e+01,3.799873682845257861e+01,3.797385241569817538e+01
-2.000000000000000000e+01,3.795468293087203193e+01,3.797385241569817538e+01
-1.900000000000000000e+01,3.798856761592869447e+01,3.797385241569817538e+01
-1.850000000000000000e+01,3.799614561199189211e+01,3.797385241569817538e+01
-1.800000000000000000e+01,3.799207514590409573e+01,3.797385241569817538e+01
-1.750000000000000000e+01,3.797680285479388118e+01,3.797385241569817538e+01
-1.700000000000000000e+01,3.799837427765453413e+01,3.797385241569817538e+01
-1.650000000000000000e+01,3.797497518600451372e+01,3.797385241569817538e+01
-1.600000000000000000e+01,3.797897304615016623e+01,3.797385241569817538e+01
-1.550000000000000000e+01,3.800298490736360435e+01,3.797385241569817538e+01
-1.450000000000000000e+01,3.797864914538543246e+01,3.797385241569817538e+01
-1.400000000000000000e+01,3.797634621660660059e+01,3.797385241569817538e+01
-1.350000000000000000e+01,3.799393730375297906e+01,3.797385241569817538e+01
-1.300000000000000000e+01,3.799846956644361740e+01,3.797385241569817538e+01
-1.250000000000000000e+01,3.800155868664398895e+01,3.797385241569817538e+01
-1.200000000000000000e+01,3.798027975709144499e+01,3.797385241569817538e+01
-1.150000000000000000e+01,3.797094786751451778e+01,3.797385241569817538e+01
-1.100000000000000000e+01,3.798024038272072289e+01,3.797385241569817538e+01
-1.000000000000000000e+01,3.799770476901165495e+01,3.797385241569817538e+01
-9.500000000000000000e+00,3.798090935458947115e+01,3.797385241569817538e+01
-9.000000000000000000e+00,3.798453425904592251e+01,3.797385241569817538e+01
-8.000000000000000000e+00,3.799556462995518302e+01,3.797385241569817538e+01
-7.500000000000000000e+00,3.798432407053685722e+01,3.797385241569817538e+01
-7.000000000000000000e+00,3.798115261412942090e+01,3.797385241569817538e+01
-6.500000000000000000e+00,3.798413472064834906e+01,3.797385241569817538e+01
-6.000000000000000000e+00,3.799713984843367598e+01,3.797385241569817538e+01
-5.500000000000000000e+00,3.797579039455867900e+01,3.797385241569817538e+01
-5.000000000000000000e+00,3.799827048362482884e+01,3.797385241569817538e+01
-4.500000000000000000e+00,3.798802015753312844e+01,3.797385241569817538e+01
-3.500000000000000000e+00,3.796725912431347894e+01,3.797385241569817538e+01
-3.000000000000000000e+00,3.800255066761734923e+01,3.797385241569817538e+01
-2.500000000000000000e+00,3.798064620576560202e+01,3.797385241569817538e+01
-2.000000000000000000e+00,3.800392305243928348e+01,3.797385241569817538e+01
-1.500000000000000000e+00,3.798266453813640453e+01,3.797385241569817538e+01
-5.000000000000000000e-01,3.799362929798049038e+01,3.797385241569817538e+01
0.000000000000000000e+00,3.798845353613414488e+01,3.797385241569817538e+01
1.000000000000000000e+00,3.886830662150831017e+01,3.797385241569817538e+01
1.500000000000000000e+00,3.889120501209125536e+01,3.797385241569817538e+01
2.000000000000000000e+00,3.887956324784939710e+01,3.797385241569817538e+01
8.000000000000000000e+00,3.908879392727495627e+01,3.797385241569817538e+01
1.350000000000000000e+01,3.924752644903141174e+01,3.797385241569817538e+01
1.400000000000000000e+01,3.924235316285125208e+01,3.797385241569817538e+01
1.950000000000000000e+01,3.941662058576578431e+01,3.797385241569817538e+01
2.450000000000000000e+01,3.952623921692846665e+01,3.797385241569817538e+01
2.500000000000000000e+01,3.954261871802658135e+01,3.797385241569817538e+01
2.650000000000000000e+01,3.959629517727224624e+01,3.797385241569817538e+01
2.750000000000000000e+01,3.960592019363814131e+01,3.797385241569817538e+01
2.800000000000000000e+01,3.961027070628974656e+01,3.797385241569817538e+01
3.050000000000000000e+01,3.968714723523893184e+01,3.797385241569817538e+01
3.300000000000000000e+01,3.974915658737277369e+01,3.797385241569817538e+01
3.350000000000000000e+01,3.972938235963091813e+01,3.797385241569817538e+01
3.400000000000000000e+01,3.977199393260729465e+01,3.797385241569817538e+01
3.450000000000000000e+01,3.977610694762698529e+01,3.797385241569817538e+01
3.500000000000000000e+01,3.976678080822813399e+01,3.797385241569817538e+01
3.900000000000000000e+01,3.988224146799556991e+01,3.797385241569817538e+01
4.250000000000000000e+01,3.994069997216683277e+01,3.797385241569817538e+01
4.300000000000000000e+01,3.994900158716497884e+01,3.797385241569817538e+01
4.400000000000000000e+01,3.997719173837119655e+01,3.797385241569817538e+01
4.450000000000000000e+01,3.998269620511630507e+01,3.797385241569817538e+01
4.500000000000000000e+01,3.997991259375638862e+01,3.797385241569817538e+01
4.700000000000000000e+01,4.004458653364346077e+01,3.797385241569817538e+01
4.850000000000000000e+01,4.005833931831344330e+01,3.797385241569817538e+01
4.900000000000000000e+01,4.006118637925558801e+01,3.797385241569817538e+01
4.950000000000000000e+01,4.005673130892019174e+01,3.797385241569817538e+01
5.000000000000000000e+01,4.008770536483565650e+01,3.797385241569817538e+01
5.050000000000000000e+01,4.008354674053533984e+01,3.797385241569817538e+01
5.300000000000000000e+01,4.013932286846397801e+01,3.797385241569817538e+01
5.500000000000000000e+01,4.016843343108116926e+01,3.797385241569817538e+01
5.550000000000000000e+01,4.015780110275722592e+01,3.797385241569817538e+01
5.650000000000000000e+01,4.020713601140158744e+01,3.797385241569817538e+01
5.750000000000000000e+01,4.022767870697933290e+01,3.797385241569817538e+01
5.800000000000000000e+01,4.021232897139191209e+01,3.797385241569817538e+01
5.850000000000000000e+01,4.024563811181860018e+01,3.797385241569817538e+01
5.900000000000000000e+01,4.025040469722539171e+01,3.797385241569817538e+01
5.950000000000000000e+01,4.023863609897110649e+01,3.797385241569817538e+01
6.150000000000000000e+01,4.030412898534338950e+01,3.797385241569817538e+01
6.300000000000000000e+01,4.032818906887683852e+01,3.797385241569817538e+01
6.350000000000000000e+01,4.032746735391766890e+01,3.797385241569817538e+01
6.400000000000000000e+01,4.033662295712078816e+01,3.797385241569817538e+01
6.450000000000000000e+01,4.030687448541160478e+01,3.797385241569817538e+01
6.500000000000000000e+01,4.034992223578235127e+01,3.797385241569817538e+01
6.550000000000000000e+01,4.035317468745288494e+01,3.797385241569817538e+01
6.600000000000000000e+01,4.035289364909861831e+01,3.797385241569817538e+01
6.750000000000000000e+01,4.039652390983427210e+01,3.797385241569817538e+01
6.850000000000000000e+01,4.040032341314523734e+01,3.797385241569817538e+01
6.900000000000000000e+01,4.040464734927545010e+01,3.797385241569817538e+01
7.100000000000000000e+01,4.045095959038159350e+01,3.797385241569817538e+01
7.250000000000000000e+01,4.046050771652585354e+01,3.797385241569817538e+01
7.300000000000000000e+01,4.045206167136641540e+01,3.797385241569817538e+01
7.450000000000000000e+01,4.050547116463260267e+01,3.797385241569817538e+01
7.550000000000000000e+01,4.051671923618407334e+01,3.797385241569817538e+01
7.600000000000000000e+01,4.050227406390010287e+01,3.797385241569817538e+01
7.700000000000000000e+01,4.053692705742575697e+01,3.797385241569817538e+01
7.750000000000000000e+01,4.054163728566287972e+01,3.797385241569817538e+01
7.800000000000000000e+01,4.053113753103785655e+01,3.797385241569817538e+01
7.900000000000000000e+01,4.055281007807215587e+01,3.797385241569817538e+01
7.950000000000000000e+01,4.057983741728097016e+01,3.797385241569817538e+01
8.000000000000000000e+01,4.054763814737023608e+01,3.797385241569817538e+01
8.050000000000000000e+01,4.058565034646516523e+01,3.797385241569817538e+01
8.100000000000000000e+01,4.059281804974003194e+01,3.797385241569817538e+01
8.150000000000000000e+01,4.058467334906134738e+01,3.797385241569817538e+01
8.200000000000000000e+01,4.060184819012998503e+01,3.797385241569817538e+01
8.250000000000000000e+01,4.057184563678777067e+01,3.797385241569817538e+01
8.350000000000000000e+01,4.061227692792036237e+01,3.797385241569817538e+01
8.400000000000000000e+01,4.062405692671538304e+01,3.797385241569817538e+01
8.450000000000000000e+01,4.061534921729420233e+01,3.797385241569817538e+01
8.500000000000000000e+01,4.065263004906388744e+01,3.797385241569817538e+01
8.550000000000000000e+01,4.064252118854700058e+01,3.797385241569817538e+01
8.600000000000000000e+01,4.064977381722946603e+01,3.797385241569817538e+01
8.650000000000000000e+01,4.063645873541849340e+01,3.797385241569817538e+01
8.700000000000000000e+01,4.065739415371344734e+01,3.797385241569817538e+01
8.750000000000000000e+01,4.064353996073606368e+01,3.797385241569817538e+01
8.900000000000000000e+01,4.069378697736816264e+01,3.797385241569817538e+01
9.000000000000000000e+01,4.070719808837066012e+01,3.797385241569817538e+01
9.050000000000000000e+01,4.068948208418012058e+01,3.797385241569817538e+01
9.150000000000000000e+01,4.072364277317061010e+01,3.797385241569817538e+01
9.200000000000000000e+01,4.073095929544312810e+01,3.797385241569817538e+01
9.250000000000000000e+01,4.070422371735313050e+01,3.797385241569817538e+01
9.300000000000000000e+01,4.074830127940770552e+01,3.797385241569817538e+01
9.350000000000000000e+01,4.071815278093311008e+01,3.797385241569817538e+01
9.450000000000000000e+01,4.076620655435678486e+01,3.797385241569817538e+01
9.500000000000000000e+01,4.073819836732758404e+01,3.797385241569817538e+01
9.550000000000000000e+01,4.075141881651067877e+01,3.797385241569817538e+01
9.600000000000000000e+01,4.076650112970651207e+01,3.797385241569817538e+01
9.650000000000000000e+01,4.074942338839861833e+01,3.797385241569817538e+01
9.700000000000000000e+01,4.078942169286872144e+01,3.797385241569817538e+01
9.750000000000000000e+01,4.079568392500156904e+01,3.797385241569817538e+01
9.800000000000000000e+01,4.079561153656651840e+01,3.797385241569817538e+01
9.850000000000000000e+01,4.077041009761726542e+01,3.797385241569817538e+01
9.900000000000000000e+01,4.081396777017013733e+01,3.797385241569817538e+01
9.950000000000000000e+01,4.081024206901221163e+01,3.797385241569817538e+01
1.000000000000000000e+02,4.080866172619765564e+01,3.797385241569817538e+01
1.005000000000000000e+02,4.082870303606878082e+01,3.797385241569817538e+01
1.015000000000000000e+02,4.081929863147608728e+01,3.797385241569817538e+01
1.020000000000000000e+02,4.083569716131305682e+01,3.797385241569817538e+01
1.025000000000000000e+02,4.083366811315257650e+01,3.797385241569817538e+01
1.030000000000000000e+02,4.082140267202644424e+01,3.797385241569817538e+01
1.035000000000000000e+02,4.086268495068325990e+01,3.797385241569817538e+01
1.040000000000000000e+02,4.084850191640869355e+01,3.797385241569817538e+01
1.045000000000000000e+02,4.085506555178336185e+01,3.797385241569817538e+01
1.050000000000000000e+02,4.085212128268514675e+01,3.797385241569817538e+01
1.055000000000000000e+02,4.087957232569320354e+01,3.797385241569817538e+01
1.060000000000000000e+02,4.086157899922228154e+01,3.797385241569817538e+01
1.070000000000000000e+02,4.089298331647199802e+01,3.797385241569817538e+01
1.080000000000000000e+02,4.090575287668117710e+01,3.797385241569817538e+01
1.085000000000000000e+02,4.089260302968431660e+01,3.797385241569817538e+01
1.095000000000000000e+02,4.090956698286654358e+01,3.797385241569817538e+01
1.105000000000000000e+02,4.093251748441163329e+01,3.797385241569817538e+01
1.110000000000000000e+02,4.090680825514546370e+01,3.797385241569817538e+01
1.125000000000000000e+02,4.092367269457574963e+01,3.797385241569817538e+01
1.140000000000000000e+02,4.095810164882145443e+01,3.797385241569817538e+01
1.145000000000000000e+02,4.092887528060499847e+01,3.797385241569817538e+01
1.150000000000000000e+02,4.098249633073486109e+01,3.797385241569817538e+01
1.155000000000000000e+02,4.098633751536134895e+01,3.797385241569817538e+01
1.160000000000000000e+02,4.098784658021718030e+01,3.797385241569817538e+01
1.170000000000000000e+02,4.096435687990784658e+01,3.797385241569817538e+01
1.175000000000000000e+02,4.096998711060017229e+01,3.797385241569817538e+01
1.180000000000000000e+02,4.098793540413553416e+01,3.797385241569817538e+01
1.185000000000000000e+02,4.101111481209181875e+01,3.797385241569817538e+01
1.190000000000000000e+02,4.101467400534631480e+01,3.797385241569817538e+01
1.195000000000000000e+02,4.100190573632468727e+01,3.797385241569817538e+01
1.200000000000000000e+02,4.099731860668245531e+01,3.797385241569817538e+01
1.205000000000000000e+02,4.099713387455110336e+01,3.797385241569817538e+01
1.210000000000000000e+02,4.101173190786747114e+01,3.797385241569817538e+01
1.215000000000000000e+02,4.102348128618427836e+01,3.797385241569817538e+01
1.220000000000000000e+02,4.101963644804981612e+01,3.797385241569817538e+01
1.225000000000000000e+02,4.104634322323366291e+01,3.797385241569817538e+01
1.230000000000000000e+02,4.104358117508910198e+01,3.797385241569817538e+01
1.235000000000000000e+02,4.102344457596478122e+01,3.797385241569817538e+01
1.240000000000000000e+02,4.105893292450923582e+01,3.797385241569817538e+01
1.245000000000000000e+02,4.103022034578054189e+01,3.797385241569817538e+01
1.250000000000000000e+02,4.107799026052595082e+01,3.797385241569817538e+01
1.255000000000000000e+02,4.104246767418576525e+01,3.797385241569817538e+01
1.260000000000000000e+02,4.107122803490894825e+01,3.797385241569817538e+01
1.265000000000000000e+02,4.106225493492235756e+01,3.797385241569817538e+01
1.285000000000000000e+02,4.109009166495811627e+01,3.797385241569817538e+01
1.300000000000000000e+02,4.110427190199320790e+01,3.797385241569817538e+01
1.305000000000000000e+02,4.109242999622734516e+01,3.797385241569817538e+01
1.310000000000000000e+02,4.112434541172684277e+01,3.797385241569817538e+01
1.315000000000000000e+02,4.110335826849316021e+01,3.797385241569817538e+01
1.320000000000000000e+02,4.108305254670464279e+01,3.797385241569817538e+01
1.325000000000000000e+02,4.110814209638431294e+01,3.797385241569817538e+01
1.335000000000000000e+02,4.113446163512253406e+01,3.797385241569817538e+01
1.340000000000000000e+02,4.112287290678852258e+01,3.797385241569817538e+01
1.345000000000000000e+02,4.111828596171867645e+01,3.797385241569817538e+01
1.355000000000000000e+02,4.115795640120490617e+01,3.797385241569817538e+01
1.360000000000000000e+02,4.115143404385119652e+01,3.797385241569817538e+01
1.365000000000000000e+02,4.115842420140079128e+01,3.797385241569817538e+01
1.370000000000000000e+02,4.114794118988551475e+01,3.797385241569817538e+01
1.375000000000000000e+02,4.116359366986928592e+01,3.797385241569817538e+01
1.385000000000000000e+02,4.117224643393896599e+01,3.797385241569817538e+01
1.395000000000000000e+02,4.118038938793321080e+01,3.797385241569817538e+01
1.400000000000000000e+02,4.115500764767212871e+01,3.797385241569817538e+01
1.410000000000000000e+02,4.118542088301369830e+01,3.797385241569817538e+01
1.415000000000000000e+02,4.120565220195979350e+01,3.797385241569817538e+01
1.420000000000000000e+02,4.117547015246388753e+01,3.797385241569817538e+01
1.425000000000000000e+02,4.117117859572424265e+01,3.797385241569817538e+01
1.430000000000000000e+02,4.119016544199992325e+01,3.797385241569817538e+01
1.435000000000000000e+02,4.118218432913190696e+01,3.797385241569817538e+01
1.440000000000000000e+02,4.121656893123802945e+01,3.797385241569817538e+01
1.455000000000000000e+02,4.121668074927416114e+01,3.797385241569817538e+01
1.465000000000000000e+02,4.121684887754516069e+01,3.797385241569817538e+01
1.470000000000000000e+02,4.124204714965035379e+01,3.797385241569817538e+01
1.475000000000000000e+02,4.120834553626171726e+01,3.797385241569817538e+01
1.480000000000000000e+02,4.120451684753587784e+01,3.797385241569817538e+01
1.485000000000000000e+02,4.124102533103476276e+01,3.797385241569817538e+01
1.490000000000000000e+02,4.124848610703810436e+01,3.797385241569817538e+01
1.495000000000000000e+02,4.125100644023839891e+01,3.797385241569817538e+01
1.500000000000000000e+02,4.122575071624532228e+01,3.797385241569817538e+01
1.510000000000000000e+02,4.126333249356637367e+01,3.797385241569817538e+01
1.515000000000000000e+02,4.127077286984355453e+01,3.797385241569817538e+01
1.520000000000000000e+02,4.125112375654151009e+01,3.797385241569817538e+01
1.530000000000000000e+02,4.124469093456343671e+01,3.797385241569817538e+01
1.535000000000000000e+02,4.125917288435756802e+01,3.797385241569817538e+01
1.540000000000000000e+02,4.129298764745967532e+01,3.797385241569817538e+01
1.545000000000000000e+02,4.126604590089984015e+01,3.797385241569817538e+01
1.550000000000000000e+02,4.128855717989813456e+01,3.797385241569817538e+01
1.555000000000000000e+02,4.128049525538498443e+01,3.797385241569817538e+01
1.560000000000000000e+02,4.126786271995334232e+01,3.797385241569817538e+01
1.565000000000000000e+02,4.128988427597214184e+01,3.797385241569817538e+01
1.570000000000000000e+02,4.127363986532871820e+01,3.797385241569817538e+01
1.575000000000000000e+02,4.130335009495734511e+01,3.797385241569817538e+01
1.580000000000000000e+02,4.131042405629538905e+01,3.797385241569817538e+01
1.585000000000000000e+02,4.130169170817614344e+01,3.797385241569817538e+01
1.590000000000000000e+02,4.129684532430336930e+01,3.797385241569817538e+01
1.595000000000000000e+02,4.132179392018446151e+01,3.797385241569817538e+01
1.600000000000000000e+02,4.130568192260171401e+01,3.797385241569817538e+01
1.605000000000000000e+02,4.131098874969488577e+01,3.797385241569817538e+01
1.610000000000000000e+02,4.129544337128385934e+01,3.797385241569817538e+01
1.615000000000000000e+02,4.133233130791013821e+01,3.797385241569817538e+01
1.620000000000000000e+02,4.132268331873173395e+01,3.797385241569817538e+01
1.625000000000000000e+02,4.130298841790612840e+01,3.797385241569817538e+01
1.630000000000000000e+02,4.131167730402491856e+01,3.797385241569817538e+01
1.635000000000000000e+02,4.133394319097467218e+01,3.797385241569817538e+01
1.640000000000000000e+02,4.134204525837348143e+01,3.797385241569817538e+01
1.645000000000000000e+02,4.132510463390642030e+01,3.797385241569817538e+01
1.650000000000000000e+02,4.135139943710473887e+01,3.797385241569817538e+01
1.655000000000000000e+02,4.134441513334929397e+01,3.797385241569817538e+01
1.660000000000000000e+02,4.135506186954233954e+01,3.797385241569817538e+01
1.665000000000000000e+02,4.136122549214157118e+01,3.797385241569817538e+01
1.670000000000000000e+02,4.135579717442192305e+01,3.797385241569817538e+01
1.680000000000000000e+02,4.136774956775693823e+01,3.797385241569817538e+01
1.690000000000000000e+02,4.137645006870830855e+01,3.797385241569817538e+01
1.695000000000000000e+02,4.136108077003589756e+01,3.797385241569817538e+01
1.705000000000000000e+02,4.138701820897524897e+01,3.797385241569817538e+01
1.710000000000000000e+02,4.139567016715282222e+01,3.797385241569817538e+01
1.715000000000000000e+02,4.137456360399933430e+01,3.797385241569817538e+01
1.720000000000000000e+02,4.136436539231854681e+01,3.797385241569817538e+01
1.725000000000000000e+02,4.137479111178695490e+01,3.797385241569817538e+01
1.730000000000000000e+02,4.138978953139032768e+01,3.797385241569817538e+01
1.735000000000000000e+02,4.137643437599242446e+01,3.797385241569817538e+01
1.745000000000000000e+02,4.139289993522370281e+01,3.797385241569817538e+01
1.755000000000000000e+02,4.140060670254607089e+01,3.797385241569817538e+01
1.760000000000000000e+02,4.138007949269474040e+01,3.797385241569817538e+01
1.765000000000000000e+02,4.139621999379846784e+01,3.797385241569817538e+01
1.770000000000000000e+02,4.141070291945327142e+01,3.797385241569817538e+01
1.775000000000000000e+02,4.139802262061058258e+01,3.797385241569817538e+01
1.780000000000000000e+02,4.142635136149067421e+01,3.797385241569817538e+01
1.785000000000000000e+02,4.140663556671093204e+01,3.797385241569817538e+01
1.795000000000000000e+02,4.142295389093434466e+01,3.797385241569817538e+01
1.805000000000000000e+02,4.142514388834566574e+01,3.797385241569817538e+01
1.810000000000000000e+02,4.142030723310475793e+01,3.797385241569817538e+01
1.825000000000000000e+02,4.142395579020350027e+01,3.797385241569817538e+01
1.835000000000000000e+02,4.143021576200654010e+01,3.797385241569817538e+01
1.840000000000000000e+02,4.144246450433786322e+01,3.797385241569817538e+01
1.855000000000000000e+02,4.145310507438622238e+01,3.797385241569817538e+01
1.865000000000000000e+02,4.144892712224832110e+01,3.797385241569817538e+01
1.870000000000000000e+02,4.144621682395610662e+01,3.797385241569817538e+01
1.880000000000000000e+02,4.148161394665990542e+01,3.797385241569817538e+01
1.885000000000000000e+02,4.144725464183894559e+01,3.797385241569817538e+01
1.890000000000000000e+02,4.145564785467505686e+01,3.797385241569817538e+01
1.895000000000000000e+02,4.147697086476416217e+01,3.797385241569817538e+01
1.900000000000000000e+02,4.146047137636148960e+01,3.797385241569817538e+01
1.905000000000000000e+02,4.147620005050606551e+01,3.797385241569817538e+01
1.910000000000000000e+02,4.147799253495470140e+01,3.797385241569817538e+01
1.915000000000000000e+02,4.146864268502778117e+01,3.797385241569817538e+01
1.920000000000000000e+02,4.147685825762688694e+01,3.797385241569817538e+01
1.925000000000000000e+02,4.145860952822987144e+01,3.797385241569817538e+01
1.930000000000000000e+02,4.148232966890322615e+01,3.797385241569817538e+01
1.935000000000000000e+02,4.147481869902826190e+01,3.797385241569817538e+01
1.940000000000000000e+02,4.148601981597998645e+01,3.797385241569817538e+01
1.945000000000000000e+02,4.148861759294616292e+01,3.797385241569817538e+01
1.950000000000000000e+02,4.147134207114305582e+01,3.797385241569817538e+01
1.960000000000000000e+02,4.149781030903290713e+01,3.797385241569817538e+01
1.965000000000000000e+02,4.149233115516932457e+01,3.797385241569817538e+01
1.970000000000000000e+02,4.150094828459316432e+01,3.797385241569817538e+01
1.985000000000000000e+02,4.149852626476575779e+01,3.797385241569817538e+01
1.995000000000000000e+02,4.151491975123434486e+01,3.797385241569817538e+01
2.000000000000000000e+02,4.151776232127357957e+01,3.797385241569817538e+01
2.005000000000000000e+02,4.151076153991915874e+01,3.797385241569817538e+01
2.010000000000000000e+02,4.150811436761834017e+01,3.797385241569817538e+01
2.015000000000000000e+02,4.151414628840473853e+01,3.797385241569817538e+01
2.020000000000000000e+02,4.152874830071768031e+01,3.797385241569817538e+01
2.025000000000000000e+02,4.151505361260753091e+01,3.797385241569817538e+01
2.040000000000000000e+02,4.154042393007610912e+01,3.797385241569817538e+01
2.050000000000000000e+02,4.153411715215913347e+01,3.797385241569817538e+01
2.055000000000000000e+02,4.152142153336888697e+01,3.797385241569817538e+01
2.065000000000000000e+02,4.153553687580402709e+01,3.797385241569817538e+01
2.070000000000000000e+02,4.154122832064816606e+01,3.797385241569817538e+01
2.075000000000000000e+02,4.150760932248327606e+01,3.797385241569817538e+01
2.080000000000000000e+02,4.154236085212878038e+01,3.797385241569817538e+01
2.085000000000000000e+02,4.154194523108058945e+01,3.797385241569817538e+01
2.090000000000000000e+02,4.154215197303302887e+01,3.797385241569817538e+01
2.100000000000000000e+02,4.153467833071104565e+01,3.797385241569817538e+01
2.105000000000000000e+02,4.156389622810286966e+01,3.797385241569817538e+01
2.110000000000000000e+02,4.154813216257075226e+01,3.797385241569817538e+01
2.115000000000000000e+02,4.156058367736356018e+01,3.797385241569817538e+01
2.120000000000000000e+02,4.153807279446557033e+01,3.797385241569817538e+01
2.125000000000000000e+02,4.157455203116216325e+01,3.797385241569817538e+01
2.130000000000000000e+02,4.155812087304654767e+01,3.797385241569817538e+01
2.140000000000000000e+02,4.157515373495130007e+01,3.797385241569817538e+01
2.150000000000000000e+02,4.158880359342364841e+01,3.797385241569817538e+01
2.155000000000000000e+02,4.156300544106365891e+01,3.797385241569817538e+01
2.165000000000000000e+02,4.156086129495283643e+01,3.797385241569817538e+01
2.170000000000000000e+02,4.157217025247000919e+01,3.797385241569817538e+01
2.175000000000000000e+02,4.157648086977084745e+01,3.797385241569817538e+01
2.185000000000000000e+02,4.155831293606038912e+01,3.797385241569817538e+01
2.190000000000000000e+02,4.156308048953424361e+01,3.797385241569817538e+01
2.195000000000000000e+02,4.157807841810760863e+01,3.797385241569817538e+01
2.210000000000000000e+02,4.157624487943891012e+01,3.797385241569817538e+01
2.220000000000000000e+02,4.159946230490365338e+01,3.797385241569817538e+01
2.225000000000000000e+02,4.158688873289847265e+01,3.797385241569817538e+01
2.230000000000000000e+02,4.160349048227167401e+01,3.797385241569817538e+01
2.235000000000000000e+02,4.159864911543915866e+01,3.797385241569817538e+01
2.240000000000000000e+02,4.160489432892313744e+01,3.797385241569817538e+01
2.245000000000000000e+02,4.159230944997829482e+01,3.797385241569817538e+01
2.250000000000000000e+02,4.160096656665673009e+01,3.797385241569817538e+01
2.255000000000000000e+02,4.160880821058155021e+01,3.797385241569817538e+01
2.260000000000000000e+02,4.159765126254229273e+01,3.797385241569817538e+01
2.265000000000000000e+02,4.161098396697015289e+01,3.797385241569817538e+01
2.270000000000000000e+02,4.162873455913567255e+01,3.797385241569817538e+01
2.275000000000000000e+02,4.161239803669347737e+01,3.797385241569817538e+01
2.285000000000000000e+02,4.159644223326525747e+01,3.797385241569817538e+01
2.290000000000000000e+02,4.161530690735551019e+01,3.797385241569817538e+01
2.295000000000000000e+02,4.161909876212468617e+01,3.797385241569817538e+01
2.300000000000000000e+02,4.162907386489552408e+01,3.797385241569817538e+01
2.305000000000000000e+02,4.163705870135061815e+01,3.797385241569817538e+01
2.310000000000000000e+02,4.161478214529653030e+01,3.797385241569817538e+01
2.320000000000000000e+02,4.161285451570544325e+01,3.797385241569817538e+01
2.325000000000000000e+02,4.162936968409722738e+01,3.797385241569817538e+01
2.330000000000000000e+02,4.162088799308897080e+01,3.797385241569817538e+01
2.340000000000000000e+02,4.164048936782135257e+01,3.797385241569817538e+01
2.345000000000000000e+02,4.163580377902057705e+01,3.797385241569817538e+01
2.350000000000000000e+02,4.163100379945380070e+01,3.797385241569817538e+01
2.360000000000000000e+02,4.164202568954159034e+01,3.797385241569817538e+01
2.365000000000000000e+02,4.163298689353112536e+01,3.797385241569817538e+01
2.370000000000000000e+02,4.163664604103328770e+01,3.797385241569817538e+01
2.375000000000000000e+02,4.164345784916891091e+01,3.797385241569817538e+01
2.380000000000000000e+02,4.163273214352899743e+01,3.797385241569817538e+01
2.385000000000000000e+02,4.164706653286516058e+01,3.797385241569817538e+01
2.390000000000000000e+02,4.165007164272991247e+01,3.797385241569817538e+01
2.395000000000000000e+02,4.164213264684194371e+01,3.797385241569817538e+01
2.400000000000000000e+02,4.165543888708887721e+01,3.797385241569817538e+01
2.405000000000000000e+02,4.163956499967584080e+01,3.797385241569817538e+01
2.410000000000000000e+02,4.166050341778286992e+01,3.797385241569817538e+01
2.415000000000000000e+02,4.166002988027288012e+01,3.797385241569817538e+01
2.420000000000000000e+02,4.164791381013660754e+01,3.797385241569817538e+01
2.425000000000000000e+02,4.165463215403135422e+01,3.797385241569817538e+01
2.430000000000000000e+02,4.164868690843172772e+01,3.797385241569817538e+01
2.440000000000000000e+02,4.166252310637241862e+01,3.797385241569817538e+01
2.445000000000000000e+02,4.166729117546097427e+01,3.797385241569817538e+01
2.450000000000000000e+02,4.166069736166918602e+01,3.797385241569817538e+01
2.455000000000000000e+02,4.164838655055276462e+01,3.797385241569817538e+01
2.460000000000000000e+02,4.166100407140746142e+01,3.797385241569817538e+01
2.465000000000000000e+02,4.167063621084949432e+01,3.797385241569817538e+01
2.470000000000000000e+02,4.164290241613514354e+01,3.797385241569817538e+01
2.475000000000000000e+02,4.166359212150526758e+01,3.797385241569817538e+01
2.480000000000000000e+02,4.166234712753582414e+01,3.797385241569817538e+01
2.485000000000000000e+02,4.165688116605007707e+01,3.797385241569817538e+01
2.495000000000000000e+02,4.169058766092751256e+01,3.797385241569817538e+01
2.500000000000000000e+02,4.166514870988079622e+01,3.797385241569817538e+01
2.505000000000000000e+02,4.167133663557935108e+01,3.797385241569817538e+01
2.510000000000000000e+02,4.165998865175485122e+01,3.797385241569817538e+01
2.515000000000000000e+02,4.167751997306060474e+01,3.797385241569817538e+01
2.520000000000000000e+02,4.167263299353564321e+01,3.797385241569817538e+01
2.525000000000000000e+02,4.166537085467982848e+01,3.797385241569817538e+01
2.530000000000000000e+02,4.167936953510152875e+01,3.797385241569817538e+01
2.540000000000000000e+02,4.167718383676380256e+01,3.797385241569817538e+01
2.545000000000000000e+02,4.167404897073990355e+01,3.797385241569817538e+01
2.550000000000000000e+02,4.169136099732666878e+01,3.797385241569817538e+01
2.560000000000000000e+02,4.168256204876775683e+01,3.797385241569817538e+01
2.565000000000000000e+02,4.169035050900736650e+01,3.797385241569817538e+01
2.570000000000000000e+02,4.170180236254624617e+01,3.797385241569817538e+01
2.580000000000000000e+02,4.170429227252404303e+01,3.797385241569817538e+01
2.590000000000000000e+02,4.169867554547137445e+01,3.797385241569817538e+01
2.595000000000000000e+02,4.168970114975854813e+01,3.797385241569817538e+01
2.610000000000000000e+02,4.170092083688437867e+01,3.797385241569817538e+01
2.620000000000000000e+02,4.169752834913327177e+01,3.797385241569817538e+01
2.625000000000000000e+02,4.170147067976572686e+01,3.797385241569817538e+01
2.635000000000000000e+02,4.171528399688112643e+01,3.797385241569817538e+01
2.640000000000000000e+02,4.171331081983537814e+01,3.797385241569817538e+01
2.645000000000000000e+02,4.170637167381016042e+01,3.797385241569817538e+01
2.650000000000000000e+02,4.172547379898784214e+01,3.797385241569817538e+01
2.655000000000000000e+02,4.169573938329751428e+01,3.797385241569817538e+01
2.665000000000000000e+02,4.170679195688836671e+01,3.797385241569817538e+01
2.670000000000000000e+02,4.172280532833477906e+01,3.797385241569817538e+01
2.675000000000000000e+02,4.170486030942376487e+01,3.797385241569817538e+01
2.685000000000000000e+02,4.172898092276074067e+01,3.797385241569817538e+01
2.690000000000000000e+02,4.171141523501612625e+01,3.797385241569817538e+01
2.695000000000000000e+02,4.172101162580572264e+01,3.797385241569817538e+01
2.700000000000000000e+02,4.173035267176933161e+01,3.797385241569817538e+01
2.705000000000000000e+02,4.170607624550190451e+01,3.797385241569817538e+01
2.715000000000000000e+02,4.172555906017840499e+01,3.797385241569817538e+01
2.720000000000000000e+02,4.171890735818838181e+01,3.797385241569817538e+01
2.725000000000000000e+02,4.171832394439327629e+01,3.797385241569817538e+01
2.730000000000000000e+02,4.170744419870463560e+01,3.797385241569817538e+01
2.735000000000000000e+02,4.171983058251802845e+01,3.797385241569817538e+01
2.740000000000000000e+02,4.172407598585876798e+01,3.797385241569817538e+01
2.745000000000000000e+02,4.174853122911608949e+01,3.797385241569817538e+01
2.750000000000000000e+02,4.170609679307889195e+01,3.797385241569817538e+01
2.755000000000000000e+02,4.173394305355617462e+01,3.797385241569817538e+01
2.760000000000000000e+02,4.174230409930615338e+01,3.797385241569817538e+01
2.765000000000000000e+02,4.173691464653375505e+01,3.797385241569817538e+01
2.770000000000000000e+02,4.172898727390426643e+01,3.797385241569817538e+01
2.775000000000000000e+02,4.172801598278952184e+01,3.797385241569817538e+01
2.780000000000000000e+02,4.173001980324417559e+01,3.797385241569817538e+01
2.800000000000000000e+02,4.173881318456372469e+01,3.797385241569817538e+01
2.815000000000000000e+02,4.174401610623013426e+01,3.797385241569817538e+01
2.820000000000000000e+02,4.176466887267078221e+01,3.797385241569817538e+01
2.825000000000000000e+02,4.173464442838966448e+01,3.797385241569817538e+01
2.830000000000000000e+02,4.175709129550869392e+01,3.797385241569817538e+01
2.840000000000000000e+02,4.172810701617495965e+01,3.797385241569817538e+01
2.845000000000000000e+02,4.172085103443614429e+01,3.797385241569817538e+01
2.850000000000000000e+02,4.174356866801088728e+01,3.797385241569817538e+01
2.855000000000000000e+02,4.175158299243916105e+01,3.797385241569817538e+01
2.860000000000000000e+02,4.174963133853874808e+01,3.797385241569817538e+01
2.865000000000000000e+02,4.173945640285501213e+01,3.797385241569817538e+01
2.870000000000000000e+02,4.176040476716066507e+01,3.797385241569817538e+01
2.875000000000000000e+02,4.174176299006522584e+01,3.797385241569817538e+01
2.895000000000000000e+02,4.176904602356199803e+01,3.797385241569817538e+01
2.910000000000000000e+02,4.176257025823783664e+01,3.797385241569817538e+01
2.915000000000000000e+02,4.176393982634522217e+01,3.797385241569817538e+01
2.920000000000000000e+02,4.174896663044295053e+01,3.797385241569817538e+01
2.925000000000000000e+02,4.176861495558490134e+01,3.797385241569817538e+01
2.935000000000000000e+02,4.175866584588764141e+01,3.797385241569817538e+01
2.940000000000000000e+02,4.175517651660652518e+01,3.797385241569817538e+01
2.945000000000000000e+02,4.177636894643088539e+01,3.797385241569817538e+01
2.950000000000000000e+02,4.176554528009739187e+01,3.797385241569817538e+01
2.955000000000000000e+02,4.175739811975848426e+01,3.797385241569817538e+01
2.960000000000000000e+02,4.176499653729850081e+01,3.797385241569817538e+01
2.965000000000000000e+02,4.177099563130317250e+01,3.797385241569817538e+01
2.970000000000000000e+02,4.177322224542687934e+01,3.797385241569817538e+01
2.975000000000000000e+02,4.176174633455323004e+01,3.797385241569817538e+01
2.990000000000000000e+02,4.176718355628062085e+01,3.797385241569817538e+01
3.005000000000000000e+02,4.177427386145796362e+01,3.797385241569817538e+01
3.010000000000000000e+02,4.176468092314610914e+01,3.797385241569817538e+01
3.015000000000000000e+02,4.178937042485172526e+01,3.797385241569817538e+01
3.020000000000000000e+02,4.177696565020689690e+01,3.797385241569817538e+01
3.025000000000000000e+02,4.176906364605663668e+01,3.797385241569817538e+01
3.030000000000000000e+02,4.178473691917636046e+01,3.797385241569817538e+01
3.035000000000000000e+02,4.178788345671644322e+01,3.797385241569817538e+01
3.040000000000000000e+02,4.177876843486313163e+01,3.797385241569817538e+01
3.050000000000000000e+02,4.177278569877808678e+01,3.797385241569817538e+01
3.055000000000000000e+02,4.177630376618009933e+01,3.797385241569817538e+01
3.060000000000000000e+02,4.179061997883598423e+01,3.797385241569817538e+01
3.065000000000000000e+02,4.177496231915996105e+01,3.797385241569817538e+01
3.070000000000000000e+02,4.177125455934687182e+01,3.797385241569817538e+01
3.075000000000000000e+02,4.177782974691744755e+01,3.797385241569817538e+01
3.080000000000000000e+02,4.178399887284275138e+01,3.797385241569817538e+01
3.085000000000000000e+02,4.177128034280141833e+01,3.797385241569817538e+01
3.095000000000000000e+02,4.177953876873765893e+01,3.797385241569817538e+01
3.100000000000000000e+02,4.178211914793266146e+01,3.797385241569817538e+01
3.105000000000000000e+02,4.176023407414265165e+01,3.797385241569817538e+01
3.115000000000000000e+02,4.178120889126503101e+01,3.797385241569817538e+01
3.125000000000000000e+02,4.180000302219869468e+01,3.797385241569817538e+01
3.130000000000000000e+02,4.178644738308365447e+01,3.797385241569817538e+01
3.135000000000000000e+02,4.179756705814726558e+01,3.797385241569817538e+01
3.140000000000000000e+02,4.178187102354703342e+01,3.797385241569817538e+01
3.145000000000000000e+02,4.179007677474933757e+01,3.797385241569817538e+01
3.150000000000000000e+02,4.177089487824425618e+01,3.797385241569817538e+01
3.155000000000000000e+02,4.179955884324893844e+01,3.797385241569817538e+01
3.160000000000000000e+02,4.178600760153084082e+01,3.797385241569817538e+01
3.165000000000000000e+02,4.179138064081486448e+01,3.797385241569817538e+01
3.170000000000000000e+02,4.179069781361013725e+01,3.797385241569817538e+01
3.175000000000000000e+02,4.178741606514657292e+01,3.797385241569817538e+01
3.180000000000000000e+02,4.179521153428267866e+01,3.797385241569817538e+01
3.185000000000000000e+02,4.180468311658658820e+01,3.797385241569817538e+01
3.190000000000000000e+02,4.179310443034088962e+01,3.797385241569817538e+01
3.200000000000000000e+02,4.181232486483354194e+01,3.797385241569817538e+01
3.205000000000000000e+02,4.180810349963350347e+01,3.797385241569817538e+01
3.210000000000000000e+02,4.179994451870771854e+01,3.797385241569817538e+01
3.220000000000000000e+02,4.181434865956832425e+01,3.797385241569817538e+01
3.225000000000000000e+02,4.179746974810554150e+01,3.797385241569817538e+01
3.230000000000000000e+02,4.180986024552705516e+01,3.797385241569817538e+01
3.240000000000000000e+02,4.178952694859868444e+01,3.797385241569817538e+01
3.245000000000000000e+02,4.180015658539782919e+01,3.797385241569817538e+01
3.250000000000000000e+02,4.181088486642773461e+01,3.797385241569817538e+01
3.255000000000000000e+02,4.180372145047567045e+01,3.797385241569817538e+01
3.260000000000000000e+02,4.180329683743608626e+01,3.797385241569817538e+01
3.265000000000000000e+02,4.182205852857662620e+01,3.797385241569817538e+01
3.270000000000000000e+02,4.181594606389646174e+01,3.797385241569817538e+01
3.275000000000000000e+02,4.181650176805374031e+01,3.797385241569817538e+01
3.280000000000000000e+02,4.182103265400647274e+01,3.797385241569817538e+01
3.285000000000000000e+02,4.179688345434176000e+01,3.797385241569817538e+01
3.290000000000000000e+02,4.179741903430490169e+01,3.797385241569817538e+01
3.295000000000000000e+02,4.181722454217868545e+01,3.797385241569817538e+01
3.305000000000000000e+02,4.181806206099361845e+01,3.797385241569817538e+01
3.310000000000000000e+02,4.181987268355948828e+01,3.797385241569817538e+01
3.315000000000000000e+02,4.180878359993182869e+01,3.797385241569817538e+01
3.320000000000000000e+02,4.182173703691931621e+01,3.797385241569817538e+01
3.325000000000000000e+02,4.182058296011184240e+01,3.797385241569817538e+01
3.330000000000000000e+02,4.181362160897042912e+01,3.797385241569817538e+01
3.335000000000000000e+02,4.182158645025354105e+01,3.797385241569817538e+01
3.340000000000000000e+02,4.181669876062431968e+01,3.797385241569817538e+01
3.345000000000000000e+02,4.183944663001562958e+01,3.797385241569817538e+01
3.350000000000000000e+02,4.181357602554077602e+01,3.797385241569817538e+01
3.360000000000000000e+02,4.183083204116286424e+01,3.797385241569817538e+01
3.365000000000000000e+02,4.181646452004097370e+01,3.797385241569817538e+01
3.370000000000000000e+02,4.181319515465947489e+01,3.797385241569817538e+01
3.375000000000000000e+02,4.182133563475325388e+01,3.797385241569817538e+01
3.380000000000000000e+02,4.182892016820380121e+01,3.797385241569817538e+01
3.385000000000000000e+02,4.180977546550943202e+01,3.797385241569817538e+01
3.390000000000000000e+02,4.179427124670776550e+01,3.797385241569817538e+01
3.395000000000000000e+02,4.183137034327220505e+01,3.797385241569817538e+01
3.400000000000000000e+02,4.182570861146408703e+01,3.797385241569817538e+01
3.405000000000000000e+02,4.181955682203526692e+01,3.797385241569817538e+01
3.410000000000000000e+02,4.183030678489527077e+01,3.797385241569817538e+01
3.420000000000000000e+02,4.183405953903884722e+01,3.797385241569817538e+01
3.430000000000000000e+02,4.183076050865818019e+01,3.797385241569817538e+01
3.435000000000000000e+02,4.182818456334025115e+01,3.797385241569817538e+01
3.440000000000000000e+02,4.184877755295802615e+01,3.797385241569817538e+01
3.445000000000000000e+02,4.182488688688248146e+01,3.797385241569817538e+01
3.455000000000000000e+02,4.183946474458527831e+01,3.797385241569817538e+01
3.460000000000000000e+02,4.184874267859865427e+01,3.797385241569817538e+01
3.465000000000000000e+02,4.182812996479610490e+01,3.797385241569817538e+01
3.470000000000000000e+02,4.184011067402607154e+01,3.797385241569817538e+01
3.475000000000000000e+02,4.184473968922593912e+01,3.797385241569817538e+01
3.480000000000000000e+02,4.183949333365991663e+01,3.797385241569817538e+01
3.485000000000000000e+02,4.182356421636945498e+01,3.797385241569817538e+01
3.490000000000000000e+02,4.183812005604434603e+01,3.797385241569817538e+01
3.500000000000000000e+02,4.181057579311359973e+01,3.797385241569817538e+01
3.505000000000000000e+02,4.182133043276162709e+01,3.797385241569817538e+01
3.510000000000000000e+02,4.183584646295319942e+01,3.797385241569817538e+01
3.515000000000000000e+02,4.182694134747325876e+01,3.797385241569817538e+01
3.520000000000000000e+02,4.185059695878480568e+01,3.797385241569817538e+01
3.525000000000000000e+02,4.181992610101915631e+01,3.797385241569817538e+01
3.530000000000000000e+02,4.184454964381486519e+01,3.797385241569817538e+01
3.540000000000000000e+02,4.182506668461783761e+01,3.797385241569817538e+01
3.545000000000000000e+02,4.180999245257410024e+01,3.797385241569817538e+01
3.550000000000000000e+02,4.183434880125452082e+01,3.797385241569817538e+01
3.555000000000000000e+02,4.184658886819232748e+01,3.797385241569817538e+01
3.560000000000000000e+02,4.183510485962998615e+01,3.797385241569817538e+01
3.565000000000000000e+02,4.184832580803459479e+01,3.797385241569817538e+01
3.570000000000000000e+02,4.183242854703998148e+01,3.797385241569817538e+01
3.575000000000000000e+02,4.183687820534633772e+01,3.797385241569817538e+01
3.580000000000000000e+02,4.183310701156225520e+01,3.797385241569817538e+01
3.590000000000000000e+02,4.183218733264932609e+01,3.797385241569817538e+01
3.600000000000000000e+02,4.183491540319080570e+01,3.797385241569817538e+01
3.605000000000000000e+02,4.185121760198921947e+01,3.797385241569817538e+01
3.620000000000000000e+02,4.185081891901507589e+01,3.797385241569817538e+01
3.630000000000000000e+02,4.183966910260081562e+01,3.797385241569817538e+01
3.635000000000000000e+02,4.183675461675868945e+01,3.797385241569817538e+01
3.645000000000000000e+02,4.185196292330783052e+01,3.797385241569817538e+01
3.650000000000000000e+02,4.185907226393909752e+01,3.797385241569817538e+01
3.655000000000000000e+02,4.184966807418742718e+01,3.797385241569817538e+01
3.665000000000000000e+02,4.184325653991592731e+01,3.797385241569817538e+01
3.670000000000000000e+02,4.184009160037831521e+01,3.797385241569817538e+01
3.675000000000000000e+02,4.185614099220969564e+01,3.797385241569817538e+01
3.685000000000000000e+02,4.186063654373722187e+01,3.797385241569817538e+01
3.690000000000000000e+02,4.186238947177297831e+01,3.797385241569817538e+01
3.695000000000000000e+02,4.185395851249181476e+01,3.797385241569817538e+01
3.700000000000000000e+02,4.184101525358374829e+01,3.797385241569817538e+01
3.705000000000000000e+02,4.185377009144062299e+01,3.797385241569817538e+01
3.720000000000000000e+02,4.183781628368765837e+01,3.797385241569817538e+01
3.730000000000000000e+02,4.183010319361149243e+01,3.797385241569817538e+01
3.735000000000000000e+02,4.185909845623584147e+01,3.797385241569817538e+01
3.740000000000000000e+02,4.184940244636786844e+01,3.797385241569817538e+01
3.745000000000000000e+02,4.184743386594795567e+01,3.797385241569817538e+01
3.750000000000000000e+02,4.186131437463870242e+01,3.797385241569817538e+01
3.755000000000000000e+02,4.184995904948880252e+01,3.797385241569817538e+01
3.760000000000000000e+02,4.186463657264850724e+01,3.797385241569817538e+01
3.765000000000000000e+02,4.184425071653201655e+01,3.797385241569817538e+01
3.770000000000000000e+02,4.184830110402195658e+01,3.797385241569817538e+01
3.775000000000000000e+02,4.186381384308466380e+01,3.797385241569817538e+01
3.780000000000000000e+02,4.184368744692809372e+01,3.797385241569817538e+01
3.785000000000000000e+02,4.185125097576108999e+01,3.797385241569817538e+01
3.790000000000000000e+02,4.186432636693339759e+01,3.797385241569817538e+01
3.795000000000000000e+02,4.186037420862151492e+01,3.797385241569817538e+01
3.805000000000000000e+02,4.185550023566562317e+01,3.797385241569817538e+01
3.810000000000000000e+02,4.186660637143492636e+01,3.797385241569817538e+01
3.815000000000000000e+02,4.186497872038895451e+01,3.797385241569817538e+01
3.820000000000000000e+02,4.184029430305189123e+01,3.797385241569817538e+01
3.825000000000000000e+02,4.187657448037519714e+01,3.797385241569817538e+01
3.830000000000000000e+02,4.186383892947979746e+01,3.797385241569817538e+01
3.835000000000000000e+02,4.185230927946945911e+01,3.797385241569817538e+01
3.840000000000000000e+02,4.186546931746188704e+01,3.797385241569817538e+01
3.850000000000000000e+02,4.184660106753772624e+01,3.797385241569817538e+01
3.855000000000000000e+02,4.183920561146968708e+01,3.797385241569817538e+01
3.860000000000000000e+02,4.187304952642924150e+01,3.797385241569817538e+01
3.865000000000000000e+02,4.185240958574214432e+01,3.797385241569817538e+01
3.870000000000000000e+02,4.185109886709353333e+01,3.797385241569817538e+01
3.875000000000000000e+02,4.186791195040905222e+01,3.797385241569817538e+01
3.890000000000000000e+02,4.184916009362947875e+01,3.797385241569817538e+01
3.900000000000000000e+02,4.186172674614029177e+01,3.797385241569817538e+01
3.905000000000000000e+02,4.187880489346274260e+01,3.797385241569817538e+01
3.910000000000000000e+02,4.186933713247452005e+01,3.797385241569817538e+01
3.915000000000000000e+02,4.187665471411720119e+01,3.797385241569817538e+01
3.925000000000000000e+02,4.186162516902337671e+01,3.797385241569817538e+01
3.935000000000000000e+02,4.185796444324942200e+01,3.797385241569817538e+01
3.940000000000000000e+02,4.187574809088680183e+01,3.797385241569817538e+01
3.955000000000000000e+02,4.183910296896236503e+01,3.797385241569817538e+01
3.965000000000000000e+02,4.186058825991648291e+01,3.797385241569817538e+01
3.970000000000000000e+02,4.186048764241908060e+01,3.797385241569817538e+01
3.985000000000000000e+02,4.186317705671155665e+01,3.797385241569817538e+01
3.995000000000000000e+02,4.186678757747313995e+01,3.797385241569817538e+01
4.000000000000000000e+02,4.188010106545976186e+01,3.797385241569817538e+01
4.005000000000000000e+02,4.185292195148021221e+01,3.797385241569817538e+01
4.010000000000000000e+02,4.186226709695804260e+01,3.797385241569817538e+01
4.015000000000000000e+02,4.188114207181426707e+01,3.797385241569817538e+01
4.020000000000000000e+02,4.185841327568169135e+01,3.797385241569817538e+01
4.025000000000000000e+02,4.187081438589086702e+01,3.797385241569817538e+01
4.030000000000000000e+02,4.187134871545903536e+01,3.797385241569817538e+01
4.035000000000000000e+02,4.186341884405550218e+01,3.797385241569817538e+01
4.045000000000000000e+02,4.189133215342005911e+01,3.797385241569817538e+01
4.050000000000000000e+02,4.188577078790458330e+01,3.797385241569817538e+01
4.055000000000000000e+02,4.186525724794339709e+01,3.797385241569817538e+01
4.060000000000000000e+02,4.188239163094726791e+01,3.797385241569817538e+01
4.065000000000000000e+02,4.187048148900110078e+01,3.797385241569817538e+01
4.075000000000000000e+02,4.188030460565257584e+01,3.797385241569817538e+01
4.085000000000000000e+02,4.188182030674600753e+01,3.797385241569817538e+01
4.090000000000000000e+02,4.188030388426125938e+01,3.797385241569817538e+01
4.095000000000000000e+02,4.186905983738223114e+01,3.797385241569817538e+01
4.100000000000000000e+02,4.188409631837698299e+01,3.797385241569817538e+01
4.105000000000000000e+02,4.186913468639462366e+01,3.797385241569817538e+01
4.110000000000000000e+02,4.188756897573472315e+01,3.797385241569817538e+01
4.115000000000000000e+02,4.187408266648209576e+01,3.797385241569817538e+01
4.120000000000000000e+02,4.186807244958149710e+01,3.797385241569817538e+01
4.125000000000000000e+02,4.187748342814526126e+01,3.797385241569817538e+01
4.135000000000000000e+02,4.187253933172753051e+01,3.797385241569817538e+01
4.145000000000000000e+02,4.186824635670522099e+01,3.797385241569817538e+01
4.150000000000000000e+02,4.188708539969116629e+01,3.797385241569817538e+01
4.155000000000000000e+02,4.190028234156514486e+01,3.797385241569817538e+01
4.160000000000000000e+02,4.189396705753682681e+01,3.797385241569817538e+01
4.165000000000000000e+02,4.187270062697684381e+01,3.797385241569817538e+01
4.170000000000000000e+02,4.189944027341624633e+01,3.797385241569817538e+01
4.175000000000000000e+02,4.188009030083247097e+01,3.797385241569817538e+01
4.180000000000000000e+02,4.189546501985343241e+01,3.797385241569817538e+01
4.185000000000000000e+02,4.187599217984392652e+01,3.797385241569817538e+01
4.190000000000000000e+02,4.186918241032606858e+01,3.797385241569817538e+01
4.195000000000000000e+02,4.189720795633270711e+01,3.797385241569817538e+01
4.200000000000000000e+02,4.185907625538245469e+01,3.797385241569817538e+01
4.205000000000000000e+02,4.188366490839293022e+01,3.797385241569817538e+01
4.215000000000000000e+02,4.190359802828202618e+01,3.797385241569817538e+01
4.220000000000000000e+02,4.187147647426267838e+01,3.797385241569817538e+01
4.225000000000000000e+02,4.186065516101110973e+01,3.797385241569817538e+01
4.230000000000000000e+02,4.187631395200845219e+01,3.797385241569817538e+01
4.235000000000000000e+02,4.188167154219600974e+01,3.797385241569817538e+01
4.240000000000000000e+02,4.187573604278179573e+01,3.797385241569817538e+01
4.245000000000000000e+02,4.188477427238406392e+01,3.797385241569817538e+01
4.250000000000000000e+02,4.187924997730889487e+01,3.797385241569817538e+01
4.255000000000000000e+02,4.189659096330969135e+01,3.797385241569817538e+01
4.260000000000000000e+02,4.189393987262030805e+01,3.797385241569817538e+01
4.265000000000000000e+02,4.188207190289322313e+01,3.797385241569817538e+01
4.275000000000000000e+02,4.188723694432313494e+01,3.797385241569817538e+01
4.285000000000000000e+02,4.188428013606166900e+01,3.797385241569817538e+01
4.290000000000000000e+02,4.186987599058170417e+01,3.797385241569817538e+01
4.300000000000000000e+02,4.189014604790275342e+01,3.797385241569817538e+01
4.305000000000000000e+02,4.190603331196813031e+01,3.797385241569817538e+01
4.310000000000000000e+02,4.188819332979601739e+01,3.797385241569817538e+01
4.320000000000000000e+02,4.189434713262995302e+01,3.797385241569817538e+01
4.330000000000000000e+02,4.189516433993026823e+01,3.797385241569817538e+01
4.335000000000000000e+02,4.186671011017087096e+01,3.797385241569817538e+01
4.345000000000000000e+02,4.189687554771356304e+01,3.797385241569817538e+01
4.350000000000000000e+02,4.189797269858478757e+01,3.797385241569817538e+01
4.355000000000000000e+02,4.189842803302863672e+01,3.797385241569817538e+01
4.360000000000000000e+02,4.188455580775469400e+01,3.797385241569817538e+01
4.365000000000000000e+02,4.188594741032682123e+01,3.797385241569817538e+01
4.370000000000000000e+02,4.189077159780699589e+01,3.797385241569817538e+01
4.375000000000000000e+02,4.186056412773761792e+01,3.797385241569817538e+01
4.380000000000000000e+02,4.190207714684009233e+01,3.797385241569817538e+01
4.385000000000000000e+02,4.188236222729025826e+01,3.797385241569817538e+01
4.390000000000000000e+02,4.188765897249295023e+01,3.797385241569817538e+01
4.395000000000000000e+02,4.187392829027114516e+01,3.797385241569817538e+01
4.400000000000000000e+02,4.189864115232290231e+01,3.797385241569817538e+01
4.405000000000000000e+02,4.188757545777562541e+01,3.797385241569817538e+01
4.410000000000000000e+02,4.188053933356097502e+01,3.797385241569817538e+01
4.415000000000000000e+02,4.190256898825527543e+01,3.797385241569817538e+01
4.425000000000000000e+02,4.189009905458470939e+01,3.797385241569817538e+01
4.430000000000000000e+02,4.189788399655169826e+01,3.797385241569817538e+01
4.435000000000000000e+02,4.189920059377209327e+01,3.797385241569817538e+01
4.445000000000000000e+02,4.187789151066477444e+01,3.797385241569817538e+01
4.450000000000000000e+02,4.187951869409259587e+01,3.797385241569817538e+01
4.455000000000000000e+02,4.189244159955151758e+01,3.797385241569817538e+01
4.460000000000000000e+02,4.188392242532740539e+01,3.797385241569817538e+01
4.465000000000000000e+02,4.190256422436549855e+01,3.797385241569817538e+01
4.475000000000000000e+02,4.188249649705464606e+01,3.797385241569817538e+01
4.480000000000000000e+02,4.190462361905080968e+01,3.797385241569817538e+01
4.485000000000000000e+02,4.189539824123787781e+01,3.797385241569817538e+01
4.490000000000000000e+02,4.190806293624150669e+01,3.797385241569817538e+01
4.495000000000000000e+02,4.188739924528930203e+01,3.797385241569817538e+01
4.500000000000000000e+02,4.189449470683376120e+01,3.797385241569817538e+01
4.505000000000000000e+02,4.188643279084008952e+01,3.797385241569817538e+01
4.515000000000000000e+02,4.190644996591379368e+01,3.797385241569817538e+01
4.520000000000000000e+02,4.188814073827666107e+01,3.797385241569817538e+01
4.525000000000000000e+02,4.188978062962382154e+01,3.797385241569817538e+01
4.530000000000000000e+02,4.189568510443301363e+01,3.797385241569817538e+01
4.535000000000000000e+02,4.189183705786077638e+01,3.797385241569817538e+01
4.545000000000000000e+02,4.190325635746698651e+01,3.797385241569817538e+01
4.550000000000000000e+02,4.187414203054856898e+01,3.797385241569817538e+01
4.555000000000000000e+02,4.188582205208230391e+01,3.797385241569817538e+01
4.570000000000000000e+02,4.190538252087316096e+01,3.797385241569817538e+01
4.580000000000000000e+02,4.190259563634894846e+01,3.797385241569817538e+01
4.585000000000000000e+02,4.189774674199792770e+01,3.797385241569817538e+01
4.590000000000000000e+02,4.188308096625530652e+01,3.797385241569817538e+01
4.595000000000000000e+02,4.189593227329021374e+01,3.797385241569817538e+01
4.600000000000000000e+02,4.189121004719197572e+01,3.797385241569817538e+01
4.605000000000000000e+02,4.190978763061461621e+01,3.797385241569817538e+01
4.615000000000000000e+02,4.188322034709426589e+01,3.797385241569817538e+01
4.620000000000000000e+02,4.188156871530782155e+01,3.797385241569817538e+01
4.625000000000000000e+02,4.191396949333143596e+01,3.797385241569817538e+01
4.630000000000000000e+02,4.190662859476398694e+01,3.797385241569817538e+01
4.635000000000000000e+02,4.188905158485145819e+01,3.797385241569817538e+01
4.640000000000000000e+02,4.190889851929426868e+01,3.797385241569817538e+01
4.645000000000000000e+02,4.189331907623085982e+01,3.797385241569817538e+01
4.650000000000000000e+02,4.190910131793694404e+01,3.797385241569817538e+01
4.655000000000000000e+02,4.192081619972014295e+01,3.797385241569817538e+01
4.660000000000000000e+02,4.191245584094670562e+01,3.797385241569817538e+01
4.665000000000000000e+02,4.190051460473678446e+01,3.797385241569817538e+01
4.670000000000000000e+02,4.190593792524103378e+01,3.797385241569817538e+01
4.675000000000000000e+02,4.189367857749307689e+01,3.797385241569817538e+01
4.680000000000000000e+02,4.189604553597265379e+01,3.797385241569817538e+01
4.685000000000000000e+02,4.190544876924901274e+01,3.797385241569817538e+01
4.690000000000000000e+02,4.189200576903263595e+01,3.797385241569817538e+01
4.695000000000000000e+02,4.191330431290545278e+01,3.797385241569817538e+01
4.705000000000000000e+02,4.190174390468690291e+01,3.797385241569817538e+01
4.710000000000000000e+02,4.189376418532538793e+01,3.797385241569817538e+01
4.715000000000000000e+02,4.190399528335406387e+01,3.797385241569817538e+01
4.720000000000000000e+02,4.189883546291675032e+01,3.797385241569817538e+01
4.725000000000000000e+02,4.191407771516233538e+01,3.797385241569817538e+01
4.730000000000000000e+02,4.190399692311597590e+01,3.797385241569817538e+01
4.735000000000000000e+02,4.191518527751068035e+01,3.797385241569817538e+01
4.750000000000000000e+02,4.190076730061677779e+01,3.797385241569817538e+01
4.760000000000000000e+02,4.190848684539901825e+01,3.797385241569817538e+01
4.765000000000000000e+02,4.189842405121964219e+01,3.797385241569817538e+01
4.770000000000000000e+02,4.191446649276219460e+01,3.797385241569817538e+01
4.775000000000000000e+02,4.188987921790986491e+01,3.797385241569817538e+01
4.780000000000000000e+02,4.188124752378323024e+01,3.797385241569817538e+01
4.785000000000000000e+02,4.191472828533120776e+01,3.797385241569817538e+01
4.790000000000000000e+02,4.189283100022686313e+01,3.797385241569817538e+01
4.795000000000000000e+02,4.188750833563612730e+01,3.797385241569817538e+01
4.800000000000000000e+02,4.191137967469707348e+01,3.797385241569817538e+01
4.805000000000000000e+02,4.190815779732686508e+01,3.797385241569817538e+01
4.810000000000000000e+02,4.190267679556269087e+01,3.797385241569817538e+01
4.815000000000000000e+02,4.191747001453104815e+01,3.797385241569817538e+01
4.820000000000000000e+02,4.190124145477070527e+01,3.797385241569817538e+01
4.825000000000000000e+02,4.191518219728445871e+01,3.797385241569817538e+01
4.835000000000000000e+02,4.191295516354955453e+01,3.797385241569817538e+01
4.845000000000000000e+02,4.190249578762681182e+01,3.797385241569817538e+01
4.850000000000000000e+02,4.192657621109301402e+01,3.797385241569817538e+01
4.855000000000000000e+02,4.189620000632542229e+01,3.797385241569817538e+01
4.860000000000000000e+02,4.189615269743372750e+01,3.797385241569817538e+01
4.865000000000000000e+02,4.192594287401287545e+01,3.797385241569817538e+01
4.870000000000000000e+02,4.191429508720032970e+01,3.797385241569817538e+01
4.875000000000000000e+02,4.192549688175480327e+01,3.797385241569817538e+01
4.880000000000000000e+02,4.189516578309007855e+01,3.797385241569817538e+01
4.885000000000000000e+02,4.190307470854091321e+01,3.797385241569817538e+01
4.895000000000000000e+02,4.191094276177746281e+01,3.797385241569817538e+01
4.905000000000000000e+02,4.191237321979279784e+01,3.797385241569817538e+01
4.910000000000000000e+02,4.190413966119709244e+01,3.797385241569817538e+01
4.915000000000000000e+02,4.188809206820170061e+01,3.797385241569817538e+01
4.920000000000000000e+02,4.190988959443102146e+01,3.797385241569817538e+01
4.925000000000000000e+02,4.188733663949103914e+01,3.797385241569817538e+01
4.930000000000000000e+02,4.191017610165494034e+01,3.797385241569817538e+01
4.935000000000000000e+02,4.189996684387678272e+01,3.797385241569817538e+01
4.940000000000000000e+02,4.191324085193633664e+01,3.797385241569817538e+01
4.945000000000000000e+02,4.190605166091672373e+01,3.797385241569817538e+01
4.950000000000000000e+02,4.190927117884253761e+01,3.797385241569817538e+01
4.955000000000000000e+02,4.191571996356157115e+01,3.797385241569817538e+01
4.960000000000000000e+02,4.192137547449890889e+01,3.797385241569817538e+01
4.965000000000000000e+02,4.188195374390708281e+01,3.797385241569817538e+01
4.970000000000000000e+02,4.192038894147755457e+01,3.797385241569817538e+01
4.975000000000000000e+02,4.190212302754011375e+01,3.797385241569817538e+01
4.980000000000000000e+02,4.191744295538925513e+01,3.797385241569817538e+01
4.985000000000000000e+02,4.190774793675965526e+01,3.797385241569817538e+01
4.990000000000000000e+02,4.191570479638232172e+01,3.797385241569817538e+01
4.995000000000000000e+02,4.192275461369177947e+01,3.797385241569817538e+01
5.000000000000000000e+02,4.189764596378070394e+01,3.797385241569817538e+01
5.005000000000000000e+02,4.193130290819884465e+01,3.797385241569817538e+01
5.010000000000000000e+02,4.189809140885300565e+01,3.797385241569817538e+01
5.015000000000000000e+02,4.188561474829936770e+01,3.797385241569817538e+01
5.020000000000000000e+02,4.192992382743165791e+01,3.797385241569817538e+01
5.030000000000000000e+02,4.189719562357755223e+01,3.797385241569817538e+01
5.040000000000000000e+02,4.189053465547892330e+01,3.797385241569817538e+01
5.045000000000000000e+02,4.190034693726124715e+01,3.797385241569817538e+01
5.050000000000000000e+02,4.191468356731135003e+01,3.797385241569817538e+01
5.055000000000000000e+02,4.189296448264564532e+01,3.797385241569817538e+01
5.065000000000000000e+02,4.191377445869303386e+01,3.797385241569817538e+01
5.075000000000000000e+02,4.191631716499743732e+01,3.797385241569817538e+01
5.080000000000000000e+02,4.189768789194040721e+01,3.797385241569817538e+01
5.085000000000000000e+02,4.190889049174420222e+01,3.797385241569817538e+01
5.090000000000000000e+02,4.192363908319948251e+01,3.797385241569817538e+01
5.095000000000000000e+02,4.190045464646185991e+01,3.797385241569817538e+01
5.105000000000000000e+02,4.192347014392264981e+01,3.797385241569817538e+01
5.110000000000000000e+02,4.192560519556732856e+01,3.797385241569817538e+01
5.115000000000000000e+02,4.192107463763264974e+01,3.797385241569817538e+01
5.125000000000000000e+02,4.193161160312604352e+01,3.797385241569817538e+01
5.130000000000000000e+02,4.190223695651514646e+01,3.797385241569817538e+01
5.135000000000000000e+02,4.191693387900546952e+01,3.797385241569817538e+01
5.140000000000000000e+02,4.190104615518134779e+01,3.797385241569817538e+01
5.145000000000000000e+02,4.192088410815278365e+01,3.797385241569817538e+01
5.155000000000000000e+02,4.190460784039424880e+01,3.797385241569817538e+01
5.160000000000000000e+02,4.192068879083009847e+01,3.797385241569817538e+01
5.165000000000000000e+02,4.193287628998783845e+01,3.797385241569817538e+01
5.170000000000000000e+02,4.190384923220102564e+01,3.797385241569817538e+01
5.175000000000000000e+02,4.189858256701975847e+01,3.797385241569817538e+01
5.180000000000000000e+02,4.191176972861681804e+01,3.797385241569817538e+01
5.185000000000000000e+02,4.190829198401166167e+01,3.797385241569817538e+01
5.190000000000000000e+02,4.189846090094939512e+01,3.797385241569817538e+01
5.195000000000000000e+02,4.192574395497016582e+01,3.797385241569817538e+01
5.200000000000000000e+02,4.190484388991061593e+01,3.797385241569817538e+01
5.205000000000000000e+02,4.191042682890877558e+01,3.797385241569817538e+01
5.215000000000000000e+02,4.190460969900433952e+01,3.797385241569817538e+01
5.225000000000000000e+02,4.190605766182330427e+01,3.797385241569817538e+01
5.230000000000000000e+02,4.191197744291427796e+01,3.797385241569817538e+01
5.235000000000000000e+02,4.188876082342518714e+01,3.797385241569817538e+01
5.240000000000000000e+02,4.190318527380315317e+01,3.797385241569817538e+01
5.250000000000000000e+02,4.191212229625631380e+01,3.797385241569817538e+01
5.260000000000000000e+02,4.193003781845958144e+01,3.797385241569817538e+01
5.265000000000000000e+02,4.191196197653710698e+01,3.797385241569817538e+01
5.270000000000000000e+02,4.193653520388085099e+01,3.797385241569817538e+01
5.275000000000000000e+02,4.192716397841357434e+01,3.797385241569817538e+01
5.280000000000000000e+02,4.190689494230321088e+01,3.797385241569817538e+01
5.285000000000000000e+02,4.191154596692043555e+01,3.797385241569817538e+01
5.290000000000000000e+02,4.189705009845943096e+01,3.797385241569817538e+01
5.295000000000000000e+02,4.190393651588077262e+01,3.797385241569817538e+01
5.300000000000000000e+02,4.192181626073892176e+01,3.797385241569817538e+01
5.305000000000000000e+02,4.191411509993491791e+01,3.797385241569817538e+01
5.315000000000000000e+02,4.192551015435707029e+01,3.797385241569817538e+01
5.325000000000000000e+02,4.192842632149002213e+01,3.797385241569817538e+01
5.330000000000000000e+02,4.192789734282958136e+01,3.797385241569817538e+01
5.335000000000000000e+02,4.190843726039898343e+01,3.797385241569817538e+01
5.340000000000000000e+02,4.191894178044726971e+01,3.797385241569817538e+01
5.345000000000000000e+02,4.191388337289144772e+01,3.797385241569817538e+01
5.350000000000000000e+02,4.192343600143568949e+01,3.797385241569817538e+01
5.365000000000000000e+02,4.192821287738830449e+01,3.797385241569817538e+01
5.375000000000000000e+02,4.190727711561487467e+01,3.797385241569817538e+01
5.380000000000000000e+02,4.191236569018402491e+01,3.797385241569817538e+01
5.385000000000000000e+02,4.192506456787751290e+01,3.797385241569817538e+01
5.390000000000000000e+02,4.191477081280686434e+01,3.797385241569817538e+01
5.395000000000000000e+02,4.193391098035170472e+01,3.797385241569817538e+01
5.400000000000000000e+02,4.192938199491595697e+01,3.797385241569817538e+01
5.405000000000000000e+02,4.190298617778624646e+01,3.797385241569817538e+01
5.410000000000000000e+02,4.192240944529637403e+01,3.797385241569817538e+01
5.420000000000000000e+02,4.190260458881149930e+01,3.797385241569817538e+01
5.425000000000000000e+02,4.189048629750286068e+01,3.797385241569817538e+01
5.430000000000000000e+02,4.192211444233101503e+01,3.797385241569817538e+01
5.435000000000000000e+02,4.192598986514556003e+01,3.797385241569817538e+01
5.440000000000000000e+02,4.190996279762224930e+01,3.797385241569817538e+01
5.445000000000000000e+02,4.191851801580709491e+01,3.797385241569817538e+01
5.450000000000000000e+02,4.193701709894630625e+01,3.797385241569817538e+01
5.455000000000000000e+02,4.190291743132126356e+01,3.797385241569817538e+01
5.460000000000000000e+02,4.189662764819430407e+01,3.797385241569817538e+01
5.465000000000000000e+02,4.191574174158159849e+01,3.797385241569817538e+01
5.480000000000000000e+02,4.191683692744346956e+01,3.797385241569817538e+01
5.490000000000000000e+02,4.192611799394545358e+01,3.797385241569817538e+01
5.495000000000000000e+02,4.189491721576186478e+01,3.797385241569817538e+01
5.500000000000000000e+02,4.192058500645096331e+01,3.797385241569817538e+01
5.505000000000000000e+02,4.193167834014099071e+01,3.797385241569817538e+01
5.510000000000000000e+02,4.191657232940912081e+01,3.797385241569817538e+01
5.520000000000000000e+02,4.194097857942969654e+01,3.797385241569817538e+01
5.525000000000000000e+02,4.190946291535417600e+01,3.797385241569817538e+01
5.530000000000000000e+02,4.190502737404190725e+01,3.797385241569817538e+01
5.540000000000000000e+02,4.192762740189780146e+01,3.797385241569817538e+01
5.545000000000000000e+02,4.193809864369347196e+01,3.797385241569817538e+01
5.550000000000000000e+02,4.191495350976418877e+01,3.797385241569817538e+01
5.555000000000000000e+02,4.192825243000542201e+01,3.797385241569817538e+01
5.560000000000000000e+02,4.192962789160390713e+01,3.797385241569817538e+01
5.565000000000000000e+02,4.192605024551210136e+01,3.797385241569817538e+01
5.570000000000000000e+02,4.191334634478383947e+01,3.797385241569817538e+01
5.575000000000000000e+02,4.193050302842566879e+01,3.797385241569817538e+01
5.580000000000000000e+02,4.193932736780471515e+01,3.797385241569817538e+01
5.585000000000000000e+02,4.193927692645536354e+01,3.797385241569817538e+01
5.590000000000000000e+02,4.192182528292816102e+01,3.797385241569817538e+01
5.595000000000000000e+02,4.192551454521698417e+01,3.797385241569817538e+01
5.600000000000000000e+02,4.192266760071574083e+01,3.797385241569817538e+01
5.605000000000000000e+02,4.191698461968702816e+01,3.797385241569817538e+01
5.615000000000000000e+02,4.190845607914131676e+01,3.797385241569817538e+01
5.620000000000000000e+02,4.189315712359762500e+01,3.797385241569817538e+01
5.625000000000000000e+02,4.193038163500511217e+01,3.797385241569817538e+01
5.635000000000000000e+02,4.191961573461811952e+01,3.797385241569817538e+01
5.645000000000000000e+02,4.190273310903821624e+01,3.797385241569817538e+01
5.650000000000000000e+02,4.191896151214581323e+01,3.797385241569817538e+01
5.660000000000000000e+02,4.190753131212485982e+01,3.797385241569817538e+01
5.665000000000000000e+02,4.192755894084370993e+01,3.797385241569817538e+01
5.670000000000000000e+02,4.193244624355727268e+01,3.797385241569817538e+01
5.680000000000000000e+02,4.190102589586997084e+01,3.797385241569817538e+01
5.685000000000000000e+02,4.191146693969344028e+01,3.797385241569817538e+01
5.690000000000000000e+02,4.193026617616701657e+01,3.797385241569817538e+01
5.700000000000000000e+02,4.191666419021674272e+01,3.797385241569817538e+01
5.710000000000000000e+02,4.191540274987010406e+01,3.797385241569817538e+01
5.715000000000000000e+02,4.192637267626285791e+01,3.797385241569817538e+01
5.720000000000000000e+02,4.193386638396096799e+01,3.797385241569817538e+01
5.725000000000000000e+02,4.192594688674940073e+01,3.797385241569817538e+01
5.730000000000000000e+02,4.192236999134205888e+01,3.797385241569817538e+01
5.735000000000000000e+02,4.191004162987069037e+01,3.797385241569817538e+01
5.740000000000000000e+02,4.192961976570553162e+01,3.797385241569817538e+01
5.745000000000000000e+02,4.191190259251927586e+01,3.797385241569817538e+01
5.750000000000000000e+02,4.194105699456527248e+01,3.797385241569817538e+01
5.755000000000000000e+02,4.193248570451002166e+01,3.797385241569817538e+01
5.760000000000000000e+02,4.193212228430972743e+01,3.797385241569817538e+01
5.765000000000000000e+02,4.193301073042538007e+01,3.797385241569817538e+01
5.770000000000000000e+02,4.192015225750461838e+01,3.797385241569817538e+01
5.775000000000000000e+02,4.191465719232319742e+01,3.797385241569817538e+01
5.780000000000000000e+02,4.193055639943591473e+01,3.797385241569817538e+01
5.785000000000000000e+02,4.193490301949774590e+01,3.797385241569817538e+01
5.790000000000000000e+02,4.192611094490816726e+01,3.797385241569817538e+01
5.795000000000000000e+02,4.193485808549287697e+01,3.797385241569817538e+01
5.800000000000000000e+02,4.191121812581701533e+01,3.797385241569817538e+01
5.805000000000000000e+02,4.192666641981024611e+01,3.797385241569817538e+01
5.810000000000000000e+02,4.192579878538030869e+01,3.797385241569817538e+01
5.815000000000000000e+02,4.191885834357550777e+01,3.797385241569817538e+01
5.820000000000000000e+02,4.192456940394569642e+01,3.797385241569817538e+01
5.825000000000000000e+02,4.189899117251238181e+01,3.797385241569817538e+01
5.830000000000000000e+02,4.193252882352658162e+01,3.797385241569817538e+01
5.835000000000000000e+02,4.192063405031317558e+01,3.797385241569817538e+01
5.840000000000000000e+02,4.194106826098638408e+01,3.797385241569817538e+01
5.845000000000000000e+02,4.191302753572080064e+01,3.797385241569817538e+01
5.850000000000000000e+02,4.192808510765308228e+01,3.797385241569817538e+01
5.855000000000000000e+02,4.193405402970854823e+01,3.797385241569817538e+01
5.860000000000000000e+02,4.192636879609352718e+01,3.797385241569817538e+01
5.870000000000000000e+02,4.192244575197658207e+01,3.797385241569817538e+01
5.875000000000000000e+02,4.191600281596379318e+01,3.797385241569817538e+01
5.880000000000000000e+02,4.194587121093525184e+01,3.797385241569817538e+01
5.885000000000000000e+02,4.192607654997354416e+01,3.797385241569817538e+01
5.890000000000000000e+02,4.193081542513498050e+01,3.797385241569817538e+01
5.895000000000000000e+02,4.193479295350142166e+01,3.797385241569817538e+01
5.900000000000000000e+02,4.192128600687352957e+01,3.797385241569817538e+01
5.905000000000000000e+02,4.190563542989942647e+01,3.797385241569817538e+01
5.910000000000000000e+02,4.191031066979329012e+01,3.797385241569817538e+01
5.915000000000000000e+02,4.193271439804195921e+01,3.797385241569817538e+01
5.920000000000000000e+02,4.191392975718629543e+01,3.797385241569817538e+01
5.925000000000000000e+02,4.193229002532545735e+01,3.797385241569817538e+01
5.930000000000000000e+02,4.192249214810225055e+01,3.797385241569817538e+01
5.935000000000000000e+02,4.190470725336250979e+01,3.797385241569817538e+01
5.940000000000000000e+02,4.192190223728531606e+01,3.797385241569817538e+01
5.950000000000000000e+02,4.193235115181364847e+01,3.797385241569817538e+01
5.960000000000000000e+02,4.193947180306955147e+01,3.797385241569817538e+01
5.965000000000000000e+02,4.190607450221210684e+01,3.797385241569817538e+01
5.975000000000000000e+02,4.193507628870339943e+01,3.797385241569817538e+01
5.980000000000000000e+02,4.192313506630247844e+01,3.797385241569817538e+01
5.985000000000000000e+02,4.191864080560429784e+01,3.797385241569817538e+01
5.990000000000000000e+02,4.193434150718884013e+01,3.797385241569817538e+01
5.995000000000000000e+02,4.193780114761331390e+01,3.797385241569817538e+01
6.000000000000000000e+02,4.193545562021454032e+01,3.797385241569817538e+01
6.010000000000000000e+02,4.191455054880756848e+01,3.797385241569817538e+01
6.015000000000000000e+02,4.190384027872038075e+01,3.797385241569817538e+01
6.020000000000000000e+02,4.192319479269607285e+01,3.797385241569817538e+01
6.025000000000000000e+02,4.193599450070779255e+01,3.797385241569817538e+01
6.030000000000000000e+02,4.191137535367320055e+01,3.797385241569817538e+01
6.035000000000000000e+02,4.193560971385287672e+01,3.797385241569817538e+01
6.040000000000000000e+02,4.194004089463297191e+01,3.797385241569817538e+01
6.045000000000000000e+02,4.193005869278565712e+01,3.797385241569817538e+01
6.050000000000000000e+02,4.193914442566212131e+01,3.797385241569817538e+01
6.055000000000000000e+02,4.192978826822515970e+01,3.797385241569817538e+01
6.060000000000000000e+02,4.191323970558693190e+01,3.797385241569817538e+01
6.065000000000000000e+02,4.194363453672679043e+01,3.797385241569817538e+01
6.070000000000000000e+02,4.190949694731169473e+01,3.797385241569817538e+01
6.075000000000000000e+02,4.190874364568610844e+01,3.797385241569817538e+01
6.080000000000000000e+02,4.192870162980076998e+01,3.797385241569817538e+01
6.085000000000000000e+02,4.191519397444270822e+01,3.797385241569817538e+01
6.090000000000000000e+02,4.193886362540904855e+01,3.797385241569817538e+01
6.095000000000000000e+02,4.191505303253875070e+01,3.797385241569817538e+01
6.100000000000000000e+02,4.192913755844027435e+01,3.797385241569817538e+01
6.105000000000000000e+02,4.193389661636348364e+01,3.797385241569817538e+01
6.110000000000000000e+02,4.191336974594832299e+01,3.797385241569817538e+01
6.115000000000000000e+02,4.193833411833678326e+01,3.797385241569817538e+01
6.120000000000000000e+02,4.191624399882525154e+01,3.797385241569817538e+01
6.130000000000000000e+02,4.193045471009140357e+01,3.797385241569817538e+01
6.135000000000000000e+02,4.191757006186222867e+01,3.797385241569817538e+01
6.140000000000000000e+02,4.192036099636568736e+01,3.797385241569817538e+01
6.150000000000000000e+02,4.192277492052797072e+01,3.797385241569817538e+01
6.155000000000000000e+02,4.192537240144611133e+01,3.797385241569817538e+01
6.160000000000000000e+02,4.190204918522329791e+01,3.797385241569817538e+01
6.175000000000000000e+02,4.192561303405642548e+01,3.797385241569817538e+01
6.185000000000000000e+02,4.192383577857827248e+01,3.797385241569817538e+01
6.190000000000000000e+02,4.192970493965380996e+01,3.797385241569817538e+01
6.195000000000000000e+02,4.192373331840052231e+01,3.797385241569817538e+01
6.200000000000000000e+02,4.193111223455313308e+01,3.797385241569817538e+01
6.205000000000000000e+02,4.191337406591026138e+01,3.797385241569817538e+01
6.210000000000000000e+02,4.191843011016734977e+01,3.797385241569817538e+01
6.215000000000000000e+02,4.192810619911917769e+01,3.797385241569817538e+01
6.220000000000000000e+02,4.193340210440506155e+01,3.797385241569817538e+01
6.225000000000000000e+02,4.191532635859211098e+01,3.797385241569817538e+01
6.230000000000000000e+02,4.193567671198947977e+01,3.797385241569817538e+01
6.235000000000000000e+02,4.190681807831443706e+01,3.797385241569817538e+01
6.240000000000000000e+02,4.192516523024715269e+01,3.797385241569817538e+01
6.245000000000000000e+02,4.193027471414946206e+01,3.797385241569817538e+01
6.250000000000000000e+02,4.192384498534945436e+01,3.797385241569817538e+01
6.255000000000000000e+02,4.193762168444218474e+01,3.797385241569817538e+01
6.260000000000000000e+02,4.193226569552078331e+01,3.797385241569817538e+01
6.265000000000000000e+02,4.191075403275542754e+01,3.797385241569817538e+01
6.270000000000000000e+02,4.193252466304766557e+01,3.797385241569817538e+01
6.275000000000000000e+02,4.190328304020541594e+01,3.797385241569817538e+01
6.280000000000000000e+02,4.192525163251702480e+01,3.797385241569817538e+01
6.285000000000000000e+02,4.192951405679703214e+01,3.797385241569817538e+01
6.290000000000000000e+02,4.191780064469175926e+01,3.797385241569817538e+01
6.295000000000000000e+02,4.193146421094496645e+01,3.797385241569817538e+01
6.300000000000000000e+02,4.192590731469898202e+01,3.797385241569817538e+01
6.305000000000000000e+02,4.191590382494392486e+01,3.797385241569817538e+01
6.310000000000000000e+02,4.191872443827033123e+01,3.797385241569817538e+01
6.315000000000000000e+02,4.193149431145454997e+01,3.797385241569817538e+01
6.320000000000000000e+02,4.191431411736017765e+01,3.797385241569817538e+01
6.325000000000000000e+02,4.194564574636071796e+01,3.797385241569817538e+01
6.330000000000000000e+02,4.191334090019752523e+01,3.797385241569817538e+01
6.335000000000000000e+02,4.192219558952171354e+01,3.797385241569817538e+01
6.340000000000000000e+02,4.194931570194276560e+01,3.797385241569817538e+01
6.345000000000000000e+02,4.192670846980345090e+01,3.797385241569817538e+01
6.350000000000000000e+02,4.190418805666133295e+01,3.797385241569817538e+01
6.355000000000000000e+02,4.194084448417923028e+01,3.797385241569817538e+01
6.365000000000000000e+02,4.194050193166523144e+01,3.797385241569817538e+01
6.370000000000000000e+02,4.192315625772406662e+01,3.797385241569817538e+01
6.375000000000000000e+02,4.192149107402602937e+01,3.797385241569817538e+01
6.380000000000000000e+02,4.193736026398495653e+01,3.797385241569817538e+01
6.385000000000000000e+02,4.193377846260047193e+01,3.797385241569817538e+01
6.390000000000000000e+02,4.190401652805873312e+01,3.797385241569817538e+01
6.395000000000000000e+02,4.193279763150808037e+01,3.797385241569817538e+01
6.400000000000000000e+02,4.192727310678908736e+01,3.797385241569817538e+01
6.405000000000000000e+02,4.193474772545138052e+01,3.797385241569817538e+01
6.420000000000000000e+02,4.192291761357763136e+01,3.797385241569817538e+01
6.430000000000000000e+02,4.190520231050741984e+01,3.797385241569817538e+01
6.435000000000000000e+02,4.193940445787880833e+01,3.797385241569817538e+01
6.440000000000000000e+02,4.194487310065291297e+01,3.797385241569817538e+01
6.445000000000000000e+02,4.190955783704911397e+01,3.797385241569817538e+01
6.450000000000000000e+02,4.192468746454323991e+01,3.797385241569817538e+01
6.455000000000000000e+02,4.189826811944877250e+01,3.797385241569817538e+01
6.460000000000000000e+02,4.193611731366272011e+01,3.797385241569817538e+01
6.465000000000000000e+02,4.189785807951235341e+01,3.797385241569817538e+01
6.470000000000000000e+02,4.192595358791384541e+01,3.797385241569817538e+01
6.475000000000000000e+02,4.193314811891170280e+01,3.797385241569817538e+01
6.480000000000000000e+02,4.190829074795859555e+01,3.797385241569817538e+01
6.485000000000000000e+02,4.194112494827746929e+01,3.797385241569817538e+01
6.490000000000000000e+02,4.190850124599231208e+01,3.797385241569817538e+01
6.500000000000000000e+02,4.193301932950587485e+01,3.797385241569817538e+01
6.510000000000000000e+02,4.193895564895674966e+01,3.797385241569817538e+01
6.515000000000000000e+02,4.193285367346401671e+01,3.797385241569817538e+01
6.525000000000000000e+02,4.193145305863970407e+01,3.797385241569817538e+01
6.530000000000000000e+02,4.193871832733672989e+01,3.797385241569817538e+01
6.535000000000000000e+02,4.194205622830661184e+01,3.797385241569817538e+01
6.540000000000000000e+02,4.192467045096749700e+01,3.797385241569817538e+01
6.545000000000000000e+02,4.192138205733711942e+01,3.797385241569817538e+01
6.550000000000000000e+02,4.192701598747041913e+01,3.797385241569817538e+01
6.555000000000000000e+02,4.193828136871623258e+01,3.797385241569817538e+01
6.560000000000000000e+02,4.193547087698319586e+01,3.797385241569817538e+01
6.565000000000000000e+02,4.192949207292562619e+01,3.797385241569817538e+01
6.570000000000000000e+02,4.190156561208613084e+01,3.797385241569817538e+01
6.575000000000000000e+02,4.190336226272646059e+01,3.797385241569817538e+01
6.580000000000000000e+02,4.192752805520085246e+01,3.797385241569817538e+01
6.585000000000000000e+02,4.193335089678530636e+01,3.797385241569817538e+01
6.590000000000000000e+02,4.194364237947914376e+01,3.797385241569817538e+01
6.595000000000000000e+02,4.192806885455259192e+01,3.797385241569817538e+01
6.600000000000000000e+02,4.194470167635206082e+01,3.797385241569817538e+01
6.605000000000000000e+02,4.194040018469407016e+01,3.797385241569817538e+01
6.615000000000000000e+02,4.191810198429119794e+01,3.797385241569817538e+01
6.620000000000000000e+02,4.190972625702933385e+01,3.797385241569817538e+01
6.625000000000000000e+02,4.192192130224126601e+01,3.797385241569817538e+01
6.630000000000000000e+02,4.192819124688102761e+01,3.797385241569817538e+01
6.635000000000000000e+02,4.192422303048181220e+01,3.797385241569817538e+01
6.640000000000000000e+02,4.193372104151654867e+01,3.797385241569817538e+01
6.645000000000000000e+02,4.191654520678456919e+01,3.797385241569817538e+01
6.655000000000000000e+02,4.192417887670046639e+01,3.797385241569817538e+01
6.660000000000000000e+02,4.193626136822601325e+01,3.797385241569817538e+01
6.665000000000000000e+02,4.192266255405437647e+01,3.797385241569817538e+01
6.670000000000000000e+02,4.193024655183770477e+01,3.797385241569817538e+01
6.675000000000000000e+02,4.192363586663686448e+01,3.797385241569817538e+01
6.680000000000000000e+02,4.193057196899123795e+01,3.797385241569817538e+01
6.685000000000000000e+02,4.191828067914556755e+01,3.797385241569817538e+01
6.690000000000000000e+02,4.191033086851380318e+01,3.797385241569817538e+01
6.695000000000000000e+02,4.192494314104997244e+01,3.797385241569817538e+01
6.700000000000000000e+02,4.191134305758260581e+01,3.797385241569817538e+01
6.705000000000000000e+02,4.193010233449048485e+01,3.797385241569817538e+01
6.715000000000000000e+02,4.192795330165424161e+01,3.797385241569817538e+01
6.720000000000000000e+02,4.193987095201442372e+01,3.797385241569817538e+01
6.725000000000000000e+02,4.193788740951908522e+01,3.797385241569817538e+01
6.735000000000000000e+02,4.191605760737822095e+01,3.797385241569817538e+01
6.740000000000000000e+02,4.191906382011109855e+01,3.797385241569817538e+01
6.745000000000000000e+02,4.191671929265039864e+01,3.797385241569817538e+01
6.755000000000000000e+02,4.191733233789928192e+01,3.797385241569817538e+01
6.760000000000000000e+02,4.191042970788178934e+01,3.797385241569817538e+01
6.765000000000000000e+02,4.194193726263005573e+01,3.797385241569817538e+01
6.775000000000000000e+02,4.195205016404016618e+01,3.797385241569817538e+01


==> supplementary_materials/figures/data/diameter_s140_81.csv <==
time,diameter,diameter_0
-4.900000000000000000e+01,3.797317123454098464e+01,3.797317123454098464e+01
-4.850000000000000000e+01,3.796547240702533799e+01,3.797317123454098464e+01
-4.800000000000000000e+01,3.796892478550085315e+01,3.797317123454098464e+01
-4.750000000000000000e+01,3.797475432648035110e+01,3.797317123454098464e+01
-4.700000000000000000e+01,3.798205677971300531e+01,3.797317123454098464e+01
-4.650000000000000000e+01,3.796783902224436247e+01,3.797317123454098464e+01
-4.600000000000000000e+01,3.798864874917313017e+01,3.797317123454098464e+01
-4.550000000000000000e+01,3.797523231788883180e+01,3.797317123454098464e+01
-4.500000000000000000e+01,3.797869938992555205e+01,3.797317123454098464e+01
-4.450000000000000000e+01,3.795843607116939467e+01,3.797317123454098464e+01
-4.400000000000000000e+01,3.795343937062810369e+01,3.797317123454098464e+01
-4.350000000000000000e+01,3.799701768053598983e+01,3.797317123454098464e+01
-4.300000000000000000e+01,3.795002979980829139e+01,3.797317123454098464e+01
-4.250000000000000000e+01,3.799588519444773027e+01,3.797317123454098464e+01
-4.200000000000000000e+01,3.798086822709324650e+01,3.797317123454098464e+01
-4.150000000000000000e+01,3.797999087180380684e+01,3.797317123454098464e+01
-4.100000000000000000e+01,3.796434676340740566e+01,3.797317123454098464e+01
-4.050000000000000000e+01,3.798363904854043938e+01,3.797317123454098464e+01
-4.000000000000000000e+01,3.798743111611495493e+01,3.797317123454098464e+01
-3.950000000000000000e+01,3.796921994569994041e+01,3.797317123454098464e+01
-3.900000000000000000e+01,3.797725121112186741e+01,3.797317123454098464e+01
-3.850000000000000000e+01,3.798438744670491474e+01,3.797317123454098464e+01
-3.800000000000000000e+01,3.796757446316407680e+01,3.797317123454098464e+01
-3.750000000000000000e+01,3.797019284452748167e+01,3.797317123454098464e+01
-3.700000000000000000e+01,3.798393413144006558e+01,3.797317123454098464e+01
-3.650000000000000000e+01,3.797062241690994000e+01,3.797317123454098464e+01
-3.600000000000000000e+01,3.797337919725768529e+01,3.797317123454098464e+01
-3.550000000000000000e+01,3.799749757328861222e+01,3.797317123454098464e+01
-3.500000000000000000e+01,3.798824453269528334e+01,3.797317123454098464e+01
-3.450000000000000000e+01,3.797066004859991750e+01,3.797317123454098464e+01
-3.400000000000000000e+01,3.795577847923682668e+01,3.797317123454098464e+01
-3.350000000000000000e+01,3.798078481902001613e+01,3.797317123454098464e+01
-3.300000000000000000e+01,3.799225230479086690e+01,3.797317123454098464e+01
-3.250000000000000000e+01,3.795975623500065410e+01,3.797317123454098464e+01
-3.200000000000000000e+01,3.797554681972840740e+01,3.797317123454098464e+01
-3.150000000000000000e+01,3.799646615192700949e+01,3.797317123454098464e+01
-3.100000000000000000e+01,3.795574977488782054e+01,3.797317123454098464e+01
-3.050000000000000000e+01,3.798272647291882720e+01,3.797317123454098464e+01
-3.000000000000000000e+01,3.797804863427042221e+01,3.797317123454098464e+01
-2.950000000000000000e+01,3.799492740170682481e+01,3.797317123454098464e+01
-2.900000000000000000e+01,3.797613664356791219e+01,3.797317123454098464e+01
-2.850000000000000000e+01,3.797751032125940895e+01,3.797317123454098464e+01
-2.800000000000000000e+01,3.798761064446804880e+01,3.797317123454098464e+01
-2.750000000000000000e+01,3.797785412521288606e+01,3.797317123454098464e+01
-2.700000000000000000e+01,3.799537543770673409e+01,3.797317123454098464e+01
-2.650000000000000000e+01,3.797042971490657948e+01,3.797317123454098464e+01
-2.600000000000000000e+01,3.798308229743280862e+01,3.797317123454098464e+01
-2.550000000000000000e+01,3.798220850156130268e+01,3.797317123454098464e+01
-2.500000000000000000e+01,3.795993641543827835e+01,3.797317123454098464e+01
-2.400000000000000000e+01,3.797669417711980344e+01,3.797317123454098464e+01
-2.350000000000000000e+01,3.797213673775638654e+01,3.797317123454098464e+01
-2.300000000000000000e+01,3.797979449503765181e+01,3.797317123454098464e+01
-2.250000000000000000e+01,3.797501915198788680e+01,3.797317123454098464e+01
-2.200000000000000000e+01,3.797935660818298231e+01,3.797317123454098464e+01
-2.150000000000000000e+01,3.798038068097634579e+01,3.797317123454098464e+01
-2.100000000000000000e+01,3.797328628967928665e+01,3.797317123454098464e+01
-2.050000000000000000e+01,3.799253679355534530e+01,3.797317123454098464e+01
-2.000000000000000000e+01,3.796965550510023490e+01,3.797317123454098464e+01
-1.950000000000000000e+01,3.797310559029791932e+01,3.797317123454098464e+01
-1.900000000000000000e+01,3.797299769392311219e+01,3.797317123454098464e+01
-1.850000000000000000e+01,3.796868453295919466e+01,3.797317123454098464e+01
-1.800000000000000000e+01,3.797607223258148679e+01,3.797317123454098464e+01
-1.750000000000000000e+01,3.798452802041097698e+01,3.797317123454098464e+01
-1.700000000000000000e+01,3.796105486214778324e+01,3.797317123454098464e+01
-1.650000000000000000e+01,3.797580070324703883e+01,3.797317123454098464e+01
-1.600000000000000000e+01,3.796310513768580108e+01,3.797317123454098464e+01
-1.550000000000000000e+01,3.797570086109796961e+01,3.797317123454098464e+01
-1.500000000000000000e+01,3.797669742648661639e+01,3.797317123454098464e+01
-1.450000000000000000e+01,3.796651099301912069e+01,3.797317123454098464e+01
-1.400000000000000000e+01,3.797508605290359895e+01,3.797317123454098464e+01
-1.350000000000000000e+01,3.795069049745573864e+01,3.797317123454098464e+01
-1.300000000000000000e+01,3.798508342908927204e+01,3.797317123454098464e+01
-1.200000000000000000e+01,3.798437222376429645e+01,3.797317123454098464e+01
-1.150000000000000000e+01,3.798737265237298288e+01,3.797317123454098464e+01
-1.100000000000000000e+01,3.798019522763610212e+01,3.797317123454098464e+01
-1.000000000000000000e+01,3.798627975718894589e+01,3.797317123454098464e+01
-9.500000000000000000e+00,3.798945921443976914e+01,3.797317123454098464e+01
-9.000000000000000000e+00,3.798368045924512870e+01,3.797317123454098464e+01
-8.500000000000000000e+00,3.797495937592005788e+01,3.797317123454098464e+01
-8.000000000000000000e+00,3.797432587508729540e+01,3.797317123454098464e+01
-7.500000000000000000e+00,3.796252077461787167e+01,3.797317123454098464e+01
-7.000000000000000000e+00,3.797320290371883544e+01,3.797317123454098464e+01
-6.500000000000000000e+00,3.796858140542303062e+01,3.797317123454098464e+01
-6.000000000000000000e+00,3.798943347044628638e+01,3.797317123454098464e+01
-5.500000000000000000e+00,3.796749046634144520e+01,3.797317123454098464e+01
-5.000000000000000000e+00,3.799238123509572063e+01,3.797317123454098464e+01
-4.500000000000000000e+00,3.799490511541850424e+01,3.797317123454098464e+01
-4.000000000000000000e+00,3.797590089356578602e+01,3.797317123454098464e+01
-3.500000000000000000e+00,3.797399555549173300e+01,3.797317123454098464e+01
-3.000000000000000000e+00,3.797929173390697599e+01,3.797317123454098464e+01
-2.500000000000000000e+00,3.798000962309914996e+01,3.797317123454098464e+01
-2.000000000000000000e+00,3.795604913536041636e+01,3.797317123454098464e+01
-1.500000000000000000e+00,3.797219084785582055e+01,3.797317123454098464e+01
-1.000000000000000000e+00,3.797277000046194217e+01,3.797317123454098464e+01
-5.000000000000000000e-01,3.796642597976084232e+01,3.797317123454098464e+01
0.000000000000000000e+00,3.796593696856920275e+01,3.797317123454098464e+01
1.000000000000000000e+00,3.848590667252108943e+01,3.797317123454098464e+01
1.500000000000000000e+00,3.847121984074075840e+01,3.797317123454098464e+01
2.000000000000000000e+00,3.848940735732811902e+01,3.797317123454098464e+01
2.500000000000000000e+00,3.850505715832962750e+01,3.797317123454098464e+01
3.000000000000000000e+00,3.850244767627211928e+01,3.797317123454098464e+01
3.500000000000000000e+00,3.849524745698641937e+01,3.797317123454098464e+01
4.000000000000000000e+00,3.851495050536026099e+01,3.797317123454098464e+01
4.500000000000000000e+00,3.850775196446107884e+01,3.797317123454098464e+01
5.000000000000000000e+00,3.850407163121497689e+01,3.797317123454098464e+01
5.500000000000000000e+00,3.851442113661570943e+01,3.797317123454098464e+01
6.000000000000000000e+00,3.852873798684053241e+01,3.797317123454098464e+01
6.500000000000000000e+00,3.851968458307513288e+01,3.797317123454098464e+01
7.000000000000000000e+00,3.853976903742702831e+01,3.797317123454098464e+01
7.500000000000000000e+00,3.854288739911359585e+01,3.797317123454098464e+01
8.000000000000000000e+00,3.851896927374681212e+01,3.797317123454098464e+01
8.500000000000000000e+00,3.852357769551771582e+01,3.797317123454098464e+01
9.500000000000000000e+00,3.853787801340688191e+01,3.797317123454098464e+01
1.000000000000000000e+01,3.855202327502329496e+01,3.797317123454098464e+01
1.050000000000000000e+01,3.856509434519579571e+01,3.797317123454098464e+01
1.100000000000000000e+01,3.855235435352157225e+01,3.797317123454098464e+01
1.150000000000000000e+01,3.854047354834860784e+01,3.797317123454098464e+01
1.200000000000000000e+01,3.856125064529140900e+01,3.797317123454098464e+01
1.250000000000000000e+01,3.857333520655085124e+01,3.797317123454098464e+01
1.300000000000000000e+01,3.854107198189402794e+01,3.797317123454098464e+01
1.350000000000000000e+01,3.856897249986987930e+01,3.797317123454098464e+01
1.400000000000000000e+01,3.855534230496520109e+01,3.797317123454098464e+01
1.500000000000000000e+01,3.856727953741449966e+01,3.797317123454098464e+01
1.600000000000000000e+01,3.857458690586334171e+01,3.797317123454098464e+01
1.650000000000000000e+01,3.856796992619120346e+01,3.797317123454098464e+01
1.750000000000000000e+01,3.857635252657639313e+01,3.797317123454098464e+01
1.800000000000000000e+01,3.857841146209058536e+01,3.797317123454098464e+01
1.850000000000000000e+01,3.856655540581587616e+01,3.797317123454098464e+01
1.900000000000000000e+01,3.857888167483958597e+01,3.797317123454098464e+01
1.950000000000000000e+01,3.859054427889071093e+01,3.797317123454098464e+01
2.000000000000000000e+01,3.858763604374264844e+01,3.797317123454098464e+01
2.050000000000000000e+01,3.858630412469609894e+01,3.797317123454098464e+01
2.100000000000000000e+01,3.858927410292927362e+01,3.797317123454098464e+01
2.150000000000000000e+01,3.858986765223832549e+01,3.797317123454098464e+01
2.200000000000000000e+01,3.858464767523521743e+01,3.797317123454098464e+01
2.250000000000000000e+01,3.857910735562148119e+01,3.797317123454098464e+01
2.300000000000000000e+01,3.859625810450134509e+01,3.797317123454098464e+01
2.350000000000000000e+01,3.859672631325994274e+01,3.797317123454098464e+01
2.400000000000000000e+01,3.860001098158382149e+01,3.797317123454098464e+01
2.450000000000000000e+01,3.858708322216510567e+01,3.797317123454098464e+01
2.500000000000000000e+01,3.857997528023754086e+01,3.797317123454098464e+01
2.550000000000000000e+01,3.859298854978229087e+01,3.797317123454098464e+01
2.600000000000000000e+01,3.858698884965230036e+01,3.797317123454098464e+01
2.650000000000000000e+01,3.861333674780337333e+01,3.797317123454098464e+01
2.700000000000000000e+01,3.859901480091132697e+01,3.797317123454098464e+01
2.750000000000000000e+01,3.860513666280554901e+01,3.797317123454098464e+01
2.800000000000000000e+01,3.859153422525004373e+01,3.797317123454098464e+01
2.850000000000000000e+01,3.860414168518080658e+01,3.797317123454098464e+01
2.900000000000000000e+01,3.860672806080468433e+01,3.797317123454098464e+01
2.950000000000000000e+01,3.860642149714047378e+01,3.797317123454098464e+01
3.000000000000000000e+01,3.857863938279937344e+01,3.797317123454098464e+01
3.050000000000000000e+01,3.860236273215924285e+01,3.797317123454098464e+01
3.100000000000000000e+01,3.861773264429297825e+01,3.797317123454098464e+01
3.150000000000000000e+01,3.861555624966482014e+01,3.797317123454098464e+01
3.200000000000000000e+01,3.861116515273943861e+01,3.797317123454098464e+01
3.250000000000000000e+01,3.861660397422382829e+01,3.797317123454098464e+01
3.300000000000000000e+01,3.862258709681173485e+01,3.797317123454098464e+01
3.350000000000000000e+01,3.862089016667324870e+01,3.797317123454098464e+01
3.400000000000000000e+01,3.860748360708997495e+01,3.797317123454098464e+01
3.450000000000000000e+01,3.861825462117685959e+01,3.797317123454098464e+01
3.500000000000000000e+01,3.861530709537474593e+01,3.797317123454098464e+01
3.550000000000000000e+01,3.861814294642979917e+01,3.797317123454098464e+01
3.600000000000000000e+01,3.863110430179495580e+01,3.797317123454098464e+01
3.650000000000000000e+01,3.860814001296719766e+01,3.797317123454098464e+01
3.700000000000000000e+01,3.861422752045187679e+01,3.797317123454098464e+01
3.750000000000000000e+01,3.861375136041886691e+01,3.797317123454098464e+01
3.800000000000000000e+01,3.862651031440207561e+01,3.797317123454098464e+01
3.850000000000000000e+01,3.862095536987781941e+01,3.797317123454098464e+01
3.900000000000000000e+01,3.862043456618292225e+01,3.797317123454098464e+01
3.950000000000000000e+01,3.863031065727336255e+01,3.797317123454098464e+01
4.000000000000000000e+01,3.863039360420963675e+01,3.797317123454098464e+01
4.050000000000000000e+01,3.862923464491216663e+01,3.797317123454098464e+01
4.100000000000000000e+01,3.862042147129397307e+01,3.797317123454098464e+01
4.150000000000000000e+01,3.862681463177537466e+01,3.797317123454098464e+01
4.200000000000000000e+01,3.864398685853193172e+01,3.797317123454098464e+01
4.250000000000000000e+01,3.862317300404958331e+01,3.797317123454098464e+01
4.300000000000000000e+01,3.863233092233508614e+01,3.797317123454098464e+01
4.350000000000000000e+01,3.862830841888440148e+01,3.797317123454098464e+01
4.400000000000000000e+01,3.863166440556212677e+01,3.797317123454098464e+01
4.450000000000000000e+01,3.861589011725590126e+01,3.797317123454098464e+01
4.500000000000000000e+01,3.863327331828762823e+01,3.797317123454098464e+01
4.550000000000000000e+01,3.862885808392604048e+01,3.797317123454098464e+01
4.600000000000000000e+01,3.863693777263704021e+01,3.797317123454098464e+01
4.650000000000000000e+01,3.864424875870159326e+01,3.797317123454098464e+01
4.700000000000000000e+01,3.861514455908100985e+01,3.797317123454098464e+01
4.750000000000000000e+01,3.863396946507766927e+01,3.797317123454098464e+01
4.800000000000000000e+01,3.861957941464840616e+01,3.797317123454098464e+01
4.850000000000000000e+01,3.862434530575868763e+01,3.797317123454098464e+01
4.900000000000000000e+01,3.863117505761897519e+01,3.797317123454098464e+01
4.950000000000000000e+01,3.861987655225167515e+01,3.797317123454098464e+01
5.000000000000000000e+01,3.862333222629261087e+01,3.797317123454098464e+01
5.050000000000000000e+01,3.862088050370045522e+01,3.797317123454098464e+01
5.100000000000000000e+01,3.863904180096825058e+01,3.797317123454098464e+01
5.150000000000000000e+01,3.863469994681676667e+01,3.797317123454098464e+01
5.200000000000000000e+01,3.863889146927038354e+01,3.797317123454098464e+01
5.250000000000000000e+01,3.863037245888995130e+01,3.797317123454098464e+01
5.300000000000000000e+01,3.863576709967062328e+01,3.797317123454098464e+01
5.350000000000000000e+01,3.863362705545993236e+01,3.797317123454098464e+01
5.400000000000000000e+01,3.863883365777862622e+01,3.797317123454098464e+01
5.450000000000000000e+01,3.863763594434259829e+01,3.797317123454098464e+01
5.500000000000000000e+01,3.862347400629109018e+01,3.797317123454098464e+01
5.550000000000000000e+01,3.860948985634544073e+01,3.797317123454098464e+01
5.600000000000000000e+01,3.862663319977940546e+01,3.797317123454098464e+01
5.650000000000000000e+01,3.863316167124144584e+01,3.797317123454098464e+01
5.700000000000000000e+01,3.863191255271501490e+01,3.797317123454098464e+01
5.750000000000000000e+01,3.862566240892060421e+01,3.797317123454098464e+01
5.800000000000000000e+01,3.862630295241488909e+01,3.797317123454098464e+01
5.850000000000000000e+01,3.862711651797424395e+01,3.797317123454098464e+01
5.900000000000000000e+01,3.862431825296436472e+01,3.797317123454098464e+01
5.950000000000000000e+01,3.865191114267695127e+01,3.797317123454098464e+01
6.000000000000000000e+01,3.864288212260367317e+01,3.797317123454098464e+01
6.050000000000000000e+01,3.864349588221755027e+01,3.797317123454098464e+01
6.100000000000000000e+01,3.862763064508884980e+01,3.797317123454098464e+01
6.150000000000000000e+01,3.865285625309127227e+01,3.797317123454098464e+01
6.200000000000000000e+01,3.862848466810734038e+01,3.797317123454098464e+01
6.250000000000000000e+01,3.862130510848118803e+01,3.797317123454098464e+01
6.300000000000000000e+01,3.864364427926666679e+01,3.797317123454098464e+01
6.350000000000000000e+01,3.863733377660985013e+01,3.797317123454098464e+01
6.400000000000000000e+01,3.862582225936743896e+01,3.797317123454098464e+01
6.450000000000000000e+01,3.863707498228686887e+01,3.797317123454098464e+01
6.500000000000000000e+01,3.864413845209585219e+01,3.797317123454098464e+01
6.550000000000000000e+01,3.862852796868578764e+01,3.797317123454098464e+01
6.600000000000000000e+01,3.863764907270162752e+01,3.797317123454098464e+01
6.650000000000000000e+01,3.863673927744375192e+01,3.797317123454098464e+01
6.700000000000000000e+01,3.863997122852029520e+01,3.797317123454098464e+01
6.750000000000000000e+01,3.863770086975917195e+01,3.797317123454098464e+01
6.800000000000000000e+01,3.864552396588779004e+01,3.797317123454098464e+01
6.850000000000000000e+01,3.864799003845254788e+01,3.797317123454098464e+01
6.900000000000000000e+01,3.864750070152811645e+01,3.797317123454098464e+01
6.950000000000000000e+01,3.863868939628882515e+01,3.797317123454098464e+01
7.000000000000000000e+01,3.862808336896618755e+01,3.797317123454098464e+01
7.050000000000000000e+01,3.864384490943675132e+01,3.797317123454098464e+01
7.100000000000000000e+01,3.863343193964915656e+01,3.797317123454098464e+01
7.150000000000000000e+01,3.864453883243378129e+01,3.797317123454098464e+01
7.200000000000000000e+01,3.864036824897510058e+01,3.797317123454098464e+01
7.250000000000000000e+01,3.865089625060441847e+01,3.797317123454098464e+01
7.300000000000000000e+01,3.864477510715924069e+01,3.797317123454098464e+01
7.350000000000000000e+01,3.863609637256133311e+01,3.797317123454098464e+01
7.400000000000000000e+01,3.864646415988525519e+01,3.797317123454098464e+01
7.450000000000000000e+01,3.864355961702381137e+01,3.797317123454098464e+01
7.500000000000000000e+01,3.865993696701681870e+01,3.797317123454098464e+01
7.550000000000000000e+01,3.864857061539952809e+01,3.797317123454098464e+01
7.600000000000000000e+01,3.864852121216990355e+01,3.797317123454098464e+01
7.650000000000000000e+01,3.864555820502837236e+01,3.797317123454098464e+01
7.700000000000000000e+01,3.864125082828447688e+01,3.797317123454098464e+01
7.750000000000000000e+01,3.864632575866890107e+01,3.797317123454098464e+01
7.800000000000000000e+01,3.864829830481482986e+01,3.797317123454098464e+01
7.850000000000000000e+01,3.865405958036696177e+01,3.797317123454098464e+01
7.900000000000000000e+01,3.863762456967436520e+01,3.797317123454098464e+01
7.950000000000000000e+01,3.864434416734820132e+01,3.797317123454098464e+01
8.000000000000000000e+01,3.864948240175750982e+01,3.797317123454098464e+01
8.050000000000000000e+01,3.864743941085183820e+01,3.797317123454098464e+01
8.100000000000000000e+01,3.865227519554827040e+01,3.797317123454098464e+01
8.150000000000000000e+01,3.864790510650936284e+01,3.797317123454098464e+01
8.200000000000000000e+01,3.864347643286166800e+01,3.797317123454098464e+01
8.250000000000000000e+01,3.864372169676322244e+01,3.797317123454098464e+01
8.300000000000000000e+01,3.862595192818398004e+01,3.797317123454098464e+01
8.350000000000000000e+01,3.865287451212770975e+01,3.797317123454098464e+01
8.400000000000000000e+01,3.864711300495666535e+01,3.797317123454098464e+01
8.450000000000000000e+01,3.866238523713902708e+01,3.797317123454098464e+01
8.500000000000000000e+01,3.864970502216554848e+01,3.797317123454098464e+01
8.550000000000000000e+01,3.863897806136990454e+01,3.797317123454098464e+01
8.600000000000000000e+01,3.864654064310851567e+01,3.797317123454098464e+01
8.650000000000000000e+01,3.864426986914288875e+01,3.797317123454098464e+01
8.700000000000000000e+01,3.865055771986239819e+01,3.797317123454098464e+01
8.750000000000000000e+01,3.864264483413560924e+01,3.797317123454098464e+01
8.800000000000000000e+01,3.864652276209914561e+01,3.797317123454098464e+01
8.850000000000000000e+01,3.864544855643907795e+01,3.797317123454098464e+01
8.900000000000000000e+01,3.864714189815424561e+01,3.797317123454098464e+01
8.950000000000000000e+01,3.863466061415007857e+01,3.797317123454098464e+01
9.000000000000000000e+01,3.865137669973359635e+01,3.797317123454098464e+01
9.050000000000000000e+01,3.864755761441070803e+01,3.797317123454098464e+01
9.100000000000000000e+01,3.862169831649618601e+01,3.797317123454098464e+01
9.150000000000000000e+01,3.864511173190896898e+01,3.797317123454098464e+01
9.200000000000000000e+01,3.864545202788691824e+01,3.797317123454098464e+01
9.300000000000000000e+01,3.865178053800487135e+01,3.797317123454098464e+01
9.350000000000000000e+01,3.865381910333057647e+01,3.797317123454098464e+01
9.400000000000000000e+01,3.863814472580099135e+01,3.797317123454098464e+01
9.450000000000000000e+01,3.863867239480521931e+01,3.797317123454098464e+01
9.500000000000000000e+01,3.865136990671071970e+01,3.797317123454098464e+01
9.550000000000000000e+01,3.866133925229938484e+01,3.797317123454098464e+01
9.600000000000000000e+01,3.866333387120894116e+01,3.797317123454098464e+01
9.700000000000000000e+01,3.864465534346324915e+01,3.797317123454098464e+01
9.750000000000000000e+01,3.864312496829928278e+01,3.797317123454098464e+01
9.800000000000000000e+01,3.864870270083993375e+01,3.797317123454098464e+01
9.850000000000000000e+01,3.864992345767831239e+01,3.797317123454098464e+01
9.900000000000000000e+01,3.862496369442170163e+01,3.797317123454098464e+01
9.950000000000000000e+01,3.864439692485884592e+01,3.797317123454098464e+01
1.000000000000000000e+02,3.863439920791647353e+01,3.797317123454098464e+01
1.010000000000000000e+02,3.864248212367078139e+01,3.797317123454098464e+01
1.015000000000000000e+02,3.864472946385305363e+01,3.797317123454098464e+01
1.020000000000000000e+02,3.863918816677065138e+01,3.797317123454098464e+01
1.025000000000000000e+02,3.864840090776131376e+01,3.797317123454098464e+01
1.030000000000000000e+02,3.864935316813801336e+01,3.797317123454098464e+01
1.035000000000000000e+02,3.865284357142045479e+01,3.797317123454098464e+01
1.040000000000000000e+02,3.864866468134273703e+01,3.797317123454098464e+01
1.045000000000000000e+02,3.864885043748379445e+01,3.797317123454098464e+01
1.050000000000000000e+02,3.863094211669670131e+01,3.797317123454098464e+01
1.055000000000000000e+02,3.862477444785117342e+01,3.797317123454098464e+01
1.060000000000000000e+02,3.863933853879237290e+01,3.797317123454098464e+01
1.065000000000000000e+02,3.863489640802408331e+01,3.797317123454098464e+01
1.070000000000000000e+02,3.864613313012419127e+01,3.797317123454098464e+01
1.075000000000000000e+02,3.863546634647187261e+01,3.797317123454098464e+01
1.080000000000000000e+02,3.864918851004454581e+01,3.797317123454098464e+01
1.085000000000000000e+02,3.865320049627197818e+01,3.797317123454098464e+01
1.090000000000000000e+02,3.864999277307187242e+01,3.797317123454098464e+01
1.095000000000000000e+02,3.863230979249537000e+01,3.797317123454098464e+01
1.100000000000000000e+02,3.865105033333760076e+01,3.797317123454098464e+01
1.105000000000000000e+02,3.863730150247840811e+01,3.797317123454098464e+01
1.110000000000000000e+02,3.864893385291527750e+01,3.797317123454098464e+01
1.115000000000000000e+02,3.863129856008989549e+01,3.797317123454098464e+01
1.120000000000000000e+02,3.865820848196819526e+01,3.797317123454098464e+01
1.125000000000000000e+02,3.865143994367929992e+01,3.797317123454098464e+01
1.130000000000000000e+02,3.863692180914174656e+01,3.797317123454098464e+01
1.135000000000000000e+02,3.865041666740714987e+01,3.797317123454098464e+01
1.140000000000000000e+02,3.863179352395616206e+01,3.797317123454098464e+01
1.145000000000000000e+02,3.863660348694291713e+01,3.797317123454098464e+01
1.150000000000000000e+02,3.865564728557768603e+01,3.797317123454098464e+01
1.155000000000000000e+02,3.864281608208786167e+01,3.797317123454098464e+01
1.160000000000000000e+02,3.864811331900050106e+01,3.797317123454098464e+01
1.165000000000000000e+02,3.863937612654383003e+01,3.797317123454098464e+01
1.170000000000000000e+02,3.865110957184561613e+01,3.797317123454098464e+01
1.175000000000000000e+02,3.865144861795625530e+01,3.797317123454098464e+01
1.180000000000000000e+02,3.864810787103677114e+01,3.797317123454098464e+01
1.185000000000000000e+02,3.864880877614302790e+01,3.797317123454098464e+01
1.190000000000000000e+02,3.863154407080331509e+01,3.797317123454098464e+01
1.195000000000000000e+02,3.864798760711371273e+01,3.797317123454098464e+01
1.200000000000000000e+02,3.864410659471796095e+01,3.797317123454098464e+01
1.205000000000000000e+02,3.864502322410184831e+01,3.797317123454098464e+01
1.215000000000000000e+02,3.863946825334515722e+01,3.797317123454098464e+01
1.220000000000000000e+02,3.863021471919348926e+01,3.797317123454098464e+01
1.225000000000000000e+02,3.863988923282548882e+01,3.797317123454098464e+01
1.230000000000000000e+02,3.864365556354303521e+01,3.797317123454098464e+01
1.235000000000000000e+02,3.863070028495800301e+01,3.797317123454098464e+01
1.240000000000000000e+02,3.863403349861108893e+01,3.797317123454098464e+01
1.245000000000000000e+02,3.865917576844959314e+01,3.797317123454098464e+01
1.250000000000000000e+02,3.864472247709988295e+01,3.797317123454098464e+01
1.255000000000000000e+02,3.864219048938942791e+01,3.797317123454098464e+01
1.260000000000000000e+02,3.864153600704414515e+01,3.797317123454098464e+01
1.265000000000000000e+02,3.866059435611600748e+01,3.797317123454098464e+01
1.270000000000000000e+02,3.865389898993352347e+01,3.797317123454098464e+01
1.275000000000000000e+02,3.864588433620104979e+01,3.797317123454098464e+01
1.280000000000000000e+02,3.866040578971072961e+01,3.797317123454098464e+01
1.285000000000000000e+02,3.864274351050768530e+01,3.797317123454098464e+01
1.290000000000000000e+02,3.864967152012290796e+01,3.797317123454098464e+01
1.295000000000000000e+02,3.862836656287819892e+01,3.797317123454098464e+01
1.300000000000000000e+02,3.864888746563318023e+01,3.797317123454098464e+01
1.305000000000000000e+02,3.864985035684765080e+01,3.797317123454098464e+01
1.310000000000000000e+02,3.865492327238611381e+01,3.797317123454098464e+01
1.315000000000000000e+02,3.864148442690512297e+01,3.797317123454098464e+01
1.320000000000000000e+02,3.864445272706353052e+01,3.797317123454098464e+01
1.325000000000000000e+02,3.864331879258780589e+01,3.797317123454098464e+01
1.330000000000000000e+02,3.863090974926745247e+01,3.797317123454098464e+01
1.335000000000000000e+02,3.865101127705858630e+01,3.797317123454098464e+01
1.340000000000000000e+02,3.863952758869324811e+01,3.797317123454098464e+01
1.345000000000000000e+02,3.864781057388940866e+01,3.797317123454098464e+01
1.350000000000000000e+02,3.864372893984732826e+01,3.797317123454098464e+01
1.355000000000000000e+02,3.864926697459920746e+01,3.797317123454098464e+01
1.360000000000000000e+02,3.864732575242884138e+01,3.797317123454098464e+01
1.365000000000000000e+02,3.866293785437040498e+01,3.797317123454098464e+01
1.370000000000000000e+02,3.864987221034104437e+01,3.797317123454098464e+01
1.375000000000000000e+02,3.862415407523678113e+01,3.797317123454098464e+01
1.380000000000000000e+02,3.862918187122929226e+01,3.797317123454098464e+01
1.385000000000000000e+02,3.863555509688987399e+01,3.797317123454098464e+01
1.390000000000000000e+02,3.865295412836621125e+01,3.797317123454098464e+01
1.395000000000000000e+02,3.864069757676772099e+01,3.797317123454098464e+01
1.400000000000000000e+02,3.864867722147165097e+01,3.797317123454098464e+01
1.405000000000000000e+02,3.864738413988050070e+01,3.797317123454098464e+01
1.410000000000000000e+02,3.864318963144317820e+01,3.797317123454098464e+01
1.415000000000000000e+02,3.865351302867379957e+01,3.797317123454098464e+01
1.420000000000000000e+02,3.864108231104111724e+01,3.797317123454098464e+01
1.425000000000000000e+02,3.862877781628350249e+01,3.797317123454098464e+01
1.430000000000000000e+02,3.864926266924022258e+01,3.797317123454098464e+01
1.435000000000000000e+02,3.863780002000216740e+01,3.797317123454098464e+01
1.440000000000000000e+02,3.863325911796743384e+01,3.797317123454098464e+01
1.445000000000000000e+02,3.865199571882397578e+01,3.797317123454098464e+01
1.450000000000000000e+02,3.864966191500330694e+01,3.797317123454098464e+01
1.455000000000000000e+02,3.863949987909394679e+01,3.797317123454098464e+01
1.460000000000000000e+02,3.866190088927277912e+01,3.797317123454098464e+01
1.465000000000000000e+02,3.864842788984164912e+01,3.797317123454098464e+01
1.470000000000000000e+02,3.864145877945311014e+01,3.797317123454098464e+01
1.475000000000000000e+02,3.865296247722132250e+01,3.797317123454098464e+01
1.480000000000000000e+02,3.864771965752807148e+01,3.797317123454098464e+01
1.485000000000000000e+02,3.864914738076385703e+01,3.797317123454098464e+01
1.490000000000000000e+02,3.864391599607979089e+01,3.797317123454098464e+01
1.495000000000000000e+02,3.864078857948856438e+01,3.797317123454098464e+01
1.500000000000000000e+02,3.864313114143381966e+01,3.797317123454098464e+01
1.505000000000000000e+02,3.862362014514850728e+01,3.797317123454098464e+01
1.510000000000000000e+02,3.864149102700450555e+01,3.797317123454098464e+01
1.515000000000000000e+02,3.863690780737334762e+01,3.797317123454098464e+01
1.520000000000000000e+02,3.863348212779696667e+01,3.797317123454098464e+01
1.525000000000000000e+02,3.865059791143112733e+01,3.797317123454098464e+01
1.530000000000000000e+02,3.864070064929361337e+01,3.797317123454098464e+01
1.535000000000000000e+02,3.865072183871265565e+01,3.797317123454098464e+01
1.540000000000000000e+02,3.863775527600687099e+01,3.797317123454098464e+01
1.545000000000000000e+02,3.863801059548626426e+01,3.797317123454098464e+01
1.550000000000000000e+02,3.863731823297749912e+01,3.797317123454098464e+01
1.555000000000000000e+02,3.864944562375791293e+01,3.797317123454098464e+01
1.560000000000000000e+02,3.864184331115617965e+01,3.797317123454098464e+01
1.565000000000000000e+02,3.863887513944135321e+01,3.797317123454098464e+01
1.570000000000000000e+02,3.865292442974535447e+01,3.797317123454098464e+01
1.575000000000000000e+02,3.864360515848578359e+01,3.797317123454098464e+01
1.580000000000000000e+02,3.864084383438607517e+01,3.797317123454098464e+01
1.585000000000000000e+02,3.865807943739696384e+01,3.797317123454098464e+01
1.590000000000000000e+02,3.864871373616350070e+01,3.797317123454098464e+01
1.595000000000000000e+02,3.863867426692366536e+01,3.797317123454098464e+01
1.600000000000000000e+02,3.864198654293697643e+01,3.797317123454098464e+01
1.605000000000000000e+02,3.864062124311766411e+01,3.797317123454098464e+01
1.610000000000000000e+02,3.865023507853525331e+01,3.797317123454098464e+01
1.615000000000000000e+02,3.866199060763017314e+01,3.797317123454098464e+01
1.620000000000000000e+02,3.863695925822468524e+01,3.797317123454098464e+01
1.625000000000000000e+02,3.864513470559716524e+01,3.797317123454098464e+01
1.630000000000000000e+02,3.862635947255119362e+01,3.797317123454098464e+01
1.635000000000000000e+02,3.863345892280782579e+01,3.797317123454098464e+01
1.640000000000000000e+02,3.864823776853597792e+01,3.797317123454098464e+01
1.645000000000000000e+02,3.862316180904969087e+01,3.797317123454098464e+01
1.650000000000000000e+02,3.863287476719916924e+01,3.797317123454098464e+01
1.655000000000000000e+02,3.864642767651942279e+01,3.797317123454098464e+01
1.660000000000000000e+02,3.864097773353028487e+01,3.797317123454098464e+01
1.665000000000000000e+02,3.864649147851442734e+01,3.797317123454098464e+01
1.670000000000000000e+02,3.864149058824160221e+01,3.797317123454098464e+01
1.675000000000000000e+02,3.863782174751714393e+01,3.797317123454098464e+01
1.680000000000000000e+02,3.865488620124201447e+01,3.797317123454098464e+01
1.685000000000000000e+02,3.864092757846245263e+01,3.797317123454098464e+01
1.690000000000000000e+02,3.865061746153284616e+01,3.797317123454098464e+01
1.695000000000000000e+02,3.865157678602189151e+01,3.797317123454098464e+01
1.700000000000000000e+02,3.864713105743752664e+01,3.797317123454098464e+01
1.705000000000000000e+02,3.863705500736843135e+01,3.797317123454098464e+01
1.710000000000000000e+02,3.863947412873464060e+01,3.797317123454098464e+01
1.715000000000000000e+02,3.862257231962777126e+01,3.797317123454098464e+01
1.720000000000000000e+02,3.862628118581346115e+01,3.797317123454098464e+01
1.725000000000000000e+02,3.865131535504750104e+01,3.797317123454098464e+01
1.730000000000000000e+02,3.865150774595093708e+01,3.797317123454098464e+01
1.735000000000000000e+02,3.863536883032053026e+01,3.797317123454098464e+01
1.740000000000000000e+02,3.864872121785934667e+01,3.797317123454098464e+01
1.745000000000000000e+02,3.863645588729397673e+01,3.797317123454098464e+01
1.750000000000000000e+02,3.864498084554084301e+01,3.797317123454098464e+01
1.755000000000000000e+02,3.865070042571151276e+01,3.797317123454098464e+01
1.760000000000000000e+02,3.863493576395307372e+01,3.797317123454098464e+01
1.765000000000000000e+02,3.864668028249440823e+01,3.797317123454098464e+01
1.770000000000000000e+02,3.865824171948128196e+01,3.797317123454098464e+01
1.775000000000000000e+02,3.864087858592817071e+01,3.797317123454098464e+01
1.780000000000000000e+02,3.865840765076951868e+01,3.797317123454098464e+01
1.785000000000000000e+02,3.864159689292186783e+01,3.797317123454098464e+01
1.790000000000000000e+02,3.864246813410516523e+01,3.797317123454098464e+01
1.795000000000000000e+02,3.864267261417244015e+01,3.797317123454098464e+01
1.800000000000000000e+02,3.864070262625271113e+01,3.797317123454098464e+01
1.805000000000000000e+02,3.864629457734501727e+01,3.797317123454098464e+01
1.810000000000000000e+02,3.864055897362510450e+01,3.797317123454098464e+01
1.815000000000000000e+02,3.864625461699107944e+01,3.797317123454098464e+01
1.820000000000000000e+02,3.865207093906497704e+01,3.797317123454098464e+01
1.825000000000000000e+02,3.863839105517589445e+01,3.797317123454098464e+01
1.830000000000000000e+02,3.864957102564272873e+01,3.797317123454098464e+01
1.835000000000000000e+02,3.863667176442336171e+01,3.797317123454098464e+01
1.840000000000000000e+02,3.864920760103520081e+01,3.797317123454098464e+01
1.845000000000000000e+02,3.865785637766794025e+01,3.797317123454098464e+01
1.850000000000000000e+02,3.862651332075060395e+01,3.797317123454098464e+01
1.855000000000000000e+02,3.865708012061638499e+01,3.797317123454098464e+01
1.860000000000000000e+02,3.864788942136810590e+01,3.797317123454098464e+01
1.865000000000000000e+02,3.865034109596311396e+01,3.797317123454098464e+01
1.870000000000000000e+02,3.864922833132136049e+01,3.797317123454098464e+01
1.875000000000000000e+02,3.864997369704422425e+01,3.797317123454098464e+01
1.880000000000000000e+02,3.864506968003532705e+01,3.797317123454098464e+01
1.885000000000000000e+02,3.865815741075874001e+01,3.797317123454098464e+01
1.890000000000000000e+02,3.865290197392452853e+01,3.797317123454098464e+01
1.895000000000000000e+02,3.864905412177554211e+01,3.797317123454098464e+01
1.900000000000000000e+02,3.864858927399087207e+01,3.797317123454098464e+01
1.905000000000000000e+02,3.863730804686306897e+01,3.797317123454098464e+01
1.910000000000000000e+02,3.864922199140621473e+01,3.797317123454098464e+01
1.915000000000000000e+02,3.865416196362706103e+01,3.797317123454098464e+01
1.920000000000000000e+02,3.865075995106617057e+01,3.797317123454098464e+01
1.925000000000000000e+02,3.863944991626303249e+01,3.797317123454098464e+01
1.930000000000000000e+02,3.864794887566868908e+01,3.797317123454098464e+01
1.935000000000000000e+02,3.865486583185852254e+01,3.797317123454098464e+01
1.940000000000000000e+02,3.864313885473683285e+01,3.797317123454098464e+01
1.945000000000000000e+02,3.864588212442383508e+01,3.797317123454098464e+01
1.950000000000000000e+02,3.865148446958692574e+01,3.797317123454098464e+01
1.955000000000000000e+02,3.862093261346261386e+01,3.797317123454098464e+01
1.960000000000000000e+02,3.864187536635009224e+01,3.797317123454098464e+01
1.965000000000000000e+02,3.863105760821331813e+01,3.797317123454098464e+01
1.970000000000000000e+02,3.863150823509339205e+01,3.797317123454098464e+01
1.975000000000000000e+02,3.863980952923184731e+01,3.797317123454098464e+01
1.980000000000000000e+02,3.864433800252439966e+01,3.797317123454098464e+01
1.985000000000000000e+02,3.864632340885602702e+01,3.797317123454098464e+01
1.990000000000000000e+02,3.863752435394031437e+01,3.797317123454098464e+01
1.995000000000000000e+02,3.864960631817675107e+01,3.797317123454098464e+01
2.000000000000000000e+02,3.864273090084532214e+01,3.797317123454098464e+01
2.005000000000000000e+02,3.864115838778442225e+01,3.797317123454098464e+01
2.010000000000000000e+02,3.865083728877939961e+01,3.797317123454098464e+01
2.015000000000000000e+02,3.863455953873001647e+01,3.797317123454098464e+01
2.020000000000000000e+02,3.864221690709298684e+01,3.797317123454098464e+01
2.025000000000000000e+02,3.864658504146311913e+01,3.797317123454098464e+01
2.030000000000000000e+02,3.864600782521559807e+01,3.797317123454098464e+01
2.035000000000000000e+02,3.864506699969171422e+01,3.797317123454098464e+01
2.040000000000000000e+02,3.865250519385274686e+01,3.797317123454098464e+01
2.045000000000000000e+02,3.863363220369850382e+01,3.797317123454098464e+01
2.050000000000000000e+02,3.862528371086605716e+01,3.797317123454098464e+01
2.055000000000000000e+02,3.865665857174769826e+01,3.797317123454098464e+01
2.060000000000000000e+02,3.865780279498255112e+01,3.797317123454098464e+01
2.065000000000000000e+02,3.864990185805378786e+01,3.797317123454098464e+01
2.070000000000000000e+02,3.865022001449124645e+01,3.797317123454098464e+01
2.075000000000000000e+02,3.865540118103141509e+01,3.797317123454098464e+01
2.085000000000000000e+02,3.862899876765681739e+01,3.797317123454098464e+01
2.090000000000000000e+02,3.863704989196823192e+01,3.797317123454098464e+01
2.095000000000000000e+02,3.862365128045546214e+01,3.797317123454098464e+01
2.100000000000000000e+02,3.865659537315298167e+01,3.797317123454098464e+01
2.105000000000000000e+02,3.863465760195000342e+01,3.797317123454098464e+01
2.110000000000000000e+02,3.864179529408954039e+01,3.797317123454098464e+01
2.115000000000000000e+02,3.864348111515922568e+01,3.797317123454098464e+01
2.120000000000000000e+02,3.864079913929171539e+01,3.797317123454098464e+01
2.125000000000000000e+02,3.862379660698282891e+01,3.797317123454098464e+01
2.130000000000000000e+02,3.865228235343963803e+01,3.797317123454098464e+01
2.135000000000000000e+02,3.865048471840238165e+01,3.797317123454098464e+01
2.140000000000000000e+02,3.864007920816032282e+01,3.797317123454098464e+01
2.145000000000000000e+02,3.863020281157183433e+01,3.797317123454098464e+01
2.150000000000000000e+02,3.864480491929477068e+01,3.797317123454098464e+01
2.155000000000000000e+02,3.862946244621866043e+01,3.797317123454098464e+01
2.160000000000000000e+02,3.864584058672263467e+01,3.797317123454098464e+01
2.165000000000000000e+02,3.863617321564616702e+01,3.797317123454098464e+01
2.170000000000000000e+02,3.864953028144913105e+01,3.797317123454098464e+01
2.175000000000000000e+02,3.862214994741233909e+01,3.797317123454098464e+01
2.180000000000000000e+02,3.866072024257002937e+01,3.797317123454098464e+01
2.185000000000000000e+02,3.863625504592366156e+01,3.797317123454098464e+01
2.190000000000000000e+02,3.864923184552031898e+01,3.797317123454098464e+01
2.195000000000000000e+02,3.864204135487138814e+01,3.797317123454098464e+01
2.200000000000000000e+02,3.864217859218157258e+01,3.797317123454098464e+01
2.205000000000000000e+02,3.864738792672729772e+01,3.797317123454098464e+01
2.210000000000000000e+02,3.864797298599845732e+01,3.797317123454098464e+01
2.215000000000000000e+02,3.863943129284990619e+01,3.797317123454098464e+01
2.220000000000000000e+02,3.863377041784980293e+01,3.797317123454098464e+01
2.225000000000000000e+02,3.864864415713451962e+01,3.797317123454098464e+01
2.235000000000000000e+02,3.864337312738715724e+01,3.797317123454098464e+01
2.240000000000000000e+02,3.864052710955376568e+01,3.797317123454098464e+01
2.245000000000000000e+02,3.864588894395121343e+01,3.797317123454098464e+01
2.250000000000000000e+02,3.863389901200810783e+01,3.797317123454098464e+01
2.255000000000000000e+02,3.862666645786723052e+01,3.797317123454098464e+01
2.260000000000000000e+02,3.864815416923123337e+01,3.797317123454098464e+01
2.270000000000000000e+02,3.864174917998345649e+01,3.797317123454098464e+01
2.275000000000000000e+02,3.862647047649764431e+01,3.797317123454098464e+01
2.280000000000000000e+02,3.864138653607883356e+01,3.797317123454098464e+01
2.285000000000000000e+02,3.862436366967892099e+01,3.797317123454098464e+01
2.290000000000000000e+02,3.864748984157541400e+01,3.797317123454098464e+01
2.295000000000000000e+02,3.865333097915733163e+01,3.797317123454098464e+01
2.300000000000000000e+02,3.864391544879497076e+01,3.797317123454098464e+01
2.305000000000000000e+02,3.863948836432292921e+01,3.797317123454098464e+01
2.310000000000000000e+02,3.864569624743657528e+01,3.797317123454098464e+01
2.315000000000000000e+02,3.863729499928722788e+01,3.797317123454098464e+01
2.320000000000000000e+02,3.863092108373999167e+01,3.797317123454098464e+01
2.325000000000000000e+02,3.864863309471157038e+01,3.797317123454098464e+01
2.330000000000000000e+02,3.864358200563157197e+01,3.797317123454098464e+01
2.335000000000000000e+02,3.864006608388387320e+01,3.797317123454098464e+01
2.340000000000000000e+02,3.864054014541441262e+01,3.797317123454098464e+01
2.345000000000000000e+02,3.863467339312469306e+01,3.797317123454098464e+01
2.350000000000000000e+02,3.864831450540887658e+01,3.797317123454098464e+01
2.360000000000000000e+02,3.864136963731068874e+01,3.797317123454098464e+01
2.365000000000000000e+02,3.864080262508928598e+01,3.797317123454098464e+01
2.370000000000000000e+02,3.865001864371080131e+01,3.797317123454098464e+01
2.375000000000000000e+02,3.863495078424509899e+01,3.797317123454098464e+01
2.380000000000000000e+02,3.864806402466177815e+01,3.797317123454098464e+01
2.385000000000000000e+02,3.864043029006193564e+01,3.797317123454098464e+01
2.390000000000000000e+02,3.865471973882369383e+01,3.797317123454098464e+01
2.395000000000000000e+02,3.864076554526426577e+01,3.797317123454098464e+01
2.400000000000000000e+02,3.864470958655606836e+01,3.797317123454098464e+01
2.405000000000000000e+02,3.862104108099927657e+01,3.797317123454098464e+01
2.410000000000000000e+02,3.863317746176196721e+01,3.797317123454098464e+01
2.415000000000000000e+02,3.864483006578964819e+01,3.797317123454098464e+01
2.420000000000000000e+02,3.864113813868785030e+01,3.797317123454098464e+01
2.425000000000000000e+02,3.864225591814558669e+01,3.797317123454098464e+01
2.430000000000000000e+02,3.863160129059735226e+01,3.797317123454098464e+01
2.435000000000000000e+02,3.864951319000186203e+01,3.797317123454098464e+01
2.440000000000000000e+02,3.863963388247766773e+01,3.797317123454098464e+01
2.445000000000000000e+02,3.864969647745542858e+01,3.797317123454098464e+01
2.450000000000000000e+02,3.864115290943654912e+01,3.797317123454098464e+01
2.455000000000000000e+02,3.864881960827012364e+01,3.797317123454098464e+01
2.460000000000000000e+02,3.864552635016656268e+01,3.797317123454098464e+01
2.465000000000000000e+02,3.863521499541732140e+01,3.797317123454098464e+01
2.470000000000000000e+02,3.864836176584638139e+01,3.797317123454098464e+01
2.475000000000000000e+02,3.864982117766712122e+01,3.797317123454098464e+01
2.480000000000000000e+02,3.864239591806243368e+01,3.797317123454098464e+01
2.485000000000000000e+02,3.864654074908903425e+01,3.797317123454098464e+01
2.490000000000000000e+02,3.864810537938253532e+01,3.797317123454098464e+01
2.495000000000000000e+02,3.864664513297946513e+01,3.797317123454098464e+01
2.500000000000000000e+02,3.863431037558299153e+01,3.797317123454098464e+01
2.505000000000000000e+02,3.862220005041820770e+01,3.797317123454098464e+01
2.510000000000000000e+02,3.864570884370570525e+01,3.797317123454098464e+01
2.515000000000000000e+02,3.864604280692451965e+01,3.797317123454098464e+01
2.520000000000000000e+02,3.865147210071536676e+01,3.797317123454098464e+01
2.525000000000000000e+02,3.864741977280269225e+01,3.797317123454098464e+01
2.530000000000000000e+02,3.865928316494311900e+01,3.797317123454098464e+01
2.540000000000000000e+02,3.864680992459486930e+01,3.797317123454098464e+01


==> supplementary_materials/figures/data/diameter_s140_9.csv <==
time,diameter,diameter_0
-4.900000000000000000e+01,3.797771347274107967e+01,3.797771347274107967e+01
-4.800000000000000000e+01,3.798836046092268504e+01,3.797771347274107967e+01
-4.750000000000000000e+01,3.798131618673890131e+01,3.797771347274107967e+01
-4.700000000000000000e+01,3.798203121196721099e+01,3.797771347274107967e+01
-4.650000000000000000e+01,3.799241331768563867e+01,3.797771347274107967e+01
-4.600000000000000000e+01,3.798386394187114945e+01,3.797771347274107967e+01
-4.550000000000000000e+01,3.797361604232330023e+01,3.797771347274107967e+01
-4.500000000000000000e+01,3.798452479224707901e+01,3.797771347274107967e+01
-4.450000000000000000e+01,3.796770290982247786e+01,3.797771347274107967e+01
-4.400000000000000000e+01,3.797376422321898559e+01,3.797771347274107967e+01
-4.350000000000000000e+01,3.796848380063286754e+01,3.797771347274107967e+01
-4.300000000000000000e+01,3.799370014542502361e+01,3.797771347274107967e+01
-4.250000000000000000e+01,3.799278063214453738e+01,3.797771347274107967e+01
-4.200000000000000000e+01,3.795068481313134612e+01,3.797771347274107967e+01
-4.150000000000000000e+01,3.797208421293886005e+01,3.797771347274107967e+01
-4.100000000000000000e+01,3.798002725048812067e+01,3.797771347274107967e+01
-4.050000000000000000e+01,3.796376714199256241e+01,3.797771347274107967e+01
-4.000000000000000000e+01,3.795874668173372157e+01,3.797771347274107967e+01
-3.950000000000000000e+01,3.797484966787629901e+01,3.797771347274107967e+01
-3.850000000000000000e+01,3.797359361385380794e+01,3.797771347274107967e+01
-3.750000000000000000e+01,3.796989198737649929e+01,3.797771347274107967e+01
-3.700000000000000000e+01,3.797857023619529571e+01,3.797771347274107967e+01
-3.650000000000000000e+01,3.798451076561687501e+01,3.797771347274107967e+01
-3.600000000000000000e+01,3.799248882903533087e+01,3.797771347274107967e+01
-3.550000000000000000e+01,3.798457667214819367e+01,3.797771347274107967e+01
-3.500000000000000000e+01,3.797382015276859590e+01,3.797771347274107967e+01
-3.450000000000000000e+01,3.798625512531010884e+01,3.797771347274107967e+01
-3.400000000000000000e+01,3.797246984674869452e+01,3.797771347274107967e+01
-3.350000000000000000e+01,3.796794893086633493e+01,3.797771347274107967e+01
-3.300000000000000000e+01,3.796637299186004100e+01,3.797771347274107967e+01
-3.250000000000000000e+01,3.798753807674517446e+01,3.797771347274107967e+01
-3.200000000000000000e+01,3.798053221076285979e+01,3.797771347274107967e+01
-3.150000000000000000e+01,3.799339925947994345e+01,3.797771347274107967e+01
-3.100000000000000000e+01,3.796610147781884592e+01,3.797771347274107967e+01
-3.000000000000000000e+01,3.798896729485758073e+01,3.797771347274107967e+01
-2.950000000000000000e+01,3.799674314112530737e+01,3.797771347274107967e+01
-2.900000000000000000e+01,3.796572936072340099e+01,3.797771347274107967e+01
-2.850000000000000000e+01,3.797865343920437908e+01,3.797771347274107967e+01
-2.800000000000000000e+01,3.797412751839082290e+01,3.797771347274107967e+01
-2.750000000000000000e+01,3.799430212191094114e+01,3.797771347274107967e+01
-2.700000000000000000e+01,3.799468166895425725e+01,3.797771347274107967e+01
-2.650000000000000000e+01,3.797124066088036187e+01,3.797771347274107967e+01
-2.600000000000000000e+01,3.799302227282608158e+01,3.797771347274107967e+01
-2.550000000000000000e+01,3.798243786389442533e+01,3.797771347274107967e+01
-2.500000000000000000e+01,3.798644195394061995e+01,3.797771347274107967e+01
-2.450000000000000000e+01,3.799472503983801630e+01,3.797771347274107967e+01
-2.400000000000000000e+01,3.798514752626649482e+01,3.797771347274107967e+01
-2.350000000000000000e+01,3.799603926937187026e+01,3.797771347274107967e+01
-2.300000000000000000e+01,3.796995702931140926e+01,3.797771347274107967e+01
-2.100000000000000000e+01,3.797757695696842006e+01,3.797771347274107967e+01
-1.950000000000000000e+01,3.799509982564744348e+01,3.797771347274107967e+01
-1.900000000000000000e+01,3.797317747196351689e+01,3.797771347274107967e+01
-1.800000000000000000e+01,3.799753126004632975e+01,3.797771347274107967e+01
-1.750000000000000000e+01,3.799750928788249382e+01,3.797771347274107967e+01
-1.700000000000000000e+01,3.796843075307263859e+01,3.797771347274107967e+01
-1.600000000000000000e+01,3.798521983647913203e+01,3.797771347274107967e+01
-1.550000000000000000e+01,3.799224010127807816e+01,3.797771347274107967e+01
-1.500000000000000000e+01,3.797112513403838818e+01,3.797771347274107967e+01
-1.450000000000000000e+01,3.797464801557998015e+01,3.797771347274107967e+01
-1.400000000000000000e+01,3.797282818520548631e+01,3.797771347274107967e+01
-1.300000000000000000e+01,3.798710171291360638e+01,3.797771347274107967e+01
-1.250000000000000000e+01,3.797585716111003507e+01,3.797771347274107967e+01
-1.200000000000000000e+01,3.797251819437173737e+01,3.797771347274107967e+01
-1.150000000000000000e+01,3.799263080198126374e+01,3.797771347274107967e+01
-1.100000000000000000e+01,3.798269998335328523e+01,3.797771347274107967e+01
-1.050000000000000000e+01,3.799402523334466508e+01,3.797771347274107967e+01
-1.000000000000000000e+01,3.799805386802437113e+01,3.797771347274107967e+01
-9.500000000000000000e+00,3.797977328839423450e+01,3.797771347274107967e+01
-9.000000000000000000e+00,3.797503675098896281e+01,3.797771347274107967e+01
-8.500000000000000000e+00,3.797309539402456124e+01,3.797771347274107967e+01
-8.000000000000000000e+00,3.798151148889149198e+01,3.797771347274107967e+01
-7.500000000000000000e+00,3.797851326220070689e+01,3.797771347274107967e+01
-7.000000000000000000e+00,3.796266100201923877e+01,3.797771347274107967e+01
-6.500000000000000000e+00,3.798930648679197475e+01,3.797771347274107967e+01
-6.000000000000000000e+00,3.797942577149734689e+01,3.797771347274107967e+01
-5.500000000000000000e+00,3.800075736936591397e+01,3.797771347274107967e+01
-4.500000000000000000e+00,3.797284306435243195e+01,3.797771347274107967e+01
-4.000000000000000000e+00,3.797961457062179136e+01,3.797771347274107967e+01
-3.500000000000000000e+00,3.799288050186565613e+01,3.797771347274107967e+01
-3.000000000000000000e+00,3.797655755756135676e+01,3.797771347274107967e+01
-2.500000000000000000e+00,3.799409538246260354e+01,3.797771347274107967e+01
-2.000000000000000000e+00,3.798080787418245308e+01,3.797771347274107967e+01
-1.500000000000000000e+00,3.800340308304724601e+01,3.797771347274107967e+01
-1.000000000000000000e+00,3.795917948089052629e+01,3.797771347274107967e+01
-5.000000000000000000e-01,3.798622168572050128e+01,3.797771347274107967e+01
0.000000000000000000e+00,3.797518737595040506e+01,3.797771347274107967e+01
1.000000000000000000e+00,3.875587882285428520e+01,3.797771347274107967e+01
2.500000000000000000e+00,3.880623830761530257e+01,3.797771347274107967e+01
3.500000000000000000e+00,3.882917256846716469e+01,3.797771347274107967e+01
4.000000000000000000e+00,3.882501347165712247e+01,3.797771347274107967e+01
6.500000000000000000e+00,3.890028298093473325e+01,3.797771347274107967e+01
9.000000000000000000e+00,3.895181524384165783e+01,3.797771347274107967e+01
9.500000000000000000e+00,3.895870315602708445e+01,3.797771347274107967e+01
1.050000000000000000e+01,3.899292235467743950e+01,3.797771347274107967e+01
1.100000000000000000e+01,3.899212359636889147e+01,3.797771347274107967e+01
1.150000000000000000e+01,3.899384817421537264e+01,3.797771347274107967e+01
1.250000000000000000e+01,3.903085438963410780e+01,3.797771347274107967e+01
1.300000000000000000e+01,3.903083006467434046e+01,3.797771347274107967e+01
1.350000000000000000e+01,3.904020387707836903e+01,3.797771347274107967e+01
1.650000000000000000e+01,3.911092827073727562e+01,3.797771347274107967e+01
1.900000000000000000e+01,3.914951825023948828e+01,3.797771347274107967e+01
1.950000000000000000e+01,3.915477087160987679e+01,3.797771347274107967e+01
2.000000000000000000e+01,3.916931486291073128e+01,3.797771347274107967e+01
2.050000000000000000e+01,3.916611060553378820e+01,3.797771347274107967e+01
2.200000000000000000e+01,3.920305049736326453e+01,3.797771347274107967e+01
2.300000000000000000e+01,3.922135010641125774e+01,3.797771347274107967e+01
2.350000000000000000e+01,3.922086038053405588e+01,3.797771347274107967e+01
2.450000000000000000e+01,3.924382865117191699e+01,3.797771347274107967e+01
2.500000000000000000e+01,3.925948657372095596e+01,3.797771347274107967e+01
2.550000000000000000e+01,3.924821123254746169e+01,3.797771347274107967e+01
2.650000000000000000e+01,3.928751033407083071e+01,3.797771347274107967e+01
2.700000000000000000e+01,3.928904692752523431e+01,3.797771347274107967e+01
2.750000000000000000e+01,3.929650307145325883e+01,3.797771347274107967e+01
2.800000000000000000e+01,3.929372143432988906e+01,3.797771347274107967e+01
2.850000000000000000e+01,3.929148416236836994e+01,3.797771347274107967e+01
2.900000000000000000e+01,3.931745943819646527e+01,3.797771347274107967e+01
2.950000000000000000e+01,3.933297908343470795e+01,3.797771347274107967e+01
3.000000000000000000e+01,3.932797065146426974e+01,3.797771347274107967e+01
3.050000000000000000e+01,3.933881529096126428e+01,3.797771347274107967e+01
3.100000000000000000e+01,3.934703532198024334e+01,3.797771347274107967e+01
3.150000000000000000e+01,3.933407875734205561e+01,3.797771347274107967e+01
3.200000000000000000e+01,3.936998580701567363e+01,3.797771347274107967e+01
3.250000000000000000e+01,3.936842929116577494e+01,3.797771347274107967e+01
3.600000000000000000e+01,3.940652573534958947e+01,3.797771347274107967e+01
3.900000000000000000e+01,3.946037295222087948e+01,3.797771347274107967e+01
3.950000000000000000e+01,3.945931370059554411e+01,3.797771347274107967e+01
4.050000000000000000e+01,3.948020663585518264e+01,3.797771347274107967e+01
4.150000000000000000e+01,3.948953073463186314e+01,3.797771347274107967e+01
4.200000000000000000e+01,3.948210051487897232e+01,3.797771347274107967e+01
4.300000000000000000e+01,3.950921985378069934e+01,3.797771347274107967e+01
4.350000000000000000e+01,3.952103023376501056e+01,3.797771347274107967e+01
4.400000000000000000e+01,3.951201607903731627e+01,3.797771347274107967e+01
4.450000000000000000e+01,3.951320138954424976e+01,3.797771347274107967e+01
4.500000000000000000e+01,3.950815855724207637e+01,3.797771347274107967e+01
4.550000000000000000e+01,3.953831082427848287e+01,3.797771347274107967e+01
4.600000000000000000e+01,3.952173783454940548e+01,3.797771347274107967e+01
4.700000000000000000e+01,3.954968970342162748e+01,3.797771347274107967e+01
4.750000000000000000e+01,3.955499492574316633e+01,3.797771347274107967e+01
4.800000000000000000e+01,3.955852456851444998e+01,3.797771347274107967e+01
4.850000000000000000e+01,3.956663455861212242e+01,3.797771347274107967e+01
4.900000000000000000e+01,3.955776627788208799e+01,3.797771347274107967e+01
4.950000000000000000e+01,3.957326947893383107e+01,3.797771347274107967e+01
5.000000000000000000e+01,3.955438982818777305e+01,3.797771347274107967e+01
5.050000000000000000e+01,3.959162335607101113e+01,3.797771347274107967e+01
5.100000000000000000e+01,3.960570752729672250e+01,3.797771347274107967e+01
5.150000000000000000e+01,3.960370188679270598e+01,3.797771347274107967e+01
5.200000000000000000e+01,3.960873050768362447e+01,3.797771347274107967e+01
5.250000000000000000e+01,3.961026395171120384e+01,3.797771347274107967e+01
5.300000000000000000e+01,3.960859229721739183e+01,3.797771347274107967e+01
5.350000000000000000e+01,3.960135753610146025e+01,3.797771347274107967e+01
5.400000000000000000e+01,3.963177691593824647e+01,3.797771347274107967e+01
5.450000000000000000e+01,3.964045291961697615e+01,3.797771347274107967e+01
5.500000000000000000e+01,3.962862042851624267e+01,3.797771347274107967e+01
5.550000000000000000e+01,3.961084563206011211e+01,3.797771347274107967e+01
5.600000000000000000e+01,3.965237332190933017e+01,3.797771347274107967e+01
5.650000000000000000e+01,3.962994191691247892e+01,3.797771347274107967e+01
5.700000000000000000e+01,3.963160272996887556e+01,3.797771347274107967e+01
5.800000000000000000e+01,3.966652771069296790e+01,3.797771347274107967e+01
5.850000000000000000e+01,3.967225953803645666e+01,3.797771347274107967e+01
5.900000000000000000e+01,3.966486560253535032e+01,3.797771347274107967e+01
6.000000000000000000e+01,3.967896844888576169e+01,3.797771347274107967e+01
6.100000000000000000e+01,3.969482631646317117e+01,3.797771347274107967e+01
6.150000000000000000e+01,3.967633068411232955e+01,3.797771347274107967e+01
6.200000000000000000e+01,3.968863957447305779e+01,3.797771347274107967e+01
6.250000000000000000e+01,3.969316071511234156e+01,3.797771347274107967e+01
6.300000000000000000e+01,3.969405905273035984e+01,3.797771347274107967e+01
6.450000000000000000e+01,3.970381654275957573e+01,3.797771347274107967e+01
6.600000000000000000e+01,3.971954307052314448e+01,3.797771347274107967e+01
6.650000000000000000e+01,3.970852869185903700e+01,3.797771347274107967e+01
6.700000000000000000e+01,3.972396094508604847e+01,3.797771347274107967e+01
6.750000000000000000e+01,3.972174319432669876e+01,3.797771347274107967e+01
6.800000000000000000e+01,3.971129853585531322e+01,3.797771347274107967e+01
6.850000000000000000e+01,3.972887065710040133e+01,3.797771347274107967e+01
6.900000000000000000e+01,3.975077119449839103e+01,3.797771347274107967e+01
6.950000000000000000e+01,3.975060065253214958e+01,3.797771347274107967e+01
7.000000000000000000e+01,3.975247676778253236e+01,3.797771347274107967e+01
7.050000000000000000e+01,3.974035299786704201e+01,3.797771347274107967e+01
7.100000000000000000e+01,3.977754831411049707e+01,3.797771347274107967e+01
7.150000000000000000e+01,3.977557057449794087e+01,3.797771347274107967e+01
7.200000000000000000e+01,3.976924495573748430e+01,3.797771347274107967e+01
7.250000000000000000e+01,3.976576582528249304e+01,3.797771347274107967e+01
7.300000000000000000e+01,3.977991421018835183e+01,3.797771347274107967e+01
7.400000000000000000e+01,3.979662648165822247e+01,3.797771347274107967e+01
7.450000000000000000e+01,3.980172881141889007e+01,3.797771347274107967e+01
7.500000000000000000e+01,3.979137448602215699e+01,3.797771347274107967e+01
7.550000000000000000e+01,3.980508787639006130e+01,3.797771347274107967e+01
7.600000000000000000e+01,3.980008386190846181e+01,3.797771347274107967e+01
7.650000000000000000e+01,3.980706485222519575e+01,3.797771347274107967e+01
7.700000000000000000e+01,3.981535122211461442e+01,3.797771347274107967e+01
7.750000000000000000e+01,3.977660814473859574e+01,3.797771347274107967e+01
7.800000000000000000e+01,3.981062698583021131e+01,3.797771347274107967e+01
7.850000000000000000e+01,3.979862942543249460e+01,3.797771347274107967e+01
7.900000000000000000e+01,3.982706568066337383e+01,3.797771347274107967e+01
7.950000000000000000e+01,3.980961975501293892e+01,3.797771347274107967e+01
8.000000000000000000e+01,3.983476038287620469e+01,3.797771347274107967e+01
8.050000000000000000e+01,3.981405364293178906e+01,3.797771347274107967e+01
8.100000000000000000e+01,3.983264428427333570e+01,3.797771347274107967e+01
8.150000000000000000e+01,3.982849869571343504e+01,3.797771347274107967e+01
8.200000000000000000e+01,3.982416474041967547e+01,3.797771347274107967e+01
8.250000000000000000e+01,3.982506698261748568e+01,3.797771347274107967e+01
8.300000000000000000e+01,3.982453907200036980e+01,3.797771347274107967e+01
8.350000000000000000e+01,3.984276189430495663e+01,3.797771347274107967e+01
8.400000000000000000e+01,3.983008160857293944e+01,3.797771347274107967e+01
8.450000000000000000e+01,3.985232757440542883e+01,3.797771347274107967e+01
8.500000000000000000e+01,3.983300584245781550e+01,3.797771347274107967e+01
8.550000000000000000e+01,3.984399387597460418e+01,3.797771347274107967e+01
8.600000000000000000e+01,3.984230566845914723e+01,3.797771347274107967e+01
8.650000000000000000e+01,3.986166923267586526e+01,3.797771347274107967e+01
8.700000000000000000e+01,3.984309781525440286e+01,3.797771347274107967e+01
8.750000000000000000e+01,3.987593313245550064e+01,3.797771347274107967e+01
8.800000000000000000e+01,3.987660219484776292e+01,3.797771347274107967e+01
8.850000000000000000e+01,3.988350822929500339e+01,3.797771347274107967e+01
8.900000000000000000e+01,3.987453221799829350e+01,3.797771347274107967e+01
8.950000000000000000e+01,3.988641396027732355e+01,3.797771347274107967e+01
9.000000000000000000e+01,3.989478448656478093e+01,3.797771347274107967e+01
9.050000000000000000e+01,3.985246128097554674e+01,3.797771347274107967e+01
9.100000000000000000e+01,3.985171165298725526e+01,3.797771347274107967e+01
9.150000000000000000e+01,3.989695359336201363e+01,3.797771347274107967e+01
9.200000000000000000e+01,3.987662173612396543e+01,3.797771347274107967e+01
9.250000000000000000e+01,3.989039594830629198e+01,3.797771347274107967e+01
9.300000000000000000e+01,3.989862985674808016e+01,3.797771347274107967e+01
9.350000000000000000e+01,3.988113803526910317e+01,3.797771347274107967e+01
9.450000000000000000e+01,3.989810992578832582e+01,3.797771347274107967e+01
9.500000000000000000e+01,3.990140117285425703e+01,3.797771347274107967e+01
9.550000000000000000e+01,3.989385566506400238e+01,3.797771347274107967e+01
9.650000000000000000e+01,3.992841097176744114e+01,3.797771347274107967e+01
9.700000000000000000e+01,3.992056482444992582e+01,3.797771347274107967e+01
9.750000000000000000e+01,3.991587237396353771e+01,3.797771347274107967e+01
9.800000000000000000e+01,3.992059507059818202e+01,3.797771347274107967e+01
9.850000000000000000e+01,3.990374255303883189e+01,3.797771347274107967e+01
9.900000000000000000e+01,3.989614830732724471e+01,3.797771347274107967e+01
9.950000000000000000e+01,3.993591276946531821e+01,3.797771347274107967e+01
1.000000000000000000e+02,3.991336307165803987e+01,3.797771347274107967e+01
1.005000000000000000e+02,3.990947419305177846e+01,3.797771347274107967e+01
1.010000000000000000e+02,3.992139468426456261e+01,3.797771347274107967e+01
1.015000000000000000e+02,3.994818143894808316e+01,3.797771347274107967e+01
1.020000000000000000e+02,3.994149560314668435e+01,3.797771347274107967e+01
1.030000000000000000e+02,3.991681063175587241e+01,3.797771347274107967e+01
1.035000000000000000e+02,3.991820685678784031e+01,3.797771347274107967e+01
1.040000000000000000e+02,3.994468203906554038e+01,3.797771347274107967e+01
1.045000000000000000e+02,3.992731148686664255e+01,3.797771347274107967e+01
1.050000000000000000e+02,3.995454996317518237e+01,3.797771347274107967e+01
1.055000000000000000e+02,3.995651326791573865e+01,3.797771347274107967e+01
1.060000000000000000e+02,3.993599010481587896e+01,3.797771347274107967e+01
1.065000000000000000e+02,3.996015090317535368e+01,3.797771347274107967e+01
1.070000000000000000e+02,3.992842035750956597e+01,3.797771347274107967e+01
1.080000000000000000e+02,3.995804158357722713e+01,3.797771347274107967e+01
1.085000000000000000e+02,3.994255476792599779e+01,3.797771347274107967e+01
1.090000000000000000e+02,3.994140818463719711e+01,3.797771347274107967e+01
1.095000000000000000e+02,3.997381769916050587e+01,3.797771347274107967e+01
1.100000000000000000e+02,3.995671907841946080e+01,3.797771347274107967e+01
1.105000000000000000e+02,3.997157076305365564e+01,3.797771347274107967e+01
1.110000000000000000e+02,3.997792848247789976e+01,3.797771347274107967e+01
1.115000000000000000e+02,3.994041828023449625e+01,3.797771347274107967e+01
1.125000000000000000e+02,3.997782247844207149e+01,3.797771347274107967e+01
1.130000000000000000e+02,3.998319124123504764e+01,3.797771347274107967e+01
1.135000000000000000e+02,3.998290072579020205e+01,3.797771347274107967e+01
1.140000000000000000e+02,3.999159111564015490e+01,3.797771347274107967e+01
1.145000000000000000e+02,3.997143934711436231e+01,3.797771347274107967e+01
1.150000000000000000e+02,3.998996452739972085e+01,3.797771347274107967e+01
1.155000000000000000e+02,3.995356611216729448e+01,3.797771347274107967e+01
1.170000000000000000e+02,3.999535558037067062e+01,3.797771347274107967e+01
1.180000000000000000e+02,3.999905233295960016e+01,3.797771347274107967e+01
1.185000000000000000e+02,3.998334020396388411e+01,3.797771347274107967e+01
1.190000000000000000e+02,3.997377608648965719e+01,3.797771347274107967e+01
1.195000000000000000e+02,4.000499562237830986e+01,3.797771347274107967e+01
1.200000000000000000e+02,3.997373088796906870e+01,3.797771347274107967e+01
1.205000000000000000e+02,3.998100898468376130e+01,3.797771347274107967e+01
1.215000000000000000e+02,4.001617151638640024e+01,3.797771347274107967e+01
1.220000000000000000e+02,4.001166740080325468e+01,3.797771347274107967e+01
1.225000000000000000e+02,4.001480543301859427e+01,3.797771347274107967e+01
1.230000000000000000e+02,4.001522940489217461e+01,3.797771347274107967e+01
1.235000000000000000e+02,3.999609842825952200e+01,3.797771347274107967e+01
1.240000000000000000e+02,4.002335410804151650e+01,3.797771347274107967e+01
1.245000000000000000e+02,3.998719919482714147e+01,3.797771347274107967e+01
1.250000000000000000e+02,4.000384087947557532e+01,3.797771347274107967e+01
1.255000000000000000e+02,4.000583702343878656e+01,3.797771347274107967e+01
1.260000000000000000e+02,3.999662759719731042e+01,3.797771347274107967e+01
1.265000000000000000e+02,4.000798046254598717e+01,3.797771347274107967e+01
1.270000000000000000e+02,4.000169661434011203e+01,3.797771347274107967e+01
1.275000000000000000e+02,4.002247756890584185e+01,3.797771347274107967e+01
1.280000000000000000e+02,4.002014271103296039e+01,3.797771347274107967e+01
1.285000000000000000e+02,4.000181937400020615e+01,3.797771347274107967e+01
1.290000000000000000e+02,4.001798610251664456e+01,3.797771347274107967e+01
1.295000000000000000e+02,4.002807903438947079e+01,3.797771347274107967e+01
1.300000000000000000e+02,4.001990817744154327e+01,3.797771347274107967e+01
1.310000000000000000e+02,3.999949825293715833e+01,3.797771347274107967e+01
1.315000000000000000e+02,3.999498240547991657e+01,3.797771347274107967e+01
1.320000000000000000e+02,4.003882755471836674e+01,3.797771347274107967e+01
1.325000000000000000e+02,4.000372782316469511e+01,3.797771347274107967e+01
1.330000000000000000e+02,4.004147842640119137e+01,3.797771347274107967e+01
1.335000000000000000e+02,4.001506040125438801e+01,3.797771347274107967e+01
1.340000000000000000e+02,4.002523806046941957e+01,3.797771347274107967e+01
1.350000000000000000e+02,4.005200798504856863e+01,3.797771347274107967e+01
1.355000000000000000e+02,4.005426018625875884e+01,3.797771347274107967e+01
1.360000000000000000e+02,4.001033292021575249e+01,3.797771347274107967e+01
1.370000000000000000e+02,4.004685155405586272e+01,3.797771347274107967e+01
1.375000000000000000e+02,4.003882156572245066e+01,3.797771347274107967e+01
1.380000000000000000e+02,4.004052161966716028e+01,3.797771347274107967e+01
1.385000000000000000e+02,4.003553761112391385e+01,3.797771347274107967e+01
1.390000000000000000e+02,4.004209288847219028e+01,3.797771347274107967e+01
1.395000000000000000e+02,4.005063122091175387e+01,3.797771347274107967e+01
1.400000000000000000e+02,4.003359064984174864e+01,3.797771347274107967e+01
1.405000000000000000e+02,4.003522870842611781e+01,3.797771347274107967e+01
1.410000000000000000e+02,4.002636557266140471e+01,3.797771347274107967e+01
1.415000000000000000e+02,4.005178159736269805e+01,3.797771347274107967e+01
1.420000000000000000e+02,4.005343502160245350e+01,3.797771347274107967e+01
1.425000000000000000e+02,4.005876592355363641e+01,3.797771347274107967e+01
1.435000000000000000e+02,4.004679774459248165e+01,3.797771347274107967e+01
1.445000000000000000e+02,4.003478088466293627e+01,3.797771347274107967e+01
1.450000000000000000e+02,4.004166744261018351e+01,3.797771347274107967e+01
1.455000000000000000e+02,4.006269928659433077e+01,3.797771347274107967e+01
1.460000000000000000e+02,4.006954286803755849e+01,3.797771347274107967e+01
1.465000000000000000e+02,4.005787907624818445e+01,3.797771347274107967e+01
1.470000000000000000e+02,4.006820869288216613e+01,3.797771347274107967e+01
1.475000000000000000e+02,4.006267792413012785e+01,3.797771347274107967e+01
1.480000000000000000e+02,4.005676245851969242e+01,3.797771347274107967e+01
1.485000000000000000e+02,4.005777255035209095e+01,3.797771347274107967e+01
1.490000000000000000e+02,4.002900082041286112e+01,3.797771347274107967e+01
1.495000000000000000e+02,4.005591706118000417e+01,3.797771347274107967e+01
1.500000000000000000e+02,4.004758435509040737e+01,3.797771347274107967e+01
1.505000000000000000e+02,4.007815833366650082e+01,3.797771347274107967e+01
1.510000000000000000e+02,4.005419398958658661e+01,3.797771347274107967e+01
1.515000000000000000e+02,4.006865559804905530e+01,3.797771347274107967e+01
1.525000000000000000e+02,4.005041206677826437e+01,3.797771347274107967e+01
1.530000000000000000e+02,4.005725098362611192e+01,3.797771347274107967e+01
1.535000000000000000e+02,4.004776567397204445e+01,3.797771347274107967e+01
1.545000000000000000e+02,4.008388902360389494e+01,3.797771347274107967e+01
1.550000000000000000e+02,4.008461931329465244e+01,3.797771347274107967e+01
1.555000000000000000e+02,4.007750839100738460e+01,3.797771347274107967e+01
1.560000000000000000e+02,4.007077647246929075e+01,3.797771347274107967e+01
1.565000000000000000e+02,4.007428428914595031e+01,3.797771347274107967e+01
1.570000000000000000e+02,4.007075308770767208e+01,3.797771347274107967e+01
1.575000000000000000e+02,4.008296919821640358e+01,3.797771347274107967e+01
1.580000000000000000e+02,4.008729719845166528e+01,3.797771347274107967e+01
1.585000000000000000e+02,4.007839817997847121e+01,3.797771347274107967e+01
1.590000000000000000e+02,4.006228227465469871e+01,3.797771347274107967e+01
1.595000000000000000e+02,4.008999771028606318e+01,3.797771347274107967e+01
1.600000000000000000e+02,4.007593069611233716e+01,3.797771347274107967e+01
1.605000000000000000e+02,4.008615325157214215e+01,3.797771347274107967e+01
1.610000000000000000e+02,4.007455589149417818e+01,3.797771347274107967e+01
1.615000000000000000e+02,4.006244064430234886e+01,3.797771347274107967e+01
1.620000000000000000e+02,4.008624750995203101e+01,3.797771347274107967e+01
1.625000000000000000e+02,4.009608400027387631e+01,3.797771347274107967e+01
1.630000000000000000e+02,4.007934169382248513e+01,3.797771347274107967e+01
1.635000000000000000e+02,4.010405414710896110e+01,3.797771347274107967e+01
1.640000000000000000e+02,4.006421247326981927e+01,3.797771347274107967e+01
1.655000000000000000e+02,4.009979604090184324e+01,3.797771347274107967e+01
1.665000000000000000e+02,4.010013641912266280e+01,3.797771347274107967e+01
1.670000000000000000e+02,4.006488379575480963e+01,3.797771347274107967e+01
1.675000000000000000e+02,4.009594075408826086e+01,3.797771347274107967e+01
1.680000000000000000e+02,4.009473285007933185e+01,3.797771347274107967e+01
1.685000000000000000e+02,4.010185228787656797e+01,3.797771347274107967e+01
1.690000000000000000e+02,4.010468525805927698e+01,3.797771347274107967e+01
1.695000000000000000e+02,4.010126756812585569e+01,3.797771347274107967e+01
1.700000000000000000e+02,4.010314605422355783e+01,3.797771347274107967e+01
1.705000000000000000e+02,4.006774909846871680e+01,3.797771347274107967e+01
1.710000000000000000e+02,4.008565037992470081e+01,3.797771347274107967e+01
1.715000000000000000e+02,4.008662499655864764e+01,3.797771347274107967e+01
1.720000000000000000e+02,4.008913472234956998e+01,3.797771347274107967e+01
1.725000000000000000e+02,4.010050227484745022e+01,3.797771347274107967e+01
1.730000000000000000e+02,4.007837207747416386e+01,3.797771347274107967e+01
1.735000000000000000e+02,4.009583968043821756e+01,3.797771347274107967e+01
1.740000000000000000e+02,4.009980880128217962e+01,3.797771347274107967e+01
1.745000000000000000e+02,4.009009396759303456e+01,3.797771347274107967e+01
1.755000000000000000e+02,4.011070899428988668e+01,3.797771347274107967e+01
1.760000000000000000e+02,4.009951156575951359e+01,3.797771347274107967e+01
1.765000000000000000e+02,4.010543623789922663e+01,3.797771347274107967e+01
1.770000000000000000e+02,4.010891124636336968e+01,3.797771347274107967e+01
1.775000000000000000e+02,4.011347444773564774e+01,3.797771347274107967e+01
1.780000000000000000e+02,4.009512530344363057e+01,3.797771347274107967e+01
1.785000000000000000e+02,4.011331117536131785e+01,3.797771347274107967e+01
1.790000000000000000e+02,4.011176814954329473e+01,3.797771347274107967e+01
1.795000000000000000e+02,4.007828911001841021e+01,3.797771347274107967e+01
1.800000000000000000e+02,4.008540555880063749e+01,3.797771347274107967e+01
1.805000000000000000e+02,4.009996426949942361e+01,3.797771347274107967e+01
1.810000000000000000e+02,4.009230776794618123e+01,3.797771347274107967e+01
1.815000000000000000e+02,4.008997345532713297e+01,3.797771347274107967e+01
1.820000000000000000e+02,4.011633490169085547e+01,3.797771347274107967e+01
1.825000000000000000e+02,4.010955356672505445e+01,3.797771347274107967e+01
1.830000000000000000e+02,4.011167458268219121e+01,3.797771347274107967e+01
1.835000000000000000e+02,4.010208969033465110e+01,3.797771347274107967e+01
1.840000000000000000e+02,4.010112119356413984e+01,3.797771347274107967e+01
1.845000000000000000e+02,4.011128259793168382e+01,3.797771347274107967e+01
1.850000000000000000e+02,4.009058755389104789e+01,3.797771347274107967e+01
1.855000000000000000e+02,4.010821681844751652e+01,3.797771347274107967e+01
1.860000000000000000e+02,4.009508903316042705e+01,3.797771347274107967e+01
1.865000000000000000e+02,4.008870570019627166e+01,3.797771347274107967e+01
1.870000000000000000e+02,4.013047670366047015e+01,3.797771347274107967e+01
1.875000000000000000e+02,4.009595188535305255e+01,3.797771347274107967e+01
1.880000000000000000e+02,4.010153261747544207e+01,3.797771347274107967e+01
1.885000000000000000e+02,4.011690567701011645e+01,3.797771347274107967e+01
1.890000000000000000e+02,4.011240196637789523e+01,3.797771347274107967e+01
1.895000000000000000e+02,4.009348966089869037e+01,3.797771347274107967e+01
1.900000000000000000e+02,4.009302845306352481e+01,3.797771347274107967e+01
1.905000000000000000e+02,4.012739694295589743e+01,3.797771347274107967e+01
1.910000000000000000e+02,4.011533034801023945e+01,3.797771347274107967e+01
1.915000000000000000e+02,4.012718479878699895e+01,3.797771347274107967e+01
1.925000000000000000e+02,4.010771475615825210e+01,3.797771347274107967e+01
1.930000000000000000e+02,4.010005815280607067e+01,3.797771347274107967e+01
1.935000000000000000e+02,4.012525854840947659e+01,3.797771347274107967e+01
1.940000000000000000e+02,4.013627591806997685e+01,3.797771347274107967e+01
1.945000000000000000e+02,4.011045019456842908e+01,3.797771347274107967e+01
1.950000000000000000e+02,4.011315131977023185e+01,3.797771347274107967e+01
1.955000000000000000e+02,4.011152468214108779e+01,3.797771347274107967e+01
1.960000000000000000e+02,4.009462006807205370e+01,3.797771347274107967e+01
1.965000000000000000e+02,4.011010595838521908e+01,3.797771347274107967e+01
1.970000000000000000e+02,4.011794211489932138e+01,3.797771347274107967e+01
1.975000000000000000e+02,4.009238684800236285e+01,3.797771347274107967e+01
1.980000000000000000e+02,4.011977198901428210e+01,3.797771347274107967e+01
1.985000000000000000e+02,4.010382583158619241e+01,3.797771347274107967e+01
1.990000000000000000e+02,4.012447335470399423e+01,3.797771347274107967e+01
1.995000000000000000e+02,4.013085246540961037e+01,3.797771347274107967e+01
2.000000000000000000e+02,4.013107310013674578e+01,3.797771347274107967e+01
2.005000000000000000e+02,4.010401554544284863e+01,3.797771347274107967e+01
2.010000000000000000e+02,4.011194909287642218e+01,3.797771347274107967e+01
2.015000000000000000e+02,4.012965537697714780e+01,3.797771347274107967e+01
2.020000000000000000e+02,4.010310907344745601e+01,3.797771347274107967e+01
2.030000000000000000e+02,4.012854107715702412e+01,3.797771347274107967e+01
2.040000000000000000e+02,4.014251510656355038e+01,3.797771347274107967e+01
2.045000000000000000e+02,4.010613088124492265e+01,3.797771347274107967e+01
2.050000000000000000e+02,4.010436931637671876e+01,3.797771347274107967e+01
2.055000000000000000e+02,4.011118499988456421e+01,3.797771347274107967e+01
2.060000000000000000e+02,4.011372833850508357e+01,3.797771347274107967e+01
2.065000000000000000e+02,4.011870625559901526e+01,3.797771347274107967e+01
2.070000000000000000e+02,4.010658819190877011e+01,3.797771347274107967e+01
2.080000000000000000e+02,4.013685092480736927e+01,3.797771347274107967e+01
2.085000000000000000e+02,4.013445229136410575e+01,3.797771347274107967e+01
2.090000000000000000e+02,4.012169650447378899e+01,3.797771347274107967e+01
2.100000000000000000e+02,4.011824581274608903e+01,3.797771347274107967e+01
2.105000000000000000e+02,4.012935313090130052e+01,3.797771347274107967e+01
2.110000000000000000e+02,4.013754297361256107e+01,3.797771347274107967e+01
2.115000000000000000e+02,4.011377347330235210e+01,3.797771347274107967e+01
2.120000000000000000e+02,4.012464699947805258e+01,3.797771347274107967e+01
2.125000000000000000e+02,4.010696640543201852e+01,3.797771347274107967e+01
2.130000000000000000e+02,4.012717605159993894e+01,3.797771347274107967e+01
2.135000000000000000e+02,4.012973084802966639e+01,3.797771347274107967e+01
2.140000000000000000e+02,4.013223254214010893e+01,3.797771347274107967e+01
2.145000000000000000e+02,4.012417761081112388e+01,3.797771347274107967e+01
2.150000000000000000e+02,4.011225415718525511e+01,3.797771347274107967e+01
2.155000000000000000e+02,4.012050157409711915e+01,3.797771347274107967e+01
2.165000000000000000e+02,4.013022167190985812e+01,3.797771347274107967e+01
2.175000000000000000e+02,4.014046584177775401e+01,3.797771347274107967e+01
2.180000000000000000e+02,4.012810729782786723e+01,3.797771347274107967e+01
2.185000000000000000e+02,4.012170789865461273e+01,3.797771347274107967e+01
2.190000000000000000e+02,4.012783580079973689e+01,3.797771347274107967e+01
2.195000000000000000e+02,4.012753776260032623e+01,3.797771347274107967e+01
2.200000000000000000e+02,4.014004529396962795e+01,3.797771347274107967e+01
2.210000000000000000e+02,4.012418544726752145e+01,3.797771347274107967e+01
2.215000000000000000e+02,4.012212258844996882e+01,3.797771347274107967e+01
2.220000000000000000e+02,4.012139469724804286e+01,3.797771347274107967e+01
2.225000000000000000e+02,4.013122134417992015e+01,3.797771347274107967e+01
2.230000000000000000e+02,4.013829491424991858e+01,3.797771347274107967e+01
2.235000000000000000e+02,4.013216827998471103e+01,3.797771347274107967e+01
2.240000000000000000e+02,4.013901516909294287e+01,3.797771347274107967e+01
2.245000000000000000e+02,4.013743982976896518e+01,3.797771347274107967e+01
2.250000000000000000e+02,4.011790625663406473e+01,3.797771347274107967e+01
2.255000000000000000e+02,4.012957812320377116e+01,3.797771347274107967e+01
2.265000000000000000e+02,4.011452410414121061e+01,3.797771347274107967e+01
2.270000000000000000e+02,4.011949763574919814e+01,3.797771347274107967e+01
2.275000000000000000e+02,4.012976696601708682e+01,3.797771347274107967e+01
2.280000000000000000e+02,4.013922739100530634e+01,3.797771347274107967e+01
2.285000000000000000e+02,4.012601261652717710e+01,3.797771347274107967e+01
2.290000000000000000e+02,4.010813191579833870e+01,3.797771347274107967e+01
2.295000000000000000e+02,4.012573605625539841e+01,3.797771347274107967e+01
2.300000000000000000e+02,4.012750803907959352e+01,3.797771347274107967e+01
2.305000000000000000e+02,4.014716481836242679e+01,3.797771347274107967e+01
2.310000000000000000e+02,4.011515241579287760e+01,3.797771347274107967e+01
2.315000000000000000e+02,4.013663552427100001e+01,3.797771347274107967e+01
2.320000000000000000e+02,4.012942019868899735e+01,3.797771347274107967e+01
2.325000000000000000e+02,4.012263802767081700e+01,3.797771347274107967e+01
2.330000000000000000e+02,4.014641995408983632e+01,3.797771347274107967e+01
2.335000000000000000e+02,4.012868308938494266e+01,3.797771347274107967e+01
2.340000000000000000e+02,4.013782934045293871e+01,3.797771347274107967e+01
2.345000000000000000e+02,4.013144648728287223e+01,3.797771347274107967e+01
2.350000000000000000e+02,4.011061146566436975e+01,3.797771347274107967e+01
2.355000000000000000e+02,4.013600636725220028e+01,3.797771347274107967e+01
2.365000000000000000e+02,4.014953298865277276e+01,3.797771347274107967e+01
2.370000000000000000e+02,4.014778829416797379e+01,3.797771347274107967e+01
2.375000000000000000e+02,4.014263705025334161e+01,3.797771347274107967e+01
2.380000000000000000e+02,4.014723251026495632e+01,3.797771347274107967e+01
2.385000000000000000e+02,4.011793952470366520e+01,3.797771347274107967e+01
2.390000000000000000e+02,4.015263410111602127e+01,3.797771347274107967e+01
2.395000000000000000e+02,4.012059034277677227e+01,3.797771347274107967e+01
2.405000000000000000e+02,4.013252391217956472e+01,3.797771347274107967e+01
2.410000000000000000e+02,4.014592232652438497e+01,3.797771347274107967e+01
2.415000000000000000e+02,4.013030265004486097e+01,3.797771347274107967e+01
2.420000000000000000e+02,4.012156834387253923e+01,3.797771347274107967e+01
2.425000000000000000e+02,4.012019378105605938e+01,3.797771347274107967e+01
2.430000000000000000e+02,4.013717125995322732e+01,3.797771347274107967e+01
2.435000000000000000e+02,4.012657634376741811e+01,3.797771347274107967e+01
2.440000000000000000e+02,4.014530475422491662e+01,3.797771347274107967e+01
2.445000000000000000e+02,4.015390498929652097e+01,3.797771347274107967e+01
2.450000000000000000e+02,4.014863507613866034e+01,3.797771347274107967e+01
2.455000000000000000e+02,4.013390376347039279e+01,3.797771347274107967e+01
2.460000000000000000e+02,4.014734040931438841e+01,3.797771347274107967e+01
2.465000000000000000e+02,4.014067085781797317e+01,3.797771347274107967e+01
2.470000000000000000e+02,4.011596111563452638e+01,3.797771347274107967e+01
2.475000000000000000e+02,4.015290175648231497e+01,3.797771347274107967e+01
2.480000000000000000e+02,4.015418859843821764e+01,3.797771347274107967e+01
2.485000000000000000e+02,4.012867496336426143e+01,3.797771347274107967e+01
2.490000000000000000e+02,4.014279252906926132e+01,3.797771347274107967e+01
2.495000000000000000e+02,4.012849848737464242e+01,3.797771347274107967e+01
2.500000000000000000e+02,4.014725977419455205e+01,3.797771347274107967e+01
2.505000000000000000e+02,4.013536876148226185e+01,3.797771347274107967e+01
2.510000000000000000e+02,4.014812197036856389e+01,3.797771347274107967e+01
2.515000000000000000e+02,4.014706498735009887e+01,3.797771347274107967e+01
2.520000000000000000e+02,4.013756027743733057e+01,3.797771347274107967e+01
2.525000000000000000e+02,4.015085570376803048e+01,3.797771347274107967e+01
2.530000000000000000e+02,4.013500478916181180e+01,3.797771347274107967e+01
2.535000000000000000e+02,4.013378210820105352e+01,3.797771347274107967e+01
2.540000000000000000e+02,4.013466995004798576e+01,3.797771347274107967e+01
2.545000000000000000e+02,4.013906607620787526e+01,3.797771347274107967e+01
2.550000000000000000e+02,4.014325248482028741e+01,3.797771347274107967e+01
2.555000000000000000e+02,4.013676871551594871e+01,3.797771347274107967e+01
2.560000000000000000e+02,4.011557924166305611e+01,3.797771347274107967e+01
2.565000000000000000e+02,4.016522270842533970e+01,3.797771347274107967e+01
2.570000000000000000e+02,4.015386430750724855e+01,3.797771347274107967e+01
2.575000000000000000e+02,4.015026639789032004e+01,3.797771347274107967e+01
2.580000000000000000e+02,4.015502601174890884e+01,3.797771347274107967e+01
2.590000000000000000e+02,4.014723340848974686e+01,3.797771347274107967e+01
2.595000000000000000e+02,4.015686368485198443e+01,3.797771347274107967e+01
2.600000000000000000e+02,4.012374312200812909e+01,3.797771347274107967e+01
2.605000000000000000e+02,4.015666513955957129e+01,3.797771347274107967e+01
2.610000000000000000e+02,4.014162830171451901e+01,3.797771347274107967e+01
2.615000000000000000e+02,4.015809216228429790e+01,3.797771347274107967e+01
2.620000000000000000e+02,4.015949400621543219e+01,3.797771347274107967e+01
2.625000000000000000e+02,4.013435985987161558e+01,3.797771347274107967e+01
2.635000000000000000e+02,4.013400816176135066e+01,3.797771347274107967e+01
2.640000000000000000e+02,4.013584204485363216e+01,3.797771347274107967e+01
2.645000000000000000e+02,4.014983821295248134e+01,3.797771347274107967e+01
2.650000000000000000e+02,4.013968164536226624e+01,3.797771347274107967e+01
2.655000000000000000e+02,4.016422750779641149e+01,3.797771347274107967e+01
2.660000000000000000e+02,4.013116416194669966e+01,3.797771347274107967e+01
2.665000000000000000e+02,4.013556585154172751e+01,3.797771347274107967e+01
2.670000000000000000e+02,4.015122963890706842e+01,3.797771347274107967e+01
2.675000000000000000e+02,4.014006006990064890e+01,3.797771347274107967e+01
2.685000000000000000e+02,4.012253595338714263e+01,3.797771347274107967e+01
2.690000000000000000e+02,4.012206505767390752e+01,3.797771347274107967e+01
2.695000000000000000e+02,4.015002546714779186e+01,3.797771347274107967e+01
2.700000000000000000e+02,4.012776516785625347e+01,3.797771347274107967e+01
2.705000000000000000e+02,4.013094031931841243e+01,3.797771347274107967e+01
2.710000000000000000e+02,4.013706036394039955e+01,3.797771347274107967e+01
2.715000000000000000e+02,4.014087086146154348e+01,3.797771347274107967e+01
2.720000000000000000e+02,4.013277843547734847e+01,3.797771347274107967e+01
2.725000000000000000e+02,4.014907773455124129e+01,3.797771347274107967e+01
2.730000000000000000e+02,4.014544913357811140e+01,3.797771347274107967e+01
2.735000000000000000e+02,4.015876111323288455e+01,3.797771347274107967e+01
2.740000000000000000e+02,4.014496724016986207e+01,3.797771347274107967e+01
2.745000000000000000e+02,4.014534831642547630e+01,3.797771347274107967e+01
2.750000000000000000e+02,4.014737098932467063e+01,3.797771347274107967e+01
2.755000000000000000e+02,4.013004084286789208e+01,3.797771347274107967e+01
2.760000000000000000e+02,4.013502215229823378e+01,3.797771347274107967e+01
2.765000000000000000e+02,4.015906669575413446e+01,3.797771347274107967e+01
2.770000000000000000e+02,4.013421414933581133e+01,3.797771347274107967e+01
2.780000000000000000e+02,4.014160123357819998e+01,3.797771347274107967e+01
2.785000000000000000e+02,4.015148683778975425e+01,3.797771347274107967e+01
2.790000000000000000e+02,4.013794713865188868e+01,3.797771347274107967e+01
2.795000000000000000e+02,4.014238812834738468e+01,3.797771347274107967e+01
2.800000000000000000e+02,4.014040818044370695e+01,3.797771347274107967e+01
2.805000000000000000e+02,4.012922025067082643e+01,3.797771347274107967e+01
2.810000000000000000e+02,4.013742075914358054e+01,3.797771347274107967e+01
2.815000000000000000e+02,4.013107888055218808e+01,3.797771347274107967e+01
2.820000000000000000e+02,4.012773373289075352e+01,3.797771347274107967e+01
2.825000000000000000e+02,4.014106717689686121e+01,3.797771347274107967e+01
2.830000000000000000e+02,4.015131710900220696e+01,3.797771347274107967e+01
2.835000000000000000e+02,4.013201847655973609e+01,3.797771347274107967e+01
2.840000000000000000e+02,4.015440883998896737e+01,3.797771347274107967e+01
2.845000000000000000e+02,4.014263564096594905e+01,3.797771347274107967e+01
2.850000000000000000e+02,4.013816278941751392e+01,3.797771347274107967e+01
2.855000000000000000e+02,4.014861367489145039e+01,3.797771347274107967e+01
2.860000000000000000e+02,4.016858386556866378e+01,3.797771347274107967e+01
2.865000000000000000e+02,4.016937694055133790e+01,3.797771347274107967e+01
2.870000000000000000e+02,4.014372857906347747e+01,3.797771347274107967e+01
2.875000000000000000e+02,4.015850174194932265e+01,3.797771347274107967e+01
2.880000000000000000e+02,4.015455192136651164e+01,3.797771347274107967e+01
2.885000000000000000e+02,4.011958998466666770e+01,3.797771347274107967e+01
2.890000000000000000e+02,4.017117004817657744e+01,3.797771347274107967e+01
2.895000000000000000e+02,4.014507049946291772e+01,3.797771347274107967e+01
2.900000000000000000e+02,4.016095805207712033e+01,3.797771347274107967e+01
2.905000000000000000e+02,4.013981419347779678e+01,3.797771347274107967e+01
2.910000000000000000e+02,4.012868090643702601e+01,3.797771347274107967e+01
2.915000000000000000e+02,4.013972985947232530e+01,3.797771347274107967e+01
2.920000000000000000e+02,4.015766773383897004e+01,3.797771347274107967e+01
2.925000000000000000e+02,4.013085959049239904e+01,3.797771347274107967e+01
2.930000000000000000e+02,4.014825104112038900e+01,3.797771347274107967e+01
2.935000000000000000e+02,4.016094630160698387e+01,3.797771347274107967e+01
2.940000000000000000e+02,4.012356175829321359e+01,3.797771347274107967e+01
2.945000000000000000e+02,4.016010014562294117e+01,3.797771347274107967e+01
2.950000000000000000e+02,4.014753551831805822e+01,3.797771347274107967e+01
2.955000000000000000e+02,4.016155381047151707e+01,3.797771347274107967e+01
2.960000000000000000e+02,4.013689524349339877e+01,3.797771347274107967e+01
2.965000000000000000e+02,4.015541011911937375e+01,3.797771347274107967e+01
2.970000000000000000e+02,4.016033766967003515e+01,3.797771347274107967e+01
2.975000000000000000e+02,4.015344293325041747e+01,3.797771347274107967e+01
2.980000000000000000e+02,4.014578712293572949e+01,3.797771347274107967e+01
2.985000000000000000e+02,4.015068852250915654e+01,3.797771347274107967e+01
2.990000000000000000e+02,4.015634272757750978e+01,3.797771347274107967e+01
2.995000000000000000e+02,4.015860607229295454e+01,3.797771347274107967e+01
3.000000000000000000e+02,4.015358625051078434e+01,3.797771347274107967e+01
3.005000000000000000e+02,4.016537951184852773e+01,3.797771347274107967e+01
3.010000000000000000e+02,4.014386607350410685e+01,3.797771347274107967e+01
3.025000000000000000e+02,4.014314558112423725e+01,3.797771347274107967e+01
3.035000000000000000e+02,4.013492272754844237e+01,3.797771347274107967e+01
3.040000000000000000e+02,4.014952629027217768e+01,3.797771347274107967e+01
3.045000000000000000e+02,4.015036269643259459e+01,3.797771347274107967e+01
3.050000000000000000e+02,4.016297763213190564e+01,3.797771347274107967e+01
3.055000000000000000e+02,4.013033765450781942e+01,3.797771347274107967e+01
3.060000000000000000e+02,4.015248560558214308e+01,3.797771347274107967e+01
3.065000000000000000e+02,4.013228174452485320e+01,3.797771347274107967e+01
3.075000000000000000e+02,4.015972750183662043e+01,3.797771347274107967e+01
3.080000000000000000e+02,4.015023863677016891e+01,3.797771347274107967e+01
3.085000000000000000e+02,4.014257032383760304e+01,3.797771347274107967e+01
3.095000000000000000e+02,4.015255227394403192e+01,3.797771347274107967e+01
3.100000000000000000e+02,4.015398383839750096e+01,3.797771347274107967e+01
3.105000000000000000e+02,4.014522705589437379e+01,3.797771347274107967e+01
3.110000000000000000e+02,4.016953310455851778e+01,3.797771347274107967e+01
3.115000000000000000e+02,4.015228547860560582e+01,3.797771347274107967e+01
3.120000000000000000e+02,4.015862484821405332e+01,3.797771347274107967e+01
3.125000000000000000e+02,4.016058800278671015e+01,3.797771347274107967e+01
3.130000000000000000e+02,4.013373560271170959e+01,3.797771347274107967e+01
3.135000000000000000e+02,4.015169540514412461e+01,3.797771347274107967e+01
3.140000000000000000e+02,4.013519326093321382e+01,3.797771347274107967e+01
3.145000000000000000e+02,4.016186185871196557e+01,3.797771347274107967e+01
3.150000000000000000e+02,4.016218697165642482e+01,3.797771347274107967e+01
3.155000000000000000e+02,4.016607961161700047e+01,3.797771347274107967e+01
3.160000000000000000e+02,4.014594898396769196e+01,3.797771347274107967e+01
3.165000000000000000e+02,4.013704849808258501e+01,3.797771347274107967e+01
3.170000000000000000e+02,4.014163651425437251e+01,3.797771347274107967e+01
3.175000000000000000e+02,4.014910570916563870e+01,3.797771347274107967e+01
3.180000000000000000e+02,4.014526091686590803e+01,3.797771347274107967e+01
3.185000000000000000e+02,4.015378471802314664e+01,3.797771347274107967e+01
3.190000000000000000e+02,4.012575768070348659e+01,3.797771347274107967e+01
3.195000000000000000e+02,4.013814282149846946e+01,3.797771347274107967e+01
3.200000000000000000e+02,4.013167872828256577e+01,3.797771347274107967e+01
3.205000000000000000e+02,4.013385758620128030e+01,3.797771347274107967e+01
3.210000000000000000e+02,4.012644788793969752e+01,3.797771347274107967e+01
3.215000000000000000e+02,4.014419476891143290e+01,3.797771347274107967e+01
3.220000000000000000e+02,4.013772980310384497e+01,3.797771347274107967e+01
3.225000000000000000e+02,4.013888511262982917e+01,3.797771347274107967e+01
3.230000000000000000e+02,4.012740635885483442e+01,3.797771347274107967e+01
3.235000000000000000e+02,4.012716731110840129e+01,3.797771347274107967e+01
3.240000000000000000e+02,4.015308083285653851e+01,3.797771347274107967e+01
3.245000000000000000e+02,4.013535646659786238e+01,3.797771347274107967e+01
3.250000000000000000e+02,4.017362876612216382e+01,3.797771347274107967e+01
3.260000000000000000e+02,4.013742990709654634e+01,3.797771347274107967e+01
3.265000000000000000e+02,4.014511161181522425e+01,3.797771347274107967e+01
3.270000000000000000e+02,4.014315784815131138e+01,3.797771347274107967e+01
3.280000000000000000e+02,4.016509213714426352e+01,3.797771347274107967e+01
3.285000000000000000e+02,4.015927264661783624e+01,3.797771347274107967e+01
3.290000000000000000e+02,4.014024504422063444e+01,3.797771347274107967e+01
3.295000000000000000e+02,4.014713960482506394e+01,3.797771347274107967e+01
3.300000000000000000e+02,4.012401894730888330e+01,3.797771347274107967e+01
3.305000000000000000e+02,4.015816934307247976e+01,3.797771347274107967e+01
3.310000000000000000e+02,4.016387912533883053e+01,3.797771347274107967e+01
3.315000000000000000e+02,4.015034595382930149e+01,3.797771347274107967e+01
3.320000000000000000e+02,4.013997892434010595e+01,3.797771347274107967e+01
3.325000000000000000e+02,4.015085008578147097e+01,3.797771347274107967e+01
3.330000000000000000e+02,4.015487770242548748e+01,3.797771347274107967e+01
3.335000000000000000e+02,4.014449644142570861e+01,3.797771347274107967e+01
3.340000000000000000e+02,4.014402200804421028e+01,3.797771347274107967e+01
3.345000000000000000e+02,4.015771718819801350e+01,3.797771347274107967e+01
3.350000000000000000e+02,4.015555643072494973e+01,3.797771347274107967e+01
3.355000000000000000e+02,4.013571719014845485e+01,3.797771347274107967e+01
3.360000000000000000e+02,4.016410316446712159e+01,3.797771347274107967e+01
3.365000000000000000e+02,4.013809286263339260e+01,3.797771347274107967e+01
3.370000000000000000e+02,4.014065870578239270e+01,3.797771347274107967e+01
3.375000000000000000e+02,4.015053582401289134e+01,3.797771347274107967e+01
3.380000000000000000e+02,4.015605524626695200e+01,3.797771347274107967e+01
3.385000000000000000e+02,4.015102125715633008e+01,3.797771347274107967e+01
3.390000000000000000e+02,4.014661668736864186e+01,3.797771347274107967e+01
3.395000000000000000e+02,4.016895779275795064e+01,3.797771347274107967e+01
3.400000000000000000e+02,4.013243967285475833e+01,3.797771347274107967e+01
3.405000000000000000e+02,4.016312484142127204e+01,3.797771347274107967e+01
3.410000000000000000e+02,4.016550333751733604e+01,3.797771347274107967e+01
3.415000000000000000e+02,4.016487551635735542e+01,3.797771347274107967e+01
3.420000000000000000e+02,4.014150738656477557e+01,3.797771347274107967e+01
3.425000000000000000e+02,4.015425390714133158e+01,3.797771347274107967e+01
3.430000000000000000e+02,4.016162909616625853e+01,3.797771347274107967e+01
3.435000000000000000e+02,4.015787434880068929e+01,3.797771347274107967e+01
3.440000000000000000e+02,4.015989659915485532e+01,3.797771347274107967e+01
3.445000000000000000e+02,4.014143421539748147e+01,3.797771347274107967e+01
3.450000000000000000e+02,4.015640325761177110e+01,3.797771347274107967e+01
3.455000000000000000e+02,4.014287220361531894e+01,3.797771347274107967e+01
3.460000000000000000e+02,4.017380338714839638e+01,3.797771347274107967e+01
3.465000000000000000e+02,4.014872796472263872e+01,3.797771347274107967e+01
3.470000000000000000e+02,4.016085081251403466e+01,3.797771347274107967e+01
3.475000000000000000e+02,4.014516549859490624e+01,3.797771347274107967e+01
3.480000000000000000e+02,4.016107195919202866e+01,3.797771347274107967e+01
3.485000000000000000e+02,4.016786508706252334e+01,3.797771347274107967e+01
3.490000000000000000e+02,4.015361534821396816e+01,3.797771347274107967e+01
3.495000000000000000e+02,4.015492543067718145e+01,3.797771347274107967e+01
3.500000000000000000e+02,4.015290121387975830e+01,3.797771347274107967e+01
3.505000000000000000e+02,4.014255527354592346e+01,3.797771347274107967e+01
3.510000000000000000e+02,4.016813385191815655e+01,3.797771347274107967e+01
3.515000000000000000e+02,4.013673791350439046e+01,3.797771347274107967e+01
3.520000000000000000e+02,4.015695172241909461e+01,3.797771347274107967e+01
3.525000000000000000e+02,4.016575458007618948e+01,3.797771347274107967e+01
3.530000000000000000e+02,4.015085812606438509e+01,3.797771347274107967e+01
3.535000000000000000e+02,4.013592402717958407e+01,3.797771347274107967e+01
3.540000000000000000e+02,4.015015472910992855e+01,3.797771347274107967e+01
3.545000000000000000e+02,4.016311353325878031e+01,3.797771347274107967e+01
3.550000000000000000e+02,4.013709102538359730e+01,3.797771347274107967e+01
3.555000000000000000e+02,4.014229221580678342e+01,3.797771347274107967e+01
3.560000000000000000e+02,4.012553079921774213e+01,3.797771347274107967e+01
3.565000000000000000e+02,4.015697206290147392e+01,3.797771347274107967e+01
3.570000000000000000e+02,4.012970550815476400e+01,3.797771347274107967e+01
3.575000000000000000e+02,4.014552588055526883e+01,3.797771347274107967e+01
3.580000000000000000e+02,4.014143658757480182e+01,3.797771347274107967e+01
3.585000000000000000e+02,4.014781908440656366e+01,3.797771347274107967e+01
3.590000000000000000e+02,4.016515416972050900e+01,3.797771347274107967e+01
3.595000000000000000e+02,4.013286753784819183e+01,3.797771347274107967e+01
3.600000000000000000e+02,4.014735485189509490e+01,3.797771347274107967e+01
3.605000000000000000e+02,4.013880841341539707e+01,3.797771347274107967e+01
3.615000000000000000e+02,4.016018041182034892e+01,3.797771347274107967e+01
3.620000000000000000e+02,4.015999330920269728e+01,3.797771347274107967e+01
3.625000000000000000e+02,4.014759788657763551e+01,3.797771347274107967e+01
3.630000000000000000e+02,4.016119744969889638e+01,3.797771347274107967e+01
3.635000000000000000e+02,4.015250607364549040e+01,3.797771347274107967e+01
3.640000000000000000e+02,4.015963030383022669e+01,3.797771347274107967e+01
3.645000000000000000e+02,4.015724146241911541e+01,3.797771347274107967e+01
3.650000000000000000e+02,4.014429603962065585e+01,3.797771347274107967e+01
3.655000000000000000e+02,4.013327355564613441e+01,3.797771347274107967e+01
3.660000000000000000e+02,4.013803069552512426e+01,3.797771347274107967e+01
3.665000000000000000e+02,4.013794736602126534e+01,3.797771347274107967e+01
3.670000000000000000e+02,4.016053253467489270e+01,3.797771347274107967e+01
3.675000000000000000e+02,4.017120770360384796e+01,3.797771347274107967e+01
3.680000000000000000e+02,4.014994722958159912e+01,3.797771347274107967e+01
3.690000000000000000e+02,4.013953652009785600e+01,3.797771347274107967e+01
3.695000000000000000e+02,4.015890996514871603e+01,3.797771347274107967e+01
3.700000000000000000e+02,4.016995646968181433e+01,3.797771347274107967e+01
3.710000000000000000e+02,4.013369071487331752e+01,3.797771347274107967e+01
3.715000000000000000e+02,4.014684001456421925e+01,3.797771347274107967e+01
3.720000000000000000e+02,4.015995207640244757e+01,3.797771347274107967e+01
3.725000000000000000e+02,4.016800425533592289e+01,3.797771347274107967e+01
3.730000000000000000e+02,4.013398715074784917e+01,3.797771347274107967e+01
3.735000000000000000e+02,4.016381713468660308e+01,3.797771347274107967e+01
3.740000000000000000e+02,4.013356392998667843e+01,3.797771347274107967e+01
3.750000000000000000e+02,4.015756024240744182e+01,3.797771347274107967e+01
3.760000000000000000e+02,4.016572772123188884e+01,3.797771347274107967e+01
3.765000000000000000e+02,4.013524414426118625e+01,3.797771347274107967e+01
3.770000000000000000e+02,4.014878628449029208e+01,3.797771347274107967e+01
3.775000000000000000e+02,4.016645506971535440e+01,3.797771347274107967e+01
3.780000000000000000e+02,4.015038656843103837e+01,3.797771347274107967e+01
3.785000000000000000e+02,4.016598496620601111e+01,3.797771347274107967e+01
3.790000000000000000e+02,4.014949431444216543e+01,3.797771347274107967e+01
3.795000000000000000e+02,4.017037542894858859e+01,3.797771347274107967e+01
3.800000000000000000e+02,4.014223925093180156e+01,3.797771347274107967e+01
3.805000000000000000e+02,4.016368003392359753e+01,3.797771347274107967e+01
3.810000000000000000e+02,4.016437568243296141e+01,3.797771347274107967e+01
3.815000000000000000e+02,4.016172947351270039e+01,3.797771347274107967e+01
3.820000000000000000e+02,4.016199593676316226e+01,3.797771347274107967e+01
3.825000000000000000e+02,4.015331091283336207e+01,3.797771347274107967e+01
3.830000000000000000e+02,4.014534956438230751e+01,3.797771347274107967e+01
3.840000000000000000e+02,4.015846502827115927e+01,3.797771347274107967e+01
3.850000000000000000e+02,4.016417509895349980e+01,3.797771347274107967e+01
3.855000000000000000e+02,4.014910020388512635e+01,3.797771347274107967e+01
3.860000000000000000e+02,4.014572012911751386e+01,3.797771347274107967e+01
3.865000000000000000e+02,4.015701426001220398e+01,3.797771347274107967e+01
3.870000000000000000e+02,4.014261760147127234e+01,3.797771347274107967e+01
3.875000000000000000e+02,4.016599977862507131e+01,3.797771347274107967e+01
3.880000000000000000e+02,4.014979504091304108e+01,3.797771347274107967e+01
3.885000000000000000e+02,4.015669120093715350e+01,3.797771347274107967e+01
3.890000000000000000e+02,4.015424990913625436e+01,3.797771347274107967e+01
3.895000000000000000e+02,4.015872124537850141e+01,3.797771347274107967e+01
3.900000000000000000e+02,4.014962618435783526e+01,3.797771347274107967e+01
3.905000000000000000e+02,4.015496188953891021e+01,3.797771347274107967e+01
3.910000000000000000e+02,4.016642510437657876e+01,3.797771347274107967e+01
3.915000000000000000e+02,4.013314072623884243e+01,3.797771347274107967e+01
3.920000000000000000e+02,4.015479428774392545e+01,3.797771347274107967e+01
3.925000000000000000e+02,4.016701814321346120e+01,3.797771347274107967e+01
3.930000000000000000e+02,4.016230711881006243e+01,3.797771347274107967e+01
3.935000000000000000e+02,4.015963125470395312e+01,3.797771347274107967e+01
3.940000000000000000e+02,4.016262004323379387e+01,3.797771347274107967e+01
3.945000000000000000e+02,4.013630502613946049e+01,3.797771347274107967e+01
3.950000000000000000e+02,4.015149740564785930e+01,3.797771347274107967e+01
3.955000000000000000e+02,4.014777810599975538e+01,3.797771347274107967e+01
3.960000000000000000e+02,4.015359004782994390e+01,3.797771347274107967e+01
3.965000000000000000e+02,4.013964741199270492e+01,3.797771347274107967e+01
3.970000000000000000e+02,4.014726633222986862e+01,3.797771347274107967e+01
3.975000000000000000e+02,4.013676081976355192e+01,3.797771347274107967e+01
3.980000000000000000e+02,4.012746153418137141e+01,3.797771347274107967e+01
3.985000000000000000e+02,4.014723801262945813e+01,3.797771347274107967e+01
3.990000000000000000e+02,4.016082412055882145e+01,3.797771347274107967e+01
3.995000000000000000e+02,4.015203764585967150e+01,3.797771347274107967e+01
4.000000000000000000e+02,4.013878809614907084e+01,3.797771347274107967e+01
4.005000000000000000e+02,4.015070124761882653e+01,3.797771347274107967e+01
4.010000000000000000e+02,4.015224999287790553e+01,3.797771347274107967e+01
4.015000000000000000e+02,4.014379021246271151e+01,3.797771347274107967e+01
4.020000000000000000e+02,4.016347669542926013e+01,3.797771347274107967e+01
4.025000000000000000e+02,4.017544758179098352e+01,3.797771347274107967e+01
4.030000000000000000e+02,4.015201005664790301e+01,3.797771347274107967e+01
4.035000000000000000e+02,4.016073572908403122e+01,3.797771347274107967e+01
4.040000000000000000e+02,4.013619428247105958e+01,3.797771347274107967e+01
4.045000000000000000e+02,4.012888433062111204e+01,3.797771347274107967e+01
4.050000000000000000e+02,4.015714081960042847e+01,3.797771347274107967e+01
4.055000000000000000e+02,4.014452117000085707e+01,3.797771347274107967e+01
4.060000000000000000e+02,4.013078084013597646e+01,3.797771347274107967e+01
4.065000000000000000e+02,4.015822570082809051e+01,3.797771347274107967e+01
4.070000000000000000e+02,4.016586402392373856e+01,3.797771347274107967e+01
4.075000000000000000e+02,4.015065924128886365e+01,3.797771347274107967e+01
4.080000000000000000e+02,4.014736217671654117e+01,3.797771347274107967e+01
4.085000000000000000e+02,4.015321253983977812e+01,3.797771347274107967e+01
4.090000000000000000e+02,4.013887410696236202e+01,3.797771347274107967e+01
4.095000000000000000e+02,4.013184129486063512e+01,3.797771347274107967e+01
4.100000000000000000e+02,4.016469926169860827e+01,3.797771347274107967e+01
4.105000000000000000e+02,4.015713638221065906e+01,3.797771347274107967e+01
4.110000000000000000e+02,4.013653979237684410e+01,3.797771347274107967e+01
4.115000000000000000e+02,4.016983209317708514e+01,3.797771347274107967e+01
4.120000000000000000e+02,4.013453744029204273e+01,3.797771347274107967e+01
4.125000000000000000e+02,4.016354764408571754e+01,3.797771347274107967e+01
4.130000000000000000e+02,4.016084022244857010e+01,3.797771347274107967e+01
4.135000000000000000e+02,4.014770241436504961e+01,3.797771347274107967e+01
4.140000000000000000e+02,4.016344209347052185e+01,3.797771347274107967e+01
4.145000000000000000e+02,4.014505248874598919e+01,3.797771347274107967e+01
4.150000000000000000e+02,4.016084294537617438e+01,3.797771347274107967e+01
4.155000000000000000e+02,4.014522434725894584e+01,3.797771347274107967e+01
4.160000000000000000e+02,4.014069574651669825e+01,3.797771347274107967e+01
4.165000000000000000e+02,4.014806130104717141e+01,3.797771347274107967e+01
4.180000000000000000e+02,4.015291506838523361e+01,3.797771347274107967e+01
4.190000000000000000e+02,4.016787228919931607e+01,3.797771347274107967e+01
4.195000000000000000e+02,4.017250867073948228e+01,3.797771347274107967e+01
4.200000000000000000e+02,4.014747108504875683e+01,3.797771347274107967e+01
4.205000000000000000e+02,4.017755386210382085e+01,3.797771347274107967e+01
4.215000000000000000e+02,4.013099411082119161e+01,3.797771347274107967e+01
4.220000000000000000e+02,4.014477926055868551e+01,3.797771347274107967e+01
4.225000000000000000e+02,4.013548344358099484e+01,3.797771347274107967e+01
4.230000000000000000e+02,4.017663854783570088e+01,3.797771347274107967e+01
4.235000000000000000e+02,4.015428136930122349e+01,3.797771347274107967e+01
4.245000000000000000e+02,4.016320357468359958e+01,3.797771347274107967e+01


==> supplementary_materials/figures/data/diameter_s180_0.33.csv <==
time,diameter,diameter_0
-4.900000000000000000e+01,3.797807748655915105e+01,3.797807748655915105e+01
-4.800000000000000000e+01,3.799222561951579280e+01,3.797807748655915105e+01
-4.750000000000000000e+01,3.799338805381450612e+01,3.797807748655915105e+01
-4.700000000000000000e+01,3.796246254555403254e+01,3.797807748655915105e+01
-4.650000000000000000e+01,3.797395313694410390e+01,3.797807748655915105e+01
-4.600000000000000000e+01,3.796760892305923818e+01,3.797807748655915105e+01
-4.550000000000000000e+01,3.799062136344828389e+01,3.797807748655915105e+01
-4.500000000000000000e+01,3.798520284199288000e+01,3.797807748655915105e+01
-4.400000000000000000e+01,3.797069191565631030e+01,3.797807748655915105e+01
-4.350000000000000000e+01,3.798880854869510415e+01,3.797807748655915105e+01
-4.300000000000000000e+01,3.799316674688938633e+01,3.797807748655915105e+01
-4.250000000000000000e+01,3.799493946248715304e+01,3.797807748655915105e+01
-4.200000000000000000e+01,3.797731783959147123e+01,3.797807748655915105e+01
-4.150000000000000000e+01,3.797016117075492048e+01,3.797807748655915105e+01
-4.100000000000000000e+01,3.796033907431169041e+01,3.797807748655915105e+01
-4.050000000000000000e+01,3.798598250309888869e+01,3.797807748655915105e+01
-4.000000000000000000e+01,3.798764273513883438e+01,3.797807748655915105e+01
-3.950000000000000000e+01,3.798916840328943323e+01,3.797807748655915105e+01
-3.900000000000000000e+01,3.796369822741026212e+01,3.797807748655915105e+01
-3.800000000000000000e+01,3.798662270644629757e+01,3.797807748655915105e+01
-3.750000000000000000e+01,3.798215766484315026e+01,3.797807748655915105e+01
-3.700000000000000000e+01,3.798627162846538141e+01,3.797807748655915105e+01
-3.650000000000000000e+01,3.796720175224977822e+01,3.797807748655915105e+01
-3.600000000000000000e+01,3.798817878611494336e+01,3.797807748655915105e+01
-3.400000000000000000e+01,3.800203945465369060e+01,3.797807748655915105e+01
-3.250000000000000000e+01,3.798088300348105406e+01,3.797807748655915105e+01
-3.200000000000000000e+01,3.798411059477491847e+01,3.797807748655915105e+01
-3.150000000000000000e+01,3.800105099701190881e+01,3.797807748655915105e+01
-3.100000000000000000e+01,3.799046367874692010e+01,3.797807748655915105e+01
-3.050000000000000000e+01,3.797746321594676289e+01,3.797807748655915105e+01
-3.000000000000000000e+01,3.799828650029456156e+01,3.797807748655915105e+01
-2.950000000000000000e+01,3.798529161868513881e+01,3.797807748655915105e+01
-2.900000000000000000e+01,3.797428007990370702e+01,3.797807748655915105e+01
-2.850000000000000000e+01,3.798055559575816176e+01,3.797807748655915105e+01
-2.750000000000000000e+01,3.799679355502915001e+01,3.797807748655915105e+01
-2.700000000000000000e+01,3.797118155551077479e+01,3.797807748655915105e+01
-2.650000000000000000e+01,3.799217807565917582e+01,3.797807748655915105e+01
-2.600000000000000000e+01,3.796857116264844478e+01,3.797807748655915105e+01
-2.550000000000000000e+01,3.796519085709635277e+01,3.797807748655915105e+01
-2.500000000000000000e+01,3.799315878356385667e+01,3.797807748655915105e+01
-2.450000000000000000e+01,3.799940575029379630e+01,3.797807748655915105e+01
-2.400000000000000000e+01,3.798648333319466985e+01,3.797807748655915105e+01
-2.350000000000000000e+01,3.798875168166356531e+01,3.797807748655915105e+01
-2.300000000000000000e+01,3.798002809397475943e+01,3.797807748655915105e+01
-2.250000000000000000e+01,3.799389638571364003e+01,3.797807748655915105e+01
-2.200000000000000000e+01,3.798226155461704678e+01,3.797807748655915105e+01
-2.150000000000000000e+01,3.799368679738368826e+01,3.797807748655915105e+01
-2.100000000000000000e+01,3.798118861981409111e+01,3.797807748655915105e+01
-2.050000000000000000e+01,3.798802094161887055e+01,3.797807748655915105e+01
-2.000000000000000000e+01,3.797349545867297138e+01,3.797807748655915105e+01
-1.950000000000000000e+01,3.798938193503087035e+01,3.797807748655915105e+01
-1.850000000000000000e+01,3.798923427566700894e+01,3.797807748655915105e+01
-1.750000000000000000e+01,3.798430680175640362e+01,3.797807748655915105e+01
-1.700000000000000000e+01,3.797145940264856279e+01,3.797807748655915105e+01
-1.650000000000000000e+01,3.797877264805159570e+01,3.797807748655915105e+01
-1.600000000000000000e+01,3.796885742958183840e+01,3.797807748655915105e+01
-1.550000000000000000e+01,3.798348818261838744e+01,3.797807748655915105e+01
-1.500000000000000000e+01,3.799803650869241523e+01,3.797807748655915105e+01
-1.450000000000000000e+01,3.798903768228434075e+01,3.797807748655915105e+01
-1.350000000000000000e+01,3.796621914710759427e+01,3.797807748655915105e+01
-1.300000000000000000e+01,3.798052839593487562e+01,3.797807748655915105e+01
-1.250000000000000000e+01,3.797755001479683301e+01,3.797807748655915105e+01
-1.200000000000000000e+01,3.799033406026683934e+01,3.797807748655915105e+01
-1.150000000000000000e+01,3.799015252231964013e+01,3.797807748655915105e+01
-1.100000000000000000e+01,3.797783796968072778e+01,3.797807748655915105e+01
-1.050000000000000000e+01,3.797222348313585627e+01,3.797807748655915105e+01
-1.000000000000000000e+01,3.797971299841235293e+01,3.797807748655915105e+01
-9.500000000000000000e+00,3.800236779273327414e+01,3.797807748655915105e+01
-9.000000000000000000e+00,3.799837071029086388e+01,3.797807748655915105e+01
-8.500000000000000000e+00,3.798226585257792465e+01,3.797807748655915105e+01
-8.000000000000000000e+00,3.799246900209551825e+01,3.797807748655915105e+01
-7.500000000000000000e+00,3.797801299668501684e+01,3.797807748655915105e+01
-7.000000000000000000e+00,3.798015469015712142e+01,3.797807748655915105e+01
-6.500000000000000000e+00,3.797773825569923645e+01,3.797807748655915105e+01
-6.000000000000000000e+00,3.798751529480279032e+01,3.797807748655915105e+01
-5.500000000000000000e+00,3.799820192632845561e+01,3.797807748655915105e+01
-5.000000000000000000e+00,3.798404671620615147e+01,3.797807748655915105e+01
-4.500000000000000000e+00,3.798808312413087407e+01,3.797807748655915105e+01
-3.500000000000000000e+00,3.797984702678252944e+01,3.797807748655915105e+01
-2.500000000000000000e+00,3.797128807297082176e+01,3.797807748655915105e+01
-2.000000000000000000e+00,3.798856159372719787e+01,3.797807748655915105e+01
-1.500000000000000000e+00,3.798669852477262054e+01,3.797807748655915105e+01
-1.000000000000000000e+00,3.797111757326713644e+01,3.797807748655915105e+01
-5.000000000000000000e-01,3.800483991064447054e+01,3.797807748655915105e+01
0.000000000000000000e+00,3.800331411692011585e+01,3.797807748655915105e+01
1.000000000000000000e+00,4.042277466350689963e+01,3.797807748655915105e+01
1.500000000000000000e+00,4.048339140707539485e+01,3.797807748655915105e+01
2.000000000000000000e+00,4.053816566137865607e+01,3.797807748655915105e+01
2.500000000000000000e+00,4.056063312310074309e+01,3.797807748655915105e+01
4.000000000000000000e+00,4.070379678025353343e+01,3.797807748655915105e+01
5.000000000000000000e+00,4.079650882405707790e+01,3.797807748655915105e+01
5.500000000000000000e+00,4.080689218775219729e+01,3.797807748655915105e+01
6.000000000000000000e+00,4.086326973225481396e+01,3.797807748655915105e+01
6.500000000000000000e+00,4.089826407001181252e+01,3.797807748655915105e+01
7.000000000000000000e+00,4.093851223889022606e+01,3.797807748655915105e+01
7.500000000000000000e+00,4.097507988464116835e+01,3.797807748655915105e+01
8.000000000000000000e+00,4.104281576365218598e+01,3.797807748655915105e+01
8.500000000000000000e+00,4.107669833386480462e+01,3.797807748655915105e+01
9.000000000000000000e+00,4.111494427721385847e+01,3.797807748655915105e+01
9.500000000000000000e+00,4.117831091957688017e+01,3.797807748655915105e+01
1.000000000000000000e+01,4.119425847611266533e+01,3.797807748655915105e+01
1.050000000000000000e+01,4.124391144060108161e+01,3.797807748655915105e+01
1.100000000000000000e+01,4.126547209857103127e+01,3.797807748655915105e+01
1.150000000000000000e+01,4.133068895958560063e+01,3.797807748655915105e+01
1.450000000000000000e+01,4.157879416919418958e+01,3.797807748655915105e+01
1.700000000000000000e+01,4.179254985582049642e+01,3.797807748655915105e+01
1.750000000000000000e+01,4.179641846115409720e+01,3.797807748655915105e+01
1.800000000000000000e+01,4.187072040052211008e+01,3.797807748655915105e+01
1.850000000000000000e+01,4.191709707789637918e+01,3.797807748655915105e+01
1.950000000000000000e+01,4.201183843516956529e+01,3.797807748655915105e+01
2.000000000000000000e+01,4.204082743307399284e+01,3.797807748655915105e+01
2.050000000000000000e+01,4.207866164286681965e+01,3.797807748655915105e+01
2.150000000000000000e+01,4.216618381806242866e+01,3.797807748655915105e+01
2.200000000000000000e+01,4.220701637423551489e+01,3.797807748655915105e+01
2.250000000000000000e+01,4.222808461424055082e+01,3.797807748655915105e+01
2.350000000000000000e+01,4.233814895416661273e+01,3.797807748655915105e+01
2.400000000000000000e+01,4.237097914695976186e+01,3.797807748655915105e+01
2.450000000000000000e+01,4.239934838355028290e+01,3.797807748655915105e+01
2.500000000000000000e+01,4.246157360474419562e+01,3.797807748655915105e+01
2.550000000000000000e+01,4.250715071002986178e+01,3.797807748655915105e+01
2.600000000000000000e+01,4.251983155435117112e+01,3.797807748655915105e+01
2.800000000000000000e+01,4.269532010085267615e+01,3.797807748655915105e+01
3.000000000000000000e+01,4.286481795675354789e+01,3.797807748655915105e+01
3.050000000000000000e+01,4.287724339750128877e+01,3.797807748655915105e+01
3.150000000000000000e+01,4.298464752142445633e+01,3.797807748655915105e+01
3.200000000000000000e+01,4.302940853272685473e+01,3.797807748655915105e+01
3.250000000000000000e+01,4.305797551168667070e+01,3.797807748655915105e+01
3.300000000000000000e+01,4.308843636008197109e+01,3.797807748655915105e+01
3.350000000000000000e+01,4.316078388556776702e+01,3.797807748655915105e+01
3.400000000000000000e+01,4.318137411389227509e+01,3.797807748655915105e+01
3.450000000000000000e+01,4.321893901997850662e+01,3.797807748655915105e+01
3.500000000000000000e+01,4.326908797394594330e+01,3.797807748655915105e+01
3.550000000000000000e+01,4.329343421128140079e+01,3.797807748655915105e+01
3.600000000000000000e+01,4.334420621492758130e+01,3.797807748655915105e+01
3.650000000000000000e+01,4.338969239086277696e+01,3.797807748655915105e+01
3.700000000000000000e+01,4.341262143158039777e+01,3.797807748655915105e+01
3.750000000000000000e+01,4.345869338491823441e+01,3.797807748655915105e+01
3.800000000000000000e+01,4.348112177592467731e+01,3.797807748655915105e+01
3.850000000000000000e+01,4.354508987842574896e+01,3.797807748655915105e+01
3.900000000000000000e+01,4.358584633863281965e+01,3.797807748655915105e+01
3.950000000000000000e+01,4.363402632052655861e+01,3.797807748655915105e+01
4.000000000000000000e+01,4.364799012614520279e+01,3.797807748655915105e+01
4.050000000000000000e+01,4.372168945252761318e+01,3.797807748655915105e+01
4.100000000000000000e+01,4.372483765668043532e+01,3.797807748655915105e+01
4.150000000000000000e+01,4.380651302568518446e+01,3.797807748655915105e+01
4.200000000000000000e+01,4.382520765902183513e+01,3.797807748655915105e+01
4.250000000000000000e+01,4.387181742757027791e+01,3.797807748655915105e+01
4.350000000000000000e+01,4.395675265381292718e+01,3.797807748655915105e+01
4.400000000000000000e+01,4.398725589344461895e+01,3.797807748655915105e+01
4.450000000000000000e+01,4.402090819441181679e+01,3.797807748655915105e+01
4.600000000000000000e+01,4.415308680886502657e+01,3.797807748655915105e+01
4.750000000000000000e+01,4.426946115746622468e+01,3.797807748655915105e+01
4.800000000000000000e+01,4.429377788007297312e+01,3.797807748655915105e+01
4.850000000000000000e+01,4.435438996777386222e+01,3.797807748655915105e+01
4.900000000000000000e+01,4.438526000342169198e+01,3.797807748655915105e+01
5.000000000000000000e+01,4.445045962845462384e+01,3.797807748655915105e+01


==> supplementary_materials/figures/data/diameter_s180_1.csv <==
time,diameter,diameter_0
-4.900000000000000000e+01,3.799325395114782111e+01,3.799325395114782111e+01
-3.550000000000000000e+01,3.796474185722534855e+01,3.799325395114782111e+01
-2.200000000000000000e+01,3.798866905024457452e+01,3.799325395114782111e+01
-2.150000000000000000e+01,3.799756594369943485e+01,3.799325395114782111e+01
-1.050000000000000000e+01,3.798771799209146849e+01,3.799325395114782111e+01
0.000000000000000000e+00,3.799049224031871574e+01,3.799325395114782111e+01
1.000000000000000000e+00,4.036633791786587722e+01,3.799325395114782111e+01
1.750000000000000000e+01,4.167323511101692901e+01,3.799325395114782111e+01
3.400000000000000000e+01,4.290542100113114543e+01,3.799325395114782111e+01
3.450000000000000000e+01,4.292211257993457707e+01,3.799325395114782111e+01
4.850000000000000000e+01,4.397723218504385301e+01,3.799325395114782111e+01
6.200000000000000000e+01,4.490546775738949492e+01,3.799325395114782111e+01
6.250000000000000000e+01,4.493283713630280829e+01,3.799325395114782111e+01
7.900000000000000000e+01,4.606435131718219367e+01,3.799325395114782111e+01
9.550000000000000000e+01,4.712879499736296651e+01,3.799325395114782111e+01
9.600000000000000000e+01,4.714028919888779967e+01,3.799325395114782111e+01
1.055000000000000000e+02,4.778407639652997574e+01,3.799325395114782111e+01
1.145000000000000000e+02,4.835115621785917028e+01,3.799325395114782111e+01
1.150000000000000000e+02,4.833250082827878202e+01,3.799325395114782111e+01
1.250000000000000000e+02,4.900487843401156596e+01,3.799325395114782111e+01
1.345000000000000000e+02,4.953445197978275161e+01,3.799325395114782111e+01
1.350000000000000000e+02,4.959119834443506392e+01,3.799325395114782111e+01
1.385000000000000000e+02,4.984343487517139692e+01,3.799325395114782111e+01
1.420000000000000000e+02,5.001367348571086069e+01,3.799325395114782111e+01
1.425000000000000000e+02,5.002737539784125431e+01,3.799325395114782111e+01
1.530000000000000000e+02,5.070623760386197176e+01,3.799325395114782111e+01
1.635000000000000000e+02,5.130753489053050487e+01,3.799325395114782111e+01
1.640000000000000000e+02,5.132673420767081041e+01,3.799325395114782111e+01
1.675000000000000000e+02,5.157945833153300441e+01,3.799325395114782111e+01
1.705000000000000000e+02,5.175781365620193242e+01,3.799325395114782111e+01
1.710000000000000000e+02,5.173939010756726020e+01,3.799325395114782111e+01
1.715000000000000000e+02,5.182277248628805921e+01,3.799325395114782111e+01
1.720000000000000000e+02,5.184572800037755513e+01,3.799325395114782111e+01
1.725000000000000000e+02,5.183885901076353520e+01,3.799325395114782111e+01
1.760000000000000000e+02,5.208638019449285395e+01,3.799325395114782111e+01
1.790000000000000000e+02,5.223469396677115384e+01,3.799325395114782111e+01
1.795000000000000000e+02,5.224497959345343645e+01,3.799325395114782111e+01
1.810000000000000000e+02,5.238382174429878546e+01,3.799325395114782111e+01
1.825000000000000000e+02,5.246259606247751606e+01,3.799325395114782111e+01
1.830000000000000000e+02,5.245985020550610045e+01,3.799325395114782111e+01
1.840000000000000000e+02,5.256401610787846579e+01,3.799325395114782111e+01
1.845000000000000000e+02,5.255102387948106468e+01,3.799325395114782111e+01
1.850000000000000000e+02,5.258085214857641887e+01,3.799325395114782111e+01
1.915000000000000000e+02,5.301708401344878041e+01,3.799325395114782111e+01
1.980000000000000000e+02,5.338206346567020688e+01,3.799325395114782111e+01
1.985000000000000000e+02,5.339004227633126476e+01,3.799325395114782111e+01
2.425000000000000000e+02,5.596930055622217992e+01,3.799325395114782111e+01
2.860000000000000000e+02,5.863420565589233746e+01,3.799325395114782111e+01
2.865000000000000000e+02,5.869541757969079043e+01,3.799325395114782111e+01
2.940000000000000000e+02,5.909757328587625835e+01,3.799325395114782111e+01
3.010000000000000000e+02,5.957630333005062084e+01,3.799325395114782111e+01
3.015000000000000000e+02,5.958350254616065200e+01,3.799325395114782111e+01
3.020000000000000000e+02,5.965700160037577149e+01,3.799325395114782111e+01
3.025000000000000000e+02,5.968288298413823156e+01,3.799325395114782111e+01
3.030000000000000000e+02,5.967419851159606736e+01,3.799325395114782111e+01
3.050000000000000000e+02,5.983693775526803904e+01,3.799325395114782111e+01
3.070000000000000000e+02,5.995020119261725711e+01,3.799325395114782111e+01
3.075000000000000000e+02,5.994602399589532382e+01,3.799325395114782111e+01
3.220000000000000000e+02,6.091076820308322226e+01,3.799325395114782111e+01
3.360000000000000000e+02,6.177841597283168795e+01,3.799325395114782111e+01
3.365000000000000000e+02,6.177633407293438950e+01,3.799325395114782111e+01
3.395000000000000000e+02,6.202617418511096048e+01,3.799325395114782111e+01
3.425000000000000000e+02,6.222630175739342206e+01,3.799325395114782111e+01
3.430000000000000000e+02,6.220906602265493746e+01,3.799325395114782111e+01
3.455000000000000000e+02,6.241687815307999188e+01,3.799325395114782111e+01
3.480000000000000000e+02,6.257192943738362345e+01,3.799325395114782111e+01
3.485000000000000000e+02,6.254154288044298227e+01,3.799325395114782111e+01
3.510000000000000000e+02,6.276076017928986772e+01,3.799325395114782111e+01
3.530000000000000000e+02,6.283478964356052643e+01,3.799325395114782111e+01
3.535000000000000000e+02,6.288600345684061921e+01,3.799325395114782111e+01
3.540000000000000000e+02,6.297447264304136638e+01,3.799325395114782111e+01
3.545000000000000000e+02,6.296287564126738800e+01,3.799325395114782111e+01
3.650000000000000000e+02,6.362306226008354315e+01,3.799325395114782111e+01
3.755000000000000000e+02,6.435763017520599760e+01,3.799325395114782111e+01
3.760000000000000000e+02,6.441659230295223892e+01,3.799325395114782111e+01
3.770000000000000000e+02,6.441430650789004630e+01,3.799325395114782111e+01
3.775000000000000000e+02,6.449216582553509625e+01,3.799325395114782111e+01
3.780000000000000000e+02,6.454290517263801519e+01,3.799325395114782111e+01
3.790000000000000000e+02,6.456009503377559611e+01,3.799325395114782111e+01
3.795000000000000000e+02,6.461649331655702611e+01,3.799325395114782111e+01
3.800000000000000000e+02,6.466961918257385378e+01,3.799325395114782111e+01
3.820000000000000000e+02,6.474213553727081205e+01,3.799325395114782111e+01
3.835000000000000000e+02,6.493164727315550522e+01,3.799325395114782111e+01
3.840000000000000000e+02,6.492927027292267894e+01,3.799325395114782111e+01
3.855000000000000000e+02,6.497312266506520473e+01,3.799325395114782111e+01
3.865000000000000000e+02,6.506791225016519320e+01,3.799325395114782111e+01
3.870000000000000000e+02,6.511978931748750199e+01,3.799325395114782111e+01
3.890000000000000000e+02,6.528463344430687698e+01,3.799325395114782111e+01
3.905000000000000000e+02,6.535416565890909624e+01,3.799325395114782111e+01
3.910000000000000000e+02,6.534968946039658988e+01,3.799325395114782111e+01
3.925000000000000000e+02,6.551872891290322798e+01,3.799325395114782111e+01
3.935000000000000000e+02,6.558398779837115455e+01,3.799325395114782111e+01
3.940000000000000000e+02,6.558801691311926163e+01,3.799325395114782111e+01
3.945000000000000000e+02,6.567579614244574771e+01,3.799325395114782111e+01
3.950000000000000000e+02,6.571697378153224633e+01,3.799325395114782111e+01
3.955000000000000000e+02,6.569837535685310570e+01,3.799325395114782111e+01
3.970000000000000000e+02,6.584815801245966327e+01,3.799325395114782111e+01
3.980000000000000000e+02,6.587022746495645720e+01,3.799325395114782111e+01
3.985000000000000000e+02,6.589163671157601243e+01,3.799325395114782111e+01
4.025000000000000000e+02,6.621317238319194587e+01,3.799325395114782111e+01
4.065000000000000000e+02,6.645203967821133517e+01,3.799325395114782111e+01
4.070000000000000000e+02,6.644654921722984398e+01,3.799325395114782111e+01
4.075000000000000000e+02,6.657774801726017699e+01,3.799325395114782111e+01
4.080000000000000000e+02,6.656266489168083922e+01,3.799325395114782111e+01
4.100000000000000000e+02,6.665539935560256879e+01,3.799325395114782111e+01
4.115000000000000000e+02,6.678653194644437008e+01,3.799325395114782111e+01
4.120000000000000000e+02,6.689253034335767722e+01,3.799325395114782111e+01
4.125000000000000000e+02,6.685753437116716213e+01,3.799325395114782111e+01
4.130000000000000000e+02,6.687339480262637892e+01,3.799325395114782111e+01
4.135000000000000000e+02,6.692059156494690342e+01,3.799325395114782111e+01
4.180000000000000000e+02,6.730790151576326252e+01,3.799325395114782111e+01
4.220000000000000000e+02,6.757040275518461669e+01,3.799325395114782111e+01
4.225000000000000000e+02,6.757478206668548637e+01,3.799325395114782111e+01
4.235000000000000000e+02,6.768541623824366127e+01,3.799325395114782111e+01
4.240000000000000000e+02,6.768101725830533155e+01,3.799325395114782111e+01
4.245000000000000000e+02,6.766582190376652761e+01,3.799325395114782111e+01
4.255000000000000000e+02,6.780280418869246262e+01,3.799325395114782111e+01
4.265000000000000000e+02,6.787559138928064328e+01,3.799325395114782111e+01
4.270000000000000000e+02,6.784322697087141307e+01,3.799325395114782111e+01
4.280000000000000000e+02,6.799315988690017321e+01,3.799325395114782111e+01
4.285000000000000000e+02,6.804901016838016403e+01,3.799325395114782111e+01
4.290000000000000000e+02,6.801276684606966683e+01,3.799325395114782111e+01
4.310000000000000000e+02,6.819942571701000134e+01,3.799325395114782111e+01


==> supplementary_materials/figures/data/diameter_s180_243.csv <==
time,diameter,diameter_0
-4.900000000000000000e+01,3.797111782504683219e+01,3.797111782504683219e+01
-4.850000000000000000e+01,3.798459293172593476e+01,3.797111782504683219e+01
-4.800000000000000000e+01,3.798337661825566869e+01,3.797111782504683219e+01
-4.750000000000000000e+01,3.797463159208611927e+01,3.797111782504683219e+01
-4.700000000000000000e+01,3.799074083245720601e+01,3.797111782504683219e+01
-4.650000000000000000e+01,3.799188012305491924e+01,3.797111782504683219e+01
-4.600000000000000000e+01,3.795675524091169706e+01,3.797111782504683219e+01
-4.500000000000000000e+01,3.798520132733821697e+01,3.797111782504683219e+01
-4.450000000000000000e+01,3.799900881022544041e+01,3.797111782504683219e+01
-4.400000000000000000e+01,3.797683566709486058e+01,3.797111782504683219e+01
-4.350000000000000000e+01,3.799288532303562960e+01,3.797111782504683219e+01
-4.300000000000000000e+01,3.799726406576117199e+01,3.797111782504683219e+01
-4.250000000000000000e+01,3.797715265712199084e+01,3.797111782504683219e+01
-4.200000000000000000e+01,3.798591728004265633e+01,3.797111782504683219e+01
-4.150000000000000000e+01,3.799337058608257678e+01,3.797111782504683219e+01
-4.100000000000000000e+01,3.798791785907834395e+01,3.797111782504683219e+01
-4.050000000000000000e+01,3.799620212776731165e+01,3.797111782504683219e+01
-4.000000000000000000e+01,3.797885820649201349e+01,3.797111782504683219e+01
-3.950000000000000000e+01,3.798050554311711835e+01,3.797111782504683219e+01
-3.900000000000000000e+01,3.796316239969851125e+01,3.797111782504683219e+01
-3.850000000000000000e+01,3.798803357864485974e+01,3.797111782504683219e+01
-3.800000000000000000e+01,3.797355920301109933e+01,3.797111782504683219e+01
-3.750000000000000000e+01,3.798544565576248289e+01,3.797111782504683219e+01
-3.700000000000000000e+01,3.797615928261722473e+01,3.797111782504683219e+01
-3.650000000000000000e+01,3.796063888365516448e+01,3.797111782504683219e+01
-3.600000000000000000e+01,3.798633601781121882e+01,3.797111782504683219e+01
-3.550000000000000000e+01,3.798804077160230008e+01,3.797111782504683219e+01
-3.500000000000000000e+01,3.795400414572976189e+01,3.797111782504683219e+01
-3.400000000000000000e+01,3.797610796078195960e+01,3.797111782504683219e+01
-3.350000000000000000e+01,3.798742407879888816e+01,3.797111782504683219e+01
-3.300000000000000000e+01,3.796886230753318614e+01,3.797111782504683219e+01
-3.250000000000000000e+01,3.799307434286291851e+01,3.797111782504683219e+01
-3.200000000000000000e+01,3.798031311925699072e+01,3.797111782504683219e+01
-3.150000000000000000e+01,3.798489591701122947e+01,3.797111782504683219e+01
-3.100000000000000000e+01,3.797671420531943198e+01,3.797111782504683219e+01
-3.050000000000000000e+01,3.798149022895445626e+01,3.797111782504683219e+01
-3.000000000000000000e+01,3.798602442797874801e+01,3.797111782504683219e+01
-2.950000000000000000e+01,3.796395530008172869e+01,3.797111782504683219e+01
-2.900000000000000000e+01,3.799179828377452850e+01,3.797111782504683219e+01
-2.850000000000000000e+01,3.799228978214222252e+01,3.797111782504683219e+01
-2.800000000000000000e+01,3.799103407627769968e+01,3.797111782504683219e+01
-2.750000000000000000e+01,3.797663203793376852e+01,3.797111782504683219e+01
-2.700000000000000000e+01,3.798819693382576901e+01,3.797111782504683219e+01
-2.650000000000000000e+01,3.797565851896349187e+01,3.797111782504683219e+01
-2.600000000000000000e+01,3.798211465655675312e+01,3.797111782504683219e+01
-2.550000000000000000e+01,3.798128090923886901e+01,3.797111782504683219e+01
-2.500000000000000000e+01,3.798747337285030312e+01,3.797111782504683219e+01
-2.450000000000000000e+01,3.798709213376649529e+01,3.797111782504683219e+01
-2.400000000000000000e+01,3.799208760265931062e+01,3.797111782504683219e+01
-2.350000000000000000e+01,3.797472499693216008e+01,3.797111782504683219e+01
-2.250000000000000000e+01,3.798515168507105955e+01,3.797111782504683219e+01
-2.150000000000000000e+01,3.799658459543478273e+01,3.797111782504683219e+01
-2.100000000000000000e+01,3.797086969103574461e+01,3.797111782504683219e+01
-2.050000000000000000e+01,3.796755310025443464e+01,3.797111782504683219e+01
-2.000000000000000000e+01,3.798970458797191441e+01,3.797111782504683219e+01
-1.900000000000000000e+01,3.797161257092664499e+01,3.797111782504683219e+01
-1.800000000000000000e+01,3.795870016654843937e+01,3.797111782504683219e+01
-1.750000000000000000e+01,3.798646895561308412e+01,3.797111782504683219e+01
-1.700000000000000000e+01,3.798638285964536010e+01,3.797111782504683219e+01
-1.650000000000000000e+01,3.796930952749089982e+01,3.797111782504683219e+01
-1.600000000000000000e+01,3.797633755328649841e+01,3.797111782504683219e+01
-1.550000000000000000e+01,3.797284123816894663e+01,3.797111782504683219e+01
-1.500000000000000000e+01,3.797305169826672255e+01,3.797111782504683219e+01
-1.450000000000000000e+01,3.798126891427766338e+01,3.797111782504683219e+01
-1.400000000000000000e+01,3.798491885527329970e+01,3.797111782504683219e+01
-1.350000000000000000e+01,3.797149656678899987e+01,3.797111782504683219e+01
-1.300000000000000000e+01,3.796881444373268977e+01,3.797111782504683219e+01
-1.250000000000000000e+01,3.798927325953871303e+01,3.797111782504683219e+01
-1.200000000000000000e+01,3.797638275711736355e+01,3.797111782504683219e+01
-1.150000000000000000e+01,3.797538033200199692e+01,3.797111782504683219e+01
-1.050000000000000000e+01,3.797507858144243897e+01,3.797111782504683219e+01
-1.000000000000000000e+01,3.797404969575560330e+01,3.797111782504683219e+01
-9.500000000000000000e+00,3.797975326914200878e+01,3.797111782504683219e+01
-9.000000000000000000e+00,3.796779943671708679e+01,3.797111782504683219e+01
-8.500000000000000000e+00,3.797881447325403315e+01,3.797111782504683219e+01
-8.000000000000000000e+00,3.797443295930270324e+01,3.797111782504683219e+01
-7.500000000000000000e+00,3.796778808633906976e+01,3.797111782504683219e+01
-7.000000000000000000e+00,3.798865373573037374e+01,3.797111782504683219e+01
-6.500000000000000000e+00,3.797927517592347613e+01,3.797111782504683219e+01
-6.000000000000000000e+00,3.796368160303853756e+01,3.797111782504683219e+01
-5.500000000000000000e+00,3.797847202605873917e+01,3.797111782504683219e+01
-5.000000000000000000e+00,3.796098288896919826e+01,3.797111782504683219e+01
-4.500000000000000000e+00,3.797595588347753903e+01,3.797111782504683219e+01
-4.000000000000000000e+00,3.797382015561395008e+01,3.797111782504683219e+01
-3.500000000000000000e+00,3.797535742478787313e+01,3.797111782504683219e+01
-3.000000000000000000e+00,3.797252281537954843e+01,3.797111782504683219e+01
-2.500000000000000000e+00,3.798747676978801024e+01,3.797111782504683219e+01
-2.000000000000000000e+00,3.798677077848195438e+01,3.797111782504683219e+01
-1.500000000000000000e+00,3.796972430371899065e+01,3.797111782504683219e+01
-1.000000000000000000e+00,3.795782452247244976e+01,3.797111782504683219e+01
-5.000000000000000000e-01,3.796273628100080089e+01,3.797111782504683219e+01
0.000000000000000000e+00,3.797098472426861093e+01,3.797111782504683219e+01
1.000000000000000000e+00,3.916666936578486968e+01,3.797111782504683219e+01
1.500000000000000000e+00,3.918013873001242331e+01,3.797111782504683219e+01
2.000000000000000000e+00,3.918589373901415485e+01,3.797111782504683219e+01
2.500000000000000000e+00,3.916957187975886256e+01,3.797111782504683219e+01
3.000000000000000000e+00,3.917563794053670279e+01,3.797111782504683219e+01
3.500000000000000000e+00,3.917286786868267967e+01,3.797111782504683219e+01
4.000000000000000000e+00,3.920425893131573503e+01,3.797111782504683219e+01
4.500000000000000000e+00,3.920085658975470722e+01,3.797111782504683219e+01
5.000000000000000000e+00,3.919496988007228566e+01,3.797111782504683219e+01
5.500000000000000000e+00,3.921462928498399947e+01,3.797111782504683219e+01
6.000000000000000000e+00,3.921104110968413892e+01,3.797111782504683219e+01
6.500000000000000000e+00,3.920401809316324915e+01,3.797111782504683219e+01
7.000000000000000000e+00,3.921624933152612158e+01,3.797111782504683219e+01
7.500000000000000000e+00,3.921416845850539090e+01,3.797111782504683219e+01
8.000000000000000000e+00,3.920645758542084280e+01,3.797111782504683219e+01
8.500000000000000000e+00,3.923460499644014021e+01,3.797111782504683219e+01
9.500000000000000000e+00,3.923701151122131137e+01,3.797111782504683219e+01
1.050000000000000000e+01,3.924000165742950230e+01,3.797111782504683219e+01
1.100000000000000000e+01,3.923677064403126025e+01,3.797111782504683219e+01
1.150000000000000000e+01,3.926318956370175073e+01,3.797111782504683219e+01
1.200000000000000000e+01,3.924453508865896367e+01,3.797111782504683219e+01
1.250000000000000000e+01,3.925300455766234364e+01,3.797111782504683219e+01
1.300000000000000000e+01,3.926218412753534892e+01,3.797111782504683219e+01
1.350000000000000000e+01,3.925195257769535573e+01,3.797111782504683219e+01
1.400000000000000000e+01,3.925914199358307854e+01,3.797111782504683219e+01
1.450000000000000000e+01,3.926561396427197081e+01,3.797111782504683219e+01
1.500000000000000000e+01,3.925408715144996563e+01,3.797111782504683219e+01
1.600000000000000000e+01,3.927955386703204965e+01,3.797111782504683219e+01
1.650000000000000000e+01,3.928510876069854874e+01,3.797111782504683219e+01
1.700000000000000000e+01,3.927782048142999116e+01,3.797111782504683219e+01
1.750000000000000000e+01,3.927302355843630721e+01,3.797111782504683219e+01
1.800000000000000000e+01,3.927426710195800297e+01,3.797111782504683219e+01
1.850000000000000000e+01,3.927012013507093258e+01,3.797111782504683219e+01
1.900000000000000000e+01,3.928953899328860189e+01,3.797111782504683219e+01
1.950000000000000000e+01,3.929127865653875062e+01,3.797111782504683219e+01
2.000000000000000000e+01,3.929668497384667347e+01,3.797111782504683219e+01
2.050000000000000000e+01,3.928915543242499808e+01,3.797111782504683219e+01
2.100000000000000000e+01,3.929310352267625461e+01,3.797111782504683219e+01
2.150000000000000000e+01,3.928671891586793663e+01,3.797111782504683219e+01
2.200000000000000000e+01,3.928052130335147041e+01,3.797111782504683219e+01
2.250000000000000000e+01,3.928726915793608043e+01,3.797111782504683219e+01
2.300000000000000000e+01,3.930440616076739957e+01,3.797111782504683219e+01
2.350000000000000000e+01,3.930647846885279506e+01,3.797111782504683219e+01
2.400000000000000000e+01,3.928711214839915300e+01,3.797111782504683219e+01
2.450000000000000000e+01,3.929507767693679909e+01,3.797111782504683219e+01
2.500000000000000000e+01,3.931006772342571054e+01,3.797111782504683219e+01
2.550000000000000000e+01,3.931557459181469483e+01,3.797111782504683219e+01
2.600000000000000000e+01,3.929988259991583277e+01,3.797111782504683219e+01
2.650000000000000000e+01,3.932337537643342529e+01,3.797111782504683219e+01
2.700000000000000000e+01,3.930668263283054387e+01,3.797111782504683219e+01
2.800000000000000000e+01,3.931650327829832747e+01,3.797111782504683219e+01
2.850000000000000000e+01,3.931551049627260852e+01,3.797111782504683219e+01
2.900000000000000000e+01,3.931775332116149713e+01,3.797111782504683219e+01
2.950000000000000000e+01,3.931534715278527869e+01,3.797111782504683219e+01
3.000000000000000000e+01,3.933226951867870014e+01,3.797111782504683219e+01
3.050000000000000000e+01,3.932312436934044797e+01,3.797111782504683219e+01
3.100000000000000000e+01,3.932933552385725307e+01,3.797111782504683219e+01
3.150000000000000000e+01,3.932223668551271345e+01,3.797111782504683219e+01
3.200000000000000000e+01,3.932793204374388552e+01,3.797111782504683219e+01
3.250000000000000000e+01,3.931876563994863005e+01,3.797111782504683219e+01
3.300000000000000000e+01,3.932198137313615405e+01,3.797111782504683219e+01
3.400000000000000000e+01,3.930665157396873610e+01,3.797111782504683219e+01
3.450000000000000000e+01,3.931259170364297262e+01,3.797111782504683219e+01
3.500000000000000000e+01,3.931816254439551983e+01,3.797111782504683219e+01
3.550000000000000000e+01,3.932135766414180011e+01,3.797111782504683219e+01
3.600000000000000000e+01,3.930934811203945856e+01,3.797111782504683219e+01
3.650000000000000000e+01,3.933646059878471846e+01,3.797111782504683219e+01
3.700000000000000000e+01,3.933841744366255710e+01,3.797111782504683219e+01
3.750000000000000000e+01,3.933283421281251435e+01,3.797111782504683219e+01
3.800000000000000000e+01,3.933590703013507550e+01,3.797111782504683219e+01
3.850000000000000000e+01,3.931269854656031271e+01,3.797111782504683219e+01
3.900000000000000000e+01,3.933011471882480237e+01,3.797111782504683219e+01
3.950000000000000000e+01,3.931786311105776832e+01,3.797111782504683219e+01
4.000000000000000000e+01,3.934132474020501036e+01,3.797111782504683219e+01
4.050000000000000000e+01,3.934355576293011580e+01,3.797111782504683219e+01
4.100000000000000000e+01,3.933620239611346392e+01,3.797111782504683219e+01
4.150000000000000000e+01,3.933639666536091539e+01,3.797111782504683219e+01
4.200000000000000000e+01,3.932182195249272638e+01,3.797111782504683219e+01
4.250000000000000000e+01,3.931836759228806955e+01,3.797111782504683219e+01
4.300000000000000000e+01,3.932684403825350472e+01,3.797111782504683219e+01
4.350000000000000000e+01,3.934318635136489917e+01,3.797111782504683219e+01
4.400000000000000000e+01,3.933739639888875672e+01,3.797111782504683219e+01
4.450000000000000000e+01,3.933092602387242209e+01,3.797111782504683219e+01
4.500000000000000000e+01,3.933955228294554729e+01,3.797111782504683219e+01
4.550000000000000000e+01,3.933574559425201755e+01,3.797111782504683219e+01
4.600000000000000000e+01,3.933376962732032212e+01,3.797111782504683219e+01
4.650000000000000000e+01,3.933444824708865184e+01,3.797111782504683219e+01
4.700000000000000000e+01,3.933945493228780066e+01,3.797111782504683219e+01
4.750000000000000000e+01,3.934388307275849428e+01,3.797111782504683219e+01
4.800000000000000000e+01,3.933455211050183209e+01,3.797111782504683219e+01
4.900000000000000000e+01,3.935238704646268104e+01,3.797111782504683219e+01
4.950000000000000000e+01,3.935001219916047432e+01,3.797111782504683219e+01
5.000000000000000000e+01,3.933363866986881163e+01,3.797111782504683219e+01
5.050000000000000000e+01,3.932639538877779728e+01,3.797111782504683219e+01
5.100000000000000000e+01,3.934814278250296837e+01,3.797111782504683219e+01
5.150000000000000000e+01,3.935463443608283995e+01,3.797111782504683219e+01
5.200000000000000000e+01,3.934383413715135447e+01,3.797111782504683219e+01
5.300000000000000000e+01,3.934439963511317728e+01,3.797111782504683219e+01
5.350000000000000000e+01,3.934587610702713079e+01,3.797111782504683219e+01
5.400000000000000000e+01,3.935668263428906499e+01,3.797111782504683219e+01
5.450000000000000000e+01,3.935940188462362244e+01,3.797111782504683219e+01
5.500000000000000000e+01,3.936253367404346193e+01,3.797111782504683219e+01
5.550000000000000000e+01,3.934862278337040209e+01,3.797111782504683219e+01
5.600000000000000000e+01,3.934581153374434592e+01,3.797111782504683219e+01
5.650000000000000000e+01,3.935208075111004433e+01,3.797111782504683219e+01
5.700000000000000000e+01,3.934667852205740246e+01,3.797111782504683219e+01
5.750000000000000000e+01,3.934912991705951413e+01,3.797111782504683219e+01
5.800000000000000000e+01,3.935696923166770489e+01,3.797111782504683219e+01
5.850000000000000000e+01,3.935191051070090396e+01,3.797111782504683219e+01
5.950000000000000000e+01,3.934889882202510591e+01,3.797111782504683219e+01
6.000000000000000000e+01,3.934450296063123176e+01,3.797111782504683219e+01
6.050000000000000000e+01,3.934072913897257706e+01,3.797111782504683219e+01
6.150000000000000000e+01,3.935225544221160732e+01,3.797111782504683219e+01
6.200000000000000000e+01,3.935990584958322103e+01,3.797111782504683219e+01
6.250000000000000000e+01,3.934673859250166572e+01,3.797111782504683219e+01
6.300000000000000000e+01,3.933651661056160265e+01,3.797111782504683219e+01
6.350000000000000000e+01,3.934782431716080708e+01,3.797111782504683219e+01
6.400000000000000000e+01,3.935094227026909408e+01,3.797111782504683219e+01
6.450000000000000000e+01,3.933248469066875685e+01,3.797111782504683219e+01
6.500000000000000000e+01,3.935521309792705580e+01,3.797111782504683219e+01
6.550000000000000000e+01,3.935247102252708373e+01,3.797111782504683219e+01
6.600000000000000000e+01,3.934699674112008694e+01,3.797111782504683219e+01
6.650000000000000000e+01,3.935766193299946991e+01,3.797111782504683219e+01
6.700000000000000000e+01,3.935689922989893574e+01,3.797111782504683219e+01
6.750000000000000000e+01,3.936043151753436575e+01,3.797111782504683219e+01
6.800000000000000000e+01,3.934603334356046389e+01,3.797111782504683219e+01
6.850000000000000000e+01,3.933947667432686757e+01,3.797111782504683219e+01
6.900000000000000000e+01,3.934264210040296916e+01,3.797111782504683219e+01
6.950000000000000000e+01,3.935707227624867954e+01,3.797111782504683219e+01
7.000000000000000000e+01,3.935260422995504825e+01,3.797111782504683219e+01
7.050000000000000000e+01,3.934957051815437268e+01,3.797111782504683219e+01
7.100000000000000000e+01,3.934628932956044878e+01,3.797111782504683219e+01
7.150000000000000000e+01,3.935026445453222266e+01,3.797111782504683219e+01
7.200000000000000000e+01,3.934920449052984992e+01,3.797111782504683219e+01
7.250000000000000000e+01,3.933930689148847648e+01,3.797111782504683219e+01
7.300000000000000000e+01,3.934229027847343474e+01,3.797111782504683219e+01
7.350000000000000000e+01,3.936667949457846305e+01,3.797111782504683219e+01
7.400000000000000000e+01,3.934683231376227042e+01,3.797111782504683219e+01
7.450000000000000000e+01,3.935194756963402796e+01,3.797111782504683219e+01
7.500000000000000000e+01,3.934057676867785602e+01,3.797111782504683219e+01
7.550000000000000000e+01,3.936240530778596280e+01,3.797111782504683219e+01
7.600000000000000000e+01,3.934035193051841617e+01,3.797111782504683219e+01
7.650000000000000000e+01,3.935973182430893758e+01,3.797111782504683219e+01
7.700000000000000000e+01,3.935979749390865123e+01,3.797111782504683219e+01
7.750000000000000000e+01,3.934635252423208840e+01,3.797111782504683219e+01
7.800000000000000000e+01,3.935791343598549474e+01,3.797111782504683219e+01
7.850000000000000000e+01,3.933644328970784443e+01,3.797111782504683219e+01
7.900000000000000000e+01,3.935209907925307249e+01,3.797111782504683219e+01
7.950000000000000000e+01,3.934810398369334195e+01,3.797111782504683219e+01
8.000000000000000000e+01,3.935392128396605216e+01,3.797111782504683219e+01
8.050000000000000000e+01,3.934858694255174072e+01,3.797111782504683219e+01
8.100000000000000000e+01,3.935577944231016545e+01,3.797111782504683219e+01
8.150000000000000000e+01,3.935857943815035753e+01,3.797111782504683219e+01
8.200000000000000000e+01,3.935437467578977078e+01,3.797111782504683219e+01
8.250000000000000000e+01,3.934758002075533767e+01,3.797111782504683219e+01
8.300000000000000000e+01,3.934970040363653254e+01,3.797111782504683219e+01
8.350000000000000000e+01,3.933974934907089249e+01,3.797111782504683219e+01
8.400000000000000000e+01,3.934561136049844521e+01,3.797111782504683219e+01
8.450000000000000000e+01,3.935644129073095598e+01,3.797111782504683219e+01
8.500000000000000000e+01,3.935450985090560749e+01,3.797111782504683219e+01
8.550000000000000000e+01,3.935623636647603973e+01,3.797111782504683219e+01
8.600000000000000000e+01,3.935367381481591309e+01,3.797111782504683219e+01
8.650000000000000000e+01,3.935309048691094347e+01,3.797111782504683219e+01
8.700000000000000000e+01,3.934677144910957480e+01,3.797111782504683219e+01
8.800000000000000000e+01,3.936254521649471627e+01,3.797111782504683219e+01
8.850000000000000000e+01,3.936847521296795804e+01,3.797111782504683219e+01
8.900000000000000000e+01,3.934344798327262538e+01,3.797111782504683219e+01
8.950000000000000000e+01,3.935216118197980251e+01,3.797111782504683219e+01
9.000000000000000000e+01,3.935371716145220944e+01,3.797111782504683219e+01
9.050000000000000000e+01,3.935592261809666326e+01,3.797111782504683219e+01
9.100000000000000000e+01,3.935599779673182042e+01,3.797111782504683219e+01
9.150000000000000000e+01,3.934474435088434063e+01,3.797111782504683219e+01
9.200000000000000000e+01,3.935764967588666252e+01,3.797111782504683219e+01
9.250000000000000000e+01,3.935401522612414738e+01,3.797111782504683219e+01
9.300000000000000000e+01,3.935585933740317444e+01,3.797111782504683219e+01
9.350000000000000000e+01,3.936122638767353976e+01,3.797111782504683219e+01
9.400000000000000000e+01,3.935367773680437864e+01,3.797111782504683219e+01
9.450000000000000000e+01,3.934662628889184788e+01,3.797111782504683219e+01
9.500000000000000000e+01,3.935613781271538159e+01,3.797111782504683219e+01
9.550000000000000000e+01,3.935434189467241595e+01,3.797111782504683219e+01
9.600000000000000000e+01,3.935474368011221458e+01,3.797111782504683219e+01
9.650000000000000000e+01,3.935908249919130952e+01,3.797111782504683219e+01
9.700000000000000000e+01,3.934955604176757760e+01,3.797111782504683219e+01
9.750000000000000000e+01,3.934886086412972617e+01,3.797111782504683219e+01
9.800000000000000000e+01,3.934289694030119477e+01,3.797111782504683219e+01
9.850000000000000000e+01,3.936561699492222033e+01,3.797111782504683219e+01
9.900000000000000000e+01,3.936840207123058377e+01,3.797111782504683219e+01
9.950000000000000000e+01,3.934415165837155115e+01,3.797111782504683219e+01
1.000000000000000000e+02,3.935633621383174585e+01,3.797111782504683219e+01
1.005000000000000000e+02,3.935142362009259642e+01,3.797111782504683219e+01
1.010000000000000000e+02,3.936021671350417961e+01,3.797111782504683219e+01
1.015000000000000000e+02,3.935793680723428167e+01,3.797111782504683219e+01
1.020000000000000000e+02,3.934683592694049281e+01,3.797111782504683219e+01
1.025000000000000000e+02,3.935571739544454317e+01,3.797111782504683219e+01
1.030000000000000000e+02,3.936420764269917782e+01,3.797111782504683219e+01
1.035000000000000000e+02,3.935993462684166388e+01,3.797111782504683219e+01
1.040000000000000000e+02,3.935267418786921212e+01,3.797111782504683219e+01
1.045000000000000000e+02,3.935427462192493664e+01,3.797111782504683219e+01
1.050000000000000000e+02,3.935014867342869138e+01,3.797111782504683219e+01
1.055000000000000000e+02,3.935069432689797253e+01,3.797111782504683219e+01
1.060000000000000000e+02,3.935314176341913850e+01,3.797111782504683219e+01
1.065000000000000000e+02,3.934328963157250314e+01,3.797111782504683219e+01
1.070000000000000000e+02,3.935189382643959277e+01,3.797111782504683219e+01
1.075000000000000000e+02,3.935090757732774591e+01,3.797111782504683219e+01
1.090000000000000000e+02,3.934989433098018452e+01,3.797111782504683219e+01
1.100000000000000000e+02,3.934085629563200825e+01,3.797111782504683219e+01
1.105000000000000000e+02,3.935183086377438144e+01,3.797111782504683219e+01
1.110000000000000000e+02,3.936010067311227090e+01,3.797111782504683219e+01
1.115000000000000000e+02,3.933436155091210651e+01,3.797111782504683219e+01
1.120000000000000000e+02,3.935863746551637377e+01,3.797111782504683219e+01
1.125000000000000000e+02,3.936145982672223198e+01,3.797111782504683219e+01
1.130000000000000000e+02,3.936424235830231311e+01,3.797111782504683219e+01
1.135000000000000000e+02,3.933826785344507471e+01,3.797111782504683219e+01
1.145000000000000000e+02,3.934817851384954679e+01,3.797111782504683219e+01
1.150000000000000000e+02,3.936263287978148639e+01,3.797111782504683219e+01
1.155000000000000000e+02,3.934583948811906851e+01,3.797111782504683219e+01
1.160000000000000000e+02,3.936383533243641608e+01,3.797111782504683219e+01
1.165000000000000000e+02,3.935726288129436057e+01,3.797111782504683219e+01
1.170000000000000000e+02,3.936451696937404421e+01,3.797111782504683219e+01
1.175000000000000000e+02,3.935208670770909833e+01,3.797111782504683219e+01
1.180000000000000000e+02,3.935437948736775127e+01,3.797111782504683219e+01
1.185000000000000000e+02,3.935902124768467303e+01,3.797111782504683219e+01
1.190000000000000000e+02,3.935086287740390532e+01,3.797111782504683219e+01
1.195000000000000000e+02,3.936382755572999059e+01,3.797111782504683219e+01
1.200000000000000000e+02,3.935917776510312649e+01,3.797111782504683219e+01
1.205000000000000000e+02,3.935189331227567777e+01,3.797111782504683219e+01
1.210000000000000000e+02,3.934114271985056632e+01,3.797111782504683219e+01
1.215000000000000000e+02,3.934755803720983636e+01,3.797111782504683219e+01
1.220000000000000000e+02,3.935782752603029166e+01,3.797111782504683219e+01
1.225000000000000000e+02,3.936324729338545581e+01,3.797111782504683219e+01
1.230000000000000000e+02,3.935384377350218443e+01,3.797111782504683219e+01
1.235000000000000000e+02,3.935214359349751589e+01,3.797111782504683219e+01
1.240000000000000000e+02,3.936152718607281997e+01,3.797111782504683219e+01
1.245000000000000000e+02,3.935473418478577656e+01,3.797111782504683219e+01
1.250000000000000000e+02,3.935219074018991847e+01,3.797111782504683219e+01
1.255000000000000000e+02,3.936206166951177465e+01,3.797111782504683219e+01
1.260000000000000000e+02,3.936408945410184401e+01,3.797111782504683219e+01
1.265000000000000000e+02,3.936396967554215109e+01,3.797111782504683219e+01
1.270000000000000000e+02,3.933897762775868046e+01,3.797111782504683219e+01
1.275000000000000000e+02,3.935013323517006967e+01,3.797111782504683219e+01
1.280000000000000000e+02,3.932788669205068288e+01,3.797111782504683219e+01
1.285000000000000000e+02,3.934536847155199268e+01,3.797111782504683219e+01
1.290000000000000000e+02,3.935780192506355490e+01,3.797111782504683219e+01
1.295000000000000000e+02,3.935510461967511020e+01,3.797111782504683219e+01
1.300000000000000000e+02,3.936203152623739498e+01,3.797111782504683219e+01
1.305000000000000000e+02,3.936273775777720374e+01,3.797111782504683219e+01
1.310000000000000000e+02,3.933799044470205075e+01,3.797111782504683219e+01
1.315000000000000000e+02,3.934653450899247673e+01,3.797111782504683219e+01
1.320000000000000000e+02,3.934350314120364800e+01,3.797111782504683219e+01
1.325000000000000000e+02,3.936302544958588356e+01,3.797111782504683219e+01
1.330000000000000000e+02,3.935368904696815662e+01,3.797111782504683219e+01
1.335000000000000000e+02,3.935135840207632185e+01,3.797111782504683219e+01
1.340000000000000000e+02,3.936218931598869375e+01,3.797111782504683219e+01
1.345000000000000000e+02,3.934384883686217194e+01,3.797111782504683219e+01
1.350000000000000000e+02,3.935076799316805563e+01,3.797111782504683219e+01
1.355000000000000000e+02,3.933734705887766125e+01,3.797111782504683219e+01
1.360000000000000000e+02,3.935171295239511124e+01,3.797111782504683219e+01
1.365000000000000000e+02,3.934228357214221461e+01,3.797111782504683219e+01
1.370000000000000000e+02,3.935577683112465763e+01,3.797111782504683219e+01
1.375000000000000000e+02,3.936209334664248161e+01,3.797111782504683219e+01
1.380000000000000000e+02,3.935399050556547706e+01,3.797111782504683219e+01
1.385000000000000000e+02,3.935493411267773212e+01,3.797111782504683219e+01
1.390000000000000000e+02,3.935007836747739418e+01,3.797111782504683219e+01
1.400000000000000000e+02,3.936285483190382450e+01,3.797111782504683219e+01
1.405000000000000000e+02,3.935969791125067019e+01,3.797111782504683219e+01
1.410000000000000000e+02,3.934445012927297114e+01,3.797111782504683219e+01
1.415000000000000000e+02,3.935563747473062790e+01,3.797111782504683219e+01
1.420000000000000000e+02,3.934545854826868805e+01,3.797111782504683219e+01
1.425000000000000000e+02,3.935576615789373278e+01,3.797111782504683219e+01
1.430000000000000000e+02,3.936250836587640833e+01,3.797111782504683219e+01
1.435000000000000000e+02,3.935637146233936789e+01,3.797111782504683219e+01
1.440000000000000000e+02,3.935283485816837157e+01,3.797111782504683219e+01
1.445000000000000000e+02,3.933005228918929674e+01,3.797111782504683219e+01
1.450000000000000000e+02,3.936172319519727125e+01,3.797111782504683219e+01
1.455000000000000000e+02,3.935133938390886499e+01,3.797111782504683219e+01
1.460000000000000000e+02,3.933799839107563656e+01,3.797111782504683219e+01
1.465000000000000000e+02,3.934582925047340041e+01,3.797111782504683219e+01
1.470000000000000000e+02,3.934534804649443629e+01,3.797111782504683219e+01
1.475000000000000000e+02,3.934818701289811571e+01,3.797111782504683219e+01
1.480000000000000000e+02,3.935339561652052254e+01,3.797111782504683219e+01
1.485000000000000000e+02,3.934168733893953629e+01,3.797111782504683219e+01
1.490000000000000000e+02,3.933442607418227510e+01,3.797111782504683219e+01
1.495000000000000000e+02,3.933914698815066657e+01,3.797111782504683219e+01
1.500000000000000000e+02,3.933800248019363721e+01,3.797111782504683219e+01
1.505000000000000000e+02,3.936282180421387977e+01,3.797111782504683219e+01
1.510000000000000000e+02,3.934646936453158617e+01,3.797111782504683219e+01
1.515000000000000000e+02,3.934847009678414764e+01,3.797111782504683219e+01
1.520000000000000000e+02,3.934555063670629238e+01,3.797111782504683219e+01
1.525000000000000000e+02,3.935268812032005314e+01,3.797111782504683219e+01
1.530000000000000000e+02,3.934404036618520450e+01,3.797111782504683219e+01
1.535000000000000000e+02,3.935576433866278023e+01,3.797111782504683219e+01
1.540000000000000000e+02,3.936440538766161978e+01,3.797111782504683219e+01
1.545000000000000000e+02,3.933977655156651565e+01,3.797111782504683219e+01
1.550000000000000000e+02,3.933954464324742872e+01,3.797111782504683219e+01
1.555000000000000000e+02,3.936132882366202068e+01,3.797111782504683219e+01
1.560000000000000000e+02,3.935019595295806027e+01,3.797111782504683219e+01
1.565000000000000000e+02,3.935837380268149843e+01,3.797111782504683219e+01
1.570000000000000000e+02,3.934930624959560674e+01,3.797111782504683219e+01
1.575000000000000000e+02,3.935187889780733883e+01,3.797111782504683219e+01
1.580000000000000000e+02,3.934924778380818111e+01,3.797111782504683219e+01
1.585000000000000000e+02,3.934594568196244779e+01,3.797111782504683219e+01
1.590000000000000000e+02,3.936011623243076230e+01,3.797111782504683219e+01
1.595000000000000000e+02,3.933084754279261830e+01,3.797111782504683219e+01
1.600000000000000000e+02,3.934581431739251656e+01,3.797111782504683219e+01
1.605000000000000000e+02,3.932477154946476361e+01,3.797111782504683219e+01
1.610000000000000000e+02,3.935026995805552730e+01,3.797111782504683219e+01
1.615000000000000000e+02,3.933398332659645291e+01,3.797111782504683219e+01
1.620000000000000000e+02,3.934924765243065536e+01,3.797111782504683219e+01
1.625000000000000000e+02,3.934585599614500495e+01,3.797111782504683219e+01
1.630000000000000000e+02,3.935414582822111385e+01,3.797111782504683219e+01
1.635000000000000000e+02,3.934483608206159033e+01,3.797111782504683219e+01
1.640000000000000000e+02,3.935331013922380095e+01,3.797111782504683219e+01
1.645000000000000000e+02,3.934252220538508737e+01,3.797111782504683219e+01
1.650000000000000000e+02,3.933736882043498184e+01,3.797111782504683219e+01
1.655000000000000000e+02,3.933846133297799952e+01,3.797111782504683219e+01
1.660000000000000000e+02,3.934378556031818874e+01,3.797111782504683219e+01
1.665000000000000000e+02,3.935193368026045135e+01,3.797111782504683219e+01
1.670000000000000000e+02,3.933818379251719222e+01,3.797111782504683219e+01
1.675000000000000000e+02,3.935466034136516811e+01,3.797111782504683219e+01
1.680000000000000000e+02,3.935952180283756263e+01,3.797111782504683219e+01
1.685000000000000000e+02,3.935386646983717185e+01,3.797111782504683219e+01
1.690000000000000000e+02,3.935133990002496773e+01,3.797111782504683219e+01
1.695000000000000000e+02,3.935216086910860867e+01,3.797111782504683219e+01
1.705000000000000000e+02,3.934225326023459246e+01,3.797111782504683219e+01
1.710000000000000000e+02,3.934977103622971129e+01,3.797111782504683219e+01
1.715000000000000000e+02,3.935104551436761966e+01,3.797111782504683219e+01
1.720000000000000000e+02,3.935177739268461750e+01,3.797111782504683219e+01
1.725000000000000000e+02,3.934671340386218930e+01,3.797111782504683219e+01
1.730000000000000000e+02,3.935665662763383210e+01,3.797111782504683219e+01
1.735000000000000000e+02,3.935798171983066140e+01,3.797111782504683219e+01
1.740000000000000000e+02,3.933676329561845364e+01,3.797111782504683219e+01
1.745000000000000000e+02,3.935274539861962495e+01,3.797111782504683219e+01
1.750000000000000000e+02,3.934350457280530833e+01,3.797111782504683219e+01
1.755000000000000000e+02,3.935348372451103671e+01,3.797111782504683219e+01
1.760000000000000000e+02,3.934212013480200909e+01,3.797111782504683219e+01
1.765000000000000000e+02,3.935462458846017597e+01,3.797111782504683219e+01
1.770000000000000000e+02,3.934739470132932126e+01,3.797111782504683219e+01
1.775000000000000000e+02,3.935085573895723599e+01,3.797111782504683219e+01
1.780000000000000000e+02,3.934721389060336350e+01,3.797111782504683219e+01
1.785000000000000000e+02,3.936009715472040682e+01,3.797111782504683219e+01
1.800000000000000000e+02,3.935416455064129337e+01,3.797111782504683219e+01
1.810000000000000000e+02,3.933809778165647941e+01,3.797111782504683219e+01
1.815000000000000000e+02,3.933880166386835242e+01,3.797111782504683219e+01
1.820000000000000000e+02,3.934798678492255419e+01,3.797111782504683219e+01
1.825000000000000000e+02,3.934904515804612402e+01,3.797111782504683219e+01
1.830000000000000000e+02,3.934093212308098231e+01,3.797111782504683219e+01
1.835000000000000000e+02,3.934815244916960353e+01,3.797111782504683219e+01
1.840000000000000000e+02,3.935477741704575294e+01,3.797111782504683219e+01
1.845000000000000000e+02,3.934622225444140753e+01,3.797111782504683219e+01
1.850000000000000000e+02,3.934184789456303832e+01,3.797111782504683219e+01
1.855000000000000000e+02,3.934791985998265318e+01,3.797111782504683219e+01
1.860000000000000000e+02,3.934850912073250839e+01,3.797111782504683219e+01
1.865000000000000000e+02,3.934796749100959090e+01,3.797111782504683219e+01
1.870000000000000000e+02,3.936064668712273829e+01,3.797111782504683219e+01
1.875000000000000000e+02,3.935345154886770302e+01,3.797111782504683219e+01
1.880000000000000000e+02,3.935469880246980523e+01,3.797111782504683219e+01
1.885000000000000000e+02,3.933926263960982794e+01,3.797111782504683219e+01
1.890000000000000000e+02,3.936177519922171797e+01,3.797111782504683219e+01
1.895000000000000000e+02,3.932648920273137350e+01,3.797111782504683219e+01
1.900000000000000000e+02,3.935029263120613052e+01,3.797111782504683219e+01
1.905000000000000000e+02,3.934108592509165447e+01,3.797111782504683219e+01
1.910000000000000000e+02,3.933674125626716744e+01,3.797111782504683219e+01
1.915000000000000000e+02,3.936124522335187947e+01,3.797111782504683219e+01
1.920000000000000000e+02,3.934966141415529961e+01,3.797111782504683219e+01
1.925000000000000000e+02,3.934507814269866088e+01,3.797111782504683219e+01
1.930000000000000000e+02,3.935872972459071661e+01,3.797111782504683219e+01
1.935000000000000000e+02,3.935436999780212375e+01,3.797111782504683219e+01
1.940000000000000000e+02,3.933624523401913109e+01,3.797111782504683219e+01
1.945000000000000000e+02,3.935515940418505210e+01,3.797111782504683219e+01
1.950000000000000000e+02,3.935780669832656287e+01,3.797111782504683219e+01
1.955000000000000000e+02,3.935384985536444447e+01,3.797111782504683219e+01
1.960000000000000000e+02,3.935972343167149745e+01,3.797111782504683219e+01
1.965000000000000000e+02,3.935050214785886880e+01,3.797111782504683219e+01
1.975000000000000000e+02,3.935190240710196008e+01,3.797111782504683219e+01
1.980000000000000000e+02,3.935103258882102040e+01,3.797111782504683219e+01
1.985000000000000000e+02,3.933861243157797816e+01,3.797111782504683219e+01
1.990000000000000000e+02,3.933486894412897783e+01,3.797111782504683219e+01
1.995000000000000000e+02,3.935103916983108974e+01,3.797111782504683219e+01
2.000000000000000000e+02,3.932740550315946848e+01,3.797111782504683219e+01
2.005000000000000000e+02,3.934601853577172648e+01,3.797111782504683219e+01
2.010000000000000000e+02,3.935638467116515926e+01,3.797111782504683219e+01
2.015000000000000000e+02,3.934820702040495632e+01,3.797111782504683219e+01
2.020000000000000000e+02,3.934369441853939975e+01,3.797111782504683219e+01
2.025000000000000000e+02,3.935326017499314588e+01,3.797111782504683219e+01
2.030000000000000000e+02,3.934889760620927746e+01,3.797111782504683219e+01
2.035000000000000000e+02,3.933518974559716241e+01,3.797111782504683219e+01
2.040000000000000000e+02,3.936095956961849396e+01,3.797111782504683219e+01
2.045000000000000000e+02,3.933911795892601759e+01,3.797111782504683219e+01
2.050000000000000000e+02,3.934203398679977681e+01,3.797111782504683219e+01
2.055000000000000000e+02,3.933779181847346962e+01,3.797111782504683219e+01
2.060000000000000000e+02,3.933998482661723273e+01,3.797111782504683219e+01
2.065000000000000000e+02,3.935442716813473396e+01,3.797111782504683219e+01
2.070000000000000000e+02,3.935995182706374607e+01,3.797111782504683219e+01
2.075000000000000000e+02,3.934512218538654338e+01,3.797111782504683219e+01
2.080000000000000000e+02,3.935147780924801708e+01,3.797111782504683219e+01
2.085000000000000000e+02,3.934297138969826335e+01,3.797111782504683219e+01
2.090000000000000000e+02,3.935614143662462538e+01,3.797111782504683219e+01
2.095000000000000000e+02,3.934998703656884800e+01,3.797111782504683219e+01
2.105000000000000000e+02,3.935340546469318213e+01,3.797111782504683219e+01
2.110000000000000000e+02,3.935920236292773922e+01,3.797111782504683219e+01
2.115000000000000000e+02,3.935018910104761858e+01,3.797111782504683219e+01
2.120000000000000000e+02,3.933761160877572394e+01,3.797111782504683219e+01
2.125000000000000000e+02,3.934263768155303609e+01,3.797111782504683219e+01
2.130000000000000000e+02,3.934951333305885157e+01,3.797111782504683219e+01
2.135000000000000000e+02,3.932820584431573252e+01,3.797111782504683219e+01
2.140000000000000000e+02,3.934816881077169626e+01,3.797111782504683219e+01
2.145000000000000000e+02,3.935142209031440075e+01,3.797111782504683219e+01
2.150000000000000000e+02,3.935016165082244299e+01,3.797111782504683219e+01
2.155000000000000000e+02,3.935658438575032392e+01,3.797111782504683219e+01
2.160000000000000000e+02,3.936059502783692210e+01,3.797111782504683219e+01
2.165000000000000000e+02,3.934204488338431815e+01,3.797111782504683219e+01
2.170000000000000000e+02,3.934553898046100073e+01,3.797111782504683219e+01
2.175000000000000000e+02,3.934159038191718594e+01,3.797111782504683219e+01
2.180000000000000000e+02,3.935164596517690683e+01,3.797111782504683219e+01
2.185000000000000000e+02,3.934233669539225531e+01,3.797111782504683219e+01
2.190000000000000000e+02,3.935288735363496926e+01,3.797111782504683219e+01
2.195000000000000000e+02,3.935212854438692176e+01,3.797111782504683219e+01
2.200000000000000000e+02,3.935970065047802535e+01,3.797111782504683219e+01
2.205000000000000000e+02,3.935296931939484466e+01,3.797111782504683219e+01
2.210000000000000000e+02,3.934815977447289015e+01,3.797111782504683219e+01
2.215000000000000000e+02,3.933660104526219925e+01,3.797111782504683219e+01
2.220000000000000000e+02,3.935452649767993449e+01,3.797111782504683219e+01
2.225000000000000000e+02,3.934688206969070023e+01,3.797111782504683219e+01
2.230000000000000000e+02,3.935180511923132940e+01,3.797111782504683219e+01
2.235000000000000000e+02,3.934238077854968196e+01,3.797111782504683219e+01
2.240000000000000000e+02,3.935016764939636147e+01,3.797111782504683219e+01
2.245000000000000000e+02,3.934600333082480006e+01,3.797111782504683219e+01
2.250000000000000000e+02,3.935055226116844551e+01,3.797111782504683219e+01
2.255000000000000000e+02,3.935918929067641159e+01,3.797111782504683219e+01
2.260000000000000000e+02,3.933093929156468960e+01,3.797111782504683219e+01
2.265000000000000000e+02,3.935504957442358176e+01,3.797111782504683219e+01
2.270000000000000000e+02,3.935544191484790844e+01,3.797111782504683219e+01
2.275000000000000000e+02,3.934894581707781214e+01,3.797111782504683219e+01
2.280000000000000000e+02,3.935736199136879776e+01,3.797111782504683219e+01
2.285000000000000000e+02,3.934822567982341468e+01,3.797111782504683219e+01
2.290000000000000000e+02,3.935967434692414457e+01,3.797111782504683219e+01
2.295000000000000000e+02,3.934183380553940879e+01,3.797111782504683219e+01
2.300000000000000000e+02,3.933723897526710545e+01,3.797111782504683219e+01
2.305000000000000000e+02,3.934241088969815081e+01,3.797111782504683219e+01
2.310000000000000000e+02,3.935377425002047858e+01,3.797111782504683219e+01
2.315000000000000000e+02,3.935562405615243620e+01,3.797111782504683219e+01
2.320000000000000000e+02,3.935658489403977001e+01,3.797111782504683219e+01
2.325000000000000000e+02,3.934269640556540537e+01,3.797111782504683219e+01
2.330000000000000000e+02,3.934925847190861958e+01,3.797111782504683219e+01
2.335000000000000000e+02,3.934927641881554905e+01,3.797111782504683219e+01
2.340000000000000000e+02,3.935741504236746380e+01,3.797111782504683219e+01
2.345000000000000000e+02,3.932541841230934665e+01,3.797111782504683219e+01
2.350000000000000000e+02,3.935457406076046283e+01,3.797111782504683219e+01
2.355000000000000000e+02,3.934153272066602369e+01,3.797111782504683219e+01
2.360000000000000000e+02,3.935015353660294579e+01,3.797111782504683219e+01
2.365000000000000000e+02,3.935619886658523114e+01,3.797111782504683219e+01
2.370000000000000000e+02,3.933944234902796211e+01,3.797111782504683219e+01
2.375000000000000000e+02,3.934228199205483634e+01,3.797111782504683219e+01
2.380000000000000000e+02,3.933912303726804538e+01,3.797111782504683219e+01
2.385000000000000000e+02,3.934847605883796717e+01,3.797111782504683219e+01
2.390000000000000000e+02,3.935518112517176803e+01,3.797111782504683219e+01
2.395000000000000000e+02,3.934375665302967207e+01,3.797111782504683219e+01
2.400000000000000000e+02,3.934991668369009687e+01,3.797111782504683219e+01
2.405000000000000000e+02,3.935420225645934522e+01,3.797111782504683219e+01
2.410000000000000000e+02,3.934808435601352272e+01,3.797111782504683219e+01
2.415000000000000000e+02,3.934713518188164727e+01,3.797111782504683219e+01
2.420000000000000000e+02,3.934787602059176947e+01,3.797111782504683219e+01
2.425000000000000000e+02,3.935674806260591652e+01,3.797111782504683219e+01
2.430000000000000000e+02,3.935458995334298749e+01,3.797111782504683219e+01
2.435000000000000000e+02,3.935944244962028193e+01,3.797111782504683219e+01
2.440000000000000000e+02,3.934881188317980616e+01,3.797111782504683219e+01
2.445000000000000000e+02,3.933836325455694549e+01,3.797111782504683219e+01
2.450000000000000000e+02,3.935251814785266333e+01,3.797111782504683219e+01
2.460000000000000000e+02,3.934092552554409394e+01,3.797111782504683219e+01
2.465000000000000000e+02,3.934530951034492574e+01,3.797111782504683219e+01
2.470000000000000000e+02,3.935236494911129057e+01,3.797111782504683219e+01
2.480000000000000000e+02,3.934571785343520389e+01,3.797111782504683219e+01
2.490000000000000000e+02,3.934306676464126440e+01,3.797111782504683219e+01
2.495000000000000000e+02,3.935751927305247477e+01,3.797111782504683219e+01
2.500000000000000000e+02,3.934493729778129278e+01,3.797111782504683219e+01
2.505000000000000000e+02,3.932844055830999253e+01,3.797111782504683219e+01
2.510000000000000000e+02,3.934643198787718177e+01,3.797111782504683219e+01
2.515000000000000000e+02,3.935735159641517811e+01,3.797111782504683219e+01
2.520000000000000000e+02,3.932391551796226281e+01,3.797111782504683219e+01
2.525000000000000000e+02,3.934907802456791615e+01,3.797111782504683219e+01
2.530000000000000000e+02,3.935912634425135792e+01,3.797111782504683219e+01
2.535000000000000000e+02,3.934043403958851570e+01,3.797111782504683219e+01
2.540000000000000000e+02,3.934636582575894437e+01,3.797111782504683219e+01
2.545000000000000000e+02,3.934808118865259274e+01,3.797111782504683219e+01
2.550000000000000000e+02,3.933332970765182068e+01,3.797111782504683219e+01
2.560000000000000000e+02,3.935672512863767025e+01,3.797111782504683219e+01
2.565000000000000000e+02,3.935683880354863362e+01,3.797111782504683219e+01
2.570000000000000000e+02,3.935894746013256196e+01,3.797111782504683219e+01
2.580000000000000000e+02,3.934482757522961549e+01,3.797111782504683219e+01
2.585000000000000000e+02,3.932788998969410699e+01,3.797111782504683219e+01
2.590000000000000000e+02,3.935111888966555682e+01,3.797111782504683219e+01
2.595000000000000000e+02,3.935369219698985432e+01,3.797111782504683219e+01
2.600000000000000000e+02,3.934946666777303648e+01,3.797111782504683219e+01
2.605000000000000000e+02,3.934549884760901506e+01,3.797111782504683219e+01
2.610000000000000000e+02,3.933610532704167895e+01,3.797111782504683219e+01
2.615000000000000000e+02,3.935884407100749627e+01,3.797111782504683219e+01
2.620000000000000000e+02,3.934712796649234434e+01,3.797111782504683219e+01
2.625000000000000000e+02,3.934993978797152892e+01,3.797111782504683219e+01
2.630000000000000000e+02,3.933079651057430937e+01,3.797111782504683219e+01
2.635000000000000000e+02,3.935986633707773308e+01,3.797111782504683219e+01
2.640000000000000000e+02,3.935172429136147088e+01,3.797111782504683219e+01
2.645000000000000000e+02,3.933712040081719152e+01,3.797111782504683219e+01
2.650000000000000000e+02,3.935766214153257181e+01,3.797111782504683219e+01
2.655000000000000000e+02,3.932780491869277739e+01,3.797111782504683219e+01
2.660000000000000000e+02,3.934892354150478866e+01,3.797111782504683219e+01
2.665000000000000000e+02,3.935402594358805572e+01,3.797111782504683219e+01
2.670000000000000000e+02,3.934476007728975588e+01,3.797111782504683219e+01
2.675000000000000000e+02,3.935505471257508958e+01,3.797111782504683219e+01
2.680000000000000000e+02,3.934391291977888727e+01,3.797111782504683219e+01
2.685000000000000000e+02,3.935476691580556263e+01,3.797111782504683219e+01
2.690000000000000000e+02,3.935154056184347837e+01,3.797111782504683219e+01
2.695000000000000000e+02,3.935585998471756142e+01,3.797111782504683219e+01
2.700000000000000000e+02,3.934428599329705634e+01,3.797111782504683219e+01
2.705000000000000000e+02,3.933659080997481539e+01,3.797111782504683219e+01
2.710000000000000000e+02,3.934623588431480812e+01,3.797111782504683219e+01
2.715000000000000000e+02,3.935722246315026496e+01,3.797111782504683219e+01
2.720000000000000000e+02,3.935776211820589054e+01,3.797111782504683219e+01
2.725000000000000000e+02,3.934816831483212951e+01,3.797111782504683219e+01
2.730000000000000000e+02,3.933384547874344861e+01,3.797111782504683219e+01
2.735000000000000000e+02,3.935497550709556691e+01,3.797111782504683219e+01
2.740000000000000000e+02,3.932205636484054168e+01,3.797111782504683219e+01
2.745000000000000000e+02,3.934717688533221036e+01,3.797111782504683219e+01
2.750000000000000000e+02,3.934169062293541685e+01,3.797111782504683219e+01
2.755000000000000000e+02,3.934761022840858402e+01,3.797111782504683219e+01
2.760000000000000000e+02,3.935173453322817494e+01,3.797111782504683219e+01
2.765000000000000000e+02,3.933665184851198404e+01,3.797111782504683219e+01
2.770000000000000000e+02,3.935555253406104725e+01,3.797111782504683219e+01
2.775000000000000000e+02,3.935137081474465504e+01,3.797111782504683219e+01
2.780000000000000000e+02,3.933976290168735090e+01,3.797111782504683219e+01
2.785000000000000000e+02,3.933987026109561214e+01,3.797111782504683219e+01
2.790000000000000000e+02,3.935411320545166092e+01,3.797111782504683219e+01
2.795000000000000000e+02,3.935030252868681799e+01,3.797111782504683219e+01
2.800000000000000000e+02,3.934048848698786571e+01,3.797111782504683219e+01
2.805000000000000000e+02,3.935579582463717685e+01,3.797111782504683219e+01
2.810000000000000000e+02,3.934708815156026418e+01,3.797111782504683219e+01
2.815000000000000000e+02,3.935114293850009659e+01,3.797111782504683219e+01
2.820000000000000000e+02,3.934537792095497366e+01,3.797111782504683219e+01
2.825000000000000000e+02,3.935867800934116900e+01,3.797111782504683219e+01
2.830000000000000000e+02,3.934990931104710654e+01,3.797111782504683219e+01
2.835000000000000000e+02,3.933511367287251659e+01,3.797111782504683219e+01
2.840000000000000000e+02,3.934690088753674075e+01,3.797111782504683219e+01
2.845000000000000000e+02,3.934820078620661121e+01,3.797111782504683219e+01
2.850000000000000000e+02,3.934747368680942259e+01,3.797111782504683219e+01
2.855000000000000000e+02,3.933822209382309154e+01,3.797111782504683219e+01
2.865000000000000000e+02,3.933380483538490324e+01,3.797111782504683219e+01
2.870000000000000000e+02,3.932264400541911442e+01,3.797111782504683219e+01
2.875000000000000000e+02,3.934707120270615377e+01,3.797111782504683219e+01
2.880000000000000000e+02,3.933861440913604923e+01,3.797111782504683219e+01
2.885000000000000000e+02,3.935450773229801058e+01,3.797111782504683219e+01
2.890000000000000000e+02,3.935696317817366463e+01,3.797111782504683219e+01
2.895000000000000000e+02,3.934264368795360411e+01,3.797111782504683219e+01
2.900000000000000000e+02,3.933597398590726613e+01,3.797111782504683219e+01
2.905000000000000000e+02,3.933541356691673485e+01,3.797111782504683219e+01
2.910000000000000000e+02,3.935407245499929729e+01,3.797111782504683219e+01
2.915000000000000000e+02,3.935866897695131428e+01,3.797111782504683219e+01
2.920000000000000000e+02,3.934434449412016477e+01,3.797111782504683219e+01
2.925000000000000000e+02,3.934637795834796492e+01,3.797111782504683219e+01
2.930000000000000000e+02,3.933955144715785224e+01,3.797111782504683219e+01
2.935000000000000000e+02,3.935343657241129023e+01,3.797111782504683219e+01
2.940000000000000000e+02,3.934587486344176455e+01,3.797111782504683219e+01
2.945000000000000000e+02,3.934999293466265158e+01,3.797111782504683219e+01
2.950000000000000000e+02,3.935553602468234402e+01,3.797111782504683219e+01
2.955000000000000000e+02,3.935060318521733791e+01,3.797111782504683219e+01
2.960000000000000000e+02,3.934005964017055845e+01,3.797111782504683219e+01
2.965000000000000000e+02,3.934693560942107382e+01,3.797111782504683219e+01
2.970000000000000000e+02,3.934841610983760063e+01,3.797111782504683219e+01
2.975000000000000000e+02,3.933791702079568608e+01,3.797111782504683219e+01
2.980000000000000000e+02,3.935154480372126073e+01,3.797111782504683219e+01
2.985000000000000000e+02,3.933739038377255071e+01,3.797111782504683219e+01
2.990000000000000000e+02,3.934885367467039430e+01,3.797111782504683219e+01
2.995000000000000000e+02,3.934654396680547706e+01,3.797111782504683219e+01
3.000000000000000000e+02,3.934079328022212252e+01,3.797111782504683219e+01
3.005000000000000000e+02,3.932062655079528213e+01,3.797111782504683219e+01
3.010000000000000000e+02,3.934702918110494352e+01,3.797111782504683219e+01
3.015000000000000000e+02,3.933337074986184234e+01,3.797111782504683219e+01
3.020000000000000000e+02,3.935773260536736728e+01,3.797111782504683219e+01
3.025000000000000000e+02,3.935528911354902704e+01,3.797111782504683219e+01
3.030000000000000000e+02,3.935983247345596681e+01,3.797111782504683219e+01
3.040000000000000000e+02,3.933377959212343455e+01,3.797111782504683219e+01
3.045000000000000000e+02,3.932045411158815540e+01,3.797111782504683219e+01
3.050000000000000000e+02,3.935265594397707645e+01,3.797111782504683219e+01
3.055000000000000000e+02,3.933096645776963385e+01,3.797111782504683219e+01
3.060000000000000000e+02,3.935352995874536219e+01,3.797111782504683219e+01
3.070000000000000000e+02,3.935679761946915534e+01,3.797111782504683219e+01
3.080000000000000000e+02,3.935707159227964524e+01,3.797111782504683219e+01
3.085000000000000000e+02,3.934759677269765632e+01,3.797111782504683219e+01
3.090000000000000000e+02,3.934956255714395468e+01,3.797111782504683219e+01
3.095000000000000000e+02,3.934117241394632458e+01,3.797111782504683219e+01
3.100000000000000000e+02,3.933766044785841842e+01,3.797111782504683219e+01
3.105000000000000000e+02,3.933723279531781003e+01,3.797111782504683219e+01
3.110000000000000000e+02,3.934595726418410067e+01,3.797111782504683219e+01
3.120000000000000000e+02,3.934842014051795900e+01,3.797111782504683219e+01


==> supplementary_materials/figures/data/diameter_s180_27.csv <==
time,diameter,diameter_0
-4.900000000000000000e+01,3.798754296280137766e+01,3.798754296280137766e+01
-4.850000000000000000e+01,3.800013152496614310e+01,3.798754296280137766e+01
-4.800000000000000000e+01,3.796254944085399075e+01,3.798754296280137766e+01
-4.750000000000000000e+01,3.797187242877247115e+01,3.798754296280137766e+01
-4.700000000000000000e+01,3.798539778681888635e+01,3.798754296280137766e+01
-4.650000000000000000e+01,3.796341503565002995e+01,3.798754296280137766e+01
-4.600000000000000000e+01,3.797408754509841344e+01,3.798754296280137766e+01
-4.550000000000000000e+01,3.798742840451993175e+01,3.798754296280137766e+01
-4.500000000000000000e+01,3.797687681112010694e+01,3.798754296280137766e+01
-4.450000000000000000e+01,3.797077163287609380e+01,3.798754296280137766e+01
-4.400000000000000000e+01,3.798298913114285114e+01,3.798754296280137766e+01
-4.350000000000000000e+01,3.798735260608781772e+01,3.798754296280137766e+01
-4.300000000000000000e+01,3.797347667098732416e+01,3.798754296280137766e+01
-4.250000000000000000e+01,3.797022373937368656e+01,3.798754296280137766e+01
-4.200000000000000000e+01,3.797640634121380998e+01,3.798754296280137766e+01
-4.150000000000000000e+01,3.797901178639999387e+01,3.798754296280137766e+01
-4.100000000000000000e+01,3.797019720997310799e+01,3.798754296280137766e+01
-4.050000000000000000e+01,3.798465818790717208e+01,3.798754296280137766e+01
-4.000000000000000000e+01,3.796287854327153610e+01,3.798754296280137766e+01
-3.950000000000000000e+01,3.799015845698259142e+01,3.798754296280137766e+01
-3.900000000000000000e+01,3.796542720727445186e+01,3.798754296280137766e+01
-3.800000000000000000e+01,3.797275753094482553e+01,3.798754296280137766e+01
-3.750000000000000000e+01,3.798032990561638655e+01,3.798754296280137766e+01
-3.700000000000000000e+01,3.796261570691309117e+01,3.798754296280137766e+01
-3.650000000000000000e+01,3.798330352257603693e+01,3.798754296280137766e+01
-3.600000000000000000e+01,3.797539333161604702e+01,3.798754296280137766e+01
-3.550000000000000000e+01,3.798337456030576220e+01,3.798754296280137766e+01
-3.500000000000000000e+01,3.799094930572979223e+01,3.798754296280137766e+01
-3.450000000000000000e+01,3.796982857290582558e+01,3.798754296280137766e+01
-3.350000000000000000e+01,3.798150986714598076e+01,3.798754296280137766e+01
-3.300000000000000000e+01,3.797827042163606137e+01,3.798754296280137766e+01
-3.250000000000000000e+01,3.797067825718477962e+01,3.798754296280137766e+01
-3.200000000000000000e+01,3.799727939581408975e+01,3.798754296280137766e+01
-3.150000000000000000e+01,3.797036262391504380e+01,3.798754296280137766e+01
-3.100000000000000000e+01,3.799547972907585347e+01,3.798754296280137766e+01
-3.050000000000000000e+01,3.797526512461757164e+01,3.798754296280137766e+01
-3.000000000000000000e+01,3.796805202186078532e+01,3.798754296280137766e+01
-2.950000000000000000e+01,3.798859595689769719e+01,3.798754296280137766e+01
-2.900000000000000000e+01,3.799941355153308820e+01,3.798754296280137766e+01
-2.850000000000000000e+01,3.797201174431354076e+01,3.798754296280137766e+01
-2.750000000000000000e+01,3.799610084655441256e+01,3.798754296280137766e+01
-2.700000000000000000e+01,3.798141143263083563e+01,3.798754296280137766e+01
-2.650000000000000000e+01,3.798086743557175282e+01,3.798754296280137766e+01
-2.500000000000000000e+01,3.798960002014488424e+01,3.798754296280137766e+01
-2.350000000000000000e+01,3.799526657677113661e+01,3.798754296280137766e+01
-2.300000000000000000e+01,3.797500515404054511e+01,3.798754296280137766e+01
-2.200000000000000000e+01,3.799763551586804766e+01,3.798754296280137766e+01
-2.150000000000000000e+01,3.797205214593968492e+01,3.798754296280137766e+01
-2.100000000000000000e+01,3.797907336480908924e+01,3.798754296280137766e+01
-2.050000000000000000e+01,3.797222664013236937e+01,3.798754296280137766e+01
-2.000000000000000000e+01,3.797762497778155222e+01,3.798754296280137766e+01
-1.950000000000000000e+01,3.796859751697381569e+01,3.798754296280137766e+01
-1.900000000000000000e+01,3.798536566151886973e+01,3.798754296280137766e+01
-1.850000000000000000e+01,3.796217654757302284e+01,3.798754296280137766e+01
-1.800000000000000000e+01,3.799472537423448415e+01,3.798754296280137766e+01
-1.750000000000000000e+01,3.796771070811752224e+01,3.798754296280137766e+01
-1.700000000000000000e+01,3.798584670708445543e+01,3.798754296280137766e+01
-1.650000000000000000e+01,3.797490848270553698e+01,3.798754296280137766e+01
-1.600000000000000000e+01,3.797308240856148842e+01,3.798754296280137766e+01
-1.550000000000000000e+01,3.798624934212268300e+01,3.798754296280137766e+01
-1.500000000000000000e+01,3.797299515304096218e+01,3.798754296280137766e+01
-1.450000000000000000e+01,3.796938723092738854e+01,3.798754296280137766e+01
-1.400000000000000000e+01,3.797856774601032726e+01,3.798754296280137766e+01
-1.350000000000000000e+01,3.796263965106734162e+01,3.798754296280137766e+01
-1.300000000000000000e+01,3.798694579486141265e+01,3.798754296280137766e+01
-1.250000000000000000e+01,3.796451028155890839e+01,3.798754296280137766e+01
-1.200000000000000000e+01,3.798303471584357993e+01,3.798754296280137766e+01
-1.150000000000000000e+01,3.797302944963551852e+01,3.798754296280137766e+01
-1.100000000000000000e+01,3.800009518980424161e+01,3.798754296280137766e+01
-1.050000000000000000e+01,3.797662289069708663e+01,3.798754296280137766e+01
-1.000000000000000000e+01,3.799677650260866812e+01,3.798754296280137766e+01
-9.500000000000000000e+00,3.798188404740123048e+01,3.798754296280137766e+01
-9.000000000000000000e+00,3.796280986059926477e+01,3.798754296280137766e+01
-8.500000000000000000e+00,3.799379813126695637e+01,3.798754296280137766e+01
-8.000000000000000000e+00,3.797065385022285966e+01,3.798754296280137766e+01
-7.500000000000000000e+00,3.799120765932855193e+01,3.798754296280137766e+01
-7.000000000000000000e+00,3.795867224293147757e+01,3.798754296280137766e+01
-6.500000000000000000e+00,3.798689414021835375e+01,3.798754296280137766e+01
-6.000000000000000000e+00,3.799361461421673170e+01,3.798754296280137766e+01
-5.500000000000000000e+00,3.798631280035667146e+01,3.798754296280137766e+01
-5.000000000000000000e+00,3.797341011292328261e+01,3.798754296280137766e+01
-4.500000000000000000e+00,3.798948602739201164e+01,3.798754296280137766e+01
-3.500000000000000000e+00,3.799258067993771704e+01,3.798754296280137766e+01
-3.000000000000000000e+00,3.797673083260217908e+01,3.798754296280137766e+01
-2.500000000000000000e+00,3.796827323879551130e+01,3.798754296280137766e+01
-1.000000000000000000e+00,3.797027535022852618e+01,3.798754296280137766e+01
0.000000000000000000e+00,3.797588188205267556e+01,3.798754296280137766e+01
1.000000000000000000e+00,3.978272779540172621e+01,3.798754296280137766e+01
1.500000000000000000e+00,3.981430323303219865e+01,3.798754296280137766e+01
2.000000000000000000e+00,3.982708230889633683e+01,3.798754296280137766e+01
2.500000000000000000e+00,3.982139327013913999e+01,3.798754296280137766e+01
5.000000000000000000e+00,3.994697017380543969e+01,3.798754296280137766e+01
7.500000000000000000e+00,4.004473389888723034e+01,3.798754296280137766e+01
8.000000000000000000e+00,4.004783090263257606e+01,3.798754296280137766e+01
9.000000000000000000e+00,4.010850155301067588e+01,3.798754296280137766e+01
1.000000000000000000e+01,4.013979065828805659e+01,3.798754296280137766e+01
1.050000000000000000e+01,4.014620744672663477e+01,3.798754296280137766e+01
1.450000000000000000e+01,4.029197183559443118e+01,3.798754296280137766e+01
1.800000000000000000e+01,4.040857304925914661e+01,3.798754296280137766e+01
1.850000000000000000e+01,4.039941412438173529e+01,3.798754296280137766e+01
2.000000000000000000e+01,4.047500231591805431e+01,3.798754296280137766e+01
2.100000000000000000e+01,4.050191945034121233e+01,3.798754296280137766e+01
2.150000000000000000e+01,4.050626418149077068e+01,3.798754296280137766e+01
2.350000000000000000e+01,4.057107756075202332e+01,3.798754296280137766e+01
2.500000000000000000e+01,4.059670558974106314e+01,3.798754296280137766e+01
2.550000000000000000e+01,4.060162901180437700e+01,3.798754296280137766e+01
2.600000000000000000e+01,4.059962184724457046e+01,3.798754296280137766e+01
2.650000000000000000e+01,4.063162079468924759e+01,3.798754296280137766e+01
2.850000000000000000e+01,4.070496436560748066e+01,3.798754296280137766e+01
3.050000000000000000e+01,4.075241309001162193e+01,3.798754296280137766e+01
3.100000000000000000e+01,4.073881216741641254e+01,3.798754296280137766e+01
3.150000000000000000e+01,4.073457426961076067e+01,3.798754296280137766e+01
3.200000000000000000e+01,4.077632418480716581e+01,3.798754296280137766e+01
3.250000000000000000e+01,4.079321160091004828e+01,3.798754296280137766e+01
3.300000000000000000e+01,4.076529249465121296e+01,3.798754296280137766e+01
3.350000000000000000e+01,4.078906029957786927e+01,3.798754296280137766e+01
3.400000000000000000e+01,4.081838059998648305e+01,3.798754296280137766e+01
3.450000000000000000e+01,4.080026471774353780e+01,3.798754296280137766e+01
3.550000000000000000e+01,4.084336178920767679e+01,3.798754296280137766e+01
3.600000000000000000e+01,4.087003371533393192e+01,3.798754296280137766e+01
3.650000000000000000e+01,4.084653510844242419e+01,3.798754296280137766e+01
3.750000000000000000e+01,4.089839046244117782e+01,3.798754296280137766e+01
3.850000000000000000e+01,4.092161770475131988e+01,3.798754296280137766e+01
3.900000000000000000e+01,4.089735729170171652e+01,3.798754296280137766e+01
3.950000000000000000e+01,4.094256579230970772e+01,3.798754296280137766e+01
4.000000000000000000e+01,4.091046247971723204e+01,3.798754296280137766e+01
4.050000000000000000e+01,4.095571411323896882e+01,3.798754296280137766e+01
4.100000000000000000e+01,4.094365091624830200e+01,3.798754296280137766e+01
4.250000000000000000e+01,4.099446903843153223e+01,3.798754296280137766e+01
4.350000000000000000e+01,4.100335106751467151e+01,3.798754296280137766e+01
4.400000000000000000e+01,4.102050963778064130e+01,3.798754296280137766e+01
4.450000000000000000e+01,4.101507732704487097e+01,3.798754296280137766e+01
4.500000000000000000e+01,4.099972002877547794e+01,3.798754296280137766e+01
4.550000000000000000e+01,4.102457900858043160e+01,3.798754296280137766e+01
4.600000000000000000e+01,4.103218206988916705e+01,3.798754296280137766e+01
4.650000000000000000e+01,4.102878957305959062e+01,3.798754296280137766e+01
4.700000000000000000e+01,4.106341201277147945e+01,3.798754296280137766e+01
4.750000000000000000e+01,4.107216391085921003e+01,3.798754296280137766e+01
4.800000000000000000e+01,4.104940354469150776e+01,3.798754296280137766e+01
4.950000000000000000e+01,4.111003259323557302e+01,3.798754296280137766e+01
5.050000000000000000e+01,4.111089110423682769e+01,3.798754296280137766e+01
5.100000000000000000e+01,4.111180602409092444e+01,3.798754296280137766e+01
5.150000000000000000e+01,4.113219454287861510e+01,3.798754296280137766e+01
5.200000000000000000e+01,4.110513010369327702e+01,3.798754296280137766e+01
5.250000000000000000e+01,4.110384786036702565e+01,3.798754296280137766e+01
5.300000000000000000e+01,4.112426322147377533e+01,3.798754296280137766e+01
5.350000000000000000e+01,4.115559147198396772e+01,3.798754296280137766e+01
5.400000000000000000e+01,4.112929038063688836e+01,3.798754296280137766e+01
5.450000000000000000e+01,4.115541666122736331e+01,3.798754296280137766e+01
5.500000000000000000e+01,4.116789910164243338e+01,3.798754296280137766e+01
5.550000000000000000e+01,4.115704006372858714e+01,3.798754296280137766e+01
5.600000000000000000e+01,4.118770273870282494e+01,3.798754296280137766e+01
5.650000000000000000e+01,4.119898010563767343e+01,3.798754296280137766e+01
5.700000000000000000e+01,4.120379179368461564e+01,3.798754296280137766e+01
5.750000000000000000e+01,4.118894831438578308e+01,3.798754296280137766e+01
5.800000000000000000e+01,4.120389772460655564e+01,3.798754296280137766e+01
5.900000000000000000e+01,4.120578401465129303e+01,3.798754296280137766e+01
6.000000000000000000e+01,4.120917903205369015e+01,3.798754296280137766e+01
6.050000000000000000e+01,4.123255403662349750e+01,3.798754296280137766e+01
6.100000000000000000e+01,4.124624222645577731e+01,3.798754296280137766e+01
6.150000000000000000e+01,4.123515034529121692e+01,3.798754296280137766e+01
6.250000000000000000e+01,4.126350760825208397e+01,3.798754296280137766e+01
6.350000000000000000e+01,4.127936020643632276e+01,3.798754296280137766e+01
6.400000000000000000e+01,4.127226155919655781e+01,3.798754296280137766e+01
6.500000000000000000e+01,4.127075841591134520e+01,3.798754296280137766e+01
6.600000000000000000e+01,4.127591497982677993e+01,3.798754296280137766e+01
6.650000000000000000e+01,4.128577754981346004e+01,3.798754296280137766e+01
6.700000000000000000e+01,4.127877013280591001e+01,3.798754296280137766e+01
6.750000000000000000e+01,4.128712547437980618e+01,3.798754296280137766e+01
6.800000000000000000e+01,4.131260017366135173e+01,3.798754296280137766e+01
6.850000000000000000e+01,4.132961485697398274e+01,3.798754296280137766e+01
6.900000000000000000e+01,4.131606368287488351e+01,3.798754296280137766e+01
6.950000000000000000e+01,4.132971525150328773e+01,3.798754296280137766e+01
7.000000000000000000e+01,4.131090564124477993e+01,3.798754296280137766e+01
7.100000000000000000e+01,4.131538221646533060e+01,3.798754296280137766e+01
7.150000000000000000e+01,4.133788609551517368e+01,3.798754296280137766e+01
7.200000000000000000e+01,4.136685868438808455e+01,3.798754296280137766e+01
7.250000000000000000e+01,4.132808306911726248e+01,3.798754296280137766e+01
7.300000000000000000e+01,4.137700746050349210e+01,3.798754296280137766e+01
7.400000000000000000e+01,4.135520604146359602e+01,3.798754296280137766e+01
7.450000000000000000e+01,4.134563549079403089e+01,3.798754296280137766e+01
7.500000000000000000e+01,4.136660147844343527e+01,3.798754296280137766e+01
7.600000000000000000e+01,4.137750765059755764e+01,3.798754296280137766e+01
7.650000000000000000e+01,4.138160913035308397e+01,3.798754296280137766e+01
7.700000000000000000e+01,4.137246449302395490e+01,3.798754296280137766e+01
7.750000000000000000e+01,4.139289470477348232e+01,3.798754296280137766e+01
7.800000000000000000e+01,4.139951268978821730e+01,3.798754296280137766e+01
7.850000000000000000e+01,4.139442312137686031e+01,3.798754296280137766e+01
7.900000000000000000e+01,4.138337965689560605e+01,3.798754296280137766e+01
7.950000000000000000e+01,4.139235187299347984e+01,3.798754296280137766e+01
8.000000000000000000e+01,4.142480930331420552e+01,3.798754296280137766e+01
8.050000000000000000e+01,4.140963315770535758e+01,3.798754296280137766e+01
8.100000000000000000e+01,4.142246745454267653e+01,3.798754296280137766e+01
8.150000000000000000e+01,4.142966303607818190e+01,3.798754296280137766e+01
8.200000000000000000e+01,4.142515936345110106e+01,3.798754296280137766e+01
8.250000000000000000e+01,4.140835085877713340e+01,3.798754296280137766e+01
8.300000000000000000e+01,4.141034611022108436e+01,3.798754296280137766e+01
8.350000000000000000e+01,4.143776235781167827e+01,3.798754296280137766e+01
8.400000000000000000e+01,4.142326755322047660e+01,3.798754296280137766e+01
8.450000000000000000e+01,4.143394827873459718e+01,3.798754296280137766e+01
8.500000000000000000e+01,4.142359393616153795e+01,3.798754296280137766e+01
8.550000000000000000e+01,4.142857553382520308e+01,3.798754296280137766e+01
8.600000000000000000e+01,4.141765173238051290e+01,3.798754296280137766e+01
8.650000000000000000e+01,4.141838436663189071e+01,3.798754296280137766e+01
8.700000000000000000e+01,4.145047920248436668e+01,3.798754296280137766e+01
8.750000000000000000e+01,4.143144381990448721e+01,3.798754296280137766e+01
8.800000000000000000e+01,4.144483387325209378e+01,3.798754296280137766e+01
8.850000000000000000e+01,4.145257169414933429e+01,3.798754296280137766e+01
8.900000000000000000e+01,4.145705978692856064e+01,3.798754296280137766e+01
8.950000000000000000e+01,4.145315499726252995e+01,3.798754296280137766e+01
9.000000000000000000e+01,4.145426485078527179e+01,3.798754296280137766e+01
9.050000000000000000e+01,4.146763939471690463e+01,3.798754296280137766e+01
9.100000000000000000e+01,4.143007752861588244e+01,3.798754296280137766e+01
9.150000000000000000e+01,4.149046440577139805e+01,3.798754296280137766e+01
9.200000000000000000e+01,4.148204909318886990e+01,3.798754296280137766e+01
9.250000000000000000e+01,4.148353479994501214e+01,3.798754296280137766e+01
9.300000000000000000e+01,4.145584289214794182e+01,3.798754296280137766e+01
9.350000000000000000e+01,4.147142917483515134e+01,3.798754296280137766e+01
9.400000000000000000e+01,4.147095183292201170e+01,3.798754296280137766e+01
9.450000000000000000e+01,4.147675848678917987e+01,3.798754296280137766e+01
9.500000000000000000e+01,4.147629182608356757e+01,3.798754296280137766e+01
9.550000000000000000e+01,4.146418541653238776e+01,3.798754296280137766e+01
9.650000000000000000e+01,4.148899179115088742e+01,3.798754296280137766e+01
9.700000000000000000e+01,4.149422655605615518e+01,3.798754296280137766e+01
9.750000000000000000e+01,4.148771083666498072e+01,3.798754296280137766e+01
9.800000000000000000e+01,4.151222554084888827e+01,3.798754296280137766e+01
9.850000000000000000e+01,4.147553279799129911e+01,3.798754296280137766e+01
9.900000000000000000e+01,4.149526814311597889e+01,3.798754296280137766e+01
9.950000000000000000e+01,4.149281517811591868e+01,3.798754296280137766e+01
1.000000000000000000e+02,4.150796300101859515e+01,3.798754296280137766e+01
1.005000000000000000e+02,4.150659403992230523e+01,3.798754296280137766e+01
1.010000000000000000e+02,4.151745704123960934e+01,3.798754296280137766e+01
1.015000000000000000e+02,4.149200871794532475e+01,3.798754296280137766e+01
1.020000000000000000e+02,4.149083660277109686e+01,3.798754296280137766e+01
1.025000000000000000e+02,4.150213458525707466e+01,3.798754296280137766e+01
1.030000000000000000e+02,4.151050269321439146e+01,3.798754296280137766e+01
1.035000000000000000e+02,4.150225264900674205e+01,3.798754296280137766e+01
1.040000000000000000e+02,4.151858453171459473e+01,3.798754296280137766e+01
1.045000000000000000e+02,4.150706837447458497e+01,3.798754296280137766e+01
1.055000000000000000e+02,4.153088508271214607e+01,3.798754296280137766e+01
1.060000000000000000e+02,4.154336432466317319e+01,3.798754296280137766e+01
1.065000000000000000e+02,4.151513097928039997e+01,3.798754296280137766e+01
1.070000000000000000e+02,4.150808463328991849e+01,3.798754296280137766e+01
1.075000000000000000e+02,4.150567478101183383e+01,3.798754296280137766e+01
1.080000000000000000e+02,4.151765696677778550e+01,3.798754296280137766e+01
1.090000000000000000e+02,4.153664216315776514e+01,3.798754296280137766e+01
1.095000000000000000e+02,4.153226452607352570e+01,3.798754296280137766e+01
1.100000000000000000e+02,4.153429459922045197e+01,3.798754296280137766e+01
1.115000000000000000e+02,4.155240247786137076e+01,3.798754296280137766e+01
1.125000000000000000e+02,4.154560662322220566e+01,3.798754296280137766e+01
1.130000000000000000e+02,4.152059961027156021e+01,3.798754296280137766e+01
1.135000000000000000e+02,4.154599650564626501e+01,3.798754296280137766e+01
1.140000000000000000e+02,4.156083565031043747e+01,3.798754296280137766e+01
1.145000000000000000e+02,4.153765293226330613e+01,3.798754296280137766e+01
1.150000000000000000e+02,4.155075905710051387e+01,3.798754296280137766e+01
1.155000000000000000e+02,4.154842315195715940e+01,3.798754296280137766e+01
1.160000000000000000e+02,4.154522755573054837e+01,3.798754296280137766e+01
1.165000000000000000e+02,4.155725416907597491e+01,3.798754296280137766e+01
1.170000000000000000e+02,4.154575393526919669e+01,3.798754296280137766e+01
1.175000000000000000e+02,4.153525416480238164e+01,3.798754296280137766e+01
1.180000000000000000e+02,4.155314178911289957e+01,3.798754296280137766e+01
1.185000000000000000e+02,4.155979988896680055e+01,3.798754296280137766e+01
1.190000000000000000e+02,4.154350606450165628e+01,3.798754296280137766e+01
1.195000000000000000e+02,4.152690261678291250e+01,3.798754296280137766e+01
1.200000000000000000e+02,4.154106125269427707e+01,3.798754296280137766e+01
1.215000000000000000e+02,4.156444807441228306e+01,3.798754296280137766e+01
1.225000000000000000e+02,4.158620564748640192e+01,3.798754296280137766e+01
1.230000000000000000e+02,4.156648611863636944e+01,3.798754296280137766e+01
1.235000000000000000e+02,4.154926441247744862e+01,3.798754296280137766e+01
1.240000000000000000e+02,4.157073207975404472e+01,3.798754296280137766e+01
1.245000000000000000e+02,4.156678051412266228e+01,3.798754296280137766e+01
1.250000000000000000e+02,4.157214172650586193e+01,3.798754296280137766e+01
1.255000000000000000e+02,4.158233776622222422e+01,3.798754296280137766e+01
1.260000000000000000e+02,4.156899842029264391e+01,3.798754296280137766e+01
1.270000000000000000e+02,4.158753393373982021e+01,3.798754296280137766e+01
1.275000000000000000e+02,4.157695353601653210e+01,3.798754296280137766e+01
1.280000000000000000e+02,4.156710718475895305e+01,3.798754296280137766e+01
1.290000000000000000e+02,4.157710587009380276e+01,3.798754296280137766e+01
1.295000000000000000e+02,4.157202176769450119e+01,3.798754296280137766e+01
1.300000000000000000e+02,4.156618481456374781e+01,3.798754296280137766e+01
1.310000000000000000e+02,4.157582929139264394e+01,3.798754296280137766e+01
1.320000000000000000e+02,4.158585089050995975e+01,3.798754296280137766e+01
1.325000000000000000e+02,4.157781341046414525e+01,3.798754296280137766e+01
1.340000000000000000e+02,4.158632103555395787e+01,3.798754296280137766e+01
1.355000000000000000e+02,4.158756451545542632e+01,3.798754296280137766e+01
1.360000000000000000e+02,4.158441957461748473e+01,3.798754296280137766e+01
1.365000000000000000e+02,4.160069902362254624e+01,3.798754296280137766e+01
1.370000000000000000e+02,4.158976768652165390e+01,3.798754296280137766e+01
1.375000000000000000e+02,4.158497171850455487e+01,3.798754296280137766e+01
1.380000000000000000e+02,4.159147248287886356e+01,3.798754296280137766e+01
1.390000000000000000e+02,4.159035718532116732e+01,3.798754296280137766e+01
1.395000000000000000e+02,4.159168308439760153e+01,3.798754296280137766e+01
1.400000000000000000e+02,4.161504862221357826e+01,3.798754296280137766e+01
1.405000000000000000e+02,4.158083666240128906e+01,3.798754296280137766e+01
1.410000000000000000e+02,4.158679384124948797e+01,3.798754296280137766e+01
1.430000000000000000e+02,4.159568363758820908e+01,3.798754296280137766e+01
1.445000000000000000e+02,4.160031407520928326e+01,3.798754296280137766e+01
1.450000000000000000e+02,4.158513441214768847e+01,3.798754296280137766e+01
1.460000000000000000e+02,4.160055029324439602e+01,3.798754296280137766e+01
1.470000000000000000e+02,4.161172443710184154e+01,3.798754296280137766e+01
1.475000000000000000e+02,4.159522338689818355e+01,3.798754296280137766e+01
1.485000000000000000e+02,4.160354489981617832e+01,3.798754296280137766e+01
1.495000000000000000e+02,4.160961288336967101e+01,3.798754296280137766e+01
1.500000000000000000e+02,4.160015474309818018e+01,3.798754296280137766e+01
1.505000000000000000e+02,4.159545026957006542e+01,3.798754296280137766e+01
1.510000000000000000e+02,4.158909654219866781e+01,3.798754296280137766e+01
1.515000000000000000e+02,4.162085614589561544e+01,3.798754296280137766e+01
1.520000000000000000e+02,4.159936570358424746e+01,3.798754296280137766e+01
1.525000000000000000e+02,4.161091464623886793e+01,3.798754296280137766e+01
1.530000000000000000e+02,4.159368101867502787e+01,3.798754296280137766e+01
1.535000000000000000e+02,4.160487366391616604e+01,3.798754296280137766e+01
1.540000000000000000e+02,4.159533105797055441e+01,3.798754296280137766e+01
1.545000000000000000e+02,4.159460693848653534e+01,3.798754296280137766e+01
1.550000000000000000e+02,4.160844201786739660e+01,3.798754296280137766e+01
1.555000000000000000e+02,4.158333893100498813e+01,3.798754296280137766e+01
1.560000000000000000e+02,4.161688133119219657e+01,3.798754296280137766e+01
1.565000000000000000e+02,4.160999014247703087e+01,3.798754296280137766e+01
1.570000000000000000e+02,4.159960881415772604e+01,3.798754296280137766e+01
1.575000000000000000e+02,4.161618368479815189e+01,3.798754296280137766e+01
1.580000000000000000e+02,4.160308421430015358e+01,3.798754296280137766e+01
1.585000000000000000e+02,4.159734804663597174e+01,3.798754296280137766e+01
1.590000000000000000e+02,4.160100523050290633e+01,3.798754296280137766e+01
1.595000000000000000e+02,4.158702650164750736e+01,3.798754296280137766e+01
1.600000000000000000e+02,4.161059301269591515e+01,3.798754296280137766e+01
1.605000000000000000e+02,4.160008639552971488e+01,3.798754296280137766e+01
1.610000000000000000e+02,4.160955043941025622e+01,3.798754296280137766e+01
1.625000000000000000e+02,4.161739673016592889e+01,3.798754296280137766e+01
1.640000000000000000e+02,4.162561629435933241e+01,3.798754296280137766e+01
1.645000000000000000e+02,4.161674294778813987e+01,3.798754296280137766e+01
1.650000000000000000e+02,4.160266964207227858e+01,3.798754296280137766e+01
1.655000000000000000e+02,4.158677153927504833e+01,3.798754296280137766e+01
1.660000000000000000e+02,4.162697234008090419e+01,3.798754296280137766e+01
1.665000000000000000e+02,4.162886290717442961e+01,3.798754296280137766e+01
1.670000000000000000e+02,4.162762814070906359e+01,3.798754296280137766e+01
1.675000000000000000e+02,4.160087385299938489e+01,3.798754296280137766e+01
1.680000000000000000e+02,4.161718542342197935e+01,3.798754296280137766e+01
1.685000000000000000e+02,4.161993005144442037e+01,3.798754296280137766e+01
1.690000000000000000e+02,4.159335387380112081e+01,3.798754296280137766e+01
1.695000000000000000e+02,4.163931563539999559e+01,3.798754296280137766e+01
1.700000000000000000e+02,4.161100762471854608e+01,3.798754296280137766e+01
1.705000000000000000e+02,4.162795130482847128e+01,3.798754296280137766e+01
1.710000000000000000e+02,4.162597217981944908e+01,3.798754296280137766e+01
1.715000000000000000e+02,4.161608430356940147e+01,3.798754296280137766e+01
1.720000000000000000e+02,4.161294000736074139e+01,3.798754296280137766e+01
1.725000000000000000e+02,4.163314612845076823e+01,3.798754296280137766e+01
1.730000000000000000e+02,4.161050438969093790e+01,3.798754296280137766e+01
1.735000000000000000e+02,4.162405263157289426e+01,3.798754296280137766e+01
1.740000000000000000e+02,4.162484751606143618e+01,3.798754296280137766e+01
1.745000000000000000e+02,4.159715391925246308e+01,3.798754296280137766e+01
1.750000000000000000e+02,4.163214630748104383e+01,3.798754296280137766e+01
1.755000000000000000e+02,4.161124627863755876e+01,3.798754296280137766e+01
1.760000000000000000e+02,4.159493717030195370e+01,3.798754296280137766e+01
1.765000000000000000e+02,4.163022294652905231e+01,3.798754296280137766e+01
1.770000000000000000e+02,4.161804645965931826e+01,3.798754296280137766e+01
1.775000000000000000e+02,4.163028187963814730e+01,3.798754296280137766e+01
1.780000000000000000e+02,4.163033683125910756e+01,3.798754296280137766e+01
1.785000000000000000e+02,4.160242022686112762e+01,3.798754296280137766e+01
1.790000000000000000e+02,4.161026980260462693e+01,3.798754296280137766e+01
1.795000000000000000e+02,4.159392103535809326e+01,3.798754296280137766e+01
1.800000000000000000e+02,4.163194866801663352e+01,3.798754296280137766e+01
1.805000000000000000e+02,4.162042584485733698e+01,3.798754296280137766e+01
1.810000000000000000e+02,4.160803754193958071e+01,3.798754296280137766e+01
1.815000000000000000e+02,4.162737292219912177e+01,3.798754296280137766e+01
1.820000000000000000e+02,4.161367624813721022e+01,3.798754296280137766e+01
1.825000000000000000e+02,4.163269704552607919e+01,3.798754296280137766e+01
1.830000000000000000e+02,4.161921325227595503e+01,3.798754296280137766e+01
1.835000000000000000e+02,4.162994458193770697e+01,3.798754296280137766e+01
1.840000000000000000e+02,4.163462036955562695e+01,3.798754296280137766e+01
1.845000000000000000e+02,4.162747361852193961e+01,3.798754296280137766e+01
1.850000000000000000e+02,4.163304768622270302e+01,3.798754296280137766e+01
1.855000000000000000e+02,4.161411744242070654e+01,3.798754296280137766e+01
1.860000000000000000e+02,4.162056783539324556e+01,3.798754296280137766e+01
1.865000000000000000e+02,4.161671646844777683e+01,3.798754296280137766e+01
1.870000000000000000e+02,4.163271680953781839e+01,3.798754296280137766e+01
1.875000000000000000e+02,4.161327464347736793e+01,3.798754296280137766e+01
1.880000000000000000e+02,4.163239354982087548e+01,3.798754296280137766e+01
1.885000000000000000e+02,4.161628028795411183e+01,3.798754296280137766e+01
1.890000000000000000e+02,4.163819858643001481e+01,3.798754296280137766e+01
1.895000000000000000e+02,4.163865801260083543e+01,3.798754296280137766e+01
1.900000000000000000e+02,4.161883395466819024e+01,3.798754296280137766e+01
1.905000000000000000e+02,4.163337209795186311e+01,3.798754296280137766e+01
1.910000000000000000e+02,4.163275570353082600e+01,3.798754296280137766e+01
1.915000000000000000e+02,4.161536613009050711e+01,3.798754296280137766e+01
1.920000000000000000e+02,4.162500848881586535e+01,3.798754296280137766e+01
1.925000000000000000e+02,4.161917833114014087e+01,3.798754296280137766e+01
1.930000000000000000e+02,4.162868012936093720e+01,3.798754296280137766e+01
1.935000000000000000e+02,4.162362942349038519e+01,3.798754296280137766e+01
1.940000000000000000e+02,4.164412969694321021e+01,3.798754296280137766e+01
1.945000000000000000e+02,4.161342145902510481e+01,3.798754296280137766e+01
1.950000000000000000e+02,4.162279967138671566e+01,3.798754296280137766e+01
1.960000000000000000e+02,4.161847568467613456e+01,3.798754296280137766e+01
1.965000000000000000e+02,4.161230232737558055e+01,3.798754296280137766e+01
1.970000000000000000e+02,4.163860156326851580e+01,3.798754296280137766e+01
1.980000000000000000e+02,4.162275213889753189e+01,3.798754296280137766e+01
1.985000000000000000e+02,4.162271913585319538e+01,3.798754296280137766e+01
1.990000000000000000e+02,4.164441284594259685e+01,3.798754296280137766e+01
2.000000000000000000e+02,4.162025089117623367e+01,3.798754296280137766e+01
2.005000000000000000e+02,4.161954882932811017e+01,3.798754296280137766e+01
2.010000000000000000e+02,4.162274985033867836e+01,3.798754296280137766e+01
2.015000000000000000e+02,4.160369832625723063e+01,3.798754296280137766e+01
2.020000000000000000e+02,4.163119775969922642e+01,3.798754296280137766e+01
2.025000000000000000e+02,4.162493655558762384e+01,3.798754296280137766e+01
2.030000000000000000e+02,4.162141029032000716e+01,3.798754296280137766e+01
2.035000000000000000e+02,4.162631089969054443e+01,3.798754296280137766e+01
2.045000000000000000e+02,4.162422508074293859e+01,3.798754296280137766e+01
2.055000000000000000e+02,4.162440467972403013e+01,3.798754296280137766e+01
2.060000000000000000e+02,4.163823568602287395e+01,3.798754296280137766e+01
2.065000000000000000e+02,4.160224926902420606e+01,3.798754296280137766e+01
2.070000000000000000e+02,4.163281027924144695e+01,3.798754296280137766e+01
2.075000000000000000e+02,4.164079424965199649e+01,3.798754296280137766e+01
2.080000000000000000e+02,4.163768060193392273e+01,3.798754296280137766e+01
2.085000000000000000e+02,4.163847175681346613e+01,3.798754296280137766e+01
2.090000000000000000e+02,4.162493172244275996e+01,3.798754296280137766e+01
2.095000000000000000e+02,4.161959539396460173e+01,3.798754296280137766e+01
2.100000000000000000e+02,4.164062058273032818e+01,3.798754296280137766e+01
2.110000000000000000e+02,4.163210987978138178e+01,3.798754296280137766e+01
2.115000000000000000e+02,4.162910553853313900e+01,3.798754296280137766e+01
2.120000000000000000e+02,4.165122324208829241e+01,3.798754296280137766e+01
2.125000000000000000e+02,4.163710752704836437e+01,3.798754296280137766e+01
2.130000000000000000e+02,4.160948329862548434e+01,3.798754296280137766e+01
2.135000000000000000e+02,4.163537484984682635e+01,3.798754296280137766e+01
2.140000000000000000e+02,4.163838686386913679e+01,3.798754296280137766e+01
2.145000000000000000e+02,4.160898148256008966e+01,3.798754296280137766e+01
2.150000000000000000e+02,4.163020950856562052e+01,3.798754296280137766e+01
2.155000000000000000e+02,4.161445748777764919e+01,3.798754296280137766e+01
2.160000000000000000e+02,4.163604959137594363e+01,3.798754296280137766e+01
2.165000000000000000e+02,4.162241599252459423e+01,3.798754296280137766e+01
2.170000000000000000e+02,4.162017990741281181e+01,3.798754296280137766e+01
2.175000000000000000e+02,4.164846814114875428e+01,3.798754296280137766e+01
2.185000000000000000e+02,4.163142241547252809e+01,3.798754296280137766e+01
2.190000000000000000e+02,4.161876848094865267e+01,3.798754296280137766e+01
2.195000000000000000e+02,4.162786567447771802e+01,3.798754296280137766e+01
2.200000000000000000e+02,4.162399582428407996e+01,3.798754296280137766e+01
2.205000000000000000e+02,4.162901108973863273e+01,3.798754296280137766e+01
2.210000000000000000e+02,4.163490330879209012e+01,3.798754296280137766e+01
2.215000000000000000e+02,4.162498472411931516e+01,3.798754296280137766e+01
2.220000000000000000e+02,4.161081212838691812e+01,3.798754296280137766e+01
2.225000000000000000e+02,4.162514946850777164e+01,3.798754296280137766e+01
2.230000000000000000e+02,4.164001388920297586e+01,3.798754296280137766e+01
2.235000000000000000e+02,4.163876558607084633e+01,3.798754296280137766e+01
2.240000000000000000e+02,4.162303159066874514e+01,3.798754296280137766e+01
2.245000000000000000e+02,4.162168278549005151e+01,3.798754296280137766e+01
2.250000000000000000e+02,4.162615849414056157e+01,3.798754296280137766e+01
2.255000000000000000e+02,4.162486108440373300e+01,3.798754296280137766e+01
2.260000000000000000e+02,4.162746528309848770e+01,3.798754296280137766e+01
2.265000000000000000e+02,4.165249283346662423e+01,3.798754296280137766e+01
2.275000000000000000e+02,4.162399020723186283e+01,3.798754296280137766e+01
2.280000000000000000e+02,4.163643424900656242e+01,3.798754296280137766e+01
2.285000000000000000e+02,4.163836781422766364e+01,3.798754296280137766e+01
2.290000000000000000e+02,4.163968947674343468e+01,3.798754296280137766e+01
2.295000000000000000e+02,4.162890101838848977e+01,3.798754296280137766e+01
2.300000000000000000e+02,4.163937991865724797e+01,3.798754296280137766e+01
2.305000000000000000e+02,4.162775827478105128e+01,3.798754296280137766e+01
2.310000000000000000e+02,4.162931010229537065e+01,3.798754296280137766e+01
2.315000000000000000e+02,4.162168152864244064e+01,3.798754296280137766e+01
2.320000000000000000e+02,4.161554168503568718e+01,3.798754296280137766e+01
2.325000000000000000e+02,4.164716256660899774e+01,3.798754296280137766e+01
2.330000000000000000e+02,4.161582190766069544e+01,3.798754296280137766e+01
2.335000000000000000e+02,4.164511866838738996e+01,3.798754296280137766e+01
2.340000000000000000e+02,4.160829512393197405e+01,3.798754296280137766e+01
2.345000000000000000e+02,4.163595311583767256e+01,3.798754296280137766e+01
2.350000000000000000e+02,4.163761712406424209e+01,3.798754296280137766e+01
2.355000000000000000e+02,4.162566457926017449e+01,3.798754296280137766e+01
2.360000000000000000e+02,4.164590983015438042e+01,3.798754296280137766e+01
2.365000000000000000e+02,4.164671675509629978e+01,3.798754296280137766e+01
2.370000000000000000e+02,4.163214347666966830e+01,3.798754296280137766e+01
2.375000000000000000e+02,4.162635934816737660e+01,3.798754296280137766e+01
2.380000000000000000e+02,4.163723816662066923e+01,3.798754296280137766e+01
2.385000000000000000e+02,4.164323275803941726e+01,3.798754296280137766e+01
2.390000000000000000e+02,4.164250396307232904e+01,3.798754296280137766e+01
2.395000000000000000e+02,4.163750190552708830e+01,3.798754296280137766e+01
2.400000000000000000e+02,4.161891971201627882e+01,3.798754296280137766e+01
2.405000000000000000e+02,4.162983277102214430e+01,3.798754296280137766e+01
2.410000000000000000e+02,4.163889755121081038e+01,3.798754296280137766e+01
2.415000000000000000e+02,4.164153320574703798e+01,3.798754296280137766e+01
2.420000000000000000e+02,4.162381609303869823e+01,3.798754296280137766e+01
2.425000000000000000e+02,4.162353841104138752e+01,3.798754296280137766e+01
2.430000000000000000e+02,4.164009867324610781e+01,3.798754296280137766e+01
2.445000000000000000e+02,4.162655494841644099e+01,3.798754296280137766e+01
2.455000000000000000e+02,4.164010507200943323e+01,3.798754296280137766e+01
2.460000000000000000e+02,4.162284082196956092e+01,3.798754296280137766e+01
2.465000000000000000e+02,4.164966393022469049e+01,3.798754296280137766e+01
2.470000000000000000e+02,4.163717667172562642e+01,3.798754296280137766e+01
2.475000000000000000e+02,4.164830904683209667e+01,3.798754296280137766e+01
2.480000000000000000e+02,4.165028879454237654e+01,3.798754296280137766e+01
2.485000000000000000e+02,4.162487347467334331e+01,3.798754296280137766e+01
2.490000000000000000e+02,4.163647806819590613e+01,3.798754296280137766e+01
2.495000000000000000e+02,4.162519627934720035e+01,3.798754296280137766e+01
2.500000000000000000e+02,4.161541131987883091e+01,3.798754296280137766e+01
2.505000000000000000e+02,4.164017750566988241e+01,3.798754296280137766e+01
2.510000000000000000e+02,4.162999513214806058e+01,3.798754296280137766e+01
2.515000000000000000e+02,4.161786133825579981e+01,3.798754296280137766e+01
2.520000000000000000e+02,4.163976629856660594e+01,3.798754296280137766e+01
2.525000000000000000e+02,4.165153771683332451e+01,3.798754296280137766e+01
2.530000000000000000e+02,4.164182178306703008e+01,3.798754296280137766e+01
2.540000000000000000e+02,4.162140967740290876e+01,3.798754296280137766e+01
2.545000000000000000e+02,4.163077720587094888e+01,3.798754296280137766e+01
2.550000000000000000e+02,4.162698003161626303e+01,3.798754296280137766e+01
2.555000000000000000e+02,4.164376948292296277e+01,3.798754296280137766e+01
2.560000000000000000e+02,4.163891463682595173e+01,3.798754296280137766e+01
2.565000000000000000e+02,4.163135070739641463e+01,3.798754296280137766e+01
2.570000000000000000e+02,4.164092847341034798e+01,3.798754296280137766e+01
2.575000000000000000e+02,4.164140229973126850e+01,3.798754296280137766e+01
2.580000000000000000e+02,4.162405517517937170e+01,3.798754296280137766e+01
2.585000000000000000e+02,4.162294290374912720e+01,3.798754296280137766e+01
2.590000000000000000e+02,4.165124118545580956e+01,3.798754296280137766e+01
2.595000000000000000e+02,4.162917128494664354e+01,3.798754296280137766e+01
2.600000000000000000e+02,4.161675001671949303e+01,3.798754296280137766e+01
2.605000000000000000e+02,4.162712921025028834e+01,3.798754296280137766e+01
2.610000000000000000e+02,4.162265599415935924e+01,3.798754296280137766e+01
2.615000000000000000e+02,4.164032420106196497e+01,3.798754296280137766e+01
2.620000000000000000e+02,4.163026255734509107e+01,3.798754296280137766e+01
2.625000000000000000e+02,4.165162106313600532e+01,3.798754296280137766e+01
2.635000000000000000e+02,4.164038907330236583e+01,3.798754296280137766e+01
2.645000000000000000e+02,4.162877309041383711e+01,3.798754296280137766e+01
2.650000000000000000e+02,4.163890929697004140e+01,3.798754296280137766e+01
2.655000000000000000e+02,4.162152031044222866e+01,3.798754296280137766e+01
2.660000000000000000e+02,4.162494499392057179e+01,3.798754296280137766e+01
2.670000000000000000e+02,4.162415060719940385e+01,3.798754296280137766e+01
2.680000000000000000e+02,4.162420547768559231e+01,3.798754296280137766e+01
2.685000000000000000e+02,4.163992595926691109e+01,3.798754296280137766e+01
2.690000000000000000e+02,4.162371834461045950e+01,3.798754296280137766e+01
2.695000000000000000e+02,4.162412912182931990e+01,3.798754296280137766e+01
2.700000000000000000e+02,4.164232659777653112e+01,3.798754296280137766e+01
2.705000000000000000e+02,4.162671247927669782e+01,3.798754296280137766e+01
2.710000000000000000e+02,4.163765945490342091e+01,3.798754296280137766e+01
2.715000000000000000e+02,4.163302990684174176e+01,3.798754296280137766e+01
2.720000000000000000e+02,4.164383184153224704e+01,3.798754296280137766e+01
2.725000000000000000e+02,4.161904012468667702e+01,3.798754296280137766e+01
2.730000000000000000e+02,4.163562212329745194e+01,3.798754296280137766e+01
2.735000000000000000e+02,4.163969611142375982e+01,3.798754296280137766e+01
2.740000000000000000e+02,4.163788706012608998e+01,3.798754296280137766e+01
2.755000000000000000e+02,4.165100723847371000e+01,3.798754296280137766e+01
2.765000000000000000e+02,4.164129458899736846e+01,3.798754296280137766e+01
2.770000000000000000e+02,4.160573952368011419e+01,3.798754296280137766e+01
2.775000000000000000e+02,4.164001226294138291e+01,3.798754296280137766e+01
2.780000000000000000e+02,4.161968702791413932e+01,3.798754296280137766e+01
2.785000000000000000e+02,4.162019659561180163e+01,3.798754296280137766e+01
2.790000000000000000e+02,4.165182499501958091e+01,3.798754296280137766e+01
2.795000000000000000e+02,4.162364561184604383e+01,3.798754296280137766e+01
2.800000000000000000e+02,4.162464252566208955e+01,3.798754296280137766e+01
2.805000000000000000e+02,4.162752822703966871e+01,3.798754296280137766e+01
2.810000000000000000e+02,4.162769704167778428e+01,3.798754296280137766e+01
2.815000000000000000e+02,4.161778085884041190e+01,3.798754296280137766e+01
2.820000000000000000e+02,4.162509219010438244e+01,3.798754296280137766e+01
2.825000000000000000e+02,4.164187450682150882e+01,3.798754296280137766e+01
2.830000000000000000e+02,4.161335805660500142e+01,3.798754296280137766e+01
2.835000000000000000e+02,4.163061512919488649e+01,3.798754296280137766e+01
2.840000000000000000e+02,4.162443772444908063e+01,3.798754296280137766e+01
2.845000000000000000e+02,4.162304008429561719e+01,3.798754296280137766e+01
2.850000000000000000e+02,4.163791763298559090e+01,3.798754296280137766e+01
2.855000000000000000e+02,4.163946191716051715e+01,3.798754296280137766e+01
2.860000000000000000e+02,4.162862414695239721e+01,3.798754296280137766e+01
2.865000000000000000e+02,4.162343222550069299e+01,3.798754296280137766e+01
2.870000000000000000e+02,4.165057341111007361e+01,3.798754296280137766e+01
2.875000000000000000e+02,4.161585650576678574e+01,3.798754296280137766e+01
2.880000000000000000e+02,4.163597961013421411e+01,3.798754296280137766e+01
2.885000000000000000e+02,4.162973842592319329e+01,3.798754296280137766e+01
2.890000000000000000e+02,4.162759548279522193e+01,3.798754296280137766e+01
2.895000000000000000e+02,4.164628660846344843e+01,3.798754296280137766e+01
2.900000000000000000e+02,4.162849101224197312e+01,3.798754296280137766e+01
2.905000000000000000e+02,4.164225167571573394e+01,3.798754296280137766e+01
2.915000000000000000e+02,4.162393924902234232e+01,3.798754296280137766e+01
2.920000000000000000e+02,4.161178022127431575e+01,3.798754296280137766e+01
2.925000000000000000e+02,4.163230326869261688e+01,3.798754296280137766e+01
2.930000000000000000e+02,4.163980496415503296e+01,3.798754296280137766e+01
2.935000000000000000e+02,4.160768212254627940e+01,3.798754296280137766e+01
2.950000000000000000e+02,4.162563244144815400e+01,3.798754296280137766e+01
2.965000000000000000e+02,4.164096264349588239e+01,3.798754296280137766e+01
2.970000000000000000e+02,4.162708560549460657e+01,3.798754296280137766e+01
2.985000000000000000e+02,4.163272654975958886e+01,3.798754296280137766e+01
2.995000000000000000e+02,4.161993285795686148e+01,3.798754296280137766e+01
3.000000000000000000e+02,4.162087632795654457e+01,3.798754296280137766e+01
3.005000000000000000e+02,4.162919466972157068e+01,3.798754296280137766e+01
3.010000000000000000e+02,4.161702756981531337e+01,3.798754296280137766e+01
3.015000000000000000e+02,4.163025277825229864e+01,3.798754296280137766e+01
3.020000000000000000e+02,4.162710387172358395e+01,3.798754296280137766e+01
3.025000000000000000e+02,4.164353950364451862e+01,3.798754296280137766e+01
3.030000000000000000e+02,4.164000659454119813e+01,3.798754296280137766e+01
3.035000000000000000e+02,4.162264217934217214e+01,3.798754296280137766e+01
3.040000000000000000e+02,4.163609535361564440e+01,3.798754296280137766e+01
3.045000000000000000e+02,4.164112222280135001e+01,3.798754296280137766e+01
3.050000000000000000e+02,4.162223102639281080e+01,3.798754296280137766e+01
3.055000000000000000e+02,4.162640129588021409e+01,3.798754296280137766e+01
3.060000000000000000e+02,4.162152638487076928e+01,3.798754296280137766e+01
3.065000000000000000e+02,4.163950575316701475e+01,3.798754296280137766e+01
3.070000000000000000e+02,4.164168559149668170e+01,3.798754296280137766e+01
3.075000000000000000e+02,4.164512562422522279e+01,3.798754296280137766e+01
3.080000000000000000e+02,4.161725397867281373e+01,3.798754296280137766e+01
3.085000000000000000e+02,4.163652220683775340e+01,3.798754296280137766e+01
3.090000000000000000e+02,4.164590999071101862e+01,3.798754296280137766e+01
3.095000000000000000e+02,4.164071388481470848e+01,3.798754296280137766e+01
3.105000000000000000e+02,4.162770992758177613e+01,3.798754296280137766e+01
3.110000000000000000e+02,4.160247936368116939e+01,3.798754296280137766e+01
3.115000000000000000e+02,4.162794683712220234e+01,3.798754296280137766e+01
3.120000000000000000e+02,4.161674181387483884e+01,3.798754296280137766e+01
3.125000000000000000e+02,4.165081851507853372e+01,3.798754296280137766e+01
3.130000000000000000e+02,4.163454916319687271e+01,3.798754296280137766e+01
3.135000000000000000e+02,4.162347346119700120e+01,3.798754296280137766e+01
3.140000000000000000e+02,4.164277276831709429e+01,3.798754296280137766e+01
3.150000000000000000e+02,4.164106722747977329e+01,3.798754296280137766e+01
3.155000000000000000e+02,4.163537724305243870e+01,3.798754296280137766e+01
3.160000000000000000e+02,4.162190988319418494e+01,3.798754296280137766e+01
3.165000000000000000e+02,4.163852453959420075e+01,3.798754296280137766e+01
3.170000000000000000e+02,4.163794085289867297e+01,3.798754296280137766e+01
3.175000000000000000e+02,4.160308022560118246e+01,3.798754296280137766e+01
3.180000000000000000e+02,4.164119875303497054e+01,3.798754296280137766e+01
3.190000000000000000e+02,4.164403655609120136e+01,3.798754296280137766e+01
3.195000000000000000e+02,4.162344908422468137e+01,3.798754296280137766e+01
3.200000000000000000e+02,4.162228925851263739e+01,3.798754296280137766e+01
3.205000000000000000e+02,4.163672826316278730e+01,3.798754296280137766e+01
3.210000000000000000e+02,4.162481245322191370e+01,3.798754296280137766e+01
3.215000000000000000e+02,4.163832572752429684e+01,3.798754296280137766e+01
3.220000000000000000e+02,4.163921214633421641e+01,3.798754296280137766e+01
3.225000000000000000e+02,4.162982268154735976e+01,3.798754296280137766e+01
3.230000000000000000e+02,4.164251651252064335e+01,3.798754296280137766e+01
3.235000000000000000e+02,4.163219036528447248e+01,3.798754296280137766e+01
3.240000000000000000e+02,4.163930228691499025e+01,3.798754296280137766e+01
3.245000000000000000e+02,4.164130553684496050e+01,3.798754296280137766e+01
3.250000000000000000e+02,4.163437225967058453e+01,3.798754296280137766e+01
3.255000000000000000e+02,4.164408895523327203e+01,3.798754296280137766e+01
3.260000000000000000e+02,4.162067852851546235e+01,3.798754296280137766e+01
3.265000000000000000e+02,4.163724790670531917e+01,3.798754296280137766e+01
3.270000000000000000e+02,4.161733965389733925e+01,3.798754296280137766e+01
3.280000000000000000e+02,4.162928502710038003e+01,3.798754296280137766e+01
3.285000000000000000e+02,4.163123207539138804e+01,3.798754296280137766e+01
3.290000000000000000e+02,4.162400993374586733e+01,3.798754296280137766e+01
3.295000000000000000e+02,4.163863827424420805e+01,3.798754296280137766e+01
3.300000000000000000e+02,4.163924419286480827e+01,3.798754296280137766e+01
3.305000000000000000e+02,4.162335835553487584e+01,3.798754296280137766e+01
3.310000000000000000e+02,4.162631070533085165e+01,3.798754296280137766e+01
3.315000000000000000e+02,4.163992835304225792e+01,3.798754296280137766e+01
3.320000000000000000e+02,4.162056925825980613e+01,3.798754296280137766e+01
3.325000000000000000e+02,4.164240776738553507e+01,3.798754296280137766e+01
3.330000000000000000e+02,4.164006783039479132e+01,3.798754296280137766e+01
3.335000000000000000e+02,4.165199591473754737e+01,3.798754296280137766e+01
3.340000000000000000e+02,4.162266554681846031e+01,3.798754296280137766e+01
3.345000000000000000e+02,4.161439393646998042e+01,3.798754296280137766e+01
3.350000000000000000e+02,4.162390994450721848e+01,3.798754296280137766e+01
3.355000000000000000e+02,4.161847845951419345e+01,3.798754296280137766e+01
3.360000000000000000e+02,4.163202385929074723e+01,3.798754296280137766e+01
3.365000000000000000e+02,4.162517773741529936e+01,3.798754296280137766e+01
3.370000000000000000e+02,4.162764688675763125e+01,3.798754296280137766e+01
3.375000000000000000e+02,4.162684084791789019e+01,3.798754296280137766e+01
3.380000000000000000e+02,4.164241774855433675e+01,3.798754296280137766e+01
3.390000000000000000e+02,4.162568404893359997e+01,3.798754296280137766e+01
3.395000000000000000e+02,4.160857305188864075e+01,3.798754296280137766e+01
3.400000000000000000e+02,4.164088118191808974e+01,3.798754296280137766e+01
3.405000000000000000e+02,4.162957850157324913e+01,3.798754296280137766e+01
3.410000000000000000e+02,4.164504427719091240e+01,3.798754296280137766e+01
3.420000000000000000e+02,4.164377627730511477e+01,3.798754296280137766e+01
3.425000000000000000e+02,4.162421581992062158e+01,3.798754296280137766e+01
3.430000000000000000e+02,4.162671291681767372e+01,3.798754296280137766e+01
3.435000000000000000e+02,4.164092643662223736e+01,3.798754296280137766e+01
3.440000000000000000e+02,4.162309008648919928e+01,3.798754296280137766e+01
3.445000000000000000e+02,4.163208005807733514e+01,3.798754296280137766e+01
3.450000000000000000e+02,4.164641902238966509e+01,3.798754296280137766e+01
3.455000000000000000e+02,4.162782057220748300e+01,3.798754296280137766e+01
3.460000000000000000e+02,4.162159770814375293e+01,3.798754296280137766e+01
3.465000000000000000e+02,4.163141562867976120e+01,3.798754296280137766e+01
3.470000000000000000e+02,4.162034819180872347e+01,3.798754296280137766e+01
3.475000000000000000e+02,4.162621541556625715e+01,3.798754296280137766e+01
3.485000000000000000e+02,4.163412591623632153e+01,3.798754296280137766e+01
3.490000000000000000e+02,4.164151741142124763e+01,3.798754296280137766e+01
3.495000000000000000e+02,4.161692095241572531e+01,3.798754296280137766e+01
3.500000000000000000e+02,4.163528131638695129e+01,3.798754296280137766e+01
3.505000000000000000e+02,4.162837125311025233e+01,3.798754296280137766e+01
3.510000000000000000e+02,4.164158531872683255e+01,3.798754296280137766e+01
3.515000000000000000e+02,4.162528859833442851e+01,3.798754296280137766e+01
3.520000000000000000e+02,4.164313476542824333e+01,3.798754296280137766e+01
3.525000000000000000e+02,4.163942653168560071e+01,3.798754296280137766e+01
3.530000000000000000e+02,4.162045909258229415e+01,3.798754296280137766e+01
3.535000000000000000e+02,4.164051223316725725e+01,3.798754296280137766e+01
3.540000000000000000e+02,4.162214279303402265e+01,3.798754296280137766e+01
3.545000000000000000e+02,4.164135025499619758e+01,3.798754296280137766e+01
3.550000000000000000e+02,4.161402975355267131e+01,3.798754296280137766e+01
3.555000000000000000e+02,4.164031420088068813e+01,3.798754296280137766e+01
3.560000000000000000e+02,4.163382947031967518e+01,3.798754296280137766e+01
3.565000000000000000e+02,4.162235855466814627e+01,3.798754296280137766e+01
3.570000000000000000e+02,4.163920484571540470e+01,3.798754296280137766e+01
3.575000000000000000e+02,4.164246930126289925e+01,3.798754296280137766e+01
3.580000000000000000e+02,4.161909767122119774e+01,3.798754296280137766e+01
3.585000000000000000e+02,4.162639544031822680e+01,3.798754296280137766e+01
3.590000000000000000e+02,4.162238752055532842e+01,3.798754296280137766e+01
3.595000000000000000e+02,4.163446379748380366e+01,3.798754296280137766e+01
3.600000000000000000e+02,4.163761289969729518e+01,3.798754296280137766e+01
3.605000000000000000e+02,4.163660759839603998e+01,3.798754296280137766e+01
3.610000000000000000e+02,4.163893617866391850e+01,3.798754296280137766e+01
3.615000000000000000e+02,4.162748788698714719e+01,3.798754296280137766e+01
3.620000000000000000e+02,4.164127722946174970e+01,3.798754296280137766e+01
3.625000000000000000e+02,4.163804868084323374e+01,3.798754296280137766e+01
3.640000000000000000e+02,4.163788047242210411e+01,3.798754296280137766e+01
3.650000000000000000e+02,4.163606644535833112e+01,3.798754296280137766e+01
3.655000000000000000e+02,4.162529812908978499e+01,3.798754296280137766e+01
3.665000000000000000e+02,4.163651857515957744e+01,3.798754296280137766e+01
3.670000000000000000e+02,4.163595412699277176e+01,3.798754296280137766e+01
3.675000000000000000e+02,4.161515347596367320e+01,3.798754296280137766e+01
3.690000000000000000e+02,4.163446606748492229e+01,3.798754296280137766e+01
3.700000000000000000e+02,4.163125733266102202e+01,3.798754296280137766e+01
3.705000000000000000e+02,4.164130629366062664e+01,3.798754296280137766e+01
3.710000000000000000e+02,4.162938148709798014e+01,3.798754296280137766e+01
3.715000000000000000e+02,4.163280772800190022e+01,3.798754296280137766e+01
3.720000000000000000e+02,4.162866103458285494e+01,3.798754296280137766e+01
3.725000000000000000e+02,4.164236713074085117e+01,3.798754296280137766e+01
3.735000000000000000e+02,4.162444401683308115e+01,3.798754296280137766e+01
3.740000000000000000e+02,4.162184788491622101e+01,3.798754296280137766e+01
3.745000000000000000e+02,4.163102471100778956e+01,3.798754296280137766e+01
3.750000000000000000e+02,4.162768226400294225e+01,3.798754296280137766e+01
3.755000000000000000e+02,4.162434177910076016e+01,3.798754296280137766e+01
3.760000000000000000e+02,4.163460859307106432e+01,3.798754296280137766e+01
3.765000000000000000e+02,4.164930677660343150e+01,3.798754296280137766e+01
3.770000000000000000e+02,4.162594249666453550e+01,3.798754296280137766e+01
3.775000000000000000e+02,4.162122051611106599e+01,3.798754296280137766e+01
3.780000000000000000e+02,4.161158747780800127e+01,3.798754296280137766e+01
3.785000000000000000e+02,4.164246892223749796e+01,3.798754296280137766e+01
3.790000000000000000e+02,4.163697187440036629e+01,3.798754296280137766e+01
3.795000000000000000e+02,4.164165874357698272e+01,3.798754296280137766e+01
3.800000000000000000e+02,4.163533010037507864e+01,3.798754296280137766e+01
3.805000000000000000e+02,4.164612984457141920e+01,3.798754296280137766e+01
3.810000000000000000e+02,4.164644351214307250e+01,3.798754296280137766e+01
3.815000000000000000e+02,4.164013248413466073e+01,3.798754296280137766e+01
3.820000000000000000e+02,4.161895894142583074e+01,3.798754296280137766e+01
3.825000000000000000e+02,4.162932502999435513e+01,3.798754296280137766e+01
3.830000000000000000e+02,4.160265080964078521e+01,3.798754296280137766e+01
3.835000000000000000e+02,4.163660420846494503e+01,3.798754296280137766e+01
3.840000000000000000e+02,4.160481417017603434e+01,3.798754296280137766e+01
3.845000000000000000e+02,4.163676218161148768e+01,3.798754296280137766e+01
3.850000000000000000e+02,4.163896784226503200e+01,3.798754296280137766e+01
3.855000000000000000e+02,4.162264557588543568e+01,3.798754296280137766e+01
3.860000000000000000e+02,4.163516389584378885e+01,3.798754296280137766e+01
3.865000000000000000e+02,4.163819113546871620e+01,3.798754296280137766e+01
3.870000000000000000e+02,4.161861999291735259e+01,3.798754296280137766e+01
3.875000000000000000e+02,4.163732400747685602e+01,3.798754296280137766e+01
3.880000000000000000e+02,4.164101839261423521e+01,3.798754296280137766e+01
3.885000000000000000e+02,4.162700357928452632e+01,3.798754296280137766e+01
3.890000000000000000e+02,4.160247489619639794e+01,3.798754296280137766e+01
3.895000000000000000e+02,4.164106957631424422e+01,3.798754296280137766e+01
3.900000000000000000e+02,4.161094661713688936e+01,3.798754296280137766e+01
3.905000000000000000e+02,4.164138615811530997e+01,3.798754296280137766e+01
3.915000000000000000e+02,4.161780519883846807e+01,3.798754296280137766e+01
3.920000000000000000e+02,4.161684885447419191e+01,3.798754296280137766e+01
3.925000000000000000e+02,4.162376113670032396e+01,3.798754296280137766e+01
3.930000000000000000e+02,4.162044665846664770e+01,3.798754296280137766e+01
3.935000000000000000e+02,4.162704053591056663e+01,3.798754296280137766e+01
3.940000000000000000e+02,4.162219205573486391e+01,3.798754296280137766e+01
3.945000000000000000e+02,4.161924477438530801e+01,3.798754296280137766e+01
3.950000000000000000e+02,4.163009274876968391e+01,3.798754296280137766e+01
3.955000000000000000e+02,4.164497050473504913e+01,3.798754296280137766e+01
3.960000000000000000e+02,4.162217058406254466e+01,3.798754296280137766e+01
3.965000000000000000e+02,4.163877158593186323e+01,3.798754296280137766e+01
3.970000000000000000e+02,4.162385283418355897e+01,3.798754296280137766e+01
3.975000000000000000e+02,4.164367029198204051e+01,3.798754296280137766e+01
3.980000000000000000e+02,4.163958670646255200e+01,3.798754296280137766e+01
3.985000000000000000e+02,4.164863152565750681e+01,3.798754296280137766e+01
3.990000000000000000e+02,4.162864671653886717e+01,3.798754296280137766e+01
3.995000000000000000e+02,4.164404816015664323e+01,3.798754296280137766e+01
4.000000000000000000e+02,4.164003566797556033e+01,3.798754296280137766e+01
4.005000000000000000e+02,4.160147290535366693e+01,3.798754296280137766e+01
4.010000000000000000e+02,4.163731996657705992e+01,3.798754296280137766e+01
4.020000000000000000e+02,4.163171147337493494e+01,3.798754296280137766e+01
4.025000000000000000e+02,4.162193578316018971e+01,3.798754296280137766e+01
4.030000000000000000e+02,4.165056296199828267e+01,3.798754296280137766e+01
4.035000000000000000e+02,4.164055069502393280e+01,3.798754296280137766e+01
4.040000000000000000e+02,4.165045017261995497e+01,3.798754296280137766e+01
4.050000000000000000e+02,4.162741811461688712e+01,3.798754296280137766e+01
4.055000000000000000e+02,4.161517070573622590e+01,3.798754296280137766e+01
4.060000000000000000e+02,4.162590917878075203e+01,3.798754296280137766e+01
4.065000000000000000e+02,4.160220440545431586e+01,3.798754296280137766e+01


==> supplementary_materials/figures/data/diameter_s180_3.csv <==
time,diameter,diameter_0
-4.900000000000000000e+01,3.797385241569817538e+01,3.797385241569817538e+01
-4.750000000000000000e+01,3.799737917511613006e+01,3.797385241569817538e+01
-4.600000000000000000e+01,3.797914353269015919e+01,3.797385241569817538e+01
-4.550000000000000000e+01,3.795997249086492786e+01,3.797385241569817538e+01
-3.350000000000000000e+01,3.799979802274444296e+01,3.797385241569817538e+01
-2.150000000000000000e+01,3.798771515386978592e+01,3.797385241569817538e+01
-2.100000000000000000e+01,3.797565844802035429e+01,3.797385241569817538e+01
-2.050000000000000000e+01,3.799873682845257861e+01,3.797385241569817538e+01
-2.000000000000000000e+01,3.795468293087203193e+01,3.797385241569817538e+01
-1.850000000000000000e+01,3.799614561199189211e+01,3.797385241569817538e+01
-1.700000000000000000e+01,3.799837427765453413e+01,3.797385241569817538e+01
-1.650000000000000000e+01,3.797497518600451372e+01,3.797385241569817538e+01
-1.550000000000000000e+01,3.800298490736360435e+01,3.797385241569817538e+01
-1.500000000000000000e+01,3.798354111549610934e+01,3.797385241569817538e+01
-1.450000000000000000e+01,3.797864914538543246e+01,3.797385241569817538e+01
-7.000000000000000000e+00,3.798115261412942090e+01,3.797385241569817538e+01
0.000000000000000000e+00,3.798845353613414488e+01,3.797385241569817538e+01
1.000000000000000000e+00,4.024205046511042383e+01,3.797385241569817538e+01
1.750000000000000000e+01,4.139366433235580445e+01,3.797385241569817538e+01
3.350000000000000000e+01,4.240881450973631672e+01,3.797385241569817538e+01
3.400000000000000000e+01,4.241221003770584730e+01,3.797385241569817538e+01
4.550000000000000000e+01,4.314683905893468818e+01,3.797385241569817538e+01
5.650000000000000000e+01,4.377907545576383086e+01,3.797385241569817538e+01
5.700000000000000000e+01,4.376417624098634462e+01,3.797385241569817538e+01
5.750000000000000000e+01,4.383883968908589424e+01,3.797385241569817538e+01
5.800000000000000000e+01,4.381095695258537148e+01,3.797385241569817538e+01
6.550000000000000000e+01,4.427121667465003441e+01,3.797385241569817538e+01
7.250000000000000000e+01,4.461557167085381792e+01,3.797385241569817538e+01
7.300000000000000000e+01,4.462866087705611307e+01,3.797385241569817538e+01
8.950000000000000000e+01,4.548668809385254264e+01,3.797385241569817538e+01
1.055000000000000000e+02,4.622518964732576308e+01,3.797385241569817538e+01
1.060000000000000000e+02,4.620128799334272429e+01,3.797385241569817538e+01
1.075000000000000000e+02,4.632957188319441144e+01,3.797385241569817538e+01
1.085000000000000000e+02,4.633811739908016847e+01,3.797385241569817538e+01
1.090000000000000000e+02,4.635443495740507558e+01,3.797385241569817538e+01
1.245000000000000000e+02,4.704981171901336268e+01,3.797385241569817538e+01
1.400000000000000000e+02,4.767482133705443204e+01,3.797385241569817538e+01
1.405000000000000000e+02,4.765791527843192199e+01,3.797385241569817538e+01
1.410000000000000000e+02,4.774111514576699022e+01,3.797385241569817538e+01
1.415000000000000000e+02,4.770196283457593012e+01,3.797385241569817538e+01
1.430000000000000000e+02,4.782303892723187744e+01,3.797385241569817538e+01
1.445000000000000000e+02,4.786173086929933618e+01,3.797385241569817538e+01
1.450000000000000000e+02,4.783735965630746279e+01,3.797385241569817538e+01
1.455000000000000000e+02,4.790435339509995316e+01,3.797385241569817538e+01
1.460000000000000000e+02,4.788280962816968866e+01,3.797385241569817538e+01
1.480000000000000000e+02,4.802528016553593204e+01,3.797385241569817538e+01
1.500000000000000000e+02,4.809729928899711382e+01,3.797385241569817538e+01
1.505000000000000000e+02,4.808989498750550240e+01,3.797385241569817538e+01
1.570000000000000000e+02,4.836813045582123749e+01,3.797385241569817538e+01
1.635000000000000000e+02,4.858051152192291511e+01,3.797385241569817538e+01
1.640000000000000000e+02,4.858740959883284205e+01,3.797385241569817538e+01
1.745000000000000000e+02,4.900390355143966303e+01,3.797385241569817538e+01
1.850000000000000000e+02,4.937766952667006137e+01,3.797385241569817538e+01
1.855000000000000000e+02,4.935587399571367939e+01,3.797385241569817538e+01
1.890000000000000000e+02,4.954005465063086433e+01,3.797385241569817538e+01
1.925000000000000000e+02,4.964927761688971941e+01,3.797385241569817538e+01
1.930000000000000000e+02,4.962948813515342295e+01,3.797385241569817538e+01
2.020000000000000000e+02,4.998550420486390777e+01,3.797385241569817538e+01
2.105000000000000000e+02,5.025448053745616050e+01,3.797385241569817538e+01
2.110000000000000000e+02,5.023389097300095330e+01,3.797385241569817538e+01
2.120000000000000000e+02,5.030869284365427063e+01,3.797385241569817538e+01
2.125000000000000000e+02,5.029183884201200527e+01,3.797385241569817538e+01
2.130000000000000000e+02,5.027608752961189964e+01,3.797385241569817538e+01
2.145000000000000000e+02,5.040193271082539184e+01,3.797385241569817538e+01
2.155000000000000000e+02,5.038912782334923435e+01,3.797385241569817538e+01
2.160000000000000000e+02,5.039396064882146931e+01,3.797385241569817538e+01
2.180000000000000000e+02,5.049679910210036837e+01,3.797385241569817538e+01
2.195000000000000000e+02,5.054271083366658956e+01,3.797385241569817538e+01
2.200000000000000000e+02,5.051654196183079648e+01,3.797385241569817538e+01
2.210000000000000000e+02,5.059991989864629147e+01,3.797385241569817538e+01
2.220000000000000000e+02,5.063384349571019527e+01,3.797385241569817538e+01
2.225000000000000000e+02,5.061360823314517887e+01,3.797385241569817538e+01
2.285000000000000000e+02,5.085666391581544588e+01,3.797385241569817538e+01
2.340000000000000000e+02,5.101097427747771462e+01,3.797385241569817538e+01
2.345000000000000000e+02,5.100963631948947352e+01,3.797385241569817538e+01
2.395000000000000000e+02,5.119399582831163542e+01,3.797385241569817538e+01
2.445000000000000000e+02,5.133128508133126644e+01,3.797385241569817538e+01
2.450000000000000000e+02,5.131083476407663113e+01,3.797385241569817538e+01
2.455000000000000000e+02,5.138618857919150429e+01,3.797385241569817538e+01
2.460000000000000000e+02,5.135185576061893897e+01,3.797385241569817538e+01
2.475000000000000000e+02,5.142405534119862409e+01,3.797385241569817538e+01
2.490000000000000000e+02,5.148112001363642776e+01,3.797385241569817538e+01
2.495000000000000000e+02,5.143984761763267244e+01,3.797385241569817538e+01
2.520000000000000000e+02,5.157126401859840570e+01,3.797385241569817538e+01
2.545000000000000000e+02,5.166307530558984240e+01,3.797385241569817538e+01
2.550000000000000000e+02,5.163524100567988739e+01,3.797385241569817538e+01
2.585000000000000000e+02,5.179078445521258800e+01,3.797385241569817538e+01
2.615000000000000000e+02,5.184670789330853324e+01,3.797385241569817538e+01
2.620000000000000000e+02,5.187258315199397884e+01,3.797385241569817538e+01
2.645000000000000000e+02,5.196975895946724933e+01,3.797385241569817538e+01
2.665000000000000000e+02,5.195613913126050676e+01,3.797385241569817538e+01
2.670000000000000000e+02,5.200095037501626649e+01,3.797385241569817538e+01
2.675000000000000000e+02,5.204886477108496479e+01,3.797385241569817538e+01
2.680000000000000000e+02,5.204728389602660599e+01,3.797385241569817538e+01
2.685000000000000000e+02,5.204269475479313201e+01,3.797385241569817538e+01
2.690000000000000000e+02,5.207102059381269044e+01,3.797385241569817538e+01
2.695000000000000000e+02,5.203843561955940800e+01,3.797385241569817538e+01
2.700000000000000000e+02,5.213948708781285291e+01,3.797385241569817538e+01
2.705000000000000000e+02,5.209130503009461677e+01,3.797385241569817538e+01
2.715000000000000000e+02,5.215230205404898101e+01,3.797385241569817538e+01
2.725000000000000000e+02,5.218023904128177293e+01,3.797385241569817538e+01
2.730000000000000000e+02,5.215957728988242792e+01,3.797385241569817538e+01
2.735000000000000000e+02,5.223091354625793059e+01,3.797385241569817538e+01
2.740000000000000000e+02,5.217828284424319918e+01,3.797385241569817538e+01
2.745000000000000000e+02,5.225117735690657383e+01,3.797385241569817538e+01
2.750000000000000000e+02,5.222448822795083601e+01,3.797385241569817538e+01
2.765000000000000000e+02,5.230850774555994320e+01,3.797385241569817538e+01
2.780000000000000000e+02,5.232352504231816681e+01,3.797385241569817538e+01
2.785000000000000000e+02,5.231671843228382812e+01,3.797385241569817538e+01
2.800000000000000000e+02,5.243475891318436766e+01,3.797385241569817538e+01
2.810000000000000000e+02,5.242681553467929234e+01,3.797385241569817538e+01
2.815000000000000000e+02,5.245738875848014970e+01,3.797385241569817538e+01
2.825000000000000000e+02,5.241606338429021150e+01,3.797385241569817538e+01
2.830000000000000000e+02,5.252043149967333591e+01,3.797385241569817538e+01
2.835000000000000000e+02,5.251550751914044923e+01,3.797385241569817538e+01
2.870000000000000000e+02,5.257276844951783801e+01,3.797385241569817538e+01
2.905000000000000000e+02,5.268290759173672910e+01,3.797385241569817538e+01
2.910000000000000000e+02,5.274165693323216431e+01,3.797385241569817538e+01
2.915000000000000000e+02,5.270312080940728805e+01,3.797385241569817538e+01
2.920000000000000000e+02,5.272885083603493683e+01,3.797385241569817538e+01
2.925000000000000000e+02,5.277980742037087225e+01,3.797385241569817538e+01
2.930000000000000000e+02,5.273653002765308173e+01,3.797385241569817538e+01
2.960000000000000000e+02,5.285609794370098768e+01,3.797385241569817538e+01
2.990000000000000000e+02,5.295382049960228699e+01,3.797385241569817538e+01
2.995000000000000000e+02,5.291026315425062876e+01,3.797385241569817538e+01
3.020000000000000000e+02,5.302960812584140626e+01,3.797385241569817538e+01
3.045000000000000000e+02,5.307983581589578392e+01,3.797385241569817538e+01
3.050000000000000000e+02,5.307561059305674434e+01,3.797385241569817538e+01
3.065000000000000000e+02,5.315177389648805217e+01,3.797385241569817538e+01
3.075000000000000000e+02,5.318880604670497547e+01,3.797385241569817538e+01
3.080000000000000000e+02,5.316001309860107682e+01,3.797385241569817538e+01
3.100000000000000000e+02,5.328674062579565884e+01,3.797385241569817538e+01
3.120000000000000000e+02,5.334329122166347759e+01,3.797385241569817538e+01
3.125000000000000000e+02,5.332794963899147689e+01,3.797385241569817538e+01
3.130000000000000000e+02,5.330170751853795252e+01,3.797385241569817538e+01
3.135000000000000000e+02,5.332874634219783161e+01,3.797385241569817538e+01
3.175000000000000000e+02,5.342566559266474968e+01,3.797385241569817538e+01
3.210000000000000000e+02,5.354143501136967842e+01,3.797385241569817538e+01
3.215000000000000000e+02,5.360667260623090868e+01,3.797385241569817538e+01
3.220000000000000000e+02,5.355038204777833499e+01,3.797385241569817538e+01
3.225000000000000000e+02,5.359187202099583658e+01,3.797385241569817538e+01
3.245000000000000000e+02,5.368247163396853239e+01,3.797385241569817538e+01
3.260000000000000000e+02,5.367668389136830598e+01,3.797385241569817538e+01
3.265000000000000000e+02,5.367354836901048287e+01,3.797385241569817538e+01
3.290000000000000000e+02,5.380705961574621199e+01,3.797385241569817538e+01
3.310000000000000000e+02,5.383110955321356528e+01,3.797385241569817538e+01
3.315000000000000000e+02,5.385035075755750711e+01,3.797385241569817538e+01
3.330000000000000000e+02,5.385751302629498127e+01,3.797385241569817538e+01
3.345000000000000000e+02,5.388573375563024115e+01,3.797385241569817538e+01
3.350000000000000000e+02,5.394707191379644939e+01,3.797385241569817538e+01
3.400000000000000000e+02,5.403541453426126395e+01,3.797385241569817538e+01
3.445000000000000000e+02,5.419395859505993229e+01,3.797385241569817538e+01
3.450000000000000000e+02,5.420045229626479255e+01,3.797385241569817538e+01
3.470000000000000000e+02,5.430014165078303989e+01,3.797385241569817538e+01
3.485000000000000000e+02,5.430294866983687285e+01,3.797385241569817538e+01
3.490000000000000000e+02,5.431425597526396132e+01,3.797385241569817538e+01
3.500000000000000000e+02,5.429735346114322425e+01,3.797385241569817538e+01
3.505000000000000000e+02,5.434807752739185815e+01,3.797385241569817538e+01
3.510000000000000000e+02,5.437538453922758919e+01,3.797385241569817538e+01
3.605000000000000000e+02,5.465960425187275007e+01,3.797385241569817538e+01
3.695000000000000000e+02,5.488004523026675230e+01,3.797385241569817538e+01
3.700000000000000000e+02,5.486963451969732830e+01,3.797385241569817538e+01
3.710000000000000000e+02,5.492139584937072527e+01,3.797385241569817538e+01
3.715000000000000000e+02,5.489470953491706240e+01,3.797385241569817538e+01
3.720000000000000000e+02,5.490713014252827406e+01,3.797385241569817538e+01
3.735000000000000000e+02,5.491854671477557304e+01,3.797385241569817538e+01
3.745000000000000000e+02,5.499987669840530202e+01,3.797385241569817538e+01
3.750000000000000000e+02,5.500068525628990557e+01,3.797385241569817538e+01
3.755000000000000000e+02,5.504223973204205578e+01,3.797385241569817538e+01
3.760000000000000000e+02,5.502673341924732142e+01,3.797385241569817538e+01
3.765000000000000000e+02,5.502151853589087693e+01,3.797385241569817538e+01
3.785000000000000000e+02,5.504945467797273295e+01,3.797385241569817538e+01
3.800000000000000000e+02,5.513405510036550794e+01,3.797385241569817538e+01
3.805000000000000000e+02,5.515065623584818155e+01,3.797385241569817538e+01
3.815000000000000000e+02,5.521641152757608495e+01,3.797385241569817538e+01
3.825000000000000000e+02,5.521401117252256086e+01,3.797385241569817538e+01
3.830000000000000000e+02,5.519295530156726670e+01,3.797385241569817538e+01
3.845000000000000000e+02,5.524801112650128232e+01,3.797385241569817538e+01
3.855000000000000000e+02,5.527202523090715403e+01,3.797385241569817538e+01
3.860000000000000000e+02,5.523713161470587352e+01,3.797385241569817538e+01
3.870000000000000000e+02,5.533313797398006528e+01,3.797385241569817538e+01
3.875000000000000000e+02,5.534563471132707235e+01,3.797385241569817538e+01
3.880000000000000000e+02,5.532442830944577139e+01,3.797385241569817538e+01
3.895000000000000000e+02,5.540193815806652111e+01,3.797385241569817538e+01
3.910000000000000000e+02,5.546366711882895117e+01,3.797385241569817538e+01
3.915000000000000000e+02,5.542562716198666806e+01,3.797385241569817538e+01
3.920000000000000000e+02,5.546705797660768411e+01,3.797385241569817538e+01
3.925000000000000000e+02,5.544038165407825147e+01,3.797385241569817538e+01
3.940000000000000000e+02,5.552310456998973365e+01,3.797385241569817538e+01
3.950000000000000000e+02,5.551386457697547883e+01,3.797385241569817538e+01
3.955000000000000000e+02,5.552560994509403258e+01,3.797385241569817538e+01
3.970000000000000000e+02,5.561812154814050047e+01,3.797385241569817538e+01
3.980000000000000000e+02,5.564192461920274013e+01,3.797385241569817538e+01
3.985000000000000000e+02,5.562826530564932881e+01,3.797385241569817538e+01
3.990000000000000000e+02,5.559565023669672712e+01,3.797385241569817538e+01
3.995000000000000000e+02,5.565204720349199619e+01,3.797385241569817538e+01
4.010000000000000000e+02,5.561992529441670285e+01,3.797385241569817538e+01
4.020000000000000000e+02,5.569394699944032823e+01,3.797385241569817538e+01
4.025000000000000000e+02,5.571180324502502401e+01,3.797385241569817538e+01
4.035000000000000000e+02,5.575340454589435524e+01,3.797385241569817538e+01
4.045000000000000000e+02,5.578033769119604557e+01,3.797385241569817538e+01
4.050000000000000000e+02,5.571801760008730042e+01,3.797385241569817538e+01
4.060000000000000000e+02,5.584950999890716616e+01,3.797385241569817538e+01
4.065000000000000000e+02,5.581040518059029409e+01,3.797385241569817538e+01
4.070000000000000000e+02,5.578660144716864977e+01,3.797385241569817538e+01
4.075000000000000000e+02,5.586428384143000869e+01,3.797385241569817538e+01
4.080000000000000000e+02,5.581038538916428848e+01,3.797385241569817538e+01
4.085000000000000000e+02,5.588527228848823114e+01,3.797385241569817538e+01
4.090000000000000000e+02,5.586093729308738887e+01,3.797385241569817538e+01
4.110000000000000000e+02,5.596919275644253133e+01,3.797385241569817538e+01
4.130000000000000000e+02,5.600582549276318645e+01,3.797385241569817538e+01
4.135000000000000000e+02,5.595588092975750527e+01,3.797385241569817538e+01
4.145000000000000000e+02,5.603157779737468758e+01,3.797385241569817538e+01
4.150000000000000000e+02,5.607750644890541025e+01,3.797385241569817538e+01
4.155000000000000000e+02,5.598559513442123148e+01,3.797385241569817538e+01
4.160000000000000000e+02,5.610080586032909622e+01,3.797385241569817538e+01
4.165000000000000000e+02,5.610501980079767037e+01,3.797385241569817538e+01
4.170000000000000000e+02,5.604970071803373344e+01,3.797385241569817538e+01
4.180000000000000000e+02,5.612955384759986543e+01,3.797385241569817538e+01
4.185000000000000000e+02,5.613683076198473287e+01,3.797385241569817538e+01
4.190000000000000000e+02,5.612131731996608153e+01,3.797385241569817538e+01
4.205000000000000000e+02,5.620360042459151373e+01,3.797385241569817538e+01
4.220000000000000000e+02,5.624931395782562049e+01,3.797385241569817538e+01
4.225000000000000000e+02,5.622307789789885391e+01,3.797385241569817538e+01
4.230000000000000000e+02,5.627441101908874543e+01,3.797385241569817538e+01
4.235000000000000000e+02,5.627202362027797733e+01,3.797385241569817538e+01
4.240000000000000000e+02,5.622688555664938548e+01,3.797385241569817538e+01
4.250000000000000000e+02,5.632360836238334656e+01,3.797385241569817538e+01
4.260000000000000000e+02,5.635669955061136704e+01,3.797385241569817538e+01
4.265000000000000000e+02,5.634665123767334904e+01,3.797385241569817538e+01
4.295000000000000000e+02,5.643909788975562947e+01,3.797385241569817538e+01
4.320000000000000000e+02,5.652974842980125203e+01,3.797385241569817538e+01
4.325000000000000000e+02,5.646595046050732947e+01,3.797385241569817538e+01
4.330000000000000000e+02,5.653609839120350244e+01,3.797385241569817538e+01
4.335000000000000000e+02,5.646857415594841711e+01,3.797385241569817538e+01
4.350000000000000000e+02,5.658901939382315760e+01,3.797385241569817538e+01
4.360000000000000000e+02,5.662101066166063390e+01,3.797385241569817538e+01
4.365000000000000000e+02,5.661192821467086844e+01,3.797385241569817538e+01
4.375000000000000000e+02,5.658371675650280963e+01,3.797385241569817538e+01
4.380000000000000000e+02,5.661717769237566245e+01,3.797385241569817538e+01
4.385000000000000000e+02,5.669425845728373048e+01,3.797385241569817538e+01
4.400000000000000000e+02,5.672196694864404520e+01,3.797385241569817538e+01
4.410000000000000000e+02,5.671182159292580138e+01,3.797385241569817538e+01
4.415000000000000000e+02,5.663647648338891827e+01,3.797385241569817538e+01
4.425000000000000000e+02,5.677081199784174004e+01,3.797385241569817538e+01
4.430000000000000000e+02,5.681454364766108966e+01,3.797385241569817538e+01
4.435000000000000000e+02,5.674851378122125567e+01,3.797385241569817538e+01
4.440000000000000000e+02,5.683557981090312694e+01,3.797385241569817538e+01
4.445000000000000000e+02,5.677810465392870753e+01,3.797385241569817538e+01
4.470000000000000000e+02,5.691434258340864005e+01,3.797385241569817538e+01
4.490000000000000000e+02,5.695049320297253814e+01,3.797385241569817538e+01
4.495000000000000000e+02,5.687832830162091824e+01,3.797385241569817538e+01
4.505000000000000000e+02,5.695800936563688310e+01,3.797385241569817538e+01
4.515000000000000000e+02,5.698795062229039843e+01,3.797385241569817538e+01
4.520000000000000000e+02,5.696605567611674559e+01,3.797385241569817538e+01
4.525000000000000000e+02,5.704588295362239592e+01,3.797385241569817538e+01
4.530000000000000000e+02,5.695922675319915385e+01,3.797385241569817538e+01
4.540000000000000000e+02,5.707424651434345009e+01,3.797385241569817538e+01
4.545000000000000000e+02,5.706809257795066515e+01,3.797385241569817538e+01
4.550000000000000000e+02,5.704872027177534477e+01,3.797385241569817538e+01
4.555000000000000000e+02,5.712293322698563003e+01,3.797385241569817538e+01
4.560000000000000000e+02,5.706962462141705572e+01,3.797385241569817538e+01
4.565000000000000000e+02,5.715065955957481236e+01,3.797385241569817538e+01
4.570000000000000000e+02,5.709781553106412133e+01,3.797385241569817538e+01
4.575000000000000000e+02,5.713933638069417498e+01,3.797385241569817538e+01
4.580000000000000000e+02,5.718154440740832456e+01,3.797385241569817538e+01
4.585000000000000000e+02,5.710517144466341932e+01,3.797385241569817538e+01
4.595000000000000000e+02,5.724595959848350901e+01,3.797385241569817538e+01
4.600000000000000000e+02,5.719699397080302106e+01,3.797385241569817538e+01
4.605000000000000000e+02,5.718914987058851551e+01,3.797385241569817538e+01
4.615000000000000000e+02,5.731218786938762833e+01,3.797385241569817538e+01
4.620000000000000000e+02,5.725404029968728281e+01,3.797385241569817538e+01
4.625000000000000000e+02,5.725254381218228872e+01,3.797385241569817538e+01
4.640000000000000000e+02,5.730807225067557908e+01,3.797385241569817538e+01
4.650000000000000000e+02,5.735723576020981085e+01,3.797385241569817538e+01
4.655000000000000000e+02,5.729661191631289086e+01,3.797385241569817538e+01
4.660000000000000000e+02,5.738790159686109860e+01,3.797385241569817538e+01
4.665000000000000000e+02,5.743124315654954870e+01,3.797385241569817538e+01
4.670000000000000000e+02,5.738374788211717714e+01,3.797385241569817538e+01
4.680000000000000000e+02,5.744219724257602877e+01,3.797385241569817538e+01
4.685000000000000000e+02,5.738933860809273568e+01,3.797385241569817538e+01
4.690000000000000000e+02,5.735823995306852652e+01,3.797385241569817538e+01
4.695000000000000000e+02,5.748220390786038791e+01,3.797385241569817538e+01
4.700000000000000000e+02,5.744983335688709047e+01,3.797385241569817538e+01
4.715000000000000000e+02,5.753285573418669685e+01,3.797385241569817538e+01
4.730000000000000000e+02,5.754950040616370188e+01,3.797385241569817538e+01
4.735000000000000000e+02,5.755352494846481903e+01,3.797385241569817538e+01
4.755000000000000000e+02,5.763956696827718673e+01,3.797385241569817538e+01
4.775000000000000000e+02,5.772609555983819973e+01,3.797385241569817538e+01
4.780000000000000000e+02,5.764735932258946605e+01,3.797385241569817538e+01
4.785000000000000000e+02,5.773357608204457847e+01,3.797385241569817538e+01
4.790000000000000000e+02,5.772253742903060925e+01,3.797385241569817538e+01
4.795000000000000000e+02,5.773358311636749107e+01,3.797385241569817538e+01
4.815000000000000000e+02,5.778951541795511559e+01,3.797385241569817538e+01
4.830000000000000000e+02,5.782601119255700439e+01,3.797385241569817538e+01
4.835000000000000000e+02,5.778524960954155887e+01,3.797385241569817538e+01
4.845000000000000000e+02,5.786127413497054306e+01,3.797385241569817538e+01
4.850000000000000000e+02,5.788388057323796687e+01,3.797385241569817538e+01
4.855000000000000000e+02,5.782695427504134500e+01,3.797385241569817538e+01
4.865000000000000000e+02,5.791192042391202222e+01,3.797385241569817538e+01
4.875000000000000000e+02,5.793470379987712704e+01,3.797385241569817538e+01
4.880000000000000000e+02,5.787912956536316500e+01,3.797385241569817538e+01
4.885000000000000000e+02,5.795775510207545977e+01,3.797385241569817538e+01
4.890000000000000000e+02,5.789728159465494883e+01,3.797385241569817538e+01
4.900000000000000000e+02,5.797655017238705000e+01,3.797385241569817538e+01
4.910000000000000000e+02,5.804173133105732063e+01,3.797385241569817538e+01
4.915000000000000000e+02,5.799321871776583492e+01,3.797385241569817538e+01
4.940000000000000000e+02,5.811086772073055329e+01,3.797385241569817538e+01
4.960000000000000000e+02,5.815042246139208260e+01,3.797385241569817538e+01
4.965000000000000000e+02,5.811128232826785478e+01,3.797385241569817538e+01
4.985000000000000000e+02,5.820717774394809396e+01,3.797385241569817538e+01
5.000000000000000000e+02,5.820562682961417522e+01,3.797385241569817538e+01
5.005000000000000000e+02,5.819774209601192894e+01,3.797385241569817538e+01
5.010000000000000000e+02,5.829293285461816509e+01,3.797385241569817538e+01
5.015000000000000000e+02,5.824917938174378662e+01,3.797385241569817538e+01
5.040000000000000000e+02,5.840809614432735941e+01,3.797385241569817538e+01
5.060000000000000000e+02,5.843495386365478339e+01,3.797385241569817538e+01
5.065000000000000000e+02,5.837937827794669943e+01,3.797385241569817538e+01
5.070000000000000000e+02,5.845226345765519227e+01,3.797385241569817538e+01
5.075000000000000000e+02,5.844561769514353955e+01,3.797385241569817538e+01
5.080000000000000000e+02,5.843112508231273949e+01,3.797385241569817538e+01
5.090000000000000000e+02,5.850956140097072478e+01,3.797385241569817538e+01
5.095000000000000000e+02,5.839809071665060713e+01,3.797385241569817538e+01
5.100000000000000000e+02,5.848199800991105235e+01,3.797385241569817538e+01
5.105000000000000000e+02,5.854294745443646519e+01,3.797385241569817538e+01
5.110000000000000000e+02,5.858413360802161662e+01,3.797385241569817538e+01
5.115000000000000000e+02,5.853294752817483726e+01,3.797385241569817538e+01
5.120000000000000000e+02,5.850785288245653248e+01,3.797385241569817538e+01
5.125000000000000000e+02,5.855555241970338187e+01,3.797385241569817538e+01
5.135000000000000000e+02,5.863852498216953535e+01,3.797385241569817538e+01
5.140000000000000000e+02,5.861455281803438311e+01,3.797385241569817538e+01
5.145000000000000000e+02,5.863357055918553584e+01,3.797385241569817538e+01
5.175000000000000000e+02,5.867010623933617097e+01,3.797385241569817538e+01
5.200000000000000000e+02,5.874465313467624128e+01,3.797385241569817538e+01
5.205000000000000000e+02,5.880127420055849541e+01,3.797385241569817538e+01
5.220000000000000000e+02,5.879350473560543122e+01,3.797385241569817538e+01
5.235000000000000000e+02,5.883450911066887556e+01,3.797385241569817538e+01
5.240000000000000000e+02,5.884957124720128263e+01,3.797385241569817538e+01
5.255000000000000000e+02,5.896727560311374816e+01,3.797385241569817538e+01
5.265000000000000000e+02,5.895064268539766772e+01,3.797385241569817538e+01
5.270000000000000000e+02,5.892393063676737341e+01,3.797385241569817538e+01
5.285000000000000000e+02,5.899696866487514058e+01,3.797385241569817538e+01
5.300000000000000000e+02,5.902152068242958194e+01,3.797385241569817538e+01
5.305000000000000000e+02,5.898443813304765371e+01,3.797385241569817538e+01
5.310000000000000000e+02,5.904397505246360112e+01,3.797385241569817538e+01
5.315000000000000000e+02,5.901902356080510970e+01,3.797385241569817538e+01
5.320000000000000000e+02,5.910526945609355920e+01,3.797385241569817538e+01
5.325000000000000000e+02,5.907787686013087125e+01,3.797385241569817538e+01
5.335000000000000000e+02,5.915551012360671734e+01,3.797385241569817538e+01
5.345000000000000000e+02,5.916864153749785515e+01,3.797385241569817538e+01
5.350000000000000000e+02,5.910877875794571423e+01,3.797385241569817538e+01
5.365000000000000000e+02,5.921242203253380865e+01,3.797385241569817538e+01
5.375000000000000000e+02,5.920618520616871194e+01,3.797385241569817538e+01
5.380000000000000000e+02,5.919469349565997618e+01,3.797385241569817538e+01
5.410000000000000000e+02,5.935061994722205725e+01,3.797385241569817538e+01
5.435000000000000000e+02,5.941514422946953999e+01,3.797385241569817538e+01
5.440000000000000000e+02,5.937011231205691075e+01,3.797385241569817538e+01
5.450000000000000000e+02,5.943049401064405401e+01,3.797385241569817538e+01
5.455000000000000000e+02,5.942441050263798985e+01,3.797385241569817538e+01
5.460000000000000000e+02,5.940665277231552466e+01,3.797385241569817538e+01
5.490000000000000000e+02,5.954977277348033482e+01,3.797385241569817538e+01
5.520000000000000000e+02,5.961844533852347183e+01,3.797385241569817538e+01
5.525000000000000000e+02,5.961689203811937432e+01,3.797385241569817538e+01
5.540000000000000000e+02,5.968776763740124380e+01,3.797385241569817538e+01
5.550000000000000000e+02,5.970322512911465651e+01,3.797385241569817538e+01
5.555000000000000000e+02,5.968294364606288127e+01,3.797385241569817538e+01
5.560000000000000000e+02,5.976141039768313590e+01,3.797385241569817538e+01
5.565000000000000000e+02,5.972734502141142343e+01,3.797385241569817538e+01
5.580000000000000000e+02,5.968575693575339614e+01,3.797385241569817538e+01
5.590000000000000000e+02,5.979110088206985552e+01,3.797385241569817538e+01
5.595000000000000000e+02,5.982769219078377887e+01,3.797385241569817538e+01
5.610000000000000000e+02,5.987705840818760095e+01,3.797385241569817538e+01
5.620000000000000000e+02,5.983888962561281488e+01,3.797385241569817538e+01
5.625000000000000000e+02,5.984267438342784118e+01,3.797385241569817538e+01
5.640000000000000000e+02,5.995539382139563145e+01,3.797385241569817538e+01
5.655000000000000000e+02,5.998345553947748243e+01,3.797385241569817538e+01
5.660000000000000000e+02,5.997428627377638577e+01,3.797385241569817538e+01
5.670000000000000000e+02,6.001391720849713352e+01,3.797385241569817538e+01
5.680000000000000000e+02,6.002262134326529974e+01,3.797385241569817538e+01
5.685000000000000000e+02,6.000032963640218497e+01,3.797385241569817538e+01
5.700000000000000000e+02,6.010419789271747248e+01,3.797385241569817538e+01
5.710000000000000000e+02,6.013327785824477445e+01,3.797385241569817538e+01
5.715000000000000000e+02,6.011794810665301014e+01,3.797385241569817538e+01
5.720000000000000000e+02,6.017788671320838034e+01,3.797385241569817538e+01
5.725000000000000000e+02,6.016573858599902991e+01,3.797385241569817538e+01
5.730000000000000000e+02,6.017769465573441323e+01,3.797385241569817538e+01
5.790000000000000000e+02,6.030547696056611784e+01,3.797385241569817538e+01
5.850000000000000000e+02,6.049890936721310197e+01,3.797385241569817538e+01
5.855000000000000000e+02,6.053893414036514997e+01,3.797385241569817538e+01
5.895000000000000000e+02,6.061180639106833468e+01,3.797385241569817538e+01
5.930000000000000000e+02,6.070660762858046411e+01,3.797385241569817538e+01
5.935000000000000000e+02,6.075402676295509252e+01,3.797385241569817538e+01
5.940000000000000000e+02,6.071699629265575737e+01,3.797385241569817538e+01
5.945000000000000000e+02,6.077180534178603466e+01,3.797385241569817538e+01
5.965000000000000000e+02,6.077752207092284209e+01,3.797385241569817538e+01
5.980000000000000000e+02,6.084980529208095845e+01,3.797385241569817538e+01
5.985000000000000000e+02,6.086114628064078858e+01,3.797385241569817538e+01
5.990000000000000000e+02,6.082241733553546936e+01,3.797385241569817538e+01
5.995000000000000000e+02,6.089086311607105984e+01,3.797385241569817538e+01
6.000000000000000000e+02,6.084310661968912370e+01,3.797385241569817538e+01
6.005000000000000000e+02,6.090443070920687774e+01,3.797385241569817538e+01
6.015000000000000000e+02,6.097004328748529645e+01,3.797385241569817538e+01
6.020000000000000000e+02,6.094082038645487387e+01,3.797385241569817538e+01
6.025000000000000000e+02,6.095103259842910859e+01,3.797385241569817538e+01
6.070000000000000000e+02,6.110585427476247133e+01,3.797385241569817538e+01
6.110000000000000000e+02,6.114519223504406398e+01,3.797385241569817538e+01
6.115000000000000000e+02,6.118454640290423896e+01,3.797385241569817538e+01
6.145000000000000000e+02,6.133721940404318929e+01,3.797385241569817538e+01
6.170000000000000000e+02,6.138509550430559614e+01,3.797385241569817538e+01
6.175000000000000000e+02,6.139724813548779991e+01,3.797385241569817538e+01
6.180000000000000000e+02,6.137154912328986001e+01,3.797385241569817538e+01
6.185000000000000000e+02,6.143275571420843306e+01,3.797385241569817538e+01
6.190000000000000000e+02,6.139326376793861328e+01,3.797385241569817538e+01
6.195000000000000000e+02,6.137433843260841115e+01,3.797385241569817538e+01
6.200000000000000000e+02,6.146291886072726385e+01,3.797385241569817538e+01
6.220000000000000000e+02,6.146245209069012105e+01,3.797385241569817538e+01
6.235000000000000000e+02,6.157205932589013742e+01,3.797385241569817538e+01
6.240000000000000000e+02,6.158981937330998591e+01,3.797385241569817538e+01
6.250000000000000000e+02,6.156368277272150635e+01,3.797385241569817538e+01
6.255000000000000000e+02,6.161100242323036724e+01,3.797385241569817538e+01
6.260000000000000000e+02,6.161698268207349827e+01,3.797385241569817538e+01
6.270000000000000000e+02,6.160972278461724727e+01,3.797385241569817538e+01
6.280000000000000000e+02,6.165441877622126299e+01,3.797385241569817538e+01
6.285000000000000000e+02,6.171461902287267520e+01,3.797385241569817538e+01
6.290000000000000000e+02,6.168274280016178324e+01,3.797385241569817538e+01
6.295000000000000000e+02,6.170609218981009292e+01,3.797385241569817538e+01
6.305000000000000000e+02,6.176170346797900379e+01,3.797385241569817538e+01
6.310000000000000000e+02,6.180458299867539296e+01,3.797385241569817538e+01
6.315000000000000000e+02,6.174427521566926202e+01,3.797385241569817538e+01
6.320000000000000000e+02,6.180509702278468609e+01,3.797385241569817538e+01
6.325000000000000000e+02,6.183302898607833953e+01,3.797385241569817538e+01
6.330000000000000000e+02,6.179659452955152688e+01,3.797385241569817538e+01
6.350000000000000000e+02,6.189804554899591693e+01,3.797385241569817538e+01
6.365000000000000000e+02,6.193382464342028015e+01,3.797385241569817538e+01
6.370000000000000000e+02,6.191727516763611305e+01,3.797385241569817538e+01
6.405000000000000000e+02,6.205452297715032728e+01,3.797385241569817538e+01
6.435000000000000000e+02,6.215455284915110212e+01,3.797385241569817538e+01
6.440000000000000000e+02,6.211223631816420720e+01,3.797385241569817538e+01
6.455000000000000000e+02,6.209441076431724582e+01,3.797385241569817538e+01
6.465000000000000000e+02,6.221688215765439622e+01,3.797385241569817538e+01
6.470000000000000000e+02,6.223659679514707932e+01,3.797385241569817538e+01
6.485000000000000000e+02,6.222344677853880768e+01,3.797385241569817538e+01
6.495000000000000000e+02,6.228583877712276973e+01,3.797385241569817538e+01
6.500000000000000000e+02,6.229995403400840814e+01,3.797385241569817538e+01
6.505000000000000000e+02,6.235292174609443805e+01,3.797385241569817538e+01
6.510000000000000000e+02,6.235298157302793243e+01,3.797385241569817538e+01
6.515000000000000000e+02,6.229295892574229043e+01,3.797385241569817538e+01
6.520000000000000000e+02,6.237030999929152131e+01,3.797385241569817538e+01
6.525000000000000000e+02,6.234102413376192686e+01,3.797385241569817538e+01
6.530000000000000000e+02,6.241536297406797473e+01,3.797385241569817538e+01
6.535000000000000000e+02,6.239122974176191860e+01,3.797385241569817538e+01
6.540000000000000000e+02,6.244839878307979575e+01,3.797385241569817538e+01
6.545000000000000000e+02,6.243463046587592657e+01,3.797385241569817538e+01
6.550000000000000000e+02,6.243392807490666030e+01,3.797385241569817538e+01
6.555000000000000000e+02,6.250909554176011795e+01,3.797385241569817538e+01
6.560000000000000000e+02,6.247084493683562556e+01,3.797385241569817538e+01
6.570000000000000000e+02,6.253060451884036297e+01,3.797385241569817538e+01
6.575000000000000000e+02,6.254065952916405280e+01,3.797385241569817538e+01
6.580000000000000000e+02,6.249292934900137197e+01,3.797385241569817538e+01
6.590000000000000000e+02,6.259623278323651618e+01,3.797385241569817538e+01
6.595000000000000000e+02,6.259769409353545910e+01,3.797385241569817538e+01
6.600000000000000000e+02,6.257813917138462045e+01,3.797385241569817538e+01
6.620000000000000000e+02,6.268143367499570928e+01,3.797385241569817538e+01
6.635000000000000000e+02,6.272283541851821553e+01,3.797385241569817538e+01
6.640000000000000000e+02,6.270063346067582444e+01,3.797385241569817538e+01
6.645000000000000000e+02,6.267437483882631000e+01,3.797385241569817538e+01
6.650000000000000000e+02,6.272871697340202957e+01,3.797385241569817538e+01
6.685000000000000000e+02,6.285192503711357404e+01,3.797385241569817538e+01
6.715000000000000000e+02,6.293630128675200552e+01,3.797385241569817538e+01
6.720000000000000000e+02,6.290161150229105402e+01,3.797385241569817538e+01
6.730000000000000000e+02,6.299726248438042120e+01,3.797385241569817538e+01
6.740000000000000000e+02,6.300519919414833225e+01,3.797385241569817538e+01
6.745000000000000000e+02,6.300890260497061490e+01,3.797385241569817538e+01
6.770000000000000000e+02,6.305957887484881041e+01,3.797385241569817538e+01
6.795000000000000000e+02,6.318430588082865285e+01,3.797385241569817538e+01
6.800000000000000000e+02,6.320463018885701700e+01,3.797385241569817538e+01
6.805000000000000000e+02,6.315213546917441789e+01,3.797385241569817538e+01
6.810000000000000000e+02,6.326424972506430322e+01,3.797385241569817538e+01
6.815000000000000000e+02,6.321146218818507379e+01,3.797385241569817538e+01
6.820000000000000000e+02,6.324945633125611266e+01,3.797385241569817538e+01
6.835000000000000000e+02,6.323649274443632606e+01,3.797385241569817538e+01
6.845000000000000000e+02,6.335592775779372943e+01,3.797385241569817538e+01
6.850000000000000000e+02,6.336892782079361552e+01,3.797385241569817538e+01
6.860000000000000000e+02,6.334868615607446429e+01,3.797385241569817538e+01
6.865000000000000000e+02,6.338710410668800677e+01,3.797385241569817538e+01
6.870000000000000000e+02,6.342014708124280276e+01,3.797385241569817538e+01
6.875000000000000000e+02,6.345983091071827431e+01,3.797385241569817538e+01
6.880000000000000000e+02,6.341659424251206900e+01,3.797385241569817538e+01
6.910000000000000000e+02,6.352779519297084931e+01,3.797385241569817538e+01
6.935000000000000000e+02,6.361287637718129417e+01,3.797385241569817538e+01
6.940000000000000000e+02,6.355656083025713343e+01,3.797385241569817538e+01
6.960000000000000000e+02,6.366937540943533236e+01,3.797385241569817538e+01
6.980000000000000000e+02,6.376330689528400342e+01,3.797385241569817538e+01
6.985000000000000000e+02,6.370329903371576563e+01,3.797385241569817538e+01
7.010000000000000000e+02,6.384931020924396705e+01,3.797385241569817538e+01
7.030000000000000000e+02,6.391128214916616201e+01,3.797385241569817538e+01
7.035000000000000000e+02,6.390809930511905179e+01,3.797385241569817538e+01
7.040000000000000000e+02,6.393635995366586400e+01,3.797385241569817538e+01
7.045000000000000000e+02,6.388024831985041629e+01,3.797385241569817538e+01
7.050000000000000000e+02,6.398287966442863706e+01,3.797385241569817538e+01
7.055000000000000000e+02,6.399675470827257584e+01,3.797385241569817538e+01
7.060000000000000000e+02,6.398898287985278444e+01,3.797385241569817538e+01
7.085000000000000000e+02,6.400730348764574273e+01,3.797385241569817538e+01


==> supplementary_materials/figures/data/diameter_s180_81.csv <==
time,diameter,diameter_0
-4.900000000000000000e+01,3.797317123454098464e+01,3.797317123454098464e+01
-4.850000000000000000e+01,3.796547240702533799e+01,3.797317123454098464e+01
-4.800000000000000000e+01,3.796892478550085315e+01,3.797317123454098464e+01
-4.750000000000000000e+01,3.797475432648035110e+01,3.797317123454098464e+01
-4.700000000000000000e+01,3.798205677971300531e+01,3.797317123454098464e+01
-4.650000000000000000e+01,3.796783902224436247e+01,3.797317123454098464e+01
-4.600000000000000000e+01,3.798864874917313017e+01,3.797317123454098464e+01
-4.550000000000000000e+01,3.797523231788883180e+01,3.797317123454098464e+01
-4.500000000000000000e+01,3.797869938992555205e+01,3.797317123454098464e+01
-4.450000000000000000e+01,3.795843607116939467e+01,3.797317123454098464e+01
-4.400000000000000000e+01,3.795343937062810369e+01,3.797317123454098464e+01
-4.350000000000000000e+01,3.799701768053598983e+01,3.797317123454098464e+01
-4.300000000000000000e+01,3.795002979980829139e+01,3.797317123454098464e+01
-4.250000000000000000e+01,3.799588519444773027e+01,3.797317123454098464e+01
-4.200000000000000000e+01,3.798086822709324650e+01,3.797317123454098464e+01
-4.150000000000000000e+01,3.797999087180380684e+01,3.797317123454098464e+01
-4.100000000000000000e+01,3.796434676340740566e+01,3.797317123454098464e+01
-4.050000000000000000e+01,3.798363904854043938e+01,3.797317123454098464e+01
-4.000000000000000000e+01,3.798743111611495493e+01,3.797317123454098464e+01
-3.950000000000000000e+01,3.796921994569994041e+01,3.797317123454098464e+01
-3.900000000000000000e+01,3.797725121112186741e+01,3.797317123454098464e+01
-3.850000000000000000e+01,3.798438744670491474e+01,3.797317123454098464e+01
-3.800000000000000000e+01,3.796757446316407680e+01,3.797317123454098464e+01
-3.700000000000000000e+01,3.798393413144006558e+01,3.797317123454098464e+01
-3.650000000000000000e+01,3.797062241690994000e+01,3.797317123454098464e+01
-3.600000000000000000e+01,3.797337919725768529e+01,3.797317123454098464e+01
-3.550000000000000000e+01,3.799749757328861222e+01,3.797317123454098464e+01
-3.500000000000000000e+01,3.798824453269528334e+01,3.797317123454098464e+01
-3.450000000000000000e+01,3.797066004859991750e+01,3.797317123454098464e+01
-3.400000000000000000e+01,3.795577847923682668e+01,3.797317123454098464e+01
-3.350000000000000000e+01,3.798078481902001613e+01,3.797317123454098464e+01
-3.300000000000000000e+01,3.799225230479086690e+01,3.797317123454098464e+01
-3.250000000000000000e+01,3.795975623500065410e+01,3.797317123454098464e+01
-3.200000000000000000e+01,3.797554681972840740e+01,3.797317123454098464e+01
-3.150000000000000000e+01,3.799646615192700949e+01,3.797317123454098464e+01
-3.100000000000000000e+01,3.795574977488782054e+01,3.797317123454098464e+01
-3.050000000000000000e+01,3.798272647291882720e+01,3.797317123454098464e+01
-3.000000000000000000e+01,3.797804863427042221e+01,3.797317123454098464e+01
-2.950000000000000000e+01,3.799492740170682481e+01,3.797317123454098464e+01
-2.900000000000000000e+01,3.797613664356791219e+01,3.797317123454098464e+01
-2.800000000000000000e+01,3.798761064446804880e+01,3.797317123454098464e+01
-2.700000000000000000e+01,3.799537543770673409e+01,3.797317123454098464e+01
-2.650000000000000000e+01,3.797042971490657948e+01,3.797317123454098464e+01
-2.600000000000000000e+01,3.798308229743280862e+01,3.797317123454098464e+01
-2.550000000000000000e+01,3.798220850156130268e+01,3.797317123454098464e+01
-2.500000000000000000e+01,3.795993641543827835e+01,3.797317123454098464e+01
-2.450000000000000000e+01,3.796529989113665238e+01,3.797317123454098464e+01
-2.400000000000000000e+01,3.797669417711980344e+01,3.797317123454098464e+01
-2.350000000000000000e+01,3.797213673775638654e+01,3.797317123454098464e+01
-2.300000000000000000e+01,3.797979449503765181e+01,3.797317123454098464e+01
-2.250000000000000000e+01,3.797501915198788680e+01,3.797317123454098464e+01
-2.200000000000000000e+01,3.797935660818298231e+01,3.797317123454098464e+01
-2.150000000000000000e+01,3.798038068097634579e+01,3.797317123454098464e+01
-2.100000000000000000e+01,3.797328628967928665e+01,3.797317123454098464e+01
-2.050000000000000000e+01,3.799253679355534530e+01,3.797317123454098464e+01
-2.000000000000000000e+01,3.796965550510023490e+01,3.797317123454098464e+01
-1.950000000000000000e+01,3.797310559029791932e+01,3.797317123454098464e+01
-1.900000000000000000e+01,3.797299769392311219e+01,3.797317123454098464e+01
-1.850000000000000000e+01,3.796868453295919466e+01,3.797317123454098464e+01
-1.800000000000000000e+01,3.797607223258148679e+01,3.797317123454098464e+01
-1.750000000000000000e+01,3.798452802041097698e+01,3.797317123454098464e+01
-1.700000000000000000e+01,3.796105486214778324e+01,3.797317123454098464e+01
-1.650000000000000000e+01,3.797580070324703883e+01,3.797317123454098464e+01
-1.600000000000000000e+01,3.796310513768580108e+01,3.797317123454098464e+01
-1.550000000000000000e+01,3.797570086109796961e+01,3.797317123454098464e+01
-1.500000000000000000e+01,3.797669742648661639e+01,3.797317123454098464e+01
-1.450000000000000000e+01,3.796651099301912069e+01,3.797317123454098464e+01
-1.400000000000000000e+01,3.797508605290359895e+01,3.797317123454098464e+01
-1.350000000000000000e+01,3.795069049745573864e+01,3.797317123454098464e+01
-1.300000000000000000e+01,3.798508342908927204e+01,3.797317123454098464e+01
-1.100000000000000000e+01,3.798019522763610212e+01,3.797317123454098464e+01
-9.500000000000000000e+00,3.798945921443976914e+01,3.797317123454098464e+01
-9.000000000000000000e+00,3.798368045924512870e+01,3.797317123454098464e+01
-8.000000000000000000e+00,3.797432587508729540e+01,3.797317123454098464e+01
-7.500000000000000000e+00,3.796252077461787167e+01,3.797317123454098464e+01
-7.000000000000000000e+00,3.797320290371883544e+01,3.797317123454098464e+01
-6.500000000000000000e+00,3.796858140542303062e+01,3.797317123454098464e+01
-6.000000000000000000e+00,3.798943347044628638e+01,3.797317123454098464e+01
-5.500000000000000000e+00,3.796749046634144520e+01,3.797317123454098464e+01
-5.000000000000000000e+00,3.799238123509572063e+01,3.797317123454098464e+01
-4.500000000000000000e+00,3.799490511541850424e+01,3.797317123454098464e+01
-4.000000000000000000e+00,3.797590089356578602e+01,3.797317123454098464e+01
-3.500000000000000000e+00,3.797399555549173300e+01,3.797317123454098464e+01
-3.000000000000000000e+00,3.797929173390697599e+01,3.797317123454098464e+01
-2.500000000000000000e+00,3.798000962309914996e+01,3.797317123454098464e+01
-2.000000000000000000e+00,3.795604913536041636e+01,3.797317123454098464e+01
-1.500000000000000000e+00,3.797219084785582055e+01,3.797317123454098464e+01
-1.000000000000000000e+00,3.797277000046194217e+01,3.797317123454098464e+01
-5.000000000000000000e-01,3.796642597976084232e+01,3.797317123454098464e+01
0.000000000000000000e+00,3.796593696856920275e+01,3.797317123454098464e+01
1.000000000000000000e+00,3.944794916659467532e+01,3.797317123454098464e+01
1.500000000000000000e+00,3.947342077810502303e+01,3.797317123454098464e+01
2.000000000000000000e+00,3.945940853232086454e+01,3.797317123454098464e+01
2.500000000000000000e+00,3.947465593909472403e+01,3.797317123454098464e+01
3.000000000000000000e+00,3.946231854828953090e+01,3.797317123454098464e+01
4.500000000000000000e+00,3.952008265851369373e+01,3.797317123454098464e+01
5.500000000000000000e+00,3.954021435089349978e+01,3.797317123454098464e+01
6.000000000000000000e+00,3.955157631908718230e+01,3.797317123454098464e+01
6.500000000000000000e+00,3.954670168619875170e+01,3.797317123454098464e+01
7.000000000000000000e+00,3.956233225642827023e+01,3.797317123454098464e+01
8.500000000000000000e+00,3.959187554975313361e+01,3.797317123454098464e+01
9.500000000000000000e+00,3.960368349432362578e+01,3.797317123454098464e+01
1.000000000000000000e+01,3.958973266431208060e+01,3.797317123454098464e+01
1.100000000000000000e+01,3.962947864126430630e+01,3.797317123454098464e+01
1.150000000000000000e+01,3.964141854619913374e+01,3.797317123454098464e+01
1.200000000000000000e+01,3.964006866559729758e+01,3.797317123454098464e+01
1.250000000000000000e+01,3.965962090483947122e+01,3.797317123454098464e+01
1.300000000000000000e+01,3.965290260171335035e+01,3.797317123454098464e+01
1.500000000000000000e+01,3.969018640668494413e+01,3.797317123454098464e+01
1.650000000000000000e+01,3.971377282150064048e+01,3.797317123454098464e+01
1.700000000000000000e+01,3.970320280812035207e+01,3.797317123454098464e+01
1.850000000000000000e+01,3.972577587343658934e+01,3.797317123454098464e+01
2.000000000000000000e+01,3.974730829787705488e+01,3.797317123454098464e+01
2.050000000000000000e+01,3.971943850021428091e+01,3.797317123454098464e+01
2.100000000000000000e+01,3.974658152869851335e+01,3.797317123454098464e+01
2.150000000000000000e+01,3.975028354230642691e+01,3.797317123454098464e+01
2.200000000000000000e+01,3.976428011036971810e+01,3.797317123454098464e+01
2.250000000000000000e+01,3.976904736880022995e+01,3.797317123454098464e+01
2.300000000000000000e+01,3.976935066587390111e+01,3.797317123454098464e+01
2.350000000000000000e+01,3.976534224922041716e+01,3.797317123454098464e+01
2.400000000000000000e+01,3.977493152180817049e+01,3.797317123454098464e+01
2.450000000000000000e+01,3.978226671394786962e+01,3.797317123454098464e+01
2.500000000000000000e+01,3.977602471187525879e+01,3.797317123454098464e+01
2.550000000000000000e+01,3.980400702256212497e+01,3.797317123454098464e+01
2.600000000000000000e+01,3.978314481480664000e+01,3.797317123454098464e+01
2.650000000000000000e+01,3.979873602806775068e+01,3.797317123454098464e+01
2.700000000000000000e+01,3.981168491902046469e+01,3.797317123454098464e+01
2.750000000000000000e+01,3.979926533173986059e+01,3.797317123454098464e+01
2.800000000000000000e+01,3.981245709272401001e+01,3.797317123454098464e+01
2.850000000000000000e+01,3.981819468551557151e+01,3.797317123454098464e+01
2.900000000000000000e+01,3.980893872277103895e+01,3.797317123454098464e+01
2.950000000000000000e+01,3.981015387748183798e+01,3.797317123454098464e+01
3.000000000000000000e+01,3.983933350374139337e+01,3.797317123454098464e+01
3.050000000000000000e+01,3.982123831695709981e+01,3.797317123454098464e+01
3.100000000000000000e+01,3.983608121203883456e+01,3.797317123454098464e+01
3.150000000000000000e+01,3.983866691724075082e+01,3.797317123454098464e+01
3.200000000000000000e+01,3.982565857139538679e+01,3.797317123454098464e+01
3.250000000000000000e+01,3.984327696936399121e+01,3.797317123454098464e+01
3.300000000000000000e+01,3.984769679169419021e+01,3.797317123454098464e+01
3.350000000000000000e+01,3.985197699992829712e+01,3.797317123454098464e+01
3.400000000000000000e+01,3.985083738689178290e+01,3.797317123454098464e+01
3.450000000000000000e+01,3.985192496960300446e+01,3.797317123454098464e+01
3.500000000000000000e+01,3.986950907195399907e+01,3.797317123454098464e+01
3.550000000000000000e+01,3.985902593335264044e+01,3.797317123454098464e+01
3.600000000000000000e+01,3.987058663453536411e+01,3.797317123454098464e+01
3.650000000000000000e+01,3.987052404255432236e+01,3.797317123454098464e+01
3.700000000000000000e+01,3.987574124199082348e+01,3.797317123454098464e+01
3.750000000000000000e+01,3.988126192547147042e+01,3.797317123454098464e+01
3.850000000000000000e+01,3.987801498944094902e+01,3.797317123454098464e+01
3.950000000000000000e+01,3.987297572878338769e+01,3.797317123454098464e+01
4.000000000000000000e+01,3.988173530028124958e+01,3.797317123454098464e+01
4.100000000000000000e+01,3.989249064784665677e+01,3.797317123454098464e+01
4.200000000000000000e+01,3.989771426359929052e+01,3.797317123454098464e+01
4.250000000000000000e+01,3.989489152005567263e+01,3.797317123454098464e+01
4.300000000000000000e+01,3.988919642830837375e+01,3.797317123454098464e+01
4.350000000000000000e+01,3.991156176155056556e+01,3.797317123454098464e+01
4.400000000000000000e+01,3.989429862533854987e+01,3.797317123454098464e+01
4.450000000000000000e+01,3.992214681979552893e+01,3.797317123454098464e+01
4.550000000000000000e+01,3.990900480214485668e+01,3.797317123454098464e+01
4.600000000000000000e+01,3.991009926068181812e+01,3.797317123454098464e+01
4.650000000000000000e+01,3.991644526439834806e+01,3.797317123454098464e+01
4.700000000000000000e+01,3.992680387993296165e+01,3.797317123454098464e+01
4.750000000000000000e+01,3.992132778819007655e+01,3.797317123454098464e+01
4.800000000000000000e+01,3.991694906852524127e+01,3.797317123454098464e+01
4.850000000000000000e+01,3.993056186672499308e+01,3.797317123454098464e+01
4.900000000000000000e+01,3.992158020632312088e+01,3.797317123454098464e+01
4.950000000000000000e+01,3.992686965181205494e+01,3.797317123454098464e+01
5.000000000000000000e+01,3.993868327937584439e+01,3.797317123454098464e+01
5.050000000000000000e+01,3.992287056949415103e+01,3.797317123454098464e+01
5.100000000000000000e+01,3.991976474942809716e+01,3.797317123454098464e+01
5.150000000000000000e+01,3.992069731157082657e+01,3.797317123454098464e+01
5.200000000000000000e+01,3.994244209338992846e+01,3.797317123454098464e+01
5.250000000000000000e+01,3.991786317429434661e+01,3.797317123454098464e+01
5.300000000000000000e+01,3.994047215616212299e+01,3.797317123454098464e+01
5.350000000000000000e+01,3.994000404546736860e+01,3.797317123454098464e+01
5.400000000000000000e+01,3.991630821258397077e+01,3.797317123454098464e+01
5.450000000000000000e+01,3.994613903155164536e+01,3.797317123454098464e+01
5.500000000000000000e+01,3.993546481044086960e+01,3.797317123454098464e+01
5.550000000000000000e+01,3.993815501111280497e+01,3.797317123454098464e+01
5.600000000000000000e+01,3.991817582684021914e+01,3.797317123454098464e+01
5.650000000000000000e+01,3.994473815553203622e+01,3.797317123454098464e+01
5.700000000000000000e+01,3.993900822014643381e+01,3.797317123454098464e+01
5.750000000000000000e+01,3.994622535035629340e+01,3.797317123454098464e+01
5.800000000000000000e+01,3.993636438005305678e+01,3.797317123454098464e+01
5.850000000000000000e+01,3.992990162611665994e+01,3.797317123454098464e+01
5.900000000000000000e+01,3.994440753593358551e+01,3.797317123454098464e+01
5.950000000000000000e+01,3.995999568383273015e+01,3.797317123454098464e+01
6.000000000000000000e+01,3.995434760170240907e+01,3.797317123454098464e+01
6.100000000000000000e+01,3.994995429793944197e+01,3.797317123454098464e+01
6.150000000000000000e+01,3.994966719277724110e+01,3.797317123454098464e+01
6.200000000000000000e+01,3.995598886158809648e+01,3.797317123454098464e+01
6.300000000000000000e+01,3.993752032265268781e+01,3.797317123454098464e+01
6.350000000000000000e+01,3.993280495172734135e+01,3.797317123454098464e+01
6.400000000000000000e+01,3.994721334115431688e+01,3.797317123454098464e+01
6.450000000000000000e+01,3.996677023243344706e+01,3.797317123454098464e+01
6.500000000000000000e+01,3.994275260438085695e+01,3.797317123454098464e+01
6.550000000000000000e+01,3.996148017300765787e+01,3.797317123454098464e+01
6.600000000000000000e+01,3.996418871088410896e+01,3.797317123454098464e+01
6.650000000000000000e+01,3.996984657464061286e+01,3.797317123454098464e+01
6.700000000000000000e+01,3.996991775909621936e+01,3.797317123454098464e+01
6.750000000000000000e+01,3.996574654128065873e+01,3.797317123454098464e+01
6.800000000000000000e+01,3.995716580948681695e+01,3.797317123454098464e+01
6.850000000000000000e+01,3.993747027412427286e+01,3.797317123454098464e+01
6.900000000000000000e+01,3.995711396032078966e+01,3.797317123454098464e+01
6.950000000000000000e+01,3.996921018414807492e+01,3.797317123454098464e+01
7.000000000000000000e+01,3.996747757509797339e+01,3.797317123454098464e+01
7.050000000000000000e+01,3.997723577666634043e+01,3.797317123454098464e+01
7.100000000000000000e+01,3.997130469838644728e+01,3.797317123454098464e+01
7.150000000000000000e+01,3.996399521471637684e+01,3.797317123454098464e+01
7.200000000000000000e+01,3.997638796556999807e+01,3.797317123454098464e+01
7.250000000000000000e+01,3.995635278702165039e+01,3.797317123454098464e+01
7.300000000000000000e+01,3.997298378636170213e+01,3.797317123454098464e+01
7.350000000000000000e+01,3.995181136041604475e+01,3.797317123454098464e+01
7.400000000000000000e+01,3.995630268234349813e+01,3.797317123454098464e+01
7.550000000000000000e+01,3.996772038094715640e+01,3.797317123454098464e+01
7.650000000000000000e+01,3.997779025352728866e+01,3.797317123454098464e+01
7.700000000000000000e+01,3.996665998665359609e+01,3.797317123454098464e+01
7.750000000000000000e+01,3.994984640296124923e+01,3.797317123454098464e+01
7.800000000000000000e+01,3.998620583343436152e+01,3.797317123454098464e+01
7.850000000000000000e+01,3.996697092351252678e+01,3.797317123454098464e+01
7.900000000000000000e+01,3.995696691080454599e+01,3.797317123454098464e+01
7.950000000000000000e+01,3.996989874281380395e+01,3.797317123454098464e+01
8.000000000000000000e+01,3.996561825341914442e+01,3.797317123454098464e+01
8.050000000000000000e+01,3.998858372874437350e+01,3.797317123454098464e+01
8.100000000000000000e+01,3.996649857239148673e+01,3.797317123454098464e+01
8.150000000000000000e+01,3.997584627735433571e+01,3.797317123454098464e+01
8.200000000000000000e+01,3.997728506765667333e+01,3.797317123454098464e+01
8.250000000000000000e+01,3.997854546186812996e+01,3.797317123454098464e+01
8.300000000000000000e+01,3.994276960021108636e+01,3.797317123454098464e+01
8.350000000000000000e+01,3.997179629501567888e+01,3.797317123454098464e+01
8.400000000000000000e+01,3.997639863176249975e+01,3.797317123454098464e+01
8.450000000000000000e+01,3.996086665091407042e+01,3.797317123454098464e+01
8.500000000000000000e+01,3.999444495518620357e+01,3.797317123454098464e+01
8.550000000000000000e+01,3.997603593778036668e+01,3.797317123454098464e+01
8.600000000000000000e+01,3.998121586312051079e+01,3.797317123454098464e+01
8.650000000000000000e+01,3.996700257208222240e+01,3.797317123454098464e+01
8.700000000000000000e+01,3.997096130277382287e+01,3.797317123454098464e+01
8.750000000000000000e+01,3.996856783927529477e+01,3.797317123454098464e+01
8.800000000000000000e+01,3.997779842691581820e+01,3.797317123454098464e+01
8.850000000000000000e+01,3.995218750585668488e+01,3.797317123454098464e+01
8.900000000000000000e+01,3.994688416904305228e+01,3.797317123454098464e+01
8.950000000000000000e+01,3.997273472210877543e+01,3.797317123454098464e+01
9.000000000000000000e+01,3.997520539989974964e+01,3.797317123454098464e+01
9.050000000000000000e+01,3.995634970204930170e+01,3.797317123454098464e+01
9.100000000000000000e+01,3.997218192464654152e+01,3.797317123454098464e+01
9.150000000000000000e+01,3.999082182213872017e+01,3.797317123454098464e+01
9.200000000000000000e+01,3.997682834726779078e+01,3.797317123454098464e+01
9.250000000000000000e+01,3.998154680187929699e+01,3.797317123454098464e+01
9.300000000000000000e+01,3.995498049672272600e+01,3.797317123454098464e+01
9.350000000000000000e+01,3.998556625781205298e+01,3.797317123454098464e+01
9.400000000000000000e+01,3.998239296495199113e+01,3.797317123454098464e+01
9.450000000000000000e+01,3.998785313248907869e+01,3.797317123454098464e+01
9.500000000000000000e+01,3.997993037463965749e+01,3.797317123454098464e+01
9.550000000000000000e+01,3.997466321071780726e+01,3.797317123454098464e+01
9.600000000000000000e+01,3.996356005574517667e+01,3.797317123454098464e+01
9.650000000000000000e+01,3.999039325227775521e+01,3.797317123454098464e+01
9.750000000000000000e+01,3.997684824510092483e+01,3.797317123454098464e+01
9.850000000000000000e+01,3.996884444052359697e+01,3.797317123454098464e+01
9.900000000000000000e+01,3.999519341236614167e+01,3.797317123454098464e+01
9.950000000000000000e+01,3.997382843873855762e+01,3.797317123454098464e+01
1.000000000000000000e+02,3.995858756483196572e+01,3.797317123454098464e+01
1.005000000000000000e+02,3.995992232470475614e+01,3.797317123454098464e+01
1.010000000000000000e+02,3.998173439546418706e+01,3.797317123454098464e+01
1.015000000000000000e+02,3.996089069663407400e+01,3.797317123454098464e+01
1.020000000000000000e+02,3.999274244239154541e+01,3.797317123454098464e+01
1.025000000000000000e+02,3.999364851010378175e+01,3.797317123454098464e+01
1.030000000000000000e+02,3.999212163243606000e+01,3.797317123454098464e+01
1.035000000000000000e+02,3.997517185989983801e+01,3.797317123454098464e+01
1.040000000000000000e+02,3.998616890884542840e+01,3.797317123454098464e+01
1.045000000000000000e+02,3.996672166246055724e+01,3.797317123454098464e+01
1.050000000000000000e+02,3.999362103658480549e+01,3.797317123454098464e+01
1.055000000000000000e+02,3.997732088661582139e+01,3.797317123454098464e+01
1.060000000000000000e+02,3.996039667226123981e+01,3.797317123454098464e+01
1.065000000000000000e+02,3.999766002899909267e+01,3.797317123454098464e+01
1.070000000000000000e+02,3.997598040317477341e+01,3.797317123454098464e+01
1.075000000000000000e+02,3.997073323595003558e+01,3.797317123454098464e+01
1.080000000000000000e+02,3.997381292496948646e+01,3.797317123454098464e+01
1.085000000000000000e+02,3.996393025947057964e+01,3.797317123454098464e+01
1.090000000000000000e+02,3.998114725378080436e+01,3.797317123454098464e+01
1.095000000000000000e+02,3.998889346833165348e+01,3.797317123454098464e+01
1.100000000000000000e+02,3.999304971108396956e+01,3.797317123454098464e+01
1.105000000000000000e+02,3.996940267359627796e+01,3.797317123454098464e+01
1.110000000000000000e+02,3.995804114167393806e+01,3.797317123454098464e+01
1.115000000000000000e+02,3.997579316226331514e+01,3.797317123454098464e+01
1.120000000000000000e+02,3.998866929269989612e+01,3.797317123454098464e+01
1.125000000000000000e+02,3.997737450162433248e+01,3.797317123454098464e+01
1.130000000000000000e+02,3.999627997739410290e+01,3.797317123454098464e+01
1.135000000000000000e+02,3.998473129338257337e+01,3.797317123454098464e+01
1.140000000000000000e+02,3.998347989026468241e+01,3.797317123454098464e+01
1.145000000000000000e+02,3.998075212213299068e+01,3.797317123454098464e+01
1.150000000000000000e+02,3.995576952527736836e+01,3.797317123454098464e+01
1.155000000000000000e+02,3.998410877905676131e+01,3.797317123454098464e+01
1.160000000000000000e+02,3.999251780884514318e+01,3.797317123454098464e+01
1.165000000000000000e+02,3.997359936960545923e+01,3.797317123454098464e+01
1.170000000000000000e+02,3.999276245136312014e+01,3.797317123454098464e+01
1.175000000000000000e+02,3.999268826592869885e+01,3.797317123454098464e+01
1.180000000000000000e+02,3.997230914464456930e+01,3.797317123454098464e+01
1.185000000000000000e+02,3.999256662539975338e+01,3.797317123454098464e+01
1.190000000000000000e+02,3.999003344868170728e+01,3.797317123454098464e+01
1.195000000000000000e+02,3.999095599175899451e+01,3.797317123454098464e+01
1.200000000000000000e+02,3.999958863762599037e+01,3.797317123454098464e+01
1.205000000000000000e+02,3.997552071941129270e+01,3.797317123454098464e+01
1.210000000000000000e+02,3.997538905250102204e+01,3.797317123454098464e+01
1.215000000000000000e+02,3.997254079408575933e+01,3.797317123454098464e+01
1.220000000000000000e+02,3.997139016812953116e+01,3.797317123454098464e+01
1.225000000000000000e+02,3.998327949390061775e+01,3.797317123454098464e+01
1.230000000000000000e+02,3.996913295508473851e+01,3.797317123454098464e+01
1.235000000000000000e+02,3.999211364618726350e+01,3.797317123454098464e+01
1.240000000000000000e+02,3.996265783070398214e+01,3.797317123454098464e+01
1.245000000000000000e+02,3.997114756638180921e+01,3.797317123454098464e+01
1.250000000000000000e+02,3.995252799334005545e+01,3.797317123454098464e+01
1.255000000000000000e+02,3.998162439764061560e+01,3.797317123454098464e+01
1.265000000000000000e+02,3.997060396420484096e+01,3.797317123454098464e+01
1.270000000000000000e+02,3.996842641130064777e+01,3.797317123454098464e+01
1.275000000000000000e+02,3.997078821513758840e+01,3.797317123454098464e+01
1.280000000000000000e+02,3.999169548152953979e+01,3.797317123454098464e+01
1.285000000000000000e+02,3.999290633395203542e+01,3.797317123454098464e+01
1.290000000000000000e+02,3.997811756221443602e+01,3.797317123454098464e+01
1.295000000000000000e+02,3.996291415407441860e+01,3.797317123454098464e+01
1.300000000000000000e+02,3.999339551852494168e+01,3.797317123454098464e+01
1.305000000000000000e+02,3.996815140207387884e+01,3.797317123454098464e+01
1.310000000000000000e+02,3.996237196491653521e+01,3.797317123454098464e+01
1.315000000000000000e+02,3.998421409513593971e+01,3.797317123454098464e+01
1.320000000000000000e+02,3.997320740885449908e+01,3.797317123454098464e+01
1.325000000000000000e+02,4.000359316739563553e+01,3.797317123454098464e+01
1.330000000000000000e+02,3.998132229557542416e+01,3.797317123454098464e+01
1.335000000000000000e+02,3.998646292312012207e+01,3.797317123454098464e+01
1.340000000000000000e+02,3.998940793669202520e+01,3.797317123454098464e+01
1.345000000000000000e+02,3.997636365768904909e+01,3.797317123454098464e+01
1.350000000000000000e+02,3.998713759817768221e+01,3.797317123454098464e+01
1.355000000000000000e+02,3.997494351365465093e+01,3.797317123454098464e+01
1.360000000000000000e+02,3.999322773711535461e+01,3.797317123454098464e+01
1.365000000000000000e+02,3.997717869619178543e+01,3.797317123454098464e+01
1.370000000000000000e+02,3.997018366141584522e+01,3.797317123454098464e+01
1.375000000000000000e+02,3.997412121446133426e+01,3.797317123454098464e+01
1.380000000000000000e+02,3.998829662375293026e+01,3.797317123454098464e+01
1.385000000000000000e+02,3.999114269008708789e+01,3.797317123454098464e+01
1.390000000000000000e+02,3.998805524084798435e+01,3.797317123454098464e+01
1.395000000000000000e+02,3.995906184004499551e+01,3.797317123454098464e+01
1.400000000000000000e+02,3.999330030911667677e+01,3.797317123454098464e+01
1.405000000000000000e+02,3.997233893290263751e+01,3.797317123454098464e+01
1.410000000000000000e+02,3.996987878499103886e+01,3.797317123454098464e+01
1.415000000000000000e+02,3.997375651229908300e+01,3.797317123454098464e+01
1.420000000000000000e+02,3.997227702495319335e+01,3.797317123454098464e+01
1.425000000000000000e+02,3.997727662591593401e+01,3.797317123454098464e+01
1.430000000000000000e+02,3.996843535439273865e+01,3.797317123454098464e+01
1.435000000000000000e+02,3.998292769300024929e+01,3.797317123454098464e+01
1.440000000000000000e+02,3.997707195513267209e+01,3.797317123454098464e+01
1.445000000000000000e+02,3.999284272030106990e+01,3.797317123454098464e+01
1.450000000000000000e+02,3.999058349513128263e+01,3.797317123454098464e+01
1.455000000000000000e+02,3.998537387014134481e+01,3.797317123454098464e+01
1.460000000000000000e+02,3.998162117853514275e+01,3.797317123454098464e+01
1.465000000000000000e+02,3.999631913468249422e+01,3.797317123454098464e+01
1.470000000000000000e+02,3.996897753528996589e+01,3.797317123454098464e+01
1.475000000000000000e+02,3.995398365613844049e+01,3.797317123454098464e+01
1.480000000000000000e+02,3.998605470847071075e+01,3.797317123454098464e+01
1.485000000000000000e+02,3.999629052665999041e+01,3.797317123454098464e+01
1.490000000000000000e+02,4.000288832427687424e+01,3.797317123454098464e+01
1.495000000000000000e+02,3.997774028458496076e+01,3.797317123454098464e+01
1.505000000000000000e+02,3.999407325791180767e+01,3.797317123454098464e+01
1.510000000000000000e+02,3.999894083614512397e+01,3.797317123454098464e+01
1.515000000000000000e+02,3.998229377117453964e+01,3.797317123454098464e+01
1.520000000000000000e+02,3.999327987540661411e+01,3.797317123454098464e+01
1.525000000000000000e+02,3.998736979277235548e+01,3.797317123454098464e+01
1.530000000000000000e+02,3.999529561408700573e+01,3.797317123454098464e+01
1.535000000000000000e+02,3.998925374015627909e+01,3.797317123454098464e+01
1.540000000000000000e+02,3.997203227243409884e+01,3.797317123454098464e+01
1.545000000000000000e+02,3.998209574467242078e+01,3.797317123454098464e+01
1.550000000000000000e+02,3.995276466934976867e+01,3.797317123454098464e+01
1.555000000000000000e+02,3.999390518759597057e+01,3.797317123454098464e+01
1.560000000000000000e+02,3.998356185800230378e+01,3.797317123454098464e+01
1.565000000000000000e+02,3.999280887791994843e+01,3.797317123454098464e+01
1.570000000000000000e+02,3.995276559896060320e+01,3.797317123454098464e+01
1.575000000000000000e+02,3.996740938831666767e+01,3.797317123454098464e+01
1.580000000000000000e+02,3.995011985553591671e+01,3.797317123454098464e+01
1.585000000000000000e+02,3.997239021517022906e+01,3.797317123454098464e+01
1.590000000000000000e+02,3.997286586157841271e+01,3.797317123454098464e+01
1.595000000000000000e+02,3.999356454964188856e+01,3.797317123454098464e+01
1.600000000000000000e+02,3.998077706481647198e+01,3.797317123454098464e+01
1.605000000000000000e+02,3.998054700101020131e+01,3.797317123454098464e+01
1.610000000000000000e+02,3.998628671793370870e+01,3.797317123454098464e+01
1.615000000000000000e+02,3.997728834856079771e+01,3.797317123454098464e+01
1.620000000000000000e+02,3.996880620490248504e+01,3.797317123454098464e+01
1.625000000000000000e+02,4.000174950828442633e+01,3.797317123454098464e+01
1.630000000000000000e+02,3.996884448239360665e+01,3.797317123454098464e+01
1.635000000000000000e+02,3.999602685365197630e+01,3.797317123454098464e+01
1.640000000000000000e+02,3.995543540004695870e+01,3.797317123454098464e+01
1.645000000000000000e+02,3.995239514851314055e+01,3.797317123454098464e+01
1.650000000000000000e+02,3.997141005628650134e+01,3.797317123454098464e+01
1.655000000000000000e+02,3.997696877901050527e+01,3.797317123454098464e+01
1.660000000000000000e+02,3.996957977206945856e+01,3.797317123454098464e+01
1.665000000000000000e+02,3.999199525689736845e+01,3.797317123454098464e+01
1.670000000000000000e+02,3.997335200400393518e+01,3.797317123454098464e+01
1.675000000000000000e+02,3.997250523716475357e+01,3.797317123454098464e+01
1.680000000000000000e+02,3.999526517793289315e+01,3.797317123454098464e+01
1.685000000000000000e+02,3.996907567422982765e+01,3.797317123454098464e+01
1.690000000000000000e+02,3.997303968520903084e+01,3.797317123454098464e+01
1.695000000000000000e+02,3.996595642715807628e+01,3.797317123454098464e+01
1.700000000000000000e+02,3.999171010544166194e+01,3.797317123454098464e+01
1.705000000000000000e+02,3.999209985210762142e+01,3.797317123454098464e+01
1.710000000000000000e+02,3.998917836005551152e+01,3.797317123454098464e+01
1.715000000000000000e+02,3.998295752695096894e+01,3.797317123454098464e+01
1.720000000000000000e+02,3.998277933676819629e+01,3.797317123454098464e+01
1.725000000000000000e+02,3.995596469702924480e+01,3.797317123454098464e+01
1.730000000000000000e+02,3.997540869259842822e+01,3.797317123454098464e+01
1.735000000000000000e+02,3.995371965282438964e+01,3.797317123454098464e+01
1.740000000000000000e+02,3.997861717248814273e+01,3.797317123454098464e+01
1.745000000000000000e+02,3.998312344353050207e+01,3.797317123454098464e+01
1.750000000000000000e+02,3.995639151778490117e+01,3.797317123454098464e+01
1.755000000000000000e+02,3.999150217749954095e+01,3.797317123454098464e+01
1.760000000000000000e+02,3.999400862273534329e+01,3.797317123454098464e+01
1.765000000000000000e+02,3.998973233221698109e+01,3.797317123454098464e+01
1.770000000000000000e+02,3.999597904945139959e+01,3.797317123454098464e+01
1.775000000000000000e+02,3.996439578065622555e+01,3.797317123454098464e+01
1.780000000000000000e+02,3.997756535731511462e+01,3.797317123454098464e+01
1.785000000000000000e+02,3.998364967646134005e+01,3.797317123454098464e+01
1.790000000000000000e+02,3.995362376146804451e+01,3.797317123454098464e+01
1.795000000000000000e+02,4.000162309084017664e+01,3.797317123454098464e+01
1.800000000000000000e+02,3.997728078485219783e+01,3.797317123454098464e+01
1.805000000000000000e+02,3.995020201085836220e+01,3.797317123454098464e+01
1.810000000000000000e+02,3.997548542230862978e+01,3.797317123454098464e+01
1.815000000000000000e+02,3.998447340050839216e+01,3.797317123454098464e+01
1.820000000000000000e+02,3.996566838672954702e+01,3.797317123454098464e+01
1.825000000000000000e+02,3.997845427648462646e+01,3.797317123454098464e+01
1.830000000000000000e+02,3.997314131059185627e+01,3.797317123454098464e+01
1.835000000000000000e+02,3.997780111916027579e+01,3.797317123454098464e+01
1.840000000000000000e+02,3.998065545940274745e+01,3.797317123454098464e+01
1.845000000000000000e+02,3.997887806585305981e+01,3.797317123454098464e+01
1.850000000000000000e+02,3.997066542109211440e+01,3.797317123454098464e+01
1.855000000000000000e+02,3.998231139167009474e+01,3.797317123454098464e+01
1.860000000000000000e+02,3.997322341067153673e+01,3.797317123454098464e+01
1.865000000000000000e+02,3.998425442840377286e+01,3.797317123454098464e+01
1.870000000000000000e+02,3.995337915019107555e+01,3.797317123454098464e+01
1.875000000000000000e+02,3.998116672434429830e+01,3.797317123454098464e+01
1.880000000000000000e+02,4.000039678669475052e+01,3.797317123454098464e+01
1.885000000000000000e+02,3.995065989563168785e+01,3.797317123454098464e+01
1.890000000000000000e+02,3.998112453534512412e+01,3.797317123454098464e+01
1.895000000000000000e+02,3.998424283584511585e+01,3.797317123454098464e+01
1.905000000000000000e+02,3.997805837787002758e+01,3.797317123454098464e+01
1.910000000000000000e+02,3.997217391723519597e+01,3.797317123454098464e+01
1.915000000000000000e+02,3.999318895225412973e+01,3.797317123454098464e+01
1.920000000000000000e+02,3.998816377778221209e+01,3.797317123454098464e+01
1.925000000000000000e+02,3.995264261507978887e+01,3.797317123454098464e+01
1.930000000000000000e+02,3.999625124849129065e+01,3.797317123454098464e+01
1.940000000000000000e+02,3.997915446226870984e+01,3.797317123454098464e+01
1.945000000000000000e+02,3.998893099889740199e+01,3.797317123454098464e+01
1.950000000000000000e+02,3.997640842621112967e+01,3.797317123454098464e+01
1.955000000000000000e+02,3.997769117325420041e+01,3.797317123454098464e+01
1.960000000000000000e+02,3.998883828813145414e+01,3.797317123454098464e+01
1.965000000000000000e+02,4.000151657180774123e+01,3.797317123454098464e+01
1.970000000000000000e+02,3.997332033559818143e+01,3.797317123454098464e+01
1.975000000000000000e+02,3.997558464083017782e+01,3.797317123454098464e+01
1.980000000000000000e+02,3.998173800367118957e+01,3.797317123454098464e+01
1.985000000000000000e+02,3.998960889323133472e+01,3.797317123454098464e+01
1.990000000000000000e+02,3.996775551679370153e+01,3.797317123454098464e+01
1.995000000000000000e+02,3.998944575598938656e+01,3.797317123454098464e+01
2.000000000000000000e+02,3.998051820544601753e+01,3.797317123454098464e+01
2.005000000000000000e+02,3.996805102009671629e+01,3.797317123454098464e+01
2.010000000000000000e+02,3.999083456639620238e+01,3.797317123454098464e+01
2.015000000000000000e+02,3.999594312913203709e+01,3.797317123454098464e+01
2.020000000000000000e+02,3.999514054337526403e+01,3.797317123454098464e+01
2.025000000000000000e+02,3.995553733062837409e+01,3.797317123454098464e+01
2.030000000000000000e+02,3.994913498883435921e+01,3.797317123454098464e+01
2.035000000000000000e+02,3.998028666058915803e+01,3.797317123454098464e+01
2.040000000000000000e+02,3.998906078246395168e+01,3.797317123454098464e+01
2.045000000000000000e+02,3.999195254169840297e+01,3.797317123454098464e+01
2.050000000000000000e+02,3.999337440661248166e+01,3.797317123454098464e+01
2.055000000000000000e+02,3.996909183390067000e+01,3.797317123454098464e+01
2.060000000000000000e+02,3.996482426101739804e+01,3.797317123454098464e+01
2.065000000000000000e+02,3.996747986667661223e+01,3.797317123454098464e+01
2.070000000000000000e+02,3.999118655580862480e+01,3.797317123454098464e+01
2.075000000000000000e+02,3.995341995481962272e+01,3.797317123454098464e+01
2.080000000000000000e+02,3.997401175755152281e+01,3.797317123454098464e+01
2.085000000000000000e+02,3.997861760202697923e+01,3.797317123454098464e+01
2.090000000000000000e+02,3.996393771777228210e+01,3.797317123454098464e+01
2.095000000000000000e+02,3.997463702140976949e+01,3.797317123454098464e+01
2.100000000000000000e+02,3.998980363306498020e+01,3.797317123454098464e+01
2.105000000000000000e+02,3.994920456090375183e+01,3.797317123454098464e+01
2.110000000000000000e+02,3.999128973541158416e+01,3.797317123454098464e+01
2.115000000000000000e+02,3.999077748508661756e+01,3.797317123454098464e+01
2.125000000000000000e+02,3.997065516792400075e+01,3.797317123454098464e+01
2.130000000000000000e+02,3.995661400857583345e+01,3.797317123454098464e+01
2.135000000000000000e+02,3.996733015268898725e+01,3.797317123454098464e+01
2.140000000000000000e+02,3.997731454414599028e+01,3.797317123454098464e+01
2.145000000000000000e+02,3.997192776445777440e+01,3.797317123454098464e+01
2.150000000000000000e+02,3.999248364560244795e+01,3.797317123454098464e+01
2.155000000000000000e+02,3.997227518062628349e+01,3.797317123454098464e+01
2.160000000000000000e+02,3.996014916822498719e+01,3.797317123454098464e+01
2.165000000000000000e+02,3.996361707978633149e+01,3.797317123454098464e+01
2.170000000000000000e+02,3.998741972552534207e+01,3.797317123454098464e+01
2.175000000000000000e+02,3.996988106204430125e+01,3.797317123454098464e+01
2.180000000000000000e+02,3.995054081629434961e+01,3.797317123454098464e+01
2.185000000000000000e+02,3.998992190011797732e+01,3.797317123454098464e+01
2.190000000000000000e+02,3.994897214946448827e+01,3.797317123454098464e+01
2.195000000000000000e+02,3.996859178656083600e+01,3.797317123454098464e+01
2.200000000000000000e+02,3.995042910765717181e+01,3.797317123454098464e+01
2.205000000000000000e+02,3.997791044685360617e+01,3.797317123454098464e+01
2.215000000000000000e+02,3.998346858576678642e+01,3.797317123454098464e+01
2.220000000000000000e+02,3.997728157275533789e+01,3.797317123454098464e+01
2.225000000000000000e+02,3.996675058358786004e+01,3.797317123454098464e+01
2.230000000000000000e+02,3.998799850010207990e+01,3.797317123454098464e+01
2.235000000000000000e+02,3.997284741798169705e+01,3.797317123454098464e+01
2.240000000000000000e+02,3.998539293046993492e+01,3.797317123454098464e+01
2.245000000000000000e+02,3.997340778341642675e+01,3.797317123454098464e+01
2.250000000000000000e+02,3.998806379695587054e+01,3.797317123454098464e+01
2.255000000000000000e+02,3.999287675191364144e+01,3.797317123454098464e+01
2.260000000000000000e+02,3.998354926232976680e+01,3.797317123454098464e+01
2.265000000000000000e+02,3.996188702620554523e+01,3.797317123454098464e+01
2.270000000000000000e+02,3.996642508357809476e+01,3.797317123454098464e+01
2.275000000000000000e+02,3.996749425751011842e+01,3.797317123454098464e+01
2.280000000000000000e+02,3.998884524980777400e+01,3.797317123454098464e+01
2.285000000000000000e+02,3.997021561202848972e+01,3.797317123454098464e+01
2.290000000000000000e+02,3.997560885331176905e+01,3.797317123454098464e+01
2.295000000000000000e+02,3.998731524051725472e+01,3.797317123454098464e+01
2.300000000000000000e+02,3.996999912142275235e+01,3.797317123454098464e+01
2.305000000000000000e+02,3.999369142049257420e+01,3.797317123454098464e+01
2.310000000000000000e+02,3.996120617892562166e+01,3.797317123454098464e+01
2.315000000000000000e+02,3.996432408138880277e+01,3.797317123454098464e+01
2.320000000000000000e+02,3.999344771172904700e+01,3.797317123454098464e+01
2.325000000000000000e+02,3.997578927618678080e+01,3.797317123454098464e+01
2.330000000000000000e+02,3.997399708814131003e+01,3.797317123454098464e+01
2.335000000000000000e+02,3.998051210387124854e+01,3.797317123454098464e+01
2.340000000000000000e+02,3.998945114006887991e+01,3.797317123454098464e+01
2.345000000000000000e+02,3.997095924379861742e+01,3.797317123454098464e+01
2.350000000000000000e+02,3.998954837214775182e+01,3.797317123454098464e+01
2.355000000000000000e+02,3.995517290829491941e+01,3.797317123454098464e+01
2.360000000000000000e+02,3.997777060026309925e+01,3.797317123454098464e+01
2.365000000000000000e+02,3.999156650381453204e+01,3.797317123454098464e+01
2.370000000000000000e+02,3.998935160967651825e+01,3.797317123454098464e+01
2.375000000000000000e+02,3.997340717252413356e+01,3.797317123454098464e+01
2.380000000000000000e+02,3.997377895930046776e+01,3.797317123454098464e+01
2.385000000000000000e+02,3.998767699749621585e+01,3.797317123454098464e+01
2.390000000000000000e+02,3.998708188365901606e+01,3.797317123454098464e+01
2.395000000000000000e+02,3.995978967895745626e+01,3.797317123454098464e+01
2.400000000000000000e+02,3.997212053710315161e+01,3.797317123454098464e+01
2.405000000000000000e+02,3.996383154697966233e+01,3.797317123454098464e+01
2.410000000000000000e+02,3.997370708211634849e+01,3.797317123454098464e+01
2.415000000000000000e+02,3.995943946050918072e+01,3.797317123454098464e+01
2.420000000000000000e+02,3.999240682079325637e+01,3.797317123454098464e+01
2.425000000000000000e+02,3.997580683570879501e+01,3.797317123454098464e+01
2.430000000000000000e+02,3.999030944578788649e+01,3.797317123454098464e+01
2.435000000000000000e+02,3.998244871425062286e+01,3.797317123454098464e+01
2.440000000000000000e+02,3.999501640739644159e+01,3.797317123454098464e+01
2.445000000000000000e+02,3.999270179536523528e+01,3.797317123454098464e+01
2.450000000000000000e+02,3.995360776752011844e+01,3.797317123454098464e+01
2.455000000000000000e+02,3.997429570732141002e+01,3.797317123454098464e+01
2.460000000000000000e+02,3.997179620731373006e+01,3.797317123454098464e+01
2.465000000000000000e+02,3.998569588446399337e+01,3.797317123454098464e+01
2.470000000000000000e+02,3.999285684164868115e+01,3.797317123454098464e+01
2.475000000000000000e+02,3.994824791202028536e+01,3.797317123454098464e+01
2.480000000000000000e+02,3.997528771063859665e+01,3.797317123454098464e+01
2.485000000000000000e+02,3.998862822873390144e+01,3.797317123454098464e+01
2.490000000000000000e+02,3.998735063650959631e+01,3.797317123454098464e+01
2.495000000000000000e+02,3.995728657832714248e+01,3.797317123454098464e+01
2.500000000000000000e+02,3.996554755898471711e+01,3.797317123454098464e+01
2.505000000000000000e+02,3.998845759745564266e+01,3.797317123454098464e+01
2.510000000000000000e+02,3.998926240099732610e+01,3.797317123454098464e+01
2.515000000000000000e+02,3.999432346741632216e+01,3.797317123454098464e+01
2.520000000000000000e+02,3.999520108253221906e+01,3.797317123454098464e+01
2.525000000000000000e+02,3.999498000494538275e+01,3.797317123454098464e+01
2.530000000000000000e+02,3.996266338782222505e+01,3.797317123454098464e+01
2.535000000000000000e+02,3.998233826024621607e+01,3.797317123454098464e+01
2.540000000000000000e+02,3.998554854759117916e+01,3.797317123454098464e+01
2.545000000000000000e+02,3.996453737252904403e+01,3.797317123454098464e+01
2.550000000000000000e+02,3.998919921969134350e+01,3.797317123454098464e+01
2.555000000000000000e+02,3.996621563436789870e+01,3.797317123454098464e+01
2.560000000000000000e+02,3.999268369165676518e+01,3.797317123454098464e+01
2.565000000000000000e+02,3.996137376676077224e+01,3.797317123454098464e+01
2.570000000000000000e+02,3.998891470840422357e+01,3.797317123454098464e+01
2.575000000000000000e+02,3.998913844417356955e+01,3.797317123454098464e+01
2.580000000000000000e+02,3.999472546579518450e+01,3.797317123454098464e+01
2.585000000000000000e+02,3.997236341717382402e+01,3.797317123454098464e+01
2.590000000000000000e+02,3.996297805681838611e+01,3.797317123454098464e+01
2.595000000000000000e+02,3.998048893338251730e+01,3.797317123454098464e+01
2.600000000000000000e+02,3.996174655400177755e+01,3.797317123454098464e+01
2.605000000000000000e+02,3.994859288496380145e+01,3.797317123454098464e+01
2.610000000000000000e+02,3.998279736300170129e+01,3.797317123454098464e+01
2.615000000000000000e+02,3.998905491104697063e+01,3.797317123454098464e+01
2.620000000000000000e+02,3.997034976352778557e+01,3.797317123454098464e+01
2.625000000000000000e+02,3.996078920178926097e+01,3.797317123454098464e+01
2.630000000000000000e+02,3.998029727693025848e+01,3.797317123454098464e+01
2.635000000000000000e+02,3.996210855902281622e+01,3.797317123454098464e+01
2.640000000000000000e+02,3.997509714052376495e+01,3.797317123454098464e+01
2.645000000000000000e+02,3.999172056531160280e+01,3.797317123454098464e+01
2.650000000000000000e+02,3.997569886186479238e+01,3.797317123454098464e+01
2.655000000000000000e+02,3.999480233868338530e+01,3.797317123454098464e+01
2.660000000000000000e+02,3.997974909809423139e+01,3.797317123454098464e+01
2.665000000000000000e+02,3.997602084201996320e+01,3.797317123454098464e+01
2.670000000000000000e+02,3.999413160831188918e+01,3.797317123454098464e+01
2.675000000000000000e+02,3.997871322934327765e+01,3.797317123454098464e+01
2.680000000000000000e+02,3.997902123511445183e+01,3.797317123454098464e+01
2.685000000000000000e+02,3.998897481250164532e+01,3.797317123454098464e+01
2.690000000000000000e+02,3.996476456494474405e+01,3.797317123454098464e+01
2.695000000000000000e+02,3.998048783903723802e+01,3.797317123454098464e+01
2.700000000000000000e+02,3.999075117635232601e+01,3.797317123454098464e+01
2.705000000000000000e+02,3.997486499114757663e+01,3.797317123454098464e+01
2.710000000000000000e+02,3.998561682343869705e+01,3.797317123454098464e+01
2.715000000000000000e+02,3.996033830295011313e+01,3.797317123454098464e+01
2.720000000000000000e+02,3.999041102453772112e+01,3.797317123454098464e+01
2.725000000000000000e+02,3.998161795994204937e+01,3.797317123454098464e+01
2.730000000000000000e+02,3.996083599156009569e+01,3.797317123454098464e+01
2.735000000000000000e+02,3.997338734209097311e+01,3.797317123454098464e+01
2.740000000000000000e+02,3.994610736833935505e+01,3.797317123454098464e+01
2.745000000000000000e+02,3.997545091778724924e+01,3.797317123454098464e+01
2.750000000000000000e+02,3.998760734303239417e+01,3.797317123454098464e+01
2.755000000000000000e+02,3.996052459051342964e+01,3.797317123454098464e+01
2.760000000000000000e+02,3.995230169232279138e+01,3.797317123454098464e+01
2.765000000000000000e+02,3.999083281407364154e+01,3.797317123454098464e+01
2.775000000000000000e+02,3.996869175573272059e+01,3.797317123454098464e+01
2.785000000000000000e+02,3.994949901679682824e+01,3.797317123454098464e+01
2.790000000000000000e+02,3.997015196364858269e+01,3.797317123454098464e+01
2.795000000000000000e+02,3.995343086347273953e+01,3.797317123454098464e+01
2.800000000000000000e+02,3.997837172397776584e+01,3.797317123454098464e+01
2.805000000000000000e+02,3.996969911034493350e+01,3.797317123454098464e+01
2.810000000000000000e+02,3.997234250064812500e+01,3.797317123454098464e+01
2.815000000000000000e+02,3.997615953978564107e+01,3.797317123454098464e+01
2.820000000000000000e+02,3.996248135499688914e+01,3.797317123454098464e+01
2.830000000000000000e+02,3.997668739280609884e+01,3.797317123454098464e+01
2.835000000000000000e+02,3.997047284436901293e+01,3.797317123454098464e+01
2.840000000000000000e+02,3.997600455592368007e+01,3.797317123454098464e+01
2.850000000000000000e+02,3.998862604216910910e+01,3.797317123454098464e+01
2.860000000000000000e+02,3.999856119416197231e+01,3.797317123454098464e+01
2.865000000000000000e+02,3.997508109671301924e+01,3.797317123454098464e+01
2.870000000000000000e+02,3.999373242773730652e+01,3.797317123454098464e+01
2.875000000000000000e+02,3.997750585621840713e+01,3.797317123454098464e+01
2.880000000000000000e+02,3.998211711883895703e+01,3.797317123454098464e+01
2.885000000000000000e+02,3.999785851822766602e+01,3.797317123454098464e+01
2.890000000000000000e+02,3.997158593896360657e+01,3.797317123454098464e+01
2.895000000000000000e+02,3.996528136264835496e+01,3.797317123454098464e+01
2.900000000000000000e+02,3.999359476746000297e+01,3.797317123454098464e+01
2.905000000000000000e+02,3.999442034765772291e+01,3.797317123454098464e+01
2.910000000000000000e+02,3.996463394722311335e+01,3.797317123454098464e+01
2.915000000000000000e+02,3.996184987057755222e+01,3.797317123454098464e+01
2.920000000000000000e+02,3.995388800172232635e+01,3.797317123454098464e+01
2.925000000000000000e+02,3.998636477235751840e+01,3.797317123454098464e+01
2.930000000000000000e+02,3.995711879864091998e+01,3.797317123454098464e+01
2.935000000000000000e+02,3.994745298801920796e+01,3.797317123454098464e+01
2.940000000000000000e+02,3.998474614395998827e+01,3.797317123454098464e+01
2.945000000000000000e+02,3.997099000803392244e+01,3.797317123454098464e+01
2.950000000000000000e+02,3.996855148483881948e+01,3.797317123454098464e+01
2.955000000000000000e+02,3.997844180613864040e+01,3.797317123454098464e+01
2.960000000000000000e+02,3.997598859082550149e+01,3.797317123454098464e+01
2.965000000000000000e+02,3.996960834375939697e+01,3.797317123454098464e+01
2.970000000000000000e+02,3.999054642919141855e+01,3.797317123454098464e+01
2.975000000000000000e+02,3.997942194791938419e+01,3.797317123454098464e+01
2.980000000000000000e+02,3.999024508814513723e+01,3.797317123454098464e+01
2.985000000000000000e+02,3.996453577049584283e+01,3.797317123454098464e+01
2.990000000000000000e+02,3.996589426678701784e+01,3.797317123454098464e+01
2.995000000000000000e+02,3.999827061086465818e+01,3.797317123454098464e+01
3.000000000000000000e+02,3.996952112018703218e+01,3.797317123454098464e+01
3.005000000000000000e+02,3.998011273273620247e+01,3.797317123454098464e+01
3.010000000000000000e+02,3.998534260959007725e+01,3.797317123454098464e+01
3.015000000000000000e+02,3.997772840317981036e+01,3.797317123454098464e+01
3.020000000000000000e+02,3.998722269623632286e+01,3.797317123454098464e+01
3.025000000000000000e+02,3.998714921063369587e+01,3.797317123454098464e+01
3.030000000000000000e+02,3.997217481835104991e+01,3.797317123454098464e+01
3.035000000000000000e+02,3.997259565782155732e+01,3.797317123454098464e+01
3.040000000000000000e+02,3.999775245392627454e+01,3.797317123454098464e+01
3.045000000000000000e+02,3.999106367763182135e+01,3.797317123454098464e+01
3.050000000000000000e+02,3.996487671220639015e+01,3.797317123454098464e+01
3.055000000000000000e+02,3.997791632617301616e+01,3.797317123454098464e+01
3.060000000000000000e+02,3.998514433623649467e+01,3.797317123454098464e+01
3.065000000000000000e+02,3.997455654582226003e+01,3.797317123454098464e+01
3.070000000000000000e+02,3.996780427737356689e+01,3.797317123454098464e+01
3.075000000000000000e+02,3.997172548677197312e+01,3.797317123454098464e+01
3.080000000000000000e+02,3.999277288427775545e+01,3.797317123454098464e+01
3.085000000000000000e+02,3.997717475112144569e+01,3.797317123454098464e+01
3.090000000000000000e+02,3.996585531192786789e+01,3.797317123454098464e+01
3.095000000000000000e+02,3.997859682330921771e+01,3.797317123454098464e+01
3.100000000000000000e+02,3.999141195717142949e+01,3.797317123454098464e+01
3.105000000000000000e+02,3.997510009537169395e+01,3.797317123454098464e+01
3.110000000000000000e+02,3.999303611619498611e+01,3.797317123454098464e+01
3.115000000000000000e+02,3.996206581665213520e+01,3.797317123454098464e+01
3.120000000000000000e+02,3.998242339002047174e+01,3.797317123454098464e+01
3.125000000000000000e+02,3.997538123110530961e+01,3.797317123454098464e+01
3.130000000000000000e+02,3.998590150253235720e+01,3.797317123454098464e+01
3.135000000000000000e+02,3.998986549527565870e+01,3.797317123454098464e+01
3.140000000000000000e+02,3.997141221311746051e+01,3.797317123454098464e+01
3.145000000000000000e+02,3.997263621862479965e+01,3.797317123454098464e+01
3.150000000000000000e+02,3.998815283326246828e+01,3.797317123454098464e+01
3.160000000000000000e+02,3.995478205743155797e+01,3.797317123454098464e+01
3.165000000000000000e+02,3.996884990223106371e+01,3.797317123454098464e+01
3.170000000000000000e+02,3.995982763536136417e+01,3.797317123454098464e+01
3.175000000000000000e+02,3.999013150618299761e+01,3.797317123454098464e+01
3.180000000000000000e+02,3.998168108383342201e+01,3.797317123454098464e+01
3.185000000000000000e+02,3.996178478246128662e+01,3.797317123454098464e+01
3.190000000000000000e+02,3.998669274279247077e+01,3.797317123454098464e+01
3.195000000000000000e+02,3.997875099108318153e+01,3.797317123454098464e+01
3.200000000000000000e+02,3.998961328581872721e+01,3.797317123454098464e+01
3.205000000000000000e+02,3.997070459905379636e+01,3.797317123454098464e+01
3.210000000000000000e+02,3.998640924724459467e+01,3.797317123454098464e+01
3.220000000000000000e+02,3.999011151663798103e+01,3.797317123454098464e+01
3.225000000000000000e+02,3.999073907825248853e+01,3.797317123454098464e+01
3.230000000000000000e+02,3.998899572139422531e+01,3.797317123454098464e+01
3.240000000000000000e+02,3.995987606160183958e+01,3.797317123454098464e+01
3.245000000000000000e+02,3.995264871431608356e+01,3.797317123454098464e+01
3.250000000000000000e+02,3.998635936025055315e+01,3.797317123454098464e+01
3.255000000000000000e+02,3.995866554008424743e+01,3.797317123454098464e+01
3.260000000000000000e+02,3.998766152096386861e+01,3.797317123454098464e+01
3.265000000000000000e+02,3.996773725985692494e+01,3.797317123454098464e+01
3.270000000000000000e+02,3.998689343669467888e+01,3.797317123454098464e+01
3.275000000000000000e+02,3.995814071858687555e+01,3.797317123454098464e+01
3.280000000000000000e+02,3.996283930708899135e+01,3.797317123454098464e+01
3.285000000000000000e+02,3.998867196999991336e+01,3.797317123454098464e+01
3.290000000000000000e+02,3.997200616674751927e+01,3.797317123454098464e+01
3.295000000000000000e+02,3.996677681298137230e+01,3.797317123454098464e+01
3.300000000000000000e+02,3.996513292237202819e+01,3.797317123454098464e+01
3.305000000000000000e+02,3.998761096598590115e+01,3.797317123454098464e+01
3.310000000000000000e+02,3.999044759552983663e+01,3.797317123454098464e+01


==> supplementary_materials/figures/data/diameter_s180_9.csv <==
time,diameter,diameter_0
-4.900000000000000000e+01,3.797771347274107967e+01,3.797771347274107967e+01
-4.800000000000000000e+01,3.798836046092268504e+01,3.797771347274107967e+01
-4.750000000000000000e+01,3.798131618673890131e+01,3.797771347274107967e+01
-4.700000000000000000e+01,3.798203121196721099e+01,3.797771347274107967e+01
-4.650000000000000000e+01,3.799241331768563867e+01,3.797771347274107967e+01
-4.600000000000000000e+01,3.798386394187114945e+01,3.797771347274107967e+01
-4.550000000000000000e+01,3.797361604232330023e+01,3.797771347274107967e+01
-4.500000000000000000e+01,3.798452479224707901e+01,3.797771347274107967e+01
-4.400000000000000000e+01,3.797376422321898559e+01,3.797771347274107967e+01
-4.350000000000000000e+01,3.796848380063286754e+01,3.797771347274107967e+01
-4.300000000000000000e+01,3.799370014542502361e+01,3.797771347274107967e+01
-4.200000000000000000e+01,3.795068481313134612e+01,3.797771347274107967e+01
-4.150000000000000000e+01,3.797208421293886005e+01,3.797771347274107967e+01
-4.100000000000000000e+01,3.798002725048812067e+01,3.797771347274107967e+01
-4.050000000000000000e+01,3.796376714199256241e+01,3.797771347274107967e+01
-4.000000000000000000e+01,3.795874668173372157e+01,3.797771347274107967e+01
-3.950000000000000000e+01,3.797484966787629901e+01,3.797771347274107967e+01
-3.750000000000000000e+01,3.796989198737649929e+01,3.797771347274107967e+01
-3.600000000000000000e+01,3.799248882903533087e+01,3.797771347274107967e+01
-3.550000000000000000e+01,3.798457667214819367e+01,3.797771347274107967e+01
-3.500000000000000000e+01,3.797382015276859590e+01,3.797771347274107967e+01
-3.450000000000000000e+01,3.798625512531010884e+01,3.797771347274107967e+01
-3.350000000000000000e+01,3.796794893086633493e+01,3.797771347274107967e+01
-3.300000000000000000e+01,3.796637299186004100e+01,3.797771347274107967e+01
-3.250000000000000000e+01,3.798753807674517446e+01,3.797771347274107967e+01
-3.200000000000000000e+01,3.798053221076285979e+01,3.797771347274107967e+01
-3.150000000000000000e+01,3.799339925947994345e+01,3.797771347274107967e+01
-3.100000000000000000e+01,3.796610147781884592e+01,3.797771347274107967e+01
-3.050000000000000000e+01,3.797164376089566673e+01,3.797771347274107967e+01
-3.000000000000000000e+01,3.798896729485758073e+01,3.797771347274107967e+01
-2.950000000000000000e+01,3.799674314112530737e+01,3.797771347274107967e+01
-2.900000000000000000e+01,3.796572936072340099e+01,3.797771347274107967e+01
-2.850000000000000000e+01,3.797865343920437908e+01,3.797771347274107967e+01
-2.750000000000000000e+01,3.799430212191094114e+01,3.797771347274107967e+01
-2.700000000000000000e+01,3.799468166895425725e+01,3.797771347274107967e+01
-2.650000000000000000e+01,3.797124066088036187e+01,3.797771347274107967e+01
-2.600000000000000000e+01,3.799302227282608158e+01,3.797771347274107967e+01
-2.550000000000000000e+01,3.798243786389442533e+01,3.797771347274107967e+01
-2.450000000000000000e+01,3.799472503983801630e+01,3.797771347274107967e+01
-2.350000000000000000e+01,3.799603926937187026e+01,3.797771347274107967e+01
-2.300000000000000000e+01,3.796995702931140926e+01,3.797771347274107967e+01
-2.000000000000000000e+01,3.798403948061551461e+01,3.797771347274107967e+01
-1.750000000000000000e+01,3.799750928788249382e+01,3.797771347274107967e+01
-1.700000000000000000e+01,3.796843075307263859e+01,3.797771347274107967e+01
-1.600000000000000000e+01,3.798521983647913203e+01,3.797771347274107967e+01
-1.550000000000000000e+01,3.799224010127807816e+01,3.797771347274107967e+01
-1.500000000000000000e+01,3.797112513403838818e+01,3.797771347274107967e+01
-1.300000000000000000e+01,3.798710171291360638e+01,3.797771347274107967e+01
-1.150000000000000000e+01,3.799263080198126374e+01,3.797771347274107967e+01
-1.100000000000000000e+01,3.798269998335328523e+01,3.797771347274107967e+01
-1.050000000000000000e+01,3.799402523334466508e+01,3.797771347274107967e+01
-1.000000000000000000e+01,3.799805386802437113e+01,3.797771347274107967e+01
-9.500000000000000000e+00,3.797977328839423450e+01,3.797771347274107967e+01
-7.500000000000000000e+00,3.797851326220070689e+01,3.797771347274107967e+01
-6.000000000000000000e+00,3.797942577149734689e+01,3.797771347274107967e+01
-5.500000000000000000e+00,3.800075736936591397e+01,3.797771347274107967e+01
-4.500000000000000000e+00,3.797284306435243195e+01,3.797771347274107967e+01
-4.000000000000000000e+00,3.797961457062179136e+01,3.797771347274107967e+01
-3.500000000000000000e+00,3.799288050186565613e+01,3.797771347274107967e+01
-3.000000000000000000e+00,3.797655755756135676e+01,3.797771347274107967e+01
-2.500000000000000000e+00,3.799409538246260354e+01,3.797771347274107967e+01
-2.000000000000000000e+00,3.798080787418245308e+01,3.797771347274107967e+01
-1.500000000000000000e+00,3.800340308304724601e+01,3.797771347274107967e+01
-1.000000000000000000e+00,3.795917948089052629e+01,3.797771347274107967e+01
-5.000000000000000000e-01,3.798622168572050128e+01,3.797771347274107967e+01
1.000000000000000000e+00,4.005150228654876088e+01,3.797771347274107967e+01
1.500000000000000000e+00,4.008150923389320752e+01,3.797771347274107967e+01
2.000000000000000000e+00,4.011741287531702227e+01,3.797771347274107967e+01
1.550000000000000000e+01,4.087496304752561116e+01,3.797771347274107967e+01
2.850000000000000000e+01,4.152425201249909748e+01,3.797771347274107967e+01
2.900000000000000000e+01,4.153645159908193563e+01,3.797771347274107967e+01
3.450000000000000000e+01,4.181695602825724478e+01,3.797771347274107967e+01
4.000000000000000000e+01,4.204237802869177187e+01,3.797771347274107967e+01
4.050000000000000000e+01,4.204308781699061370e+01,3.797771347274107967e+01
4.850000000000000000e+01,4.238892573982385414e+01,3.797771347274107967e+01
5.600000000000000000e+01,4.265963146532271821e+01,3.797771347274107967e+01
5.650000000000000000e+01,4.264719496653736996e+01,3.797771347274107967e+01
6.050000000000000000e+01,4.283346421560057138e+01,3.797771347274107967e+01
6.400000000000000000e+01,4.293490984148415635e+01,3.797771347274107967e+01
6.450000000000000000e+01,4.294837707123099335e+01,3.797771347274107967e+01
6.750000000000000000e+01,4.307289804140038569e+01,3.797771347274107967e+01
7.000000000000000000e+01,4.313505885076603619e+01,3.797771347274107967e+01
7.050000000000000000e+01,4.312466251822510088e+01,3.797771347274107967e+01
7.150000000000000000e+01,4.318658216837846453e+01,3.797771347274107967e+01
7.250000000000000000e+01,4.320519938113486802e+01,3.797771347274107967e+01
7.300000000000000000e+01,4.319407544244903363e+01,3.797771347274107967e+01
7.500000000000000000e+01,4.327923425823763637e+01,3.797771347274107967e+01
7.700000000000000000e+01,4.335570946078137666e+01,3.797771347274107967e+01
7.750000000000000000e+01,4.332725921029587823e+01,3.797771347274107967e+01
8.000000000000000000e+01,4.345281124031507858e+01,3.797771347274107967e+01
8.200000000000000000e+01,4.348859096949076530e+01,3.797771347274107967e+01
8.250000000000000000e+01,4.350436213634451832e+01,3.797771347274107967e+01
8.350000000000000000e+01,4.350691219184073333e+01,3.797771347274107967e+01
8.450000000000000000e+01,4.351637733135959252e+01,3.797771347274107967e+01
8.500000000000000000e+01,4.357132040883978874e+01,3.797771347274107967e+01
8.700000000000000000e+01,4.363969329789713925e+01,3.797771347274107967e+01
8.850000000000000000e+01,4.364217420694960481e+01,3.797771347274107967e+01
8.900000000000000000e+01,4.365605757783998797e+01,3.797771347274107967e+01
9.000000000000000000e+01,4.370112519044869970e+01,3.797771347274107967e+01
9.100000000000000000e+01,4.372038978389775110e+01,3.797771347274107967e+01
9.150000000000000000e+01,4.370620082184134247e+01,3.797771347274107967e+01
9.350000000000000000e+01,4.377638857506734382e+01,3.797771347274107967e+01
9.550000000000000000e+01,4.383193399153883973e+01,3.797771347274107967e+01
9.600000000000000000e+01,4.380878391463888732e+01,3.797771347274107967e+01
9.750000000000000000e+01,4.388219268270434270e+01,3.797771347274107967e+01
9.900000000000000000e+01,4.390277247822844942e+01,3.797771347274107967e+01
9.950000000000000000e+01,4.390735184847466144e+01,3.797771347274107967e+01
1.005000000000000000e+02,4.394321184969475524e+01,3.797771347274107967e+01
1.010000000000000000e+02,4.395636456542506920e+01,3.797771347274107967e+01
1.015000000000000000e+02,4.392995060795920637e+01,3.797771347274107967e+01
1.020000000000000000e+02,4.398092897448315597e+01,3.797771347274107967e+01
1.025000000000000000e+02,4.394734065522601441e+01,3.797771347274107967e+01
1.050000000000000000e+02,4.403959864375701727e+01,3.797771347274107967e+01
1.075000000000000000e+02,4.409467850042219084e+01,3.797771347274107967e+01
1.080000000000000000e+02,4.407612723712486513e+01,3.797771347274107967e+01
1.095000000000000000e+02,4.412538947545952794e+01,3.797771347274107967e+01
1.105000000000000000e+02,4.415769033138077049e+01,3.797771347274107967e+01
1.110000000000000000e+02,4.413552429648818531e+01,3.797771347274107967e+01
1.120000000000000000e+02,4.419509433015670652e+01,3.797771347274107967e+01
1.130000000000000000e+02,4.422247095458669008e+01,3.797771347274107967e+01
1.135000000000000000e+02,4.420316591475069856e+01,3.797771347274107967e+01
1.140000000000000000e+02,4.423116676469409470e+01,3.797771347274107967e+01
1.145000000000000000e+02,4.420255592790608290e+01,3.797771347274107967e+01
1.170000000000000000e+02,4.429467180488820333e+01,3.797771347274107967e+01
1.190000000000000000e+02,4.431095042872205880e+01,3.797771347274107967e+01
1.195000000000000000e+02,4.432098328782983288e+01,3.797771347274107967e+01
1.200000000000000000e+02,4.434748520330744270e+01,3.797771347274107967e+01
1.205000000000000000e+02,4.436767618691360582e+01,3.797771347274107967e+01
1.210000000000000000e+02,4.434321496274862540e+01,3.797771347274107967e+01
1.215000000000000000e+02,4.435856644602783661e+01,3.797771347274107967e+01
1.220000000000000000e+02,4.433322245561016928e+01,3.797771347274107967e+01
1.230000000000000000e+02,4.438143666735989967e+01,3.797771347274107967e+01
1.235000000000000000e+02,4.442584036213770560e+01,3.797771347274107967e+01
1.240000000000000000e+02,4.438171805488367028e+01,3.797771347274107967e+01
1.250000000000000000e+02,4.442615140168760490e+01,3.797771347274107967e+01
1.255000000000000000e+02,4.442993427546942797e+01,3.797771347274107967e+01
1.260000000000000000e+02,4.440971969986197365e+01,3.797771347274107967e+01
1.270000000000000000e+02,4.445252273436987878e+01,3.797771347274107967e+01
1.275000000000000000e+02,4.446289357194873304e+01,3.797771347274107967e+01
1.280000000000000000e+02,4.444922298450302378e+01,3.797771347274107967e+01
1.285000000000000000e+02,4.449960249130886325e+01,3.797771347274107967e+01
1.290000000000000000e+02,4.448692405830330188e+01,3.797771347274107967e+01
1.305000000000000000e+02,4.448487856761440185e+01,3.797771347274107967e+01
1.315000000000000000e+02,4.451339666150542485e+01,3.797771347274107967e+01
1.320000000000000000e+02,4.453230334505507670e+01,3.797771347274107967e+01
1.325000000000000000e+02,4.454844507161676859e+01,3.797771347274107967e+01
1.330000000000000000e+02,4.452575285530621585e+01,3.797771347274107967e+01
1.340000000000000000e+02,4.457411502016349658e+01,3.797771347274107967e+01
1.345000000000000000e+02,4.457919493268043709e+01,3.797771347274107967e+01
1.350000000000000000e+02,4.456786460251723980e+01,3.797771347274107967e+01
1.360000000000000000e+02,4.459762799334271222e+01,3.797771347274107967e+01
1.365000000000000000e+02,4.459988046145774376e+01,3.797771347274107967e+01
1.370000000000000000e+02,4.458111961892095820e+01,3.797771347274107967e+01
1.380000000000000000e+02,4.462158402258162937e+01,3.797771347274107967e+01
1.390000000000000000e+02,4.464386074033162544e+01,3.797771347274107967e+01
1.395000000000000000e+02,4.461638957262417904e+01,3.797771347274107967e+01
1.400000000000000000e+02,4.467495640074928076e+01,3.797771347274107967e+01
1.405000000000000000e+02,4.465864805885507849e+01,3.797771347274107967e+01
1.430000000000000000e+02,4.467273197474695223e+01,3.797771347274107967e+01
1.455000000000000000e+02,4.470391511656720240e+01,3.797771347274107967e+01
1.460000000000000000e+02,4.475370892201044626e+01,3.797771347274107967e+01
1.465000000000000000e+02,4.477106396959432999e+01,3.797771347274107967e+01
1.470000000000000000e+02,4.475374711143130924e+01,3.797771347274107967e+01
1.475000000000000000e+02,4.474290765559788241e+01,3.797771347274107967e+01
1.480000000000000000e+02,4.477689014373689247e+01,3.797771347274107967e+01
1.485000000000000000e+02,4.478566839148520984e+01,3.797771347274107967e+01
1.490000000000000000e+02,4.478187680020155881e+01,3.797771347274107967e+01
1.495000000000000000e+02,4.477009984463446557e+01,3.797771347274107967e+01
1.505000000000000000e+02,4.481572756263807378e+01,3.797771347274107967e+01
1.510000000000000000e+02,4.480181010532231767e+01,3.797771347274107967e+01
1.515000000000000000e+02,4.481617351727224730e+01,3.797771347274107967e+01
1.520000000000000000e+02,4.480466414795244390e+01,3.797771347274107967e+01
1.525000000000000000e+02,4.481446913180569425e+01,3.797771347274107967e+01
1.540000000000000000e+02,4.482327974025145068e+01,3.797771347274107967e+01
1.550000000000000000e+02,4.487657771516236949e+01,3.797771347274107967e+01
1.555000000000000000e+02,4.488760255146942768e+01,3.797771347274107967e+01
1.560000000000000000e+02,4.485098894902982636e+01,3.797771347274107967e+01
1.565000000000000000e+02,4.487078725854188122e+01,3.797771347274107967e+01
1.570000000000000000e+02,4.490108951615430755e+01,3.797771347274107967e+01
1.575000000000000000e+02,4.489828821961943106e+01,3.797771347274107967e+01
1.580000000000000000e+02,4.489727276155947777e+01,3.797771347274107967e+01
1.590000000000000000e+02,4.487519091171346020e+01,3.797771347274107967e+01
1.595000000000000000e+02,4.491094182035060101e+01,3.797771347274107967e+01
1.600000000000000000e+02,4.491394380859080826e+01,3.797771347274107967e+01
1.610000000000000000e+02,4.494065988820117497e+01,3.797771347274107967e+01
1.615000000000000000e+02,4.493038235800374025e+01,3.797771347274107967e+01
1.620000000000000000e+02,4.491810646849849320e+01,3.797771347274107967e+01
1.625000000000000000e+02,4.496722764901925018e+01,3.797771347274107967e+01
1.630000000000000000e+02,4.493833658046638391e+01,3.797771347274107967e+01
1.640000000000000000e+02,4.495794714719531271e+01,3.797771347274107967e+01
1.645000000000000000e+02,4.494642507613146165e+01,3.797771347274107967e+01
1.650000000000000000e+02,4.495577503597345270e+01,3.797771347274107967e+01
1.655000000000000000e+02,4.498410348520000923e+01,3.797771347274107967e+01
1.660000000000000000e+02,4.497266234464179746e+01,3.797771347274107967e+01
1.670000000000000000e+02,4.501751723130634986e+01,3.797771347274107967e+01
1.675000000000000000e+02,4.498272822299171025e+01,3.797771347274107967e+01
1.680000000000000000e+02,4.500652998945591321e+01,3.797771347274107967e+01
1.685000000000000000e+02,4.501725323346103380e+01,3.797771347274107967e+01
1.690000000000000000e+02,4.499579330830768242e+01,3.797771347274107967e+01
1.695000000000000000e+02,4.502800700365136777e+01,3.797771347274107967e+01
1.700000000000000000e+02,4.503365500639602459e+01,3.797771347274107967e+01
1.705000000000000000e+02,4.502548466044592601e+01,3.797771347274107967e+01
1.715000000000000000e+02,4.503786592981762738e+01,3.797771347274107967e+01
1.725000000000000000e+02,4.505081372446879584e+01,3.797771347274107967e+01
1.730000000000000000e+02,4.503152937825065294e+01,3.797771347274107967e+01
1.755000000000000000e+02,4.507128886281167723e+01,3.797771347274107967e+01
1.780000000000000000e+02,4.510816979757414202e+01,3.797771347274107967e+01
1.785000000000000000e+02,4.508629693756401480e+01,3.797771347274107967e+01
1.805000000000000000e+02,4.514031557090471125e+01,3.797771347274107967e+01
1.820000000000000000e+02,4.514553410470819728e+01,3.797771347274107967e+01
1.825000000000000000e+02,4.514601142643761733e+01,3.797771347274107967e+01
1.850000000000000000e+02,4.518355995483675969e+01,3.797771347274107967e+01
1.870000000000000000e+02,4.517825861671312282e+01,3.797771347274107967e+01
1.875000000000000000e+02,4.518686336435982298e+01,3.797771347274107967e+01
1.890000000000000000e+02,4.522358011773761888e+01,3.797771347274107967e+01
1.900000000000000000e+02,4.520121341929979053e+01,3.797771347274107967e+01
1.905000000000000000e+02,4.520541760944914955e+01,3.797771347274107967e+01
1.920000000000000000e+02,4.521127781498395137e+01,3.797771347274107967e+01
1.930000000000000000e+02,4.523462273607421480e+01,3.797771347274107967e+01
1.935000000000000000e+02,4.525652963332706946e+01,3.797771347274107967e+01
1.940000000000000000e+02,4.523571490321101152e+01,3.797771347274107967e+01
1.945000000000000000e+02,4.524719279498031455e+01,3.797771347274107967e+01
1.960000000000000000e+02,4.524648806091911268e+01,3.797771347274107967e+01
1.970000000000000000e+02,4.526282032156048984e+01,3.797771347274107967e+01
1.975000000000000000e+02,4.528607201703528062e+01,3.797771347274107967e+01
1.985000000000000000e+02,4.528197935633966154e+01,3.797771347274107967e+01
1.995000000000000000e+02,4.527107640147183787e+01,3.797771347274107967e+01
2.000000000000000000e+02,4.530524774020148016e+01,3.797771347274107967e+01
2.005000000000000000e+02,4.528116631585496776e+01,3.797771347274107967e+01
2.010000000000000000e+02,4.530599836567932215e+01,3.797771347274107967e+01
2.020000000000000000e+02,4.530341121483512268e+01,3.797771347274107967e+01
2.025000000000000000e+02,4.529900205053326090e+01,3.797771347274107967e+01
2.030000000000000000e+02,4.533595319083526221e+01,3.797771347274107967e+01
2.035000000000000000e+02,4.531975720568811994e+01,3.797771347274107967e+01
2.040000000000000000e+02,4.532158942678261582e+01,3.797771347274107967e+01
2.045000000000000000e+02,4.532814741615243292e+01,3.797771347274107967e+01
2.050000000000000000e+02,4.530733447744873388e+01,3.797771347274107967e+01
2.055000000000000000e+02,4.532927011644984105e+01,3.797771347274107967e+01
2.060000000000000000e+02,4.534991462095473480e+01,3.797771347274107967e+01
2.065000000000000000e+02,4.533427733157159878e+01,3.797771347274107967e+01
2.070000000000000000e+02,4.536773749576840942e+01,3.797771347274107967e+01
2.075000000000000000e+02,4.536811981300058960e+01,3.797771347274107967e+01
2.080000000000000000e+02,4.534953496777890081e+01,3.797771347274107967e+01
2.095000000000000000e+02,4.536656209037258236e+01,3.797771347274107967e+01
2.105000000000000000e+02,4.536450883304523529e+01,3.797771347274107967e+01
2.110000000000000000e+02,4.535203058874594717e+01,3.797771347274107967e+01
2.115000000000000000e+02,4.537418604364452790e+01,3.797771347274107967e+01
2.120000000000000000e+02,4.536615538874660558e+01,3.797771347274107967e+01
2.125000000000000000e+02,4.537724430475374504e+01,3.797771347274107967e+01
2.130000000000000000e+02,4.535535091140500441e+01,3.797771347274107967e+01
2.140000000000000000e+02,4.538652752947696456e+01,3.797771347274107967e+01
2.150000000000000000e+02,4.539915834417715956e+01,3.797771347274107967e+01
2.155000000000000000e+02,4.538182020719007426e+01,3.797771347274107967e+01
2.160000000000000000e+02,4.539483342529761245e+01,3.797771347274107967e+01
2.165000000000000000e+02,4.539880356782261117e+01,3.797771347274107967e+01
2.170000000000000000e+02,4.538616470602915598e+01,3.797771347274107967e+01
2.175000000000000000e+02,4.537727059756024062e+01,3.797771347274107967e+01
2.180000000000000000e+02,4.539559565985048550e+01,3.797771347274107967e+01
2.190000000000000000e+02,4.542474920540537653e+01,3.797771347274107967e+01
2.200000000000000000e+02,4.542526594102383797e+01,3.797771347274107967e+01
2.205000000000000000e+02,4.542457735894711846e+01,3.797771347274107967e+01
2.215000000000000000e+02,4.541606515137979017e+01,3.797771347274107967e+01
2.220000000000000000e+02,4.543878321445317425e+01,3.797771347274107967e+01
2.225000000000000000e+02,4.545238608147887760e+01,3.797771347274107967e+01
2.240000000000000000e+02,4.544718430853195912e+01,3.797771347274107967e+01
2.255000000000000000e+02,4.545786608585300570e+01,3.797771347274107967e+01
2.260000000000000000e+02,4.546323412674038167e+01,3.797771347274107967e+01
2.270000000000000000e+02,4.544904635519841918e+01,3.797771347274107967e+01
2.275000000000000000e+02,4.547145260785767817e+01,3.797771347274107967e+01
2.280000000000000000e+02,4.546017614196073708e+01,3.797771347274107967e+01
2.290000000000000000e+02,4.547305960802847835e+01,3.797771347274107967e+01
2.295000000000000000e+02,4.547832047000982669e+01,3.797771347274107967e+01
2.300000000000000000e+02,4.546534288687411873e+01,3.797771347274107967e+01
2.315000000000000000e+02,4.549061618239580440e+01,3.797771347274107967e+01
2.330000000000000000e+02,4.550097839175886349e+01,3.797771347274107967e+01
2.335000000000000000e+02,4.548131011320239026e+01,3.797771347274107967e+01
2.350000000000000000e+02,4.550062229325964580e+01,3.797771347274107967e+01
2.360000000000000000e+02,4.552074662200816846e+01,3.797771347274107967e+01
2.365000000000000000e+02,4.549703121600531830e+01,3.797771347274107967e+01
2.375000000000000000e+02,4.552709860019630383e+01,3.797771347274107967e+01
2.385000000000000000e+02,4.553595084965651552e+01,3.797771347274107967e+01
2.390000000000000000e+02,4.552352144327092276e+01,3.797771347274107967e+01
2.395000000000000000e+02,4.553681348276550267e+01,3.797771347274107967e+01
2.400000000000000000e+02,4.552285006657037769e+01,3.797771347274107967e+01
2.405000000000000000e+02,4.553606168258888687e+01,3.797771347274107967e+01
2.410000000000000000e+02,4.552331918451915271e+01,3.797771347274107967e+01
2.420000000000000000e+02,4.554216421214716348e+01,3.797771347274107967e+01
2.425000000000000000e+02,4.554412018866118217e+01,3.797771347274107967e+01
2.430000000000000000e+02,4.551179099891802338e+01,3.797771347274107967e+01
2.435000000000000000e+02,4.555386793218023911e+01,3.797771347274107967e+01
2.440000000000000000e+02,4.552372872817107918e+01,3.797771347274107967e+01
2.445000000000000000e+02,4.556612079924170189e+01,3.797771347274107967e+01
2.450000000000000000e+02,4.555997553645855902e+01,3.797771347274107967e+01
2.455000000000000000e+02,4.555314211567282001e+01,3.797771347274107967e+01
2.485000000000000000e+02,4.558683448785673420e+01,3.797771347274107967e+01
2.510000000000000000e+02,4.560403328194361450e+01,3.797771347274107967e+01
2.515000000000000000e+02,4.558272007824083971e+01,3.797771347274107967e+01
2.525000000000000000e+02,4.557726695482916313e+01,3.797771347274107967e+01
2.530000000000000000e+02,4.559399984798051264e+01,3.797771347274107967e+01
2.535000000000000000e+02,4.559742109049035008e+01,3.797771347274107967e+01
2.550000000000000000e+02,4.561958528907491228e+01,3.797771347274107967e+01
2.560000000000000000e+02,4.558518971994303115e+01,3.797771347274107967e+01
2.565000000000000000e+02,4.560445544167933463e+01,3.797771347274107967e+01
2.575000000000000000e+02,4.562099226613491254e+01,3.797771347274107967e+01
2.580000000000000000e+02,4.562339164049789986e+01,3.797771347274107967e+01
2.585000000000000000e+02,4.561470195811280348e+01,3.797771347274107967e+01
2.590000000000000000e+02,4.563629168409676140e+01,3.797771347274107967e+01
2.595000000000000000e+02,4.562449007946437263e+01,3.797771347274107967e+01
2.600000000000000000e+02,4.561730443768320242e+01,3.797771347274107967e+01
2.605000000000000000e+02,4.559151717794890146e+01,3.797771347274107967e+01
2.610000000000000000e+02,4.562802732737289091e+01,3.797771347274107967e+01
2.620000000000000000e+02,4.559727691528902227e+01,3.797771347274107967e+01
2.625000000000000000e+02,4.562199455611495580e+01,3.797771347274107967e+01
2.630000000000000000e+02,4.563053648438157950e+01,3.797771347274107967e+01
2.635000000000000000e+02,4.559716023603983359e+01,3.797771347274107967e+01
2.640000000000000000e+02,4.565083896582122946e+01,3.797771347274107967e+01
2.650000000000000000e+02,4.562487001114682528e+01,3.797771347274107967e+01
2.655000000000000000e+02,4.562339046435213419e+01,3.797771347274107967e+01
2.660000000000000000e+02,4.563162812838998406e+01,3.797771347274107967e+01
2.665000000000000000e+02,4.566767900010382419e+01,3.797771347274107967e+01
2.670000000000000000e+02,4.562482187638138242e+01,3.797771347274107967e+01
2.685000000000000000e+02,4.567929604010414835e+01,3.797771347274107967e+01
2.695000000000000000e+02,4.564524141433143001e+01,3.797771347274107967e+01
2.700000000000000000e+02,4.565006659822621060e+01,3.797771347274107967e+01
2.705000000000000000e+02,4.562558360105532529e+01,3.797771347274107967e+01
2.710000000000000000e+02,4.567157797634149574e+01,3.797771347274107967e+01
2.720000000000000000e+02,4.565761401600770597e+01,3.797771347274107967e+01
2.725000000000000000e+02,4.563804761015767752e+01,3.797771347274107967e+01
2.730000000000000000e+02,4.567714529688835512e+01,3.797771347274107967e+01
2.740000000000000000e+02,4.565591053994943849e+01,3.797771347274107967e+01
2.745000000000000000e+02,4.568027102403290485e+01,3.797771347274107967e+01
2.750000000000000000e+02,4.566884696520430253e+01,3.797771347274107967e+01
2.765000000000000000e+02,4.567993297448158785e+01,3.797771347274107967e+01
2.775000000000000000e+02,4.568402074295389781e+01,3.797771347274107967e+01
2.780000000000000000e+02,4.565296264242341095e+01,3.797771347274107967e+01
2.785000000000000000e+02,4.569858822794449082e+01,3.797771347274107967e+01
2.790000000000000000e+02,4.570402134654809601e+01,3.797771347274107967e+01
2.795000000000000000e+02,4.570394418976404438e+01,3.797771347274107967e+01
2.800000000000000000e+02,4.568386227870853133e+01,3.797771347274107967e+01
2.805000000000000000e+02,4.569953940379083690e+01,3.797771347274107967e+01
2.815000000000000000e+02,4.568542211093992478e+01,3.797771347274107967e+01
2.820000000000000000e+02,4.567458522807697818e+01,3.797771347274107967e+01
2.825000000000000000e+02,4.571167174214679108e+01,3.797771347274107967e+01
2.840000000000000000e+02,4.568514347156577315e+01,3.797771347274107967e+01
2.850000000000000000e+02,4.570328327465805529e+01,3.797771347274107967e+01
2.855000000000000000e+02,4.572691368552402480e+01,3.797771347274107967e+01
2.860000000000000000e+02,4.570404627969273292e+01,3.797771347274107967e+01
2.865000000000000000e+02,4.571975870733575675e+01,3.797771347274107967e+01
2.870000000000000000e+02,4.570312107289535675e+01,3.797771347274107967e+01
2.875000000000000000e+02,4.565487301583782909e+01,3.797771347274107967e+01
2.880000000000000000e+02,4.572731301178427543e+01,3.797771347274107967e+01
2.885000000000000000e+02,4.570474276369778011e+01,3.797771347274107967e+01
2.890000000000000000e+02,4.570814482590495942e+01,3.797771347274107967e+01
2.895000000000000000e+02,4.570878530747167190e+01,3.797771347274107967e+01
2.905000000000000000e+02,4.573477615013823083e+01,3.797771347274107967e+01
2.910000000000000000e+02,4.572134271656940996e+01,3.797771347274107967e+01
2.915000000000000000e+02,4.571206276217075981e+01,3.797771347274107967e+01
2.920000000000000000e+02,4.569575821789241132e+01,3.797771347274107967e+01
2.925000000000000000e+02,4.572534062012741174e+01,3.797771347274107967e+01
2.930000000000000000e+02,4.568512445075226935e+01,3.797771347274107967e+01
2.935000000000000000e+02,4.572183970371953876e+01,3.797771347274107967e+01
2.945000000000000000e+02,4.572954998662878978e+01,3.797771347274107967e+01
2.955000000000000000e+02,4.572185206593508866e+01,3.797771347274107967e+01
2.960000000000000000e+02,4.570257245438805427e+01,3.797771347274107967e+01
2.965000000000000000e+02,4.575298199476103633e+01,3.797771347274107967e+01
2.970000000000000000e+02,4.569267129797556493e+01,3.797771347274107967e+01
2.985000000000000000e+02,4.575447954130586936e+01,3.797771347274107967e+01
2.995000000000000000e+02,4.576104299204081371e+01,3.797771347274107967e+01
3.000000000000000000e+02,4.575729774441833797e+01,3.797771347274107967e+01
3.005000000000000000e+02,4.573770155482771571e+01,3.797771347274107967e+01
3.010000000000000000e+02,4.574555642195728922e+01,3.797771347274107967e+01
3.020000000000000000e+02,4.576607332107121806e+01,3.797771347274107967e+01
3.030000000000000000e+02,4.577953594674261240e+01,3.797771347274107967e+01
3.035000000000000000e+02,4.576310735684926811e+01,3.797771347274107967e+01
3.045000000000000000e+02,4.572418178907192043e+01,3.797771347274107967e+01
3.050000000000000000e+02,4.573887844347426324e+01,3.797771347274107967e+01
3.055000000000000000e+02,4.574314966412054417e+01,3.797771347274107967e+01
3.060000000000000000e+02,4.573259189732805652e+01,3.797771347274107967e+01
3.065000000000000000e+02,4.577726299204410054e+01,3.797771347274107967e+01
3.070000000000000000e+02,4.577375319063899894e+01,3.797771347274107967e+01
3.080000000000000000e+02,4.575545470966944350e+01,3.797771347274107967e+01
3.085000000000000000e+02,4.574603506724076141e+01,3.797771347274107967e+01
3.090000000000000000e+02,4.577669875665427668e+01,3.797771347274107967e+01
3.095000000000000000e+02,4.578635757776282134e+01,3.797771347274107967e+01
3.100000000000000000e+02,4.577507919075802789e+01,3.797771347274107967e+01
3.105000000000000000e+02,4.576699418859213608e+01,3.797771347274107967e+01
3.110000000000000000e+02,4.576584715971924311e+01,3.797771347274107967e+01
3.115000000000000000e+02,4.577744575189041143e+01,3.797771347274107967e+01
3.120000000000000000e+02,4.579096948216471219e+01,3.797771347274107967e+01
3.125000000000000000e+02,4.577101655103971467e+01,3.797771347274107967e+01
3.130000000000000000e+02,4.573882965841843173e+01,3.797771347274107967e+01
3.135000000000000000e+02,4.576936315164126512e+01,3.797771347274107967e+01
3.140000000000000000e+02,4.580416521049242107e+01,3.797771347274107967e+01
3.145000000000000000e+02,4.576149543661022534e+01,3.797771347274107967e+01
3.155000000000000000e+02,4.577413629454586186e+01,3.797771347274107967e+01
3.165000000000000000e+02,4.578041760442985719e+01,3.797771347274107967e+01
3.170000000000000000e+02,4.576675388557621460e+01,3.797771347274107967e+01
3.175000000000000000e+02,4.581415103493164054e+01,3.797771347274107967e+01
3.180000000000000000e+02,4.579309875894750093e+01,3.797771347274107967e+01
3.185000000000000000e+02,4.573722277297404304e+01,3.797771347274107967e+01
3.190000000000000000e+02,4.578724366669781887e+01,3.797771347274107967e+01
3.200000000000000000e+02,4.579827177265916305e+01,3.797771347274107967e+01
3.210000000000000000e+02,4.579577278492119774e+01,3.797771347274107967e+01
3.215000000000000000e+02,4.578691226587307028e+01,3.797771347274107967e+01
3.225000000000000000e+02,4.580953419778087721e+01,3.797771347274107967e+01
3.230000000000000000e+02,4.579718061214268232e+01,3.797771347274107967e+01
3.235000000000000000e+02,4.579275927214902708e+01,3.797771347274107967e+01
3.240000000000000000e+02,4.577927039591892111e+01,3.797771347274107967e+01
3.245000000000000000e+02,4.579266295188752878e+01,3.797771347274107967e+01
3.250000000000000000e+02,4.581276166874219768e+01,3.797771347274107967e+01
3.255000000000000000e+02,4.575862022707008236e+01,3.797771347274107967e+01
3.260000000000000000e+02,4.581178676248300974e+01,3.797771347274107967e+01
3.265000000000000000e+02,4.582346046201477918e+01,3.797771347274107967e+01
3.270000000000000000e+02,4.575907444319422268e+01,3.797771347274107967e+01
3.275000000000000000e+02,4.579565786809283168e+01,3.797771347274107967e+01
3.280000000000000000e+02,4.579802110056746756e+01,3.797771347274107967e+01
3.285000000000000000e+02,4.579533653467895249e+01,3.797771347274107967e+01
3.290000000000000000e+02,4.577484759913447476e+01,3.797771347274107967e+01
3.295000000000000000e+02,4.580640789624971632e+01,3.797771347274107967e+01
3.300000000000000000e+02,4.577640075029657396e+01,3.797771347274107967e+01
3.305000000000000000e+02,4.582603655460238912e+01,3.797771347274107967e+01
3.315000000000000000e+02,4.580680204741610595e+01,3.797771347274107967e+01
3.320000000000000000e+02,4.579085332124552821e+01,3.797771347274107967e+01
3.325000000000000000e+02,4.582412918152042636e+01,3.797771347274107967e+01
3.330000000000000000e+02,4.577192010988697746e+01,3.797771347274107967e+01
3.335000000000000000e+02,4.581346812122708911e+01,3.797771347274107967e+01
3.345000000000000000e+02,4.578225035839170687e+01,3.797771347274107967e+01
3.350000000000000000e+02,4.580939659013463938e+01,3.797771347274107967e+01
3.355000000000000000e+02,4.578747666514046699e+01,3.797771347274107967e+01
3.360000000000000000e+02,4.582953412452464192e+01,3.797771347274107967e+01
3.365000000000000000e+02,4.578297039468934315e+01,3.797771347274107967e+01
3.370000000000000000e+02,4.583430731933203361e+01,3.797771347274107967e+01
3.375000000000000000e+02,4.582174740792292766e+01,3.797771347274107967e+01
3.380000000000000000e+02,4.581095756608344516e+01,3.797771347274107967e+01
3.385000000000000000e+02,4.584775399410090557e+01,3.797771347274107967e+01
3.390000000000000000e+02,4.583557605752169195e+01,3.797771347274107967e+01
3.400000000000000000e+02,4.579165987370262059e+01,3.797771347274107967e+01
3.405000000000000000e+02,4.579368173923844410e+01,3.797771347274107967e+01
3.410000000000000000e+02,4.582504809231290466e+01,3.797771347274107967e+01
3.415000000000000000e+02,4.585481364594380693e+01,3.797771347274107967e+01
3.420000000000000000e+02,4.582629087309785376e+01,3.797771347274107967e+01
3.425000000000000000e+02,4.579174372731090870e+01,3.797771347274107967e+01
3.430000000000000000e+02,4.582957144128546645e+01,3.797771347274107967e+01
3.435000000000000000e+02,4.584249621319768409e+01,3.797771347274107967e+01
3.440000000000000000e+02,4.584161241483641192e+01,3.797771347274107967e+01
3.445000000000000000e+02,4.583601489606481749e+01,3.797771347274107967e+01
3.450000000000000000e+02,4.579426999530898712e+01,3.797771347274107967e+01
3.455000000000000000e+02,4.582122444624857849e+01,3.797771347274107967e+01
3.460000000000000000e+02,4.584249818387159792e+01,3.797771347274107967e+01
3.465000000000000000e+02,4.579695302078329178e+01,3.797771347274107967e+01
3.470000000000000000e+02,4.585641181090684171e+01,3.797771347274107967e+01
3.475000000000000000e+02,4.583920330823180933e+01,3.797771347274107967e+01
3.480000000000000000e+02,4.583056864460301227e+01,3.797771347274107967e+01
3.485000000000000000e+02,4.585867056851644463e+01,3.797771347274107967e+01
3.495000000000000000e+02,4.584492435816799372e+01,3.797771347274107967e+01
3.500000000000000000e+02,4.584963196459342072e+01,3.797771347274107967e+01
3.505000000000000000e+02,4.586065922888793267e+01,3.797771347274107967e+01
3.510000000000000000e+02,4.587174651590035523e+01,3.797771347274107967e+01
3.515000000000000000e+02,4.584445107176627943e+01,3.797771347274107967e+01
3.525000000000000000e+02,4.582614607707159138e+01,3.797771347274107967e+01
3.530000000000000000e+02,4.585479196605610497e+01,3.797771347274107967e+01
3.535000000000000000e+02,4.587574412314575767e+01,3.797771347274107967e+01
3.540000000000000000e+02,4.584151216613862800e+01,3.797771347274107967e+01
3.545000000000000000e+02,4.585448168060488427e+01,3.797771347274107967e+01
3.555000000000000000e+02,4.582710426346296373e+01,3.797771347274107967e+01
3.560000000000000000e+02,4.581958411731177705e+01,3.797771347274107967e+01
3.565000000000000000e+02,4.586737096350724840e+01,3.797771347274107967e+01
3.570000000000000000e+02,4.581341609950494131e+01,3.797771347274107967e+01
3.575000000000000000e+02,4.586576694865727433e+01,3.797771347274107967e+01
3.580000000000000000e+02,4.583937255907337516e+01,3.797771347274107967e+01
3.585000000000000000e+02,4.588051746736842773e+01,3.797771347274107967e+01
3.595000000000000000e+02,4.585153234436626946e+01,3.797771347274107967e+01
3.600000000000000000e+02,4.585091209703679738e+01,3.797771347274107967e+01
3.605000000000000000e+02,4.586319932926497245e+01,3.797771347274107967e+01
3.615000000000000000e+02,4.585614101292655675e+01,3.797771347274107967e+01
3.625000000000000000e+02,4.583338881250326580e+01,3.797771347274107967e+01
3.630000000000000000e+02,4.588584092478428289e+01,3.797771347274107967e+01
3.640000000000000000e+02,4.584105752410793855e+01,3.797771347274107967e+01
3.650000000000000000e+02,4.581563548771519123e+01,3.797771347274107967e+01
3.655000000000000000e+02,4.585447613782790910e+01,3.797771347274107967e+01
3.660000000000000000e+02,4.583613206930884587e+01,3.797771347274107967e+01
3.665000000000000000e+02,4.582460966706579342e+01,3.797771347274107967e+01
3.670000000000000000e+02,4.588465264467627946e+01,3.797771347274107967e+01
3.675000000000000000e+02,4.587041922907768310e+01,3.797771347274107967e+01
3.680000000000000000e+02,4.588226997930446061e+01,3.797771347274107967e+01
3.685000000000000000e+02,4.589358393467031050e+01,3.797771347274107967e+01
3.690000000000000000e+02,4.586172031337630983e+01,3.797771347274107967e+01
3.695000000000000000e+02,4.584950937487997891e+01,3.797771347274107967e+01
3.700000000000000000e+02,4.585345437646412847e+01,3.797771347274107967e+01
3.705000000000000000e+02,4.585308021998413608e+01,3.797771347274107967e+01
3.710000000000000000e+02,4.587335390187307382e+01,3.797771347274107967e+01
3.715000000000000000e+02,4.582400234853702159e+01,3.797771347274107967e+01
3.725000000000000000e+02,4.585125299531183884e+01,3.797771347274107967e+01
3.730000000000000000e+02,4.587871158016231021e+01,3.797771347274107967e+01
3.735000000000000000e+02,4.585010733851496667e+01,3.797771347274107967e+01
3.745000000000000000e+02,4.588607146830041472e+01,3.797771347274107967e+01
3.750000000000000000e+02,4.588636679394140572e+01,3.797771347274107967e+01
3.755000000000000000e+02,4.587944027107451461e+01,3.797771347274107967e+01
3.765000000000000000e+02,4.590326075697364416e+01,3.797771347274107967e+01
3.770000000000000000e+02,4.589164002074210913e+01,3.797771347274107967e+01
3.775000000000000000e+02,4.588144301412119574e+01,3.797771347274107967e+01
3.785000000000000000e+02,4.588610644588386833e+01,3.797771347274107967e+01
3.790000000000000000e+02,4.586459856674603941e+01,3.797771347274107967e+01
3.795000000000000000e+02,4.586189235961612809e+01,3.797771347274107967e+01
3.800000000000000000e+02,4.587735137608459723e+01,3.797771347274107967e+01
3.805000000000000000e+02,4.589438132335855869e+01,3.797771347274107967e+01
3.810000000000000000e+02,4.586181045170171444e+01,3.797771347274107967e+01
3.815000000000000000e+02,4.588826542067604208e+01,3.797771347274107967e+01
3.820000000000000000e+02,4.589868536642229913e+01,3.797771347274107967e+01
3.825000000000000000e+02,4.588740790888024890e+01,3.797771347274107967e+01
3.835000000000000000e+02,4.586106347988384613e+01,3.797771347274107967e+01
3.840000000000000000e+02,4.584641246233104539e+01,3.797771347274107967e+01
3.845000000000000000e+02,4.586487079546328971e+01,3.797771347274107967e+01
3.855000000000000000e+02,4.586509737533705788e+01,3.797771347274107967e+01
3.865000000000000000e+02,4.586684025819655375e+01,3.797771347274107967e+01
3.870000000000000000e+02,4.591021858176079462e+01,3.797771347274107967e+01
3.875000000000000000e+02,4.589898594189299530e+01,3.797771347274107967e+01
3.880000000000000000e+02,4.590652149041071084e+01,3.797771347274107967e+01
3.885000000000000000e+02,4.585134543140519980e+01,3.797771347274107967e+01
3.890000000000000000e+02,4.584156250943115651e+01,3.797771347274107967e+01
3.895000000000000000e+02,4.590601184588478390e+01,3.797771347274107967e+01
3.900000000000000000e+02,4.588815658804515607e+01,3.797771347274107967e+01
3.905000000000000000e+02,4.588721072099611575e+01,3.797771347274107967e+01
3.910000000000000000e+02,4.589880941237350953e+01,3.797771347274107967e+01
3.915000000000000000e+02,4.587438578538739620e+01,3.797771347274107967e+01
3.920000000000000000e+02,4.591011349654961293e+01,3.797771347274107967e+01
3.930000000000000000e+02,4.589363633109540785e+01,3.797771347274107967e+01
3.940000000000000000e+02,4.589356502830859341e+01,3.797771347274107967e+01
3.945000000000000000e+02,4.591312486060525089e+01,3.797771347274107967e+01
3.955000000000000000e+02,4.587106872299238347e+01,3.797771347274107967e+01
3.960000000000000000e+02,4.592575491515402319e+01,3.797771347274107967e+01
3.965000000000000000e+02,4.592375192242164417e+01,3.797771347274107967e+01
3.970000000000000000e+02,4.587455316445382181e+01,3.797771347274107967e+01
3.975000000000000000e+02,4.590285840940823903e+01,3.797771347274107967e+01
3.985000000000000000e+02,4.588306471061619618e+01,3.797771347274107967e+01
3.990000000000000000e+02,4.589958843664886246e+01,3.797771347274107967e+01
3.995000000000000000e+02,4.588993865699269747e+01,3.797771347274107967e+01
4.000000000000000000e+02,4.590521078167753899e+01,3.797771347274107967e+01
4.005000000000000000e+02,4.590118194447915556e+01,3.797771347274107967e+01
4.010000000000000000e+02,4.588644650525123581e+01,3.797771347274107967e+01
4.015000000000000000e+02,4.590578339731796120e+01,3.797771347274107967e+01
4.020000000000000000e+02,4.587440753426712803e+01,3.797771347274107967e+01
4.025000000000000000e+02,4.591274578482300228e+01,3.797771347274107967e+01
4.030000000000000000e+02,4.592707035748721012e+01,3.797771347274107967e+01
4.035000000000000000e+02,4.590195928428636307e+01,3.797771347274107967e+01
4.040000000000000000e+02,4.593134386108474132e+01,3.797771347274107967e+01
4.045000000000000000e+02,4.589909562932596288e+01,3.797771347274107967e+01
4.050000000000000000e+02,4.591736271756371224e+01,3.797771347274107967e+01
4.055000000000000000e+02,4.590251707785194668e+01,3.797771347274107967e+01
4.060000000000000000e+02,4.586300814526151726e+01,3.797771347274107967e+01
4.065000000000000000e+02,4.586155237182983768e+01,3.797771347274107967e+01
4.070000000000000000e+02,4.588542822711033864e+01,3.797771347274107967e+01
4.075000000000000000e+02,4.591967343734668816e+01,3.797771347274107967e+01
4.080000000000000000e+02,4.586871303929373767e+01,3.797771347274107967e+01
4.085000000000000000e+02,4.593308845857288958e+01,3.797771347274107967e+01
4.090000000000000000e+02,4.588830754687622715e+01,3.797771347274107967e+01
4.095000000000000000e+02,4.591423379620158585e+01,3.797771347274107967e+01
4.100000000000000000e+02,4.588484253977020444e+01,3.797771347274107967e+01
4.105000000000000000e+02,4.590123714970527402e+01,3.797771347274107967e+01
4.110000000000000000e+02,4.589426745604977498e+01,3.797771347274107967e+01
4.115000000000000000e+02,4.593107220570712457e+01,3.797771347274107967e+01
4.120000000000000000e+02,4.592119219260435870e+01,3.797771347274107967e+01
4.125000000000000000e+02,4.587680267829705372e+01,3.797771347274107967e+01
4.130000000000000000e+02,4.588596649983560383e+01,3.797771347274107967e+01
4.135000000000000000e+02,4.591508247975361456e+01,3.797771347274107967e+01
4.140000000000000000e+02,4.594075691414213480e+01,3.797771347274107967e+01
4.145000000000000000e+02,4.590775023665527499e+01,3.797771347274107967e+01
4.155000000000000000e+02,4.593011817305015398e+01,3.797771347274107967e+01
4.160000000000000000e+02,4.591175823409475498e+01,3.797771347274107967e+01
4.165000000000000000e+02,4.590566387870238430e+01,3.797771347274107967e+01
4.170000000000000000e+02,4.588708647746518920e+01,3.797771347274107967e+01
4.175000000000000000e+02,4.591281154797530917e+01,3.797771347274107967e+01
4.185000000000000000e+02,4.590317815713690663e+01,3.797771347274107967e+01
4.190000000000000000e+02,4.590622564345020606e+01,3.797771347274107967e+01
4.195000000000000000e+02,4.591146292202786583e+01,3.797771347274107967e+01
4.200000000000000000e+02,4.593009240364218471e+01,3.797771347274107967e+01
4.205000000000000000e+02,4.592639523090767284e+01,3.797771347274107967e+01
4.210000000000000000e+02,4.591470314768214678e+01,3.797771347274107967e+01
4.215000000000000000e+02,4.592696683278271763e+01,3.797771347274107967e+01
4.220000000000000000e+02,4.588709941015813598e+01,3.797771347274107967e+01
4.225000000000000000e+02,4.594037107161199884e+01,3.797771347274107967e+01
4.230000000000000000e+02,4.590888129393825068e+01,3.797771347274107967e+01
4.235000000000000000e+02,4.588944245797344479e+01,3.797771347274107967e+01
4.240000000000000000e+02,4.591403643359272735e+01,3.797771347274107967e+01
4.250000000000000000e+02,4.594522399747186370e+01,3.797771347274107967e+01
4.255000000000000000e+02,4.592521351323529899e+01,3.797771347274107967e+01
4.260000000000000000e+02,4.591238158705376549e+01,3.797771347274107967e+01
4.265000000000000000e+02,4.592532132831280478e+01,3.797771347274107967e+01
4.270000000000000000e+02,4.593728598672307584e+01,3.797771347274107967e+01
4.275000000000000000e+02,4.590983919074820108e+01,3.797771347274107967e+01
4.290000000000000000e+02,4.587403151173694482e+01,3.797771347274107967e+01
4.300000000000000000e+02,4.594322638586363894e+01,3.797771347274107967e+01
4.305000000000000000e+02,4.590733028721699327e+01,3.797771347274107967e+01
4.310000000000000000e+02,4.593218965798407538e+01,3.797771347274107967e+01
4.315000000000000000e+02,4.592547216706031321e+01,3.797771347274107967e+01
4.320000000000000000e+02,4.587351724171996636e+01,3.797771347274107967e+01
4.335000000000000000e+02,4.589890239329533728e+01,3.797771347274107967e+01
4.345000000000000000e+02,4.593961601275334772e+01,3.797771347274107967e+01
4.350000000000000000e+02,4.587927702133385566e+01,3.797771347274107967e+01
4.355000000000000000e+02,4.595024204547178215e+01,3.797771347274107967e+01
4.360000000000000000e+02,4.591488748586242963e+01,3.797771347274107967e+01
4.370000000000000000e+02,4.589251983573252858e+01,3.797771347274107967e+01
4.375000000000000000e+02,4.592359893115126823e+01,3.797771347274107967e+01
4.380000000000000000e+02,4.593890297401734557e+01,3.797771347274107967e+01
4.385000000000000000e+02,4.592097953079349537e+01,3.797771347274107967e+01
4.390000000000000000e+02,4.594702824188365753e+01,3.797771347274107967e+01
4.395000000000000000e+02,4.590450473700530409e+01,3.797771347274107967e+01
4.400000000000000000e+02,4.590708431726847749e+01,3.797771347274107967e+01
4.405000000000000000e+02,4.592135980199532241e+01,3.797771347274107967e+01
4.415000000000000000e+02,4.594882539361422147e+01,3.797771347274107967e+01
4.420000000000000000e+02,4.588446007161581974e+01,3.797771347274107967e+01
4.425000000000000000e+02,4.594470008480477929e+01,3.797771347274107967e+01
4.435000000000000000e+02,4.593194712029296767e+01,3.797771347274107967e+01
4.440000000000000000e+02,4.595588287419557361e+01,3.797771347274107967e+01
4.445000000000000000e+02,4.595202078266229506e+01,3.797771347274107967e+01
4.455000000000000000e+02,4.591628866471013737e+01,3.797771347274107967e+01
4.460000000000000000e+02,4.590776754754470090e+01,3.797771347274107967e+01
4.465000000000000000e+02,4.593724906344925785e+01,3.797771347274107967e+01
4.470000000000000000e+02,4.589199196057826668e+01,3.797771347274107967e+01
4.475000000000000000e+02,4.594219319363075016e+01,3.797771347274107967e+01
4.485000000000000000e+02,4.593975218940384764e+01,3.797771347274107967e+01
4.490000000000000000e+02,4.593594905922932981e+01,3.797771347274107967e+01
4.495000000000000000e+02,4.588758511562329545e+01,3.797771347274107967e+01
4.500000000000000000e+02,4.590398067344649036e+01,3.797771347274107967e+01
4.505000000000000000e+02,4.593780243325160484e+01,3.797771347274107967e+01
4.510000000000000000e+02,4.589311203305329911e+01,3.797771347274107967e+01
4.515000000000000000e+02,4.592174801762233471e+01,3.797771347274107967e+01
4.520000000000000000e+02,4.590437683304217842e+01,3.797771347274107967e+01
4.525000000000000000e+02,4.594867425432985897e+01,3.797771347274107967e+01
4.530000000000000000e+02,4.589589048404641858e+01,3.797771347274107967e+01
4.535000000000000000e+02,4.591524978146240699e+01,3.797771347274107967e+01
4.540000000000000000e+02,4.589595530968701809e+01,3.797771347274107967e+01
4.545000000000000000e+02,4.594247713188599391e+01,3.797771347274107967e+01
4.550000000000000000e+02,4.593914661440238234e+01,3.797771347274107967e+01
4.555000000000000000e+02,4.592302257665197374e+01,3.797771347274107967e+01
4.565000000000000000e+02,4.593671077368605893e+01,3.797771347274107967e+01
4.570000000000000000e+02,4.595242618728325823e+01,3.797771347274107967e+01
4.575000000000000000e+02,4.590921565005302796e+01,3.797771347274107967e+01
4.580000000000000000e+02,4.591823093251714738e+01,3.797771347274107967e+01
4.585000000000000000e+02,4.594248690242670818e+01,3.797771347274107967e+01
4.590000000000000000e+02,4.589822335146033083e+01,3.797771347274107967e+01
4.595000000000000000e+02,4.592684252844497195e+01,3.797771347274107967e+01
4.600000000000000000e+02,4.590274449445530536e+01,3.797771347274107967e+01
4.605000000000000000e+02,4.595575922232188759e+01,3.797771347274107967e+01
4.610000000000000000e+02,4.594007406882781197e+01,3.797771347274107967e+01
4.615000000000000000e+02,4.592892492992304909e+01,3.797771347274107967e+01
4.620000000000000000e+02,4.592801051230361509e+01,3.797771347274107967e+01
4.625000000000000000e+02,4.595404881437327305e+01,3.797771347274107967e+01
4.640000000000000000e+02,4.593885932808638728e+01,3.797771347274107967e+01
4.655000000000000000e+02,4.591957706903981773e+01,3.797771347274107967e+01
4.660000000000000000e+02,4.595971741230640362e+01,3.797771347274107967e+01
4.670000000000000000e+02,4.594567453365610987e+01,3.797771347274107967e+01
4.675000000000000000e+02,4.594828685978694693e+01,3.797771347274107967e+01
4.680000000000000000e+02,4.595641620037296349e+01,3.797771347274107967e+01
4.685000000000000000e+02,4.593888062871218381e+01,3.797771347274107967e+01
4.690000000000000000e+02,4.595186631238878050e+01,3.797771347274107967e+01
4.705000000000000000e+02,4.597435538804569433e+01,3.797771347274107967e+01
4.715000000000000000e+02,4.592370955219408302e+01,3.797771347274107967e+01
4.720000000000000000e+02,4.596317748022163840e+01,3.797771347274107967e+01
4.725000000000000000e+02,4.590991459812578057e+01,3.797771347274107967e+01
4.730000000000000000e+02,4.595632239422067045e+01,3.797771347274107967e+01
4.735000000000000000e+02,4.594377802874753058e+01,3.797771347274107967e+01
4.740000000000000000e+02,4.597128753236695786e+01,3.797771347274107967e+01
4.750000000000000000e+02,4.595802385396014955e+01,3.797771347274107967e+01
4.760000000000000000e+02,4.593081975838841657e+01,3.797771347274107967e+01
4.765000000000000000e+02,4.596205061779568979e+01,3.797771347274107967e+01
4.770000000000000000e+02,4.591292625634346791e+01,3.797771347274107967e+01
4.775000000000000000e+02,4.594405213361317664e+01,3.797771347274107967e+01
4.785000000000000000e+02,4.591754065896792270e+01,3.797771347274107967e+01
4.790000000000000000e+02,4.596538203448458404e+01,3.797771347274107967e+01
4.795000000000000000e+02,4.595636312957370251e+01,3.797771347274107967e+01
4.805000000000000000e+02,4.593825188345896038e+01,3.797771347274107967e+01
4.815000000000000000e+02,4.593130520288545426e+01,3.797771347274107967e+01
4.820000000000000000e+02,4.597091283927841943e+01,3.797771347274107967e+01
4.830000000000000000e+02,4.593098253616083326e+01,3.797771347274107967e+01
4.835000000000000000e+02,4.596484215278644569e+01,3.797771347274107967e+01
4.840000000000000000e+02,4.595724076317892326e+01,3.797771347274107967e+01
4.850000000000000000e+02,4.596585933279801850e+01,3.797771347274107967e+01
4.855000000000000000e+02,4.594775011262505870e+01,3.797771347274107967e+01
4.860000000000000000e+02,4.592206461244303028e+01,3.797771347274107967e+01
4.865000000000000000e+02,4.594440659998170418e+01,3.797771347274107967e+01
4.870000000000000000e+02,4.597995204785208756e+01,3.797771347274107967e+01
4.875000000000000000e+02,4.593192447918480070e+01,3.797771347274107967e+01
4.880000000000000000e+02,4.596511212625117082e+01,3.797771347274107967e+01
4.885000000000000000e+02,4.593213058561602935e+01,3.797771347274107967e+01
4.890000000000000000e+02,4.591524173216760119e+01,3.797771347274107967e+01
4.895000000000000000e+02,4.592564167746134984e+01,3.797771347274107967e+01
4.900000000000000000e+02,4.595594864873727659e+01,3.797771347274107967e+01
4.905000000000000000e+02,4.597074894000265033e+01,3.797771347274107967e+01
4.910000000000000000e+02,4.595269313462166139e+01,3.797771347274107967e+01
4.925000000000000000e+02,4.597168768085089141e+01,3.797771347274107967e+01
4.935000000000000000e+02,4.593303606747316792e+01,3.797771347274107967e+01
4.940000000000000000e+02,4.593743068192642198e+01,3.797771347274107967e+01
4.945000000000000000e+02,4.596475617395721258e+01,3.797771347274107967e+01
4.950000000000000000e+02,4.593304911465094875e+01,3.797771347274107967e+01
4.965000000000000000e+02,4.595195217100048524e+01,3.797771347274107967e+01
4.975000000000000000e+02,4.593152941233790187e+01,3.797771347274107967e+01
4.980000000000000000e+02,4.594539117514657534e+01,3.797771347274107967e+01
4.985000000000000000e+02,4.597086182960916290e+01,3.797771347274107967e+01
4.990000000000000000e+02,4.592142649166827084e+01,3.797771347274107967e+01
4.995000000000000000e+02,4.597046354641341281e+01,3.797771347274107967e+01
5.000000000000000000e+02,4.595557934234759756e+01,3.797771347274107967e+01
5.005000000000000000e+02,4.594032066059688191e+01,3.797771347274107967e+01
5.010000000000000000e+02,4.596513602992916248e+01,3.797771347274107967e+01
5.020000000000000000e+02,4.594216925117761008e+01,3.797771347274107967e+01
5.030000000000000000e+02,4.592591051758403609e+01,3.797771347274107967e+01
5.035000000000000000e+02,4.598233290527536354e+01,3.797771347274107967e+01
5.050000000000000000e+02,4.590523747495590356e+01,3.797771347274107967e+01
5.060000000000000000e+02,4.596808402834384566e+01,3.797771347274107967e+01
5.065000000000000000e+02,4.598251664031881347e+01,3.797771347274107967e+01
5.070000000000000000e+02,4.592433326458341725e+01,3.797771347274107967e+01
5.075000000000000000e+02,4.597640735616854357e+01,3.797771347274107967e+01
5.080000000000000000e+02,4.595533143286754552e+01,3.797771347274107967e+01
5.085000000000000000e+02,4.597240862151591756e+01,3.797771347274107967e+01
5.095000000000000000e+02,4.593205705354838386e+01,3.797771347274107967e+01
5.100000000000000000e+02,4.595025739904802720e+01,3.797771347274107967e+01
5.105000000000000000e+02,4.597072765680407969e+01,3.797771347274107967e+01
5.110000000000000000e+02,4.591329018312742960e+01,3.797771347274107967e+01
5.115000000000000000e+02,4.598808680547566752e+01,3.797771347274107967e+01
5.120000000000000000e+02,4.593480490028295549e+01,3.797771347274107967e+01
5.125000000000000000e+02,4.591407012938678633e+01,3.797771347274107967e+01
5.130000000000000000e+02,4.597561648253065414e+01,3.797771347274107967e+01
5.135000000000000000e+02,4.594461601493349434e+01,3.797771347274107967e+01
5.140000000000000000e+02,4.595318958883174076e+01,3.797771347274107967e+01
5.145000000000000000e+02,4.596537131873262894e+01,3.797771347274107967e+01
5.150000000000000000e+02,4.592735805709382646e+01,3.797771347274107967e+01
5.155000000000000000e+02,4.597510155746270755e+01,3.797771347274107967e+01
5.160000000000000000e+02,4.594268783380406518e+01,3.797771347274107967e+01
5.165000000000000000e+02,4.591504789513335538e+01,3.797771347274107967e+01
5.170000000000000000e+02,4.598531088729210836e+01,3.797771347274107967e+01
5.175000000000000000e+02,4.594397497779569761e+01,3.797771347274107967e+01
5.180000000000000000e+02,4.591727452792050457e+01,3.797771347274107967e+01
5.185000000000000000e+02,4.594567391554411984e+01,3.797771347274107967e+01
5.190000000000000000e+02,4.598151670855570927e+01,3.797771347274107967e+01
5.195000000000000000e+02,4.592129940303292557e+01,3.797771347274107967e+01
5.200000000000000000e+02,4.596176314722028877e+01,3.797771347274107967e+01
5.205000000000000000e+02,4.593144624926323161e+01,3.797771347274107967e+01
5.210000000000000000e+02,4.596574188412846240e+01,3.797771347274107967e+01
5.215000000000000000e+02,4.595361771524419936e+01,3.797771347274107967e+01
5.220000000000000000e+02,4.594354725220691193e+01,3.797771347274107967e+01
5.225000000000000000e+02,4.593725130194472683e+01,3.797771347274107967e+01
5.230000000000000000e+02,4.596409345289346504e+01,3.797771347274107967e+01
5.235000000000000000e+02,4.595375032812584237e+01,3.797771347274107967e+01
5.240000000000000000e+02,4.596681041303222059e+01,3.797771347274107967e+01
5.250000000000000000e+02,4.592981067087067260e+01,3.797771347274107967e+01
5.255000000000000000e+02,4.592445320955276600e+01,3.797771347274107967e+01
5.260000000000000000e+02,4.597387083039926381e+01,3.797771347274107967e+01
5.270000000000000000e+02,4.593459714463578081e+01,3.797771347274107967e+01
5.275000000000000000e+02,4.596401601773636258e+01,3.797771347274107967e+01
5.280000000000000000e+02,4.596111288200722811e+01,3.797771347274107967e+01
5.285000000000000000e+02,4.593930585580962855e+01,3.797771347274107967e+01
5.290000000000000000e+02,4.597451600261024396e+01,3.797771347274107967e+01
5.295000000000000000e+02,4.595191461668149913e+01,3.797771347274107967e+01
5.300000000000000000e+02,4.596202336314274817e+01,3.797771347274107967e+01
5.315000000000000000e+02,4.592899410893874546e+01,3.797771347274107967e+01
5.325000000000000000e+02,4.591721637801295941e+01,3.797771347274107967e+01
5.330000000000000000e+02,4.596108514086173358e+01,3.797771347274107967e+01
5.340000000000000000e+02,4.592079088289855804e+01,3.797771347274107967e+01
5.345000000000000000e+02,4.596865335603351355e+01,3.797771347274107967e+01
5.350000000000000000e+02,4.594976706827621626e+01,3.797771347274107967e+01
5.360000000000000000e+02,4.592672948055198390e+01,3.797771347274107967e+01
5.365000000000000000e+02,4.596863302362833537e+01,3.797771347274107967e+01
5.370000000000000000e+02,4.597439123760204893e+01,3.797771347274107967e+01
5.375000000000000000e+02,4.591552282053188350e+01,3.797771347274107967e+01
5.380000000000000000e+02,4.593835275894117842e+01,3.797771347274107967e+01
5.385000000000000000e+02,4.596564119696711259e+01,3.797771347274107967e+01
5.390000000000000000e+02,4.592098402176332428e+01,3.797771347274107967e+01
5.395000000000000000e+02,4.596264487069127114e+01,3.797771347274107967e+01
5.400000000000000000e+02,4.595168543138630923e+01,3.797771347274107967e+01
5.410000000000000000e+02,4.596421558036781363e+01,3.797771347274107967e+01
5.415000000000000000e+02,4.596860082333225961e+01,3.797771347274107967e+01
5.420000000000000000e+02,4.592344446319987838e+01,3.797771347274107967e+01
5.425000000000000000e+02,4.597247445160292045e+01,3.797771347274107967e+01
5.430000000000000000e+02,4.593393849044653621e+01,3.797771347274107967e+01
5.440000000000000000e+02,4.596122789009938003e+01,3.797771347274107967e+01
5.445000000000000000e+02,4.599444203930561770e+01,3.797771347274107967e+01
5.450000000000000000e+02,4.593646488835182140e+01,3.797771347274107967e+01
5.455000000000000000e+02,4.596092772941573656e+01,3.797771347274107967e+01
5.460000000000000000e+02,4.598832684486550448e+01,3.797771347274107967e+01
5.465000000000000000e+02,4.591898500505856617e+01,3.797771347274107967e+01
5.470000000000000000e+02,4.595455863004641373e+01,3.797771347274107967e+01
5.475000000000000000e+02,4.596489219411588323e+01,3.797771347274107967e+01
5.480000000000000000e+02,4.595449587836537830e+01,3.797771347274107967e+01
5.485000000000000000e+02,4.598236236626797080e+01,3.797771347274107967e+01
5.490000000000000000e+02,4.593780045486111163e+01,3.797771347274107967e+01
5.500000000000000000e+02,4.598563939577683612e+01,3.797771347274107967e+01
5.505000000000000000e+02,4.595006593329598132e+01,3.797771347274107967e+01
5.510000000000000000e+02,4.597187101099450501e+01,3.797771347274107967e+01
5.515000000000000000e+02,4.594312540284444424e+01,3.797771347274107967e+01
5.520000000000000000e+02,4.597880754426982008e+01,3.797771347274107967e+01
5.530000000000000000e+02,4.596751664030457363e+01,3.797771347274107967e+01
5.540000000000000000e+02,4.593410955885382663e+01,3.797771347274107967e+01
5.545000000000000000e+02,4.598453465645733473e+01,3.797771347274107967e+01
5.550000000000000000e+02,4.592519586035194834e+01,3.797771347274107967e+01
5.555000000000000000e+02,4.595669280014192992e+01,3.797771347274107967e+01
5.560000000000000000e+02,4.597819820925146672e+01,3.797771347274107967e+01
5.565000000000000000e+02,4.596668452999059440e+01,3.797771347274107967e+01
5.570000000000000000e+02,4.593669792840637456e+01,3.797771347274107967e+01
5.575000000000000000e+02,4.598456680148550646e+01,3.797771347274107967e+01
5.590000000000000000e+02,4.592557307531200905e+01,3.797771347274107967e+01
5.600000000000000000e+02,4.596523819929551280e+01,3.797771347274107967e+01
5.605000000000000000e+02,4.591810077214463348e+01,3.797771347274107967e+01
5.620000000000000000e+02,4.597505239421010970e+01,3.797771347274107967e+01
5.630000000000000000e+02,4.598590477915644215e+01,3.797771347274107967e+01
5.635000000000000000e+02,4.592368776076548897e+01,3.797771347274107967e+01
5.640000000000000000e+02,4.598188461377270642e+01,3.797771347274107967e+01
5.645000000000000000e+02,4.593496929283153918e+01,3.797771347274107967e+01
5.650000000000000000e+02,4.596232834890987817e+01,3.797771347274107967e+01
5.655000000000000000e+02,4.592872450440082588e+01,3.797771347274107967e+01
5.665000000000000000e+02,4.598452164083336413e+01,3.797771347274107967e+01
5.670000000000000000e+02,4.597539449466411554e+01,3.797771347274107967e+01
5.675000000000000000e+02,4.595941020810825961e+01,3.797771347274107967e+01
5.680000000000000000e+02,4.593375774452942295e+01,3.797771347274107967e+01
5.685000000000000000e+02,4.599192205841470837e+01,3.797771347274107967e+01
5.690000000000000000e+02,4.596659268211345051e+01,3.797771347274107967e+01
5.695000000000000000e+02,4.591924065689727996e+01,3.797771347274107967e+01
5.700000000000000000e+02,4.598628237353889148e+01,3.797771347274107967e+01
5.710000000000000000e+02,4.595571084872383238e+01,3.797771347274107967e+01
5.715000000000000000e+02,4.596580959371207342e+01,3.797771347274107967e+01
5.720000000000000000e+02,4.599480675737163438e+01,3.797771347274107967e+01
5.730000000000000000e+02,4.592080585221568612e+01,3.797771347274107967e+01
5.735000000000000000e+02,4.594469537799672310e+01,3.797771347274107967e+01
5.740000000000000000e+02,4.596504931391032045e+01,3.797771347274107967e+01
5.745000000000000000e+02,4.594357215933456473e+01,3.797771347274107967e+01
5.750000000000000000e+02,4.599350525492135233e+01,3.797771347274107967e+01
5.760000000000000000e+02,4.591963785539675058e+01,3.797771347274107967e+01
5.765000000000000000e+02,4.594354904331238032e+01,3.797771347274107967e+01
5.770000000000000000e+02,4.592744251227710350e+01,3.797771347274107967e+01
5.775000000000000000e+02,4.598247041891967513e+01,3.797771347274107967e+01
5.780000000000000000e+02,4.594835906496997779e+01,3.797771347274107967e+01
5.785000000000000000e+02,4.599234365668311142e+01,3.797771347274107967e+01
5.790000000000000000e+02,4.596958361881501531e+01,3.797771347274107967e+01
5.800000000000000000e+02,4.598167726008314560e+01,3.797771347274107967e+01
5.810000000000000000e+02,4.597853264068280765e+01,3.797771347274107967e+01
5.815000000000000000e+02,4.594574872078979411e+01,3.797771347274107967e+01
5.820000000000000000e+02,4.598240189596462812e+01,3.797771347274107967e+01
5.825000000000000000e+02,4.596346044315484392e+01,3.797771347274107967e+01
5.830000000000000000e+02,4.592349759867999381e+01,3.797771347274107967e+01
5.835000000000000000e+02,4.593462459073118964e+01,3.797771347274107967e+01
5.845000000000000000e+02,4.596547047790122065e+01,3.797771347274107967e+01
5.850000000000000000e+02,4.596902462242409371e+01,3.797771347274107967e+01
5.855000000000000000e+02,4.593648724337180056e+01,3.797771347274107967e+01
5.865000000000000000e+02,4.599131932169353831e+01,3.797771347274107967e+01
5.870000000000000000e+02,4.596188554648104940e+01,3.797771347274107967e+01
5.875000000000000000e+02,4.596780688898618195e+01,3.797771347274107967e+01
5.880000000000000000e+02,4.595237859945424219e+01,3.797771347274107967e+01
5.885000000000000000e+02,4.598220985026612340e+01,3.797771347274107967e+01
5.900000000000000000e+02,4.596293773857335907e+01,3.797771347274107967e+01
5.915000000000000000e+02,4.593679074915153393e+01,3.797771347274107967e+01
5.920000000000000000e+02,4.598374626454538827e+01,3.797771347274107967e+01
5.930000000000000000e+02,4.595545080412264127e+01,3.797771347274107967e+01
5.935000000000000000e+02,4.594842334480092916e+01,3.797771347274107967e+01
5.940000000000000000e+02,4.597186023560937684e+01,3.797771347274107967e+01
5.945000000000000000e+02,4.594324250599101589e+01,3.797771347274107967e+01
5.950000000000000000e+02,4.597546477706726620e+01,3.797771347274107967e+01
5.955000000000000000e+02,4.600278320048997216e+01,3.797771347274107967e+01
5.960000000000000000e+02,4.598018645057513965e+01,3.797771347274107967e+01
5.970000000000000000e+02,4.595972148491263454e+01,3.797771347274107967e+01
5.975000000000000000e+02,4.594974787229041624e+01,3.797771347274107967e+01
5.980000000000000000e+02,4.597109474733650814e+01,3.797771347274107967e+01
5.985000000000000000e+02,4.598571157430066592e+01,3.797771347274107967e+01
5.990000000000000000e+02,4.597654903443429220e+01,3.797771347274107967e+01
5.995000000000000000e+02,4.596645207551271994e+01,3.797771347274107967e+01
6.000000000000000000e+02,4.599796441292843241e+01,3.797771347274107967e+01
6.010000000000000000e+02,4.597898627303109720e+01,3.797771347274107967e+01
6.020000000000000000e+02,4.595807665267538056e+01,3.797771347274107967e+01
6.025000000000000000e+02,4.598818681948533538e+01,3.797771347274107967e+01
6.030000000000000000e+02,4.600362342176125452e+01,3.797771347274107967e+01
6.035000000000000000e+02,4.600368126083033360e+01,3.797771347274107967e+01
6.040000000000000000e+02,4.597925807254507191e+01,3.797771347274107967e+01
6.050000000000000000e+02,4.598878340782083285e+01,3.797771347274107967e+01
6.055000000000000000e+02,4.595849375463654241e+01,3.797771347274107967e+01
6.060000000000000000e+02,4.595884795798293965e+01,3.797771347274107967e+01
6.065000000000000000e+02,4.597747410014727620e+01,3.797771347274107967e+01
6.070000000000000000e+02,4.593036853872830250e+01,3.797771347274107967e+01
6.075000000000000000e+02,4.598633703489828406e+01,3.797771347274107967e+01
6.080000000000000000e+02,4.596052361188715452e+01,3.797771347274107967e+01
6.085000000000000000e+02,4.595249250530028462e+01,3.797771347274107967e+01
6.090000000000000000e+02,4.594711823481296165e+01,3.797771347274107967e+01
6.095000000000000000e+02,4.596468801589388420e+01,3.797771347274107967e+01
6.100000000000000000e+02,4.599514034286398356e+01,3.797771347274107967e+01
6.105000000000000000e+02,4.595939516960288529e+01,3.797771347274107967e+01
6.120000000000000000e+02,4.599059080859023396e+01,3.797771347274107967e+01
6.130000000000000000e+02,4.596472473958765903e+01,3.797771347274107967e+01
6.135000000000000000e+02,4.596962614233797240e+01,3.797771347274107967e+01
6.140000000000000000e+02,4.597766314390023012e+01,3.797771347274107967e+01
6.145000000000000000e+02,4.595962605782337818e+01,3.797771347274107967e+01
6.150000000000000000e+02,4.597331161238835762e+01,3.797771347274107967e+01
6.155000000000000000e+02,4.596818227624602571e+01,3.797771347274107967e+01
6.160000000000000000e+02,4.594786432255894226e+01,3.797771347274107967e+01
6.165000000000000000e+02,4.597468476796867520e+01,3.797771347274107967e+01
6.170000000000000000e+02,4.598523217251898387e+01,3.797771347274107967e+01
6.175000000000000000e+02,4.595969236587918516e+01,3.797771347274107967e+01
6.185000000000000000e+02,4.594175961557954935e+01,3.797771347274107967e+01
6.190000000000000000e+02,4.595309929687606854e+01,3.797771347274107967e+01
6.195000000000000000e+02,4.596924827499741184e+01,3.797771347274107967e+01
6.200000000000000000e+02,4.600474213658339551e+01,3.797771347274107967e+01
6.205000000000000000e+02,4.598008900170948721e+01,3.797771347274107967e+01
6.210000000000000000e+02,4.594714635724243124e+01,3.797771347274107967e+01
6.215000000000000000e+02,4.593091386036991253e+01,3.797771347274107967e+01
6.220000000000000000e+02,4.596043113172774497e+01,3.797771347274107967e+01
6.235000000000000000e+02,4.597547119912601943e+01,3.797771347274107967e+01
6.245000000000000000e+02,4.600542956383807081e+01,3.797771347274107967e+01
6.250000000000000000e+02,4.595121033630869789e+01,3.797771347274107967e+01
6.265000000000000000e+02,4.597491460413796460e+01,3.797771347274107967e+01
6.275000000000000000e+02,4.599062829220232373e+01,3.797771347274107967e+01
6.280000000000000000e+02,4.596985339709691232e+01,3.797771347274107967e+01
6.285000000000000000e+02,4.593964197884533718e+01,3.797771347274107967e+01
6.290000000000000000e+02,4.598770526802139358e+01,3.797771347274107967e+01
6.300000000000000000e+02,4.596200997238535280e+01,3.797771347274107967e+01
6.310000000000000000e+02,4.593922112483426190e+01,3.797771347274107967e+01
6.315000000000000000e+02,4.598508368831976156e+01,3.797771347274107967e+01
6.325000000000000000e+02,4.598253557472173014e+01,3.797771347274107967e+01
6.335000000000000000e+02,4.597370028222799476e+01,3.797771347274107967e+01
6.340000000000000000e+02,4.592373399507791731e+01,3.797771347274107967e+01
6.350000000000000000e+02,4.597040091826812613e+01,3.797771347274107967e+01
6.360000000000000000e+02,4.598409545346439131e+01,3.797771347274107967e+01
6.365000000000000000e+02,4.596653138537179473e+01,3.797771347274107967e+01
6.370000000000000000e+02,4.595993309704748953e+01,3.797771347274107967e+01
6.375000000000000000e+02,4.597818983311924512e+01,3.797771347274107967e+01
6.380000000000000000e+02,4.592832586132165318e+01,3.797771347274107967e+01
6.385000000000000000e+02,4.597904110372007125e+01,3.797771347274107967e+01
6.390000000000000000e+02,4.594672247499597972e+01,3.797771347274107967e+01
6.395000000000000000e+02,4.595647743783969474e+01,3.797771347274107967e+01
6.405000000000000000e+02,4.597096744441770966e+01,3.797771347274107967e+01
6.415000000000000000e+02,4.596996427965215304e+01,3.797771347274107967e+01
6.420000000000000000e+02,4.592428198286111041e+01,3.797771347274107967e+01
6.430000000000000000e+02,4.599391707005828067e+01,3.797771347274107967e+01
6.435000000000000000e+02,4.595980736551268819e+01,3.797771347274107967e+01
6.440000000000000000e+02,4.594824055545827690e+01,3.797771347274107967e+01
6.445000000000000000e+02,4.597948215471240729e+01,3.797771347274107967e+01
6.450000000000000000e+02,4.599032364854501509e+01,3.797771347274107967e+01
6.455000000000000000e+02,4.595871761285613388e+01,3.797771347274107967e+01
6.465000000000000000e+02,4.593334980205870721e+01,3.797771347274107967e+01
6.470000000000000000e+02,4.598930008419156223e+01,3.797771347274107967e+01
6.475000000000000000e+02,4.597985025357991162e+01,3.797771347274107967e+01
6.485000000000000000e+02,4.596007148983078139e+01,3.797771347274107967e+01
6.490000000000000000e+02,4.595626868497822670e+01,3.797771347274107967e+01
6.495000000000000000e+02,4.597148832412364783e+01,3.797771347274107967e+01
6.500000000000000000e+02,4.592622347429899321e+01,3.797771347274107967e+01
6.505000000000000000e+02,4.597335494055913330e+01,3.797771347274107967e+01
6.520000000000000000e+02,4.592760195425852032e+01,3.797771347274107967e+01
6.530000000000000000e+02,4.598932759458529063e+01,3.797771347274107967e+01
6.535000000000000000e+02,4.600452596230634583e+01,3.797771347274107967e+01
6.540000000000000000e+02,4.598224109957550354e+01,3.797771347274107967e+01
6.545000000000000000e+02,4.596836296666845811e+01,3.797771347274107967e+01
6.550000000000000000e+02,4.599141773941958178e+01,3.797771347274107967e+01
6.555000000000000000e+02,4.599820700704797360e+01,3.797771347274107967e+01
6.560000000000000000e+02,4.598108471947487175e+01,3.797771347274107967e+01
6.565000000000000000e+02,4.600323052889679332e+01,3.797771347274107967e+01
6.570000000000000000e+02,4.600432815603707581e+01,3.797771347274107967e+01
6.575000000000000000e+02,4.595542096909117902e+01,3.797771347274107967e+01
6.585000000000000000e+02,4.595280641406943545e+01,3.797771347274107967e+01
6.590000000000000000e+02,4.597786362244392677e+01,3.797771347274107967e+01
6.595000000000000000e+02,4.599481308749306407e+01,3.797771347274107967e+01
6.600000000000000000e+02,4.598403268765898133e+01,3.797771347274107967e+01
6.605000000000000000e+02,4.599100621992901949e+01,3.797771347274107967e+01
6.620000000000000000e+02,4.598668130043288471e+01,3.797771347274107967e+01
6.630000000000000000e+02,4.597936286206555678e+01,3.797771347274107967e+01
6.635000000000000000e+02,4.595787137338490425e+01,3.797771347274107967e+01
6.640000000000000000e+02,4.594505374078083548e+01,3.797771347274107967e+01
6.645000000000000000e+02,4.593860982374955171e+01,3.797771347274107967e+01
6.650000000000000000e+02,4.596210289774160884e+01,3.797771347274107967e+01
6.655000000000000000e+02,4.599298161225360104e+01,3.797771347274107967e+01
6.660000000000000000e+02,4.600820640222075752e+01,3.797771347274107967e+01
6.665000000000000000e+02,4.595672444526102396e+01,3.797771347274107967e+01
6.670000000000000000e+02,4.598384681190055545e+01,3.797771347274107967e+01
6.675000000000000000e+02,4.596282259617552768e+01,3.797771347274107967e+01
6.680000000000000000e+02,4.598650483432642488e+01,3.797771347274107967e+01
6.685000000000000000e+02,4.597124566579247329e+01,3.797771347274107967e+01
6.690000000000000000e+02,4.595166410658827516e+01,3.797771347274107967e+01
6.695000000000000000e+02,4.599327989858836929e+01,3.797771347274107967e+01
6.700000000000000000e+02,4.594157823343778801e+01,3.797771347274107967e+01
6.705000000000000000e+02,4.596403209720843108e+01,3.797771347274107967e+01
6.710000000000000000e+02,4.598431421898674643e+01,3.797771347274107967e+01
6.715000000000000000e+02,4.600173871914518031e+01,3.797771347274107967e+01
6.720000000000000000e+02,4.597022495744060677e+01,3.797771347274107967e+01
6.730000000000000000e+02,4.596053683835166481e+01,3.797771347274107967e+01
6.735000000000000000e+02,4.595900076714202953e+01,3.797771347274107967e+01
6.740000000000000000e+02,4.599423284980393589e+01,3.797771347274107967e+01
6.745000000000000000e+02,4.593192038379969233e+01,3.797771347274107967e+01
6.750000000000000000e+02,4.593423642827264786e+01,3.797771347274107967e+01
6.755000000000000000e+02,4.599571313435243525e+01,3.797771347274107967e+01
6.760000000000000000e+02,4.597020895914065619e+01,3.797771347274107967e+01
6.765000000000000000e+02,4.598262947488183272e+01,3.797771347274107967e+01
6.770000000000000000e+02,4.592930925814173548e+01,3.797771347274107967e+01
6.775000000000000000e+02,4.598379713745399044e+01,3.797771347274107967e+01
6.785000000000000000e+02,4.593855322303598143e+01,3.797771347274107967e+01
6.790000000000000000e+02,4.594693816489594695e+01,3.797771347274107967e+01
6.795000000000000000e+02,4.598549038826043756e+01,3.797771347274107967e+01
6.800000000000000000e+02,4.596658831644025867e+01,3.797771347274107967e+01
6.805000000000000000e+02,4.597151740217469751e+01,3.797771347274107967e+01
6.810000000000000000e+02,4.599536491008085903e+01,3.797771347274107967e+01
6.815000000000000000e+02,4.597098241052570700e+01,3.797771347274107967e+01
6.820000000000000000e+02,4.594593339715589764e+01,3.797771347274107967e+01
6.825000000000000000e+02,4.600854767847275184e+01,3.797771347274107967e+01
6.835000000000000000e+02,4.598360776690751806e+01,3.797771347274107967e+01
6.840000000000000000e+02,4.594358768217052358e+01,3.797771347274107967e+01
6.845000000000000000e+02,4.598528540780078799e+01,3.797771347274107967e+01
6.855000000000000000e+02,4.592752797106691531e+01,3.797771347274107967e+01
6.860000000000000000e+02,4.595625163981269878e+01,3.797771347274107967e+01
6.865000000000000000e+02,4.597520337566482596e+01,3.797771347274107967e+01
6.870000000000000000e+02,4.594124157114911355e+01,3.797771347274107967e+01
6.875000000000000000e+02,4.598576464216252191e+01,3.797771347274107967e+01
6.885000000000000000e+02,4.594579211963392851e+01,3.797771347274107967e+01
6.890000000000000000e+02,4.593619133576136448e+01,3.797771347274107967e+01
6.895000000000000000e+02,4.596403223223866519e+01,3.797771347274107967e+01
6.900000000000000000e+02,4.597413541011000859e+01,3.797771347274107967e+01
6.905000000000000000e+02,4.594515687663120218e+01,3.797771347274107967e+01
6.910000000000000000e+02,4.593282646498948196e+01,3.797771347274107967e+01
6.915000000000000000e+02,4.599287639242876224e+01,3.797771347274107967e+01
6.920000000000000000e+02,4.599717222307094033e+01,3.797771347274107967e+01
6.925000000000000000e+02,4.597633338991434471e+01,3.797771347274107967e+01
6.930000000000000000e+02,4.600800141725456172e+01,3.797771347274107967e+01
6.935000000000000000e+02,4.594552598098866270e+01,3.797771347274107967e+01
6.940000000000000000e+02,4.596390065694416904e+01,3.797771347274107967e+01
6.945000000000000000e+02,4.594646535118585007e+01,3.797771347274107967e+01
6.950000000000000000e+02,4.595652419558685864e+01,3.797771347274107967e+01
6.960000000000000000e+02,4.599638955180874689e+01,3.797771347274107967e+01
6.965000000000000000e+02,4.597422967594824428e+01,3.797771347274107967e+01
6.970000000000000000e+02,4.594638724759376913e+01,3.797771347274107967e+01
6.975000000000000000e+02,4.599070121989202420e+01,3.797771347274107967e+01
6.980000000000000000e+02,4.596939863017571781e+01,3.797771347274107967e+01
6.985000000000000000e+02,4.595808042226520485e+01,3.797771347274107967e+01
6.990000000000000000e+02,4.598174333360643118e+01,3.797771347274107967e+01
6.995000000000000000e+02,4.596421530424061075e+01,3.797771347274107967e+01
7.000000000000000000e+02,4.596796882968250486e+01,3.797771347274107967e+01
7.005000000000000000e+02,4.600303351068431112e+01,3.797771347274107967e+01
7.010000000000000000e+02,4.597607754644007372e+01,3.797771347274107967e+01
7.015000000000000000e+02,4.599314166386824354e+01,3.797771347274107967e+01
7.025000000000000000e+02,4.594108094157240174e+01,3.797771347274107967e+01
7.030000000000000000e+02,4.593036183049829901e+01,3.797771347274107967e+01
7.035000000000000000e+02,4.596163777057644495e+01,3.797771347274107967e+01
7.040000000000000000e+02,4.597384425964838073e+01,3.797771347274107967e+01
7.045000000000000000e+02,4.595436307071746995e+01,3.797771347274107967e+01
7.050000000000000000e+02,4.593874296749729069e+01,3.797771347274107967e+01
7.055000000000000000e+02,4.599473224848900799e+01,3.797771347274107967e+01
7.060000000000000000e+02,4.594620795677261071e+01,3.797771347274107967e+01
7.065000000000000000e+02,4.596302116910395341e+01,3.797771347274107967e+01
7.070000000000000000e+02,4.594265700178576850e+01,3.797771347274107967e+01
7.075000000000000000e+02,4.599655214090595479e+01,3.797771347274107967e+01
7.080000000000000000e+02,4.597300704292923967e+01,3.797771347274107967e+01
7.085000000000000000e+02,4.595867219863176700e+01,3.797771347274107967e+01
7.090000000000000000e+02,4.598844472048295984e+01,3.797771347274107967e+01
7.095000000000000000e+02,4.595308873913717918e+01,3.797771347274107967e+01
7.100000000000000000e+02,4.597691402875589972e+01,3.797771347274107967e+01
7.105000000000000000e+02,4.598607262418139641e+01,3.797771347274107967e+01
7.110000000000000000e+02,4.595165375597945001e+01,3.797771347274107967e+01
7.115000000000000000e+02,4.596462821292752920e+01,3.797771347274107967e+01
7.120000000000000000e+02,4.598822242381661596e+01,3.797771347274107967e+01
7.125000000000000000e+02,4.598551490955841103e+01,3.797771347274107967e+01
7.130000000000000000e+02,4.595502567210061784e+01,3.797771347274107967e+01
7.135000000000000000e+02,4.599542981171384781e+01,3.797771347274107967e+01
7.140000000000000000e+02,4.594500042703561604e+01,3.797771347274107967e+01
7.155000000000000000e+02,4.599377742364637811e+01,3.797771347274107967e+01
7.165000000000000000e+02,4.599675342388285770e+01,3.797771347274107967e+01
7.170000000000000000e+02,4.598692504919205959e+01,3.797771347274107967e+01
7.175000000000000000e+02,4.595568643744665138e+01,3.797771347274107967e+01
7.180000000000000000e+02,4.599137835199853441e+01,3.797771347274107967e+01
7.185000000000000000e+02,4.596667010592050673e+01,3.797771347274107967e+01
7.190000000000000000e+02,4.598568977589985707e+01,3.797771347274107967e+01
7.195000000000000000e+02,4.596695229923906112e+01,3.797771347274107967e+01
7.200000000000000000e+02,4.597000466048564959e+01,3.797771347274107967e+01
7.205000000000000000e+02,4.597290205562089227e+01,3.797771347274107967e+01
7.210000000000000000e+02,4.599530272887466253e+01,3.797771347274107967e+01
7.215000000000000000e+02,4.598275575707377527e+01,3.797771347274107967e+01
7.220000000000000000e+02,4.594510982646278308e+01,3.797771347274107967e+01
7.225000000000000000e+02,4.595528389422650406e+01,3.797771347274107967e+01
7.230000000000000000e+02,4.599077161053360641e+01,3.797771347274107967e+01
7.235000000000000000e+02,4.593081189835637446e+01,3.797771347274107967e+01
7.245000000000000000e+02,4.595313706337403659e+01,3.797771347274107967e+01
7.255000000000000000e+02,4.597937959737672742e+01,3.797771347274107967e+01
7.260000000000000000e+02,4.595099885358935410e+01,3.797771347274107967e+01
7.265000000000000000e+02,4.598511117878477705e+01,3.797771347274107967e+01
7.270000000000000000e+02,4.595213224253748763e+01,3.797771347274107967e+01
7.285000000000000000e+02,4.594390996791485549e+01,3.797771347274107967e+01
7.295000000000000000e+02,4.595360942717190511e+01,3.797771347274107967e+01
7.300000000000000000e+02,4.597121364857576253e+01,3.797771347274107967e+01
7.305000000000000000e+02,4.593624686416956848e+01,3.797771347274107967e+01
7.310000000000000000e+02,4.596569743497159521e+01,3.797771347274107967e+01
7.315000000000000000e+02,4.595384992441435656e+01,3.797771347274107967e+01
7.320000000000000000e+02,4.596954589262636404e+01,3.797771347274107967e+01
7.325000000000000000e+02,4.599429811529357437e+01,3.797771347274107967e+01
7.330000000000000000e+02,4.592954120508964877e+01,3.797771347274107967e+01
7.335000000000000000e+02,4.598747316504391591e+01,3.797771347274107967e+01
7.340000000000000000e+02,4.593152387042653828e+01,3.797771347274107967e+01
7.350000000000000000e+02,4.597703578326304807e+01,3.797771347274107967e+01
7.360000000000000000e+02,4.598175545798631703e+01,3.797771347274107967e+01
7.365000000000000000e+02,4.597420182790374099e+01,3.797771347274107967e+01
7.380000000000000000e+02,4.595099213029182295e+01,3.797771347274107967e+01
7.390000000000000000e+02,4.598549085653170465e+01,3.797771347274107967e+01
7.395000000000000000e+02,4.597742021783803068e+01,3.797771347274107967e+01
7.400000000000000000e+02,4.599152138480460650e+01,3.797771347274107967e+01
7.405000000000000000e+02,4.594644886801621908e+01,3.797771347274107967e+01
7.410000000000000000e+02,4.599685010987506928e+01,3.797771347274107967e+01
7.415000000000000000e+02,4.595412381476253927e+01,3.797771347274107967e+01
7.420000000000000000e+02,4.599509484025253414e+01,3.797771347274107967e+01
7.425000000000000000e+02,4.598757374501485629e+01,3.797771347274107967e+01
7.430000000000000000e+02,4.597952729814508643e+01,3.797771347274107967e+01
7.435000000000000000e+02,4.596739215012987501e+01,3.797771347274107967e+01
7.440000000000000000e+02,4.595244919988067522e+01,3.797771347274107967e+01
7.445000000000000000e+02,4.598941515687771897e+01,3.797771347274107967e+01
7.450000000000000000e+02,4.595466414291207258e+01,3.797771347274107967e+01
7.455000000000000000e+02,4.596290075136039377e+01,3.797771347274107967e+01
7.460000000000000000e+02,4.597193060149196242e+01,3.797771347274107967e+01
7.465000000000000000e+02,4.596391208764116243e+01,3.797771347274107967e+01
7.470000000000000000e+02,4.595597920518950730e+01,3.797771347274107967e+01
7.475000000000000000e+02,4.598591892091231870e+01,3.797771347274107967e+01
7.480000000000000000e+02,4.597330692975037181e+01,3.797771347274107967e+01
7.485000000000000000e+02,4.599357609625630516e+01,3.797771347274107967e+01
7.490000000000000000e+02,4.594598185091446396e+01,3.797771347274107967e+01
7.495000000000000000e+02,4.598783691603638601e+01,3.797771347274107967e+01
7.500000000000000000e+02,4.596071848527765979e+01,3.797771347274107967e+01
7.505000000000000000e+02,4.598593918855458895e+01,3.797771347274107967e+01
7.515000000000000000e+02,4.594853591061017539e+01,3.797771347274107967e+01
7.520000000000000000e+02,4.598579208606625457e+01,3.797771347274107967e+01
7.525000000000000000e+02,4.598785205989958058e+01,3.797771347274107967e+01
7.535000000000000000e+02,4.595410321627577588e+01,3.797771347274107967e+01
7.545000000000000000e+02,4.593404626664391088e+01,3.797771347274107967e+01
7.550000000000000000e+02,4.595474094405507515e+01,3.797771347274107967e+01
7.560000000000000000e+02,4.599104445918943185e+01,3.797771347274107967e+01


==> supplementary_materials/figures/data/dstress_myocyte_s140_0.33.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,3.792186944794895547e-04,1.192256313315776480e-08,2.574210359452500270e-03,4.196646624761301452e-04,3.199252471739327071e-07,1.588000000000000000e+04,7.988833569556196999e-04,-4.044596799664059057e-05
-3.000000000000000000e+01,2.209885787341657666e-04,4.851509822731090601e-08,1.442920365543870443e-03,2.354194764695937640e-04,1.042582818321641638e-07,1.588000000000000000e+04,4.564080552037595305e-04,-1.443089773542799740e-05
-1.100000000000000000e+01,1.588147412658379512e-04,5.909847810166347450e-09,1.234034499569380394e-03,1.658467328329217712e-04,5.272726083468958254e-08,1.588000000000000000e+04,3.246614740987597224e-04,-7.031991567083820029e-06
-1.050000000000000000e+01,1.576303043812562771e-04,2.301599695944076845e-08,1.228501923560558224e-03,1.645320129843012456e-04,5.191809615599378262e-08,1.588000000000000000e+04,3.221623173655575227e-04,-6.901708603044968450e-06
-5.000000000000000000e+00,1.454935570928327592e-04,2.118981931845666607e-08,1.167683741757754917e-03,1.510793065580029763e-04,4.399333202557242319e-08,1.588000000000000000e+04,2.965728636508357355e-04,-5.585749465170217112e-06
0.000000000000000000e+00,1.356402797189989085e-04,7.120300542847625751e-09,1.112717408538764496e-03,1.402028786836201650e-04,3.805513267342219052e-08,1.588000000000000000e+04,2.758431584026190464e-04,-4.562598964621256527e-06
1.000000000000000000e+00,4.812661980332047507e-02,2.230191421105495383e-03,9.015820686268385953e-02,1.946461239582763722e-02,2.695042669413165448e-03,1.588000000000000000e+04,6.759123219914811576e-02,2.866200740749283785e-02
6.500000000000000000e+00,4.208620827069664561e-02,8.740535870049167492e-04,7.645599084387673383e-02,1.606443567348035326e-02,2.029315020111843466e-03,1.588000000000000000e+04,5.815064394417700233e-02,2.602177259721629235e-02
1.200000000000000000e+01,3.771643371060619948e-02,1.497538037760623485e-03,6.732386197223441671e-02,1.360638724288308621e-02,1.607663145649842942e-03,1.588000000000000000e+04,5.132282095348928569e-02,2.411004646772311327e-02
1.250000000000000000e+01,3.738225837165994742e-02,1.440422714330119808e-03,6.661648432084220361e-02,1.341915647023543719e-02,1.577507001338201813e-03,1.588000000000000000e+04,5.080141484189538287e-02,2.396310190142451196e-02
1.850000000000000000e+01,3.399450095321658594e-02,8.500642142956393778e-04,5.938626763375103035e-02,1.153594521238751787e-02,1.288704127001450046e-03,1.588000000000000000e+04,4.553044616560410207e-02,2.245855574082906980e-02
2.450000000000000000e+01,3.147739377312888664e-02,3.245328089224511475e-04,5.397705296381578866e-02,1.016971481110454968e-02,1.094249418087812464e-03,1.588000000000000000e+04,4.164710858423343459e-02,2.130767896202433870e-02
2.500000000000000000e+01,3.129694826821299847e-02,2.905534447962099904e-04,5.358981299711023522e-02,1.007358409050244236e-02,1.080976067331624853e-03,1.588000000000000000e+04,4.137053235871544082e-02,2.122336417771055611e-02
3.250000000000000000e+01,2.898698917612521284e-02,9.451917664475529505e-05,4.888816285757120045e-02,8.875654697748671523e-03,9.190227878104683615e-04,1.588000000000000000e+04,3.786264387387388436e-02,2.011133447837654131e-02
3.950000000000000000e+01,2.732131569927963993e-02,1.499304911868300292e-04,4.557785469792139527e-02,8.063837706751328382e-03,8.114797701005289606e-04,1.588000000000000000e+04,3.538515340603096831e-02,1.925747799252831155e-02
4.000000000000000000e+01,2.721539254569762742e-02,1.429446503064908322e-04,4.537015109113527733e-02,8.014129454190286120e-03,8.049038623249345908e-04,1.588000000000000000e+04,3.522952199988791527e-02,1.920126309150733956e-02
4.950000000000000000e+01,2.544009563867900489e-02,5.334930705013263443e-05,4.195790771738003994e-02,7.221428615752813543e-03,6.993474973575480608e-04,1.588000000000000000e+04,3.266152425443182017e-02,1.821866702292618961e-02
5.900000000000000000e+01,2.398686492660469238e-02,1.736114886622134381e-05,3.927868165922025062e-02,6.634420211857802382e-03,6.193852205546855920e-04,1.588000000000000000e+04,3.062128513846249650e-02,1.735244471474688827e-02
5.950000000000000000e+01,2.391678723107293000e-02,1.640488035712063533e-05,3.915225681916473244e-02,6.607562789787952036e-03,6.156725974774035406e-04,1.588000000000000000e+04,3.052435002086088117e-02,1.730922444128497883e-02
7.250000000000000000e+01,2.225997458308263954e-02,1.167789003819642535e-05,3.672685116947295436e-02,6.009639911007584254e-03,5.316222402994604922e-04,1.588000000000000000e+04,2.826961449409022553e-02,1.625033467207505355e-02
8.550000000000000000e+01,2.084534029235506764e-02,2.978762462535393008e-05,3.473749678472679014e-02,5.549988330396627215e-03,4.653305823716204562e-04,1.588000000000000000e+04,2.639532862275169312e-02,1.529535196195844042e-02
8.600000000000000000e+01,2.079474326839936271e-02,3.073058630350087190e-05,3.466511539947237514e-02,5.534309832772470183e-03,4.630499329237625929e-04,1.588000000000000000e+04,2.632905310117183290e-02,1.526043343562689253e-02
1.015000000000000000e+02,1.934234008404601621e-02,6.446053891794141716e-05,3.299262168323628674e-02,5.103652106415291698e-03,4.001733847502105651e-04,1.588000000000000000e+04,2.444599219046130617e-02,1.423868797763072451e-02
1.165000000000000000e+02,1.812015706856006866e-02,1.002943341336723625e-04,3.154183207136573852e-02,4.766409484111682263e-03,3.510587515595172694e-04,1.588000000000000000e+04,2.288656655267175266e-02,1.335374758444838640e-02
1.170000000000000000e+02,1.808211457835393401e-02,1.014843433146876792e-04,3.149468418303248002e-02,4.756228648298656443e-03,3.495845785796167855e-04,1.588000000000000000e+04,2.283834322665258959e-02,1.332588593005527844e-02
1.340000000000000000e+02,1.687989077523729259e-02,1.187666654789656966e-04,2.994172527875019196e-02,4.443022234005905395e-03,3.046711591558117502e-04,1.588000000000000000e+04,2.132291300924319885e-02,1.243686854123138633e-02
1.510000000000000000e+02,1.583455079028451423e-02,1.124578833820602210e-04,2.849102381632369341e-02,4.182400862954436388e-03,2.682254757085418681e-04,1.588000000000000000e+04,2.001695165323895062e-02,1.165214992733007784e-02
1.515000000000000000e+02,1.580591124995118363e-02,1.122097431080448072e-04,2.844995208096523162e-02,4.175392790278091223e-03,2.672607353944396924e-04,1.588000000000000000e+04,1.998130404022927659e-02,1.163051845967309240e-02
1.705000000000000000e+02,1.479676141529168674e-02,1.014434740100621696e-04,2.695728708207666482e-02,3.932358947620795582e-03,2.344075952739981786e-04,1.588000000000000000e+04,1.872912036291248319e-02,1.086440246767089030e-02
1.890000000000000000e+02,1.394597245390939884e-02,9.004522300265549505e-05,2.562982001414835023e-02,3.732613388062168847e-03,2.084225503899407269e-04,1.588000000000000000e+04,1.767858584197156899e-02,1.021335906584723043e-02
1.895000000000000000e+02,1.392458321623013529e-02,8.973983335022894131e-05,2.559562803194022698e-02,3.727644217836659311e-03,2.077893491604890404e-04,1.588000000000000000e+04,1.765222743406679590e-02,1.019693899839347641e-02
2.105000000000000000e+02,1.309412223685040184e-02,7.745410021300927158e-05,2.423680554606337523e-02,3.536457749912653905e-03,1.839625705704974498e-04,1.588000000000000000e+04,1.663057998676305618e-02,9.557664486937747506e-03
2.315000000000000000e+02,1.238160645097162969e-02,6.664013541996422233e-05,2.302181161401809298e-02,3.374855284081474879e-03,1.646938264952349529e-04,1.588000000000000000e+04,1.575646173505310457e-02,9.006751166890154814e-03
2.320000000000000000e+02,1.236592059240248370e-02,6.640316364295269843e-05,2.299454486715422213e-02,3.371320569059514920e-03,1.642817944769675391e-04,1.588000000000000000e+04,1.573724116146199906e-02,8.994600023342968348e-03
2.560000000000000000e+02,1.167518592960495490e-02,5.615869360653524410e-05,2.177110149934361957e-02,3.216604881952905750e-03,1.466565134574487591e-04,1.588000000000000000e+04,1.489179081155786108e-02,8.458581047652048712e-03
2.800000000000000000e+02,1.109275602846360349e-02,4.799516529444224067e-05,2.070353609895623365e-02,3.087617559414519014e-03,1.325826185002205071e-04,1.588000000000000000e+04,1.418037358787812251e-02,8.005138469049084479e-03
2.805000000000000000e+02,1.108164682989289801e-02,4.784521590999977223e-05,2.068283545402825260e-02,3.085171663941281561e-03,1.323211806584614935e-04,1.588000000000000000e+04,1.416681849383417957e-02,7.996475165951616448e-03
3.080000000000000000e+02,1.052798849865196375e-02,4.070677106747680820e-05,1.963373148761108147e-02,2.964104938412780599e-03,1.196244599136710493e-04,1.588000000000000000e+04,1.349209343706474391e-02,7.563883560239183582e-03
3.355000000000000000e+02,1.007475645634384881e-02,3.542413184230669654e-05,1.874615319965949184e-02,2.866621291758970902e-03,1.097182352850079300e-04,1.588000000000000000e+04,1.294137774810281971e-02,7.208135164584877908e-03
3.360000000000000000e+02,1.006734654862016277e-02,3.534249488114837769e-05,1.873138880113782781e-02,2.865044604381118253e-03,1.095599471151076539e-04,1.588000000000000000e+04,1.293239115300128146e-02,7.202301944239044088e-03
3.680000000000000000e+02,9.648371831653399996e-03,3.099906405487554541e-05,1.787986064096556624e-02,2.777253050620924913e-03,1.008042135090260032e-04,1.588000000000000000e+04,1.242562488227432448e-02,6.871118781032475517e-03
4.000000000000000000e+02,9.327200536841859929e-03,2.806634497415669855e-05,1.719640049287594202e-02,2.712925172846305990e-03,9.435663284792623299e-05,1.588000000000000000e+04,1.204012570968816635e-02,6.614275363995553506e-03
4.005000000000000000e+02,9.322883292083387549e-03,2.802951935085058963e-05,1.718694203198515083e-02,2.712090438332741531e-03,9.427158742350349530e-05,1.588000000000000000e+04,1.203497373041612951e-02,6.610792853750645584e-03
4.370000000000000000e+02,9.060763479740961690e-03,2.594252525487918264e-05,1.658949887929376046e-02,2.664251656160670362e-03,8.919567172316239284e-05,1.588000000000000000e+04,1.172501513590163205e-02,6.396511823580291328e-03
4.735000000000000000e+02,8.894840927326520472e-03,2.481027800652256207e-05,1.616106100052699251e-02,2.640604522782509511e-03,8.609098736818235635e-05,1.588000000000000000e+04,1.153544545010902998e-02,6.254236404544010960e-03
4.740000000000000000e+02,8.893187791695299910e-03,2.480003847088900061e-05,1.615627843479288880e-02,2.640439541953417974e-03,8.606071007306951562e-05,1.588000000000000000e+04,1.153362733364871745e-02,6.252748249741882369e-03
5.140000000000000000e+02,8.812065139268011188e-03,2.436841323958412723e-05,1.586259430617798991e-02,2.640627859341868489e-03,8.462540751023497193e-05,1.588000000000000000e+04,1.145269299860987924e-02,6.171437279926143132e-03
5.535000000000000000e+02,8.826930547994020146e-03,2.455951850683372445e-05,1.573559940685118411e-02,2.666204393546677594e-03,8.502334876727760658e-05,1.588000000000000000e+04,1.149313494154069817e-02,6.160726154447342118e-03
5.540000000000000000e+02,8.827705888061112421e-03,2.456531999045071467e-05,1.573498323944057947e-02,2.666688337764438772e-03,8.503961793687768922e-05,1.588000000000000000e+04,1.149439422582555076e-02,6.161017550296674083e-03
5.945000000000000000e+02,8.938760389033616541e-03,2.528609559284408710e-05,1.576490977922091405e-02,2.719296196376083750e-03,8.729600909618186882e-05,1.588000000000000000e+04,1.165805658540969986e-02,6.219464192657533225e-03
6.350000000000000000e+02,9.145948637332659836e-03,2.645263080817873301e-05,1.595022029553869528e-02,2.799050941324306239e-03,9.148306264885564475e-05,1.588000000000000000e+04,1.194499957865696564e-02,6.346897696008354031e-03
6.355000000000000000e+02,9.149119629316771266e-03,2.646968713657589341e-05,1.595347480068750809e-02,2.800211129064645189e-03,9.154757235888695262e-05,1.588000000000000000e+04,1.194933075838141602e-02,6.348908500252126511e-03
6.740000000000000000e+02,9.439830361603779654e-03,2.796983586662014050e-05,1.627559657285756675e-02,2.903015066860836855e-03,9.753789373427759594e-05,1.588000000000000000e+04,1.234284542846461608e-02,6.536815294742943233e-03
7.125000000000000000e+02,9.827025875836755200e-03,2.983170061173787493e-05,1.674215699701206428e-02,3.033946385593855929e-03,1.057752682350231920e-04,1.588000000000000000e+04,1.286097226143061156e-02,6.793079490242898838e-03
7.130000000000000000e+02,9.832725643093604903e-03,2.985854103846764655e-05,1.674919527880536219e-02,3.035843484517904405e-03,1.058988392348403623e-04,1.588000000000000000e+04,1.286856912761150974e-02,6.796882158575700064e-03
7.485000000000000000e+02,1.028431342512196520e-02,3.190034343246784442e-05,1.731559757145703649e-02,3.184311861418746229e-03,1.159069446569160162e-04,1.588000000000000000e+04,1.346862528654071099e-02,7.100001563703219401e-03
7.840000000000000000e+02,1.083510180203745357e-02,3.424888129186706020e-05,1.801953001093488035e-02,3.361897704435407985e-03,1.287017872356033114e-04,1.588000000000000000e+04,1.419699950647286199e-02,7.473204097602045154e-03
7.845000000000000000e+02,1.084362144311145672e-02,3.428414497598146162e-05,1.803047536429425168e-02,3.364622112708282650e-03,1.289048079628321347e-04,1.588000000000000000e+04,1.420824355581973980e-02,7.478999330403173634e-03
8.170000000000000000e+02,1.144636766564890648e-02,3.670430492147761371e-05,1.880657734140583209e-02,3.555987446288950710e-03,1.436643794553774101e-04,1.588000000000000000e+04,1.500235511193785676e-02,7.890380219359956204e-03
8.490000000000000000e+02,1.214152937253359411e-02,3.931692738837066104e-05,1.970183126042320682e-02,3.773863381716852702e-03,1.616587803279593834e-04,1.588000000000000000e+04,1.591539275425044725e-02,8.367665990816740978e-03
8.495000000000000000e+02,1.215325552102732541e-02,3.935937473126495314e-05,1.971690785576825020e-02,3.777516048023136543e-03,1.619712472524534677e-04,1.588000000000000000e+04,1.593077156905046282e-02,8.375739473004188002e-03
9.005000000000000000e+02,1.350412528108159774e-02,4.389563914678151985e-05,2.144345380716951299e-02,4.193934873501194843e-03,1.999504893303165906e-04,1.588000000000000000e+04,1.769806015458279258e-02,9.310190407580402894e-03


==> supplementary_materials/figures/data/dstress_myocyte_s140_1.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,4.005537949900908460e-04,2.902818024112365089e-07,3.385487784997659715e-03,4.444102625020868625e-04,3.579438240981374911e-07,1.588000000000000000e+04,8.449640574921777085e-04,-4.385646751199601644e-05
-3.200000000000000000e+01,2.427961714726913360e-04,5.661181224163791192e-09,1.877384157218103290e-03,2.561288653206237470e-04,1.245519765322267283e-07,1.588000000000000000e+04,4.989250367933150288e-04,-1.333269384793241098e-05
-1.500000000000000000e+01,1.764207701384757731e-04,1.142456602111235778e-09,1.376159025181077772e-03,1.804959757177022710e-04,6.370308538653827295e-08,1.588000000000000000e+04,3.569167458561780170e-04,-4.075205579226497858e-06
-1.450000000000000000e+01,1.749986446840410084e-04,2.370994562860188503e-08,1.369979505350997712e-03,1.789057226148343797e-04,6.263178322558727548e-08,1.588000000000000000e+04,3.539043672988753881e-04,-3.907077930793371318e-06
-7.000000000000000000e+00,1.557490349496538776e-04,5.153836897130638486e-08,1.277408777467235398e-03,1.575184416704047768e-04,4.906982135402121989e-08,1.588000000000000000e+04,3.132674766200586273e-04,-1.769406720750899128e-06
0.000000000000000000e+00,1.405123734663911938e-04,2.207047456476079649e-08,1.191808283609420600e-03,1.408004575776125263e-04,3.956849595122366064e-08,1.588000000000000000e+04,2.813128310440037201e-04,-2.880841112213325741e-07
1.000000000000000000e+00,4.541065254309754190e-02,2.288009865130766641e-03,7.871305962033764425e-02,1.707275150600056496e-02,2.353606208375576183e-03,1.588000000000000000e+04,6.248340404909810686e-02,2.833790103709697694e-02
8.000000000000000000e+00,3.769385632935213365e-02,1.443589213676827864e-03,6.290600424022892156e-02,1.284999816674193933e-02,1.585949257863111198e-03,1.588000000000000000e+04,5.054385449609407471e-02,2.484385816261019259e-02
1.500000000000000000e+01,3.251590835839678756e-02,1.123419388241816584e-03,5.260728608672063378e-02,1.010115359643722240e-02,1.159317600350473964e-03,1.588000000000000000e+04,4.261706195483400822e-02,2.241475476195956690e-02
1.550000000000000000e+01,3.221454807131080011e-02,1.075557343734853503e-03,5.201378792683195723e-02,9.945141455174657738e-03,1.136682946002227478e-03,1.588000000000000000e+04,4.215968952648545959e-02,2.226940661613614064e-02
2.350000000000000000e+01,2.826250548315394767e-02,4.233232052182049230e-04,4.425728991804570717e-02,7.966187023297054831e-03,8.622293518754534179e-04,1.588000000000000000e+04,3.622869250645099903e-02,2.029631845985689284e-02
3.150000000000000000e+01,2.545460896707342491e-02,2.859036150049446522e-05,3.883381410150836544e-02,6.671269397153483348e-03,6.924429530360113640e-04,1.588000000000000000e+04,3.212587836422690912e-02,1.878333956991994069e-02
3.200000000000000000e+01,2.530506037037616798e-02,4.902300694736572557e-05,3.855948993906938016e-02,6.605864131216032317e-03,6.839835212684689143e-04,1.588000000000000000e+04,3.191092450159219857e-02,1.869919623916013740e-02
4.250000000000000000e+01,2.263908969897911877e-02,1.350532480621520533e-05,3.379782195374120973e-02,5.514483490778684764e-03,5.429379105684930661e-04,1.588000000000000000e+04,2.815357318975780440e-02,1.712460620820043314e-02
5.300000000000000000e+01,2.058303270072408403e-02,9.650561739750224827e-05,3.026553450068451487e-02,4.778302735556459388e-03,4.464934121917033590e-04,1.588000000000000000e+04,2.536133543628054515e-02,1.580472996516762291e-02
5.350000000000000000e+01,2.049535170227262393e-02,9.875729303378343960e-05,3.011790714741423292e-02,4.748979286816399151e-03,4.426122456664604242e-04,1.588000000000000000e+04,2.524433098908902134e-02,1.574637241545622651e-02
6.800000000000000000e+01,1.823248868416515317e-02,3.728054540387660496e-05,2.639556279731908317e-02,4.045646988341291585e-03,3.487909031724853405e-04,1.588000000000000000e+04,2.227813567250644389e-02,1.418684169582386245e-02
8.250000000000000000e+01,1.636211590224246823e-02,1.089534291942567256e-04,2.345477925114139786e-02,3.530546664092395950e-03,2.801835965457497935e-04,1.588000000000000000e+04,1.989266256633486288e-02,1.283156923815007185e-02
8.300000000000000000e+01,1.630291580157608791e-02,1.080114580897183999e-04,2.336311444748829028e-02,3.515043538097767980e-03,2.781405947080022078e-04,1.588000000000000000e+04,1.981795933967385459e-02,1.278787226347831950e-02
1.005000000000000000e+02,1.441011949868867097e-02,6.731644072307944090e-05,2.081058163388380122e-02,3.040436190882366864e-03,2.168957961973147193e-04,1.588000000000000000e+04,1.745055568957103870e-02,1.136968330780630324e-02
1.175000000000000000e+02,1.285023687948533104e-02,2.254160392928519224e-05,1.879950228480231633e-02,2.674655364026150544e-03,1.722823691751987948e-04,1.588000000000000000e+04,1.552489224351148202e-02,1.017558151545918006e-02
1.180000000000000000e+02,1.280788394400621602e-02,2.123508660240291121e-05,1.874310787496813110e-02,2.664984899051167297e-03,1.711440356353029766e-04,1.588000000000000000e+04,1.547286884305738332e-02,1.014289904495504872e-02
1.370000000000000000e+02,1.132713749541061458e-02,2.596674986837453592e-05,1.671909182126573440e-02,2.334137128305622654e-03,1.337522399736719046e-04,1.588000000000000000e+04,1.366127462371623767e-02,8.993000367104991497e-03
1.560000000000000000e+02,1.006364891644848623e-02,6.640654863397917680e-05,1.492227486166317410e-02,2.061318708817589176e-03,1.055260643328562138e-04,1.588000000000000000e+04,1.212496762526607541e-02,8.002330207630897058e-03
1.565000000000000000e+02,1.003294320275687976e-02,6.736529022286238770e-05,1.487793492866963489e-02,2.054779944668533136e-03,1.048820699307574905e-04,1.588000000000000000e+04,1.208772314742541376e-02,7.978163258088345755e-03
1.775000000000000000e+02,8.845703491802830998e-03,1.026631105473348253e-04,1.314330153049212552e-02,1.804770819271189980e-03,8.150366797498560876e-05,1.588000000000000000e+04,1.065047431107402076e-02,7.040932672531641234e-03
1.980000000000000000e+02,7.854955330893828233e-03,9.896611899949909823e-05,1.167135246279928616e-02,1.599706776949351861e-03,6.425938502255503968e-05,1.588000000000000000e+04,9.454662107843179661e-03,6.255248553944476805e-03
1.985000000000000000e+02,7.832599637220426583e-03,9.849416712394792298e-05,1.163794342870451415e-02,1.595110742434285335e-03,6.389399535761483171e-05,1.588000000000000000e+04,9.427710379654712786e-03,6.237488894786141248e-03
2.215000000000000000e+02,6.885503291763434008e-03,7.818126212475236681e-05,1.021685333319273525e-02,1.401444015189719878e-03,4.937420090859618178e-05,1.588000000000000000e+04,8.286947306953153236e-03,5.484059276573713913e-03
2.445000000000000000e+02,6.077219196534996634e-03,6.092276027529660692e-05,8.998252798198042371e-03,1.237477896138785855e-03,3.846394470616555053e-05,1.588000000000000000e+04,7.314697092673782056e-03,4.839741300396211213e-03
2.450000000000000000e+02,6.060991881940076473e-03,6.058234656013124317e-05,8.973761470838960072e-03,1.234195713114950767e-03,3.825886165121483430e-05,1.588000000000000000e+04,7.295187595055027674e-03,4.826796168825125272e-03
2.710000000000000000e+02,5.285839385223968685e-03,4.481736393875603871e-05,7.803776554292753305e-03,1.077739091248279850e-03,2.910161955518958637e-05,1.588000000000000000e+04,6.363578476472248752e-03,4.208100293975688619e-03
2.970000000000000000e+02,4.628001008689821075e-03,3.249368693979789362e-05,6.812270192334408427e-03,9.453036477589346924e-04,2.231199232290035441e-05,1.588000000000000000e+04,5.573304656448755875e-03,3.682697360930886274e-03
2.975000000000000000e+02,4.616350183284690344e-03,3.228650123707838199e-05,6.794733671398942368e-03,9.429595882130354040e-04,2.219986179971549198e-05,1.588000000000000000e+04,5.559309771497726073e-03,3.673390595071655048e-03
3.280000000000000000e+02,3.967496655734968972e-03,2.146826869541608416e-05,5.819979845782117384e-03,8.124245316330876631e-04,1.640106333286740404e-05,1.588000000000000000e+04,4.779921187368056310e-03,3.155072124101881200e-03
3.585000000000000000e+02,3.423798406231852009e-03,1.364134488884084827e-05,5.006787159822462079e-03,7.029529650429372327e-04,1.221653839757842535e-05,1.588000000000000000e+04,4.126751371274789242e-03,2.720845441188914776e-03
3.590000000000000000e+02,3.415641249999242304e-03,1.353341280835815578e-05,4.994616499334145546e-03,7.013091437728932254e-04,1.215843966383585710e-05,1.588000000000000000e+04,4.116950393772135855e-03,2.714332106226349187e-03
3.960000000000000000e+02,2.870056930172915424e-03,7.000151636432495676e-06,4.182854213153520614e-03,5.912166668403600429e-04,8.586763929583403698e-06,1.588000000000000000e+04,3.461273597013275576e-03,2.278840263332555273e-03
4.330000000000000000e+02,2.422192188778799545e-03,2.719828786276007181e-06,3.520129177066724444e-03,5.005482773765747989e-04,6.117563577365689535e-06,1.588000000000000000e+04,2.922740466155374344e-03,1.921643911402224746e-03
4.335000000000000000e+02,2.416709791233228200e-03,2.673861740334365463e-06,3.512038520111007093e-03,4.994362728366734134e-04,6.089922805667541959e-06,1.588000000000000000e+04,2.916146064069901830e-03,1.917273518396554787e-03
4.805000000000000000e+02,1.958566123342477851e-03,5.921502792441721476e-07,2.837896779896876588e-03,4.062878568664769915e-04,4.001051082141937216e-06,1.588000000000000000e+04,2.364853980208954896e-03,1.552278266476000805e-03
5.270000000000000000e+02,1.598440210765330553e-03,2.327569624550925359e-06,2.310792017226869985e-03,3.327020016799089657e-04,2.665701729313332283e-06,1.588000000000000000e+04,1.931142212445239627e-03,1.265738209085421478e-03
5.275000000000000000e+02,1.594987616696690426e-03,2.340524117722404757e-06,2.305750756767194990e-03,3.319947014360174575e-04,2.654205979197378708e-06,1.588000000000000000e+04,1.926982318132707938e-03,1.262992915260672915e-03
5.895000000000000000e+02,1.223740267258051698e-03,3.309552690052752950e-06,1.765031852985753233e-03,2.557097022458198858e-04,1.562927693531453964e-06,1.588000000000000000e+04,1.479449969503871583e-03,9.680305650122318119e-04
6.515000000000000000e+02,9.438962631189848828e-04,3.466084098632250658e-06,1.359188850990485000e-03,1.978645404066501083e-04,9.300905318803185425e-07,1.588000000000000000e+04,1.141760803525635045e-03,7.460317227123347203e-04
6.520000000000000000e+02,9.419388766730513391e-04,3.465378014676330365e-06,1.356355271361153227e-03,1.974587942166384114e-04,9.262388228015786474e-07,1.588000000000000000e+04,1.139397670889689832e-03,7.444800824564129548e-04
7.410000000000000000e+02,6.533929105868287396e-04,3.079109374796088363e-06,9.393895041262410785e-04,1.374588397959241237e-04,4.458172282431691906e-07,1.588000000000000000e+04,7.908517503827528633e-04,5.159340707909046159e-04
8.295000000000000000e+02,4.568278527371068200e-04,2.484781747621392559e-06,6.561542408783397826e-04,9.635311769765156917e-05,2.179756103264532284e-07,1.588000000000000000e+04,5.531809704347583892e-04,3.604747350394552508e-04
8.300000000000000000e+02,4.559110196247740613e-04,2.481361163946051856e-06,6.548345769719047952e-04,9.616091707230550658e-05,2.171017797874879073e-07,1.588000000000000000e+04,5.520719366970796085e-04,3.597501025524685683e-04
9.770000000000000000e+02,2.537309182776909997e-04,1.575955163027503916e-06,3.643498141693480739e-04,5.366429557807950878e-05,6.725923550993179308e-08,1.588000000000000000e+04,3.073952138557705153e-04,2.000666226996114841e-04
1.124000000000000000e+03,1.421093300571353135e-04,9.443066505944855089e-07,2.041538423073821495e-04,3.010295373601160808e-05,2.110124951292026995e-08,1.588000000000000000e+04,1.722122837931469249e-04,1.120063763211237020e-04
1.124500000000000000e+03,1.418304327997733038e-04,9.426083418344068213e-07,2.037534000548061621e-04,3.004399223680943320e-05,2.101851313769646657e-08,1.588000000000000000e+04,1.718744250365827268e-04,1.117864405629638672e-04
1.328500000000000000e+03,6.379766375524400460e-05,4.435935716825559841e-07,9.167916300751596066e-05,1.352904931193968588e-05,4.253177075912071561e-09,1.588000000000000000e+04,7.732671306718369387e-05,5.026861444330431533e-05


==> supplementary_materials/figures/data/dstress_myocyte_s140_243.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,3.750206794017415688e-04,3.788956268618087092e-08,8.780803585336461811e-03,6.549464607603764678e-04,5.695953764414872042e-07,1.588000000000000000e+04,1.029967140162118145e-03,-2.799257813586348989e-04
-4.300000000000000000e+01,2.958796358729711708e-04,3.488045033253520545e-08,6.961056581921528513e-03,5.166176486963971939e-04,3.544385538689160250e-07,1.588000000000000000e+04,8.124972845693684189e-04,-2.207380128234260231e-04
-3.750000000000000000e+01,2.465222160101211354e-04,3.805280951923570679e-09,5.751608428011674781e-03,4.280033609442734813e-04,2.439600799661349291e-07,1.588000000000000000e+04,6.745255769543946709e-04,-1.814811449341523458e-04
-3.700000000000000000e+01,2.427983446245917374e-04,2.043659530207705597e-09,5.657555087139249685e-03,4.212420566046639931e-04,2.363959064049689646e-07,1.588000000000000000e+04,6.640404012292557305e-04,-1.784437119800722556e-04
-2.500000000000000000e+01,1.770561670508532734e-04,1.047884655645151805e-08,3.931856517572479733e-03,3.005742233894367899e-04,1.216937500569027444e-07,1.588000000000000000e+04,4.776303904402900632e-04,-1.235180563385835165e-04
-1.350000000000000000e+01,1.382500521290083305e-04,5.125482766826266085e-09,2.880922303963798746e-03,2.293693381998006763e-04,7.172337021988806424e-08,1.588000000000000000e+04,3.676193903288090068e-04,-9.111928607079234580e-05
-1.300000000000000000e+01,1.368651208416689043e-04,9.225276150591410798e-10,2.843716785837274632e-03,2.268516383468226400e-04,7.019372712364226165e-08,1.588000000000000000e+04,3.637167591884915173e-04,-8.998651750515373571e-05
-6.500000000000000000e+00,1.204708174402140868e-04,1.002917494193830803e-08,2.408380969655305598e-03,1.972561070516612469e-04,5.342318962388983195e-08,1.588000000000000000e+04,3.177269244918753607e-04,-7.678528961144716011e-05
0.000000000000000000e+00,1.065198670851490029e-04,1.527340483798507391e-08,2.112369693069231138e-03,1.724187185758751281e-04,4.107469659918463957e-08,1.588000000000000000e+04,2.789385856610241310e-04,-6.589885149072612514e-05
1.000000000000000000e+00,1.267648646969201688e-02,1.274086918676801969e-06,3.002226794256182899e-02,7.209400148675806398e-03,2.126687597200114870e-04,1.588000000000000000e+04,1.988588661836782415e-02,5.467086321016210483e-03
3.500000000000000000e+00,1.036402706990020330e-02,6.599784353501301411e-06,2.481034782582485984e-02,5.819159300534901616e-03,1.412756720706260713e-04,1.588000000000000000e+04,1.618318637043510491e-02,4.544867769365301680e-03
6.000000000000000000e+00,8.503047173757095206e-03,1.317380030349210361e-06,2.079207293930235637e-02,4.704580013326547204e-03,9.443488434093015376e-05,1.588000000000000000e+04,1.320762718708364328e-02,3.798467160430548002e-03
6.500000000000000000e+00,8.176725169381960853e-03,2.858938115054614720e-06,2.007978920311618426e-02,4.509793679063253333e-03,8.719707352332333329e-05,1.588000000000000000e+04,1.268651884844521419e-02,3.666931490318707521e-03
9.000000000000000000e+00,6.739647650466777315e-03,1.354252137556905333e-06,1.697801488481881851e-02,3.656160754261201552e-03,5.879036191344218573e-05,1.588000000000000000e+04,1.039580840472797973e-02,3.083486896205575763e-03
1.150000000000000000e+01,5.579411526460583727e-03,5.763487657791819501e-06,1.469497381123477213e-02,2.972523884008996132e-03,3.996573122260515848e-05,1.588000000000000000e+04,8.551935410469580293e-03,2.606887642451587595e-03
1.200000000000000000e+01,5.375475932920583018e-03,4.575855037526187822e-06,1.428844745247329594e-02,2.853256201229925279e-03,3.703681245526542709e-05,1.588000000000000000e+04,8.228732134150509164e-03,2.522219731690657739e-03
1.450000000000000000e+01,4.475341165164871231e-03,1.283038791433010801e-07,1.246922759531134475e-02,2.331382377790697496e-03,2.546402233609227088e-05,1.588000000000000000e+04,6.806723542955568293e-03,2.143958787374173735e-03
1.700000000000000000e+01,3.745209622986033632e-03,8.951117603415705935e-07,1.095427867241474326e-02,1.915611478921080317e-03,1.769616245828139711e-05,1.588000000000000000e+04,5.660821101907113732e-03,1.829598144064953314e-03
1.750000000000000000e+01,3.616482820618019574e-03,3.187259668597764790e-07,1.068241952072757246e-02,1.843364594958973261e-03,1.647694102177353102e-05,1.588000000000000000e+04,5.459847415576993268e-03,1.773118225659046313e-03
2.000000000000000000e+01,3.047092851567852201e-03,9.970537289993193283e-07,9.456363780592067295e-03,1.527636570403784070e-03,1.161844833731094232e-05,1.588000000000000000e+04,4.574729421971636054e-03,1.519456281164068131e-03
2.250000000000000000e+01,2.582861409531372887e-03,4.432514510498007442e-07,8.421192932729413758e-03,1.277997922830934833e-03,8.304451751606575392e-06,1.588000000000000000e+04,3.860859332362307720e-03,1.304863486700438054e-03
2.300000000000000000e+01,2.500801799874453543e-03,2.704060276379555864e-06,8.233797583042384502e-03,1.234731531822159858e-03,7.778571597931205721e-06,1.588000000000000000e+04,3.735533331696613401e-03,1.266070268052293685e-03
2.600000000000000000e+01,2.071275555297047953e-03,3.323754750379845168e-07,7.226299134908569823e-03,1.015821066032561448e-03,5.322074864166624641e-06,1.588000000000000000e+04,3.087096621329609401e-03,1.055454489264486505e-03
2.850000000000000000e+01,1.782659374881365123e-03,4.696871911596758687e-07,6.517444323161406330e-03,8.783743998280191256e-04,3.949416033125652964e-06,1.588000000000000000e+04,2.661033774709384465e-03,9.042849750533459973e-04
2.900000000000000000e+01,1.731401513933529448e-03,2.931587035160260433e-07,6.387827698760395467e-03,8.547256354643684899e-04,3.728307114371285588e-06,1.588000000000000000e+04,2.586127149397897829e-03,8.766758784691609579e-04
3.200000000000000000e+01,1.462836543806329522e-03,3.354364541144431038e-08,5.683133317886841784e-03,7.334333452823821363e-04,2.677815225867353343e-06,1.588000000000000000e+04,2.196269889088711767e-03,7.294031985239473855e-04
3.450000000000000000e+01,1.282121723461656249e-03,3.270585242546064683e-07,5.178350166185801198e-03,6.546919618911393275e-04,2.072457678737156745e-06,1.588000000000000000e+04,1.936813685352795685e-03,6.274297615705169218e-04
3.500000000000000000e+01,1.249921933143625279e-03,2.128800820572872113e-07,5.099218313570031032e-03,6.409426608613433274e-04,1.973112333465516983e-06,1.588000000000000000e+04,1.890864594004968606e-03,6.089792722822819516e-04
3.800000000000000000e+01,1.080016726754054338e-03,4.967067133730260109e-08,4.876913983522738159e-03,5.698031206929683344e-04,1.491111726419987500e-06,1.588000000000000000e+04,1.649819847447022564e-03,5.102136060610860035e-04
4.100000000000000000e+01,9.429764160675082382e-04,7.947869598567662213e-08,4.653074756039605152e-03,5.149902749132567650e-04,1.154419504514754347e-06,1.588000000000000000e+04,1.457966690980765003e-03,4.279861411542514732e-04
4.150000000000000000e+01,9.227135329321342139e-04,7.275489817994180582e-08,4.615828999805342454e-03,5.072283183158969458e-04,1.108680830757673293e-06,1.588000000000000000e+04,1.429941851248031160e-03,4.154852146162372681e-04
4.550000000000000000e+01,7.821756642571159714e-04,1.358749719476038861e-09,4.320426170103870700e-03,4.556170651437154665e-04,8.193856798062332523e-07,1.588000000000000000e+04,1.237792729400831546e-03,3.265585991134005049e-04
4.900000000000000000e+01,6.847230863690009642e-04,2.875718769068028769e-07,4.067989225011415036e-03,4.213359802882774767e-04,6.463697132921741698e-07,1.588000000000000000e+04,1.106059066657278387e-03,2.633871060807234875e-04
4.950000000000000000e+01,6.723818706996433515e-04,2.610988449951333800e-08,4.032527928301025619e-03,4.169895427975689245e-04,6.259776588480774172e-07,1.588000000000000000e+04,1.089371413497212168e-03,2.553923279020744270e-04
5.500000000000000000e+01,5.571127240903498692e-04,3.194461193256199745e-07,3.654279891358297797e-03,3.752243226316777868e-04,4.511678796377717817e-07,1.588000000000000000e+04,9.323370467220276018e-04,1.818884014586720824e-04
6.000000000000000000e+01,4.772648294878097954e-04,1.016601693834641760e-08,3.331502119374735432e-03,3.435754116764592418e-04,3.458257809746766420e-07,1.588000000000000000e+04,8.208402411642690914e-04,1.336894178113505536e-04
6.050000000000000000e+01,4.702623257017063733e-04,1.122093205364904511e-07,3.300407386326574457e-03,3.406444033203513190e-04,3.371852644878559742e-07,1.588000000000000000e+04,8.109067290220576922e-04,1.296179223813550543e-04
6.850000000000000000e+01,3.765560554026837472e-04,2.655555886468135095e-07,2.833061887551991537e-03,2.973139896483880371e-04,2.301900713010708380e-07,1.588000000000000000e+04,6.738700450510718386e-04,7.924206575429571008e-05
7.650000000000000000e+01,3.078874519667750562e-04,5.050730645377901712e-08,2.422176933436042713e-03,2.589524561580473262e-04,1.618510576288786384e-07,1.588000000000000000e+04,5.668399081248223824e-04,4.893499580872772998e-05
7.700000000000000000e+01,3.041990787264443148e-04,1.941318071956059097e-08,2.398316920742047872e-03,2.566929340145908097e-04,1.584283418710364982e-07,1.588000000000000000e+04,5.608920127410351245e-04,4.750614471185350511e-05
9.050000000000000000e+01,2.235031934065379955e-04,9.835820706826677209e-09,1.829218898402278862e-03,2.013732862203263278e-04,9.050487786609380175e-08,1.588000000000000000e+04,4.248764796268642962e-04,2.212990718621166771e-05
1.040000000000000000e+02,1.680079901135157175e-04,3.357170493721322425e-09,1.388199623487100607e-03,1.564834204656118035e-04,5.271374562260064861e-08,1.588000000000000000e+04,3.244914105791275481e-04,1.152456964790391403e-05
1.045000000000000000e+02,1.662935770320936584e-04,3.190370049037283809e-09,1.373994031333584291e-03,1.550057896748297285e-04,5.168034859484641877e-08,1.588000000000000000e+04,3.212993667069233869e-04,1.128778735726392989e-05
1.285000000000000000e+02,1.034942681259594729e-04,2.055409093369948206e-09,8.355724649613722761e-04,9.755869954024965060e-05,2.022876339091270235e-08,1.588000000000000000e+04,2.010529676662091100e-04,5.935568585709822338e-06
1.520000000000000000e+02,6.665083872089755043e-05,4.304352023904999971e-09,5.114265039281365704e-04,6.155671768272488579e-05,8.231563794069792084e-09,1.588000000000000000e+04,1.282075564036224227e-04,5.094121038172664639e-06
1.525000000000000000e+02,6.604239168679895060e-05,3.478073165182182912e-09,5.061020843538237583e-04,6.095556253142879536e-05,8.077178103235497768e-09,1.588000000000000000e+04,1.269979542182277392e-04,5.086829155370155232e-06
2.290000000000000000e+02,1.734935477815731131e-05,3.921894453212622014e-09,1.019734985684127992e-04,1.389660926740650711e-05,4.941158603493384415e-10,1.588000000000000000e+04,3.124596404556382012e-05,3.452745510750804197e-06


==> supplementary_materials/figures/data/dstress_myocyte_s140_27.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,2.593405280086716097e-04,3.030176927289514574e-09,7.716961523375135378e-03,5.586571301080782296e-04,3.793552984884108112e-07,1.588000000000000000e+04,8.179976581167498935e-04,-2.993166020994066198e-04
-3.550000000000000000e+01,1.577294261036888529e-04,4.229183721146517717e-10,4.518076350836190171e-03,3.447472300988730720e-04,1.437292245198443903e-07,1.588000000000000000e+04,5.024766562025618707e-04,-1.870178039951842191e-04
-2.200000000000000000e+01,1.106366387573373770e-04,3.359673330118133786e-09,3.130309552800256048e-03,2.425210859503199588e-04,7.105694296604405451e-08,1.588000000000000000e+04,3.531577247076573222e-04,-1.318844471929825953e-04
-2.150000000000000000e+01,1.093731280470086630e-04,1.063976824957093585e-08,3.093219871607025186e-03,2.397459594552385411e-04,6.944060621390023064e-08,1.588000000000000000e+04,3.491190875022472041e-04,-1.303728314082298781e-04
-1.050000000000000000e+01,8.646697620912691714e-05,2.657743882529599255e-09,2.412836857534166740e-03,1.892029259287177816e-04,4.327428515473758926e-08,1.588000000000000000e+04,2.756699021378447123e-04,-1.027359497195908645e-04
0.000000000000000000e+00,7.049843837944788345e-05,3.227501463498352531e-09,1.933257795169801389e-03,1.538106375101254387e-04,2.862774202521202217e-08,1.588000000000000000e+04,2.243090758895733357e-04,-8.331219913067755523e-05
1.000000000000000000e+00,2.737300238620741372e-02,7.907713293688730315e-05,5.095418749043668927e-02,1.170388625474425535e-02,8.862622130993079135e-04,1.588000000000000000e+04,3.907688864095167081e-02,1.566911613146315663e-02
4.500000000000000000e+00,2.268727455495882228e-02,3.362145900766127246e-04,4.184554153939562537e-02,9.515024248773639240e-03,6.052481131868324817e-04,1.588000000000000000e+04,3.220229880373245979e-02,1.317225030618518304e-02
7.500000000000000000e+00,1.944883245571930527e-02,3.162570107470969154e-04,3.556834545665055192e-02,8.048203699202269301e-03,4.430306666744936780e-04,1.588000000000000000e+04,2.749703615492157457e-02,1.140062875651703597e-02
8.000000000000000000e+00,1.896759552114681696e-02,4.102338156869852147e-04,3.463782336727846273e-02,7.834205769944507791e-03,4.211444598996606499e-04,1.588000000000000000e+04,2.680180129109132475e-02,1.113338975120230917e-02
1.150000000000000000e+01,1.599295579595965550e-02,1.307749434048756313e-05,2.890612641367490063e-02,6.539024451362250578e-03,2.985334758670329762e-04,1.588000000000000000e+04,2.253198024732190607e-02,9.453931344597404918e-03
1.450000000000000000e+01,1.390749595823465370e-02,5.303406593939304908e-07,2.497739994057877194e-02,5.662825628794914377e-03,2.254860379304497178e-04,1.588000000000000000e+04,1.957032158702956895e-02,8.244670329439738460e-03
1.500000000000000000e+01,1.359509681311586553e-02,1.667885252802182237e-05,2.446322335408646770e-02,5.533823403664796248e-03,2.154498588209413819e-04,1.588000000000000000e+04,1.912892021678066351e-02,8.061273409451069280e-03
1.850000000000000000e+01,1.164973444752676057e-02,3.860661423126150816e-06,2.138492914621674054e-02,4.735674262374802053e-03,1.581429234172108110e-04,1.588000000000000000e+04,1.638540870990156176e-02,6.914060185151958519e-03
2.150000000000000000e+01,1.027027226723336434e-02,9.314691616818310930e-06,1.933184545560416925e-02,4.167655348101092366e-03,1.228478435436583841e-04,1.588000000000000000e+04,1.443792761533445670e-02,6.102616919132271972e-03
2.200000000000000000e+01,1.006204851779365569e-02,7.154614126541175562e-07,1.901595266979452803e-02,4.082117224191579054e-03,1.179085014064750522e-04,1.588000000000000000e+04,1.414416574198523388e-02,5.979931293602076640e-03
2.550000000000000000e+01,8.751229392434049792e-03,5.708707278496521829e-06,1.698665933872810230e-02,3.547306967023718983e-03,8.916740259729661429e-05,1.588000000000000000e+04,1.229853635945776791e-02,5.203922425410330808e-03
2.900000000000000000e+01,7.657217557962262347e-03,2.417040011370745351e-06,1.532304680209840494e-02,3.108244653071659275e-03,6.829416555331410676e-05,1.588000000000000000e+04,1.076546221103392119e-02,4.548972904890603505e-03
2.950000000000000000e+01,7.515852050422208025e-03,3.571472665790807612e-06,1.512683204363047228e-02,3.052159187793385912e-03,6.580370775146728913e-05,1.588000000000000000e+04,1.056801123821559350e-02,4.463692862628822547e-03
3.350000000000000000e+01,6.498774746150347802e-03,2.127149174046038948e-07,1.368829485524732451e-02,2.651940502364956258e-03,4.926686162928521260e-05,1.588000000000000000e+04,9.150715248515304059e-03,3.846834243785391544e-03
3.750000000000000000e+01,5.652740902543799961e-03,2.662190641990379232e-07,1.244403681922476995e-02,2.322186196548304930e-03,3.734602844273118003e-05,1.588000000000000000e+04,7.974927099092105759e-03,3.330554705995495031e-03
3.800000000000000000e+01,5.557187141526941966e-03,2.677637501600589335e-08,1.229990934202798702e-02,2.284898571602602974e-03,3.610309040846400286e-05,1.588000000000000000e+04,7.842085713129545374e-03,3.272288569924338992e-03
4.250000000000000000e+01,4.782794023570300160e-03,4.181224867470343084e-07,1.109871453438370306e-02,1.983021632515959490e-03,2.680749346692603253e-05,1.588000000000000000e+04,6.765815656086259650e-03,2.799772391054340670e-03
4.650000000000000000e+01,4.204412610376041630e-03,2.293655044366493403e-07,1.015504979173563471e-02,1.758044633866911923e-03,2.076780633295732269e-05,1.588000000000000000e+04,5.962457244242953119e-03,2.446367976509129707e-03
4.700000000000000000e+01,4.138317181756900193e-03,1.023415962323929862e-06,1.004415828750765405e-02,1.732335856611306839e-03,2.012665661692560298e-05,1.588000000000000000e+04,5.870653038368207031e-03,2.405981325145593354e-03
5.200000000000000000e+01,3.541730472860799873e-03,3.591765025399209103e-07,9.010395387108514551e-03,1.501228460482204735e-03,1.479754163295255507e-05,1.588000000000000000e+04,5.042958933343004609e-03,2.040502012378595138e-03
5.650000000000000000e+01,3.090362216398337761e-03,1.248059176947057475e-06,8.182606216960796805e-03,1.327811159815822607e-03,1.131342110467388530e-05,1.588000000000000000e+04,4.418173376214160585e-03,1.762551056582515154e-03
5.700000000000000000e+01,3.044497579995730004e-03,1.868648557799213385e-07,8.095935913944300732e-03,1.310261704300955945e-03,1.098575124835750052e-05,1.588000000000000000e+04,4.354759284296685733e-03,1.734235875694774059e-03
6.250000000000000000e+01,2.588517291360194466e-03,6.490335867473238490e-07,7.205126150701660417e-03,1.136935539191096011e-03,7.993044187946465138e-06,1.588000000000000000e+04,3.725452830551290694e-03,1.451581752169098455e-03
6.750000000000000000e+01,2.240702537007413595e-03,3.377560346437687449e-07,6.484837763626401068e-03,1.005838474804231957e-03,6.032458896747963364e-06,1.588000000000000000e+04,3.246541011811645769e-03,1.234864062203181638e-03
6.800000000000000000e+01,2.208926255113142362e-03,6.828283325034546107e-09,6.417048119337707968e-03,9.939318385649958520e-04,5.867255700241364106e-06,1.588000000000000000e+04,3.202858093678138431e-03,1.214994416548146510e-03
7.450000000000000000e+01,1.838526201945367812e-03,2.269536600616238367e-07,5.599268478577753075e-03,8.561955084774293488e-04,4.113249343976583051e-06,1.588000000000000000e+04,2.694721710422797161e-03,9.823306934679384636e-04
8.050000000000000000e+01,1.557949106025833608e-03,1.502429012024520337e-07,4.939049328683242993e-03,7.505423947119557043e-04,2.990519303226651862e-06,1.588000000000000000e+04,2.308491500737789096e-03,8.074067113138779037e-04
8.100000000000000000e+01,1.536897680592546472e-03,2.690110996017768480e-07,4.887746627592966416e-03,7.424087755426472032e-04,2.913225270613481283e-06,1.588000000000000000e+04,2.279306456135193892e-03,7.944889050498992692e-04
8.850000000000000000e+01,1.257940739466746659e-03,9.682552856053608802e-08,4.184243159956663183e-03,6.307378711398210075e-04,1.980245166100138619e-06,1.588000000000000000e+04,1.888678610606567667e-03,6.272028683269256517e-04
9.600000000000000000e+01,1.037140615821780703e-03,6.134959531276100479e-09,3.595736655152231929e-03,5.358248946786952358e-04,1.362768974744617138e-06,1.588000000000000000e+04,1.572965510500476047e-03,5.013157211430854668e-04
9.650000000000000000e+01,1.024140191367595371e-03,1.053236437952150576e-07,3.559603198414941754e-03,5.300417875462147413e-04,1.329807428119641294e-06,1.588000000000000000e+04,1.554181978913810221e-03,4.940984038213806296e-04
1.065000000000000000e+02,8.012638514063077358e-04,2.333193015184567832e-08,2.969501367319845805e-03,4.265007604255344024e-04,8.239266582140287022e-07,1.588000000000000000e+04,1.227764611831842247e-03,3.747630909807733333e-04
1.165000000000000000e+02,6.340109466234286877e-04,3.094817453127327495e-08,2.578001354691780191e-03,3.448969870534491469e-04,5.209238121168831810e-07,1.588000000000000000e+04,9.789079336768777805e-04,2.891139595699795408e-04
1.170000000000000000e+02,6.267932947104108612e-04,7.300607188992335376e-09,2.559300510540831863e-03,3.413327510749681335e-04,5.093778812503381146e-07,1.588000000000000000e+04,9.681260457853789947e-04,2.854605436354427277e-04
1.320000000000000000e+02,4.490834598901229146e-04,2.355297359266548205e-09,2.041115708313426605e-03,2.528059460681107229e-04,2.655868003142760872e-07,1.588000000000000000e+04,7.018894059582336375e-04,1.962775138220121916e-04
1.465000000000000000e+02,3.307103055061639965e-04,7.058607634477866020e-09,1.620887658409506929e-03,1.929338070690455773e-04,1.465927600781360075e-07,1.588000000000000000e+04,5.236441125752095468e-04,1.377764984371184192e-04
1.470000000000000000e+02,3.273205760063330476e-04,8.939186435740313168e-10,1.607780796732071653e-03,1.912050898603177103e-04,1.436981458656098528e-07,1.588000000000000000e+04,5.185256658666508121e-04,1.361154861460153374e-04
1.720000000000000000e+02,1.993659732483546963e-04,4.257212598642822876e-09,1.059202078212681530e-03,1.239386127345889024e-04,5.510757101583807857e-08,1.588000000000000000e+04,3.233045859829435987e-04,7.542736051376579395e-05
1.970000000000000000e+02,1.255046114113848421e-04,5.144559807931410762e-08,6.861680425840083891e-04,8.162393739521394255e-05,2.241387464142051443e-08,1.588000000000000000e+04,2.071285488065987982e-04,4.388067401617089952e-05
1.975000000000000000e+02,1.243850436320934852e-04,2.863470602974259272e-08,6.801491797072688238e-04,8.094780717106137696e-05,2.202418656516113367e-08,1.588000000000000000e+04,2.053328508031548622e-04,4.343723646103210827e-05
3.010000000000000000e+02,2.260893508833004118e-05,6.535520544320443868e-09,1.044688245699743696e-04,1.481060505849231127e-05,7.305179680269593069e-10,1.588000000000000000e+04,3.741954014682235245e-05,7.798330029837729908e-06


==> supplementary_materials/figures/data/dstress_myocyte_s140_3.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,4.019412229869668966e-04,1.585386055580638564e-07,4.868707776702122653e-03,5.071301585289128208e-04,4.187377444258188928e-07,1.588000000000000000e+04,9.090713815158796632e-04,-1.051889355419459242e-04
-3.400000000000000000e+01,2.534679076220375899e-04,2.324745827215806854e-08,2.822416026441070588e-03,3.048167641507543006e-04,1.571592399016303664e-07,1.588000000000000000e+04,5.582846717727919447e-04,-5.134885652871671062e-05
-1.900000000000000000e+01,1.863550323898042181e-04,6.408469480015743375e-09,1.901957710287055211e-03,2.171146282910059141e-04,8.186695991494661757e-08,1.588000000000000000e+04,4.034696606808101322e-04,-3.075959590120169599e-05
-1.850000000000000000e+01,1.847112543361995355e-04,5.124592807685434132e-08,1.880555411009109243e-03,2.150129961719558726e-04,8.034883600129369827e-08,1.588000000000000000e+04,3.997242505081554081e-04,-3.030174183575633706e-05
-9.000000000000000000e+00,1.575809136854385256e-04,4.235800095645163554e-09,1.531947709467942594e-03,1.807218732074874438e-04,5.749213981356079016e-08,1.588000000000000000e+04,3.383027868929259965e-04,-2.314095952204891821e-05
0.000000000000000000e+00,1.370485217283876989e-04,3.314685318313478503e-10,1.328162326488925658e-03,1.552852327182509891e-04,4.289580080829772513e-08,1.588000000000000000e+04,2.923337544466387151e-04,-1.823671098986329024e-05
1.000000000000000000e+00,4.104595282487885632e-02,2.167818490268627954e-03,7.300543450517461841e-02,1.500056273082648120e-02,1.909787125543640834e-03,1.588000000000000000e+04,5.604651555570533406e-02,2.604539009405237512e-02
6.000000000000000000e+00,3.497823015400616103e-02,3.129961208269064327e-04,6.091572227913202853e-02,1.202384854375280164e-02,1.368049518509732417e-03,1.588000000000000000e+04,4.700207869775896441e-02,2.295438161025335766e-02
1.100000000000000000e+01,3.044715358761645660e-02,1.310700213298054062e-03,5.189528993593964246e-02,9.907008933241579635e-03,1.025177987591233998e-03,1.588000000000000000e+04,4.035416252085803623e-02,2.054014465437487696e-02
1.150000000000000000e+01,3.005956665713708023e-02,1.241192063920239664e-03,5.114731257979739792e-02,9.731831697055985664e-03,9.982860957946908947e-04,1.588000000000000000e+04,3.979139835419306936e-02,2.032773496008109457e-02
1.700000000000000000e+01,2.640354082560696092e-02,6.223955197101933715e-04,4.413644872211312103e-02,8.139616418387118912e-03,7.634003235679706102e-04,1.588000000000000000e+04,3.454315724399407983e-02,1.826392440721984201e-02
2.200000000000000000e+01,2.383303244776031893e-02,2.381604325588595095e-04,3.925605232749029144e-02,7.100546368574774114e-03,6.184311943882766496e-04,1.588000000000000000e+04,3.093357881633509304e-02,1.673248607918554481e-02
2.250000000000000000e+01,2.360638636077986088e-02,2.068182738611852459e-04,3.882825509143984777e-02,7.012755333680079951e-03,6.064402143844718459e-04,1.588000000000000000e+04,3.061914169445993997e-02,1.659363102709978180e-02
2.900000000000000000e+01,2.104499849343107951e-02,1.126747640693691479e-04,3.403717609451511333e-02,6.069441245970370880e-03,4.797300786268026492e-04,1.588000000000000000e+04,2.711443973940145039e-02,1.497555724746070863e-02
3.500000000000000000e+01,1.916345986217878050e-02,9.573300628430625925e-05,3.064248629124157949e-02,5.437817133042450492e-03,3.968080490617470826e-04,1.588000000000000000e+04,2.460127699522123013e-02,1.372564272913633088e-02
3.550000000000000000e+01,1.902246347510905267e-02,8.042127686284758395e-05,3.039305546496910704e-02,5.392641456336554583e-03,3.909346985384576628e-04,1.588000000000000000e+04,2.441510493144560812e-02,1.362982201877249722e-02
4.350000000000000000e+01,1.701608801365916968e-02,2.421240498399651099e-05,2.691090853774629962e-02,4.781105261302458741e-03,3.124062188082494499e-04,1.588000000000000000e+04,2.179719327496162928e-02,1.223498275235671007e-02
5.100000000000000000e+01,1.545859541391250355e-02,1.663052054055116111e-04,2.447585099689422033e-02,4.342885303782933158e-03,2.578288249328505302e-04,1.588000000000000000e+04,1.980148071769543758e-02,1.111571011012956953e-02
5.150000000000000000e+01,1.536324933005671529e-02,1.741624377978214097e-04,2.438141572063287632e-02,4.316947110383878052e-03,2.546654623313398267e-04,1.588000000000000000e+04,1.968019644044059421e-02,1.104630221967283638e-02
6.100000000000000000e+01,1.370928801842804905e-02,2.792967154548701026e-04,2.265753661843168676e-02,3.880118851728361993e-03,2.029999002757526950e-04,1.588000000000000000e+04,1.758940687015641061e-02,9.829169166699687488e-03
7.050000000000000000e+01,1.229435952317724408e-02,3.150772533391098685e-04,2.103555601362117750e-02,3.521236137460335286e-03,1.635503800208955208e-04,1.588000000000000000e+04,1.581559566063758110e-02,8.773123385716908793e-03
7.100000000000000000e+01,1.222527590560345059e-02,3.163374482628575823e-04,2.095255652981033168e-02,3.503951099759138391e-03,1.617350442776315108e-04,1.588000000000000000e+04,1.572922700536259072e-02,8.721324805844312203e-03
8.200000000000000000e+01,1.081971753074775430e-02,3.334573610062024191e-04,1.918342481238970165e-02,3.155122171477825217e-03,1.270210833621211906e-04,1.588000000000000000e+04,1.397483970222557909e-02,7.664595359269929520e-03
9.300000000000000000e+01,9.601563497021506008e-03,3.367331293019928083e-04,1.752391766990613400e-02,2.854617214956326442e-03,1.003388610312608715e-04,1.588000000000000000e+04,1.245618071197783158e-02,6.746946282065179566e-03
9.350000000000000000e+01,9.550054909595326672e-03,3.366619409651769594e-04,1.745114736246057910e-02,2.841897733643850444e-03,9.927993150477587071e-05,1.588000000000000000e+04,1.239195264323917668e-02,6.708157175951476661e-03
1.055000000000000000e+02,8.402539037553566695e-03,3.310297334598137631e-04,1.577549934885883257e-02,2.557337887741213678e-03,7.714263934968831860e-05,1.588000000000000000e+04,1.095987692529478037e-02,5.845201149812353017e-03
1.175000000000000000e+02,7.406149425752201615e-03,3.201836575606836722e-04,1.423664388726656252e-02,2.307063514841774070e-03,6.017359137808373854e-05,1.588000000000000000e+04,9.713212940593976552e-03,5.099085910910427545e-03
1.180000000000000000e+02,7.367551146915851841e-03,3.196558474656392918e-04,1.417547658270162415e-02,2.297282561853803383e-03,5.955831707141865544e-05,1.588000000000000000e+04,9.664833708769655224e-03,5.070268585062048458e-03
1.310000000000000000e+02,6.437138812071678366e-03,3.045104296046115115e-04,1.266620419477092890e-02,2.058985443035243629e-03,4.567617714051062146e-05,1.588000000000000000e+04,8.496124255106922429e-03,4.378153369036434303e-03
1.440000000000000000e+02,5.632649604503793365e-03,2.875823933087680263e-04,1.130749011039049179e-02,1.848081307886962569e-03,3.514214608767791454e-05,1.588000000000000000e+04,7.480730912390756368e-03,3.784568296616830797e-03
1.445000000000000000e+02,5.603954308133396803e-03,2.869108269511351484e-04,1.125810707512457133e-02,1.840457425356016238e-03,3.479158742219495842e-05,1.588000000000000000e+04,7.444411733489413041e-03,3.763496882777380564e-03
1.590000000000000000e+02,4.836359484277964228e-03,2.671001497183468111e-04,9.913504176717369970e-03,1.633440792723316135e-03,2.605850188449799449e-05,1.588000000000000000e+04,6.469800277001280797e-03,3.202918691554648093e-03
1.730000000000000000e+02,4.200876179304173161e-03,2.390661389136436270e-04,8.765465062995319093e-03,1.456795866771766219e-03,1.976961487128852806e-05,1.588000000000000000e+04,5.657672046075938946e-03,2.744080312532406942e-03
1.735000000000000000e+02,4.179889713087276727e-03,2.376958233388157520e-04,8.727003241594737809e-03,1.450867666313578313e-03,1.957649499872705280e-05,1.588000000000000000e+04,5.630757379400854606e-03,2.729022046773698414e-03
1.895000000000000000e+02,3.563649211938532593e-03,1.319555862019172819e-04,7.581555074849153156e-03,1.273684658360524271e-03,1.432186831469309073e-05,1.588000000000000000e+04,4.837333870299056864e-03,2.289964553578008322e-03
2.055000000000000000e+02,3.042406835463908662e-03,1.313904937688839640e-06,6.587499331306980246e-03,1.118432687861147749e-03,1.050713102975382752e-05,1.588000000000000000e+04,4.160839523325056410e-03,1.923974147602760913e-03
2.060000000000000000e+02,3.027470712533346982e-03,4.725157368014978536e-06,6.558657272101716881e-03,1.113899354269793631e-03,1.040635068668983640e-05,1.588000000000000000e+04,4.141370066803140397e-03,1.913571358263553351e-03
2.250000000000000000e+02,2.513235923965898965e-03,1.616289351195253698e-06,5.552652041727187612e-03,9.544005239111118645e-04,7.227235169554531309e-06,1.588000000000000000e+04,3.467636447877010721e-03,1.558835400054787209e-03
2.435000000000000000e+02,2.099827902389328049e-03,4.609320347382038830e-07,4.723867419170946734e-03,8.202889910173346731e-04,5.082151248437002499e-06,1.588000000000000000e+04,2.920116893406662830e-03,1.279538911371993267e-03
2.440000000000000000e+02,2.089695036135170731e-03,2.749968037922416259e-07,4.703307087529106680e-03,8.169249775591693689e-04,5.034191763008022982e-06,1.588000000000000000e+04,2.906620013694340317e-03,1.272770058576001362e-03
2.670000000000000000e+02,1.674560459003673245e-03,3.097553025836756937e-08,3.849751036944419093e-03,6.755561532233634757e-04,3.260528847016541800e-06,1.588000000000000000e+04,2.350116612227036612e-03,9.990043057803098779e-04
2.900000000000000000e+02,1.344273740149558175e-03,2.008874301358576680e-07,3.153388638414062525e-03,5.579369759431401917e-04,2.118365557580258027e-06,1.588000000000000000e+04,1.902210716092698258e-03,7.863367642064179831e-04
2.905000000000000000e+02,1.337891332966125498e-03,4.265858995619559719e-07,3.139763384299004787e-03,5.556169473585525955e-04,2.098663411017912906e-06,1.588000000000000000e+04,1.893508280324678094e-03,7.822743856075729026e-04
3.205000000000000000e+02,1.006734913240225644e-03,4.309843760834268729e-07,2.422602085837765110e-03,4.324268069983496789e-04,1.200508128947592097e-06,1.588000000000000000e+04,1.439161720238575377e-03,5.743081062418759104e-04
3.500000000000000000e+02,7.626413934262245330e-04,5.720359770480646170e-07,1.878848315726087004e-03,3.375604863320120293e-04,6.955689768997978773e-07,1.588000000000000000e+04,1.100201879758236616e-03,4.250809070942125037e-04
3.505000000000000000e+02,7.590714851255304018e-04,2.689612053255653963e-07,1.870781370402923574e-03,3.361437149692863137e-04,6.891821166440312649e-07,1.588000000000000000e+04,1.095215200094816661e-03,4.229277701562440882e-04
3.930000000000000000e+02,5.101972381842127986e-04,8.062304357032788070e-08,1.298310104713614951e-03,2.348685791356969470e-04,3.154644713160195351e-07,1.588000000000000000e+04,7.450658173199097185e-04,2.753286590485158787e-04
4.350000000000000000e+02,3.453914843399467981e-04,1.613801277579079525e-08,9.053286345691588868e-04,1.644786411663727815e-04,1.463485008544881294e-07,1.588000000000000000e+04,5.098701255063195796e-04,1.809128431735740165e-04
4.355000000000000000e+02,3.437955995110060893e-04,6.709787495769503827e-08,9.014519645982300121e-04,1.637804610368979292e-04,1.450194536605909224e-07,1.588000000000000000e+04,5.075760605479039643e-04,1.800151384741081602e-04
5.080000000000000000e+02,1.761199631199207019e-04,2.970723121372792270e-08,4.836656933566099584e-04,8.813168712505324023e-05,3.878543568487050377e-08,1.588000000000000000e+04,2.642516502449739286e-04,8.798827599486746165e-05
5.800000000000000000e+02,9.101503153587872121e-05,8.879482647902656100e-10,2.601896871171633231e-04,4.738271278860649397e-05,1.052885743668457381e-08,1.588000000000000000e+04,1.383977443244852220e-04,4.363231874727222724e-05
5.805000000000000000e+02,9.059978194269514157e-05,1.832636661216801791e-08,2.590697891175087054e-04,4.717818944988118551e-05,1.043410204783278971e-08,1.588000000000000000e+04,1.377779713925763271e-04,4.342159249281395605e-05
6.775000000000000000e+02,3.739884069860634869e-05,2.156310829165886525e-10,1.119315238943723110e-04,2.031057016699212161e-05,1.811192546108044922e-09,1.588000000000000000e+04,5.770941086559847370e-05,1.708827053161422708e-05


==> supplementary_materials/figures/data/dstress_myocyte_s140_81.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,3.586124454642453129e-04,2.781625105569933449e-08,8.552705639304330684e-03,6.652702761680623009e-04,5.711874263945763768e-07,1.588000000000000000e+04,1.023882721632307560e-03,-3.066578307038169879e-04
-4.100000000000000000e+01,2.625489745713234708e-04,2.314219590648734687e-08,6.379365307584043861e-03,4.896271896865665501e-04,3.086667489288184578e-07,1.588000000000000000e+04,7.521761642578900751e-04,-2.270782151152430793e-04
-3.350000000000000000e+01,2.077950696485015777e-04,1.012844517331569217e-08,5.026463358473389105e-03,3.863402753879195987e-04,1.924375993570392305e-07,1.588000000000000000e+04,5.941353450364211764e-04,-1.785452057394180210e-04
-3.300000000000000000e+01,2.048994515604878183e-04,9.587152850429401455e-10,4.951943883418627630e-03,3.808052239765929796e-04,1.869964038576518768e-07,1.588000000000000000e+04,5.857046755370807437e-04,-1.759057724161051614e-04
-1.650000000000000000e+01,1.380518303961358157e-04,1.556314519086207837e-10,3.159145597569129084e-03,2.519688021454707981e-04,8.254658513034686416e-08,1.588000000000000000e+04,3.900206325416065867e-04,-1.139169717493349824e-04
0.000000000000000000e+00,9.954541517265242485e-05,3.038075130060165329e-09,2.197352705409663914e-03,1.781774030330514976e-04,4.165647663349821644e-08,1.588000000000000000e+04,2.777228182057039224e-04,-7.863198786039907271e-05
1.000000000000000000e+00,1.862170107156907797e-02,1.078122187567853274e-05,3.805179022330225369e-02,9.083576802592962032e-03,4.292791183274818944e-04,1.588000000000000000e+04,2.770527787416204174e-02,9.538124268976115941e-03
4.000000000000000000e+00,1.508442840834431538e-02,1.934863791724858461e-05,3.083070828778050609e-02,7.284666658514108231e-03,2.806063487321321234e-04,1.588000000000000000e+04,2.236909506685842361e-02,7.799761749830207147e-03
6.500000000000000000e+00,1.271271388458157514e-02,4.852677161284178480e-06,2.606724092544153437e-02,6.074871290533124385e-03,1.985171555077767914e-04,1.588000000000000000e+04,1.878758517511469953e-02,6.637842594048450756e-03
7.000000000000000000e+00,1.229142976137303708e-02,2.302249671011617093e-06,2.528010540384742488e-02,5.859791598984661828e-03,1.854164031622980489e-04,1.588000000000000000e+04,1.815122136035769718e-02,6.431638162388375254e-03
1.000000000000000000e+01,1.007708199111335100e-02,1.435583387118733107e-06,2.110740655950972891e-02,4.733154674052270430e-03,1.239503346241238515e-04,1.588000000000000000e+04,1.481023666516562143e-02,5.343927317061080567e-03
1.250000000000000000e+01,8.579163427486753354e-03,1.119756290140831620e-06,1.824725200341933279e-02,3.980776227907681548e-03,8.944862449220117090e-05,1.588000000000000000e+04,1.255993965539443577e-02,4.598387199579071806e-03
1.300000000000000000e+01,8.311658003235737613e-03,9.650508268788839348e-07,1.773265775605186237e-02,3.847599353323706822e-03,8.388767954644968806e-05,1.588000000000000000e+04,1.215925735655944487e-02,4.464058649912030358e-03
1.600000000000000000e+01,6.898705334158426392e-03,3.302689366859363966e-06,1.525535862813289650e-02,3.149340968673624425e-03,5.751048382451204663e-05,1.588000000000000000e+04,1.004804630283205082e-02,3.749364365484801967e-03
1.850000000000000000e+01,5.935651610455877809e-03,7.141610258208526905e-07,1.365711046685176393e-02,2.680467617562452744e-03,4.241686668950838426e-05,1.588000000000000000e+04,8.616119228018330120e-03,3.255183992893425065e-03
1.900000000000000000e+01,5.763022803656585313e-03,1.803091778349463320e-06,1.336708467520317765e-02,2.596934478872792509e-03,3.995650052302411132e-05,1.588000000000000000e+04,8.359957282529377823e-03,3.166088324783792804e-03
2.200000000000000000e+01,4.845580350384276654e-03,8.106534128985111748e-07,1.180350650426477757e-02,2.159319645881290547e-03,2.814231026511910741e-05,1.588000000000000000e+04,7.004899996265566767e-03,2.686260704502986107e-03
2.500000000000000000e+01,4.100090720546411410e-03,1.227386268536029762e-07,1.049567863424287137e-02,1.813084226600151366e-03,2.009801832945705516e-05,1.588000000000000000e+04,5.913174947146562777e-03,2.287006493946260044e-03
2.550000000000000000e+01,3.989901967468798341e-03,1.549160910540606882e-08,1.029865834384957254e-02,1.762912964755356925e-03,1.902717983131390524e-05,1.588000000000000000e+04,5.752814932224155700e-03,2.226989002713441416e-03
2.850000000000000000e+01,3.400135897745496308e-03,6.757626193925111123e-09,9.223193137779734860e-03,1.500190488017021529e-03,1.381149562347431953e-05,1.588000000000000000e+04,4.900326385762517403e-03,1.899945409728474779e-03
3.150000000000000000e+01,2.915005311016224954e-03,3.801961326357791989e-07,8.303969610952584984e-03,1.291869513247588053e-03,1.016618280251135744e-05,1.588000000000000000e+04,4.206874824263812790e-03,1.623135797768636901e-03
3.200000000000000000e+01,2.842791495967812287e-03,8.108976140470745598e-07,8.163731512814419861e-03,1.261571563212333501e-03,9.673026298652925891e-06,1.588000000000000000e+04,4.104363059180145788e-03,1.581219932755478785e-03
3.550000000000000000e+01,2.395522912121967121e-03,1.106366877019522972e-06,7.270314580810644314e-03,1.078994477159624316e-03,6.902759104242279472e-06,1.588000000000000000e+04,3.474517389281591220e-03,1.316528434962342805e-03
3.850000000000000000e+01,2.080845307537292511e-03,7.177666931440822588e-08,6.609950106712532761e-03,9.567348169624180628e-04,5.245258703888079535e-06,1.588000000000000000e+04,3.037580124499710682e-03,1.124110490574874339e-03
3.900000000000000000e+01,2.033647468052131747e-03,1.592332546911134537e-07,6.508005638353562584e-03,9.388012237481641606e-04,5.017069762025895494e-06,1.588000000000000000e+04,2.972448691800295799e-03,1.094846244303967694e-03
4.250000000000000000e+01,1.740125078051771128e-03,1.300394396877405350e-07,5.850644868718219219e-03,8.269884857052737072e-04,3.711945242753784772e-06,1.588000000000000000e+04,2.567113563757044727e-03,9.131365923464974206e-04
4.600000000000000000e+01,1.501845967116667482e-03,2.527762716324041589e-07,5.278479213164375024e-03,7.335416322827135885e-04,2.793624635236586390e-06,1.588000000000000000e+04,2.235387599399380962e-03,7.683043348339538932e-04
4.650000000000000000e+01,1.471576973368373146e-03,1.146492087161502334e-07,5.226440306734633952e-03,7.214866376009279169e-04,2.686081756784714079e-06,1.588000000000000000e+04,2.193063610969301063e-03,7.500903357674452293e-04
5.100000000000000000e+01,1.234231826131986301e-03,1.409481428770674235e-07,4.942072561331593665e-03,6.250892083889070467e-04,1.914064719081367726e-06,1.588000000000000000e+04,1.859321034520893239e-03,6.091426177430792543e-04
5.500000000000000000e+01,1.066752418210829487e-03,5.156263763923222371e-08,4.681253395389288821e-03,5.548218911823574488e-04,1.445788052693820416e-06,1.588000000000000000e+04,1.621574309393187044e-03,5.119305270284720379e-04
5.550000000000000000e+01,1.048135496741146432e-03,7.980549327612426444e-08,4.648435457466601299e-03,5.469565063156665028e-04,1.397749439329849726e-06,1.588000000000000000e+04,1.595092003056812827e-03,5.011789904254799295e-04
6.100000000000000000e+01,8.704550842015021210e-04,1.394079218770875337e-07,4.288225126159269339e-03,4.722169082228455292e-04,9.806808620237874588e-07,1.588000000000000000e+04,1.342671992424347704e-03,3.982381759786565918e-04
6.650000000000000000e+01,7.322209845520887342e-04,9.679663644982785104e-08,3.935677776609252006e-03,4.146164251310488296e-04,7.080543502068807508e-07,1.588000000000000000e+04,1.146837409683137618e-03,3.176045594210399046e-04
6.700000000000000000e+01,7.211927271974470643e-04,1.336321723283337968e-07,3.904251031229971809e-03,4.100572842499368149e-04,6.882659261289249790e-07,1.588000000000000000e+04,1.131250011447383933e-03,3.111354429475102494e-04
7.500000000000000000e+01,5.720216072129045547e-04,5.879989532514053194e-08,3.419976501937998462e-03,3.478471492422320491e-04,4.482063583543821590e-07,1.588000000000000000e+04,9.198687564551366038e-04,2.241744579706725056e-04
8.250000000000000000e+01,4.676899709262617808e-04,2.631266808063132824e-08,3.002868719386880478e-03,3.028036983666929061e-04,3.104239886495546904e-07,1.588000000000000000e+04,7.704936692929547411e-04,1.648862725595688747e-04
8.300000000000000000e+01,4.616666423307063186e-04,1.582705209887733040e-07,2.976440441174302287e-03,3.001213585080147062e-04,3.032089184736045684e-07,1.588000000000000000e+04,7.617880008387210248e-04,1.615452838226916123e-04
9.500000000000000000e+01,3.432553043931073919e-04,2.928107397027583350e-08,2.395163123636235864e-03,2.438623695506642573e-04,1.772930592768695540e-07,1.588000000000000000e+04,5.871176739437716221e-04,9.939293484244313462e-05
1.070000000000000000e+02,2.612635970627188412e-04,1.025065084100057105e-07,1.912656797014221756e-03,1.986136763848910392e-04,1.077060595972729750e-07,1.588000000000000000e+04,4.598772734476098533e-04,6.264992067782780192e-05
1.075000000000000000e+02,2.584148323880303523e-04,1.419846539587475096e-07,1.894567927019459022e-03,1.969136556876648926e-04,1.055532133944140468e-07,1.588000000000000000e+04,4.553284880756952721e-04,6.150117670036545970e-05
1.290000000000000000e+02,1.651628047547101926e-04,3.729865239793460814e-09,1.250240206338400261e-03,1.351595252400742916e-04,4.554684933756481015e-08,1.588000000000000000e+04,3.003223299947844842e-04,3.000327951463590105e-05
1.500000000000000000e+02,1.102513091538659038e-04,7.731456158942985965e-09,8.256436916518034670e-04,9.245664111462456136e-05,2.070358165633980119e-08,1.588000000000000000e+04,2.027079502684904651e-04,1.779466803924134241e-05
1.505000000000000000e+02,1.092260623453094307e-04,6.095233335600393663e-09,8.174707049774123215e-04,9.161556773978580344e-05,2.032374494774470642e-08,1.588000000000000000e+04,2.008416300850952342e-04,1.761049460552362731e-05
1.985000000000000000e+02,4.636388428326913022e-05,4.357797688554918193e-09,3.122059736642585092e-04,3.780861631718886780e-05,3.579101233652770520e-09,1.588000000000000000e+04,8.417250060045799803e-05,8.555267966080262417e-06
2.460000000000000000e+02,2.091660017782838625e-05,5.752076378352680416e-09,1.203296752818481592e-04,1.586302544005170750e-05,6.891397391108580177e-10,1.588000000000000000e+04,3.677962561788009375e-05,5.053574737776678747e-06
2.465000000000000000e+02,2.074601142573240771e-05,2.707517630042059924e-10,1.191419184052278069e-04,1.572069620668519301e-05,6.775372792995059246e-10,1.588000000000000000e+04,3.646670763241760072e-05,5.025315219047214700e-06
2.540000000000000000e+02,1.835444319796965100e-05,6.309596405787552270e-10,1.026766444410183893e-04,1.373957856575115876e-05,5.256616042719430637e-10,1.588000000000000000e+04,3.209402176372081145e-05,4.614864632218492241e-06


==> supplementary_materials/figures/data/dstress_myocyte_s140_9.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,3.464354159771745531e-04,1.484767603515214454e-08,6.508215994236900628e-03,5.328370883206089452e-04,4.039328601332623599e-07,1.588000000000000000e+04,8.792725042977834983e-04,-1.864016723434343921e-04
-3.500000000000000000e+01,2.181364562727690652e-04,1.400339838284238250e-08,3.893584868042670143e-03,3.269216069663905423e-04,1.544612506567288137e-07,1.588000000000000000e+04,5.450580632391596346e-04,-1.087851506936214770e-04
-2.100000000000000000e+01,1.589621365420459671e-04,1.868098602337136120e-09,2.664637802912231575e-03,2.326969834298502321e-04,7.941684695136405958e-08,1.588000000000000000e+04,3.916591199718961721e-04,-7.373484688780426494e-05
-2.050000000000000000e+01,1.574135086670584173e-04,2.160936352219625043e-08,2.633330142907148053e-03,2.302569886090569758e-04,7.779729351418549668e-08,1.588000000000000000e+04,3.876704972761153660e-04,-7.284347994199855841e-05
-1.000000000000000000e+01,1.299601130209313547e-04,6.742578479631830043e-08,2.081334372219813354e-03,1.873021383977272825e-04,5.197172202477464284e-08,1.588000000000000000e+04,3.172622514186586372e-04,-5.734202537679592782e-05
0.000000000000000000e+00,1.100316981334157734e-04,6.267940162934202012e-10,1.688643833729449066e-03,1.565057225314091130e-04,3.660101577920154907e-08,1.588000000000000000e+04,2.665374206648248728e-04,-4.647402439799333963e-05
1.000000000000000000e+00,3.529762341481561955e-02,1.459456669626920354e-03,6.449910727474306160e-02,1.375326835578679491e-02,1.435074609200425941e-03,1.588000000000000000e+04,4.905089177060241445e-02,2.154435505902882464e-02
5.000000000000000000e+00,3.008463080321368763e-02,8.114763224304920222e-04,5.421256686858525603e-02,1.135414701345234360e-02,1.034001664968762450e-03,1.588000000000000000e+04,4.143877781666602950e-02,1.873048378976134576e-02
8.500000000000000000e+00,2.644794826684359126e-02,5.652575449606504982e-04,4.714393351446059810e-02,9.743651755459820443e-03,7.944327170573102026e-04,1.588000000000000000e+04,3.619160002230341344e-02,1.670429651138376909e-02
9.000000000000000000e+00,2.598635525457279952e-02,7.308337017062633677e-04,4.624718044164503883e-02,9.543865500912277269e-03,7.663760281163670184e-04,1.588000000000000000e+04,3.553022075548507852e-02,1.644248975366052051e-02
1.300000000000000000e+01,2.272454619702640385e-02,2.175456203378564731e-04,3.992270247123061444e-02,8.168148638406945439e-03,5.831236520398964214e-04,1.588000000000000000e+04,3.089269483543334929e-02,1.455639755861945842e-02
1.700000000000000000e+01,2.009204657496840504e-02,2.409113741855307435e-04,3.484945439110610776e-02,7.111636987423398427e-03,4.542657162115881666e-04,1.588000000000000000e+04,2.720368356239180260e-02,1.298040958754500748e-02
1.750000000000000000e+01,1.979910082579065464e-02,2.892587475865602848e-04,3.428767889924354967e-02,6.997481251791462520e-03,4.409691373789971611e-04,1.588000000000000000e+04,2.679658207758211716e-02,1.280161957399919212e-02
2.200000000000000000e+01,1.745636704733222536e-02,1.237762652122562654e-04,2.983474275894892891e-02,6.111910958288629785e-03,3.420802060532350530e-04,1.588000000000000000e+04,2.356827800562085601e-02,1.134445608904359470e-02
2.650000000000000000e+01,1.554303529722365733e-02,1.500530267528388847e-04,2.633692473312087765e-02,5.427117166777919131e-03,2.710395469926760257e-04,1.588000000000000000e+04,2.097015246400157559e-02,1.011591813044573906e-02
2.700000000000000000e+01,1.535186865427827334e-02,1.766023257137154805e-04,2.599620198881388844e-02,5.360673664561631246e-03,2.644166933161363922e-04,1.588000000000000000e+04,2.071254231883990632e-02,9.991194989716642091e-03
3.200000000000000000e+01,1.363119390732381309e-02,4.063159812488745010e-04,2.295129581220250320e-02,4.778769441852238377e-03,2.086460847174425822e-04,1.588000000000000000e+04,1.840996334917605060e-02,8.852424465471575576e-03
3.700000000000000000e+01,1.219321906558620480e-02,5.813414753626618614e-04,2.107971420691934217e-02,4.313753353629350661e-03,1.672830591773233919e-04,1.588000000000000000e+04,1.650697241921555633e-02,7.879465711956853274e-03
3.750000000000000000e+01,1.206207529094225489e-02,5.963185144069405247e-04,2.093252388908590361e-02,4.272228248941508343e-03,1.637455945354135205e-04,1.588000000000000000e+04,1.633430353988376410e-02,7.789847042000746548e-03
4.350000000000000000e+01,1.063461050334938568e-02,2.204686046150514155e-04,1.928715304942237030e-02,3.828489942521782433e-03,1.277522757979395460e-04,1.588000000000000000e+04,1.446310044587116768e-02,6.806120560827603680e-03
4.900000000000000000e+01,9.521799408485163291e-03,1.026208137740046708e-05,1.793323848919574706e-02,3.490682288374002355e-03,1.028495268137963396e-04,1.588000000000000000e+04,1.301248169685916521e-02,6.031117120111161370e-03
4.950000000000000000e+01,9.428347255749237876e-03,1.832720144697637827e-05,1.781600351255113734e-02,3.462480006828285752e-03,1.008824997726798115e-04,1.588000000000000000e+04,1.289082726257752276e-02,5.965867248920952125e-03
5.600000000000000000e+01,8.313758064286481606e-03,1.361272210308355763e-06,1.636576296968647939e-02,3.121590345631563342e-03,7.886289943742867540e-05,1.588000000000000000e+04,1.143534840991804538e-02,5.192167718654917830e-03
6.250000000000000000e+01,7.358821467663326232e-03,4.352551369018357465e-06,1.503345143179410717e-02,2.815632245005901188e-03,6.208003833205961498e-05,1.588000000000000000e+04,1.017445371266922742e-02,4.543189222657425044e-03
6.300000000000000000e+01,7.290963050387864151e-03,6.352707790512519159e-08,1.493527804590827519e-02,2.793439833494425380e-03,6.096144830547448398e-05,1.588000000000000000e+04,1.008440288388228953e-02,4.497523216893438772e-03
7.050000000000000000e+01,6.354676466205712131e-03,4.137649072487724977e-07,1.353002673188276155e-02,2.483243728063909070e-03,4.654841240311745630e-05,1.588000000000000000e+04,8.837920194269620333e-03,3.871432738141803061e-03
7.750000000000000000e+01,5.600760168588144079e-03,1.401798726073484452e-06,1.232478474429314977e-02,2.228322453981663488e-03,3.633393542496235576e-05,1.588000000000000000e+04,7.829082622569807567e-03,3.372437714606480591e-03
7.800000000000000000e+01,5.550770553731355916e-03,9.169427307246447932e-07,1.224240516671125552e-02,2.211296147716150691e-03,3.570088439307538198e-05,1.588000000000000000e+04,7.762066701447506607e-03,3.339474406015205225e-03
8.600000000000000000e+01,4.812995849360643050e-03,3.801984634924908558e-07,1.098845619638887626e-02,1.957612012340780375e-03,2.699717383682370906e-05,1.588000000000000000e+04,6.770607861701423424e-03,2.855383837019862675e-03
9.400000000000000000e+01,4.179090379305771576e-03,1.869971036637851657e-06,9.849750944345909628e-03,1.734611968528144890e-03,2.047367507976714427e-05,1.588000000000000000e+04,5.913702347833916032e-03,2.444478410777626686e-03
9.450000000000000000e+01,4.142527747422662839e-03,4.973727201867290812e-07,9.782235226128827704e-03,1.721598948388388187e-03,2.012443907725868487e-05,1.588000000000000000e+04,5.864126695811051025e-03,2.420928799034274652e-03
1.035000000000000000e+02,3.539338085598268870e-03,2.637914912257893017e-07,8.636829430963289742e-03,1.503230171967743795e-03,1.478661503408059023e-05,1.588000000000000000e+04,5.042568257566012666e-03,2.036107913630525075e-03
1.120000000000000000e+02,3.054248226439604773e-03,7.412217156514872288e-07,7.670111001862795798e-03,1.322873854120962993e-03,1.107842746262632028e-05,1.588000000000000000e+04,4.377122080560567549e-03,1.731374372318641780e-03
1.125000000000000000e+02,3.027984249900234244e-03,6.155544570613161303e-07,7.616527633237772654e-03,1.312975951524666214e-03,1.089259446692598716e-05,1.588000000000000000e+04,4.340960201424900675e-03,1.715008298375568030e-03
1.225000000000000000e+02,2.549502240063328956e-03,1.646029383683041189e-06,6.616567050498078223e-03,1.130320447990198736e-03,7.777585987232694316e-06,1.588000000000000000e+04,3.679822688053527475e-03,1.419181792073130220e-03
1.325000000000000000e+02,2.149306806793154553e-03,4.355939515546525101e-07,5.743303800652232831e-03,9.742573117761201863e-04,5.568697059276618264e-06,1.588000000000000000e+04,3.123564118569274739e-03,1.175049495017034366e-03
1.330000000000000000e+02,2.131100594417477834e-03,8.255639974509803877e-07,5.702711979594516679e-03,9.670804072456114101e-04,5.476834257604865260e-06,1.588000000000000000e+04,3.098181001663089136e-03,1.164020187171866533e-03
1.450000000000000000e+02,1.738995832491204352e-03,2.143867694006517342e-08,4.808628699715596783e-03,8.107210398725849757e-04,3.681375109913863258e-06,1.588000000000000000e+04,2.549716872363789327e-03,9.282747926186193758e-04
1.570000000000000000e+02,1.421275894656413678e-03,1.166608495354456139e-07,4.053409037248474275e-03,6.809779801269924071e-04,2.483756178149227201e-06,1.588000000000000000e+04,2.102253874783405977e-03,7.402979145294212712e-04
1.575000000000000000e+02,1.409422061532816187e-03,2.113335408435776655e-08,4.024647528264579770e-03,6.760827718694586985e-04,2.443558461954104450e-06,1.588000000000000000e+04,2.085504833402274886e-03,7.333392896633574888e-04
1.725000000000000000e+02,1.097361481178674852e-03,3.551390072488100389e-07,3.250820455602604006e-03,5.458310072486501248e-04,1.502133708848730688e-06,1.588000000000000000e+04,1.643192488427324977e-03,5.515304739300247276e-04
1.875000000000000000e+02,8.563387075337561922e-04,5.463924193554361984e-07,2.627073382400047126e-03,4.418999259052944846e-04,9.285915265356887910e-07,1.588000000000000000e+04,1.298238633439050731e-03,4.144387816284617076e-04
1.880000000000000000e+02,8.493324752660685309e-04,1.158634032376785462e-07,2.608517844429451144e-03,4.387983803424035773e-04,9.139096721327036828e-07,1.588000000000000000e+04,1.288130855608472054e-03,4.105340949236649536e-04
2.085000000000000000e+02,6.085053162626290028e-04,1.860991895176586817e-07,1.952501669306207612e-03,3.281359369945917401e-04,4.779519130672007015e-07,1.588000000000000000e+04,9.366412532572207430e-04,2.803693792680372627e-04
2.285000000000000000e+02,4.424123640880343444e-04,2.752383080516148575e-08,1.474986742260617082e-03,2.462901501072040393e-04,2.563875379377925745e-07,1.588000000000000000e+04,6.887025141952383836e-04,1.961222139808303051e-04
2.290000000000000000e+02,4.389338496149643946e-04,1.322566400594154160e-08,1.464725979962796729e-03,2.445269393356666056e-04,2.524563483986808978e-07,1.588000000000000000e+04,6.834607889506310544e-04,1.944069102792977889e-04
2.615000000000000000e+02,2.647583159814540302e-04,7.233862079622348871e-09,9.337391017610807351e-04,1.532700588105410737e-04,9.358867680912216898e-08,1.588000000000000000e+04,4.180283747919951039e-04,1.114882571709129564e-04
2.935000000000000000e+02,1.631712018518714671e-04,3.163002411992493758e-09,6.036676060236556346e-04,9.691488716326617707e-05,3.601733646765279170e-08,1.588000000000000000e+04,2.600860890151376306e-04,6.625631468860529005e-05
2.940000000000000000e+02,1.619577373552956445e-04,1.027653460937314965e-08,5.996017060437066346e-04,9.622635696780662887e-05,3.548982046454266433e-08,1.588000000000000000e+04,2.581840943231022869e-04,6.573138038748901565e-05
4.245000000000000000e+02,2.506138964244214421e-05,9.073424281772728416e-10,1.085408694915812475e-04,1.576770549935420501e-05,8.766937875246713512e-10,1.588000000000000000e+04,4.082909514179634922e-05,9.293684143087939202e-06


==> supplementary_materials/figures/data/dstress_myocyte_s180_0.33.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,3.792186944794895547e-04,1.192256313315776480e-08,2.574210359452500270e-03,4.196646624761301452e-04,3.199252471739327071e-07,1.588000000000000000e+04,7.988833569556196999e-04,-4.044596799664059057e-05
-2.450000000000000000e+01,1.983587753007609155e-04,6.312311699821271060e-08,1.382555257854551885e-03,2.099595968334633884e-04,8.342923604128823185e-08,1.588000000000000000e+04,4.083183721342243310e-04,-1.160082153270247294e-05
0.000000000000000000e+00,1.356402797189989085e-04,7.120300542847625751e-09,1.112717408538764496e-03,1.402028786836201650e-04,3.805513267342219052e-08,1.588000000000000000e+04,2.758431584026190464e-04,-4.562598964621256527e-06
1.000000000000000000e+00,1.554019877861064769e-01,5.769953815490952084e-03,3.227457633826822381e-01,6.967863724092569766e-02,2.900489029562569945e-02,1.588000000000000000e+04,2.250806250270321884e-01,8.572335054518077924e-02
3.500000000000000000e+00,1.469187532211577718e-01,1.282932848994874919e-03,3.022476346356895993e-01,6.484539809042245972e-02,2.579004570156482115e-02,1.588000000000000000e+04,2.117641513115802177e-01,8.207335513073531208e-02
5.500000000000000000e+00,1.407620586692702458e-01,1.783433333684202949e-03,2.870994002717177085e-01,6.128609333666290571e-02,2.356994239728123913e-02,1.588000000000000000e+04,2.020481520059331515e-01,7.947596533260734009e-02
6.000000000000000000e+00,1.393041862034556100e-01,2.486213111737680011e-03,2.834780904288800030e-01,6.043674849481170397e-02,2.305825686243215614e-02,1.588000000000000000e+04,1.997409346982673140e-01,7.886743770864390601e-02
8.500000000000000000e+00,1.324679351740256084e-01,4.495253787245541595e-03,2.663191675420980564e-01,5.642076883698149414e-02,2.073105700542595894e-02,1.588000000000000000e+04,1.888887040110071025e-01,7.604716633704411421e-02
1.050000000000000000e+01,1.275041135264201597e-01,3.873681185875769983e-03,2.536738242015321720e-01,5.347017614304846317e-02,1.911635870292686945e-02,1.588000000000000000e+04,1.809742896694686298e-01,7.403393738337168961e-02
1.100000000000000000e+01,1.263282568383228832e-01,3.731899877899500818e-03,2.506551676938419404e-01,5.276695930855890976e-02,1.874318047048038546e-02,1.588000000000000000e+04,1.790952161468817860e-01,7.356129752976398040e-02
1.350000000000000000e+01,1.208114232139431282e-01,3.094648844526821929e-03,2.372170949300864695e-01,4.944603594221877452e-02,1.704031044937766651e-02,1.588000000000000000e+04,1.702574591561619166e-01,7.136538727172435370e-02
1.550000000000000000e+01,1.168014860728833343e-01,2.660441692017256367e-03,2.279894294740577310e-01,4.701031681675019169e-02,1.585255703604518743e-02,1.588000000000000000e+04,1.638118028896335399e-01,6.979116925613314260e-02
1.600000000000000000e+01,1.158509297890598783e-01,2.561101937509776931e-03,2.257771688342957161e-01,4.643031375373728176e-02,1.557721196826016702e-02,1.588000000000000000e+04,1.622812435427971600e-01,6.942061603532259650e-02
1.850000000000000000e+01,1.113869031357261757e-01,2.026309462637006405e-03,2.152572866441878063e-01,4.369372224068147209e-02,1.431618355341346925e-02,1.588000000000000000e+04,1.550806253764076548e-01,6.769318089504469671e-02
2.100000000000000000e+01,1.073655429980034243e-01,1.338600131976398462e-03,2.055921803621147403e-01,4.121181192357917938e-02,1.322577326528058712e-02,1.588000000000000000e+04,1.485773549215826106e-01,6.615373107442423795e-02
2.150000000000000000e+01,1.066100527687612182e-01,1.216724061557177515e-03,2.037561347512706900e-01,4.074395392053906106e-02,1.302577313243706049e-02,1.588000000000000000e+04,1.473540066893002654e-01,6.586609884822215710e-02
2.400000000000000000e+01,1.030566524957157587e-01,6.740203882321648418e-04,1.950336525265104204e-01,3.853766036491932528e-02,1.210582489002459336e-02,1.588000000000000000e+04,1.415943128606350909e-01,6.451899213079642648e-02
2.650000000000000000e+01,9.984639422254072694e-02,2.262867726384086239e-04,1.870304526379229504e-01,3.653791493449853878e-02,1.130432166700366670e-02,1.588000000000000000e+04,1.363843091570392518e-01,6.330847928804218816e-02
2.700000000000000000e+01,9.924212411558278046e-02,1.464468605813328938e-04,1.855110443938818021e-01,3.616102019265335366e-02,1.115661858034622082e-02,1.588000000000000000e+04,1.354031443082361341e-01,6.308110392292942681e-02
3.000000000000000000e+01,9.585747449343960669e-02,2.752709791122800618e-04,1.769261492585035567e-01,3.404858152338594013e-02,1.034796132001508315e-02,1.588000000000000000e+04,1.299060560168255329e-01,6.180889297005366656e-02
3.300000000000000000e+01,9.284645142177185007e-02,5.900370746551089878e-04,1.691872210427752821e-01,3.217030043932695565e-02,9.655391771972001227e-03,1.588000000000000000e+04,1.250167518610988127e-01,6.067615098244489441e-02
3.350000000000000000e+01,9.237740537971381172e-02,5.590587621367084249e-04,1.679735764027663614e-01,3.187807457198296723e-02,9.549796663104887992e-03,1.588000000000000000e+04,1.242554799516967790e-01,6.049933080773084448e-02
3.700000000000000000e+01,8.932936456243252554e-02,3.679911060340588331e-04,1.600386011995697522e-01,2.998369640783950241e-02,8.878757423405462743e-03,1.588000000000000000e+04,1.193130609702720279e-01,5.934566815459302314e-02
4.000000000000000000e+01,8.701100955442950258e-02,2.352440037399424237e-04,1.539546026301824022e-01,2.855102605600404533e-02,8.386076872531641677e-03,1.588000000000000000e+04,1.155620356104335444e-01,5.845998349842546071e-02
4.050000000000000000e+01,8.664827967787798457e-02,2.155228196184770658e-04,1.529996156798419937e-01,2.832776434317873723e-02,8.310386603818435691e-03,1.588000000000000000e+04,1.149760440210567253e-01,5.832051533469924387e-02
4.450000000000000000e+01,8.396335360843391882e-02,7.904260948954405970e-05,1.459734141381162364e-01,2.668511675979817754e-02,7.761940205658975252e-03,1.588000000000000000e+04,1.106484703682320964e-01,5.727823684863574127e-02
4.800000000000000000e+01,8.189433838537994725e-02,1.372334696207675756e-05,1.407657354544737116e-01,2.543447567911453350e-02,7.353595212650586473e-03,1.588000000000000000e+04,1.073288140644944877e-01,5.645986270626541376e-02
4.850000000000000000e+01,8.161764812221369847e-02,2.523334224250052110e-05,1.400680429282230854e-01,2.526846049625159144e-02,7.299935580852119459e-03,1.588000000000000000e+04,1.068861086184652864e-01,5.634918762596211050e-02
5.000000000000000000e+01,8.081363500856332538e-02,5.740203999558608392e-05,1.380396818994154562e-01,2.478792767079264492e-02,7.145284961509739893e-03,1.588000000000000000e+04,1.056015626793559703e-01,5.602570733777068046e-02


==> supplementary_materials/figures/data/dstress_myocyte_s180_1.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,4.005537949900908460e-04,2.902818024112365089e-07,3.385487784997659715e-03,4.444102625020868625e-04,3.579438240981374911e-07,1.588000000000000000e+04,8.449640574921777085e-04,-4.385646751199601644e-05
-2.450000000000000000e+01,2.081539842827687993e-04,1.569088941428562011e-08,1.538657030099528254e-03,2.163214493185095682e-04,9.012305060805165563e-08,1.588000000000000000e+04,4.244754336012783675e-04,-8.167465035740768906e-06
0.000000000000000000e+00,1.405123734663911938e-04,2.207047456476079649e-08,1.191808283609420600e-03,1.408004575776125263e-04,3.956849595122366064e-08,1.588000000000000000e+04,2.813128310440037201e-04,-2.880841112213325741e-07
1.000000000000000000e+00,1.479129642382290277e-01,5.927082709470296931e-03,2.794453813154461619e-01,6.265554933591191422e-02,2.580396285232451625e-02,1.588000000000000000e+04,2.105685135741409419e-01,8.525741490231711350e-02
5.500000000000000000e+00,1.327379515719439296e-01,1.582818652369784220e-03,2.478446559883767664e-01,5.401179175191165444e-02,2.053663743576760597e-02,1.588000000000000000e+04,1.867497433238555771e-01,7.872615982003228208e-02
1.000000000000000000e+01,1.203141173354041887e-01,3.961116236822232600e-03,2.210828849128892160e-01,4.684739532303056064e-02,1.667016527874971149e-02,1.588000000000000000e+04,1.671615126584347633e-01,7.346672201237362809e-02
1.050000000000000000e+01,1.190801706798404608e-01,3.810893616246023487e-03,2.183785065670151293e-01,4.613238844178903231e-02,1.630828431248404486e-02,1.588000000000000000e+04,1.652125591216294931e-01,7.294778223805142847e-02
1.500000000000000000e+01,1.091116744135554872e-01,2.674528515664143999e-03,1.962123431804862483e-01,4.034140421940762833e-02,1.353278638772338095e-02,1.588000000000000000e+04,1.494530786329631156e-01,6.877027019414785891e-02
1.950000000000000000e+01,1.009088005558257950e-01,1.843997618113312918e-03,1.775429223165063686e-01,3.557116294248757749e-02,1.144789366269643137e-02,1.588000000000000000e+04,1.364799634983133725e-01,6.533763761333821751e-02
2.000000000000000000e+01,1.000908192901577565e-01,1.746705928487303841e-03,1.756603054692529309e-01,3.509623583199811270e-02,1.124991787575024479e-02,1.588000000000000000e+04,1.351870551221558692e-01,6.499458345815964377e-02
2.500000000000000000e+01,9.278624507944942257e-02,6.350300968044344466e-04,1.591876067784510351e-01,3.087200541184885114e-02,9.562367994092877896e-03,1.588000000000000000e+04,1.236582504912982772e-01,6.191423966760056796e-02
2.950000000000000000e+01,8.737198590063634251e-02,5.776822632450885045e-05,1.470526667687432620e-01,2.777581113101328450e-02,8.405359604206715310e-03,1.588000000000000000e+04,1.151477970316496235e-01,5.959617476962306148e-02
3.000000000000000000e+01,8.682787202112421387e-02,1.213546384880728686e-04,1.458358822050321857e-01,2.746718229272403569e-02,8.293525462818456678e-03,1.588000000000000000e+04,1.142950543138482461e-01,5.936068972840018165e-02
3.550000000000000000e+01,8.148211542006236763e-02,2.817685668179181801e-04,1.338386441024763673e-01,2.447038862630641909e-02,7.238135052850831926e-03,1.588000000000000000e+04,1.059525040463687867e-01,5.701172679375594854e-02
4.050000000000000000e+01,7.747576132344233257e-02,4.171162654500409179e-05,1.248267833624136375e-01,2.228107836397430139e-02,6.498940045708566197e-03,1.588000000000000000e+04,9.975683968741663743e-02,5.519468295946802772e-02
4.100000000000000000e+01,7.711239629900336345e-02,2.163707451453866340e-05,1.240102391902286882e-01,2.208563267587477716e-02,6.434096833668215450e-03,1.588000000000000000e+04,9.919802897487814408e-02,5.502676362312858283e-02
4.700000000000000000e+01,7.319193624423366018e-02,1.747552547268578147e-04,1.152303461789528777e-01,2.001778460797807788e-02,5.757771231791369154e-03,1.588000000000000000e+04,9.320972085221174153e-02,5.317415163625557883e-02
5.250000000000000000e+01,7.019091820945129456e-02,2.967948383937689242e-04,1.087787433907208418e-01,1.849546242937167087e-02,5.268847129562180542e-03,1.588000000000000000e+04,8.868638063882296196e-02,5.169545578007962716e-02
5.300000000000000000e+01,6.994134866842366405e-02,3.056841386563517227e-04,1.082626517543432282e-01,1.837163093106955469e-02,5.229309076625440061e-03,1.588000000000000000e+04,8.831297959949321874e-02,5.156971773735410935e-02
6.000000000000000000e+01,6.678244916467028502e-02,3.991386932453714264e-04,1.017849971295997497e-01,1.684574743070708230e-02,4.743674722930943215e-03,1.588000000000000000e+04,8.362819659537737427e-02,4.993670173396320272e-02
6.650000000000000000e+01,6.430895785195826775e-02,4.443209145320138132e-04,9.680212764624895883e-02,1.570965603266447769e-02,4.382435352669577198e-03,1.588000000000000000e+04,8.001861388462275237e-02,4.859930181929379006e-02
6.700000000000000000e+01,6.413372279609019788e-02,4.464677711857849697e-04,9.645268718666051566e-02,1.563126106140949947e-02,4.357470722055676107e-03,1.588000000000000000e+04,7.976498385749969389e-02,4.850246173468070188e-02
7.550000000000000000e+01,6.142380688772641761e-02,4.598024267979203966e-04,9.111695611683136298e-02,1.445527993209492872e-02,3.981839170495934249e-03,1.588000000000000000e+04,7.587908681982134806e-02,4.696852695563148716e-02
8.350000000000000000e+01,5.925406331027495421e-02,4.406930273585088812e-04,8.694423081929769648e-02,1.356281956750522363e-02,3.694994093398776182e-03,1.588000000000000000e+04,7.281688287778018132e-02,4.569124374276972711e-02
8.400000000000000000e+01,5.912855903645548167e-02,4.386964336097342481e-04,8.670568504031071766e-02,1.351249729758751891e-02,3.678774076944911486e-03,1.588000000000000000e+04,7.264105633404299711e-02,4.561606173886796622e-02
9.450000000000000000e+01,5.672097282828626047e-02,3.797974468746122614e-04,8.218873353902038381e-02,1.257300335567263817e-02,3.375349171968943570e-03,1.588000000000000000e+04,6.929397618395889691e-02,4.414796947261362403e-02
1.045000000000000000e+02,5.476709722997193802e-02,3.005972153316648207e-04,7.860144351316956934e-02,1.184337151811482372e-02,3.139700387913293977e-03,1.588000000000000000e+04,6.661046874808676521e-02,4.292372571185711083e-02
1.050000000000000000e+02,5.467675928791439904e-02,2.961899661825102251e-04,7.843714142836658021e-02,1.181026207416549165e-02,3.129030296489004447e-03,1.588000000000000000e+04,6.648702136207988722e-02,4.286649721374891087e-02
1.175000000000000000e+02,5.261400053853686892e-02,1.756829012024336992e-04,7.480174777662597363e-02,1.106693521172109375e-02,2.890710107649589657e-03,1.588000000000000000e+04,6.368093575025796094e-02,4.154706532681577691e-02
1.300000000000000000e+02,5.087754822234306223e-02,4.066876328900399405e-05,7.178787709893397206e-02,1.045605030026864474e-02,2.697853900998591330e-03,1.588000000000000000e+04,6.133359852261170697e-02,4.042149792207441750e-02
1.305000000000000000e+02,5.081402923705284624e-02,3.505288533065248748e-05,7.167806923922571960e-02,1.043388159640520202e-02,2.690931452471864369e-03,1.588000000000000000e+04,6.124791083345804826e-02,4.038014764064764422e-02
1.455000000000000000e+02,4.909571718067877455e-02,1.388720008432603654e-04,6.871316666383954497e-02,9.836193998252352327e-03,2.507140157856452018e-03,1.588000000000000000e+04,5.893191117893112341e-02,3.925952318242642569e-02
1.600000000000000000e+02,4.774009501096350416e-02,3.142145722826581626e-04,6.637057900941804867e-02,9.362695937804621157e-03,2.366776746879606028e-03,1.588000000000000000e+04,5.710279094876812706e-02,3.837739907315888127e-02
1.605000000000000000e+02,4.769811606245760727e-02,3.203536261001569091e-04,6.629776793486842623e-02,9.347911392578083303e-03,2.362493723311168570e-03,1.588000000000000000e+04,5.704602745503568884e-02,3.835020466987952570e-02
1.780000000000000000e+02,4.640739457969333959e-02,5.383973365829697495e-04,6.404095557681395434e-02,8.885375837083323708e-03,2.232596175441575216e-03,1.588000000000000000e+04,5.529277041677665983e-02,3.752201874261001935e-02
1.950000000000000000e+02,4.545013677116222645e-02,7.558386681740761771e-04,6.232223059214722638e-02,8.522799602338409358e-03,2.138353045578972409e-03,1.588000000000000000e+04,5.397293637350063233e-02,3.692733716882382056e-02
1.955000000000000000e+02,4.542593674429927508e-02,7.623227781362069012e-04,6.227785283943809702e-02,8.513232739287609346e-03,2.135990860770357706e-03,1.588000000000000000e+04,5.393916948358688790e-02,3.691270400501166227e-02
2.160000000000000000e+02,4.460751776225076182e-02,1.033348309384854230e-03,6.072354476207364460e-02,8.166637327312513059e-03,2.056524606145371421e-03,1.588000000000000000e+04,5.277415508956327661e-02,3.644088043493824702e-02
2.360000000000000000e+02,4.410083473649581420e-02,1.309908944808167936e-03,5.964215648616502663e-02,7.900768394704400094e-03,2.007305765682475783e-03,1.588000000000000000e+04,5.200160313120021083e-02,3.620006634179141758e-02
2.365000000000000000e+02,4.409146624735239134e-02,1.317012068777376156e-03,5.961992107429615190e-02,7.894887443162844701e-03,2.006386643581625686e-03,1.588000000000000000e+04,5.198635369051523430e-02,3.619657880418954837e-02
2.605000000000000000e+02,4.381059152213582358e-02,1.671366835708452828e-03,5.879204264978016986e-02,7.649050516088820237e-03,1.977875903317117753e-03,1.588000000000000000e+04,5.145964203822464555e-02,3.616154100604700161e-02
2.845000000000000000e+02,4.382380100752050062e-02,2.057977337626094080e-03,5.839792308122654374e-02,7.461556821975121045e-03,1.976200364954318073e-03,1.588000000000000000e+04,5.128535782949562166e-02,3.636224418554537957e-02
2.850000000000000000e+02,4.382685597377583564e-02,2.066441656039509633e-03,5.839377684140862473e-02,7.458149530337907125e-03,1.976417298962970543e-03,1.588000000000000000e+04,5.128500550411374537e-02,3.636870644343792591e-02
3.140000000000000000e+02,4.417544549186334935e-02,2.591482687250492613e-03,5.837724344731808068e-02,7.287641541670279895e-03,2.004579703644468469e-03,1.588000000000000000e+04,5.146308703353363184e-02,3.688780395019306685e-02
3.430000000000000000e+02,4.481872095802782313e-02,3.196022967244506897e-03,5.880853751414961972e-02,7.156553656225334882e-03,2.059934008547994588e-03,1.588000000000000000e+04,5.197527461425315715e-02,3.766216730180248912e-02
3.435000000000000000e+02,4.483205625314203718e-02,3.207256104202069191e-03,5.881845221724566614e-02,7.154530765557315548e-03,2.061100578360198447e-03,1.588000000000000000e+04,5.198658701869935533e-02,3.767752548758471903e-02
3.815000000000000000e+02,4.603347558461716449e-02,4.154908160881122352e-03,5.976754208532866763e-02,7.013880835607639620e-03,2.168275398775648243e-03,1.588000000000000000e+04,5.304735642022480324e-02,3.901959474900952574e-02
4.190000000000000000e+02,4.751357132846680681e-02,5.302818849410861901e-03,6.098465607893963081e-02,6.881229175447795172e-03,2.304890775350336429e-03,1.588000000000000000e+04,5.439480050391460458e-02,4.063234215301900903e-02
4.195000000000000000e+02,4.753483924232517616e-02,5.319764297228732342e-03,6.100215495094057916e-02,6.879388016661134447e-03,2.306886921277478530e-03,1.588000000000000000e+04,5.441422725898631407e-02,4.065545122566403824e-02
4.310000000000000000e+02,4.803313211664014815e-02,5.722439665965841672e-03,6.141118279488067683e-02,6.836052240238307126e-03,2.353913391165874877e-03,1.588000000000000000e+04,5.486918435687845874e-02,4.119707987640183755e-02


==> supplementary_materials/figures/data/dstress_myocyte_s180_243.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,3.750206794017415688e-04,3.788956268618087092e-08,8.780803585336461811e-03,6.549464607603764678e-04,5.695953764414872042e-07,1.588000000000000000e+04,1.029967140162118145e-03,-2.799257813586348989e-04
-3.450000000000000000e+01,2.256723003692229332e-04,1.838249884405106117e-09,5.219585823818240732e-03,3.900141734149118757e-04,2.030390426184537637e-07,1.588000000000000000e+04,6.156864737841348089e-04,-1.643418730456889425e-04
-2.000000000000000000e+01,1.583033089908135319e-04,5.822071633813241370e-09,3.423558917038022932e-03,2.660521955009914467e-04,9.584370836833875630e-08,1.588000000000000000e+04,4.243555044918049515e-04,-1.077488865101779148e-04
-1.950000000000000000e+01,1.566072230661006250e-04,1.371993695586665146e-08,3.377513093029276513e-03,2.629369722293971594e-04,9.366167368163815749e-08,1.588000000000000000e+04,4.195441952954977573e-04,-1.063297491632965344e-04
-9.500000000000000000e+00,1.276893438071804825e-04,7.652921945375112301e-09,2.598760967189246100e-03,2.102382584402363766e-04,6.050469383389196849e-08,1.588000000000000000e+04,3.379276022474168861e-04,-8.254891463305589409e-05
0.000000000000000000e+00,1.065198670851490029e-04,1.527340483798507391e-08,2.112369693069231138e-03,1.724187185758751281e-04,4.107469659918463957e-08,1.588000000000000000e+04,2.789385856610241310e-04,-6.589885149072612514e-05
1.000000000000000000e+00,4.138161715787160716e-02,1.591127695825169592e-05,1.010692508125179412e-01,2.438227681412315218e-02,2.306933661241180895e-03,1.588000000000000000e+04,6.576389397199475240e-02,1.699934034374845498e-02
4.000000000000000000e+00,3.269209309154484655e-02,1.515879040505397660e-05,8.017124610730265444e-02,1.892311206741978738e-02,1.426857121022362179e-03,1.588000000000000000e+04,5.161520515896463046e-02,1.376898102412505917e-02
6.500000000000000000e+00,2.694107061737648773e-02,7.150382934484776759e-06,6.706071396195953382e-02,1.532593037884585202e-02,9.607054279876968894e-04,1.588000000000000000e+04,4.226700099622233975e-02,1.161514023853063571e-02
7.000000000000000000e+00,2.592800929271136048e-02,8.360328951176249676e-06,6.480154890076691987e-02,1.469419031197461041e-02,8.881808948074552609e-04,1.588000000000000000e+04,4.062219960468597263e-02,1.123381898073675007e-02
1.000000000000000000e+01,2.066011693350506412e-02,1.961901432307698606e-06,5.305865016444888393e-02,1.142602881005759172e-02,5.573945660743688134e-04,1.588000000000000000e+04,3.208614574356265237e-02,9.234088123447472402e-03
1.250000000000000000e+01,1.716739958346491859e-02,2.201585446783247720e-06,4.551570061474335960e-02,9.285414570635424844e-03,3.809385322069201263e-04,1.588000000000000000e+04,2.645281415410034170e-02,7.881985012829493750e-03
1.300000000000000000e+01,1.655142794261569086e-02,4.347209640773968619e-06,4.427521582893943070e-02,8.910640582942294316e-03,3.533492825379776952e-04,1.588000000000000000e+04,2.546206852555798344e-02,7.640787359673396548e-03
1.600000000000000000e+01,1.334319013390672555e-02,9.045899045911006699e-07,3.769313694279857740e-02,6.979419256803592875e-03,2.267530161118265562e-04,1.588000000000000000e+04,2.032260939071031669e-02,6.363770877103132675e-03
1.850000000000000000e+01,1.120896930937796340e-02,1.119192677935519119e-06,3.317009314920216223e-02,5.724833164084802521e-03,1.584147077351823131e-04,1.588000000000000000e+04,1.693380247346276679e-02,5.484136145293160881e-03
1.900000000000000000e+01,1.083135269054129324e-02,1.166317519066316410e-06,3.235468217030135901e-02,5.507188069929292058e-03,1.476473215444676107e-04,1.588000000000000000e+04,1.633854076047058443e-02,5.324164620612001179e-03
2.200000000000000000e+01,8.857692330163759523e-03,4.455053113606964417e-07,2.799525370201375388e-02,4.397117815909875986e-03,9.779335850283394965e-05,1.588000000000000000e+04,1.325481014607363464e-02,4.460574514253883537e-03
2.500000000000000000e+01,7.305458245154806095e-03,5.449627949497550164e-08,2.440875200121463140e-02,3.561896399437788126e-03,6.605682613202823027e-05,1.588000000000000000e+04,1.086735464459259379e-02,3.743561845717017968e-03
2.550000000000000000e+01,7.080677978838110023e-03,2.484746974694728423e-06,2.387431140934078225e-02,3.445085753545144326e-03,6.200461648928264904e-05,1.588000000000000000e+04,1.052576373238325522e-02,3.635592225292965697e-03
2.850000000000000000e+01,5.904032462649872436e-03,1.718947384506237192e-06,2.098932550778277034e-02,2.850709407315669356e-03,4.298414344498156748e-05,1.588000000000000000e+04,8.754741869965542225e-03,3.053323055334203080e-03
3.150000000000000000e+01,4.978708117123786456e-03,3.201401764547302299e-07,1.857378663561404589e-02,2.397475441119543711e-03,3.053542300628563701e-05,1.588000000000000000e+04,7.376183558243329733e-03,2.581232676004242745e-03
3.200000000000000000e+01,4.845066369710692919e-03,2.119585274057838823e-08,1.820994480477900607e-02,2.332548276555481033e-03,2.891544958936349694e-05,1.588000000000000000e+04,7.177614646266173952e-03,2.512518093155211886e-03
3.550000000000000000e+01,4.044804550729951161e-03,4.669257548017502112e-07,1.592475833353299008e-02,1.946123231808422624e-03,2.014783948699018566e-05,1.588000000000000000e+04,5.990927782538373568e-03,2.098681318921528753e-03
3.850000000000000000e+01,3.511191112427483000e-03,6.082995305668492481e-09,1.427570655594366349e-02,1.696249644863795977e-03,1.520572588569030024e-05,1.588000000000000000e+04,5.207440757291278977e-03,1.814941467563687023e-03
3.900000000000000000e+01,3.432915398245856356e-03,3.211486553241278827e-07,1.402443196737735917e-02,1.661375222564130194e-03,1.454507576166352277e-05,1.588000000000000000e+04,5.094290620809986334e-03,1.771540175681726162e-03
4.300000000000000000e+01,2.893266358081385964e-03,4.514738968235162454e-07,1.234922493868050725e-02,1.440418466415308235e-03,1.044579557719575562e-05,1.588000000000000000e+04,4.333684824496693982e-03,1.452847891666077728e-03
4.650000000000000000e+01,2.524753017187956593e-03,1.125331983963528908e-06,1.160700462831090914e-02,1.305318094681316363e-03,8.078233126102153972e-06,1.588000000000000000e+04,3.830071111869272956e-03,1.219434922506640231e-03
4.700000000000000000e+01,2.478396487898145827e-03,8.608695758484455059e-08,1.150234884588527406e-02,1.289186517789660431e-03,7.804451028876493817e-06,1.588000000000000000e+04,3.767583005687806259e-03,1.189209970108485396e-03
5.200000000000000000e+01,2.082139328995385834e-03,1.527370115755340458e-08,1.048095517662877077e-02,1.158406862282957773e-03,5.677210643933601623e-06,1.588000000000000000e+04,3.240546191278343389e-03,9.237324667124280613e-04
5.700000000000000000e+01,1.781180831631323964e-03,6.263793165811442047e-08,9.514350551446358606e-03,1.060004157174150021e-03,4.296213968197335279e-06,1.588000000000000000e+04,2.841184988805474203e-03,7.211766744571739430e-04
5.750000000000000000e+01,1.755149008036622918e-03,7.154242536085713142e-08,9.421056981879795053e-03,1.051089335919850589e-03,4.185336832496375036e-06,1.588000000000000000e+04,2.806238343956473508e-03,7.040596721167723289e-04
6.500000000000000000e+01,1.429024013436527374e-03,6.368934126210790965e-07,8.099946690345281169e-03,9.301167430969643161e-04,2.907226786767545107e-06,1.588000000000000000e+04,2.359140756533491690e-03,4.989072703395630581e-04
7.200000000000000000e+01,1.204442138593949264e-03,3.201788499695814816e-08,7.001995858900454672e-03,8.292699742681504133e-04,2.138369555443464447e-06,1.588000000000000000e+04,2.033712112862099894e-03,3.751721643257988504e-04
7.250000000000000000e+01,1.190521882602490816e-03,1.545928098985980188e-07,6.928522074405159444e-03,8.224004210034327857e-04,2.093684805422003042e-06,1.588000000000000000e+04,2.012922303605923710e-03,3.681214615990580303e-04
8.500000000000000000e+01,9.064806803060272049e-04,1.519752620989910267e-07,5.295253327384589689e-03,6.639657318759081611e-04,1.262557716873587984e-06,1.588000000000000000e+04,1.570446412181935366e-03,2.425149484301190438e-04
9.750000000000000000e+01,7.063349944126752272e-04,2.213126295209025403e-08,4.015107595831998721e-03,5.308983041028292067e-04,7.807621336312141069e-07,1.588000000000000000e+04,1.237233298515504325e-03,1.754366903098460205e-04
9.800000000000000000e+01,6.995373691353575559e-04,7.232043096703059594e-08,3.970371684399121893e-03,5.261002189630791621e-04,7.661339712098174169e-07,1.588000000000000000e+04,1.225637588098436610e-03,1.734371501722783938e-04
1.195000000000000000e+02,4.677559230023100906e-04,1.239979867657986480e-07,2.509851118702743824e-03,3.549044548369447078e-04,3.447527755668518335e-07,1.588000000000000000e+04,8.226603778392547984e-04,1.128514681653653828e-04
1.410000000000000000e+02,3.179588602403485395e-04,2.499410777450560527e-08,1.767209245146816095e-03,2.398148271397047425e-04,1.586089881213880242e-07,1.588000000000000000e+04,5.577736873800532820e-04,7.814403310064379701e-05
1.415000000000000000e+02,3.151585521243348655e-04,1.238680919229143016e-08,1.753086423039358155e-03,2.376591457665132355e-04,1.558067825435758932e-07,1.588000000000000000e+04,5.528176978908481282e-04,7.749940635782163003e-05
1.820000000000000000e+02,1.563560847901100648e-04,1.726071807479949611e-09,9.021362537865229353e-04,1.164010590017546123e-04,3.799643178762204308e-08,1.588000000000000000e+04,2.727571437918646906e-04,3.995502578835545256e-05
2.225000000000000000e+02,7.964257050196667980e-05,2.697823724335355047e-09,4.588281257483086220e-04,5.912642001561450855e-05,9.838872580023593545e-09,1.588000000000000000e+04,1.387689905175812019e-04,2.051615048635217124e-05
2.230000000000000000e+02,7.899438574530022732e-05,2.928048942990551015e-09,4.550928258680473834e-04,5.864536933154576614e-05,9.679392323310701899e-09,1.588000000000000000e+04,1.376397550768459935e-04,2.034901641375446118e-05
3.120000000000000000e+02,1.954431285516434636e-05,4.373543437106778846e-10,1.059979615470532514e-04,1.430716806313756650e-05,5.866752229674057998e-10,1.588000000000000000e+04,3.385148091830191117e-05,5.237144792026779869e-06


==> supplementary_materials/figures/data/dstress_myocyte_s180_27.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,2.593405280086716097e-04,3.030176927289514574e-09,7.716961523375135378e-03,5.586571301080782296e-04,3.793552984884108112e-07,1.588000000000000000e+04,8.179976581167498935e-04,-2.993166020994066198e-04
-2.450000000000000000e+01,1.173406652587144337e-04,6.098329287531885282e-09,3.331210704809310121e-03,2.572163657301797007e-04,7.992909052279925296e-08,1.588000000000000000e+04,3.745570309888941480e-04,-1.398757004714652535e-04
0.000000000000000000e+00,7.049843837944788345e-05,3.227501463498352531e-09,1.933257795169801389e-03,1.538106375101254387e-04,2.862774202521202217e-08,1.588000000000000000e+04,2.243090758895733357e-04,-8.331219913067755523e-05
1.000000000000000000e+00,9.126982637868177872e-02,1.448440066455221375e-03,1.824698079249059135e-01,4.283497771259867776e-02,1.016501652283353929e-02,1.588000000000000000e+04,1.341048040912804495e-01,4.843484866608310097e-02
5.000000000000000000e+00,7.531084010227211134e-02,5.294960899835634205e-04,1.496861874192182418e-01,3.473927352380178080e-02,6.878539761871514148e-03,1.588000000000000000e+04,1.100501136260738921e-01,4.057156657847033054e-02
9.000000000000000000e+00,6.261461132245639549e-02,2.686765594066906483e-04,1.235593217090499019e-01,2.838177717179944659e-02,4.726114826491961685e-03,1.588000000000000000e+04,9.099638849425584208e-02,3.423283415065694890e-02
9.500000000000000000e+00,6.122038254727758810e-02,4.607566547145413617e-04,1.206721396448791617e-01,2.769076994689424406e-02,4.514713979486833714e-03,1.588000000000000000e+04,8.891115249417183564e-02,3.352961260038334057e-02
1.350000000000000000e+01,5.136348043316478484e-02,1.506060766748486138e-03,1.001811115736499641e-01,2.286426860146448248e-02,3.160981900888016304e-03,1.588000000000000000e+04,7.422774903462926732e-02,2.849921183170030237e-02
1.750000000000000000e+01,4.344837955945578256e-02,3.251513417554598872e-05,8.366865984457010075e-02,1.909062565440143230e-02,2.252213674219024665e-03,1.588000000000000000e+04,6.253900521385721833e-02,2.435775390505435026e-02
1.800000000000000000e+01,4.257342614174620954e-02,2.362560867229705500e-05,8.184291553582159762e-02,1.868024208624352936e-02,2.161448057847383409e-03,1.588000000000000000e+04,6.125366822798973543e-02,2.389318405550268018e-02
2.200000000000000000e+01,3.634887736570100586e-02,6.071227864717760324e-06,6.983570973277369864e-02,1.578997268880082128e-02,1.570564123259846762e-03,1.588000000000000000e+04,5.213885005450182714e-02,2.055890467690018458e-02
2.600000000000000000e+01,3.129392209139647552e-02,4.616406343297475640e-06,6.175314869043217747e-02,1.346015705583373905e-02,1.160485387830103264e-03,1.588000000000000000e+04,4.475407914723021630e-02,1.783376503556273474e-02
2.650000000000000000e+01,3.073057063602925576e-02,5.287573403642500929e-06,6.082876346602338058e-02,1.320229262038161502e-02,1.118668502050166593e-03,1.588000000000000000e+04,4.393286325641086731e-02,1.752827801564764074e-02
3.100000000000000000e+01,2.622750889399763641e-02,6.623810518002321127e-06,5.324834148670039291e-02,1.116479152457399565e-02,8.125347925719243877e-04,1.588000000000000000e+04,3.739230041857163206e-02,1.506271736942364076e-02
3.550000000000000000e+01,2.256619983995702960e-02,2.335783202016702633e-06,4.680869081142034066e-02,9.558818760445416882e-03,6.006043913119198498e-04,1.588000000000000000e+04,3.212501860040244822e-02,1.300738107951161272e-02
3.600000000000000000e+01,2.220221831537708829e-02,1.064415220452796784e-05,4.615343568305829702e-02,9.402388067242367295e-03,5.813433994906877164e-04,1.588000000000000000e+04,3.160460638261945732e-02,1.279983024813472099e-02
4.100000000000000000e+01,1.895371703753307574e-02,5.600519102953503338e-06,4.016818450209359848e-02,8.031028047739910067e-03,4.237408010424566283e-04,1.588000000000000000e+04,2.698474508527298754e-02,1.092268898979316567e-02
4.550000000000000000e+01,1.653830285135220526e-02,8.801997450229285497e-06,3.554241312555550536e-02,7.042617603066973243e-03,3.231139239060733183e-04,1.588000000000000000e+04,2.358092045441917764e-02,9.495685248285232888e-03
4.600000000000000000e+01,1.629486668729259249e-02,4.815900339079625739e-06,3.506684815286190138e-02,6.944188715885238686e-03,3.137444372784656851e-04,1.588000000000000000e+04,2.323905540317783291e-02,9.350677971407353808e-03
5.150000000000000000e+01,1.389294050484440358e-02,6.687088118492013688e-06,3.027485556146622750e-02,5.984894636962051831e-03,2.288327596866834542e-04,1.588000000000000000e+04,1.987783514180645542e-02,7.908045867882351754e-03
5.650000000000000000e+01,1.207744580888930191e-02,9.116968220972557763e-06,2.652586661815795055e-02,5.276934802273358475e-03,1.737107381741015313e-04,1.588000000000000000e+04,1.735438061116266126e-02,6.800511006615943439e-03
5.700000000000000000e+01,1.191209938888512093e-02,2.716384746985360931e-07,2.617868119118049383e-02,5.213271730509087473e-03,1.690763139868025060e-04,1.588000000000000000e+04,1.712537111939421014e-02,6.698827658376033459e-03
6.300000000000000000e+01,1.012261547230721044e-02,7.252538609736241244e-07,2.308640559949352855e-02,4.533375209847559546e-03,1.230188347934537308e-04,1.588000000000000000e+04,1.465599068215477085e-02,5.589240262459650894e-03
6.900000000000000000e+01,8.636744912240491498e-03,2.028389913527974769e-06,2.042221722077040141e-02,3.983490410325613885e-03,9.046155852826813677e-05,1.588000000000000000e+04,1.262023532256610625e-02,4.653254501914877612e-03
6.950000000000000000e+01,8.524571729060435171e-03,1.682102256512401450e-06,2.022302918187827286e-02,3.942459102407939488e-03,8.821130693805563291e-05,1.588000000000000000e+04,1.246703083146837379e-02,4.582112626652495684e-03
7.650000000000000000e+01,7.114845346724212559e-03,1.427549750584220793e-06,1.761996363403329352e-02,3.430078162710032980e-03,6.238646051010340735e-05,1.588000000000000000e+04,1.054492350943424597e-02,3.684767184014179579e-03
8.300000000000000000e+01,6.040653420251251328e-03,1.815708629347172495e-07,1.549000994432699410e-02,3.029603395872506287e-03,4.566799047987536573e-05,1.588000000000000000e+04,9.070256816123757615e-03,3.011050024378745041e-03
8.350000000000000000e+01,5.966456392664363020e-03,1.227030150217856832e-06,1.533676133505096177e-02,3.000456246562949614e-03,4.460133957310406696e-05,1.588000000000000000e+04,8.966912639227312201e-03,2.966000146101413406e-03
9.100000000000000000e+01,4.979883618976567103e-03,2.509663129620049567e-07,1.320558042648651773e-02,2.583669551016150052e-03,3.147458920739913598e-05,1.588000000000000000e+04,7.563553169992716721e-03,2.396214067960417051e-03
9.850000000000000000e+01,4.193412516003020354e-03,2.842309098213311221e-07,1.136241652216271429e-02,2.205747973188758836e-03,2.245003265059710047e-05,1.588000000000000000e+04,6.399160489191779190e-03,1.987664542814261519e-03
9.900000000000000000e+01,4.146870105003333702e-03,2.824770778248380472e-07,1.124889822487630184e-02,2.182094577246968849e-03,2.195806841182098982e-05,1.588000000000000000e+04,6.328964682250302551e-03,1.964775527756364853e-03
1.095000000000000000e+02,3.300632304516056860e-03,2.012534508632707542e-07,9.107395389332775121e-03,1.742741227759560469e-03,1.393132059654787752e-05,1.588000000000000000e+04,5.043373532275617112e-03,1.557891076756496391e-03
1.195000000000000000e+02,2.679842489796605172e-03,1.889851255108941935e-07,7.650753214426368742e-03,1.418316436656990708e-03,9.193177284610651990e-06,1.588000000000000000e+04,4.098158926453595446e-03,1.261526053139614464e-03
1.200000000000000000e+02,2.652594029858178302e-03,2.011524305043678843e-07,7.596519650759401589e-03,1.404184837621414231e-03,9.007990145445126951e-06,1.588000000000000000e+04,4.056778867479592099e-03,1.248409192236764071e-03
1.345000000000000000e+02,1.988460506331686702e-03,3.483999254830039173e-08,6.127743768472888354e-03,1.060257034583665355e-03,5.078120164625015036e-06,1.588000000000000000e+04,3.048717540915351840e-03,9.282034717480213467e-04
1.485000000000000000e+02,1.525093715049369259e-03,2.627637514256508441e-07,4.915073444501376516e-03,8.238565733391369980e-04,3.004650493117191340e-06,1.588000000000000000e+04,2.348950288388506474e-03,7.012371417102322615e-04
1.490000000000000000e+02,1.511046017571741418e-03,1.034909439477408916e-07,4.875553646419810393e-03,8.166959432532798317e-04,2.950252330945783462e-06,1.588000000000000000e+04,2.327741960825021467e-03,6.943500743184615864e-04
1.715000000000000000e+02,1.010474085612839655e-03,2.046296610802523362e-07,3.355746015235247688e-03,5.601874863770450524e-04,1.334867897588536527e-06,1.588000000000000000e+04,1.570661571989884816e-03,4.502865992357946026e-04
1.940000000000000000e+02,6.919157345748947049e-04,3.867982791899646349e-08,2.286002891501566232e-03,3.927151113768108468e-04,6.329725424560171732e-07,1.588000000000000000e+04,1.084630845951705443e-03,2.992006231980838581e-04
1.945000000000000000e+02,6.862585107492319989e-04,8.832154251425949173e-08,2.266259245604112637e-03,3.897196118132223853e-04,6.228321194076024548e-07,1.588000000000000000e+04,1.075978122562454330e-03,2.965388989360096136e-04
2.390000000000000000e+02,3.403862999240889046e-04,5.399759716377824454e-09,1.030125740135480255e-03,2.016904111577664724e-04,1.565418551290006858e-07,1.588000000000000000e+04,5.420767110818553499e-04,1.386958887663224322e-04
2.835000000000000000e+02,1.765265073479294392e-04,3.486927006500665474e-08,5.502968374880750149e-04,1.074846675397842080e-04,4.271456155259652394e-08,1.588000000000000000e+04,2.840111748877136607e-04,6.904183980814523121e-05
2.840000000000000000e+02,1.752654989177858250e-04,2.774873799272139300e-09,5.465334651683236532e-04,1.067379607062457486e-04,4.211098736662844868e-08,1.588000000000000000e+04,2.820034596240315601e-04,6.852753821154007640e-05
4.065000000000000000e+02,3.363067693280335856e-05,2.894152906281442143e-09,1.019189567692458298e-04,2.070077464059186045e-05,1.559544501679162955e-09,1.588000000000000000e+04,5.433145157339521901e-05,1.292990229221149812e-05


==> supplementary_materials/figures/data/dstress_myocyte_s180_3.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,4.019412229869668966e-04,1.585386055580638564e-07,4.868707776702122653e-03,5.071301585289128208e-04,4.187377444258188928e-07,1.588000000000000000e+04,9.090713815158796632e-04,-1.051889355419459242e-04
-2.450000000000000000e+01,2.063975888815542878e-04,5.398337636528784397e-08,2.172338809264002385e-03,2.429362625075035204e-04,1.016179923372337416e-07,1.588000000000000000e+04,4.493338513890577810e-04,-3.653867362594923258e-05
0.000000000000000000e+00,1.370485217283876989e-04,3.314685318313478503e-10,1.328162326488925658e-03,1.552852327182509891e-04,4.289580080829772513e-08,1.588000000000000000e+04,2.923337544466387151e-04,-1.823671098986329024e-05
1.000000000000000000e+00,1.346519789275247569e-01,6.418497808019981224e-03,2.597736140963603502e-01,5.556848693303369918e-02,2.121901216912531335e-02,1.588000000000000000e+04,1.902204658605584631e-01,7.908349199449105082e-02
6.500000000000000000e+00,1.156466753580080442e-01,2.270719175130391562e-03,2.210763015745582372e-01,4.563604246855663266e-02,1.545680189355241180e-02,1.588000000000000000e+04,1.612827178265646699e-01,7.001063288945141849e-02
1.200000000000000000e+01,1.009344159927113016e-01,2.951019878322624305e-03,1.898830233180192339e-01,3.800310852007508094e-02,1.163199258897829914e-02,1.588000000000000000e+04,1.389375245127863756e-01,6.293130747263622760e-02
1.250000000000000000e+01,9.977217704645335861e-02,2.813729224635391074e-03,1.873739461448980514e-01,3.740452882043224236e-02,1.135358608886738105e-02,1.588000000000000000e+04,1.371767058668856010e-01,6.236764822602111624e-02
1.850000000000000000e+01,8.768573270303281486e-02,1.483078115815347634e-03,1.608829941730338109e-01,3.124628550441991073e-02,8.665118077491441514e-03,1.588000000000000000e+04,1.189320182074527221e-01,5.643944719861290760e-02
2.400000000000000000e+01,7.907304660712470568e-02,6.483222173249714995e-04,1.416131414719566384e-01,2.697284271144866075e-02,6.980080943669064383e-03,1.588000000000000000e+04,1.060458893185733664e-01,5.210020389567604493e-02
2.450000000000000000e+01,7.838467039486406163e-02,5.859640196055015916e-04,1.401367294844193812e-01,2.663738334840684216e-02,6.853706744561462172e-03,1.588000000000000000e+04,1.050220537432709073e-01,5.174728704645721600e-02
3.100000000000000000e+01,7.059092080560089300e-02,7.083598725128432646e-05,1.234658056195098996e-01,2.292684432506621531e-02,5.508718290888438458e-03,1.588000000000000000e+04,9.351776513066710483e-02,4.766407648053468116e-02
3.700000000000000000e+01,6.492373073470641964e-02,2.022684038785382203e-05,1.113750493572692041e-01,2.036168278387786093e-02,4.629688938303932674e-03,1.588000000000000000e+04,8.528541351858427710e-02,4.456204795082856218e-02
3.750000000000000000e+01,6.450399363000562658e-02,5.523725493460624847e-05,1.104929349002044814e-01,2.017739946558971473e-02,4.567892643413788874e-03,1.588000000000000000e+04,8.468139309559534478e-02,4.432659416441590838e-02
4.450000000000000000e+01,5.930203870074488709e-02,4.367274585508681018e-04,9.962335457432072716e-02,1.797297871383244858e-02,3.839759757912518650e-03,1.588000000000000000e+04,7.727501741457733220e-02,4.132905998691244198e-02
5.150000000000000000e+01,5.509514320694813144e-02,6.769689087482353134e-04,9.114607173403614648e-02,1.631492926487412495e-02,3.301651721911969071e-03,1.588000000000000000e+04,7.141007247182225293e-02,3.878021394207400996e-02
5.200000000000000000e+01,5.482453936770765451e-02,6.904425394935440096e-04,9.061631814917908700e-02,1.621257772535519837e-02,3.268577793382010637e-03,1.588000000000000000e+04,7.103711709306284594e-02,3.861196164235245615e-02
6.050000000000000000e+01,5.070071760745366307e-02,8.683277106352469462e-04,8.266370449951931931e-02,1.472177750905491293e-02,2.787293498936877206e-03,1.588000000000000000e+04,6.542249511650857774e-02,3.597894009839874840e-02
6.900000000000000000e+01,4.728042492185451084e-02,9.805088943794500016e-04,7.626716217922971386e-02,1.358565950477063841e-02,2.420008724970685449e-03,1.588000000000000000e+04,6.086608442662515273e-02,3.369476541708386896e-02
6.950000000000000000e+01,4.709637512745137866e-02,9.857464307594548166e-04,7.592860408445641085e-02,1.352707479667321008e-02,2.401050302700412538e-03,1.588000000000000000e+04,6.062344992412459221e-02,3.356930033077816511e-02
8.000000000000000000e+01,4.357850621563235521e-02,1.072477845197661057e-03,6.968770105955389427e-02,1.245464779324591265e-02,2.054204455639713472e-03,1.588000000000000000e+04,5.603315400887826786e-02,3.112385842238644257e-02
9.050000000000000000e+01,4.059046204688023657e-02,1.129613467445507013e-03,6.455114113088407379e-02,1.160832882268332880e-02,1.782338907234765242e-03,1.588000000000000000e+04,5.219879086956356884e-02,2.898213322419690777e-02
9.100000000000000000e+01,4.045886649901146020e-02,1.131852579914177908e-03,6.432785222663625624e-02,1.157227328735236510e-02,1.770837387422000879e-03,1.588000000000000000e+04,5.203113978636382531e-02,2.888659321165909510e-02
1.035000000000000000e+02,3.743008662879950682e-02,1.168613070186870408e-03,5.928762948299448610e-02,1.076744811004032992e-02,1.516949323841846426e-03,1.588000000000000000e+04,4.819753473883983674e-02,2.666263851875917690e-02
1.160000000000000000e+02,3.482376892754920211e-02,1.065912209431368971e-03,5.505873940823077101e-02,1.010883124461198559e-02,1.314883351451384685e-03,1.588000000000000000e+04,4.493260017216119118e-02,2.471493768293721652e-02
1.165000000000000000e+02,3.472699236472185508e-02,1.061493029933149651e-03,5.490295400556450406e-02,1.008490974575976251e-02,1.307669403279570347e-03,1.588000000000000000e+04,4.481190211048161759e-02,2.464208261896209257e-02
1.310000000000000000e+02,3.213610717578005427e-02,9.276563670008240552e-04,5.076165116658858806e-02,9.457280935539439520e-03,1.122169547106940165e-03,1.588000000000000000e+04,4.159338811131949032e-02,2.267882624024061475e-02
1.455000000000000000e+02,2.990725666724524182e-02,7.896401995838492121e-04,4.724027414709457834e-02,8.935433300365846349e-03,9.742859696257720080e-04,1.588000000000000000e+04,3.884268996761108816e-02,2.097182336687939547e-02
1.460000000000000000e+02,2.983602854976147301e-02,7.848989186174333338e-04,4.712831913037186099e-02,8.919010016412837888e-03,9.697373392950543215e-04,1.588000000000000000e+04,3.875503856617430742e-02,2.091701853334863512e-02
1.630000000000000000e+02,2.760918191692630919e-02,6.269432917039272123e-04,4.364518763660075323e-02,8.412916219406542731e-03,8.330440854366841100e-04,1.588000000000000000e+04,3.602209813633285018e-02,1.919626569751976819e-02
1.795000000000000000e+02,2.576438841037709954e-02,4.826708480378036478e-04,4.078329943896923798e-02,8.003714305841222454e-03,7.278631528503012437e-04,1.588000000000000000e+04,3.376810271621832199e-02,1.776067410453587708e-02
1.800000000000000000e+02,2.571274223620759539e-02,4.784679585019237713e-04,4.070347078970865812e-02,7.992379924762938945e-03,7.250232501674078265e-04,1.588000000000000000e+04,3.370512216097053260e-02,1.772036231144465818e-02
2.000000000000000000e+02,2.382601969600701280e-02,3.191321929074697494e-04,3.779741538200461631e-02,7.582502125110848409e-03,6.251735530318245715e-04,1.588000000000000000e+04,3.140852182111786295e-02,1.624351757089616266e-02
2.195000000000000000e+02,2.227929592618095242e-02,1.803027597560418751e-04,3.542871674447609781e-02,7.252094226109152830e-03,5.489598976307088173e-04,1.588000000000000000e+04,2.953139015229010525e-02,1.502720170007179959e-02
2.200000000000000000e+02,2.224294378860008914e-02,1.769501765318836934e-04,3.537317861829084725e-02,7.244384742198111543e-03,5.472296586758162431e-04,1.588000000000000000e+04,2.948732853079820068e-02,1.499855904640197760e-02
2.440000000000000000e+02,2.066661305543623581e-02,2.724434143973244321e-05,3.296990124805853489e-02,6.912423732796495364e-03,4.748904970448557966e-04,1.588000000000000000e+04,2.757903678823273030e-02,1.375418932263974131e-02
2.675000000000000000e+02,1.939964842134045755e-02,1.005020595008627272e-04,3.104390160947817501e-02,6.648941919483038546e-03,4.205547875202762169e-04,1.588000000000000000e+04,2.604859034082349784e-02,1.275070650185741901e-02
2.680000000000000000e+02,1.937526087240839037e-02,1.030452708634483564e-04,3.100686191753237314e-02,6.643902296865560921e-03,4.195421716041748965e-04,1.588000000000000000e+04,2.601916316927395043e-02,1.273135857554283032e-02
2.975000000000000000e+02,1.809948843726307682e-02,2.424615921973930605e-04,2.906996083216188687e-02,6.382436520802558209e-03,3.683269776326941834e-04,1.588000000000000000e+04,2.448192495806563590e-02,1.171705191646051775e-02
3.270000000000000000e+02,1.709872260011514530e-02,3.655225018785194981e-04,2.754971328100541336e-02,6.181776670702886396e-03,3.305806773621349382e-04,1.588000000000000000e+04,2.328049927081803083e-02,1.091694592941225977e-02
3.275000000000000000e+02,1.708379625354543643e-02,3.675035719108677660e-04,2.752701592397122435e-02,6.178830877312618992e-03,3.300340454430849961e-04,1.588000000000000000e+04,2.326262713085805456e-02,1.090496537623281831e-02
3.645000000000000000e+02,1.614067986359604689e-02,5.076741718333167321e-04,2.608989698295701223e-02,5.997675730747794795e-03,2.964936606302960142e-04,1.588000000000000000e+04,2.213835559434384342e-02,1.014300413284825210e-02
4.010000000000000000e+02,1.547839224242967410e-02,6.394359853803767337e-04,2.513750325286469994e-02,5.881881780659414111e-03,2.741771596921603344e-04,1.588000000000000000e+04,2.136027402308908821e-02,9.596510461770259987e-03
4.015000000000000000e+02,1.547091720212786028e-02,6.412325455562380323e-04,2.512797751328414708e-02,5.880683182634590875e-03,2.739317137696170232e-04,1.588000000000000000e+04,2.135160038476244942e-02,9.590234019493269410e-03
4.465000000000000000e+02,1.495217059898718524e-02,8.058555779860155635e-04,2.448029500011074736e-02,5.811653215144189748e-03,2.573427187143125959e-04,1.588000000000000000e+04,2.076382381413137412e-02,9.140517383842996363e-03
4.915000000000000000e+02,1.470188892649489792e-02,9.839174969363065088e-04,2.420160876737596431e-02,5.813177340901287335e-03,2.499385688037614748e-04,1.588000000000000000e+04,2.051506626739618699e-02,8.888711585593610590e-03
4.920000000000000000e+02,1.470045612528303805e-02,9.860129722542802094e-04,2.420037917992625895e-02,5.813563202486143194e-03,2.499009274006725356e-04,1.588000000000000000e+04,2.051401932776918124e-02,8.886892922796894856e-03
5.435000000000000000e+02,1.469812069646754711e-02,1.220935579778985054e-03,2.427526987196425637e-02,5.894458027545086860e-03,2.507793874464183379e-04,1.588000000000000000e+04,2.059257872401263484e-02,8.803662668922459383e-03
5.945000000000000000e+02,1.496238493821539471e-02,1.502961868168837308e-03,2.471695316518525073e-02,6.051979314426081391e-03,2.604994166615760376e-04,1.588000000000000000e+04,2.101436425264147784e-02,8.910405623789313320e-03
5.950000000000000000e+02,1.496623666580721573e-02,1.506036062018366664e-03,2.472299757180810784e-02,6.053895489665947656e-03,2.606378905367498977e-04,1.588000000000000000e+04,2.102013215547316252e-02,8.912341176141268945e-03
6.470000000000000000e+02,1.549922347003496702e-02,1.867002336630868130e-03,2.552681702052718438e-02,6.292242416351653649e-03,2.798182428002175771e-04,1.588000000000000000e+04,2.179146588638661980e-02,9.206981053683314237e-03
6.990000000000000000e+02,1.629958543149859565e-02,2.330895962317076648e-03,2.666906860554220382e-02,6.608539078666941097e-03,3.093492739929894252e-04,1.588000000000000000e+04,2.290812451016553675e-02,9.691046352831654553e-03
6.995000000000000000e+02,1.630862834262420888e-02,2.335977405229768076e-03,2.668166051984842066e-02,6.611966911584316216e-03,3.096894648577315002e-04,1.588000000000000000e+04,2.292059525420852423e-02,9.696661431039893531e-03
7.085000000000000000e+02,1.647593627255962076e-02,2.429744653709191553e-03,2.691349582105271449e-02,6.674958331484777928e-03,3.160115447845039064e-04,1.588000000000000000e+04,2.315089460404439956e-02,9.800977941074841965e-03


==> supplementary_materials/figures/data/dstress_myocyte_s180_81.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,3.586124454642453129e-04,2.781625105569933449e-08,8.552705639304330684e-03,6.652702761680623009e-04,5.711874263945763768e-07,1.588000000000000000e+04,1.023882721632307560e-03,-3.066578307038169879e-04
-2.600000000000000000e+01,1.709342803898131744e-04,6.995266071360837060e-09,4.056019593120448706e-03,3.154985413820116970e-04,1.287578578265602185e-07,1.588000000000000000e+04,4.864328217718248714e-04,-1.445642609921985225e-04
-3.000000000000000000e+00,1.053966530460738742e-04,2.293621442426162033e-10,2.321618665827701686e-03,1.892918602181404403e-04,4.693986281815849849e-08,1.588000000000000000e+04,2.946885132642143145e-04,-8.389520717206656614e-05
-2.500000000000000000e+00,1.043928724185100597e-04,4.968079908280602407e-09,2.300382464396447200e-03,1.873819559069282118e-04,4.600986921129330935e-08,1.588000000000000000e+04,2.917748283254382579e-04,-8.298908348841815212e-05
-1.000000000000000000e+00,1.014510567349725701e-04,5.557414748275314782e-09,2.237947464489715467e-03,1.817919480591368873e-04,4.334062929177854608e-08,1.588000000000000000e+04,2.832430047941094709e-04,-8.034089132416431724e-05
0.000000000000000000e+00,9.954541517265242485e-05,3.038075130060165329e-09,2.197352705409663914e-03,1.781774030330514976e-04,4.165647663349821644e-08,1.588000000000000000e+04,2.777228182057039224e-04,-7.863198786039907271e-05
1.000000000000000000e+00,6.179913666485995632e-02,1.106771466257311804e-04,1.311352766571427519e-01,3.204340965072147857e-02,4.845913394565986958e-03,1.588000000000000000e+04,9.384254631558143489e-02,2.975572701413847776e-02
4.500000000000000000e+00,4.899278562773928813e-02,1.196453780949912836e-05,1.037869839000305355e-01,2.506877814005767369e-02,3.028736681001050011e-03,1.588000000000000000e+04,7.406156376779696182e-02,2.392400748768161445e-02
7.500000000000000000e+00,4.031949814839722729e-02,7.842008538280931414e-05,8.569587943571538302e-02,2.033899950716790833e-02,2.039336831891184077e-03,1.588000000000000000e+04,6.065849765556513562e-02,1.998049864122931896e-02
8.000000000000000000e+00,3.904881435227512687e-02,5.826857717926798100e-05,8.330929508233435310e-02,1.964370776270309149e-02,1.910685156984929254e-03,1.588000000000000000e+04,5.869252211497821836e-02,1.940510658957203538e-02
1.150000000000000000e+01,3.132363102864587495e-02,2.727122435481360726e-05,6.856525943175099946e-02,1.542525783812209381e-02,1.219108440191293786e-03,1.588000000000000000e+04,4.674888886676796529e-02,1.589837319052378115e-02
1.450000000000000000e+01,2.606806433644176177e-02,1.081201763158614394e-06,5.826921614494370849e-02,1.259164776571974377e-02,8.380935717048216540e-04,1.588000000000000000e+04,3.865971210216150727e-02,1.347641657072201800e-02
1.500000000000000000e+01,2.529459710489877222e-02,8.749051591574693283e-06,5.673230243202511541e-02,1.217905918679336799e-02,7.881461253745694357e-04,1.588000000000000000e+04,3.747365629169213674e-02,1.311553791810540423e-02
1.850000000000000000e+01,2.057182413001400895e-02,2.339350602351390937e-06,4.719807945681343819e-02,9.689038682246856743e-03,5.170774186223026309e-04,1.588000000000000000e+04,3.026086281226086569e-02,1.088278544776715220e-02
2.150000000000000000e+01,1.733544771361497649e-02,4.602269164569499553e-06,4.048547218139929293e-02,8.023020599126245642e-03,3.648866069654827329e-04,1.588000000000000000e+04,2.535846831274122387e-02,9.312427114488730853e-03
2.200000000000000000e+01,1.685724901883556975e-02,7.717496837540134780e-06,3.947831671946912951e-02,7.780286691292031404e-03,3.446997054817286599e-04,1.588000000000000000e+04,2.463753571012760116e-02,9.076962327543538350e-03
2.550000000000000000e+01,1.392004932946679964e-02,6.579974293531393240e-06,3.351529384189632504e-02,6.320506572576567797e-03,2.337165766687726532e-04,1.588000000000000000e+04,2.024055590204336744e-02,7.599542756890231843e-03
2.850000000000000000e+01,1.188505985516556326e-02,7.608503424527333500e-07,2.988232440028664588e-02,5.350091296451839167e-03,1.698781246412378306e-04,1.588000000000000000e+04,1.723515115161740330e-02,6.534968558713724097e-03
2.900000000000000000e+01,1.158236166686328790e-02,3.785457839759514948e-08,2.933183477720039539e-02,5.209316118057714939e-03,1.612880761998800288e-04,1.588000000000000000e+04,1.679167778492100110e-02,6.373045548805572960e-03
3.250000000000000000e+01,9.710015692710087867e-03,7.959839916632323394e-07,2.585234650510075116e-02,4.364473652224543261e-03,1.133330350136383719e-04,1.588000000000000000e+04,1.407448934493463200e-02,5.345542040485544606e-03
3.600000000000000000e+01,8.199704043188524305e-03,1.295821597586517418e-06,2.292634975365850578e-02,3.723301962739755579e-03,8.109812390162393430e-05,1.588000000000000000e+04,1.192300600592828032e-02,4.476402080448768292e-03
3.650000000000000000e+01,8.008740545256283136e-03,1.322837944765864809e-06,2.254649499951184854e-02,3.645090456745905989e-03,7.742660955909197722e-05,1.588000000000000000e+04,1.165383100200218999e-02,4.363650088510377147e-03
4.050000000000000000e+01,6.667991053410732283e-03,2.938601795914990681e-07,1.979703044336373827e-02,3.113518141726336844e-03,5.415609990722457760e-05,1.588000000000000000e+04,9.781509195137068693e-03,3.554472911684395438e-03
4.400000000000000000e+01,5.731953168236287449e-03,1.154183932095491793e-06,1.775016698332012796e-02,2.740151893885168707e-03,4.036371952441648821e-05,1.588000000000000000e+04,8.472105062121456157e-03,2.991801274351118742e-03
4.450000000000000000e+01,5.613901740446555766e-03,1.266719989896279300e-06,1.748101598250855621e-02,2.691128320516667990e-03,3.875806438887571852e-05,1.588000000000000000e+04,8.305030060963223756e-03,2.922773419929887775e-03
4.850000000000000000e+01,4.785210022854494150e-03,1.756448620398121584e-06,1.561027515942871487e-02,2.335766348670124861e-03,2.835403939840687641e-05,1.588000000000000000e+04,7.120976371524619444e-03,2.449443674184369289e-03
5.250000000000000000e+01,4.127881610432078928e-03,2.462588211825742998e-08,1.402150203551978669e-02,2.034036083358962445e-03,2.117670937814960039e-05,1.588000000000000000e+04,6.161917693791041373e-03,2.093845527073116483e-03
5.300000000000000000e+01,4.055173295705589813e-03,8.313859169550259063e-08,1.383595107147720001e-02,2.000467612833945179e-03,2.044630112820128645e-05,1.588000000000000000e+04,6.055640908539534559e-03,2.054705682871644633e-03
5.850000000000000000e+01,3.366228348521555554e-03,2.571763040698078667e-07,1.259823481694449625e-02,1.682642094060518741e-03,1.416277771109452834e-05,1.588000000000000000e+04,5.048870442582073861e-03,1.683586254461036814e-03
6.350000000000000000e+01,2.878968994639814934e-03,3.083653478411051958e-08,1.165233499077233947e-02,1.462200096592540261e-03,1.042649159457261866e-05,1.588000000000000000e+04,4.341169091232355629e-03,1.416768898047274673e-03
6.400000000000000000e+01,2.835880368962675774e-03,1.324206932755184730e-07,1.155869692346187146e-02,1.443259623586981870e-03,1.012521580814431982e-05,1.588000000000000000e+04,4.279139992549657427e-03,1.392620745375693905e-03
7.150000000000000000e+01,2.286274174122146854e-03,9.511561887347732266e-08,1.019087432336058738e-02,1.208419408879616219e-03,6.687327067014864100e-06,1.588000000000000000e+04,3.494693583001763290e-03,1.077854765242530636e-03
7.850000000000000000e+01,1.899778931021970643e-03,1.242023134001028550e-07,8.997051316219358691e-03,1.047476735624423881e-03,4.706367498429381329e-06,1.588000000000000000e+04,2.947255666646394524e-03,8.523021953975467614e-04
7.900000000000000000e+01,1.875764025965750200e-03,8.277674834352599056e-08,8.915366112704648655e-03,1.037458648673530905e-03,4.594811128814748456e-06,1.588000000000000000e+04,2.913222674639281105e-03,8.383053772922192948e-04
9.000000000000000000e+01,1.438587070289681046e-03,1.901366158898560249e-08,7.249413105687619804e-03,8.497645344621336527e-04,2.791632522834294109e-06,1.588000000000000000e+04,2.288351604751814698e-03,5.888225358275473928e-04
1.005000000000000000e+02,1.141280576516555791e-03,1.265223798554087512e-07,5.896772556049595035e-03,7.087505958243575871e-04,1.804848761415344323e-06,1.588000000000000000e+04,1.850031172340913486e-03,4.325299806921982038e-04
1.010000000000000000e+02,1.129237734563910515e-03,1.384241804512672454e-07,5.838010811434720011e-03,7.027230669846866104e-04,1.768997570035397293e-06,1.588000000000000000e+04,1.831960801548597126e-03,4.265146675792239050e-04
1.195000000000000000e+02,7.776191863245416344e-04,7.006571472769264479e-10,3.993513675496066818e-03,5.133706566819638785e-04,8.682410300821130434e-07,1.588000000000000000e+04,1.290989843006505513e-03,2.642485296425777560e-04
1.375000000000000000e+02,5.552677153877260763e-04,1.184508518927944268e-07,2.723563514015903218e-03,3.776729931870814174e-04,4.509591255347939565e-07,1.588000000000000000e+04,9.329407085748074938e-04,1.775947222006446589e-04
1.380000000000000000e+02,5.502330276066942898e-04,1.803188412988195857e-07,2.694365539712429043e-03,3.744659257976237169e-04,4.429811142527005582e-07,1.588000000000000000e+04,9.246989534043180067e-04,1.757671018090705729e-04
1.735000000000000000e+02,2.945686653391737728e-04,1.070595263847159109e-08,1.252948682934153929e-03,2.052708833050228394e-04,1.289068341325264416e-07,1.588000000000000000e+04,4.998395486441966663e-04,8.929778203415093341e-05
2.090000000000000000e+02,1.623947598167831716e-04,2.959690362551110305e-08,6.620054779617831229e-04,1.142294313815711370e-04,3.942042100970776203e-08,1.588000000000000000e+04,2.766241911983542950e-04,4.816532843521203458e-05
2.095000000000000000e+02,1.610633009034873205e-04,2.431591803424156612e-08,6.570108141151789977e-04,1.133061863257885137e-04,3.877967875762160892e-08,1.588000000000000000e+04,2.743694872292758071e-04,4.775711457769880679e-05
3.310000000000000000e+02,2.418084062020845753e-05,6.102234639699057134e-09,1.074459090488742063e-04,1.735059347479853882e-05,8.857561470276449240e-10,1.588000000000000000e+04,4.153143409500699635e-05,6.830247145409918709e-06


==> supplementary_materials/figures/data/dstress_myocyte_s180_9.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,3.464354159771745531e-04,1.484767603515214454e-08,6.508215994236900628e-03,5.328370883206089452e-04,4.039328601332623599e-07,1.588000000000000000e+04,8.792725042977834983e-04,-1.864016723434343921e-04
-2.450000000000000000e+01,1.706260182829995743e-04,1.829275514387608509e-08,2.900583351801548811e-03,2.511305473705675081e-04,9.217978993775136486e-08,1.588000000000000000e+04,4.217565656535670823e-04,-8.050452908756793383e-05
0.000000000000000000e+00,1.100316981334157734e-04,6.267940162934202012e-10,1.688643833729449066e-03,1.565057225314091130e-04,3.660101577920154907e-08,1.588000000000000000e+04,2.665374206648248728e-04,-4.647402439799333963e-05
1.000000000000000000e+00,1.166108417052150459e-01,6.323071919168431892e-03,2.315696281286418190e-01,5.079113722005385023e-02,1.617782802330506101e-02,1.588000000000000000e+04,1.674019789252688961e-01,6.581970448516119565e-02
6.500000000000000000e+00,9.649850872336486474e-02,4.326319045069946926e-04,1.897880546801071766e-01,4.085169760161368180e-02,1.098082338276701493e-02,1.588000000000000000e+04,1.373502063249785465e-01,5.564681112175118294e-02
1.200000000000000000e+01,8.119270899648921291e-02,6.423540700244665140e-04,1.571146870280766272e-01,3.336628350238752400e-02,7.705564868950278735e-03,1.588000000000000000e+04,1.145589924988767438e-01,4.782642549410168892e-02
1.250000000000000000e+01,7.999400126810832234e-02,4.951808934403884163e-04,1.546084081883601635e-01,3.278576134271379838e-02,7.473946385703502532e-03,1.588000000000000000e+04,1.127797626108221207e-01,4.720823992539452396e-02
1.850000000000000000e+01,6.761955255963078559e-02,1.142517525117529712e-04,1.284803593733347127e-01,2.687447124237991522e-02,5.294641092922177869e-03,1.588000000000000000e+04,9.449402380201070428e-02,4.074508131725086690e-02
2.400000000000000000e+01,5.889701110939640077e-02,1.050311393210961574e-03,1.098626628614894213e-01,2.284235883573895384e-02,3.990631274801025377e-03,1.588000000000000000e+04,8.173936994513535115e-02,3.605465227365745040e-02
2.450000000000000000e+01,5.820278058442412278e-02,1.120537677067226078e-03,1.083783061491474381e-01,2.252833362779753379e-02,3.895089483803971294e-03,1.588000000000000000e+04,8.073111421222164963e-02,3.567444695662658899e-02
3.100000000000000000e+01,5.036403344643698016e-02,1.861163052373424488e-03,9.165780970595013843e-02,1.907672697888073560e-02,2.900457377220579808e-03,1.588000000000000000e+04,6.944076042531771575e-02,3.128730646755624456e-02
3.750000000000000000e+01,4.425275186367547825e-02,1.951242203514551949e-03,7.888450246455006032e-02,1.653692689484533018e-02,2.231775998633492818e-03,1.588000000000000000e+04,6.078967875852080843e-02,2.771582496883014807e-02
3.800000000000000000e+01,4.383818120833149479e-02,1.917194402220046435e-03,7.802730383621427068e-02,1.637046317525958639e-02,2.189778196227038388e-03,1.588000000000000000e+04,6.020864438359108117e-02,2.746771803307190840e-02
4.550000000000000000e+01,3.835659345447613167e-02,1.518196212526563707e-03,6.718308433712824601e-02,1.424849312645751383e-02,1.674247817806668107e-03,1.588000000000000000e+04,5.260508658093364376e-02,2.410810032801861957e-02
5.300000000000000000e+01,3.394703810283444118e-02,1.260612541873773647e-03,5.876829310789725980e-02,1.265485601302743408e-02,1.312546776665750314e-03,1.588000000000000000e+04,4.660189411586187352e-02,2.129218208980700883e-02
5.350000000000000000e+01,3.368255129178328311e-02,1.246751646532948858e-03,5.827133823917270139e-02,1.256252918374014572e-02,1.292331401015934730e-03,1.588000000000000000e+04,4.624508047552342710e-02,2.112002210804313912e-02
6.250000000000000000e+01,2.941280398495524709e-02,1.896883788058540928e-04,5.040778833757477567e-02,1.112002088630376952e-02,9.887679027692313199e-04,1.588000000000000000e+04,4.053282487125901834e-02,1.829278309865147584e-02
7.100000000000000000e+01,2.605987279912582930e-02,2.364924546383372515e-06,4.444725836870631192e-02,1.003714730247980309e-02,7.798612962782956997e-04,1.588000000000000000e+04,3.609702010160563412e-02,1.602272549664602447e-02
7.150000000000000000e+01,2.587929459331884258e-02,1.753095773867507272e-05,4.413019529361984078e-02,9.979220841195884234e-03,7.693227372451400632e-04,1.588000000000000000e+04,3.585851543451472334e-02,1.590007375212295834e-02
8.200000000000000000e+01,2.244008832164296266e-02,1.763299566453357055e-06,3.845176337165739228e-02,8.866345977911535906e-03,5.821696548831650601e-04,1.588000000000000000e+04,3.130643429955450030e-02,1.357374234373142675e-02
9.200000000000000000e+01,1.968300466038340468e-02,4.983331504728835573e-06,3.446228556266268950e-02,7.957286116371168824e-03,4.507390747984683314e-04,1.588000000000000000e+04,2.764029077675457524e-02,1.172571854401223586e-02
9.250000000000000000e+01,1.955618513952078405e-02,8.646255702015916755e-06,3.427334899293997539e-02,7.915244350348824703e-03,4.450954703369424141e-04,1.588000000000000000e+04,2.747142948986960875e-02,1.164094078917195935e-02
1.040000000000000000e+02,1.688620823964926548e-02,6.250944904793202300e-06,3.018503423660614388e-02,7.026820200189509528e-03,3.345202308385900394e-04,1.588000000000000000e+04,2.391302843983877588e-02,9.859388039459755088e-03
1.155000000000000000e+02,1.462381818357725953e-02,2.568676308338665051e-06,2.655848673120105724e-02,6.269287606353761595e-03,2.531600253575058039e-04,1.588000000000000000e+04,2.089310578993102199e-02,8.354530577223497068e-03
1.160000000000000000e+02,1.453350505144978752e-02,1.054998768571718609e-05,2.641064208883157557e-02,6.238825978542322619e-03,2.501457186710510667e-04,1.588000000000000000e+04,2.077233102999211101e-02,8.294679072907464035e-03
1.290000000000000000e+02,1.239102265378000736e-02,3.704669133065375721e-06,2.283540651374479577e-02,5.508407024334364271e-03,1.838799903522255396e-04,1.588000000000000000e+04,1.789942967811437163e-02,6.882615629445643091e-03
1.415000000000000000e+02,1.065778650855191655e-02,1.837077113961796216e-06,1.985072283655169370e-02,4.902974311579769845e-03,1.376275703618823462e-04,1.588000000000000000e+04,1.556076082013168639e-02,5.754812196972146701e-03
1.420000000000000000e+02,1.059429608455946317e-02,5.834020669590364047e-07,1.973986622590849851e-02,4.880447306077739106e-03,1.360578754347134111e-04,1.588000000000000000e+04,1.547474339063720228e-02,5.713848778481724067e-03
1.565000000000000000e+02,8.923182206870709787e-03,5.850200666053247451e-07,1.683076795470134571e-02,4.277630996936268928e-03,9.792130764296400058e-05,1.588000000000000000e+04,1.320081320380697872e-02,4.645551209934440859e-03
1.710000000000000000e+02,7.537242025782930899e-03,1.572447642747920402e-07,1.436924845994756034e-02,3.761370332601105503e-03,7.095792413420013193e-05,1.588000000000000000e+04,1.129861235838403727e-02,3.775871693181825396e-03
1.715000000000000000e+02,7.493844378892194902e-03,3.023230513770695540e-07,1.429133718602427702e-02,3.744945676417529585e-03,7.018232169437250208e-05,1.588000000000000000e+04,1.123879005530972405e-02,3.748898702474665317e-03
1.885000000000000000e+02,6.169176899985368522e-03,5.902620667998393647e-07,1.188958921723695661e-02,3.232597770376018434e-03,4.850843196835308605e-05,1.588000000000000000e+04,9.401774670361386088e-03,2.936579129609350088e-03
2.055000000000000000e+02,5.096995271027016799e-03,7.315524349584270420e-07,9.912246846537207945e-03,2.795396008873743225e-03,3.379359963929902335e-05,1.588000000000000000e+04,7.892391279900760892e-03,2.301599262153273574e-03
2.060000000000000000e+02,5.068796160812820938e-03,8.107397128762001892e-07,9.859727994327294534e-03,2.783394743598597426e-03,3.343998081856309617e-05,1.588000000000000000e+04,7.852190904411419231e-03,2.285401417214223511e-03
2.270000000000000000e+02,4.032568225232278404e-03,2.561919833439954455e-07,7.905118323119060195e-03,2.313508573455224857e-03,2.161392841060383560e-05,1.588000000000000000e+04,6.346076798687503261e-03,1.719059651777053548e-03
2.480000000000000000e+02,3.238445244995132206e-03,2.443209388454974035e-07,6.367610447905317113e-03,1.902487986121967302e-03,1.410698814217000054e-05,1.588000000000000000e+04,5.140933231117099725e-03,1.335957258873164905e-03
2.485000000000000000e+02,3.221870838224590375e-03,3.223623815464027338e-07,6.335289279852246436e-03,1.893537702217157727e-03,1.396593672791986032e-05,1.588000000000000000e+04,5.115408540441747885e-03,1.328333136007432648e-03
2.785000000000000000e+02,2.381160549182340883e-03,9.405177779019600328e-08,4.693896410064774156e-03,1.427400573492644759e-03,7.707397958189477564e-06,1.588000000000000000e+04,3.808561122674985859e-03,9.537599756896961243e-04
3.085000000000000000e+02,1.775616377259603591e-03,7.723981346972486324e-07,3.516441633937013485e-03,1.079356318910224466e-03,4.317823582363948641e-06,1.588000000000000000e+04,2.854972696169828274e-03,6.962600583493791257e-04
3.090000000000000000e+02,1.767077865990349670e-03,2.695545795443701838e-08,3.499887444112009024e-03,1.074360333649680048e-03,4.276814310992859725e-06,1.588000000000000000e+04,2.841438199640029718e-03,6.927175323406696214e-04
3.555000000000000000e+02,1.138128610595281554e-03,4.231885548996209897e-08,2.286951261643539041e-03,7.005979688770679449e-04,1.786174248250219161e-06,1.588000000000000000e+04,1.838726579472349607e-03,4.375306417182136089e-04
4.020000000000000000e+02,7.423402351076150959e-04,9.710489741092284592e-08,1.531966524459170810e-03,4.620883738830833861e-04,7.645946899375415496e-07,1.588000000000000000e+04,1.204428608990698590e-03,2.802518612245317097e-04
4.025000000000000000e+02,7.389788149168670037e-04,1.512216461658404372e-07,1.525569294182359086e-03,4.600536501196150242e-04,7.577390498843183306e-07,1.588000000000000000e+04,1.199032465036482028e-03,2.789251647972519794e-04
4.940000000000000000e+02,3.275836878064606553e-04,5.250224729928883012e-09,7.357757086778868088e-04,2.090815882823659220e-04,1.510261830755574770e-07,1.588000000000000000e+04,5.366652760888265773e-04,1.185020995240947334e-04
5.850000000000000000e+02,1.501473787870302495e-04,8.223990414895079314e-09,3.751707770778010061e-04,9.818065524527085509e-05,3.218367642100667016e-08,1.588000000000000000e+04,2.483280340323010911e-04,5.196672354175939444e-05
5.855000000000000000e+02,1.495150492563674792e-04,8.642386975804907369e-09,3.738189935954006082e-04,9.778042096466968717e-05,3.191576067816200256e-08,1.588000000000000000e+04,2.472954702210371529e-04,5.173462829169779207e-05
7.560000000000000000e+02,3.676290777694196611e-05,1.296276137671194586e-08,1.120795531989953017e-04,2.502297470065413399e-05,1.977660651085516328e-09,1.588000000000000000e+04,6.178588247759610348e-05,1.173993307628783212e-05


==> supplementary_materials/figures/data/mass_fraction_fiber0_i180.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,5.999999357878036399e-01,5.999995027558255867e-01,6.000003396027603353e-01,1.491417092080102777e-07,3.599999229453907379e-01,1.588000000000000000e+04,6.000000849295128447e-01,5.999997866460944351e-01
-2.300000000000000000e+01,5.999984011355848912e-01,5.999873172408439759e-01,6.000351011730030715e-01,5.478638946740907319e-06,3.599980813952738390e-01,1.588000000000000000e+04,6.000038797745316232e-01,5.999929224966381591e-01
3.000000000000000000e+00,6.001231138099646367e-01,5.988019079582413973e-01,6.009560717278932263e-01,3.437697583465113547e-04,3.601478699066146816e-01,1.588000000000000000e+04,6.004668835683111272e-01,5.997793440516181462e-01
3.500000000000000000e+00,6.001368427257317562e-01,5.986032892349776313e-01,6.011189561514092006e-01,3.998509869662801217e-04,3.601643898776215047e-01,1.588000000000000000e+04,6.005366937126980220e-01,5.997369917387654903e-01
8.000000000000000000e+00,6.001745732944304690e-01,5.968065787819707424e-01,6.024478353170067413e-01,8.817362320013270470e-04,3.602102958879345174e-01,1.588000000000000000e+04,6.010563095264317424e-01,5.992928370624291956e-01
1.250000000000000000e+01,6.000811590436238019e-01,5.950096975174378189e-01,6.035677411787295776e-01,1.329085554047963790e-03,3.600991639075489803e-01,1.588000000000000000e+04,6.014102445976717837e-01,5.987520734895758201e-01
1.300000000000000000e+01,6.000639599631172327e-01,5.948107202327155285e-01,6.036813003087311280e-01,1.377044232598214572e-03,3.600786522974361303e-01,1.588000000000000000e+04,6.014410041957154451e-01,5.986869157305190203e-01
1.950000000000000000e+01,5.997392830993363289e-01,5.922472329046259976e-01,6.049951822354363573e-01,1.975509299205532605e-03,3.596911103294971879e-01,1.588000000000000000e+04,6.017147923985418645e-01,5.977637738001307932e-01
2.550000000000000000e+01,5.993073510340267696e-01,5.899333452971342595e-01,6.059920091892901928e-01,2.496279399718010546e-03,3.591755324142637540e-01,1.588000000000000000e+04,6.018036304337447406e-01,5.968110716343087985e-01
2.600000000000000000e+01,5.992668763806068277e-01,5.897432360926825323e-01,6.060675619912972989e-01,2.538631828349863923e-03,3.591272337785294533e-01,1.588000000000000000e+04,6.018055082089567298e-01,5.967282445522569256e-01
3.700000000000000000e+01,5.982496707714964890e-01,5.856778878742265881e-01,6.075056896245696336e-01,3.440773690082668795e-03,3.579145075017902689e-01,1.588000000000000000e+04,6.016904444615791547e-01,5.948088970814138232e-01
4.800000000000000000e+01,5.970700159086399506e-01,5.818420489670489415e-01,6.086288027727105865e-01,4.302451545416284724e-03,3.565111149864442219e-01,1.588000000000000000e+04,6.013724674540562587e-01,5.927675643632236424e-01
4.850000000000000000e+01,5.970139102738799552e-01,5.816729917556896501e-01,6.086743206496193492e-01,4.340906542930005052e-03,3.564444525301229127e-01,1.588000000000000000e+04,6.013548168168099117e-01,5.926730037309499988e-01
7.700000000000000000e+01,5.936311946348856727e-01,5.718282567447017239e-01,6.107328597211519883e-01,6.459131264228794127e-03,3.524397156203301074e-01,1.588000000000000000e+04,6.000903258991144851e-01,5.871720633706568604e-01
1.055000000000000000e+02,5.900723122603778181e-01,5.617309237610019768e-01,6.131179795541751298e-01,8.476439779355358570e-03,3.482571837276419724e-01,1.588000000000000000e+04,5.985487520397331229e-01,5.815958724810225133e-01
1.060000000000000000e+02,5.900089238771036859e-01,5.615527566289533201e-01,6.131612713841625428e-01,8.511234205312334308e-03,3.481829713623156297e-01,1.588000000000000000e+04,5.985201580824159873e-01,5.814976896717913846e-01
1.405000000000000000e+02,5.855563739540053936e-01,5.494031923523877703e-01,6.159689396077516754e-01,1.088450144667244164e-02,3.429947394499055502e-01,1.588000000000000000e+04,5.964408754006778057e-01,5.746718725073329814e-01
1.745000000000000000e+02,5.809871116106994915e-01,5.375238671559652293e-01,6.184495550486650561e-01,1.320709218112444371e-02,3.377204511416240784e-01,1.588000000000000000e+04,5.941942037918239716e-01,5.677800194295750114e-01
1.750000000000000000e+02,5.809182981743359342e-01,5.373486573369719022e-01,6.184842683872173730e-01,1.324135819974952069e-02,3.376414027207406687e-01,1.588000000000000000e+04,5.941596563740854098e-01,5.676769399745864586e-01
2.025000000000000000e+02,5.770486305181197206e-01,5.276481734649145494e-01,6.203253225072288268e-01,1.513836230068409811e-02,3.332142919959842353e-01,1.588000000000000000e+04,5.921869928188038257e-01,5.619102682174356156e-01
2.300000000000000000e+02,5.729884229388845229e-01,5.177597532553545046e-01,6.220470769606740724e-01,1.707069862090755327e-02,3.286071415733957113e-01,1.588000000000000000e+04,5.900591215597921213e-01,5.559177243179769246e-01
2.305000000000000000e+02,5.729126114994942398e-01,5.175776943203722613e-01,6.220773932062567679e-01,1.710625151152760787e-02,3.285214842559460724e-01,1.588000000000000000e+04,5.900188630110217991e-01,5.558063599879666805e-01
2.545000000000000000e+02,5.691809168464357915e-01,5.087249889599730901e-01,6.234946839432897736e-01,1.883357944052805460e-02,3.243216198166919417e-01,1.588000000000000000e+04,5.880144962869638947e-01,5.503473374059076884e-01
2.785000000000000000e+02,5.652502867159631128e-01,4.996187769459596861e-01,6.248429776459780705e-01,2.060669192241481110e-02,3.199325223844637356e-01,1.588000000000000000e+04,5.858569786383779343e-01,5.446435947935482913e-01
2.790000000000000000e+02,5.651660973160818058e-01,4.994260678919686947e-01,6.248703804987107979e-01,2.064416742882528924e-02,3.198388992043202927e-01,1.588000000000000000e+04,5.858102647449070499e-01,5.445219298872565616e-01
3.015000000000000000e+02,5.612726158714864688e-01,4.906165935717732851e-01,6.260759617985457437e-01,2.235489390906778354e-02,3.155266906089067014e-01,1.588000000000000000e+04,5.836275097805542211e-01,5.389177219624187165e-01
3.235000000000000000e+02,5.572529053817627531e-01,4.817250727319697945e-01,6.272045217063634270e-01,2.407615282853619448e-02,3.111104616914389109e-01,1.588000000000000000e+04,5.813290582102988990e-01,5.331767525532266072e-01
3.240000000000000000e+02,5.571589396016932705e-01,4.815196166408666767e-01,6.272296097522829239e-01,2.411585478573938582e-02,3.110076584301301739e-01,1.588000000000000000e+04,5.812747943874326806e-01,5.330430848159538604e-01
3.450000000000000000e+02,5.531012998156066285e-01,4.727489104239521733e-01,6.282611234339441353e-01,2.580739718204244290e-02,3.065870696070253087e-01,1.588000000000000000e+04,5.789086969976490193e-01,5.272939026335642376e-01
3.660000000000000000e+02,5.488145366090853017e-01,4.636922464660137577e-01,6.292494065145267657e-01,2.754670365253531969e-02,3.019562164755656974e-01,1.588000000000000000e+04,5.763612402616206110e-01,5.212678329565499924e-01
3.665000000000000000e+02,5.487095311928463781e-01,4.634730293663819611e-01,6.292724072658918422e-01,2.758870243664792235e-02,3.018432861240111786e-01,1.588000000000000000e+04,5.762982336294942831e-01,5.211208287561984731e-01
3.870000000000000000e+02,5.442808561403830181e-01,4.543389421698718622e-01,6.301938686645666143e-01,2.933403757446551366e-02,2.971021361213285195e-01,1.588000000000000000e+04,5.736148937148485283e-01,5.149468185659175079e-01
4.070000000000000000e+02,5.397176406842870700e-01,4.451496997160358515e-01,6.310512014418664384e-01,3.108002900442284264e-02,2.922610998687289463e-01,1.588000000000000000e+04,5.707976696887099299e-01,5.086376116798642100e-01
4.075000000000000000e+02,5.396003636445146912e-01,4.449164338914502470e-01,6.310720905794092728e-01,3.112421089868949373e-02,2.921372689493585417e-01,1.588000000000000000e+04,5.707245745432041328e-01,5.084761527458252495e-01
4.310000000000000000e+02,5.339052558482368926e-01,4.337591986756612061e-01,6.320226073878065787e-01,3.322867110244469985e-02,2.861589668056056524e-01,1.588000000000000000e+04,5.671339269506815439e-01,5.006765847457922414e-01


==> supplementary_materials/figures/data/mass_fraction_fiber0_r140.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,5.999999357878036399e-01,5.999995027558255867e-01,6.000003396027603353e-01,1.491417092080102777e-07,3.599999229453907379e-01,1.588000000000000000e+04,6.000000849295128447e-01,5.999997866460944351e-01
-2.400000000000000000e+01,5.999984547864422035e-01,5.999882776420318864e-01,6.000334490335906823e-01,5.225627392807233242e-06,3.599981457734254819e-01,1.588000000000000000e+04,6.000036804138350055e-01,5.999932291590494016e-01
1.000000000000000000e+00,6.000087444676650561e-01,5.998950213972250589e-01,6.001498575741289754e-01,3.242164375986444008e-05,3.600104944888267156e-01,1.588000000000000000e+04,6.000411661114248840e-01,5.999763228239052282e-01
1.500000000000000000e+00,6.000145542288667366e-01,5.998481438744582839e-01,6.001703358831615986e-01,4.438364559875029348e-05,3.600174672563738465e-01,1.588000000000000000e+04,6.000589378744655145e-01,5.999701705832679588e-01
4.500000000000000000e+00,6.000347283547271537e-01,5.995682638843217171e-01,6.003685247438480532e-01,1.249195990085887986e-04,3.600416908366373403e-01,1.588000000000000000e+04,6.001596479537357753e-01,5.999098087557185321e-01
7.000000000000000000e+00,6.000350570598924627e-01,5.993380258287810403e-01,6.005922685775672010e-01,1.889829040237379768e-04,3.600421054154064326e-01,1.588000000000000000e+04,6.002240399639161561e-01,5.998460741558687692e-01
7.500000000000000000e+00,6.000335910582188514e-01,5.992924121587345221e-01,6.006345888740628469e-01,2.013050192630616163e-04,3.600403509219325393e-01,1.588000000000000000e+04,6.002348960774819275e-01,5.998322860389557754e-01
1.450000000000000000e+01,5.999717686143531958e-01,5.986732380109760498e-01,6.011585888436963288e-01,3.589122096338386849e-04,3.599662519522091042e-01,1.588000000000000000e+04,6.003306808239869952e-01,5.996128564047193965e-01
2.150000000000000000e+01,5.998574901289746020e-01,5.980966642714578008e-01,6.015874290736695773e-01,4.949084143145228605e-04,3.598292533981715668e-01,1.588000000000000000e+04,6.003523985432891452e-01,5.993625817146600587e-01
2.200000000000000000e+01,5.998480337073025526e-01,5.980572286500677182e-01,6.016153606296443801e-01,5.039808516046126842e-04,3.598179175392158813e-01,1.588000000000000000e+04,6.003520145589071877e-01,5.993440528556979174e-01
6.300000000000000000e+01,5.989261761107418369e-01,5.953033573593019545e-01,6.037327241006263945e-01,1.077833827365555670e-03,3.587137261563945745e-01,1.588000000000000000e+04,6.000040099381074299e-01,5.978483422833762440e-01
1.035000000000000000e+02,5.981025525316642222e-01,5.931474805335743561e-01,6.053057922344887709e-01,1.465263989748963628e-03,3.577288103434517752e-01,1.588000000000000000e+04,5.995678165214132216e-01,5.966372885419152228e-01
1.040000000000000000e+02,5.980933710057982911e-01,5.931240770879186996e-01,6.053227958353194493e-01,1.469380925600651628e-03,3.577178395213841400e-01,1.588000000000000000e+04,5.995627519313989628e-01,5.966239900801976193e-01
1.325000000000000000e+02,5.976068364594319116e-01,5.919000364680805371e-01,6.062123990667075413e-01,1.684005711848091461e-03,3.571367668582877686e-01,1.588000000000000000e+04,5.992908421712800360e-01,5.959228307475837871e-01
1.610000000000000000e+02,5.971859716479593905e-01,5.908426132432420541e-01,6.069664179750007271e-01,1.865798678524878754e-03,3.566345659378262756e-01,1.588000000000000000e+04,5.990517703264842675e-01,5.953201729694345135e-01
1.615000000000000000e+02,5.971791157993139310e-01,5.908255195748569610e-01,6.069785957264852705e-01,1.868740474679425351e-03,3.566263885378119780e-01,1.588000000000000000e+04,5.990478562739933732e-01,5.953103753246344887e-01
1.905000000000000000e+02,5.968094255557996330e-01,5.899089222192265280e-01,6.076306185196197474e-01,2.026722887262954846e-03,3.561855980379053377e-01,1.588000000000000000e+04,5.988361484430625437e-01,5.947827026685367224e-01
2.195000000000000000e+02,5.964890605994280781e-01,5.891215518869761247e-01,6.081885701152839330e-01,2.162872692144650333e-03,3.558038774330705700e-01,1.588000000000000000e+04,5.986519332915727354e-01,5.943261879072834208e-01
2.200000000000000000e+02,5.964839243651727241e-01,5.891089725362580465e-01,6.081974634516442713e-01,2.165051475613139452e-03,3.557977594739690774e-01,1.588000000000000000e+04,5.986489758407859130e-01,5.943188728895595352e-01
2.500000000000000000e+02,5.961972814659919351e-01,5.884088459605919530e-01,6.086912130307330360e-01,2.286496685374121013e-03,3.554564264945314633e-01,1.588000000000000000e+04,5.984837781513661081e-01,5.939107847806177620e-01
2.800000000000000000e+02,5.959486484933799177e-01,5.878042175459398111e-01,6.091154131178615483e-01,2.391658613856584986e-03,3.551605116720112920e-01,1.588000000000000000e+04,5.983403071072365131e-01,5.935569898795233224e-01
2.805000000000000000e+02,5.959447931394540321e-01,5.877948590700735609e-01,6.091219610206571877e-01,2.393288315294575096e-03,3.551559242989866805e-01,1.588000000000000000e+04,5.983380814547486493e-01,5.935515048241594149e-01
3.115000000000000000e+02,5.957223439073008331e-01,5.872556696443569368e-01,6.094982191927083015e-01,2.487283102910452584e-03,3.548912976076424308e-01,1.588000000000000000e+04,5.982096270102112978e-01,5.932350608043903684e-01
3.425000000000000000e+02,5.955292413983988009e-01,5.867887395673893058e-01,6.098223628625006887e-01,2.568833688998463285e-03,3.546616762670741219e-01,1.588000000000000000e+04,5.980980750873973184e-01,5.929604077094002834e-01
3.430000000000000000e+02,5.955263427703778589e-01,5.867817377302326776e-01,6.098272109309241795e-01,2.570057617217772275e-03,3.546582301296175577e-01,1.588000000000000000e+04,5.980964003875955948e-01,5.929562851531601231e-01
3.755000000000000000e+02,5.953511472563061124e-01,5.863588983772416441e-01,6.101192638220116482e-01,2.644025429233214011e-03,3.544499794098703305e-01,1.588000000000000000e+04,5.979951726855393668e-01,5.927071218270728581e-01
4.080000000000000000e+02,5.951993674065064743e-01,5.859930943090743138e-01,6.103707414328937153e-01,2.708100968803095650e-03,3.542696207719627788e-01,1.588000000000000000e+04,5.979074683753096142e-01,5.924912664377033344e-01
4.085000000000000000e+02,5.951971966131653913e-01,5.859878656860327828e-01,6.103743277590552019e-01,2.709017389005898436e-03,3.542670416313848936e-01,1.588000000000000000e+04,5.979062140021712546e-01,5.924881792241595280e-01
4.430000000000000000e+02,5.950582123864512907e-01,5.856532773742523235e-01,6.106033338553249479e-01,2.767692496422244439e-03,3.541019362503137202e-01,1.588000000000000000e+04,5.978259048828735711e-01,5.922905198900290102e-01
4.775000000000000000e+02,5.949383570673666410e-01,5.853649911860161481e-01,6.107998651801133105e-01,2.818297181360925399e-03,3.539595915090198441e-01,1.588000000000000000e+04,5.977566542487275925e-01,5.921200598860056896e-01
4.780000000000000000e+02,5.949367461575134630e-01,5.853611179459820013e-01,6.108025006566526471e-01,2.818977380923684811e-03,3.539576785619637511e-01,1.588000000000000000e+04,5.977557235384372003e-01,5.921177687765897257e-01
5.155000000000000000e+02,5.948251263930035559e-01,5.850928284287670866e-01,6.109847283950949892e-01,2.866112492706266064e-03,3.538251455892734154e-01,1.588000000000000000e+04,5.976912388857098524e-01,5.919590139002972595e-01
5.530000000000000000e+02,5.947297438407774806e-01,5.848636925006307496e-01,6.111398521129041139e-01,2.906398724580829072e-03,3.537119153624629919e-01,1.588000000000000000e+04,5.976361425653583526e-01,5.918233451161966086e-01
5.535000000000000000e+02,5.947285699782732804e-01,5.848608732163319557e-01,6.111417578188743649e-01,2.906894575194715787e-03,3.537105219844732806e-01,1.588000000000000000e+04,5.976354645534679433e-01,5.918216754030786175e-01
5.955000000000000000e+02,5.946381475913259385e-01,5.846437493965191967e-01,6.112883093566298109e-01,2.945094158600836554e-03,3.536032001504466060e-01,1.588000000000000000e+04,5.975832417499268301e-01,5.916930534327250468e-01
6.370000000000000000e+02,5.945628933335349586e-01,5.844631108867491820e-01,6.114099131259453923e-01,2.976892995288416433e-03,3.535138960210497672e-01,1.588000000000000000e+04,5.975397863288234301e-01,5.915860003382464871e-01
6.375000000000000000e+02,5.945620622195310068e-01,5.844611161964364809e-01,6.114112543026827273e-01,2.977244223659697951e-03,3.535129098139088155e-01,1.588000000000000000e+04,5.975393064431907542e-01,5.915848179958712594e-01
6.860000000000000000e+02,5.944889675055968770e-01,5.842857112067042502e-01,6.115290539435646044e-01,3.008137635229594323e-03,3.534261813779030481e-01,1.588000000000000000e+04,5.974971051408264344e-01,5.914808298703673195e-01
7.340000000000000000e+02,5.944294530244607078e-01,5.841429268838022049e-01,6.116247458269639115e-01,3.033297001525368276e-03,3.533555755136590926e-01,1.588000000000000000e+04,5.974627500259860335e-01,5.913961560229353820e-01
7.345000000000000000e+02,5.944288916101909681e-01,5.841415800939248060e-01,6.116256475770748269e-01,3.033534361191646527e-03,3.533549095116407246e-01,1.588000000000000000e+04,5.974624259713826602e-01,5.913953572489992760e-01
7.935000000000000000e+02,5.943699531132790037e-01,5.840002037157789871e-01,6.117202194765727352e-01,3.058455641569073329e-03,3.532849953147930155e-01,1.588000000000000000e+04,5.974284087548480393e-01,5.913114974717099681e-01
8.520000000000000000e+02,5.943237304845278013e-01,5.838893454344276090e-01,6.117942566549754435e-01,3.078004121053760402e-03,3.532301707264147161e-01,1.588000000000000000e+04,5.974017346055815469e-01,5.912457263634740556e-01
8.525000000000000000e+02,5.943233799325687849e-01,5.838885047391556560e-01,6.117948177184329150e-01,3.078152390058045990e-03,3.532297549566089101e-01,1.588000000000000000e+04,5.974015323226268270e-01,5.912452275425107429e-01
9.285000000000000000e+02,5.942774155912148304e-01,5.837782793458901054e-01,6.118683285086529144e-01,3.097595225806059043e-03,3.531752417779563946e-01,1.588000000000000000e+04,5.973750108170209350e-01,5.911798203654087258e-01
1.004500000000000000e+03,5.942433691960024023e-01,5.836966419014580909e-01,6.119227084071746647e-01,3.111999163504709180e-03,3.531348663722100323e-01,1.588000000000000000e+04,5.973553683595070884e-01,5.911313700324977161e-01
1.005000000000000000e+03,5.942431772429880299e-01,5.836961816493397848e-01,6.119230148322025720e-01,3.112080378491740695e-03,3.531346387441234858e-01,1.588000000000000000e+04,5.973552576214797849e-01,5.911310968644962749e-01
1.114000000000000000e+03,5.942091693516445838e-01,5.836146429683649606e-01,6.119772740907742925e-01,3.126470101286808918e-03,3.530943117568656198e-01,1.588000000000000000e+04,5.973356394529314439e-01,5.910826992503577237e-01
1.222500000000000000e+03,5.941870641161205446e-01,5.835616458890759972e-01,6.120125117244232804e-01,3.135824586619247265e-03,3.530681005587729682e-01,1.588000000000000000e+04,5.973228887027397516e-01,5.910512395295013377e-01
1.223000000000000000e+03,5.941869824150721735e-01,5.835614500164212348e-01,6.120126419178796295e-01,3.135859162484840642e-03,3.530680036842163694e-01,1.588000000000000000e+04,5.973228415775569955e-01,5.910511232525873515e-01
1.276500000000000000e+03,5.941791010869107437e-01,5.835425552385428150e-01,6.120251995376444487e-01,3.139194595893169543e-03,3.530586587111601005e-01,1.588000000000000000e+04,5.973182956828039236e-01,5.910399064910175637e-01
1.330000000000000000e+03,5.941787086622574154e-01,5.836166875879883476e-01,6.118732748274310351e-01,3.115489237059845210e-03,3.530580441007338810e-01,1.588000000000000000e+04,5.972941978993172585e-01,5.910632194251975724e-01
1.330500000000000000e+03,5.941910154590850368e-01,5.836682100501379145e-01,6.118065658936435725e-01,3.103129153399878347e-03,3.530725922628411562e-01,1.588000000000000000e+04,5.972941446124848675e-01,5.910878863056852062e-01
1.363000000000000000e+03,5.955419870509143232e-01,5.871081562909227225e-01,6.080314582920651745e-01,2.422235232420442714e-03,3.546761255640724086e-01,1.588000000000000000e+04,5.979642222833347898e-01,5.931197518184938566e-01
1.395000000000000000e+03,5.967152406135531884e-01,5.897634354199722262e-01,6.050328968451816891e-01,1.953296386937783662e-03,3.560728937472658617e-01,1.588000000000000000e+04,5.986685370004909412e-01,5.947619442266154355e-01
1.395500000000000000e+03,5.967308015942569543e-01,5.897990200506261216e-01,6.049912213723147580e-01,1.947101706076164894e-03,3.560914407763781653e-01,1.588000000000000000e+04,5.986779033003331030e-01,5.947836998881808057e-01
1.415000000000000000e+03,5.972783852279293093e-01,5.910639882108192911e-01,6.041831164079873862e-01,1.727825188207911819e-03,3.567444548403637117e-01,1.588000000000000000e+04,5.990062104161372192e-01,5.955505600397213994e-01
1.434500000000000000e+03,5.977233941998210121e-01,5.921144474316560880e-01,6.036077071860352916e-01,1.547068405736130208e-03,3.572756493944067024e-01,1.588000000000000000e+04,5.992704626055571637e-01,5.961763257940848604e-01
1.435000000000000000e+03,5.977336212458300713e-01,5.921388683391412000e-01,6.035937203119385863e-01,1.542882044573377518e-03,3.572878624526569791e-01,1.588000000000000000e+04,5.992765032904034950e-01,5.961907392012566476e-01
1.454500000000000000e+03,5.980921674284126466e-01,5.930040209128158990e-01,6.030790852707045291e-01,1.395133861398499412e-03,3.577161871377076419e-01,1.588000000000000000e+04,5.994873012898110920e-01,5.966970335670142012e-01
1.474000000000000000e+03,5.983821626767985569e-01,5.937178984069457766e-01,6.026249525746264490e-01,1.274229560582655369e-03,3.580628362707356516e-01,1.588000000000000000e+04,5.996563922373812083e-01,5.971079331162159054e-01
1.474500000000000000e+03,5.983888173855681503e-01,5.937344439822161979e-01,6.026140953303638081e-01,1.271440752706211796e-03,3.580707933336864102e-01,1.588000000000000000e+04,5.996602581382743935e-01,5.971173766328619070e-01
1.494000000000000000e+03,5.986219414885756152e-01,5.943191040794290059e-01,6.022204021410996200e-01,1.173368588746304684e-03,3.583496056253967499e-01,1.588000000000000000e+04,5.997953100773218971e-01,5.974485728998293332e-01
1.513500000000000000e+03,5.988103520480969610e-01,5.947993343041662051e-01,6.018819256142265983e-01,1.093634778365018935e-03,3.585750337569943436e-01,1.588000000000000000e+04,5.999039868264619546e-01,5.977167172697319675e-01
1.514000000000000000e+03,5.988146753705396730e-01,5.948104409315406738e-01,6.018739305415540253e-01,1.091801118190557918e-03,3.585802074688066443e-01,1.588000000000000000e+04,5.999064764887301893e-01,5.977228742523491567e-01
1.534000000000000000e+03,5.989696269123994110e-01,5.952112689239384968e-01,6.015801800607277761e-01,1.025992019348234479e-03,3.587656666232026392e-01,1.588000000000000000e+04,5.999956189317476873e-01,5.979436348930511347e-01
1.554000000000000000e+03,5.990942507807412998e-01,5.955377746265614336e-01,6.013331578368898978e-01,9.729858713167347959e-04,3.589148680200434649e-01,1.588000000000000000e+04,6.000672366520580781e-01,5.981212649094245215e-01
1.554500000000000000e+03,5.990970322640138956e-01,5.955451065820739354e-01,6.013275281549027573e-01,9.718026214418180528e-04,3.589181984678838644e-01,1.588000000000000000e+04,6.000688348854557042e-01,5.981252296425720871e-01
1.575500000000000000e+03,5.992012096759086193e-01,5.958212026647586868e-01,6.011127979399469856e-01,9.274977522771628725e-04,3.590429499291526994e-01,1.588000000000000000e+04,6.001287074281858036e-01,5.982737119236314349e-01
1.596500000000000000e+03,5.992841763863286930e-01,5.960432652557604571e-01,6.009360796430551765e-01,8.922566699565928237e-04,3.591423201890052708e-01,1.588000000000000000e+04,6.001764330562853189e-01,5.983919197163720671e-01
1.597000000000000000e+03,5.992859310376450477e-01,5.960479836806678033e-01,6.009322842204414261e-01,8.915120493299605927e-04,3.591444219333911891e-01,1.588000000000000000e+04,6.001774430869749599e-01,5.983944189883151354e-01
1.620500000000000000e+03,5.993585649823173211e-01,5.962441483172629120e-01,6.007729322717753062e-01,8.607229302540587513e-04,3.592314302616253507e-01,1.588000000000000000e+04,6.002192879125713976e-01,5.984978420520632447e-01
1.643500000000000000e+03,5.994138756816165259e-01,5.963946917461381281e-01,6.006484699344172284e-01,8.373335455436221051e-04,3.592976954871229811e-01,1.588000000000000000e+04,6.002512092271601318e-01,5.985765421360729199e-01
1.644000000000000000e+03,5.994149324228764675e-01,5.963975783191406421e-01,6.006460639516090216e-01,8.368872532194769880e-04,3.592989615917961399e-01,1.588000000000000000e+04,6.002518196760959768e-01,5.985780451696569582e-01
1.672000000000000000e+03,5.994658919355189131e-01,5.965372658237162451e-01,6.005717032187498639e-01,8.153949377803269101e-04,3.593600204629517347e-01,1.588000000000000000e+04,6.002812868732992913e-01,5.986504969977385349e-01
1.700000000000000000e+03,5.995036145947467698e-01,5.964622057976687319e-01,6.005695906293103681e-01,7.995261984006104498e-04,3.594052231543086728e-01,1.588000000000000000e+04,6.003031407931473939e-01,5.987040883963461457e-01
1.700500000000000000e+03,5.995041905576076191e-01,5.964601028472700239e-01,6.005695576943127501e-01,7.992842015093554664e-04,3.594059133513670679e-01,1.588000000000000000e+04,6.003034747591169396e-01,5.987049063560982987e-01
1.739000000000000000e+03,5.995404341987395913e-01,5.963269442512878493e-01,6.005674493621916410e-01,7.840745331677400481e-04,3.594493470120867507e-01,1.588000000000000000e+04,6.003245087319073470e-01,5.987563596655718356e-01
1.777000000000000000e+03,5.995641881200891588e-01,5.962386306209659370e-01,6.005660370856276131e-01,7.741259404887211549e-04,3.594778149470734263e-01,1.588000000000000000e+04,6.003383140605779156e-01,5.987900621796004019e-01
1.777500000000000000e+03,5.995644408144519266e-01,5.962376857417652776e-01,6.005660219809044742e-01,7.740201874345103419e-04,3.594781177963970453e-01,1.588000000000000000e+04,6.003384610018864809e-01,5.987904206270173724e-01
1.842500000000000000e+03,5.995880666689332728e-01,5.961487089931777339e-01,6.005646093389637175e-01,7.641390541026384358e-04,3.595064336002833372e-01,1.588000000000000000e+04,6.003522057230359366e-01,5.988239276148306089e-01
1.907000000000000000e+03,5.995998169280732926e-01,5.961038430724396875e-01,6.005639145934988932e-01,7.592276864316451542e-04,3.595205168868588208e-01,1.588000000000000000e+04,6.003590446145049553e-01,5.988405892416416298e-01
1.907500000000000000e+03,5.995998801095322461e-01,5.961036002570860859e-01,6.005639108985285635e-01,7.592012771825172113e-04,3.595205926139445896e-01,1.588000000000000000e+04,6.003590813867147880e-01,5.988406788323497043e-01
1.988500000000000000e+03,5.996067205775040820e-01,5.960771712388175381e-01,6.005635158004559715e-01,7.563414035112359275e-04,3.595287914140277152e-01,1.588000000000000000e+04,6.003630619810153002e-01,5.988503791739928639e-01


==> supplementary_materials/figures/data/mass_fraction_fiber0_r180.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,5.999999357878036399e-01,5.999995027558255867e-01,6.000003396027603353e-01,1.491417092080102777e-07,3.599999229453907379e-01,1.588000000000000000e+04,6.000000849295128447e-01,5.999997866460944351e-01
-2.450000000000000000e+01,5.999984817940197113e-01,5.999887475122015479e-01,6.000326156311326375e-01,5.098974551029718491e-06,3.599981781811281700e-01,1.588000000000000000e+04,6.000035807685707434e-01,5.999933828194686791e-01
0.000000000000000000e+00,5.999973077248603737e-01,5.999604965059552875e-01,6.000658062113859437e-01,1.080572847757739484e-05,3.599967693938445623e-01,1.588000000000000000e+04,6.000081134533379323e-01,5.999865019963828150e-01
1.000000000000000000e+00,6.000466906701367176e-01,5.995949118442994719e-01,6.002700450554721012e-01,1.145579752267892785e-04,3.600560441077123586e-01,1.588000000000000000e+04,6.001612486453634654e-01,5.999321326949099698e-01
3.500000000000000000e+00,6.001368427257317562e-01,5.986032892349776313e-01,6.011189561514092006e-01,3.998509869662801217e-04,3.601643898776215047e-01,1.588000000000000000e+04,6.005366937126980220e-01,5.997369917387654903e-01
6.000000000000000000e+00,6.001758950788640412e-01,5.976062623100665272e-01,6.018860765851935524e-01,6.723940996042546267e-04,3.602115571475408284e-01,1.588000000000000000e+04,6.008482891784683311e-01,5.995035009792597513e-01
6.500000000000000000e+00,6.001781370326525478e-01,5.974064156505475287e-01,6.020306148274411351e-01,7.254135374925268880e-04,3.602143223967859686e-01,1.588000000000000000e+04,6.009035505701451063e-01,5.994527234951599892e-01
9.000000000000000000e+00,6.001640631413759364e-01,5.964066806540633259e-01,6.027130284481329037e-01,9.838049415132426017e-04,3.601978705585283103e-01,1.588000000000000000e+04,6.011478680828892251e-01,5.991802581998626476e-01
1.150000000000000000e+01,6.001117201286332303e-01,5.954081849421708483e-01,6.033344961066360312e-01,1.232196874023035009e-03,3.601355949448833971e-01,1.588000000000000000e+04,6.013439170026562142e-01,5.988795232546102465e-01
1.200000000000000000e+01,6.000970906284505135e-01,5.952088580196897016e-01,6.034521576634898077e-01,1.280806542389247016e-03,3.601181586461297823e-01,1.588000000000000000e+04,6.013778971708397814e-01,5.988162840860612457e-01
1.700000000000000000e+01,5.998846130581569902e-01,5.932273091512415553e-01,6.045228536002635877e-01,1.750319762475782996e-03,3.598646126032056802e-01,1.588000000000000000e+04,6.016349328206327396e-01,5.981342932956812408e-01
2.200000000000000000e+01,5.995722875513038730e-01,5.912760883490543184e-01,6.054320936992353408e-01,2.195538323618509945e-03,3.594917483880338827e-01,1.588000000000000000e+04,6.017678258749223907e-01,5.973767492276853552e-01
2.250000000000000000e+01,5.995365409465007733e-01,5.910830234212822720e-01,6.055155989160215801e-01,2.238991537813141315e-03,3.594490770132016677e-01,1.588000000000000000e+04,6.017755324843139242e-01,5.972975494086876225e-01
3.250000000000000000e+01,5.986914412320951673e-01,5.873133286847244117e-01,6.069639420611467884e-01,3.077770891690778145e-03,3.584409144782250145e-01,1.588000000000000000e+04,6.017692121237859793e-01,5.956136703404043553e-01
4.200000000000000000e+01,5.977280400991444864e-01,5.839062139089631343e-01,6.080473680288158711e-01,3.836430398558111476e-03,3.572935281189674739e-01,1.588000000000000000e+04,6.015644704977025636e-01,5.938916097005864092e-01
4.250000000000000000e+01,5.976744048279881705e-01,5.837316542760164761e-01,6.080984846006333155e-01,3.875607636964987796e-03,3.572297145210455716e-01,1.588000000000000000e+04,6.015500124649532099e-01,5.937987971910231311e-01
7.050000000000000000e+01,5.944247467179346600e-01,5.741882263907122086e-01,6.103396922504161770e-01,5.986949210377301607e-03,3.533766230715282841e-01,1.588000000000000000e+04,6.004116959283120059e-01,5.884377975075573142e-01
9.850000000000000000e+01,5.909564907446028803e-01,5.641828653514467939e-01,6.125030262648556434e-01,7.987514418546308101e-03,3.492933743397624857e-01,1.588000000000000000e+04,5.989440051631491624e-01,5.829689763260565982e-01
9.900000000000000000e+01,5.908935378232128555e-01,5.640080167443555226e-01,6.125475133929282334e-01,8.022556168888257677e-03,3.492195344487156183e-01,1.588000000000000000e+04,5.989160939921011062e-01,5.828709816543246047e-01
1.255000000000000000e+02,5.875121107508923801e-01,5.546579151720778533e-01,6.147891451454788880e-01,9.857814373955593387e-03,3.452676567832002608e-01,1.588000000000000000e+04,5.973699251248479891e-01,5.776542963769367711e-01
1.520000000000000000e+02,5.842864877815597824e-01,5.461521671433278158e-01,6.164084145125551251e-01,1.149790620985416227e-02,3.415229016513213200e-01,1.588000000000000000e+04,5.957843939914139186e-01,5.727885815717056461e-01
1.525000000000000000e+02,5.843162541200470628e-01,5.462754993691341099e-01,6.162525452328270203e-01,1.146350515528203953e-02,3.415568967793283783e-01,1.588000000000000000e+04,5.957797592753291127e-01,5.728527489647650128e-01
1.610000000000000000e+02,5.850350682934073454e-01,5.485210046206118184e-01,6.137784540195624361e-01,1.090586387372614700e-02,3.423849689999040047e-01,1.588000000000000000e+04,5.959409321671335080e-01,5.741292044196811828e-01
1.695000000000000000e+02,5.859254192834078001e-01,5.508185244150783921e-01,6.115282609358513310e-01,1.040486787612193535e-02,3.434168582379568124e-01,1.588000000000000000e+04,5.963302871595297372e-01,5.755205514072858630e-01
1.700000000000000000e+02,5.859791220001788759e-01,5.509515996372043034e-01,6.114517131030930974e-01,1.037705220703045300e-02,3.434792146326081097e-01,1.588000000000000000e+04,5.963561742072093219e-01,5.756020697931484298e-01
1.865000000000000000e+02,5.877072799520376423e-01,5.551220161747125736e-01,6.105233625411434772e-01,9.542666844915679084e-03,3.454909093991359037e-01,1.588000000000000000e+04,5.972499467969533127e-01,5.781646131071219719e-01
2.030000000000000000e+02,5.892537609171832891e-01,5.588265643471995725e-01,6.097235076432425682e-01,8.834436079090958807e-03,3.472980420158804371e-01,1.588000000000000000e+04,5.980881969962742462e-01,5.804193248380923320e-01
2.035000000000000000e+02,5.892973233998974880e-01,5.589316696920187955e-01,6.096999039054605829e-01,8.814574357970821755e-03,3.473490320873955373e-01,1.588000000000000000e+04,5.981118977578683271e-01,5.804827490419266489e-01
2.175000000000000000e+02,5.904393957927729364e-01,5.617114166606849146e-01,6.090441774226762472e-01,8.292248116112966791e-03,3.486874414829541080e-01,1.588000000000000000e+04,5.987316439088858910e-01,5.821471476766599817e-01
2.310000000000000000e+02,5.914051990648394597e-01,5.641068946202582035e-01,6.084174437169617145e-01,7.845647126505633090e-03,3.498216636597560325e-01,1.588000000000000000e+04,5.992508461913450546e-01,5.835595519383338647e-01
2.315000000000000000e+02,5.914385621906694812e-01,5.641905020052736530e-01,6.083943460442581275e-01,7.830107687243261644e-03,3.498608834325602768e-01,1.588000000000000000e+04,5.992686698779127186e-01,5.836084545034262439e-01
2.450000000000000000e+02,5.922786811365359227e-01,5.663169187326421161e-01,6.077759006911447326e-01,7.435890603701941423e-03,3.508493285979046306e-01,1.588000000000000000e+04,5.997145717402379006e-01,5.848427905328339449e-01
2.585000000000000000e+02,5.930102310096971863e-01,5.682047189686951771e-01,6.071728537454598174e-01,7.087527798959502440e-03,3.517113671324753055e-01,1.588000000000000000e+04,6.000977588086566783e-01,5.859227032107376942e-01
2.590000000000000000e+02,5.930354014840638621e-01,5.682703258506491828e-01,6.071509220426981601e-01,7.075449501637657776e-03,3.517410493990150711e-01,1.588000000000000000e+04,6.001108509857014939e-01,5.859599519824262304e-01
2.725000000000000000e+02,5.936672564001698182e-01,5.699326029456621701e-01,6.065724009063693245e-01,6.770104242948237795e-03,3.524866456331653408e-01,1.588000000000000000e+04,6.004373606431180344e-01,5.868971521572216021e-01
2.860000000000000000e+02,5.942146966896000304e-01,5.713983114891103554e-01,6.060246636147139654e-01,6.502047166231282593e-03,3.531333823792652260e-01,1.588000000000000000e+04,6.007167438558312922e-01,5.877126495233687686e-01
2.865000000000000000e+02,5.942334919814566963e-01,5.714490830984908509e-01,6.060050415150297631e-01,6.492783414425781253e-03,3.531555992289425183e-01,1.588000000000000000e+04,6.007262753958825252e-01,5.877407085670308673e-01
3.005000000000000000e+02,5.947206891666603212e-01,5.727762078146686475e-01,6.054764595139948691e-01,6.251198561313453528e-03,3.537317756063203533e-01,1.588000000000000000e+04,6.009718877279737193e-01,5.884694906053469232e-01
3.140000000000000000e+02,5.951255158366910436e-01,5.738960755362353394e-01,6.050066769070572281e-01,6.048255466165074201e-03,3.542109609940716775e-01,1.588000000000000000e+04,6.011737713028560970e-01,5.890772603705259902e-01
3.145000000000000000e+02,5.951393992734653748e-01,5.739347724676582274e-01,6.049900519635423857e-01,6.041259014219231040e-03,3.542274013780581932e-01,1.588000000000000000e+04,6.011806582876846328e-01,5.890981402592461169e-01
3.290000000000000000e+02,5.955108212967269443e-01,5.749775738102458345e-01,6.045321557979603799e-01,5.853159642648383433e-03,3.546673977593044480e-01,1.588000000000000000e+04,6.013639809393753755e-01,5.896576616540785132e-01
3.430000000000000000e+02,5.958177607559864697e-01,5.758508410548558443e-01,6.041340172311204793e-01,5.696340609529228563e-03,3.550312523286175415e-01,1.588000000000000000e+04,6.015141013655157520e-01,5.901214201464571874e-01
3.435000000000000000e+02,5.958278777702407103e-01,5.758798106626923374e-01,6.041205801569065059e-01,5.691150026794455398e-03,3.550432491168163951e-01,1.588000000000000000e+04,6.015190277970351440e-01,5.901367277434462766e-01
3.590000000000000000e+02,5.961155617531312956e-01,5.767087693509858060e-01,6.037298532228478898e-01,5.542961344939919405e-03,3.553844873847227803e-01,1.588000000000000000e+04,6.016585230980712184e-01,5.905726004081913727e-01
3.740000000000000000e+02,5.963511364444479268e-01,5.773953532549755963e-01,6.033971411502275783e-01,5.420747994527493410e-03,3.556640624474047274e-01,1.588000000000000000e+04,6.017718844389754462e-01,5.909303884499204074e-01
3.745000000000000000e+02,5.963583418243143530e-01,5.774164684566360783e-01,6.033867786159414770e-01,5.416997387056877653e-03,3.556726157241371644e-01,1.588000000000000000e+04,6.017753392113712740e-01,5.909413444372574320e-01
3.915000000000000000e+02,5.965812589145053080e-01,5.780660432311863772e-01,6.030605875492736079e-01,5.300587882678455334e-03,3.559372947199179182e-01,1.588000000000000000e+04,6.018818467971838171e-01,5.912806710318267989e-01
4.085000000000000000e+02,5.967663154003576276e-01,5.785820124311478185e-01,6.027813447767339516e-01,5.203387653135630939e-03,3.561571104395878096e-01,1.588000000000000000e+04,6.019697030534932880e-01,5.915629277472219671e-01
4.090000000000000000e+02,5.967712540469731763e-01,5.785958342932657761e-01,6.027737846124681109e-01,5.200786521805692182e-03,3.561629778372423782e-01,1.588000000000000000e+04,6.019720405687788434e-01,5.915704675251675093e-01
4.290000000000000000e+02,5.969481997435167608e-01,5.790928861769221170e-01,6.027551991474062731e-01,5.107341595762729565e-03,3.563732381152013295e-01,1.588000000000000000e+04,6.020555413392795208e-01,5.918408581477540009e-01
4.490000000000000000e+02,5.970903992361514812e-01,5.794949718380557613e-01,6.027520438498792377e-01,5.031886435547056058e-03,3.565422647410870227e-01,1.588000000000000000e+04,6.021222856716985650e-01,5.920585128006043973e-01
4.495000000000000000e+02,5.970935714062990396e-01,5.795039688691291380e-01,6.027519632658909776e-01,5.030199444536420650e-03,3.565460359211809482e-01,1.588000000000000000e+04,6.021237708508354602e-01,5.920633719617626189e-01
4.745000000000000000e+02,5.972320074230442755e-01,5.798977871863740807e-01,6.027480110365792676e-01,4.956414261367381863e-03,3.567106367328894412e-01,1.588000000000000000e+04,6.021884216844116677e-01,5.922755931616768832e-01
4.995000000000000000e+02,5.973374189473379392e-01,5.801992223828271733e-01,6.027444299932865901e-01,4.900010057190039812e-03,3.568360021732281395e-01,1.588000000000000000e+04,6.022374290045279244e-01,5.924374088901479540e-01
5.000000000000000000e+02,5.973392481979553637e-01,5.802044653262790064e-01,6.027443634958250529e-01,4.899029508545672644e-03,3.568381779278240185e-01,1.588000000000000000e+04,6.022382777065010684e-01,5.924402186894096589e-01
5.340000000000000000e+02,5.974429414513121595e-01,5.805023362823877875e-01,6.027403530225784456e-01,4.843344990652717272e-03,3.569615262806944966e-01,1.588000000000000000e+04,6.022862864419649132e-01,5.925995964606594057e-01
5.680000000000000000e+02,5.975146007222463806e-01,5.807089427702459838e-01,6.028001202746372522e-01,4.804742201918647468e-03,3.570467836238924719e-01,1.588000000000000000e+04,6.023193429241650021e-01,5.927098585203277592e-01
5.685000000000000000e+02,5.975154696100406504e-01,5.807114516189212372e-01,6.028010234148051261e-01,4.804273495054979179e-03,3.570478174671227189e-01,1.588000000000000000e+04,6.023197431050956174e-01,5.927111961149856834e-01
6.235000000000000000e+02,5.975872598134351898e-01,5.809190290552391778e-01,6.028754963872574590e-01,4.765491375336734087e-03,3.571332429993783752e-01,1.588000000000000000e+04,6.023527511887719621e-01,5.928217684380984176e-01
6.780000000000000000e+02,5.976265562785791907e-01,5.810328685965745477e-01,6.029161179391011594e-01,4.744212582847189170e-03,3.571800083224250244e-01,1.588000000000000000e+04,6.023707688614263756e-01,5.928823436957320059e-01
6.785000000000000000e+02,5.976268201319343554e-01,5.810336333737814440e-01,6.029163902664841368e-01,4.744069575498869977e-03,3.571803223371446401e-01,1.588000000000000000e+04,6.023708897074332436e-01,5.928827505564354672e-01
8.555000000000000000e+02,5.976683104361796284e-01,5.811539188026890734e-01,6.029591140232948288e-01,4.721556519206508533e-03,3.572297023956015893e-01,1.588000000000000000e+04,6.023898669553860996e-01,5.929467539169731571e-01


==> supplementary_materials/figures/data/mass_fraction_fiber1_i180.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,2.499998433510255622e-02,2.499749520569301622e-02,2.500046479131401087e-02,4.397983458126114202e-07,6.249992169487957310e-04,1.588000000000000000e+04,2.500042413344836720e-02,2.499954453675674523e-02
-2.450000000000000000e+01,2.499959528288440980e-02,2.494318810275453213e-02,2.501045609347414891e-02,1.022603403967983577e-05,6.249798688797885467e-04,1.588000000000000000e+04,2.500982131692408919e-02,2.498936924884473040e-02
0.000000000000000000e+00,2.499925413725432449e-02,2.490616804469537177e-02,2.501745483061742700e-02,1.743066314015824815e-05,6.249630112470451514e-04,1.588000000000000000e+04,2.501668480039448417e-02,2.498182347411416482e-02
1.000000000000000000e+00,2.509427423151068537e-02,2.485915321552438148e-02,2.519722683836597699e-02,5.645052430318952440e-05,6.297257858679554876e-04,1.588000000000000000e+04,2.515072475581387607e-02,2.503782370720749467e-02
3.450000000000000000e+01,2.847669417546912912e-02,2.472741006719562928e-02,3.127295406010576623e-02,1.268416284368316946e-03,8.125309910336481591e-04,1.588000000000000000e+04,2.974511045983744759e-02,2.720827789110081066e-02
6.750000000000000000e+01,3.168447265879869440e-02,2.475505835196577242e-02,3.686770693541140814e-02,2.292960303553646332e-03,1.009163474619834740e-03,1.588000000000000000e+04,3.397743296235233856e-02,2.939151235524504677e-02
6.800000000000000000e+01,3.173123051469903255e-02,2.475593835075013890e-02,3.694907529049900469e-02,2.307344345920109199e-03,1.012194827907616059e-03,1.588000000000000000e+04,3.403857486061914045e-02,2.942388616877892465e-02
9.650000000000000000e+01,3.431793035554826093e-02,2.481572529353228557e-02,4.142857173669826920e-02,3.085400383797309333e-03,1.187240039416597587e-03,1.588000000000000000e+04,3.740333073934556940e-02,3.123252997175095247e-02
1.245000000000000000e+02,3.674333566941063306e-02,2.488578759042258531e-02,4.559801400693105911e-02,3.791326929077112797e-03,1.364446875998128915e-03,1.588000000000000000e+04,4.053466259848774456e-02,3.295200874033352156e-02
1.250000000000000000e+02,3.678590272335711953e-02,2.488711150621511145e-02,4.567090945506688260e-02,3.803569217918712723e-03,1.367669777967791276e-03,1.588000000000000000e+04,4.058947194127583008e-02,3.298233350543840897e-02
1.950000000000000000e+02,4.263635843818584098e-02,2.503167216832522315e-02,5.563675934941383905e-02,5.456729815882721199e-03,1.847634961153004534e-03,1.588000000000000000e+04,4.809308825406856391e-02,3.717962862230311805e-02
2.650000000000000000e+02,4.859945566031866754e-02,2.513920806490892515e-02,6.575195744665079944e-02,7.105599312561296059e-03,2.412396632069951745e-03,1.588000000000000000e+04,5.570505497287996099e-02,4.149385634775737408e-02
2.655000000000000000e+02,4.864345332435199287e-02,2.514026661523364320e-02,6.582652724059447069e-02,7.117661246361474577e-03,2.416846652936367572e-03,1.588000000000000000e+04,5.576111457071347005e-02,4.152579207799051569e-02
2.955000000000000000e+02,5.133558858416920057e-02,2.521224936903533262e-02,7.041158486090416668e-02,7.852670351803658216e-03,2.697007086937178773e-03,1.588000000000000000e+04,5.918825893597286225e-02,4.348291823236553888e-02
3.250000000000000000e+02,5.409971870842873037e-02,2.530080468949641101e-02,7.514546154191706351e-02,8.600622543905620671e-03,3.000750272473851586e-03,1.588000000000000000e+04,6.270034125233435451e-02,4.549909616452310623e-02
3.255000000000000000e+02,5.414770358706160608e-02,2.530247258131907914e-02,7.522751672143661306e-02,8.613541810786700531e-03,3.006166906278454412e-03,1.588000000000000000e+04,6.276124539784830314e-02,4.553416177627490902e-02
3.520000000000000000e+02,5.675086072067046100e-02,2.539965174689658156e-02,7.967129595362656969e-02,9.310804527949767886e-03,3.307351273494627160e-03,1.588000000000000000e+04,6.606166524862022715e-02,4.744005619272069485e-02
3.780000000000000000e+02,5.942911550630651518e-02,2.551347033818941734e-02,8.422502434507539437e-02,1.002024561807026738e-02,3.632225092108377993e-03,1.588000000000000000e+04,6.944936112437678777e-02,4.940886988823624953e-02
3.785000000000000000e+02,5.948191773392900311e-02,2.551585690737121631e-02,8.431459142406746987e-02,1.003414589244674276e-02,3.638782621096803890e-03,1.588000000000000000e+04,6.951606362637574588e-02,4.944777184148226035e-02
4.030000000000000000e+02,6.213300482930569218e-02,2.564287749691770632e-02,8.879998567993345471e-02,1.072748597136448899e-02,3.975589244384346820e-03,1.588000000000000000e+04,7.286049080067018291e-02,5.140551885794120146e-02
4.275000000000000000e+02,6.491577680889179525e-02,2.579166902126485070e-02,9.348158861579340673e-02,1.144511315053685536e-02,4.345048693730445277e-03,1.588000000000000000e+04,7.636088995942864888e-02,5.347066365835494162e-02
4.280000000000000000e+02,6.497400448547858975e-02,2.579495495936258431e-02,9.357923518814052766e-02,1.146001253709424267e-02,4.352953146229349493e-03,1.588000000000000000e+04,7.643401702257282548e-02,5.351399194838434709e-02
4.310000000000000000e+02,6.532460584412824733e-02,2.581489171845506581e-02,9.416690489495685434e-02,1.154962147109154721e-02,4.400697884816214510e-03,1.588000000000000000e+04,7.687422731521979802e-02,5.377498437303669665e-02


==> supplementary_materials/figures/data/mass_fraction_fiber1_r140.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,2.499998433510255622e-02,2.499749520569301622e-02,2.500046479131401087e-02,4.397983458126114202e-07,6.249992169487957310e-04,1.588000000000000000e+04,2.500042413344836720e-02,2.499954453675674523e-02
-2.450000000000000000e+01,2.499959528288440980e-02,2.494318810275453213e-02,2.501045609347414891e-02,1.022603403967983577e-05,6.249798688797885467e-04,1.588000000000000000e+04,2.500982131692408919e-02,2.498936924884473040e-02
0.000000000000000000e+00,2.499925413725432449e-02,2.490616804469537177e-02,2.501745483061742700e-02,1.743066314015824815e-05,6.249630112470451514e-04,1.588000000000000000e+04,2.501668480039448417e-02,2.498182347411416482e-02
1.000000000000000000e+00,2.503010089878342920e-02,2.484560727665343152e-02,2.507349593064895493e-02,3.761082387427030680e-05,6.265073655773513743e-04,1.588000000000000000e+04,2.506771172265770051e-02,2.499249007490915789e-02
2.950000000000000000e+01,2.594250786249815630e-02,2.484654163830547421e-02,2.658557070114068999e-02,3.190910374167175360e-04,6.731155332859381502e-04,1.588000000000000000e+04,2.626159889991487237e-02,2.562341682508144022e-02
5.750000000000000000e+01,2.671944185344874226e-02,2.484709834246521740e-02,2.780695771419529685e-02,5.260689958232486014e-04,7.142053215481948460e-04,1.588000000000000000e+04,2.724551084927199010e-02,2.619337285762549442e-02
5.800000000000000000e+01,2.673202787180354797e-02,2.484730825888245564e-02,2.782633097403254194e-02,5.292038129563168564e-04,7.148813708145293662e-04,1.588000000000000000e+04,2.726123168475986375e-02,2.620282405884723220e-02
8.300000000000000000e+01,2.730968864192426238e-02,2.486123698037803753e-02,2.870313519727722348e-02,6.676333680927340778e-04,7.462648280330377078e-04,1.588000000000000000e+04,2.797732201001699656e-02,2.664205527383152819e-02
1.075000000000000000e+02,2.778996376934741996e-02,2.487743292630904476e-02,2.941615320590481100e-02,7.766248284789879514e-04,7.728852324258519589e-04,1.588000000000000000e+04,2.856658859782640683e-02,2.701333894086843310e-02
1.080000000000000000e+02,2.779899851384406984e-02,2.487776659283088068e-02,2.942945065450028319e-02,7.786377658621542863e-04,7.733905951431316013e-04,1.588000000000000000e+04,2.857763627970622347e-02,2.702036074798191620e-02
1.345000000000000000e+02,2.823975666672994683e-02,2.489507792324566551e-02,3.009099460240967708e-02,8.756751841773764960e-04,7.982506636243025602e-04,1.588000000000000000e+04,2.911543185090732441e-02,2.736408148255256925e-02
1.605000000000000000e+02,2.860890121259602667e-02,2.491090100557593126e-02,3.064415012979929825e-02,9.557544774382712750e-04,8.193826952132218528e-04,1.588000000000000000e+04,2.956465569003429925e-02,2.765314673515775409e-02
1.610000000000000000e+02,2.861546500703015042e-02,2.491119178058146325e-02,3.065397294208358978e-02,9.571725711684690241e-04,8.197610168995642273e-04,1.588000000000000000e+04,2.957263757819861977e-02,2.765829243586168107e-02
1.885000000000000000e+02,2.894922263853648772e-02,2.492636720443104636e-02,3.115313076604612000e-02,1.029141732564948066e-03,8.391166240812601880e-04,1.588000000000000000e+04,2.997836437110143470e-02,2.792008090597154074e-02
2.160000000000000000e+02,2.923588347259240341e-02,2.493155329092844666e-02,3.158170049399359330e-02,1.090880847983548415e-03,8.559269034474990129e-04,1.588000000000000000e+04,3.032676432057595031e-02,2.814500262460885652e-02
2.165000000000000000e+02,2.924071207982453097e-02,2.493152738906286026e-02,3.158892069100174144e-02,1.091921168690368569e-03,8.562115347738302046e-04,1.588000000000000000e+04,3.033263324851490084e-02,2.814879091113416110e-02
2.455000000000000000e+02,2.950008869719060456e-02,2.493033490490818502e-02,3.197691156322372830e-02,1.147853365058981853e-03,8.715728004897902673e-04,1.588000000000000000e+04,3.064794206224958489e-02,2.835223533213162422e-02
2.745000000000000000e+02,2.972345501642762594e-02,2.492966290395836476e-02,3.231136211593083757e-02,1.196132828132474846e-03,8.849145118561325572e-04,1.588000000000000000e+04,3.091958784456010079e-02,2.852732218829515110e-02
2.750000000000000000e+02,2.972702670935887734e-02,2.492965509915141820e-02,3.231671313590586680e-02,1.196905894112293813e-03,8.851287006982968024e-04,1.588000000000000000e+04,3.092393260347117007e-02,2.853012081524658461e-02
3.055000000000000000e+02,2.992900186022579706e-02,2.492937409745371591e-02,3.261948412711426076e-02,1.240683904799965874e-03,8.972844489010290163e-04,1.588000000000000000e+04,3.116968576502576402e-02,2.868831795542583010e-02
3.360000000000000000e+02,3.010314416512977279e-02,2.492939544817625655e-02,3.288083160453583731e-02,1.278535370350673221e-03,9.078339413198242055e-04,1.588000000000000000e+04,3.138167953548044731e-02,2.882460879477909826e-02
3.365000000000000000e+02,3.010579285119033624e-02,2.492939772127907710e-02,3.288480892128402278e-02,1.279111898204235258e-03,9.079948904469106177e-04,1.588000000000000000e+04,3.138490474939457237e-02,2.882668095298610011e-02
3.690000000000000000e+02,3.026526310562093966e-02,2.492964450589196454e-02,3.312439974832356859e-02,1.313869970189743058e-03,9.177124051510263331e-04,1.588000000000000000e+04,3.157913307581067947e-02,2.895139313543119639e-02
4.015000000000000000e+02,3.040245075357343382e-02,2.493003237941823422e-02,3.333071507841695730e-02,1.343847727999135811e-03,9.261149385395063289e-04,1.588000000000000000e+04,3.174629848157257267e-02,2.905860302557429845e-02
4.020000000000000000e+02,3.040440642194792292e-02,2.493003909645015448e-02,3.333365754660965602e-02,1.344275600782769697e-03,9.262350067618481050e-04,1.588000000000000000e+04,3.174868202273069262e-02,2.906013082116515323e-02
4.375000000000000000e+02,3.053258427467852448e-02,2.493055278703841526e-02,3.352659447300281731e-02,1.372352271399601004e-03,9.341220532471620087e-04,1.588000000000000000e+04,3.190493654607812202e-02,2.916023200327892348e-02
4.725000000000000000e+02,3.064061804175860840e-02,2.493109862476376726e-02,3.368944143956977694e-02,1.396068356117807861e-03,9.407964808358968518e-04,1.588000000000000000e+04,3.203668639787641409e-02,2.924454968564079924e-02
4.730000000000000000e+02,3.064204418186127626e-02,2.493110652459713458e-02,3.369160167458704752e-02,1.396381753467519421e-03,9.408847536445556292e-04,1.588000000000000000e+04,3.203842593532879590e-02,2.924566242839375663e-02
5.125000000000000000e+02,3.074545922831473446e-02,2.493172780371366581e-02,3.384831524980595752e-02,1.419130403710012252e-03,9.472971942626976644e-04,1.588000000000000000e+04,3.216458963202474541e-02,2.932632882460472351e-02
5.515000000000000000e+02,3.083170725506845233e-02,2.493231931059029099e-02,3.397911364720714034e-02,1.438138034662793515e-03,9.526624132689845252e-04,1.588000000000000000e+04,3.226984528973124433e-02,2.939356922040566034e-02
5.520000000000000000e+02,3.083272267461539123e-02,2.493232667353123544e-02,3.398065410313065582e-02,1.438362010808136825e-03,9.527256728038780093e-04,1.588000000000000000e+04,3.227108468542352893e-02,2.939436066380725354e-02
5.970000000000000000e+02,3.091587484828366150e-02,2.493296125615248812e-02,3.410684291918895938e-02,1.456718916971107411e-03,9.579133476377999640e-04,1.588000000000000000e+04,3.237259376525476740e-02,2.945915593131255561e-02
6.420000000000000000e+02,3.098476740114834357e-02,2.493353455312926140e-02,3.421145345031780666e-02,1.471951548087828800e-03,9.622224522631830576e-04,1.588000000000000000e+04,3.245671894923617129e-02,2.951281585306051586e-02
6.425000000000000000e+02,3.098546296119703350e-02,2.493354056188489681e-02,3.421250991054759077e-02,1.472105452556646266e-03,9.622660093831601888e-04,1.588000000000000000e+04,3.245756841375367630e-02,2.951335750864038723e-02
6.965000000000000000e+02,3.105275444844460275e-02,2.493414281112967326e-02,3.431474254997503998e-02,1.487005488872568306e-03,9.664847441593334230e-04,1.588000000000000000e+04,3.253975993731716976e-02,2.956574895957203575e-02
7.505000000000000000e+02,3.110672535226556221e-02,2.493465592119662594e-02,3.439677464077350866e-02,1.498971427775642584e-03,9.698752774825690742e-04,1.588000000000000000e+04,3.260569678004120175e-02,2.960775392448991919e-02
7.510000000000000000e+02,3.110717187757888746e-02,2.493466027853586536e-02,3.439745346285878053e-02,1.499070485196296251e-03,9.699033545408214385e-04,1.588000000000000000e+04,3.260624236277518545e-02,2.960810139238258948e-02
8.200000000000000000e+02,3.116090827000539062e-02,2.493519814982457505e-02,3.447916104303628410e-02,1.510998367416065396e-03,9.732853202780242111e-04,1.588000000000000000e+04,3.267190663742145645e-02,2.964990990258932479e-02
8.885000000000000000e+02,3.120140099220024277e-02,2.493562121140883298e-02,3.454075143006820475e-02,1.519995767862262603e-03,9.758378110103931892e-04,1.588000000000000000e+04,3.272139676006250580e-02,2.968140522433797973e-02
8.890000000000000000e+02,3.120165776342138583e-02,2.493562394298656087e-02,3.454114203929120608e-02,1.520052847375873714e-03,9.758540078444896638e-04,1.588000000000000000e+04,3.272171061079726107e-02,2.968160491604551060e-02
9.840000000000000000e+02,3.124226046374896718e-02,2.493606365783966952e-02,3.460291665455784288e-02,1.529082773704560239e-03,9.784169330135717487e-04,1.588000000000000000e+04,3.277134323745353045e-02,2.971317769004440737e-02
1.078500000000000000e+03,3.127003166505168408e-02,2.493637333814423263e-02,3.464517829128219151e-02,1.535263678406508956e-03,9.801719148955694103e-04,1.588000000000000000e+04,3.280529534345819065e-02,2.973476798664517404e-02
1.079000000000000000e+03,3.127015283704245169e-02,2.493637470528426922e-02,3.464536270460256973e-02,1.535290655421257333e-03,9.801795758486177811e-04,1.588000000000000000e+04,3.280544349246371227e-02,2.973486218162119457e-02
1.204000000000000000e+03,3.129407024528610415e-02,2.493664727435900702e-02,3.468176565048043669e-02,1.540616907447402237e-03,9.816923329724139020e-04,1.588000000000000000e+04,3.283468715273350769e-02,2.975345333783870061e-02
1.328500000000000000e+03,3.130868488147512535e-02,2.493681649540619924e-02,3.470401213205936281e-02,1.543872887034532151e-03,9.826172924988294931e-04,1.588000000000000000e+04,3.285255776850965620e-02,2.976481199444059450e-02
1.329500000000000000e+03,3.128463044660795972e-02,2.493293640003818243e-02,3.466450990457402986e-02,1.535433265663621854e-03,9.810856574941362058e-04,1.588000000000000000e+04,3.282006371227157854e-02,2.974919718094433743e-02
1.354000000000000000e+03,3.018115073112652078e-02,2.484481471157064247e-02,3.299189866301299040e-02,1.261544405731996471e-03,9.124933537426126824e-04,1.588000000000000000e+04,3.144269513685851725e-02,2.891960632539452430e-02
1.378000000000000000e+03,2.926609736107691970e-02,2.479126464184767953e-02,3.165913905918662369e-02,1.065715814506952835e-03,8.576402049453236325e-04,1.588000000000000000e+04,3.033181317558387297e-02,2.820038154656996643e-02
1.378500000000000000e+03,2.924897653702912548e-02,2.479044213425974849e-02,3.163441966570464808e-02,1.062160388707831041e-03,8.566308131550203582e-04,1.588000000000000000e+04,3.031113692573695478e-02,2.818681614832129617e-02
1.399500000000000000e+03,2.859545916341207222e-02,2.476403933889466044e-02,3.069419310234098100e-02,9.278079908677985127e-04,8.185611124342857163e-04,1.588000000000000000e+04,2.952326715427987247e-02,2.766765117254427198e-02
1.420500000000000000e+03,2.805737889552675432e-02,2.474975059422209606e-02,2.992299065826374213e-02,8.181602623940828749e-04,7.878858967021108890e-04,1.588000000000000000e+04,2.887553915792083828e-02,2.723921863313267036e-02
1.421000000000000000e+03,2.804582438089460797e-02,2.474952000687553888e-02,2.990644341821211555e-02,8.158084499184298840e-04,7.872338086309407746e-04,1.588000000000000000e+04,2.886163283081303807e-02,2.723001593097617787e-02
1.441500000000000000e+03,2.761689442325792471e-02,2.474333103370634362e-02,2.929225104197268406e-02,7.285066182637740199e-04,7.632235794782289045e-04,1.588000000000000000e+04,2.834540104152169851e-02,2.688838780499415090e-02
1.462000000000000000e+03,2.726569744894401584e-02,2.474187498183496800e-02,2.878915265496448384e-02,6.570311441668506358e-04,7.438499473017573136e-04,1.588000000000000000e+04,2.792272859311086680e-02,2.660866630477716488e-02
1.462500000000000000e+03,2.725798901957613915e-02,2.474188160340095796e-02,2.877810488578788281e-02,6.554630887412809344e-04,7.434275972520354350e-04,1.588000000000000000e+04,2.791345210831741933e-02,2.660252593083485897e-02
1.483000000000000000e+03,2.697291320169127940e-02,2.474335714665868921e-02,2.836930294804087052e-02,5.975441780069083502e-04,7.278951056306417079e-04,1.588000000000000000e+04,2.757045737969818916e-02,2.637536902368436964e-02
1.503000000000000000e+03,2.674614583596060177e-02,2.474633437034661279e-02,2.804372153391420167e-02,5.516684265731598832e-04,7.156606551313502264e-04,1.588000000000000000e+04,2.729781426253376220e-02,2.619447740938744135e-02
1.503500000000000000e+03,2.674104601613984389e-02,2.474642076521204118e-02,2.803639470920432641e-02,5.506400666644628225e-04,7.153867465203246536e-04,1.588000000000000000e+04,2.729168608280430758e-02,2.619040594947538020e-02
1.524000000000000000e+03,2.655289655218758330e-02,2.475023822546858557e-02,2.776592004084965995e-02,5.128533917691024740e-04,7.053193339126241548e-04,1.588000000000000000e+04,2.706574994395668718e-02,2.604004316041847941e-02
1.544500000000000000e+03,2.640050551133013568e-02,2.475427517540465527e-02,2.754674860517885432e-02,4.825479924231098911e-04,6.972195438187644414e-04,1.588000000000000000e+04,2.688305350375324448e-02,2.591795751890702687e-02
1.545000000000000000e+03,2.639717708474860133e-02,2.475437330362448285e-02,2.754197922574478166e-02,4.818900666645664545e-04,6.970431760799265190e-04,1.588000000000000000e+04,2.687906715141316627e-02,2.591528701808403640e-02
1.566500000000000000e+03,2.626923019081315799e-02,2.475848495954851430e-02,2.735856324742696674e-02,4.567630790282768195e-04,6.902810873282927634e-04,1.588000000000000000e+04,2.672599326984143389e-02,2.581246711178488210e-02
1.587500000000000000e+03,2.616907833718406726e-02,2.476218819270662244e-02,2.721488297892667163e-02,4.373672616339266839e-04,6.850119511392256666e-04,1.588000000000000000e+04,2.660644559881799459e-02,2.573171107555013992e-02
1.588000000000000000e+03,2.616695135329337452e-02,2.476227170849709322e-02,2.721183049160395134e-02,4.369584835407757653e-04,6.849002758419600644e-04,1.588000000000000000e+04,2.660390983683414909e-02,2.572999286975259994e-02
1.611000000000000000e+03,2.608023183557548613e-02,2.476585831959488351e-02,2.708733929396471563e-02,4.204232267587022114e-04,6.803552482869632554e-04,1.588000000000000000e+04,2.650065506233418786e-02,2.565980860881678441e-02
1.634000000000000000e+03,2.601211621924209849e-02,2.476893724118249540e-02,2.698950395911043840e-02,4.076422029022419352e-04,6.767963623689449799e-04,1.588000000000000000e+04,2.641975842214434184e-02,2.560447401633985515e-02
1.634500000000000000e+03,2.601081081192047062e-02,2.476899863063685564e-02,2.698762855823488502e-02,4.073993069939853208e-04,6.767282532888580166e-04,1.588000000000000000e+04,2.641821011891445567e-02,2.560341150492648557e-02
1.661500000000000000e+03,2.594962207249803393e-02,2.477198276106176364e-02,2.689970522615663454e-02,3.961120185683650037e-04,6.735397904367313848e-04,1.588000000000000000e+04,2.634573409106640007e-02,2.555351005392966779e-02
1.688000000000000000e+03,2.590434392863671595e-02,2.477433384537649705e-02,2.683462428136219186e-02,3.878981662835150794e-04,6.711854993605038261e-04,1.588000000000000000e+04,2.629224209492023179e-02,2.551644576235320011e-02
1.688500000000000000e+03,2.590360562467176539e-02,2.477437326250966562e-02,2.683356295068160119e-02,3.877653280459616904e-04,6.711471463081614174e-04,1.588000000000000000e+04,2.629137095271772556e-02,2.551584029662580522e-02
1.723500000000000000e+03,2.586052779293768200e-02,2.476874358140943727e-02,2.677163196667888337e-02,3.800826834642771551e-04,6.689113605755715774e-04,1.588000000000000000e+04,2.624061047640196057e-02,2.548044510947340344e-02
1.758000000000000000e+03,2.583114338493895309e-02,2.476462022839257329e-02,2.672938333128145605e-02,3.749276172125830687e-04,6.673885392914241134e-04,1.588000000000000000e+04,2.620607100215153681e-02,2.545621576772636938e-02
1.758500000000000000e+03,2.583079157876332424e-02,2.476457094177676385e-02,2.672887750136297008e-02,3.748663700405102358e-04,6.673703183808975216e-04,1.588000000000000000e+04,2.620565794880383437e-02,2.545592520872281411e-02
1.813000000000000000e+03,2.580174488496915497e-02,2.476050503553873725e-02,2.668711515339440218e-02,3.698532350873455434e-04,6.658668305245364974e-04,1.588000000000000000e+04,2.617159812005650024e-02,2.543189164988180970e-02
1.867000000000000000e+03,2.578556460278924600e-02,2.475823886031735740e-02,2.666385491731909987e-02,3.671036820294313295e-04,6.650301069979773667e-04,1.588000000000000000e+04,2.615266828481867603e-02,2.541846092075981597e-02
1.867500000000000000e+03,2.578545393831027654e-02,2.475822333977242828e-02,2.666369584644710106e-02,3.670850029892575635e-04,6.650243862041404531e-04,1.588000000000000000e+04,2.615253894129953433e-02,2.541836893532101876e-02
1.988500000000000000e+03,2.577041714223378063e-02,2.475610735089963169e-02,2.664208581936153286e-02,3.645671427246000365e-04,6.642473088862909736e-04,1.588000000000000000e+04,2.613498428495837980e-02,2.540584999950918146e-02


==> supplementary_materials/figures/data/mass_fraction_fiber1_r180.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,2.499998433510255622e-02,2.499749520569301622e-02,2.500046479131401087e-02,4.397983458126114202e-07,6.249992169487957310e-04,1.588000000000000000e+04,2.500042413344836720e-02,2.499954453675674523e-02
-2.450000000000000000e+01,2.499959528288440980e-02,2.494318810275453213e-02,2.501045609347414891e-02,1.022603403967983577e-05,6.249798688797885467e-04,1.588000000000000000e+04,2.500982131692408919e-02,2.498936924884473040e-02
0.000000000000000000e+00,2.499925413725432449e-02,2.490616804469537177e-02,2.501745483061742700e-02,1.743066314015824815e-05,6.249630112470451514e-04,1.588000000000000000e+04,2.501668480039448417e-02,2.498182347411416482e-02
1.000000000000000000e+00,2.509427423151068537e-02,2.485915321552438148e-02,2.519722683836597699e-02,5.645052430318952440e-05,6.297257858679554876e-04,1.588000000000000000e+04,2.515072475581387607e-02,2.503782370720749467e-02
3.800000000000000000e+01,2.882804166431680165e-02,2.472591868876203997e-02,3.188689701098886692e-02,1.384928892027659968e-03,8.329740142355582591e-04,1.588000000000000000e+04,3.021297055634446227e-02,2.744311277228914103e-02
7.450000000000000000e+01,3.233439533036746444e-02,2.476804658805906167e-02,3.799704142015711272e-02,2.491761416709455026e-03,1.051721996338291420e-03,1.588000000000000000e+04,3.482615674707691816e-02,2.984263391365801071e-02
7.500000000000000000e+01,3.238044100425430116e-02,2.476902473703406979e-02,3.807691657886696363e-02,2.505756687622012757e-03,1.054771776207555616e-03,1.588000000000000000e+04,3.488619769187631392e-02,2.987468431663228841e-02
1.130000000000000000e+02,3.575788594145797028e-02,2.485600758612935279e-02,4.390795558484757166e-02,3.506625211871311487e-03,1.290922827378849580e-03,1.588000000000000000e+04,3.926451115332928177e-02,3.225126072958665879e-02
1.505000000000000000e+02,3.893396426188904663e-02,2.495773353358702804e-02,4.934005914044254509e-02,4.416460868034255242e-03,1.535358699744930958e-03,1.588000000000000000e+04,4.335042512992329927e-02,3.451750339385479399e-02
1.510000000000000000e+02,3.897573776367948412e-02,2.495917903740336660e-02,4.941125949935452205e-02,4.428297201827872433e-03,1.538717950330827696e-03,1.588000000000000000e+04,4.340403496550735568e-02,3.454744056185161255e-02
1.710000000000000000e+02,3.738509406675505353e-02,2.477413572693359586e-02,4.670410050757048404e-02,3.889847214261678374e-03,1.412776169730423212e-03,1.588000000000000000e+04,4.127494128101673321e-02,3.349524685249337386e-02
1.900000000000000000e+02,3.600987448124636642e-02,2.463092763369056915e-02,4.448760887050293850e-02,3.518553586957718325e-03,1.309091279499411536e-03,1.588000000000000000e+04,3.952842806820408561e-02,3.249132089428864723e-02
1.905000000000000000e+02,3.597599890456305849e-02,2.462798133553402088e-02,4.443383006843840827e-02,3.509964626961637087e-03,1.306592348863644653e-03,1.588000000000000000e+04,3.948596353152469818e-02,3.246603427760141880e-02
2.060000000000000000e+02,3.498617323473436624e-02,2.455278408932571113e-02,4.287468774386342385e-02,3.266398543127411753e-03,1.234701677053388121e-03,1.588000000000000000e+04,3.825257177786178103e-02,3.171977469160695146e-02
2.210000000000000000e+02,3.413642654893191825e-02,2.450360122316589187e-02,4.155066550283233878e-02,3.065460937123944737e-03,1.174692668287656734e-03,1.588000000000000000e+04,3.720188748605586515e-02,3.107096561180797481e-02
2.215000000000000000e+02,3.410986070246305873e-02,2.450227556237662488e-02,4.150943073977637898e-02,3.059263356492263660e-03,1.172841689425809615e-03,1.588000000000000000e+04,3.716912405895532456e-02,3.105059734597079638e-02
2.365000000000000000e+02,3.336305101187620609e-02,2.447004978613163614e-02,4.035313050434157639e-02,2.886573163746208783e-03,1.121425477450714060e-03,1.588000000000000000e+04,3.624962417562241357e-02,3.047647784812999860e-02
2.510000000000000000e+02,3.272832238624268780e-02,2.445021192786548184e-02,3.937348500512023730e-02,2.741588657020224782e-03,1.078659394582135887e-03,1.588000000000000000e+04,3.546991104326291389e-02,2.998673372922246172e-02
2.515000000000000000e+02,3.270787164248269152e-02,2.444968839756080786e-02,3.934195084281255639e-02,2.736937971692658244e-03,1.077295696842016847e-03,1.588000000000000000e+04,3.544480961417535020e-02,2.997093367079003284e-02
2.660000000000000000e+02,3.215377264833684662e-02,2.443830635424618786e-02,3.848791685341966529e-02,2.611324525653373630e-03,1.040684111299213606e-03,1.588000000000000000e+04,3.476509717399021981e-02,2.954244812268347342e-02
2.805000000000000000e+02,3.166985216807446241e-02,2.443292193220054920e-02,3.774217093942168477e-02,2.502150093312021598e-03,1.009240291437151979e-03,1.588000000000000000e+04,3.417200226138648184e-02,2.916770207476243951e-02
2.810000000000000000e+02,3.165432596737469823e-02,2.443282211685448777e-02,3.771823940836872835e-02,2.498654499304791849e-03,1.008239626755708281e-03,1.588000000000000000e+04,3.415298046667949311e-02,2.915567146806990681e-02
2.955000000000000000e+02,3.123517113596359016e-02,2.443190967255325086e-02,3.707191979035048129e-02,2.404445397280796214e-03,9.814172735614378786e-04,1.588000000000000000e+04,3.363961653324438333e-02,2.883072573868279351e-02
3.100000000000000000e+02,3.087143390271097909e-02,2.443401389874346255e-02,3.651585301617541607e-02,2.322945451864984103e-03,9.584415067817928348e-04,1.588000000000000000e+04,3.319437935457596189e-02,2.854848845084599629e-02
3.105000000000000000e+02,3.085979861385088063e-02,2.443412748166310516e-02,3.649809826954543424e-02,2.320342512741375811e-03,9.577111598638675654e-04,1.588000000000000000e+04,3.318014112659225384e-02,2.853945610110950395e-02
3.255000000000000000e+02,3.053647182932890322e-02,2.443847681510918218e-02,3.600453116336187892e-02,2.248122072393610605e-03,9.375301646357808152e-04,1.588000000000000000e+04,3.278459390172251686e-02,2.828834975693529305e-02
3.405000000000000000e+02,3.025856672195187391e-02,2.444412393261346725e-02,3.557993054962309970e-02,2.186239145119903051e-03,9.203605016664680822e-04,1.588000000000000000e+04,3.244480586707177566e-02,2.807232757683197216e-02
3.410000000000000000e+02,3.025001404101930816e-02,2.444432677395590864e-02,3.556685666308882082e-02,2.184337846940984530e-03,9.198346813114440185e-04,1.588000000000000000e+04,3.243435188796029572e-02,2.806567619407832406e-02
3.570000000000000000e+02,2.999824002440233325e-02,2.445110250361746257e-02,3.518178480741518399e-02,2.128464073948127186e-03,9.044247638757422006e-04,1.588000000000000000e+04,3.212670409835045870e-02,2.786977595045420780e-02
3.730000000000000000e+02,2.978477419933943035e-02,2.445810602941342685e-02,3.485496055664293741e-02,2.081257532955437146e-03,8.914644070241196103e-04,1.588000000000000000e+04,3.186603173229486663e-02,2.770351666638399407e-02
3.735000000000000000e+02,2.977865770889374930e-02,2.445832429482095588e-02,3.484559087553783935e-02,2.079907455631777730e-03,8.910944699674498747e-04,1.588000000000000000e+04,3.185856516452552356e-02,2.769875025326197157e-02
3.910000000000000000e+02,2.958349061387618301e-02,2.446581944294755687e-02,3.454645859866808943e-02,2.036912557199837583e-03,8.793319296669786138e-04,1.588000000000000000e+04,3.162040317107601972e-02,2.754657805667634629e-02
4.085000000000000000e+02,2.942101673854910157e-02,2.447286716402206908e-02,3.429718166930698087e-02,2.001258602912356008e-03,8.696012619257171292e-04,1.588000000000000000e+04,3.142227534146145584e-02,2.741975813563674730e-02
4.090000000000000000e+02,2.941679991752919887e-02,2.447306015667739115e-02,3.429070873669993330e-02,2.000335123514437614e-03,8.693494579943111507e-04,1.588000000000000000e+04,3.141713504104363952e-02,2.741646479401476169e-02
4.295000000000000000e+02,2.926175094015738901e-02,2.448052112738027461e-02,3.405258583518640941e-02,1.966453042427965172e-03,8.601170056518758636e-04,1.588000000000000000e+04,3.122820398258535288e-02,2.729529789772942514e-02
4.500000000000000000e+02,2.913696618041235892e-02,2.448705726252447396e-02,3.386077001430962824e-02,1.939299672814638002e-03,8.527236814194724982e-04,1.588000000000000000e+04,3.107626585322699822e-02,2.719766650759771962e-02
4.505000000000000000e+02,2.913424928086815954e-02,2.448720501821451817e-02,3.385659192360083308e-02,1.938709741879033948e-03,8.525630766230234397e-04,1.588000000000000000e+04,3.107295902274719371e-02,2.719553953898912538e-02
4.760000000000000000e+02,2.901323461997397032e-02,2.449402983843676496e-02,3.367041810367674137e-02,1.912494352888846659e-03,8.454254177634878834e-04,1.588000000000000000e+04,3.092572897286281763e-02,2.710074026708512301e-02
5.015000000000000000e+02,2.892106254636015936e-02,2.449955946135085744e-02,3.352851964326402506e-02,1.892615939231695943e-03,8.400098539039099971e-04,1.588000000000000000e+04,3.081367848559185552e-02,2.702844660712846320e-02
5.020000000000000000e+02,2.891949478156387310e-02,2.449965610022904194e-02,3.352610538096399695e-02,1.892278567673171766e-03,8.399178965985754693e-04,1.588000000000000000e+04,3.081177334923704617e-02,2.702721621389070003e-02
5.365000000000000000e+02,2.882930815250816375e-02,2.449718844269994228e-02,3.338718776812513167e-02,1.872918059851336886e-03,8.346368306111908667e-04,1.588000000000000000e+04,3.070222621235950064e-02,2.695639009265682687e-02
5.710000000000000000e+02,2.876703450888937544e-02,2.449273457697014045e-02,3.329123120517594320e-02,1.859610727823086127e-03,8.310004264946667645e-04,1.588000000000000000e+04,3.062664523671246308e-02,2.690742378106628779e-02
5.715000000000000000e+02,2.876629101539338734e-02,2.449268218456491369e-02,3.329008544850538265e-02,1.859452197645590802e-03,8.309570612576314607e-04,1.588000000000000000e+04,3.062574321303897923e-02,2.690683881774779546e-02
6.270000000000000000e+02,2.870432147132719741e-02,2.448838090074158952e-02,3.319458511210966745e-02,1.846273067115361500e-03,8.273467953676510436e-04,1.588000000000000000e+04,3.055059453844255826e-02,2.685804840421183656e-02
6.825000000000000000e+02,2.867023586918473685e-02,2.448607046627524625e-02,3.314206390255106105e-02,1.839059230828423309e-03,8.253645636491822131e-04,1.588000000000000000e+04,3.050929510001315972e-02,2.683117663835631397e-02
6.830000000000000000e+02,2.867001213718753036e-02,2.448605543020602668e-02,3.314171922031727835e-02,1.839011987637097093e-03,8.253515610371532510e-04,1.588000000000000000e+04,3.050902412482462897e-02,2.683100014955043175e-02
8.555000000000000000e+02,2.863507097793420442e-02,2.448372671945121815e-02,3.308791291522358846e-02,1.831659534655816820e-03,8.233222665622255557e-04,1.588000000000000000e+04,3.046673051259001994e-02,2.680341144327838890e-02


==> supplementary_materials/figures/data/mass_fraction_fiber2_i180.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,2.500003709858784895e-02,2.499759214729307608e-02,2.500045346708551150e-02,4.470367783297940482e-07,6.250018551306105565e-04,1.588000000000000000e+04,2.500048413536617997e-02,2.499959006180951793e-02
-2.450000000000000000e+01,2.500101322202607709e-02,2.495106117942281002e-02,2.500992274315670671e-02,9.252920730083476349e-06,6.250507477444646950e-04,1.588000000000000000e+04,2.501026614275616081e-02,2.499176030129599338e-02
0.000000000000000000e+00,2.500186032039162717e-02,2.492449455387791418e-02,2.501665621799278524e-02,1.518137285326815340e-05,6.250932499544548798e-04,1.588000000000000000e+04,2.501704169324489579e-02,2.498667894753835855e-02
1.000000000000000000e+00,2.508991940687499075e-02,2.486156564351203052e-02,2.545271761508144381e-02,8.549360177066632721e-05,6.295113649994258905e-04,1.588000000000000000e+04,2.517541300864565776e-02,2.500442580510432375e-02
3.150000000000000000e+01,2.775371726334415964e-02,2.256324064671415969e-02,3.718879397995154129e-02,2.169722234814231657e-03,7.749765165098947790e-04,1.588000000000000000e+04,2.992343949815839260e-02,2.558399502852992669e-02
6.150000000000000000e+01,3.026609456257337710e-02,2.100805754395437819e-02,4.611025100095926532e-02,3.813767477419564844e-03,9.305813024424570241e-04,1.588000000000000000e+04,3.407986203999294195e-02,2.645232708515381226e-02
6.200000000000000000e+01,3.030667379498841463e-02,2.098484343825467863e-02,4.624180053302416604e-02,3.838947595154806620e-03,9.332319951541823361e-04,1.588000000000000000e+04,3.414562139014322428e-02,2.646772619983360844e-02
9.200000000000000000e+01,3.267416967672740619e-02,1.969832548736906788e-02,5.340411110865764255e-02,5.258317041017706792e-03,1.095251262167430120e-03,1.588000000000000000e+04,3.793248671774511471e-02,2.741585263570969766e-02
1.220000000000000000e+02,3.494053940145964293e-02,1.857440603955241160e-02,5.978128997498205477e-02,6.550329651219194589e-03,1.263748112204594876e-03,1.588000000000000000e+04,4.149086905267884012e-02,2.839020975024044921e-02
1.225000000000000000e+02,3.497771607040160019e-02,1.855678327570202055e-02,5.989811105140902675e-02,6.571120683570959124e-03,1.266620248539684478e-03,1.588000000000000000e+04,4.154883675397255671e-02,2.840659538683064020e-02
1.900000000000000000e+02,3.992575155363893569e-02,1.643347385840132971e-02,7.550629927375658579e-02,9.253256212625659768e-03,1.679688387659397349e-03,1.588000000000000000e+04,4.917900776626459719e-02,3.067249534101327418e-02
2.570000000000000000e+02,4.493690354984758439e-02,1.469160004296260653e-02,9.088035390250752410e-02,1.182993298376794518e-02,2.159272615048744848e-03,1.588000000000000000e+04,5.676683653361552784e-02,3.310697056607964095e-02
2.575000000000000000e+02,4.497544891604975809e-02,1.467960118039830092e-02,9.099647386577709718e-02,1.184924871453998940e-02,2.163195700299229765e-03,1.588000000000000000e+04,5.682469763058974749e-02,3.312620020150976868e-02
2.880000000000000000e+02,4.737256162694240824e-02,1.397063560302232339e-02,9.815215830878971925e-02,1.303520579256179854e-02,2.414076185152892393e-03,1.588000000000000000e+04,6.040776741950421025e-02,3.433735583438060623e-02
3.180000000000000000e+02,4.983332239776222528e-02,1.331290938043674064e-02,1.053598965707680662e-01,1.422082861946566239e-02,2.685591987823523694e-03,1.588000000000000000e+04,6.405415101722788940e-02,3.561249377829656115e-02
3.185000000000000000e+02,4.987532058404311325e-02,1.330224774593433655e-02,1.054816695285603623e-01,1.424077882723236675e-02,2.690347384967223948e-03,1.588000000000000000e+04,6.411609941127548173e-02,3.563454175681074476e-02
3.450000000000000000e+02,5.215244047411062012e-02,1.275013838008681906e-02,1.120203427554708614e-01,1.530789721819104249e-02,2.954208764648352716e-03,1.588000000000000000e+04,6.746033769230166954e-02,3.684454325591957763e-02
3.715000000000000000e+02,5.453870457422992785e-02,1.222177898861263531e-02,1.187355467051384866e-01,1.639497935313490029e-02,3.243265644624848676e-03,1.588000000000000000e+04,7.093368392736482120e-02,3.814372522109502756e-02
3.720000000000000000e+02,5.458485653038339797e-02,1.221202431923356160e-02,1.188640207905933555e-01,1.641568525685300345e-02,3.248981284894599843e-03,1.588000000000000000e+04,7.100054178723640141e-02,3.816917127353039452e-02
3.970000000000000000e+02,5.694908175013033841e-02,1.173391161888198177e-02,1.253732879453471338e-01,1.746000168410673931e-02,3.548049570992038975e-03,1.588000000000000000e+04,7.440908343423707771e-02,3.948908006602359910e-02
4.215000000000000000e+02,5.937934047694571477e-02,1.128295143036599571e-02,1.319157012300630760e-01,1.849967298213789704e-02,3.868143975923087671e-03,1.588000000000000000e+04,7.787901345908361528e-02,4.087966749480781425e-02
4.220000000000000000e+02,5.943015914044936371e-02,1.127392338004429978e-02,1.320508892896143371e-01,1.852104466192022736e-02,3.874972910827980711e-03,1.588000000000000000e+04,7.795120380236958413e-02,4.090911447852913635e-02
4.310000000000000000e+02,6.035347569072301022e-02,1.111259482594020333e-02,1.344955193204529498e-01,1.890670290745495238e-02,4.000005442781458254e-03,1.588000000000000000e+04,7.926017859817796607e-02,4.144677278326805436e-02


==> supplementary_materials/figures/data/mass_fraction_fiber2_r140.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,2.500003709858784895e-02,2.499759214729307608e-02,2.500045346708551150e-02,4.470367783297940482e-07,6.250018551306105565e-04,1.588000000000000000e+04,2.500048413536617997e-02,2.499959006180951793e-02
-2.450000000000000000e+01,2.500101322202607709e-02,2.495106117942281002e-02,2.500992274315670671e-02,9.252920730083476349e-06,6.250507477444646950e-04,1.588000000000000000e+04,2.501026614275616081e-02,2.499176030129599338e-02
0.000000000000000000e+00,2.500186032039162717e-02,2.492449455387791418e-02,2.501665621799278524e-02,1.518137285326815340e-05,6.250932499544548798e-04,1.588000000000000000e+04,2.501704169324489579e-02,2.498667894753835855e-02
1.000000000000000000e+00,2.503000394469035925e-02,2.487165215371580154e-02,2.512222161610154492e-02,3.535795156633119747e-05,6.265023476559539650e-04,1.588000000000000000e+04,2.506536189625669167e-02,2.499464599312402682e-02
3.000000000000000000e+01,2.577890905702810362e-02,2.398249841623762216e-02,2.754631874314827575e-02,4.936915377265799383e-04,6.647958835049484890e-04,1.588000000000000000e+04,2.627260059475468312e-02,2.528521751930152411e-02
5.900000000000000000e+01,2.642966136819408299e-02,2.325342139767813329e-02,2.915251113289042684e-02,8.120220770078386083e-04,6.991863798909588295e-04,1.588000000000000000e+04,2.724168344520192311e-02,2.561763929118624286e-02
5.950000000000000000e+01,2.643991127732854898e-02,2.324226881107410020e-02,2.917830567568793429e-02,8.166946794838247535e-04,6.997358985525026350e-04,1.588000000000000000e+04,2.725660595681237211e-02,2.562321659784472586e-02
8.550000000000000000e+01,2.693141304934043925e-02,2.271168803259060107e-02,3.040066204194339164e-02,1.032903401640722363e-03,7.263678982713056521e-04,1.588000000000000000e+04,2.796431645098116162e-02,2.589850964769971689e-02
1.110000000000000000e+02,2.734279053072710686e-02,2.226996676188557761e-02,3.141868807337084429e-02,1.205568058849365012e-03,7.490815883517377375e-04,1.588000000000000000e+04,2.854835858957647035e-02,2.613722247187774336e-02
1.115000000000000000e+02,2.735023757360830615e-02,2.226197011347410409e-02,3.143693348401684767e-02,1.208647445095109400e-03,7.494963239793503949e-04,1.588000000000000000e+04,2.855888501870341642e-02,2.614159012851319588e-02
1.380000000000000000e+02,2.771484272508515853e-02,2.187010034213245427e-02,3.233387953428656925e-02,1.358033063658396289e-03,7.699567610781953919e-04,1.588000000000000000e+04,2.907287578874355460e-02,2.635680966142676246e-02
1.645000000000000000e+02,2.802730161945032189e-02,2.153352433496928675e-02,3.310960127274389930e-02,1.484558754280778867e-03,7.877335507625543663e-04,1.588000000000000000e+04,2.951186037373110249e-02,2.654274286516954129e-02
1.650000000000000000e+02,2.803275570267571570e-02,2.152764251936024539e-02,3.312311548905540887e-02,1.486759563688052656e-03,7.880458462861158597e-04,1.588000000000000000e+04,2.951951526636376749e-02,2.654599613898766391e-02
1.930000000000000000e+02,2.831518535850631804e-02,2.122276890872636448e-02,3.382215297388333625e-02,1.600504520387829172e-03,8.043113366063525367e-04,1.588000000000000000e+04,2.991568987889414721e-02,2.671468083811848887e-02
2.205000000000000000e+02,2.855368845552730059e-02,2.096493577878959930e-02,3.441183372939048829e-02,1.696373389559617355e-03,8.181908070921189383e-04,1.588000000000000000e+04,3.025006184508691881e-02,2.685731506596768237e-02
2.210000000000000000e+02,2.855771003267369365e-02,2.096058606454334616e-02,3.442177567149450751e-02,1.697989455817399893e-03,8.184259705023386611e-04,1.588000000000000000e+04,3.025569948849109181e-02,2.685972057685629549e-02
2.500000000000000000e+02,2.877392016360362861e-02,2.072666882329942534e-02,3.495636872405107065e-02,1.784884951100876478e-03,8.311242958701018898e-04,1.588000000000000000e+04,3.055880511470450422e-02,2.698903521250275300e-02
2.790000000000000000e+02,2.896038650684439400e-02,2.052489477933043885e-02,3.541773179374405750e-02,1.859882556342896866e-03,8.421631497492035366e-04,1.588000000000000000e+04,3.082026906318728957e-02,2.710050395050149843e-02
2.795000000000000000e+02,2.896337012372957390e-02,2.052166648449490344e-02,3.542511752055418212e-02,1.861083249732625776e-03,8.423404397865861789e-04,1.588000000000000000e+04,3.082445337346220032e-02,2.710228687399694747e-02
3.105000000000000000e+02,2.913475284797893000e-02,2.033626911977938143e-02,3.584959739337417739e-02,1.930097416651757342e-03,8.525590995505822082e-04,1.588000000000000000e+04,3.106485026463068691e-02,2.720465543132717309e-02
3.410000000000000000e+02,2.928011510623987346e-02,2.017911778062409650e-02,3.621004804248727227e-02,1.988713354866792661e-03,8.612801214424820138e-04,1.588000000000000000e+04,3.126882846110666525e-02,2.729140175137308166e-02
3.415000000000000000e+02,2.928232721329025040e-02,2.017672721413249146e-02,3.621553667757434342e-02,1.989606002674267158e-03,8.614132190720764524e-04,1.588000000000000000e+04,3.127193321596451886e-02,2.729272121061598194e-02
3.745000000000000000e+02,2.941747398098076838e-02,2.003074352296931385e-02,3.655106661578609584e-02,2.044180874335301250e-03,8.695664508686787655e-04,1.588000000000000000e+04,3.146165485531606659e-02,2.737329310664546669e-02
4.070000000000000000e+02,2.953194587364146514e-02,1.990720937752766054e-02,3.683560599634463917e-02,2.090471283353170350e-03,8.765058972702133950e-04,1.588000000000000000e+04,3.162241715699463246e-02,2.744147459028829436e-02
4.075000000000000000e+02,2.953357844402412780e-02,1.990544843326121777e-02,3.683966641178565427e-02,2.091131918314486065e-03,8.766050884091201130e-04,1.588000000000000000e+04,3.162471036233861083e-02,2.744244652570964130e-02
4.430000000000000000e+02,2.964062464505444472e-02,1.979004273550354770e-02,3.710605751262270602e-02,2.134478226479872166e-03,8.831226266483255347e-04,1.588000000000000000e+04,3.177510287153431645e-02,2.750614641857457299e-02
4.780000000000000000e+02,2.973091660437392203e-02,1.969279336372538325e-02,3.733099848706308149e-02,2.171086444480899158e-03,8.886410184856458668e-04,1.588000000000000000e+04,3.190200304885482119e-02,2.755983015989302287e-02
4.785000000000000000e+02,2.973210896044698945e-02,1.969150973102240867e-02,3.733397050672122852e-02,2.171570169889731027e-03,8.887140202386472135e-04,1.588000000000000000e+04,3.190367913033671787e-02,2.756053879055725755e-02
5.180000000000000000e+02,2.981860090613290895e-02,1.959843955790533873e-02,3.754966786630060255e-02,2.206680005541263988e-03,8.940183966460860977e-04,1.588000000000000000e+04,3.202528091167416990e-02,2.761192090059164453e-02
5.570000000000000000e+02,2.989077967889228193e-02,1.952083681254774064e-02,3.772984243536554871e-02,2.236012273536791203e-03,8.984584606994871136e-04,1.588000000000000000e+04,3.212679195242907487e-02,2.765476740535548900e-02
5.575000000000000000e+02,2.989162969930199767e-02,1.951992327424070806e-02,3.773196523534714381e-02,2.236357889199622369e-03,8.985108226887785800e-04,1.588000000000000000e+04,3.212798758850161918e-02,2.765527181010237617e-02
6.030000000000000000e+02,2.996195881681657305e-02,1.944436754093619227e-02,3.790768064410401234e-02,2.264968442182853283e-03,9.028490581846967001e-04,1.588000000000000000e+04,3.222692725899942850e-02,2.769699037463372107e-02
6.480000000000000000e+02,3.001955443798239032e-02,1.938253331408955685e-02,3.805170005078085949e-02,2.288421315932127366e-03,9.064105207742006358e-04,1.588000000000000000e+04,3.230797575391451681e-02,2.773113312205026382e-02
6.485000000000000000e+02,3.002013607856147959e-02,1.938190905763651981e-02,3.805315501219078134e-02,2.288658264223078151e-03,9.064465268257450173e-04,1.588000000000000000e+04,3.230879434278455947e-02,2.773147781433839970e-02
7.030000000000000000e+02,3.007688468649690958e-02,1.932102016899202995e-02,3.819516450319971473e-02,2.311786720005575262e-03,9.099633502836266099e-04,1.588000000000000000e+04,3.238867140650248527e-02,2.776509796649133388e-02
7.570000000000000000e+02,3.012195346522420283e-02,1.927268719440447878e-02,3.830802341748337086e-02,2.330169611751542209e-03,9.127617709806625564e-04,1.588000000000000000e+04,3.245212307697574461e-02,2.779178385347266106e-02
7.575000000000000000e+02,3.012232641067296227e-02,1.927228732252563720e-02,3.830895761777126929e-02,2.330321785538935330e-03,9.127849480152833888e-04,1.588000000000000000e+04,3.245264819621189456e-02,2.779200462513402650e-02
8.265000000000000000e+02,3.016721645363836316e-02,1.922416597051256407e-02,3.842143890800971823e-02,2.348645002153417968e-03,9.155770819068093438e-04,1.588000000000000000e+04,3.251586145579177939e-02,2.781857145148494692e-02
8.950000000000000000e+02,3.020105412396952710e-02,1.918790471428345051e-02,3.850627250550660990e-02,2.362465612904588851e-03,9.176849139710932437e-04,1.588000000000000000e+04,3.256351973687411638e-02,2.783858851106493781e-02
8.955000000000000000e+02,3.020126872448565536e-02,1.918767477476064978e-02,3.850681065334202180e-02,2.362553288248831797e-03,9.176982906084109196e-04,1.588000000000000000e+04,3.256382201273448629e-02,2.783871543623682443e-02
9.905000000000000000e+02,3.023520779598490998e-02,1.915131456661440731e-02,3.859193919061256611e-02,2.376423006004286815e-03,9.198151767698530294e-04,1.588000000000000000e+04,3.261163080198919983e-02,2.785878478998062360e-02
1.085500000000000000e+03,3.025852794755938893e-02,1.912633597074043720e-02,3.865045621599390996e-02,2.385957606103174342e-03,9.212713072513544410e-04,1.588000000000000000e+04,3.264448555366256111e-02,2.787257034145621329e-02
1.086000000000000000e+03,3.025862906716245831e-02,1.912622766852392284e-02,3.865070999651254446e-02,2.385998957472879912e-03,9.212776240491902212e-04,1.588000000000000000e+04,3.264462802463533736e-02,2.787263010968957927e-02
1.207500000000000000e+03,3.027815400194907094e-02,1.910531719863651709e-02,3.869971866846721315e-02,2.393984678062280845e-03,9.224977724045414643e-04,1.588000000000000000e+04,3.267213868001134919e-02,2.788416932388678923e-02
1.328500000000000000e+03,3.029024903072309247e-02,1.909236517434738031e-02,3.873008466212651824e-02,2.398932842662942350e-03,9.232540651268279558e-04,1.588000000000000000e+04,3.268918187338603482e-02,2.789131618806015012e-02
1.329500000000000000e+03,3.027133212612195812e-02,1.913728644044871210e-02,3.867523996540637304e-02,2.386435267239057825e-03,9.220486219747056449e-04,1.588000000000000000e+04,3.265776739336101464e-02,2.788489685888290159e-02
1.355500000000000000e+03,2.931475053691311866e-02,2.076629796996196445e-02,3.633575786886135417e-02,1.964750200993268386e-03,8.632148423937510608e-04,1.588000000000000000e+04,3.127950073790639052e-02,2.735000033591985028e-02
1.381000000000000000e+03,2.851429940284244333e-02,2.219357670285357700e-02,3.450760957498263948e-02,1.660935114082976024e-03,8.158239758881346507e-04,1.588000000000000000e+04,3.017523451692541783e-02,2.685336428875946882e-02
1.381500000000000000e+03,2.850018595777274039e-02,2.221945520882485925e-02,3.447560626414612056e-02,1.655683948763477529e-03,8.150018889658195613e-04,1.588000000000000000e+04,3.015586990653621943e-02,2.684450200900926134e-02
1.402500000000000000e+03,2.795969522806877883e-02,2.322818782629514078e-02,3.324907753944804367e-02,1.455074102005877697e-03,7.838617978888201814e-04,1.588000000000000000e+04,2.941476933007465544e-02,2.650462112606290221e-02
1.423500000000000000e+03,2.751327813676711018e-02,2.391783751263144159e-02,3.222969029205208918e-02,1.288763880847166102e-03,7.586413861716833924e-04,1.588000000000000000e+04,2.880204201761427801e-02,2.622451425591994234e-02
1.424000000000000000e+03,2.750368913773974799e-02,2.392729936846736682e-02,3.220768870446127224e-02,1.285176032133726739e-03,7.581045936189944592e-04,1.588000000000000000e+04,2.878886516987347322e-02,2.621851310560602277e-02
1.444500000000000000e+03,2.714787703962341647e-02,2.415356186999280397e-02,3.138725516417110312e-02,1.151452260308105224e-03,7.383330700662807736e-04,1.588000000000000000e+04,2.829932929993152213e-02,2.599642477931531082e-02
1.465000000000000000e+03,2.685702218145546993e-02,2.435232486271647970e-02,3.070971853688399603e-02,1.041215330454641581e-03,7.223837698195648095e-04,1.588000000000000000e+04,2.789823751191011086e-02,2.581580685100082900e-02
1.465500000000000000e+03,2.685064542237107846e-02,2.435683252068207225e-02,3.069478404203450708e-02,1.038789005234082080e-03,7.220362421952922606e-04,1.588000000000000000e+04,2.788943442760516075e-02,2.581185641713699616e-02
1.486000000000000000e+03,2.661509344902927496e-02,2.452811632887391333e-02,3.014042848619830420e-02,9.488969934075321957e-04,7.092636048046587361e-04,1.588000000000000000e+04,2.756399044243680596e-02,2.566619645562174395e-02
1.506000000000000000e+03,2.642816948742544164e-02,2.467097422346160515e-02,2.969644340932518778e-02,8.772442536506610275e-04,6.992176999366482701e-04,1.588000000000000000e+04,2.730541374107610386e-02,2.555092523377477942e-02
1.506500000000000000e+03,2.642397098028508723e-02,2.467425688447277485e-02,2.968642585931951031e-02,8.756323594280297599e-04,6.989929743958261292e-04,1.588000000000000000e+04,2.729960333971311742e-02,2.554833862085705704e-02
1.527000000000000000e+03,2.626925474258725787e-02,2.479758942539508557e-02,2.931578348711817023e-02,8.161853786476447933e-04,6.907399033032615102e-04,1.588000000000000000e+04,2.708544012123490288e-02,2.545306936393961286e-02
1.547500000000000000e+03,2.614422588417927157e-02,2.483982910888694190e-02,2.901399104015402880e-02,7.681233777900946767e-04,6.841105606064969147e-04,1.588000000000000000e+04,2.691234926196936494e-02,2.537610250638917819e-02
1.548000000000000000e+03,2.614149818690315527e-02,2.483991281603135232e-02,2.900738273676379403e-02,7.670751815107781793e-04,6.839663317899507015e-04,1.588000000000000000e+04,2.690857336841393291e-02,2.537442300539237763e-02
1.569500000000000000e+03,2.603675301632561029e-02,2.484319179382162360e-02,2.875278580686259355e-02,7.268550337609704657e-04,6.784408258732444559e-04,1.588000000000000000e+04,2.676360805008658195e-02,2.530989798256463863e-02
1.590500000000000000e+03,2.595492301418721171e-02,2.484584430286524218e-02,2.855268783256814311e-02,6.955038868805767755e-04,6.741417543290508917e-04,1.588000000000000000e+04,2.665042690106778772e-02,2.525941912730663569e-02
1.591000000000000000e+03,2.595318679902078318e-02,2.484590148574585336e-02,2.854843015356712047e-02,6.948396668686216771e-04,6.740507071875206056e-04,1.588000000000000000e+04,2.664802646588940518e-02,2.525834713215216118e-02
1.614000000000000000e+03,2.588246275705648539e-02,2.484826438123009448e-02,2.837454050399702485e-02,6.678278315382072837e-04,6.703478723829930583e-04,1.588000000000000000e+04,2.655029058859469104e-02,2.521463492551827973e-02
1.637000000000000000e+03,2.582700471913800325e-02,2.485016567269966725e-02,2.823752738988272171e-02,6.467223647639274700e-04,6.674524225794626524e-04,1.588000000000000000e+04,2.647372708390192952e-02,2.518028235437407697e-02
1.637500000000000000e+03,2.582594276288776788e-02,2.485020252294062315e-02,2.823489773277079035e-02,6.463190081428120707e-04,6.673970478522417210e-04,1.588000000000000000e+04,2.647226177103058006e-02,2.517962375474495570e-02
1.664500000000000000e+03,2.577620550893714932e-02,2.485194838734014824e-02,2.811146606337308965e-02,6.274665270175514790e-04,6.648064846814892700e-04,1.588000000000000000e+04,2.640367203595470058e-02,2.514873898191959806e-02
1.691500000000000000e+03,2.573885752792453088e-02,2.485328702544316315e-02,2.802043243678865175e-02,6.133673673362831065e-04,6.628650063701102806e-04,1.588000000000000000e+04,2.635222489526081388e-02,2.512549016058824788e-02
1.692000000000000000e+03,2.573826189733042710e-02,2.485330858345820640e-02,2.801906409390480732e-02,6.131429651070363944e-04,6.628340697912314455e-04,1.588000000000000000e+04,2.635140486243746361e-02,2.512511893222339060e-02
1.727500000000000000e+03,2.570312651808751014e-02,2.485459302755679487e-02,2.793829710780018627e-02,5.999340281170662849e-04,6.610106336429062267e-04,1.588000000000000000e+04,2.630306054620457773e-02,2.510319248997044256e-02
1.763000000000000000e+03,2.567903561856034120e-02,2.485548979765673724e-02,2.788286301681360338e-02,5.909126426327808348e-04,6.597620480505140238e-04,1.588000000000000000e+04,2.626994826119312051e-02,2.508812297592756188e-02
1.763500000000000000e+03,2.567875707655023487e-02,2.485550025261135457e-02,2.788222183018476685e-02,5.908085230566266152e-04,6.597476197073950163e-04,1.588000000000000000e+04,2.626956559960686235e-02,2.508794855349360739e-02
1.820000000000000000e+03,2.565516118697776585e-02,2.485639417973128235e-02,2.786220755616799702e-02,5.820054419087088669e-04,6.585260258642217784e-04,1.588000000000000000e+04,2.623716662888647341e-02,2.507315574506905828e-02
1.876500000000000000e+03,2.564222415915845196e-02,2.485689247124568679e-02,2.789111049518195815e-02,5.771947358959467764e-04,6.578568135916753245e-04,1.588000000000000000e+04,2.621941889505439993e-02,2.506502942326250399e-02
1.877000000000000000e+03,2.564214086980300469e-02,2.485689570255160408e-02,2.789129761623304962e-02,5.771638050449696012e-04,6.578525064446754788e-04,1.588000000000000000e+04,2.621930467484797495e-02,2.506497706475803444e-02
1.988500000000000000e+03,2.563129141657563906e-02,2.485731995007996187e-02,2.791584157942835279e-02,5.731397767804974168e-04,6.572915888851520736e-04,1.588000000000000000e+04,2.620443119335613691e-02,2.505815163979514121e-02


==> supplementary_materials/figures/data/mass_fraction_fiber2_r180.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,2.500003709858784895e-02,2.499759214729307608e-02,2.500045346708551150e-02,4.470367783297940482e-07,6.250018551306105565e-04,1.588000000000000000e+04,2.500048413536617997e-02,2.499959006180951793e-02
-2.450000000000000000e+01,2.500101322202607709e-02,2.495106117942281002e-02,2.500992274315670671e-02,9.252920730083476349e-06,6.250507477444646950e-04,1.588000000000000000e+04,2.501026614275616081e-02,2.499176030129599338e-02
0.000000000000000000e+00,2.500186032039162717e-02,2.492449455387791418e-02,2.501665621799278524e-02,1.518137285326815340e-05,6.250932499544548798e-04,1.588000000000000000e+04,2.501704169324489579e-02,2.498667894753835855e-02
1.000000000000000000e+00,2.508991940687499075e-02,2.486156564351203052e-02,2.545271761508144381e-02,8.549360177066632721e-05,6.295113649994258905e-04,1.588000000000000000e+04,2.517541300864565776e-02,2.500442580510432375e-02
3.550000000000000000e+01,2.809746688898637212e-02,2.233205712930750111e-02,3.851131809080548390e-02,2.406873182856564871e-03,7.952606840960396890e-04,1.588000000000000000e+04,3.050434007184293569e-02,2.569059370612980855e-02
7.000000000000000000e+01,3.095053891211198283e-02,2.062223966460219327e-02,4.828499063360632698e-02,4.234123177400198057e-03,9.758636580315555595e-04,1.588000000000000000e+04,3.518466208951218088e-02,2.671641573471178477e-02
7.050000000000000000e+01,3.099045237782739604e-02,2.060010003404229989e-02,4.840903990119815870e-02,4.258365810208647635e-03,9.785418179559417836e-04,1.588000000000000000e+04,3.524881818803604627e-02,2.673208656761874927e-02
1.110000000000000000e+02,3.411835401138759577e-02,1.897077310274385836e-02,5.739080244869023545e-02,6.087464699809397826e-03,1.201119306917793322e-03,1.588000000000000000e+04,4.020581871119699446e-02,2.803088931157819708e-02
1.510000000000000000e+02,3.707688181570381603e-02,1.760296332344671658e-02,6.651678469207568389e-02,7.728115172068302993e-03,1.434418929288420325e-03,1.588000000000000000e+04,4.480499698777212075e-02,2.934876664363551130e-02
1.520000000000000000e+02,3.697812790173989062e-02,1.778888424911971577e-02,6.618678565144429926e-02,7.661537853296535375e-03,1.426081105394929379e-03,1.588000000000000000e+04,4.463966575503642426e-02,2.931659004844335698e-02
1.745000000000000000e+02,3.553036067871590681e-02,2.152716136893613810e-02,6.175968255325779005e-02,6.803408104355333774e-03,1.308692891794049386e-03,1.588000000000000000e+04,4.233376878307124058e-02,2.872695257436057303e-02
1.965000000000000000e+02,3.422816228418184420e-02,2.275335720078092497e-02,5.808562228922486276e-02,6.166127312429594762e-03,1.209588219385378510e-03,1.588000000000000000e+04,4.039428959661144070e-02,2.806203497175224770e-02
1.970000000000000000e+02,3.420061359568067616e-02,2.276620115629367919e-02,5.800880977934615851e-02,6.153072850765229848e-03,1.207542275827881836e-03,1.588000000000000000e+04,4.035368644644590774e-02,2.804754074491544458e-02
2.125000000000000000e+02,3.339421569092677899e-02,2.314863657432790142e-02,5.576475033989694574e-02,5.773801524541982179e-03,1.148510425656944093e-03,1.588000000000000000e+04,3.916801721546876031e-02,2.762041416638479768e-02
2.280000000000000000e+02,3.267938365313854954e-02,2.351102188326970044e-02,5.377348597314395712e-02,5.438967178073815523e-03,1.097524479913183307e-03,1.588000000000000000e+04,3.811835083121236506e-02,2.724041647506473401e-02
2.285000000000000000e+02,3.265781107991298782e-02,2.352246076834814056e-02,5.371325423918332786e-02,5.428846914700356449e-03,1.096005003354539242e-03,1.588000000000000000e+04,3.808665799461334600e-02,2.722896416521262963e-02
2.430000000000000000e+02,3.207094202443144110e-02,2.384747015298424935e-02,5.206988231222800523e-02,5.152712438406048708e-03,1.055095767807347033e-03,1.588000000000000000e+04,3.722365446283749241e-02,2.691822958602539326e-02
2.575000000000000000e+02,3.155510777416171975e-02,2.415798021410710955e-02,5.061575000101481425e-02,4.908220567195294669e-03,1.019815455775200438e-03,1.588000000000000000e+04,3.646332834135701528e-02,2.664688720696642421e-02
2.580000000000000000e+02,3.153851345421358060e-02,2.416839330732728497e-02,5.056879081693145539e-02,4.900321436956094588e-03,1.018690981087102231e-03,1.588000000000000000e+04,3.643883489116967606e-02,2.663819201725748514e-02
2.725000000000000000e+02,3.108961537571246908e-02,2.446074536285006845e-02,4.929363956320611390e-02,4.685737551306419502e-03,9.885203206094603148e-04,1.588000000000000000e+04,3.577535292701888858e-02,2.640387782440604958e-02
2.865000000000000000e+02,3.071140213423273826e-02,2.464855141098875463e-02,4.821127499184078152e-02,4.503486269872745799e-03,9.634716096334876041e-04,1.588000000000000000e+04,3.521488840410548493e-02,2.620791586435999160e-02
2.870000000000000000e+02,3.069882354204242492e-02,2.464879756351558496e-02,4.817514018924028835e-02,4.497400638782979125e-03,9.626443793711837943e-04,1.588000000000000000e+04,3.519622418082540144e-02,2.620142290325944492e-02
3.015000000000000000e+02,3.035976096368731003e-02,2.465572527742904488e-02,4.719751361688463709e-02,4.332744455729798869e-03,9.404877602908891070e-04,1.588000000000000000e+04,3.469250541941711063e-02,2.602701650795750943e-02
3.160000000000000000e+02,3.006638174121461712e-02,2.466216350740977475e-02,4.634564568389323153e-02,4.189288898231276030e-03,9.215374524812875150e-04,1.588000000000000000e+04,3.425567063944589402e-02,2.587709284298334023e-02
3.165000000000000000e+02,3.005701091795268121e-02,2.466237579545558015e-02,4.631833922737682574e-02,4.184691381493690736e-03,9.209355472802741634e-04,1.588000000000000000e+04,3.424170229944636934e-02,2.587231953645898960e-02
3.315000000000000000e+02,2.979697006913762172e-02,2.466842850387586036e-02,4.556701034817999679e-02,4.056723840339026589e-03,9.043164336178583689e-04,1.588000000000000000e+04,3.385369390947665091e-02,2.574024622879859600e-02
3.465000000000000000e+02,2.957404027226705201e-02,2.467386343782459676e-02,4.504952628316766933e-02,3.946419758666377606e-03,8.901980869372657940e-04,1.588000000000000000e+04,3.352046003093343135e-02,2.562762051360067267e-02
3.470000000000000000e+02,2.956718837866909727e-02,2.467403405214627782e-02,4.503462293840770209e-02,3.943020670347390649e-03,8.897660406264915967e-04,1.588000000000000000e+04,3.351020904901648445e-02,2.562416770832170662e-02
3.635000000000000000e+02,2.935996106632437000e-02,2.467929416264512399e-02,4.458370699139359988e-02,3.839970082248840826e-03,8.767526840486487361e-04,1.588000000000000000e+04,3.319993114857321126e-02,2.551999098407552874e-02
3.795000000000000000e+02,2.919044084574779277e-02,2.468374113859284763e-02,4.421454618878367659e-02,3.755311763275142635e-03,8.661842032084937464e-04,1.588000000000000000e+04,3.294575260902293801e-02,2.543512908247265100e-02
3.800000000000000000e+02,2.918558916010787624e-02,2.468387032356711072e-02,4.420397661392933691e-02,3.752884088080592900e-03,8.658827536011750627e-04,1.588000000000000000e+04,3.293847324818846567e-02,2.543270507202728334e-02
3.980000000000000000e+02,2.902694063841534250e-02,2.468815370040381915e-02,4.385822750390527824e-02,3.673354890494614881e-03,8.560568189776087160e-04,1.588000000000000000e+04,3.270029552890995478e-02,2.535358574792072675e-02
4.160000000000000000e+02,2.889584103670227513e-02,2.469178094161136178e-02,4.357234157942286440e-02,3.607424329080912394e-03,8.479831395084121625e-04,1.588000000000000000e+04,3.250326536578318493e-02,2.528841670762136187e-02
4.165000000000000000e+02,2.889254548904195488e-02,2.469187316399553203e-02,4.356515325820997653e-02,3.605764532403266456e-03,8.477807226994959686e-04,1.588000000000000000e+04,3.249831002144522307e-02,2.528678095663868669e-02
4.380000000000000000e+02,2.876624390949420948e-02,2.469544713791702387e-02,4.328961073786703057e-02,3.542062941363967148e-03,8.400429985410966423e-04,1.588000000000000000e+04,3.230830685085817749e-02,2.522418096813024146e-02
4.595000000000000000e+02,2.866587509503561865e-02,2.469834430189319849e-02,4.307060471831698073e-02,3.491316543271219194e-03,8.339216861695025653e-04,1.588000000000000000e+04,3.215719163830683958e-02,2.517455855176439772e-02
4.600000000000000000e+02,2.866380499406832524e-02,2.469840461104533605e-02,4.306608776494097457e-02,3.490268752316335894e-03,8.337956927013721962e-04,1.588000000000000000e+04,3.215407374638466070e-02,2.517353624175198978e-02
4.875000000000000000e+02,2.856547952103295068e-02,2.470129651462914938e-02,4.285156864544836797e-02,3.440447828414416181e-03,8.278233015265943750e-04,1.588000000000000000e+04,3.200592734944736339e-02,2.512503169261853450e-02
5.145000000000000000e+02,2.849346726364795912e-02,2.470345086293759471e-02,4.269453159990196228e-02,3.403894412822705030e-03,8.234641738782235484e-04,1.588000000000000000e+04,3.189736167647066328e-02,2.508957285082525496e-02
5.150000000000000000e+02,2.849232123157117297e-02,2.470348541761764605e-02,4.269203332264204231e-02,3.403312247019673730e-03,8.233949034137554501e-04,1.588000000000000000e+04,3.189563347859084713e-02,2.508900898455149880e-02
5.535000000000000000e+02,2.842028956166932699e-02,2.470567592877085869e-02,4.253509475872407908e-02,3.366694174320754383e-03,8.190474884325358923e-04,1.588000000000000000e+04,3.178698373599007920e-02,2.505359538734857131e-02
5.915000000000000000e+02,2.837323810332785176e-02,2.470712888562828086e-02,4.243271618967372344e-02,3.342747033183235319e-03,8.162145981959907908e-04,1.588000000000000000e+04,3.171598513651108925e-02,2.503049107014461774e-02
5.920000000000000000e+02,2.837273866986104315e-02,2.470714441522820978e-02,4.243163030845067962e-02,3.342492730411652027e-03,8.161845572810830056e-04,1.588000000000000000e+04,3.171523140027269344e-02,2.503024593944939286e-02
6.585000000000000000e+02,2.832547729030136102e-02,2.470862593207089411e-02,4.232898771227857487e-02,3.318418292393973679e-03,8.133445636866733176e-04,1.588000000000000000e+04,3.164389558269533470e-02,2.500705899790738734e-02
7.245000000000000000e+02,2.830255229006476553e-02,2.470935486282071700e-02,4.227931657043090818e-02,3.306734770350168180e-03,8.119689609732929541e-04,1.588000000000000000e+04,3.160928706041493674e-02,2.499581751971459778e-02
7.250000000000000000e+02,2.830243355207347905e-02,2.470935866097966754e-02,4.227905960818087450e-02,3.306674250950428304e-03,8.119618395714332500e-04,1.588000000000000000e+04,3.160910780302390866e-02,2.499575930112304945e-02
8.555000000000000000e+02,2.828586212819144546e-02,2.470989189945065403e-02,4.224324389650033207e-02,3.298228233449766299e-03,8.109683058149800205e-04,1.588000000000000000e+04,3.158409036164121220e-02,2.498763389474167873e-02


==> supplementary_materials/figures/data/mass_fraction_fiber3_i180.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,2.499995168714037527e-02,2.499756146887784081e-02,2.500033180577752173e-02,4.532754561581781888e-07,6.249975845648115614e-04,1.588000000000000000e+04,2.500040496259653411e-02,2.499949841168421644e-02
-2.450000000000000000e+01,2.499893880094652618e-02,2.495199454658075799e-02,2.500749767322891018e-02,9.542371346316499294e-06,6.249470322303205634e-04,1.588000000000000000e+04,2.500848117229284226e-02,2.498939642960021010e-02
0.000000000000000000e+00,2.499832448973865820e-02,2.492455581828378203e-02,2.501296416970180680e-02,1.564113656060077051e-05,6.249164719394205859e-04,1.588000000000000000e+04,2.501396562629925810e-02,2.498268335317805830e-02
1.000000000000000000e+00,2.506902287632251092e-02,2.488055235812459617e-02,2.513628411149920056e-02,3.812297454472988648e-05,6.284573613347695228e-04,1.588000000000000000e+04,2.510714585086724210e-02,2.503089990177777974e-02
3.650000000000000000e+01,2.780217587841073493e-02,2.301662344846587549e-02,2.998083512712331963e-02,6.588284767372740896e-04,7.733950385358436420e-04,1.588000000000000000e+04,2.846100435514800978e-02,2.714334740167346008e-02
7.200000000000000000e+01,3.044008356294104073e-02,2.178263491992826761e-02,3.411994627598462226e-02,1.132581347911595926e-03,9.278814278284706505e-04,1.588000000000000000e+04,3.157266491085263665e-02,2.930750221502944480e-02
7.250000000000000000e+01,3.047579117448538655e-02,2.176745473832402550e-02,3.417430288535518168e-02,1.138700194604695725e-03,9.300704858440343465e-04,1.588000000000000000e+04,3.161449136909007945e-02,2.933709097988069017e-02
1.035000000000000000e+02,3.262608204229824199e-02,2.090700939763888433e-02,3.758965791697275322e-02,1.502241900440202732e-03,1.066717960158213583e-03,1.588000000000000000e+04,3.412832394273844494e-02,3.112384014185803904e-02
1.345000000000000000e+02,3.468602468057224719e-02,2.017259892779605865e-02,4.080669975313205161e-02,1.848595114099378135e-03,1.206537612037138782e-03,1.588000000000000000e+04,3.653461979467162446e-02,3.283742956647286992e-02
1.350000000000000000e+02,3.471877329197475132e-02,2.016159656006897075e-02,4.085685560291614504e-02,1.854121135757122365e-03,1.208830984085600699e-03,1.588000000000000000e+04,3.657289442773187238e-02,3.286465215621763025e-02
1.960000000000000000e+02,3.867675682412249211e-02,1.897917060220689900e-02,4.665198319877386646e-02,2.530915084080992503e-03,1.502297049595134517e-03,1.588000000000000000e+04,4.120767190820348591e-02,3.614584174004149830e-02
2.570000000000000000e+02,4.272261672334739385e-02,1.804467801231306526e-02,5.203117679506397836e-02,3.243829155097716944e-03,1.835744407277504738e-03,1.588000000000000000e+04,4.596644587844510993e-02,3.947878756824967778e-02
2.575000000000000000e+02,4.275672878434585988e-02,1.803783746243196873e-02,5.207440857954272889e-02,3.249927895097624170e-03,1.838699887661442893e-03,1.588000000000000000e+04,4.600665667944348058e-02,3.950680088924823918e-02
2.875000000000000000e+02,4.484318069276228835e-02,1.764882794434375138e-02,5.465928799769517038e-02,3.625448496333594315e-03,2.024054731443296513e-03,1.588000000000000000e+04,4.846862918909588397e-02,4.121773219642869274e-02
3.175000000000000000e+02,4.702166129865414240e-02,1.729933461409929873e-02,5.724551300982914925e-02,4.022208794892369148e-03,2.227214794875058065e-03,1.588000000000000000e+04,5.104387009354650895e-02,4.299945250376177586e-02
3.180000000000000000e+02,4.705886279517425969e-02,1.729382657884440816e-02,5.728878083423233347e-02,4.029020464766924943e-03,2.230769573480546539e-03,1.588000000000000000e+04,5.108788325994118723e-02,4.302984233040733214e-02
3.440000000000000000e+02,4.903829739433656493e-02,1.702119992115619720e-02,5.955206219742784773e-02,4.392962997454222772e-03,2.424052735232399159e-03,1.588000000000000000e+04,5.343126039179078857e-02,4.464533439688234129e-02
3.700000000000000000e+02,5.111394283401332617e-02,1.677503316516972334e-02,6.185160820388461295e-02,4.777256919709637999e-03,2.635457335715696032e-03,1.588000000000000000e+04,5.589119975372296156e-02,4.633668591430369077e-02
3.705000000000000000e+02,5.115487784215140554e-02,1.677055463781501263e-02,6.189627971894837155e-02,4.784858108603131169e-03,2.639716394164897621e-03,1.588000000000000000e+04,5.593973595075453498e-02,4.637001973354827611e-02
3.950000000000000000e+02,5.321101595171733728e-02,1.656286412126668078e-02,6.478831088667012794e-02,5.167528572554480615e-03,2.858115570162083393e-03,1.588000000000000000e+04,5.837854452427181789e-02,4.804348737916285667e-02
4.190000000000000000e+02,5.532636270713665871e-02,1.638185943424897567e-02,6.782665345370346432e-02,5.562536657727443559e-03,3.091948224470204322e-03,1.588000000000000000e+04,6.088889936486410054e-02,4.976382604940921689e-02
4.195000000000000000e+02,5.537155263843888259e-02,1.637832710103817591e-02,6.789164799675410922e-02,5.570985040164444339e-03,3.097044715909143785e-03,1.588000000000000000e+04,6.094253767860332432e-02,4.980056759827444085e-02
4.310000000000000000e+02,5.642396882892155435e-02,1.629980301915200797e-02,6.940623184568800452e-02,5.767815400094016866e-03,3.216931952896672723e-03,1.588000000000000000e+04,6.219178422901557035e-02,5.065615342882753835e-02


==> supplementary_materials/figures/data/mass_fraction_fiber3_r140.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,2.499995168714037527e-02,2.499756146887784081e-02,2.500033180577752173e-02,4.532754561581781888e-07,6.249975845648115614e-04,1.588000000000000000e+04,2.500040496259653411e-02,2.499949841168421644e-02
-2.450000000000000000e+01,2.499893880094652618e-02,2.495199454658075799e-02,2.500749767322891018e-02,9.542371346316499294e-06,6.249470322303205634e-04,1.588000000000000000e+04,2.500848117229284226e-02,2.498939642960021010e-02
0.000000000000000000e+00,2.499832448973865820e-02,2.492455581828378203e-02,2.501296416970180680e-02,1.564113656060077051e-05,6.249164719394205859e-04,1.588000000000000000e+04,2.501396562629925810e-02,2.498268335317805830e-02
1.000000000000000000e+00,2.502232140596944918e-02,2.485031601212013899e-02,2.505977828598458801e-02,3.036179794061004343e-05,6.261174903824110382e-04,1.588000000000000000e+04,2.505268320391005818e-02,2.499195960802884017e-02
3.050000000000000000e+01,2.577484899161594165e-02,2.426762689474787696e-02,2.614401893987334038e-02,1.902429011893084793e-04,6.643790329020582376e-04,1.588000000000000000e+04,2.596509189280524904e-02,2.558460609042663425e-02
5.950000000000000000e+01,2.641804313578471897e-02,2.374580734968862600e-02,2.721076791895786495e-02,3.003321453849205165e-04,6.980032025217336412e-04,1.588000000000000000e+04,2.671837528116963872e-02,2.611771099039979921e-02
6.000000000000000000e+01,2.642808526712624173e-02,2.373780956399937705e-02,2.722781526701136337e-02,3.018976070757517288e-04,6.985348330516531626e-04,1.588000000000000000e+04,2.672998287420199487e-02,2.612618766005048859e-02
8.500000000000000000e+01,2.688965369960671578e-02,2.337118637762407997e-02,2.802405293278431575e-02,3.705716164803596942e-04,7.231907994077140358e-04,1.588000000000000000e+04,2.726022531608707569e-02,2.651908208312635587e-02
1.100000000000000000e+02,2.728175362869407483e-02,2.305964195094386063e-02,2.871626317940696033e-02,4.256138791633065871e-04,7.444752282308988913e-04,1.588000000000000000e+04,2.770736750785738126e-02,2.685613974953076841e-02
1.105000000000000000e+02,2.728898081304451800e-02,2.305389310337602540e-02,2.872911992971601686e-02,4.266129471751184355e-04,7.448704724214094079e-04,1.588000000000000000e+04,2.771559376021963741e-02,2.686236786586939859e-02
1.370000000000000000e+02,2.764203412690971820e-02,2.277282619143553705e-02,2.935992195850097020e-02,4.751190370809322129e-04,7.643077887726383362e-04,1.588000000000000000e+04,2.811715316399064982e-02,2.716691508982878658e-02
1.630000000000000000e+02,2.793842675315107160e-02,2.253674286702449236e-02,2.989168122146471443e-02,5.157639388994392357e-04,7.808217018818565738e-04,1.588000000000000000e+04,2.845419069205051138e-02,2.742266281425163182e-02
1.635000000000000000e+02,2.794370253011099064e-02,2.253254191522676558e-02,2.990114974722300062e-02,5.164892631080420481e-04,7.811172722502374459e-04,1.588000000000000000e+04,2.846019179321903139e-02,2.742721326700294990e-02
1.915000000000000000e+02,2.821672651533604220e-02,2.231532006296676335e-02,3.039076896864974925e-02,5.541850130460424439e-04,7.964907762699526819e-04,1.588000000000000000e+04,2.877091152838208432e-02,2.766254150229000008e-02
2.190000000000000000e+02,2.844709573396525179e-02,2.213247638663324093e-02,3.080270970487592949e-02,5.863020615099772586e-04,8.095810058047148627e-04,1.588000000000000000e+04,2.903339779547522981e-02,2.786079367245527377e-02
2.195000000000000000e+02,2.845097909608061346e-02,2.212939896869876855e-02,3.080964047524671970e-02,5.868462956686654663e-04,8.098026001003558920e-04,1.588000000000000000e+04,2.903782539174927860e-02,2.786413280041194832e-02
2.485000000000000000e+02,2.865971795874615313e-02,2.196427292670560458e-02,3.118139821419405391e-02,6.162493126282054699e-04,8.217591966901916173e-04,1.588000000000000000e+04,2.927596727137435698e-02,2.804346864611794929e-02
2.775000000000000000e+02,2.883968551645854639e-02,2.182244558659993464e-02,3.150054003080944576e-02,6.418454003309872645e-04,8.321394262061548646e-04,1.588000000000000000e+04,2.948153091678953203e-02,2.819784011612756075e-02
2.780000000000000000e+02,2.884256476377392020e-02,2.182018116961156537e-02,3.150563475372791800e-02,6.422568164107828482e-04,8.323060359707190213e-04,1.588000000000000000e+04,2.948482158018470370e-02,2.820030794736313670e-02
3.090000000000000000e+02,2.900793192298303791e-02,2.169039748524071581e-02,3.179763700338436583e-02,6.659893761012409402e-04,8.419036562974983005e-04,1.588000000000000000e+04,2.967392129908427711e-02,2.834194254688179870e-02
3.395000000000000000e+02,2.914815868815853750e-02,2.158079588584164640e-02,3.204430042273287427e-02,6.862755283426829429e-04,8.500861290108740380e-04,1.588000000000000000e+04,2.983443421650121968e-02,2.846188315981585532e-02
3.400000000000000000e+02,2.915029239060739144e-02,2.157913160402777364e-02,3.204804699342996693e-02,6.865853680251170817e-04,8.502109459254893111e-04,1.588000000000000000e+04,2.983687775863250874e-02,2.846370702258227414e-02
3.730000000000000000e+02,2.928063357059420072e-02,2.147767093043205858e-02,3.227654105825759207e-02,7.055796615848673086e-04,8.578533449542502781e-04,1.588000000000000000e+04,2.998621323217906878e-02,2.857505390900933265e-02
4.055000000000000000e+02,2.939100947320833629e-02,2.139207989700115525e-02,3.246948024115324516e-02,7.217693832210607136e-04,8.643523888967773921e-04,1.588000000000000000e+04,3.011277885642939592e-02,2.866924008998727666e-02
4.060000000000000000e+02,2.939258344695398761e-02,2.139086161110398052e-02,3.247222804673787627e-02,7.220009579790566357e-04,8.644452470694760247e-04,1.588000000000000000e+04,3.011458440493304523e-02,2.867058248897493000e-02
4.415000000000000000e+02,2.949577586602016022e-02,2.131113038268668547e-02,3.265217277564661652e-02,7.372275302962777227e-04,8.705442983699241506e-04,1.588000000000000000e+04,3.023300339631643935e-02,2.875854833572388108e-02
4.770000000000000000e+02,2.958394775558643996e-02,2.124322974785687601e-02,3.280562091306089140e-02,7.503078003809373871e-04,8.757729266005804744e-04,1.588000000000000000e+04,3.033425555596737724e-02,2.883363995520550269e-02
4.775000000000000000e+02,2.958509432390411462e-02,2.124234816796894895e-02,3.280761459154966919e-02,7.504783263184199374e-04,8.758410238725771249e-04,1.588000000000000000e+04,3.033557265022253369e-02,2.883461599758569555e-02
5.170000000000000000e+02,2.966825805280367406e-02,2.117850042136418948e-02,3.295211140343871220e-02,7.628772061106363920e-04,8.807875175193532807e-04,1.588000000000000000e+04,3.043113525891431165e-02,2.890538084669303648e-02
5.560000000000000000e+02,2.973764890928873306e-02,2.112537159090714656e-02,3.307252378091781603e-02,7.732690118311529590e-04,8.849257076167797893e-04,1.588000000000000000e+04,3.051091792111988721e-02,2.896437989745757891e-02
5.565000000000000000e+02,2.973846604030938590e-02,2.112474674460031177e-02,3.307394096461090116e-02,7.733916388457876944e-04,8.849744970576711332e-04,1.588000000000000000e+04,3.051185767915517294e-02,2.896507440146359885e-02
6.020000000000000000e+02,2.980606934607540545e-02,2.107311488410683678e-02,3.319113191351852343e-02,7.835578157143905037e-04,8.890157327136230091e-04,1.588000000000000000e+04,3.058962716178979455e-02,2.902251153036101636e-02
6.470000000000000000e+02,2.986142595499294630e-02,2.103092910982369210e-02,3.328701805576448486e-02,7.919136306973495899e-04,8.923318872640107488e-04,1.588000000000000000e+04,3.065333958569029654e-02,2.906951232429559606e-02
6.475000000000000000e+02,2.986198495393392952e-02,2.103050353473407894e-02,3.328798602016837249e-02,7.919981549940137465e-04,8.923654064664903471e-04,1.588000000000000000e+04,3.065398310892794229e-02,2.906998679893991674e-02
7.020000000000000000e+02,2.991652163196852759e-02,2.098902410856361492e-02,3.338239570929632527e-02,8.002587068163566179e-04,8.956386805538760904e-04,1.588000000000000000e+04,3.071678033878488465e-02,2.911626292515217054e-02
7.565000000000000000e+02,2.996018812924920033e-02,2.095586907969605728e-02,3.345795500079510459e-02,8.068933620652498934e-04,8.982639496377495692e-04,1.588000000000000000e+04,3.076708149131444914e-02,2.915329476718395152e-02
7.570000000000000000e+02,2.996054576784496978e-02,2.095559773822795735e-02,3.345857374589056299e-02,8.069477779510945189e-04,8.982854674234732684e-04,1.588000000000000000e+04,3.076749354579606452e-02,2.915359798989387505e-02
8.265000000000000000e+02,3.000386257906973927e-02,2.092275754746268646e-02,3.353350491412920159e-02,8.135478833829210346e-04,9.008936298222585239e-04,1.588000000000000000e+04,3.081741046245265944e-02,2.919031469568681911e-02
8.955000000000000000e+02,3.003644965287786267e-02,2.089808346530368233e-02,3.358986380134347527e-02,8.185254167197517647e-04,9.028582916076828601e-04,1.588000000000000000e+04,3.085497506959761563e-02,2.921792423615810971e-02
8.960000000000000000e+02,3.003665460912218615e-02,2.089792836200912024e-02,3.359021824520754679e-02,8.185567566569910926e-04,9.028706552715697053e-04,1.588000000000000000e+04,3.085521136577917822e-02,2.921809785246519409e-02
9.920000000000000000e+02,3.006934880513324401e-02,2.087319989231391573e-02,3.364675526247359882e-02,8.235614916247778862e-04,9.048439910952554626e-04,1.588000000000000000e+04,3.089291029675802353e-02,2.924578731350846450e-02
1.087500000000000000e+03,3.009162933331285816e-02,2.085636280429922773e-02,3.368528154167681199e-02,8.269783897023318424e-04,9.061900491905294395e-04,1.588000000000000000e+04,3.091860772301519011e-02,2.926465094361052621e-02
1.088000000000000000e+03,3.009172533976864697e-02,2.085629027939365707e-02,3.368544754753889647e-02,8.269931241259494701e-04,9.061958515514261002e-04,1.588000000000000000e+04,3.091871846389459763e-02,2.926473221564269631e-02
1.208500000000000000e+03,3.011014383586821733e-02,2.084238069891477391e-02,3.371729482635478503e-02,8.298216373421532380e-04,9.073093657664738814e-04,1.588000000000000000e+04,3.093996547321037002e-02,2.928032219852606463e-02
1.328500000000000000e+03,3.012159792275929601e-02,2.083373466726650206e-02,3.373709975784031090e-02,8.315824130696156027e-04,9.080021907301037871e-04,1.588000000000000000e+04,3.095318033582891010e-02,2.929001550968968193e-02
1.329500000000000000e+03,3.010113934739507696e-02,2.085696042542365194e-02,3.371620720310018054e-02,8.294768072365207899e-04,9.067666217850395109e-04,1.588000000000000000e+04,3.093061615463159678e-02,2.927166254015855715e-02
1.353500000000000000e+03,2.919054892258001604e-02,2.172082142358278817e-02,3.249835000979232891e-02,7.131859125304643556e-04,8.525967805473693133e-04,1.588000000000000000e+04,2.990373483511048203e-02,2.847736301004955006e-02
1.377500000000000000e+03,2.841998516597185956e-02,2.252805048904398325e-02,3.137194653719051207e-02,6.057037684249105868e-04,8.080624338891448984e-04,1.588000000000000000e+04,2.902568893439676917e-02,2.781428139754694995e-02
1.378000000000000000e+03,2.840562033962132707e-02,2.254401620883999396e-02,3.134980612063240774e-02,6.036031783115676334e-04,8.072436036755766724e-04,1.588000000000000000e+04,2.900922351793289514e-02,2.780201716130975900e-02
1.399000000000000000e+03,2.785894611374771859e-02,2.317706564084211565e-02,3.047491664120694638e-02,5.214095607203180719e-04,7.763927464987096247e-04,1.588000000000000000e+04,2.838035567446803645e-02,2.733753655302740074e-02
1.419500000000000000e+03,2.742088523236088302e-02,2.370096629460817159e-02,2.972757438887254494e-02,4.531345074658361732e-04,7.521102778081634709e-04,1.588000000000000000e+04,2.787401973982672060e-02,2.696775072489504543e-02
1.420000000000000000e+03,2.741124823111216677e-02,2.370940940853217410e-02,2.971065821612540320e-02,4.516174005130776958e-04,7.515804878640959747e-04,1.588000000000000000e+04,2.786286563162524571e-02,2.695963083059908783e-02
1.440500000000000000e+03,2.705417478012365345e-02,2.403263204361316338e-02,2.906888753228363889e-02,3.952212690489200408e-04,7.320845728849872036e-04,1.588000000000000000e+04,2.744939604917257317e-02,2.665895351107473374e-02
1.460500000000000000e+03,2.676919769115914532e-02,2.430520813828655063e-02,2.853472859210702539e-02,3.503442897370317760e-04,7.167126861497113673e-04,1.588000000000000000e+04,2.711954198089617726e-02,2.641885340142211339e-02
1.461000000000000000e+03,2.676277933318969154e-02,2.431149805885452278e-02,2.852245987894587095e-02,3.493396158880474815e-04,7.163683958042341106e-04,1.588000000000000000e+04,2.711211894907773756e-02,2.641343971730164553e-02
1.481500000000000000e+03,2.652570138296995658e-02,2.452777690640900107e-02,2.806144605731639152e-02,3.125740969369085660e-04,7.037105364245703140e-04,1.588000000000000000e+04,2.683827547990686596e-02,2.621312728603304720e-02
1.501500000000000000e+03,2.633751816605733181e-02,2.468607010771021668e-02,2.768390143677764564e-02,2.841069261889091029e-04,6.937455798929084922e-04,1.588000000000000000e+04,2.662162509224624135e-02,2.605341123986842228e-02
1.502000000000000000e+03,2.633329023172258435e-02,2.468971893828271133e-02,2.767529196016652038e-02,2.834775605037643566e-04,6.935225339554451987e-04,1.588000000000000000e+04,2.661676779222635000e-02,2.604981267121881869e-02
1.522500000000000000e+03,2.617743712054352440e-02,2.481618738204590530e-02,2.735372511127074149e-02,2.606872921226323510e-04,6.853261720642841439e-04,1.588000000000000000e+04,2.643812441266615507e-02,2.591674982842089373e-02
1.543000000000000000e+03,2.605139194108080716e-02,2.485079567583318300e-02,2.708722734712258953e-02,2.429853588474752591e-04,6.787340639524240419e-04,1.588000000000000000e+04,2.629437729992828085e-02,2.580840658223333348e-02
1.543500000000000000e+03,2.604864084669232527e-02,2.485157612878654068e-02,2.708134118259441017e-02,2.426079680346944132e-04,6.785905485861218073e-04,1.588000000000000000e+04,2.629124881472701819e-02,2.580603287865763235e-02
1.564500000000000000e+03,2.594514750608584858e-02,2.488173705478723477e-02,2.685757581914389666e-02,2.287433230835583624e-04,6.732030026204079446e-04,1.588000000000000000e+04,2.617389082916940848e-02,2.571640418300228867e-02
1.585500000000000000e+03,2.586206866140268110e-02,2.490710967943782217e-02,2.667439704392982405e-02,2.181572712710146762e-04,6.688941880421151462e-04,1.588000000000000000e+04,2.608022593267369724e-02,2.564391139013166496e-02
1.586000000000000000e+03,2.586030509204285260e-02,2.490765984466568328e-02,2.667047129886109674e-02,2.179386188771303826e-04,6.688028766951354580e-04,1.588000000000000000e+04,2.607824371091998356e-02,2.564236647316572165e-02
1.609000000000000000e+03,2.578843208978199783e-02,2.493050398548597724e-02,2.650904572519636321e-02,2.092707257997248531e-04,6.650870238859747652e-04,1.588000000000000000e+04,2.599770281558172122e-02,2.557916136398227444e-02
1.631500000000000000e+03,2.573310575650875065e-02,2.494867022670197929e-02,2.638271025911995832e-02,2.029583478859575804e-04,6.622339239666405301e-04,1.588000000000000000e+04,2.593606410439470988e-02,2.553014740862279142e-02
1.632000000000000000e+03,2.573201927087955324e-02,2.494903223920060323e-02,2.638020951673766129e-02,2.028378760476469238e-04,6.621779589608763235e-04,1.588000000000000000e+04,2.593485714692720170e-02,2.552918139483190477e-02
1.658500000000000000e+03,2.568192429213211891e-02,2.493631014056425094e-02,2.626399728422395413e-02,1.974437086931368898e-04,6.596002193649083863e-04,1.588000000000000000e+04,2.587936800082525635e-02,2.548448058343898148e-02
1.685000000000000000e+03,2.564407078564145959e-02,2.492555357412609002e-02,2.620042671576445700e-02,1.935946966288703967e-04,6.576558453655524531e-04,1.588000000000000000e+04,2.583766548227033055e-02,2.545047608901258862e-02
1.685500000000000000e+03,2.564345368839891087e-02,2.492537781811729816e-02,2.620138145316365866e-02,1.935337181599306312e-04,6.576241723691247151e-04,1.588000000000000000e+04,2.583698740655884091e-02,2.544991997023898084e-02
1.720000000000000000e+03,2.560788183634576942e-02,2.491521705798795117e-02,2.625668300772067768e-02,1.901231368768625688e-04,6.557997589514233958e-04,1.588000000000000000e+04,2.579800497322263034e-02,2.541775869946890851e-02
1.754000000000000000e+03,2.558350273315043374e-02,2.490820876760078614e-02,2.629494080775381451e-02,1.879144579458846267e-04,6.545509239406207885e-04,1.588000000000000000e+04,2.577141719109631718e-02,2.539558827520455031e-02
1.754500000000000000e+03,2.558320577456213094e-02,2.490812310026916873e-02,2.629540898163405804e-02,1.878882623686447823e-04,6.545357197027251847e-04,1.588000000000000000e+04,2.577109403693077574e-02,2.539531751219348613e-02
1.807500000000000000e+03,2.555919390815565226e-02,2.490116364834493723e-02,2.633347873947392698e-02,1.858324846401474906e-04,6.533069269470486145e-04,1.588000000000000000e+04,2.574502639279580007e-02,2.537336142351550444e-02
1.860500000000000000e+03,2.554551437812178916e-02,2.489715954589155969e-02,2.635540750776732902e-02,1.847230369399595817e-04,6.526074274432034803e-04,1.588000000000000000e+04,2.573023741506174841e-02,2.536079134118182990e-02
1.861000000000000000e+03,2.554541850754392038e-02,2.489713133929358224e-02,2.635556202172771936e-02,1.847154452128745516e-04,6.526025265212675140e-04,1.588000000000000000e+04,2.573013395275679585e-02,2.536070306233104490e-02
1.988500000000000000e+03,2.553206134832601559e-02,2.489317070572838811e-02,2.637725696420395102e-02,1.836886829689001236e-04,6.519198982269340656e-04,1.588000000000000000e+04,2.571575003129491707e-02,2.534837266535711411e-02


==> supplementary_materials/figures/data/mass_fraction_fiber3_r180.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,2.499995168714037527e-02,2.499756146887784081e-02,2.500033180577752173e-02,4.532754561581781888e-07,6.249975845648115614e-04,1.588000000000000000e+04,2.500040496259653411e-02,2.499949841168421644e-02
-2.450000000000000000e+01,2.499893880094652618e-02,2.495199454658075799e-02,2.500749767322891018e-02,9.542371346316499294e-06,6.249470322303205634e-04,1.588000000000000000e+04,2.500848117229284226e-02,2.498939642960021010e-02
0.000000000000000000e+00,2.499832448973865820e-02,2.492455581828378203e-02,2.501296416970180680e-02,1.564113656060077051e-05,6.249164719394205859e-04,1.588000000000000000e+04,2.501396562629925810e-02,2.498268335317805830e-02
1.000000000000000000e+00,2.506902287632251092e-02,2.488055235812459617e-02,2.513628411149920056e-02,3.812297454472988648e-05,6.284573613347695228e-04,1.588000000000000000e+04,2.510714585086724210e-02,2.503089990177777974e-02
4.000000000000000000e+01,2.807127771752476394e-02,2.287736548391415201e-02,3.041719755256064306e-02,7.101680789367971567e-04,7.885009713947429937e-04,1.588000000000000000e+04,2.878144579646156262e-02,2.736110963858796527e-02
7.900000000000000000e+01,3.093669775813968556e-02,2.157429903973046362e-02,3.488034971408874446e-02,1.217330723240758706e-03,9.585611622682307801e-04,1.588000000000000000e+04,3.215402848138044362e-02,2.971936703489892750e-02
7.950000000000000000e+01,3.097190639310056642e-02,2.155975108506107477e-02,3.493724638966511087e-02,1.223313709942522266e-03,9.607554820559169794e-04,1.588000000000000000e+04,3.219522010304309151e-02,2.974859268315804481e-02
1.155000000000000000e+02,3.343148486791278767e-02,2.060983358089531550e-02,3.886111306484042738e-02,1.637473641047821346e-03,1.120345500398607988e-03,1.588000000000000000e+04,3.506895850896060707e-02,3.179401122686496828e-02
1.510000000000000000e+02,3.576169288862181272e-02,1.982195766118280758e-02,4.243596434855477495e-02,2.030643787072098846e-03,1.283022192450078208e-03,1.588000000000000000e+04,3.779233667569391331e-02,3.373104910154971214e-02
1.520000000000000000e+02,3.566904452202717540e-02,1.990653363459298983e-02,4.232204782292175310e-02,2.014585826717841914e-03,1.276339293167569246e-03,1.588000000000000000e+04,3.768363034874501472e-02,3.365445869530933609e-02
1.725000000000000000e+02,3.436127030737784471e-02,2.132410101339142147e-02,4.084705668031920339e-02,1.801406858386842480e-03,1.183941963806129510e-03,1.588000000000000000e+04,3.616267716576468394e-02,3.255986344899100549e-02
1.925000000000000000e+02,3.319454600381980397e-02,2.230525312468750743e-02,3.930871585139687763e-02,1.614406928686747816e-03,1.104484194131101363e-03,1.588000000000000000e+04,3.480895293250654832e-02,3.158013907513305962e-02
1.930000000000000000e+02,3.316755660896993779e-02,2.232296671304610791e-02,3.927040477680251995e-02,1.610066876273309180e-03,1.102679126755297953e-03,1.588000000000000000e+04,3.477762348524324892e-02,3.155748973269662666e-02
2.080000000000000000e+02,3.240693174488172568e-02,2.285381048738597057e-02,3.814225543755487419e-02,1.487817231981843676e-03,1.052422825233205244e-03,1.588000000000000000e+04,3.389474897686357152e-02,3.091911451289988330e-02
2.225000000000000000e+02,3.175783636408206073e-02,2.335565867566447018e-02,3.710839560112942637e-02,1.384198767028887132e-03,1.010476176754457377e-03,1.588000000000000000e+04,3.314203513111094873e-02,3.037363759705317273e-02
2.230000000000000000e+02,3.173688294649579938e-02,2.337261270614649292e-02,3.707396681842548697e-02,1.380874799981458931e-03,1.009136554372799723e-03,1.588000000000000000e+04,3.311775774647725962e-02,3.035600814651433915e-02
2.375000000000000000e+02,3.116819288873150240e-02,2.385076470477375324e-02,3.611476602881532466e-02,1.291381215000720652e-03,9.731239133916298007e-04,1.588000000000000000e+04,3.245957410373222218e-02,2.987681167373078261e-02
2.515000000000000000e+02,3.068606364532029326e-02,2.423968128977112280e-02,3.526415038026433496e-02,1.216899336715520719e-03,9.431153460403465631e-04,1.588000000000000000e+04,3.190296298203581377e-02,2.946916430860477276e-02
2.520000000000000000e+02,3.066997968295332583e-02,2.425034710260095400e-02,3.523517633909756253e-02,1.214441470893704370e-03,9.421225218389962667e-04,1.588000000000000000e+04,3.188442115384702846e-02,2.945553821205962319e-02
2.665000000000000000e+02,3.023519542697527054e-02,2.452796691995400707e-02,3.443702388429396855e-02,1.148769152049008155e-03,9.154867130720857225e-04,1.588000000000000000e+04,3.138396457902428022e-02,2.908642627492626087e-02
2.805000000000000000e+02,2.986921011017299246e-02,2.459796435554741090e-02,3.374219945908641521e-02,1.094797762822303372e-03,8.933682947471412606e-04,1.588000000000000000e+04,3.096400787299529583e-02,2.877441234735068909e-02
2.810000000000000000e+02,2.985704172643951701e-02,2.460050538183922164e-02,3.371872386009275996e-02,1.093026524336207029e-03,8.926376476372529069e-04,1.588000000000000000e+04,3.095006825077572382e-02,2.876401520210331020e-02
2.955000000000000000e+02,2.952908982976017171e-02,2.467433496735240220e-02,3.312685183898563673e-02,1.045914878548540343e-03,8.730610841072149620e-04,1.588000000000000000e+04,3.057500470830871314e-02,2.848317495121163029e-02
3.095000000000000000e+02,2.925447473267033319e-02,2.474427083682541328e-02,3.267885581558178931e-02,1.007482841736688462e-03,8.568393135608408937e-04,1.588000000000000000e+04,3.026195757440702100e-02,2.824699189093364537e-02
3.100000000000000000e+02,2.924536632454147883e-02,2.474671967120840865e-02,3.266382887124840567e-02,1.006225531732469602e-03,8.563039412773351461e-04,1.588000000000000000e+04,3.025159185627394887e-02,2.823914079280900880e-02
3.250000000000000000e+02,2.899258755791699754e-02,2.481803398370769145e-02,3.224220820598583392e-02,9.718160585497068790e-04,8.415145597551386370e-04,1.588000000000000000e+04,2.996440361646670464e-02,2.802077149936729045e-02
3.395000000000000000e+02,2.878253210025188621e-02,2.488226136473654232e-02,3.188466435225077028e-02,9.439873201815934508e-04,8.293252661626938872e-04,1.588000000000000000e+04,2.972651942043347956e-02,2.783854478007029287e-02
3.400000000000000000e+02,2.877583447546824130e-02,2.488438386256332235e-02,3.187314936408164323e-02,9.431122982704389117e-04,8.289381105666953232e-04,1.588000000000000000e+04,2.971894677373868032e-02,2.783272217719780228e-02
3.560000000000000000e+02,2.857887353299151667e-02,2.494886798437710371e-02,3.153113497898191869e-02,9.177436126879390645e-04,8.175942657533525303e-04,1.588000000000000000e+04,2.949661714567945736e-02,2.766112992030357598e-02
3.715000000000000000e+02,2.841699071849887112e-02,2.500486055069937180e-02,3.124479374816072075e-02,8.974534060200704171e-04,8.083307841112281032e-04,1.588000000000000000e+04,2.931444412451894230e-02,2.751953731247879995e-02
3.720000000000000000e+02,2.841219397749549305e-02,2.500656079960449085e-02,3.123623186995982265e-02,8.968604003688874322e-04,8.080571251925810659e-04,1.588000000000000000e+04,2.930905437786437973e-02,2.751533357712660638e-02
3.895000000000000000e+02,2.825926361266676082e-02,2.502621594395275373e-02,3.096075911740230752e-02,8.782167427439731191e-04,7.993572445774275352e-04,1.588000000000000000e+04,2.913748035541073242e-02,2.738104686992278922e-02
4.070000000000000000e+02,2.813213971027184526e-02,2.499869486040497482e-02,3.072780633179438003e-02,8.631287695607940029e-04,7.921622759510978107e-04,1.588000000000000000e+04,2.899526847983264002e-02,2.726901094071105050e-02
4.075000000000000000e+02,2.812884266881689535e-02,2.499798668815273253e-02,3.072171286816416727e-02,8.627426891644914258e-04,7.919761148347606323e-04,1.588000000000000000e+04,2.899158535798138786e-02,2.726609997965240284e-02
4.280000000000000000e+02,2.800769549454459884e-02,2.497215852249489582e-02,3.049585322170112606e-02,8.487503974020153786e-04,7.851513841522239114e-04,1.588000000000000000e+04,2.885644589194661519e-02,2.715894509714258248e-02
4.480000000000000000e+02,2.791244336631179893e-02,2.495210795651328639e-02,3.031536741860009834e-02,8.380284952412610797e-04,7.798067864363999102e-04,1.588000000000000000e+04,2.875047186155306120e-02,2.707441487107053665e-02
4.485000000000000000e+02,2.791031291557960828e-02,2.495166198344046793e-02,3.031129872575924825e-02,8.377916606408734434e-04,7.796874619122092648e-04,1.588000000000000000e+04,2.874810457622048107e-02,2.707252125493873549e-02
4.740000000000000000e+02,2.781547069194969038e-02,2.493191251605313824e-02,3.015061135592912722e-02,8.273880734166222557e-04,7.743849808387443488e-04,1.588000000000000000e+04,2.864285876536631220e-02,2.698808261853306856e-02
4.990000000000000000e+02,2.774453451847647134e-02,2.491726382230597531e-02,3.026028929869659101e-02,8.197962953920423382e-04,7.704312616128708218e-04,1.588000000000000000e+04,2.856433081386851314e-02,2.692473822308442954e-02
4.995000000000000000e+02,2.774330088121240018e-02,2.491700989259338153e-02,3.026219832104114910e-02,8.196658006083588173e-04,7.703625958101677175e-04,1.588000000000000000e+04,2.856296668182075824e-02,2.692363508060404212e-02
5.340000000000000000e+02,2.767236391494324807e-02,2.490244742020427879e-02,3.037210349473407414e-02,8.122567868357077241e-04,7.664194857288136788e-04,1.588000000000000000e+04,2.848462070177895655e-02,2.686010712810753959e-02
5.680000000000000000e+02,2.762400268440582535e-02,2.489255123256096935e-02,3.044723967454338390e-02,8.073214303849415028e-04,7.637372922000190733e-04,1.588000000000000000e+04,2.843132411479076804e-02,2.681668125402088265e-02
5.685000000000000000e+02,2.762341529057147846e-02,2.489243110669809092e-02,3.044815373959922078e-02,8.072621216399172113e-04,7.637047444484126694e-04,1.588000000000000000e+04,2.843067741221139491e-02,2.681615316893156201e-02
6.230000000000000000e+02,2.757511785283583289e-02,2.488254988417058777e-02,3.052348415768904588e-02,8.024444311497125337e-04,7.610310416628686967e-04,1.588000000000000000e+04,2.837756228398554542e-02,2.677267342168612035e-02
6.775000000000000000e+02,2.754827576080614085e-02,2.487704236517794196e-02,3.056556537816225785e-02,7.998251008226332217e-04,7.595472175853250395e-04,1.588000000000000000e+04,2.834810086162877288e-02,2.674845065998350882e-02
6.780000000000000000e+02,2.754809530224547331e-02,2.487700525086457282e-02,3.056584908381810781e-02,7.998076628399245847e-04,7.595372470791365719e-04,1.588000000000000000e+04,2.834790296508539822e-02,2.674828763940554840e-02
8.555000000000000000e+02,2.751964419672136772e-02,2.487112157651762134e-02,3.061081456861446809e-02,7.970981969450300448e-04,7.579661822497130424e-04,1.588000000000000000e+04,2.831674239366639700e-02,2.672254599977633843e-02


==> supplementary_materials/figures/data/mass_fraction_fiber4_i180.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,2.500006976894615304e-02,2.499755929232428189e-02,2.500059085683387430e-02,4.466746193611766375e-07,6.250034886516934963e-04,1.588000000000000000e+04,2.500051644356551458e-02,2.499962309432679150e-02
-2.450000000000000000e+01,2.500167288150756742e-02,2.494390863760301280e-02,2.501261216347332519e-02,1.018705626882184771e-05,6.250837506500264229e-04,1.588000000000000000e+04,2.501185993777638866e-02,2.499148582523874618e-02
0.000000000000000000e+00,2.500279722451798775e-02,2.490782305941867739e-02,2.502061546725032129e-02,1.736511775024362467e-05,6.251401705976789361e-04,1.588000000000000000e+04,2.502016234226822969e-02,2.498543210676774581e-02
1.000000000000000000e+00,2.512146624999481506e-02,2.486159084573515837e-02,2.542710753677068433e-02,1.165727641122039926e-04,6.311016557589613609e-04,1.588000000000000000e+04,2.523803901410701794e-02,2.500489348588261218e-02
3.150000000000000000e+01,2.875674745634630367e-02,2.283124900544305017e-02,3.734714144590825513e-02,3.253950600787456054e-03,8.375387187804447537e-04,1.588000000000000000e+04,3.201069805713376015e-02,2.550279685555884718e-02
6.150000000000000000e+01,3.218955417097272426e-02,2.151260453576708115e-02,4.834797327250376503e-02,5.876740256389408057e-03,1.070703473767055424e-03,1.588000000000000000e+04,3.806629442736213231e-02,2.631281391458331620e-02
6.200000000000000000e+01,3.224480058775847785e-02,2.149319074316248177e-02,4.852397982805477239e-02,5.917154374838184787e-03,1.074739880839976382e-03,1.588000000000000000e+04,3.816195496259666003e-02,2.632764621292029220e-02
8.900000000000000000e+01,3.514030717788840102e-02,2.052618160564778291e-02,5.766530645253285098e-02,7.972792230016925025e-03,1.298406604499373297e-03,1.588000000000000000e+04,4.311309940790532258e-02,2.716751494787147600e-02
1.155000000000000000e+02,3.784647366888947012e-02,1.969912020465628202e-02,6.605228990195452510e-02,9.803402669775741068e-03,1.528462273075710661e-03,1.588000000000000000e+04,4.764987633866521466e-02,2.804307099911372905e-02
1.160000000000000000e+02,3.789655958143547942e-02,1.968446205226305479e-02,6.620610581816568918e-02,9.836619928268796470e-03,1.532908319722503824e-03,1.588000000000000000e+04,4.773317950970427936e-02,2.805993965316668295e-02
1.930000000000000000e+02,4.541287942956651752e-02,1.774301618398358565e-02,8.878449882069060217e-02,1.462987259395996491e-02,2.276362790199846619e-03,1.588000000000000000e+04,6.004275202352648416e-02,3.078300683560655088e-02
2.700000000000000000e+02,5.306087646123818641e-02,1.624656164119788609e-02,1.110354541972488202e-01,1.923491180793921590e-02,3.185438443093979981e-03,1.588000000000000000e+04,7.229578826917740231e-02,3.382596465329897051e-02
2.705000000000000000e+02,5.311235812667722267e-02,1.623789474871011745e-02,1.111827548205404081e-01,1.926514751636518308e-02,3.192068494603727928e-03,1.588000000000000000e+04,7.237750564304240575e-02,3.384721061031203959e-02
3.005000000000000000e+02,5.626296269955351897e-02,1.573860476459321839e-02,1.201192944671411467e-01,2.109652378619927826e-02,3.610584287593022329e-03,1.588000000000000000e+04,7.735948648575280417e-02,3.516643891335424071e-02
3.300000000000000000e+02,5.949734130294349888e-02,1.528440598736774923e-02,1.291288254819897563e-01,2.293736308488437958e-02,4.066056247406763663e-03,1.588000000000000000e+04,8.243470438782787846e-02,3.655997821805911929e-02
3.305000000000000000e+02,5.955347185251638059e-02,1.527700061923595656e-02,1.292836662327609132e-01,2.296895451016306780e-02,4.074188880978400762e-03,1.588000000000000000e+04,8.252242636267945186e-02,3.658451734235330932e-02
3.570000000000000000e+02,6.259699974463525662e-02,1.489776827997747050e-02,1.376003276495267880e-01,2.466351212565216083e-02,4.526673207402058356e-03,1.588000000000000000e+04,8.726051187028741052e-02,3.793348761898309579e-02
3.835000000000000000e+02,6.578567069762493447e-02,1.454357028471215015e-02,1.461436460290188588e-01,2.639955466102681877e-02,5.024690955436891121e-03,1.588000000000000000e+04,9.218522535865175671e-02,3.938611603659811222e-02
3.840000000000000000e+02,6.584732426050197984e-02,1.453712050674884314e-02,1.463070910545106740e-01,2.643271928022788292e-02,5.034558760815022703e-03,1.588000000000000000e+04,9.228004354072985582e-02,3.941460498027409692e-02
4.310000000000000000e+02,7.190813014008010096e-02,1.396843521890466823e-02,1.620466543730178510e-01,2.961714516237297368e-02,6.047954467811769708e-03,1.588000000000000000e+04,1.015252753024530746e-01,4.229098497770712728e-02


==> supplementary_materials/figures/data/mass_fraction_fiber4_r140.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,2.500006976894615304e-02,2.499755929232428189e-02,2.500059085683387430e-02,4.466746193611766375e-07,6.250034886516934963e-04,1.588000000000000000e+04,2.500051644356551458e-02,2.499962309432679150e-02
-2.450000000000000000e+01,2.500167288150756742e-02,2.494390863760301280e-02,2.501261216347332519e-02,1.018705626882184771e-05,6.250837506500264229e-04,1.588000000000000000e+04,2.501185993777638866e-02,2.499148582523874618e-02
0.000000000000000000e+00,2.500279722451798775e-02,2.490782305941867739e-02,2.502061546725032129e-02,1.736511775024362467e-05,6.251401705976789361e-04,1.588000000000000000e+04,2.502016234226822969e-02,2.498543210676774581e-02
1.000000000000000000e+00,2.503839058026538847e-02,2.485721742799604575e-02,2.512464733182761742e-02,4.348903209429788499e-05,6.269228941458350902e-04,1.588000000000000000e+04,2.508187961235968516e-02,2.499490154817109178e-02
2.900000000000000000e+01,2.596143056328839918e-02,2.413508278202945029e-02,2.764384805948427379e-02,6.942957972839442068e-04,6.744779235465711825e-04,1.588000000000000000e+04,2.665572636057234393e-02,2.526713476600445443e-02
5.650000000000000000e+01,2.674493621947673233e-02,2.354943127728005223e-02,2.958843510456013112e-02,1.141920425402924519e-03,7.165955956418307727e-04,1.588000000000000000e+04,2.788685664487965815e-02,2.560301579407380651e-02
5.700000000000000000e+01,2.675793936950246130e-02,2.354003123728549973e-02,2.961960842566323249e-02,1.148757898483248989e-03,7.173069640112974578e-04,1.588000000000000000e+04,2.790669726798571115e-02,2.560918147101921144e-02
8.250000000000000000e+01,2.736787060015569151e-02,2.310312011439429741e-02,3.106417187822510528e-02,1.453462043518668036e-03,7.511128930988156737e-04,1.588000000000000000e+04,2.882133264367435846e-02,2.591440855663702456e-02
1.075000000000000000e+02,2.787628318916136536e-02,2.274103986400924371e-02,3.224478517331402089e-02,1.688942839446693281e-03,7.799396923572387078e-04,1.588000000000000000e+04,2.956522602860806037e-02,2.618734034971467034e-02
1.080000000000000000e+02,2.788565914961087591e-02,2.273436177354240528e-02,3.226635009176239549e-02,1.693168489065530365e-03,7.804768057406414163e-04,1.588000000000000000e+04,2.957882763867640541e-02,2.619249066054534641e-02
1.345000000000000000e+02,2.834366841083085092e-02,2.240786684218289831e-02,3.331272430085917280e-02,1.895728199560545559e-03,8.069573243897396444e-04,1.588000000000000000e+04,3.023939661039139540e-02,2.644794021127030645e-02
1.605000000000000000e+02,2.872790207558332046e-02,2.213352492609504604e-02,3.418237611431323292e-02,2.061254069694188132e-03,8.295411260041353398e-04,1.588000000000000000e+04,3.078915614527751032e-02,2.666664800588913059e-02
1.610000000000000000e+02,2.873473746725652492e-02,2.212864170738189362e-02,3.419779836231148784e-02,2.064172684237366388e-03,8.299459461825072458e-04,1.588000000000000000e+04,3.079891015149389261e-02,2.667056478301915723e-02
1.885000000000000000e+02,2.908239442734576394e-02,2.188022410798230039e-02,3.498061255530101471e-02,2.211755170430131524e-03,8.506775265616362946e-04,1.588000000000000000e+04,3.129414959777589850e-02,2.687063925691563285e-02
2.160000000000000000e+02,2.938106892061424086e-02,2.166686720044253001e-02,3.565143012670923817e-02,2.337574844566668586e-03,8.687114670718351856e-04,1.588000000000000000e+04,3.171864376518090944e-02,2.704349407604757227e-02
2.165000000000000000e+02,2.938610010177294951e-02,2.166327489784954444e-02,3.566272196738990569e-02,2.339689196292427456e-03,8.690170247266675767e-04,1.588000000000000000e+04,3.172578929806537523e-02,2.704641090548052379e-02
2.455000000000000000e+02,2.965635875795354093e-02,2.147044840938461957e-02,3.626907487092082688e-02,2.453105254920061751e-03,8.855173401721641449e-04,1.588000000000000000e+04,3.210946401287360225e-02,2.720325350303347961e-02
2.745000000000000000e+02,2.988909059083204658e-02,2.130470058778131601e-02,3.679111185580113269e-02,2.550617273935475680e-03,8.998633848250627530e-04,1.588000000000000000e+04,3.243970786476751966e-02,2.733847331689657004e-02
2.750000000000000000e+02,2.989281198043799298e-02,2.130205318312260870e-02,3.679945964376112044e-02,2.552175934720938948e-03,9.000938100995859673e-04,1.588000000000000000e+04,3.244498791515892933e-02,2.734063604571705317e-02
3.055000000000000000e+02,3.010325005363962206e-02,2.115252393714003865e-02,3.727157756594214055e-02,2.640308142236374653e-03,9.131768908779138924e-04,1.588000000000000000e+04,3.274355819587599498e-02,2.746294191140324914e-02
3.360000000000000000e+02,3.028468820657070210e-02,2.102391754402040472e-02,3.767878362776611728e-02,2.716306946841545202e-03,9.245406631986622823e-04,1.588000000000000000e+04,3.300099515341224643e-02,2.756838125972915776e-02
3.365000000000000000e+02,3.028744787992097148e-02,2.102196396391366531e-02,3.768497856876767971e-02,2.717463115905779589e-03,9.247141048652377871e-04,1.588000000000000000e+04,3.300491099582675281e-02,2.756998476401519016e-02
3.690000000000000000e+02,3.045360281486998721e-02,2.090449355373572363e-02,3.805869666842989080e-02,2.787092129500465601e-03,9.351898069441807538e-04,1.588000000000000000e+04,3.324069494437045108e-02,2.766651068536952335e-02
4.015000000000000000e+02,3.059654704901390576e-02,2.080368603586679396e-02,3.838186359640305412e-02,2.847029595320146531e-03,9.442542688391503255e-04,1.588000000000000000e+04,3.344357664433405403e-02,2.774951745369375750e-02
4.020000000000000000e+02,3.059858483381389105e-02,2.080225073034240590e-02,3.838647218971635161e-02,2.847884326393481432e-03,9.443838389686231172e-04,1.588000000000000000e+04,3.344646916020737465e-02,2.775070050742041092e-02
4.375000000000000000e+02,3.073214876731263784e-02,2.070828956479398367e-02,3.868863688725097255e-02,2.903925284989898343e-03,9.528977499170392411e-04,1.588000000000000000e+04,3.363607405230253922e-02,2.782822348232273993e-02
4.725000000000000000e+02,3.084472920660869324e-02,2.062926988066560510e-02,3.894348714759768293e-02,2.951193032533115483e-03,9.601068601442913630e-04,1.588000000000000000e+04,3.379592223914180960e-02,2.789353617407557689e-02
4.730000000000000000e+02,3.084621541476827156e-02,2.062822784579258426e-02,3.894685247939695671e-02,2.951817232648357419e-03,9.602022303892475625e-04,1.588000000000000000e+04,3.379803264741662594e-02,2.789439818211991370e-02
5.120000000000000000e+02,3.095273729032235049e-02,2.055361929600240181e-02,3.918812496038179966e-02,2.996570612204614310e-03,9.670513811976400986e-04,1.588000000000000000e+04,3.394930790252696784e-02,2.795616667811773662e-02
5.510000000000000000e+02,3.104281858650801210e-02,2.049064691377159436e-02,3.939226347360068325e-02,3.034440577475259679e-03,9.728644154130756169e-04,1.588000000000000000e+04,3.407725916398327004e-02,2.800837800903275415e-02
5.515000000000000000e+02,3.104387915149585050e-02,2.048990617899272559e-02,3.939466745316201612e-02,3.034886572916309540e-03,9.729329692831465044e-04,1.588000000000000000e+04,3.407876572441215918e-02,2.800899257857954183e-02
5.965000000000000000e+02,3.113072949627493369e-02,2.042929956684715748e-02,3.959157611808349075e-02,3.071420663784726890e-03,9.785559438641661719e-04,1.588000000000000000e+04,3.420215016005966058e-02,2.805930883249020680e-02
6.415000000000000000e+02,3.120268784619134594e-02,2.037916372631217235e-02,3.975478915205252900e-02,3.101707809802928695e-03,9.832283201642497660e-04,1.588000000000000000e+04,3.430439565599427421e-02,2.810098003638841768e-02
6.420000000000000000e+02,3.120341436756212880e-02,2.037865789595468685e-02,3.975643733136527413e-02,3.102013685029334292e-03,9.832755570958918046e-04,1.588000000000000000e+04,3.430542805259146483e-02,2.810140068253279277e-02
6.960000000000000000e+02,3.127370190206058692e-02,2.032975511292805029e-02,3.991592050519787022e-02,3.131613835682610023e-03,9.878514358747868783e-04,1.588000000000000000e+04,3.440531573774319868e-02,2.814208806637797516e-02
7.500000000000000000e+02,3.133007669453771044e-02,2.029058016841549933e-02,4.004387763594560029e-02,3.155366939770186743e-03,9.915300462102095026e-04,1.588000000000000000e+04,3.448544363430789544e-02,2.817470975476752543e-02
7.505000000000000000e+02,3.133054311137719455e-02,2.029025623036697507e-02,4.004493644491097931e-02,3.155563506944479568e-03,9.915605127002245604e-04,1.588000000000000000e+04,3.448610661832167412e-02,2.817497960443271499e-02
8.190000000000000000e+02,3.138632034099562290e-02,2.025153806231816747e-02,4.017157416453612934e-02,3.179075866402464919e-03,9.952076279119380624e-04,1.588000000000000000e+04,3.456539620739808999e-02,2.820724447459315928e-02
8.875000000000000000e+02,3.142870200427379246e-02,2.022214527626326266e-02,4.026782240097805804e-02,3.196948932144295149e-03,9.979837921481817149e-04,1.588000000000000000e+04,3.462565093641808978e-02,2.823175307212949861e-02
8.880000000000000000e+02,3.142897075229084125e-02,2.022195896495140519e-02,4.026843278963510020e-02,3.197062288752565342e-03,9.980014098265170032e-04,1.588000000000000000e+04,3.462603304104340529e-02,2.823190846353827721e-02
9.825000000000000000e+02,3.147128266491177467e-02,2.019263714542222574e-02,4.036454308139207636e-02,3.214912606016283921e-03,1.000777295639098926e-03,1.588000000000000000e+04,3.468619527092806076e-02,2.825637005889549205e-02
1.076500000000000000e+03,3.150027874385439436e-02,2.017255572919474799e-02,4.043041840730703107e-02,3.227149213408357295e-03,1.002682052986127387e-03,1.588000000000000000e+04,3.472742795726275339e-02,2.827312953044603533e-02
1.077000000000000000e+03,3.150040606455007525e-02,2.017246757473306618e-02,4.043070768385828573e-02,3.227202950966464191e-03,1.002690421118269688e-03,1.588000000000000000e+04,3.472760901551653900e-02,2.827320311358361149e-02
1.203000000000000000e+03,3.152569228180840399e-02,2.015496368517543518e-02,4.048816224889019433e-02,3.237876602749789959e-03,1.004353118741908380e-03,1.588000000000000000e+04,3.476356888455819222e-02,2.828781567905861577e-02
1.328500000000000000e+03,3.154108325112200267e-02,2.014431327114394113e-02,4.052313650052963290e-02,3.244374545416768129e-03,1.005365898845157193e-03,1.588000000000000000e+04,3.478545779653877124e-02,2.829670870570523411e-02
1.329500000000000000e+03,3.151869087836755429e-02,2.018184036054244263e-02,4.046141080336126961e-02,3.224121025018551832e-03,1.003822831070056657e-03,1.588000000000000000e+04,3.474281190338610742e-02,2.829456985334900115e-02
1.355500000000000000e+03,3.037670343316337812e-02,2.143102714834808215e-02,3.784201307912742063e-02,2.613624359520819954e-03,9.295751437590404551e-04,1.588000000000000000e+04,3.299032779268419591e-02,2.776307907364255687e-02
1.381000000000000000e+03,2.941929727086344676e-02,2.247437049173157952e-02,3.580916296760561918e-02,2.206253747270639932e-03,8.703626075087790267e-04,1.588000000000000000e+04,3.162555101813408626e-02,2.721304352359280726e-02
1.381500000000000000e+03,2.940236951331354903e-02,2.249325680748021777e-02,3.577371619410797676e-02,2.199440660307997938e-03,8.693368722156461295e-04,1.588000000000000000e+04,3.160181017362154871e-02,2.720292885300554936e-02
1.403000000000000000e+03,2.873860822386399214e-02,2.324921246044609965e-02,3.438869012625078020e-02,1.938032030903282226e-03,8.296635707975500828e-04,1.588000000000000000e+04,3.067664025476727480e-02,2.680057619296070948e-02
1.424000000000000000e+03,2.820221719993862286e-02,2.388336859776829177e-02,3.327009646133381737e-02,1.731561454587473084e-03,7.983633600635268047e-04,1.588000000000000000e+04,2.993377865452609421e-02,2.647065574535115151e-02
1.424500000000000000e+03,2.819067346671722679e-02,2.389724950488816141e-02,3.324597653117072893e-02,1.727138115549518545e-03,7.976970765772586295e-04,1.588000000000000000e+04,2.991781158226674425e-02,2.646353535116770933e-02
1.445000000000000000e+03,2.776163400123513383e-02,2.437950224341527139e-02,3.234702966600739443e-02,1.562856866930767245e-03,7.731508440050472841e-04,1.588000000000000000e+04,2.932449086816590195e-02,2.619877713430436572e-02
1.465500000000000000e+03,2.740986392415378434e-02,2.449811158691956800e-02,3.160512417121867645e-02,1.427887577924392450e-03,7.533395032758179437e-04,1.588000000000000000e+04,2.883775150207817592e-02,2.598197634622939275e-02
1.466000000000000000e+03,2.740214041639996156e-02,2.450077064842238680e-02,3.158877335895564353e-02,1.424917594043562542e-03,7.529076895499151392e-04,1.588000000000000000e+04,2.882705801044352367e-02,2.597722282235639946e-02
1.486500000000000000e+03,2.711648567632229598e-02,2.460089812719415403e-02,3.098186934318203356e-02,1.314803699310494300e-03,7.370325042019128465e-04,1.588000000000000000e+04,2.843128937563279071e-02,2.580168197701180124e-02
1.506500000000000000e+03,2.688928729243266619e-02,2.466306046160466822e-02,3.049577543891791864e-02,1.226796274097496703e-03,7.245388001931204721e-04,1.588000000000000000e+04,2.811608356653016311e-02,2.566249101833516927e-02
1.507000000000000000e+03,2.688417868551692264e-02,2.466438365400072316e-02,3.048480701869328569e-02,1.224812693380539870e-03,7.242592297286684806e-04,1.588000000000000000e+04,2.810899137889746185e-02,2.565936599213638342e-02
1.527500000000000000e+03,2.669574895597001674e-02,2.471359045146997654e-02,3.007894652106618202e-02,1.151502171514940699e-03,7.139889695711778292e-04,1.588000000000000000e+04,2.784725112748495657e-02,2.554424678445507690e-02
1.548000000000000000e+03,2.654321460332186022e-02,2.475406738980313534e-02,2.975022753900219072e-02,1.091954886754239930e-03,7.057346069527052883e-04,1.588000000000000000e+04,2.763516949007609885e-02,2.545125971656762159e-02
1.548500000000000000e+03,2.653988411251941015e-02,2.475495844831023667e-02,2.974305474165242144e-02,1.090652825338006386e-03,7.055549722913779988e-04,1.588000000000000000e+04,2.763053693785741741e-02,2.544923128718140290e-02
1.570000000000000000e+03,2.641189974739796553e-02,2.478946463111814796e-02,2.946674956200899184e-02,1.040562523149164914e-03,6.986712186311834624e-04,1.588000000000000000e+04,2.745246227054713023e-02,2.537133722424880083e-02
1.591000000000000000e+03,2.631178547206394422e-02,2.479991628398516001e-02,2.924965033765259195e-02,1.001316088218685320e-03,6.933126886364406960e-04,1.588000000000000000e+04,2.731310156028262867e-02,2.531046938384525977e-02
1.591500000000000000e+03,2.630966003298577244e-02,2.479985673709377003e-02,2.924503155976744886e-02,1.000482391907456378e-03,6.931991760678057630e-04,1.588000000000000000e+04,2.731014242489322730e-02,2.530917764107831758e-02
1.614500000000000000e+03,2.622303400883126134e-02,2.479750796568437610e-02,2.905642116143229703e-02,9.664906828061438446e-04,6.885816168682721335e-04,1.588000000000000000e+04,2.718952469163740671e-02,2.525654332602511598e-02
1.637500000000000000e+03,2.615503954130952644e-02,2.479577550940452804e-02,2.890785297763175110e-02,9.397981386269199915e-04,6.849693139488315661e-04,1.588000000000000000e+04,2.709483767993644751e-02,2.521524140268260536e-02
1.638000000000000000e+03,2.615373692682372575e-02,2.479574331077225025e-02,2.890500200126727703e-02,9.392867266006026073e-04,6.849002147922712141e-04,1.588000000000000000e+04,2.709302365342432933e-02,2.521445020022312217e-02
1.665000000000000000e+03,2.609270186592781496e-02,2.479427746270766383e-02,2.877120532947213122e-02,9.153243799918804298e-04,6.816669093848003614e-04,1.588000000000000000e+04,2.700802624591969528e-02,2.517737748593593464e-02
1.692000000000000000e+03,2.604683457217553399e-02,2.479323209960329621e-02,2.867037005393312243e-02,8.973197382961648101e-04,6.792427739430144254e-04,1.588000000000000000e+04,2.694415431047169837e-02,2.514951483387936962e-02
1.692500000000000000e+03,2.604610281203692534e-02,2.479321581726559934e-02,2.866875921118078319e-02,8.970325317377749862e-04,6.792041390581938717e-04,1.588000000000000000e+04,2.694313534377469968e-02,2.514907028029915101e-02
1.728500000000000000e+03,2.600242236077405025e-02,2.478210515233526118e-02,2.857247493071522412e-02,8.798913789755033726e-04,6.769001774668775926e-04,1.588000000000000000e+04,2.688231373974955471e-02,2.512253098179854580e-02
1.764000000000000000e+03,2.597295292094518523e-02,2.477106506138615494e-02,2.850736167100299465e-02,8.683305949863163488e-04,6.753482814558243444e-04,1.588000000000000000e+04,2.684128351593150288e-02,2.510462232595886758e-02
1.764500000000000000e+03,2.597261209477080487e-02,2.477093710084319819e-02,2.850660781910593564e-02,8.681969076136300924e-04,6.753303448958247095e-04,1.588000000000000000e+04,2.684080900238443659e-02,2.510441518715717316e-02
1.821500000000000000e+03,2.594354500961218099e-02,2.475998836714323956e-02,2.844224255725934583e-02,8.567967375333243986e-04,6.738016283152207294e-04,1.588000000000000000e+04,2.680034174714550702e-02,2.508674827207885497e-02
1.878000000000000000e+03,2.592778558158721422e-02,2.475400788169821939e-02,2.840744550137647498e-02,8.506163265566222403e-04,6.729736132997664365e-04,1.588000000000000000e+04,2.677840190814383819e-02,2.507716925503059024e-02
1.878500000000000000e+03,2.592768409760126680e-02,2.475396921224290794e-02,2.840722282634784365e-02,8.505765257449091109e-04,6.729682830911538427e-04,1.588000000000000000e+04,2.677826062334617493e-02,2.507710757185635866e-02
1.988500000000000000e+03,2.591455476217826778e-02,2.474893910319132459e-02,2.837839152382615540e-02,8.454266118427985728e-04,6.722788946779484831e-04,1.588000000000000000e+04,2.675998137402106625e-02,2.506912815033546932e-02


==> supplementary_materials/figures/data/mass_fraction_fiber4_r180.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,2.500006976894615304e-02,2.499755929232428189e-02,2.500059085683387430e-02,4.466746193611766375e-07,6.250034886516934963e-04,1.588000000000000000e+04,2.500051644356551458e-02,2.499962309432679150e-02
-2.450000000000000000e+01,2.500167288150756742e-02,2.494390863760301280e-02,2.501261216347332519e-02,1.018705626882184771e-05,6.250837506500264229e-04,1.588000000000000000e+04,2.501185993777638866e-02,2.499148582523874618e-02
0.000000000000000000e+00,2.500279722451798775e-02,2.490782305941867739e-02,2.502061546725032129e-02,1.736511775024362467e-05,6.251401705976789361e-04,1.588000000000000000e+04,2.502016234226822969e-02,2.498543210676774581e-02
1.000000000000000000e+00,2.512146624999481506e-02,2.486159084573515837e-02,2.542710753677068433e-02,1.165727641122039926e-04,6.311016557589613609e-04,1.588000000000000000e+04,2.523803901410701794e-02,2.500489348588261218e-02
3.550000000000000000e+01,2.922733244466917124e-02,2.263266728841125189e-02,3.886156455780261088e-02,3.628256599051332253e-03,8.674012077797709939e-04,1.588000000000000000e+04,3.285558904372050393e-02,2.559907584561783855e-02
6.950000000000000000e+01,3.306597892584075410e-02,2.120927720751572543e-02,5.113343577596746181e-02,6.512207834073236584e-03,1.135767813198309672e-03,1.588000000000000000e+04,3.957818675991399415e-02,2.655377109176751751e-02
7.000000000000000000e+01,3.312023366719934331e-02,2.119081101048703522e-02,5.130538744303083515e-02,6.551161509421385074e-03,1.139867595292409254e-03,1.588000000000000000e+04,3.967139517662073012e-02,2.656907215777795650e-02
1.055000000000000000e+02,3.683792392419794198e-02,1.999925862726388559e-02,6.294425587042237757e-02,9.129725870226531453e-03,1.440384533510478916e-03,1.588000000000000000e+04,4.596764979442446997e-02,2.770819805397141053e-02
1.410000000000000000e+02,4.036839084315958087e-02,1.898983348601687368e-02,7.373757558405713564e-02,1.145136678991479605e-02,1.760740780623253326e-03,1.588000000000000000e+04,5.181975763307437866e-02,2.891702405324478309e-02
1.415000000000000000e+02,4.041730253425962482e-02,1.897665413174917312e-02,7.388547339045223317e-02,1.148287624269060669e-02,1.765414790950817952e-03,1.588000000000000000e+04,5.190017877695023152e-02,2.893442629156901813e-02
1.465000000000000000e+02,4.090558541505331241e-02,1.884627917140737838e-02,7.535963762413873390e-02,1.179658842555307043e-02,1.812426416630114534e-03,1.588000000000000000e+04,5.270217384060638111e-02,2.910899698950024372e-02
1.510000000000000000e+02,4.134388638061553545e-02,1.873109217227829706e-02,7.667940940173384456e-02,1.207692153597975104e-02,1.855168974839458860e-03,1.588000000000000000e+04,5.342080791659528649e-02,2.926696484463578440e-02
1.520000000000000000e+02,4.121566315990979334e-02,1.887219577340858503e-02,7.627776076346219625e-02,1.196950660578595393e-02,1.841999978097099170e-03,1.588000000000000000e+04,5.318516976569574728e-02,2.924615655412383941e-02
1.745000000000000000e+02,3.937407921637680469e-02,2.138846509053023495e-02,7.088844076446917941e-02,1.055642363924451550e-02,1.661756194188716016e-03,1.588000000000000000e+04,4.993050285562131846e-02,2.881765557713229092e-02
1.965000000000000000e+02,3.771581875429823316e-02,2.335415514014801963e-02,6.641057073019786261e-02,9.547895026283318223e-03,1.513645283740000123e-03,1.588000000000000000e+04,4.726371378058154965e-02,2.816792372801491667e-02
1.970000000000000000e+02,3.768062467877982685e-02,2.336458214373532405e-02,6.631714850042534637e-02,9.527722771815048258e-03,1.510606977399634159e-03,1.588000000000000000e+04,4.720834745059487858e-02,2.815290190696477859e-02
2.130000000000000000e+02,3.661645147456343841e-02,2.367582446765759477e-02,6.350735386135003546e-02,8.931442902300659042e-03,1.420535190906116333e-03,1.588000000000000000e+04,4.554789437686410092e-02,2.768500857226277936e-02
2.285000000000000000e+02,3.570008552677711444e-02,2.392039769520581602e-02,6.109829783150153709e-02,8.431640945573982623e-03,1.345588675654280347e-03,1.588000000000000000e+04,4.413172647235109880e-02,2.726844458120313008e-02
2.290000000000000000e+02,3.567236566541997361e-02,2.392770102750202757e-02,6.102541926715981946e-02,8.416632043591621912e-03,1.343357367124647190e-03,1.588000000000000000e+04,4.408899770901159726e-02,2.725573362182834997e-02
2.440000000000000000e+02,3.489226599079824770e-02,2.413612812404269253e-02,5.897165707450589128e-02,7.995541580658517902e-03,1.281398911140655327e-03,1.588000000000000000e+04,4.288780757145676387e-02,2.689672441013973153e-02
2.585000000000000000e+02,3.422837381793439326e-02,2.427649974369017194e-02,5.721649768192161450e-02,7.637723936705659994e-03,1.229916401153582743e-03,1.588000000000000000e+04,4.186609775464004979e-02,2.659064988122873327e-02
2.590000000000000000e+02,3.420697550032109069e-02,2.428086674202132103e-02,5.715976926605808445e-02,7.626180014650191415e-03,1.228275794495417832e-03,1.588000000000000000e+04,4.183315551497128471e-02,2.658079548567090014e-02
2.735000000000000000e+02,3.362709661679775391e-02,2.439852586408164381e-02,5.561786847708863335e-02,7.312750361628548093e-03,1.184257944726949206e-03,1.588000000000000000e+04,4.093984697842630027e-02,2.631434625516920756e-02
2.880000000000000000e+02,3.312057901875723603e-02,2.450057313885884575e-02,5.426257704991345465e-02,7.037611073026125118e-03,1.146500724152921822e-03,1.588000000000000000e+04,4.015819009178336202e-02,2.608296794573111005e-02
2.885000000000000000e+02,3.310432759112972440e-02,2.450384144122118649e-02,5.421894390619571430e-02,7.028756257711250496e-03,1.145299919791147557e-03,1.588000000000000000e+04,4.013308384884097663e-02,2.607557133341847216e-02
3.035000000000000000e+02,3.265155221051982415e-02,2.459487153373052584e-02,5.299914562998561673e-02,6.781254350592897176e-03,1.112109272323736926e-03,1.588000000000000000e+04,3.943280656111271959e-02,2.587029785992692871e-02
3.180000000000000000e+02,3.227274085929571906e-02,2.461492746561348352e-02,5.197188023898031278e-02,6.572842666452537869e-03,1.084732063289193908e-03,1.588000000000000000e+04,3.884558352574825346e-02,2.569989819284318119e-02
3.185000000000000000e+02,3.226062456367092407e-02,2.461462439142051220e-02,5.193891297475199120e-02,6.566154207794827613e-03,1.083862278318669867e-03,1.588000000000000000e+04,3.882677877146575168e-02,2.569447035587609646e-02
3.340000000000000000e+02,3.191359359593346628e-02,2.460658899408122574e-02,5.099155513608953638e-02,6.373945222514719976e-03,1.059104633906023541e-03,1.588000000000000000e+04,3.828753881844818713e-02,2.553964837341874544e-02
3.490000000000000000e+02,3.162574874573446937e-02,2.456199299126917909e-02,5.020088370736841554e-02,6.213512719658396272e-03,1.038795724045681610e-03,1.588000000000000000e+04,3.783926146539286217e-02,2.541223602607607310e-02
3.495000000000000000e+02,3.161689127525135062e-02,2.455992724736156055e-02,5.017647843227551752e-02,6.208560535257091374e-03,1.038174037831016746e-03,1.588000000000000000e+04,3.782545181050844113e-02,2.540833073999426012e-02
3.660000000000000000e+02,3.134870134953102183e-02,2.449864811121499342e-02,4.943527615597866076e-02,6.058156104959027018e-03,1.019442331694140431e-03,1.588000000000000000e+04,3.740685745449005145e-02,2.529054524457199568e-02
3.825000000000000000e+02,3.112255156486119778e-02,2.444889428239852350e-02,4.880668237711482949e-02,5.930600749435749851e-03,1.003785241156652250e-03,1.588000000000000000e+04,3.705315231429694850e-02,2.519195081542544706e-02
3.830000000000000000e+02,3.111628573788973937e-02,2.444754083931014246e-02,4.878921689144589263e-02,5.927056676740410229e-03,1.003353238971293505e-03,1.588000000000000000e+04,3.704334241463014959e-02,2.518922906114932914e-02
4.015000000000000000e+02,3.090603217660841534e-02,2.440290631363710092e-02,4.820152513992582294e-02,5.807807494397815989e-03,9.889134527935380253e-04,1.588000000000000000e+04,3.671383967100623480e-02,2.509822468221059935e-02
4.200000000000000000e+02,3.073289186141300519e-02,2.436728038408520966e-02,4.771507439283088903e-02,5.709112091487359049e-03,9.771046030384727965e-04,1.588000000000000000e+04,3.644200395290036337e-02,2.502377976992564701e-02
4.205000000000000000e+02,3.072866505462257952e-02,2.436642326751960186e-02,4.770316913646173440e-02,5.706696826902737073e-03,9.768172447133646394e-04,1.588000000000000000e+04,3.643536188152531746e-02,2.502196822771984158e-02
4.425000000000000000e+02,3.056318686775242807e-02,2.433333126173085892e-02,4.723590950919313858e-02,5.611910980777860304e-03,9.656019363693297978e-04,1.588000000000000000e+04,3.617509784853029098e-02,2.495127588697456864e-02
4.645000000000000000e+02,3.043218061323208976e-02,2.430775958722556848e-02,4.686428226217354692e-02,5.536539984170777036e-03,9.567708918727007086e-04,1.588000000000000000e+04,3.596872059740286592e-02,2.489564062906131359e-02
4.650000000000000000e+02,3.042954541738244340e-02,2.430725072342703602e-02,4.685679064540335115e-02,5.535020752857451598e-03,9.565936890431034388e-04,1.588000000000000000e+04,3.596456617023989499e-02,2.489452466452499180e-02
4.930000000000000000e+02,3.030233263558978346e-02,2.428293411219678566e-02,4.649432849459268768e-02,5.461526076284798324e-03,9.480596302398686592e-04,1.588000000000000000e+04,3.576385871187458265e-02,2.484080655930498427e-02
5.210000000000000000e+02,3.020806206734621274e-02,2.426521328970712363e-02,4.622464881528302177e-02,5.406857923851622096e-03,9.417611264733582056e-04,1.588000000000000000e+04,3.561491999119783397e-02,2.480120414349459151e-02
5.215000000000000000e+02,3.020662266062989348e-02,2.426494455695398303e-02,4.622052355076911728e-02,5.406021770924480073e-03,9.416651239493886803e-04,1.588000000000000000e+04,3.561264443155437442e-02,2.480060088970541254e-02
5.615000000000000000e+02,3.011327095782585436e-02,2.424762414181618614e-02,4.595246538880774778e-02,5.351696053709260534e-03,9.354497384307254018e-04,1.588000000000000000e+04,3.546496701153511316e-02,2.476157490411659556e-02
6.015000000000000000e+02,3.005256802496049373e-02,2.423646166011483513e-02,4.577757377148585632e-02,5.316260134549244745e-03,9.314194667130752583e-04,1.588000000000000000e+04,3.536882815950973674e-02,2.473630789041125072e-02
6.020000000000000000e+02,3.005196264426766503e-02,2.423635065903294653e-02,4.577582709797786004e-02,5.315906265787635407e-03,9.313793181990994222e-04,1.588000000000000000e+04,3.536786891005529870e-02,2.473605637848003136e-02
6.740000000000000000e+02,2.999149921407674030e-02,2.422528488789888260e-02,4.560110192214485159e-02,5.280511506562804609e-03,9.273738268789081174e-04,1.588000000000000000e+04,3.527201072063954751e-02,2.471098770751393656e-02
7.460000000000000000e+02,2.996369404586071358e-02,2.422019867108696559e-02,4.552055005380135910e-02,5.264196399711870006e-03,9.255347246086880397e-04,1.588000000000000000e+04,3.522789044557258359e-02,2.469949764614884358e-02
7.465000000000000000e+02,2.996356670468269812e-02,2.422017535077495079e-02,4.552018080689333723e-02,5.264121615425103318e-03,9.255263060479553992e-04,1.588000000000000000e+04,3.522768832010780143e-02,2.469944508925759480e-02
8.555000000000000000e+02,2.994729145597756909e-02,2.421718935533576436e-02,4.547295857872942632e-02,5.254557782664012570e-03,9.244506430406221071e-04,1.588000000000000000e+04,3.520184923864157905e-02,2.469273367331355565e-02


==> supplementary_materials/figures/data/pressure_i180.csv <==
time,pressure
-4.950000000000000000e+01,1.200000000000000000e+02
0.000000000000000000e+00,1.200000000000000000e+02
5.000000000000000000e-01,1.800000000000000000e+02
4.310000000000000000e+02,1.800000000000000000e+02


==> supplementary_materials/figures/data/pressure_r140.csv <==
time,pressure
-4.950000000000000000e+01,1.200000000000000000e+02
0.000000000000000000e+00,1.200000000000000000e+02
5.000000000000000000e-01,1.400000000000000000e+02
1.328500000000000000e+03,1.400000000000000000e+02
1.329000000000000000e+03,1.200000000000000000e+02
1.988500000000000000e+03,1.200000000000000000e+02


==> supplementary_materials/figures/data/pressure_r180.csv <==
time,pressure
-4.950000000000000000e+01,1.200000000000000000e+02
0.000000000000000000e+00,1.200000000000000000e+02
5.000000000000000000e-01,1.800000000000000000e+02
1.510000000000000000e+02,1.800000000000000000e+02
1.515000000000000000e+02,1.200000000000000000e+02
8.555000000000000000e+02,1.200000000000000000e+02


==> supplementary_materials/figures/data/pressure_s140_0.33.csv <==
time,pressure
-4.950000000000000000e+01,1.200000000000000000e+02
0.000000000000000000e+00,1.200000000000000000e+02
5.000000000000000000e-01,1.400000000000000000e+02
9.005000000000000000e+02,1.400000000000000000e+02


==> supplementary_materials/figures/data/pressure_s140_1.csv <==
time,pressure
-4.950000000000000000e+01,1.200000000000000000e+02
0.000000000000000000e+00,1.200000000000000000e+02
5.000000000000000000e-01,1.400000000000000000e+02
1.328500000000000000e+03,1.400000000000000000e+02


==> supplementary_materials/figures/data/pressure_s140_243.csv <==
time,pressure
-4.950000000000000000e+01,1.200000000000000000e+02
0.000000000000000000e+00,1.200000000000000000e+02
5.000000000000000000e-01,1.400000000000000000e+02
2.290000000000000000e+02,1.400000000000000000e+02


==> supplementary_materials/figures/data/pressure_s140_27.csv <==
time,pressure
-4.950000000000000000e+01,1.200000000000000000e+02
0.000000000000000000e+00,1.200000000000000000e+02
5.000000000000000000e-01,1.400000000000000000e+02
3.010000000000000000e+02,1.400000000000000000e+02


==> supplementary_materials/figures/data/pressure_s140_3.csv <==
time,pressure
-4.950000000000000000e+01,1.200000000000000000e+02
0.000000000000000000e+00,1.200000000000000000e+02
5.000000000000000000e-01,1.400000000000000000e+02
6.775000000000000000e+02,1.400000000000000000e+02


==> supplementary_materials/figures/data/pressure_s140_81.csv <==
time,pressure
-4.950000000000000000e+01,1.200000000000000000e+02
0.000000000000000000e+00,1.200000000000000000e+02
5.000000000000000000e-01,1.400000000000000000e+02
2.540000000000000000e+02,1.400000000000000000e+02


==> supplementary_materials/figures/data/pressure_s140_9.csv <==
time,pressure
-4.950000000000000000e+01,1.200000000000000000e+02
0.000000000000000000e+00,1.200000000000000000e+02
5.000000000000000000e-01,1.400000000000000000e+02
4.245000000000000000e+02,1.400000000000000000e+02


==> supplementary_materials/figures/data/pressure_s180_0.33.csv <==
time,pressure
-4.950000000000000000e+01,1.200000000000000000e+02
0.000000000000000000e+00,1.200000000000000000e+02
5.000000000000000000e-01,1.800000000000000000e+02
5.000000000000000000e+01,1.800000000000000000e+02


==> supplementary_materials/figures/data/pressure_s180_1.csv <==
time,pressure
-4.950000000000000000e+01,1.200000000000000000e+02
0.000000000000000000e+00,1.200000000000000000e+02
5.000000000000000000e-01,1.800000000000000000e+02
4.310000000000000000e+02,1.800000000000000000e+02


==> supplementary_materials/figures/data/pressure_s180_243.csv <==
time,pressure
-4.950000000000000000e+01,1.200000000000000000e+02
0.000000000000000000e+00,1.200000000000000000e+02
5.000000000000000000e-01,1.800000000000000000e+02
3.120000000000000000e+02,1.800000000000000000e+02


==> supplementary_materials/figures/data/pressure_s180_27.csv <==
time,pressure
-4.950000000000000000e+01,1.200000000000000000e+02
0.000000000000000000e+00,1.200000000000000000e+02
5.000000000000000000e-01,1.800000000000000000e+02
4.065000000000000000e+02,1.800000000000000000e+02


==> supplementary_materials/figures/data/pressure_s180_3.csv <==
time,pressure
-4.950000000000000000e+01,1.200000000000000000e+02
0.000000000000000000e+00,1.200000000000000000e+02
5.000000000000000000e-01,1.800000000000000000e+02
7.085000000000000000e+02,1.800000000000000000e+02


==> supplementary_materials/figures/data/pressure_s180_81.csv <==
time,pressure
-4.950000000000000000e+01,1.200000000000000000e+02
0.000000000000000000e+00,1.200000000000000000e+02
5.000000000000000000e-01,1.800000000000000000e+02
3.310000000000000000e+02,1.800000000000000000e+02


==> supplementary_materials/figures/data/pressure_s180_9.csv <==
time,pressure
-4.950000000000000000e+01,1.200000000000000000e+02
0.000000000000000000e+00,1.200000000000000000e+02
5.000000000000000000e-01,1.800000000000000000e+02
7.560000000000000000e+02,1.800000000000000000e+02


==> supplementary_materials/figures/data/stress_collagen_1_i180.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,5.162868965034644653e+00,5.060353113447670914e+00,5.182210870431937622e+00,1.817406535836164905e-02,2.665554624676955342e+01,1.588000000000000000e+04,5.181043030393007065e+00,5.144694899676283129e+00
-2.450000000000000000e+01,5.162914275473866610e+00,5.093530894356944394e+00,5.176348877564241668e+00,1.340140582679372888e-02,2.665586341356998901e+01,1.588000000000000000e+04,5.176315681300660998e+00,5.149512869647073110e+00
0.000000000000000000e+00,5.162990524973489315e+00,5.109174784436081751e+00,5.172173123196039946e+00,9.454777690739371229e-03,2.665656055378720168e+01,1.588000000000000000e+04,5.172445302664228528e+00,5.153535747282749213e+00
1.000000000000000000e+00,9.224514914315603775e+00,4.719062958832089372e+00,1.250836848758771680e+01,1.618236797131174853e+00,8.771036573602037834e+01,1.588000000000000000e+04,1.084275171144677685e+01,7.606278117184428034e+00
5.000000000000000000e+00,9.182783546888023452e+00,4.817937033584171580e+00,1.227738584263829402e+01,1.520780315435349417e+00,8.663628643681305164e+01,1.588000000000000000e+04,1.070356386232337265e+01,7.662003231452674257e+00
8.500000000000000000e+00,9.133901756442726949e+00,4.889243796224750582e+00,1.207154323029911147e+01,1.442414311889449463e+00,8.550872034349100659e+01,1.588000000000000000e+04,1.057631606833217575e+01,7.691487444553276376e+00
9.000000000000000000e+00,9.126166128685268220e+00,4.898419960634515569e+00,1.204202552292865747e+01,1.431706804710775272e+00,8.533669258301740967e+01,1.588000000000000000e+04,1.055787293339604460e+01,7.694459323974492726e+00
1.800000000000000000e+01,8.965295092312166148e+00,5.028840149561382589e+00,1.151553812587095749e+01,1.257653106981521773e+00,8.195820742973688766e+01,1.588000000000000000e+04,1.022294819929368792e+01,7.707641985330643486e+00
2.650000000000000000e+01,8.794441822945499254e+00,5.107279310665906458e+00,1.106463676973611499e+01,1.121559964672295573e+00,7.860010373152870500e+01,1.588000000000000000e+04,9.916001787617794605e+00,7.672881858273203903e+00
2.700000000000000000e+01,8.784241440887301522e+00,5.110916405335468760e+00,1.104004583661300209e+01,1.114300585220548534e+00,7.840456348602467074e+01,1.588000000000000000e+04,9.898542026107849168e+00,7.669940855666753876e+00
3.900000000000000000e+01,8.544087436822689341e+00,5.175571356911262910e+00,1.049507138125819594e+01,9.613911650892146277e-01,7.392570310038293258e+01,1.588000000000000000e+04,9.505478601911905301e+00,7.582696271733474269e+00
5.100000000000000000e+01,8.324037794984173289e+00,5.162236988580962915e+00,1.002553578210899055e+01,8.426377701459603076e-01,6.999964362400153561e+01,1.588000000000000000e+04,9.166675565130134373e+00,7.481400024838213980e+00
5.150000000000000000e+01,8.315434545665908672e+00,5.161592947655172736e+00,1.000758530404300117e+01,8.383009400041030457e-01,6.984920014926575504e+01,1.588000000000000000e+04,9.153735485670011940e+00,7.477133605661805404e+00
6.100000000000000000e+01,8.161010587484113898e+00,5.152298873632556564e+00,9.709249861530157233e+00,7.637071069362874054e-01,6.718534235421282119e+01,1.588000000000000000e+04,8.924717694420401415e+00,7.397303480547827270e+00
7.000000000000000000e+01,8.030287419378590030e+00,5.147580143361083493e+00,9.462676234994210844e+00,7.048355003418304010e-01,6.498230912037216456e+01,1.588000000000000000e+04,8.735122919720421208e+00,7.325451919036760629e+00
7.050000000000000000e+01,8.023452157612032565e+00,5.147409124107737988e+00,9.449869535943006937e+00,7.018535599712248940e-01,6.486838294513347591e+01,1.588000000000000000e+04,8.725305717583257348e+00,7.321598597640807782e+00
8.000000000000000000e+01,7.901625644927467107e+00,5.145595007963189360e+00,9.222981258167793683e+00,6.501709243296394103e-01,6.285841006341906478e+01,1.588000000000000000e+04,8.551796569257106739e+00,7.251454720597828363e+00
8.900000000000000000e+01,7.799337939623762317e+00,5.145870395585155244e+00,9.034441234402686760e+00,6.087551973817302287e-01,6.120025518679389620e+01,1.588000000000000000e+04,8.408093137005492324e+00,7.190582742242032310e+00
8.950000000000000000e+01,7.794001780902043208e+00,5.145930210387371417e+00,9.024653944752575541e+00,6.066402155658626727e-01,6.111447611184600959e+01,1.588000000000000000e+04,8.400641996467907546e+00,7.187361565336180647e+00
9.950000000000000000e+01,7.694323632489700415e+00,5.147897495878877905e+00,8.842706649624648918e+00,5.678992291112573421e-01,5.952512569591467440e+01,1.588000000000000000e+04,8.262222861600957202e+00,7.126424403378442740e+00
1.090000000000000000e+02,7.611025265930891237e+00,5.150832232707372782e+00,8.691914483882817066e+00,5.365493952159079427e-01,5.821559085214497031e+01,1.588000000000000000e+04,8.147574661146800068e+00,7.074475870714983294e+00
1.095000000000000000e+02,7.606922565340871856e+00,5.151008897244790496e+00,8.684516177008109850e+00,5.350271440412714963e-01,5.815152495995312876e+01,1.588000000000000000e+04,8.141949709382144462e+00,7.071895421299600137e+00
1.200000000000000000e+02,7.526710875667848022e+00,5.155115199662792413e+00,8.542475085971174664e+00,5.056320241451828235e-01,5.690704034973781233e+01,1.588000000000000000e+04,8.032342899813031067e+00,7.021078851522665865e+00
1.305000000000000000e+02,7.456860176231509207e+00,5.159803187188844120e+00,8.420810795867357257e+00,4.805218405755176669e-01,5.583566492713748630e+01,1.588000000000000000e+04,7.937382016807026375e+00,6.976338335655991152e+00
1.310000000000000000e+02,7.453769788691588793e+00,5.160037392077620133e+00,8.415438582610631713e+00,4.794193518741670657e-01,5.578852697776288494e+01,1.588000000000000000e+04,7.933189140565755970e+00,6.974350436817420729e+00
1.425000000000000000e+02,7.388088519848007074e+00,5.165631973427270651e+00,8.301390840344353705e+00,4.561069779775740463e-01,5.479188555246974346e+01,1.588000000000000000e+04,7.844195497825580787e+00,6.931981541870432473e+00
1.540000000000000000e+02,7.331844158070907724e+00,5.171529247245825189e+00,8.203744344335589744e+00,4.362271571123157998e-01,5.394623289084078976e+01,1.588000000000000000e+04,7.768071315183223469e+00,6.895617000958591092e+00
1.545000000000000000e+02,7.329594080957509306e+00,5.171790840443859949e+00,8.199833366058518536e+00,4.354309991300430172e-01,5.391254954661074805e+01,1.588000000000000000e+04,7.765025080087551324e+00,6.894163081827466399e+00
1.675000000000000000e+02,7.276299948378186500e+00,5.178710310226279923e+00,8.106931346339552036e+00,4.164768275607888537e-01,5.311799388666349842e+01,1.588000000000000000e+04,7.692776775938974687e+00,6.859823120817397424e+00
1.800000000000000000e+02,7.233685558160867224e+00,5.185540362917168800e+00,8.031932394625680871e+00,4.010332506375897110e-01,5.248703442246205242e+01,1.588000000000000000e+04,7.634718808798456102e+00,6.832652307523277457e+00
1.805000000000000000e+02,7.232141648170557602e+00,5.185816695392863274e+00,8.029194909613206477e+00,4.004652370241703618e-01,5.246424522526796608e+01,1.588000000000000000e+04,7.632606885194728186e+00,6.831676411146387018e+00
1.950000000000000000e+02,7.192276249318559245e+00,5.193930758062205832e+00,7.957693383026267497e+00,3.854515799090981187e-01,5.187741056696626885e+01,1.588000000000000000e+04,7.577727829227657530e+00,6.806824669409460959e+00
2.090000000000000000e+02,7.162004639684037777e+00,5.201958566772090009e+00,7.901639416052639753e+00,3.732995561009288532e-01,5.143366301744085689e+01,1.588000000000000000e+04,7.535304195784966907e+00,6.788705083583109534e+00
2.095000000000000000e+02,7.161059952259409833e+00,5.202249137636951737e+00,7.899849198557608254e+00,3.729028062955286327e-01,5.141983614279662618e+01,1.588000000000000000e+04,7.533962758554938688e+00,6.788157145963881867e+00
2.255000000000000000e+02,7.135371863741055698e+00,5.211709341868671963e+00,7.849483619349467034e+00,3.613923097002060825e-01,5.104413603537796007e+01,1.588000000000000000e+04,7.496764173441262002e+00,6.773979554040849393e+00
2.415000000000000000e+02,7.117729018436357080e+00,5.221539593748681263e+00,7.811150781636459151e+00,3.518833558230956005e-01,5.078588827599630662e+01,1.588000000000000000e+04,7.469612374259452459e+00,6.765845662613260814e+00
2.420000000000000000e+02,7.117296169581367238e+00,5.221853760712749093e+00,7.810126660252268316e+00,3.516141847282873711e-01,5.077953730043973479e+01,1.588000000000000000e+04,7.468910354309654664e+00,6.765681984853078923e+00
2.605000000000000000e+02,7.105887105649864921e+00,5.233827105765403331e+00,7.778852308912429514e+00,3.426821137828675035e-01,5.061106258934770352e+01,1.588000000000000000e+04,7.448569219432732424e+00,6.763204991866998306e+00
2.785000000000000000e+02,7.102636776964417642e+00,5.246241317876258137e+00,7.759629869458747997e+00,3.356345233401136219e-01,5.056009971874523501e+01,1.588000000000000000e+04,7.438271300304530875e+00,6.767002253624304409e+00
2.790000000000000000e+02,7.102647278704194100e+00,5.246598565845538964e+00,7.759273934591506716e+00,3.354583930823369919e-01,5.056013069917348446e+01,1.588000000000000000e+04,7.438105671786531481e+00,6.767188885621856720e+00
3.005000000000000000e+02,7.107782645637482410e+00,5.262690886549906466e+00,7.750149053108649433e+00,3.287240368574932403e-01,5.062863363003324224e+01,1.588000000000000000e+04,7.436506682494976594e+00,6.779058608779989115e+00
3.215000000000000000e+02,7.120794748372061278e+00,5.279991840682505710e+00,7.751834984847529419e+00,3.234418168458024767e-01,5.081033245732763959e+01,1.588000000000000000e+04,7.444236565217864587e+00,6.797352931526258857e+00
3.220000000000000000e+02,7.121191519617967813e+00,5.280425365834021889e+00,7.752053470212430852e+00,3.233285121357591385e-01,5.081590998583880037e+01,1.588000000000000000e+04,7.444520031753726563e+00,6.797863007482209063e+00
3.475000000000000000e+02,7.146225995747289339e+00,5.304045149239648538e+00,7.768634515534024843e+00,3.181352041602628633e-01,5.116975599042044820e+01,1.588000000000000000e+04,7.464361199907551203e+00,6.828090791587026587e+00
3.725000000000000000e+02,7.178848241577528100e+00,5.330459705813128224e+00,7.793693596429828396e+00,3.138271501359510829e-01,5.163434955576320817e+01,1.588000000000000000e+04,7.492675391713479627e+00,6.865021091441576573e+00
3.730000000000000000e+02,7.179572159652541252e+00,5.331024861629117595e+00,7.794268992993503176e+00,3.137458486469509866e-01,5.164469285320103609e+01,1.588000000000000000e+04,7.493318008299491240e+00,6.865826311005590377e+00
4.310000000000000000e+02,7.278541181835631591e+00,5.408195762401893703e+00,7.875072124042693744e+00,3.044972370280639162e-01,5.306988030303495663e+01,1.588000000000000000e+04,7.583038418863695007e+00,6.974043944807567286e+00


==> supplementary_materials/figures/data/stress_collagen_1_r140.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,5.162868965034644653e+00,5.060353113447670914e+00,5.182210870431937622e+00,1.817406535836164905e-02,2.665554624676955342e+01,1.588000000000000000e+04,5.181043030393007065e+00,5.144694899676283129e+00
-2.450000000000000000e+01,5.162914275473866610e+00,5.093530894356944394e+00,5.176348877564241668e+00,1.340140582679372888e-02,2.665586341356998901e+01,1.588000000000000000e+04,5.176315681300660998e+00,5.149512869647073110e+00
0.000000000000000000e+00,5.162990524973489315e+00,5.109174784436081751e+00,5.172173123196039946e+00,9.454777690739371229e-03,2.665656055378720168e+01,1.588000000000000000e+04,5.172445302664228528e+00,5.153535747282749213e+00
1.000000000000000000e+00,6.491284445270839143e+00,5.006585095897902349e+00,7.427087091899413629e+00,4.869004298807214082e-01,4.237384577803319985e+01,1.588000000000000000e+04,6.978184875151560718e+00,6.004384015390118456e+00
9.000000000000000000e+00,6.457779720688063385e+00,5.066634266839147749e+00,7.275789493830977506e+00,4.252338231457480910e-01,4.188374272527713771e+01,1.588000000000000000e+04,6.883013543833811809e+00,6.032545897542315849e+00
1.700000000000000000e+01,6.400674880809896550e+00,5.107878891542934952e+00,7.128704221387146767e+00,3.728570356877575764e-01,4.110766129889264420e+01,1.588000000000000000e+04,6.773531916497654848e+00,6.027817845122139140e+00
1.750000000000000000e+01,6.396690867126650026e+00,5.109968909988409358e+00,7.119519212462241953e+00,3.698753833772920330e-01,4.105446184880999283e+01,1.588000000000000000e+04,6.766566250503943003e+00,6.026815483749357938e+00
4.350000000000000000e+01,6.179160157855555724e+00,5.168011750757061762e+00,6.687108652851597945e+00,2.535480290048521823e-01,3.824630685944175923e+01,1.588000000000000000e+04,6.432708186860408794e+00,5.925612128850703542e+00
6.900000000000000000e+01,5.997124698976806556e+00,5.159395963279852282e+00,6.379182957812989940e+00,1.890007663933178650e-01,3.600122594477491589e+01,1.588000000000000000e+04,6.186125465370124310e+00,5.808123932583489690e+00
6.950000000000000000e+01,5.993979163032705060e+00,5.159351509600247354e+00,6.374050656501639267e+00,1.880343826074531988e-01,3.596314313591282996e+01,1.588000000000000000e+04,6.182013545640159258e+00,5.805944780425251750e+00
9.050000000000000000e+01,5.874938009733631894e+00,5.158746920081577869e+00,6.185185883976259902e+00,1.541852965087741612e-01,3.453866972387245937e+01,1.588000000000000000e+04,6.029123306242405889e+00,5.720752713224857899e+00
1.110000000000000000e+02,5.779827436301106403e+00,5.156763082358999384e+00,6.055453319344791474e+00,1.301946947217185735e-01,3.342335585195269942e+01,1.588000000000000000e+04,5.910022131022825143e+00,5.649632741579387663e+00
1.115000000000000000e+02,5.777727520006306072e+00,5.156740592914105470e+00,6.052810422921604427e+00,1.296889427871310008e-01,3.339895451731945997e+01,1.588000000000000000e+04,5.907416462793437795e+00,5.648038577219175238e+00
1.340000000000000000e+02,5.692353884295035193e+00,5.156491441416132027e+00,5.940766710458715849e+00,1.098306588817703489e-01,3.241495551767918926e+01,1.588000000000000000e+04,5.802184543176806208e+00,5.582523225413265067e+00
1.565000000000000000e+02,5.622025972551496942e+00,5.157105023444305658e+00,5.842606663420077950e+00,9.431825712191817257e-02,3.161607196967012001e+01,1.588000000000000000e+04,5.716344229673414823e+00,5.527707715429579061e+00
1.570000000000000000e+02,5.620606885455528001e+00,5.157123485288500397e+00,5.840580502593120116e+00,9.401156935133098136e-02,3.160005993600197982e+01,1.588000000000000000e+04,5.714618454806859482e+00,5.526595316104196520e+00
1.820000000000000000e+02,5.556375975832339442e+00,5.158151416740436090e+00,5.747348062089341347e+00,8.034416267992978977e-02,3.087976916928352722e+01,1.588000000000000000e+04,5.636720138512268719e+00,5.476031813152410166e+00
2.065000000000000000e+02,5.504269475382161936e+00,5.159182813844831905e+00,5.669992544691836223e+00,6.951056448866119175e-02,3.030181417619936113e+01,1.588000000000000000e+04,5.573780039870823266e+00,5.434758910893501493e+00
2.070000000000000000e+02,5.503300659902392589e+00,5.159202975801647995e+00,5.668543689064306612e+00,6.931086170126164736e-02,3.029112214883188869e+01,1.588000000000000000e+04,5.572611521603653806e+00,5.433989798201131372e+00
2.350000000000000000e+02,5.454170367016752508e+00,5.160242820950983855e+00,5.594730820367207258e+00,5.924953160733146401e-02,2.975148489943934749e+01,1.588000000000000000e+04,5.513419898624083437e+00,5.394920835409421578e+00
2.630000000000000000e+02,5.413584764993700560e+00,5.161088164842749570e+00,5.533469849082243819e+00,5.101448941618258459e-02,2.930950248590229990e+01,1.588000000000000000e+04,5.464599254409883144e+00,5.362570275577517975e+00
2.635000000000000000e+02,5.412925850169953534e+00,5.161101496264845601e+00,5.532474702908438680e+00,5.088120726784652742e-02,2.930235515669114577e+01,1.588000000000000000e+04,5.463807057437800374e+00,5.362044642902106695e+00
2.965000000000000000e+02,5.373756718376348829e+00,5.161857006711370488e+00,5.473362360168990470e+00,4.297415932484043716e-02,2.887910804666461928e+01,1.588000000000000000e+04,5.416730877701189328e+00,5.330782559051508329e+00
3.295000000000000000e+02,5.341768951871816995e+00,5.162402179320300100e+00,5.425245534645800838e+00,3.652933819616387828e-02,2.853582992773078431e+01,1.588000000000000000e+04,5.378298290067981213e+00,5.305239613675652777e+00
3.300000000000000000e+02,5.341330819485483161e+00,5.162409091965367125e+00,5.424588020969014934e+00,3.644107369414530118e-02,2.853114287503744606e+01,1.588000000000000000e+04,5.377771893179628115e+00,5.304889745791338207e+00
3.705000000000000000e+02,5.309705503721790620e+00,5.162862313777340617e+00,5.377268910103531141e+00,3.006587434154316812e-02,2.819387649305339494e+01,1.588000000000000000e+04,5.339771378063334240e+00,5.279639629380247889e+00
4.110000000000000000e+02,5.284438197076104515e+00,5.163152267813852170e+00,5.339699609666059388e+00,2.495989545292864181e-02,2.792591005509796531e+01,1.588000000000000000e+04,5.309398092529034052e+00,5.259478301623174978e+00
4.115000000000000000e+02,5.284159275022042301e+00,5.163155073870510314e+00,5.339286221053322734e+00,2.490343379921074532e-02,2.792295942481646520e+01,1.588000000000000000e+04,5.309062708821253196e+00,5.259255841222831407e+00
4.640000000000000000e+02,5.258555287841719661e+00,5.163374000688318866e+00,5.301473468330844874e+00,1.970799989997427601e-02,2.765279212054817037e+01,1.588000000000000000e+04,5.278263287741694398e+00,5.238847287941745812e+00
5.165000000000000000e+02,5.238885233264355179e+00,5.163487001189272618e+00,5.272614720518418174e+00,1.569525807557663882e-02,2.744616482844137551e+01,1.588000000000000000e+04,5.254580491339932102e+00,5.223189975188778256e+00
5.170000000000000000e+02,5.238721014091748174e+00,5.163487731903339650e+00,5.272374509795387354e+00,1.566166026057811550e-02,2.744444315108860266e+01,1.588000000000000000e+04,5.254382674352326532e+00,5.223059353831170704e+00
5.900000000000000000e+02,5.218461575124628382e+00,5.163549596496428862e+00,5.242832681985939658e+00,1.150212471950188067e-02,2.723247350992528126e+01,1.588000000000000000e+04,5.229963699844130787e+00,5.206959450405126866e+00
6.630000000000000000e+02,5.203957419302373211e+00,5.163557994901933235e+00,5.221794399437133194e+00,8.503639980277486257e-03,2.708124513380512610e+01,1.588000000000000000e+04,5.212461059282650133e+00,5.195453779322095400e+00
6.635000000000000000e+02,5.203873435381817458e+00,5.163557952554858055e+00,5.221672843114411933e+00,8.486220507300275620e-03,2.708037074741105954e+01,1.588000000000000000e+04,5.212359655889118315e+00,5.195387214874517490e+00
7.770000000000000000e+02,5.188829017941032795e+00,5.163532804557076972e+00,5.199944124862820871e+00,5.353923403583826096e-03,2.692397524192271518e+01,1.588000000000000000e+04,5.194182941344616999e+00,5.183475094537449479e+00
8.900000000000000000e+02,5.179546848890553612e+00,5.163499240197660711e+00,5.186580515369122679e+00,3.408633742454549986e-03,2.682771717863604621e+01,1.588000000000000000e+04,5.182955482633007094e+00,5.176138215148099242e+00
8.905000000000000000e+02,5.179514656316684729e+00,5.163499098944844157e+00,5.186534219026066594e+00,3.401868847013289100e-03,2.682738364771099882e+01,1.588000000000000000e+04,5.182916525163697941e+00,5.176112787469672405e+00
1.109500000000000000e+03,5.170175857420745480e+00,5.163450654746664981e+00,5.173131181225687492e+00,1.433843521302193436e-03,2.673072045256358464e+01,1.588000000000000000e+04,5.171609700942047638e+00,5.168742013899442433e+00
1.328500000000000000e+03,5.166276401643610683e+00,5.163425924793961563e+00,5.167530849272979232e+00,6.086974868334015572e-04,2.669041222869228491e+01,1.588000000000000000e+04,5.166885099130444026e+00,5.165667704156777340e+00
1.329500000000000000e+03,3.642147458468963261e+00,2.939533935318546121e+00,5.342167197318250516e+00,4.265927080157210227e-01,1.344721944776411426e+01,1.588000000000000000e+04,4.068740166484684728e+00,3.215554750453241795e+00
1.333000000000000000e+03,3.644827044812324335e+00,2.996108637699219202e+00,5.307299894428859410e+00,3.934418640151599034e-01,1.343956068695506723e+01,1.588000000000000000e+04,4.038268908827483905e+00,3.251385180797164764e+00
1.336500000000000000e+03,3.658532142128534392e+00,3.058794292044074492e+00,5.277276643419850366e+00,3.644652487721792844e-01,1.351769235255016888e+01,1.588000000000000000e+04,4.022997390900713732e+00,3.294066893356355052e+00
1.337000000000000000e+03,3.661151938650226256e+00,3.068014999938466492e+00,5.273349603521660711e+00,3.606469036992087096e-01,1.353409970703013698e+01,1.588000000000000000e+04,4.021798842349435077e+00,3.300505034951017436e+00
1.380500000000000000e+03,4.041425801424957776e+00,3.663679187871223597e+00,5.128737263874529440e+00,2.014539020347944354e-01,1.637370618306839987e+01,1.588000000000000000e+04,4.242879703459752072e+00,3.839971899390163479e+00
1.423500000000000000e+03,4.382683952661339255e+00,3.998623877112273739e+00,5.162220403067531826e+00,1.442726562895643716e-01,1.922873322826807296e+01,1.588000000000000000e+04,4.526956608950904126e+00,4.238411296371775272e+00
1.424000000000000000e+03,4.386139108424750965e+00,4.002032164234045730e+00,5.162690669816933919e+00,1.437253540508951488e-01,1.925887325585013343e+01,1.588000000000000000e+04,4.529864462475646114e+00,4.242413754373855816e+00
1.447500000000000000e+03,4.535320067565888458e+00,4.163513041473158260e+00,5.179192874029337368e+00,1.197643545106778229e-01,2.058347161587721885e+01,1.588000000000000000e+04,4.655084422076567030e+00,4.415555713055210774e+00
1.470500000000000000e+03,4.657445677161717867e+00,4.315771837796480881e+00,5.187142985320482680e+00,9.932351491414745381e-02,2.170166539632727165e+01,1.588000000000000000e+04,4.756769192075864794e+00,4.558122162247570053e+00
1.471000000000000000e+03,4.659854686935001489e+00,4.318953994846123301e+00,5.187248958333470661e+00,9.891042259982731066e-02,2.172402897504897368e+01,1.588000000000000000e+04,4.758765109534828674e+00,4.560944264335174303e+00
1.493000000000000000e+03,4.756301513997438946e+00,4.452104239723673196e+00,5.189854475718282956e+00,8.200967847980514258e-02,2.262912967941870335e+01,1.588000000000000000e+04,4.838311192477244838e+00,4.674291835517633942e+00
1.515000000000000000e+03,4.835727515536461851e+00,4.570418314414723682e+00,5.189568676372672051e+00,6.750813950590540957e-02,2.338881795341599101e+01,1.588000000000000000e+04,4.903235655042367469e+00,4.768219376030556234e+00
1.515500000000000000e+03,4.837354211083809474e+00,4.572926493972862438e+00,5.189539513945484295e+00,6.720513026505121890e-02,2.340451229302420444e+01,1.588000000000000000e+04,4.904559341348860180e+00,4.770149080818757881e+00
1.537500000000000000e+03,4.901908736739324368e+00,4.675350082490965953e+00,5.187615087220805776e+00,5.497112453454559844e-02,2.403173108785390966e+01,1.588000000000000000e+04,4.956879861273869814e+00,4.846937612204778922e+00
1.559500000000000000e+03,4.954265119199511958e+00,4.762772326968114811e+00,5.184938143267910249e+00,4.472933770741221310e-02,2.454674358496870568e+01,1.588000000000000000e+04,4.998994456906924455e+00,4.909535781492100348e+00
1.560000000000000000e+03,4.955330102301354067e+00,4.764593478169484086e+00,5.184873133750099505e+00,4.451783288286083329e-02,2.455727826021854199e+01,1.588000000000000000e+04,4.999847935184215331e+00,4.910812269418493692e+00
1.583000000000000000e+03,4.999065915014472949e+00,4.840952486535972099e+00,5.181833193360021461e+00,3.571528839521604520e-02,2.499193560448464524e+01,1.588000000000000000e+04,5.034781203409688821e+00,4.963350626619257078e+00
1.606000000000000000e+03,5.033851647447249889e+00,4.904011871960066493e+00,5.178889747139692190e+00,2.854103320794711476e-02,2.534047699908396822e+01,1.588000000000000000e+04,5.062392680655197097e+00,5.005310614239302680e+00
1.606500000000000000e+03,5.034522023901333299e+00,4.905248816780724219e+00,5.178828350692134208e+00,2.840116057537833347e-02,2.534721863506960915e+01,1.588000000000000000e+04,5.062923184476711747e+00,5.006120863325955739e+00
1.632500000000000000e+03,5.065080740186172825e+00,4.962569560070891228e+00,5.175837695694364804e+00,2.195564863300829977e-02,2.565552495511180453e+01,1.588000000000000000e+04,5.087036388819180743e+00,5.043125091553164019e+00
1.658000000000000000e+03,5.088105185487227899e+00,5.007058536146879568e+00,5.173330167879929498e+00,1.700273841015740792e-02,2.588910347169546355e+01,1.588000000000000000e+04,5.105107923897385547e+00,5.071102447077070252e+00
1.658500000000000000e+03,5.088498901067457503e+00,5.007829851094700579e+00,5.173285335355676473e+00,1.691726129314799834e-02,2.589310725989437856e+01,1.588000000000000000e+04,5.105416162360604915e+00,5.071581639774309203e+00
1.691000000000000000e+03,5.110168687822257638e+00,5.050880774933170336e+00,5.170713068938339596e+00,1.216832914936189121e-02,2.611397208623334620e+01,1.588000000000000000e+04,5.122337016971619583e+00,5.098000358672896581e+00
1.723000000000000000e+03,5.125413204474538631e+00,5.081941756783852071e+00,5.168775619948644540e+00,8.770109789179440438e-03,2.626993743142767812e+01,1.588000000000000000e+04,5.134183314263718323e+00,5.116643094685359827e+00
1.723500000000000000e+03,5.125613210229479577e+00,5.082354032056837667e+00,5.168749465980168267e+00,8.725173896572752802e-03,2.627198690953847304e+01,1.588000000000000000e+04,5.134338384126052368e+00,5.116888036332906786e+00
1.770500000000000000e+03,5.140411457399934214e+00,5.113246572967233838e+00,5.166758488314068032e+00,5.371563966882611507e-03,2.642385880506796170e+01,1.588000000000000000e+04,5.145783021366817422e+00,5.135039893433051894e+00
1.817500000000000000e+03,5.149429156205242997e+00,5.132507745320245895e+00,5.165487332827158440e+00,3.295559236167703004e-03,2.651663149548732079e+01,1.588000000000000000e+04,5.152724715441411085e+00,5.146133596969074908e+00
1.818000000000000000e+03,5.149503037135558792e+00,5.132667193687479923e+00,5.165476719495913471e+00,3.278428498401470166e-03,2.651739227756176831e+01,1.588000000000000000e+04,5.152781465633959890e+00,5.146224608637156805e+00
1.988500000000000000e+03,5.161129162753280930e+00,5.158217764261784133e+00,5.163758399915845843e+00,5.484166044359799208e-04,2.663725453538314980e+01,1.588000000000000000e+04,5.161677579357716539e+00,5.160580746148844433e+00


==> supplementary_materials/figures/data/stress_collagen_1_r180.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,5.162868965034644653e+00,5.060353113447670914e+00,5.182210870431937622e+00,1.817406535836164905e-02,2.665554624676955342e+01,1.588000000000000000e+04,5.181043030393007065e+00,5.144694899676283129e+00
-2.450000000000000000e+01,5.162914275473866610e+00,5.093530894356944394e+00,5.176348877564241668e+00,1.340140582679372888e-02,2.665586341356998901e+01,1.588000000000000000e+04,5.176315681300660998e+00,5.149512869647073110e+00
0.000000000000000000e+00,5.162990524973489315e+00,5.109174784436081751e+00,5.172173123196039946e+00,9.454777690739371229e-03,2.665656055378720168e+01,1.588000000000000000e+04,5.172445302664228528e+00,5.153535747282749213e+00
1.000000000000000000e+00,9.224514914315603775e+00,4.719062958832089372e+00,1.250836848758771680e+01,1.618236797131174853e+00,8.771036573602037834e+01,1.588000000000000000e+04,1.084275171144677685e+01,7.606278117184428034e+00
7.000000000000000000e+00,9.156045627060327874e+00,4.860251323398165901e+00,1.215998897622511699e+01,1.475254980473156508e+00,8.600954878222142952e+01,1.588000000000000000e+04,1.063130060753348438e+01,7.680790646587171366e+00
1.250000000000000000e+01,9.067819405645082043e+00,4.956429557649776996e+00,1.183559758918813998e+01,1.359950434352342530e+00,8.407481395728864015e+01,1.588000000000000000e+04,1.042776983999742413e+01,7.707868971292739069e+00
1.300000000000000000e+01,9.058966642163836624e+00,4.963893700367865591e+00,1.180621070117757299e+01,1.350139234395378196e+00,8.388775257609088953e+01,1.588000000000000000e+04,1.040910587655921482e+01,7.708827407768459317e+00
3.500000000000000000e+01,8.622558093693559300e+00,5.158167111534011084e+00,1.066830991007311980e+01,1.008094780584372518e+00,7.536476316576177226e+01,1.588000000000000000e+04,9.630652874277931375e+00,7.614463313109187226e+00
5.650000000000000000e+01,8.232017151536588528e+00,5.156051637798743315e+00,9.844580747359430006e+00,7.972718747177169885e-01,6.840174882540847534e+01,1.588000000000000000e+04,9.029289026254305739e+00,7.434745276818871318e+00
5.700000000000000000e+01,8.223937629476388622e+00,5.155580884025821042e+00,9.829128883425255481e+00,7.933920336630294612e-01,6.826262105259769442e+01,1.588000000000000000e+04,9.017329663139419083e+00,7.430545595813359938e+00
6.950000000000000000e+01,8.037166550642391272e+00,5.147759751868155931e+00,9.475573532250525233e+00,7.078458209075928487e-01,6.509709186894124855e+01,1.588000000000000000e+04,8.745012371549984564e+00,7.329320729734797979e+00
8.200000000000000000e+01,7.877841344912773991e+00,5.145512167244135959e+00,9.178983135011346661e+00,6.403879139009774901e-01,6.247048093588755791e+01,1.588000000000000000e+04,8.518229258813750704e+00,7.237453431011796390e+00
8.250000000000000000e+01,7.871991880260090113e+00,5.145505379336377416e+00,9.168177045758090671e+00,6.379964653941498920e-01,6.237529565273622723e+01,1.588000000000000000e+04,8.509988345654239339e+00,7.233995414865939111e+00
9.550000000000000000e+01,7.732629830230601797e+00,5.146948329157092772e+00,8.912432533035531179e+00,5.826200133918577606e-01,6.013301017137688831e+01,1.588000000000000000e+04,8.315249843622458670e+00,7.150009816838744037e+00
1.080000000000000000e+02,7.619311966770654365e+00,5.150484866174716458e+00,8.706865748541581240e+00,5.396300243659207796e-01,5.834511541017166536e+01,1.588000000000000000e+04,8.158941991136575922e+00,7.079681942404732808e+00
1.085000000000000000e+02,7.615155007080164573e+00,5.150657543102826530e+00,8.699364212756185211e+00,5.380836480642549047e-01,5.828011979417224353e+01,1.588000000000000000e+04,8.153238655144420477e+00,7.077071359015909557e+00
1.225000000000000000e+02,7.509191365484619851e+00,5.156187046164619758e+00,8.511912228563710769e+00,4.992962928579435800e-01,5.663725175153046365e+01,1.588000000000000000e+04,8.008487658342563265e+00,7.009895072626676438e+00
1.360000000000000000e+02,7.423969556560214400e+00,5.162424146944168513e+00,8.363668986796232829e+00,4.688173805845286535e-01,5.533511371307100291e+01,1.588000000000000000e+04,7.892786937144742332e+00,6.955152175975685580e+00
1.365000000000000000e+02,7.421097248728939277e+00,5.162666971762961410e+00,8.358681903553822679e+00,4.677980031264366012e-01,5.529151934682131753e+01,1.588000000000000000e+04,7.888895251855375435e+00,6.953299245602502232e+00
1.440000000000000000e+02,7.380244118975174850e+00,5.166386608472679498e+00,8.287778435602657368e+00,4.533334493322424552e-01,5.467351447195111547e+01,1.588000000000000000e+04,7.833577568307417138e+00,6.926910669642932561e+00
1.510000000000000000e+02,7.345675502578697724e+00,5.169967936026394817e+00,8.227773841648128084e+00,4.411179352017584043e-01,5.415353362194145603e+01,1.588000000000000000e+04,7.786793437780455740e+00,6.904557567376939708e+00
1.520000000000000000e+02,3.079847325096902289e+00,1.377303403144618521e+00,5.786037157641362505e+00,7.542744474631229989e-01,1.005438948800234478e+01,1.588000000000000000e+04,3.834121772560024954e+00,2.325572877633779179e+00
1.550000000000000000e+02,3.049071354464997441e+00,1.603210394467626143e+00,5.684511521320731120e+00,6.848904112096604324e-01,9.765910999985949914e+00,1.588000000000000000e+04,3.733961765674657762e+00,2.364180943255336675e+00
1.575000000000000000e+02,3.037740450595852959e+00,1.772518351783997970e+00,5.610584188494822655e+00,6.343072203713433499e-01,9.630212695001516110e+00,1.588000000000000000e+04,3.672047670967196087e+00,2.403433230224509831e+00
1.580000000000000000e+02,3.036691879707620334e+00,1.802628055841397625e+00,5.596864278187932307e+00,6.249163194294883317e-01,9.612017978571499199e+00,1.588000000000000000e+04,3.661608199137109221e+00,2.411775560278131891e+00
1.620000000000000000e+02,3.039418225033972298e+00,2.028087275811377044e+00,5.498618298824852424e+00,5.576531386469428808e-01,9.549040169711451753e+00,1.588000000000000000e+04,3.597071363680915290e+00,2.481765086387029751e+00
1.655000000000000000e+02,3.053803862890178689e+00,2.170882342065761250e+00,5.427518039564915853e+00,5.089522314652510371e-01,9.584750406916432652e+00,1.588000000000000000e+04,3.562756094355429504e+00,2.544851631424927429e+00
1.660000000000000000e+02,3.056527061851495919e+00,2.187484479671936377e+00,5.418358455144961283e+00,5.026748729780324831e-01,9.595039707754020597e+00,1.588000000000000000e+04,3.559201934829528735e+00,2.553852188873463547e+00
1.750000000000000000e+02,3.123734258081358739e+00,2.436150050943429068e+00,5.288256700727313131e+00,4.131590348010827918e-01,9.928416103148862248e+00,1.588000000000000000e+04,3.536893292882441919e+00,2.710575223280276003e+00
1.840000000000000000e+02,3.210036332322127262e+00,2.619885218305898711e+00,5.207278625414997641e+00,3.560872229358117425e-01,1.043113136516623740e+01,1.588000000000000000e+04,3.566123555257939337e+00,2.853949109386315630e+00
1.845000000000000000e+02,3.215124187621894336e+00,2.629670190638824678e+00,5.203825465633069136e+00,3.535835064697148145e-01,1.046204483787876072e+01,1.588000000000000000e+04,3.568707694091609373e+00,2.861540681152179300e+00
2.230000000000000000e+02,3.631975479823342567e+00,3.172398421613981778e+00,5.097261173872460027e+00,2.522421871796902137e-01,1.325487200703119584e+01,1.588000000000000000e+04,3.884217667003032837e+00,3.379733292643652742e+00
2.610000000000000000e+02,4.021082191941143691e+00,3.487725126287838595e+00,5.174562272162226861e+00,2.001028287696291208e-01,1.620914313642779803e+01,1.588000000000000000e+04,4.221185020710772839e+00,3.820979363171514098e+00
2.615000000000000000e+02,4.025806906657249939e+00,3.492321777922495762e+00,5.175551906411313574e+00,1.994667764701117396e-01,1.624690824460459382e+01,1.588000000000000000e+04,4.225273683127362290e+00,3.826340130187138477e+00
2.810000000000000000e+02,4.200282809743839607e+00,3.676453400341015421e+00,5.205677853946138356e+00,1.752523893283367273e-01,1.767308908179489535e+01,1.588000000000000000e+04,4.375535199072175807e+00,4.025030420415502519e+00
3.000000000000000000e+02,4.351049711582880342e+00,3.856574484075088183e+00,5.221962478781119188e+00,1.529105162457266576e-01,1.895501521864399663e+01,1.588000000000000000e+04,4.503960227828606833e+00,4.198139195337153851e+00
3.005000000000000000e+02,4.354756550350658451e+00,3.861236449144972216e+00,5.222251755661436512e+00,1.523421763172002896e-01,1.898711275150702349e+01,1.588000000000000000e+04,4.507098726667858379e+00,4.202414374033457634e+00
3.190000000000000000e+02,4.482657334838309637e+00,4.028828363489562747e+00,5.229013590758468943e+00,1.321265572270189093e-01,2.011167420870436118e+01,1.588000000000000000e+04,4.614783892065328352e+00,4.350530777611290922e+00
3.370000000000000000e+02,4.590442430301005849e+00,4.180229567646773781e+00,5.229902399244093836e+00,1.141250852273758692e-01,2.108518624098596206e+01,1.588000000000000000e+04,4.704567515528381705e+00,4.476317345073629994e+00
3.375000000000000000e+02,4.593213338077226204e+00,4.184245548650236124e+00,5.229867809600341033e+00,1.136500719417698063e-01,2.111052510794289816e+01,1.588000000000000000e+04,4.706863410018995886e+00,4.479563266135456523e+00
3.565000000000000000e+02,4.690136072177754301e+00,4.328702150923005476e+00,5.226861739049156519e+00,9.663199346623344010e-02,2.200671411770423092e+01,1.588000000000000000e+04,4.786768065643987491e+00,4.593504078711520222e+00
3.750000000000000000e+02,4.770000167547746805e+00,4.453705391747348585e+00,5.221781506174417054e+00,8.199732816429507187e-02,2.275962516023162152e+01,1.588000000000000000e+04,4.851997495712041975e+00,4.688002839383452525e+00
3.755000000000000000e+02,4.771976345799997965e+00,4.456869068645872289e+00,5.221626239907325662e+00,8.162790378128630120e-02,2.277842135955042480e+01,1.588000000000000000e+04,4.853604249581284336e+00,4.690348442018711594e+00
3.965000000000000000e+02,4.847126180435487264e+00,4.579796148781731802e+00,5.214671519286357970e+00,6.730694948014405432e-02,2.349916243451143316e+01,1.588000000000000000e+04,4.914433129915630971e+00,4.779819230955342668e+00
4.170000000000000000e+02,4.907241494841965590e+00,4.681946207599651189e+00,5.207646767476795446e+00,5.545243818404550079e-02,2.408409406159936594e+01,1.588000000000000000e+04,4.962693933026010917e+00,4.851789056657920263e+00
4.175000000000000000e+02,4.908562489457115596e+00,4.684230617687705767e+00,5.207477942836715279e+00,5.518777741109862772e-02,2.409703140368101870e+01,1.588000000000000000e+04,4.963750266868214744e+00,4.853374712046017336e+00
4.425000000000000000e+02,4.966902672715703737e+00,4.786901525057863260e+00,5.199406697766618457e+00,4.331170870995815214e-02,2.467199806434177844e+01,1.588000000000000000e+04,5.010214381425662111e+00,4.923590964005746251e+00
4.670000000000000000e+02,5.011450626942195008e+00,4.867761795413106718e+00,5.192438684163088958e+00,3.398288052617310512e-02,2.511579222244817089e+01,1.588000000000000000e+04,5.045433507468368717e+00,4.977467746416022187e+00
4.675000000000000000e+02,5.012248809600022170e+00,4.869231110330686896e+00,5.192307518162079916e+00,3.381354959264483429e-02,2.512378148547288959e+01,1.588000000000000000e+04,5.046062359192666769e+00,4.978435260007377572e+00
5.000000000000000000e+02,5.056214462432775392e+00,4.951346340839389626e+00,5.184740342491655163e+00,2.435960159394057883e-02,2.556589808030417288e+01,1.588000000000000000e+04,5.080574064026715853e+00,5.031854860838834931e+00
5.320000000000000000e+02,5.087148981782830148e+00,5.010605927294516704e+00,5.179012930513092527e+00,1.754704731389184272e-02,2.587939266172351793e+01,1.588000000000000000e+04,5.104696029096722931e+00,5.069601934468938254e+00
5.325000000000000000e+02,5.087554598852751297e+00,5.011391715065679264e+00,5.178935613683816719e+00,1.745675814811203236e-02,2.588351653471282532e+01,1.588000000000000000e+04,5.105011357000862837e+00,5.070097840704638870e+00
5.810000000000000000e+02,5.118253069334085303e+00,5.071581976530604940e+00,5.172915373793451899e+00,1.054330046224959648e-02,2.619662564293242824e+01,1.588000000000000000e+04,5.128796369796334353e+00,5.107709768871835365e+00
6.295000000000000000e+02,5.136579450247181100e+00,5.108265612379045528e+00,5.169158786944038297e+00,6.331298565661324165e-03,2.638448853404316807e+01,1.588000000000000000e+04,5.142910748812842492e+00,5.130248151681520596e+00
6.300000000000000000e+02,5.136723244300387847e+00,5.108555993173228948e+00,5.169128809440343808e+00,6.297957411627408235e-03,2.638596535280345634e+01,1.588000000000000000e+04,5.143021201712015156e+00,5.130425286888760539e+00
7.360000000000000000e+02,5.154882667855762435e+00,5.145617189065522901e+00,5.165274364026589460e+00,2.042201614057214797e-03,2.657281948994717169e+01,1.588000000000000000e+04,5.156924869469819761e+00,5.152840466241705109e+00
8.420000000000000000e+02,5.160687973517056548e+00,5.157680907360764344e+00,5.164008451780881970e+00,6.568692076504018939e-04,2.663270079148073677e+01,1.588000000000000000e+04,5.161344842724707505e+00,5.160031104309406480e+00
8.425000000000000000e+02,5.160702591179701315e+00,5.157711500023305362e+00,5.164005235162625773e+00,6.533568567628667174e-04,2.663285166148405736e+01,1.588000000000000000e+04,5.161355948036463914e+00,5.160049234322937828e+00
8.555000000000000000e+02,5.161056260866820899e+00,5.158452130969073401e+00,5.163927353843913437e+00,5.683278491675185099e-04,2.663650205082915789e+01,1.588000000000000000e+04,5.161624588715988615e+00,5.160487933017654072e+00


==> supplementary_materials/figures/data/stress_collagen_2_i180.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,5.164513565675800777e+00,5.064727368767385940e+00,5.180177789335194127e+00,1.820928613889398126e-02,2.667253194815106099e+01,1.588000000000000000e+04,5.182722851814694387e+00,5.146304279536906279e+00
-2.450000000000000000e+01,5.164584114645601964e+00,5.105596144088437427e+00,5.175117863893905046e+00,1.166444717901078329e-02,2.667306513657768718e+01,1.588000000000000000e+04,5.176248561824612793e+00,5.152919667466591136e+00
0.000000000000000000e+00,5.164316497551071805e+00,5.116501130916531359e+00,5.179175294578914013e+00,8.029202789550946365e-03,2.667022935497560354e+01,1.588000000000000000e+04,5.172345700340622798e+00,5.156287294761521700e+00
1.000000000000000000e+00,8.908702420992588245e+00,1.698851225496652573e+00,1.978955591481745202e+01,2.654459148175368988e+00,8.641113219513110266e+01,1.588000000000000000e+04,1.156316156916795634e+01,6.254243272817219257e+00
1.050000000000000000e+01,8.679006590473019145e+00,2.460947672780636530e+00,1.705935134256817420e+01,2.155449240309665893e+00,7.997111682502563212e+01,1.588000000000000000e+04,1.083445583078268548e+01,6.523557350163353696e+00
2.000000000000000000e+01,8.471789957340533306e+00,2.889686223698652245e+00,1.506342796046156884e+01,1.799373286160247609e+00,7.500896930424300990e+01,1.588000000000000000e+04,1.027116324350078003e+01,6.672416671180285697e+00
2.050000000000000000e+01,8.461490358883080987e+00,2.906430896237834016e+00,1.497355117435373018e+01,1.783558117971122403e+00,7.477789865365203070e+01,1.588000000000000000e+04,1.024504847685420295e+01,6.677932240911959028e+00
2.950000000000000000e+01,8.286245879223853805e+00,3.143009112189870002e+00,1.355900641717325961e+01,1.537223005875869353e+00,7.102492534074835362e+01,1.588000000000000000e+04,9.823468885099723380e+00,6.749022873347984230e+00
3.850000000000000000e+01,8.129561490989322792e+00,3.296134218573667063e+00,1.252767986765275765e+01,1.348244421803429294e+00,6.790753305670061479e+01,1.588000000000000000e+04,9.477805912792751641e+00,6.781317069185894830e+00
3.900000000000000000e+01,8.121376141386603464e+00,3.303022948511183277e+00,1.248633049338351597e+01,1.339068716058604114e+00,6.774985545621038341e+01,1.588000000000000000e+04,9.460444857445207134e+00,6.782307425327998018e+00
4.800000000000000000e+01,7.982838203061646709e+00,3.407079259796882642e+00,1.184122935110741359e+01,1.192995580185046034e+00,6.514894423060155759e+01,1.588000000000000000e+04,9.175833783246691411e+00,6.789842622876601119e+00
5.700000000000000000e+01,7.859835729123152426e+00,3.484338390650347339e+00,1.132781928716923225e+01,1.076387420298912323e+00,6.293562756737863850e+01,1.588000000000000000e+04,8.936223149422064083e+00,6.783448308824239881e+00
5.750000000000000000e+01,7.853423951752483312e+00,3.488080234212514341e+00,1.130179135796652012e+01,1.070611117192535433e+00,6.282247593021583754e+01,1.588000000000000000e+04,8.924035068945018523e+00,6.782812834559948101e+00
6.700000000000000000e+01,7.739353376443862231e+00,3.551225639392924904e+00,1.085000957187476978e+01,9.723781457629002700e-01,6.084310994383032067e+01,1.588000000000000000e+04,8.711731522206761724e+00,6.766975230680961850e+00
7.600000000000000000e+01,7.643751545689347893e+00,3.600598605122360407e+00,1.048682223428003724e+01,8.960952570248522653e-01,5.922992440189074870e+01,1.588000000000000000e+04,8.539846802714199825e+00,6.747656288664495960e+00
7.650000000000000000e+01,7.638765654495270674e+00,3.603117604567817267e+00,1.046824441568433706e+01,8.922546343416798420e-01,5.914685905680075706e+01,1.588000000000000000e+04,8.531020288836950627e+00,6.746511020153590721e+00
8.650000000000000000e+01,7.545617182823736613e+00,3.649645387860851020e+00,1.012742202578733597e+01,8.227957841040061115e-01,5.761333157206416899e+01,1.588000000000000000e+04,8.368412966927744279e+00,6.722821398719730723e+00
9.600000000000000000e+01,7.467710347696285389e+00,3.688389827145318822e+00,9.850970087291115007e+00,7.677522632542702619e-01,5.635614137482221508e+01,1.588000000000000000e+04,8.235462610950554208e+00,6.699958084442015682e+00
9.650000000000000000e+01,7.463870699558075472e+00,3.690309334659498841e+00,9.837534384899123907e+00,7.651041449256442695e-01,5.629475017230394940e+01,1.588000000000000000e+04,8.228974844483719409e+00,6.698766554632431536e+00
1.070000000000000000e+02,7.388741190991232166e+00,3.728299005416369383e+00,9.577938974963455365e+00,7.143791971430383247e-01,5.510383402476128367e+01,1.588000000000000000e+04,8.103120388134270158e+00,6.674361993848194174e+00
1.175000000000000000e+02,7.323206659411147790e+00,3.762484364288835703e+00,9.356093463914405106e+00,6.716059899463220351e-01,5.408041038217555752e+01,1.588000000000000000e+04,7.994812649357469603e+00,6.651600669464825089e+00
1.180000000000000000e+02,7.320304619218010345e+00,3.764029644840716227e+00,9.346354500695076339e+00,6.697382401066570567e-01,5.403540902840568805e+01,1.588000000000000000e+04,7.990042859324667290e+00,6.650566379111352511e+00
1.295000000000000000e+02,7.258571938181630934e+00,3.797730797064414077e+00,9.140525062623352071e+00,6.304116577461549298e-01,5.308428543998007854e+01,1.588000000000000000e+04,7.888983595927786752e+00,6.628160280435476004e+00
1.410000000000000000e+02,7.205628463270146611e+00,3.828251055779400502e+00,8.965291459318299516e+00,5.970674834415803378e-01,5.227757113047215398e+01,1.588000000000000000e+04,7.802695946711725838e+00,6.608560979828566495e+00
1.415000000000000000e+02,7.203509038249080731e+00,3.829512388934128264e+00,8.958282270977584005e+00,5.957343819852811695e-01,5.224544191801556536e+01,1.588000000000000000e+04,7.799243420234362567e+00,6.607774656263798896e+00
1.540000000000000000e+02,7.155050890171437139e+00,3.859412060541219436e+00,8.797586217589662638e+00,5.651341578228347151e-01,5.151412985728118343e+01,1.588000000000000000e+04,7.720185047994272409e+00,6.589916732348601869e+00
1.665000000000000000e+02,7.114577998056788921e+00,3.886404946515240155e+00,8.661538601760071288e+00,5.390790095699520279e-01,5.090782626899264329e+01,1.588000000000000000e+04,7.653657007626740949e+00,6.575498988486836893e+00
1.670000000000000000e+02,7.113111535196445345e+00,3.887428523812034076e+00,8.656548782391491059e+00,5.381187277631219734e-01,5.088592747731414789e+01,1.588000000000000000e+04,7.651230262959567874e+00,6.574992807433323705e+00
1.810000000000000000e+02,7.076419979978377128e+00,3.914457746841392805e+00,8.529286654077075980e+00,5.134509656130256117e-01,5.033935162712613476e+01,1.588000000000000000e+04,7.589870945591402851e+00,6.562969014365351406e+00
1.950000000000000000e+02,7.047470774923405124e+00,3.938557274855597701e+00,8.423239107783301094e+00,4.925064297362800603e-01,4.990940690673108548e+01,1.588000000000000000e+04,7.539977204659685128e+00,6.554964345187126007e+00
1.955000000000000000e+02,7.046568383752477516e+00,3.939367557814230203e+00,8.419797834546075777e+00,4.918181763668502127e-01,4.989601110550482588e+01,1.588000000000000000e+04,7.538386560119327839e+00,6.554750207385627192e+00
2.115000000000000000e+02,7.022085508909577278e+00,3.963594155449410295e+00,8.320785801115778924e+00,4.716804005272821620e-01,4.953216729467946067e+01,1.588000000000000000e+04,7.493765909436859829e+00,6.550405108382295616e+00
2.270000000000000000e+02,7.005826075388957186e+00,3.984153580082391510e+00,8.242991419723070479e+00,4.551960029629498750e-01,4.928880239971329758e+01,1.588000000000000000e+04,7.461022078351907005e+00,6.550630072426007366e+00
2.275000000000000000e+02,7.005413836273192807e+00,3.984772821493917316e+00,8.240743828847303831e+00,4.547071086227481018e-01,4.928258157207994117e+01,1.588000000000000000e+04,7.460120944895940909e+00,6.550706727650443817e+00
2.455000000000000000e+02,6.994863524362114227e+00,4.005388927484388795e+00,8.170530533894726943e+00,4.386460043854460422e-01,4.912052604161488034e+01,1.588000000000000000e+04,7.433509528747560324e+00,6.556217519976668129e+00
2.630000000000000000e+02,6.991949485101516260e+00,4.022589849614976565e+00,8.118666619571355270e+00,4.254973066160902540e-01,4.906840556014891774e+01,1.588000000000000000e+04,7.417446791717607013e+00,6.566452178485425506e+00
2.635000000000000000e+02,6.991963860163980193e+00,4.023044100827784852e+00,8.117385369890740776e+00,4.251521505280222990e-01,4.906831297293778960e+01,1.588000000000000000e+04,7.417116010692001993e+00,6.566811709635959282e+00
2.840000000000000000e+02,6.996830812600202343e+00,4.040081369143490697e+00,8.073285267717334790e+00,4.122368188048944337e-01,4.912558061492998718e+01,1.588000000000000000e+04,7.409067631405097387e+00,6.584593993795307298e+00
3.040000000000000000e+02,7.008930523276172941e+00,4.054084227383703443e+00,8.044152339419772701e+00,4.015812175792793925e-01,4.928637455442486015e+01,1.588000000000000000e+04,7.410511740855452167e+00,6.607349305696893715e+00
3.045000000000000000e+02,7.009317889853626582e+00,4.054405659961687114e+00,8.043577490407427533e+00,4.013351135475251019e-01,4.929160715438828078e+01,1.588000000000000000e+04,7.410653003401151295e+00,6.607982776306100980e+00
3.280000000000000000e+02,7.031762213004300932e+00,4.068191421429785848e+00,8.023883548624118234e+00,3.906665933770925303e-01,4.959830020741600265e+01,1.588000000000000000e+04,7.422428806381393684e+00,6.641095619627209068e+00
3.515000000000000000e+02,7.061673936926661455e+00,4.079905518010077614e+00,8.016493908207449337e+00,3.813611529830621683e-01,5.001267512047387243e+01,1.588000000000000000e+04,7.443035089909723290e+00,6.680312783943599619e+00
3.520000000000000000e+02,7.062382936727065186e+00,4.080137713466075233e+00,8.016450301688548663e+00,3.811740852711925642e-01,5.002254642825592867e+01,1.588000000000000000e+04,7.443557021998257639e+00,6.681208851455872733e+00
3.810000000000000000e+02,7.108046027343925211e+00,4.092808945041908508e+00,8.020639015149608753e+00,3.708376785328207914e-01,5.066183891065935541e+01,1.588000000000000000e+04,7.478883705876747001e+00,6.737208348811104308e+00
4.100000000000000000e+02,7.161335343379624518e+00,4.104789692116513677e+00,8.035415243997189094e+00,3.610204689577153903e-01,5.141505967934461552e+01,1.588000000000000000e+04,7.522355812337340630e+00,6.800314874421908407e+00
4.105000000000000000e+02,7.162309907875486381e+00,4.104997662108264223e+00,8.035741851630252341e+00,3.608519327688504141e-01,5.142889733383439221e+01,1.588000000000000000e+04,7.523161840644337239e+00,6.801457975106636411e+00
4.310000000000000000e+02,7.203626378671096120e+00,4.113744273151334063e+00,8.050762571027288317e+00,3.538822408122213048e-01,5.201746564384833960e+01,1.588000000000000000e+04,7.557508619483318313e+00,6.849744137858874815e+00


==> supplementary_materials/figures/data/stress_collagen_2_r140.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,5.164513565675800777e+00,5.064727368767385940e+00,5.180177789335194127e+00,1.820928613889398126e-02,2.667253194815106099e+01,1.588000000000000000e+04,5.182722851814694387e+00,5.146304279536906279e+00
-2.450000000000000000e+01,5.164584114645601964e+00,5.105596144088437427e+00,5.175117863893905046e+00,1.166444717901078329e-02,2.667306513657768718e+01,1.588000000000000000e+04,5.176248561824612793e+00,5.152919667466591136e+00
0.000000000000000000e+00,5.164316497551071805e+00,5.116501130916531359e+00,5.179175294578914013e+00,8.029202789550946365e-03,2.667022935497560354e+01,1.588000000000000000e+04,5.172345700340622798e+00,5.156287294761521700e+00
1.000000000000000000e+00,6.316252611242682669e+00,3.737593972875238091e+00,8.808525456786616914e+00,6.892611495504166186e-01,4.037012798130956526e+01,1.588000000000000000e+04,7.005513760793099287e+00,5.626991461692265162e+00
3.300000000000000000e+01,6.097523947065193184e+00,4.261732954500590864e+00,7.316601767527918021e+00,3.880205154045541227e-01,3.733035820540830230e+01,1.588000000000000000e+04,6.485544462469747806e+00,5.709503431660638562e+00
6.450000000000000000e+01,5.908820569494450226e+00,4.444211751044032432e+00,6.746409391912783882e+00,2.660948489303238129e-01,3.498496699110795305e+01,1.588000000000000000e+04,6.174915418424774316e+00,5.642725720564127023e+00
6.500000000000000000e+01,5.906193530127667124e+00,4.446378735284440609e+00,6.739477483078231579e+00,2.647488159555602683e-01,3.495321395087177763e+01,1.588000000000000000e+04,6.170942346083226226e+00,5.641444714172107133e+00
8.750000000000000000e+01,5.798778376259310363e+00,4.532858694486716189e+00,6.469625385133226381e+00,2.147928829058907141e-01,3.367196663951958868e+01,1.588000000000000000e+04,6.013571259165201077e+00,5.583985493353419649e+00
1.095000000000000000e+02,5.711741387690923766e+00,4.603154159704271109e+00,6.266965282876905796e+00,1.797330310907040429e-01,3.265629364232649579e+01,1.588000000000000000e+04,5.891474418781628586e+00,5.532008356600219834e+00
1.100000000000000000e+02,5.709942980295823922e+00,4.604631416829641388e+00,6.262902536082812333e+00,1.790458660412006520e-01,3.263550626037599756e+01,1.588000000000000000e+04,5.888988846337023908e+00,5.530897114254623048e+00
1.335000000000000000e+02,5.633203650105070182e+00,4.669087589629576485e+00,6.093596990268993707e+00,1.508096532327606043e-01,3.175572691506527789e+01,1.588000000000000000e+04,5.784013303337831147e+00,5.482393996872310105e+00
1.570000000000000000e+02,5.569604243849929581e+00,4.725080263265699188e+00,5.958579724909915498e+00,1.287056926316388072e-01,3.103705658842692827e+01,1.588000000000000000e+04,5.698309936481567917e+00,5.440898551218291246e+00
1.575000000000000000e+02,5.568373498899722662e+00,4.726190426893700725e+00,5.956008469827771101e+00,1.282872168293288095e-01,3.102324103325056370e+01,1.588000000000000000e+04,5.696660715729052527e+00,5.440086282070393686e+00
1.830000000000000000e+02,5.511399822008822724e+00,4.778797685397656814e+00,5.838513772399341661e+00,1.092346813175618658e-01,3.038746021364141825e+01,1.588000000000000000e+04,5.620634503326384923e+00,5.402165140691261414e+00
2.080000000000000000e+02,5.465007241233186264e+00,4.823513291004753789e+00,5.744831756415855750e+00,9.411514130474898931e-02,2.987516180655396880e+01,1.588000000000000000e+04,5.559122382537935003e+00,5.370892099928436636e+00
2.085000000000000000e+02,5.464161109672490468e+00,4.824345431645947535e+00,5.743137915638576452e+00,9.384216997360114720e-02,2.986586298532265360e+01,1.588000000000000000e+04,5.558003279646091421e+00,5.370318939698889515e+00
2.370000000000000000e+02,5.420456349211802305e+00,4.868172028012714314e+00,5.656293434374314089e+00,7.985969858454723680e-02,2.938772460516853968e+01,1.588000000000000000e+04,5.500316047796349750e+00,5.340596650627254860e+00
2.650000000000000000e+02,5.384911599392325776e+00,4.905079443340647494e+00,5.586510776559578950e+00,6.863576018671807555e-02,2.900198380084643901e+01,1.588000000000000000e+04,5.453547359579044240e+00,5.316275839205608200e+00
2.655000000000000000e+02,5.384333589572687373e+00,4.905689265921227893e+00,5.585381669187443165e+00,6.845418560585241063e-02,2.899573417932765906e+01,1.588000000000000000e+04,5.452787775178539853e+00,5.315879403966834893e+00
2.985000000000000000e+02,5.349923469971899159e+00,4.942563046182374187e+00,5.518461061046265215e+00,5.769149141974009437e-02,2.862500944273839920e+01,1.588000000000000000e+04,5.407614961391639774e+00,5.292231978552158544e+00
3.315000000000000000e+02,5.321751022767177375e+00,4.973602519864512850e+00,5.464072457793978543e+00,4.893832147726901588e-02,2.832342890763251830e+01,1.588000000000000000e+04,5.370689344244445884e+00,5.272812701289908865e+00
3.320000000000000000e+02,5.321364710893646155e+00,4.974033555858599520e+00,5.463328966390812447e+00,4.881859643369834689e-02,2.831930564170196973e+01,1.588000000000000000e+04,5.370183307327344835e+00,5.272546114459947475e+00
3.725000000000000000e+02,5.293448412802579384e+00,5.005574847699431729e+00,5.409754979965250676e+00,4.018404877698454614e-02,2.802221085677826551e+01,1.588000000000000000e+04,5.333632461579564499e+00,5.253264364025594269e+00
4.130000000000000000e+02,5.271098743074389859e+00,5.031393007065910083e+00,5.367068028394104573e+00,3.328964215887625366e-02,2.778559015951549327e+01,1.588000000000000000e+04,5.304388385233266945e+00,5.237809100915513660e+00
4.135000000000000000e+02,5.270851794504363141e+00,5.031681133075774248e+00,5.366597314313798606e+00,3.321352267536396841e-02,2.778298177771837629e+01,1.588000000000000000e+04,5.304065317179726513e+00,5.237638271828998882e+00
4.660000000000000000e+02,5.248160290640221604e+00,5.058426528553791712e+00,5.323427552151279052e+00,2.622159757628093543e-02,2.754387400843230793e+01,1.588000000000000000e+04,5.274381888216502112e+00,5.221938693063940207e+00
5.180000000000000000e+02,5.230842571015536180e+00,5.079204059168944241e+00,5.290585352988126822e+00,2.088493460883062564e-02,2.736215018324203641e+01,1.588000000000000000e+04,5.251727505624366188e+00,5.209957636406705284e+00
5.185000000000000000e+02,5.230696301892750810e+00,5.079380928009167739e+00,5.290308321051997886e+00,2.083984276209673372e-02,2.736061810168084563e+01,1.588000000000000000e+04,5.251536144654847860e+00,5.209856459130654649e+00
5.910000000000000000e+02,5.212740809253215701e+00,5.101272335233275612e+00,5.256343905898456903e+00,1.530046169929454199e-02,2.717290084858208132e+01,1.588000000000000000e+04,5.228041270952510366e+00,5.197440347553921036e+00
6.630000000000000000e+02,5.199915166457457438e+00,5.117133893403760680e+00,5.232132335249789712e+00,1.133663243551200246e-02,2.703924625758927291e+01,1.588000000000000000e+04,5.211251798892969411e+00,5.188578534021945465e+00
6.635000000000000000e+02,5.199839655381802928e+00,5.117227849161123387e+00,5.231989903515234630e+00,1.131327267677426432e-02,2.703846043181981429e+01,1.588000000000000000e+04,5.211152928058577771e+00,5.188526382705028972e+00
7.745000000000000000e+02,5.186539293898336567e+00,5.133885311817910413e+00,5.206921772856180297e+00,7.193724572022209413e-03,2.690024159682467086e+01,1.588000000000000000e+04,5.193733018470358509e+00,5.179345569326314624e+00
8.855000000000000000e+02,5.178213220657212901e+00,5.144426569977365915e+00,5.191247721497870060e+00,4.609154974010441601e-03,2.681391340289870584e+01,1.588000000000000000e+04,5.182822375631222833e+00,5.173604065683202080e+00
8.860000000000000000e+02,5.178183689920184740e+00,5.144464119546512393e+00,5.191192153958711586e+00,4.599979405586717557e-03,2.681360748636594593e+01,1.588000000000000000e+04,5.182783669325771392e+00,5.173583710514597200e+00
1.104000000000000000e+03,5.169641179086298166e+00,5.155376178318691771e+00,5.175125289182534338e+00,1.942955204396489000e-03,2.672519369557970137e+01,1.588000000000000000e+04,5.171584134290695189e+00,5.167698223881902031e+00
1.322000000000000000e+03,5.166060007914237140e+00,5.159981169844813920e+00,5.168393706162563994e+00,8.273959042123181680e-04,2.668817668995482606e+01,1.588000000000000000e+04,5.166887403818448909e+00,5.165232612010025370e+00
1.322500000000000000e+03,5.166054828221862572e+00,5.159987843787326334e+00,5.168383971024478996e+00,8.257816614388653088e-04,2.668812317010976898e+01,1.588000000000000000e+04,5.166880609883301112e+00,5.165229046560423143e+00
1.325500000000000000e+03,5.166023962675709846e+00,5.160027614313354327e+00,5.168325959862495544e+00,8.161624200215398433e-04,2.668780424906073989e+01,1.588000000000000000e+04,5.166840125095731651e+00,5.165207800255688930e+00
1.328500000000000000e+03,5.165993458487153411e+00,5.160066920592562667e+00,5.168268627987080421e+00,8.066557220060401132e-04,2.668748906382551667e+01,1.588000000000000000e+04,5.166800114209159744e+00,5.165186802765147966e+00
1.329500000000000000e+03,3.833276392884176431e+00,2.209649844856754974e+00,7.766956128298012629e+00,4.944833797835909150e-01,1.493852171712532595e+01,1.588000000000000000e+04,4.327759772667767457e+00,3.338793013100585849e+00
1.338000000000000000e+03,3.863807377960852385e+00,2.668549310962216481e+00,7.663944413631713637e+00,4.138562946667852516e-01,1.510028448662003875e+01,1.588000000000000000e+04,4.277663672627637581e+00,3.449951083294067189e+00
1.346500000000000000e+03,3.914282529575175751e+00,2.922723991943442456e+00,7.542530682044969126e+00,3.628710200143058229e-01,1.545328309850365933e+01,1.588000000000000000e+04,4.277153549589481685e+00,3.551411509560870261e+00
1.347000000000000000e+03,3.917606185678303543e+00,2.932133090161841427e+00,7.535019057824928090e+00,3.604889094116701109e-01,1.547759047987371694e+01,1.588000000000000000e+04,4.278095095089973654e+00,3.557117276266633432e+00
1.388000000000000000e+03,4.225083180197114707e+00,3.503319388766299891e+00,6.883408775320021711e+00,2.548844482400002276e-01,1.791629396153917497e+01,1.588000000000000000e+04,4.479967628437115046e+00,3.970198731957114813e+00
1.428500000000000000e+03,4.499490160726267618e+00,3.941224605558099281e+00,6.329405992410624293e+00,1.926277177855424128e-01,2.028251714413176288e+01,1.588000000000000000e+04,4.692117878511810503e+00,4.306862442940725622e+00
1.429000000000000000e+03,4.502481204688880467e+00,3.946125920103269014e+00,6.323558369939373591e+00,1.919201818615619004e-01,2.030917035478240606e+01,1.588000000000000000e+04,4.694401386550441480e+00,4.310561022827318567e+00
1.452000000000000000e+03,4.629000778636866542e+00,4.157276377052442129e+00,6.080944947291218483e+00,1.609324975516986667e-01,2.145354747738894119e+01,1.588000000000000000e+04,4.789933276188564903e+00,4.468068281085168181e+00
1.475000000000000000e+03,4.734626722657724329e+00,4.339945519780557426e+00,5.886031479502785935e+00,1.332777948642441534e-01,2.243445317350849777e+01,1.588000000000000000e+04,4.867904517521967733e+00,4.601348927793480037e+00
1.475500000000000000e+03,4.736704587499559693e+00,4.343585420210399839e+00,5.882270333667474205e+00,1.327160260960109639e-01,2.245398389282209095e+01,1.588000000000000000e+04,4.869420613595570657e+00,4.603988561403548729e+00
1.497500000000000000e+03,4.819672877609552764e+00,4.491314525410197156e+00,5.734432819809637927e+00,1.096934964500897308e-01,2.324127931032859706e+01,1.588000000000000000e+04,4.929366374059642730e+00,4.709979381159462797e+00
1.519000000000000000e+03,4.886240941444124353e+00,4.613399977340222335e+00,5.619108373855138616e+00,9.035209185071199633e-02,2.388351403834656850e+01,1.588000000000000000e+04,4.976593033294836488e+00,4.795888849593413106e+00
1.519500000000000000e+03,4.887635661872468340e+00,4.615993678867982730e+00,5.616722920886482839e+00,8.993821947030423980e-02,2.389707124652900205e+01,1.588000000000000000e+04,4.977573881342772566e+00,4.797697442402164114e+00
1.541500000000000000e+03,4.942856617031949895e+00,4.719925107886002280e+00,5.523260450364517737e+00,7.325625838976297655e-02,2.443719801592980545e+01,1.588000000000000000e+04,5.016112875421712580e+00,4.869600358642187210e+00
1.563000000000000000e+03,4.986539490567158062e+00,4.803930042878501006e+00,5.450628644050463656e+00,5.963722485733208289e-02,2.486913268957446022e+01,1.588000000000000000e+04,5.046176715424490311e+00,4.926902265709826700e+00
1.563500000000000000e+03,4.987449148236263063e+00,4.805696968444446604e+00,5.449127656058233349e+00,5.934950169823070831e-02,2.487817136959445463e+01,1.588000000000000000e+04,5.046798649934493675e+00,4.928099646538031564e+00
1.586500000000000000e+03,5.024738201984225050e+00,4.878305879853878757e+00,5.387971990733774419e+00,4.740509350150604734e-02,2.525024124136955450e+01,1.588000000000000000e+04,5.072143295485730619e+00,4.977333108482718593e+00
1.609000000000000000e+03,5.053725138257177285e+00,4.935613792693315460e+00,5.340887619350295878e+00,3.791046345523982342e-02,2.554157497629190843e+01,1.588000000000000000e+04,5.091635601712416914e+00,5.015814674801937656e+00
1.609500000000000000e+03,5.054296781316937270e+00,4.936754079063136125e+00,5.339962552396047002e+00,3.772130441938804229e-02,2.554733885043784269e+01,1.588000000000000000e+04,5.092018085736325084e+00,5.016575476897549457e+00
1.635500000000000000e+03,5.080316464136084953e+00,4.989096520922537970e+00,5.297971850089902901e+00,2.902942403837056873e-02,2.581045808323217727e+01,1.588000000000000000e+04,5.109345888174455119e+00,5.051287040097713898e+00
1.661000000000000000e+03,5.099868511309418651e+00,5.029028513918200716e+00,5.266527820307826069e+00,2.238797710904142160e-02,2.600916005416438281e+01,1.588000000000000000e+04,5.122256488418459597e+00,5.077480534200376816e+00
1.661500000000000000e+03,5.100202430935742548e+00,5.029715269884568407e+00,5.265991233669848448e+00,2.227368856430321162e-02,2.601256095372512078e+01,1.588000000000000000e+04,5.122476119500046110e+00,5.077928742371439874e+00
1.694000000000000000e+03,5.118557823187483535e+00,5.067440816920341540e+00,5.236492763967415698e+00,1.594419156453709061e-02,2.619988840655843632e+01,1.588000000000000000e+04,5.134502014752020393e+00,5.102613631622946677e+00
1.726500000000000000e+03,5.131610043439594371e+00,5.094528100530556713e+00,5.215476480638854717e+00,1.138349155021407128e-02,2.633355122180999075e+01,1.588000000000000000e+04,5.142993534989807713e+00,5.120226551889380140e+00
1.727000000000000000e+03,5.131778006433836303e+00,5.094880058822037761e+00,5.215205537191573093e+00,1.132445196021283906e-02,2.633527375053023434e+01,1.588000000000000000e+04,5.143102458394048782e+00,5.120453554473623825e+00
1.775000000000000000e+03,5.144394026436746259e+00,5.121599445495069070e+00,5.194790834038573557e+00,6.861955158847230819e-03,2.646483698566667897e+01,1.588000000000000000e+04,5.151255981595593170e+00,5.137532071277899348e+00
1.823000000000000000e+03,5.151985209760117534e+00,5.137993830952631846e+00,5.182410083739952711e+00,4.147077273247923301e-03,2.654296879983690971e+01,1.588000000000000000e+04,5.156132287033365458e+00,5.147838132486869611e+00
1.823500000000000000e+03,5.152045702479761680e+00,5.138125650320870541e+00,5.182310959722066457e+00,4.125338525297774991e-03,2.654359193885812829e+01,1.588000000000000000e+04,5.156171041005059408e+00,5.147920363954463951e+00
1.988500000000000000e+03,5.161438415975874605e+00,5.158911023159712173e+00,5.166756196971673987e+00,7.236136491294541942e-04,2.664044704552826559e+01,1.588000000000000000e+04,5.162162029625004145e+00,5.160714802326745065e+00


==> supplementary_materials/figures/data/stress_collagen_2_r180.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,5.164513565675800777e+00,5.064727368767385940e+00,5.180177789335194127e+00,1.820928613889398126e-02,2.667253194815106099e+01,1.588000000000000000e+04,5.182722851814694387e+00,5.146304279536906279e+00
-2.450000000000000000e+01,5.164584114645601964e+00,5.105596144088437427e+00,5.175117863893905046e+00,1.166444717901078329e-02,2.667306513657768718e+01,1.588000000000000000e+04,5.176248561824612793e+00,5.152919667466591136e+00
0.000000000000000000e+00,5.164316497551071805e+00,5.116501130916531359e+00,5.179175294578914013e+00,8.029202789550946365e-03,2.667022935497560354e+01,1.588000000000000000e+04,5.172345700340622798e+00,5.156287294761521700e+00
1.000000000000000000e+00,8.908702420992588245e+00,1.698851225496652573e+00,1.978955591481745202e+01,2.654459148175368988e+00,8.641113219513110266e+01,1.588000000000000000e+04,1.156316156916795634e+01,6.254243272817219257e+00
1.400000000000000000e+01,8.600101144404867171e+00,2.647118563720690876e+00,1.625449112261321361e+01,2.010783444585902302e+00,7.800498975501463406e+01,1.588000000000000000e+04,1.061088458899076947e+01,6.589317699818963980e+00
2.700000000000000000e+01,8.333017068593008503e+00,3.087819206440681974e+00,1.391645574751236580e+01,1.599022760284912748e+00,7.199604725337158584e+01,1.588000000000000000e+04,9.932039828877920584e+00,6.733994308308094645e+00
2.750000000000000000e+01,8.323546897233262243e+00,3.099408434050219263e+00,1.384295910892845072e+01,1.586292020816540083e+00,7.179775532574771546e+01,1.588000000000000000e+04,9.909838918049802103e+00,6.737254876416723270e+00
3.950000000000000000e+01,8.113243793558220673e+00,3.309774541187822106e+00,1.244543539394077136e+01,1.330015977569713348e+00,6.759366735430171502e+01,1.588000000000000000e+04,9.443259771127932467e+00,6.783227815988507103e+00
5.150000000000000000e+01,7.933250477456994076e+00,3.439602252442671038e+00,1.163094241079881463e+01,1.144616694845791871e+00,6.424661051619133900e+01,1.588000000000000000e+04,9.077867172302784837e+00,6.788633782611201539e+00
5.200000000000000000e+01,7.926352555774125008e+00,3.443967597154186766e+00,1.160205237619991081e+01,1.138037402859232827e+00,6.412219396873356914e+01,1.588000000000000000e+04,9.064389958633357836e+00,6.788315152914893069e+00
6.450000000000000000e+01,7.767991754833653673e+00,3.535903147552935444e+00,1.096148003042890906e+01,9.962635608640207918e-01,6.133423698586908301e+01,1.588000000000000000e+04,8.764255315697674575e+00,6.771728193969633658e+00
7.650000000000000000e+01,7.638765654495270674e+00,3.603117604567817267e+00,1.046824441568433706e+01,8.922546343416798420e-01,5.914685905680075706e+01,1.588000000000000000e+04,8.531020288836950627e+00,6.746511020153590721e+00
7.700000000000000000e+01,7.633812435331302382e+00,3.605616068918285677e+00,1.044982293378414795e+01,8.884520617458862013e-01,5.906443936383932680e+01,1.588000000000000000e+04,8.522264497077188139e+00,6.745360373585416625e+00
9.000000000000000000e+01,7.515787515550420572e+00,3.664453543874503616e+00,1.002068720968459381e+01,8.014145605299264341e-01,5.712932727673292987e+01,1.588000000000000000e+04,8.317202076080347339e+00,6.714372955020493805e+00
1.030000000000000000e+02,7.416160320856669763e+00,3.714321113828436882e+00,9.671976598430667593e+00,7.326616496286981750e-01,5.553622699748552805e+01,1.588000000000000000e+04,8.148821970485368382e+00,6.683498671227972032e+00
1.035000000000000000e+02,7.412654471475751627e+00,3.716099904880100002e+00,9.659909296012715529e+00,7.303099705929485541e-01,5.548079896663692523e+01,1.588000000000000000e+04,8.142964442068700848e+00,6.682344500882802407e+00
1.175000000000000000e+02,7.323206659411147790e+00,3.762484364288835703e+00,9.356093463914405106e+00,6.716059899463220351e-01,5.408041038217555752e+01,1.588000000000000000e+04,7.994812649357469603e+00,6.651600669464825089e+00
1.315000000000000000e+02,7.248765015076537921e+00,3.803254422251954203e+00,9.108013403893485460e+00,6.242197773956057461e-01,5.293424457428936591e+01,1.588000000000000000e+04,7.872984792472143667e+00,6.624545237680931287e+00
1.320000000000000000e+02,7.246354040902216909e+00,3.804620634122907408e+00,9.100026020690837214e+00,6.226991306197035003e-01,5.289740109337441254e+01,1.588000000000000000e+04,7.869053171521920298e+00,6.623654910282513519e+00
1.415000000000000000e+02,7.203509038249080731e+00,3.829512388934128264e+00,8.958282270977584005e+00,5.957343819852811695e-01,5.224544191801556536e+01,1.588000000000000000e+04,7.799243420234362567e+00,6.607774656263798896e+00
1.510000000000000000e+02,7.165914081843302696e+00,3.852513603538218145e+00,8.833731224482287203e+00,5.720270789303550929e-01,5.167753960738972552e+01,1.588000000000000000e+04,7.737941160773657678e+00,6.593887002912948603e+00
1.520000000000000000e+02,3.304966769864278398e+00,2.033379601829598260e-01,1.257389557857929674e+01,7.597411567897380813e-01,1.150001197522733243e+01,1.588000000000000000e+04,4.064707926654016923e+00,2.545225613074540316e+00
1.555000000000000000e+02,3.291878820291829211e+00,6.174560825290106303e-01,1.231647343699767028e+01,6.837554876797196091e-01,1.130398773441805460e+01,1.588000000000000000e+04,3.975634307971548598e+00,2.608123332612109824e+00
1.590000000000000000e+02,3.289673965382551302e+00,9.702494612052442458e-01,1.206391121223854945e+01,6.230922600298895997e-01,1.121019876302491269e+01,1.588000000000000000e+04,3.912766225412440679e+00,2.666581705352661924e+00
1.595000000000000000e+02,3.290063018454461918e+00,1.016089686390503788e+00,1.202833132857282017e+01,6.154826781519563417e-01,1.120333359250678917e+01,1.588000000000000000e+04,3.905545696606417927e+00,2.674580340302505466e+00
1.650000000000000000e+02,3.303289125015570704e+00,1.455537103173166313e+00,1.164621929990649818e+01,5.459504287437807468e-01,1.120978091409165245e+01,1.588000000000000000e+04,3.849239553759351118e+00,2.757338696271789846e+00
1.705000000000000000e+02,3.328900016052501520e+00,1.783698849052830937e+00,1.128170578291060622e+01,4.966957637066903852e-01,1.132828199855851992e+01,1.588000000000000000e+04,3.825595779759191739e+00,2.832204252345811302e+00
1.710000000000000000e+02,3.331694353369667461e+00,1.807790678071194090e+00,1.124943522254591244e+01,4.929893353391323618e-01,1.134322574903344716e+01,1.588000000000000000e+04,3.824683688708800045e+00,2.838705018030534877e+00
1.820000000000000000e+02,3.407140806701420388e+00,2.236195397380034144e+00,1.057413800450704677e+01,4.336561417014743736e-01,1.179666612592541419e+01,1.588000000000000000e+04,3.840796948402894984e+00,2.973484664999945792e+00
1.930000000000000000e+02,3.500424317777392158e+00,2.430541752826892221e+00,9.960364334446387247e+00,3.998317295775044022e-01,1.241283581646426626e+01,1.588000000000000000e+04,3.900256047354896616e+00,3.100592588199887700e+00
1.935000000000000000e+02,3.504937903301622804e+00,2.438967083995792429e+00,9.933838196623216987e+00,3.986240872542535785e-01,1.244349086893966394e+01,1.588000000000000000e+04,3.903561990555876715e+00,3.106313816047369336e+00
2.305000000000000000e+02,3.862524671906657936e+00,2.943020853035240858e+00,8.278292617683129961e+00,3.328984151415375070e-01,1.502991819589138522e+01,1.588000000000000000e+04,4.195423087048195221e+00,3.529626256765120651e+00
2.675000000000000000e+02,4.199747310984023763e+00,3.418519249038648677e+00,7.160572634747907728e+00,2.710431501350819006e-01,1.771134186535268640e+01,1.588000000000000000e+04,4.470790461119105608e+00,3.928704160848941473e+00
2.680000000000000000e+02,4.203913061703573817e+00,3.424766356637248155e+00,7.148549791977423240e+00,2.701906319480408825e-01,1.774588800795439170e+01,1.588000000000000000e+04,4.474103693651613867e+00,3.933722429755532879e+00
2.865000000000000000e+02,4.349380352896567103e+00,3.648971958090282186e+00,6.751660057121635639e+00,2.388702212160408456e-01,1.897416843674647069e+01,1.588000000000000000e+04,4.588250574112608504e+00,4.110510131680526591e+00
3.050000000000000000e+02,4.477566630339477882e+00,3.856664857132364066e+00,6.435983443456762210e+00,2.086745952153627182e-01,2.009214801581792287e+01,1.588000000000000000e+04,4.686241225554840462e+00,4.268892035124115303e+00
3.055000000000000000e+02,4.480791985459482873e+00,3.862017900282420424e+00,6.428420509808890237e+00,2.078824254115683723e-01,2.012071191975293161e+01,1.588000000000000000e+04,4.688674410871050746e+00,4.272909560047915001e+00
3.235000000000000000e+02,4.588781348541957961e+00,4.044991784282405689e+00,6.185281658351886591e+00,1.804169695355948289e-01,2.108946454762295275e+01,1.588000000000000000e+04,4.769198318077552123e+00,4.408364379006362910e+00
3.415000000000000000e+02,4.681739799423585424e+00,4.208548062020341263e+00,5.990820734982404971e+00,1.552738833384266492e-01,2.194279752835378616e+01,1.588000000000000000e+04,4.837013682762012046e+00,4.526465916085158803e+00
3.420000000000000000e+02,4.684120259149818111e+00,4.212812883302190947e+00,5.986011530305383133e+00,1.546113427378462135e-01,2.196488726948095760e+01,1.588000000000000000e+04,4.838731601887664269e+00,4.529508916411971953e+00
3.610000000000000000e+02,4.767090861032332150e+00,4.363925149051579133e+00,5.823454213157518211e+00,1.309214938427926966e-01,2.274229571488801227e+01,1.588000000000000000e+04,4.898012354875125318e+00,4.636169367189539869e+00
3.800000000000000000e+02,4.836700527526499371e+00,4.494192223549711152e+00,5.694352344232064489e+00,1.101295815540922901e-01,2.340580051770839987e+01,1.588000000000000000e+04,4.946830109080591953e+00,4.726570945972407678e+00
3.805000000000000000e+02,4.838368476478579261e+00,4.497360319368861603e+00,5.691336811006373786e+00,1.096208487222800343e-01,2.342182624465623775e+01,1.588000000000000000e+04,4.947989325200858879e+00,4.728747627756299643e+00
4.020000000000000000e+02,4.902964507547666884e+00,4.621802389290863289e+00,5.577245466779326755e+00,8.952972999732908277e-02,2.404707653482552843e+01,1.588000000000000000e+04,4.992494237544995883e+00,4.813434777550337884e+00
4.230000000000000000e+02,4.954137884959948224e+00,4.722554174047388642e+00,5.490451787616571266e+00,7.306089618713865197e-02,2.454882007774709152e+01,1.588000000000000000e+04,5.027198781147086848e+00,4.881076988772809599e+00
4.235000000000000000e+02,4.955230015626288065e+00,4.724723009938252005e+00,5.488632675605900957e+00,7.270394524860648855e-02,2.455959037141841250e+01,1.588000000000000000e+04,5.027933960874894304e+00,4.882526070377681826e+00
4.495000000000000000e+02,5.005021517973001544e+00,4.824899539303570073e+00,5.407113503871852522e+00,5.617978892725641882e-02,2.505339656405667270e+01,1.588000000000000000e+04,5.061201306900257713e+00,4.948841729045744486e+00
4.750000000000000000e+02,5.042508352486779089e+00,4.902078436647592241e+00,5.347493805407724565e+00,4.340583739026596111e-02,2.542877455161848488e+01,1.588000000000000000e+04,5.085914189877045466e+00,4.999102515096512711e+00
4.755000000000000000e+02,5.043148805818344904e+00,4.903410866713020511e+00,5.346487677128428651e+00,4.318502279460745275e-02,2.543521482382076826e+01,1.588000000000000000e+04,5.086333828612952246e+00,4.999963783023736674e+00
5.100000000000000000e+02,5.080145283253923338e+00,4.981215562375857608e+00,5.289037968817644320e+00,3.027704421363120943e-02,2.580879279837339269e+01,1.588000000000000000e+04,5.110422327467554204e+00,5.049868239040292472e+00
5.445000000000000000e+02,5.105860165012389373e+00,5.036322051466112448e+00,5.249828349767142299e+00,2.112138557992449678e-02,2.607025413758915633e+01,1.588000000000000000e+04,5.126981550592313752e+00,5.084738779432464995e+00
5.450000000000000000e+02,5.106167961868990801e+00,5.036987129577441102e+00,5.249362249877722597e+00,2.101083735865348981e-02,2.607339271010382831e+01,1.588000000000000000e+04,5.127178799227643857e+00,5.085157124510336857e+00
5.995000000000000000e+02,5.131540909548326646e+00,5.092295693346440721e+00,5.211161139466153891e+00,1.181526708356411305e-02,2.633285170690431798e+01,1.588000000000000000e+04,5.143356176631891152e+00,5.119725642464763027e+00
6.540000000000000000e+02,5.145691872103942188e+00,5.123598888201608581e+00,5.189995096804858044e+00,6.610745233033183364e-03,2.647818854458911630e+01,1.588000000000000000e+04,5.152302617336975921e+00,5.139081126870909344e+00
6.545000000000000000e+02,5.145787106323912674e+00,5.123810817541016860e+00,5.189852785586352546e+00,6.575516199511443824e-03,2.647916818102272174e+01,1.588000000000000000e+04,5.152362622523424029e+00,5.139211590124401319e+00
8.555000000000000000e+02,5.161392309106018317e+00,5.158824908026247158e+00,5.166468581407409388e+00,7.592395920781097249e-04,2.663997114494350527e+01,1.588000000000000000e+04,5.162151548698096448e+00,5.160633069513939297e+00


==> supplementary_materials/figures/data/stress_collagen_3_i180.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,5.161863532397558352e+00,5.063211997770817874e+00,5.176128379683103020e+00,1.839280036560253170e-02,2.664517342220108631e+01,1.588000000000000000e+04,5.180256332763160998e+00,5.143470732031955706e+00
-2.450000000000000000e+01,5.162372959839148123e+00,5.102707742716264150e+00,5.173026340538172008e+00,1.193416380070925695e-02,2.665023700074403123e+01,1.588000000000000000e+04,5.174307123639858119e+00,5.150438796038439015e+00
0.000000000000000000e+00,5.162804063777091557e+00,5.112796004722692800e+00,5.170803951588506031e+00,8.123692814493909883e-03,2.665461179533819092e+01,1.588000000000000000e+04,5.170927756591585656e+00,5.154680370962597458e+00
1.000000000000000000e+00,8.475456473429781923e+00,2.756876899115996427e+00,1.145832416789278518e+01,6.545357213051006262e-01,7.226177944346717652e+01,1.588000000000000000e+04,9.129992194734882105e+00,7.820920752124680853e+00
4.000000000000000000e+00,8.465389508360621207e+00,2.935056595641754473e+00,1.117767914895760306e+01,6.235278471081182605e-01,7.205160650438133985e+01,1.588000000000000000e+04,9.088917355468739245e+00,7.841861661252502280e+00
6.500000000000000000e+00,8.450021598602170059e+00,3.063899141849768970e+00,1.096610357150958848e+01,6.009256761105051803e-01,7.176397668505204308e+01,1.588000000000000000e+04,9.050947274712674684e+00,7.849095922491665434e+00
7.000000000000000000e+00,8.446292960660576554e+00,3.087768784344215423e+00,1.092597934110572666e+01,5.967153932003338435e-01,7.169593403778662832e+01,1.588000000000000000e+04,9.043008353860910731e+00,7.849577567460243266e+00
1.150000000000000000e+01,8.404655424732220936e+00,3.277988734122803116e+00,1.059385811303586955e+01,5.628194616529970107e-01,7.095499855489610752e+01,1.588000000000000000e+04,8.967474886385218724e+00,7.841835963079224037e+00
1.600000000000000000e+01,8.351870077305912687e+00,3.431260540271110493e+00,1.030652147794113205e+01,5.349287080209615963e-01,7.003988251086285288e+01,1.588000000000000000e+04,8.886798785326872618e+00,7.816941369284950092e+00
1.650000000000000000e+01,8.345498990420518126e+00,3.446398008537691293e+00,1.027696371513781415e+01,5.321395873958000289e-01,6.993052593958364582e+01,1.588000000000000000e+04,8.877638577816316712e+00,7.813359403024717764e+00
3.600000000000000000e+01,8.066104032303034188e+00,3.844221821720239962e+00,9.410292515644938405e+00,4.560997624248813165e-01,6.527006125321928209e+01,1.588000000000000000e+04,8.522203794727914783e+00,7.610004269878152705e+00
5.550000000000000000e+01,7.801274011619101501e+00,4.044688015384451774e+00,8.926635271823066375e+00,4.154016571053722462e-01,6.103243474108946742e+01,1.588000000000000000e+04,8.216675668724473525e+00,7.385872354513729476e+00
5.600000000000000000e+01,7.795108295185920078e+00,4.048560275401955622e+00,8.915808508509208252e+00,4.145899878182941478e-01,6.093559819167550273e+01,1.588000000000000000e+04,8.209698283004213337e+00,7.380518307367626818e+00
6.550000000000000000e+01,7.684443909980586795e+00,4.114625911228895205e+00,8.721185090519094629e+00,4.004987988601329540e-01,5.921107749352613325e+01,1.588000000000000000e+04,8.084942708840719305e+00,7.283945111120453397e+00
7.500000000000000000e+01,7.585804114768674111e+00,4.169769161166191118e+00,8.544864200250378516e+00,3.883073096561382442e-01,5.769520663437373287e+01,1.588000000000000000e+04,7.974111424424812355e+00,7.197496805112535867e+00
7.550000000000000000e+01,7.580930975048079112e+00,4.172440536651500054e+00,8.536032270288401946e+00,3.877053810766498687e-01,5.762082991095921614e+01,1.588000000000000000e+04,7.968636356124728870e+00,7.193225593971428466e+00
8.550000000000000000e+01,7.489732149156325569e+00,4.222082120161692487e+00,8.367917657523893382e+00,3.763281377207294276e-01,5.623771053334617420e+01,1.588000000000000000e+04,7.866060286877054608e+00,7.113404011435597418e+00
9.500000000000000000e+01,7.413347444781426709e+00,4.263881677642698875e+00,8.222087416524949788e+00,3.664990727472274279e-01,5.509204190737188611e+01,1.588000000000000000e+04,7.779846517528653749e+00,7.046848372034198782e+00
9.550000000000000000e+01,7.409582619282662819e+00,4.265965049993881486e+00,8.214760477768500380e+00,3.660046325857705951e-01,5.503587398304997436e+01,1.588000000000000000e+04,7.775587251868433469e+00,7.043577986696892168e+00
1.060000000000000000e+02,7.335943994832661907e+00,4.307492863446842790e+00,8.068439100544866349e+00,3.561010275806942849e-01,5.394288223716542774e+01,1.588000000000000000e+04,7.692045022413355859e+00,6.979842967251967956e+00
1.160000000000000000e+02,7.274643283442933317e+00,4.343719682714295871e+00,7.960808364856585051e+00,3.474669337736466801e-01,5.304116817140742768e+01,1.588000000000000000e+04,7.622110217216579997e+00,6.927176349669285749e+00
1.165000000000000000e+02,7.271785548259823706e+00,4.345458760108400043e+00,7.955828561894493944e+00,3.470546801763563227e-01,5.299931201091273181e+01,1.588000000000000000e+04,7.618840228436180695e+00,6.924730868083466717e+00
1.275000000000000000e+02,7.213497300841883231e+00,4.382211259839111861e+00,7.856813252740924014e+00,3.384374662825649915e-01,5.214908322783691119e+01,1.588000000000000000e+04,7.551934767124449444e+00,6.875059834559317906e+00
1.385000000000000000e+02,7.163245541771302349e+00,4.416436589120624312e+00,7.769076820885942425e+00,3.306591452397532049e-01,5.142142216203714611e+01,1.588000000000000000e+04,7.493904687011055721e+00,6.832586396531548978e+00
1.390000000000000000e+02,7.161136500454164278e+00,4.417939313939323931e+00,7.765286644973170560e+00,3.303249200647294659e-01,5.139099053095268488e+01,1.588000000000000000e+04,7.491461420518893632e+00,6.830811580389434923e+00
1.510000000000000000e+02,7.114711740364642267e+00,4.452773810067368387e+00,7.679311539140242004e+00,3.227913643370882157e-01,5.072331741337308131e+01,1.588000000000000000e+04,7.437503104701731260e+00,6.791920376027554163e+00
1.630000000000000000e+02,7.075678331816182443e+00,4.485489463366371332e+00,7.602515628286093730e+00,3.161589811158851959e-01,5.016518035667328235e+01,1.588000000000000000e+04,7.391837312932067583e+00,6.759519350700297302e+00
1.635000000000000000e+02,7.074199350275157450e+00,4.486811286020008893e+00,7.601048737281313805e+00,3.159013770346674188e-01,5.014409012744587102e+01,1.588000000000000000e+04,7.390100727309825146e+00,6.758297973240489753e+00
1.770000000000000000e+02,7.038362005589917203e+00,4.521376278317728037e+00,7.569998325182888621e+00,3.094850815348548778e-01,4.963432073742433914e+01,1.588000000000000000e+04,7.347847087124772081e+00,6.728876924055062325e+00
1.900000000000000000e+02,7.010718157579225895e+00,4.552818011084542427e+00,7.545838447294793916e+00,3.042337301758067936e-01,4.924272724758773734e+01,1.588000000000000000e+04,7.314951887755033688e+00,6.706484427403418991e+00
1.905000000000000000e+02,7.009778799761642532e+00,4.553994901926016858e+00,7.545015336366887482e+00,3.040488209548475318e-01,4.922944450711180764e+01,1.588000000000000000e+04,7.313827620716489619e+00,6.705729978806795444e+00
2.050000000000000000e+02,6.986218370997698379e+00,4.587191454309006211e+00,7.524371343130781931e+00,2.991989779052064424e-01,4.889676715564526432e+01,1.588000000000000000e+04,7.285417348902905488e+00,6.687019393092492159e+00
2.195000000000000000e+02,6.969221909556882366e+00,4.618790019286886483e+00,7.509602501629444760e+00,2.952642502593625373e-01,4.865723500212890684e+01,1.588000000000000000e+04,7.264486159816244459e+00,6.673957659297519385e+00
2.200000000000000000e+02,6.968743912038282140e+00,4.619854605827542926e+00,7.509191882545812824e+00,2.951435557813483768e-01,4.865050143008986794e+01,1.588000000000000000e+04,7.263887467819631460e+00,6.673600356256932820e+00
2.365000000000000000e+02,6.956699303517306809e+00,4.654179399283396634e+00,7.499102515357749965e+00,2.916691822530143585e-01,4.848073611143434647e+01,1.588000000000000000e+04,7.248368485770321001e+00,6.665030121264292617e+00
2.525000000000000000e+02,6.951400188608819697e+00,4.686203904534254505e+00,7.495318454555514265e+00,2.891457566608829910e-01,4.840556985078573859e+01,1.588000000000000000e+04,7.240545945269702521e+00,6.662254431947936872e+00
2.530000000000000000e+02,6.951328085080916708e+00,4.687188256573144862e+00,7.495289041041811373e+00,2.890788221443622019e-01,4.840452871184708528e+01,1.588000000000000000e+04,7.240406907225279021e+00,6.662249262936554395e+00
2.715000000000000000e+02,6.952336638124534396e+00,4.723062562633417727e+00,7.497714970109917942e+00,2.870460167712144406e-01,4.841738014555296132e+01,1.588000000000000000e+04,7.239382654895749170e+00,6.665290621353318734e+00
2.900000000000000000e+02,6.959937639850327429e+00,4.758173729427920051e+00,7.506448562359825161e+00,2.857505670993372715e-01,4.852238533720294100e+01,1.588000000000000000e+04,7.245688206949664867e+00,6.674187072750989991e+00
2.905000000000000000e+02,6.960227310613045226e+00,4.759116122762837797e+00,7.506764965021175406e+00,2.857240956811510912e-01,4.852640247425652120e+01,1.588000000000000000e+04,7.245951406294196318e+00,6.674503214931895023e+00
3.115000000000000000e+02,6.976068475604901842e+00,4.798578796315637440e+00,7.523526273901830486e+00,2.849373123762777849e-01,4.874672064831271712e+01,1.588000000000000000e+04,7.261005787981179793e+00,6.691131163228623002e+00
3.325000000000000000e+02,6.998471933355501662e+00,4.838192366451087523e+00,7.546382378481186315e+00,2.846271184699660783e-01,4.905962199853318140e+01,1.588000000000000000e+04,7.283099051825467463e+00,6.713844814885534973e+00
3.330000000000000000e+02,6.999078264994849086e+00,4.839141859606139739e+00,7.546992698916470843e+00,2.846236872538626117e-01,4.906810720286928529e+01,1.588000000000000000e+04,7.283701952248711642e+00,6.714454577740986529e+00
3.580000000000000000e+02,7.033296358719026919e+00,4.887264388159460182e+00,7.580921657842565331e+00,2.845733115525271306e-01,4.954823963921828778e+01,1.588000000000000000e+04,7.317869670271553773e+00,6.748723047166500066e+00
3.825000000000000000e+02,7.073441987044652990e+00,4.936181223754796399e+00,7.619661939552384133e+00,2.845363644742030518e-01,5.011454248679439161e+01,1.588000000000000000e+04,7.357978351518855931e+00,6.788905622570449161e+00
3.830000000000000000e+02,7.074321380115012659e+00,4.937202779294186605e+00,7.620499057394026998e+00,2.845335861644734954e-01,5.012698235080797815e+01,1.588000000000000000e+04,7.358854966279484877e+00,6.789787793950539552e+00
4.310000000000000000e+02,7.167847984828654262e+00,5.040860885271320591e+00,7.706905039044325001e+00,2.833552668030865918e-01,5.145833494083726123e+01,1.588000000000000000e+04,7.451203251631740798e+00,6.884492718025567726e+00


==> supplementary_materials/figures/data/stress_collagen_3_r140.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,5.161863532397558352e+00,5.063211997770817874e+00,5.176128379683103020e+00,1.839280036560253170e-02,2.664517342220108631e+01,1.588000000000000000e+04,5.180256332763160998e+00,5.143470732031955706e+00
-2.450000000000000000e+01,5.162372959839148123e+00,5.102707742716264150e+00,5.173026340538172008e+00,1.193416380070925695e-02,2.665023700074403123e+01,1.588000000000000000e+04,5.174307123639858119e+00,5.150438796038439015e+00
0.000000000000000000e+00,5.162804063777091557e+00,5.112796004722692800e+00,5.170803951588506031e+00,8.123692814493909883e-03,2.665461179533819092e+01,1.588000000000000000e+04,5.170927756591585656e+00,5.154680370962597458e+00
1.000000000000000000e+00,6.277768545405079337e+00,4.220397224937281422e+00,7.050276153298099757e+00,2.169770453656295894e-01,3.945745694789299307e+01,1.588000000000000000e+04,6.494745590770708787e+00,6.060791500039448998e+00
7.500000000000000000e+00,6.261725240136019721e+00,4.310633267213855646e+00,6.898771622149553195e+00,1.981193459957642511e-01,3.924845425821429501e+01,1.588000000000000000e+04,6.459844586131784361e+00,6.063605894140255081e+00
1.350000000000000000e+01,6.232172075274099221e+00,4.377534148956121030e+00,6.808503654065352073e+00,1.833790025402993462e-01,3.887359663439893609e+01,1.588000000000000000e+04,6.415551077814398262e+00,6.048793072733800180e+00
1.400000000000000000e+01,6.229300886689628669e+00,4.382519560175473394e+00,6.802438850505510004e+00,1.822438058022156637e-01,3.883740234166548078e+01,1.588000000000000000e+04,6.411544692491843556e+00,6.047057080887412894e+00
4.350000000000000000e+01,6.031139226313233515e+00,4.578019052950218715e+00,6.513335882905177066e+00,1.347985152515859264e-01,3.639281100688822335e+01,1.588000000000000000e+04,6.165937741564819774e+00,5.896340711061647255e+00
7.250000000000000000e+01,5.862069381704277937e+00,4.682726374250707480e+00,6.284261498918836786e+00,1.101057220342945842e-01,3.437598070593948307e+01,1.588000000000000000e+04,5.972175103738572410e+00,5.751963659669983464e+00
7.300000000000000000e+01,5.859531629351032223e+00,4.684210857198822353e+00,6.280619200438811056e+00,1.097641196422225046e-01,3.434615907732599283e+01,1.588000000000000000e+04,5.969295748993254769e+00,5.749767509708810564e+00
9.450000000000000000e+01,5.761041323177995999e+00,4.741949920843420152e+00,6.134709722599817283e+00,9.644519032770475231e-02,3.319889880210182298e+01,1.588000000000000000e+04,5.857486513505701708e+00,5.664596132850291177e+00
1.155000000000000000e+02,5.682002551900708021e+00,4.789664687116757413e+00,6.019764938592169656e+00,8.526742321419382431e-02,3.229242353326773696e+01,1.588000000000000000e+04,5.767269975114901470e+00,5.596735128686514571e+00
1.160000000000000000e+02,5.680295350400937693e+00,4.790717714535721150e+00,6.017176797665564791e+00,8.501872621067171898e-02,3.227298345159299231e+01,1.588000000000000000e+04,5.765314076611608662e+00,5.595276624190265835e+00
1.395000000000000000e+02,5.607780867571550587e+00,4.836504678065197460e+00,5.903725565388609375e+00,7.415440401445275165e-02,3.145270513433626292e+01,1.588000000000000000e+04,5.681935271586002756e+00,5.533626463557097530e+00
1.625000000000000000e+02,5.549183325826287927e+00,4.875148832612427263e+00,5.807879242423163113e+00,6.497967890580452766e-02,3.079765794229919962e+01,1.588000000000000000e+04,5.614163004732092510e+00,5.484203646920482456e+00
1.630000000000000000e+02,5.548024141827852418e+00,4.875928852153832871e+00,5.805953750859488949e+00,6.479515808336958060e-02,3.078477029081573235e+01,1.588000000000000000e+04,5.612819299911222082e+00,5.483228983744483642e+00
1.885000000000000000e+02,5.494391808038700198e+00,4.912683808205378533e+00,5.715929271974376391e+00,5.615671911378990189e-02,3.019149491734440360e+01,1.588000000000000000e+04,5.550548527152490585e+00,5.438235088924909810e+00
2.140000000000000000e+02,5.449909198688940748e+00,4.944143833186291914e+00,5.640285334392073580e+00,4.887848506677201083e-02,2.970389938025675747e+01,1.588000000000000000e+04,5.498787683755712585e+00,5.401030713622168911e+00
2.145000000000000000e+02,5.449114671414608146e+00,4.944713592865233487e+00,5.638929571187038192e+00,4.874783020710862780e-02,2.969522705317584155e+01,1.588000000000000000e+04,5.497862501621716191e+00,5.400366841207500102e+00
2.435000000000000000e+02,5.407376707596571741e+00,4.975016087812767829e+00,5.567626467749288821e+00,4.186142615064410155e-02,2.924147523685730832e+01,1.588000000000000000e+04,5.449238133747215329e+00,5.365515281445927265e+00
2.725000000000000000e+02,5.372901284711952385e+00,5.000570790595974202e+00,5.508796501389222833e+00,3.614655358152264741e-02,2.886937478859515949e+01,1.588000000000000000e+04,5.409047838293474797e+00,5.336754731130429974e+00
2.730000000000000000e+02,5.372360952169612958e+00,5.000974876014042891e+00,5.507876255445616209e+00,3.605681295364545486e-02,2.886356229415715191e+01,1.588000000000000000e+04,5.408417765123259002e+00,5.336304139215967801e+00
3.075000000000000000e+02,5.338823307002536822e+00,5.026257665327364954e+00,5.450933963190361276e+00,3.047480079133903230e-02,2.850396301687678502e+01,1.588000000000000000e+04,5.369298107793875729e+00,5.308348506211198803e+00
3.415000000000000000e+02,5.311871224451001794e+00,5.046844099037644860e+00,5.405504164124950606e+00,2.596640770393679812e-02,2.821665015947963084e+01,1.588000000000000000e+04,5.337837632154938561e+00,5.285904816747065027e+00
3.420000000000000000e+02,5.311512945025177679e+00,5.047119243470326033e+00,5.404902693686612025e+00,2.590629493257969387e-02,2.821284090128717281e+01,1.588000000000000000e+04,5.337419239957757355e+00,5.285606650092597114e+00
3.845000000000000000e+02,5.284436520895899214e+00,5.068016491585527916e+00,5.359659379885739483e+00,2.134491558226484301e-02,2.792572494879955869e+01,1.588000000000000000e+04,5.305781436478164359e+00,5.263091605313634069e+00
4.265000000000000000e+02,5.263136221708982987e+00,5.084587954035614921e+00,5.324389859238546130e+00,1.772357904724275110e-02,2.770091701351935143e+01,1.588000000000000000e+04,5.280859800756225297e+00,5.245412642661739788e+00
4.270000000000000000e+02,5.262909768876106398e+00,5.084764703324337276e+00,5.324016531497811400e+00,1.768488255547538343e-02,2.769853199040255376e+01,1.588000000000000000e+04,5.280594651431581354e+00,5.245224886320630553e+00
4.825000000000000000e+02,5.241025282759165016e+00,5.101897904640320114e+00,5.288107678581708271e+00,1.392149272138580064e-02,2.746853982248036274e+01,1.588000000000000000e+04,5.254946775480550336e+00,5.227103790037778808e+00
5.375000000000000000e+02,5.224490782772136299e+00,5.114906349863389323e+00,5.261204477455801332e+00,1.104131364302976363e-02,2.729542584987798293e+01,1.588000000000000000e+04,5.235532096415165704e+00,5.213449469129106895e+00
5.380000000000000000e+02,5.224359457186159794e+00,5.115009875345833734e+00,5.260991586219041061e+00,1.101829013145816036e-02,2.729405314060788257e+01,1.588000000000000000e+04,5.235377747317617292e+00,5.213341167054701408e+00
6.160000000000000000e+02,5.207179925932678088e+00,5.128579710773420786e+00,5.233247447696695254e+00,7.983679017260773142e-03,2.711478652016690205e+01,1.588000000000000000e+04,5.215163604949938581e+00,5.199196246915417596e+00
6.935000000000000000e+02,5.195144327230463155e+00,5.138117781745809687e+00,5.213931527989392301e+00,5.827803616142463762e-03,2.698955854404985644e+01,1.588000000000000000e+04,5.200972130846605701e+00,5.189316523614320609e+00
6.940000000000000000e+02,5.195079171885893743e+00,5.138169487799842727e+00,5.213827219305585459e+00,5.816058456645431356e-03,2.698888142869859763e+01,1.588000000000000000e+04,5.200895230342539755e+00,5.189263113429248619e+00
8.170000000000000000e+02,5.182620719533871601e+00,5.148071045081469066e+00,5.193930033787930611e+00,3.554573086957543704e-03,2.685957015753161059e+01,1.588000000000000000e+04,5.186175292620828436e+00,5.179066146446913876e+00
9.400000000000000000e+02,5.175159968064706462e+00,5.154015424606046558e+00,5.182057081323903525e+00,2.184447171915848262e-03,2.678228546686893807e+01,1.588000000000000000e+04,5.177344415236622588e+00,5.172975520892791224e+00
9.405000000000000000e+02,5.175136649310518422e+00,5.154034022567639539e+00,5.182020017362407138e+00,2.180145249126858985e-03,2.678204409207020475e+01,1.588000000000000000e+04,5.177316794559644997e+00,5.172956504061390959e+00
1.134500000000000000e+03,5.168861151249360297e+00,5.159043568528870694e+00,5.172054788783790436e+00,1.017860376892600668e-03,2.671712663693461209e+01,1.588000000000000000e+04,5.169879011626252741e+00,5.167843290872466966e+00
1.328500000000000000e+03,5.165958175847065625e+00,5.161364103211373511e+00,5.167450841767020187e+00,4.770810327961181652e-04,2.668712410220745568e+01,1.588000000000000000e+04,5.166435256879862159e+00,5.165481094814269092e+00
1.329500000000000000e+03,3.779242931860199661e+00,3.412607162159082552e+00,6.505586212564992366e+00,2.158927571345822805e-01,1.432928682059845471e+01,1.588000000000000000e+04,3.995135688994781997e+00,3.563350174725617325e+00
1.333500000000000000e+03,3.784355963770928089e+00,3.452558669721443874e+00,6.498899378287542383e+00,1.994668026915690506e-01,1.436113706590458783e+01,1.588000000000000000e+04,3.983822766462497000e+00,3.584889161079359177e+00
1.337500000000000000e+03,3.802132003242585156e+00,3.495026672237437904e+00,6.488262647225264246e+00,1.861210472589656939e-01,1.449084881431424598e+01,1.588000000000000000e+04,3.988253050501550767e+00,3.616010955983619546e+00
1.338000000000000000e+03,3.804982145575355190e+00,3.499496929383855370e+00,6.486717876309174180e+00,1.846448244253699189e-01,1.451198283933430844e+01,1.588000000000000000e+04,3.989626970000724970e+00,3.620337321149984966e+00
1.377000000000000000e+03,4.133641902494620268e+00,3.750111180608258543e+00,6.285122155800547006e+00,1.380305638817783120e-01,1.710604781462486557e+01,1.588000000000000000e+04,4.271672466376398525e+00,3.995611338612842012e+00
1.415500000000000000e+03,4.425667816602582683e+00,3.986714629097762419e+00,6.017853823825227266e+00,1.132293377051151045e-01,1.959935650582901090e+01,1.588000000000000000e+04,4.538897154307697690e+00,4.312438478897467675e+00
1.416000000000000000e+03,4.428987360010777863e+00,3.990018383171800576e+00,6.014405658099899910e+00,1.128673926737943090e-01,1.962866808346421621e+01,1.588000000000000000e+04,4.541854752684571395e+00,4.316119967336983443e+00
1.439000000000000000e+03,4.569017947571595073e+00,4.144583399570397120e+00,5.863047081198756061e+00,9.603352028116207695e-02,2.088514744224893960e+01,1.588000000000000000e+04,4.665051467852756595e+00,4.472984427290432663e+00
1.461500000000000000e+03,4.683409456991886266e+00,4.292393414786260131e+00,5.732971797911000422e+00,8.028633815340960322e-02,2.194077003793511693e+01,1.588000000000000000e+04,4.763695795145295619e+00,4.603123118838476913e+00
1.462000000000000000e+03,4.685715736561183675e+00,4.295572454534416273e+00,5.730308031398563706e+00,7.995291006579721693e-02,2.196232443168511139e+01,1.588000000000000000e+04,4.765668646626981086e+00,4.605762826495386264e+00
1.484000000000000000e+03,4.777891727525702237e+00,4.429230250788931400e+00,5.622919085860039523e+00,6.616805051263108250e-02,2.283262757086718509e+01,1.588000000000000000e+04,4.844059778038333874e+00,4.711723677013071487e+00
1.505500000000000000e+03,4.852015740560590373e+00,4.546422955318456971e+00,5.535642031033976451e+00,5.448635329410776718e-02,2.354502550934303429e+01,1.588000000000000000e+04,4.906502093854698821e+00,4.797529387266482814e+00
1.506000000000000000e+03,4.853570754831464384e+00,4.548978990753512086e+00,5.533805491989277847e+00,5.423600870814458685e-02,2.356009061679585415e+01,1.588000000000000000e+04,4.907806763539609207e+00,4.799334746123319562e+00
1.527500000000000000e+03,4.913950438381825769e+00,4.651504477069760668e+00,5.462377777209121987e+00,4.435501481383579553e-02,2.414887627821206806e+01,1.588000000000000000e+04,4.958305453195661627e+00,4.869595423567989911e+00
1.549000000000000000e+03,4.963063924354472967e+00,4.739895603100764632e+00,5.404155740660128160e+00,3.609203201040834391e-02,2.463330615200345619e+01,1.588000000000000000e+04,4.999155956364881526e+00,4.926971892344064408e+00
1.549500000000000000e+03,4.964087890145640891e+00,4.741789410582793352e+00,5.402940953573835969e+00,3.591762330491408278e-02,2.464345865675446845e+01,1.588000000000000000e+04,5.000005513450554773e+00,4.928170266840727010e+00
1.572000000000000000e+03,5.005293837851120919e+00,4.819845145359953342e+00,5.354022488041787042e+00,2.882613761854707288e-02,2.505379734944040138e+01,1.588000000000000000e+04,5.034119975469668162e+00,4.976467700232573677e+00
1.594500000000000000e+03,5.038190824585019989e+00,4.884925199266566764e+00,5.314904808615994902e+00,2.305982454897149633e-02,2.538389854044091010e+01,1.588000000000000000e+04,5.061250649133991253e+00,5.015131000036047837e+00
1.595000000000000000e+03,5.038840228680355970e+00,4.886236497515558774e+00,5.314131789617421830e+00,2.294502287425597906e-02,2.539043732424220323e+01,1.588000000000000000e+04,5.061785251554612231e+00,5.015895205806099710e+00
1.620000000000000000e+03,5.067429648386906571e+00,4.945063939659110730e+00,5.280054593760462822e+00,1.785178645336434403e-02,2.567916192763022210e+01,1.588000000000000000e+04,5.085281434840270620e+00,5.049577861933541634e+00
1.645000000000000000e+03,5.089546847798404272e+00,4.992162291208475544e+00,5.253604521261912019e+00,1.385567395123095749e-02,2.590367909563531512e+01,1.588000000000000000e+04,5.103402521749635490e+00,5.075691173847173943e+00
1.645500000000000000e+03,5.089933519290330999e+00,4.992999103189903032e+00,5.253141146757389635e+00,1.378534259752484982e-02,2.590761326646578411e+01,1.588000000000000000e+04,5.103718861887855063e+00,5.076148176692806047e+00
1.676000000000000000e+03,5.110096736415865593e+00,5.037331583427488546e+00,5.228915780914263678e+00,1.009349066465409402e-02,2.611319053408188395e+01,1.588000000000000000e+04,5.120190227080519740e+00,5.100003245751211445e+00
1.706500000000000000e+03,5.124763599838761507e+00,5.070520415962037397e+00,5.211190178253506389e+00,7.374738206741573120e-03,2.626325634099595163e+01,1.588000000000000000e+04,5.132138338045503012e+00,5.117388861632020003e+00
1.707000000000000000e+03,5.124967133471739267e+00,5.070987178296998188e+00,5.210943366283458111e+00,7.336787608435808676e-03,2.626534194761794438e+01,1.588000000000000000e+04,5.132303921080175080e+00,5.117630345863303454e+00
1.750000000000000000e+03,5.139012274735856423e+00,5.103657948909117614e+00,5.193837020193342369e+00,4.700897433203577933e-03,2.640946925832247771e+01,1.588000000000000000e+04,5.143713172169060321e+00,5.134311377302652524e+00
1.792500000000000000e+03,5.147855976184808391e+00,5.124761467332617393e+00,5.182963402264466168e+00,3.020807524193829322e-03,2.650043027681974905e+01,1.588000000000000000e+04,5.150876783709002815e+00,5.144835168660614855e+00
1.793000000000000000e+03,5.147938182245938243e+00,5.124959902232006037e+00,5.182861811282115205e+00,3.005099772061229409e-03,2.650127655885025391e+01,1.588000000000000000e+04,5.150943282017999891e+00,5.144933082473877484e+00
1.872500000000000000e+03,5.156751079144423322e+00,5.146530274813370553e+00,5.171890740302742984e+00,1.308599702177526327e-03,2.659208340469036003e+01,1.588000000000000000e+04,5.158059678846601770e+00,5.155442479442245762e+00
1.951500000000000000e+03,5.160529376159829873e+00,5.156009889093047249e+00,5.167114179136051533e+00,5.708262826722451753e-04,2.663106376805121300e+01,1.588000000000000000e+04,5.161100202442502116e+00,5.159958549877157630e+00
1.952000000000000000e+03,5.160544608693418134e+00,5.156048513301499270e+00,5.167094772739941888e+00,5.678321706922013611e-04,2.663122098074808264e+01,1.588000000000000000e+04,5.161112440864110695e+00,5.159976776522726460e+00
1.988500000000000000e+03,5.161464013749547775e+00,5.158387667646467278e+00,5.165920313414638976e+00,3.867145387876957442e-04,2.664071091477973141e+01,1.588000000000000000e+04,5.161850728288335688e+00,5.161077299210760749e+00


==> supplementary_materials/figures/data/stress_collagen_3_r180.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,5.161863532397558352e+00,5.063211997770817874e+00,5.176128379683103020e+00,1.839280036560253170e-02,2.664517342220108631e+01,1.588000000000000000e+04,5.180256332763160998e+00,5.143470732031955706e+00
-2.450000000000000000e+01,5.162372959839148123e+00,5.102707742716264150e+00,5.173026340538172008e+00,1.193416380070925695e-02,2.665023700074403123e+01,1.588000000000000000e+04,5.174307123639858119e+00,5.150438796038439015e+00
0.000000000000000000e+00,5.162804063777091557e+00,5.112796004722692800e+00,5.170803951588506031e+00,8.123692814493909883e-03,2.665461179533819092e+01,1.588000000000000000e+04,5.170927756591585656e+00,5.154680370962597458e+00
1.000000000000000000e+00,8.475456473429781923e+00,2.756876899115996427e+00,1.145832416789278518e+01,6.545357213051006262e-01,7.226177944346717652e+01,1.588000000000000000e+04,9.129992194734882105e+00,7.820920752124680853e+00
5.000000000000000000e+00,8.459931092890741411e+00,2.988568633664884011e+00,1.109078245251405548e+01,6.141636135290408083e-01,7.194763104064261938e+01,1.588000000000000000e+04,9.074094706419781886e+00,7.845767479361700047e+00
8.500000000000000000e+00,8.433942010178817839e+00,3.155904449937283918e+00,1.080966554390181855e+01,5.846493481752171872e-01,7.147319269138083087e+01,1.588000000000000000e+04,9.018591358354035137e+00,7.849292662003600540e+00
9.000000000000000000e+00,8.429461856818658561e+00,3.177514093271571749e+00,1.077219177624317048e+01,5.808063038250903531e-01,7.139316315812361324e+01,1.588000000000000000e+04,9.010268160643748914e+00,7.848655552993567319e+00
1.850000000000000000e+01,8.319228458101488144e+00,3.503639535674961447e+00,1.016297556795133517e+01,5.215301016577518212e-01,6.948155578502078811e+01,1.588000000000000000e+04,8.840758559759239077e+00,7.797698356443735435e+00
2.800000000000000000e+01,8.183830241832806607e+00,3.717227624043094369e+00,9.699444525909040493e+00,4.809813623776085789e-01,6.720642049809184471e+01,1.588000000000000000e+04,8.664811604210413520e+00,7.702848879455197917e+00
2.850000000000000000e+01,8.176462966171408553e+00,3.726331641070242284e+00,9.678041734143834063e+00,4.792172482930834310e-01,6.708419580823414208e+01,1.588000000000000000e+04,8.655680214464490874e+00,7.697245717878324456e+00
4.450000000000000000e+01,7.945289779878154768e+00,3.945740357122323960e+00,9.182760226934441050e+00,4.357579946493335687e-01,6.331751471613709015e+01,1.588000000000000000e+04,8.381047774527488059e+00,7.509531785228820588e+00
6.000000000000000000e+01,7.747012893382142273e+00,4.078003138152729079e+00,8.831388505738141603e+00,4.083703978701437864e-01,6.018297515208576698e+01,1.588000000000000000e+04,8.155383291252286782e+00,7.338642495511998654e+00
6.050000000000000000e+01,7.741154879305185865e+00,4.081505239011471886e+00,8.821098885114613708e+00,4.076245351069190948e-01,6.009163662701163133e+01,1.588000000000000000e+04,8.148779414412105737e+00,7.333530344198265993e+00
7.350000000000000000e+01,7.600610044177856572e+00,4.161630460337522486e+00,8.571617346625274081e+00,3.901345611049727435e-01,5.792147801942585517e+01,1.588000000000000000e+04,7.990744605282829482e+00,7.210475483072883662e+00
8.600000000000000000e+01,7.485472999843296726e+00,4.224397573140686646e+00,8.359918602498794371e+00,3.757889914796983533e-01,5.617352339750033252e+01,1.588000000000000000e+04,7.861261991322995080e+00,7.109684008363598373e+00
8.650000000000000000e+01,7.481241305330403435e+00,4.226699037909993351e+00,8.351956613460638224e+00,3.752524138861575431e-01,5.610978584270915093e+01,1.588000000000000000e+04,7.856493719216561367e+00,7.105988891444245503e+00
1.000000000000000000e+02,7.376781745438890425e+00,4.284259552620224731e+00,8.150314045951999375e+00,3.616502360974001018e-01,5.454769981310975169e+01,1.588000000000000000e+04,7.738431981536290749e+00,7.015131509341490101e+00
1.130000000000000000e+02,7.292192506427846332e+00,4.333147862375950510e+00,7.991199604557889025e+00,3.499788519139971910e-01,5.329855674758950812e+01,1.588000000000000000e+04,7.642171358341844467e+00,6.942213654513849086e+00
1.135000000000000000e+02,7.289219097658324209e+00,4.334926524828047079e+00,7.986072995353168835e+00,3.495556043231935472e-01,5.325490417418059508e+01,1.588000000000000000e+04,7.638774701981517978e+00,6.939663493335130440e+00
1.280000000000000000e+02,7.211046489573624818e+00,4.383818203723149232e+00,7.852642223303056390e+00,3.380659890376837562e-01,5.211348008773614282e+01,1.588000000000000000e+04,7.549112478611308852e+00,6.872980500535941673e+00
1.420000000000000000e+02,7.148785235590372267e+00,4.426865824293985341e+00,7.742899829942624379e+00,3.283541727356934503e-01,5.121294680734785487e+01,1.588000000000000000e+04,7.477139408326065606e+00,6.820431062854678927e+00
1.425000000000000000e+02,7.146776459780013191e+00,4.428338889321611127e+00,7.739227377549810605e+00,3.280314490653004622e-01,5.118401839764162276e+01,1.588000000000000000e+04,7.474807908845313875e+00,6.818745010714712507e+00
1.470000000000000000e+02,7.129319218215344200e+00,4.441414634721826182e+00,7.706920260850218973e+00,3.251997967223689834e-01,5.093294742300291489e+01,1.588000000000000000e+04,7.454519014937712740e+00,6.804119421492974773e+00
1.510000000000000000e+02,7.114711740364642267e+00,4.452773810067368387e+00,7.679311539140242004e+00,3.227913643370882157e-01,5.072331741337308131e+01,1.588000000000000000e+04,7.437503104701731260e+00,6.791920376027554163e+00
1.520000000000000000e+02,3.196953672167356597e+00,2.009369751426008932e+00,8.055841592837300169e+00,4.340285201987037489e-01,1.040889353833022035e+01,1.588000000000000000e+04,3.630982192366060346e+00,2.762925151968652848e+00
1.545000000000000000e+02,3.176249836286539008e+00,2.168566351418339977e+00,7.982999234079053430e+00,3.902520939790951604e-01,1.024085971936533213e+01,1.588000000000000000e+04,3.566501930265634446e+00,2.785997742307444014e+00
1.570000000000000000e+02,3.168079762972236146e+00,2.317997037263138438e+00,7.916281013946603551e+00,3.533734804060913448e-01,1.016160220120853452e+01,1.588000000000000000e+04,3.521453243378327436e+00,2.814706282566144857e+00
1.575000000000000000e+02,3.167643898296504723e+00,2.346700977154903889e+00,7.903665258784477565e+00,3.467260062762168027e-01,1.015418678984332956e+01,1.588000000000000000e+04,3.514369904572721914e+00,2.820917892020287976e+00
1.610000000000000000e+02,3.173236476675760365e+00,2.519774520900400994e+00,7.821826501328937198e+00,3.061349449394795141e-01,1.016314834141869738e+01,1.588000000000000000e+04,3.479371421615239601e+00,2.867101531736281128e+00
1.645000000000000000e+02,3.190179634422497301e+00,2.639815444998940386e+00,7.750342502762007868e+00,2.745602460734481443e-01,1.025262942860797288e+01,1.588000000000000000e+04,3.464739880495945279e+00,2.915619388349049323e+00
1.650000000000000000e+02,3.193285354398825771e+00,2.656066727226031432e+00,7.740884777467930355e+00,2.706883785885677574e-01,1.027034355292094148e+01,1.588000000000000000e+04,3.463973732987393195e+00,2.922596975810258346e+00
1.750000000000000000e+02,3.277031029578298948e+00,2.916860847729902506e+00,7.581876445529627695e+00,2.191258392012795375e-01,1.078694850222466961e+01,1.588000000000000000e+04,3.496156868779578542e+00,3.057905190377019800e+00
1.845000000000000000e+02,3.375429004294373314e+00,3.017919654332905210e+00,7.463186642188001763e+00,1.999693632734279025e-01,1.143350870927968899e+01,1.588000000000000000e+04,3.575398367567801383e+00,3.175459641020945689e+00
1.850000000000000000e+02,3.380819271772905754e+00,3.022993660487188983e+00,7.457359635259575015e+00,1.994136181712282685e-01,1.146970473950322145e+01,1.588000000000000000e+04,3.580232889944134467e+00,3.181405653601677486e+00
2.145000000000000000e+02,3.703210505163504251e+00,3.197278013366118277e+00,7.112848592665915959e+00,1.862208577122100028e-01,1.374844625340041304e+01,1.588000000000000000e+04,3.889431362875714449e+00,3.516989647451294498e+00
2.435000000000000000e+02,3.998643125066827508e+00,3.405938059000654938e+00,6.736973276520656917e+00,1.668669981283922576e-01,1.601699143670858660e+01,1.588000000000000000e+04,4.165510123195219627e+00,3.831776126938434945e+00
2.440000000000000000e+02,4.003425343910856249e+00,3.409912670322699402e+00,6.730427082178823461e+00,1.664390936755718864e-01,1.605511645617130512e+01,1.588000000000000000e+04,4.169864437586428885e+00,3.836986250235284501e+00
2.630000000000000000e+02,4.176041433014082038e+00,3.572034223305049050e+00,6.488099863831227943e+00,1.489672264770124654e-01,1.746151328481455778e+01,1.588000000000000000e+04,4.325008659491094143e+00,4.027074206537069045e+00
2.820000000000000000e+02,4.329920277656300165e+00,3.744731707304327362e+00,6.266742642414659059e+00,1.305587604051020312e-01,1.876525520077772669e+01,1.588000000000000000e+04,4.460479038061402335e+00,4.199361517251197995e+00
2.825000000000000000e+02,4.333710147145811042e+00,3.749301901689853889e+00,6.261278333096496951e+00,1.300767624400744615e-01,1.879796360360145968e+01,1.588000000000000000e+04,4.463786909585885532e+00,4.203633384705736553e+00
3.000000000000000000e+02,4.458024914614975742e+00,3.907520401219227502e+00,6.082719311184082933e+00,1.135940350618350747e-01,1.988688974412948696e+01,1.588000000000000000e+04,4.571618949676810928e+00,4.344430879553140556e+00
3.175000000000000000e+02,4.566599372275094382e+00,4.058993286178788296e+00,5.929007878487869476e+00,9.822445222158292244e-02,2.086347786987751718e+01,1.588000000000000000e+04,4.664823824496677318e+00,4.468374920053511445e+00
3.180000000000000000e+02,4.569479560844380117e+00,4.063183462647341315e+00,5.924971872745619095e+00,9.780537091938985850e-02,2.088970934755522890e+01,1.588000000000000000e+04,4.667284931763769684e+00,4.471674189924990550e+00
3.360000000000000000e+02,4.665410466788996402e+00,4.207989182739420464e+00,5.792056541017728044e+00,8.353097104880283230e-02,2.177303224674868432e+01,1.588000000000000000e+04,4.748941437837799207e+00,4.581879495740193597e+00
3.535000000000000000e+02,4.745169504621737921e+00,4.336437432728105890e+00,5.684088151966951052e+00,7.121459444520011894e-02,2.252170514605411000e+01,1.588000000000000000e+04,4.816384099066938873e+00,4.673954910176537858e+00
3.540000000000000000e+02,4.747267194205686991e+00,4.339918868126377838e+00,5.681282936313539089e+00,7.088535856715785788e-02,2.254157054724072751e+01,1.588000000000000000e+04,4.818152552772844821e+00,4.676381835638529161e+00
3.735000000000000000e+02,4.821896690292702736e+00,4.467391141936515098e+00,5.582705820583720779e+00,5.899843126817425065e-02,2.325416850674782410e+01,1.588000000000000000e+04,4.880895121560876682e+00,4.762898259024528791e+00
3.925000000000000000e+02,4.882420958432486913e+00,4.576201144403687415e+00,5.504584944956024017e+00,4.911195274068890643e-02,2.384044639924280062e+01,1.588000000000000000e+04,4.931532911173175826e+00,4.833309005691797999e+00
3.930000000000000000e+02,4.883867675727024960e+00,4.578864948337440843e+00,5.502738294083525439e+00,4.887293884781064579e-02,2.385455203816291103e+01,1.588000000000000000e+04,4.932740614574835369e+00,4.834994736879213661e+00
4.150000000000000000e+02,4.940939296229838185e+00,4.686429227280184406e+00,5.430674389450418360e+00,3.934264178211202556e-02,2.441442897249060806e+01,1.588000000000000000e+04,4.980281938011950515e+00,4.901596654447725854e+00
4.370000000000000000e+02,4.986718718148410723e+00,4.776414033204000376e+00,5.373982954879218177e+00,3.155224809128398533e-02,2.486835911829134460e+01,1.588000000000000000e+04,5.018270966239694708e+00,4.955166470057127626e+00
4.375000000000000000e+02,4.987644965040045619e+00,4.778270898232373831e+00,5.372846155171936644e+00,3.139324947939026861e-02,2.487758783340219182e+01,1.588000000000000000e+04,5.019038214519436103e+00,4.956251715560656024e+00
4.650000000000000000e+02,5.031917028621912813e+00,4.868811673190164058e+00,5.318977100256763180e+00,2.372731077510407266e-02,2.532075196821179119e+01,1.588000000000000000e+04,5.055644339397017184e+00,5.008189717846808442e+00
4.920000000000000000e+02,5.064688569090007420e+00,4.938243601764352064e+00,5.279674854490927771e+00,1.796483678207024329e-02,2.565139303723159614e+01,1.588000000000000000e+04,5.082653405872077812e+00,5.046723732307937915e+00
4.925000000000000000e+02,5.065212506648335555e+00,4.939371588744678299e+00,5.279050297755710552e+00,1.787206095975892722e-02,2.565669714806966084e+01,1.588000000000000000e+04,5.083084567608094240e+00,5.047340445688576871e+00
5.300000000000000000e+02,5.097596279782680817e+00,5.010277239766959489e+00,5.240662612542344334e+00,1.209477415721968083e-02,2.598563411521614341e+01,1.588000000000000000e+04,5.109691053939900307e+00,5.085501505625460439e+00
5.675000000000000000e+02,5.119369257885511892e+00,5.059380908856603298e+00,5.215064084085224927e+00,8.157827454619284366e-03,2.620800814873203777e+01,1.588000000000000000e+04,5.127527085340132018e+00,5.111211430430892655e+00
5.680000000000000000e+02,5.119604857051922586e+00,5.059919218365978466e+00,5.214787840771249350e+00,8.114963269666264356e-03,2.621041974497849836e+01,1.588000000000000000e+04,5.127719820321589239e+00,5.111489893782255933e+00
6.310000000000000000e+02,5.141149953827111929e+00,5.109860306651154538e+00,5.189566975057243958e+00,4.166888048351947982e-03,2.643144021069252858e+01,1.588000000000000000e+04,5.145316841875463787e+00,5.136983065778760960e+00
6.940000000000000000e+02,5.152113321334699236e+00,5.135901401744646044e+00,5.176732260739087543e+00,2.131259574871953791e-03,2.654427621814183524e+01,1.588000000000000000e+04,5.154244580909571383e+00,5.149982061759827090e+00
6.945000000000000000e+02,5.152174001844662676e+00,5.136046988245806411e+00,5.176661108964434987e+00,2.119925485090384028e-03,2.654490143936811108e+01,1.588000000000000000e+04,5.154293927329753444e+00,5.150054076359572797e+00
8.555000000000000000e+02,5.161426832189494718e+00,5.158498835951855988e+00,5.165767142364555475e+00,3.785988902211700102e-04,2.664032708738280064e+01,1.588000000000000000e+04,5.161805431079716122e+00,5.161048233299273313e+00


==> supplementary_materials/figures/data/stress_collagen_4_i180.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,5.165519912667747349e+00,5.063314910466012009e+00,5.185822969684745765e+00,1.829162535830038822e-02,2.668293055172526707e+01,1.588000000000000000e+04,5.183811538026048105e+00,5.147228287309447481e+00
-2.450000000000000000e+01,5.165130451338472817e+00,5.094593777676059254e+00,5.178013615720818308e+00,1.330254375042409787e-02,2.667874953701421248e+01,1.588000000000000000e+04,5.178432995088897428e+00,5.151827907588049094e+00
0.000000000000000000e+00,5.164507469317476840e+00,5.108084816911673265e+00,5.174777446242154078e+00,9.471962710940680027e-03,2.667222711871360019e+01,1.588000000000000000e+04,5.173979432028417591e+00,5.155035506606536089e+00
1.000000000000000000e+00,9.846261227497757673e+00,2.028855008560097151e+00,1.915517902135184158e+01,3.772896141424599836e+00,1.111836054541022776e+02,1.588000000000000000e+04,1.361915736892235707e+01,6.073365086073158281e+00
1.150000000000000000e+01,9.489497040422135044e+00,2.823471892597437805e+00,1.705795601791468030e+01,3.078284560241613566e+00,9.952638991400235113e+01,1.588000000000000000e+04,1.256778160066374816e+01,6.411212480180521034e+00
2.150000000000000000e+01,9.180479206207122544e+00,3.238799810777785115e+00,1.555870145871517352e+01,2.576221347314487264e+00,9.091811488596026436e+01,1.588000000000000000e+04,1.175670055352160936e+01,6.604257858892636612e+00
2.200000000000000000e+01,9.165893145752544768e+00,3.254212321523314966e+00,1.549365792266977593e+01,2.554324445526810816e+00,9.053817053236934953e+01,1.588000000000000000e+04,1.172021759127935603e+01,6.611568700225734396e+00
3.100000000000000000e+01,8.917817521967132066e+00,3.474856636748442362e+00,1.442663802037093745e+01,2.202936699963812917e+00,8.438039945915144813e+01,1.588000000000000000e+04,1.112075422193094631e+01,6.714880822003319594e+00
3.950000000000000000e+01,8.708386344888758401e+00,3.614709005438700995e+00,1.357633417405452825e+01,1.933841278423328314e+00,7.957573482197898329e+01,1.588000000000000000e+04,1.064222762331208649e+01,6.774545066465429421e+00
4.000000000000000000e+01,8.696795484502086282e+00,3.621530453688188711e+00,1.353047605468732684e+01,1.919612354367995488e+00,7.931916329029813539e+01,1.588000000000000000e+04,1.061640783887008332e+01,6.777183130134090128e+00
4.850000000000000000e+01,8.511522422151449163e+00,3.720621269721101854e+00,1.281332629142037760e+01,1.700960641953500163e+00,7.533928104826172500e+01,1.588000000000000000e+04,1.021248306410494955e+01,6.810561780197947890e+00
5.700000000000000000e+01,8.347103964210377924e+00,3.796523424803964541e+00,1.220374140116498474e+01,1.520067567409429721e+00,7.198474999882662928e+01,1.588000000000000000e+04,9.867171531619806757e+00,6.827036396800949092e+00
5.750000000000000000e+01,8.338036482094127066e+00,3.800468776878804356e+00,1.217125442109412248e+01,1.510435270741066205e+00,7.180426708383122048e+01,1.588000000000000000e+04,9.848471752835193271e+00,6.827601211353059973e+00
6.650000000000000000e+01,8.185402522803974179e+00,3.864214247028634919e+00,1.163312003641690850e+01,1.353512453841986707e+00,6.883281042303100605e+01,1.588000000000000000e+04,9.538914976645960664e+00,6.831890068961985918e+00
7.500000000000000000e+01,8.058143942381510882e+00,3.914807452514296404e+00,1.119696656889501440e+01,1.230028967339213963e+00,6.644665505663338934e+01,1.588000000000000000e+04,9.288172909720724846e+00,6.828114975042296919e+00
7.550000000000000000e+01,8.051125385080140973e+00,3.917562814253958692e+00,1.117324283691132258e+01,1.223408835038821474e+00,6.631734914393290126e+01,1.588000000000000000e+04,9.274534220118962224e+00,6.827716550041318833e+00
8.500000000000000000e+01,7.926758535791728733e+00,3.966277262396221470e+00,1.075862128826592290e+01,1.109336509383086922e+00,6.406412837579729569e+01,1.588000000000000000e+04,9.036095045174814544e+00,6.817422026408642033e+00
9.400000000000000000e+01,7.823252801607850415e+00,4.007323489312167197e+00,1.042186956269529929e+01,1.018974799632304418e+00,6.224159404015077257e+01,1.588000000000000000e+04,8.842227601240155721e+00,6.804278001975545997e+00
9.450000000000000000e+01,7.817873005585605384e+00,4.009486310131975983e+00,1.040457283921976384e+01,1.014389175577084856e+00,6.214812373099206155e+01,1.588000000000000000e+04,8.832262181162690240e+00,6.803483830008520528e+00
1.045000000000000000e+02,7.717706272561720482e+00,4.050586236095320203e+00,1.008620253109274145e+01,9.309546541204508641e-01,6.042966667756705590e+01,1.588000000000000000e+04,8.648660926682172345e+00,6.786751618441269507e+00
1.145000000000000000e+02,7.630349440920512372e+00,4.088206936721145546e+00,9.814092364765874876e+00,8.610873973966386430e-01,5.896370409651130018e+01,1.588000000000000000e+04,8.491436838317151015e+00,6.769262043523873729e+00
1.150000000000000000e+02,7.626285809027010920e+00,4.090009729013976525e+00,9.801554569232958869e+00,8.578996240721813438e-01,5.889622700594994598e+01,1.588000000000000000e+04,8.484185433099192153e+00,6.768386184954830576e+00
1.260000000000000000e+02,7.543513499830032387e+00,4.128024435183376362e+00,9.548315551713191240e+00,7.940842611212035607e-01,5.753516573587834415e+01,1.588000000000000000e+04,8.337597760951236836e+00,6.749429238708827938e+00
1.370000000000000000e+02,7.472204450743827664e+00,4.163244301250283996e+00,9.333001505371383288e+00,7.406311892538404162e-01,5.638237391221142758e+01,1.588000000000000000e+04,8.212835639997667414e+00,6.731573261489987026e+00
1.375000000000000000e+02,7.469209442192146220e+00,4.164785779329742255e+00,9.324004015582392668e+00,7.384121638064634618e-01,5.633434221498968242e+01,1.588000000000000000e+04,8.207621605998610903e+00,6.730797278385683313e+00
1.500000000000000000e+02,7.400622436471103072e+00,4.201806018620737326e+00,9.118572970503661779e+00,6.880205266720476054e-01,5.524258469232157864e+01,1.588000000000000000e+04,8.088642963143151121e+00,6.712601909799055022e+00
1.620000000000000000e+02,7.345068911246950272e+00,4.234848580665517837e+00,8.952239107419201147e+00,6.475107488183056148e-01,5.436930748080167319e+01,1.588000000000000000e+04,7.992579660065255887e+00,6.697558162428643769e+00
1.625000000000000000e+02,7.342952178669880148e+00,4.236176890332349565e+00,8.945882421846103938e+00,6.459655658300974546e-01,5.433621821047093192e+01,1.588000000000000000e+04,7.988917744499977047e+00,6.696986612839782360e+00
1.765000000000000000e+02,7.289506002039374266e+00,4.271930231283382895e+00,8.784188426469881961e+00,6.066573315138826805e-01,5.350493087164760198e+01,1.588000000000000000e+04,7.896163333553256614e+00,6.682848670525491919e+00
1.900000000000000000e+02,7.247610982088523279e+00,4.304003410793757922e+00,8.654311457342897640e+00,5.749286749919380046e-01,5.285840792901814922e+01,1.588000000000000000e+04,7.822539657080461062e+00,6.672682307096585497e+00
1.905000000000000000e+02,7.246224115930151477e+00,4.305149998055724403e+00,8.649930193359944397e+00,5.738527414316781927e-01,5.283707090713633647e+01,1.588000000000000000e+04,7.820076857361829781e+00,6.672371374498473173e+00
2.060000000000000000e+02,7.208529376425975244e+00,4.339366783971686736e+00,8.527407947159433732e+00,5.434972019375342578e-01,5.225828497931018291e+01,1.588000000000000000e+04,7.752026578363509834e+00,6.665032174488440653e+00
2.215000000000000000e+02,7.180143444528596319e+00,4.371272481412818323e+00,8.427404506543403784e+00,5.180898393301849314e-01,5.182287696562415391e+01,1.588000000000000000e+04,7.698233283858781029e+00,6.662053605198410722e+00
2.220000000000000000e+02,7.179368457949215632e+00,4.372267361840638245e+00,8.424506257161883838e+00,5.173402737880058444e-01,5.181097241387915631e+01,1.588000000000000000e+04,7.696708731737221143e+00,6.662028184161210120e+00
2.400000000000000000e+02,7.156777564229385824e+00,4.406828419457297308e+00,8.332905729350036594e+00,4.928260988747238946e-01,5.146234266758917641e+01,1.588000000000000000e+04,7.649603663104109330e+00,6.663951465354662318e+00
2.580000000000000000e+02,7.143537956791615962e+00,4.439291835772241512e+00,8.261736570135525426e+00,4.723709482421031836e-01,5.125326885286568057e+01,1.588000000000000000e+04,7.615908905033719201e+00,6.671167008549513611e+00
2.585000000000000000e+02,7.143291101185760716e+00,4.440168373751911091e+00,8.260007401329437116e+00,4.718514887886866571e-01,5.124925158375177148e+01,1.588000000000000000e+04,7.615142589974447596e+00,6.671439612397073837e+00
2.795000000000000000e+02,7.138255613795925214e+00,4.475987163864179053e+00,8.198151412690721784e+00,4.520230318234663702e-01,5.115901802918792640e+01,1.588000000000000000e+04,7.590278645619391362e+00,6.686232581972459066e+00
3.000000000000000000e+02,7.142400800823728524e+00,4.509522484748007543e+00,8.155204513108071041e+00,4.357806736302349826e-01,5.120379399511705287e+01,1.588000000000000000e+04,7.578181474453963062e+00,6.706620127193493097e+00
3.005000000000000000e+02,7.142602650025909661e+00,4.510328054258817332e+00,8.154338873152592981e+00,4.354161644837905576e-01,5.120635985245093025e+01,1.588000000000000000e+04,7.578018814509700718e+00,6.707186485542119492e+00
3.255000000000000000e+02,7.158167786600492022e+00,4.550187200949759259e+00,8.120509473285391522e+00,4.187463130654311971e-01,5.141471453583088902e+01,1.588000000000000000e+04,7.576914099665923885e+00,6.739421473535061047e+00
3.500000000000000000e+02,7.182650184423675199e+00,4.589095187327535186e+00,8.102711744997931120e+00,4.047505705220605932e-01,5.175428669613938837e+01,1.588000000000000000e+04,7.587400754945736736e+00,6.777899613901614551e+00
3.505000000000000000e+02,7.183233627123717824e+00,4.589893978837340072e+00,8.102509553030706968e+00,4.044835097929552759e-01,5.176245225153540019e+01,1.588000000000000000e+04,7.587717136916674043e+00,6.778750117330762492e+00
3.820000000000000000e+02,7.225814320156476178e+00,4.641135080253948608e+00,8.098536028860046088e+00,3.887454581280072041e-01,5.236351562059354592e+01,1.588000000000000000e+04,7.614559778284482938e+00,6.837068862028468530e+00
4.130000000000000000e+02,7.277065013615053424e+00,4.667667706184082554e+00,8.107908812479960758e+00,3.746357235342403502e-01,5.309602713772827798e+01,1.588000000000000000e+04,7.651700737149293552e+00,6.902429290080812407e+00
4.135000000000000000e+02,7.277953263699026287e+00,4.667617213992596881e+00,8.108141942230403743e+00,3.744144151132732246e-01,5.310878986283192660e+01,1.588000000000000000e+04,7.652367678812299623e+00,6.903538848585753840e+00
4.310000000000000000e+02,7.310061859033193166e+00,4.666410808024529011e+00,8.117584943949633924e+00,3.667316304135783689e-01,5.357149647163761585e+01,1.588000000000000000e+04,7.676793489446771979e+00,6.943330228619615241e+00


==> supplementary_materials/figures/data/stress_collagen_4_r140.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,5.165519912667747349e+00,5.063314910466012009e+00,5.185822969684745765e+00,1.829162535830038822e-02,2.668293055172526707e+01,1.588000000000000000e+04,5.183811538026048105e+00,5.147228287309447481e+00
-2.450000000000000000e+01,5.165130451338472817e+00,5.094593777676059254e+00,5.178013615720818308e+00,1.330254375042409787e-02,2.667874953701421248e+01,1.588000000000000000e+04,5.178432995088897428e+00,5.151827907588049094e+00
0.000000000000000000e+00,5.164507469317476840e+00,5.108084816911673265e+00,5.174777446242154078e+00,9.471962710940680027e-03,2.667222711871360019e+01,1.588000000000000000e+04,5.173979432028417591e+00,5.155035506606536089e+00
1.000000000000000000e+00,6.547855409240994184e+00,3.897892260791711916e+00,8.793231972487825843e+00,9.865249583876656292e-01,4.384764195384833130e+01,1.588000000000000000e+04,7.534380367628659592e+00,5.561330450853328777e+00
3.200000000000000000e+01,6.278528998921881765e+00,4.401679552408376495e+00,7.644905245488712531e+00,5.656282704543402762e-01,3.973986173064016469e+01,1.588000000000000000e+04,6.844157269376221819e+00,5.712900728467541711e+00
6.250000000000000000e+01,6.046237536004241520e+00,4.568950639051485574e+00,6.970881801845968617e+00,3.654196147006659179e-01,3.669051983659461769e+01,1.588000000000000000e+04,6.411657150704906272e+00,5.680817921303575879e+00
6.300000000000000000e+01,6.042938805683781389e+00,4.570924285449941671e+00,6.962239385325827534e+00,3.631326653291893081e-01,3.664897474186800963e+01,1.588000000000000000e+04,6.406071471012970697e+00,5.679806140354592081e+00
8.450000000000000000e+01,5.914845219322665493e+00,4.644995254074163249e+00,6.644907419601937093e+00,2.835038414172155741e-01,3.506576839664250400e+01,1.588000000000000000e+04,6.198349060739880123e+00,5.631341377905449974e+00
1.055000000000000000e+02,5.812113540683943036e+00,4.703883139281135328e+00,6.410636989802998897e+00,2.305493127246011631e-01,3.383381679539942866e+01,1.588000000000000000e+04,6.042662853408543810e+00,5.581564227959341373e+00
1.060000000000000000e+02,5.809897368422842767e+00,4.705171411820916916e+00,6.405753093741005877e+00,2.294956461366741141e-01,3.380757568320237283e+01,1.588000000000000000e+04,6.039393014559515827e+00,5.580401722286168820e+00
1.285000000000000000e+02,5.719589666435271447e+00,4.758778885631874012e+00,6.212168346306306432e+00,1.892414246370030251e-01,3.274951826919177478e+01,1.588000000000000000e+04,5.908831091072274333e+00,5.530348241798268560e+00
1.510000000000000000e+02,5.644993054349992434e+00,4.805117559156333762e+00,6.059408433334743549e+00,1.593466611221083795e-01,3.189133794207041817e+01,1.588000000000000000e+04,5.804339715472100814e+00,5.485646393227884055e+00
1.515000000000000000e+02,5.643486990001801651e+00,4.806075413547325148e+00,6.056382967736234413e+00,1.587691274064809421e-01,3.187415304213701717e+01,1.588000000000000000e+04,5.802256117408282066e+00,5.484717862595321236e+00
1.760000000000000000e+02,5.576563302358440666e+00,4.849606055352878364e+00,5.924015393927278161e+00,1.339777410882082853e-01,3.111600830031798282e+01,1.588000000000000000e+04,5.710541043446649034e+00,5.442585561270233185e+00
2.005000000000000000e+02,5.521124982561190109e+00,4.887167710009205024e+00,5.817090307177441133e+00,1.145323233595992168e-01,3.049593872615545109e+01,1.588000000000000000e+04,5.635657305920789284e+00,5.406592659201590934e+00
2.010000000000000000e+02,5.520095296141718677e+00,4.887878681249270052e+00,5.815124810473790262e+00,1.141788866225326299e-01,3.048448889663630013e+01,1.588000000000000000e+04,5.634274182764252181e+00,5.405916409519186061e+00
2.285000000000000000e+02,5.468790738349624370e+00,4.923928536711628112e+00,5.718028211122099691e+00,9.686627005529904744e-02,2.991705521413305391e+01,1.588000000000000000e+04,5.565657008404922834e+00,5.371924468294325905e+00
2.560000000000000000e+02,5.426388937644827770e+00,4.954653791250434480e+00,5.639174543014343399e+00,8.292802246570374347e-02,2.945257395950424240e+01,1.588000000000000000e+04,5.509316960110531625e+00,5.343460915179123916e+00
2.565000000000000000e+02,5.425687952673349024e+00,4.955168824420550955e+00,5.637881255975664807e+00,8.269991826150575875e-02,2.944492903626517943e+01,1.588000000000000000e+04,5.508387870934853936e+00,5.342988034411843223e+00
2.885000000000000000e+02,5.385227071424748324e+00,4.985284781551168720e+00,5.563523639110898422e+00,6.964056007059261921e-02,2.900552041841292095e+01,1.588000000000000000e+04,5.454867631495341485e+00,5.315586511354155164e+00
3.205000000000000000e+02,5.352096271662349913e+00,5.010507594664993292e+00,5.503022867803146312e+00,5.907915603207528760e-02,2.864842484781948784e+01,1.588000000000000000e+04,5.411175427694425721e+00,5.293017115630274105e+00
3.210000000000000000e+02,5.351627690544258797e+00,5.010867919142325100e+00,5.502169442147530454e+00,5.893049118456526042e-02,2.864339174099133700e+01,1.588000000000000000e+04,5.410558181728823079e+00,5.292697199359693627e+00
3.600000000000000000e+02,5.318984173258932913e+00,5.036212700388752239e+00,5.442858992057111323e+00,4.861466631527704835e-02,2.829395602115996766e+01,1.588000000000000000e+04,5.367598839574210245e+00,5.270369506943656468e+00
3.990000000000000000e+02,5.292782221914058560e+00,5.056897810677390304e+00,5.395443589557328501e+00,4.038358797819372598e-02,2.801517448278751132e+01,1.588000000000000000e+04,5.333165809892252085e+00,5.252398633935864147e+00
3.995000000000000000e+02,5.292481151794460992e+00,5.057137232819841621e+00,5.394899699844800445e+00,4.028921858966097447e-02,2.801197996323417883e+01,1.588000000000000000e+04,5.332770370384120717e+00,5.252191933204800378e+00
4.495000000000000000e+02,5.266050104955471767e+00,5.078308633715966636e+00,5.347229854972174401e+00,3.201945397603617877e-02,2.773230895333445289e+01,1.588000000000000000e+04,5.298069558931508105e+00,5.234030650979435428e+00
4.995000000000000000e+02,5.245569496686969480e+00,5.094919351324372236e+00,5.310394142844827137e+00,2.562739456127339360e-02,2.751665610792478489e+01,1.588000000000000000e+04,5.271196891248242089e+00,5.219942102125695982e+00
5.000000000000000000e+02,5.245389174449916148e+00,5.095066394642569385e+00,5.310070201059418515e+00,2.557115944846823780e-02,2.751476147563190722e+01,1.588000000000000000e+04,5.270960333898384143e+00,5.219818015001447264e+00
5.685000000000000000e+02,5.224352624523847410e+00,5.112315812257206993e+00,5.272322538502580258e+00,1.901394279698574372e-02,2.729422187538989064e+01,1.588000000000000000e+04,5.243366567320832949e+00,5.205338681726860983e+00
6.370000000000000000e+02,5.209048221765796960e+00,5.124984903246377677e+00,5.244912890001489636e+00,1.424504375399154171e-02,2.713438629795296109e+01,1.588000000000000000e+04,5.223293265519788342e+00,5.194803178011805578e+00
6.375000000000000000e+02,5.208952995247072337e+00,5.125064051823118305e+00,5.244742475079496202e+00,1.421536819272618650e-02,2.713339338338630213e+01,1.588000000000000000e+04,5.223168363439798512e+00,5.194737627054346163e+00
7.415000000000000000e+02,5.193066900431667854e+00,5.138324858351502655e+00,5.216335134989959599e+00,9.263185412037869271e-03,2.696802963896294969e+01,1.588000000000000000e+04,5.202330085843706264e+00,5.183803715019630332e+00
8.450000000000000000e+02,5.182922217616214411e+00,5.146853981181088500e+00,5.198216460540921346e+00,6.098136711070093960e-03,2.686271990113112196e+01,1.588000000000000000e+04,5.189020354327284146e+00,5.176824080905144676e+00
8.455000000000000000e+02,5.182883084405029983e+00,5.146886977680929398e+00,5.198146599542877055e+00,6.085922176515272571e-03,2.686231410506053763e+01,1.588000000000000000e+04,5.188969006581546140e+00,5.176797162228514715e+00
1.039500000000000000e+03,5.172411486130886971e+00,5.155743780194545600e+00,5.179461385707698540e+00,2.815653882899417631e-03,2.675384850976551832e+01,1.588000000000000000e+04,5.175227140013785920e+00,5.169595832247987133e+00
1.233500000000000000e+03,5.167607902712121337e+00,5.159825432569426162e+00,5.170895750324540963e+00,1.314165168611937298e-03,2.670417316320285650e+01,1.588000000000000000e+04,5.168922067880733273e+00,5.166293737543509401e+00
1.234000000000000000e+03,5.167599684111379155e+00,5.159832426496204327e+00,5.170881098206829840e+00,1.311595449814848165e-03,2.670408821551065515e+01,1.588000000000000000e+04,5.168911279561194227e+00,5.166288088661564970e+00
1.281500000000000000e+03,5.166888324357389095e+00,5.160437922549102829e+00,5.169612926786822271e+00,1.089163678658812287e-03,2.669673614265823147e+01,1.588000000000000000e+04,5.167977488036047617e+00,5.165799160678730573e+00
1.328500000000000000e+03,5.166303868264748189e+00,5.160935604922056719e+00,5.168571051986072362e+00,9.063978109545594479e-04,2.669069648080429502e+01,1.588000000000000000e+04,5.167210266075702663e+00,5.165397470453793716e+00
1.329500000000000000e+03,3.714966579156928628e+00,2.294220068134982693e+00,7.175708993831530158e+00,7.084305313477547994e-01,1.430285050199859143e+01,1.588000000000000000e+04,4.423397110504683205e+00,3.006536047809174050e+00
1.336500000000000000e+03,3.733819539733026271e+00,2.542479597813466441e+00,7.039803951129592008e+00,6.028418035304612399e-01,1.430482659537601364e+01,1.588000000000000000e+04,4.336661343263487289e+00,3.130977736202565254e+00
1.343000000000000000e+03,3.767249144477170741e+00,2.702444137373844590e+00,6.934390838919930466e+00,5.289175173873206237e-01,1.447191985676314019e+01,1.588000000000000000e+04,4.296166661864491587e+00,3.238331627089850340e+00
1.343500000000000000e+03,3.770233660288311750e+00,2.713136513180730347e+00,6.926918385359789099e+00,5.240158634076745869e-01,1.448925447827389945e+01,1.588000000000000000e+04,4.294249523695986781e+00,3.246217796880637163e+00
1.392500000000000000e+03,4.146989833525614344e+00,3.447573444404649745e+00,6.373797906413410708e+00,2.935238956000866262e-01,1.728368095665305404e+01,1.588000000000000000e+04,4.440513729125701303e+00,3.853465937925528273e+00
1.441000000000000000e+03,4.488996877835647048e+00,3.984891762488381062e+00,5.957444918611168205e+00,2.012692455171553874e-01,2.019160227840922772e+01,1.588000000000000000e+04,4.690266123352802019e+00,4.287727632318491189e+00
1.441500000000000000e+03,4.492033134249482806e+00,3.989744896075571035e+00,5.953757027268440361e+00,2.004865962725830009e-01,2.021855655448019462e+01,1.588000000000000000e+04,4.692519730522065835e+00,4.291546537976900666e+00
1.464500000000000000e+03,4.620349277323683168e+00,4.194495216062385623e+00,5.798374179954991270e+00,1.669646902716378778e-01,2.137550465226298968e+01,1.588000000000000000e+04,4.787313967595321351e+00,4.453384587052045873e+00
1.487500000000000000e+03,4.727394175800531784e+00,4.370806306219667370e+00,5.669933571529006677e+00,1.378992861110097112e-01,2.236727190650271879e+01,1.588000000000000000e+04,4.865293461911542217e+00,4.589494889689522239e+00
1.488000000000000000e+03,4.729499983225551318e+00,4.374332478459494133e+00,5.667421904236713104e+00,1.373141112859882496e-01,2.238702525648875152e+01,1.588000000000000000e+04,4.866814094511539679e+00,4.592185871939562958e+00
1.510000000000000000e+03,4.813603292246065202e+00,4.517142967574437229e+00,5.567676582017131004e+00,1.134471662718981172e-01,2.318364691465728811e+01,1.588000000000000000e+04,4.927050458517963527e+00,4.700156125974166876e+00
1.532000000000000000e+03,4.882545142057099774e+00,4.636630316431041621e+00,5.486817726119057603e+00,9.308081513621868641e-02,2.384791110237181755e+01,1.588000000000000000e+04,4.975625957193319238e+00,4.789464326920881199e+00
1.532500000000000000e+03,4.883953950901415375e+00,4.639084759718918427e+00,5.485174405386540997e+00,9.265635109260544899e-02,2.386159139392333728e+01,1.588000000000000000e+04,4.976610301994019991e+00,4.791297599808809871e+00
1.554500000000000000e+03,4.939755713003529003e+00,4.736661433554694156e+00,5.420375908001377141e+00,7.555629329312239795e-02,2.440689525760719292e+01,1.588000000000000000e+04,5.015312006296650971e+00,4.864199419710407035e+00
1.576500000000000000e+03,4.984857156727622751e+00,4.817612764310266193e+00,5.368404908583111812e+00,6.129953956823414735e-02,2.485255850652987775e+01,1.588000000000000000e+04,5.046156696295857280e+00,4.923557617159389110e+00
1.577000000000000000e+03,4.985773074221788725e+00,4.819278256260123960e+00,5.367352945020438248e+00,6.100571747574204395e-02,2.486165484519971614e+01,1.588000000000000000e+04,5.046778791697530409e+00,4.924767356746047042e+00
1.600500000000000000e+03,5.024058573946888373e+00,4.889714001927925047e+00,5.323488743503078879e+00,4.856191157388550089e-02,2.524352281370495277e+01,1.588000000000000000e+04,5.072620485520773492e+00,4.975496662373003254e+00
1.624000000000000000e+03,5.054277346229911316e+00,4.946510499802539762e+00,5.288987128429606166e+00,3.850431609440390507e-02,2.554720207497077311e+01,1.588000000000000000e+04,5.092781662324314951e+00,5.015773030135507682e+00
1.624500000000000000e+03,5.054845107436938711e+00,4.947588489079483232e+00,5.288339589693328513e+00,3.831324175900406581e-02,2.555292696467323310e+01,1.588000000000000000e+04,5.093158349195942236e+00,5.016531865677934299e+00
1.652000000000000000e+03,5.081987258622113757e+00,4.999625105174699158e+00,5.257394977397295222e+00,2.908266369218584502e-02,2.582744029812493736e+01,1.588000000000000000e+04,5.111069922314299241e+00,5.052904594929928273e+00
1.679000000000000000e+03,5.102100700499184960e+00,5.038870019202055239e+00,5.234449121287283013e+00,2.211353978099601589e-02,2.603192056667591814e+01,1.588000000000000000e+04,5.124214240280180910e+00,5.079987160718189010e+00
1.679500000000000000e+03,5.102422560384588301e+00,5.039503168074969786e+00,5.234081569454721361e+00,2.200106448567083067e-02,2.603520003156011597e+01,1.588000000000000000e+04,5.124423624870259708e+00,5.080421495898916895e+00
1.715000000000000000e+03,5.121468963991683943e+00,5.077286287399290110e+00,5.212291232989990419e+00,1.528768999944532525e-02,2.622967806259557122e+01,1.588000000000000000e+04,5.136756653991128907e+00,5.106181273992238090e+00
1.750500000000000000e+03,5.134596726989656190e+00,5.103727682107995101e+00,5.197197102705353622e+00,1.058915859153485538e-02,2.636419567909256756e+01,1.588000000000000000e+04,5.145185885581190277e+00,5.124007568398121215e+00
1.751000000000000000e+03,5.134748835830420077e+00,5.104036203400383442e+00,5.197021655845914800e+00,1.053434164075308863e-02,2.636575657941565254e+01,1.588000000000000000e+04,5.145283177471172920e+00,5.124214494189666347e+00
1.807000000000000000e+03,5.147577258297820535e+00,5.130260384979512978e+00,5.182155854930855732e+00,5.876277365544340520e-03,2.649758616078058182e+01,1.588000000000000000e+04,5.153453535663365059e+00,5.141700980932276011e+00
1.862500000000000000e+03,5.154623757684843710e+00,5.144868378779518636e+00,5.173903498514958343e+00,3.283747807824625390e-03,2.657015686628868423e+01,1.588000000000000000e+04,5.157907505492667966e+00,5.151340009877019455e+00
1.863000000000000000e+03,5.154670261657050112e+00,5.144965383392663405e+00,5.173848719907569560e+00,3.266541128867790113e-03,2.657063617670251077e+01,1.588000000000000000e+04,5.157936802785918040e+00,5.151403720528182184e+00
1.988500000000000000e+03,5.161102754354906175e+00,5.158485041571188923e+00,5.166205833418217708e+00,8.703853415160591345e-04,2.663698239858043948e+01,1.588000000000000000e+04,5.161973139696422130e+00,5.160232369013390219e+00


==> supplementary_materials/figures/data/stress_collagen_4_r180.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,5.165519912667747349e+00,5.063314910466012009e+00,5.185822969684745765e+00,1.829162535830038822e-02,2.668293055172526707e+01,1.588000000000000000e+04,5.183811538026048105e+00,5.147228287309447481e+00
-2.450000000000000000e+01,5.165130451338472817e+00,5.094593777676059254e+00,5.178013615720818308e+00,1.330254375042409787e-02,2.667874953701421248e+01,1.588000000000000000e+04,5.178432995088897428e+00,5.151827907588049094e+00
0.000000000000000000e+00,5.164507469317476840e+00,5.108084816911673265e+00,5.174777446242154078e+00,9.471962710940680027e-03,2.667222711871360019e+01,1.588000000000000000e+04,5.173979432028417591e+00,5.155035506606536089e+00
1.000000000000000000e+00,9.846261227497757673e+00,2.028855008560097151e+00,1.915517902135184158e+01,3.772896141424599836e+00,1.111836054541022776e+02,1.588000000000000000e+04,1.361915736892235707e+01,6.073365086073158281e+00
1.450000000000000000e+01,9.393408645213199293e+00,2.973251683713818316e+00,1.655734625077824873e+01,2.913783928236165721e+00,9.672626275641343341e+01,1.588000000000000000e+04,1.230719257344936501e+01,6.479624716977033572e+00
2.800000000000000000e+01,8.997461879769293347e+00,3.411680239537366433e+00,1.476157350715930150e+01,2.311625149903362431e+00,8.629793111156736529e+01,1.588000000000000000e+04,1.130908702967265711e+01,6.685836729865932249e+00
2.850000000000000000e+01,8.983976836533418719e+00,3.422832715182972052e+00,1.470438295442287568e+01,2.292960678246468653e+00,8.596950847135352092e+01,1.588000000000000000e+04,1.127693751477988648e+01,6.691016158286950066e+00
4.050000000000000000e+01,8.685283573847115690e+00,3.628223916775108471e+00,1.348504926406674898e+01,1.905546287785653270e+00,7.906525741303219945e+01,1.588000000000000000e+04,1.059082986163276985e+01,6.779737286061462420e+00
5.200000000000000000e+01,8.441414673799854995e+00,3.754096793538556742e+00,1.254946017506296840e+01,1.622366517162679989e+00,7.388955481105408296e+01,1.588000000000000000e+04,1.006378119096253521e+01,6.819048156637174785e+00
5.250000000000000000e+01,8.431679513463405939e+00,3.758604761861366494e+00,1.251313598861719179e+01,1.611626463014730559e+00,7.369055927404782835e+01,1.588000000000000000e+04,1.004330597647813583e+01,6.820053050448674270e+00
6.450000000000000000e+01,8.217649160981707723e+00,3.851101548248722750e+00,1.174544398010354840e+01,1.385853724981962909e+00,6.945034828002974336e+01,1.588000000000000000e+04,9.603502885963671076e+00,6.831795435999743482e+00
7.600000000000000000e+01,8.044156298926385062e+00,3.920296757646153818e+00,1.114972061101394196e+01,1.216854836350905744e+00,6.618918625430761438e+01,1.588000000000000000e+04,9.261011135277291473e+00,6.827301462575478652e+00
7.650000000000000000e+01,8.037236310125733141e+00,3.923009706563406418e+00,1.112639791450508930e+01,1.210366178251544023e+00,6.606215379025876189e+01,1.588000000000000000e+04,9.247602488377278718e+00,6.826870131874189340e+00
8.900000000000000000e+01,7.879152239334175079e+00,3.985043321898108726e+00,1.060279773648428403e+01,1.067267792369577029e+00,6.322010055123416805e+01,1.588000000000000000e+04,8.946420031703752329e+00,6.811884446964597828e+00
1.010000000000000000e+02,7.751210180522145166e+00,4.036640342056244002e+00,1.019191980625025096e+01,9.584560284615477599e-01,6.099989722112441370e+01,1.588000000000000000e+04,8.709666208983692925e+00,6.792754152060597406e+00
1.015000000000000000e+02,7.746324938184167230e+00,4.038659863490805968e+00,1.017645716437873205e+01,9.544209581308786827e-01,6.091646941325340947e+01,1.588000000000000000e+04,8.700745896315044803e+00,6.791903980053288770e+00
1.150000000000000000e+02,7.626285809027010920e+00,4.090009729013976525e+00,9.801554569232958869e+00,8.578996240721813438e-01,5.889622700594994598e+01,1.588000000000000000e+04,8.484185433099192153e+00,6.768386184954830576e+00
1.280000000000000000e+02,7.529744711450152117e+00,4.134622351166137300e+00,9.506558518927647583e+00,7.836627598420007335e-01,5.731118274077472563e+01,1.588000000000000000e+04,8.313407471292151740e+00,6.746081951608151606e+00
1.285000000000000000e+02,7.526360410737572337e+00,4.136257787060908520e+00,9.496309391171839920e+00,7.811090252453976035e-01,5.725623234163764153e+01,1.588000000000000000e+04,8.307469435982969941e+00,6.745251385492175622e+00
1.400000000000000000e+02,7.454536779592030094e+00,4.172420323223686722e+00,9.279966990596484777e+00,7.275670450612814477e-01,5.609947240334952312e+01,1.588000000000000000e+04,8.182103824653312429e+00,6.726969734530748646e+00
1.510000000000000000e+02,7.395628650506252733e+00,4.204648358267737862e+00,9.103639422494431699e+00,6.843752010336184854e-01,5.516369255197875532e+01,1.588000000000000000e+04,8.080003851539872883e+00,6.711253449472634358e+00
1.520000000000000000e+02,3.239083088303972513e+00,3.297271654918733086e-01,1.054452069965033800e+01,1.144596456046146349e+00,1.180176030013019961e+01,1.588000000000000000e+04,4.383679544350119528e+00,2.094486632257825942e+00
1.560000000000000000e+02,3.207954468881927923e+00,7.938428655358347186e-01,1.002066215433085183e+01,1.017999001791029867e+00,1.132729384206706591e+01,1.588000000000000000e+04,4.225953470672958012e+00,2.189955467090898278e+00
1.600000000000000000e+02,3.193425111732481891e+00,1.180334369428313268e+00,9.693856863973445925e+00,9.134523742463230844e-01,1.103235918425986206e+01,1.588000000000000000e+04,4.106877485978804643e+00,2.279972737486159140e+00
1.605000000000000000e+02,3.192518455408501765e+00,1.222017654480869631e+00,9.656684999899514565e+00,9.017577860820118474e-01,1.100534119288341905e+01,1.588000000000000000e+04,4.094276241490513613e+00,2.290760669326489474e+00
1.655000000000000000e+02,3.192172389493848073e+00,1.525122433648053777e+00,9.322920045382502963e+00,7.993021836811093905e-01,1.082884854508425221e+01,1.588000000000000000e+04,3.991474573174957463e+00,2.392870205812738682e+00
1.705000000000000000e+02,3.204374754875455977e+00,1.738449268632096700e+00,9.046400225041104193e+00,7.190402596009926039e-01,1.078503646461020260e+01,1.588000000000000000e+04,3.923415014476448803e+00,2.485334495274463151e+00
1.710000000000000000e+02,3.206145935954427095e+00,1.757355654874974915e+00,9.021334659749973284e+00,7.120290186429880652e-01,1.078635708602678278e+01,1.588000000000000000e+04,3.918174954597415383e+00,2.494116917311438808e+00
1.795000000000000000e+02,3.248144925789450355e+00,2.020725591257970244e+00,8.650879258075820033e+00,6.148909102456974196e-01,1.092853629043453445e+01,1.588000000000000000e+04,3.863035836035147774e+00,2.633254015543753379e+00
1.880000000000000000e+02,3.307099461161063125e+00,2.188717308821404028e+00,8.356951263824935694e+00,5.483328575252075510e-01,1.123757576865355112e+01,1.588000000000000000e+04,3.855432318686270676e+00,2.758766603635855130e+00
1.885000000000000000e+02,3.310964319296882508e+00,2.197738491458762322e+00,8.341349956342085648e+00,5.450980998133331257e-01,1.125961666207717116e+01,1.588000000000000000e+04,3.856062419110215522e+00,2.765866219483549493e+00
2.075000000000000000e+02,3.479147383480309497e+00,2.481813801772785766e+00,7.832823891507034730e+00,4.561917540436642438e-01,1.231257743243531877e+01,1.588000000000000000e+04,3.935339137523973907e+00,3.022955629436645530e+00
2.265000000000000000e+02,3.668597770413191128e+00,2.740266567263366593e+00,7.415385100565272225e+00,4.016305532129320621e-01,1.361991670235476448e+01,1.588000000000000000e+04,4.070228323626123412e+00,3.266967217200259288e+00
2.270000000000000000e+02,3.673669174327684583e+00,2.747156901009095264e+00,7.405131072444273599e+00,4.004064390907472459e-01,1.365617051887078581e+01,1.588000000000000000e+04,4.074075613418432162e+00,3.273262735236937004e+00
2.530000000000000000e+02,3.933072884261148427e+00,3.101657980738063092e+00,6.914122749021768932e+00,3.432494221988119376e-01,1.558688247875012500e+01,1.588000000000000000e+04,4.276322306459960032e+00,3.589823462062336379e+00
2.785000000000000000e+02,4.166037215614574407e+00,3.437172920338718463e+00,6.512681462598877147e+00,2.929425829370367884e-01,1.744168143878346200e+01,1.588000000000000000e+04,4.458979798551611751e+00,3.873094632677538396e+00
2.790000000000000000e+02,4.170309891356164478e+00,3.443514343028988289e+00,6.505616282920145821e+00,2.919878216704738239e-01,1.747674147794693411e+01,1.588000000000000000e+04,4.462297713026638135e+00,3.878322069685690821e+00
2.985000000000000000e+02,4.327140623468681113e+00,3.681421426661700469e+00,6.253695767905750991e+00,2.557092492592430988e-01,1.878953319542964806e+01,1.588000000000000000e+04,4.582849872727924101e+00,4.071431374209438125e+00
3.175000000000000000e+02,4.461186453864184998e+00,3.893201811088136566e+00,6.050058483781964647e+00,2.224492215141487261e-01,1.995166823229354947e+01,1.588000000000000000e+04,4.683635675378334362e+00,4.238737232350036521e+00
3.180000000000000000e+02,4.464465513694000798e+00,3.898485784007431842e+00,6.045215100165199473e+00,2.216061518716096468e-01,1.998056160951038152e+01,1.588000000000000000e+04,4.686071665565610722e+00,4.242859361822390873e+00
3.370000000000000000e+02,4.579953895118603846e+00,4.087901689326951526e+00,5.878905178688207833e+00,1.909385118626537869e-01,2.101243519672439319e+01,1.588000000000000000e+04,4.770892406981257494e+00,4.389015383255950198e+00
3.555000000000000000e+02,4.676229993864684076e+00,4.250627790092079472e+00,5.746670253590469457e+00,1.638314381654291385e-01,2.189396769565105316e+01,1.588000000000000000e+04,4.840061432030113409e+00,4.512398555699254743e+00
3.560000000000000000e+02,4.678624594087681388e+00,4.254708289353297701e+00,5.743455889826381444e+00,1.631383042675066120e-01,2.191614219872139913e+01,1.588000000000000000e+04,4.841762898355188582e+00,4.515486289820175081e+00
3.765000000000000000e+02,4.768133210140829803e+00,4.408160269439427736e+00,5.625898795143119635e+00,1.365371613857458144e-01,2.275373670608717447e+01,1.588000000000000000e+04,4.904670371526576034e+00,4.631596048755084460e+00
3.965000000000000000e+02,4.840610606882996159e+00,4.536269114383660650e+00,5.534388249814373495e+00,1.139645356290450717e-01,2.344449896284930546e+01,1.588000000000000000e+04,4.954575142512040564e+00,4.726646071253950865e+00
3.970000000000000000e+02,4.842253018247515861e+00,4.539217504090681921e+00,5.532352286969839383e+00,1.134418068131341079e-01,2.346028333626020057e+01,1.588000000000000000e+04,4.955694825060650288e+00,4.728811211434382322e+00
4.205000000000000000e+02,4.911154948798711395e+00,4.664816231679146163e+00,5.448426170043727979e+00,9.104497241523529238e-02,2.412773211811216356e+01,1.588000000000000000e+04,5.002199921213946965e+00,4.820109976383476713e+00
4.435000000000000000e+02,4.964808856349556265e+00,4.765344416759240254e+00,5.385046238531181473e+00,7.294489044932586652e-02,2.465464793712964919e+01,1.588000000000000000e+04,5.037753746798881771e+00,4.891863965900229871e+00
4.440000000000000000e+02,4.965843731667674454e+00,4.767308258826568945e+00,5.383840350261023922e+00,7.258983504543084497e-02,2.466487325149505949e+01,1.588000000000000000e+04,5.038433566713105272e+00,4.893253896622242749e+00
4.735000000000000000e+02,5.018481683212868028e+00,4.868515421623509809e+00,5.323306684575690895e+00,5.421959647998815524e-02,2.518809816938550838e+01,1.588000000000000000e+04,5.072701279692855891e+00,4.964262086732879276e+00
5.025000000000000000e+02,5.056798292015033169e+00,4.943918391137428259e+00,5.280194307813489196e+00,4.044538311867629937e-02,2.557284479514176923e+01,1.588000000000000000e+04,5.097243675133709573e+00,5.016352908896357654e+00
5.030000000000000000e+02,5.057362998661490749e+00,4.945041385163687409e+00,5.279564599234286781e+00,4.023970633236676614e-02,2.557853973419605964e+01,1.588000000000000000e+04,5.097602704993858147e+00,5.017123292329124240e+00
5.445000000000000000e+02,5.095271948719903854e+00,5.021269209582441384e+00,5.237640664195842177e+00,2.624415896273648435e-02,2.596248498729158527e+01,1.588000000000000000e+04,5.121516107682640317e+00,5.069027789757167390e+00
5.855000000000000000e+02,5.119491792445203693e+00,5.070915526169400778e+00,5.211175106941762003e+00,1.709514614055383450e-02,2.620948845693537876e+01,1.588000000000000000e+04,5.136586938585757878e+00,5.102396646304650396e+00
5.860000000000000000e+02,5.119726814109708535e+00,5.071401284512605301e+00,5.210919283536463276e+00,1.700550975323012956e-02,2.621189183847590698e+01,1.588000000000000000e+04,5.136732323862938543e+00,5.102721304356478527e+00
6.605000000000000000e+02,5.143803546443641572e+00,5.121596982721126068e+00,5.184774468386975421e+00,7.726488022040631579e-03,2.645877462302333427e+01,1.588000000000000000e+04,5.151530034465682917e+00,5.136077058421601116e+00
7.350000000000000000e+02,5.154624969587046301e+00,5.144516657641613477e+00,5.173023711924947143e+00,3.485875813162407893e-03,2.657017072842045025e+01,1.588000000000000000e+04,5.158110845400209143e+00,5.151139093773884348e+00
7.355000000000000000e+02,5.154672195931976120e+00,5.144617375546934213e+00,5.172972318658544566e+00,3.467254461444642388e-03,2.657065746936767781e+01,1.588000000000000000e+04,5.158139450393420589e+00,5.151204941470530763e+00
8.555000000000000000e+02,5.161013152998169318e+00,5.158214922130970770e+00,5.166048335004965963e+00,9.557742908440739231e-04,2.663605767892459752e+01,1.588000000000000000e+04,5.161968927289013465e+00,5.160057378707325171e+00


==> supplementary_materials/figures/data/stress_h_myocyte_s140_0.33.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,3.495678965154723206e-01,3.495678965154723761e-01,3.495678965154723761e-01,5.551115123125782702e-17,1.221977142742520506e-01,1.588000000000000000e+04,3.495678965154723761e-01,3.495678965154722651e-01
9.005000000000000000e+02,3.495678965154723206e-01,3.495678965154723761e-01,3.495678965154723761e-01,5.551115123125782702e-17,1.221977142742520506e-01,1.588000000000000000e+04,3.495678965154723761e-01,3.495678965154722651e-01


==> supplementary_materials/figures/data/stress_h_myocyte_s140_1.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,3.495678965154723206e-01,3.495678965154723761e-01,3.495678965154723761e-01,5.551115123125782702e-17,1.221977142742520506e-01,1.588000000000000000e+04,3.495678965154723761e-01,3.495678965154722651e-01
1.328500000000000000e+03,3.495678965154723206e-01,3.495678965154723761e-01,3.495678965154723761e-01,5.551115123125782702e-17,1.221977142742520506e-01,1.588000000000000000e+04,3.495678965154723761e-01,3.495678965154722651e-01


==> supplementary_materials/figures/data/stress_h_myocyte_s140_243.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,3.495678965154723206e-01,3.495678965154723761e-01,3.495678965154723761e-01,5.551115123125782702e-17,1.221977142742520506e-01,1.588000000000000000e+04,3.495678965154723761e-01,3.495678965154722651e-01
2.290000000000000000e+02,3.495678965154723206e-01,3.495678965154723761e-01,3.495678965154723761e-01,5.551115123125782702e-17,1.221977142742520506e-01,1.588000000000000000e+04,3.495678965154723761e-01,3.495678965154722651e-01


==> supplementary_materials/figures/data/stress_h_myocyte_s140_27.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,3.495678965154723206e-01,3.495678965154723761e-01,3.495678965154723761e-01,5.551115123125782702e-17,1.221977142742520506e-01,1.588000000000000000e+04,3.495678965154723761e-01,3.495678965154722651e-01
3.010000000000000000e+02,3.495678965154723206e-01,3.495678965154723761e-01,3.495678965154723761e-01,5.551115123125782702e-17,1.221977142742520506e-01,1.588000000000000000e+04,3.495678965154723761e-01,3.495678965154722651e-01


==> supplementary_materials/figures/data/stress_h_myocyte_s140_3.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,3.495678965154723206e-01,3.495678965154723761e-01,3.495678965154723761e-01,5.551115123125782702e-17,1.221977142742520506e-01,1.588000000000000000e+04,3.495678965154723761e-01,3.495678965154722651e-01
6.775000000000000000e+02,3.495678965154723206e-01,3.495678965154723761e-01,3.495678965154723761e-01,5.551115123125782702e-17,1.221977142742520506e-01,1.588000000000000000e+04,3.495678965154723761e-01,3.495678965154722651e-01


==> supplementary_materials/figures/data/stress_h_myocyte_s140_81.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,3.495678965154723206e-01,3.495678965154723761e-01,3.495678965154723761e-01,5.551115123125782702e-17,1.221977142742520506e-01,1.588000000000000000e+04,3.495678965154723761e-01,3.495678965154722651e-01
2.540000000000000000e+02,3.495678965154723206e-01,3.495678965154723761e-01,3.495678965154723761e-01,5.551115123125782702e-17,1.221977142742520506e-01,1.588000000000000000e+04,3.495678965154723761e-01,3.495678965154722651e-01


==> supplementary_materials/figures/data/stress_h_myocyte_s140_9.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,3.495678965154723206e-01,3.495678965154723761e-01,3.495678965154723761e-01,5.551115123125782702e-17,1.221977142742520506e-01,1.588000000000000000e+04,3.495678965154723761e-01,3.495678965154722651e-01
4.245000000000000000e+02,3.495678965154723206e-01,3.495678965154723761e-01,3.495678965154723761e-01,5.551115123125782702e-17,1.221977142742520506e-01,1.588000000000000000e+04,3.495678965154723761e-01,3.495678965154722651e-01


==> supplementary_materials/figures/data/stress_h_myocyte_s180_0.33.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,3.495678965154723206e-01,3.495678965154723761e-01,3.495678965154723761e-01,5.551115123125782702e-17,1.221977142742520506e-01,1.588000000000000000e+04,3.495678965154723761e-01,3.495678965154722651e-01
5.000000000000000000e+01,3.495678965154723206e-01,3.495678965154723761e-01,3.495678965154723761e-01,5.551115123125782702e-17,1.221977142742520506e-01,1.588000000000000000e+04,3.495678965154723761e-01,3.495678965154722651e-01


==> supplementary_materials/figures/data/stress_h_myocyte_s180_1.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,3.495678965154723206e-01,3.495678965154723761e-01,3.495678965154723761e-01,5.551115123125782702e-17,1.221977142742520506e-01,1.588000000000000000e+04,3.495678965154723761e-01,3.495678965154722651e-01
4.310000000000000000e+02,3.495678965154723206e-01,3.495678965154723761e-01,3.495678965154723761e-01,5.551115123125782702e-17,1.221977142742520506e-01,1.588000000000000000e+04,3.495678965154723761e-01,3.495678965154722651e-01


==> supplementary_materials/figures/data/stress_h_myocyte_s180_243.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,3.495678965154723206e-01,3.495678965154723761e-01,3.495678965154723761e-01,5.551115123125782702e-17,1.221977142742520506e-01,1.588000000000000000e+04,3.495678965154723761e-01,3.495678965154722651e-01
3.120000000000000000e+02,3.495678965154723206e-01,3.495678965154723761e-01,3.495678965154723761e-01,5.551115123125782702e-17,1.221977142742520506e-01,1.588000000000000000e+04,3.495678965154723761e-01,3.495678965154722651e-01


==> supplementary_materials/figures/data/stress_h_myocyte_s180_27.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,3.495678965154723206e-01,3.495678965154723761e-01,3.495678965154723761e-01,5.551115123125782702e-17,1.221977142742520506e-01,1.588000000000000000e+04,3.495678965154723761e-01,3.495678965154722651e-01
4.065000000000000000e+02,3.495678965154723206e-01,3.495678965154723761e-01,3.495678965154723761e-01,5.551115123125782702e-17,1.221977142742520506e-01,1.588000000000000000e+04,3.495678965154723761e-01,3.495678965154722651e-01


==> supplementary_materials/figures/data/stress_h_myocyte_s180_3.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,3.495678965154723206e-01,3.495678965154723761e-01,3.495678965154723761e-01,5.551115123125782702e-17,1.221977142742520506e-01,1.588000000000000000e+04,3.495678965154723761e-01,3.495678965154722651e-01
7.085000000000000000e+02,3.495678965154723206e-01,3.495678965154723761e-01,3.495678965154723761e-01,5.551115123125782702e-17,1.221977142742520506e-01,1.588000000000000000e+04,3.495678965154723761e-01,3.495678965154722651e-01


==> supplementary_materials/figures/data/stress_h_myocyte_s180_81.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,3.495678965154723206e-01,3.495678965154723761e-01,3.495678965154723761e-01,5.551115123125782702e-17,1.221977142742520506e-01,1.588000000000000000e+04,3.495678965154723761e-01,3.495678965154722651e-01
3.310000000000000000e+02,3.495678965154723206e-01,3.495678965154723761e-01,3.495678965154723761e-01,5.551115123125782702e-17,1.221977142742520506e-01,1.588000000000000000e+04,3.495678965154723761e-01,3.495678965154722651e-01


==> supplementary_materials/figures/data/stress_h_myocyte_s180_9.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,3.495678965154723206e-01,3.495678965154723761e-01,3.495678965154723761e-01,5.551115123125782702e-17,1.221977142742520506e-01,1.588000000000000000e+04,3.495678965154723761e-01,3.495678965154722651e-01
7.560000000000000000e+02,3.495678965154723206e-01,3.495678965154723761e-01,3.495678965154723761e-01,5.551115123125782702e-17,1.221977142742520506e-01,1.588000000000000000e+04,3.495678965154723761e-01,3.495678965154722651e-01


==> supplementary_materials/figures/data/stress_myocyte_s140_0.33.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,2.202068030148086208e+01,2.196608621854060672e+01,2.203305119037511872e+01,1.227869935654474741e-02,4.849105117064851243e+02,1.588000000000000000e+04,2.203295900083740833e+01,2.200840160212431584e+01
-2.450000000000000000e+01,2.202159276156238477e+01,2.199232977367656972e+01,2.202750937240725548e+01,6.249787849987267774e-03,4.849505868159452007e+02,1.588000000000000000e+04,2.202784254941237307e+01,2.201534297371240001e+01
0.000000000000000000e+00,2.202189976977440367e+01,2.199827235258786118e+01,2.202573787929300408e+01,4.205528157764592233e-03,4.849640871564568556e+02,1.588000000000000000e+04,2.202610529793216543e+01,2.201769424161663835e+01
1.000000000000000000e+00,2.308263910076094305e+01,2.191135736358156905e+01,2.400831160825025989e+01,4.287148148402863401e-01,5.329920242484412256e+02,1.588000000000000000e+04,2.351135391560123011e+01,2.265392428592065599e+01
6.500000000000000000e+00,2.294962422833520677e+01,2.195566953719618297e+01,2.370655075387867683e+01,3.538056339486649327e-01,5.268104306484042354e+02,1.588000000000000000e+04,2.330342986228387403e+01,2.259581859438654305e+01
1.200000000000000000e+01,2.285339317808711002e+01,2.198363841437965860e+01,2.350543591181547853e+01,2.996641022078794236e-01,5.223673783263905079e+02,1.588000000000000000e+04,2.315305728029498766e+01,2.255372907587923237e+01
1.250000000000000000e+01,2.284603395746004040e+01,2.198561152030617194e+01,2.348985749120420508e+01,2.955401362220602124e-01,5.220286115575353278e+02,1.588000000000000000e+04,2.314157409368209883e+01,2.255049382123798196e+01
1.850000000000000000e+01,2.277142845274700633e+01,2.200405670543921488e+01,2.333062803796878271e+01,2.540605023173735377e-01,5.186025005174136595e+02,1.588000000000000000e+04,2.302548895506438242e+01,2.251736795042963024e+01
2.450000000000000000e+01,2.271599621906537791e+01,2.201563036663874939e+01,2.321150210694867866e+01,2.239681524280917047e-01,5.160666459578947070e+02,1.588000000000000000e+04,2.293996437149347045e+01,2.249202806663728893e+01
2.500000000000000000e+01,2.271202240211011514e+01,2.201637868661383024e+01,2.320297400733037563e+01,2.218508046170899473e-01,5.158851793734610283e+02,1.588000000000000000e+04,2.293387320672720620e+01,2.249017159749302408e+01
3.250000000000000000e+01,2.266115149292949837e+01,2.202485905526964771e+01,2.309943061251626517e+01,1.954665684020494565e-01,5.135659941648635822e+02,1.588000000000000000e+04,2.285661806133154883e+01,2.246568492452744792e+01
3.950000000000000000e+01,2.262446873659380131e+01,2.202607936631970631e+01,2.302652843252449699e+01,1.775881034544464221e-01,5.118981231475987101e+02,1.588000000000000000e+04,2.280205684004824818e+01,2.244688063313935444e+01
4.000000000000000000e+01,2.262213601455243150e+01,2.202592551870048609e+01,2.302195422221035415e+01,1.764933896693513249e-01,5.117921877775072517e+02,1.588000000000000000e+04,2.279862940422178141e+01,2.244564262488308160e+01
4.950000000000000000e+01,2.258303904580738575e+01,2.202395238039266445e+01,2.294680714568091773e+01,1.590359154958571053e-01,5.100189449668785642e+02,1.588000000000000000e+04,2.274207496130324202e+01,2.242400313031152592e+01
5.900000000000000000e+01,2.255103486920758371e+01,2.202315982119304749e+01,2.288780314638217561e+01,1.461083600377085789e-01,5.085705213250892029e+02,1.588000000000000000e+04,2.269714322924529526e+01,2.240492650916987571e+01
5.950000000000000000e+01,2.254949156371253949e+01,2.202313876150446248e+01,2.288501892026162921e+01,1.455168850077650788e-01,5.085007449457654047e+02,1.588000000000000000e+04,2.269500844872030854e+01,2.240397467870477399e+01
7.250000000000000000e+01,2.251300391451454530e+01,2.202251606019472518e+01,2.283160475133857759e+01,1.323490844515415044e-01,5.068528615351024200e+02,1.588000000000000000e+04,2.264535299896608578e+01,2.238065483006300482e+01
8.550000000000000000e+01,2.248184957904467041e+01,2.202125146484326024e+01,2.278779364239350613e+01,1.222268798812994051e-01,5.054484999049565204e+02,1.588000000000000000e+04,2.260407645892597017e+01,2.235962269916337064e+01
8.600000000000000000e+01,2.248073528760203743e+01,2.202121618837013273e+01,2.278619960325232086e+01,1.218816127984618664e-01,5.053983141987736758e+02,1.588000000000000000e+04,2.260261690040049842e+01,2.235885367480357289e+01
1.015000000000000000e+02,2.244874924113437942e+01,2.202046723428558295e+01,2.274936664630216043e+01,1.123976973927244549e-01,5.039589757337105880e+02,1.588000000000000000e+04,2.256114693852710218e+01,2.233635154374165310e+01
1.165000000000000000e+02,2.242183334109651582e+01,2.202018578192123854e+01,2.271741622950895234e+01,1.049708163353087198e-01,5.027496292481894216e+02,1.588000000000000000e+04,2.252680415743182607e+01,2.231686252476120913e+01
1.170000000000000000e+02,2.242099553925346811e+01,2.202018144324346594e+01,2.271637790205551610e+01,1.047466081763921558e-01,5.027120128231484273e+02,1.588000000000000000e+04,2.252574214742985959e+01,2.231624893107707663e+01
1.340000000000000000e+02,2.239451922949542606e+01,2.202016190862882183e+01,2.268217743367018358e+01,9.784894151032297316e-02,5.015240659355949333e+02,1.588000000000000000e+04,2.249236817100574726e+01,2.229667028798510131e+01
1.510000000000000000e+02,2.237149795711371425e+01,2.202030084553311440e+01,2.265022895817256554e+01,9.210926445390424377e-02,5.004924049617413857e+02,1.588000000000000000e+04,2.246360722156762080e+01,2.227938869265981126e+01
1.515000000000000000e+02,2.237086723557806778e+01,2.202030631027115248e+01,2.264932444448403004e+01,9.195492446602834824e-02,5.004641565799937553e+02,1.588000000000000000e+04,2.246282216004409449e+01,2.227891231111203751e+01
1.705000000000000000e+02,2.234864298318676035e+01,2.202054341341979082e+01,2.261645181536061244e+01,8.660252480962947474e-02,4.994693431872462384e+02,1.588000000000000000e+04,2.243524550799638817e+01,2.226204045837713252e+01
1.890000000000000000e+02,2.232990627882215051e+01,2.202079443456539565e+01,2.258721730351096824e+01,8.220344720295173768e-02,4.986314718277128009e+02,1.588000000000000000e+04,2.241210972602510054e+01,2.224770283161919693e+01
1.895000000000000000e+02,2.232943522924730217e+01,2.202080116009375388e+01,2.258646430109518377e+01,8.209400891956618318e-02,4.986104170834510683e+02,1.588000000000000000e+04,2.241152923816686737e+01,2.224734122032773698e+01
2.105000000000000000e+02,2.231114620596852305e+01,2.202107172606082131e+01,2.255653925585325226e+01,7.788341752464324197e-02,4.977933108508289592e+02,1.588000000000000000e+04,2.238902962349316894e+01,2.223326278844387716e+01
2.315000000000000000e+02,2.229545465935893844e+01,2.202130987960114084e+01,2.252978171484769376e+01,7.432436507109656254e-02,4.970928225787735073e+02,1.588000000000000000e+04,2.236977902443003785e+01,2.222113029428784259e+01
2.320000000000000000e+02,2.229510921384335731e+01,2.202131509837785472e+01,2.252918122534889278e+01,7.424651826885365902e-02,4.970774074026780340e+02,1.588000000000000000e+04,2.236935573211221140e+01,2.222086269557450322e+01
2.560000000000000000e+02,2.227989734648108211e+01,2.202154071006187053e+01,2.250223760429963704e+01,7.083913892792124967e-02,4.963988439533390533e+02,1.588000000000000000e+04,2.235073648540900493e+01,2.220905820755316284e+01
2.800000000000000000e+02,2.226707064501304245e+01,2.202172049362934558e+01,2.247872684904105256e+01,6.799839271505912774e-02,4.958270588914134009e+02,1.588000000000000000e+04,2.233506903772810048e+01,2.219907225229798442e+01
2.805000000000000000e+02,2.226682599002084118e+01,2.202172379593127260e+01,2.247827096334410157e+01,6.794452570923428802e-02,4.958161561284413210e+02,1.588000000000000000e+04,2.233477051573007444e+01,2.219888146431160791e+01
3.085000000000000000e+02,2.225443282477936080e+01,2.202188345328973540e+01,2.245478098330085004e+01,6.523481410429896044e-02,4.952640359335884455e+02,1.588000000000000000e+04,2.231966763888366145e+01,2.218919801067506370e+01
3.360000000000000000e+02,2.224448831530615323e+01,2.202199914057439045e+01,2.243529468794247705e+01,6.309658424784812814e-02,4.948212415887358020e+02,1.588000000000000000e+04,2.230758489955400492e+01,2.218139173105830508e+01
3.365000000000000000e+02,2.224432574729593171e+01,2.202200092811065346e+01,2.243497056964701386e+01,6.306200654596558208e-02,4.948140047684822775e+02,1.588000000000000000e+04,2.230738775384189765e+01,2.218126374074996576e+01
3.685000000000000000e+02,2.223513512741579490e+01,2.202209601756334578e+01,2.241627930604246544e+01,6.113719906825223344e-02,4.944049718915496783e+02,1.588000000000000000e+04,2.229627232648404700e+01,2.217399792834754280e+01
4.005000000000000000e+02,2.222809318694868708e+01,2.202216019260721325e+01,2.240128168041498924e+01,5.972803147697217790e-02,4.940916941654187440e+02,1.588000000000000000e+04,2.228782121842565900e+01,2.216836515547171871e+01
4.010000000000000000e+02,2.222799856222315640e+01,2.202216099810099692e+01,2.240107417080183794e+01,5.970975880386495543e-02,4.940874853374912732e+02,1.588000000000000000e+04,2.228770832102702215e+01,2.216828880341929064e+01
4.375000000000000000e+02,2.222225679114907848e+01,2.202220662214475411e+01,2.238797093657530013e+01,5.866384228986729760e-02,4.938321383381633609e+02,1.588000000000000000e+04,2.228092063343894580e+01,2.216359294885920761e+01
4.740000000000000000e+02,2.221863010751672718e+01,2.202223131474601203e+01,2.237858360535679836e+01,5.815004416078871363e-02,4.936709052822845933e+02,1.588000000000000000e+04,2.227678015167751369e+01,2.216048006335593712e+01
4.745000000000000000e+02,2.221859405806604570e+01,2.202223153733391570e+01,2.237847890417701180e+01,5.814650323886415284e-02,4.936693029329667866e+02,1.588000000000000000e+04,2.227674056130490854e+01,2.216044755482718287e+01
5.145000000000000000e+02,2.221683495530782437e+01,2.202224083907487184e+01,2.237205874432457975e+01,5.815786999987385825e-02,4.935911377692304427e+02,1.588000000000000000e+04,2.227499282530769875e+01,2.215867708530794999e+01
5.540000000000000000e+02,2.221718801477502225e+01,2.202223648389887600e+01,2.236930551501596298e+01,5.872810942540995088e-02,4.936068922746995327e+02,1.588000000000000000e+04,2.227591612420043532e+01,2.215845990534961274e+01
5.545000000000000000e+02,2.221720541048626174e+01,2.202223635443647609e+01,2.236929248136143400e+01,5.873885556637004068e-02,4.936076665048932455e+02,1.588000000000000000e+04,2.227594426605263322e+01,2.215846655491989026e+01
5.950000000000000000e+02,2.221967707059660313e+01,2.202222035272276557e+01,2.236999420164087837e+01,5.990467065116488604e-02,4.937176376911622242e+02,1.588000000000000000e+04,2.227958174124776747e+01,2.215977239994543879e+01
6.355000000000000000e+02,2.222426643279581526e+01,2.202219454444497515e+01,2.237411730605066396e+01,6.166866647040428195e-02,4.939218215003189698e+02,1.588000000000000000e+04,2.228593509926621508e+01,2.216259776632541190e+01
6.360000000000000000e+02,2.222433660148618273e+01,2.202219416732008739e+01,2.237418950006374629e+01,6.169431357575846236e-02,4.939249435644861137e+02,1.588000000000000000e+04,2.228603091506194289e+01,2.216264228791042257e+01
6.750000000000000000e+02,2.223086256926665172e+01,2.202216054495969999e+01,2.238143742181969031e+01,6.399953180198182656e-02,4.942153465136919408e+02,1.588000000000000000e+04,2.229486210106863453e+01,2.216686303746467246e+01
7.135000000000000000e+02,2.223944724261816930e+01,2.202211932164932406e+01,2.239179684699236006e+01,6.689986827015596826e-02,4.945974892495714244e+02,1.588000000000000000e+04,2.230634711088832489e+01,2.217254737434801370e+01
7.140000000000000000e+02,2.223957355068946384e+01,2.202211873070703874e+01,2.239195297675106033e+01,6.694187783158252192e-02,4.946031129315341559e+02,1.588000000000000000e+04,2.230651542852104896e+01,2.217263167285788228e+01
7.495000000000000000e+02,2.224957722813323358e+01,2.202207357608416416e+01,2.240450927777201429e+01,7.022875285427375436e-02,4.950486189083922568e+02,1.588000000000000000e+04,2.231980598098750335e+01,2.217934847527896025e+01
7.850000000000000000e+02,2.226177215837332568e+01,2.202202167072973893e+01,2.242010032191727120e+01,7.415877162103583220e-02,4.955919991547340260e+02,1.588000000000000000e+04,2.233593092999436180e+01,2.218761338675228956e+01
7.855000000000000000e+02,2.226196075484987702e+01,2.202202089132671503e+01,2.242034266481459071e+01,7.421905462116938634e-02,4.956004051185450976e+02,1.588000000000000000e+04,2.233617980947104442e+01,2.218774170022870607e+01
8.180000000000000000e+02,2.227530164428713633e+01,2.202196742629169179e+01,2.243752213280570373e+01,7.845290360333283253e-02,4.961952182020651207e+02,1.588000000000000000e+04,2.235375454789047112e+01,2.219684874068380154e+01
8.500000000000000000e+02,2.229068466483983002e+01,2.202190974184705397e+01,2.245733134122272645e+01,8.327236305872648403e-02,4.968815571137750453e+02,1.588000000000000000e+04,2.237395702789855534e+01,2.220741230178110470e+01
8.505000000000000000e+02,2.229094412677975967e+01,2.202190880460289080e+01,2.245766488658549775e+01,8.335315405738386030e-02,4.968931378115084954e+02,1.588000000000000000e+04,2.237429728083714053e+01,2.220759097272237881e+01
9.005000000000000000e+02,2.232017570485735547e+01,2.202181077658146791e+01,2.249502189208289593e+01,9.236248651439847579e-02,4.981987743246197624e+02,1.588000000000000000e+04,2.241253819137175540e+01,2.222781321834295909e+01


==> supplementary_materials/figures/data/stress_myocyte_s140_1.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,2.202239430757293803e+01,2.194821963632289297e+01,2.203642727889060637e+01,1.317030408416498474e-02,4.849860244951306640e+02,1.588000000000000000e+04,2.203556461165710090e+01,2.200922400348877161e+01
-2.450000000000000000e+01,2.202252903358653313e+01,2.198889197908211202e+01,2.202908476543452210e+01,6.606678404479531842e-03,4.849918286833614047e+02,1.588000000000000000e+04,2.202913571199101384e+01,2.201592235518205598e+01
0.000000000000000000e+00,2.202257643915122998e+01,2.199653055184544570e+01,2.202678667901664866e+01,4.376118241505140560e-03,4.849938921686699018e+02,1.588000000000000000e+04,2.202695255739273605e+01,2.201820032090972745e+01
1.000000000000000000e+00,2.302282560867151417e+01,2.190985586849199862e+01,2.375625767730080184e+01,3.760441102889161558e-01,5.301919081801839866e+02,1.588000000000000000e+04,2.339886971896043377e+01,2.264678149838259813e+01
8.000000000000000000e+00,2.285289344245855148e+01,2.196363767260665156e+01,2.340814241404312668e+01,2.830144980752208883e-01,5.223348358984857214e+02,1.588000000000000000e+04,2.313590794053377309e+01,2.256987894438332987e+01
1.500000000000000000e+01,2.273886442822869469e+01,2.199366468800876007e+01,2.318133603581428659e+01,2.224672604949012034e-01,5.171054471673564876e+02,1.588000000000000000e+04,2.296133168872359676e+01,2.251639716773379263e+01
1.550000000000000000e+01,2.273222783455326024e+01,2.199522782396049081e+01,2.316826555790398601e+01,2.190308761986367869e-01,5.168021568467661382e+02,1.588000000000000000e+04,2.295125871075189750e+01,2.251319695835462298e+01
2.350000000000000000e+01,2.264519517562073858e+01,2.201345472772392142e+01,2.299744592822874267e+01,1.754417297885846883e-01,5.128356443425080897e+02,1.588000000000000000e+04,2.282063690540932299e+01,2.246975344583215417e+01
3.150000000000000000e+01,2.258335866960911531e+01,2.202340711964417252e+01,2.287800592715040437e+01,1.469198814458121671e-01,5.100296742517733151e+02,1.588000000000000000e+04,2.273027855105492989e+01,2.243643878816330073e+01
3.200000000000000000e+01,2.258006519414153601e+01,2.202385710324818646e+01,2.287196454716349336e+01,1.454794758280203992e-01,5.098805084495692768e+02,1.588000000000000000e+04,2.272554466996955824e+01,2.243458571831351733e+01
4.250000000000000000e+01,2.252135307781685114e+01,2.202248005571175327e+01,2.276709939268670979e+01,1.214443966209216991e-01,5.072260931971611058e+02,1.588000000000000000e+04,2.264279747443777069e+01,2.239990868119592804e+01
5.300000000000000000e+01,2.247607276184338332e+01,2.202065215873719950e+01,2.268930861211097039e+01,1.052326509009272049e-01,5.051849207064936422e+02,1.588000000000000000e+04,2.258130541274431025e+01,2.237084011094245284e+01
5.350000000000000000e+01,2.247414177647986122e+01,2.202060257058570514e+01,2.268605744775986466e+01,1.045868962448266298e-01,5.050979870081835088e+02,1.588000000000000000e+04,2.257872867272468653e+01,2.236955488023503591e+01
6.800000000000000000e+01,2.242430707145395274e+01,2.202002369562988804e+01,2.260408108643201786e+01,8.909841240144535102e-02,5.028574861619520675e+02,1.588000000000000000e+04,2.251340548385539719e+01,2.233520865905250474e+01
8.250000000000000000e+01,2.238311610232182147e+01,2.202028766215544664e+01,2.253931686477630691e+01,7.775529729963973069e-02,5.010099323362765631e+02,1.588000000000000000e+04,2.246087139962145685e+01,2.230536080502218255e+01
8.300000000000000000e+01,2.238181234931465369e+01,2.202024815217527376e+01,2.253729815120266267e+01,7.741388858203365753e-02,5.009515169500793377e+02,1.588000000000000000e+04,2.245922623789668648e+01,2.230439846073262089e+01
1.005000000000000000e+02,2.234012772074204634e+01,2.201937751551238165e+01,2.248108428903703881e+01,6.696176401395990962e-02,4.990857904569069206e+02,1.588000000000000000e+04,2.240708948475600693e+01,2.227316595672808575e+01
1.175000000000000000e+02,2.230577487120795865e+01,2.201917182652421801e+01,2.243679473603664221e+01,5.890582200970027882e-02,4.975510625008791976e+02,1.588000000000000000e+04,2.236468069321766095e+01,2.224686904919825636e+01
1.180000000000000000e+02,2.230484214556471301e+01,2.201917187919224972e+01,2.243555277449771879e+01,5.869283486047548182e-02,4.975094279874238623e+02,1.588000000000000000e+04,2.236353498042518950e+01,2.224614931070423651e+01
1.370000000000000000e+02,2.227223207551095285e+01,2.201933536357119792e+01,2.239097831933012372e+01,5.140628631391677694e-02,4.960549642316914287e+02,1.588000000000000000e+04,2.232363836182486949e+01,2.222082578919703266e+01
1.560000000000000000e+02,2.224440659173210477e+01,2.201968507899067262e+01,2.235140741925565422e+01,4.539786465261116261e-02,4.948156855844099482e+02,1.588000000000000000e+04,2.228980445638471863e+01,2.219900872707949091e+01
1.565000000000000000e+02,2.224373036794827385e+01,2.201969552940627750e+01,2.235043093077783638e+01,4.525385670913641828e-02,4.947855885935312585e+02,1.588000000000000000e+04,2.228898422465740836e+01,2.219847651123913579e+01
1.775000000000000000e+02,2.221758410981022891e+01,2.202015471774251409e+01,2.231222948543957330e+01,3.974768512906261958e-02,4.936226235549652301e+02,1.588000000000000000e+04,2.225733179493929370e+01,2.217783642468116767e+01
1.980000000000000000e+02,2.219576513934877227e+01,2.202059797165793142e+01,2.227981307865918126e+01,3.523133420560044249e-02,4.926532313680402240e+02,1.588000000000000000e+04,2.223099647355437725e+01,2.216053380514317084e+01
1.985000000000000000e+02,2.219527280619061216e+01,2.202060836534906585e+01,2.227907731893547449e+01,3.513011036900721279e-02,4.926313690658790279e+02,1.588000000000000000e+04,2.223040291655961909e+01,2.216014269582160523e+01
2.215000000000000000e+02,2.217441517046291821e+01,2.202105571193584765e+01,2.224778096798231175e+01,3.086475508242077920e-02,4.917056407851624726e+02,1.588000000000000000e+04,2.220527992554534080e+01,2.214355041538049917e+01
2.445000000000000000e+02,2.215661455756173837e+01,2.202143579208172142e+01,2.222094399956253596e+01,2.725353017862597316e-02,4.909163114072637768e+02,1.588000000000000000e+04,2.218386808774036467e+01,2.212936102738311206e+01
2.450000000000000000e+02,2.215625718796749410e+01,2.202144328893722403e+01,2.222040463250990783e+01,2.718124274068530605e-02,4.909004713993181781e+02,1.588000000000000000e+04,2.218343843070817911e+01,2.212907594522680910e+01
2.710000000000000000e+02,2.213918622074541886e+01,2.202179047764147768e+01,2.219463831503729878e+01,2.373541785518533051e-02,4.901441298869044658e+02,1.588000000000000000e+04,2.216292163860060427e+01,2.211545080289023346e+01
2.970000000000000000e+02,2.212469882674245270e+01,2.202206187923776781e+01,2.217280259105741536e+01,2.081865311898567841e-02,4.895027315903765270e+02,1.588000000000000000e+04,2.214551747986143937e+01,2.210388017362346602e+01
2.975000000000000000e+02,2.212444224378175406e+01,2.202206644204239439e+01,2.217241638815907123e+01,2.076702758724034703e-02,4.894913758678692375e+02,1.588000000000000000e+04,2.214520927136899431e+01,2.210367521619451026e+01
3.280000000000000000e+02,2.211015271693308293e+01,2.202230468957039022e+01,2.215094960155926884e+01,1.789213546916921041e-02,4.888591732946152888e+02,1.588000000000000000e+04,2.212804485240225105e+01,2.209226058146391480e+01
3.585000000000000000e+02,2.209817899307689970e+01,2.202247706017174167e+01,2.213304083998762906e+01,1.548116101253822242e-02,4.883297544764114946e+02,1.588000000000000000e+04,2.211366015408944108e+01,2.208269783206436188e+01
3.590000000000000000e+02,2.209799935013968408e+01,2.202247943713593159e+01,2.213277280823990623e+01,1.544495803634691848e-02,4.883218138255025451e+02,1.588000000000000000e+04,2.211344430817603168e+01,2.208255439210333648e+01
3.960000000000000000e+02,2.208598408618829012e+01,2.202262331769294335e+01,2.211489554804430924e+01,1.302032735088793497e-02,4.877908625842866286e+02,1.588000000000000000e+04,2.209900441353917699e+01,2.207296375883740325e+01
4.330000000000000000e+02,2.207612087251932920e+01,2.202271758229061760e+01,2.210030050204382945e+01,1.102349983612451942e-02,4.873552342956322718e+02,1.588000000000000000e+04,2.208714437235545347e+01,2.206509737268320492e+01
4.335000000000000000e+02,2.207600013502561964e+01,2.202271859461264114e+01,2.210012232330602444e+01,1.099900978911701362e-02,4.873499029398676043e+02,1.588000000000000000e+04,2.208699914481474025e+01,2.206500112523650259e+01
4.805000000000000000e+02,2.206591054638992944e+01,2.202279052126859682e+01,2.208527584977098712e+01,8.947587064789402911e-03,4.869044883005966540e+02,1.588000000000000000e+04,2.207485813345471826e+01,2.205696295932514062e+01
5.270000000000000000e+02,2.205797957355228789e+01,2.202282874002267476e+01,2.207366753887380639e+01,7.327022150305176167e-03,4.865545165525036850e+02,1.588000000000000000e+04,2.206530659570259445e+01,2.205065255140198488e+01
5.275000000000000000e+02,2.205790353784138702e+01,2.202282902531659303e+01,2.207355651631648286e+01,7.311445434422067513e-03,4.865511619419498857e+02,1.588000000000000000e+04,2.206521498327580844e+01,2.205059209240696561e+01
5.895000000000000000e+02,2.204972764007448305e+01,2.202285036601721657e+01,2.206164838421901919e+01,5.631437872158148207e-03,4.861905207145571808e+02,1.588000000000000000e+04,2.205535907794664041e+01,2.204409620220232568e+01
6.515000000000000000e+02,2.204356469784208628e+01,2.202285381327359559e+01,2.205271059409406931e+01,4.357526744652062689e-03,4.859187635759890895e+02,1.588000000000000000e+04,2.204792222458673479e+01,2.203920717109743421e+01
6.520000000000000000e+02,2.204352159075594386e+01,2.202285379772366625e+01,2.205264819080041860e+01,4.348591086595884718e-03,4.859168630323677576e+02,1.588000000000000000e+04,2.204787018184254066e+01,2.203917299966934706e+01
7.410000000000000000e+02,2.203716700715193610e+01,2.202284529101536137e+01,2.204346544649162709e+01,3.027225441549865823e-03,4.856367388651996748e+02,1.588000000000000000e+04,2.204019423259348542e+01,2.203413978171038679e+01
8.300000000000000000e+02,2.203281790741085544e+01,2.202283212693952308e+01,2.203719875664993566e+01,2.117730479001770933e-03,4.854450694259068086e+02,1.588000000000000000e+04,2.203493563788985909e+01,2.203070017693185179e+01
8.305000000000000000e+02,2.203279775800606899e+01,2.202283205163120527e+01,2.203716975444071480e+01,2.113506352837553250e-03,4.854441815121064110e+02,1.588000000000000000e+04,2.203491126435890379e+01,2.203068425165323063e+01
9.780000000000000000e+02,2.202834325206700683e+01,2.202281207171841970e+01,2.203076978929703245e+01,1.177181538881432333e-03,4.852479078166422823e+02,1.588000000000000000e+04,2.202952043360588874e+01,2.202716607052812137e+01
1.125500000000000000e+03,2.202588873286257964e+01,2.202279816470814922e+01,2.202724711092871246e+01,6.590628522880864325e-04,4.851397749068067924e+02,1.588000000000000000e+04,2.202654779571486898e+01,2.202522967001029386e+01
1.126000000000000000e+03,2.202588262723192614e+01,2.202279812748897925e+01,2.202723834437268025e+01,6.577720346070252974e-04,4.851395059412612341e+02,1.588000000000000000e+04,2.202654039926653340e+01,2.202522485519731887e+01
1.328500000000000000e+03,2.202418248222741681e+01,2.202278724963728251e+01,2.202479651028127350e+01,2.979472425192178820e-04,4.850646140992256505e+02,1.588000000000000000e+04,2.202448042946993922e+01,2.202388453498489795e+01


==> supplementary_materials/figures/data/stress_myocyte_s140_243.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,2.202195003462421141e+01,2.182939979701514233e+01,2.214967895276177146e+01,1.660032062247000437e-02,4.849665588981301312e+02,1.588000000000000000e+04,2.203855035524668082e+01,2.200534971400174200e+01
-2.950000000000000000e+01,2.202263653545146127e+01,2.192413871656569313e+01,2.209069369450048015e+01,8.622643682967319131e-03,4.849965943225856222e+02,1.588000000000000000e+04,2.203125917913442677e+01,2.201401389176849577e+01
-1.050000000000000000e+01,2.202276364462537828e+01,2.196406256985648398e+01,2.206623115685717806e+01,5.532161913284884200e-03,4.850021491518488119e+02,1.588000000000000000e+04,2.202829580653866515e+01,2.201723148271209496e+01
-1.000000000000000000e+01,2.202276500372051871e+01,2.196480965083715375e+01,2.206576720647955625e+01,5.474220025706230675e-03,4.850022083761821250e+02,1.588000000000000000e+04,2.202823922374622256e+01,2.201729078369481485e+01
-5.000000000000000000e+00,2.202277593148497203e+01,2.197154794365286179e+01,2.206145643204458651e+01,4.936303308177071060e-03,4.850026840954840850e+02,1.588000000000000000e+04,2.202771223479314955e+01,2.201783962817679452e+01
0.000000000000000000e+00,2.202278315597887115e+01,2.197625723276780008e+01,2.205766339667996689e+01,4.463329215861337740e-03,4.850029978565742113e+02,1.588000000000000000e+04,2.202724648519473405e+01,2.201831982676300825e+01
1.000000000000000000e+00,2.230059952610462659e+01,2.175405004154297117e+01,2.268395120683299382e+01,1.611205746543415973e-01,4.973426990632748357e+02,1.588000000000000000e+04,2.246172010075896708e+01,2.213947895145028255e+01
3.500000000000000000e+00,2.224910310577664418e+01,2.179716958101315782e+01,2.256917024985608222e+01,1.315134885841487966e-01,4.950398848091594459e+02,1.588000000000000000e+04,2.238061659436079154e+01,2.211758961719249683e+01
6.000000000000000000e+00,2.220755518862695865e+01,2.183265003724327258e+01,2.248067667617482002e+01,1.079739556070966194e-01,4.931871658310012663e+02,1.588000000000000000e+04,2.231552914423405554e+01,2.209958123301985822e+01
6.500000000000000000e+00,2.220025830329581851e+01,2.183896664276314681e+01,2.246499020994982843e+01,1.038815482134443913e-01,4.928622601091142315e+02,1.588000000000000000e+04,2.230413985150926237e+01,2.209637675508237109e+01
9.000000000000000000e+00,2.216808067155109541e+01,2.186721915458865695e+01,2.239668052434331713e+01,8.602597612632825741e-02,4.914312011289655970e+02,1.588000000000000000e+04,2.225410664767742475e+01,2.208205469542476607e+01
1.150000000000000000e+01,2.214202585480610708e+01,2.189012072235550477e+01,2.234640161880098930e+01,7.185620284283555925e-02,4.902744722687892818e+02,1.588000000000000000e+04,2.221388205764894508e+01,2.207016965196327263e+01
1.200000000000000000e+01,2.213743892390276002e+01,2.188969270902111930e+01,2.233744877926203642e+01,6.939530579622711637e-02,4.900710178179914465e+02,1.588000000000000000e+04,2.220683422969898757e+01,2.206804361810653248e+01
1.450000000000000000e+01,2.211716210595464460e+01,2.188855361980365544e+01,2.229738450515969816e+01,5.866568648470162767e-02,4.891723012838468776e+02,1.588000000000000000e+04,2.217582779243934610e+01,2.205849641946994311e+01
1.700000000000000000e+01,2.210067032261607878e+01,2.188880559203102294e+01,2.226402112213646234e+01,5.015368590383460778e-02,4.884421441011728575e+02,1.588000000000000000e+04,2.215082400851991551e+01,2.205051663671224560e+01
1.750000000000000000e+01,2.209775851577779804e+01,2.188899392085704321e+01,2.225803402853282620e+01,4.867448704188188230e-02,4.883133006273190517e+02,1.588000000000000000e+04,2.214643300281968052e+01,2.204908402873591555e+01
2.000000000000000000e+01,2.208484953081050506e+01,2.189050462129558738e+01,2.223103287578916110e+01,4.221421212472527273e-02,4.877423608382462703e+02,1.588000000000000000e+04,2.212706374293523126e+01,2.204263531868577886e+01
2.250000000000000000e+01,2.207429605589784316e+01,2.189279609230185741e+01,2.220823553855240817e+01,3.706100565381276885e-02,4.872759198815671766e+02,1.588000000000000000e+04,2.211135706155165792e+01,2.203723505024403195e+01
2.300000000000000000e+01,2.207242657890772008e+01,2.189333052462894713e+01,2.220410857246537617e+01,3.616068955897897008e-02,4.871933226767412179e+02,1.588000000000000000e+04,2.210858726846669953e+01,2.203626588934874064e+01
2.550000000000000000e+01,2.206411185589633916e+01,2.189631023298921519e+01,2.218533605465474778e+01,3.220020299696665922e-02,4.868260688425783087e+02,1.588000000000000000e+04,2.209631205889330730e+01,2.203191165289937103e+01
2.800000000000000000e+01,2.205727575982166755e+01,2.189970073527330641e+01,2.216924885072219098e+01,2.898870185452815870e-02,4.865242542896517079e+02,1.588000000000000000e+04,2.208626446167619406e+01,2.202828705796713749e+01
2.850000000000000000e+01,2.205606047005401393e+01,2.190041746684837420e+01,2.216630970654512822e+01,2.842041791671672674e-02,4.864706111788337353e+02,1.588000000000000000e+04,2.208448088797073083e+01,2.202764005213729703e+01
3.150000000000000000e+01,2.204967054377338798e+01,2.190492111139944598e+01,2.215034501739267014e+01,2.543098070703136981e-02,4.861886178237275544e+02,1.588000000000000000e+04,2.207510152448041651e+01,2.202423956306635588e+01
3.400000000000000000e+01,2.204535034984988329e+01,2.190886770511926329e+01,2.213892595346793613e+01,2.338737661876261892e-02,4.859980190170114156e+02,1.588000000000000000e+04,2.206873772646864751e+01,2.202196297323111907e+01
3.450000000000000000e+01,2.204457921783710361e+01,2.190967130766628301e+01,2.213681913390065148e+01,2.301807715125549214e-02,4.859640027233714363e+02,1.588000000000000000e+04,2.206759729498836009e+01,2.202156114068584714e+01
3.750000000000000000e+01,2.204050649289536423e+01,2.191455403092850318e+01,2.212525224231164245e+01,2.102698973908918856e-02,4.857843685976602046e+02,1.588000000000000000e+04,2.206153348263445224e+01,2.201947950315627267e+01
4.050000000000000000e+01,2.203723573245262202e+01,2.191948276908197002e+01,2.211527308937015590e+01,1.934724925200766860e-02,4.856401330437403772e+02,1.588000000000000000e+04,2.205658298170462928e+01,2.201788848320061476e+01
4.100000000000000000e+01,2.203675617392164909e+01,2.192030385052248675e+01,2.211374297662395350e+01,1.909169291632949877e-02,4.856189871616123810e+02,1.588000000000000000e+04,2.205584786683797915e+01,2.201766448100531903e+01
4.450000000000000000e+01,2.203383720826362691e+01,2.192601552893334471e+01,2.210394765669996175e+01,1.746023481587481371e-02,4.854902869800624785e+02,1.588000000000000000e+04,2.205129744307950190e+01,2.201637697344775546e+01
4.800000000000000000e+01,2.203155372725919037e+01,2.193161661126005768e+01,2.209601764682374636e+01,1.605190383822978697e-02,4.853896173007252060e+02,1.588000000000000000e+04,2.204760563109742222e+01,2.201550182342095852e+01
4.850000000000000000e+01,2.203127031853383144e+01,2.193240455384078302e+01,2.209497708753049494e+01,1.586553014544180712e-02,4.853771235633564629e+02,1.588000000000000000e+04,2.204713584867927523e+01,2.201540478838839121e+01
5.300000000000000000e+01,2.202911042950512055e+01,2.193932920368587958e+01,2.208637103268821278e+01,1.432397796494300386e-02,4.852819114916761123e+02,1.588000000000000000e+04,2.204343440747006255e+01,2.201478645154017499e+01
5.750000000000000000e+01,2.202751249284195367e+01,2.194591278929527078e+01,2.207896323529114468e+01,1.298291043155930247e-02,4.852114751782715985e+02,1.588000000000000000e+04,2.204049540327351409e+01,2.201452958241039681e+01
5.800000000000000000e+01,2.202736245096484424e+01,2.194662142989859888e+01,2.207820502683019370e+01,1.284417961161202909e-02,4.852048615191258136e+02,1.588000000000000000e+04,2.204020663057645635e+01,2.201451827135323214e+01
6.500000000000000000e+01,2.202570048676084014e+01,2.195603724378084820e+01,2.206875679396476286e+01,1.108014921736016900e-02,4.851316047022035036e+02,1.588000000000000000e+04,2.203678063597820014e+01,2.201462033754347658e+01
7.150000000000000000e+01,2.202469700918762285e+01,2.196392237715504336e+01,2.206162683167058702e+01,9.689813817040966379e-03,4.850873722390099942e+02,1.588000000000000000e+04,2.203438682300466667e+01,2.201500719537057904e+01
7.200000000000000000e+01,2.202463542591419454e+01,2.196449493234003114e+01,2.206113356197028708e+01,9.591213742895605618e-03,4.850846576358155176e+02,1.588000000000000000e+04,2.203422663965709205e+01,2.201504421217130059e+01
8.450000000000000000e+01,2.202357891772349419e+01,2.197730399749261920e+01,2.205085945957815241e+01,7.447407160235736644e-03,4.850380838090680413e+02,1.588000000000000000e+04,2.203102632488373303e+01,2.201613151056325890e+01
9.650000000000000000e+01,2.202310149086844859e+01,2.198712449299515370e+01,2.204385726305712723e+01,5.861820705691418720e-03,4.850170336380340927e+02,1.588000000000000000e+04,2.202896331157414167e+01,2.201723967016275552e+01
9.700000000000000000e+01,2.202308826507278638e+01,2.198748684935624098e+01,2.204361191149520494e+01,5.803968091396155028e-03,4.850164504172322495e+02,1.588000000000000000e+04,2.202889223316418210e+01,2.201728429698138712e+01
2.290000000000000000e+02,2.202276170423841251e+01,2.202053174080688436e+01,2.202433876297394377e+01,4.892838139174479498e-04,4.850020333210685521e+02,1.588000000000000000e+04,2.202325098805232884e+01,2.202227242042449618e+01


==> supplementary_materials/figures/data/stress_myocyte_s140_27.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,2.202256196549379297e+01,2.185282855402008551e+01,2.207529866295370624e+01,1.356251849487594141e-02,4.849934194659215905e+02,1.588000000000000000e+04,2.203612448398866874e+01,2.200899944699891364e+01
-2.450000000000000000e+01,2.202264819676654994e+01,2.194941496838217176e+01,2.204922816308241451e+01,6.224878526467103081e-03,4.849970723476576495e+02,1.588000000000000000e+04,2.202887307529301708e+01,2.201642331824007925e+01
0.000000000000000000e+00,2.202268417794138600e+01,2.198020177423934385e+01,2.203938973745948005e+01,3.725027196500885988e-03,4.849986322771774780e+02,1.588000000000000000e+04,2.202640920513788814e+01,2.201895915074488386e+01
1.000000000000000000e+00,2.262557491360114881e+01,2.185718113525760842e+01,2.314493021327503897e+01,2.578271623634717513e-01,5.119831150166302223e+02,1.588000000000000000e+04,2.288340207596461795e+01,2.236774775123767967e+01
4.500000000000000000e+00,2.252239135264114012e+01,2.189070146300797859e+01,2.294433253034683418e+01,2.096019196568810750e-01,5.073020452062482377e+02,1.588000000000000000e+04,2.273199327229802336e+01,2.231278943298426043e+01
7.500000000000000000e+00,2.245107678636622950e+01,2.191267985544205743e+01,2.280609123781523451e+01,1.772872992560889371e-01,5.040822796537902946e+02,1.588000000000000000e+04,2.262836408562231938e+01,2.227378948711013962e+01
8.000000000000000000e+00,2.244047918188929458e+01,2.191585657287092914e+01,2.278559855690032521e+01,1.725731744787279420e-01,5.036048874133566642e+02,1.588000000000000000e+04,2.261305235636802280e+01,2.226790600741056636e+01
1.150000000000000000e+01,2.237497268831960895e+01,2.193494581418211453e+01,2.265937067030559859e+01,1.440419583051302799e-01,5.006601508888008993e+02,1.588000000000000000e+04,2.251901464662473984e+01,2.223093073001448161e+01
1.450000000000000000e+01,2.232903675060335047e+01,2.194774000146409421e+01,2.257284920140695306e+01,1.247661932264766682e-01,4.986014488127671598e+02,1.588000000000000000e+04,2.245380294382982811e+01,2.220427055737687638e+01
1.500000000000000000e+01,2.232215188695713337e+01,2.194961346086664733e+01,2.256152560485696057e+01,1.219374184116582549e-01,4.982933335983926781e+02,1.588000000000000000e+04,2.244408930536878799e+01,2.220021446854547520e+01
1.850000000000000000e+01,2.227917915714095187e+01,2.196103840679825225e+01,2.249373301649761103e+01,1.046801292835186636e-01,4.963727818454506746e+02,1.588000000000000000e+04,2.238385928642447098e+01,2.217449902785743276e+01
2.200000000000000000e+01,2.224389207159534010e+01,2.196129390700430051e+01,2.244156157470088786e+01,9.107295111474392191e-02,4.947990287752066934e+02,1.588000000000000000e+04,2.233496502271008310e+01,2.215281912048059709e+01
2.250000000000000000e+01,2.223937697455443185e+01,2.195931313602563151e+01,2.243475670569364766e+01,8.937135216347776023e-02,4.945978754549292944e+02,1.588000000000000000e+04,2.232874832671791054e+01,2.215000562239095316e+01
2.650000000000000000e+01,2.220720989490878594e+01,2.194590076780809085e+01,2.238526665207189126e+01,7.751753688298984590e-02,4.931661802850589993e+02,1.588000000000000000e+04,2.228472743179177584e+01,2.212969235802579604e+01
3.000000000000000000e+01,2.218391640668220788e+01,2.193647360715032946e+01,2.235167784046822348e+01,6.922653370771726655e-02,4.921309394516330826e+02,1.588000000000000000e+04,2.225314294038992458e+01,2.211468987297449473e+01
3.050000000000000000e+01,2.218089930928999465e+01,2.193520855381381196e+01,2.234752709800213921e+01,6.816985559074596746e-02,4.919969412980724996e+02,1.588000000000000000e+04,2.224906916488073705e+01,2.211272945369924869e+01
3.450000000000000000e+01,2.215913290478168918e+01,2.192681813687902803e+01,2.231702201011660236e+01,6.065198444484713042e-02,4.910308497549956428e+02,1.588000000000000000e+04,2.221978488922653483e+01,2.209848092033684352e+01
3.850000000000000000e+01,2.214093665110565112e+01,2.192105871314129928e+01,2.229053204646459818e+01,5.448384319026264300e-02,4.902240442774422036e+02,1.588000000000000000e+04,2.219542049429591302e+01,2.208645280791538923e+01
3.900000000000000000e+01,2.213887468525479463e+01,2.192049649039976700e+01,2.228745751337088521e+01,5.378955935605339578e-02,4.901326656461112634e+02,1.588000000000000000e+04,2.219266424461084597e+01,2.208508512589873973e+01
4.350000000000000000e+01,2.212211958846312498e+01,2.191677472160039031e+01,2.226178733720589875e+01,4.816287918068742208e-02,4.893904947491948860e+02,1.588000000000000000e+04,2.217028246764381194e+01,2.207395670928243447e+01
4.750000000000000000e+01,2.210955903333891470e+01,2.191518753881613790e+01,2.224156762467708504e+01,4.393374898701721959e-02,4.888345308229986017e+02,1.588000000000000000e+04,2.215349278232593377e+01,2.206562528435189918e+01
4.800000000000000000e+01,2.210812125777510673e+01,2.191508550673975009e+01,2.223918883549956860e+01,4.344713232403341063e-02,4.887709132017947127e+02,1.588000000000000000e+04,2.215156839009913625e+01,2.206467412545107365e+01
5.300000000000000000e+01,2.209513323211063707e+01,2.191505483977496027e+01,2.221698896145124991e+01,3.900660182318798491e-02,4.881964340597057230e+02,1.588000000000000000e+04,2.213413983393382267e+01,2.205612663028745146e+01
5.750000000000000000e+01,2.208530397868842243e+01,2.191630726088889247e+01,2.219918572080068842e+01,3.556219304214501553e-02,4.877619165006446451e+02,1.588000000000000000e+04,2.212086617173056524e+01,2.204974178564627607e+01
5.800000000000000000e+01,2.208430555846384635e+01,2.191650798760431584e+01,2.219732058330111002e+01,3.520652020553648176e-02,4.877177914986622227e+02,1.588000000000000000e+04,2.211951207866938063e+01,2.204909903825830852e+01
6.350000000000000000e+01,2.207439240994926166e+01,2.191937586357592593e+01,2.217814059131978155e+01,3.159642008253527729e-02,4.872797986021875545e+02,1.588000000000000000e+04,2.210598883003179793e+01,2.204279598986672539e+01
6.850000000000000000e+01,2.206685383095273068e+01,2.192282013985611044e+01,2.216262190564952306e+01,2.872563926928055691e-02,4.869468631589845131e+02,1.588000000000000000e+04,2.209557947022201319e+01,2.203812819168344816e+01
6.900000000000000000e+01,2.206616680899862715e+01,2.192319866366754511e+01,2.216116102756194550e+01,2.845706984419554483e-02,4.869165274473766658e+02,1.588000000000000000e+04,2.209462387884282109e+01,2.203770973915442966e+01
7.550000000000000000e+01,2.205818983500129704e+01,2.192853972463720424e+01,2.214353452505648434e+01,2.523026878089984840e-02,4.865643753634174118e+02,1.588000000000000000e+04,2.208342010378219555e+01,2.203295956622039853e+01
8.150000000000000000e+01,2.205217750659921450e+01,2.193395333647082168e+01,2.212930136392107627e+01,2.263007587151335404e-02,4.862990449028942521e+02,1.588000000000000000e+04,2.207480758247072927e+01,2.202954743072769972e+01
8.200000000000000000e+01,2.205172667970370526e+01,2.193441766179498487e+01,2.212819531752526814e+01,2.242769516518229936e-02,4.862791525578664391e+02,1.588000000000000000e+04,2.207415437486888621e+01,2.202929898453852076e+01
8.950000000000000000e+01,2.204575604628895746e+01,2.194150507218702373e+01,2.211308205643875979e+01,1.962357478306516259e-02,4.860157447371734634e+02,1.588000000000000000e+04,2.206537962107202233e+01,2.202613247150589260e+01
9.700000000000000000e+01,2.204104075964572118e+01,2.194862838908971980e+01,2.210038214763668662e+01,1.720018755183757783e-02,4.858077736148157442e+02,1.588000000000000000e+04,2.205824094719755735e+01,2.202384057209388146e+01
9.750000000000000000e+01,2.204076399281994014e+01,2.194909892642716898e+01,2.209960246466753730e+01,1.705054168729807501e-02,4.857955681081597277e+02,1.588000000000000000e+04,2.205781453450723717e+01,2.202371345113264312e+01
1.075000000000000000e+02,2.203604336149854603e+01,2.195827380487088121e+01,2.208557432228492701e+01,1.433091564616022912e-02,4.855874124049872762e+02,1.588000000000000000e+04,2.205037427714470510e+01,2.202171244585238341e+01
1.170000000000000000e+02,2.203272806101270476e+01,2.196641457482545690e+01,2.207467332415123451e+01,1.216698849033822846e-02,4.854412538461455142e+02,1.588000000000000000e+04,2.204489504950304379e+01,2.202056107252236217e+01
1.175000000000000000e+02,2.203257901990185630e+01,2.196682447054881138e+01,2.207415676037767938e+01,1.206296972235067731e-02,4.854346837834579560e+02,1.588000000000000000e+04,2.204464198962420696e+01,2.202051605017950564e+01
1.320000000000000000e+02,2.202911723879861583e+01,2.197782644341867453e+01,2.206128489268688853e+01,9.413702090902706723e-03,4.852820949385214249e+02,1.588000000000000000e+04,2.203853094088951536e+01,2.201970353670771274e+01
1.460000000000000000e+02,2.202695631196240100e+01,2.198679040323631995e+01,2.205203832224511373e+01,7.420911338430084825e-03,4.851868594390253406e+02,1.588000000000000000e+04,2.203437722330082948e+01,2.201953540062397252e+01
1.465000000000000000e+02,2.202689488346853253e+01,2.198708103225276034e+01,2.205175509389691513e+01,7.358320536858342295e-03,4.851841523522534771e+02,1.588000000000000000e+04,2.203425320400539533e+01,2.201953656293167327e+01
1.730000000000000000e+02,2.202467245912887250e+01,2.199984619116759177e+01,2.204024052629334918e+01,4.708145520531625133e-03,4.850862190985441202e+02,1.588000000000000000e+04,2.202938060464940406e+01,2.201996431360834094e+01
1.990000000000000000e+02,2.202368107347229298e+01,2.200818980131440838e+01,2.203360729491958736e+01,3.052659768638569561e-03,4.850425373447531570e+02,1.588000000000000000e+04,2.202673373324093120e+01,2.202062841370365120e+01
1.995000000000000000e+02,2.202366851361349731e+01,2.200831800565982022e+01,2.203351034772034822e+01,3.027485417851852410e-03,4.850419839631986179e+02,1.588000000000000000e+04,2.202669599903135023e+01,2.202064102819564440e+01
3.010000000000000000e+02,2.202284632241308415e+01,2.202047678679761233e+01,2.202477951670546830e+01,5.912393718632602590e-04,4.850057604901873560e+02,1.588000000000000000e+04,2.202343756178494871e+01,2.202225508304121959e+01


==> supplementary_materials/figures/data/stress_myocyte_s140_3.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,2.202310045115240555e+01,2.191555501249099436e+01,2.204426867365138420e+01,1.424726774807790614e-02,4.850171564661876005e+02,1.588000000000000000e+04,2.203734771890048449e+01,2.200885318340433017e+01
-2.450000000000000000e+01,2.202284143158492924e+01,2.197493654626614301e+01,2.203224113319788913e+01,7.020036591665778335e-03,4.850055940016476370e+02,1.588000000000000000e+04,2.202986146817659474e+01,2.201582139499326374e+01
0.000000000000000000e+00,2.202275887201271587e+01,2.199352765710054669e+01,2.202890686362186301e+01,4.561165874527894383e-03,4.850019291390489684e+02,1.588000000000000000e+04,2.202732003788724313e+01,2.201819770613818861e+01
1.000000000000000000e+00,2.292670169377210243e+01,2.190521026345804145e+01,2.363055991944759526e+01,3.304133506924993302e-01,5.257428235375284657e+02,1.588000000000000000e+04,2.325711504446459799e+01,2.259628834307960332e+01
6.000000000000000000e+00,2.279308568551143921e+01,2.194675749217155669e+01,2.336431087729048528e+01,2.648263916365577453e-01,5.195948880847738565e+02,1.588000000000000000e+04,2.305791207714799640e+01,2.252825929387488202e+01
1.100000000000000000e+01,2.269330221352990051e+01,2.197390424937703912e+01,2.316565590301868127e+01,2.181987694328166028e-01,5.150335760575831046e+02,1.588000000000000000e+04,2.291150098296271764e+01,2.247510344409708338e+01
1.150000000000000000e+01,2.268476674257770398e+01,2.197604623976993565e+01,2.314918336414392641e+01,2.143401422969654080e-01,5.146445838617592017e+02,1.588000000000000000e+04,2.289910688487466928e+01,2.247042660028073868e+01
1.700000000000000000e+01,2.260425323992021518e+01,2.199463134353134208e+01,2.299478466946024469e+01,1.792684596607877490e-01,5.109844017150727495e+02,1.588000000000000000e+04,2.278352169958100149e+01,2.242498478025942887e+01
2.200000000000000000e+01,2.254764490066870053e+01,2.200570578157731561e+01,2.288730478564495385e+01,1.563809692687635478e-01,5.084207455742005664e+02,1.588000000000000000e+04,2.270402586993746752e+01,2.239126393139993709e+01
2.250000000000000000e+01,2.254265363605654571e+01,2.200659290376203359e+01,2.287788350230865220e+01,1.544472116138439488e-01,5.081950868963886592e+02,1.588000000000000000e+04,2.269710084767038794e+01,2.238820642444269993e+01
2.900000000000000000e+01,2.248624557140236035e+01,2.201550880862657422e+01,2.277237063566800401e+01,1.336702117442766513e-01,5.056491076229199280e+02,1.588000000000000000e+04,2.261991578314663442e+01,2.235257535965808628e+01
3.500000000000000000e+01,2.244480899531588491e+01,2.201617195755505918e+01,2.269761013751527301e+01,1.197597042003669954e-01,5.037837932229630837e+02,1.588000000000000000e+04,2.256456869951625066e+01,2.232504929111551562e+01
3.550000000000000000e+01,2.244170387189819138e+01,2.201590335464564063e+01,2.269211697793150506e+01,1.187647835520743711e-01,5.036441777477823507e+02,1.588000000000000000e+04,2.256046865545026492e+01,2.232293908834611784e+01
4.350000000000000000e+01,2.239751766907399499e+01,2.201274007365755381e+01,2.261543043099895911e+01,1.052979553484503922e-01,5.016598853958824407e+02,1.588000000000000000e+04,2.250281562442244621e+01,2.229221971372554734e+01
5.100000000000000000e+01,2.236321676274633319e+01,2.201115794670123549e+01,2.256180370062461904e+01,9.564924737892338547e-02,5.001226127561027965e+02,1.588000000000000000e+04,2.245886601012525574e+01,2.226756751536741064e+01
5.150000000000000000e+01,2.236111694628091584e+01,2.201108582115989165e+01,2.255972397354921100e+01,9.507812484743340120e-02,5.000285909350759539e+02,1.588000000000000000e+04,2.245619507112834867e+01,2.226603882143348656e+01
6.100000000000000000e+01,2.232469169074829551e+01,2.201027035945007881e+01,2.252175936767819309e+01,8.545943507385363180e-02,4.983991624020090967e+02,1.588000000000000000e+04,2.241015112582214641e+01,2.223923225567444106e+01
7.050000000000000000e+01,2.229353081652810076e+01,2.201018469822040657e+01,2.248603884974080458e+01,7.755650510511519213e-02,4.970075312789720101e+02,1.588000000000000000e+04,2.237108732163321534e+01,2.221597431142298262e+01
7.100000000000000000e+01,2.229200939622707978e+01,2.201019383904669624e+01,2.248421097057784479e+01,7.717585905470009111e-02,4.969396390346971657e+02,1.588000000000000000e+04,2.236918525528177781e+01,2.221483353717237819e+01
8.200000000000000000e+01,2.226105502015028037e+01,2.201062706166981542e+01,2.244524977643143870e+01,6.949378407129755408e-02,4.955593999961824352e+02,1.588000000000000000e+04,2.233054880422157851e+01,2.219156123607898223e+01
9.300000000000000000e+01,2.223422792118478952e+01,2.201135321986686222e+01,2.240870281990526536e+01,6.287553135795784232e-02,4.943648445836367955e+02,1.588000000000000000e+04,2.229710345254274984e+01,2.217135238982682921e+01
9.350000000000000000e+01,2.223309356258459601e+01,2.201139050591967106e+01,2.240710021561720566e+01,6.259539293689130035e-02,4.943143675458573512e+02,1.588000000000000000e+04,2.229568895552148788e+01,2.217049816964770415e+01
1.055000000000000000e+02,2.220782219625418819e+01,2.201234887142291186e+01,2.237019779227805572e+01,5.632800092600909886e-02,4.931905395441285691e+02,1.588000000000000000e+04,2.226415019718019650e+01,2.215149419532817987e+01
1.175000000000000000e+02,2.218587909553104609e+01,2.201336415310766981e+01,2.233630792087279460e+01,5.081554029253045057e-02,4.922158134606567614e+02,1.588000000000000000e+04,2.223669463582357508e+01,2.213506355523851710e+01
1.180000000000000000e+02,2.218502906175762490e+01,2.201340661823941147e+01,2.233496084693528161e+01,5.060010497249535499e-02,4.921780748416536539e+02,1.588000000000000000e+04,2.223562916673012069e+01,2.213442895678513267e+01
1.310000000000000000e+02,2.216453900330372662e+01,2.201396683434899515e+01,2.230172247697845833e+01,4.535130826000603049e-02,4.912688459701330430e+02,1.588000000000000000e+04,2.220989031156372917e+01,2.211918769504372051e+01
1.440000000000000000e+02,2.214682212907248626e+01,2.201462450558697626e+01,2.227179981903855932e+01,4.070579655240999517e-02,4.904833873786478762e+02,1.588000000000000000e+04,2.218752792562489873e+01,2.210611633252007735e+01
1.445000000000000000e+02,2.214619018709230502e+01,2.201465110318719098e+01,2.227071226744158849e+01,4.053786692667100261e-02,4.904553831215184232e+02,1.588000000000000000e+04,2.218672805401897463e+01,2.210565232016563542e+01
1.590000000000000000e+02,2.212928584843094626e+01,2.201544008134929342e+01,2.224110037701036546e+01,3.597793845816352198e-02,4.897065865736218484e+02,1.588000000000000000e+04,2.216526378688911336e+01,2.209330790997278271e+01
1.730000000000000000e+02,2.211529095052424765e+01,2.201620169422475115e+01,2.221581736706998456e+01,3.208699117380296034e-02,4.890871234013422963e+02,1.588000000000000000e+04,2.214737794169804985e+01,2.208320395935044544e+01
1.735000000000000000e+02,2.211482877741761754e+01,2.201622843761944281e+01,2.221497033093578466e+01,3.195641108305860567e-02,4.890666730667074944e+02,1.588000000000000000e+04,2.214678518850067235e+01,2.208287236633455919e+01
1.895000000000000000e+02,2.210125766675144021e+01,2.201705639476121945e+01,2.218974438084412881e+01,2.805361944578445635e-02,4.884663774577034019e+02,1.588000000000000000e+04,2.212931128619722543e+01,2.207320404730565500e+01
2.055000000000000000e+02,2.208977864959816273e+01,2.201781658962629606e+01,2.216785251240091270e+01,2.463393083743709369e-02,4.879589276187912787e+02,1.588000000000000000e+04,2.211441258043560154e+01,2.206514471876072392e+01
2.060000000000000000e+02,2.208944971079469255e+01,2.201783911181975384e+01,2.216721733014895435e+01,2.453410229175131962e-02,4.879443904479028902e+02,1.588000000000000000e+04,2.211398381308644545e+01,2.206491560850293965e+01
2.250000000000000000e+02,2.207812334194309045e+01,2.201863696764528200e+01,2.214506230081622462e+01,2.102532737274813088e-02,4.874439723664434609e+02,1.588000000000000000e+04,2.209914866931583788e+01,2.205709801457034303e+01
2.435000000000000000e+02,2.206901253832122478e+01,2.201910729473353712e+01,2.212681016149442925e+01,1.808802491438534638e-02,4.870416415932248810e+02,1.588000000000000000e+04,2.208710056323561233e+01,2.205092451340683724e+01
2.440000000000000000e+02,2.206878914629758626e+01,2.201908130791215612e+01,2.212635736588575597e+01,1.801453153190057943e-02,4.870317789070884373e+02,1.588000000000000000e+04,2.208680367782949006e+01,2.205077461476568601e+01
2.670000000000000000e+02,2.205963356758400096e+01,2.201829054031204436e+01,2.210755969091661655e+01,1.493299127347341715e-02,4.866276561303072299e+02,1.588000000000000000e+04,2.207456655885747310e+01,2.204470057631052882e+01
2.900000000000000000e+02,2.205234788538117741e+01,2.201807739814044140e+01,2.209222385676801181e+01,1.236948777848079911e-02,4.863062002621035163e+02,1.588000000000000000e+04,2.206471737315965953e+01,2.203997839760269528e+01
2.905000000000000000e+02,2.205220712141921524e+01,2.201807725132715277e+01,2.209192379082852042e+01,1.231883571132367204e-02,4.862999906796855498e+02,1.588000000000000000e+04,2.206452595713053810e+01,2.203988828570789238e+01
3.205000000000000000e+02,2.204490531620707117e+01,2.201829634551461368e+01,2.207612990713490220e+01,9.623336389996800175e-03,4.859779430091380732e+02,1.588000000000000000e+04,2.205452865259706741e+01,2.203528197981707137e+01
3.500000000000000000e+02,2.203952667826220946e+01,2.201877135296868815e+01,2.206415493885156209e+01,7.537720129708012050e-03,4.857407930190565821e+02,1.588000000000000000e+04,2.204706439839191745e+01,2.203198895813250147e+01
3.505000000000000000e+02,2.203944805021401621e+01,2.201878049417181771e+01,2.206397728230976440e+01,7.506484609894999854e-03,4.857373267053934569e+02,1.588000000000000000e+04,2.204695453482391088e+01,2.203194156560412154e+01
3.930000000000000000e+02,2.203396975432019644e+01,2.201959271676999208e+01,2.205136987501152035e+01,5.266320853288153359e-03,4.854958508684326262e+02,1.588000000000000000e+04,2.203923607517348415e+01,2.202870343346691229e+01
4.350000000000000000e+02,2.203034646495969184e+01,2.202034583936227108e+01,2.204271533154058105e+01,3.699985947729254702e-03,4.853361790560579152e+02,1.588000000000000000e+04,2.203404645090742164e+01,2.202664647901196204e+01
4.355000000000000000e+02,2.203031139941801442e+01,2.202035410451540542e+01,2.204262995650044488e+01,3.684412570323085823e-03,4.853346339302233332e+02,1.588000000000000000e+04,2.203399581198833701e+01,2.202662698684768827e+01
5.080000000000000000e+02,2.202663030041364678e+01,2.202134633734808844e+01,2.203342914241449435e+01,1.991687884833191324e-03,4.851724463579212738e+02,1.588000000000000000e+04,2.202862198829848239e+01,2.202463861252881472e+01
5.805000000000000000e+02,2.202475628996788615e+01,2.202196853378430319e+01,2.202848291679240944e+01,1.069991096633892032e-03,4.850898907773608926e+02,1.588000000000000000e+04,2.202582628106452134e+01,2.202368629887125451e+01
5.810000000000000000e+02,2.202474724125868022e+01,2.202197179195546184e+01,2.202845835899950089e+01,1.065395818394975500e-03,4.850894921764001424e+02,1.588000000000000000e+04,2.202581263707707748e+01,2.202368184544028296e+01
6.775000000000000000e+02,2.202359275955281248e+01,2.202241420917600578e+01,2.202524252351853917e+01,4.623346738093011697e-04,4.850386382523803945e+02,1.588000000000000000e+04,2.202405509422662178e+01,2.202313042487900319e+01


==> supplementary_materials/figures/data/stress_myocyte_s140_81.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,2.202197748571343183e+01,2.183442314732436174e+01,2.213618942466751705e+01,1.662490506308307581e-02,4.849677687687376419e+02,1.588000000000000000e+04,2.203860239077651428e+01,2.200535258065034938e+01
-2.450000000000000000e+01,2.202261751367646170e+01,2.193702451934931830e+01,2.207804553109238910e+01,7.613134428202820124e-03,4.849957401135050645e+02,1.588000000000000000e+04,2.203023064810466636e+01,2.201500437924826059e+01
0.000000000000000000e+00,2.202273381092690130e+01,2.197438567079740679e+01,2.205612656207342326e+01,4.494618757448672064e-03,4.850008247085407334e+02,1.588000000000000000e+04,2.202722842968434946e+01,2.201823919216945669e+01
1.000000000000000000e+00,2.243282274903333118e+01,2.180673029025541254e+01,2.286078358929625409e+01,2.001609881457024898e-01,5.032716009107228388e+02,1.588000000000000000e+04,2.263298373717903544e+01,2.223266176088762691e+01
4.000000000000000000e+00,2.235480254285089075e+01,2.184434607050575750e+01,2.270175530866197988e+01,1.607924207497542501e-01,4.997630509324231980e+02,1.588000000000000000e+04,2.251559496360064472e+01,2.219401012210113322e+01
6.500000000000000000e+00,2.230223302504107252e+01,2.186968696427586423e+01,2.259685052690568696e+01,1.348553320346962126e-01,4.974077838638108346e+02,1.588000000000000000e+04,2.243708835707576910e+01,2.216737769300637950e+01
7.000000000000000000e+00,2.229286973233248048e+01,2.187420869530869894e+01,2.257951561646664018e+01,1.302982610308166256e-01,4.969890185395732942e+02,1.588000000000000000e+04,2.242316799336329680e+01,2.216257147130166416e+01
1.000000000000000000e+01,2.224354081245563108e+01,2.189812602688806464e+01,2.248762119832476003e+01,1.066761532690344849e-01,4.947864876770556180e+02,1.588000000000000000e+04,2.235021696572466610e+01,2.213686465918659962e+01
1.250000000000000000e+01,2.221008274008690009e+01,2.191450498107543510e+01,2.242463265097621417e+01,9.110195723543455804e-02,4.932960748881179711e+02,1.588000000000000000e+04,2.230118469732233422e+01,2.211898078285146596e+01
1.300000000000000000e+01,2.220409964985751472e+01,2.191479198782255722e+01,2.241329985637370825e+01,8.836302570721626948e-02,4.930298492851147216e+02,1.588000000000000000e+04,2.229246267556473171e+01,2.211573662415029773e+01
1.600000000000000000e+01,2.217243053323772273e+01,2.190453062903579706e+01,2.235874284892697261e+01,7.413976894756416081e-02,4.916221724565920681e+02,1.588000000000000000e+04,2.224657030218529030e+01,2.209829076429015871e+01
1.850000000000000000e+01,2.215077638216284939e+01,2.189862246154212144e+01,2.232354498531250186e+01,6.471921833843020944e-02,4.906610829098058844e+02,1.588000000000000000e+04,2.221549560050127781e+01,2.208605716382441742e+01
1.900000000000000000e+01,2.214688590072082164e+01,2.189768539786173207e+01,2.231715781183942582e+01,6.305641741496034736e-02,4.904885312113239593e+02,1.588000000000000000e+04,2.220994231813578423e+01,2.208382948330586260e+01
2.200000000000000000e+01,2.212618225073038758e+01,2.189351953582192323e+01,2.228272347770752049e+01,5.437417344572768874e-02,4.895708975432742704e+02,1.588000000000000000e+04,2.218055642417611395e+01,2.207180807728466121e+01
2.500000000000000000e+01,2.210931867848509924e+01,2.189145313151499295e+01,2.225392147554326527e+01,4.752067721741542322e-02,4.888242306415733651e+02,1.588000000000000000e+04,2.215683935570251606e+01,2.206179800126768242e+01
2.550000000000000000e+01,2.210682381600370405e+01,2.189127916623584369e+01,2.224958254152879533e+01,4.652362418842075770e-02,4.887138236794360182e+02,1.588000000000000000e+04,2.215334744019212110e+01,2.206030019181528345e+01
2.850000000000000000e+01,2.209346477817422993e+01,2.189109014040808532e+01,2.222589781060752756e+01,4.125432096718807673e-02,4.881228878234236390e+02,1.588000000000000000e+04,2.213471909914142088e+01,2.205221045720704254e+01
3.150000000000000000e+01,2.208246376424066071e+01,2.189212643199860864e+01,2.220565395542139697e+01,3.698883510356233695e-02,4.876365740729242475e+02,1.588000000000000000e+04,2.211945259934422481e+01,2.204547492913710016e+01
3.200000000000000000e+01,2.208082554863811708e+01,2.189239784425496183e+01,2.220256552299181507e+01,3.635747412740588519e-02,4.875641787753147014e+02,1.588000000000000000e+04,2.211718302276552350e+01,2.204446807451071066e+01
3.550000000000000000e+01,2.207068074196535434e+01,2.189494149102628029e+01,2.218289000070100769e+01,3.245203436665337893e-02,4.871160015482948324e+02,1.588000000000000000e+04,2.210313277633200713e+01,2.203822870759869801e+01
3.850000000000000000e+01,2.206355315505596693e+01,2.189784956927663373e+01,2.216834694083193114e+01,2.968685134298398517e-02,4.868012591351227343e+02,1.588000000000000000e+04,2.209324000639895047e+01,2.203386630371298693e+01
3.900000000000000000e+01,2.206248466002287145e+01,2.189838636573725950e+01,2.216610184048989751e+01,2.926828340123127994e-02,4.867540860061578201e+02,1.588000000000000000e+04,2.209175294342410112e+01,2.203321637662164179e+01
4.250000000000000000e+01,2.205582169240192059e+01,2.190247376963180059e+01,2.215162493053582438e+01,2.661547720530940339e-02,4.864599789106540584e+02,1.588000000000000000e+04,2.208243716960722836e+01,2.202920621519660926e+01
4.600000000000000000e+01,2.205037346150819033e+01,2.190700316528197078e+01,2.213902425362159221e+01,2.435933906684351752e-02,4.862195631693844007e+02,1.588000000000000000e+04,2.207473280057503473e+01,2.202601412244134593e+01
4.650000000000000000e+01,2.204967923599178548e+01,2.190767674858456004e+01,2.213735691989630894e+01,2.406351033519037522e-02,4.861889334626567916e+02,1.588000000000000000e+04,2.207374274632697464e+01,2.202561572565659276e+01
5.050000000000000000e+01,2.204476504989229468e+01,2.191322965679620438e+01,2.212526348773767637e+01,2.189263313379524387e-02,4.859721453923384615e+02,1.588000000000000000e+04,2.206665768302609010e+01,2.202287241675849927e+01
5.450000000000000000e+01,2.204080880184022107e+01,2.191896107325241516e+01,2.211517100565232496e+01,2.000957685687044033e-02,4.857976530224432850e+02,1.588000000000000000e+04,2.206081837869708906e+01,2.202079922498334952e+01
5.500000000000000000e+01,2.204037085629087755e+01,2.191968327861838617e+01,2.211399049888932566e+01,1.979101505717911422e-02,4.857783391671131881e+02,1.588000000000000000e+04,2.206016187134805406e+01,2.202057984123369749e+01
6.000000000000000000e+01,2.203656613201065895e+01,2.192690386874273756e+01,2.210307394360641453e+01,1.777678261456546935e-02,4.856105629044794227e+02,1.588000000000000000e+04,2.205434291462522367e+01,2.201878934939609422e+01
6.500000000000000000e+01,2.203362092274699791e+01,2.193401137702151971e+01,2.209359740851543563e+01,1.602378509345538452e-02,4.854807077290030861e+02,1.588000000000000000e+04,2.204964470784045716e+01,2.201759713765354221e+01
6.550000000000000000e+01,2.203336512396043645e+01,2.193471101302750270e+01,2.209272035344245921e+01,1.586064268194962643e-02,4.854694302457424442e+02,1.588000000000000000e+04,2.204922576664238321e+01,2.201750448127848614e+01
7.250000000000000000e+01,2.203037507745487389e+01,2.194421629983642674e+01,2.208162504251209768e+01,1.377274192879450812e-02,4.853376157417649779e+02,1.588000000000000000e+04,2.204414781938366730e+01,2.201660233552607693e+01
7.900000000000000000e+01,2.202837690407965354e+01,2.195246422975457534e+01,2.207304227067141866e+01,1.211262232632956577e-02,4.852495357438094743e+02,1.588000000000000000e+04,2.204048952640598102e+01,2.201626428175332606e+01
7.950000000000000000e+01,2.202824745469617440e+01,2.195307305055049341e+01,2.207244161818668005e+01,1.199446324891430098e-02,4.852438297924771291e+02,1.588000000000000000e+04,2.204024191794508525e+01,2.201625299144726000e+01
9.000000000000000000e+01,2.202613002383918683e+01,2.196496742731154228e+01,2.206149013276728610e+01,9.781025487142344307e-03,4.851504994955295160e+02,1.588000000000000000e+04,2.203591104932633016e+01,2.201634899835204351e+01
1.005000000000000000e+02,2.202483398389923863e+01,2.197515931472132067e+01,2.205314195764154306e+01,7.996872432204414974e-03,4.850933759682912978e+02,1.588000000000000000e+04,2.203283085633144012e+01,2.201683711146703359e+01
1.010000000000000000e+02,2.202478661864612164e+01,2.197560349291131487e+01,2.205279735852430179e+01,7.920942774185471200e-03,4.850912883382276846e+02,1.588000000000000000e+04,2.203270756142030606e+01,2.201686567587193721e+01
1.230000000000000000e+02,2.202349182951670770e+01,2.199182063091525663e+01,2.204119308332707661e+01,5.224578504322677057e-03,4.850342196610096721e+02,1.588000000000000000e+04,2.202871640802102959e+01,2.201826725101238225e+01
1.445000000000000000e+02,2.202302891503875770e+01,2.200249542444069561e+01,2.203448991504749088e+01,3.500733589818464699e-03,4.850138148477689128e+02,1.588000000000000000e+04,2.202652964862857843e+01,2.201952818144894053e+01
1.450000000000000000e+02,2.202302272696306673e+01,2.200269557880607962e+01,2.203437059956661415e+01,3.468541489857122212e-03,4.850135420631118564e+02,1.588000000000000000e+04,2.202649126845292571e+01,2.201955418547321131e+01
2.540000000000000000e+02,2.202277715212201059e+01,2.202051625558179637e+01,2.202438560146680402e+01,5.049229686172962764e-04,4.850027137469743934e+02,1.588000000000000000e+04,2.202328207509063063e+01,2.202227222915339055e+01


==> supplementary_materials/figures/data/stress_myocyte_s140_9.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,2.202305884899078947e+01,2.187944848783881469e+01,2.205421998304550613e+01,1.399390477433966849e-02,4.850153168954824423e+02,1.588000000000000000e+04,2.203705275376513129e+01,2.200906494421644766e+01
-2.450000000000000000e+01,2.202279058179202309e+01,2.195889857875446793e+01,2.203723172407041275e+01,6.686350120773571458e-03,4.850033497167454470e+02,1.588000000000000000e+04,2.202947693191279654e+01,2.201610423167124964e+01
0.000000000000000000e+00,2.202271636886823813e+01,2.198558885308076327e+01,2.203127372336338041e+01,4.212820654901760359e-03,4.850000540114749583e+02,1.588000000000000000e+04,2.202692918952314116e+01,2.201850354821333511e+01
1.000000000000000000e+00,2.280010432083121685e+01,2.189067874342764242e+01,2.344322696767569880e+01,3.029489784467050972e-01,5.199365351243282021e+02,1.588000000000000000e+04,2.310305329927792073e+01,2.249715534238451298e+01
5.000000000000000000e+00,2.268531007891490248e+01,2.192526975206829221e+01,2.321668877726697389e+01,2.500883528345644868e-01,5.146858375607415610e+02,1.588000000000000000e+04,2.293539843174946924e+01,2.243522172608033927e+01
8.500000000000000000e+00,2.260522523615422585e+01,2.194715837873544118e+01,2.306101783781802439e+01,2.146081239213944447e-01,5.110422646241169673e+02,1.588000000000000000e+04,2.281983336007562002e+01,2.239061711223283169e+01
9.000000000000000000e+00,2.259506000719142094e+01,2.194978836856238047e+01,2.304126884444047363e+01,2.102074544115273280e-01,5.105809239024713406e+02,1.588000000000000000e+04,2.280526746160294493e+01,2.238485255277989339e+01
1.300000000000000000e+01,2.252322811923849954e+01,2.196731278399680676e+01,2.290198627341787230e+01,1.799047529530920231e-01,5.073281706313908899e+02,1.588000000000000000e+04,2.270313287219159193e+01,2.234332336628540361e+01
1.700000000000000000e+01,2.246525409013322161e+01,2.197995717415844297e+01,2.279025925984604584e+01,1.566351221277856587e-01,5.047121758957313205e+02,1.588000000000000000e+04,2.262188921226100646e+01,2.230861896800543320e+01
1.750000000000000000e+01,2.245880264267622906e+01,2.198127275015249538e+01,2.277788740319477157e+01,1.541210319837816034e-01,5.044215694351804586e+02,1.588000000000000000e+04,2.261292367466000997e+01,2.230468161069244815e+01
2.200000000000000000e+01,2.240720936691417364e+01,2.199107510699568024e+01,2.267982138144229864e+01,1.346178212707817567e-01,5.021011535705300730e+02,1.588000000000000000e+04,2.254182718818495346e+01,2.227259154564339028e+01
2.650000000000000000e+01,2.236507223838763636e+01,2.199806602848353521e+01,2.260278971339229415e+01,1.195375187142752871e-01,5.002107454466778904e+02,1.588000000000000000e+04,2.248460975710191434e+01,2.224553471967336193e+01
2.700000000000000000e+01,2.236086216075847588e+01,2.199871140243621070e+01,2.259528605221188613e+01,1.180744109978809492e-01,5.000220981389725807e+02,1.588000000000000000e+04,2.247893657175636051e+01,2.224278774976059481e+01
3.200000000000000000e+01,2.232296764009041468e+01,2.199810272176633319e+01,2.252822876103545013e+01,1.052605735064976872e-01,4.983259640488586797e+02,1.588000000000000000e+04,2.242822821359690977e+01,2.221770706658391603e+01
3.700000000000000000e+01,2.229129910238527756e+01,2.199542281070334937e+01,2.248701133580575018e+01,9.502041153417721542e-02,4.969110445506106544e+02,1.588000000000000000e+04,2.238631951391945307e+01,2.219627869085109850e+01
3.750000000000000000e+01,2.228841092563985171e+01,2.199521838795715922e+01,2.248376979618882388e+01,9.410596606981716516e-02,4.967821175230317863e+02,1.588000000000000000e+04,2.238251689170967040e+01,2.219430495957003302e+01
4.350000000000000000e+01,2.225697395691365088e+01,2.199347188199748615e+01,2.244753416031405280e+01,8.433393556574282635e-02,4.953800019314204519e+02,1.588000000000000000e+04,2.234130789247939219e+01,2.217264002134790601e+01
4.900000000000000000e+01,2.223246432837045816e+01,2.199276908200826952e+01,2.241771720122660483e+01,7.690076002933908528e-02,4.942883838391578024e+02,1.588000000000000000e+04,2.230936508839979382e+01,2.215556356834111895e+01
4.950000000000000000e+01,2.223040549828802170e+01,2.199273824498123631e+01,2.241513536142303309e+01,7.628167415281510155e-02,4.941967475121257962e+02,1.588000000000000000e+04,2.230668717244083865e+01,2.215412382413520831e+01
5.650000000000000000e+01,2.220406254280402436e+01,2.199275194717477433e+01,2.238085427364942603e+01,6.840151887707912604e-02,4.930250721725375342e+02,1.588000000000000000e+04,2.227246406168110227e+01,2.213566102392694646e+01
6.300000000000000000e+01,2.218310470312750482e+01,2.199175932721738036e+01,2.235169378548881980e+01,6.214217895012766335e-02,4.920939959203224134e+02,1.588000000000000000e+04,2.224524688207763035e+01,2.212096252417737929e+01
6.350000000000000000e+01,2.218161157401701189e+01,2.199107854662840467e+01,2.234954458643430542e+01,6.169494680535820424e-02,4.920276982870267943e+02,1.588000000000000000e+04,2.224330652082236881e+01,2.211991662721165142e+01
7.100000000000000000e+01,2.216098040633796629e+01,2.198246983427551271e+01,2.231877781757476598e+01,5.547569273366829978e-02,4.911121301225795719e+02,1.588000000000000000e+04,2.221645609907163532e+01,2.210550471360429725e+01
7.800000000000000000e+01,2.214433984269885158e+01,2.197678220713705954e+01,2.229238924528705823e+01,5.037477951842170287e-02,4.903743246873512476e+02,1.588000000000000000e+04,2.219471462221727265e+01,2.209396506318043052e+01
7.850000000000000000e+01,2.214323623301444854e+01,2.197645063242035235e+01,2.229058563109216706e+01,5.003274983029191297e-02,4.903254141471394973e+02,1.588000000000000000e+04,2.219326898284474225e+01,2.209320348318415839e+01
8.650000000000000000e+01,2.212694584614974858e+01,2.197230749676425532e+01,2.226313386787028392e+01,4.491389369306714868e-02,4.896037497362902968e+02,1.588000000000000000e+04,2.217185973984281588e+01,2.208203195245667771e+01
9.450000000000000000e+01,2.211294241490408652e+01,2.197002153881840414e+01,2.223820947012145766e+01,4.038183317260689298e-02,4.889838529373146230e+02,1.588000000000000000e+04,2.215332424807669298e+01,2.207256058173148006e+01
9.500000000000000000e+01,2.211213474904974419e+01,2.196993050364853772e+01,2.223673181231183804e+01,4.011585884492873538e-02,4.889481124422641187e+02,1.588000000000000000e+04,2.215225060789467548e+01,2.207201889020481644e+01
1.040000000000000000e+02,2.209880531595534947e+01,2.196915645066907175e+01,2.221166601833309073e+01,3.563866270023630795e-02,4.883584665067755282e+02,1.588000000000000000e+04,2.213444397865558244e+01,2.206316665325511295e+01
1.125000000000000000e+02,2.208808908155408801e+01,2.196965917889317765e+01,2.219051457371544345e+01,3.189565480463271013e-02,4.878846966074643206e+02,1.588000000000000000e+04,2.211998473635872031e+01,2.205619342674945571e+01
1.130000000000000000e+02,2.208750910520282318e+01,2.196971881367695545e+01,2.218934229452721141e+01,3.168871819016646357e-02,4.878590626472780514e+02,1.588000000000000000e+04,2.211919782339298735e+01,2.205582038701265546e+01
1.230000000000000000e+02,2.207695275834442938e+01,2.197146409556860647e+01,2.216746743774127637e+01,2.782918036963819008e-02,4.873926175574517288e+02,1.588000000000000000e+04,2.210478193871406560e+01,2.204912357797479316e+01
1.330000000000000000e+02,2.206814817529349071e+01,2.197400956530785976e+01,2.214836703743661062e+01,2.444953183925021797e-02,4.870037616663167341e+02,1.588000000000000000e+04,2.209259770713274307e+01,2.204369864345423835e+01
1.335000000000000000e+02,2.206774836540980900e+01,2.197415210722594736e+01,2.214747925562946662e+01,2.429192559575316795e-02,4.869861080166964484e+02,1.588000000000000000e+04,2.209204029100555999e+01,2.204345643981405800e+01
1.455000000000000000e+02,2.205915878953826237e+01,2.197786645576754694e+01,2.212792604894923087e+01,2.080170306158096380e-02,4.866069192129135672e+02,1.588000000000000000e+04,2.207996049259984517e+01,2.203835708647668312e+01
1.575000000000000000e+02,2.205223585233887817e+01,2.198191185271246084e+01,2.211141139742707651e+01,1.781395091156667485e-02,4.863014234240271207e+02,1.588000000000000000e+04,2.207004980325044485e+01,2.203442190142731150e+01
1.580000000000000000e+02,2.205197846047692067e+01,2.198208343907887397e+01,2.211078248585306838e+01,1.769921492002396457e-02,4.862900672835468185e+02,1.588000000000000000e+04,2.206967767539694236e+01,2.203427924555689543e+01
1.730000000000000000e+02,2.204523513674106994e+01,2.198721796991798527e+01,2.209386225704122353e+01,1.457879627587270466e-02,4.859926047755038780e+02,1.588000000000000000e+04,2.205981393301694382e+01,2.203065634046519605e+01
1.880000000000000000e+02,2.204007270917935912e+01,2.199214125912271456e+01,2.208022428851647945e+01,1.200515506539056622e-02,4.857649491496608789e+02,1.588000000000000000e+04,2.205207786424475103e+01,2.202806755411397077e+01
1.885000000000000000e+02,2.203992318629052249e+01,2.199229936793523166e+01,2.207981858558975574e+01,1.192761350289259573e-02,4.857583563255504941e+02,1.588000000000000000e+04,2.205185079979341367e+01,2.202799557278763132e+01
2.090000000000000000e+02,2.203480361922229847e+01,2.199836173905777414e+01,2.206547536683055100e+01,9.141799390443277468e-03,4.855326541101881617e+02,1.588000000000000000e+04,2.204394541861273993e+01,2.202566181983185345e+01
2.295000000000000000e+02,2.203123499489272064e+01,2.200352206829246882e+01,2.205481046669607537e+01,7.002553416776165565e-03,4.853753644359399004e+02,1.588000000000000000e+04,2.203823754830949611e+01,2.202423244147594161e+01
2.300000000000000000e+02,2.203116296949876940e+01,2.200363637514506721e+01,2.205458772921050326e+01,6.957126492890041390e-03,4.853721901902227955e+02,1.588000000000000000e+04,2.203812009599165833e+01,2.202420584300588047e+01
2.630000000000000000e+02,2.202756310125550243e+01,2.201003412400664772e+01,2.204292161031342800e+01,4.525578802650370366e-03,4.852135566606562520e+02,1.588000000000000000e+04,2.203208868005815191e+01,2.202303752245285295e+01
2.955000000000000000e+02,2.202555145517036550e+01,2.201441847835699761e+01,2.203571748638876571e+01,2.961914718002018904e-03,4.851249256772961189e+02,1.588000000000000000e+04,2.202851336988836550e+01,2.202258954045236194e+01
2.960000000000000000e+02,2.202552843290236595e+01,2.201447358876284000e+01,2.203563042110354786e+01,2.942663030978150476e-03,4.851239114078561556e+02,1.588000000000000000e+04,2.202847109593334451e+01,2.202258576987138738e+01
4.245000000000000000e+02,2.202311972521161465e+01,2.202137211536601669e+01,2.202516785189111204e+01,5.550382136621345285e-04,4.850178027390724651e+02,1.588000000000000000e+04,2.202367476342527652e+01,2.202256468699795633e+01


==> supplementary_materials/figures/data/stress_myocyte_s180_0.33.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,2.202068030148086208e+01,2.196608621854060672e+01,2.203305119037511872e+01,1.227869935654474741e-02,4.849105117064851243e+02,1.588000000000000000e+04,2.203295900083740833e+01,2.200840160212431584e+01
-2.450000000000000000e+01,2.202159276156238477e+01,2.199232977367656972e+01,2.202750937240725548e+01,6.249787849987267774e-03,4.849505868159452007e+02,1.588000000000000000e+04,2.202784254941237307e+01,2.201534297371240001e+01
0.000000000000000000e+00,2.202189976977440367e+01,2.199827235258786118e+01,2.202573787929300408e+01,4.205528157764592233e-03,4.849640871564568556e+02,1.588000000000000000e+04,2.202610529793216543e+01,2.201769424161663835e+01
1.000000000000000000e+00,2.544510544896194659e+01,2.170974520484228876e+01,2.913053561021753168e+01,1.534640737602790628e+00,6.498085135023028442e+02,1.588000000000000000e+04,2.697974618656473922e+01,2.391046471135915397e+01
3.500000000000000000e+00,2.525830197468212646e+01,2.177697663876865874e+01,2.867910988205639100e+01,1.428153971641189957e+00,6.400214424109456104e+02,1.588000000000000000e+04,2.668645594632331708e+01,2.383014800304093583e+01
5.500000000000000000e+00,2.512272355732294926e+01,2.182095126610123614e+01,2.834550368743655824e+01,1.349748376937539351e+00,6.329730596187149558e+02,1.588000000000000000e+04,2.647247193426048639e+01,2.377297518038541213e+01
6.000000000000000000e+00,2.509061839465644894e+01,2.183078291596295273e+01,2.826575238657988720e+01,1.331040797807542475e+00,6.313108010317010894e+02,1.588000000000000000e+04,2.642165919246399142e+01,2.375957759684890647e+01
8.500000000000000000e+00,2.494007059880551580e+01,2.187397152059874372e+01,2.788786524603966654e+01,1.242586038369981605e+00,6.235511415361551144e+02,1.588000000000000000e+04,2.618265663717549785e+01,2.369748456043553730e+01
1.050000000000000000e+01,2.483075703652209398e+01,2.190237539819624146e+01,2.760937966348618033e+01,1.177597950192096787e+00,6.179532319390880275e+02,1.588000000000000000e+04,2.600835498671419188e+01,2.365315908632999964e+01
1.100000000000000000e+01,2.480486220871090808e+01,2.190874629308754606e+01,2.754290046292732796e+01,1.162109385403033990e+00,6.166316874167763444e+02,1.588000000000000000e+04,2.596697159411394296e+01,2.364275282330787320e+01
1.350000000000000000e+01,2.468336974763898795e+01,2.193683987580187988e+01,2.724695677668471561e+01,1.088965491209778813e+00,6.104545879397055614e+02,1.588000000000000000e+04,2.577233523884876831e+01,2.359440425642920758e+01
1.550000000000000000e+01,2.459506213576596423e+01,2.195543134789560469e+01,2.704373795368233147e+01,1.035318820310791477e+00,6.059889665218784103e+02,1.588000000000000000e+04,2.563038095607675615e+01,2.355974331545517586e+01
1.600000000000000000e+01,2.457412877335413270e+01,2.195961659713904623e+01,2.699501782988403775e+01,1.022544316327920422e+00,6.049334018482460351e+02,1.588000000000000000e+04,2.559667308968205290e+01,2.355158445702620895e+01
1.850000000000000000e+01,2.447582084219971321e+01,2.197815251807252679e+01,2.676334080529048265e+01,9.622714496440804011e-01,5.999917722422579800e+02,1.588000000000000000e+04,2.543809229184379461e+01,2.351354939255563181e+01
2.100000000000000000e+01,2.438726123018247449e+01,2.199329778763291188e+01,2.655048832031524952e+01,9.076082361553473588e-01,5.955622630194981184e+02,1.588000000000000000e+04,2.529486946633782196e+01,2.347965299402712702e+01
2.150000000000000000e+01,2.437062357501670817e+01,2.199598183721194999e+01,2.651005349638362674e+01,8.973038611822744537e-01,5.947324476544528125e+02,1.588000000000000000e+04,2.526792743619898474e+01,2.347331971383443161e+01
2.450000000000000000e+01,2.427765325184561362e+01,2.201005875967219794e+01,2.628148364756266275e+01,8.395528679060506594e-01,5.901092964348590613e+02,1.588000000000000000e+04,2.511720611975166406e+01,2.343810038393956319e+01
2.700000000000000000e+01,2.420836429036963366e+01,2.201955231385146661e+01,2.610824593133169458e+01,7.963672159433883291e-01,5.866791023578729209e+02,1.588000000000000000e+04,2.500473150631301777e+01,2.341199707442624600e+01
2.750000000000000000e+01,2.419531934167011755e+01,2.202124621818412464e+01,2.607535766014381906e+01,7.882278932483024469e-01,5.860347812570904580e+02,1.588000000000000000e+04,2.498354723491841867e+01,2.340709144842181288e+01
3.050000000000000000e+01,2.412223305020397746e+01,2.203019963185121455e+01,2.588953588061477618e+01,7.426089282390168078e-01,5.824335953486536255e+02,1.588000000000000000e+04,2.486484197844299615e+01,2.337962412196496231e+01
3.350000000000000000e+01,2.405718452337580970e+01,2.203508950719180959e+01,2.572202217619241083e+01,7.020437428047615613e-01,5.792409926085638290e+02,1.588000000000000000e+04,2.475922826618057115e+01,2.335514078057105181e+01
3.400000000000000000e+01,2.404704857045520683e+01,2.203442887502930958e+01,2.569575124260841292e+01,6.957320350834051981e-01,5.787445880144733792e+02,1.588000000000000000e+04,2.474278060553861280e+01,2.335131653537180441e+01
3.750000000000000000e+01,2.398115892600615240e+01,2.203035424001624065e+01,2.552397750499106976e+01,6.548110463643104229e-01,5.755247609408050948e+02,1.588000000000000000e+04,2.463596997237046438e+01,2.332634787964184042e+01
4.050000000000000000e+01,2.393101326288661213e+01,2.202752389157318547e+01,2.539225397119007965e+01,6.238560506491527269e-01,5.730825921603866391e+02,1.588000000000000000e+04,2.455486931353576452e+01,2.330715721223746328e+01
4.100000000000000000e+01,2.392316483103083868e+01,2.202710350912934700e+01,2.537157563069740007e+01,6.190313895729273597e-01,5.727010153939471593e+02,1.588000000000000000e+04,2.454219622060376693e+01,2.330413344145791399e+01
4.500000000000000000e+01,2.386504561723348061e+01,2.202419566667894912e+01,2.522033522766523106e+01,5.835259555389208375e-01,5.698809048534225212e+02,1.588000000000000000e+04,2.444857157277240134e+01,2.328151966169455989e+01
4.900000000000000000e+01,2.381422826689712835e+01,2.202197711296038563e+01,2.509234023170481720e+01,5.528911056805387858e-01,5.674231565226228895e+02,1.588000000000000000e+04,2.436711937257766891e+01,2.326133716121659134e+01
4.950000000000000000e+01,2.380832673757985773e+01,2.202174104088328122e+01,2.507745166242906976e+01,5.493641060128783282e-01,5.671382229643353412e+02,1.588000000000000000e+04,2.435769084359273506e+01,2.325896263156697685e+01
5.000000000000000000e+01,2.380251802244351822e+01,2.202151332812101359e+01,2.506279467842110975e+01,5.458995343626009689e-01,5.668578705103656148e+02,1.588000000000000000e+04,2.434841755680612252e+01,2.325661848808091747e+01


==> supplementary_materials/figures/data/stress_myocyte_s180_1.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,2.202239430757293803e+01,2.194821963632289297e+01,2.203642727889060637e+01,1.317030408416498474e-02,4.849860244951306640e+02,1.588000000000000000e+04,2.203556461165710090e+01,2.200922400348877161e+01
-2.450000000000000000e+01,2.202252903358653313e+01,2.198889197908211202e+01,2.202908476543452210e+01,6.606678404479531842e-03,4.849918286833614047e+02,1.588000000000000000e+04,2.202913571199101384e+01,2.201592235518205598e+01
0.000000000000000000e+00,2.202257643915122998e+01,2.199653055184544570e+01,2.202678667901664866e+01,4.376118241505140560e-03,4.849938921686699018e+02,1.588000000000000000e+04,2.202695255739273605e+01,2.201820032090972745e+01
1.000000000000000000e+00,2.528017530168688864e+01,2.170488343460928249e+01,2.817694093113125220e+01,1.379982539663684893e+00,6.409916150937963266e+02,1.588000000000000000e+04,2.666015784135057132e+01,2.390019276202320242e+01
5.500000000000000000e+00,2.494600992162968822e+01,2.181689702791791063e+01,2.748100518903159895e+01,1.189553392807289667e+00,6.237184482843862270e+02,1.588000000000000000e+04,2.613556331443697900e+01,2.375645652882239744e+01
1.000000000000000000e+01,2.467241205885312638e+01,2.189212113624396139e+01,2.689163665965273253e+01,1.031752022875555008e+00,6.097924290385492441e+02,1.588000000000000000e+04,2.570416408172868117e+01,2.364066003597757160e+01
1.050000000000000000e+01,2.464523796800636291e+01,2.189880480189777856e+01,2.683207873711853253e+01,1.016003627526963049e+00,6.084200178708103977e+02,1.588000000000000000e+04,2.566124159553332618e+01,2.362923434047939963e+01
1.500000000000000000e+01,2.442571015157951564e+01,2.194770456617648335e+01,2.634391825326116177e+01,8.884553410322988398e-01,5.974046693019834038e+02,1.588000000000000000e+04,2.531416549261181714e+01,2.353725481054721769e+01
1.950000000000000000e+01,2.424506431508104498e+01,2.198128418160233721e+01,2.593276575188439992e+01,7.833906308327163170e-01,5.884368445228925566e+02,1.588000000000000000e+04,2.502845494591376152e+01,2.346167368424832489e+01
2.000000000000000000e+01,2.422705047679019330e+01,2.198431016448785869e+01,2.589130529997634156e+01,7.729304087158337389e-01,5.875473962216576638e+02,1.588000000000000000e+04,2.499998088550603015e+01,2.345412006807436001e+01
2.500000000000000000e+01,2.406618654775732224e+01,2.200879235395943212e+01,2.552853072220590391e+01,6.798925993032325366e-01,5.796435888980431628e+02,1.588000000000000000e+04,2.474607914706055567e+01,2.338629394845408882e+01
2.950000000000000000e+01,2.394695128399165540e+01,2.202404969726854844e+01,2.526128563863320053e+01,6.117005078779995664e-01,5.738306533092077188e+02,1.588000000000000000e+04,2.455865179186965719e+01,2.333525077611365361e+01
3.000000000000000000e+01,2.393496838509912195e+01,2.202545004667440764e+01,2.523448866294491566e+01,6.049036436482981838e-01,5.732486200137932428e+02,1.588000000000000000e+04,2.453987202874742124e+01,2.333006474145082620e+01
3.550000000000000000e+01,2.381723997700915518e+01,2.202898280692278377e+01,2.497027615783205690e+01,5.389059235778868029e-01,5.675513397169105474e+02,1.588000000000000000e+04,2.435614590058704465e+01,2.327833405343126927e+01
4.050000000000000000e+01,2.372900893223130581e+01,2.202369608634451126e+01,2.477180995406862607e+01,4.906912308348267415e-01,5.633066427899312885e+02,1.588000000000000000e+04,2.421970016306613616e+01,2.323831770139647901e+01
4.100000000000000000e+01,2.372100662515389757e+01,2.202325398895212416e+01,2.475382738346161915e+01,4.863869739362925992e-01,5.629227275990101589e+02,1.588000000000000000e+04,2.420739359909019228e+01,2.323461965121760642e+01
4.700000000000000000e+01,2.363466672103677979e+01,2.201892888438636930e+01,2.456046975337191540e+01,4.408489883363580497e-01,5.587918188450006483e+02,1.588000000000000000e+04,2.407551570937313912e+01,2.319381773270042046e+01
5.250000000000000000e+01,2.356857563014683876e+01,2.201624123379146170e+01,2.441838754077427254e+01,4.073245775586193940e-01,5.556436705454349294e+02,1.588000000000000000e+04,2.397590020770545749e+01,2.316125105258822003e+01
5.300000000000000000e+01,2.356307939102308069e+01,2.201604546670982288e+01,2.440702176950679458e+01,4.045975677655500036e-01,5.553824095794984714e+02,1.588000000000000000e+04,2.396767695878863336e+01,2.315848182325753157e+01
6.000000000000000000e+01,2.349351139095855245e+01,2.201398733784957074e+01,2.426436582311070111e+01,3.709945359481717220e-01,5.520827144228027237e+02,1.588000000000000000e+04,2.386450592690672678e+01,2.312251685501038168e+01
6.650000000000000000e+01,2.343903811685915883e+01,2.201299229984410388e+01,2.415462919726461877e+01,3.459753039699063337e-01,5.495082067545337168e+02,1.588000000000000000e+04,2.378501342082906334e+01,2.309306281288925078e+01
6.700000000000000000e+01,2.343517894826236869e+01,2.201294502009773524e+01,2.414693354778042789e+01,3.442488648787370709e-01,5.493261196180500292e+02,1.588000000000000000e+04,2.377942781314110476e+01,2.309093008338363262e+01
7.550000000000000000e+01,2.337549903623601821e+01,2.201265135394440975e+01,2.402942592973392166e+01,3.183508324875045647e-01,5.465153024456164985e+02,1.588000000000000000e+04,2.369384986872352172e+01,2.305714820374851115e+01
8.350000000000000000e+01,2.332771530924289038e+01,2.201307219599604892e+01,2.393753092901919288e+01,2.986962974730599796e-01,5.442715210272092463e+02,1.588000000000000000e+04,2.362641160671595131e+01,2.302901901176982946e+01
8.400000000000000000e+01,2.332495136208557085e+01,2.201311616653589809e+01,2.393227748840965319e+01,2.975880456222164128e-01,5.441419146885546070e+02,1.588000000000000000e+04,2.362253940770778726e+01,2.302736331646335444e+01
9.450000000000000000e+01,2.327192979012314566e+01,2.201441328581459089e+01,2.383280167060664212e+01,2.768972074688206275e-01,5.416593882199250629e+02,1.588000000000000000e+04,2.354882699759196640e+01,2.299503258265432137e+01
1.045000000000000000e+02,2.322890024227062256e+01,2.201615749489026186e+01,2.375379958060940311e+01,2.608277910340170980e-01,5.396498376019361558e+02,1.588000000000000000e+04,2.348972803330464032e+01,2.296807245123660479e+01
1.050000000000000000e+02,2.322691076209881444e+01,2.201625455475757676e+01,2.375018119235620873e+01,2.600985769564232997e-01,5.395570348202364812e+02,1.588000000000000000e+04,2.348700933905523769e+01,2.296681218514238765e+01
1.175000000000000000e+02,2.318148341940973722e+01,2.201890845503445604e+01,2.367011972690999499e+01,2.437269681683423284e-01,5.374405763593809979e+02,1.588000000000000000e+04,2.342521038757807972e+01,2.293775645124139473e+01
1.300000000000000000e+02,2.314324229092665064e+01,2.202188184135044224e+01,2.360374592362025581e+01,2.302718179587715519e-01,5.356626888466819310e+02,1.588000000000000000e+04,2.337351410888541992e+01,2.291297047296788136e+01
1.305000000000000000e+02,2.314184344202429955e+01,2.202200551858107502e+01,2.360132764956029305e+01,2.297835261472280233e-01,5.355977183640513886e+02,1.588000000000000000e+04,2.337162696817152963e+01,2.291205991587706947e+01
1.455000000000000000e+02,2.310400153518917321e+01,2.202583582764760095e+01,2.353603225989127523e+01,2.166203116782929039e-01,5.338418112974552514e+02,1.588000000000000000e+04,2.332062184686746420e+01,2.288738122351087867e+01
1.600000000000000000e+02,2.307414696979793689e+01,2.202969735808126472e+01,2.348444197324944582e+01,2.061925692556161593e-01,5.324587737594514465e+02,1.588000000000000000e+04,2.328033953905354991e+01,2.286795440054232031e+01
1.605000000000000000e+02,2.307322247675612203e+01,2.202983255709742849e+01,2.348283847115652279e+01,2.058669725059421030e-01,5.324159766722528957e+02,1.588000000000000000e+04,2.327908944926206303e+01,2.286735550425018104e+01
1.780000000000000000e+02,2.304479720475193716e+01,2.203463448521440782e+01,2.343313719477990631e+01,1.956806548904732046e-01,5.311009691268410506e+02,1.588000000000000000e+04,2.324047785964241086e+01,2.284911654986145990e+01
1.950000000000000000e+02,2.302371572904321440e+01,2.203942314727509810e+01,2.339528609689245897e+01,1.876957191529775859e-01,5.301267156547802415e+02,1.588000000000000000e+04,2.321141144819619129e+01,2.283602000989023395e+01
1.955000000000000000e+02,2.302318277723658824e+01,2.203956594538595226e+01,2.339430877551945898e+01,1.874850302568236704e-01,5.301020958306139619e+02,1.588000000000000000e+04,2.321066780749341163e+01,2.283569774697976129e+01
2.160000000000000000e+02,2.300515891810913516e+01,2.204553468035216923e+01,2.336007859459556002e+01,1.798520366231425860e-01,5.292696836025338598e+02,1.588000000000000000e+04,2.318501095473227736e+01,2.282530688148599296e+01
2.360000000000000000e+02,2.299400035057979963e+01,2.205162531368595680e+01,2.333626342122522956e+01,1.739968642813428112e-01,5.287543270312437471e+02,1.588000000000000000e+04,2.316799721486114194e+01,2.282000348629845732e+01
2.365000000000000000e+02,2.299379403042807013e+01,2.205178174420454695e+01,2.333577373569745461e+01,1.738673493941696735e-01,5.287447937689347555e+02,1.588000000000000000e+04,2.316766137982223839e+01,2.281992668103389832e+01
2.605000000000000000e+02,2.298760838885473134e+01,2.205958562038581405e+01,2.331754155337345225e+01,1.684533374527347194e-01,5.284585159662434535e+02,1.588000000000000000e+04,2.315606172630747039e+01,2.281915505140199585e+01
2.845000000000000000e+02,2.298789929841199609e+01,2.206809985744116176e+01,2.330886194581449544e+01,1.643242055482765085e-01,5.284705165984595396e+02,1.588000000000000000e+04,2.315222350396027196e+01,2.282357509286372022e+01
2.850000000000000000e+02,2.298796657725404202e+01,2.206828626524210435e+01,2.330877063409760552e+01,1.642491675227390757e-01,5.284735851459810192e+02,1.588000000000000000e+04,2.315221574477678246e+01,2.282371740973130514e+01
3.140000000000000000e+02,2.299564348664291202e+01,2.207984912704058189e+01,2.330840652283855263e+01,1.604941080296685973e-01,5.288253777234947393e+02,1.588000000000000000e+04,2.315613759467258248e+01,2.283514937861324512e+01
3.430000000000000000e+02,2.300981019909290382e+01,2.209316278310487291e+01,2.331790481610103072e+01,1.576071886981286474e-01,5.294762054242089562e+02,1.588000000000000000e+04,2.316741738779102988e+01,2.285220301039477420e+01
3.435000000000000000e+02,2.301010387932983292e+01,2.209341016798049750e+01,2.331812316540110075e+01,1.575626390270795096e-01,5.294897065227670510e+02,1.588000000000000000e+04,2.316766651835691349e+01,2.285254124030275236e+01
3.815000000000000000e+02,2.303656246992765233e+01,2.211428009835365671e+01,2.333902476037486551e+01,1.544651369171534394e-01,5.307070699094020938e+02,1.588000000000000000e+04,2.319102760684480558e+01,2.288209733301049909e+01
4.190000000000000000e+02,2.306915828914425504e+01,2.213956028001460652e+01,2.336582899102453226e+01,1.515437789230376364e-01,5.322090296865233086e+02,1.588000000000000000e+04,2.322070206806729331e+01,2.291761451022122031e+01
4.195000000000000000e+02,2.306962666767863013e+01,2.213993346584120303e+01,2.336621436478876745e+01,1.515032314927727553e-01,5.322306278152217374e+02,1.588000000000000000e+04,2.322112989917140524e+01,2.291812343618585857e+01
4.310000000000000000e+02,2.308060046076977656e+01,2.214880149588377023e+01,2.337522229397917783e+01,1.505488573316692280e-01,5.327367825881296994e+02,1.588000000000000000e+04,2.323114931810144768e+01,2.293005160343810900e+01


==> supplementary_materials/figures/data/stress_myocyte_s180_243.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,2.202195003462421141e+01,2.182939979701514233e+01,2.214967895276177146e+01,1.660032062247000437e-02,4.849665588981301312e+02,1.588000000000000000e+04,2.203855035524668082e+01,2.200534971400174200e+01
-2.450000000000000000e+01,2.202269094982626640e+01,2.193740067703435770e+01,2.208258465241187452e+01,7.587971655711869129e-03,4.849989742488735374e+02,1.588000000000000000e+04,2.203027892148197608e+01,2.201510297817055672e+01
0.000000000000000000e+00,2.202278315597887115e+01,2.197625723276780008e+01,2.205766339667996689e+01,4.463329215861337740e-03,4.850029978565742113e+02,1.588000000000000000e+04,2.202724648519473405e+01,2.201831982676300825e+01
1.000000000000000000e+00,2.293120034865100010e+01,2.127984611478316879e+01,2.424860310123713703e+01,5.418828392618728618e-01,5.261335864414581920e+02,1.588000000000000000e+04,2.347308318791287363e+01,2.238931750938912657e+01
4.000000000000000000e+00,2.273803877302279730e+01,2.142242778003131320e+01,2.378837099382826636e+01,4.247715615241626219e-01,5.171988381229676861e+02,1.588000000000000000e+04,2.316281033454696114e+01,2.231326721149863346e+01
6.500000000000000000e+00,2.260995235130345193e+01,2.151698551480256683e+01,2.349964066174076294e+01,3.480954242762265838e-01,5.113311157526146644e+02,1.588000000000000000e+04,2.295804777557967924e+01,2.226185692702722463e+01
7.000000000000000000e+00,2.258736168608160710e+01,2.153371975322137288e+01,2.344988757230645504e+01,3.346861689373741844e-01,5.103009227695453092e+02,1.588000000000000000e+04,2.292204785501898101e+01,2.225267551714423320e+01
1.000000000000000000e+01,2.246974147331387783e+01,2.162146660279574206e+01,2.319127632646077686e+01,2.656333454188316012e-01,5.049598429517602085e+02,1.588000000000000000e+04,2.273537481873271204e+01,2.220410812789504362e+01
1.250000000000000000e+01,2.239160886798093131e+01,2.165553179029783593e+01,2.302515962698116425e+01,2.207252475219234344e-01,5.014328673315359879e+02,1.588000000000000000e+04,2.261233411550285766e+01,2.217088362045900851e+01
1.300000000000000000e+01,2.237780978703295887e+01,2.165447866686580269e+01,2.299784070657548796e+01,2.129023890228868288e-01,5.008116982918797930e+02,1.588000000000000000e+04,2.259071217605584181e+01,2.216490739801007237e+01
1.600000000000000000e+01,2.230582868169903676e+01,2.165197515238372006e+01,2.285288504790707975e+01,1.727942385371773748e-01,4.975798510261791421e+02,1.588000000000000000e+04,2.247862292023621222e+01,2.213303444316186130e+01
1.900000000000000000e+01,2.224934230695150816e+01,2.165474742546153308e+01,2.273531744636279228e+01,1.423999056453497114e-01,4.950535108250300596e+02,1.588000000000000000e+04,2.239174221259685638e+01,2.210694240130615640e+01
1.950000000000000000e+01,2.224117940239008462e+01,2.165561750113493744e+01,2.271795586857056648e+01,1.381098444967696903e-01,4.946891355384478857e+02,1.588000000000000000e+04,2.237928924688685584e+01,2.210306955789331695e+01
2.250000000000000000e+01,2.219846319158654069e+01,2.166277923194573418e+01,2.262507107140195828e+01,1.161842548906968503e-01,4.927852668493071064e+02,1.588000000000000000e+04,2.231464744647723819e+01,2.208227893669583963e+01
2.550000000000000000e+01,2.216473295533615939e+01,2.167256676384195302e+01,2.254855612814223420e+01,9.960447429684764209e-02,4.912853080326646023e+02,1.588000000000000000e+04,2.226433742963300588e+01,2.206512848103931290e+01
2.600000000000000000e+01,2.215983861239524444e+01,2.167439499048871454e+01,2.253714513215215831e+01,9.726004750829483902e-02,4.910679068442445896e+02,1.588000000000000000e+04,2.225709865990354075e+01,2.206257856488694813e+01
2.900000000000000000e+01,2.213412139089237485e+01,2.168626392727141550e+01,2.247549865422898918e+01,8.521034548223986593e-02,4.899265905497367726e+02,1.588000000000000000e+04,2.221933173637461678e+01,2.204891104541013291e+01
3.200000000000000000e+01,2.211365732802555684e+01,2.169928368669400598e+01,2.242381104284213933e+01,7.592710477830620641e-02,4.890196053465786008e+02,1.588000000000000000e+04,2.218958443280386206e+01,2.203773022324725162e+01
3.250000000000000000e+01,2.211067345952663032e+01,2.170153302703708320e+01,2.241601902357428244e+01,7.459179152786370171e-02,4.888874447691787282e+02,1.588000000000000000e+04,2.218526525105449565e+01,2.203608166799876855e+01
3.600000000000000000e+01,2.209261664320378316e+01,2.171769012036210711e+01,2.236703521549486950e+01,6.655636179512072759e-02,4.880881398928601698e+02,1.588000000000000000e+04,2.215917300499890175e+01,2.202606028140866457e+01
3.900000000000000000e+01,2.208042205572692751e+01,2.173186435327586707e+01,2.233163442498237217e+01,6.108604068614190141e-02,4.875487696633989572e+02,1.588000000000000000e+04,2.214150809641307305e+01,2.201933601504078553e+01
3.950000000000000000e+01,2.207863368139281235e+01,2.173423717236838471e+01,2.232623594707622772e+01,6.027169649149721753e-02,4.874696979145310820e+02,1.588000000000000000e+04,2.213890537788430990e+01,2.201836198490131480e+01
4.350000000000000000e+01,2.206639463837043280e+01,2.175316745888987313e+01,2.228812616454353090e+01,5.452081536926243338e-02,4.869287448556117965e+02,1.588000000000000000e+04,2.212091545373969481e+01,2.201187382300117079e+01
4.700000000000000000e+01,2.205815199224625900e+01,2.176946381133903685e+01,2.226177259949013632e+01,5.033710317569754095e-02,4.865646031369936395e+02,1.588000000000000000e+04,2.210848909542195528e+01,2.200781488907056271e+01
4.750000000000000000e+01,2.205712724617491816e+01,2.177175964883659276e+01,2.225827161006782617e+01,4.978852484543953155e-02,4.865193412511583801e+02,1.588000000000000000e+04,2.210691577102036121e+01,2.200733872132947866e+01
5.200000000000000000e+01,2.204929755486228871e+01,2.179195773683703763e+01,2.222938633046680224e+01,4.527856340433140947e-02,4.861735728111602270e+02,1.588000000000000000e+04,2.209457611826661960e+01,2.200401899145796136e+01
5.650000000000000000e+01,2.204346823993881443e+01,2.181117656364100554e+01,2.220463805057889672e+01,4.136872805385080620e-02,4.859162034168520563e+02,1.588000000000000000e+04,2.208483696799266838e+01,2.200209951188496404e+01
5.700000000000000000e+01,2.204291831222396070e+01,2.181324505540902692e+01,2.220211179521399458e+01,4.096367159938815727e-02,4.858919257417691711e+02,1.588000000000000000e+04,2.208388198382334977e+01,2.200195464062457162e+01
6.350000000000000000e+01,2.203713301792437562e+01,2.183883811442156997e+01,2.217276436209995794e+01,3.612685224610851648e-02,4.856365367991459721e+02,1.588000000000000000e+04,2.207325987017048519e+01,2.200100616567826961e+01
7.000000000000000000e+01,2.203323067006987301e+01,2.186195755128456852e+01,2.214889216608766631e+01,3.194280911874758377e-02,4.854642741035622180e+02,1.588000000000000000e+04,2.206517347918861915e+01,2.200128786095112687e+01
7.050000000000000000e+01,2.203298768933755625e+01,2.186363339823899210e+01,2.214724692061501798e+01,3.164374183608769514e-02,4.854535478448977415e+02,1.588000000000000000e+04,2.206463143117364467e+01,2.200134394750146782e+01
8.200000000000000000e+01,2.202893245038301728e+01,2.189828750906953303e+01,2.211547282678765569e+01,2.552205552896609150e-02,4.852745162788563675e+02,1.588000000000000000e+04,2.205445450591198053e+01,2.200341039485405048e+01
9.300000000000000000e+01,2.202681359187453580e+01,2.192501499800597742e+01,2.209353231260613271e+01,2.081037841049626289e-02,4.851809500830383399e+02,1.588000000000000000e+04,2.204762397028503074e+01,2.200600321346404087e+01
9.350000000000000000e+01,2.202674254666679232e+01,2.192609563106699255e+01,2.209268659341621799e+01,2.061882448100111481e-02,4.851778123530639846e+02,1.588000000000000000e+04,2.204736137114779027e+01,2.200612372218579083e+01
1.295000000000000000e+02,2.202424275296073475e+01,2.197598011634820026e+01,2.205373291552809079e+01,1.068148384564339241e-02,4.850673829354405484e+02,1.588000000000000000e+04,2.203492423680637913e+01,2.201356126911509392e+01
1.655000000000000000e+02,2.202355073226375026e+01,2.199666241872062145e+01,2.203774220712931253e+01,5.647892903285046430e-03,4.850368187552894597e+02,1.588000000000000000e+04,2.202919862516703731e+01,2.201790283936046322e+01
1.660000000000000000e+02,2.202354480236870060e+01,2.199687676887016963e+01,2.203759990601286489e+01,5.599032710747566151e-03,4.850365570111088118e+02,1.588000000000000000e+04,2.202914383507944862e+01,2.201794576965795258e+01
3.120000000000000000e+02,2.202287538704436543e+01,2.202044311095422913e+01,2.202419731381738544e+01,5.243599786320308391e-04,4.850070405882378850e+02,1.588000000000000000e+04,2.202339974702299941e+01,2.202235102706573144e+01


==> supplementary_materials/figures/data/stress_myocyte_s180_27.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,2.202256196549379297e+01,2.185282855402008551e+01,2.207529866295370624e+01,1.356251849487594141e-02,4.849934194659215905e+02,1.588000000000000000e+04,2.203612448398866874e+01,2.200899944699891364e+01
-2.450000000000000000e+01,2.202264819676654994e+01,2.194941496838217176e+01,2.204922816308241451e+01,6.224878526467103081e-03,4.849970723476576495e+02,1.588000000000000000e+04,2.202887307529301708e+01,2.201642331824007925e+01
0.000000000000000000e+00,2.202268417794138600e+01,2.198020177423934385e+01,2.203938973745948005e+01,3.725027196500885988e-03,4.849986322771774780e+02,1.588000000000000000e+04,2.202640920513788814e+01,2.201895915074488386e+01
1.000000000000000000e+00,2.403270494540991109e+01,2.155668953749779249e+01,2.604126945730993725e+01,9.435318378180210797e-01,5.784611593221063686e+02,1.588000000000000000e+04,2.497623678322793239e+01,2.308917310759188979e+01
5.000000000000000000e+00,2.368127141690314019e+01,2.166542325196410346e+01,2.531928307790884602e+01,7.651852139720962676e-01,5.613881243327151651e+02,1.588000000000000000e+04,2.444645663087523602e+01,2.291608620293104792e+01
9.000000000000000000e+00,2.340167964403478962e+01,2.174186946742569404e+01,2.474389692811156394e+01,6.251459084120351006e-01,5.480294175688367204e+02,1.588000000000000000e+04,2.402682555244682305e+01,2.277653373562275618e+01
9.500000000000000000e+00,2.337097588488010658e+01,2.174971711844915490e+01,2.468031315996671182e+01,6.099259449673637423e-01,5.465745234699919592e+02,1.588000000000000000e+04,2.398090182984747187e+01,2.276104993991274483e+01
1.350000000000000000e+01,2.315390038645508142e+01,2.180210065807807496e+01,2.422904380840786942e+01,5.036326205798621336e-01,5.363567489223970597e+02,1.588000000000000000e+04,2.365753300703494588e+01,2.265026776587522050e+01
1.750000000000000000e+01,2.297957426369899281e+01,2.184025507622915185e+01,2.386539375832126453e+01,4.205587848855717459e-01,5.282377030324016687e+02,1.588000000000000000e+04,2.340013304858456777e+01,2.255901547881342140e+01
1.800000000000000000e+01,2.296029713324258736e+01,2.184426311676773125e+01,2.382518579767345202e+01,4.115399191597872153e-01,5.273446095518498851e+02,1.588000000000000000e+04,2.337183705240237330e+01,2.254875721408280143e+01
2.250000000000000000e+01,2.280767803692385698e+01,2.187455622756815643e+01,2.353692894961387339e+01,3.416545995218105980e-01,5.203069053013532539e+02,1.588000000000000000e+04,2.314933263644566708e+01,2.246602343740205043e+01
2.650000000000000000e+01,2.269831440142187517e+01,2.184766713172093233e+01,2.336239580269942806e+01,2.936105304794146553e-01,5.152996838094040868e+02,1.588000000000000000e+04,2.299192493190128772e+01,2.240470387094246263e+01
2.700000000000000000e+01,2.268608635440903143e+01,2.184266794786612920e+01,2.334242432248427690e+01,2.883654981509078952e-01,5.147416687402276239e+02,1.588000000000000000e+04,2.297445185255994105e+01,2.239772085625812537e+01
3.150000000000000000e+01,2.258807233704293438e+01,2.180468769775241356e+01,2.317855578532712002e+01,2.473770877086715336e-01,5.102822073270075407e+02,1.588000000000000000e+04,2.283544942475160511e+01,2.234069524933426365e+01
3.600000000000000000e+01,2.250809503760754637e+01,2.177424386680104007e+01,2.303920432448216005e+01,2.154530189391561101e-01,5.066607622253433760e+02,1.588000000000000000e+04,2.272354805654670074e+01,2.229264201866838846e+01
3.650000000000000000e+01,2.250013214736678790e+01,2.177121833194987133e+01,2.302501682107069314e+01,2.123542697600093454e-01,5.063010409848536710e+02,1.588000000000000000e+04,2.271248641712679728e+01,2.228777787760677853e+01
4.150000000000000000e+01,2.242893583821718906e+01,2.174689351248263236e+01,2.289535211693359784e+01,1.852960376316761526e-01,5.030914974564255999e+02,1.588000000000000000e+04,2.261423187584886563e+01,2.224363980058551249e+01
4.600000000000000000e+01,2.237585376072610899e+01,2.173284853065442590e+01,2.279504687428683596e+01,1.658434451055573744e-01,5.007063355696852227e+02,1.588000000000000000e+04,2.254169720583166736e+01,2.221001031562055061e+01
4.650000000000000000e+01,2.237049458913738675e+01,2.173167705908687353e+01,2.278473012063829728e+01,1.639101222539505187e-01,5.004658946908022585e+02,1.588000000000000000e+04,2.253440471139133550e+01,2.220658446688343446e+01
5.200000000000000000e+01,2.231753317046552354e+01,2.172313074515258791e+01,2.268072732113730439e+01,1.450451526190759122e-01,4.980933249111272403e+02,1.588000000000000000e+04,2.246257832308459967e+01,2.217248801784644741e+01
5.700000000000000000e+01,2.227744236403127331e+01,2.172115918952207991e+01,2.259930475108042103e+01,1.309514054878395395e-01,4.963015865533345732e+02,1.588000000000000000e+04,2.240839376951911177e+01,2.214649095854343486e+01
5.750000000000000000e+01,2.227379045867338547e+01,2.172121481723796421e+01,2.259236462518039090e+01,1.296697468996558245e-01,4.961385556401504004e+02,1.588000000000000000e+04,2.240346020557304030e+01,2.214412071177373065e+01
6.350000000000000000e+01,2.223428420891676183e+01,2.172483976734758926e+01,2.252600524968395845e+01,1.157505813445169063e-01,4.943767924799669231e+02,1.588000000000000000e+04,2.235003479026127948e+01,2.211853362757224772e+01
6.950000000000000000e+01,2.220156259782818609e+01,2.173287303734506537e+01,2.246814475212841344e+01,1.040125296025092710e-01,4.929202003915975752e+02,1.588000000000000000e+04,2.230557512743069282e+01,2.209755006822567935e+01
7.000000000000000000e+01,2.219909690498107224e+01,2.173369986708994617e+01,2.246379842333576704e+01,1.031142807815951384e-01,4.928105359516412136e+02,1.588000000000000000e+04,2.230221118576266548e+01,2.209598262419947545e+01
7.700000000000000000e+01,2.216817540264614905e+01,2.174722149589475606e+01,2.240700246418106545e+01,9.159803805044069991e-02,4.914363908830603691e+02,1.588000000000000000e+04,2.225977344069659125e+01,2.207657736459570685e+01
8.350000000000000000e+01,2.214461738550316028e+01,2.176218222698885185e+01,2.236053556262773867e+01,8.238209093032017316e-02,4.903908659592349295e+02,1.588000000000000000e+04,2.222699947643348040e+01,2.206223529457284016e+01
8.400000000000000000e+01,2.214298140721937358e+01,2.176339976438997681e+01,2.235719256413382894e+01,8.172273909072542974e-02,4.903183042065473956e+02,1.588000000000000000e+04,2.222470414631009916e+01,2.206125866812864444e+01
9.200000000000000000e+01,2.211973555076437137e+01,2.178369190926139609e+01,2.230784004250239860e+01,7.199360829782902593e-02,4.892878839153847252e+02,1.588000000000000000e+04,2.219172915906219856e+01,2.204774194246654062e+01
9.950000000000000000e+01,2.210221665223332366e+01,2.180340643773219611e+01,2.226803397787820771e+01,6.407993798411504294e-02,4.885120871807121148e+02,1.588000000000000000e+04,2.216629659021744203e+01,2.203813671424920884e+01
1.000000000000000000e+02,2.210117385306293158e+01,2.180472453930952526e+01,2.226558277982449141e+01,6.358837343686729593e-02,4.884659291645489816e+02,1.588000000000000000e+04,2.216476222649979633e+01,2.203758547962606684e+01
1.100000000000000000e+02,2.208307879264734197e+01,2.183075201305319624e+01,2.222133897916855005e+01,5.457880459151800284e-02,4.876653478081813660e+02,1.588000000000000000e+04,2.213765759723886006e+01,2.202849998805582032e+01
1.195000000000000000e+02,2.206992844747661664e+01,2.185428664487542250e+01,2.218678431753858860e+01,4.728109952608580691e-02,4.870839771791100361e+02,1.588000000000000000e+04,2.211720954700269814e+01,2.202264734795053158e+01
1.200000000000000000e+02,2.206932614763669775e+01,2.185548101858003278e+01,2.218514349110727935e+01,4.692676612953255999e-02,4.870573587321400737e+02,1.588000000000000000e+04,2.211625291376622826e+01,2.202239938150716370e+01
1.335000000000000000e+02,2.205579269667983766e+01,2.188574659482888052e+01,2.214662803145984071e+01,3.833544831389092133e-02,4.864594610855129986e+02,1.588000000000000000e+04,2.209412814499372857e+01,2.201745724836594675e+01
1.465000000000000000e+02,2.204665717478319209e+01,2.191099557059468239e+01,2.211840131369335083e+01,3.159113146744103179e-02,4.860560905820066182e+02,1.588000000000000000e+04,2.207824830625063228e+01,2.201506604331574835e+01
1.470000000000000000e+02,2.204636482430994704e+01,2.191188872784037756e+01,2.211746002901523056e+01,3.135748924604788573e-02,4.860431852587026356e+02,1.588000000000000000e+04,2.207772231355599502e+01,2.201500733506389906e+01
1.685000000000000000e+02,2.203681095401226742e+01,2.194508087194735069e+01,2.208497167188271249e+01,2.281477223433578047e-02,4.856215575367070869e+02,1.588000000000000000e+04,2.205962572624660112e+01,2.201399618177793371e+01
1.895000000000000000e+02,2.203140427439098659e+01,2.196835921655306478e+01,2.206453212024182875e+01,1.675931831279807438e-02,4.853830551764035590e+02,1.588000000000000000e+04,2.204816359270378356e+01,2.201464495607818606e+01
1.900000000000000000e+02,2.203130709895845030e+01,2.196882647516321896e+01,2.206414494525293435e+01,1.663716479791084793e-02,4.853787692838695307e+02,1.588000000000000000e+04,2.204794426375636007e+01,2.201466993416054052e+01
2.425000000000000000e+02,2.202555316858441969e+01,2.200147616666898642e+01,2.203917608981931764e+01,7.789240282252594787e-03,4.851250530544035087e+02,1.588000000000000000e+04,2.203334240886667317e+01,2.201776392830216622e+01
2.950000000000000000e+02,2.202379792861704644e+01,2.201243527061765803e+01,2.203008284772363368e+01,3.730907437227202680e-03,4.850476891202268916e+02,1.588000000000000000e+04,2.202752883605427314e+01,2.202006702117981618e+01
2.955000000000000000e+02,2.202378875830370220e+01,2.201250663984695422e+01,2.203003091053760798e+01,3.705309772746809630e-03,4.850472849997051981e+02,1.588000000000000000e+04,2.202749406807645371e+01,2.202008344853095423e+01
4.065000000000000000e+02,2.202293782974717118e+01,2.202053294196879207e+01,2.202467926320085922e+01,8.547932197427441422e-04,4.850097913835806480e+02,1.588000000000000000e+04,2.202379262296691564e+01,2.202208303652743027e+01


==> supplementary_materials/figures/data/stress_myocyte_s180_3.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,2.202310045115240555e+01,2.191555501249099436e+01,2.204426867365138420e+01,1.424726774807790614e-02,4.850171564661876005e+02,1.588000000000000000e+04,2.203734771890048449e+01,2.200885318340433017e+01
-2.450000000000000000e+01,2.202284143158492924e+01,2.197493654626614301e+01,2.203224113319788913e+01,7.020036591665778335e-03,4.850055940016476370e+02,1.588000000000000000e+04,2.202986146817659474e+01,2.201582139499326374e+01
0.000000000000000000e+00,2.202275887201271587e+01,2.199352765710054669e+01,2.202890686362186301e+01,4.561165874527894383e-03,4.850019291390489684e+02,1.588000000000000000e+04,2.202732003788724313e+01,2.201819770613818861e+01
1.000000000000000000e+00,2.498812848296069689e+01,2.169117070972800576e+01,2.774371397901762748e+01,1.223916753125516621e+00,6.259045372995329899e+02,1.588000000000000000e+04,2.621204523608621528e+01,2.376421172983518204e+01
6.500000000000000000e+00,2.456961324767230792e+01,2.182244676600449651e+01,2.689149167625759063e+01,1.005096343018222482e+00,6.046761137989431063e+02,1.588000000000000000e+04,2.557470959069052796e+01,2.356451690465408433e+01
1.200000000000000000e+01,2.424561856570140250e+01,2.190289695850905005e+01,2.620452905032730229e+01,8.369741017675101924e-01,5.885505452805140294e+02,1.588000000000000000e+04,2.508259266746891569e+01,2.340864446393389287e+01
1.250000000000000000e+01,2.422002353829657295e+01,2.190847312323732154e+01,2.614927220206231340e+01,8.237900136281909313e-01,5.872881701821934257e+02,1.588000000000000000e+04,2.504381355192476377e+01,2.339623352466838213e+01
1.850000000000000000e+01,2.395385292065182270e+01,2.195973900797227429e+01,2.556586786154000279e+01,6.881522723759806448e-01,5.742606232941959661e+02,1.588000000000000000e+04,2.464200519302780279e+01,2.326570064827584261e+01
2.400000000000000000e+01,2.376418131300199477e+01,2.198881329926420136e+01,2.514149218342265613e+01,5.940294530427203679e-01,5.650891844683152385e+02,1.588000000000000000e+04,2.435821076604471713e+01,2.317015185995927240e+01
2.450000000000000000e+01,2.374902161591491989e+01,2.199087022293481297e+01,2.510897749075161656e+01,5.866409912126528958e-01,5.643601753657652580e+02,1.588000000000000000e+04,2.433566260712757412e+01,2.316238062470226566e+01
3.100000000000000000e+01,2.357738399425815246e+01,2.201141703986888487e+01,2.474183744408077956e+01,5.049178011479034112e-01,5.561479779986165113e+02,1.588000000000000000e+04,2.408230179540605675e+01,2.307246619311025171e+01
3.700000000000000000e+01,2.345257701051202304e+01,2.201209710508613426e+01,2.447556540934679603e+01,4.484250980525488761e-01,5.502244535025605501e+02,1.588000000000000000e+04,2.390100210856457252e+01,2.300415191245947710e+01
3.750000000000000000e+01,2.344333315531973838e+01,2.201147512390445371e+01,2.445613879894655085e+01,4.443669291528637433e-01,5.497873313990382940e+02,1.588000000000000000e+04,2.388770008447260196e+01,2.299896622616687480e+01
4.450000000000000000e+01,2.332877077773612129e+01,2.200447432227432998e+01,2.421676045012346634e+01,3.958225167747795314e-01,5.443882214649405569e+02,1.588000000000000000e+04,2.372459329451089971e+01,2.293294826096133932e+01
5.150000000000000000e+01,2.323612268136602310e+01,2.199992449109103987e+01,2.403006713649283199e+01,3.593097763172427572e-01,5.400465007788495768e+02,1.588000000000000000e+04,2.359543245768326258e+01,2.287681290504878007e+01
5.200000000000000000e+01,2.323016320135398516e+01,2.199967140292416090e+01,2.401840049117404163e+01,3.570558322430273379e-01,5.397679712288794462e+02,1.588000000000000000e+04,2.358721903359701244e+01,2.287310736911095788e+01
6.050000000000000000e+01,2.313934479220740670e+01,2.199649420110902298e+01,2.384326185037939538e+01,3.242258301930629472e-01,5.355343998016204523e+02,1.588000000000000000e+04,2.346357062240047142e+01,2.281511896201434553e+01
6.900000000000000000e+01,2.306402025252931764e+01,2.199494633747387695e+01,2.370239222221522013e+01,2.992061545634229214e-01,5.320385545320112897e+02,1.588000000000000000e+04,2.336322640709273912e+01,2.276481409796589617e+01
6.950000000000000000e+01,2.305996695826064879e+01,2.199489392388711551e+01,2.369493623262981430e+01,2.979159846935738876e-01,5.318508300500087671e+02,1.588000000000000000e+04,2.335788294295422318e+01,2.276205097356707441e+01
8.000000000000000000e+01,2.298249366968215313e+01,2.199454195937785528e+01,2.355749421403516308e+01,2.742983793878683296e-01,5.282702548779149083e+02,1.588000000000000000e+04,2.325679204907002173e+01,2.270819529029428097e+01
9.050000000000000000e+01,2.291668872750820540e+01,2.199525383047178906e+01,2.344437289771094513e+01,2.556597633094354061e-01,5.252399841480769282e+02,1.588000000000000000e+04,2.317234849081764025e+01,2.266102896419876700e+01
9.100000000000000000e+01,2.291379063474120414e+01,2.199530703750663463e+01,2.343945545585883394e+01,2.548656951958563344e-01,5.251067577753412934e+02,1.588000000000000000e+04,2.316865632993706114e+01,2.265892493954534714e+01
1.035000000000000000e+02,2.284708870805258130e+01,2.199704137486926214e+01,2.332845575192358467e+01,2.371403810429277836e-01,5.220456979939450548e+02,1.588000000000000000e+04,2.308422908909551197e+01,2.260994832700965063e+01
1.160000000000000000e+02,2.278969063813072182e+01,2.199930313307273266e+01,2.323532384681767482e+01,2.226347255260282543e-01,5.194195656027131918e+02,1.588000000000000000e+04,2.301232536365675330e+01,2.256705591260469390e+01
1.165000000000000000e+02,2.278755936167950580e+01,2.199940045567947067e+01,2.323189301956005082e+01,2.221078612615199066e-01,5.193221935641015534e+02,1.588000000000000000e+04,2.300966722294102595e+01,2.256545150041798564e+01
1.310000000000000000e+02,2.273050124490198343e+01,2.200234791072595897e+01,2.314069002865802460e+01,2.082843365193404184e-01,5.167190692093300868e+02,1.588000000000000000e+04,2.293878558142132462e+01,2.252221690838264223e+01
1.455000000000000000e+02,2.268141614892375912e+01,2.200538741006969090e+01,2.306313952613285068e+01,1.967903897552722992e-01,5.144853649781596232e+02,1.588000000000000000e+04,2.287820653867903076e+01,2.248462575916848749e+01
1.460000000000000000e+02,2.267984752109271085e+01,2.200549182624538602e+01,2.306067396571174299e+01,1.964286554445907607e-01,5.144140677966950079e+02,1.588000000000000000e+04,2.287627617653730283e+01,2.248341886564812242e+01
1.630000000000000000e+02,2.263080661132819671e+01,2.200897044786869117e+01,2.298396573588918912e+01,1.852814884892121650e-01,5.121877371093127067e+02,1.588000000000000000e+04,2.281608809981740649e+01,2.244552512283898338e+01
1.795000000000000000e+02,2.259017953459723671e+01,2.201214772779211515e+01,2.292093900893875258e+01,1.762683286570816410e-01,5.103472819290233247e+02,1.588000000000000000e+04,2.276644786325431724e+01,2.241391120594015263e+01
1.800000000000000000e+02,2.258904215405312854e+01,2.201224028709313885e+01,2.291918096035951891e+01,1.760186740627941171e-01,5.102958080112078960e+02,1.588000000000000000e+04,2.276506082811592080e+01,2.241302347999033273e+01
2.000000000000000000e+02,2.254749172532446977e+01,2.201574930320350632e+01,2.285518154876972474e+01,1.669905384063689047e-01,5.084172689434926156e+02,1.588000000000000000e+04,2.271448226373083656e+01,2.238050118691809942e+01
2.195000000000000000e+02,2.251342895698202540e+01,2.201880671291753799e+01,2.280301622575712983e+01,1.597127937573090406e-01,5.068799915775663862e+02,1.588000000000000000e+04,2.267314175073933313e+01,2.235371616322471766e+01
2.200000000000000000e+02,2.251262839124403214e+01,2.201888054611186973e+01,2.280179312196246855e+01,1.595429800834292922e-01,5.068438910447406442e+02,1.588000000000000000e+04,2.267217137132746174e+01,2.235308541116060255e+01
2.440000000000000000e+02,2.247791362550345085e+01,2.202217748440563128e+01,2.274886627921398130e+01,1.522309956442791101e-01,5.052797752316287188e+02,1.588000000000000000e+04,2.263014462114772840e+01,2.232568262985917329e+01
2.675000000000000000e+02,2.245001162085738500e+01,2.202499081496747735e+01,2.270645041774605133e+01,1.464281683733757167e-01,5.040244629851248419e+02,1.588000000000000000e+04,2.259643978923076091e+01,2.230358345248400909e+01
2.680000000000000000e+02,2.244947453929396275e+01,2.202504682354540222e+01,2.270563470085238578e+01,1.463171818858854112e-01,5.040003158081228776e+02,1.588000000000000000e+04,2.259579172117984669e+01,2.230315735740807526e+01
2.975000000000000000e+02,2.242137848683903201e+01,2.202811715816728722e+01,2.266297875924757932e+01,1.405589792808902838e-01,5.027379700767446025e+02,1.588000000000000000e+04,2.256193746611992168e+01,2.228081950755814233e+01
3.270000000000000000e+02,2.239933884349746407e+01,2.203082730119773913e+01,2.262949868571322298e+01,1.361398920528797685e-01,5.017489146960223820e+02,1.588000000000000000e+04,2.253547873555034542e+01,2.226319895144458272e+01
3.275000000000000000e+02,2.239901012388836321e+01,2.203087092986223539e+01,2.262899882686986430e+01,1.360750175005424611e-01,5.017341709404411176e+02,1.588000000000000000e+04,2.253508514138890462e+01,2.226293510638782180e+01
3.645000000000000000e+02,2.237824008149431876e+01,2.203395787579363230e+01,2.259734947621893397e+01,1.320854780183025323e-01,5.008030757185021002e+02,1.588000000000000000e+04,2.251032555951261926e+01,2.224615460347601470e+01
4.010000000000000000e+02,2.236365466858529416e+01,2.203685963689380145e+01,2.257637512102731137e+01,1.295353736219209406e-01,5.001498295487564292e+02,1.588000000000000000e+04,2.249319004220721396e+01,2.223411929496337436e+01
4.015000000000000000e+02,2.236349004743607338e+01,2.203689920213878395e+01,2.257616533778419310e+01,1.295089771643317123e-01,5.001424596769384152e+02,1.588000000000000000e+04,2.249299902460040457e+01,2.223398107027174220e+01
4.465000000000000000e+02,2.235206580642635643e+01,2.204052465855014731e+01,2.256190156991857876e+01,1.279887455508062211e-01,4.996312269338018268e+02,1.588000000000000000e+04,2.248005455197716174e+01,2.222407706087554757e+01
4.915000000000000000e+02,2.234655390884561754e+01,2.204444607656893496e+01,2.255576412502819039e+01,1.280223110332070202e-01,4.993848613130654712e+02,1.588000000000000000e+04,2.247457621987882348e+01,2.221853159781240805e+01
4.920000000000000000e+02,2.234652235458335312e+01,2.204449222475557946e+01,2.255573704609739139e+01,1.280308087770285486e-01,4.993834532318895754e+02,1.588000000000000000e+04,2.247455316336037967e+01,2.221849154580632657e+01
5.435000000000000000e+02,2.234647092195422857e+01,2.204966587306622827e+01,2.255738634714350255e+01,1.298123375086236431e-01,4.993816139087153374e+02,1.588000000000000000e+04,2.247628325946285344e+01,2.221665858444560016e+01
5.945000000000000000e+02,2.235229075454628500e+01,2.205587687525908436e+01,2.256711344002695441e+01,1.332813937580418218e-01,4.996426659056974700e+02,1.588000000000000000e+04,2.248557214830432827e+01,2.221900936078824529e+01
5.950000000000000000e+02,2.235237558028595828e+01,2.205594457754616400e+01,2.256724655464901019e+01,1.333235932589629524e-01,4.996464692626834108e+02,1.588000000000000000e+04,2.248569917354491920e+01,2.221905198702699380e+01
6.475000000000000000e+02,2.236425447414475798e+01,2.206398028830438918e+01,2.258515568268303753e+01,1.386314034403823559e-01,5.001790968503235604e+02,1.588000000000000000e+04,2.250288587758513970e+01,2.222562307070437626e+01
6.995000000000000000e+02,2.238193877347613991e+01,2.207422219106955552e+01,2.261038175291295360e+01,1.456138760020833367e-01,5.009723866605189642e+02,1.588000000000000000e+04,2.252755264947822056e+01,2.223632489747405927e+01
7.000000000000000000e+02,2.238213850451450426e+01,2.207433438951222016e+01,2.261065973014968833e+01,1.456895318498366010e-01,5.009813494749615188e+02,1.588000000000000000e+04,2.252782803636434394e+01,2.223644897266466813e+01
7.085000000000000000e+02,2.238562335878782861e+01,2.207628720631777242e+01,2.261548741016349240e+01,1.470011220257303186e-01,5.011377424913839604e+02,1.588000000000000000e+04,2.253262448081355629e+01,2.223862223676209737e+01


==> supplementary_materials/figures/data/stress_myocyte_s180_81.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,2.202197748571343183e+01,2.183442314732436174e+01,2.213618942466751705e+01,1.662490506308307581e-02,4.849677687687376419e+02,1.588000000000000000e+04,2.203860239077651428e+01,2.200535258065034938e+01
-2.450000000000000000e+01,2.202261751367646170e+01,2.193702451934931830e+01,2.207804553109238910e+01,7.613134428202820124e-03,4.849957401135050645e+02,1.588000000000000000e+04,2.203023064810466636e+01,2.201500437924826059e+01
0.000000000000000000e+00,2.202273381092690130e+01,2.197438567079740679e+01,2.205612656207342326e+01,4.494618757448672064e-03,4.850008247085407334e+02,1.588000000000000000e+04,2.202722842968434946e+01,2.201823919216945669e+01
1.000000000000000000e+00,2.338362447925179666e+01,2.141897114513015765e+01,2.491074049813551383e+01,7.059579744682630276e-01,5.472922704483789857e+02,1.588000000000000000e+04,2.408958245372005891e+01,2.267766650478353441e+01
4.500000000000000000e+00,2.310142917262211526e+01,2.154140072732214861e+01,2.430845513227475152e+01,5.526808116526614745e-01,5.339814858972450793e+02,1.588000000000000000e+04,2.365410998427477551e+01,2.254874836096945501e+01
7.500000000000000000e+00,2.290958129474328331e+01,2.162152529542195012e+01,2.391003876428111496e+01,4.501809876973069668e-01,5.250515780221355726e+02,1.588000000000000000e+04,2.335976228244059172e+01,2.245940030704597845e+01
8.000000000000000000e+00,2.288138976757402077e+01,2.163311395699862061e+01,2.385747954812822158e+01,4.352843367754614667e-01,5.237474701494833198e+02,1.588000000000000000e+04,2.331667410434948096e+01,2.244610543079855702e+01
1.150000000000000000e+01,2.270959473017660812e+01,2.170290784758638480e+01,2.353277493183123781e+01,3.457643484761394603e-01,5.158452457935424036e+02,1.588000000000000000e+04,2.305535907865274936e+01,2.236383038170046689e+01
1.450000000000000000e+01,2.259240833995695041e+01,2.171932625612162227e+01,2.330602746159654615e+01,2.863535445625795539e-01,5.104989129518399977e+02,1.588000000000000000e+04,2.287876188451953041e+01,2.230605479539437397e+01
1.500000000000000000e+01,2.257514302600278810e+01,2.171386155913824467e+01,2.327218035289024911e+01,2.777504724513821799e-01,5.097142279694293734e+02,1.588000000000000000e+04,2.285289349845416851e+01,2.229739255355140415e+01
1.850000000000000000e+01,2.246955751894143560e+01,2.168380590766249938e+01,2.306221028185793287e+01,2.262113079030506346e-01,5.049321866528408691e+02,1.588000000000000000e+04,2.269576882684448549e+01,2.224334621103838572e+01
2.150000000000000000e+01,2.239702044033399986e+01,2.166757381652371350e+01,2.291438002551766928e+01,1.921280998920229799e-01,5.016634378115072082e+02,1.588000000000000000e+04,2.258914854022602015e+01,2.220489234044197957e+01
2.200000000000000000e+01,2.238628526861514700e+01,2.166557743716363049e+01,2.289219966489133640e+01,1.871961149304093019e-01,5.011808105132605533e+02,1.588000000000000000e+04,2.257348138354555545e+01,2.219908915368473501e+01
2.550000000000000000e+01,2.232028274586873451e+01,2.165632086100059084e+01,2.276087733894756937e+01,1.576191432390284253e-01,4.982198656498409264e+02,1.588000000000000000e+04,2.247790188910776266e+01,2.216266360262970991e+01
2.850000000000000000e+01,2.227449428519732422e+01,2.165386001945238448e+01,2.268086926134163761e+01,1.379492808645933488e-01,4.961721256653793830e+02,1.588000000000000000e+04,2.241244356606191701e+01,2.213654500433273142e+01
2.900000000000000000e+01,2.226767896736462404e+01,2.165385554948226599e+01,2.266874595086709832e+01,1.350867079420121353e-01,4.958677750122755015e+02,1.588000000000000000e+04,2.240276567530663598e+01,2.213259225942261210e+01
3.250000000000000000e+01,2.222550680202373741e+01,2.165650770682993098e+01,2.259211795490472596e+01,1.177610009012712705e-01,4.939870202601368305e+02,1.588000000000000000e+04,2.234326780292501269e+01,2.210774580112246568e+01
3.600000000000000000e+01,2.219149178269136158e+01,2.166298567311784851e+01,2.252767937953911925e+01,1.042511177486686591e-01,4.924731758368099008e+02,1.588000000000000000e+04,2.229574290044002893e+01,2.208724066494269067e+01
3.650000000000000000e+01,2.218719105136863590e+01,2.166416195215244400e+01,2.251931392281364808e+01,1.025684871602975390e-01,4.922819670444909548e+02,1.588000000000000000e+04,2.228975953852893355e+01,2.208462256420834180e+01
4.050000000000000000e+01,2.215698252521672629e+01,2.167534996809776615e+01,2.245876307670314631e+01,9.085627196945714190e-02,4.909401294849156443e+02,1.588000000000000000e+04,2.224783879718618351e+01,2.206612625324726906e+01
4.400000000000000000e+01,2.213569271092238822e+01,2.168716012904349810e+01,2.241368545818968983e+01,8.262363349969586990e-02,4.899957184571952666e+02,1.588000000000000000e+04,2.221831634442208170e+01,2.205306907742269473e+01
4.450000000000000000e+01,2.213297936890288042e+01,2.168896369588043171e+01,2.240775800559017128e+01,8.156782910999992031e-02,4.898754290550261317e+02,1.588000000000000000e+04,2.221454719801288036e+01,2.205141153979288049e+01
4.900000000000000000e+01,2.211164295068607899e+01,2.170614438726949302e+01,2.236195130456815860e+01,7.312605884324469008e-02,4.889301013991072864e+02,1.588000000000000000e+04,2.218476900952932240e+01,2.203851689184283558e+01
5.300000000000000000e+01,2.209655785627661473e+01,2.172238369978754235e+01,2.232748355215264269e+01,6.688025097361986748e-02,4.882623420637500544e+02,1.588000000000000000e+04,2.216343810725023289e+01,2.202967760530299302e+01
5.350000000000000000e+01,2.209488535684742772e+01,2.172445151178457934e+01,2.232345741549501739e+01,6.616480484395008410e-02,4.881883367136309744e+02,1.588000000000000000e+04,2.216105016169137798e+01,2.202872055200348100e+01
5.850000000000000000e+01,2.208032258240211121e+01,2.174532935845442339e+01,2.228629201088667600e+01,5.964517641406354848e-02,4.875442028900062610e+02,1.588000000000000000e+04,2.213996775881617651e+01,2.202067740598804946e+01
6.350000000000000000e+01,2.206898998960386393e+01,2.176616069984503454e+01,2.225414202228305882e+01,5.404887479268315198e-02,4.870432404421019328e+02,1.588000000000000000e+04,2.212303886439654477e+01,2.201494111481117955e+01
6.400000000000000000e+01,2.206800212565964614e+01,2.176822287016511481e+01,2.225117267108042185e+01,5.353026018972226185e-02,4.869995833068747402e+02,1.588000000000000000e+04,2.212153238584936688e+01,2.201447186546992540e+01
7.050000000000000000e+01,2.205709891658364441e+01,2.179443333321005838e+01,2.221615159114002935e+01,4.734192457047107366e-02,4.865178538737773692e+02,1.588000000000000000e+04,2.210444084115411556e+01,2.200975699201316971e+01
7.700000000000000000e+01,2.204905688017693066e+01,2.181917506265878970e+01,2.218692727928331720e+01,4.200403904550081141e-02,4.861626736445735446e+02,1.588000000000000000e+04,2.209106091922242854e+01,2.200705284113142923e+01
7.750000000000000000e+01,2.204853180148346325e+01,2.182100668690414480e+01,2.218488819675468449e+01,4.162305152078717846e-02,4.861394870794455869e+02,1.588000000000000000e+04,2.209015485300425041e+01,2.200690874996267254e+01
8.700000000000000000e+01,2.204049484881549859e+01,2.185367634641098888e+01,2.215096819522605642e+01,3.506309808268236183e-02,4.857846426015096313e+02,1.588000000000000000e+04,2.207555794689817930e+01,2.200543175073281432e+01
9.650000000000000000e+01,2.203518645300603396e+01,2.188216001584329007e+01,2.212466602161627094e+01,2.959636058588942936e-02,4.855503179633005288e+02,1.588000000000000000e+04,2.206478281359192550e+01,2.200559009242014241e+01
9.700000000000000000e+01,2.203496218562622033e+01,2.188354370755951095e+01,2.212345617793417674e+01,2.933460230022119294e-02,4.855404190408694944e+02,1.588000000000000000e+04,2.206429678792644111e+01,2.200562758332599955e+01
1.145000000000000000e+02,2.202943011887848002e+01,2.192516971550740479e+01,2.208965025496484813e+01,2.153274156428745811e-02,4.852962550215095234e+02,1.588000000000000000e+04,2.205096286044276610e+01,2.200789737731419038e+01
1.315000000000000000e+02,2.202671924663447101e+01,2.195455454311671062e+01,2.206848255655813063e+01,1.599300150645259835e-02,4.851766165461546620e+02,1.588000000000000000e+04,2.204271224814092278e+01,2.201072624512801923e+01
1.320000000000000000e+02,2.202666284133439234e+01,2.195527983583490439e+01,2.206798530919779111e+01,1.585443034456841468e-02,4.851741272887828131e+02,1.588000000000000000e+04,2.204251727167896036e+01,2.201080841098982432e+01
2.120000000000000000e+02,2.202346131202780555e+01,2.200884662366501843e+01,2.203220705088153153e+01,4.106459024873786862e-03,4.850328650253911746e+02,1.588000000000000000e+04,2.202756777105268071e+01,2.201935485300293038e+01
2.920000000000000000e+02,2.202297328167583856e+01,2.201851960539904951e+01,2.202545505028218287e+01,1.161980596890837278e-03,4.850113535156067996e+02,1.588000000000000000e+04,2.202413526227272911e+01,2.202181130107894802e+01
2.925000000000000000e+02,2.202297182114860163e+01,2.201855149210640761e+01,2.202543650047461909e+01,1.153145500057763595e-03,4.850112891648499840e+02,1.588000000000000000e+04,2.202412496664866026e+01,2.202181867564854301e+01
3.310000000000000000e+02,2.202288699401045591e+01,2.202041122312859045e+01,2.202436476261491549e+01,6.462204988323634125e-04,4.850075519685557879e+02,1.588000000000000000e+04,2.202353321450928547e+01,2.202224077351162634e+01


==> supplementary_materials/figures/data/stress_myocyte_s180_9.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,2.202305884899078947e+01,2.187944848783881469e+01,2.205421998304550613e+01,1.399390477433966849e-02,4.850153168954824423e+02,1.588000000000000000e+04,2.203705275376513129e+01,2.200906494421644766e+01
-2.450000000000000000e+01,2.202279058179202309e+01,2.195889857875446793e+01,2.203723172407041275e+01,6.686350120773571458e-03,4.850033497167454470e+02,1.588000000000000000e+04,2.202947693191279654e+01,2.201610423167124964e+01
0.000000000000000000e+00,2.202271636886823813e+01,2.198558885308076327e+01,2.203127372336338041e+01,4.212820654901760359e-03,4.850000540114749583e+02,1.588000000000000000e+04,2.202692918952314116e+01,2.201850354821333511e+01
1.000000000000000000e+00,2.459080376255261768e+01,2.164989538028727978e+01,2.712258387198813026e+01,1.118718793191211480e+00,6.059591614266111037e+02,1.588000000000000000e+04,2.570952255574382761e+01,2.347208496936140421e+01
6.500000000000000000e+00,2.414791219032553826e+01,2.178080628582830514e+01,2.620243757714693800e+01,8.997398295152299053e-01,5.839311949124885359e+02,1.588000000000000000e+04,2.504765201984076839e+01,2.324817236081030813e+01
1.200000000000000000e+01,2.381084600540621921e+01,2.186049709924362006e+01,2.548287927180852819e+01,7.348679691078807696e-01,5.674964184251899724e+02,1.588000000000000000e+04,2.454571397451410064e+01,2.307597803629834132e+01
1.250000000000000000e+01,2.378444782510070610e+01,2.186600158957441664e+01,2.542768405061742953e+01,7.220817007218964800e-01,5.662213603274551588e+02,1.588000000000000000e+04,2.450652952582260369e+01,2.306236612437880851e+01
1.850000000000000000e+01,2.351193182426069583e+01,2.191648238022251149e+01,2.485227184556514146e+01,5.918907956631637157e-01,5.531612728226737090e+02,1.588000000000000000e+04,2.410382261992386077e+01,2.292004102859753445e+01
2.400000000000000000e+01,2.331983625612824440e+01,2.194503277622436599e+01,2.444225845808576381e+01,5.030960018121465316e-01,5.440678685996725790e+02,1.588000000000000000e+04,2.382293225794039060e+01,2.281674025431609465e+01
2.450000000000000000e+01,2.330454729760878507e+01,2.194705283554051078e+01,2.440956880050820743e+01,4.961805731344752224e-01,5.433481199076409212e+02,1.588000000000000000e+04,2.380072787074325902e+01,2.280836672447430757e+01
3.100000000000000000e+01,2.313191555556338486e+01,2.196728029935978910e+01,2.404133702797660277e+01,4.201695736919354718e-01,5.352620597403716829e+02,1.588000000000000000e+04,2.355208512925532105e+01,2.271174598187144866e+01
3.750000000000000000e+01,2.299732774016981196e+01,2.197087685817341551e+01,2.376003332490951081e+01,3.642378877175551644e-01,5.290097524276328613e+02,1.588000000000000000e+04,2.336156562788736935e+01,2.263308985245225813e+01
3.800000000000000000e+01,2.298819772259501804e+01,2.197020806925641523e+01,2.374115543026110231e+01,3.605719829519069553e-01,5.285872466880127831e+02,1.588000000000000000e+04,2.334876970554692477e+01,2.262762573964311485e+01
4.550000000000000000e+01,2.286747780711062461e+01,2.196242776066180014e+01,2.350233559728330590e+01,3.138409104775535807e-01,5.230200373757862735e+02,1.588000000000000000e+04,2.318131871758817653e+01,2.255363689663306914e+01
5.300000000000000000e+01,2.277036729867406706e+01,2.195791995176840317e+01,2.331701852249730322e+01,2.787440241072679514e-01,5.185673251475009238e+02,1.588000000000000000e+04,2.304911132278133579e+01,2.249162327456680188e+01
5.350000000000000000e+01,2.276454258245291484e+01,2.195770934079934023e+01,2.330607419600554309e+01,2.767106582720319508e-01,5.183009677767132644e+02,1.588000000000000000e+04,2.304125324072494863e+01,2.248783192418088106e+01
6.250000000000000000e+01,2.267051043502858221e+01,2.195540296370409550e+01,2.313289698631604097e+01,2.449431561442729777e-01,5.140120405344816845e+02,1.588000000000000000e+04,2.291545359117285230e+01,2.242556727888430856e+01
7.150000000000000000e+01,2.259264086788164150e+01,2.195525970586109210e+01,2.299464695159604588e+01,2.199530539330581957e-01,5.104758007310101675e+02,1.588000000000000000e+04,2.281259392181470247e+01,2.237268781394858408e+01
7.200000000000000000e+01,2.258869219159262798e+01,2.195529992817275655e+01,2.298773709497374540e+01,2.187113393892775037e-01,5.102968495764952195e+02,1.588000000000000000e+04,2.280740353098190454e+01,2.236998085220335142e+01
8.250000000000000000e+01,2.251324711914761423e+01,2.194090198745393394e+01,2.286498046235898585e+01,1.953201094883747213e-01,5.068844457929786813e+02,1.588000000000000000e+04,2.270856722863598876e+01,2.231792700965923970e+01
9.250000000000000000e+01,2.245247188390672122e+01,2.191515426132589894e+01,2.277757181885693427e+01,1.767349342174981963e-01,5.041447289345948093e+02,1.588000000000000000e+04,2.262920681812422075e+01,2.227573694968922169e+01
9.300000000000000000e+01,2.244967265039803550e+01,2.191410213343342406e+01,2.277343213377064401e+01,1.758797211056629950e-01,5.040187357863258057e+02,1.588000000000000000e+04,2.262555237150370147e+01,2.227379292929237309e+01
1.045000000000000000e+02,2.239070696661157811e+01,2.189513187736052302e+01,2.268385870516707925e+01,1.577839044667027901e-01,5.013686542251768969e+02,1.588000000000000000e+04,2.254849087107828254e+01,2.223292306214487368e+01
1.160000000000000000e+02,2.234074946834247655e+01,2.188447861295030350e+01,2.260441317431356012e+01,1.421800649635951153e-01,4.991293019781178373e+02,1.588000000000000000e+04,2.248292953330607347e+01,2.219856940337888318e+01
1.165000000000000000e+02,2.233875540842193885e+01,2.188416978036908844e+01,2.260117467139514957e+01,1.415488372732552069e-01,4.990400292706339656e+02,1.588000000000000000e+04,2.248030424569519781e+01,2.219720657114868345e+01
1.295000000000000000e+02,2.229146047061350444e+01,2.187976740057497693e+01,2.252286701723117446e+01,1.263101167433662853e-01,4.969251641585160542e+02,1.588000000000000000e+04,2.241777058735686978e+01,2.216515035387013910e+01
1.420000000000000000e+02,2.225322716133484491e+01,2.188074026333690725e+01,2.245750416186228549e+01,1.134961908480498632e-01,4.952190004793077946e+02,1.588000000000000000e+04,2.236672335218289476e+01,2.213973097048679506e+01
1.425000000000000000e+02,2.225182711194610619e+01,2.188086086622879023e+01,2.245507662866560494e+01,1.130161956015548891e-01,4.951565824804080762e+02,1.588000000000000000e+04,2.236484330754766248e+01,2.213881091634454990e+01
1.570000000000000000e+02,2.221500657775915144e+01,2.188639924520827407e+01,2.239141802577670504e+01,1.000517062653091122e-01,4.935165275938089167e+02,1.588000000000000000e+04,2.231505828402445957e+01,2.211495487149384331e+01
1.710000000000000000e+02,2.218550189332476918e+01,2.189443205326263353e+01,2.233922824186984357e+01,8.908171662971588189e-02,4.922044298109545366e+02,1.588000000000000000e+04,2.227458360995448672e+01,2.209642017669505165e+01
1.715000000000000000e+02,2.218454364450763094e+01,2.189475158497071661e+01,2.233751241922101016e+01,8.871485585876566493e-02,4.921618470407141217e+02,1.588000000000000000e+04,2.227325850036639565e+01,2.209582878864886268e+01
1.885000000000000000e+02,2.215534649326599848e+01,2.190641411094844671e+01,2.228461925814022493e+01,7.715036410156728142e-02,4.908653304153548902e+02,1.588000000000000000e+04,2.223249685736756476e+01,2.207819612916443219e+01
2.055000000000000000e+02,2.213177446337477150e+01,2.191878564874498636e+01,2.224107268710758945e+01,6.715389587475653621e-02,4.898199505434187699e+02,1.588000000000000000e+04,2.219892835924952834e+01,2.206462056750001111e+01
2.060000000000000000e+02,2.213115373478268211e+01,2.191915023916610394e+01,2.223991607611183952e+01,6.688100942670094362e-02,4.897924387020074164e+02,1.588000000000000000e+04,2.219803474420938372e+01,2.206427272535598405e+01
2.275000000000000000e+02,2.210775979827545612e+01,2.193446443610629260e+01,2.219596616731871563e+01,5.615815167313207429e-02,4.887561970362439752e+02,1.588000000000000000e+04,2.216391794994859055e+01,2.205160164660232525e+01
2.490000000000000000e+02,2.208971279680238453e+01,2.194853870870275259e+01,2.216159036131386628e+01,4.717507165829307181e-02,4.879576369326011331e+02,1.588000000000000000e+04,2.213688786846067913e+01,2.204253772514408993e+01
2.495000000000000000e+02,2.208934554984235987e+01,2.194884719007198015e+01,2.216088656885558805e+01,4.698437610461927288e-02,4.879413943519384134e+02,1.588000000000000000e+04,2.213632992594697768e+01,2.204236117373774206e+01
2.790000000000000000e+02,2.207107410272623937e+01,2.196523743187092492e+01,2.212564430562485995e+01,3.700255443679795891e-02,4.871336812370676626e+02,1.588000000000000000e+04,2.210807665716303561e+01,2.203407154828943959e+01
3.080000000000000000e+02,2.205824262683781711e+01,2.197807907203885947e+01,2.210058582706799157e+01,2.926546505498723444e-02,4.865669242518899864e+02,1.588000000000000000e+04,2.208750809189280417e+01,2.202897716178283005e+01
3.085000000000000000e+02,2.205805617140714503e+01,2.197827619954881584e+01,2.210021929210203240e+01,2.914738723059485254e-02,4.865586916311352184e+02,1.588000000000000000e+04,2.208720355863773932e+01,2.202890878417655074e+01
3.540000000000000000e+02,2.204476342363729202e+01,2.199317483140921681e+01,2.207381803690571331e+01,2.018159694971468493e-02,4.859720017009918251e+02,1.588000000000000000e+04,2.206494502058700391e+01,2.202458182668757658e+01
3.990000000000000000e+02,2.203671414968469122e+01,2.200308433849174961e+01,2.205737525507711183e+01,1.404316131080323229e-02,4.856169677252930228e+02,1.588000000000000000e+04,2.205075731099549330e+01,2.202267098837388559e+01
3.995000000000000000e+02,2.203664454792028948e+01,2.200317331325276982e+01,2.205723026342554149e+01,1.398679041706063671e-02,4.856138985616911441e+02,1.588000000000000000e+04,2.205063133833735023e+01,2.202265775750322874e+01
4.940000000000000000e+02,2.202826779600787788e+01,2.201374118902369048e+01,2.203898130518251364e+01,6.565405252612376182e-03,4.852446251971838933e+02,1.588000000000000000e+04,2.203483320126048994e+01,2.202170239075526226e+01
5.885000000000000000e+02,2.202502280617354202e+01,2.201823269459044496e+01,2.203083375947086608e+01,3.111419022636747762e-03,4.851016392933929637e+02,1.588000000000000000e+04,2.202813422519617603e+01,2.202191138715090446e+01
5.890000000000000000e+02,2.202501236990926969e+01,2.201824731152906267e+01,2.203080477388184377e+01,3.099236353922901841e-03,4.851011794999221820e+02,1.588000000000000000e+04,2.202811160626319165e+01,2.202191313355534419e+01
7.560000000000000000e+02,2.202326579967936837e+01,2.202128699510788223e+01,2.202524578353497375e+01,8.489494479400722885e-04,4.850242372040420946e+02,1.588000000000000000e+04,2.202411474912731038e+01,2.202241685023142637e+01


==> supplementary_materials/figures/data/wall_thickness_mid_cavity_s140_0.33.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,1.076137470260935913e+01,1.042161576109609911e+01,1.100657356288634503e+01,1.656543492679523055e-01,1.158346268533920806e+02,6.510000000000000000e+02,1.092702905187731055e+01,1.059572035334140772e+01
-4.850000000000000000e+01,1.076136877668673186e+01,1.042162647671489850e+01,1.100655683332257340e+01,1.656460388581005305e-01,1.158344965580374861e+02,6.510000000000000000e+02,1.092701481554483145e+01,1.059572273782863228e+01
-4.800000000000000000e+01,1.076136289068229956e+01,1.042163719319291637e+01,1.100654015601057090e+01,1.656377400795898958e-01,1.158343671258927685e+02,6.510000000000000000e+02,1.092700063076188854e+01,1.059572515060271058e+01
-4.750000000000000000e+01,1.076135704538505067e+01,1.042164790878352498e+01,1.100652353355754975e+01,1.656294543801953845e-01,1.158342385744167444e+02,6.510000000000000000e+02,1.092698649976524550e+01,1.059572759100485584e+01
-4.700000000000000000e+01,1.076135124152830969e+01,1.042165862181804137e+01,1.100650696843009513e+01,1.656211831367553067e-01,1.158341109198464949e+02,6.510000000000000000e+02,1.092697242466506502e+01,1.059573005839155435e+01
-4.650000000000000000e+01,1.076134547979209621e+01,1.042166933070139301e+01,1.100649046296070743e+01,1.656129276614370927e-01,1.158339841772503718e+02,6.510000000000000000e+02,1.092695840745353308e+01,1.059573255213065934e+01
-4.600000000000000000e+01,1.076133976080586940e+01,1.042168003390974818e+01,1.100647401935304792e+01,1.656046892008820881e-01,1.158338583605866603e+02,6.510000000000000000e+02,1.092694445000675252e+01,1.059573507160498806e+01
-4.550000000000000000e+01,1.076133408515074130e+01,1.042169072998849799e+01,1.100645763968777580e+01,1.655964689435207859e-01,1.158337334827537006e+02,6.510000000000000000e+02,1.092693055409426250e+01,1.059573761620722010e+01
-4.500000000000000000e+01,1.076132845336155697e+01,1.042170141754714230e+01,1.100644132592800517e+01,1.655882680172000854e-01,1.158336095556339700e+02,6.510000000000000000e+02,1.092691672137875791e+01,1.059574018534435780e+01
-4.450000000000000000e+01,1.076132286592943821e+01,1.042171209525854536e+01,1.100642507992445651e+01,1.655800874957671365e-01,1.158334865901508977e+02,6.510000000000000000e+02,1.092690295342520557e+01,1.059574277843367085e+01
-4.400000000000000000e+01,1.076131732330362745e+01,1.042172276185553059e+01,1.100640890341987266e+01,1.655719283976402889e-01,1.158333645963080585e+02,6.510000000000000000e+02,1.092688925170126701e+01,1.059574539490598788e+01
-4.350000000000000000e+01,1.076131182589345769e+01,1.042173341612825155e+01,1.100639279805448290e+01,1.655637916915568830e-01,1.158332435832336529e+02,6.510000000000000000e+02,1.092687561758501502e+01,1.059574803420190037e+01
-4.300000000000000000e+01,1.076130637407015556e+01,1.042174405692139416e+01,1.100637676537052378e+01,1.655556782964549278e-01,1.158331235592191604e+02,6.510000000000000000e+02,1.092686205236660868e+01,1.059575069577370066e+01
-4.250000000000000000e+01,1.076130096816904036e+01,1.042175468313507913e+01,1.100636080681465145e+01,1.655475890841840159e-01,1.158330045317675285e+02,6.510000000000000000e+02,1.092684855725322457e+01,1.059575337908485793e+01
-4.200000000000000000e+01,1.076129560849052780e+01,1.042176529371586291e+01,1.100634492374550000e+01,1.655395248818504750e-01,1.158328865076156546e+02,6.510000000000000000e+02,1.092683513337238033e+01,1.059575608360867705e+01
-4.150000000000000000e+01,1.076129029530231129e+01,1.042177588766044138e+01,1.100632911743433340e+01,1.655314864730625668e-01,1.158327694927816935e+02,6.510000000000000000e+02,1.092682178177537367e+01,1.059575880882924892e+01
-4.100000000000000000e+01,1.076128502884094118e+01,1.042178646401245778e+01,1.100631338907059131e+01,1.655234745998053203e-01,1.158326534925997748e+02,6.510000000000000000e+02,1.092680850344074628e+01,1.059576155424113786e+01
-4.050000000000000000e+01,1.076127980931298111e+01,1.042179702185934786e+01,1.100629773976524106e+01,1.655154899648397793e-01,1.158325385117455255e+02,6.510000000000000000e+02,1.092679529927782056e+01,1.059576431934813989e+01
-4.000000000000000000e+01,1.076127463689687325e+01,1.042180756033075717e+01,1.100628217055368196e+01,1.655075332325831872e-01,1.158324245542766420e+02,6.510000000000000000e+02,1.092678217012945474e+01,1.059576710366428998e+01
-3.950000000000000000e+01,1.076126951174392588e+01,1.042181807859813070e+01,1.100626668239973682e+01,1.654996050312999012e-01,1.158323116236548600e+02,6.510000000000000000e+02,1.092676911677522611e+01,1.059576990671262564e+01
-3.900000000000000000e+01,1.076126443397975585e+01,1.042182857587161493e+01,1.100625127619849586e+01,1.654917059544542268e-01,1.158321997227773466e+02,6.510000000000000000e+02,1.092675613993420924e+01,1.059577272802530246e+01
-3.850000000000000000e+01,1.076125940370568479e+01,1.042183905139716948e+01,1.100623595277938804e+01,1.654838365613825746e-01,1.158320888540071110e+02,6.510000000000000000e+02,1.092674324026706678e+01,1.059577556714430280e+01
-3.800000000000000000e+01,1.076125442099967700e+01,1.042184950445988711e+01,1.100622071290901083e+01,1.654759973802193973e-01,1.158319790191940797e+02,6.510000000000000000e+02,1.092673041837989700e+01,1.059577842361945699e+01
-3.750000000000000000e+01,1.076124948591776054e+01,1.042185993437678881e+01,1.100620555729425831e+01,1.654681889075745038e-01,1.158318702197056211e+02,6.510000000000000000e+02,1.092671767482533518e+01,1.059578129701018590e+01
-3.700000000000000000e+01,1.076124459849490655e+01,1.042187034049794292e+01,1.100619048658443511e+01,1.654604116118795765e-01,1.158317624564465689e+02,6.510000000000000000e+02,1.092670501010678663e+01,1.059578418688302648e+01
-3.650000000000000000e+01,1.076123975874603644e+01,1.042188072220504225e+01,1.100617550137430811e+01,1.654526659318602544e-01,1.158316557298804099e+02,6.510000000000000000e+02,1.092669242467789559e+01,1.059578709281417552e+01
-3.600000000000000000e+01,1.076123496666722623e+01,1.042189107891008604e+01,1.100616060220610315e+01,1.654449522807750761e-01,1.158315500400565412e+02,6.510000000000000000e+02,1.092667991894800039e+01,1.059579001438645030e+01
-3.550000000000000000e+01,1.076123022223659831e+01,1.042190141005482573e+01,1.100614578957210909e+01,1.654372710452549633e-01,1.158314453866292411e+02,6.510000000000000000e+02,1.092666749328185283e+01,1.059579295119134379e+01
-3.500000000000000000e+01,1.076122552541516875e+01,1.042191171510785352e+01,1.100613106391734952e+01,1.654296225868170656e-01,1.158313417688762001e+02,6.510000000000000000e+02,1.092665514800198601e+01,1.059579590282835149e+01
-3.450000000000000000e+01,1.076122087614769995e+01,1.042192199356369287e+01,1.100611642564067516e+01,1.654220072437979916e-01,1.158312391857176777e+02,6.510000000000000000e+02,1.092664288339149969e+01,1.059579886890390199e+01
-3.400000000000000000e+01,1.076121627436369543e+01,1.042193224494536530e+01,1.100610187509775706e+01,1.654144253323442948e-01,1.158311376357380880e+02,6.510000000000000000e+02,1.092663069969603917e+01,1.059580184903135169e+01
-3.350000000000000000e+01,1.076121171997802861e+01,1.042194246879597230e+01,1.100608741260248813e+01,1.654068771458296616e-01,1.158310371171996138e+02,6.510000000000000000e+02,1.092661859712385741e+01,1.059580484283219803e+01
-3.300000000000000000e+01,1.076120721289180260e+01,1.042195266468511150e+01,1.100607303842895845e+01,1.653993629567896140e-01,1.158309376280610508e+02,6.510000000000000000e+02,1.092660657584859152e+01,1.059580784993501368e+01
-3.250000000000000000e+01,1.076120275299273743e+01,1.042196283220482655e+01,1.100605875281424950e+01,1.653918830188564892e-01,1.158308391659870011e+02,6.510000000000000000e+02,1.092659463601159331e+01,1.059581086997388155e+01
-3.200000000000000000e+01,1.076119834015636023e+01,1.042197297096619835e+01,1.100604455595794917e+01,1.653844375659154764e-01,1.158307417283729990e+02,6.510000000000000000e+02,1.092658277772227571e+01,1.059581390259044298e+01
-3.150000000000000000e+01,1.076119397424660384e+01,1.042198308060353185e+01,1.100603044802625696e+01,1.653770268134108212e-01,1.158306453123590529e+02,6.510000000000000000e+02,1.092657100106001522e+01,1.059581694743319247e+01
-3.100000000000000000e+01,1.076118965511615144e+01,1.042199316076895954e+01,1.100601642915164291e+01,1.653696509590232289e-01,1.158305499148371922e+02,6.510000000000000000e+02,1.092655930607517512e+01,1.059582000415712955e+01
-3.050000000000000000e+01,1.076118538260712931e+01,1.042200321113451444e+01,1.100600249943588871e+01,1.653623101845535515e-01,1.158304555324669138e+02,6.510000000000000000e+02,1.092654769279168292e+01,1.059582307242257571e+01
-3.000000000000000000e+01,1.076118115655171259e+01,1.042201323138959346e+01,1.100598865895007528e+01,1.653550046555518904e-01,1.158303621616882708e+02,6.510000000000000000e+02,1.092653616120726312e+01,1.059582615189616028e+01
-2.950000000000000000e+01,1.076117697677278429e+01,1.042202322124239444e+01,1.100597490773747467e+01,1.653477345212609195e-01,1.158302697987359409e+02,6.510000000000000000e+02,1.092652471129404468e+01,1.059582924225152212e+01
-2.900000000000000000e+01,1.076117284308448419e+01,1.042203318041598514e+01,1.100596124581382718e+01,1.653404999172876089e-01,1.158301784396518883e+02,6.510000000000000000e+02,1.092651334300177091e+01,1.059583234316719569e+01
-2.850000000000000000e+01,1.076116875529239181e+01,1.042204310864928374e+01,1.100594767316840716e+01,1.653333009646555662e-01,1.158300880802891015e+02,6.510000000000000000e+02,1.092650205625704807e+01,1.059583545432773732e+01
-2.800000000000000000e+01,1.076116471315727097e+01,1.042205300569955639e+01,1.100593418976632698e+01,1.653261377240007046e-01,1.158299987155159414e+02,6.510000000000000000e+02,1.092649085088127059e+01,1.059583857543326957e+01
-2.750000000000000000e+01,1.076116071634084825e+01,1.042206287133518217e+01,1.100592079554899527e+01,1.653190101267752454e-01,1.158299103380267638e+02,6.510000000000000000e+02,1.092647972646762433e+01,1.059584170621407218e+01
-2.700000000000000000e+01,1.076115676479394700e+01,1.042207270533974750e+01,1.100590749043532135e+01,1.653119184677386555e-01,1.158298229468580161e+02,6.510000000000000000e+02,1.092646868326168708e+01,1.059584484632620871e+01
-2.650000000000000000e+01,1.076115285829339285e+01,1.042208250751010468e+01,1.100589427432296041e+01,1.653048628174715873e-01,1.158297365372271912e+02,6.510000000000000000e+02,1.092645772111086444e+01,1.059584799547592304e+01
-2.600000000000000000e+01,1.076114899661000557e+01,1.042209227765694735e+01,1.100588114708879850e+01,1.652978432348418125e-01,1.158296511042186125e+02,6.510000000000000000e+02,1.092644683984484644e+01,1.059585115337516292e+01
-2.550000000000000000e+01,1.076114517950867366e+01,1.042210201560189375e+01,1.100586810859075726e+01,1.652908597686283676e-01,1.158295666427858066e+02,6.510000000000000000e+02,1.092643603927730211e+01,1.059585431974004521e+01
-2.500000000000000000e+01,1.076114140674901876e+01,1.042211172118151019e+01,1.100585515866821318e+01,1.652839124571518770e-01,1.158294831477654014e+02,6.510000000000000000e+02,1.092642531920617088e+01,1.059585749429186663e+01
-2.450000000000000000e+01,1.076113767808554300e+01,1.042212139423877737e+01,1.100584229714297635e+01,1.652770013281674444e-01,1.158294006138803667e+02,6.510000000000000000e+02,1.092641467941371047e+01,1.059586067675737553e+01
-2.400000000000000000e+01,1.076113399326796483e+01,1.042213103463179635e+01,1.100582952382037050e+01,1.652701264008040460e-01,1.158293190357478863e+02,6.510000000000000000e+02,1.092640411966877068e+01,1.059586386686716075e+01
-2.350000000000000000e+01,1.076113035204174295e+01,1.042214064222681458e+01,1.100581683848941772e+01,1.652632876848804389e-01,1.158292384078904576e+02,6.510000000000000000e+02,1.092639363972662281e+01,1.059586706435686132e+01
-2.300000000000000000e+01,1.076112675414807995e+01,1.042215021690063814e+01,1.100580424092469300e+01,1.652564851812707014e-01,1.158291587247360752e+02,6.510000000000000000e+02,1.092638323932935052e+01,1.059587026896680939e+01
-2.250000000000000000e+01,1.076112319932435923e+01,1.042215975853968501e+01,1.100579173088562079e+01,1.652497188832144637e-01,1.158290799806279097e+02,6.510000000000000000e+02,1.092637291820757284e+01,1.059587348044114385e+01
-2.200000000000000000e+01,1.076111968730463708e+01,1.042216926703951607e+01,1.100577930811900096e+01,1.652429887753180116e-01,1.158290021698348227e+02,6.510000000000000000e+02,1.092636267607995393e+01,1.059587669852931846e+01
-2.150000000000000000e+01,1.076111621781958760e+01,1.042217874230556163e+01,1.100576697235821833e+01,1.652362948354949013e-01,1.158289252865507137e+02,6.510000000000000000e+02,1.092635251265508245e+01,1.059587992298409098e+01
-2.100000000000000000e+01,1.076111279059682424e+01,1.042218818424865745e+01,1.100575472332497284e+01,1.652296370335472608e-01,1.158288493249008013e+02,6.510000000000000000e+02,1.092634242763037200e+01,1.059588315356327826e+01
-2.050000000000000000e+01,1.076110940536110938e+01,1.042219759279119629e+01,1.100574256072828838e+01,1.652230153335788598e-01,1.158287742789472503e+02,6.510000000000000000e+02,1.092633242069468835e+01,1.059588639002753041e+01
-2.000000000000000000e+01,1.076110606183469720e+01,1.042220696786247736e+01,1.100573048426741529e+01,1.652164296918418873e-01,1.158287001426955953e+02,6.510000000000000000e+02,1.092632249152653934e+01,1.059588963214285684e+01
-1.950000000000000000e+01,1.076110275973771024e+01,1.042221630939657651e+01,1.100571849363066868e+01,1.652098800591503547e-01,1.158286269101037362e+02,6.510000000000000000e+02,1.092631263979686018e+01,1.059589287967856031e+01
-1.900000000000000000e+01,1.076109949878770777e+01,1.042222561733750830e+01,1.100570658849647820e+01,1.652033663802489893e-01,1.158285545750724168e+02,6.510000000000000000e+02,1.092630286516795657e+01,1.059589613240745720e+01
-1.850000000000000000e+01,1.076109627847680805e+01,1.042223489163497163e+01,1.100569476853432072e+01,1.651968887691256938e-01,1.158284831267063879e+02,6.510000000000000000e+02,1.092629316724593380e+01,1.059589938970768230e+01
-1.800000000000000000e+01,1.076109309867883468e+01,1.042224413224578861e+01,1.100568303340458165e+01,1.651904470342781817e-01,1.158284125622246279e+02,6.510000000000000000e+02,1.092628354571311355e+01,1.059590265164455580e+01
-1.750000000000000000e+01,1.076108995916979083e+01,1.042225333913211216e+01,1.100567138275953205e+01,1.651840410550902138e-01,1.158283428767641823e+02,6.510000000000000000e+02,1.092627400022488082e+01,1.059590591811470084e+01
-1.700000000000000000e+01,1.076108685966076450e+01,1.042226251226337830e+01,1.100565981624387746e+01,1.651776707538575029e-01,1.158282740640792525e+02,6.510000000000000000e+02,1.092626453041462220e+01,1.059590918890690681e+01
-1.650000000000000000e+01,1.076108379986197505e+01,1.042227165161329694e+01,1.100564833349442573e+01,1.651713360497422955e-01,1.158282061179042728e+02,6.510000000000000000e+02,1.092625513591171682e+01,1.059591246381223151e+01
-1.600000000000000000e+01,1.076108077948227582e+01,1.042228075716183255e+01,1.100563693414149036e+01,1.651650368571975780e-01,1.158281390319429391e+02,6.510000000000000000e+02,1.092624581633947400e+01,1.059591574262507940e+01
-1.550000000000000000e+01,1.076107779822977939e+01,1.042228982889464817e+01,1.100562561780895621e+01,1.651587730853362190e-01,1.158280727998809141e+02,6.510000000000000000e+02,1.092623657131511550e+01,1.059591902514444328e+01
-1.500000000000000000e+01,1.076107485581149881e+01,1.042229886680100570e+01,1.100561438411410897e+01,1.651525446409760345e-01,1.158280074153798580e+02,6.510000000000000000e+02,1.092622740045247554e+01,1.059592231117052386e+01
-1.450000000000000000e+01,1.076107195193421262e+01,1.042230787087693855e+01,1.100560323266861396e+01,1.651463514254359888e-01,1.158279428720943542e+02,6.510000000000000000e+02,1.092621830335964894e+01,1.059592560050877807e+01
-1.400000000000000000e+01,1.076106908630401016e+01,1.042231684112006285e+01,1.100559216307970978e+01,1.651401933372664832e-01,1.158278791636633116e+02,6.510000000000000000e+02,1.092620927964127731e+01,1.059592889296674301e+01
-1.350000000000000000e+01,1.076106625862647448e+01,1.042232577753655320e+01,1.100558117494786003e+01,1.651340702709883923e-01,1.158278162837134602e+02,6.510000000000000000e+02,1.092620032889746184e+01,1.059593218835548711e+01
-1.300000000000000000e+01,1.076106346860702523e+01,1.042233468013406394e+01,1.100557026787075188e+01,1.651279821187734698e-01,1.158277542258672810e+02,6.510000000000000000e+02,1.092619145072579911e+01,1.059593548648825134e+01
-1.250000000000000000e+01,1.076106071595088665e+01,1.042234354892412007e+01,1.100555944144027798e+01,1.651219287685005699e-01,1.158276929837416276e+02,6.510000000000000000e+02,1.092618264471938794e+01,1.059593878718238535e+01
-1.200000000000000000e+01,1.076105800036297033e+01,1.042235238392401442e+01,1.100554869524480495e+01,1.651159101062240342e-01,1.158276325509461060e+02,6.510000000000000000e+02,1.092617391046919550e+01,1.059594209025674694e+01
-1.150000000000000000e+01,1.076105532154878830e+01,1.042236118515345389e+01,1.100553802886879673e+01,1.651099260134418489e-01,1.158275729211016625e+02,6.510000000000000000e+02,1.092616524756223129e+01,1.059594539553534709e+01
-1.100000000000000000e+01,1.076105267921352926e+01,1.042236995263582777e+01,1.100552744189371523e+01,1.651039763707199959e-01,1.158275140878221237e+02,6.510000000000000000e+02,1.092615665558425064e+01,1.059594870284280965e+01
-1.050000000000000000e+01,1.076105007306270878e+01,1.042237868639837828e+01,1.100551693389753716e+01,1.650980610555910499e-01,1.158274560447272421e+02,6.510000000000000000e+02,1.092614813411829999e+01,1.059595201200711756e+01
-1.000000000000000000e+01,1.076104750280213018e+01,1.042238738647131768e+01,1.100550650445447864e+01,1.650921799423437919e-01,1.158273987854420852e+02,6.510000000000000000e+02,1.092613968274447522e+01,1.059595532285978692e+01
-9.500000000000000000e+00,1.076104496813786504e+01,1.042239605288647120e+01,1.100549615313724061e+01,1.650863329041769023e-01,1.158273423035970211e+02,6.510000000000000000e+02,1.092613130104204089e+01,1.059595863523368742e+01
-9.000000000000000000e+00,1.076104246877686776e+01,1.042240468568291867e+01,1.100548587951521107e+01,1.650805198117805961e-01,1.158272865928406503e+02,6.510000000000000000e+02,1.092612298858864683e+01,1.059596194896508692e+01
-8.500000000000000000e+00,1.076104000442632902e+01,1.042241328489675389e+01,1.100547568315619529e+01,1.650747405333888029e-01,1.158272316468259788e+02,6.510000000000000000e+02,1.092611474495971891e+01,1.059596526389294091e+01
-8.000000000000000000e+00,1.076103757479383383e+01,1.042242185057084747e+01,1.100546556362485262e+01,1.650689949356722863e-01,1.158271774592138001e+02,6.510000000000000000e+02,1.092610656972950522e+01,1.059596857985816065e+01
-7.500000000000000000e+00,1.076103517958817157e+01,1.042243038275310951e+01,1.100545552048519582e+01,1.650632828836862687e-01,1.158271240236905726e+02,6.510000000000000000e+02,1.092609846247185779e+01,1.059597189670448536e+01
-7.000000000000000000e+00,1.076103281779791310e+01,1.042243888148714959e+01,1.100544555329896568e+01,1.650576050231677694e-01,1.158270713186996517e+02,6.510000000000000000e+02,1.092609042282107978e+01,1.059597521277474463e+01
-6.500000000000000000e+00,1.076103048930903761e+01,1.042244734682318352e+01,1.100543566162653697e+01,1.650519610250511249e-01,1.158270193416769018e+02,6.510000000000000000e+02,1.092608245033408743e+01,1.059597852828398601e+01
-6.000000000000000000e+00,1.076102819438187019e+01,1.042245577881374174e+01,1.100542584502690957e+01,1.650463501516081788e-01,1.158269680979799006e+02,6.510000000000000000e+02,1.092607454453347948e+01,1.059598184423026268e+01
-5.500000000000000000e+00,1.076102593272813301e+01,1.042246417751147547e+01,1.100541610305833728e+01,1.650407722621657636e-01,1.158269175813562555e+02,6.510000000000000000e+02,1.092606670499029953e+01,1.059598516046596650e+01
-5.000000000000000000e+00,1.076102370406066910e+01,1.042247254297250336e+01,1.100540643527805251e+01,1.650352272141723808e-01,1.158268677855772495e+02,6.510000000000000000e+02,1.092605893127484151e+01,1.059598847684649847e+01
-4.500000000000000000e+00,1.076102150809335534e+01,1.042248087525634759e+01,1.100539684124141537e+01,1.650297148630930633e-01,1.158268187044356097e+02,6.510000000000000000e+02,1.092605122295644904e+01,1.059599179323026164e+01
-4.000000000000000000e+00,1.076101934454125519e+01,1.042248917442136680e+01,1.100538732050496016e+01,1.650242350641438205e-01,1.158267703317496000e+02,6.510000000000000000e+02,1.092604357960539829e+01,1.059599510947711032e+01
-3.500000000000000000e+00,1.076101721312015336e+01,1.042249744053045291e+01,1.100537787262339862e+01,1.650187876710829671e-01,1.158267226613526759e+02,6.510000000000000000e+02,1.092603600079123716e+01,1.059599842544907133e+01
-3.000000000000000000e+00,1.076101511354733375e+01,1.042250567364765779e+01,1.100536849715183862e+01,1.650133725367366744e-01,1.158266756871100966e+02,6.510000000000000000e+02,1.092602848608406951e+01,1.059600174101059800e+01
-2.500000000000000000e+00,1.076101304554094718e+01,1.042251387383768879e+01,1.100535919364498838e+01,1.650079895134724528e-01,1.158266294029057377e+02,6.510000000000000000e+02,1.092602103505442024e+01,1.059600505602747411e+01
-2.000000000000000000e+00,1.076101100882065964e+01,1.042252204116706871e+01,1.100534996165659685e+01,1.650026384519900635e-01,1.158265838026555627e+02,6.510000000000000000e+02,1.092601364727265079e+01,1.059600837036867027e+01
-1.500000000000000000e+00,1.076100900310735931e+01,1.042253017570567586e+01,1.100534080074139887e+01,1.649973192034244196e-01,1.158265388803019675e+02,6.510000000000000000e+02,1.092600632231078350e+01,1.059601168390393511e+01
-1.000000000000000000e+00,1.076100702812293086e+01,1.042253827752174544e+01,1.100533171045422698e+01,1.649920316168226320e-01,1.158264946298081668e+02,6.510000000000000000e+02,1.092599905973975360e+01,1.059601499650610812e+01
-5.000000000000000000e-01,1.076100508359071384e+01,1.042254634668702273e+01,1.100532269034972188e+01,1.649867755417196991e-01,1.158264510451688380e+02,6.510000000000000000e+02,1.092599185913243431e+01,1.059601830804899336e+01
0.000000000000000000e+00,1.076100316923541023e+01,1.042255438327359407e+01,1.100531373998341955e+01,1.649815508261940622e-01,1.158264081204075637e+02,6.510000000000000000e+02,1.092598472006160470e+01,1.059602161840921575e+01
1.000000000000000000e+00,1.054296176021952469e+01,1.021963122519600553e+01,1.077650127859940987e+01,1.567196272879443908e-01,1.111786037190284304e+02,6.510000000000000000e+02,1.069968138750746967e+01,1.038624213293157972e+01
1.500000000000000000e+00,1.054040164355708775e+01,1.021721382492242292e+01,1.077383541108853038e+01,1.566322892497004626e-01,1.111246004815365609e+02,6.510000000000000000e+02,1.069703393280678760e+01,1.038376935430738790e+01
2.000000000000000000e+00,1.053783917298519590e+01,1.021479525398380162e+01,1.077116641690048304e+01,1.565444080160713902e-01,1.110705605873824311e+02,6.510000000000000000e+02,1.069438358100126685e+01,1.038129476496912496e+01
2.500000000000000000e+00,1.053527464610970554e+01,1.021237577210015779e+01,1.076849461495990745e+01,1.564560010556470537e-01,1.110164903492283202e+02,6.510000000000000000e+02,1.069173064716535215e+01,1.037881864505405893e+01
3.000000000000000000e+00,1.053270834917754506e+01,1.020995562867353534e+01,1.076582031237346548e+01,1.563670853891255819e-01,1.109623958342274648e+02,6.510000000000000000e+02,1.068907543456667142e+01,1.037634126378842048e+01
3.500000000000000000e+00,1.053014055747687827e+01,1.020753506316506609e+01,1.076314380483398914e+01,1.562776775991555067e-01,1.109082828727352421e+02,6.510000000000000000e+02,1.068641823507603306e+01,1.037386287987772171e+01
4.000000000000000000e+00,1.052757153572384041e+01,1.020511430545470510e+01,1.076046537701346395e+01,1.561877938389496789e-01,1.108541570667271259e+02,6.510000000000000000e+02,1.068375932956278973e+01,1.037138374188489109e+01
4.500000000000000000e+00,1.052500153843585018e+01,1.020269357618458450e+01,1.075778530294180158e+01,1.560974498404471555e-01,1.108000237979237141e+02,6.510000000000000000e+02,1.068109898827629856e+01,1.036890408859540358e+01
5.000000000000000000e+00,1.052243080423432886e+01,1.020027308711091862e+01,1.075510384637433425e+01,1.560066642583318453e-01,1.107458881091925065e+02,6.510000000000000000e+02,1.067843746849266040e+01,1.036642413997599732e+01
5.500000000000000000e+00,1.051985955722585864e+01,1.019785304141955251e+01,1.075242126114640406e+01,1.559154581167828679e-01,1.106917547338359924e+02,6.510000000000000000e+02,1.067577501534264073e+01,1.036394409910907477e+01
6.000000000000000000e+00,1.051728804011028195e+01,1.019543363403649749e+01,1.074973779151632769e+01,1.558238367742521557e-01,1.106376287867538224e+02,6.510000000000000000e+02,1.067311187688453522e+01,1.036146420333603047e+01
6.500000000000000000e+00,1.051471647011796406e+01,1.019301505193748980e+01,1.074705367249862142e+01,1.557318143599123184e-01,1.105835148449738199e+02,6.510000000000000000e+02,1.067044828447787630e+01,1.035898465575805183e+01
7.000000000000000000e+00,1.051214505596720450e+01,1.019059747443595043e+01,1.074436913018393902e+01,1.556394046261887210e-01,1.105294173019681523e+02,6.510000000000000000e+02,1.066778446059339380e+01,1.035650565134101697e+01
7.500000000000000000e+00,1.050957399816834581e+01,1.018818107346498536e+01,1.074168438205068909e+01,1.555466209569712766e-01,1.104753403742673328e+02,6.510000000000000000e+02,1.066512061912531806e+01,1.035402737721137534e+01
8.000000000000000000e+00,1.050700348931721173e+01,1.018576601384362768e+01,1.073899963726413098e+01,1.554534763770017147e-01,1.104212881078417325e+02,6.510000000000000000e+02,1.066245696569421320e+01,1.035155001294021027e+01
8.500000000000000000e+00,1.050443369308088926e+01,1.018335245356374230e+01,1.073631509696877551e+01,1.553599945169611141e-01,1.103672639402293072e+02,6.510000000000000000e+02,1.065979368759784940e+01,1.034907369856392734e+01
9.000000000000000000e+00,1.050186478347182728e+01,1.018094054401529291e+01,1.073363095456433491e+01,1.552661895568427930e-01,1.103132715199452747e+02,6.510000000000000000e+02,1.065713097302866963e+01,1.034659859391498493e+01
9.500000000000000000e+00,1.049929691128008358e+01,1.017853043024080151e+01,1.073094739598113634e+01,1.551720846213096860e-01,1.102593140070612208e+02,6.510000000000000000e+02,1.065446899590139296e+01,1.034412482665877420e+01
1.000000000000000000e+01,1.049673025651403080e+01,1.017612225117050073e+01,1.072826459993954451e+01,1.550776834033710250e-01,1.102053951659068645e+02,6.510000000000000000e+02,1.065180793991740060e+01,1.034165257311066100e+01
1.050000000000000000e+01,1.049416500384841910e+01,1.017371613985041101e+01,1.072558273820575359e+01,1.549829817015150324e-01,1.101515188526139610e+02,6.510000000000000000e+02,1.064914798554993425e+01,1.033918202214690396e+01
1.100000000000000000e+01,1.049160128348314025e+01,1.017131222365437715e+01,1.072290197583222771e+01,1.548879755355147547e-01,1.100976877765505577e+02,6.510000000000000000e+02,1.064648925901865439e+01,1.033671330794762611e+01
1.150000000000000000e+01,1.048903924833565959e+01,1.016891062450351413e+01,1.072022247139974915e+01,1.547926816674913830e-01,1.100439051274237272e+02,6.510000000000000000e+02,1.064383193000315231e+01,1.033424656666816865e+01
1.200000000000000000e+01,1.048647904901012851e+01,1.016651145906728892e+01,1.071754437724143472e+01,1.546971191871813756e-01,1.099901740440131874e+02,6.510000000000000000e+02,1.064117616819731182e+01,1.033178192982294696e+01
1.250000000000000000e+01,1.048392081855642211e+01,1.016411483895838153e+01,1.071486783966549083e+01,1.546012982372804434e-01,1.099364972911774032e+02,6.510000000000000000e+02,1.063852211679370185e+01,1.032931952031914058e+01
1.300000000000000000e+01,1.048136468454015713e+01,1.016172087092358822e+01,1.071219299916959677e+01,1.545052286780808082e-01,1.098828775160144602e+02,6.510000000000000000e+02,1.063586991321823838e+01,1.032685945586207588e+01
1.350000000000000000e+01,1.047881076924119803e+01,1.015932965701941981e+01,1.070951999064258153e+01,1.544089200956322017e-01,1.098293172521703980e+02,6.510000000000000000e+02,1.063321968933682982e+01,1.032440184914556625e+01
1.400000000000000000e+01,1.047625918984679672e+01,1.015694129480049490e+01,1.070684894356451977e+01,1.543123818081783560e-01,1.097758189240287692e+02,6.510000000000000000e+02,1.063057157165497557e+01,1.032194680803861786e+01
1.450000000000000000e+01,1.047371005863655036e+01,1.015455587747867305e+01,1.070417998220035471e+01,1.542156228727739331e-01,1.097223848507225057e+02,6.510000000000000000e+02,1.062792568150932482e+01,1.031949443576377767e+01
1.500000000000000000e+01,1.047116348316121837e+01,1.015217349408982805e+01,1.070151322578737130e+01,1.541186520924780479e-01,1.096690172500117626e+02,6.510000000000000000e+02,1.062528213525369480e+01,1.031704483106874015e+01
1.550000000000000000e+01,1.046861954260208982e+01,1.014979422964372091e+01,1.069884878871070555e+01,1.540214823635410180e-01,1.096157177447798574e+02,6.510000000000000000e+02,1.062264102496563112e+01,1.031459806023854853e+01
1.600000000000000000e+01,1.046607832695080198e+01,1.014741816528915841e+01,1.069618678067089235e+01,1.539241595695062803e-01,1.095624881927684839e+02,6.510000000000000000e+02,1.062000248652030798e+01,1.031215416738129598e+01
1.650000000000000000e+01,1.046353994518000619e+01,1.014504537845881771e+01,1.069352730687098507e+01,1.538266788556017506e-01,1.095093308315053378e+02,6.510000000000000000e+02,1.061736662403560771e+01,1.030971326632440288e+01
1.700000000000000000e+01,1.046100450504297896e+01,1.014267594299851183e+01,1.069087046815782749e+01,1.537290194526639564e-01,1.094562478659513829e+02,6.510000000000000000e+02,1.061473352449564445e+01,1.030727548559031526e+01
1.750000000000000000e+01,1.045847208564352648e+01,1.014030992930589292e+01,1.068821636117156082e+01,1.536312001333552391e-01,1.094032409118392621e+02,6.510000000000000000e+02,1.061210328577688244e+01,1.030484088551017052e+01
1.800000000000000000e+01,1.045594273977485678e+01,1.013794740446639864e+01,1.068556507853141468e+01,1.535332739355848575e-01,1.093503110436559069e+02,6.510000000000000000e+02,1.060947601371044158e+01,1.030240946583927197e+01
1.850000000000000000e+01,1.045341658337375002e+01,1.013558843237716189e+01,1.068291670895131240e+01,1.534351914419339602e-01,1.092974606235261490e+02,6.510000000000000000e+02,1.060685177481568253e+01,1.029998139193181572e+01
1.900000000000000000e+01,1.045089369191420481e+01,1.013323307386492544e+01,1.068027133736907430e+01,1.533369596159696868e-01,1.092446911828763803e+02,6.510000000000000000e+02,1.060423065153017497e+01,1.029755673229823465e+01
1.950000000000000000e+01,1.044837413749133503e+01,1.013088138681137806e+01,1.067762904512660782e+01,1.532385852236898272e-01,1.091920041809991631e+02,6.510000000000000000e+02,1.060161272271502497e+01,1.029513555226764510e+01
2.000000000000000000e+01,1.044585798894693340e+01,1.012853342625917108e+01,1.067498991005849618e+01,1.531400748366351650e-01,1.091394010077674182e+02,6.510000000000000000e+02,1.059899806378356857e+01,1.029271791411029646e+01
2.050000000000000000e+01,1.044334531198919436e+01,1.012618924452036318e+01,1.067235400663639489e+01,1.530414348373885514e-01,1.090868829862237561e+02,6.510000000000000000e+02,1.059638674682658177e+01,1.029030387715180517e+01
2.100000000000000000e+01,1.044083616915489898e+01,1.012384889128167309e+01,1.066972140608231534e+01,1.529426713272058203e-01,1.090344513718458472e+02,6.510000000000000000e+02,1.059377884048210383e+01,1.028789349782769413e+01
2.150000000000000000e+01,1.043833061131793727e+01,1.012151241370665744e+01,1.066709217649370522e+01,1.528437846184787230e-01,1.089821071736736258e+02,6.510000000000000000e+02,1.059117439593641663e+01,1.028548682669945968e+01
2.200000000000000000e+01,1.043582864959002876e+01,1.011917985653272822e+01,1.066446638295192528e+01,1.527448280773928690e-01,1.089298505861084294e+02,6.510000000000000000e+02,1.058857347766742230e+01,1.028308382151263523e+01
2.250000000000000000e+01,1.043333038159587112e+01,1.011685126215973440e+01,1.066184408763237457e+01,1.526457742254012651e-01,1.088776835839203443e+02,6.510000000000000000e+02,1.058597615582127283e+01,1.028068460737046941e+01
2.300000000000000000e+01,1.043083587037504145e+01,1.011452667074407863e+01,1.065922534991123349e+01,1.525466199086652486e-01,1.088256074259482205e+02,6.510000000000000000e+02,1.058338249028370726e+01,1.027828925046637742e+01
2.350000000000000000e+01,1.042834513361832727e+01,1.011220612028590793e+01,1.065661022646507661e+01,1.524474079731169551e-01,1.087736224380587657e+02,6.510000000000000000e+02,1.058079254159144433e+01,1.027589772564521198e+01
2.400000000000000000e+01,1.042585823359601171e+01,1.010988964671128620e+01,1.065399877137058127e+01,1.523481252308707401e-01,1.087217298583030782e+02,6.510000000000000000e+02,1.057820635882688265e+01,1.027351010836514078e+01
2.450000000000000000e+01,1.042337521196409789e+01,1.010757728395295985e+01,1.065139103619883088e+01,1.522487521847597225e-01,1.086699304919294065e+02,6.510000000000000000e+02,1.057562396414885697e+01,1.027112645977933880e+01
2.500000000000000000e+01,1.042089611662725446e+01,1.010526906402878389e+01,1.064878707010664449e+01,1.521492953749545851e-01,1.086182252816200844e+02,6.510000000000000000e+02,1.057304541200220882e+01,1.026874682125229832e+01
2.550000000000000000e+01,1.041842100081753664e+01,1.010296501710101147e+01,1.064618691992310673e+01,1.520497633998759701e-01,1.085666152808258289e+02,6.510000000000000000e+02,1.057047076421741316e+01,1.026637123741766011e+01
2.600000000000000000e+01,1.041594987129433214e+01,1.010066517158118238e+01,1.064359063023842111e+01,1.519501396221991929e-01,1.085151005662476251e+02,6.510000000000000000e+02,1.056790001091653153e+01,1.026399973167213275e+01
2.650000000000000000e+01,1.041348278179304643e+01,1.009836955416851545e+01,1.064099824348254586e+01,1.518504404848917966e-01,1.084636822029757326e+02,6.510000000000000000e+02,1.056533322227793903e+01,1.026163234130815560e+01
2.700000000000000000e+01,1.041101975667633539e+01,1.009607818993200290e+01,1.063840980000423109e+01,1.517506644935448790e-01,1.084123606380792353e+02,6.510000000000000000e+02,1.056277042116988163e+01,1.025926909218279093e+01
2.750000000000000000e+01,1.040856083981640978e+01,1.009379110236698907e+01,1.063582533814824416e+01,1.516508232962950897e-01,1.083611367283661195e+02,6.510000000000000000e+02,1.056021166311270498e+01,1.025691001652011458e+01
2.800000000000000000e+01,1.040610607353450945e+01,1.009150831345803390e+01,1.063324489432875630e+01,1.515509285620921520e-01,1.083100112975998286e+02,6.510000000000000000e+02,1.055765700209660096e+01,1.025455514497241616e+01
2.850000000000000000e+01,1.040365541972883179e+01,1.008922984374052945e+01,1.063066850310135969e+01,1.514510666082934387e-01,1.082589835180298792e+02,6.510000000000000000e+02,1.055510648633712556e+01,1.025220435312053802e+01
2.900000000000000000e+01,1.040120895641306831e+01,1.008695571235917754e+01,1.062809619723013554e+01,1.513511580804514645e-01,1.082080549280197062e+02,6.510000000000000000e+02,1.055256011449351838e+01,1.024985779833261645e+01
2.950000000000000000e+01,1.039876669638278095e+01,1.008468593711473638e+01,1.062552800775487860e+01,1.512512496292655884e-01,1.081572257463140829e+02,6.510000000000000000e+02,1.055001794601204779e+01,1.024751544675351589e+01
3.000000000000000000e+01,1.039632866135113964e+01,1.008242053452496023e+01,1.062296396405178633e+01,1.511513484075314717e-01,1.081064963649565982e+02,6.510000000000000000e+02,1.054748000975867050e+01,1.024517731294360878e+01
3.050000000000000000e+01,1.039389490531740989e+01,1.008015951986901904e+01,1.062040409389633666e+01,1.510514123706713230e-01,1.080558678319623738e+02,6.510000000000000000e+02,1.054494631768808155e+01,1.024284349294673824e+01
3.100000000000000000e+01,1.039146544955973539e+01,1.007790290724762450e+01,1.061784842352730784e+01,1.509514449416483328e-01,1.080053405281236678e+02,6.510000000000000000e+02,1.054241689450138253e+01,1.024051400461808647e+01
3.150000000000000000e+01,1.038904031400498695e+01,1.007565070961746301e+01,1.061529697769725189e+01,1.508514494431174024e-01,1.079549148058199108e+02,6.510000000000000000e+02,1.053989176344810375e+01,1.023818886456186839e+01
3.200000000000000000e+01,1.038661945043347323e+01,1.007340293884487537e+01,1.061274977972808742e+01,1.507515155242634963e-01,1.079045896275558079e+02,6.510000000000000000e+02,1.053737096595773792e+01,1.023586793490921032e+01
3.250000000000000000e+01,1.038420287891218052e+01,1.007115960574324909e+01,1.061020685156716681e+01,1.506516609336803481e-01,1.078543653533501185e+02,6.510000000000000000e+02,1.053485453984586151e+01,1.023355121797850131e+01
3.300000000000000000e+01,1.038179067975179493e+01,1.006892072012225547e+01,1.060766821383722025e+01,1.505517876228814611e-01,1.078042435589376566e+02,6.510000000000000000e+02,1.053234246737467572e+01,1.023123889212891413e+01
3.350000000000000000e+01,1.037938283355817148e+01,1.006668629081968902e+01,1.060513388588504569e+01,1.504519037980794338e-01,1.077542237809185224e+02,6.510000000000000000e+02,1.052983473735625175e+01,1.022893092976009299e+01
3.400000000000000000e+01,1.037697937831446815e+01,1.006445632575074001e+01,1.060260388582918090e+01,1.503520086045445348e-01,1.077043067444551241e+02,6.510000000000000000e+02,1.052733138691901082e+01,1.022662736970992370e+01
3.450000000000000000e+01,1.037458028341045591e+01,1.006223083193165735e+01,1.060007823060756316e+01,1.502522007626308775e-01,1.076544917807630100e+02,6.510000000000000000e+02,1.052483248417308737e+01,1.022432808264782444e+01
3.500000000000000000e+01,1.037218559057318501e+01,1.006000981552930007e+01,1.059755693602011206e+01,1.501524286637134220e-01,1.076047796771276239e+02,6.510000000000000000e+02,1.052233801923689782e+01,1.022203316190947220e+01
3.550000000000000000e+01,1.036979533460458391e+01,1.005779328188918953e+01,1.059504001677033180e+01,1.500526514213276763e-01,1.075551710797855804e+02,6.510000000000000000e+02,1.051984798602591198e+01,1.021974268318325763e+01
3.600000000000000000e+01,1.036740952538495542e+01,1.005558123556494010e+01,1.059252748650872000e+01,1.499528715609545482e-01,1.075056661307320951e+02,6.510000000000000000e+02,1.051736239694591113e+01,1.021745665382400148e+01
3.650000000000000000e+01,1.036502817188089054e+01,1.005337368036038548e+01,1.059001935787043713e+01,1.498530915337679403e-01,1.074562649529267304e+02,6.510000000000000000e+02,1.051488126341465801e+01,1.021517508034712129e+01
3.700000000000000000e+01,1.036265128218137477e+01,1.005117061935416167e+01,1.058751564251467414e+01,1.497533137171403461e-01,1.074069676510645479e+02,6.510000000000000000e+02,1.051240459589851461e+01,1.021289796846423314e+01
3.750000000000000000e+01,1.036027885725746600e+01,1.004897205492974877e+01,1.058501635115969641e+01,1.496535379978964908e-01,1.073577741815713296e+02,6.510000000000000000e+02,1.050993239525536183e+01,1.021062531925957018e+01
3.800000000000000000e+01,1.035791087889316664e+01,1.004677798880205941e+01,1.058252149361905481e+01,1.495537571134857580e-01,1.073086841013601855e+02,6.510000000000000000e+02,1.050746463600665237e+01,1.020835712177968269e+01
3.850000000000000000e+01,1.035554733999833665e+01,1.004458842204932090e+01,1.058003107883864224e+01,1.494540452042995016e-01,1.072596972225745731e+02,6.510000000000000000e+02,1.050500138520263604e+01,1.020609329479403904e+01
3.900000000000000000e+01,1.035318826750201282e+01,1.004240335513681792e+01,1.057754511492631266e+01,1.493543740645636997e-01,1.072108140313935678e+02,6.510000000000000000e+02,1.050254264156657769e+01,1.020383389343744795e+01
3.950000000000000000e+01,1.035083368724953878e+01,1.004022278794144185e+01,1.057506360918433330e+01,1.492547159245591060e-01,1.071620349913255978e+02,6.510000000000000000e+02,1.050008840317409664e+01,1.020157897132498093e+01
4.000000000000000000e+01,1.034848357543888220e+01,1.003804671977956353e+01,1.057258656813827358e+01,1.491550934928678740e-01,1.071133595530431961e+02,6.510000000000000000e+02,1.049763866893175113e+01,1.019932848194601505e+01
4.050000000000000000e+01,1.034613791423673845e+01,1.003587514942599590e+01,1.057011399756813219e+01,1.490555229098169954e-01,1.070647872893168540e+02,6.510000000000000000e+02,1.049519343714655584e+01,1.019708239132692107e+01
4.100000000000000000e+01,1.034379675384688113e+01,1.003370807514385810e+01,1.056764590254052827e+01,1.489559710582881447e-01,1.070163191662071682e+02,6.510000000000000000e+02,1.049275272490516819e+01,1.019484078278859229e+01
4.150000000000000000e+01,1.034146009585869130e+01,1.003154549469462609e+01,1.056518228743076016e+01,1.488564397417433127e-01,1.069679551538902444e+02,6.510000000000000000e+02,1.049031653560043509e+01,1.019260365611694752e+01
4.200000000000000000e+01,1.033912794127375889e+01,1.002938740537021900e+01,1.056272315595098910e+01,1.487569307089312842e-01,1.069196952104616969e+02,6.510000000000000000e+02,1.048788487198268982e+01,1.019037101056482975e+01
4.250000000000000000e+01,1.033680029052960059e+01,1.002723380400743025e+01,1.056026851117306542e+01,1.486574456562110291e-01,1.068715392824418586e+02,6.510000000000000000e+02,1.048545773618581123e+01,1.018814284487338995e+01
4.300000000000000000e+01,1.033447714352143088e+01,1.002508468700853683e+01,1.055781835555709947e+01,1.485579862275486218e-01,1.068234873052388565e+02,6.510000000000000000e+02,1.048303512974898055e+01,1.018591915729388298e+01
4.350000000000000000e+01,1.033215849962421018e+01,1.002294005035923874e+01,1.055537269097320419e+01,1.484585540167344397e-01,1.067755392036175266e+02,6.510000000000000000e+02,1.048061705364094287e+01,1.018369994560747571e+01
4.400000000000000000e+01,1.032984435771351350e+01,1.002079988964920076e+01,1.055293151872496793e+01,1.483591505693168389e-01,1.067276948921433473e+02,6.510000000000000000e+02,1.047820350828283154e+01,1.018148520714419547e+01
4.450000000000000000e+01,1.032753470630185255e+01,1.001866420008312630e+01,1.055049483957120593e+01,1.482597786849445265e-01,1.066799540718449890e+02,6.510000000000000000e+02,1.047579448498679788e+01,1.017927492761690722e+01
4.500000000000000000e+01,1.032522952428620755e+01,1.001653297650292274e+01,1.054806265374777929e+01,1.481604423230999945e-01,1.066323162458609630e+02,6.510000000000000000e+02,1.047338996660930732e+01,1.017706908196310600e+01
4.550000000000000000e+01,1.032292883808939621e+01,1.001440621339939696e+01,1.054563496098481323e+01,1.480611390840865238e-01,1.065847818971645609e+02,6.510000000000000000e+02,1.047098997717348290e+01,1.017486769900530952e+01
4.600000000000000000e+01,1.032063264478499676e+01,1.001228390492826037e+01,1.054321176052966891e+01,1.479618703313411998e-01,1.065373509036737119e+02,6.510000000000000000e+02,1.046859451511633843e+01,1.017267077445365508e+01
4.650000000000000000e+01,1.031834093714410550e+01,1.001016604493649709e+01,1.054079305116341914e+01,1.478626382524159399e-01,1.064900230549348521e+02,6.510000000000000000e+02,1.046620357539652169e+01,1.017047829889168931e+01
4.700000000000000000e+01,1.031605366638059706e+01,1.000805262695723918e+01,1.053837883122165309e+01,1.477634345284816464e-01,1.064427972802282341e+02,6.510000000000000000e+02,1.046381710090908079e+01,1.016829023185211511e+01
4.750000000000000000e+01,1.031377085582192343e+01,1.000594364423561089e+01,1.053596909861077080e+01,1.476642636227993022e-01,1.063956740011529547e+02,6.510000000000000000e+02,1.046143511944472237e+01,1.016610659219912449e+01
4.800000000000000000e+01,1.031149251948841794e+01,1.000383908973517855e+01,1.053356385082337354e+01,1.475651321819347328e-01,1.063486534477014516e+02,6.510000000000000000e+02,1.045905765167035106e+01,1.016392738730648304e+01
4.850000000000000000e+01,1.030921865565293594e+01,1.000173895615604991e+01,1.053116308495661357e+01,1.474660414200704706e-01,1.063017355234346297e+02,6.510000000000000000e+02,1.045668469707300652e+01,1.016175261423286535e+01
4.900000000000000000e+01,1.030694925919221205e+01,9.999643235937515584e+00,1.052876679772603907e+01,1.473669924685723498e-01,1.062549200620321272e+02,6.510000000000000000e+02,1.045431625166078504e+01,1.015958226672363907e+01
4.950000000000000000e+01,1.030468432466809325e+01,9.997551921280683374e+00,1.052637498548424588e+01,1.472679864218241763e-01,1.062082068908850374e+02,6.510000000000000000e+02,1.045195231108991685e+01,1.015741633824626788e+01
5.000000000000000000e+01,1.030242384634017760e+01,9.995465004167325418e+00,1.052398764422736832e+01,1.471690243414610633e-01,1.061615958313643802e+02,6.510000000000000000e+02,1.044959287068163789e+01,1.015525482199871732e+01
5.050000000000000000e+01,1.030016779020523821e+01,9.993382476347928645e+00,1.052160476961844005e+01,1.470701049448660813e-01,1.061150861221499468e+02,6.510000000000000000e+02,1.044723789515010282e+01,1.015309768526037182e+01
5.100000000000000000e+01,1.029791615607969923e+01,9.991304329363396519e+00,1.051922635699883202e+01,1.469712297210289398e-01,1.060686777000129979e+02,6.510000000000000000e+02,1.044488738580072962e+01,1.015094492635866885e+01
5.150000000000000000e+01,1.029566895657098513e+01,9.989230554546260521e+00,1.051685240139849320e+01,1.468723986627830658e-01,1.060223707647884481e+02,6.510000000000000000e+02,1.044254135523376803e+01,1.014879655790820401e+01
5.200000000000000000e+01,1.029342616904193441e+01,9.987161143055399037e+00,1.051448289754738319e+01,1.467735965819334520e-01,1.059761647861709122e+02,6.510000000000000000e+02,1.044019976562386809e+01,1.014665257246000074e+01
5.250000000000000000e+01,1.029118780494790997e+01,9.985096085856181247e+00,1.051211783989400494e+01,1.466748432634720212e-01,1.059300599463549304e+02,6.510000000000000000e+02,1.043786264821138232e+01,1.014451296168443761e+01
5.300000000000000000e+01,1.028895385169427179e+01,9.983035373742449536e+00,1.050975722260714562e+01,1.465761419342936911e-01,1.058840559276787161e+02,6.510000000000000000e+02,1.043552999362856504e+01,1.014237770975997854e+01
5.350000000000000000e+01,1.028672428767777625e+01,9.980978997347245141e+00,1.050740103959749483e+01,1.464774996961230313e-01,1.058381522286170764e+02,6.510000000000000000e+02,1.043320178737389803e+01,1.014024678798165269e+01
5.400000000000000000e+01,1.028449911534209171e+01,9.978926947140296377e+00,1.050504928452283337e+01,1.463789143849286156e-01,1.057923488400487599e+02,6.510000000000000000e+02,1.043087802972701894e+01,1.013812020095716271e+01
5.450000000000000000e+01,1.028227832979555956e+01,9.976879213447718442e+00,1.050270195079741775e+01,1.462803849291476055e-01,1.057466456023983739e+02,6.510000000000000000e+02,1.042855871472470675e+01,1.013599794486641237e+01
5.500000000000000000e+01,1.028006192903989735e+01,9.974835786452604935e+00,1.050035903160416240e+01,1.461819083479674874e-01,1.057010424152237533e+02,6.510000000000000000e+02,1.042624383738786520e+01,1.013388002069193128e+01
5.550000000000000000e+01,1.027784990475682569e+01,9.972796656206025290e+00,1.049802051990544349e+01,1.460834853850493109e-01,1.056555390494121127e+02,6.510000000000000000e+02,1.042393339014187426e+01,1.013176641937177536e+01
5.600000000000000000e+01,1.027564224845080609e+01,9.970761812625863030e+00,1.049568640845115119e+01,1.459851167584922949e-01,1.056101352724621307e+02,6.510000000000000000e+02,1.042162736520929833e+01,1.012965713169231385e+01
5.650000000000000000e+01,1.027343895145652120e+01,9.968731245512463701e+00,1.049335668978562275e+01,1.458868031649066255e-01,1.055648308486417193e+02,6.510000000000000000e+02,1.041932575462142729e+01,1.012755214829161510e+01
5.700000000000000000e+01,1.027124000494671741e+01,9.966704944551244338e+00,1.049103135625818339e+01,1.457885452761852330e-01,1.055196255391515905e+02,6.510000000000000000e+02,1.041702855022290208e+01,1.012545145967053273e+01
5.750000000000000000e+01,1.026904536355066710e+01,9.964682899320436604e+00,1.048871040002913801e+01,1.456904126535073507e-01,1.054745183750006134e+02,6.510000000000000000e+02,1.041473577620417501e+01,1.012335495089716098e+01
5.800000000000000000e+01,1.026685501276461920e+01,9.962665099290962445e+00,1.048639381308481866e+01,1.455924172528952343e-01,1.054295090050915320e+02,6.510000000000000000e+02,1.041244743001751516e+01,1.012126259551172502e+01
5.850000000000000000e+01,1.026466898516035009e+01,9.960651533841442529e+00,1.048408158723815120e+01,1.454944793142461390e-01,1.053845980184237305e+02,6.510000000000000000e+02,1.041016346447459640e+01,1.011917450584610201e+01
5.900000000000000000e+01,1.026248727133488181e+01,9.958642192254842485e+00,1.048177371413838621e+01,1.453965994249513116e-01,1.053397851654348045e+02,6.510000000000000000e+02,1.040788387075983401e+01,1.011709067190992961e+01
5.950000000000000000e+01,1.026030982438187422e+01,9.956637063734714133e+00,1.047947018527871066e+01,1.452987541849218578e-01,1.052950694202748849e+02,6.510000000000000000e+02,1.040560857856679711e+01,1.011501107019695311e+01
6.000000000000000000e+01,1.025813664298869199e+01,9.954636137397535833e+00,1.047717099200054314e+01,1.452009631195616823e-01,1.052504507059181407e+02,6.510000000000000000e+02,1.040333760610825209e+01,1.011293567986913011e+01
6.050000000000000000e+01,1.025596769340692838e+01,9.952639402282432712e+00,1.047487612550464497e+01,1.451033103496702226e-01,1.052059282988810622e+02,6.510000000000000000e+02,1.040107100375659854e+01,1.011086438305725821e+01
6.100000000000000000e+01,1.025380301883933321e+01,9.950646847359859493e+00,1.047258557685274205e+01,1.450057177024417499e-01,1.051615030073250097e+02,6.510000000000000000e+02,1.039880873654177407e+01,1.010879730113689234e+01
6.150000000000000000e+01,1.025164260930674587e+01,9.948658461528619767e+00,1.047029933697280235e+01,1.449081856748866692e-01,1.051171745712291994e+02,6.510000000000000000e+02,1.039655079498163204e+01,1.010673442363185792e+01
6.200000000000000000e+01,1.024948645473125985e+01,9.946674233626284334e+00,1.046801739667559339e+01,1.448107147454528176e-01,1.050729427288246569e+02,6.510000000000000000e+02,1.039429716947671345e+01,1.010467573998580804e+01
6.250000000000000000e+01,1.024733453636287805e+01,9.944694152430985312e+00,1.046573974664948814e+01,1.447133105223915861e-01,1.050288070423777640e+02,6.510000000000000000e+02,1.039204784688527106e+01,1.010262122584048683e+01
6.300000000000000000e+01,1.024518682012489634e+01,9.942718206664533653e+00,1.046346637746682617e+01,1.446159877349082190e-01,1.049847667631694321e+02,6.510000000000000000e+02,1.038980280785980526e+01,1.010057083238998743e+01
6.350000000000000000e+01,1.024304332808488915e+01,9.940746384995669871e+00,1.046119727959823820e+01,1.445187273652315807e-01,1.049408222835836142e+02,6.510000000000000000e+02,1.038756205545012001e+01,1.009852460071965830e+01
6.400000000000000000e+01,1.024090402638282526e+01,9.938778676046306160e+00,1.045893244340627781e+01,1.444215461630627417e-01,1.048969728605801066e+02,6.510000000000000000e+02,1.038532557254588795e+01,1.009648248021976435e+01
6.450000000000000000e+01,1.023876890459972877e+01,9.936815068393736183e+00,1.045667185915177200e+01,1.443244444459017006e-01,1.048532182270629534e+02,6.510000000000000000e+02,1.038309334904563208e+01,1.009444446015382724e+01
6.500000000000000000e+01,1.023663793426199753e+01,9.934855550571054295e+00,1.045441551701149052e+01,1.442274753271097498e-01,1.048095577618109786e+02,6.510000000000000000e+02,1.038086540958910753e+01,1.009241045893488931e+01
6.550000000000000000e+01,1.023451112552045394e+01,9.932900111075182892e+00,1.045216340706906344e+01,1.441306044200170999e-01,1.047659916095324348e+02,6.510000000000000000e+02,1.037864172994047074e+01,1.009038052110043715e+01
6.600000000000000000e+01,1.023238848824142089e+01,9.930948738367733952e+00,1.044991551932176677e+01,1.440337976842490098e-01,1.047225199091708703e+02,6.510000000000000000e+02,1.037642228592567051e+01,1.008835469055717127e+01
6.650000000000000000e+01,1.023026999665793468e+01,9.929001420877584749e+00,1.044767184368839175e+01,1.439370387197796419e-01,1.046791420756349851e+02,6.510000000000000000e+02,1.037420703537771516e+01,1.008633295793815599e+01
6.700000000000000000e+01,1.022815564758112394e+01,9.927058147002835398e+00,1.044543237001247071e+01,1.438403363712026650e-01,1.046358579935130280e+02,6.510000000000000000e+02,1.037199598395232769e+01,1.008431531120992197e+01
6.750000000000000000e+01,1.022604543751057982e+01,9.925118905117040313e+00,1.044319708806391844e+01,1.437436991872263481e-01,1.045926675410869819e+02,6.510000000000000000e+02,1.036978913669780589e+01,1.008230173832335375e+01
6.800000000000000000e+01,1.022393932257769933e+01,9.923183683565383717e+00,1.044096598754166294e+01,1.436471247210201752e-01,1.045495697681911622e+02,6.510000000000000000e+02,1.036758644729872003e+01,1.008029219785667863e+01
6.850000000000000000e+01,1.022183730723872586e+01,9.921252470674692958e+00,1.043873905808222702e+01,1.435506145481456886e-01,1.045065647145945888e+02,6.510000000000000000e+02,1.036538792178687096e+01,1.007828669269057897e+01
6.900000000000000000e+01,1.021973936385446535e+01,9.919325254750575027e+00,1.043651628925772989e+01,1.434541738970579183e-01,1.044636517651249505e+02,6.510000000000000000e+02,1.036319353775152230e+01,1.007628518995740663e+01
6.950000000000000000e+01,1.021764549270668532e+01,9.917402024081363621e+00,1.043429767058658442e+01,1.433578002325488765e-01,1.044208308735167634e+02,6.510000000000000000e+02,1.036100329293923394e+01,1.007428769247413669e+01
7.000000000000000000e+01,1.021555569972417210e+01,9.915482766940126425e+00,1.043208319152940433e+01,1.432614929149648997e-01,1.043781021095192330e+02,6.510000000000000000e+02,1.035881719263913681e+01,1.007229420680920740e+01
7.050000000000000000e+01,1.021346997366047660e+01,9.913567471587679591e+00,1.042987284150034810e+01,1.431652521869502537e-01,1.043354651922979031e+02,6.510000000000000000e+02,1.035663522584742680e+01,1.007030472147352818e+01
7.100000000000000000e+01,1.021138830936608777e+01,9.911656126272580636e+00,1.042766660985971150e+01,1.430690785077175786e-01,1.042929199658834563e+02,6.510000000000000000e+02,1.035445738787380598e+01,1.006831923085836955e+01
7.150000000000000000e+01,1.020931069565021154e+01,9.909748719236199932e+00,1.042546448592180575e+01,1.429729721086065442e-01,1.042504661510713646e+02,6.510000000000000000e+02,1.035228366775881881e+01,1.006633772354160428e+01
7.200000000000000000e+01,1.020723712129521843e+01,9.907845238710200064e+00,1.042326645895984605e+01,1.428769332111642643e-01,1.042081034683909593e+02,6.510000000000000000e+02,1.035011405450638300e+01,1.006436018808405564e+01
7.250000000000000000e+01,1.020516756850868667e+01,9.905945672923255785e+00,1.042107251820325153e+01,1.427809661620260684e-01,1.041658315056396731e+02,6.510000000000000000e+02,1.034794853467071363e+01,1.006238660234666149e+01
7.300000000000000000e+01,1.020310193977116953e+01,9.904050010098753631e+00,1.041888265285014015e+01,1.426851490377815113e-01,1.041236482451181331e+02,6.510000000000000000e+02,1.034578708880895093e+01,1.006041679073338813e+01
7.350000000000000000e+01,1.020104030180941024e+01,9.902158238456541639e+00,1.041669685205766882e+01,1.425894073799282846e-01,1.040815549782368095e+02,6.510000000000000000e+02,1.034362970918934010e+01,1.005845089442948215e+01
7.400000000000000000e+01,1.019898263216125223e+01,9.900270346218364992e+00,1.041451510495448041e+01,1.424937469512306543e-01,1.040395511990470681e+02,6.510000000000000000e+02,1.034147637911248196e+01,1.005648888521002071e+01
7.450000000000000000e+01,1.019692894557584850e+01,9.898386321605942229e+00,1.041233740063710300e+01,1.423981548526593310e-01,1.039976371556280412e+02,6.510000000000000000e+02,1.033932710042850900e+01,1.005453079072318978e+01
7.500000000000000000e+01,1.019487923071375413e+01,9.896506152840657933e+00,1.041016372817198743e+01,1.423026312523320569e-01,1.039558125676999936e+02,6.510000000000000000e+02,1.033718186196608535e+01,1.005257659946142113e+01
7.550000000000000000e+01,1.019283347622253011e+01,9.894629828149540174e+00,1.040799407659915410e+01,1.422071763104854614e-01,1.039140771549968747e+02,6.510000000000000000e+02,1.033504065253301540e+01,1.005062629991204481e+01
7.600000000000000000e+01,1.019079167073797620e+01,9.892757335764793325e+00,1.040582843493786314e+01,1.421117901791425220e-01,1.038724306372904209e+02,6.510000000000000000e+02,1.033290346091711776e+01,1.004867988055883288e+01
7.650000000000000000e+01,1.018875380288614352e+01,9.890888663925775148e+00,1.040366679218484691e+01,1.420164730028173061e-01,1.038308727344310398e+02,6.510000000000000000e+02,1.033077027588896257e+01,1.004673732988332624e+01
7.700000000000000000e+01,1.018671986128458329e+01,9.889023800877023263e+00,1.040150913731345739e+01,1.419212249186722063e-01,1.037894031663722245e+02,6.510000000000000000e+02,1.032864108620325538e+01,1.004479863636591119e+01
7.750000000000000000e+01,1.018468982259910582e+01,9.887162734873175651e+00,1.039935545927959382e+01,1.418260401112632074e-01,1.037480214082074639e+02,6.510000000000000000e+02,1.032651586271036948e+01,1.004286378248784217e+01
7.800000000000000000e+01,1.018266366485189245e+01,9.885305454178366702e+00,1.039720574702599976e+01,1.417309134314218566e-01,1.037067269633170667e+02,6.510000000000000000e+02,1.032439457828331442e+01,1.004093275142047048e+01
7.850000000000000000e+01,1.018064139919281352e+01,9.883451947066932419e+00,1.039505998947464604e+01,1.416358562156556367e-01,1.036655200147245495e+02,6.510000000000000000e+02,1.032227725540846919e+01,1.003900554297715786e+01
7.900000000000000000e+01,1.017862301422158389e+01,9.881602201824332354e+00,1.039291817554254926e+01,1.415408685730331628e-01,1.036244002831176942e+02,6.510000000000000000e+02,1.032016388279461694e+01,1.003708214564855083e+01
7.950000000000000000e+01,1.017660849853669092e+01,9.879756206749114256e+00,1.039078029412540261e+01,1.414459506057003935e-01,1.035833674894319500e+02,6.510000000000000000e+02,1.031805444914239089e+01,1.003516254793098916e+01
8.000000000000000000e+01,1.017459784073670193e+01,9.877913950153791589e+00,1.038864633410881844e+01,1.413511024099611268e-01,1.035424213548764527e+02,6.510000000000000000e+02,1.031594894314666355e+01,1.003324673832674030e+01
8.050000000000000000e+01,1.017259101641395880e+01,9.876075420365571844e+00,1.038651628438208085e+01,1.412563184927851656e-01,1.035015613347401313e+02,6.510000000000000000e+02,1.031384733490674499e+01,1.003133469792117438e+01
8.100000000000000000e+01,1.017058801440511218e+01,9.874240605725818298e+00,1.038439013382087417e+01,1.411615990285078615e-01,1.034607871558011993e+02,6.510000000000000000e+02,1.031174961343361929e+01,1.002942641537660329e+01
8.150000000000000000e+01,1.016858883609573994e+01,9.872409494592117696e+00,1.038226787129579876e+01,1.410669495768960835e-01,1.034200988018338450e+02,6.510000000000000000e+02,1.030965578567263563e+01,1.002752188651884424e+01
8.200000000000000000e+01,1.016659347009717251e+01,9.870582075340648132e+00,1.038014948566946316e+01,1.409723702101214060e-01,1.033794959953851418e+02,6.510000000000000000e+02,1.030756584030729428e+01,1.002562109988705075e+01
8.250000000000000000e+01,1.016460190502654193e+01,9.868758336362912331e+00,1.037803496580155560e+01,1.408778609946573224e-01,1.033389784593876470e+02,6.510000000000000000e+02,1.030547976602120031e+01,1.002372404403188355e+01
8.300000000000000000e+01,1.016261412950802878e+01,9.866938266070054198e+00,1.037592430055237003e+01,1.407834219922454166e-01,1.032985459171841001e+02,6.510000000000000000e+02,1.030339755150027514e+01,1.002183070751578420e+01
8.350000000000000000e+01,1.016063009893446178e+01,9.865121852889968679e+00,1.037381747877913973e+01,1.406890345928874242e-01,1.032581974118275951e+02,6.510000000000000000e+02,1.030131913352734863e+01,1.001994106434157317e+01
8.400000000000000000e+01,1.015864983169234215e+01,9.863309085274263310e+00,1.037171448934133622e+01,1.405947155557196182e-01,1.032179332769850362e+02,6.510000000000000000e+02,1.029924454724806182e+01,1.001805511613662247e+01
8.450000000000000000e+01,1.015667331555104091e+01,9.861499951693899035e+00,1.036961532110037965e+01,1.405004681817161316e-01,1.031777532203858669e+02,6.510000000000000000e+02,1.029717378373275771e+01,1.001617284736932589e+01
8.500000000000000000e+01,1.015470052305916049e+01,9.859694440638964608e+00,1.036751996291705247e+01,1.404062972149644206e-01,1.031376566413156013e+02,6.510000000000000000e+02,1.029510682027412471e+01,1.001429422584419449e+01
8.550000000000000000e+01,1.015273146341683841e+01,9.857892540621643107e+00,1.036542840365430429e+01,1.403121967007186222e-01,1.030976436807971908e+02,6.510000000000000000e+02,1.029304366011755612e+01,1.001241926671611893e+01
8.600000000000000000e+01,1.015076612530811850e+01,9.856094240176101806e+00,1.036334063218396473e+01,1.402181666701569351e-01,1.030577140649671293e+02,6.510000000000000000e+02,1.029098429197827436e+01,1.001054795863796087e+01
8.650000000000000000e+01,1.014880449742993029e+01,9.854299527859200936e+00,1.036125663738331681e+01,1.401242071502257769e-01,1.030178675204834775e+02,6.510000000000000000e+02,1.028892870458015629e+01,1.000868029027970429e+01
8.700000000000000000e+01,1.014684656584843658e+01,9.852508392250241442e+00,1.035917640813174323e+01,1.400303179004380449e-01,1.029781037208014993e+02,6.510000000000000000e+02,1.028687688374887443e+01,1.000681624794799696e+01
8.750000000000000000e+01,1.014489225703694864e+01,9.850720821951830075e+00,1.035709993331688317e+01,1.399365152955813207e-01,1.029384211352013097e+02,6.510000000000000000e+02,1.028482877233252957e+01,1.000495574174136770e+01
8.800000000000000000e+01,1.014294159937469608e+01,9.848936805592250820e+00,1.035502720183678527e+01,1.398427962224895182e-01,1.028988202959810536e+02,6.510000000000000000e+02,1.028278439559718649e+01,1.000309880315220745e+01
8.850000000000000000e+01,1.014099459243637469e+01,9.847156331820931641e+00,1.035295820259489474e+01,1.397491551469393356e-01,1.028593011501880596e+02,6.510000000000000000e+02,1.028074374758331366e+01,1.000124543728943394e+01
8.900000000000000000e+01,1.013905121145156052e+01,9.845379389312794771e+00,1.035089292450631504e+01,1.396555804253341304e-01,1.028198631495813089e+02,6.510000000000000000e+02,1.027870679187689440e+01,9.999395631026226638e+00
8.950000000000000000e+01,1.013711141034026930e+01,9.843605966770013538e+00,1.034883135649513086e+01,1.395620727251871973e-01,1.027805053177942369e+02,6.510000000000000000e+02,1.027667348306545492e+01,9.997549337615081910e+00
9.000000000000000000e+01,1.013517523691923650e+01,9.841836052917686928e+00,1.034677348749831971e+01,1.394686343973359499e-01,1.027412285830415613e+02,6.510000000000000000e+02,1.027464387131657197e+01,9.995706602521901019e+00
9.050000000000000000e+01,1.013324268399657591e+01,9.840069636508443907e+00,1.034471930646216009e+01,1.393752665789466660e-01,1.027020327577041030e+02,6.510000000000000000e+02,1.027261795057552263e+01,9.993867417417630961e+00
9.100000000000000000e+01,1.013131374041385335e+01,9.838306706320617323e+00,1.034266880234533303e+01,1.392819692611773075e-01,1.026629175736597972e+02,6.510000000000000000e+02,1.027059570967502999e+01,9.992031771152674935e+00
9.150000000000000000e+01,1.012938839503170563e+01,9.836547251157409022e+00,1.034062196412017975e+01,1.391887424320015221e-01,1.026238827634228272e+02,6.510000000000000000e+02,1.026857713746370848e+01,9.990199652599704550e+00
9.200000000000000000e+01,1.012746663673010161e+01,9.834791259849987810e+00,1.033857878077263415e+01,1.390955860757615847e-01,1.025849280601470497e+02,6.510000000000000000e+02,1.026656222280586306e+01,9.988371050654338390e+00
9.250000000000000000e+01,1.012554845440888052e+01,9.833038721257041814e+00,1.033653924130253721e+01,1.390025001737801302e-01,1.025460531976366383e+02,6.510000000000000000e+02,1.026455095458266165e+01,9.986545954235099387e+00
9.300000000000000000e+01,1.012363381129571138e+01,9.831289624262689486e+00,1.033450333472498350e+01,1.389094777149159354e-01,1.025072573882087568e+02,6.510000000000000000e+02,1.026254328901062607e+01,9.984724333580794919e+00
9.350000000000000000e+01,1.012172270656281015e+01,9.829543957781725183e+00,1.033247105006886635e+01,1.388165063281277534e-01,1.024685405709783339e+02,6.510000000000000000e+02,1.026053921289093829e+01,9.982906200234682004e+00
9.400000000000000000e+01,1.011981510952700170e+01,9.827801710752368081e+00,1.033044237638007345e+01,1.387236089519066351e-01,1.024299020906916269e+02,6.510000000000000000e+02,1.025853871847890808e+01,9.981091500575093534e+00
9.450000000000000000e+01,1.011791102718220792e+01,9.826062872146938076e+00,1.032841730272147274e+01,1.386308036821211065e-01,1.023913420537048751e+02,6.510000000000000000e+02,1.025654183086432880e+01,9.979280223500087033e+00
9.500000000000000000e+01,1.011601046568254425e+01,9.824327430959108653e+00,1.032639581817209518e+01,1.385380686808830586e-01,1.023528605382725942e+02,6.510000000000000000e+02,1.025454853436342795e+01,9.977472397001660553e+00
9.550000000000000000e+01,1.011411341405528574e+01,9.822595376214099616e+00,1.032437791182727160e+01,1.384454039114702828e-01,1.023144572822372709e+02,6.510000000000000000e+02,1.025255881796675617e+01,9.975668010143815323e+00
9.600000000000000000e+01,1.011221986072493273e+01,9.820866696965895315e+00,1.032236357279972694e+01,1.383528091327047016e-01,1.022761320114347114e+02,6.510000000000000000e+02,1.025057266985763782e+01,9.973867051592227639e+00
9.650000000000000000e+01,1.011032977094289365e+01,9.819141382297866372e+00,1.032035279022067620e+01,1.382602766095210045e-01,1.022378839813023319e+02,6.510000000000000000e+02,1.024859004755241543e+01,9.972069494333373640e+00
9.700000000000000000e+01,1.010844314658027798e+01,9.817419421321197603e+00,1.031834555324002700e+01,1.381678144982418366e-01,1.021997131926090105e+02,6.510000000000000000e+02,1.024661096107852032e+01,9.970275332082037423e+00
9.750000000000000000e+01,1.010655995851689148e+01,9.815700803177014322e+00,1.031634185102698176e+01,1.380754232260171799e-01,1.021616190175960242e+02,6.510000000000000000e+02,1.024463538174290811e+01,9.968484535290874859e+00
9.800000000000000000e+01,1.010468022585635772e+01,9.813985517034435446e+00,1.031434167276989555e+01,1.379831019635180955e-01,1.021236018032399784e+02,6.510000000000000000e+02,1.024266332781987643e+01,9.966697123892839016e+00
9.850000000000000000e+01,1.010280391772016628e+01,9.812273552092317885e+00,1.031234500767662432e+01,1.378908496626412572e-01,1.020856608863226285e+02,6.510000000000000000e+02,1.024069476738280748e+01,9.964913068057523304e+00
9.900000000000000000e+01,1.010093103276584436e+01,9.810564897579491017e+00,1.031035184497527624e+01,1.377986667315428959e-01,1.020477962012450632e+02,6.510000000000000000e+02,1.023872969949738732e+01,9.963132366034303189e+00
9.950000000000000000e+01,1.009906157080679812e+01,9.808859542756275474e+00,1.030836217391463627e+01,1.377065536359922959e-01,1.020100077058609997e+02,6.510000000000000000e+02,1.023676812444279172e+01,9.961355017170806292e+00
1.000000000000000000e+02,1.009719551902978196e+01,9.807157476908939131e+00,1.030637598376413777e+01,1.376145139964611019e-01,1.019722951039775865e+02,6.510000000000000000e+02,1.023481003302624259e+01,9.959581005033321333e+00
1.005000000000000000e+02,1.009533282561384304e+01,9.805458689357053004e+00,1.030439326381202214e+01,1.375225964639198994e-01,1.019346573244545482e+02,6.510000000000000000e+02,1.023285542207776189e+01,9.957810229149922421e+00
1.010000000000000000e+02,1.009347351259883574e+01,9.803763169447163861e+00,1.030241400337073365e+01,1.374307381937169004e-01,1.018970947573347559e+02,6.510000000000000000e+02,1.023090425079255184e+01,9.956042774405119644e+00
1.015000000000000000e+02,1.009161755606174715e+01,9.802070906557929675e+00,1.030043819177337561e+01,1.373389240251464694e-01,1.018596068778660850e+02,6.510000000000000000e+02,1.022895648008689484e+01,9.954278632036601238e+00
1.020000000000000000e+02,1.008976496412196866e+01,9.800381890097826343e+00,1.029846581837525221e+01,1.372471740598986412e-01,1.018221938180106321e+02,6.510000000000000000e+02,1.022701213818186794e+01,9.952517790062071157e+00
1.025000000000000000e+02,1.008791569539159738e+01,9.798696109505314666e+00,1.029649687255379398e+01,1.371555331950525813e-01,1.017848547176141665e+02,6.510000000000000000e+02,1.022507122858664985e+01,9.950760162196544911e+00
1.030000000000000000e+02,1.008606977168782848e+01,9.797013554249932810e+00,1.029453134370858258e+01,1.370639652905372985e-01,1.017475899699361150e+02,6.510000000000000000e+02,1.022313373697836525e+01,9.949005806397289930e+00
1.035000000000000000e+02,1.008422716076580272e+01,9.795334213831951686e+00,1.029256922126098850e+01,1.369724719277215508e-01,1.017103988879926959e+02,6.510000000000000000e+02,1.022119963269352283e+01,9.947254688838080838e+00
1.040000000000000000e+02,1.008238785121207215e+01,9.793658077778900406e+00,1.029061049465676447e+01,1.368810396677276886e-01,1.016732812012892850e+02,6.510000000000000000e+02,1.021926889087979795e+01,9.945506811544344572e+00
1.045000000000000000e+02,1.008055185835075562e+01,9.791985135652177874e+00,1.028865515336401870e+01,1.367896764897023609e-01,1.016362371844930408e+02,6.510000000000000000e+02,1.021734153484045926e+01,9.943762181861053762e+00
1.050000000000000000e+02,1.007871917168039211e+01,9.790315377042729139e+00,1.028670318687345286e+01,1.366983823140158760e-01,1.015992665893251683e+02,6.510000000000000000e+02,1.021541755399440810e+01,9.942020789366376121e+00
1.055000000000000000e+02,1.007688978072640396e+01,9.788648791571958441e+00,1.028475458470063941e+01,1.366071570605306151e-01,1.015623691682684182e+02,6.510000000000000000e+02,1.021349693778693535e+01,9.940282623665872563e+00
1.060000000000000000e+02,1.007506367504113776e+01,9.786985368891997439e+00,1.028280933638423633e+01,1.365160006470111098e-01,1.015255446745660919e+02,6.510000000000000000e+02,1.021157967568814762e+01,9.938547674394126119e+00
1.065000000000000000e+02,1.007324080966725965e+01,9.785325098685035528e+00,1.028086743148652538e+01,1.364249418034082506e-01,1.014887921742919588e+02,6.510000000000000000e+02,1.020966575147066813e+01,9.936815867863851182e+00
1.070000000000000000e+02,1.007142116018788336e+01,9.783667970665781866e+00,1.027892885959490776e+01,1.363339801549328378e-01,1.014521111400251243e+02,6.510000000000000000e+02,1.020775514034281706e+01,9.935087180032949661e+00
1.075000000000000000e+02,1.006960476486046474e+01,9.782013974576861060e+00,1.027699361032012959e+01,1.362430870329464638e-01,1.014155022992648583e+02,6.510000000000000000e+02,1.020584785189341126e+01,9.933361677827519998e+00
1.080000000000000000e+02,1.006779161334563177e+01,9.780363100193497417e+00,1.027506167329752529e+01,1.361522623490466766e-01,1.013789654082954144e+02,6.510000000000000000e+02,1.020394387569468009e+01,9.931639350996585236e+00
1.085000000000000000e+02,1.006598169533135589e+01,9.778715337321918000e+00,1.027313303818730184e+01,1.360615060134078846e-01,1.013425002241645387e+02,6.510000000000000000e+02,1.020204320134476283e+01,9.929920189317947177e+00
1.090000000000000000e+02,1.006417498245133935e+01,9.777070675798997357e+00,1.027120769467428296e+01,1.359708081224274001e-01,1.013061061380608834e+02,6.510000000000000000e+02,1.020014579057376736e+01,9.928204174328911336e+00
1.095000000000000000e+02,1.006237146268060023e+01,9.775429105491244997e+00,1.026928563246739756e+01,1.358801739860671653e-01,1.012697828746513977e+02,6.510000000000000000e+02,1.019825163666666690e+01,9.926491288694533566e+00
1.100000000000000000e+02,1.006057114567081001e+01,9.773790616297402423e+00,1.026736684130213284e+01,1.357896079252814137e-01,1.012335305947245701e+02,6.510000000000000000e+02,1.019636075359609073e+01,9.924781537745529292e+00
1.105000000000000000e+02,1.005877402122026254e+01,9.772155198147471467e+00,1.026545131093817709e+01,1.356991098441576171e-01,1.011973490583881556e+02,6.510000000000000000e+02,1.019447313106442010e+01,9.923074911376104978e+00
1.110000000000000000e+02,1.005698006227034469e+01,9.770522841000198966e+00,1.026353903116097399e+01,1.356086624268135199e-01,1.011612376822284034e+02,6.510000000000000000e+02,1.019258872469715804e+01,9.921371399843531336e+00
1.115000000000000000e+02,1.005518926830043114e+01,9.768893534846972315e+00,1.026162999178197310e+01,1.355182753922757888e-01,1.011251964243094648e+02,6.510000000000000000e+02,1.019070754369270659e+01,9.919670992908155682e+00
1.120000000000000000e+02,1.005340163646622997e+01,9.767267269708527877e+00,1.025972418263700980e+01,1.354279560592547837e-01,1.010892251953842731e+02,6.510000000000000000e+02,1.018882959252548481e+01,9.917973680406975134e+00
1.125000000000000000e+02,1.005161715667793487e+01,9.765644035638802123e+00,1.025782159358694123e+01,1.353377043267435242e-01,1.010533237586346331e+02,6.510000000000000000e+02,1.018695486100467740e+01,9.916279452351190571e+00
1.130000000000000000e+02,1.004983581887368338e+01,9.764023822718877810e+00,1.025592221452047781e+01,1.352475200931715360e-01,1.010174918780078599e+02,6.510000000000000000e+02,1.018508333896685691e+01,9.914588298780511622e+00
1.135000000000000000e+02,1.004805761301958889e+01,9.762406621062915235e+00,1.025402603535163060e+01,1.351574032556976113e-01,1.009817293182157414e+02,6.510000000000000000e+02,1.018321501627528569e+01,9.912900209763890302e+00
1.140000000000000000e+02,1.004628252911029840e+01,9.760792420814901504e+00,1.025213304601856557e+01,1.350673537104628841e-01,1.009460358447451540e+02,6.510000000000000000e+02,1.018134988282076137e+01,9.911215175399835431e+00
1.145000000000000000e+02,1.004451055716818253e+01,9.759181212151277762e+00,1.025024323648668201e+01,1.349773713522024188e-01,1.009104112238402422e+02,6.510000000000000000e+02,1.017948792852038586e+01,9.909533185815980971e+00
1.150000000000000000e+02,1.004274168724395899e+01,9.757572985276683042e+00,1.024835659674897315e+01,1.348874560746269602e-01,1.008748552225139434e+02,6.510000000000000000e+02,1.017762914331858681e+01,9.907854231169332948e+00
1.155000000000000000e+02,1.004097590941651319e+01,9.755967730428116269e+00,1.024647311682033646e+01,1.347976077706128928e-01,1.008393676085434549e+02,6.510000000000000000e+02,1.017577351718712642e+01,9.906178301645899964e+00
1.160000000000000000e+02,1.003921321379317888e+01,9.754365437873371292e+00,1.024459278674542873e+01,1.347078263316849600e-01,1.008039481504745538e+02,6.510000000000000000e+02,1.017392104012486342e+01,9.904505387461492560e+00
1.165000000000000000e+02,1.003745359050944685e+01,9.752766097909336906e+00,1.024271559659485753e+01,1.346181116494943042e-01,1.007685966176150743e+02,6.510000000000000000e+02,1.017207170215894152e+01,9.902835478859953966e+00
1.170000000000000000e+02,1.003569702972933264e+01,9.751169700864673828e+00,1.024084153646577100e+01,1.345284636129180089e-01,1.007333127800402224e+02,6.510000000000000000e+02,1.017022549334225090e+01,9.901168566116416159e+00
1.175000000000000000e+02,1.003394352164497683e+01,9.749576237099804032e+00,1.023897059648095365e+01,1.344388821119213429e-01,1.006980964085846892e+02,6.510000000000000000e+02,1.016838240375689750e+01,9.899504639533054373e+00
1.180000000000000000e+02,1.003219305647715842e+01,9.747985697003134220e+00,1.023710276678985132e+01,1.343493670335593471e-01,1.006629472748508363e+02,6.510000000000000000e+02,1.016654242351071780e+01,9.897843689443599047e+00
1.185000000000000000e+02,1.003044562447493249e+01,9.746398070994837681e+00,1.023523803757062289e+01,1.342599182657146228e-01,1.006278651512010640e+02,6.510000000000000000e+02,1.016470554274064853e+01,9.896185706209218225e+00
1.190000000000000000e+02,1.002870121591561592e+01,9.744813349525333734e+00,1.023337639902466911e+01,1.341705356943208305e-01,1.005928498107558511e+02,6.510000000000000000e+02,1.016287175160993606e+01,9.894530680221294006e+00
1.195000000000000000e+02,1.002695982110489936e+01,9.743231523075433387e+00,1.023151784138194387e+01,1.340812192054268437e-01,1.005579010273955873e+02,6.510000000000000000e+02,1.016104104031032662e+01,9.892878601899472102e+00
1.200000000000000000e+02,1.002522143037713498e+01,9.741652582156627105e+00,1.022966235489963438e+01,1.339919686831261836e-01,1.005230185757645387e+02,6.510000000000000000e+02,1.015921339906026155e+01,9.891229461694008407e+00
1.205000000000000000e+02,1.002348603409481065e+01,9.740076517310905402e+00,1.022780992985968496e+01,1.339027840119479118e-01,1.004882022312598764e+02,6.510000000000000000e+02,1.015738881810675842e+01,9.889583250082862875e+00
1.210000000000000000e+02,1.002175362264900649e+01,9.738503319109311107e+00,1.022596055657172975e+01,1.338136650745250233e-01,1.004534517700391660e+02,6.510000000000000000e+02,1.015556728772353168e+01,9.887939957574481298e+00
1.215000000000000000e+02,1.002002418645899162e+01,9.736932978153296503e+00,1.022411422537183867e+01,1.337246117534698076e-01,1.004187669690117701e+02,6.510000000000000000e+02,1.015374879821246168e+01,9.886299574705519788e+00
1.220000000000000000e+02,1.001829771597255103e+01,9.735365485076332703e+00,1.022227092662319947e+01,1.336356239302708693e-01,1.003841476058440918e+02,6.510000000000000000e+02,1.015193333990282376e+01,9.884662092042280079e+00
1.225000000000000000e+02,1.001657416945415768e+01,9.733800830541913029e+00,1.022043065071748202e+01,1.335467331833833926e-01,1.003495928221202149e+02,6.510000000000000000e+02,1.015012090263754096e+01,9.883027436270774402e+00
1.230000000000000000e+02,1.001485355874003957e+01,9.732239005239867069e+00,1.021859338807123230e+01,1.334579184068919733e-01,1.003151028189935374e+02,6.510000000000000000e+02,1.014831147714693138e+01,9.881395640333149544e+00
1.235000000000000000e+02,1.001313588527518661e+01,9.730679999892821286e+00,1.021675912912942508e+01,1.333691687437647544e-01,1.002806775921570903e+02,6.510000000000000000e+02,1.014650505401895053e+01,9.879766716531420911e+00
1.240000000000000000e+02,1.001142113962061941e+01,9.729123805254436874e+00,1.021492786436194855e+01,1.332804840730704432e-01,1.002463169222773729e+02,6.510000000000000000e+02,1.014470162369368822e+01,9.878140655547548832e+00
1.245000000000000000e+02,1.000970931236590822e+01,9.727570412105798425e+00,1.021309958426593489e+01,1.331918642732000113e-01,1.002120205907733492e+02,6.510000000000000000e+02,1.014290117663910706e+01,9.876517448092709373e+00
1.250000000000000000e+02,1.000800039412874121e+01,9.726019811259163816e+00,1.021127427936476906e+01,1.331033092223209979e-01,1.001777883798069695e+02,6.510000000000000000e+02,1.014110370335106204e+01,9.874897084906420375e+00
1.255000000000000000e+02,1.000629437555520163e+01,9.724471993556473848e+00,1.020945194021218327e+01,1.330148187977254481e-01,1.001436200722874332e+02,6.510000000000000000e+02,1.013930919435292566e+01,9.873279556757475817e+00
1.260000000000000000e+02,1.000459124533716881e+01,9.722926949869064472e+00,1.020763255738678410e+01,1.329263946203204927e-01,1.001095154126638818e+02,6.510000000000000000e+02,1.013751763995749045e+01,9.871664850716847184e+00
1.265000000000000000e+02,1.000289098048018133e+01,9.721384671098952879e+00,1.020581612149459261e+01,1.328380356057634049e-01,1.000754739110753633e+02,6.510000000000000000e+02,1.013572901608594456e+01,9.870052944874418088e+00
1.270000000000000000e+02,1.000119354224900547e+01,9.719845148175826566e+00,1.020400262316855766e+01,1.327497127123361820e-01,1.000414947557484169e+02,6.510000000000000000e+02,1.013394325496134130e+01,9.868443829536669654e+00
1.275000000000000000e+02,9.999498942782304667e+00,9.718308372061690292e+00,1.020219205306702648e+01,1.326614483267948841e-01,1.000075781665765930e+02,6.510000000000000000e+02,1.013216039110909961e+01,9.866837494455509727e+00
1.280000000000000000e+02,9.997807184064656738e+00,9.716774333746027281e+00,1.020038440187678930e+01,1.325732653824114871e-01,9.997372416042902898e+01,6.510000000000000000e+02,1.013038044944706861e+01,9.865233918682244862e+00
1.285000000000000000e+02,9.996118237234771442e+00,9.715243024248513493e+00,1.019857966031119645e+01,1.324851908727347760e-01,9.993993213857818603e+01,6.510000000000000000e+02,1.012860342810750680e+01,9.863633046362037859e+00
1.290000000000000000e+02,9.994432125488952323e+00,9.713714434617708449e+00,1.019677781911123127e+01,1.323971800825690104e-01,9.990620252429941672e+01,6.510000000000000000e+02,1.012682930557152083e+01,9.862034945406382036e+00
1.295000000000000000e+02,9.992748839698329277e+00,9.712188555932337763e+00,1.019497886904463257e+01,1.323092328866816436e-01,9.987253510639936849e+01,6.510000000000000000e+02,1.012505807258501100e+01,9.860439606811647550e+00
1.300000000000000000e+02,9.991068367316433552e+00,9.710665379298962563e+00,1.019318280090602080e+01,1.322213486828368589e-01,9.983892960543857953e+01,6.510000000000000000e+02,1.012328971599927208e+01,9.858847018633596804e+00
1.305000000000000000e+02,9.989390686413532450e+00,9.709144895854219470e+00,1.019138960551771511e+01,1.321335255744673920e-01,9.980538555438616299e+01,6.510000000000000000e+02,1.012152421198799956e+01,9.857257160839065335e+00
1.310000000000000000e+02,9.987715791758066786e+00,9.707627096764271712e+00,1.018959927372702445e+01,1.320457586637177883e-01,9.977190281931456184e+01,6.510000000000000000e+02,1.011976155042178505e+01,9.855670033094348526e+00
1.315000000000000000e+02,9.986043675390430252e+00,9.706111973223517708e+00,1.018781179641060675e+01,1.319580450880391831e-01,9.973848121246865617e+01,6.510000000000000000e+02,1.011800172047846935e+01,9.854085630302391152e+00
1.320000000000000000e+02,9.984374339764560347e+00,9.704599516454939234e+00,1.018602716447026602e+01,1.318703944656063609e-01,9.970512075748551695e+01,6.510000000000000000e+02,1.011624473423016646e+01,9.852503945298952459e+00
1.325000000000000000e+02,9.982707763342931528e+00,9.703089717712192197e+00,1.018424536883587805e+01,1.317828038368364374e-01,9.967182099569433262e+01,6.510000000000000000e+02,1.011449056717976980e+01,9.850924959506095036e+00
1.330000000000000000e+02,9.981043933390921552e+00,9.701582568275664897e+00,1.018246640046282181e+01,1.316952814566181573e-01,9.963858164743766110e+01,6.510000000000000000e+02,1.011273921484754013e+01,9.849348651934302978e+00
1.335000000000000000e+02,9.979382845226156817e+00,9.700078059455607971e+00,1.018069025033383568e+01,1.316078287320248674e-01,9.960540259217766845e+01,6.510000000000000000e+02,1.011099067395818274e+01,9.847775016494132672e+00
1.340000000000000000e+02,9.977724502148578978e+00,9.698576182591441608e+00,1.017891690945860361e+01,1.315204384332812615e-01,9.957228386650179175e+01,6.510000000000000000e+02,1.010924494058185985e+01,9.846204063715296328e+00
1.345000000000000000e+02,9.976068892994664594e+00,9.697076929050037819e+00,1.017714636887364144e+01,1.314331073636313685e-01,9.953922521948705082e+01,6.510000000000000000e+02,1.010750200035829494e+01,9.844635785631034253e+00
1.350000000000000000e+02,9.974415995858697315e+00,9.695580290227741926e+00,1.017537861964233770e+01,1.313458180456636426e-01,9.950622618235992434e+01,6.510000000000000000e+02,1.010576181390436190e+01,9.843070177813032728e+00
1.355000000000000000e+02,9.972765759426275523e+00,9.694086257548608643e+00,1.017361365285471564e+01,1.312586637946693835e-01,9.947328572920631018e+01,6.510000000000000000e+02,1.010402442322094529e+01,9.841507095631605750e+00
1.360000000000000000e+02,9.971118206465897416e+00,9.692594822466190863e+00,1.017185145962819171e+01,1.311715961484626325e-01,9.944040427495181689e+01,6.510000000000000000e+02,1.010228980261435971e+01,9.839946610317433340e+00
1.365000000000000000e+02,9.969473354674549981e+00,9.691105976461638960e+00,1.017009203110612958e+01,1.310845901741851394e-01,9.940758213934697096e+01,6.510000000000000000e+02,1.010055794484873637e+01,9.838388764500365369e+00
1.370000000000000000e+02,9.967831195339137196e+00,9.689619711044112904e+00,1.016833535845863601e+01,1.309976457407313888e-01,9.937481912196565759e+01,6.510000000000000000e+02,1.009882884107986811e+01,9.836833549598406279e+00
1.375000000000000000e+02,9.966191687667517840e+00,9.688136017751453721e+00,1.016658143288264959e+01,1.309107958954176254e-01,9.934211439181510173e+01,6.510000000000000000e+02,1.009710248356293505e+01,9.835280891772100631e+00
1.380000000000000000e+02,9.964554844270432810e+00,9.686654888149485387e+00,1.016483024560185733e+01,1.308240185094235175e-01,9.930946816829229817e+01,6.510000000000000000e+02,1.009537886277985663e+01,9.833730825761008987e+00
1.385000000000000000e+02,9.962920667382601181e+00,9.685176313832135619e+00,1.016308178786614747e+01,1.307373022184318279e-01,9.927688046675073963e+01,6.510000000000000000e+02,1.009365796960103445e+01,9.832183365164169686e+00
1.390000000000000000e+02,9.961289148400608084e+00,9.683700286420867442e+00,1.016133605095295245e+01,1.306506468904256035e-01,9.924435108957659679e+01,6.510000000000000000e+02,1.009193979529103480e+01,9.830638501510181371e+00
1.395000000000000000e+02,9.959660278748161844e+00,9.682226797566190868e+00,1.015959302616535354e+01,1.305640523928190688e-01,9.921187983985113590e+01,6.510000000000000000e+02,1.009022433114098050e+01,9.829096226355343191e+00
1.400000000000000000e+02,9.958034038495886975e+00,9.680755838945126257e+00,1.015785270483204528e+01,1.304775219740879899e-01,9.917946629558321092e+01,6.510000000000000000e+02,1.008851156046997666e+01,9.827556516521799068e+00
1.405000000000000000e+02,9.956410411701250851e+00,9.679287402262987783e+00,1.015611507830950444e+01,1.303910577091123291e-01,9.914711011416356712e+01,6.510000000000000000e+02,1.008680146941036426e+01,9.826019353992137439e+00
1.410000000000000000e+02,9.954789408692816366e+00,9.677821479252633807e+00,1.015438013798084071e+01,1.303046538724036696e-01,9.911481147424346716e+01,6.510000000000000000e+02,1.008509406256522034e+01,9.824484754820412391e+00
1.415000000000000000e+02,9.953171019479722048e+00,9.676358061674852351e+00,1.015264787525471846e+01,1.302183093780406864e-01,9.908257015110829968e+01,6.510000000000000000e+02,1.008338932885776451e+01,9.822952710101681362e+00
1.420000000000000000e+02,9.951555233363535535e+00,9.674897141317424953e+00,1.015091828156686837e+01,1.301320226783690970e-01,9.905038590601154169e+01,6.510000000000000000e+02,1.008168725604190641e+01,9.821423210685166438e+00
1.425000000000000000e+02,9.949942045713813243e+00,9.673438709995869189e+00,1.014919134837790082e+01,1.300457960088504394e-01,9.901825862212317020e+01,6.510000000000000000e+02,1.007998784172266404e+01,9.819896249704964220e+00
1.430000000000000000e+02,9.948331358320023909e+00,9.671982759553058528e+00,1.014746706717579450e+01,1.299597228707475571e-01,9.898618634450218678e+01,6.510000000000000000e+02,1.007829108119077155e+01,9.818371635449278045e+00
1.435000000000000000e+02,9.946723216431832881e+00,9.670529281858959436e+00,1.014574542947457125e+01,1.298736983543040402e-01,9.895416992182823890e+01,6.510000000000000000e+02,1.007659691478613695e+01,9.816849518077527037e+00
1.440000000000000000e+02,9.945117648004345057e+00,9.669078268810791243e+00,1.014402642681413624e+01,1.297877333779288989e-01,9.892220988838286644e+01,6.510000000000000000e+02,1.007490538138227443e+01,9.815329914626417462e+00
1.445000000000000000e+02,9.943514644729638974e+00,9.667629712332924896e+00,1.014231005076041114e+01,1.297018278084315079e-01,9.889030605408962060e+01,6.510000000000000000e+02,1.007321647253806951e+01,9.813812816921206661e+00
1.450000000000000000e+02,9.941914198326685437e+00,9.666183604377934557e+00,1.014059629290598075e+01,1.296159815104464819e-01,9.885845822955263884e+01,6.510000000000000000e+02,1.007153017983713106e+01,9.812298216816238039e+00
1.455000000000000000e+02,9.940316300540885663e+00,9.664739936923574248e+00,1.013888514486973236e+01,1.295301943503108788e-01,9.882666622604726570e+01,6.510000000000000000e+02,1.006984649489119654e+01,9.810786106190574785e+00
1.460000000000000000e+02,9.938720943143939834e+00,9.663298701975140403e+00,1.013717659829604401e+01,1.294444661931221929e-01,9.879492985551598849e+01,6.510000000000000000e+02,1.006816540933706250e+01,9.809276476950817170e+00
1.465000000000000000e+02,9.937128106996508947e+00,9.661859891565022451e+00,1.013547064485443805e+01,1.293587903410042539e-01,9.876324871149849116e+01,6.510000000000000000e+02,1.006648689733751212e+01,9.807769316655503999e+00
1.470000000000000000e+02,9.935537761935405499e+00,9.660423497752331556e+00,1.013376727624083351e+01,1.292731642582236884e-01,9.873162216984174222e+01,6.510000000000000000e+02,1.006481092619362983e+01,9.806264597677181172e+00
1.475000000000000000e+02,9.933949930747436596e+00,9.658989512622678575e+00,1.013206648417849998e+01,1.291875989163468741e-01,9.870005066231077251e+01,6.510000000000000000e+02,1.006313752966378416e+01,9.804762331831089028e+00
1.480000000000000000e+02,9.932364566964151820e+00,9.657557928288388993e+00,1.013036826041372329e+01,1.291021347514133277e-01,9.866853325228235860e+01,6.510000000000000000e+02,1.006146670171556501e+01,9.803262432212738631e+00
1.485000000000000000e+02,9.930781697039185119e+00,9.656128736888611286e+00,1.012867259672034947e+01,1.290167311366872127e-01,9.863707043116166062e+01,6.510000000000000000e+02,1.005979842817587233e+01,9.801764965902497906e+00
1.490000000000000000e+02,9.929201286510611624e+00,9.654701930588135639e+00,1.012697948489759270e+01,1.289313980759911882e-01,9.860566149345382314e+01,6.510000000000000000e+02,1.005813268458660481e+01,9.800269888434620214e+00
1.495000000000000000e+02,9.927623359585806995e+00,9.653277501578747533e+00,1.012528891676980969e+01,1.288461230251798373e-01,9.857430689321240891e+01,6.510000000000000000e+02,1.005646948261098750e+01,9.798777236560628268e+00
1.500000000000000000e+02,9.926047908245703155e+00,9.651855442078351999e+00,1.012360088418831694e+01,1.287609058491906433e-01,9.854300644766401263e+01,6.510000000000000000e+02,1.005480881409489413e+01,9.797287002396513955e+00
1.505000000000000000e+02,9.924474911816702161e+00,9.650435744331268495e+00,1.012191537902892158e+01,1.286757350017704860e-01,9.851175972005738402e+01,6.510000000000000000e+02,1.005315064681847304e+01,9.795799176814931286e+00
1.510000000000000000e+02,9.922904367235203082e+00,9.649018400608060375e+00,1.012023239319224466e+01,1.285906147597278559e-01,9.848056662749978329e+01,6.510000000000000000e+02,1.005149498199493152e+01,9.794313752475474644e+00
1.515000000000000000e+02,9.921336274344039197e+00,9.647603403204552563e+00,1.011855191860543357e+01,1.285055519925328293e-01,9.844942714550776941e+01,6.510000000000000000e+02,1.004984182633657319e+01,9.792830722351505202e+00
1.520000000000000000e+02,9.919770625227100069e+00,9.646190744442741050e+00,1.011687394722018674e+01,1.284205465651025724e-01,9.841834109389851903e+01,6.510000000000000000e+02,1.004819117179220278e+01,9.791350078661995582e+00
1.525000000000000000e+02,9.918207397583838514e+00,9.644780416669970435e+00,1.011519847101354230e+01,1.283355947313701007e-01,9.838730800636180618e+01,6.510000000000000000e+02,1.004654299231520831e+01,9.789871802852466942e+00
1.530000000000000000e+02,9.916646568050243360e+00,9.643372412260852400e+00,1.011352548198856027e+01,1.282507229234200186e-01,9.835632740355306680e+01,6.510000000000000000e+02,1.004489729097366535e+01,9.788395845126823147e+00
1.535000000000000000e+02,9.915088086885660346e+00,9.641966723614149970e+00,1.011185497217264917e+01,1.281659696360981926e-01,9.832539828647469449e+01,6.510000000000000000e+02,1.004325405652175895e+01,9.786922117249559960e+00
1.540000000000000000e+02,9.913532004660368102e+00,9.640563343154786580e+00,1.011018693361844178e+01,1.280812604409549971e-01,9.829452161670155874e+01,6.510000000000000000e+02,1.004161326510132390e+01,9.785450744219412300e+00
1.545000000000000000e+02,9.911978284851276300e+00,9.639162263333938441e+00,1.010852135840482546e+01,1.279966806499915066e-01,9.826369666962067129e+01,6.510000000000000000e+02,1.003997496550126733e+01,9.783981604201285265e+00
1.550000000000000000e+02,9.910426959885917597e+00,9.637763476627998926e+00,1.010685823863512667e+01,1.279121610366835138e-01,9.823292404817472345e+01,6.510000000000000000e+02,1.003833912092260050e+01,9.782514798849234694e+00
1.555000000000000000e+02,9.908878020454704227e+00,9.636366975538477320e+00,1.010519756643659051e+01,1.278276944830944450e-01,9.820220354372717964e+01,6.510000000000000000e+02,1.003670571493779740e+01,9.781050325971609283e+00
1.560000000000000000e+02,9.907331453744220084e+00,9.634972752592029011e+00,1.010353933396224413e+01,1.277432763186778508e-01,9.817153487899419417e+01,6.510000000000000000e+02,1.003507473006289707e+01,9.779588177425543094e+00
1.565000000000000000e+02,9.905787260813328388e+00,9.633580800340801886e+00,1.010188353339035672e+01,1.276589141847126185e-01,9.814091805486245335e+01,6.510000000000000000e+02,1.003344617499804059e+01,9.778128346628616185e+00
1.570000000000000000e+02,9.904245433998816850e+00,9.632191111362166325e+00,1.010023015692350690e+01,1.275746079458950077e-01,9.811035289747894694e+01,6.510000000000000000e+02,1.003182004194471055e+01,9.776670826052921370e+00
1.575000000000000000e+02,9.902705944991852860e+00,9.630803678259697520e+00,1.009857919678913873e+01,1.274903699626814546e-01,9.807983882741021375e+01,6.510000000000000000e+02,1.003019631495453368e+01,9.775215575029172044e+00
1.580000000000000000e+02,9.901168796757227497e+00,9.629418493659692047e+00,1.009693064523876593e+01,1.274061936970000974e-01,9.804937588007132376e+01,6.510000000000000000e+02,1.002857499045422607e+01,9.773762603060227150e+00
1.585000000000000000e+02,9.899633991809857037e+00,9.628035550214738336e+00,1.009528449454996313e+01,1.273220729060791367e-01,9.801896408204626709e+01,6.510000000000000000e+02,1.002695606471593592e+01,9.772311918903778150e+00
1.590000000000000000e+02,9.898101522585971423e+00,9.626654840601643670e+00,1.009364073702309739e+01,1.272380074551537066e-01,9.798860326195988080e+01,6.510000000000000000e+02,1.002533953004112455e+01,9.770863515130818300e+00
1.595000000000000000e+02,9.896571356419157084e+00,9.625276357522556836e+00,1.009199936498387551e+01,1.271540111944310658e-01,9.795829275525895241e+01,6.510000000000000000e+02,1.002372536761358823e+01,9.769417345224724158e+00
1.600000000000000000e+02,9.895043486646514452e+00,9.623900093704085279e+00,1.009036037078198333e+01,1.270700721800420707e-01,9.792803240586947311e+01,6.510000000000000000e+02,1.002211355882655752e+01,9.767973414466473159e+00
1.605000000000000000e+02,9.893517918710983849e+00,9.622526041897733862e+00,1.008872374679333106e+01,1.269861745725116564e-01,9.789782229638787214e+01,6.510000000000000000e+02,1.002050409328349545e+01,9.766531744138472249e+00
1.610000000000000000e+02,9.891994656522918206e+00,9.621154194879020238e+00,1.008708948541550932e+01,1.269023317562064657e-01,9.786766248648312683e+01,6.510000000000000000e+02,1.001889698827912412e+01,9.765092324766710519e+00
1.615000000000000000e+02,9.890473692641146286e+00,9.619784545448393231e+00,1.008545757907142537e+01,1.268185435974781838e-01,9.783755280782678199e+01,6.510000000000000000e+02,1.001729223623862453e+01,9.763655149043669823e+00
1.620000000000000000e+02,9.888955019648797418e+00,9.618417086430770979e+00,1.008382802020870628e+01,1.267348099621859736e-01,9.780749309269329217e+01,6.510000000000000000e+02,1.001568982961098264e+01,9.762220209686612193e+00
1.625000000000000000e+02,9.887438630153365438e+00,9.617051810674828616e+00,1.008220080129835416e+01,1.266511307159690070e-01,9.777748317396068956e+01,6.510000000000000000e+02,1.001408976086933400e+01,9.760787499437396875e+00
1.630000000000000000e+02,9.885924516786328553e+00,9.615688711053843818e+00,1.008057591483535553e+01,1.265675057255486458e-01,9.774752288510259746e+01,6.510000000000000000e+02,1.001249202251187853e+01,9.759357011060780351e+00
1.635000000000000000e+02,9.884412672203412242e+00,9.614327780464838824e+00,1.007895335333887132e+01,1.264839348563323307e-01,9.771761206019212409e+01,6.510000000000000000e+02,1.001089660705974360e+01,9.757928737347079107e+00
1.640000000000000000e+02,9.882903084420851414e+00,9.612969011829438415e+00,1.007733310935315174e+01,1.264004139592967424e-01,9.768775044070426361e+01,6.510000000000000000e+02,1.000930349838014877e+01,9.756502670461555837e+00
1.645000000000000000e+02,9.881395692669132202e+00,9.611612398093010157e+00,1.007571517544405992e+01,1.263169956342439504e-01,9.765793681848616359e+01,6.510000000000000000e+02,1.000771268830337668e+01,9.755078697034887725e+00
1.650000000000000000e+02,9.879890538584746196e+00,9.610257932224309130e+00,1.007409954420258735e+01,1.262336422477434161e-01,9.762817198685152675e+01,6.510000000000000000e+02,1.000612418083248834e+01,9.753656896337002280e+00
1.655000000000000000e+02,9.878387609877057329e+00,9.608905607216419398e+00,1.007248620824369212e+01,1.261503378593718250e-01,9.759845567871461469e+01,6.510000000000000000e+02,1.000453794773643068e+01,9.752237272017685754e+00
1.660000000000000000e+02,9.876886867576779139e+00,9.607555416086327682e+00,1.007087516020576956e+01,1.260670660107377217e-01,9.756878710004318123e+01,6.510000000000000000e+02,1.000295393358751639e+01,9.750819801566040113e+00
1.665000000000000000e+02,9.875388350564984208e+00,9.606207351874099132e+00,1.006926639275088142e+01,1.259838474553895971e-01,9.753916700429425646e+01,6.510000000000000000e+02,1.000137219802037336e+01,9.749404503109595055e+00
1.670000000000000000e+02,9.873892051664034497e+00,9.604861407643614513e+00,1.006765989856386945e+01,1.259006820604997579e-01,9.750959522965750637e+01,6.510000000000000000e+02,9.999792733724534699e+00,9.747991369603536072e+00
1.675000000000000000e+02,9.872397927895780967e+00,9.603517576482992979e+00,1.006605567035467530e+01,1.258176120540719645e-01,9.748007091822388759e+01,6.510000000000000000e+02,9.998215539949852015e+00,9.746580315841708142e+00
1.680000000000000000e+02,9.870905947520281387e+00,9.602175851503627513e+00,1.006445370085489444e+01,1.257346369078785331e-01,9.745059342370961986e+01,6.510000000000000000e+02,9.996640584428160281e+00,9.745171310612402493e+00
1.685000000000000000e+02,9.869416133841840022e+00,9.600836225838547122e+00,1.006285398282068044e+01,1.256517092600940022e-01,9.742116317497757905e+01,6.510000000000000000e+02,9.995067843101933747e+00,9.743764424581744521e+00
1.690000000000000000e+02,9.867928500863055064e+00,9.599498692645422437e+00,1.006125650903061164e+01,1.255688316621534906e-01,9.739178042963037285e+01,6.510000000000000000e+02,9.993497332525208776e+00,9.742359669200901351e+00
1.695000000000000000e+02,9.866443050516519264e+00,9.598163245104847974e+00,1.005966127228735729e+01,1.254860065192808516e-01,9.736244520691785453e+01,6.510000000000000000e+02,9.991929057035799033e+00,9.740957043997237719e+00
1.700000000000000000e+02,9.864959730588715558e+00,9.596829876420903460e+00,1.005806826541587817e+01,1.254032676767755927e-01,9.733315646568098600e+01,6.510000000000000000e+02,9.990362998265490901e+00,9.739556462911940216e+00
1.705000000000000000e+02,9.863478553837902396e+00,9.595498579820070262e+00,1.005647748126431118e+01,1.253206022934063579e-01,9.730391443537942564e+01,6.510000000000000000e+02,9.988799156131308976e+00,9.738157951544495816e+00
1.710000000000000000e+02,9.861999512219798092e+00,9.594169348552046728e+00,1.005488891270413454e+01,1.252380141051309681e-01,9.727471893920052537e+01,6.510000000000000000e+02,9.987237526324928893e+00,9.736761498114667290e+00
1.715000000000000000e+02,9.860522625256921359e+00,9.592842175889906287e+00,1.005330255262992978e+01,1.251554778135486878e-01,9.724557033683038298e+01,6.510000000000000000e+02,9.985678103070471323e+00,9.735367147443373170e+00
1.720000000000000000e+02,9.859047886003438066e+00,9.591517055128504055e+00,1.005171839395899269e+01,1.250729932863088867e-01,9.721646847215843934e+01,6.510000000000000000e+02,9.984120879289745787e+00,9.733974892717128569e+00
1.725000000000000000e+02,9.857575287536182174e+00,9.590193979586144835e+00,1.005013642963129783e+01,1.249905603935618087e-01,9.718741318963152764e+01,6.510000000000000000e+02,9.982565847929743441e+00,9.732584727142619130e+00
1.730000000000000000e+02,9.856104822954920408e+00,9.588872942603872573e+00,1.004855665260998521e+01,1.249081790029675509e-01,9.715840433425709932e+01,6.510000000000000000e+02,9.981013001957888875e+00,9.731196643951953718e+00
1.735000000000000000e+02,9.854636411900203896e+00,9.587553937544992522e+00,1.004697905588023588e+01,1.248258952314776904e-01,9.712944031486966878e+01,6.510000000000000000e+02,9.979462307131681698e+00,9.729810516668727871e+00
1.740000000000000000e+02,9.853170115968170606e+00,9.586236957795128077e+00,1.004540363245005707e+01,1.247436659806262504e-01,9.710052231641050469e+01,6.510000000000000000e+02,9.977913781948796412e+00,9.728426449987544800e+00
1.745000000000000000e+02,9.851705933385824565e+00,9.584921996762560070e+00,1.004383037535072987e+01,1.246614878008115435e-01,9.707165028445017185e+01,6.510000000000000000e+02,9.976367421186637330e+00,9.727044445585013577e+00
1.750000000000000000e+02,9.850243857343226495e+00,9.583609047878905329e+00,1.004225927763524417e+01,1.245793605611152655e-01,9.704282406620576751e+01,6.510000000000000000e+02,9.974823217904340567e+00,9.725664496782110646e+00
1.755000000000000000e+02,9.848783872105267179e+00,9.582298104595974308e+00,1.004069033237935216e+01,1.244972997111534613e-01,9.701404333707618832e+01,6.510000000000000000e+02,9.973281171816420709e+00,9.724286572394113648e+00
1.760000000000000000e+02,9.847325965792178337e+00,9.580989160388639903e+00,1.003912353268056279e+01,1.244153140261897439e-01,9.698530784692907503e+01,6.510000000000000000e+02,9.971741279818367332e+00,9.722910651765987566e+00
1.765000000000000000e+02,9.845870145730193812e+00,9.579682208754141115e+00,1.003755887165912597e+01,1.243333788793789113e-01,9.695661771568467202e+01,6.510000000000000000e+02,9.970203524609573265e+00,9.721536766850814359e+00
1.770000000000000000e+02,9.844416405198407105e+00,9.578377243211688707e+00,1.003599634245737704e+01,1.242514941420823360e-01,9.692797279273607103e+01,6.510000000000000000e+02,9.968667899340488248e+00,9.720164911056325963e+00
1.775000000000000000e+02,9.842964737497929661e+00,9.577074257302122362e+00,1.003443593824017910e+01,1.241696596835141914e-01,9.689937292801360513e+01,6.510000000000000000e+02,9.967134397181443006e+00,9.718795077814416317e+00
1.780000000000000000e+02,9.841515135952496607e+00,9.575773244588836164e+00,1.003287765219429950e+01,1.240878753744396462e-01,9.687081797199702748e+01,6.510000000000000000e+02,9.965603011326935601e+00,9.717427260578055837e+00
1.785000000000000000e+02,9.840067593907134480e+00,9.574474198655998691e+00,1.003132147752786096e+01,1.240061410862711294e-01,9.684230777568845383e+01,6.510000000000000000e+02,9.964073734993403875e+00,9.716061452820863309e+00
1.790000000000000000e+02,9.838622083692817100e+00,9.573177113110279635e+00,1.002976740747183904e+01,1.239244530208741674e-01,9.681384177578451045e+01,6.510000000000000000e+02,9.962546536713691836e+00,9.714697630671944140e+00
1.795000000000000000e+02,9.837178609415909492e+00,9.571881981579831944e+00,1.002821543527905312e+01,1.238428129172035042e-01,9.678542003586117914e+01,6.510000000000000000e+02,9.961021422333113051e+00,9.713335796498705932e+00
1.800000000000000000e+02,9.835737174821570505e+00,9.570588797713892149e+00,1.002666555422320194e+01,1.237612224464217925e-01,9.675704261234844239e+01,6.510000000000000000e+02,9.959498397267992686e+00,9.711975952375148324e+00
1.805000000000000000e+02,9.834297773342457916e+00,9.569297555183922555e+00,1.002511775760084767e+01,1.236796814805179168e-01,9.672870935837956097e+01,6.510000000000000000e+02,9.957977454822977137e+00,9.710618091861940471e+00
1.810000000000000000e+02,9.832860398432773152e+00,9.568008247682449507e+00,1.002357203872941227e+01,1.235981898909429277e-01,9.670042012761183514e+01,6.510000000000000000e+02,9.956458588323716441e+00,9.709262208541829864e+00
1.815000000000000000e+02,9.831425039093590001e+00,9.566720868923034971e+00,1.002202839094852393e+01,1.235167428896469660e-01,9.667217468509046796e+01,6.510000000000000000e+02,9.954941781983237092e+00,9.707908296203942911e+00
1.820000000000000000e+02,9.829991682440008205e+00,9.565435412640816537e+00,1.002048680761923727e+01,1.234353337031024456e-01,9.664397275844612523e+01,6.510000000000000000e+02,9.953427016143109540e+00,9.706556348736905093e+00
1.825000000000000000e+02,9.828560317667554003e+00,9.564151872592399073e+00,1.001894728212355545e+01,1.233539541147194579e-01,9.661581411602507785e+01,6.510000000000000000e+02,9.951914271782273502e+00,9.705206363552836279e+00
1.830000000000000000e+02,9.827130941502787209e+00,9.562870242555069566e+00,1.001740980786503599e+01,1.232726114046456267e-01,9.658769867816397436e+01,6.510000000000000000e+02,9.950403552907433280e+00,9.703858330098141138e+00
1.835000000000000000e+02,9.825703543291965048e+00,9.561590516327383327e+00,1.001587437826897897e+01,1.231913044326670842e-01,9.655962621814809665e+01,6.510000000000000000e+02,9.948894847724631063e+00,9.702512238859299032e+00
1.840000000000000000e+02,9.824278132843099698e+00,9.560312687728472980e+00,1.001434098678159046e+01,1.231100460773882493e-01,9.653159691490427008e+01,6.510000000000000000e+02,9.947388178920487434e+00,9.701168086765711962e+00
1.845000000000000000e+02,9.822854703759508865e+00,9.559036750598787435e+00,1.001280962686993981e+01,1.230288362113008543e-01,9.650361062570982540e+01,6.510000000000000000e+02,9.945883539970809650e+00,9.699825867548209857e+00
1.850000000000000000e+02,9.821433242874725522e+00,9.557762698799326273e+00,1.001128029202289049e+01,1.229476655431932797e-01,9.647566707270728159e+01,6.510000000000000000e+02,9.944380908417919329e+00,9.698485577331531715e+00
1.855000000000000000e+02,9.820013744815570433e+00,9.556490526211952385e+00,1.000975297575012846e+01,1.228665352693824736e-01,9.644776613385580788e+01,6.510000000000000000e+02,9.942880280084951394e+00,9.697147209546187696e+00
1.860000000000000000e+02,9.818596176158985500e+00,9.555220226739184142e+00,1.000822767158227222e+01,1.227855209517653839e-01,9.641990715463923323e+01,6.510000000000000000e+02,9.941381697110749371e+00,9.695810655207219853e+00
1.865000000000000000e+02,9.817180518889708551e+00,9.553951794304005318e+00,1.000670437307103278e+01,1.227046295653216462e-01,9.639208976658437678e+01,6.510000000000000000e+02,9.939885148455031683e+00,9.694475889324387197e+00
1.870000000000000000e+02,9.815766787301637208e+00,9.552685222850415769e+00,1.000518307378868244e+01,1.226237872581096983e-01,9.636431421589541912e+01,6.510000000000000000e+02,9.938390574559747392e+00,9.693143000043527024e+00
1.875000000000000000e+02,9.814354978135000351e+00,9.551420506341937511e+00,1.000366376732866591e+01,1.225429867114799787e-01,9.633658042043542480e+01,6.510000000000000000e+02,9.936897964846478359e+00,9.691811991423520567e+00
1.880000000000000000e+02,9.812945077050237330e+00,9.550157638763062451e+00,1.000214644730490754e+01,1.224622644942003763e-01,9.630888809142955154e+01,6.510000000000000000e+02,9.935407341544436832e+00,9.690482812556037828e+00
1.885000000000000000e+02,9.811537089030258230e+00,9.548896614118490334e+00,1.000063110735195870e+01,1.223816086312625173e-01,9.628123730754754206e+01,6.510000000000000000e+02,9.933918697661521691e+00,9.689155480398996545e+00
1.890000000000000000e+02,9.810131025813635830e+00,9.547637426433134067e+00,9.999117741124855741e+00,1.223010000345598203e-01,9.625362827824075396e+01,6.510000000000000000e+02,9.932432025848195067e+00,9.687830025779076593e+00
1.895000000000000000e+02,9.808726881210787951e+00,9.546380069752071762e+00,9.997606342299929949e+00,1.222204385793898701e-01,9.622606086579365581e+01,6.510000000000000000e+02,9.930947319790178085e+00,9.686506442631397817e+00
1.900000000000000000e+02,9.807324649052134191e+00,9.545124538140440151e+00,9.996096904572896236e+00,1.221399241405246305e-01,9.619853493297463842e+01,6.510000000000000000e+02,9.929464573192658960e+00,9.685184724911611198e+00
1.905000000000000000e+02,9.805924323188666136e+00,9.543870825683303138e+00,9.994589421660254658e+00,1.220594565938433879e-01,9.617105034304707090e+01,6.510000000000000000e+02,9.927983779782509899e+00,9.683864866594820597e+00
1.910000000000000000e+02,9.804525883006963483e+00,9.542618926485696207e+00,9.993083887299347268e+00,1.219790237232357966e-01,9.614360667278195649e+01,6.510000000000000000e+02,9.926504906730199806e+00,9.682546859283727159e+00
1.915000000000000000e+02,9.803129300449803907e+00,9.541368834672459442e+00,9.991580295246812682e+00,1.218987018733586614e-01,9.611620337485588550e+01,6.510000000000000000e+02,9.925028002323163179e+00,9.681230598576446411e+00
1.920000000000000000e+02,9.801734594005830914e+00,9.540120544388319246e+00,9.990078639279861505e+00,1.218184511089235589e-01,9.608884078636121728e+01,6.510000000000000000e+02,9.923553045114754667e+00,9.679916142896907161e+00
1.925000000000000000e+02,9.800341769482272980e+00,9.538874049797708921e+00,9.988578913195910403e+00,1.217382467159024428e-01,9.606151899937238170e+01,6.510000000000000000e+02,9.922080016198174590e+00,9.678603522766369593e+00
1.930000000000000000e+02,9.798950820830185648e+00,9.537629345084660315e+00,9.987081110812551898e+00,1.216580885714098476e-01,9.603423787956340618e+01,6.510000000000000000e+02,9.920608909401593678e+00,9.677292732258775843e+00
1.935000000000000000e+02,9.797561742020446829e+00,9.536386424452622634e+00,9.985585225966959300e+00,1.215779765518265748e-01,9.600699729308517760e+01,6.510000000000000000e+02,9.919139718572273168e+00,9.675983765468620490e+00
1.940000000000000000e+02,9.796174517202812737e+00,9.535145282124654287e+00,9.984091252516849480e+00,1.214979223403992448e-01,9.597979691662679613e+01,6.510000000000000000e+02,9.917672439543212093e+00,9.674676594862413381e+00
1.945000000000000000e+02,9.794789124694641913e+00,9.533905912343303868e+00,9.982599184339086662e+00,1.214179446510608162e-01,9.595263631451972230e+01,6.510000000000000000e+02,9.916207069345702507e+00,9.673371180043581319e+00
1.950000000000000000e+02,9.793405548421883822e+00,9.532668309370670556e+00,9.981109015330792644e+00,1.213380645869581304e-01,9.592551516177823601e+01,6.510000000000000000e+02,9.914743613008841550e+00,9.672067483834926094e+00
1.955000000000000000e+02,9.792023814751178890e+00,9.531432467487627846e+00,9.979620739408256114e+00,1.212582350079741411e-01,9.589843394821147626e+01,6.510000000000000000e+02,9.913282049759153836e+00,9.670765579743203944e+00
1.960000000000000000e+02,9.790643921109012382e+00,9.530198380994487906e+00,9.978134350507787076e+00,1.211784509072070387e-01,9.587139260691314746e+01,6.510000000000000000e+02,9.911822372016219518e+00,9.669465470201805246e+00
1.965000000000000000e+02,9.789265861583986705e+00,9.528966044210783082e+00,9.976649842585636918e+00,1.210987121636110386e-01,9.584439100686135760e+01,6.510000000000000000e+02,9.910364573747598271e+00,9.668167149420375139e+00
1.970000000000000000e+02,9.787889605613630195e+00,9.527735451474987016e+00,9.975167209616749631e+00,1.210190247075701997e-01,9.581742853602051468e+01,6.510000000000000000e+02,9.908908630321199951e+00,9.666870580906058663e+00
1.975000000000000000e+02,9.786515170223974991e+00,9.526506597144631883e+00,9.973686445595832950e+00,1.209393828060042891e-01,9.579050551133749991e+01,6.510000000000000000e+02,9.907454553029978683e+00,9.665575787417971299e+00
1.980000000000000000e+02,9.785142551341719397e+00,9.525279475596121870e+00,9.972207544537385004e+00,1.208597859011379949e-01,9.576362183792639371e+01,6.510000000000000000e+02,9.906002337242856726e+00,9.664282765440580292e+00
1.985000000000000000e+02,9.783771743132414045e+00,9.524054081224830881e+00,9.970730500474688895e+00,1.207802338723100166e-01,9.573677738661051251e+01,6.510000000000000000e+02,9.904551977004723895e+00,9.662991509260104195e+00
1.990000000000000000e+02,9.782402739780602374e+00,9.522830408444788119e+00,9.969255307460423765e+00,1.207007265981315663e-01,9.570997202866834641e+01,6.510000000000000000e+02,9.903103466378732733e+00,9.661702013182470239e+00
1.995000000000000000e+02,9.781035535489996491e+00,9.521608451688793551e+00,9.967781959567483696e+00,1.206212639587134899e-01,9.568320563583708349e+01,6.510000000000000000e+02,9.901656799448710800e+00,9.660414271531283958e+00
2.000000000000000000e+02,9.779670124483127225e+00,9.520388205408300664e+00,9.966310450885670136e+00,1.205418458332251641e-01,9.565647808030468013e+01,6.510000000000000000e+02,9.900211970316350474e+00,9.659128278649902200e+00
2.005000000000000000e+02,9.778306497395483632e+00,9.519169664073427128e+00,9.964840775524477223e+00,1.204624757188890866e-01,9.562978916506305893e+01,6.510000000000000000e+02,9.898768973114373537e+00,9.657844021676593727e+00
2.010000000000000000e+02,9.776944625752561180e+00,9.517952822172658145e+00,9.963372927613404428e+00,1.203831447529681714e-01,9.560313831657248329e+01,6.510000000000000000e+02,9.897327770505528477e+00,9.656561480999592106e+00
2.015000000000000000e+02,9.775584529821779611e+00,9.516737674212944142e+00,9.961906901300226380e+00,1.203038574807956673e-01,9.557652591781565832e+01,6.510000000000000000e+02,9.895888387302575140e+00,9.655280672340984083e+00
2.020000000000000000e+02,9.774226204257844941e+00,9.515524214719778939e+00,9.960442690751666106e+00,1.202246142364928605e-01,9.554995184986904633e+01,6.510000000000000000e+02,9.894450818494338051e+00,9.654001590021351831e+00
2.025000000000000000e+02,9.772869639281173804e+00,9.514312438236698810e+00,9.958980290153251147e+00,1.201454161755561717e-01,9.552341590741171728e+01,6.510000000000000000e+02,9.893015055456729101e+00,9.652724223105616730e+00
2.030000000000000000e+02,9.771514814818518246e+00,9.513102339325619994e+00,9.957519693709949493e+00,1.200662676575184468e-01,9.549691768484700560e+01,6.510000000000000000e+02,9.891581082476037068e+00,9.651448547160999425e+00
2.035000000000000000e+02,9.770161695403643876e+00,9.511893912566467435e+00,9.956060895644149866e+00,1.199872258890573723e-01,9.547045648870916068e+01,6.510000000000000000e+02,9.890148921292702511e+00,9.650174469514585240e+00
2.040000000000000000e+02,9.768810276293235617e+00,9.510687152557380841e+00,9.954603890196771943e+00,1.199082650136110012e-01,9.544403220623088657e+01,6.510000000000000000e+02,9.888718541306847243e+00,9.648902011279623991e+00
2.045000000000000000e+02,9.767460583025824761e+00,9.509482053914519284e+00,9.953148671628051503e+00,1.198293640367063401e-01,9.541764531744863120e+01,6.510000000000000000e+02,9.887289947062532391e+00,9.647631218989118906e+00
2.050000000000000000e+02,9.766112626353896431e+00,9.508278611272007907e+00,9.951695234216277441e+00,1.197505062710727819e-01,9.539129601438118300e+01,6.510000000000000000e+02,9.885863132624969296e+00,9.646362120082823566e+00
2.055000000000000000e+02,9.764766400703884131e+00,9.507076819281852664e+00,9.950243572258042235e+00,1.196716915986856949e-01,9.536498417408556350e+01,6.510000000000000000e+02,9.884438092302568535e+00,9.645094709105197950e+00
2.060000000000000000e+02,9.763421900520482311e+00,9.505876672613874590e+00,9.948793680068181544e+00,1.195929199015977329e-01,9.533870967405358954e+01,6.510000000000000000e+02,9.883014820422081570e+00,9.643828980618884827e+00
2.065000000000000000e+02,9.762079120266399457e+00,9.504678165955695590e+00,9.947345551979937639e+00,1.195141910630282828e-01,9.531247239220665790e+01,6.510000000000000000e+02,9.881593311329426754e+00,9.642564929203372159e+00
2.070000000000000000e+02,9.760738054422398946e+00,9.503481294012599889e+00,9.945899182344945189e+00,1.194355049653341994e-01,9.528627220689588739e+01,6.510000000000000000e+02,9.880173559387733562e+00,9.641302549457064330e+00
2.075000000000000000e+02,9.759398697487121410e+00,9.502286051507411457e+00,9.944454565532739210e+00,1.193568614926962257e-01,9.526010899689869404e+01,6.510000000000000000e+02,9.878755558979817053e+00,9.640041835994423991e+00
2.080000000000000000e+02,9.758061021145220337e+00,9.501092433180625463e+00,9.943011695931472715e+00,1.192782859234932796e-01,9.523398220188654761e+01,6.510000000000000000e+02,9.877339307068714547e+00,9.638782735221726128e+00
2.085000000000000000e+02,9.756725026944550905e+00,9.499900433790246623e+00,9.941570567946243386e+00,1.191997703319335744e-01,9.520789183665331734e+01,6.510000000000000000e+02,9.875924797276484313e+00,9.637525256612617497e+00
2.090000000000000000e+02,9.755390696556949237e+00,9.498710048111663085e+00,9.940131176001353097e+00,1.191213015285981641e-01,9.518183752694775990e+01,6.510000000000000000e+02,9.874511998085546693e+00,9.636269395028351781e+00
2.095000000000000000e+02,9.754058037856275121e+00,9.497521270937623328e+00,9.938693514537492391e+00,1.190428743445510751e-01,9.515581941180082026e+01,6.510000000000000000e+02,9.873100912200825974e+00,9.635015163511724268e+00
2.100000000000000000e+02,9.752727051980702555e+00,9.496334097078234393e+00,9.937257578013948489e+00,1.189644774410084094e-01,9.512983749732903505e+01,6.510000000000000000e+02,9.871691529421710243e+00,9.633762574539694867e+00
2.105000000000000000e+02,9.751397713281647839e+00,9.495148521360626148e+00,9.935823360907827251e+00,1.188861717906916637e-01,9.510389128443760853e+01,6.510000000000000000e+02,9.870283885072339558e+00,9.632511541490956120e+00
2.110000000000000000e+02,9.750070032360937944e+00,9.493964538629134253e+00,9.934390857713465195e+00,1.188079312720262681e-01,9.507798096047595493e+01,6.510000000000000000e+02,9.868877963632964878e+00,9.631262101088912786e+00
2.115000000000000000e+02,9.748744015951588793e+00,9.492782143745429835e+00,9.932960062943109847e+00,1.187297344592073700e-01,9.505210663839666552e+01,6.510000000000000000e+02,9.867473750410795219e+00,9.630014281492380590e+00
2.120000000000000000e+02,9.747419659779341217e+00,9.491601331588318757e+00,9.931530971126717233e+00,1.186515791197924052e-01,9.502626822108042859e+01,6.510000000000000000e+02,9.866071238899133178e+00,9.628768080659549256e+00
2.125000000000000000e+02,9.746096958518544184e+00,9.490422097053084372e+00,9.930103576811401211e+00,1.185734651397491179e-01,9.500046559147965297e+01,6.510000000000000000e+02,9.864670423658292719e+00,9.627523493378795649e+00
2.130000000000000000e+02,9.744775901913360627e+00,9.489244435052214044e+00,9.928677874561596894e+00,1.184953936444546191e-01,9.497469853682630969e+01,6.510000000000000000e+02,9.863271295557815677e+00,9.626280508268905578e+00
2.135000000000000000e+02,9.743456456222643780e+00,9.488068340514804078e+00,9.927253858959600663e+00,1.184173961340183878e-01,9.494896639401386551e+01,6.510000000000000000e+02,9.861873852356662695e+00,9.625039060088624865e+00
2.140000000000000000e+02,9.742138639320659266e+00,9.486893808387200977e+00,9.925831524604648237e+00,1.183394587852622248e-01,9.492326949525016744e+01,6.510000000000000000e+02,9.860478098105920353e+00,9.623799180535396403e+00
2.145000000000000000e+02,9.740822430244309160e+00,9.485720833631578586e+00,9.924410866112680196e+00,1.182615551779439278e-01,9.489760741298375990e+01,6.510000000000000000e+02,9.859083985422254059e+00,9.622560875066366037e+00
2.150000000000000000e+02,9.739507847847479027e+00,9.484549411227538585e+00,9.922991878117723985e+00,1.181836918060035907e-01,9.487198050329153887e+01,6.510000000000000000e+02,9.857691539653483659e+00,9.621324156041476172e+00
2.155000000000000000e+02,9.738194888793689330e+00,9.483379536171323565e+00,9.921574555270806783e+00,1.181058690738409911e-01,9.484638868843721582e+01,6.510000000000000000e+02,9.856300757867529683e+00,9.620089019719847201e+00
2.160000000000000000e+02,9.736883547876521661e+00,9.482211203475387151e+00,9.920158892239628656e+00,1.180280868686453266e-01,9.482083185419834592e+01,6.510000000000000000e+02,9.854911634745166182e+00,9.618855461007875363e+00
2.165000000000000000e+02,9.735573819906791826e+00,9.481044408168973092e+00,9.918744883708964011e+00,1.179503450774869872e-01,9.479530988675844583e+01,6.510000000000000000e+02,9.853524164984280631e+00,9.617623474829304797e+00
2.170000000000000000e+02,9.734265699710263675e+00,9.479879145295615928e+00,9.917332524380288561e+00,1.178726435880533691e-01,9.476982267266218685e+01,6.510000000000000000e+02,9.852138343298316059e+00,9.616393056122211291e+00
2.175000000000000000e+02,9.732959175403379959e+00,9.478715409919438173e+00,9.915921808972370854e+00,1.177949750693610548e-01,9.474436996622043239e+01,6.510000000000000000e+02,9.850754150472742054e+00,9.615164200334017863e+00
2.180000000000000000e+02,9.731654240685665869e+00,9.477553197116876049e+00,9.914512732220130076e+00,1.177173381686662385e-01,9.471895163196080603e+01,6.510000000000000000e+02,9.849371578854331233e+00,9.613936902516998728e+00
2.185000000000000000e+02,9.730350898329071185e+00,9.476392501982497052e+00,9.913105288875771137e+00,1.176397412424937949e-01,9.469356771333295342e+01,6.510000000000000000e+02,9.847990639571564842e+00,9.612711157086577529e+00
2.190000000000000000e+02,9.729049143227134877e+00,9.475233319626553907e+00,9.911699473708026176e+00,1.175621841802397677e-01,9.466821809847787961e+01,6.510000000000000000e+02,9.846611327407375214e+00,9.611486959046896317e+00
2.195000000000000000e+02,9.727748970289869845e+00,9.474075645175386029e+00,9.910295281502410347e+00,1.174846668691955920e-01,9.464290267592497230e+01,6.510000000000000000e+02,9.845233637159065410e+00,9.610264303420674281e+00
2.200000000000000000e+02,9.726450374443592395e+00,9.472919473771362675e+00,9.908892707060404703e+00,1.174071891988264366e-01,9.461762133458948654e+01,6.510000000000000000e+02,9.843857563642419706e+00,9.609043185244766860e+00
2.205000000000000000e+02,9.725153350631005722e+00,9.471764800572829657e+00,9.907491745200244893e+00,1.173297510574520391e-01,9.459237396377267260e+01,6.510000000000000000e+02,9.842483101688456415e+00,9.607823599573553253e+00
2.210000000000000000e+02,9.723857893811027608e+00,9.470611620754013416e+00,9.906092390756789712e+00,1.172523523342406532e-01,9.456716045315893382e+01,6.510000000000000000e+02,9.841110246145268192e+00,9.606605541476787025e+00
2.215000000000000000e+02,9.722563998958687392e+00,9.469459929504964180e+00,9.904694638580975763e+00,1.171749929189160877e-01,9.454198069281308392e+01,6.510000000000000000e+02,9.839738991877602814e+00,9.605389006039771971e+00
2.220000000000000000e+02,9.721271661065172154e+00,9.468309722031527542e+00,9.903298483540096342e+00,1.170976727006488860e-01,9.451683457318073067e+01,6.510000000000000000e+02,9.838369333765822233e+00,9.604173988364523851e+00
2.225000000000000000e+02,9.719980875137764542e+00,9.467160993555255644e+00,9.901903920517792557e+00,1.170203915693149160e-01,9.449172198508696852e+01,6.510000000000000000e+02,9.837001266707080305e+00,9.602960483568450556e+00
2.230000000000000000e+02,9.718691636199739747e+00,9.466013739313378750e+00,9.900510944413802861e+00,1.169431494150530021e-01,9.446664281973389166e+01,6.510000000000000000e+02,9.835634785614793429e+00,9.601748486784687842e+00
2.235000000000000000e+02,9.717403939290297998e+00,9.464867954558604524e+00,9.899119550144252599e+00,1.168659461278209050e-01,9.444159696869893139e+01,6.510000000000000000e+02,9.834269885418118307e+00,9.600537993162475914e+00
2.240000000000000000e+02,9.716117779464452653e+00,9.463723634559238818e+00,9.897729732640826228e+00,1.167887815978406602e-01,9.441658432393236922e+01,6.510000000000000000e+02,9.832906561062292994e+00,9.599328997866612312e+00
2.245000000000000000e+02,9.714833144321490366e+00,9.462580774599095079e+00,9.896341486851449432e+00,1.167116603689357796e-01,9.439160463367343823e+01,6.510000000000000000e+02,9.831544804690425465e+00,9.598121483952553490e+00
2.250000000000000000e+02,9.713550019891105336e+00,9.461439369977339808e+00,9.894954807739916092e+00,1.166345616685980774e-01,9.436665760990211993e+01,6.510000000000000000e+02,9.830184581559702650e+00,9.596915458222508022e+00
2.255000000000000000e+02,9.712268417589937641e+00,9.460299416008506768e+00,9.893569690285950458e+00,1.165575011641285519e-01,9.434174346639258601e+01,6.510000000000000000e+02,9.828825918754066748e+00,9.595710916425808534e+00
2.260000000000000000e+02,9.710988322372315906e+00,9.459160908022411718e+00,9.892186129485468271e+00,1.164804685895333564e-01,9.431686189681431642e+01,6.510000000000000000e+02,9.827468790961848555e+00,9.594507853782783258e+00
2.265000000000000000e+02,9.709709729746018425e+00,9.458023841364063600e+00,9.890804120349590889e+00,1.164034647380937926e-01,9.429201280252753747e+01,6.510000000000000000e+02,9.826113194484111801e+00,9.593306265007925049e+00
2.270000000000000000e+02,9.708432627708329932e+00,9.456888211393561505e+00,9.889423657905126674e+00,1.163264863413542988e-01,9.426719593817620080e+01,6.510000000000000000e+02,9.824759114049683717e+00,9.592106141366976146e+00
2.275000000000000000e+02,9.707157028585349678e+00,9.455754013486346921e+00,9.888044737194908507e+00,1.162495459538181730e-01,9.424241153454840969e+01,6.510000000000000000e+02,9.823406574539166769e+00,9.590907482631530812e+00
2.280000000000000000e+02,9.705882927556942263e+00,9.454621243032883982e+00,9.886667353276687109e+00,1.161726434675620229e-01,9.421765948653154510e+01,6.510000000000000000e+02,9.822055571024502996e+00,9.589710284089379755e+00
2.285000000000000000e+02,9.704610313898486496e+00,9.453489895438563551e+00,9.885291501224184429e+00,1.160957738851099430e-01,9.419293957333884748e+01,6.510000000000000000e+02,9.820706087783594995e+00,9.588514540013376219e+00
2.290000000000000000e+02,9.703339185459061156e+00,9.452359966123744073e+00,9.883917176126534088e+00,1.160189392771613648e-01,9.416825174233632367e+01,6.510000000000000000e+02,9.819358124736222493e+00,9.587320246181899819e+00
2.295000000000000000e+02,9.702069540741737441e+00,9.451231450523669864e+00,9.882544373088290257e+00,1.159421422430944731e-01,9.414359595373647949e+01,6.510000000000000000e+02,9.818011682984831623e+00,9.586127398498641483e+00
2.300000000000000000e+02,9.700801374987371162e+00,9.450104344088353869e+00,9.881173087229326413e+00,1.158653826748907295e-01,9.411897210385926371e+01,6.510000000000000000e+02,9.816666757662261489e+00,9.584935992312480835e+00
2.305000000000000000e+02,9.699534683452041506e+00,9.448978642282728657e+00,9.879803313685526334e+00,1.157886604666807234e-01,9.409438008938178655e+01,6.510000000000000000e+02,9.815323343918723964e+00,9.583746022985360824e+00
2.310000000000000000e+02,9.698269461406438197e+00,9.447854340586024691e+00,9.878435047606668462e+00,1.157119755109286413e-01,9.406981980732534510e+01,6.510000000000000000e+02,9.813981436917366352e+00,9.582557485895508265e+00
2.315000000000000000e+02,9.697005704136659077e+00,9.446731434492471990e+00,9.877068284158511347e+00,1.156353277014276759e-01,9.404529115507152426e+01,6.510000000000000000e+02,9.812641031838085226e+00,9.581370376435231151e+00
2.320000000000000000e+02,9.695743406943670095e+00,9.445609919510834729e+00,9.875703018521441834e+00,1.155587169317283253e-01,9.402079403035055805e+01,6.510000000000000000e+02,9.811302123875398351e+00,9.580184690011941839e+00
2.325000000000000000e+02,9.694482565143221819e+00,9.444489791164428993e+00,9.874339245891301076e+00,1.154821430957388567e-01,9.399632833123989428e+01,6.510000000000000000e+02,9.809964708238961606e+00,9.579000422047483809e+00
2.330000000000000000e+02,9.693223161190299919e+00,9.443371044991218710e+00,9.872976961478679314e+00,1.154055988218582046e-01,9.397189370487548388e+01,6.510000000000000000e+02,9.808628760012156889e+00,9.577817562368441173e+00
2.335000000000000000e+02,9.691965195404558031e+00,9.442253676543137075e+00,9.871616160509246285e+00,1.153290868064010821e-01,9.394749014719693037e+01,6.510000000000000000e+02,9.807294282210959224e+00,9.576636108598158614e+00
2.340000000000000000e+02,9.690708667581988678e+00,9.441137681386807756e+00,9.870256838223481211e+00,1.152526094472713786e-01,9.392311764393309659e+01,6.510000000000000000e+02,9.805961277029259904e+00,9.575456058134717452e+00
2.345000000000000000e+02,9.689453576566217308e+00,9.440023055102967575e+00,9.868898989876612404e+00,1.151761686000975088e-01,9.389877616224525525e+01,6.510000000000000000e+02,9.804629745166316468e+00,9.574277407966119924e+00
2.350000000000000000e+02,9.688199917746519674e+00,9.438909793286663685e+00,9.867542610738894382e+00,1.150997641597817644e-01,9.387446560193329503e+01,6.510000000000000000e+02,9.803299681906301188e+00,9.573100153586738159e+00
2.355000000000000000e+02,9.686947656348033675e+00,9.437797891547177187e+00,9.866187696095089166e+00,1.150233966161032934e-01,9.385018527859577375e+01,6.510000000000000000e+02,9.801971052964136177e+00,9.571924259731931173e+00
2.360000000000000000e+02,9.685696816004481846e+00,9.436687345507955627e+00,9.864834241244722080e+00,1.149470653066644033e-01,9.382593563938196723e+01,6.510000000000000000e+02,9.800643881311145833e+00,9.570749750697817859e+00
2.365000000000000000e+02,9.684447394118711472e+00,9.435578150806552600e+00,9.863482241501859704e+00,1.148707700897846629e-01,9.380171662327370541e+01,6.510000000000000000e+02,9.799318164208496995e+00,9.569576624028925949e+00
2.370000000000000000e+02,9.683199386137777864e+00,9.434470303094522947e+00,9.862131692195132970e+00,1.147945108603961872e-01,9.377752813142271293e+01,6.510000000000000000e+02,9.797993896998173469e+00,9.568404875277382260e+00
2.375000000000000000e+02,9.681952775406916345e+00,9.433363798037373016e+00,9.860782588667603932e+00,1.147182781874030028e-01,9.375336982855999679e+01,6.510000000000000000e+02,9.796671053594320000e+00,9.567234497219514466e+00
2.380000000000000000e+02,9.680707561231255198e+00,9.432258631314544672e+00,9.859434926276861688e+00,1.146420749134526712e-01,9.372924169142046935e+01,6.510000000000000000e+02,9.795349636144708327e+00,9.566065486317802069e+00
2.385000000000000000e+02,9.679463747386501282e+00,9.431154798619340696e+00,9.858088700394903370e+00,1.145659073123505567e-01,9.370514378408785205e+01,6.510000000000000000e+02,9.794029654698851672e+00,9.564897840074152668e+00
2.390000000000000000e+02,9.678221329376651028e+00,9.430052295658923001e+00,9.856743906407873013e+00,1.144897752810483810e-01,9.368107600904504295e+01,6.510000000000000000e+02,9.792711104657698229e+00,9.563731554095602050e+00
2.395000000000000000e+02,9.676980302720240346e+00,9.428951118154676792e+00,9.855400539716466568e+00,1.144136787155838747e-01,9.365703826911274632e+01,6.510000000000000000e+02,9.791393981435824401e+00,9.562566624004656290e+00
2.400000000000000000e+02,9.675740662948831172e+00,9.427851261840505259e+00,9.854058595735125436e+00,1.143376175132780059e-01,9.363303046742009883e+01,6.510000000000000000e+02,9.790078280462109817e+00,9.561403045435552528e+00
2.405000000000000000e+02,9.674502405608578215e+00,9.426752722464911471e+00,9.852718069892810959e+00,1.142615915709935676e-01,9.360905250743449812e+01,6.510000000000000000e+02,9.788763997179570353e+00,9.560240814037584300e+00
2.410000000000000000e+02,9.673265526259243074e+00,9.425655495789413862e+00,9.851378957632341837e+00,1.141856007865013900e-01,9.358510429294250343e+01,6.510000000000000000e+02,9.787451127045745380e+00,9.559079925472742545e+00
2.415000000000000000e+02,9.672030003342943161e+00,9.424559577589439741e+00,9.850041254410770719e+00,1.141096287582487045e-01,9.356118539294143943e+01,6.510000000000000000e+02,9.786139632101193087e+00,9.557920374584693235e+00
2.420000000000000000e+02,9.670795848008330253e+00,9.423464963653692905e+00,9.848704955699265184e+00,1.140336901907372663e-01,9.353729601635367885e+01,6.510000000000000000e+02,9.784829538199067755e+00,9.556762157817592751e+00
2.425000000000000000e+02,9.669563004112006865e+00,9.422371649785137748e+00,9.847370056982651221e+00,1.139577931427526170e-01,9.351343506910959036e+01,6.510000000000000000e+02,9.783520797254759316e+00,9.555605210969254415e+00
2.430000000000000000e+02,9.668331495742888748e+00,9.421279631798869403e+00,9.846036553759580201e+00,1.138819207015550894e-01,9.348960300343661345e+01,6.510000000000000000e+02,9.782213416444445642e+00,9.554449575041333631e+00
2.435000000000000000e+02,9.667101343389328250e+00,9.420188905523978917e+00,9.844704441542587503e+00,1.138060828967362159e-01,9.346580020786406351e+01,6.510000000000000000e+02,9.780907426286065132e+00,9.553295260492591368e+00
2.440000000000000000e+02,9.665872542693669800e+00,9.419099466802508758e+00,9.843373715857966388e+00,1.137302796267517374e-01,9.344202658810336004e+01,6.510000000000000000e+02,9.779602822320420330e+00,9.552142263066917494e+00
2.445000000000000000e+02,9.664645089311932225e+00,9.418011311490134929e+00,9.842044372246020245e+00,1.136545107894495754e-01,9.341828205018403253e+01,6.510000000000000000e+02,9.778299600101382438e+00,9.550990578522482011e+00
2.450000000000000000e+02,9.663418942955846802e+00,9.416924435455438669e+00,9.840716406260501259e+00,1.135788302041590980e-01,9.339456581774844324e+01,6.510000000000000000e+02,9.776997773160005067e+00,9.549840112751688537e+00
2.455000000000000000e+02,9.662194099080418042e+00,9.415838834580172900e+00,9.839389813468777390e+00,1.135032260541655319e-01,9.337087779062915160e+01,6.510000000000000000e+02,9.775697325134583338e+00,9.548690873026252746e+00
2.460000000000000000e+02,9.660970560291461950e+00,9.414754504759168086e+00,9.838064589451905206e+00,1.134277042606927077e-01,9.334721801091217230e+01,6.510000000000000000e+02,9.774398264552154103e+00,9.547542856030769798e+00
2.465000000000000000e+02,9.659748351599215965e+00,9.413671441900287817e+00,9.836740729804413164e+00,1.133522164370268509e-01,9.332358694119497500e+01,6.510000000000000000e+02,9.773100568036243274e+00,9.546396135162190433e+00
2.470000000000000000e+02,9.658527468726370913e+00,9.412589641924370198e+00,9.835418230134111539e+00,1.132767624833154463e-01,9.329998448906052033e+01,6.510000000000000000e+02,9.771804231209685554e+00,9.545250706243054495e+00
2.475000000000000000e+02,9.657307907408906544e+00,9.411509100765195868e+00,9.834097086062481452e+00,1.132013422984897572e-01,9.327641056240079820e+01,6.510000000000000000e+02,9.770509249707396648e+00,9.544106565110418217e+00
2.480000000000000000e+02,9.656089608984306238e+00,9.410429814369431156e+00,9.832777293224182813e+00,1.131260216302488741e-01,9.325286403350457931e+01,6.510000000000000000e+02,9.769215630614553447e+00,9.542963587354057253e+00
2.485000000000000000e+02,9.654872583648366202e+00,9.409351778696544599e+00,9.831458847267207091e+00,1.130507716610980179e-01,9.322934508345804261e+01,6.510000000000000000e+02,9.767923355309465094e+00,9.541821811987267310e+00
2.490000000000000000e+02,9.653656862179724740e+00,9.408274989718705683e+00,9.830141743852728098e+00,1.129755489405678825e-01,9.320585428736812617e+01,6.510000000000000000e+02,9.766632411120292900e+00,9.540681313239158357e+00
2.495000000000000000e+02,9.652442422267814237e+00,9.407199443420820373e+00,9.828825978655238771e+00,1.129003613058460059e-01,9.318239120677831977e+01,6.510000000000000000e+02,9.765342783573659702e+00,9.539542060961968772e+00
2.500000000000000000e+02,9.651229273384261731e+00,9.406125135800460058e+00,9.827511547362419719e+00,1.128252128615602479e-01,9.315895601608657728e+01,6.510000000000000000e+02,9.764054486245822062e+00,9.538404060522703176e+00
2.505000000000000000e+02,9.650017420768246978e+00,9.405052062867797602e+00,9.826198445674828363e+00,1.127500975236169350e-01,9.313554880562226401e+01,6.510000000000000000e+02,9.762767518291864732e+00,9.537267323244631001e+00
2.510000000000000000e+02,9.648806860246736505e+00,9.403980220645545174e+00,9.824886669306168940e+00,1.126750151944931611e-01,9.311216948539356508e+01,6.510000000000000000e+02,9.761481875441230471e+00,9.536131845052242539e+00
2.515000000000000000e+02,9.647597587659548779e+00,9.402909605168913387e+00,9.823576213983121974e+00,1.125999657746820648e-01,9.308881796570679512e+01,6.510000000000000000e+02,9.760197553434229789e+00,9.534997621884865993e+00
2.520000000000000000e+02,9.646389598859313352e+00,9.401840212485623738e+00,9.822267075445351381e+00,1.125249491658469464e-01,9.306549415716591511e+01,6.510000000000000000e+02,9.758914548025160229e+00,9.533864649693466475e+00
2.525000000000000000e+02,9.645182880266608194e+00,9.400772038655770046e+00,9.820959249445389005e+00,1.124499814063801562e-01,9.304219779210633590e+01,6.510000000000000000e+02,9.757632861672988156e+00,9.532732898860226456e+00
2.530000000000000000e+02,9.643977394768521449e+00,9.399705079751829118e+00,9.819652731748613306e+00,1.123750914003165818e-01,9.301892815197345499e+01,6.510000000000000000e+02,9.756352486168838212e+00,9.531602303368204687e+00
2.535000000000000000e+02,9.642773174512555556e+00,9.398639331858591461e+00,9.818347518133217378e+00,1.123002334723231660e-01,9.299568583753686823e+01,6.510000000000000000e+02,9.755073407984877321e+00,9.530472941040232016e+00
2.540000000000000000e+02,9.641570221597078216e+00,9.397574791073017408e+00,9.817043604390050859e+00,1.122254079417944334e-01,9.297247088017525130e+01,6.510000000000000000e+02,9.753795629538872802e+00,9.529344813655283630e+00
2.545000000000000000e+02,9.640368507958649857e+00,9.396511453504221123e+00,9.815740986322682105e+00,1.121505865777038952e-01,9.294928272331063113e+01,6.510000000000000000e+02,9.752519094536355126e+00,9.528217921380946365e+00
2.550000000000000000e+02,9.639168048443611525e+00,9.395449315273761925e+00,9.814439659747311140e+00,1.120757914632274227e-01,9.292612164916832285e+01,6.510000000000000000e+02,9.751243839906837962e+00,9.527092256980383311e+00
2.555000000000000000e+02,9.637968844055249562e+00,9.394388372515233954e+00,9.813139620492815851e+00,1.120010284393790218e-01,9.290298766935116248e+01,6.510000000000000000e+02,9.749969872494629541e+00,9.525967815615871359e+00
2.560000000000000000e+02,9.636770890746547025e+00,9.393328621374294585e+00,9.811840864400558360e+00,1.119262974092000429e-01,9.287988069679174430e+01,6.510000000000000000e+02,9.748697188155746929e+00,9.524844593337347121e+00
2.565000000000000000e+02,9.635574184482816662e+00,9.392270058008623579e+00,9.810543387324416997e+00,1.118515982767635114e-01,9.285680064470875550e+01,6.510000000000000000e+02,9.747425782759579604e+00,9.523722586206053720e+00
2.570000000000000000e+02,9.634378710091146658e+00,9.391212678587844920e+00,9.809247185130693936e+00,1.117769467191140759e-01,9.283374721527540885e+01,6.510000000000000000e+02,9.746155656810261192e+00,9.522601763372033901e+00
2.575000000000000000e+02,9.633184454833115140e+00,9.390156479293427338e+00,9.807952253698035250e+00,1.117023549782493325e-01,9.281072015694604715e+01,6.510000000000000000e+02,9.744886809811363904e+00,9.521482099854864600e+00
2.580000000000000000e+02,9.631991434596818280e+00,9.389101456318757144e+00,9.806658588917468222e+00,1.116277948237019285e-01,9.278771976072368943e+01,6.510000000000000000e+02,9.743619229420520611e+00,9.520363639773117725e+00
2.585000000000000000e+02,9.630799645396315611e+00,9.388047605869079604e+00,9.805366186692305419e+00,1.115532661598018088e-01,9.276474594095671478e+01,6.510000000000000000e+02,9.742352911556116268e+00,9.519246379236513178e+00
2.590000000000000000e+02,9.629609083257728130e+00,9.386994924161399467e+00,9.804075042938050544e+00,1.114787688906741653e-01,9.274179861227314348e+01,6.510000000000000000e+02,9.741087852148403670e+00,9.518130314367054368e+00
2.595000000000000000e+02,9.628419744219240073e+00,9.385943407424484519e+00,9.802785153582425082e+00,1.114043029213290098e-01,9.271887768958026754e+01,6.510000000000000000e+02,9.739824047140569263e+00,9.517015441297910883e+00
2.600000000000000000e+02,9.627231624331027859e+00,9.384893051898766103e+00,9.801496514565318563e+00,1.113298681557166325e-01,9.269598308806300224e+01,6.510000000000000000e+02,9.738561492486743632e+00,9.515901756175310311e+00
2.605000000000000000e+02,9.626044719655205029e+00,9.383843853836300042e+00,9.800209121838767246e+00,1.112554644992191366e-01,9.267311472318277765e+01,6.510000000000000000e+02,9.737300184154424443e+00,9.514789255155985614e+00
2.610000000000000000e+02,9.624859026265811579e+00,9.382795809500741768e+00,9.798922971366801349e+00,1.111810918575632801e-01,9.265027251067709813e+01,6.510000000000000000e+02,9.736040118123375109e+00,9.513677934408248049e+00
2.615000000000000000e+02,9.623674540248753573e+00,9.381748915167346325e+00,9.797638059125501897e+00,1.111067501346360564e-01,9.262745636655755277e+01,6.510000000000000000e+02,9.734781290383390129e+00,9.512567790114118793e+00
2.620000000000000000e+02,9.622491257701728529e+00,9.380703167122913300e+00,9.796354381102895914e+00,1.110324392370877905e-01,9.260466620710913332e+01,6.510000000000000000e+02,9.733523696938817693e+00,9.511458818464641141e+00
2.625000000000000000e+02,9.621309174734207659e+00,9.379658561665664251e+00,9.795071933298899580e+00,1.109581590696514103e-01,9.258190194888877045e+01,6.510000000000000000e+02,9.732267333803859444e+00,9.510351015664555874e+00
2.630000000000000000e+02,9.620128287467339945e+00,9.378615095105240940e+00,9.793790711725304021e+00,1.108839095387345042e-01,9.255916350872389842e+01,6.510000000000000000e+02,9.731012197006075226e+00,9.509244377928604663e+00
2.635000000000000000e+02,9.618948588403092970e+00,9.377572763762616503e+00,9.792510712405622542e+00,1.108096862390868381e-01,9.253645073290624623e+01,6.510000000000000000e+02,9.729758274642179572e+00,9.508138902164004591e+00
2.640000000000000000e+02,9.617770056753647268e+00,9.376531563970106120e+00,9.791231931375346420e+00,1.107354946182509958e-01,9.251376321435542138e+01,6.510000000000000000e+02,9.728505551371899429e+00,9.507034562135396882e+00
2.645000000000000000e+02,9.616592690713309466e+00,9.375491492071272859e+00,9.789954364681509702e+00,1.106613403144737218e-01,9.249110091132084221e+01,6.510000000000000000e+02,9.727254031027781522e+00,9.505931350398835633e+00
2.650000000000000000e+02,9.615416472214107557e+00,9.374452544420917022e+00,9.788678008382859730e+00,1.105872348617917278e-01,9.246846347064077065e+01,6.510000000000000000e+02,9.726003707075898674e+00,9.504829237352314664e+00
2.655000000000000000e+02,9.614241430204845784e+00,9.373414717384960682e+00,9.787402858549841156e+00,1.105131595388920557e-01,9.244585143669860372e+01,6.510000000000000000e+02,9.724754589743737299e+00,9.503728270665954270e+00
2.660000000000000000e+02,9.613067560875869333e+00,9.372378007340484984e+00,9.786128911264496466e+00,1.104391142525469049e-01,9.242326472792082370e+01,6.510000000000000000e+02,9.723506675128417598e+00,9.502628446623322844e+00
2.665000000000000000e+02,9.611894860429067933e+00,9.371342410675833179e+00,9.784856162620341635e+00,1.103650989105111474e-01,9.240070326300026693e+01,6.510000000000000000e+02,9.722259959339579538e+00,9.501529761518556327e+00
2.670000000000000000e+02,9.610723325077705326e+00,9.370307923790404558e+00,9.783584608722502907e+00,1.102911134188520187e-01,9.237816696089183210e+01,6.510000000000000000e+02,9.721014438496556664e+00,9.500432211658853987e+00
2.675000000000000000e+02,9.609552951046760327e+00,9.369274543094576302e+00,9.782314245688047194e+00,1.102171576861932928e-01,9.235565574081992679e+01,6.510000000000000000e+02,9.719770108732953773e+00,9.499335793360568658e+00
2.680000000000000000e+02,9.608383718563034748e+00,9.368242265009612879e+00,9.781045069643846901e+00,1.101432185242206402e-01,9.233316921173408787e+01,6.510000000000000000e+02,9.718526937087256456e+00,9.498240500038814815e+00
2.685000000000000000e+02,9.607215606318701973e+00,9.367211085967909412e+00,9.779777076729621044e+00,1.100693091687181269e-01,9.231070695911449775e+01,6.510000000000000000e+02,9.717284915487420349e+00,9.497146297149983596e+00
2.690000000000000000e+02,9.606048643308806589e+00,9.366181002412821144e+00,9.778510263096254818e+00,1.099954293302870534e-01,9.228826953208850625e+01,6.510000000000000000e+02,9.716044072639093088e+00,9.496053213978520091e+00
2.695000000000000000e+02,9.604882818668132316e+00,9.365152010798990290e+00,9.777244624905359061e+00,1.099215952539913665e-01,9.226585671744946637e+01,6.510000000000000000e+02,9.714804413922124127e+00,9.494961223414142282e+00
2.700000000000000000e+02,9.603718114583907450e+00,9.364124107590185986e+00,9.775980158329600656e+00,1.098478358274306427e-01,9.224346817142304644e+01,6.510000000000000000e+02,9.713565950411338079e+00,9.493870278756476822e+00
2.705000000000000000e+02,9.602554549413547136e+00,9.363097289261807177e+00,9.774716859553086223e+00,1.097741055934123022e-01,9.222110422872165714e+01,6.510000000000000000e+02,9.712328655006958300e+00,9.492780443820135972e+00
2.710000000000000000e+02,9.601392119458935781e+00,9.362071552299820354e+00,9.773454724770878954e+00,1.097004044602552936e-01,9.219876481034690130e+01,6.510000000000000000e+02,9.711092523919191422e+00,9.491691714998680141e+00
2.715000000000000000e+02,9.600230821033411743e+00,9.361046893200954955e+00,9.772193750189817507e+00,1.096267323377494440e-01,9.217644983756289889e+01,6.510000000000000000e+02,9.709857553371161742e+00,9.490604088695663521e+00
2.720000000000000000e+02,9.599070650461923648e+00,9.360023308473500947e+00,9.770933932027741520e+00,1.095530891327268913e-01,9.215415923189802072e+01,6.510000000000000000e+02,9.708623739594649749e+00,9.489517561329195772e+00
2.725000000000000000e+02,9.597911604079440551e+00,9.359000794635361942e+00,9.769675266513369039e+00,1.094794747562620740e-01,9.213189291511569934e+01,6.510000000000000000e+02,9.707391078835703624e+00,9.488432129323179254e+00
2.730000000000000000e+02,9.596753678231131346e+00,9.357979348214851001e+00,9.768417749885582424e+00,1.094058891163132152e-01,9.210965080921609172e+01,6.510000000000000000e+02,9.706159567347445005e+00,9.487347789114817687e+00
2.735000000000000000e+02,9.595596869273409268e+00,9.356958965751022816e+00,9.767161378394600746e+00,1.093323321229479200e-01,9.208743283645709710e+01,6.510000000000000000e+02,9.704929201396357286e+00,9.486264537150461251e+00
2.740000000000000000e+02,9.594441162746306873e+00,9.355939643793410809e+00,9.765906148301619183e+00,1.092588068129035361e-01,9.206523871226687561e+01,6.510000000000000000e+02,9.703699969559210103e+00,9.485182355933401865e+00
2.745000000000000000e+02,9.593286543186504645e+00,9.354921378901918771e+00,9.764652055878705994e+00,1.091853165054548908e-01,9.204306813302368084e+01,6.510000000000000000e+02,9.702471859691959466e+00,9.484101226681049823e+00
2.750000000000000000e+02,9.592133029656309873e+00,9.353904167646675205e+00,9.763399097408512972e+00,1.091118545541785029e-01,9.202092145542776791e+01,6.510000000000000000e+02,9.701244884210487029e+00,9.483021175102130940e+00
2.755000000000000000e+02,9.590980593098628049e+00,9.352888006607649629e+00,9.762147269184714204e+00,1.090384453473313142e-01,9.199879811975826271e+01,6.510000000000000000e+02,9.700019038445958586e+00,9.481942147751295735e+00
2.760000000000000000e+02,9.589829233415990473e+00,9.351872892376709601e+00,9.760896567512098443e+00,1.089650573943031220e-01,9.197669810981285821e+01,6.510000000000000000e+02,9.698794290810292651e+00,9.480864176021688294e+00
2.765000000000000000e+02,9.588678941965090630e+00,9.350858821555126710e+00,9.759646988705142689e+00,1.088916669193212422e-01,9.195462124720924635e+01,6.510000000000000000e+02,9.697570608884412025e+00,9.479787275045769235e+00
2.770000000000000000e+02,9.587529741519620785e+00,9.349845790754100605e+00,9.758398529089031825e+00,1.088183037240854495e-01,9.193256796774866757e+01,6.510000000000000000e+02,9.696348045243706082e+00,9.478711437795535488e+00
2.775000000000000000e+02,9.586381619514240171e+00,9.348833796595258150e+00,9.757151185000067173e+00,1.087449667333534459e-01,9.191053802275031614e+01,6.510000000000000000e+02,9.695126586247594602e+00,9.477636652780887516e+00
2.780000000000000000e+02,9.585234577885270113e+00,9.347822835710248413e+00,9.755904952784893780e+00,1.086716568101390723e-01,9.188853144208128754e+01,6.510000000000000000e+02,9.693906234695409907e+00,9.476562921075132095e+00
2.785000000000000000e+02,9.584088604699715574e+00,9.346812904740859906e+00,9.754659828800644306e+00,1.085983802970862111e-01,9.186654799093810198e+01,6.510000000000000000e+02,9.692686984996800703e+00,9.475490224402630446e+00
2.790000000000000000e+02,9.582943682905339600e+00,9.345804000338855388e+00,9.753415809414848425e+00,1.085251432054789023e-01,9.184458733644312645e+01,6.510000000000000000e+02,9.691468826110819279e+00,9.474418539699861697e+00
2.795000000000000000e+02,9.581799835119490183e+00,9.344796119166023374e+00,9.752172891005383093e+00,1.084519336249286786e-01,9.182264990220288325e+01,6.510000000000000000e+02,9.690251768744419181e+00,9.473347901494562961e+00
2.800000000000000000e+02,9.580657057834688572e+00,9.343789257894114186e+00,9.750931069960500963e+00,1.083787514668913265e-01,9.180073561360715928e+01,6.510000000000000000e+02,9.689035809301579150e+00,9.472278306367797995e+00
2.805000000000000000e+02,9.579515347553689608e+00,9.342783413204793774e+00,9.749690342678835719e+00,1.083055966429628536e-01,9.177884439628087421e+01,6.510000000000000000e+02,9.687820944196651851e+00,9.471209750910727365e+00
2.810000000000000000e+02,9.578374700789412444e+00,9.341778581789586866e+00,9.748450705569320363e+00,1.082324690651205734e-01,9.175697617608261680e+01,6.510000000000000000e+02,9.686607169854534405e+00,9.470142231724292259e+00
2.815000000000000000e+02,9.577235114064928112e+00,9.340774760349910721e+00,9.747212155051128590e+00,1.081593686449227598e-01,9.173513087910392017e+01,6.510000000000000000e+02,9.685394482709849484e+00,9.469075745420004964e+00
2.820000000000000000e+02,9.576096583913370708e+00,9.339771945597007630e+00,9.745974687553669469e+00,1.080862952943099087e-01,9.171330843166778379e+01,6.510000000000000000e+02,9.684182879207680728e+00,9.468010288619060688e+00
2.825000000000000000e+02,9.574959106877727777e+00,9.338770134251790367e+00,9.744738299516258806e+00,1.080132489260077211e-01,9.169150876032428243e+01,6.510000000000000000e+02,9.682972355803734388e+00,9.466945857951719390e+00
2.830000000000000000e+02,9.573822679511028610e+00,9.337769323044943448e+00,9.743502987388428238e+00,1.079402294516014632e-01,9.166973179185380616e+01,6.510000000000000000e+02,9.681762908962630476e+00,9.465882450059428521e+00
2.835000000000000000e+02,9.572687298376127529e+00,9.336769508717880584e+00,9.742268747628745729e+00,1.078672367833817397e-01,9.164797745326292500e+01,6.510000000000000000e+02,9.680554535159508589e+00,9.464820061592744693e+00
2.840000000000000000e+02,9.571552960045911718e+00,9.335770688018365959e+00,9.741035576708670263e+00,1.077942708350713291e-01,9.162624567178852431e+01,6.510000000000000000e+02,9.679347230880983588e+00,9.463758689210841624e+00
2.845000000000000000e+02,9.570419661104279996e+00,9.334772857708063754e+00,9.739803471107673971e+00,1.077213315184483988e-01,9.160453637491548307e+01,6.510000000000000000e+02,9.678140992622727978e+00,9.462698329585832013e+00
2.850000000000000000e+02,9.569287398142932943e+00,9.333776014555532186e+00,9.738572427314680979e+00,1.076484187464825520e-01,9.158284949031579458e+01,6.510000000000000000e+02,9.676935816889416841e+00,9.461638979396450821e+00
2.855000000000000000e+02,9.568156167763984143e+00,9.332780155339003514e+00,9.737342441829081707e+00,1.075755324327746371e-01,9.156118494589816237e+01,6.510000000000000000e+02,9.675731700196758212e+00,9.460580635331210075e+00
2.860000000000000000e+02,9.567025966579265628e+00,9.331785276846977339e+00,9.736113511159723899e+00,1.075026724898647534e-01,9.153954266979440035e+01,6.510000000000000000e+02,9.674528639069130520e+00,9.459523294089402512e+00
2.865000000000000000e+02,9.565896791210400707e+00,9.330791375876501093e+00,9.734885631825907382e+00,1.074298388314088998e-01,9.151792259036078292e+01,6.510000000000000000e+02,9.673326630041808372e+00,9.458466952378991266e+00
2.870000000000000000e+02,9.564768634083609555e+00,9.329798449234981916e+00,9.733658800358076846e+00,1.073570258401749244e-01,9.149632455454687374e+01,6.510000000000000000e+02,9.672125659923784369e+00,9.457411608243432966e+00
2.875000000000000000e+02,9.563641494615856331e+00,9.328806493739568495e+00,9.732433013294167878e+00,1.072842370795375200e-01,9.147474854506396014e+01,6.510000000000000000e+02,9.670925731695394489e+00,9.456357257536319949e+00
2.880000000000000000e+02,9.562515370884284494e+00,9.327815506214600205e+00,9.731208267181296279e+00,1.072114743425288674e-01,9.145319451862887661e+01,6.510000000000000000e+02,9.669726845226813694e+00,9.455303896541753517e+00
2.885000000000000000e+02,9.561390259550730519e+00,9.326825483495476021e+00,9.729984558579397813e+00,1.071387375422769295e-01,9.143166240451371607e+01,6.510000000000000000e+02,9.668528997093005728e+00,9.454251522008453534e+00
2.890000000000000000e+02,9.560266157285170152e+00,9.325836422427368433e+00,9.728761884055789011e+00,1.070660265931939609e-01,9.141015213218260271e+01,6.510000000000000000e+02,9.667332183878365015e+00,9.453200130691975289e+00
2.895000000000000000e+02,9.559143060767073763e+00,9.324848319864758039e+00,9.727540240187414256e+00,1.069933414095218110e-01,9.138866363131727155e+01,6.510000000000000000e+02,9.666136402176594089e+00,9.452149719357553437e+00
2.900000000000000000e+02,9.558020957961382180e+00,9.323861172669474229e+00,9.726319623561906269e+00,1.069206966595528940e-01,9.136719666820317798e+01,6.510000000000000000e+02,9.664941654620934131e+00,9.451100261301828453e+00
2.905000000000000000e+02,9.556899830575417809e+00,9.322874977713031086e+00,9.725100030775438498e+00,1.068481176090809726e-01,9.134575089188905395e+01,6.510000000000000000e+02,9.663747948184497005e+00,9.450051712966336837e+00
2.910000000000000000e+02,9.555779697260078365e+00,9.321889731876678908e+00,9.723881458433702107e+00,1.067755623223215766e-01,9.132432664327717475e+01,6.510000000000000000e+02,9.662555259582401135e+00,9.449004134937757371e+00
2.915000000000000000e+02,9.554660540153804504e+00,9.320905432050558659e+00,9.722663903152026776e+00,1.067030165531077379e-01,9.130292357131372682e+01,6.510000000000000000e+02,9.661363556706911382e+00,9.447957523600697627e+00
2.920000000000000000e+02,9.553542372332742616e+00,9.319922075133831640e+00,9.721447361555119571e+00,1.066304961004643365e-01,9.128154192265573386e+01,6.510000000000000000e+02,9.660172868433205551e+00,9.446911876232277905e+00
2.925000000000000000e+02,9.552425190532098043e+00,9.318939658034624429e+00,9.720231830277008100e+00,1.065580008795760786e-01,9.126018162826363778e+01,6.510000000000000000e+02,9.658983191411675051e+00,9.445867189652521034e+00
2.930000000000000000e+02,9.551308988677408962e+00,9.317958177669815711e+00,9.719017305960738540e+00,1.064855285986408967e-01,9.123884256499080436e+01,6.510000000000000000e+02,9.657794517276050428e+00,9.444823460078769273e+00
2.935000000000000000e+02,9.550193752532296187e+00,9.316977630964981216e+00,9.717803785259180316e+00,1.064130705637537505e-01,9.121752445249370567e+01,6.510000000000000000e+02,9.656606823096050007e+00,9.443780681968542368e+00
2.940000000000000000e+02,9.549079492666026070e+00,9.315998014856932130e+00,9.716591264836619501e+00,1.063406374990950448e-01,9.119622748843853799e+01,6.510000000000000000e+02,9.655420130165119019e+00,9.442738855166931344e+00
2.945000000000000000e+02,9.547966205848981147e+00,9.315019326289032620e+00,9.715379741362577093e+00,1.062682293202350803e-01,9.117495160459706938e+01,6.510000000000000000e+02,9.654234435169216866e+00,9.441697976528747205e+00
2.950000000000000000e+02,9.546853888861646098e+00,9.314041562213136061e+00,9.714169211517246438e+00,1.061958459425780404e-01,9.115369673296818576e+01,6.510000000000000000e+02,9.653049734804223903e+00,9.440658042919068293e+00
2.955000000000000000e+02,9.545742538493787066e+00,9.313064719590554930e+00,9.712959671989862542e+00,1.061234872827510195e-01,9.113246280576285585e+01,6.510000000000000000e+02,9.651866025776538294e+00,9.439619051211035838e+00
2.960000000000000000e+02,9.544632151544250931e+00,9.312088795391320062e+00,9.711751119478972072e+00,1.060511532561548564e-01,9.111124975539920001e+01,6.510000000000000000e+02,9.650683304800406148e+00,9.438580998288095714e+00
2.965000000000000000e+02,9.543522724821954739e+00,9.311113786595379693e+00,9.710543550692840142e+00,1.059788437795790156e-01,9.109005751452194488e+01,6.510000000000000000e+02,9.649501568601534629e+00,9.437543881042376626e+00
2.970000000000000000e+02,9.542414255143397028e+00,9.310139690189819461e+00,9.709336962348105615e+00,1.059065587691590954e-01,9.106888601595423438e+01,6.510000000000000000e+02,9.648320813912555138e+00,9.436507696374238918e+00
2.975000000000000000e+02,9.541306718531316733e+00,9.309166503171216078e+00,9.708131351170473877e+00,1.058343025015117539e-01,9.104773479667683489e+01,6.510000000000000000e+02,9.647141021032828334e+00,9.435472416029805132e+00
2.980000000000000000e+02,9.540200129635408643e+00,9.308194222543326291e+00,9.706926713893450298e+00,1.057620711633326105e-01,9.102660412919220789e+01,6.510000000000000000e+02,9.645962200798742003e+00,9.434438058472075284e+00
2.985000000000000000e+02,9.539094488287950924e+00,9.307222845320566762e+00,9.705723047261786363e+00,1.056898640448937221e-01,9.100549400384738874e+01,6.510000000000000000e+02,9.644784352332843369e+00,9.433404624243058478e+00
2.990000000000000000e+02,9.537989791341674461e+00,9.306252368525326446e+00,9.704520348028426113e+00,1.056176810630772150e-01,9.098440435429112938e+01,6.510000000000000000e+02,9.643607472404751135e+00,9.432372110278596011e+00
2.995000000000000000e+02,9.536886035658007188e+00,9.305282789188739301e+00,9.703318612955039058e+00,1.055455221348498146e-01,9.096333511437141794e+01,6.510000000000000000e+02,9.642431557792855656e+00,9.431340513523158720e+00
3.000000000000000000e+02,9.535783218106116621e+00,9.304314104349581172e+00,9.702117838811334494e+00,1.054733871779214155e-01,9.094228621811704727e+01,6.510000000000000000e+02,9.641256605284038272e+00,9.430309830928194970e+00
3.005000000000000000e+02,9.534681335563700344e+00,9.303346311054596640e+00,9.700918022375775607e+00,1.054012761088550243e-01,9.092125759975213839e+01,6.510000000000000000e+02,9.640082611672553980e+00,9.429280059454844931e+00
3.010000000000000000e+02,9.533580384917664574e+00,9.302379406359584380e+00,9.699719160436034215e+00,1.053291888452040914e-01,9.090024919370964085e+01,6.510000000000000000e+02,9.638909573762868277e+00,9.428251196072459095e+00
3.015000000000000000e+02,9.532480363063800866e+00,9.301413387329118265e+00,9.698521249788589316e+00,1.052571253048568412e-01,9.087926093462441202e+01,6.510000000000000000e+02,9.637737488368657068e+00,9.427223237758942886e+00
3.020000000000000000e+02,9.531381266905638583e+00,9.300448251035092539e+00,9.697324287238103580e+00,1.051850854055428192e-01,9.085829275731150290e+01,6.510000000000000000e+02,9.636566352311181305e+00,9.426196181500094085e+00
3.025000000000000000e+02,9.530283093354952939e+00,9.299483994557796507e+00,9.696128269597501514e+00,1.051130690642549798e-01,9.083734459677533835e+01,6.510000000000000000e+02,9.635396162419207045e+00,9.425170024290697057e+00
3.030000000000000000e+02,9.529185839334118668e+00,9.298520614987539901e+00,9.694933193689998063e+00,1.050410761998070708e-01,9.081641638825512075e+01,6.510000000000000000e+02,9.634226915533925961e+00,9.424144763134311376e+00
3.035000000000000000e+02,9.528089496905604250e+00,9.297558109421990125e+00,9.693739056346867500e+00,1.049691123630133033e-01,9.079550797559318198e+01,6.510000000000000000e+02,9.633058609268619676e+00,9.423120384542590600e+00
3.040000000000000000e+02,9.526994035592080579e+00,9.296596474966751344e+00,9.692545854407356387e+00,1.048972091907279108e-01,9.077461877870307205e+01,6.510000000000000000e+02,9.631891244782808670e+00,9.422096826401352487e+00
3.045000000000000000e+02,9.525899484624909874e+00,9.295635708735654035e+00,9.691353584719369252e+00,1.048253292355298683e-01,9.075374934082644529e+01,6.510000000000000000e+02,9.630724813860439326e+00,9.421074155389380422e+00
3.050000000000000000e+02,9.524805840959253089e+00,9.294675807850996563e+00,9.690162244139605363e+00,1.047534724157129365e-01,9.073289959795467041e+01,6.510000000000000000e+02,9.629559313374965512e+00,9.420052368543540666e+00
3.055000000000000000e+02,9.523713101557561345e+00,9.293716769442827541e+00,9.688971829531707769e+00,1.046816386494969359e-01,9.071206948624949007e+01,6.510000000000000000e+02,9.628394740207058433e+00,9.419031462908064256e+00
3.060000000000000000e+02,9.522621263390055546e+00,9.292758590647817840e+00,9.687782337768199525e+00,1.046098278558567352e-01,9.069125894205242844e+01,6.510000000000000000e+02,9.627231091245910477e+00,9.418011435534198839e+00
3.065000000000000000e+02,9.521530323437302101e+00,9.291801268612614351e+00,9.686593765731862149e+00,1.045380399539442423e-01,9.067046790193347761e+01,6.510000000000000000e+02,9.626068363391246052e+00,9.416992283483358150e+00
3.070000000000000000e+02,9.520440278688763414e+00,9.290844800492914501e+00,9.685406110313564909e+00,1.044662748629230642e-01,9.064969630266310219e+01,6.510000000000000000e+02,9.624906553551685562e+00,9.415974003825839489e+00
3.075000000000000000e+02,9.519351126138877461e+00,9.289889183449009380e+00,9.684219368410545314e+00,1.043945325007226282e-01,9.062894408113754707e+01,6.510000000000000000e+02,9.623745658639599299e+00,9.414956593638153848e+00
3.080000000000000000e+02,9.518262832844474275e+00,9.288934414651912164e+00,9.683033536929128715e+00,1.043228493674646234e-01,9.060821061200867632e+01,6.510000000000000000e+02,9.622585682211939329e+00,9.413939983477009221e+00
3.085000000000000000e+02,9.517175418597114245e+00,9.287980491279814288e+00,9.681848612784072827e+00,1.042511975561816462e-01,9.058749626054104453e+01,6.510000000000000000e+02,9.621426616153296862e+00,9.412924221040931627e+00
3.090000000000000000e+02,9.516088887591283907e+00,9.287027410518703618e+00,9.680664592898155618e+00,1.041795682231480974e-01,9.056680109897349951e+01,6.510000000000000000e+02,9.620268455814432684e+00,9.411909319368136906e+00
3.095000000000000000e+02,9.515003236855285706e+00,9.286075169562193921e+00,9.679481474202201952e+00,1.041079612888740485e-01,9.054612506497031177e+01,6.510000000000000000e+02,9.619111198144160824e+00,9.410895275566412366e+00
3.100000000000000000e+02,9.513918457473806711e+00,9.285123765611839275e+00,9.678299253635273658e+00,1.040363693263160333e-01,9.052546798160338426e+01,6.510000000000000000e+02,9.617954826800122703e+00,9.409882088147490720e+00
3.105000000000000000e+02,9.512834546950221792e+00,9.284173195877016838e+00,9.677117928144582493e+00,1.039647928202539207e-01,9.050482979579579990e+01,6.510000000000000000e+02,9.616799339770475186e+00,9.408869754129968399e+00
3.110000000000000000e+02,9.511751507828329011e+00,9.283223457574875326e+00,9.675937494685419082e+00,1.038932384688136396e-01,9.048421055167401050e+01,6.510000000000000000e+02,9.615644746297141054e+00,9.407858269359515191e+00
3.115000000000000000e+02,9.510669336403584140e+00,9.282274547930299491e+00,9.674757950221028580e+00,1.038217053999945932e-01,9.046361017291954454e+01,6.510000000000000000e+02,9.614491041803578497e+00,9.406847631003588006e+00
3.120000000000000000e+02,9.509588022207244862e+00,9.281326464175840840e+00,9.673579291722697704e+00,1.037501857408056199e-01,9.044302845314875583e+01,6.510000000000000000e+02,9.613338207948050496e+00,9.405837836466439228e+00
3.125000000000000000e+02,9.508507570615734039e+00,9.280379203551740730e+00,9.672401516169665925e+00,1.036786879989715082e-01,9.042246549080189766e+01,6.510000000000000000e+02,9.612186258614704215e+00,9.404828882616762087e+00
3.130000000000000000e+02,9.507427978713071326e+00,9.279432763305859311e+00,9.671224620549129014e+00,1.036072120945433495e-01,9.040192122481413151e+01,6.510000000000000000e+02,9.611035190807616146e+00,9.403820766618528282e+00
3.135000000000000000e+02,9.506349243591079912e+00,9.278487140693664870e+00,9.670048601856153780e+00,1.035357579492644647e-01,9.038139559429882297e+01,6.510000000000000000e+02,9.609885001540344973e+00,9.402813485641816627e+00
3.140000000000000000e+02,9.505271362349372311e+00,9.277542332978221395e+00,9.668873457093665635e+00,1.034643254823847391e-01,9.036088853854661807e+01,6.510000000000000000e+02,9.608735687831757133e+00,9.401807036866987488e+00
3.145000000000000000e+02,9.504194329546166387e+00,9.276598337430101537e+00,9.667699183272439711e+00,1.033929145302857067e-01,9.034039994855255884e+01,6.510000000000000000e+02,9.607587244076452038e+00,9.400801415015880735e+00
3.150000000000000000e+02,9.503118134810589979e+00,9.275655151327399039e+00,9.666525777411036913e+00,1.033215247596442760e-01,9.031992962164456173e+01,6.510000000000000000e+02,9.606439659570234824e+00,9.399796610050945134e+00
3.155000000000000000e+02,9.502042779854402710e+00,9.274712771955728741e+00,9.665353236535809245e+00,1.032501591731667251e-01,9.029947758555246651e+01,6.510000000000000000e+02,9.605292939027568977e+00,9.398792620681236443e+00
3.160000000000000000e+02,9.500968251085497585e+00,9.273771196608111111e+00,9.664181557680862511e+00,1.031788230936933060e-01,9.027904357766959720e+01,6.510000000000000000e+02,9.604147074179190113e+00,9.397789427991803279e+00
3.165000000000000000e+02,9.499894556444141713e+00,9.272830422585057519e+00,9.663010737888066970e+00,1.031075074094612160e-01,9.025862774164123437e+01,6.510000000000000000e+02,9.603002063853601555e+00,9.396787049034680095e+00
3.170000000000000000e+02,9.498821673467880089e+00,9.271890447194481411e+00,9.661840774206991611e+00,1.030362168395393130e-01,9.023822964632375943e+01,6.510000000000000000e+02,9.601857890307419652e+00,9.395785456628342303e+00
3.175000000000000000e+02,9.497749620977087304e+00,9.270951267751547320e+00,9.660671663694772704e+00,1.029649481457357990e-01,9.021784964331706647e+01,6.510000000000000000e+02,9.600714569122823505e+00,9.394784672831352879e+00
3.180000000000000000e+02,9.496678399443187146e+00,9.270012881578756136e+00,9.659503403416080047e+00,1.028937004804666572e-01,9.019748773604938208e+01,6.510000000000000000e+02,9.599572099923653568e+00,9.393784698962720725e+00
3.185000000000000000e+02,9.495608006034169435e+00,9.269075286005932668e+00,9.658335990443065455e+00,1.028224737667327443e-01,9.017714386537173255e+01,6.510000000000000000e+02,9.598430479800903470e+00,9.392785532267437176e+00
3.190000000000000000e+02,9.494538437924445518e+00,9.268138478369349897e+00,9.657169421854609581e+00,1.027512679258735101e-01,9.015681797228515393e+01,6.510000000000000000e+02,9.597289705850320374e+00,9.391787169998572438e+00
3.195000000000000000e+02,9.493469692300307017e+00,9.267202456015745327e+00,9.656003694740990184e+00,1.026800828797577031e-01,9.013650999804467290e+01,6.510000000000000000e+02,9.596149775180064623e+00,9.390789609420547634e+00
3.200000000000000000e+02,9.492401763084576061e+00,9.266267216295172915e+00,9.654838806195083833e+00,1.026089151659171361e-01,9.011621982128271213e+01,6.510000000000000000e+02,9.595010678250492475e+00,9.389792847918659646e+00
3.205000000000000000e+02,9.491334637296331422e+00,9.265332756566060368e+00,9.653674753319611668e+00,1.025377635331580217e-01,9.009594719009147923e+01,6.510000000000000000e+02,9.593872400829491554e+00,9.388796873763173068e+00
3.210000000000000000e+02,9.490268280410047552e+00,9.264399074194431094e+00,9.652511533224117812e+00,1.024666271151693370e-01,9.007569144382945581e+01,6.510000000000000000e+02,9.592734907525217736e+00,9.387801653294879145e+00
3.215000000000000000e+02,9.489202729568150474e+00,9.263466166553389058e+00,9.651349143025692356e+00,1.023955065178900475e-01,9.005545328259870530e+01,6.510000000000000000e+02,9.591598236086040785e+00,9.386807223050261939e+00
3.220000000000000000e+02,9.488137987232978077e+00,9.262534031023173853e+00,9.650187579848843455e+00,1.023244063102153323e-01,9.003523274890019934e+01,6.510000000000000000e+02,9.590462393543193187e+00,9.385813580922762966e+00
3.225000000000000000e+02,9.487074050631484567e+00,9.261602664991166023e+00,9.649026840825341012e+00,1.022533264143115073e-01,9.001502978492807472e+01,6.510000000000000000e+02,9.589327377045796297e+00,9.384820724217172838e+00
3.230000000000000000e+02,9.486010911748858021e+00,9.260672065851599299e+00,9.647866923093960878e+00,1.021822704414200866e-01,8.999484423421097290e+01,6.510000000000000000e+02,9.588193182190279273e+00,9.383828641307438545e+00
3.235000000000000000e+02,9.484948552036104985e+00,9.259742231003883717e+00,9.646707823801634163e+00,1.021112494115936770e-01,8.997467574202821083e+01,6.510000000000000000e+02,9.587059801447699314e+00,9.382837302624512432e+00
3.240000000000000000e+02,9.483886989781559862e+00,9.258813157858176268e+00,9.645549540100914143e+00,1.020402484670376864e-01,8.995452464725514119e+01,6.510000000000000000e+02,9.585927238248597604e+00,9.381846741314522120e+00
3.245000000000000000e+02,9.482826222241754976e+00,9.257884843829531363e+00,9.644392069154033464e+00,1.019692675309627899e-01,8.993439089275663889e+01,6.510000000000000000e+02,9.584795489772718113e+00,9.380856954710791840e+00
3.250000000000000000e+02,9.481766246678983379e+00,9.256957286339703828e+00,9.643235408128788322e+00,1.018983065261836740e-01,8.991427442153377569e+01,6.510000000000000000e+02,9.583664553205167635e+00,9.379867940152800898e+00
3.255000000000000000e+02,9.480707060363064542e+00,9.256030482817530824e+00,9.642079554200496005e+00,1.018273653757991587e-01,8.989417517675745728e+01,6.510000000000000000e+02,9.582534425738863604e+00,9.378879694987265481e+00
3.260000000000000000e+02,9.479648660571154295e+00,9.255104430699208962e+00,9.640924504551724894e+00,1.017564440035344381e-01,8.987409310176471422e+01,6.510000000000000000e+02,9.581405104574686860e+00,9.377892216567619954e+00
3.265000000000000000e+02,9.478591043556061635e+00,9.254179127427624607e+00,9.639770256371988921e+00,1.016855413884659998e-01,8.985402812030865505e+01,6.510000000000000000e+02,9.580276584944527940e+00,9.376905502167595330e+00
3.270000000000000000e+02,9.477534187920669595e+00,9.253254570452275729e+00,9.638616806857813302e+00,1.016146403339553000e-01,8.983397981833529400e+01,6.510000000000000000e+02,9.579148828254623993e+00,9.375919547586713421e+00
3.275000000000000000e+02,9.476478110680766065e+00,9.252330757229499270e+00,9.637464153212834006e+00,1.015437588247740386e-01,8.981394851716797234e+01,6.510000000000000000e+02,9.578021869505541019e+00,9.374934351855992887e+00
3.280000000000000000e+02,9.475422809141194946e+00,9.251407685222416077e+00,9.636312292647707167e+00,1.014728967840078794e-01,8.979393416077495260e+01,6.510000000000000000e+02,9.576895705925203117e+00,9.373949912357188552e+00
3.285000000000000000e+02,9.474368280613724380e+00,9.250485351900938014e+00,9.635161222380093093e+00,1.014020541358850169e-01,8.977393669328242254e+01,6.510000000000000000e+02,9.575770334749607926e+00,9.372966226477839058e+00
3.290000000000000000e+02,9.473314522417004113e+00,9.249563754741737753e+00,9.634010939634558568e+00,1.013312308043248372e-01,8.975395605897323037e+01,6.510000000000000000e+02,9.574645753221327382e+00,9.371983291612679068e+00
3.295000000000000000e+02,9.472261531876444707e+00,9.248642891228142204e+00,9.632861441642484479e+00,1.012604267137081349e-01,8.973399220228451156e+01,6.510000000000000000e+02,9.573521958590152536e+00,9.371001105162736877e+00
3.300000000000000000e+02,9.471209282127285078e+00,9.247722758849555191e+00,9.631712725641367712e+00,1.011896599870805713e-01,8.971404461314234879e+01,6.510000000000000000e+02,9.572398942114364928e+00,9.370019622140205229e+00
3.305000000000000000e+02,9.470157752857231159e+00,9.246803355102633404e+00,9.630564788877316929e+00,1.011189481697056108e-01,8.969411290568085349e+01,6.510000000000000000e+02,9.571276701026935285e+00,9.369038804687525257e+00
3.310000000000000000e+02,9.469106983258880561e+00,9.245884677490217030e+00,9.629417628602340073e+00,1.010482553487556112e-01,8.967419781031111370e+01,6.510000000000000000e+02,9.570155238607636505e+00,9.368058727910124617e+00
3.315000000000000000e+02,9.468056970684679996e+00,9.244966723521883978e+00,9.628271242075323144e+00,1.009775814484253076e-01,8.965429927208590755e+01,6.510000000000000000e+02,9.569034552133103944e+00,9.367079389236254272e+00
3.320000000000000000e+02,9.467007712493852978e+00,9.244049490713841521e+00,9.627125626561989336e+00,1.009069263942336814e-01,8.963441723621244250e+01,6.510000000000000000e+02,9.567914638888087353e+00,9.366100786099620379e+00
3.325000000000000000e+02,9.465959202944219442e+00,9.243132976588816163e+00,9.625980779334874171e+00,1.008362936648352082e-01,8.961455158992443160e+01,6.510000000000000000e+02,9.566795496609055149e+00,9.365122909279383734e+00
3.330000000000000000e+02,9.464911402844158772e+00,9.242217178676076728e+00,9.624836697673210040e+00,1.007657310754770941e-01,8.959470159624855512e+01,6.510000000000000000e+02,9.565677133919635367e+00,9.364145671768682178e+00
3.335000000000000000e+02,9.463864342651369554e+00,9.241302094511363308e+00,9.623693378862961723e+00,1.006951964098940916e-01,8.957486781868806247e+01,6.510000000000000000e+02,9.564559539061264104e+00,9.363169146241475005e+00
3.340000000000000000e+02,9.462818026343526867e+00,9.240387721636842855e+00,9.622550820196744681e+00,1.006246802858306449e-01,8.955505032597461934e+01,6.510000000000000000e+02,9.563442706629357914e+00,9.362193346057695820e+00
3.345000000000000000e+02,9.461772451313043675e+00,9.239474057601110957e+00,9.621409018973841043e+00,1.005541826278302936e-01,8.953524906407041328e+01,6.510000000000000000e+02,9.562326633940875453e+00,9.361218268685213673e+00
3.350000000000000000e+02,9.460727614958846843e+00,9.238561099959111900e+00,9.620267972500148090e+00,1.004837033623725978e-01,8.951546397908633423e+01,6.510000000000000000e+02,9.561211318321220176e+00,9.360243911596475286e+00
3.355000000000000000e+02,9.459683514207782196e+00,9.237648846272129788e+00,9.619127678088137401e+00,1.004132421117520657e-01,8.949569500816588175e+01,6.510000000000000000e+02,9.560096756319534705e+00,9.359270272096029686e+00
3.360000000000000000e+02,9.458640122308100473e+00,9.236737294107721041e+00,9.617988133056867284e+00,1.003427835254620121e-01,8.947594163754222052e+01,6.510000000000000000e+02,9.558982905833561361e+00,9.358297338782637809e+00
3.365000000000000000e+02,9.457597461316225917e+00,9.235826441039836965e+00,9.616849334731906396e+00,1.002723431035392188e-01,8.945620428308660621e+01,6.510000000000000000e+02,9.557869804419766524e+00,9.357325118212687087e+00
3.370000000000000000e+02,9.456555521342492554e+00,9.234916284648676310e+00,9.615711280445371045e+00,1.002019318472907178e-01,8.943648275537910308e+01,6.510000000000000000e+02,9.556757453189783647e+00,9.356353589495201462e+00
3.375000000000000000e+02,9.455514295587329698e+00,9.234006822520818503e+00,9.614573967536028221e+00,1.001315560854475761e-01,8.941677692258043919e+01,6.510000000000000000e+02,9.555645851672776914e+00,9.355382739501880707e+00
3.380000000000000000e+02,9.454473793034416929e+00,9.233098052248918108e+00,9.613437393348917226e+00,1.000611982592157223e-01,8.939708694657166177e+01,6.510000000000000000e+02,9.554534991293632373e+00,9.354412594775201484e+00
3.385000000000000000e+02,9.453434011127642478e+00,9.232189971431790099e+00,9.612301555235413630e+00,9.999085829446932583e-02,8.937741277448732546e+01,6.510000000000000000e+02,9.553424869422110888e+00,9.353443152833174068e+00
3.390000000000000000e+02,9.452394947317294793e+00,9.231282577674495116e+00,9.611166450553383811e+00,9.992053611790586987e-02,8.935775435360763197e+01,6.510000000000000000e+02,9.552315483435201315e+00,9.352474411199390047e+00
3.395000000000000000e+02,9.451356599060030561e+00,9.230375868588247101e+00,9.610032076667087253e+00,9.985023165479062213e-02,8.933811163135709421e+01,6.510000000000000000e+02,9.551206830714821905e+00,9.351506367405239217e+00
3.400000000000000000e+02,9.450318955795571796e+00,9.229469841790418627e+00,9.608898430947162339e+00,9.977994033149870101e-02,8.931848440276165491e+01,6.510000000000000000e+02,9.550098896127069636e+00,9.350539015464072179e+00
3.405000000000000000e+02,9.449282016065890133e+00,9.228564494904519577e+00,9.607765510770599704e+00,9.970966267696136642e-02,8.929887263597740343e+01,6.510000000000000000e+02,9.548991678742851263e+00,9.349572353388929002e+00
3.410000000000000000e+02,9.448245784293455074e+00,9.227659825560140305e+00,9.606633313520646311e+00,9.963940251496214429e-02,8.927927641095256206e+01,6.510000000000000000e+02,9.547885186808416691e+00,9.348606381778493457e+00
3.415000000000000000e+02,9.447210257959918422e+00,9.226755831392885909e+00,9.605501836586832098e+00,9.956915977146431340e-02,8.925969567568068896e+01,6.510000000000000000e+02,9.546779417731382722e+00,9.347641098188452347e+00
3.420000000000000000e+02,9.446175434553095940e+00,9.225852510044401100e+00,9.604371077364895370e+00,9.949893437413066810e-02,8.924013037829594452e+01,6.510000000000000000e+02,9.545674368927226539e+00,9.346676500178965341e+00
3.425000000000000000e+02,9.445141311566960240e+00,9.224949859162293819e+00,9.603241033256848525e+00,9.942872624927648340e-02,8.922058046707240919e+01,6.510000000000000000e+02,9.544570037816237473e+00,9.345712585317684784e+00
3.430000000000000000e+02,9.444107886501617699e+00,9.224047876400138790e+00,9.602111701670891009e+00,9.935853532361089979e-02,8.920104589042372822e+01,6.510000000000000000e+02,9.543466421825229418e+00,9.344749351178007757e+00
3.435000000000000000e+02,9.443075156863310227e+00,9.223146559417488177e+00,9.600983080021432414e+00,9.928836152484975253e-02,8.918152659690332484e+01,6.510000000000000000e+02,9.542363518388158994e+00,9.343786795338461459e+00
3.440000000000000000e+02,9.442043120164504089e+00,9.222245905879875139e+00,9.599855165729161754e+00,9.921820478014581335e-02,8.916202253520562238e+01,6.510000000000000000e+02,9.541261324944647626e+00,9.342824915384358775e+00
3.445000000000000000e+02,9.441011773924085304e+00,9.221345913458792509e+00,9.598727956221443591e+00,9.914806501643694259e-02,8.914253365416969643e+01,6.510000000000000000e+02,9.540159838940521553e+00,9.341863708907647279e+00
3.450000000000000000e+02,9.439981115664622280e+00,9.220446579831332201e+00,9.597601448928486434e+00,9.907794216062031090e-02,8.912305990272749057e+01,6.510000000000000000e+02,9.539059057825243215e+00,9.340903173504001344e+00
3.455000000000000000e+02,9.438951140683379037e+00,9.219547902680220730e+00,9.596475641291634773e+00,9.900783468766892470e-02,8.910360118753759195e+01,6.510000000000000000e+02,9.537958975371047643e+00,9.339943305995710432e+00
3.460000000000000000e+02,9.437921825189075520e+00,9.218649879695997029e+00,9.595350530756109109e+00,9.893772806065753711e-02,8.908415705241409910e+01,6.510000000000000000e+02,9.536859553249733779e+00,9.338984097128417261e+00
3.465000000000000000e+02,9.436893163357829906e+00,9.217752508574889703e+00,9.594226114774592418e+00,9.886761308469090015e-02,8.906472738154680258e+01,6.510000000000000000e+02,9.535760776442520736e+00,9.338025550273137299e+00
3.470000000000000000e+02,9.435865179654163271e+00,9.216855787015193258e+00,9.593102390800732238e+00,9.879751470569943239e-02,8.904531263752190284e+01,6.510000000000000000e+02,9.534662694359861135e+00,9.337067664948463630e+00
3.475000000000000000e+02,9.434837870749758437e+00,9.215959712725073416e+00,9.591979356296389980e+00,9.872743199922870416e-02,8.902591275316299857e+01,6.510000000000000000e+02,9.533565302748987946e+00,9.336110438750528928e+00
3.480000000000000000e+02,9.433811219133483306e+00,9.215064283415022928e+00,9.590857008732802669e+00,9.865735034746839216e-02,8.900652739102636701e+01,6.510000000000000000e+02,9.532468569480952780e+00,9.335153868786015607e+00
3.485000000000000000e+02,9.432785238325285704e+00,9.214169496803629400e+00,9.589735345584147197e+00,9.858728506340209974e-02,8.898715680514359860e+01,6.510000000000000000e+02,9.531372523388688123e+00,9.334197953261885061e+00
3.490000000000000000e+02,9.431759925896830765e+00,9.213275350614630099e+00,9.588614364330776851e+00,9.851723607445296571e-02,8.896780094555714413e+01,6.510000000000000000e+02,9.530277161971282496e+00,9.333242689822379035e+00
3.495000000000000000e+02,9.430735279425544348e+00,9.212381842576824909e+00,9.587494062459269273e+00,9.844720330906302219e-02,8.894845976244096164e+01,6.510000000000000000e+02,9.529182482734606552e+00,9.332288076116480369e+00
3.500000000000000000e+02,9.429711296494696526e+00,9.211488970425007139e+00,9.586374437461877562e+00,9.837718669493339396e-02,8.892913320610169592e+01,6.510000000000000000e+02,9.528088483189629088e+00,9.331334109799762189e+00
3.505000000000000000e+02,9.428687974693358953e+00,9.210596731899261869e+00,9.585255486836892658e+00,9.830718616069830662e-02,8.890982122697798218e+01,6.510000000000000000e+02,9.526995160854056621e+00,9.330380788532661285e+00
3.510000000000000000e+02,9.427665311619655597e+00,9.209705124748957417e+00,9.584137208090313109e+00,9.823720163469233657e-02,8.889052377570155272e+01,6.510000000000000000e+02,9.525902513254347781e+00,9.329428109984963413e+00
3.515000000000000000e+02,9.426643304871511475e+00,9.208814146723296901e+00,9.583019598730031063e+00,9.816723304574467845e-02,8.887124080292274186e+01,6.510000000000000000e+02,9.524810537917256070e+00,9.328476071825766880e+00
3.520000000000000000e+02,9.425621952055209363e+00,9.207923795579516124e+00,9.581902656271484631e+00,9.809728032150111243e-02,8.885197225947152333e+01,6.510000000000000000e+02,9.523719232376709698e+00,9.327524671733709027e+00
3.525000000000000000e+02,9.424601250782817630e+00,9.207034069080396677e+00,9.580786378236012979e+00,9.802734339142815667e-02,8.883271809630942073e+01,6.510000000000000000e+02,9.522628594174245009e+00,9.326573907391388474e+00
3.530000000000000000e+02,9.423581198671037384e+00,9.206144964993281832e+00,9.579670762149945062e+00,9.795742218327806172e-02,8.881347826450704019e+01,6.510000000000000000e+02,9.521538620854315127e+00,9.325623776487757866e+00
3.535000000000000000e+02,9.422561793346222458e+00,9.205256481094428622e+00,9.578555805548374380e+00,9.788751662680422738e-02,8.879425271533933994e+01,6.510000000000000000e+02,9.520449309973026075e+00,9.324674276719417065e+00
3.540000000000000000e+02,9.421543032435556242e+00,9.204368615160868572e+00,9.577441505969002122e+00,9.781762665084230146e-02,8.877504140011858169e+01,6.510000000000000000e+02,9.519360659086398613e+00,9.323725405784713871e+00
3.545000000000000000e+02,9.420524905612129629e+00,9.203481364978845392e+00,9.576327860955496263e+00,9.774775043842801048e-02,8.875584411997419920e+01,6.510000000000000000e+02,9.518272656050557501e+00,9.322777155173701757e+00
3.550000000000000000e+02,9.419507406696988383e+00,9.202594728337853525e+00,9.575214868056642459e+00,9.767788708707399181e-02,8.873666075444521084e+01,6.510000000000000000e+02,9.517185293784061528e+00,9.321829519609913461e+00
3.555000000000000000e+02,9.418490543176075036e+00,9.201708703033846248e+00,9.574102524828054683e+00,9.760803785193203352e-02,8.871749144095046802e+01,6.510000000000000000e+02,9.516098581028007430e+00,9.320882505324142642e+00
3.560000000000000000e+02,9.417474293635699212e+00,9.200823286868331508e+00,9.572990828831651200e+00,9.753819029395081885e-02,8.869833576985502077e+01,6.510000000000000000e+02,9.515012483929648823e+00,9.319936103341747824e+00
3.565000000000000000e+02,9.416458676733611810e+00,9.199938477646995239e+00,9.571879777631844277e+00,9.746835795499834976e-02,8.867919409143418363e+01,6.510000000000000000e+02,9.513927034688610007e+00,9.318990318778613613e+00
3.570000000000000000e+02,9.415443690133068699e+00,9.199054273181593189e+00,9.570769368802123367e+00,9.739854076406302685e-02,8.866006635780958334e+01,6.510000000000000000e+02,9.512842230897131657e+00,9.318045149369005742e+00
3.575000000000000000e+02,9.414429293011139066e+00,9.198170671287940081e+00,9.569659599917931914e+00,9.732869089698681364e-02,8.864095178717793999e+01,6.510000000000000000e+02,9.511757983908125880e+00,9.317100602114154029e+00
3.580000000000000000e+02,9.413415519089829431e+00,9.197287669789661280e+00,9.568550468564314571e+00,9.725885278706833392e-02,8.862185101948669796e+01,6.510000000000000000e+02,9.510674371876898903e+00,9.316156666302759959e+00
3.585000000000000000e+02,9.412402368480401904e+00,9.196405266514309673e+00,9.567441972326200528e+00,9.718902960954887982e-02,8.860276405365192431e+01,6.510000000000000000e+02,9.509591398089950687e+00,9.315213338870853121e+00
3.590000000000000000e+02,9.411389838869640201e+00,9.195523459297460178e+00,9.566334108799555480e+00,9.711922129473357646e-02,8.858369084232361956e+01,6.510000000000000000e+02,9.508509060164374915e+00,9.314270617574907263e+00
3.595000000000000000e+02,9.410377927944328036e+00,9.194642245970809924e+00,9.565226875585045363e+00,9.704942777209453475e-02,8.856463133817268840e+01,6.510000000000000000e+02,9.507427355716423278e+00,9.313328500172234570e+00
3.600000000000000000e+02,9.409366633401292646e+00,9.193761624384201525e+00,9.564120270285762615e+00,9.697964897187782984e-02,8.854558549408028512e+01,6.510000000000000000e+02,9.506346282373169032e+00,9.312386984429414483e+00
3.605000000000000000e+02,9.408355952939956524e+00,9.192881592384287259e+00,9.563014290512370508e+00,9.690988482367444978e-02,8.852655326299723981e+01,6.510000000000000000e+02,9.505265837763630543e+00,9.311446068116282504e+00
3.610000000000000000e+02,9.407345884265037483e+00,9.192002147824183567e+00,9.561908933879960770e+00,9.684013525749271545e-02,8.850753459799503275e+01,6.510000000000000000e+02,9.504186019522530060e+00,9.310505749007544907e+00
3.615000000000000000e+02,9.406336425086626818e+00,9.191123288562309313e+00,9.560804198008984400e+00,9.677040020376002916e-02,8.848852945226705913e+01,6.510000000000000000e+02,9.503106825290387860e+00,9.309566024882865776e+00
3.620000000000000000e+02,9.405327548030676610e+00,9.190245012462096241e+00,9.559700080525123767e+00,9.670068054642891320e-02,8.846953730736287014e+01,6.510000000000000000e+02,9.502028228577104940e+00,9.308626867484246503e+00
3.625000000000000000e+02,9.404319275216519003e+00,9.189367317392385104e+00,9.558596579059301490e+00,9.663097528065842101e-02,8.845055857559263757e+01,6.510000000000000000e+02,9.500950250497176341e+00,9.307688299935861664e+00
3.630000000000000000e+02,9.403311605055074907e+00,9.188490201224276177e+00,9.557493691247527678e+00,9.656128431096207276e-02,8.843159322339121786e+01,6.510000000000000000e+02,9.499872889366036688e+00,9.306750320744113125e+00
3.635000000000000000e+02,9.402304535283535714e+00,9.187613661842600976e+00,9.556391414735330159e+00,9.649160756799872452e-02,8.841264120454439990e+01,6.510000000000000000e+02,9.498796142851533730e+00,9.305812927715537697e+00
3.640000000000000000e+02,9.401298063630420643e+00,9.186737697128107172e+00,9.555289747161872072e+00,9.642194498150090387e-02,8.839370247269513925e+01,6.510000000000000000e+02,9.497720008611922893e+00,9.304876118648920169e+00
3.645000000000000000e+02,9.400292184800299822e+00,9.185862304971672998e+00,9.554188686185591806e+00,9.635229178870785560e-02,8.837477692375050253e+01,6.510000000000000000e+02,9.496644476589006345e+00,9.303939893011591522e+00
3.650000000000000000e+02,9.399286881502041169e+00,9.184987483267468278e+00,9.553088229460900749e+00,9.628262471935103428e-02,8.835586422459923028e+01,6.510000000000000000e+02,9.495569506221393397e+00,9.303004256782690717e+00
3.655000000000000000e+02,9.398282169561692712e+00,9.184113229913902998e+00,9.551988374651100955e+00,9.621297158121770721e-02,8.833696467460173096e+01,6.510000000000000000e+02,9.494495141142911265e+00,9.302069197980475934e+00
3.660000000000000000e+02,9.397278046735598522e+00,9.183239542815313072e+00,9.550889119422826923e+00,9.614333230589044987e-02,8.831807822800568886e+01,6.510000000000000000e+02,9.493421379041489416e+00,9.301134714429707628e+00
3.665000000000000000e+02,9.396274510786465584e+00,9.182366419881720532e+00,9.549790461449093826e+00,9.607370682357384284e-02,8.829920483919823937e+01,6.510000000000000000e+02,9.492348217610038219e+00,9.300200803962891172e+00
3.670000000000000000e+02,9.395271559480502077e+00,9.181493859025938065e+00,9.548692398407618853e+00,9.600409506570954654e-02,8.828034446265256463e+01,6.510000000000000000e+02,9.491275654546210916e+00,9.299267464414793238e+00
3.675000000000000000e+02,9.394269190589318086e+00,9.180621858166912119e+00,9.547594927980512125e+00,9.593449696299183316e-02,8.826149705296320747e+01,6.510000000000000000e+02,9.490203687552309475e+00,9.298334693626324921e+00
3.680000000000000000e+02,9.393267401890117441e+00,9.179750415228456362e+00,9.546498047855928704e+00,9.586491244645073406e-02,8.824266256484986570e+01,6.510000000000000000e+02,9.489132314336568896e+00,9.297402489443665985e+00
3.685000000000000000e+02,9.392266191164621247e+00,9.178879528139407995e+00,9.545401755726187432e+00,9.579534144772500204e-02,8.822384095313705643e+01,6.510000000000000000e+02,9.488061532612345417e+00,9.296470849716895302e+00
3.690000000000000000e+02,9.391265556199668296e+00,9.178009194832750239e+00,9.544306049289462024e+00,9.572578389806764287e-02,8.820503217276515784e+01,6.510000000000000000e+02,9.486991340097736369e+00,9.295539772301600223e+00
3.695000000000000000e+02,9.390265482062225999e+00,9.177139413246997890e+00,9.543210926248143267e+00,9.565624364794735046e-02,8.818623594055814863e+01,6.510000000000000000e+02,9.485921725710172225e+00,9.294609238414277996e+00
3.700000000000000000e+02,9.389265967316982042e+00,9.176270181324657216e+00,9.542116384309483834e+00,9.558672037297424873e-02,8.816745222612857447e+01,6.510000000000000000e+02,9.484852687689956596e+00,9.293679246944009265e+00
3.705000000000000000e+02,9.388267021719832073e+00,9.175401497014206598e+00,9.541022421186678315e+00,9.551721031739436596e-02,8.814868120857897793e+01,6.510000000000000000e+02,9.483784232037226758e+00,9.292749811402437388e+00
3.710000000000000000e+02,9.387268629931250885e+00,9.174533358268305960e+00,9.539929034597285806e+00,9.544771608442928490e-02,8.812992259699707631e+01,6.510000000000000000e+02,9.482716346015680031e+00,9.291820913846821739e+00
3.715000000000000000e+02,9.386270801988709778e+00,9.173665763044370536e+00,9.538836222263691766e+00,9.537823512180934604e-02,8.811117657600071595e+01,6.510000000000000000e+02,9.481649037110519984e+00,9.290892566866899571e+00
3.720000000000000000e+02,9.385273536626218771e+00,9.172798709304428755e+00,9.537743981913120450e+00,9.530876717434712264e-02,8.809244311839668740e+01,6.510000000000000000e+02,9.480582303800565214e+00,9.289964769451870552e+00
3.725000000000000000e+02,9.384276800006668751e+00,9.171932195014917966e+00,9.536652311276631266e+00,9.523935548072105794e-02,8.807372159397579026e+01,6.510000000000000000e+02,9.479516155487390350e+00,9.289037444525947151e+00
3.730000000000000000e+02,9.383280613562911654e+00,9.171066218147856830e+00,9.535561208092447671e+00,9.516996767672503132e-02,8.805501239561314719e+01,6.510000000000000000e+02,9.478450581239636463e+00,9.288110645886185068e+00
3.735000000000000000e+02,9.382284983173500237e+00,9.170200776678921528e+00,9.534470670102034973e+00,9.510059268521983689e-02,8.803631562821203715e+01,6.510000000000000000e+02,9.477385575858718880e+00,9.287184390488279817e+00
3.740000000000000000e+02,9.381289906673465850e+00,9.169335868588818883e+00,9.533380695051810960e+00,9.503123043706189488e-02,8.801763124781180636e+01,6.510000000000000000e+02,9.476321137110527815e+00,9.286258676236403886e+00
3.745000000000000000e+02,9.380295381902662655e+00,9.168471491862847600e+00,9.532291280693090840e+00,9.496188086463581979e-02,8.799895921056175041e+01,6.510000000000000000e+02,9.475257262767296851e+00,9.285333501038026682e+00
3.750000000000000000e+02,9.379301392954353389e+00,9.167607644490265884e+00,9.531202424782049931e+00,9.489257117571665845e-02,8.798029921993982327e+01,6.510000000000000000e+02,9.474193964130069645e+00,9.284408821778637133e+00
3.755000000000000000e+02,9.378307928525929427e+00,9.166744324466371552e+00,9.530114125079753862e+00,9.482331946902125552e-02,8.796165106416744095e+01,6.510000000000000000e+02,9.473131247994951210e+00,9.283484609056907644e+00
3.760000000000000000e+02,9.377315009374024513e+00,9.165881529790119941e+00,9.529026379351225984e+00,9.475408025225866282e-02,8.794301512075578842e+01,6.510000000000000000e+02,9.472069089626282690e+00,9.282560929121764559e+00
3.765000000000000000e+02,9.376322633357233371e+00,9.165019258465799012e+00,9.527939185366271602e+00,9.468485345884217197e-02,8.792439134628163799e+01,6.510000000000000000e+02,9.471007486816073850e+00,9.281637779898391116e+00
3.770000000000000000e+02,9.375330798338826099e+00,9.164157508500982985e+00,9.526852540900309307e+00,9.461563902180196439e-02,8.790577969742804498e+01,6.510000000000000000e+02,9.469946437360627911e+00,9.280715159317026064e+00
3.775000000000000000e+02,9.374339502186835205e+00,9.163296277908731469e+00,9.525766443732793576e+00,9.454643687304982447e-02,8.788718013098591086e+01,6.510000000000000000e+02,9.468885939059884294e+00,9.279793065313784339e+00
3.780000000000000000e+02,9.373348742773139008e+00,9.162435564705567970e+00,9.524680891647667735e+00,9.447724694631302877e-02,8.786859260383732817e+01,6.510000000000000000e+02,9.467825989719450774e+00,9.278871495826825466e+00
3.785000000000000000e+02,9.372358517979039405e+00,9.161575366916190788e+00,9.523595882437572158e+00,9.440806917420102584e-02,8.785001707305944763e+01,6.510000000000000000e+02,9.466766587153239598e+00,9.277950448804837436e+00
3.790000000000000000e+02,9.371368825678972669e+00,9.160715682562361906e+00,9.522511413888958387e+00,9.433890348958060001e-02,8.783145349561930004e+01,6.510000000000000000e+02,9.465707729168554962e+00,9.277029922189392153e+00
3.795000000000000000e+02,9.370379659532131811e+00,9.159856509673613090e+00,9.521427483802057168e+00,9.426975723851666045e-02,8.781290175090333605e+01,6.510000000000000000e+02,9.464649416770649637e+00,9.276109902293615761e+00
3.800000000000000000e+02,9.369390997774742047e+00,9.158997846292374234e+00,9.520344089986174652e+00,9.420066482462760571e-02,8.779436143443575702e+01,6.510000000000000000e+02,9.463591662599368348e+00,9.275190332950113969e+00
3.805000000000000000e+02,9.368402862179955548e+00,9.158139690448367176e+00,9.519261230238253546e+00,9.413158429557456908e-02,8.777583294326359464e+01,6.510000000000000000e+02,9.462534446475530103e+00,9.274271277884380993e+00
3.810000000000000000e+02,9.367415246005588614e+00,9.157282040194328232e+00,9.518178902374504702e+00,9.406250966859959484e-02,8.775731614682310067e+01,6.510000000000000000e+02,9.461477755674188472e+00,9.273352736336990532e+00
3.815000000000000000e+02,9.366428143422886876e+00,9.156424893575865198e+00,9.517097104213791070e+00,9.399343612932521685e-02,8.773881093193969605e+01,6.510000000000000000e+02,9.460421579552210858e+00,9.272434707293561118e+00
3.820000000000000000e+02,9.365441560716851299e+00,9.155568248644611273e+00,9.516015833572891935e+00,9.392437427473315781e-02,8.772031741528539328e+01,6.510000000000000000e+02,9.459365934991584624e+00,9.271517186442117975e+00
3.825000000000000000e+02,9.364455495795773743e+00,9.154712103451949190e+00,9.514935088274155461e+00,9.385532403866465867e-02,8.770183555459009028e+01,6.510000000000000000e+02,9.458310819834439442e+00,9.270600171757109820e+00
3.830000000000000000e+02,9.363469946586121750e+00,9.153856456067845926e+00,9.513854866153309331e+00,9.378628535577908376e-02,8.768336530794232431e+01,6.510000000000000000e+02,9.457256231941899571e+00,9.269683661230342153e+00
3.835000000000000000e+02,9.362484911005605426e+00,9.153001304553654904e+00,9.512775165041587044e+00,9.371725815924326908e-02,8.766490663328453081e+01,6.510000000000000000e+02,9.456202169164848570e+00,9.268767652846362282e+00
3.840000000000000000e+02,9.361500386979686894e+00,9.152146646978438937e+00,9.511695982776826597e+00,9.364824238202279494e-02,8.764645948872208692e+01,6.510000000000000000e+02,9.455148629361710633e+00,9.267852144597664932e+00
3.845000000000000000e+02,9.360516360318655416e+00,9.151292481412834690e+00,9.510617317199510978e+00,9.357923388818181754e-02,8.762802360480829122e+01,6.510000000000000000e+02,9.454095594206837205e+00,9.266937126430473626e+00
3.850000000000000000e+02,9.359532835921861249e+00,9.150438805942211928e+00,9.509539166162376489e+00,9.351023495421159626e-02,8.760959907074069974e+01,6.510000000000000000e+02,9.453043070876072207e+00,9.266022600967648515e+00
3.855000000000000000e+02,9.358549816879810024e+00,9.149585618644552554e+00,9.508461527513862421e+00,9.344124724799260373e-02,8.759118594170838890e+01,6.510000000000000000e+02,9.451991064127803099e+00,9.265108569631816948e+00
3.860000000000000000e+02,9.357567301133032700e+00,9.148732917605361337e+00,9.507384399106424411e+00,9.337227070356239611e-02,8.757278417617048660e+01,6.510000000000000000e+02,9.450939571836594055e+00,9.264195030429469568e+00
3.865000000000000000e+02,9.356585286633974263e+00,9.147880700917534469e+00,9.506307778805247466e+00,9.330330525466642988e-02,8.755439373282681004e+01,6.510000000000000000e+02,9.449888591888640832e+00,9.263281981379307695e+00
3.870000000000000000e+02,9.355603771332217988e+00,9.147028966675138761e+00,9.505231664471965658e+00,9.323435083615258523e-02,8.753601457034145028e+01,6.510000000000000000e+02,9.448838122168369935e+00,9.262369420496066041e+00
3.875000000000000000e+02,9.354622753184022699e+00,9.146177712977303642e+00,9.504156053975215457e+00,9.316540738295123192e-02,8.751764664752106171e+01,6.510000000000000000e+02,9.447788160566975790e+00,9.261457345801071384e+00
3.880000000000000000e+02,9.353642230149770143e+00,9.145326937927290345e+00,9.503080945187754480e+00,9.309647482774639771e-02,8.749928992326653088e+01,6.510000000000000000e+02,9.446738704977516221e+00,9.260545755322024064e+00
3.885000000000000000e+02,9.352662200191664610e+00,9.144476639630084946e+00,9.502006335984912511e+00,9.302755310609556183e-02,8.748094435653091239e+01,6.510000000000000000e+02,9.445689753297759950e+00,9.259634647085569270e+00
3.890000000000000000e+02,9.351682661283170717e+00,9.143626816202782948e+00,9.500932224250444591e+00,9.295864215242820305e-02,8.746260990649513190e+01,6.510000000000000000e+02,9.444641303435599156e+00,9.258724019130742278e+00
3.895000000000000000e+02,9.350703611394219905e+00,9.142777465757040645e+00,9.499858607868274518e+00,9.288974190181588375e-02,8.744428653229149973e+01,6.510000000000000000e+02,9.443593353296037662e+00,9.257813869492403924e+00
3.900000000000000000e+02,9.349725048501603908e+00,9.141928586411662394e+00,9.498785484728273332e+00,9.282085228829264900e-02,8.742597419319783114e+01,6.510000000000000000e+02,9.442545900789896862e+00,9.256904196213309177e+00
3.905000000000000000e+02,9.348746970587939131e+00,9.141080176291795922e+00,9.497712852725042509e+00,9.275197324700205914e-02,8.740767284861836117e+01,6.510000000000000000e+02,9.441498943834940150e+00,9.255994997340936337e+00
3.910000000000000000e+02,9.347769375638211642e+00,9.140232233524420380e+00,9.496640709756491106e+00,9.268310471289126218e-02,8.738938245801880100e+01,6.510000000000000000e+02,9.440452480351101627e+00,9.255086270925319880e+00
3.915000000000000000e+02,9.346792261644431221e+00,9.139384756243746466e+00,9.495569053726439890e+00,9.261424662099132510e-02,8.737110298101342210e+01,6.510000000000000000e+02,9.439406508265422602e+00,9.254178015023441617e+00
3.920000000000000000e+02,9.345815626597364201e+00,9.138537742582798273e+00,9.494497882539015166e+00,9.254539890604260299e-02,8.735283437721017208e+01,6.510000000000000000e+02,9.438361025503407831e+00,9.253270227691322347e+00
3.925000000000000000e+02,9.344839468494301471e+00,9.137691190681289655e+00,9.493427194104004485e+00,9.247656150315042289e-02,8.733457660635629338e+01,6.510000000000000000e+02,9.437316029997450784e+00,9.252362906991150382e+00
3.930000000000000000e+02,9.343863785336907313e+00,9.136845098682140787e+00,9.492356986336229596e+00,9.240773434788025764e-02,8.731632962829787914e+01,6.510000000000000000e+02,9.436271519684787279e+00,9.251456050989027347e+00
3.935000000000000000e+02,9.342888575130883666e+00,9.135999464733270514e+00,9.491287257153786072e+00,9.233891737503850672e-02,8.729809340297319409e+01,6.510000000000000000e+02,9.435227492505921632e+00,9.250549657755845701e+00
3.940000000000000000e+02,9.341913813756146823e+00,9.135154286986338690e+00,9.490218004479245906e+00,9.227012896110442508e-02,8.727986748034642517e+01,6.510000000000000000e+02,9.434183942717250915e+00,9.249643684795042731e+00
3.945000000000000000e+02,9.340939521005807933e+00,9.134309563596531234e+00,9.489149226239101509e+00,9.220135088963188341e-02,8.726165222419406575e+01,6.510000000000000000e+02,9.433140871895439261e+00,9.248738170116176605e+00
3.950000000000000000e+02,9.339965684239132315e+00,9.133465292723311535e+00,9.488080920363779924e+00,9.213257245555392383e-02,8.724344739367182910e+01,6.510000000000000000e+02,9.432098256694686711e+00,9.247833111783577920e+00
3.955000000000000000e+02,9.338992304558168200e+00,9.132621472529397266e+00,9.487013084787522033e+00,9.206379648690102280e-02,8.722525300722028874e+01,6.510000000000000000e+02,9.431056101045069084e+00,9.246928508071269093e+00
3.960000000000000000e+02,9.338019387908326863e+00,9.131778101183130048e+00,9.485945717450411152e+00,9.199503036415594692e-02,8.720706917456350027e+01,6.510000000000000000e+02,9.430014418272483212e+00,9.246024357544170513e+00
3.965000000000000000e+02,9.337046913053303143e+00,9.130935176854189095e+00,9.484883936341214294e+00,9.192625975287684048e-02,8.718889549379039750e+01,6.510000000000000000e+02,9.428973172806180969e+00,9.245120653300427094e+00
3.970000000000000000e+02,9.336074883794582391e+00,9.130092697717003603e+00,9.483834174206831946e+00,9.185748812319431689e-02,8.717073203394434699e+01,6.510000000000000000e+02,9.427932371917776777e+00,9.244217395671389781e+00
3.975000000000000000e+02,9.335103311654055602e+00,9.129250661948400847e+00,9.482784874233281869e+00,9.178872614305765010e-02,8.715257900950147985e+01,6.510000000000000000e+02,9.426892037797113488e+00,9.243314585510997716e+00
3.980000000000000000e+02,9.334132194677035699e+00,9.128409067734324367e+00,9.481736034394797841e+00,9.171997374896524724e-02,8.713443638129085400e+01,6.510000000000000000e+02,9.425852168426001043e+00,9.242412220928072131e+00
3.985000000000000000e+02,9.333161530906426862e+00,9.127567913258602061e+00,9.480687652661663023e+00,9.165123087618093356e-02,8.711630411011272201e+01,6.510000000000000000e+02,9.424812761782607851e+00,9.241510300030245872e+00
3.990000000000000000e+02,9.332191318390794521e+00,9.126727196710964662e+00,9.479639727010672701e+00,9.158249745996063784e-02,8.709818215688950716e+01,6.510000000000000000e+02,9.423773815850754687e+00,9.240608820930832579e+00
3.995000000000000000e+02,9.331221555183361716e+00,9.125886916285750772e+00,9.478592255423700763e+00,9.151377343754273086e-02,8.708007048264735772e+01,6.510000000000000000e+02,9.422735328620904127e+00,9.239707781745817528e+00
4.000000000000000000e+02,9.330252239339879239e+00,9.125047070179629571e+00,9.477545235884420549e+00,9.144505874455126360e-02,8.706196904847564610e+01,6.510000000000000000e+02,9.421697298084430017e+00,9.238807180595328461e+00
4.005000000000000000e+02,9.329283368920625819e+00,9.124207656593409155e+00,9.476498666381322877e+00,9.137635331726805255e-02,8.704387781556454229e+01,6.510000000000000000e+02,9.420659722237893163e+00,9.237907015603356697e+00
4.010000000000000000e+02,9.328314941989985343e+00,9.123368673732182188e+00,9.475452544907305708e+00,9.130765709197030677e-02,8.702579674519726893e+01,6.510000000000000000e+02,9.419622599081955983e+00,9.237007284898016479e+00
4.015000000000000000e+02,9.327346956615961915e+00,9.122530119804372006e+00,9.474406869458750435e+00,9.123897000512075361e-02,8.700772579874063695e+01,6.510000000000000000e+02,9.418585926621082294e+00,9.236107986610839760e+00
4.020000000000000000e+02,9.326379410869948927e+00,9.121691993021842748e+00,9.473361638035489918e+00,9.117029199260738570e-02,8.698966493764091013e+01,6.510000000000000000e+02,9.417549702862556771e+00,9.235209118877341083e+00
4.025000000000000000e+02,9.325412302827269073e+00,9.120854291600343444e+00,9.472316848641410658e+00,9.110162299145500853e-02,8.697161412343385223e+01,6.510000000000000000e+02,9.416513925818723152e+00,9.234310679835813218e+00
4.030000000000000000e+02,9.324445630567099741e+00,9.120017013759278868e+00,9.471272499284308921e+00,9.103296293840046349e-02,8.695357331774320642e+01,6.510000000000000000e+02,9.415478593505499205e+00,9.233412667628698500e+00
4.035000000000000000e+02,9.323479392172087543e+00,9.119180157721643809e+00,9.470228587975389800e+00,9.096431176922413486e-02,8.693554248227324877e+01,6.510000000000000000e+02,9.414443703941312691e+00,9.232515080402862395e+00
4.040000000000000000e+02,9.322513585728692931e+00,9.118343721714083472e+00,9.469185112729821441e+00,9.089566942113196102e-02,8.691752157881555263e+01,6.510000000000000000e+02,9.413409255149824517e+00,9.231617916307561345e+00
4.045000000000000000e+02,9.321548209327007228e+00,9.117507703966685639e+00,9.468142071566465034e+00,9.082703583046902729e-02,8.689951056924527961e+01,6.510000000000000000e+02,9.412375245157477366e+00,9.230721173496538867e+00
4.050000000000000000e+02,9.320583261060775726e+00,9.116672102713234693e+00,9.467099462507821528e+00,9.075841093481878952e-02,8.688150941552174800e+01,6.510000000000000000e+02,9.411341671995595348e+00,9.229824850125957880e+00
4.055000000000000000e+02,9.319618739027420773e+00,9.115836916191080164e+00,9.466057283580150639e+00,9.068979467052128152e-02,8.686351807968844696e+01,6.510000000000000000e+02,9.410308533697943290e+00,9.228928944356900033e+00
4.060000000000000000e+02,9.318654641327903221e+00,9.115002142641044358e+00,9.465015532813319865e+00,9.062118697448694193e-02,8.684553652387074862e+01,6.510000000000000000e+02,9.409275828302389399e+00,9.228033454353417042e+00
4.065000000000000000e+02,9.317690966066839664e+00,9.114167780307534272e+00,9.463974208240903963e+00,9.055258778419880694e-02,8.682756471027801126e+01,6.510000000000000000e+02,9.408243553851038499e+00,9.227138378282640829e+00
4.070000000000000000e+02,9.316727711352438490e+00,9.113333827438479418e+00,9.462933307900083690e+00,9.048399703618109635e-02,8.680960260120210137e+01,6.510000000000000000e+02,9.407211708388620863e+00,9.226243714316257893e+00
4.075000000000000000e+02,9.315764875296459024e+00,9.112500282285306952e+00,9.461892829831649365e+00,9.041541466810606997e-02,8.679165015901685365e+01,6.510000000000000000e+02,9.406180289964565233e+00,9.225349460628352816e+00
4.080000000000000000e+02,9.314802456014225740e+00,9.111667143102904376e+00,9.460852772080013295e+00,9.034684061678233125e-02,8.677370734617809944e+01,6.510000000000000000e+02,9.405149296631009292e+00,9.224455615397443964e+00
4.085000000000000000e+02,9.313840440368373663e+00,9.110834408149642627e+00,9.459813132693195570e+00,9.027827775761103346e-02,8.675577391607622246e+01,6.510000000000000000e+02,9.404118718125983989e+00,9.223562162610763338e+00
4.090000000000000000e+02,9.312878818483550702e+00,9.110002075687475553e+00,9.458773909722745898e+00,9.020972811534747060e-02,8.673784968280621399e+01,6.510000000000000000e+02,9.403088546598898034e+00,9.222669090368201594e+00
4.095000000000000000e+02,9.311917607734132574e+00,9.109170143983320145e+00,9.457735101226115049e+00,9.014118660466405308e-02,8.671993496675146673e+01,6.510000000000000000e+02,9.402058794338795877e+00,9.221776421129469270e+00
4.100000000000000000e+02,9.310956806247414619e+00,9.108338611303432586e+00,9.456696705259187041e+00,9.007265316400604738e-02,8.670202973065308072e+01,6.510000000000000000e+02,9.401029459411420319e+00,9.220884153083410695e+00
4.105000000000000000e+02,9.309996408070118079e+00,9.107507475919428330e+00,9.455658719883127006e+00,9.000412318589819105e-02,8.668413386046896107e+01,6.510000000000000000e+02,9.400000531256015535e+00,9.219992284884218847e+00
4.110000000000000000e+02,9.309036406334273650e+00,9.106676736108282100e+00,9.454621143165626407e+00,8.993559104041756735e-02,8.666624722499270206e+01,6.510000000000000000e+02,9.398971997374690801e+00,9.219100815293854723e+00
4.115000000000000000e+02,9.308076808264468482e+00,9.105846390148073510e+00,9.453583973174731980e+00,8.986706677340522420e-02,8.664836995824130383e+01,6.510000000000000000e+02,9.397943875037872985e+00,9.218209741491062204e+00
4.120000000000000000e+02,9.307117612005043839e+00,9.105016436321768936e+00,9.452547207984379085e+00,8.979855032398326165e-02,8.663050202333478467e+01,6.510000000000000000e+02,9.396916162329027600e+00,9.217319061681061854e+00
4.125000000000000000e+02,9.306158815702007203e+00,9.104186872914352691e+00,9.451510845669975680e+00,8.973004162857252386e-02,8.661264338343885072e+01,6.510000000000000000e+02,9.395888857330579214e+00,9.216428774073433416e+00
4.130000000000000000e+02,9.305200417506698685e+00,9.103357698216401062e+00,9.450474884312868085e+00,8.966154062571925210e-02,8.659479400183420239e+01,6.510000000000000000e+02,9.394861958132418422e+00,9.215538876880978947e+00
4.135000000000000000e+02,9.304242415571740921e+00,9.102528910519575689e+00,9.449439321995335206e+00,8.959304725377970069e-02,8.657695384184049203e+01,6.510000000000000000e+02,9.393835462825521176e+00,9.214649368317960665e+00
4.140000000000000000e+02,9.303284795978452593e+00,9.101700508118531374e+00,9.448404156803130505e+00,8.952456939522625279e-02,8.655912264360925690e+01,6.510000000000000000e+02,9.392809365373679498e+00,9.213760226583227464e+00
4.145000000000000000e+02,9.302327544674469095e+00,9.100872489313111657e+00,9.447369386826938609e+00,8.945611500892221291e-02,8.654130014492180578e+01,6.510000000000000000e+02,9.391783659683390795e+00,9.212871429665545620e+00
4.150000000000000000e+02,9.301370656549666549e+00,9.100044852404694851e+00,9.446335010158673384e+00,8.938764249639076509e-02,8.652348624115423092e+01,6.510000000000000000e+02,9.390758299046057189e+00,9.211983014053275909e+00
4.155000000000000000e+02,9.300414155489992396e+00,9.099217595695826333e+00,9.445301024891648467e+00,8.931917562326656401e-02,8.650568137877262131e+01,6.510000000000000000e+02,9.389733331113257364e+00,9.211094979866725652e+00
4.160000000000000000e+02,9.299458041495729077e+00,9.098390717498505254e+00,9.444267429131002700e+00,8.925071602246499591e-02,8.648788555585011295e+01,6.510000000000000000e+02,9.388708757518195114e+00,9.210207325473264817e+00
4.165000000000000000e+02,9.298502312738371245e+00,9.097564216124224501e+00,9.443234220978508731e+00,8.918226363078812780e-02,8.647009873614716469e+01,6.510000000000000000e+02,9.387684576369160538e+00,9.209320049107583728e+00
4.170000000000000000e+02,9.297546967400904805e+00,9.096738089893973367e+00,9.442201398548959901e+00,8.911381838688610391e-02,8.645232088365324330e+01,6.510000000000000000e+02,9.386660785787791283e+00,9.208433149014018326e+00
4.175000000000000000e+02,9.296592003656662939e+00,9.095912337119090196e+00,9.441168959943199823e+00,8.904538022951088982e-02,8.643455196219322545e+01,6.510000000000000000e+02,9.385637383886173524e+00,9.207546623427152355e+00
4.180000000000000000e+02,9.295637419686730851e+00,9.095086956120729482e+00,9.440136903272867031e+00,8.897694909634701332e-02,8.641679193575068041e+01,6.510000000000000000e+02,9.384614368783077865e+00,9.206660470590383838e+00
4.185000000000000000e+02,9.294683213679981293e+00,9.094261945224928922e+00,9.439105226657138914e+00,8.890852492664146067e-02,8.639904076846906378e+01,6.510000000000000000e+02,9.383591738606622101e+00,9.205774688753340484e+00
4.190000000000000000e+02,9.293729383828530644e+00,9.093437302762122698e+00,9.438073928219091968e+00,8.884010765876897142e-02,8.638129842456666552e+01,6.510000000000000000e+02,9.382569491487299018e+00,9.204889276169762269e+00
4.195000000000000000e+02,9.292775928323157686e+00,9.092613027061270614e+00,9.437043006079063545e+00,8.877169723149896940e-02,8.636356486825168588e+01,6.510000000000000000e+02,9.381547625554656378e+00,9.204004231091658994e+00
4.200000000000000000e+02,9.291822845359982708e+00,9.091789116456686415e+00,9.436012458363572719e+00,8.870329358350816096e-02,8.634584006384625354e+01,6.510000000000000000e+02,9.380526138943491077e+00,9.203119551776474339e+00
4.205000000000000000e+02,9.290870133138691145e+00,9.090965569285955894e+00,9.434982283202566933e+00,8.863489665289092656e-02,8.632812397575322905e+01,6.510000000000000000e+02,9.379505029791582515e+00,9.202235236485801551e+00
4.210000000000000000e+02,9.289917783937863049e+00,9.090142383889638467e+00,9.433952478729034752e+00,8.856651180599603435e-02,8.631041645933844109e+01,6.510000000000000000e+02,9.378484295743858112e+00,9.201351272131866210e+00
4.215000000000000000e+02,9.288965796821701204e+00,9.089319558611229866e+00,9.432923043078876191e+00,8.849813819032253948e-02,8.629271749498657584e+01,6.510000000000000000e+02,9.377463935012023910e+00,9.200467658631378498e+00
4.220000000000000000e+02,9.288014175061826805e+00,9.088494965907170098e+00,9.431893974391417856e+00,8.842977110590193035e-02,8.627502714056724642e+01,6.510000000000000000e+02,9.376443946167729138e+00,9.199584403955924472e+00
4.225000000000000000e+02,9.287062916872240947e+00,9.087662507892440900e+00,9.430865270811427337e+00,8.836141049211428122e-02,8.625734536080769033e+01,6.510000000000000000e+02,9.375424327364354937e+00,9.198701506380126958e+00
4.230000000000000000e+02,9.286112020463797023e+00,9.086830406653897185e+00,9.429836930479904566e+00,8.829305628824866969e-02,8.623967212039093511e+01,6.510000000000000000e+02,9.374405076752044152e+00,9.197818964175548118e+00
4.235000000000000000e+02,9.285161484052213865e+00,9.085998660523202375e+00,9.428808951542725580e+00,8.822470843202830093e-02,8.622200738410462861e+01,6.510000000000000000e+02,9.373386192484241874e+00,9.196936775620184079e+00
4.240000000000000000e+02,9.284211305862100971e+00,9.085167267842230387e+00,9.427781332155326766e+00,8.815636686442546166e-02,8.620435111691637076e+01,6.510000000000000000e+02,9.372367672726525711e+00,9.196054938997674455e+00
4.245000000000000000e+02,9.283261484122473206e+00,9.084336226955690208e+00,9.426754070476118130e+00,8.808803152435704109e-02,8.618670328388961366e+01,6.510000000000000000e+02,9.371349515646830497e+00,9.195173452598117692e+00
4.250000000000000000e+02,9.282312017058000464e+00,9.083505536209933950e+00,9.425727164663344482e+00,8.801970235064744685e-02,8.616906385002126001e+01,6.510000000000000000e+02,9.370331719408648397e+00,9.194292314707352531e+00
4.255000000000000000e+02,9.281362896055153300e+00,9.082675193948565706e+00,9.424700612875867023e+00,8.795136994178803791e-02,8.615143265174395992e+01,6.510000000000000000e+02,9.369314265996941060e+00,9.193411526113365539e+00
4.260000000000000000e+02,9.280414116825467019e+00,9.081845198525636320e+00,9.423674413278188666e+00,8.788303079356664382e-02,8.613380960687486265e+01,6.510000000000000000e+02,9.368297147619033538e+00,9.192531086031900500e+00
4.265000000000000000e+02,9.279465686960620019e+00,9.081015548287583172e+00,9.422648564032979124e+00,8.781469761709768951e-02,8.611619485659711870e+01,6.510000000000000000e+02,9.367280384577716390e+00,9.191650989343521871e+00
4.270000000000000000e+02,9.278517604707371191e+00,9.080186241601445829e+00,9.421623063319675140e+00,8.774637035189972178e-02,8.609858836637454260e+01,6.510000000000000000e+02,9.366263975059270663e+00,9.190771234355469943e+00
4.275000000000000000e+02,9.277569868305656442e+00,9.079357276821264477e+00,9.420597909307520723e+00,8.767804893829081458e-02,8.608099010155865471e+01,6.510000000000000000e+02,9.365247917243946674e+00,9.189891819367366210e+00
4.280000000000000000e+02,9.276622475999280582e+00,9.078528652309703517e+00,9.419573100172135227e+00,8.760973331511465179e-02,8.606340002758659580e+01,6.510000000000000000e+02,9.364232209314396371e+00,9.189012742684166568e+00
4.285000000000000000e+02,9.275675426034837301e+00,9.077700366431244561e+00,9.418548634091024496e+00,8.754142342240998909e-02,8.604581810996140234e+01,6.510000000000000000e+02,9.363216849457248969e+00,9.188134002612427409e+00
4.290000000000000000e+02,9.274728716667754114e+00,9.076872417556849371e+00,9.417524509250174702e+00,8.747311920022546317e-02,8.602824431436411601e+01,6.510000000000000000e+02,9.362201835867979938e+00,9.187255597467530066e+00
4.295000000000000000e+02,9.273782346149305411e+00,9.076044804055442228e+00,9.416500723831905617e+00,8.740482058881812732e-02,8.601067860641266805e+01,6.510000000000000000e+02,9.361187166738123011e+00,9.186377525560486035e+00
4.300000000000000000e+02,9.272836312736004061e+00,9.075217524300988714e+00,9.415477276023796804e+00,8.733652752795914576e-02,8.599312095183609017e+01,6.510000000000000000e+02,9.360172840263961902e+00,9.185499785208044443e+00
4.305000000000000000e+02,9.271890614689347387e+00,9.074390576673389219e+00,9.414454164019023352e+00,8.726823995723005656e-02,8.597557131646962603e+01,6.510000000000000000e+02,9.359158854646578263e+00,9.184622374732116512e+00
4.310000000000000000e+02,9.270945250273626925e+00,9.073563959554425296e+00,9.413431386013369817e+00,8.719995781731521012e-02,8.595802966621445762e+01,6.510000000000000000e+02,9.358145208090942191e+00,9.183745292456311660e+00
4.315000000000000000e+02,9.270000217756775740e+00,9.072737671328400921e+00,9.412408940205560626e+00,8.713168104851287676e-02,8.594049596705301042e+01,6.510000000000000000e+02,9.357131898805288728e+00,9.182868536708262752e+00
4.320000000000000000e+02,9.269055515405238310e+00,9.071911710378516958e+00,9.411386824792950634e+00,8.706340959053458783e-02,8.592297018495381167e+01,6.510000000000000000e+02,9.356118924995774577e+00,9.181992105814703820e+00
4.325000000000000000e+02,9.268111141485679383e+00,9.071086075085405653e+00,9.410365037971629931e+00,8.699514338429745197e-02,8.590545228590343640e+01,6.510000000000000000e+02,9.355106284869977529e+00,9.181115998101383013e+00
4.330000000000000000e+02,9.267167094280706507e+00,9.070260763855994668e+00,9.409343577959539573e+00,8.692688236943442448e-02,8.588794223619757418e+01,6.510000000000000000e+02,9.354093976650140974e+00,9.180240211911272041e+00
4.335000000000000000e+02,9.266223372061906716e+00,9.069435775071868377e+00,9.408322442955437737e+00,8.685862648748482462e-02,8.587044000194160276e+01,6.510000000000000000e+02,9.353081998549390264e+00,9.179364745574421391e+00
4.340000000000000000e+02,9.265279973113676348e+00,9.068611107139702199e+00,9.407301631177958257e+00,8.679037567850393653e-02,8.585294554949179258e+01,6.510000000000000000e+02,9.352070348792180354e+00,9.178489597435172342e+00
4.345000000000000000e+02,9.264336895717391940e+00,9.067786758455739005e+00,9.406281140838654409e+00,8.672212988245747711e-02,8.583545884516192359e+01,6.510000000000000000e+02,9.351059025599850472e+00,9.177614765834935184e+00
4.350000000000000000e+02,9.263394138157666546e+00,9.066962727421467250e+00,9.405260970153257460e+00,8.665388904112306112e-02,8.581797985533977169e+01,6.510000000000000000e+02,9.350048027198790024e+00,9.176740249116544845e+00
4.355000000000000000e+02,9.262451687968525249e+00,9.066139012443532152e+00,9.404241117342678535e+00,8.658565611553369068e-02,8.580050834779594027e+01,6.510000000000000000e+02,9.349037344084059953e+00,9.175866031852992322e+00
4.360000000000000000e+02,9.261509531626819225e+00,9.065315611931355377e+00,9.403221580630530596e+00,8.651743435055395115e-02,8.578304407086105243e+01,6.510000000000000000e+02,9.348026965977373592e+00,9.174992097276266634e+00
4.365000000000000000e+02,9.260567689988279838e+00,9.064492524296499099e+00,9.402202358242718105e+00,8.644921734303490091e-02,8.576558740803407943e+01,6.510000000000000000e+02,9.347016907331314073e+00,9.174118472645243827e+00
4.370000000000000000e+02,9.259626161350800189e+00,9.063669747954348210e+00,9.401183448408936272e+00,8.638100503265461194e-02,8.574813832600261776e+01,6.510000000000000000e+02,9.346007166383454745e+00,9.173245156318147409e+00
4.375000000000000000e+02,9.258684932519404498e+00,9.062847281320239645e+00,9.400164849359136099e+00,8.631279158411160612e-02,8.573069657765287843e+01,6.510000000000000000e+02,9.344997724103516035e+00,9.172372140935291185e+00
4.380000000000000000e+02,9.257743996304951040e+00,9.062025122813352596e+00,9.399141482423157612e+00,8.624456530756496875e-02,8.571326202616546652e+01,6.510000000000000000e+02,9.343988561612516008e+00,9.171499430997386071e+00
4.385000000000000000e+02,9.256803331997023321e+00,9.061203270855280323e+00,9.398109367921012591e+00,8.617629531828918665e-02,8.569583428114596302e+01,6.510000000000000000e+02,9.342979627315312285e+00,9.170627036678732580e+00
4.390000000000000000e+02,9.255862970804605183e+00,9.060381723869426196e+00,9.397077552168809689e+00,8.610802634117679932e-02,8.567841392651223487e+01,6.510000000000000000e+02,9.341970997145782718e+00,9.169754944463429425e+00
4.395000000000000000e+02,9.254922914112073684e+00,9.059560480287814244e+00,9.396046033397231767e+00,8.603976171573102238e-02,8.566100098675281060e+01,6.510000000000000000e+02,9.340962675827805484e+00,9.168883152396341885e+00
4.400000000000000000e+02,9.253983160231554095e+00,9.058739538536265457e+00,9.395014809834250968e+00,8.597150138280516829e-02,8.564359542889917520e+01,6.510000000000000000e+02,9.339954661614358500e+00,9.168011658848747913e+00
4.405000000000000000e+02,9.253043707478109781e+00,9.057918897049145102e+00,9.393983879712585860e+00,8.590324528467944976e-02,8.562619722005067047e+01,6.510000000000000000e+02,9.338946952762789522e+00,9.167140462193430039e+00
4.410000000000000000e+02,9.252104554170054840e+00,9.057098554262889678e+00,9.392953241267894882e+00,8.583499336193409213e-02,8.560880632737969620e+01,6.510000000000000000e+02,9.337939547531988183e+00,9.166269560808119721e+00
4.415000000000000000e+02,9.251165698628481593e+00,9.056278508613891276e+00,9.391922892737786910e+00,8.576674555597085803e-02,8.559142271812345371e+01,6.510000000000000000e+02,9.336932444184451896e+00,9.165398953072511290e+00
4.420000000000000000e+02,9.250227139176923075e+00,9.055458758543664999e+00,9.390892832363043397e+00,8.569850180729576827e-02,8.557404635957730932e+01,6.510000000000000000e+02,9.335925640984219953e+00,9.164528637369627972e+00
4.425000000000000000e+02,9.249288874140994210e+00,9.054639302495177233e+00,9.389863058386373140e+00,8.563026205906082433e-02,8.555667721908868373e+01,6.510000000000000000e+02,9.334919136200054979e+00,9.163658612081933441e+00
4.430000000000000000e+02,9.248350901850665551e+00,9.053820138915357418e+00,9.388833569054733985e+00,8.556202625149895991e-02,8.553931526409829189e+01,6.510000000000000000e+02,9.333912928102163775e+00,9.162788875599167326e+00
4.435000000000000000e+02,9.247413220636611086e+00,9.053001266252151069e+00,9.387804362615851161e+00,8.549379432718814953e-02,8.552196046207325253e+01,6.510000000000000000e+02,9.332907014963799597e+00,9.161919426309424352e+00
4.440000000000000000e+02,9.246475828832807053e+00,9.052182682956576798e+00,9.386775437320679316e+00,8.542556622710087422e-02,8.550461278055458081e+01,6.510000000000000000e+02,9.331901395059908566e+00,9.161050262605705541e+00
4.445000000000000000e+02,9.245538724775755668e+00,9.051364387482530915e+00,9.385746791422798552e+00,8.535734189313812226e-02,8.548727218714317644e+01,6.510000000000000000e+02,9.330896066668895372e+00,9.160181382882617740e+00
4.450000000000000000e+02,9.244601906804241764e+00,9.050546378285751814e+00,9.384718423177904612e+00,8.528912126660768978e-02,8.546993864949503461e+01,6.510000000000000000e+02,9.329891028070848691e+00,9.159312785537633061e+00
4.455000000000000000e+02,9.243665373259931428e+00,9.049728653825093616e+00,9.383690330844702387e+00,8.522090429046101645e-02,8.545261213533275679e+01,6.510000000000000000e+02,9.328886277550392236e+00,9.158444468969468844e+00
4.460000000000000000e+02,9.242729119703586349e+00,9.048911212561835171e+00,9.382662512684309064e+00,8.515269260882672719e-02,8.543529256127514770e+01,6.510000000000000000e+02,9.327881812312412535e+00,9.157576427094758387e+00
4.465000000000000000e+02,9.241793143736112270e+00,9.048094052959761768e+00,9.381634966960310962e+00,8.508448662099972470e-02,8.541797988147135356e+01,6.510000000000000000e+02,9.326877630357110149e+00,9.156708657115112615e+00
4.470000000000000000e+02,9.240857420773638253e+00,9.047277173485204216e+00,9.380607691938841697e+00,8.501633819580105278e-02,8.540067364882744982e+01,6.510000000000000000e+02,9.325873758969439820e+00,9.155841082577838463e+00
4.475000000000000000e+02,9.239921970215988267e+00,9.046460572606900286e+00,9.379580685888464942e+00,8.494820426767343835e-02,8.538337421308841613e+01,6.510000000000000000e+02,9.324870174483661955e+00,9.154973765948316355e+00
4.480000000000000000e+02,9.238986795821881870e+00,9.045644248796111953e+00,9.378553947080256137e+00,8.488007373317454918e-02,8.536608164028804424e+01,6.510000000000000000e+02,9.323866869555057946e+00,9.154106722088707571e+00
4.485000000000000000e+02,9.238051895947780423e+00,9.044828200526596973e+00,9.377527473787688805e+00,8.481194653462169331e-02,8.534879589849936110e+01,6.510000000000000000e+02,9.322863842482401964e+00,9.153239949413158882e+00
4.490000000000000000e+02,9.237117255006099370e+00,9.044012426274344207e+00,9.376501264286581261e+00,8.474381818070904349e-02,8.533151669745126355e+01,6.510000000000000000e+02,9.321861073186807900e+00,9.152373436825390840e+00
4.495000000000000000e+02,9.236182883794061382e+00,9.043196924517872048e+00,9.375475316855208519e+00,8.467569256480400597e-02,8.531424423580172345e+01,6.510000000000000000e+02,9.320858576358864056e+00,9.151507191229256932e+00
4.500000000000000000e+02,9.235248782179574789e+00,9.042381693738073878e+00,9.374449629774273873e+00,8.460757010686437152e-02,8.529697850966870476e+01,6.510000000000000000e+02,9.319856352286439716e+00,9.150641212072709862e+00
4.505000000000000000e+02,9.234314934995143886e+00,9.041566732418271357e+00,9.373424201326931993e+00,8.453947547395773698e-02,8.527971924158778450e+01,6.510000000000000000e+02,9.318854410469102234e+00,9.149775459521187315e+00
4.510000000000000000e+02,9.233381335888299901e+00,9.040752039044301469e+00,9.372399029798767600e+00,8.447141725426374204e-02,8.526246631426333522e+01,6.510000000000000000e+02,9.317852753142563671e+00,9.148909918634034355e+00
4.515000000000000000e+02,9.232448000475839578e+00,9.039937612104395726e+00,9.371374113477781265e+00,8.440336155627593817e-02,8.524522000893230711e+01,6.510000000000000000e+02,9.316851362032114281e+00,9.148044638919563099e+00
4.520000000000000000e+02,9.231514914094374191e+00,9.039123450089194378e+00,9.370349450654339662e+00,8.433530171689465615e-02,8.522798005226252371e+01,6.510000000000000000e+02,9.315850215811268598e+00,9.147179612377479785e+00
4.525000000000000000e+02,9.230582077325212964e+00,9.038309551491762406e+00,9.369325039621209328e+00,8.426724284221527583e-02,8.521074645445368390e+01,6.510000000000000000e+02,9.314849320167427393e+00,9.146314834482998535e+00
4.530000000000000000e+02,9.229649475608974640e+00,9.037495914807440300e+00,9.368300878673515797e+00,8.419919671113458570e-02,8.519351894733580366e+01,6.510000000000000000e+02,9.313848672320109046e+00,9.145450278897838459e+00
4.535000000000000000e+02,9.228717132076793561e+00,9.036682538534023479e+00,9.367276966108748937e+00,8.413115339278383342e-02,8.517629795485889588e+01,6.510000000000000000e+02,9.312848285469577547e+00,9.144585978684007799e+00
4.540000000000000000e+02,9.227785026842838079e+00,9.035869421171616622e+00,9.366253300226706102e+00,8.406312657615286343e-02,8.515908311087463289e+01,6.510000000000000000e+02,9.311848153418992524e+00,9.143721900266685410e+00
4.545000000000000000e+02,9.226853167130876443e+00,9.035056561222678084e+00,9.365229879329483254e+00,8.399510954295522080e-02,8.514187454622022244e+01,6.510000000000000000e+02,9.310848276673832302e+00,9.142858057587920584e+00
4.550000000000000000e+02,9.225921560751700667e+00,9.034243957191897323e+00,9.364206701721405679e+00,8.392709514438248530e-02,8.512467240244248501e+01,6.510000000000000000e+02,9.309848655896084679e+00,9.141994465607318432e+00
4.555000000000000000e+02,9.224990206094895839e+00,9.033431607586223322e+00,9.363183765709075956e+00,8.385908332375235918e-02,8.510747664840265259e+01,6.510000000000000000e+02,9.308849289418647643e+00,9.141131122771144035e+00
4.560000000000000000e+02,9.224059073916622609e+00,9.032619510914944527e+00,9.362161069601386387e+00,8.379111377335948796e-02,8.509028674985094653e+01,6.510000000000000000e+02,9.307850187689982846e+00,9.140267960143262371e+00
4.565000000000000000e+02,9.223128172176798145e+00,9.031807665689600029e+00,9.361138611709511892e+00,8.372313830182155636e-02,8.507310284428841385e+01,6.510000000000000000e+02,9.306851310478620576e+00,9.139405033874975715e+00
4.570000000000000000e+02,9.222197515972887061e+00,9.030996070424130551e+00,9.360116390346986393e+00,8.365516708259528034e-02,8.505592521059610078e+01,6.510000000000000000e+02,9.305852683055482188e+00,9.138542348890291933e+00
4.575000000000000000e+02,9.221267066763006781e+00,9.030184723634851807e+00,9.359094403829699260e+00,8.358725043148826361e-02,8.503875314500274385e+01,6.510000000000000000e+02,9.304854317194495295e+00,9.137679816331518268e+00
4.580000000000000000e+02,9.220336861233642267e+00,9.029373623840092122e+00,9.358072650475508070e+00,8.351933606253944542e-02,8.502158731412018255e+01,6.510000000000000000e+02,9.303856197296180852e+00,9.136817525171103682e+00
4.585000000000000000e+02,9.219406897787527200e+00,9.028562769559597356e+00,9.357051128603988133e+00,8.345142391875108590e-02,8.500442768712630937e+01,6.510000000000000000e+02,9.302858321706278133e+00,9.135955473868776266e+00
4.590000000000000000e+02,9.218477164604921725e+00,9.027752159316687397e+00,9.356029836537887334e+00,8.338350883083861520e-02,8.498727404388733930e+01,6.510000000000000000e+02,9.301860673435760063e+00,9.135093655774083388e+00
4.595000000000000000e+02,9.217547652944070080e+00,9.026941791636613033e+00,9.355008772601976830e+00,8.331558715915052260e-02,8.497012622135838456e+01,6.510000000000000000e+02,9.300863240103220519e+00,9.134232065784917864e+00
4.600000000000000000e+02,9.216618378581205917e+00,9.026131665047987696e+00,9.353987935123976527e+00,8.324766752788323454e-02,8.495298451054968325e+01,6.510000000000000000e+02,9.299866046109087847e+00,9.133370711053322211e+00
4.605000000000000000e+02,9.215689326964463746e+00,9.025321778079206325e+00,9.352967322432668595e+00,8.317973698287241258e-02,8.493584863977126531e+01,6.510000000000000000e+02,9.298869063947334368e+00,9.132509589981591347e+00
4.610000000000000000e+02,9.214760483834712801e+00,9.024512129261937687e+00,9.351946932858492545e+00,8.311182097006208913e-02,8.491871834922673656e+01,6.510000000000000000e+02,9.297872304804775112e+00,9.131648662864650490e+00
4.615000000000000000e+02,9.213831861955075198e+00,9.023702717124642447e+00,9.350926764730557395e+00,8.304392064800748818e-02,8.490159387313511274e+01,6.510000000000000000e+02,9.296875782603082783e+00,9.130787941307067612e+00
4.620000000000000000e+02,9.212903471017410695e+00,9.022893540208240637e+00,9.349906816388486419e+00,8.297602214897108197e-02,8.488447538653629465e+01,6.510000000000000000e+02,9.295879493166381735e+00,9.129927448868437878e+00
4.625000000000000000e+02,9.211975293733937420e+00,9.022084597049891741e+00,9.348887086168833349e+00,8.290810906058260210e-02,8.486736256691246183e+01,6.510000000000000000e+02,9.294883402794519967e+00,9.129067184673354873e+00
4.630000000000000000e+02,9.211047329436748754e+00,9.021275886195020632e+00,9.347867572415777815e+00,8.284018224227615579e-02,8.485025540091778851e+01,6.510000000000000000e+02,9.293887511679024271e+00,9.128207147194473237e+00
4.635000000000000000e+02,9.210119591337166511e+00,9.020467406180600278e+00,9.346848273466324741e+00,8.277225703352247832e-02,8.483315413326710086e+01,6.510000000000000000e+02,9.292891848370690155e+00,9.127347334303644644e+00
4.640000000000000000e+02,9.209192067316447350e+00,9.019659155551792651e+00,9.345829187664891791e+00,8.270434187611029608e-02,8.481605854088934393e+01,6.510000000000000000e+02,9.291896409192558437e+00,9.126487725440336263e+00
4.645000000000000000e+02,9.208264743808673103e+00,9.018851132858941355e+00,9.344810313360499165e+00,8.263644636224221074e-02,8.479896837433720691e+01,6.510000000000000000e+02,9.290901190170917090e+00,9.125628297446430892e+00
4.650000000000000000e+02,9.207337641777215254e+00,9.018043336647870944e+00,9.343791648898951863e+00,8.256855227031266453e-02,8.478188401551160780e+01,6.510000000000000000e+02,9.289906194047526711e+00,9.124769089506902020e+00
4.655000000000000000e+02,9.206410756908772086e+00,9.017235765467388475e+00,9.342773192629019618e+00,8.250066321097675182e-02,8.476480538435579604e+01,6.510000000000000000e+02,9.288911420119749351e+00,9.123910093697794821e+00
4.660000000000000000e+02,9.205484056307158269e+00,9.016428417866597655e+00,9.341754942898727876e+00,8.243282096109035006e-02,8.474773188089692155e+01,6.510000000000000000e+02,9.287916877268248328e+00,9.123051235346068211e+00
4.665000000000000000e+02,9.204557572479096450e+00,9.015621292409516485e+00,9.340736898071558159e+00,8.236497998244041163e-02,8.473066409500980001e+01,6.510000000000000000e+02,9.286922552461538416e+00,9.122192592496656260e+00
4.670000000000000000e+02,9.203631303854889367e+00,9.014814387646035598e+00,9.339719056494470095e+00,8.229714021978253025e-02,8.471360199658600720e+01,6.510000000000000000e+02,9.285928444074672328e+00,9.121334163635106407e+00
4.675000000000000000e+02,9.202705248887896872e+00,9.014007702148148837e+00,9.338701416539011646e+00,8.222930161821731532e-02,8.469654555595347745e+01,6.510000000000000000e+02,9.284934550506115158e+00,9.120475947269680361e+00
4.680000000000000000e+02,9.201779406015825558e+00,9.013201234468230183e+00,9.337683976558587062e+00,8.216146412255842524e-02,8.467949474316371550e+01,6.510000000000000000e+02,9.283940870138383872e+00,9.119617941893267243e+00
4.685000000000000000e+02,9.200853773679238401e+00,9.012394983162041129e+00,9.336666734909449872e+00,8.209362767712015396e-02,8.466244952833268655e+01,6.510000000000000000e+02,9.282947401356359762e+00,9.118760146002118816e+00
4.690000000000000000e+02,9.199928350330639049e+00,9.011588946806121214e+00,9.335649689963410935e+00,8.202579222909900381e-02,8.464540988180826275e+01,6.510000000000000000e+02,9.281954142559738941e+00,9.117902558101540933e+00
4.695000000000000000e+02,9.199003134417173655e+00,9.010783123961916274e+00,9.334632840083251892e+00,8.195795772191845352e-02,8.462837577385091947e+01,6.510000000000000000e+02,9.280961092139092372e+00,9.117045176695254938e+00
4.700000000000000000e+02,9.198078124391246391e+00,9.009977513196625765e+00,9.333616183637362340e+00,8.189012410188607760e-02,8.461134717483020040e+01,6.510000000000000000e+02,9.279968248493130289e+00,9.116188000289360716e+00
4.705000000000000000e+02,9.197153318706481784e+00,9.009172113085535116e+00,9.332599718997494520e+00,8.182229131407130207e-02,8.459432405514952791e+01,6.510000000000000000e+02,9.278975610020552267e+00,9.115331027392411301e+00
4.710000000000000000e+02,9.196228715820213395e+00,9.008366922203148164e+00,9.331583444537841388e+00,8.175445930336125433e-02,8.457730638529228884e+01,6.510000000000000000e+02,9.277983175123575066e+00,9.114474256516851725e+00
4.715000000000000000e+02,9.195304312943713754e+00,9.007561939125205086e+00,9.330567358630451835e+00,8.168662832196187107e-02,8.456029411288787401e+01,6.510000000000000000e+02,9.276990941265674806e+00,9.113617684621752701e+00
4.720000000000000000e+02,9.194380079666354177e+00,9.006757162425870433e+00,9.329551459652373424e+00,8.161880037913299413e-02,8.454328667794081298e+01,6.510000000000000000e+02,9.275998880045486672e+00,9.112761279287221683e+00
4.725000000000000000e+02,9.193456030183348560e+00,9.005951509626244800e+00,9.328535745979767313e+00,8.155096000967235192e-02,8.452628433799307572e+01,6.510000000000000000e+02,9.275006990193022105e+00,9.111905070173676791e+00
4.730000000000000000e+02,9.192532177321202980e+00,9.005139086739449183e+00,9.327520215993381214e+00,8.148312019310945120e-02,8.450928732996209192e+01,6.510000000000000000e+02,9.274015297514312195e+00,9.111049057128091988e+00
4.735000000000000000e+02,9.191608518588679999e+00,9.004326866334547930e+00,9.326504868075268462e+00,8.141528122241403764e-02,8.449229560700851493e+01,6.510000000000000000e+02,9.273023799811094037e+00,9.110193237366265961e+00
4.740000000000000000e+02,9.190685041284215373e+00,9.003514846991160780e+00,9.325489700609153942e+00,8.134744710941713142e-02,8.447530893523665441e+01,6.510000000000000000e+02,9.272032488393632477e+00,9.109337594174798269e+00
4.745000000000000000e+02,9.189761755996725512e+00,9.002703027290774429e+00,9.324474711980661468e+00,8.127961338730978202e-02,8.445832750753241669e+01,6.510000000000000000e+02,9.271041369384034780e+00,9.108482142609416243e+00
4.750000000000000000e+02,9.188838661196980340e+00,9.001891405816495606e+00,9.323459900577304893e+00,8.121178000185461099e-02,8.444135129471939649e+01,6.510000000000000000e+02,9.270050441198836921e+00,9.107626881195125534e+00
4.755000000000000000e+02,9.187915755357661141e+00,9.001079981153674581e+00,9.322445264788575159e+00,8.114394689948800643e-02,8.442438026766795645e+01,6.510000000000000000e+02,9.269059702257148814e+00,9.106771808458171691e+00
4.760000000000000000e+02,9.186993036953234437e+00,9.000268751889354490e+00,9.321430803005684496e+00,8.107611402625314323e-02,8.440741439729282547e+01,6.510000000000000000e+02,9.268069150979489024e+00,9.105916922926981627e+00
4.765000000000000000e+02,9.186070504459966202e+00,8.999457716612266012e+00,9.320416513621580634e+00,8.100828132833366724e-02,8.439045365455314140e+01,6.510000000000000000e+02,9.267078785788299911e+00,9.105062223131632493e+00
4.770000000000000000e+02,9.185148147218463066e+00,8.998646873913026312e+00,9.319402395031051611e+00,8.094045846968758728e-02,8.437349784416805676e+01,6.510000000000000000e+02,9.266088605688151958e+00,9.104207688748775951e+00
4.775000000000000000e+02,9.184225959932048156e+00,8.997836222384131943e+00,9.318388445630780836e+00,8.087264941394493867e-02,8.435654686851296447e+01,6.510000000000000000e+02,9.265098609345992386e+00,9.103353310518102148e+00
4.780000000000000000e+02,9.183303953990158419e+00,8.997025760619843382e+00,9.317374663819222746e+00,8.080484037825858001e-02,8.433960093359984000e+01,6.510000000000000000e+02,9.264108794368416611e+00,9.102499113611900228e+00
4.785000000000000000e+02,9.182382127876403288e+00,8.996215487216202789e+00,9.316361047996634781e+00,8.073703131079011663e-02,8.432266001056888172e+01,6.510000000000000000e+02,9.263119159187194640e+00,9.101645096565613713e+00
4.790000000000000000e+02,9.181460480076236053e+00,8.995405400771096183e+00,9.315347596565146659e+00,8.066922215716142153e-02,8.430572407060518003e+01,6.510000000000000000e+02,9.262129702233396600e+00,9.100791257919073729e+00
4.795000000000000000e+02,9.180539009076895240e+00,8.994595499884262324e+00,9.314334307928637813e+00,8.060141286464073129e-02,8.428879308493834799e+01,6.510000000000000000e+02,9.261140421941535195e+00,9.099937596212253510e+00
4.800000000000000000e+02,9.179617688508566076e+00,8.993785783157134617e+00,9.313321180492732054e+00,8.053360903466522114e-02,8.427186656936351028e+01,6.510000000000000000e+02,9.260151297543231408e+00,9.099084079473900744e+00
4.805000000000000000e+02,9.178696522171660988e+00,8.992976249193004534e+00,9.312308212664861529e+00,8.046580346357561087e-02,8.425494459165318517e+01,6.510000000000000000e+02,9.259162325635236002e+00,9.098230718708085973e+00
4.810000000000000000e+02,9.177775528091776991e+00,8.992166896596918590e+00,9.311295402854218750e+00,8.039799760803297002e-02,8.423802748205967816e+01,6.510000000000000000e+02,9.258173525699808337e+00,9.097377530483743868e+00
4.815000000000000000e+02,9.176854704763231396e+00,8.991357723975616167e+00,9.310282749471667785e+00,8.033019141419345255e-02,8.422111521198768003e+01,6.510000000000000000e+02,9.257184896177424349e+00,9.096524513349036667e+00
4.820000000000000000e+02,9.175934050682087673e+00,8.990548729937506423e+00,9.309270250929882806e+00,8.026238482943619246e-02,8.420420775288552306e+01,6.510000000000000000e+02,9.256196435511524712e+00,9.095671665852652410e+00
4.825000000000000000e+02,9.175013564346160777e+00,8.989739913092918755e+00,9.308257905643204211e+00,8.019457780107049072e-02,8.418730507624471215e+01,6.510000000000000000e+02,9.255208142147230532e+00,9.094818986545089246e+00
4.830000000000000000e+02,9.174093224427707582e+00,8.988931272053820365e+00,9.307245712027697238e+00,8.012676884637036367e-02,8.417040678957611988e+01,6.510000000000000000e+02,9.254219993274077183e+00,9.093966455581337982e+00
4.835000000000000000e+02,9.173173048785693950e+00,8.988122805433819806e+00,9.306233668501146639e+00,8.005895931047045389e-02,8.415351321993411204e+01,6.510000000000000000e+02,9.253232008096166084e+00,9.093114089475223594e+00
4.840000000000000000e+02,9.172253036384791614e+00,8.987314511848317977e+00,9.305221773483028258e+00,7.999114917302550809e-02,8.413662434741607399e+01,6.510000000000000000e+02,9.252244185557817246e+00,9.092261887211765981e+00
4.845000000000000000e+02,9.171333172810234302e+00,8.986506389914351800e+00,9.304210025394475281e+00,7.992333575304151616e-02,8.411973990628732167e+01,6.510000000000000000e+02,9.251256508563274750e+00,9.091409837057192078e+00
4.850000000000000000e+02,9.170413458239639937e+00,8.985698438250601328e+00,9.303198422658271127e+00,7.985551933237886035e-02,8.410285989903056247e+01,6.510000000000000000e+02,9.250268977572019935e+00,9.090557938907259938e+00
4.855000000000000000e+02,9.169493902419171505e+00,8.984890655477519417e+00,9.302186963698867217e+00,7.978770214430731811e-02,8.408598450391583867e+01,6.510000000000000000e+02,9.249281604563480030e+00,9.089706200274864756e+00
4.860000000000000000e+02,9.168574503858446079e+00,8.984083040217132776e+00,9.301175646942336783e+00,7.971988413594945089e-02,8.406911369272981460e+01,6.510000000000000000e+02,9.248294387994397070e+00,9.088854619722496864e+00
4.865000000000000000e+02,9.167655261068798467e+00,8.983275591093290657e+00,9.300164470816380202e+00,7.965206525631668422e-02,8.405224743730200032e+01,6.510000000000000000e+02,9.247307326325113763e+00,9.088003195812481394e+00
4.870000000000000000e+02,9.166736172563274110e+00,8.982468306731403729e+00,9.299153433750419140e+00,7.958424545206690959e-02,8.403538570950416897e+01,6.510000000000000000e+02,9.246320418015340437e+00,9.087151927111206007e+00
4.875000000000000000e+02,9.165817236856653949e+00,8.981661185758625265e+00,9.298142534175637408e+00,7.951642467120308144e-02,8.401852848125106732e+01,6.510000000000000000e+02,9.245333661527856961e+00,9.086300812185452713e+00
4.880000000000000000e+02,9.164898452465418899e+00,8.980854226803687723e+00,9.297131770524847738e+00,7.944860286187810372e-02,8.400167572449971942e+01,6.510000000000000000e+02,9.244347055327297724e+00,9.085449849603540073e+00
4.885000000000000000e+02,9.163979800873498505e+00,8.980047428496938267e+00,9.296121141232319474e+00,7.938076609987829158e-02,8.398482709684409997e+01,6.510000000000000000e+02,9.243360566973377601e+00,9.084599034773621185e+00
4.890000000000000000e+02,9.163061294282377034e+00,8.979240789470219752e+00,9.295110644733755478e+00,7.931292548367475936e-02,8.396798282292459703e+01,6.510000000000000000e+02,9.242374219766052335e+00,9.083748368798701733e+00
4.895000000000000000e+02,9.162142934555150831e+00,8.978434308357032378e+00,9.294100279466452008e+00,7.924508368573524031e-02,8.395114293650721038e+01,6.510000000000000000e+02,9.241388018240884961e+00,9.082897850869416700e+00
4.900000000000000000e+02,9.161224720214557138e+00,8.977627983792341837e+00,9.293090043869474570e+00,7.917724065372598596e-02,8.393430740970782722e+01,6.510000000000000000e+02,9.240401960868283027e+00,9.082047479560831249e+00
4.905000000000000000e+02,9.160306637849323863e+00,8.976821814412980771e+00,9.292079936384583405e+00,7.910938095033535900e-02,8.391747599358070886e+01,6.510000000000000000e+02,9.239416018799659014e+00,9.081197256898986936e+00
4.910000000000000000e+02,9.159388684113720203e+00,8.976015798857266859e+00,9.291069955453005846e+00,7.904150101967882813e-02,8.390064862555391301e+01,6.510000000000000000e+02,9.238430185133399419e+00,9.080347183094040986e+00
4.915000000000000000e+02,9.158470871329450702e+00,8.975209935765242619e+00,9.290060099517155834e+00,7.897361969387048375e-02,8.388382553359758731e+01,6.510000000000000000e+02,9.237444491023321547e+00,9.079497251635579858e+00
4.920000000000000000e+02,9.157553198026537444e+00,8.974404223778181589e+00,9.289050367023858001e+00,7.890573692006386253e-02,8.386700669000497044e+01,6.510000000000000000e+02,9.236458934946600863e+00,9.078647461106474026e+00
4.925000000000000000e+02,9.156635662735752135e+00,8.973598661539343269e+00,9.288040756419993826e+00,7.883785264897090472e-02,8.385019206709448270e+01,6.510000000000000000e+02,9.235473515384722276e+00,9.077797810086780217e+00
4.930000000000000000e+02,9.155718263987424166e+00,8.972793247691779328e+00,9.287031266151894116e+00,7.876996682683924667e-02,8.383338163718677549e+01,6.510000000000000000e+02,9.234488230814262621e+00,9.076948297160585710e+00
4.935000000000000000e+02,9.154801000318300908e+00,8.971987980883913139e+00,9.286021894672668253e+00,7.870207940358818488e-02,8.381657537273142111e+01,6.510000000000000000e+02,9.233503079721888440e+00,9.076098920914713375e+00
4.940000000000000000e+02,9.153883870262109923e+00,8.971182859762091510e+00,9.285012640432000808e+00,7.863419032764040750e-02,8.379977324613331291e+01,6.510000000000000000e+02,9.232518060589750775e+00,9.075249679934469071e+00
4.945000000000000000e+02,9.152966872355657202e+00,8.970377882975558492e+00,9.284003501882693854e+00,7.856629954823375617e-02,8.378297522986480317e+01,6.510000000000000000e+02,9.231533171903890889e+00,9.074400572807423515e+00
4.950000000000000000e+02,9.152050005136359800e+00,8.969573049174389467e+00,9.282994477477972239e+00,7.849840701443037971e-02,8.376618129642025679e+01,6.510000000000000000e+02,9.230548412150790583e+00,9.073551598121929018e+00
4.955000000000000000e+02,9.151133260417147142e+00,8.968768357010681314e+00,9.281985565674686356e+00,7.843051548741536427e-02,8.374939129567259499e+01,6.510000000000000000e+02,9.229563775904562561e+00,9.072702744929731722e+00
4.960000000000000000e+02,9.150216638555146886e+00,8.967963805139692823e+00,9.280976764931507361e+00,7.836262414752186156e-02,8.373260523335474659e+01,6.510000000000000000e+02,9.228579262702670150e+00,9.071854014407625399e+00
4.965000000000000000e+02,9.149300143001216412e+00,8.967159392215528158e+00,9.279968073705980203e+00,7.829473088961033667e-02,8.371582317160712705e+01,6.510000000000000000e+02,9.227594873890826221e+00,9.071005412111604826e+00
4.970000000000000000e+02,9.148383772299490957e+00,8.966355116894625610e+00,9.278959490458158044e+00,7.822683566322696791e-02,8.369904508309055302e+01,6.510000000000000000e+02,9.226610607962717481e+00,9.070156936636264433e+00
4.975000000000000000e+02,9.147467524995724020e+00,8.965550977835045288e+00,9.277951013649722967e+00,7.815893841774243511e-02,8.368227094050597259e+01,6.510000000000000000e+02,9.225626463413465927e+00,9.069308586577982112e+00
4.980000000000000000e+02,9.146551399637107949e+00,8.964746973696268384e+00,9.276942641743717743e+00,7.809103910224014788e-02,8.366550071659160892e+01,6.510000000000000000e+02,9.224642438739348194e+00,9.068460360534867704e+00
4.985000000000000000e+02,9.145635394772288151e+00,8.963943103139278890e+00,9.275934373204663075e+00,7.802313766662656580e-02,8.364873438412303130e+01,6.510000000000000000e+02,9.223658532438914648e+00,9.067612257105663431e+00
4.990000000000000000e+02,9.144719508951341780e+00,8.963139364826435695e+00,9.274926206498491865e+00,7.795523406007720535e-02,8.363197191591262936e+01,6.510000000000000000e+02,9.222674743011419096e+00,9.066764274891264463e+00
4.995000000000000000e+02,9.143803740725637397e+00,8.962335757421412197e+00,9.273918140092368034e+00,7.788732823314914455e-02,8.361521328480746718e+01,6.510000000000000000e+02,9.221691068958786985e+00,9.065916412492489584e+00
5.000000000000000000e+02,9.142888088648035705e+00,8.961532279589432548e+00,9.272910172454885469e+00,7.781942013455485363e-02,8.359845846369221078e+01,6.510000000000000000e+02,9.220707508782590267e+00,9.065068668513481143e+00
5.005000000000000000e+02,9.141972548383094477e+00,8.960728929997268111e+00,9.271902302056275857e+00,7.775151164106620938e-02,8.358170737295256458e+01,6.510000000000000000e+02,9.219724060024161005e+00,9.064221036742027948e+00
5.010000000000000000e+02,9.141057102929101674e+00,8.959925707313123766e+00,9.270894527368191973e+00,7.768361307543021621e-02,8.356495970275105378e+01,6.510000000000000000e+02,9.218740716004532487e+00,9.063373489853672638e+00
5.015000000000000000e+02,9.140141769283809836e+00,8.959122610206570414e+00,9.269886846863549579e+00,7.761571209914792935e-02,8.354821576137122463e+01,6.510000000000000000e+02,9.217757481382957252e+00,9.062526057184660644e+00
5.020000000000000000e+02,9.139226546005325247e+00,8.958319637348077791e+00,9.268879259016083338e+00,7.754780866148311413e-02,8.353147552183662583e+01,6.510000000000000000e+02,9.216774354666808833e+00,9.061678737343841661e+00
5.025000000000000000e+02,9.138311431653816541e+00,8.957516787410028769e+00,9.267871762301668426e+00,7.747990271286485375e-02,8.351473895721920826e+01,6.510000000000000000e+02,9.215791334366681298e+00,9.060831528940950008e+00
5.030000000000000000e+02,9.137396408363375855e+00,8.956714059066143818e+00,9.266864355197309777e+00,7.741200097251489665e-02,8.349800574146647136e+01,6.510000000000000000e+02,9.214808409335891071e+00,9.059984407390860639e+00
5.035000000000000000e+02,9.136481453398820562e+00,8.955911450991402845e+00,9.265857036181268214e+00,7.734410607690181405e-02,8.348127545904546309e+01,6.510000000000000000e+02,9.213825559475722571e+00,9.059137347321918554e+00
5.040000000000000000e+02,9.135566592164778399e+00,8.955108961862160655e+00,9.264849803733122613e+00,7.727620061348357272e-02,8.346454857105844383e+01,6.510000000000000000e+02,9.212842792778262790e+00,9.058290391551295784e+00
5.045000000000000000e+02,9.134651834082600175e+00,8.954306590356083007e+00,9.263842656333720171e+00,7.720829241809906707e-02,8.344782525032672993e+01,6.510000000000000000e+02,9.211860126500699408e+00,9.057443541664502717e+00
5.050000000000000000e+02,9.133737155454875634e+00,8.953504335152189242e+00,9.262835592465282986e+00,7.714036802476206822e-02,8.343110506131591819e+01,6.510000000000000000e+02,9.210877523479638285e+00,9.056596787430112983e+00
5.055000000000000000e+02,9.132822574649699376e+00,8.952702194930841628e+00,9.261828610611328116e+00,7.707243932378074480e-02,8.341438834093446530e+01,6.510000000000000000e+02,9.209895013973479649e+00,9.055750135325919103e+00
5.060000000000000000e+02,9.131908092687435641e+00,8.951900168373718714e+00,9.260821709256660483e+00,7.700450774259040565e-02,8.339767510750294832e+01,6.510000000000000000e+02,9.208912600430025464e+00,9.054903584944844042e+00
5.065000000000000000e+02,9.130993708138644749e+00,8.951098254163856183e+00,9.259814886887408392e+00,7.693657323275085447e-02,8.338096533436831237e+01,6.510000000000000000e+02,9.207930281371396575e+00,9.054057134905892923e+00
5.070000000000000000e+02,9.130079419575205080e+00,8.950296450985579355e+00,9.258808141990943597e+00,7.686863574497333762e-02,8.336425899491200653e+01,6.510000000000000000e+02,9.206948055320177460e+00,9.053210783830230923e+00
5.075000000000000000e+02,9.129165225570281095e+00,8.949494757524513844e+00,9.257801473055934594e+00,7.680069523013316468e-02,8.334755606254950067e+01,6.510000000000000000e+02,9.205965920800414537e+00,9.052364530340147653e+00
5.080000000000000000e+02,9.128251124698337549e+00,8.948693172467590884e+00,9.256794878572282670e+00,7.673275163927038844e-02,8.333085651073059807e+01,6.510000000000000000e+02,9.204983876337607285e+00,9.051518373059067812e+00
5.085000000000000000e+02,9.127337089512916890e+00,8.947891694503001148e+00,9.255788357031155655e+00,7.666483948961705375e-02,8.331415984321209578e+01,6.510000000000000000e+02,9.204001929002533444e+00,9.050672250023300336e+00
5.090000000000000000e+02,9.126423108603662016e+00,8.947090322320217837e+00,9.254781906924964829e+00,7.659699658463652028e-02,8.329746585714072182e+01,6.510000000000000000e+02,9.203020105188299382e+00,9.049826112019026425e+00
5.095000000000000000e+02,9.125509210934181326e+00,8.946289054609964708e+00,9.253775526747352487e+00,7.652916290877413708e-02,8.328077507162009852e+01,6.510000000000000000e+02,9.202038373842954755e+00,9.048980048025406120e+00
5.100000000000000000e+02,9.124595400679833546e+00,8.945487890064288905e+00,9.252769214993195490e+00,7.646132603053815147e-02,8.326408756048590476e+01,6.510000000000000000e+02,9.201056726710371336e+00,9.048134074649293979e+00
5.105000000000000000e+02,9.123681676421238507e+00,8.944686827376360228e+00,9.251762970158496913e+00,7.639348590234015801e-02,8.324740329735297450e+01,6.510000000000000000e+02,9.200075162323578581e+00,9.047288190518898432e+00
5.110000000000000000e+02,9.122768036740481534e+00,8.943885865240810418e+00,9.250756790740711111e+00,7.632564247505856103e-02,8.323072225587301887e+01,6.510000000000000000e+02,9.199093679215540220e+00,9.046442394265422848e+00
5.115000000000000000e+02,9.121854480220731531e+00,8.943085002353399204e+00,9.249750675238347597e+00,7.625779570064759871e-02,8.321404440972814598e+01,6.510000000000000000e+02,9.198112275921378256e+00,9.045596684520083031e+00
5.120000000000000000e+02,9.120941005446363548e+00,8.942284237411078252e+00,9.248744622151068739e+00,7.618994553180070961e-02,8.319736973263306368e+01,6.510000000000000000e+02,9.197130950978163355e+00,9.044751059914563740e+00
5.125000000000000000e+02,9.120027611002996082e+00,8.941483569112012475e+00,9.247738629979748382e+00,7.612209192035854222e-02,8.318069819833533529e+01,6.510000000000000000e+02,9.196149702923353431e+00,9.043905519082636957e+00
5.130000000000000000e+02,9.119114295477460885e+00,8.940682996155640438e+00,9.246732697226462960e+00,7.605423481810348607e-02,8.316402978061515228e+01,6.510000000000000000e+02,9.195168530295564580e+00,9.043060060659357191e+00
5.135000000000000000e+02,9.118201057457794079e+00,8.939882517242555338e+00,9.245726822394452427e+00,7.598637417767252489e-02,8.314736445328509262e+01,6.510000000000000000e+02,9.194187431635466368e+00,9.042214683280121790e+00
5.140000000000000000e+02,9.117287895533211284e+00,8.939082131074590265e+00,9.244721003988095376e+00,7.591850995153279213e-02,8.313070219018968032e+01,6.510000000000000000e+02,9.193206405484744437e+00,9.041369385581679907e+00
5.145000000000000000e+02,9.116374808294134269e+00,8.938281836354743604e+00,9.243715240512949904e+00,7.585064209186648254e-02,8.311404296520564117e+01,6.510000000000000000e+02,9.192225450386001029e+00,9.040524166202267509e+00
5.150000000000000000e+02,9.115461794332137657e+00,8.937481631787221659e+00,9.242709530475712754e+00,7.578277055182849886e-02,8.309738675224137694e+01,6.510000000000000000e+02,9.191244564883966461e+00,9.039679023780308853e+00
5.155000000000000000e+02,9.114548822332439570e+00,8.936681516077381815e+00,9.241703872384224638e+00,7.571492756819331316e-02,8.308073298493830805e+01,6.510000000000000000e+02,9.190263749900633883e+00,9.038833894764247034e+00
5.160000000000000000e+02,9.113635913765477881e+00,8.935881487931746747e+00,9.240698264747438273e+00,7.564708837016503873e-02,8.306408205065480388e+01,6.510000000000000000e+02,9.189283002135642420e+00,9.037988825395313341e+00
5.165000000000000000e+02,9.112723074241904087e+00,8.935081546058016855e+00,9.239692706075439688e+00,7.557924533317326998e-02,8.304743405014592383e+01,6.510000000000000000e+02,9.188302319575077703e+00,9.037143828908728693e+00
5.170000000000000000e+02,9.111810293032315045e+00,8.934281689165009865e+00,9.238687194879423359e+00,7.551138708832866309e-02,8.303078878578963895e+01,6.510000000000000000e+02,9.187321680120643208e+00,9.036298905943986881e+00
5.175000000000000000e+02,9.110897571055314614e+00,8.933481915962742548e+00,9.237681729671695763e+00,7.544351641039986900e-02,8.301414627442999006e+01,6.510000000000000000e+02,9.186341087465713429e+00,9.035454054644914024e+00
5.180000000000000000e+02,9.109984913905286419e+00,8.932682225162304590e+00,9.236676308965659388e+00,7.537564174660005278e-02,8.299750661895060944e+01,6.510000000000000000e+02,9.185360555651886472e+00,9.034609272158686366e+00
5.185000000000000000e+02,9.109072306393727558e+00,8.931882615475975840e+00,9.235670931275798523e+00,7.530775652286954280e-02,8.298086954130167214e+01,6.510000000000000000e+02,9.184380062916599030e+00,9.033764549870857863e+00
5.190000000000000000e+02,9.108159746746265384e+00,8.931083085617103734e+00,9.234665595117675707e+00,7.523986205144167494e-02,8.296423500909051540e+01,6.510000000000000000e+02,9.183399608797707003e+00,9.032919884694823764e+00
5.195000000000000000e+02,9.107247239909298742e+00,8.930283634300185014e+00,9.233660299007951267e+00,7.517196643027002079e-02,8.294760311337252290e+01,6.510000000000000000e+02,9.182419206339567097e+00,9.032075273479028610e+00
5.200000000000000000e+02,9.106334790794818446e+00,8.929484260240821314e+00,9.232655041464333578e+00,7.510406607610889407e-02,8.293097394278127865e+01,6.510000000000000000e+02,9.181438856870926202e+00,9.031230724718708913e+00
5.205000000000000000e+02,9.105422398350054181e+00,8.928684962155690741e+00,9.231649821005596834e+00,7.503616106754330828e-02,8.291434747784259685e+01,6.510000000000000000e+02,9.180458559417596476e+00,9.030386237282510109e+00
5.210000000000000000e+02,9.104510062325003261e+00,8.927885738762578072e+00,9.230644636151538407e+00,7.496825177569323151e-02,8.289772371375156013e+01,6.510000000000000000e+02,9.179478314100697034e+00,9.029541810549309488e+00
5.215000000000000000e+02,9.103597781325712290e+00,8.927086588780328569e+00,9.229639485423032141e+00,7.490033815393597194e-02,8.288110262481399104e+01,6.510000000000000000e+02,9.178498119479646888e+00,9.028697443171775916e+00
5.220000000000000000e+02,9.102685553959261711e+00,8.926287510928862190e+00,9.228634367341918221e+00,7.483242015663787994e-02,8.286448418536515703e+01,6.510000000000000000e+02,9.177517974115900756e+00,9.027853133802624441e+00
5.225000000000000000e+02,9.101773378833925676e+00,8.925488503929285500e+00,9.227629280431221659e+00,7.476449773730266257e-02,8.284786836977184521e+01,6.510000000000000000e+02,9.176537876571227770e+00,9.027008881096623583e+00
5.230000000000000000e+02,9.100861254558889613e+00,8.924689566503642979e+00,9.226624223214837883e+00,7.469657084984474005e-02,8.283125515242792858e+01,6.510000000000000000e+02,9.175557825408734658e+00,9.026164683709044567e+00
5.235000000000000000e+02,9.099949179744397654e+00,8.923890697375041370e+00,9.225619194217687280e+00,7.462863944975324515e-02,8.281464450775685293e+01,6.510000000000000000e+02,9.174577819194150052e+00,9.025320540294643479e+00
5.240000000000000000e+02,9.099037153001782841e+00,8.923091895267635465e+00,9.224614191965741838e+00,7.456070348921346735e-02,8.279803641021160843e+01,6.510000000000000000e+02,9.173597856490998126e+00,9.024476449512569332e+00
5.245000000000000000e+02,9.098125172943387184e+00,8.922293158906677846e+00,9.223609214985973637e+00,7.449276292326269255e-02,8.278143083427409010e+01,6.510000000000000000e+02,9.172617935866650640e+00,9.023632410020123729e+00
5.250000000000000000e+02,9.097213238182577655e+00,8.921494487018348352e+00,9.222604261806308656e+00,7.442481770642359051e-02,8.276482775445496998e+01,6.510000000000000000e+02,9.171638055889001606e+00,9.022788420476153703e+00
5.255000000000000000e+02,9.096301347333726639e+00,8.920695878329956585e+00,9.221599330955653429e+00,7.435686779363497034e-02,8.274822714529345546e+01,6.510000000000000000e+02,9.170658215127360791e+00,9.021944479540092487e+00
5.260000000000000000e+02,9.095389499012226153e+00,8.919897331569785592e+00,9.220594420963918125e+00,7.428891313850234657e-02,8.273162898135720411e+01,6.510000000000000000e+02,9.169678412150728875e+00,9.021100585873725208e+00
5.265000000000000000e+02,9.094477691834459421e+00,8.919098845467184233e+00,9.219589530361965046e+00,7.422095369644705898e-02,8.271503323724225254e+01,6.510000000000000000e+02,9.168698645530906077e+00,9.020256738138012764e+00
5.270000000000000000e+02,9.093565924417804425e+00,8.918300418752396652e+00,9.218584657681596184e+00,7.415298942190734488e-02,8.269843988757284592e+01,6.510000000000000000e+02,9.167718913839712158e+00,9.019412934995896691e+00
5.275000000000000000e+02,9.092654187342889216e+00,8.917502050156702609e+00,9.217579801455569211e+00,7.408501066747197328e-02,8.268184875940978884e+01,6.510000000000000000e+02,9.166739198010361633e+00,9.018569176675416799e+00
5.280000000000000000e+02,9.091742483562521571e+00,8.916703738412399716e+00,9.216574960217576162e+00,7.401702256680560421e-02,8.266525990704526805e+01,6.510000000000000000e+02,9.165759506129326439e+00,9.017725460995716702e+00
5.285000000000000000e+02,9.090830814148832317e+00,8.915905482252698633e+00,9.215570132502264755e+00,7.394902871422501245e-02,8.264867335032572271e+01,6.510000000000000000e+02,9.164779842863058690e+00,9.016881785434607721e+00
5.290000000000000000e+02,9.089919173471148639e+00,8.915107280411843860e+00,9.214565316845231280e+00,7.388102759124952346e-02,8.263208898647634726e+01,6.510000000000000000e+02,9.163800201062398898e+00,9.016038145879900156e+00
5.295000000000000000e+02,9.089007557173053087e+00,8.914309131625056892e+00,9.213560511782981521e+00,7.381301961033213954e-02,8.261550673621285057e+01,6.510000000000000000e+02,9.162820576783383686e+00,9.015194537562720711e+00
5.300000000000000000e+02,9.088095972345824336e+00,8.913511034628436747e+00,9.212555715852822402e+00,7.374500650686485748e-02,8.259892672855310991e+01,6.510000000000000000e+02,9.161840978852689332e+00,9.014350965838961116e+00
5.305000000000000000e+02,9.087184417613666909e+00,8.912712988159274374e+00,9.211550927593213700e+00,7.367698823617065129e-02,8.258234893831620127e+01,6.510000000000000000e+02,9.160861405849837880e+00,9.013507429377495939e+00
5.310000000000000000e+02,9.086272891601534951e+00,8.911914990955500215e+00,9.210546145543350605e+00,7.360896475375976189e-02,8.256577334034503224e+01,6.510000000000000000e+02,9.159881856355294616e+00,9.012663926847775286e+00
5.315000000000000000e+02,9.085361392935244140e+00,8.911117041756313029e+00,9.209541368243021608e+00,7.354093601509473221e-02,8.254919990950820363e+01,6.510000000000000000e+02,9.158902328950338401e+00,9.011820456920149880e+00
5.320000000000000000e+02,9.084449920239858756e+00,8.910319139299668123e+00,9.208536594231507166e+00,7.347290197559000480e-02,8.253262862067070671e+01,6.510000000000000000e+02,9.157922822215448733e+00,9.010977018264270555e+00
5.325000000000000000e+02,9.083538472147152376e+00,8.909521282329762926e+00,9.207531822055200266e+00,7.340486259250235401e-02,8.251605944882966526e+01,6.510000000000000000e+02,9.156943334739654716e+00,9.010133609554650036e+00
5.330000000000000000e+02,9.082627047282617383e+00,8.908723469586064425e+00,9.206527050252923061e+00,7.333681782079992661e-02,8.249949236887783854e+01,6.510000000000000000e+02,9.155963865103416310e+00,9.009290229461816679e+00
5.335000000000000000e+02,9.081715644276783905e+00,8.907925699811828579e+00,9.205522277369539097e+00,7.326876761682131478e-02,8.248292735580974977e+01,6.510000000000000000e+02,9.154984411893604346e+00,9.008446876659961688e+00
5.340000000000000000e+02,9.080804261760036411e+00,8.907127971750599116e+00,9.204517501949384339e+00,7.320071193721552905e-02,8.246636438462736862e+01,6.510000000000000000e+02,9.154004973697253078e+00,9.007603549822821520e+00
5.345000000000000000e+02,9.079892893411974697e+00,8.906330284146973142e+00,9.203512722537864121e+00,7.313264587510957815e-02,8.244980333972597464e+01,6.510000000000000000e+02,9.153025539287083845e+00,9.006760247536863773e+00
5.350000000000000000e+02,9.078981527038196830e+00,8.905532635747364978e+00,9.202507937681026817e+00,7.306455875281139822e-02,8.243324399804656366e+01,6.510000000000000000e+02,9.152046085791006647e+00,9.005916968285385238e+00
5.355000000000000000e+02,9.078070147831025949e+00,8.904735025295183348e+00,9.201503145924382565e+00,7.299648945817141521e-02,8.241668609641403975e+01,6.510000000000000000e+02,9.151066637289197558e+00,9.005073658372854339e+00
5.360000000000000000e+02,9.077158772134476195e+00,8.903937451539608361e+00,9.200498345818136414e+00,7.292842541515238974e-02,8.240012992977140982e+01,6.510000000000000000e+02,9.150087197549629181e+00,9.004230346719323208e+00
5.365000000000000000e+02,9.076247371472783598e+00,8.903139913228040214e+00,9.199493535909597952e+00,7.286042041258561364e-02,8.238357498902932718e+01,6.510000000000000000e+02,9.149107791885370489e+00,9.003386951060198484e+00
5.370000000000000000e+02,9.075335950751355796e+00,8.902342409109365917e+00,9.198488714748245698e+00,7.279242811493279175e-02,8.236702135659089663e+01,6.510000000000000000e+02,9.148128378866289268e+00,9.002543522636424100e+00
5.375000000000000000e+02,9.074424539329914552e+00,8.901544937933250523e+00,9.197483880884249174e+00,7.272442881856251706e-02,8.235046956253991368e+01,6.510000000000000000e+02,9.147148968148478332e+00,9.001700110511350772e+00
5.380000000000000000e+02,9.073513137403796947e+00,8.900747498450446216e+00,9.196479032868781545e+00,7.265642366860081136e-02,8.233391961053962405e+01,6.510000000000000000e+02,9.146169561072397869e+00,9.000856713735197800e+00
5.385000000000000000e+02,9.072601743610867686e+00,8.899950089412243415e+00,9.195474169253568419e+00,7.258841262099341440e-02,8.231737147581777947e+01,6.510000000000000000e+02,9.145190156231858936e+00,9.000013330989874660e+00
5.390000000000000000e+02,9.071690356590030646e+00,8.899152709570895325e+00,9.194469288591397671e+00,7.252039563367221331e-02,8.230082513363143448e+01,6.510000000000000000e+02,9.144210752223704830e+00,8.999169960956358238e+00
5.395000000000000000e+02,9.070778973986637794e+00,8.898355357679172073e+00,9.193464389435225925e+00,7.245237232872954458e-02,8.228428054117412671e+01,6.510000000000000000e+02,9.143231346315367603e+00,8.998326601657907986e+00
5.400000000000000000e+02,9.069867584128214588e+00,8.897558032490991309e+00,9.192459470339461092e+00,7.238433917873374202e-02,8.226773748617812032e+01,6.510000000000000000e+02,9.142251923306949024e+00,8.997483244949480152e+00
5.405000000000000000e+02,9.068956196957149274e+00,8.896760732760860435e+00,9.191454529858313904e+00,7.231629995092074548e-02,8.225119614956606995e+01,6.510000000000000000e+02,9.141272496908070977e+00,8.996639897006227571e+00
5.410000000000000000e+02,9.068044811115539616e+00,8.895963457244276285e+00,9.190449566547693294e+00,7.224825460398870414e-02,8.223465650669280080e+01,6.510000000000000000e+02,9.140293065719529153e+00,8.995796556511551856e+00
5.415000000000000000e+02,9.067133418614565343e+00,8.895166204697479984e+00,9.189444578963849253e+00,7.218019661002934850e-02,8.221811841173969526e+01,6.510000000000000000e+02,9.139313615224594400e+00,8.994953222004536286e+00
5.420000000000000000e+02,9.066222016897050651e+00,8.894368973877019968e+00,9.188439565663260922e+00,7.211212475220930840e-02,8.220158181820509924e+01,6.510000000000000000e+02,9.138334141649259834e+00,8.994109892144841467e+00
5.425000000000000000e+02,9.065310612428202575e+00,8.893571763540480291e+00,9.187434525203672209e+00,7.204404663511880524e-02,8.218504684445895236e+01,6.510000000000000000e+02,9.137354659063321449e+00,8.993266565793083700e+00
5.430000000000000000e+02,9.064399184576746649e+00,8.892774572446588977e+00,9.186429456144045602e+00,7.197595450636620762e-02,8.216851311538268021e+01,6.510000000000000000e+02,9.136375139083112273e+00,8.992423230070381024e+00
5.435000000000000000e+02,9.063487745484298586e+00,8.891977399355042166e+00,9.185424357043904919e+00,7.190785370573579693e-02,8.215198085196861655e+01,6.510000000000000000e+02,9.135395599190033522e+00,8.991579891778563649e+00
5.440000000000000000e+02,9.062576299565632709e+00,8.891180243026155949e+00,9.184419226463552022e+00,7.183974649674769453e-02,8.213545013462544375e+01,6.510000000000000000e+02,9.134416046062380445e+00,8.990736553068884973e+00
5.445000000000000000e+02,9.061664845468245133e+00,8.890383102221150580e+00,9.183414062963969116e+00,7.177163283747176048e-02,8.211892093887519195e+01,6.510000000000000000e+02,9.133436478305718254e+00,8.989893212630772013e+00
5.450000000000000000e+02,9.060753381839759868e+00,8.889585975701432830e+00,9.182408865106062024e+00,7.170351268726836425e-02,8.210239324025235419e+01,6.510000000000000000e+02,9.132456894527027913e+00,8.989049869152491823e+00
5.455000000000000000e+02,9.059841907328426203e+00,8.888788862229194621e+00,9.181403631451566127e+00,7.163538600413076052e-02,8.208586701431232768e+01,6.510000000000000000e+02,9.131477293332554979e+00,8.988206521324295650e+00
5.460000000000000000e+02,9.058930395136004066e+00,8.887991760567535593e+00,9.180398360563243543e+00,7.156730048556649015e-02,8.206934178241775157e+01,6.510000000000000000e+02,9.130497695621571097e+00,8.987363094650437034e+00
5.465000000000000000e+02,9.058018865078725668e+00,8.887194669480253495e+00,9.179393051004433701e+00,7.149921638637883603e-02,8.205281789806596748e+01,6.510000000000000000e+02,9.129518081465105794e+00,8.986519648692347317e+00
5.470000000000000000e+02,9.057107320072912415e+00,8.886397587731950765e+00,9.178387701339250526e+00,7.143112566528442287e-02,8.203629541303214978e+01,6.510000000000000000e+02,9.128538445738197282e+00,8.985676194407627548e+00
5.475000000000000000e+02,9.056195751197797961e+00,8.885600514087849788e+00,9.177382310132403020e+00,7.136302216909481966e-02,8.201977416494618467e+01,6.510000000000000000e+02,9.127558773366892808e+00,8.984832729028703113e+00
5.480000000000000000e+02,9.055284150035012303e+00,8.884803447313828428e+00,9.176376875949312506e+00,7.129490291560940107e-02,8.200325400105707274e+01,6.510000000000000000e+02,9.126579052950622994e+00,8.983989247119403387e+00
5.485000000000000000e+02,9.054372508754065407e+00,8.884006386176665160e+00,9.175371397355966963e+00,7.122677084906539613e-02,8.198673478016695526e+01,6.510000000000000000e+02,9.125599279603131109e+00,8.983145737904999706e+00
5.490000000000000000e+02,9.053460847109363385e+00,8.883209329443634061e+00,9.174365872919102216e+00,7.115863196761842979e-02,8.197021686104567095e+01,6.510000000000000000e+02,9.124619479076981676e+00,8.982302215141743318e+00
5.495000000000000000e+02,9.052549163754934014e+00,8.882412275882760611e+00,9.173360301205972789e+00,7.109048623129725353e-02,8.195370021943273287e+01,6.510000000000000000e+02,9.123639649986230893e+00,8.981458677523637135e+00
5.500000000000000000e+02,9.051637457345464099e+00,8.881615224262922936e+00,9.172354680784469139e+00,7.102233359973104954e-02,8.193718483108941086e+01,6.510000000000000000e+02,9.122659790945194302e+00,8.980615123745733896e+00
5.505000000000000000e+02,9.050725726536315463e+00,8.880818173353514311e+00,9.171349010223112330e+00,7.095417403202508577e-02,8.192067067179888795e+01,6.510000000000000000e+02,9.121679900568341992e+00,8.979771552504288934e+00
5.510000000000000000e+02,9.049813953470545513e+00,8.880021121924652761e+00,9.170343288091054035e+00,7.088602101635549380e-02,8.190415742040570990e+01,6.510000000000000000e+02,9.120699974486900174e+00,8.978927932454189076e+00
5.515000000000000000e+02,9.048902148805556322e+00,8.879224068746939480e+00,9.169337512958069425e+00,7.081786467739156765e-02,8.188764526861525894e+01,6.510000000000000000e+02,9.119720013482947252e+00,8.978084284128163617e+00
5.520000000000000000e+02,9.047990315699113495e+00,8.878427012591787459e+00,9.168331683394482567e+00,7.074970128879157216e-02,8.187113427321742165e+01,6.510000000000000000e+02,9.118740016987905150e+00,8.977240614410323616e+00
5.525000000000000000e+02,9.047078452809119042e+00,8.877629952231346877e+00,9.167325797971297874e+00,7.068153081138486837e-02,8.185462441008088774e+01,6.510000000000000000e+02,9.117759983620505437e+00,8.976396921997734424e+00
5.530000000000000000e+02,9.046166548350486281e+00,8.876832886438252856e+00,9.166319855260036675e+00,7.061334974147834287e-02,8.183811546565704020e+01,6.510000000000000000e+02,9.116779898091964540e+00,8.975553198609006245e+00
5.535000000000000000e+02,9.045254597308568734e+00,8.876035813985831524e+00,9.165313853832806501e+00,7.054515681564989260e-02,8.182160734928196177e+01,6.510000000000000000e+02,9.115799754124219945e+00,8.974709440492919299e+00
5.540000000000000000e+02,9.044342612445376517e+00,8.875238733648037837e+00,9.164307792262292196e+00,7.047695667406228548e-02,8.180510029271729877e+01,6.510000000000000000e+02,9.114819569119438469e+00,8.973865655771314565e+00
5.545000000000000000e+02,9.043430592421266567e+00,8.874441644199455581e+00,9.163301669121844739e+00,7.040874927628336388e-02,8.178859427191551390e+01,6.510000000000000000e+02,9.113839341697550722e+00,8.973021843144984189e+00
5.550000000000000000e+02,9.042518535897151821e+00,8.873644544415373758e+00,9.162295482985321371e+00,7.034053458418804139e-02,8.177208926284916402e+01,6.510000000000000000e+02,9.112859070481340140e+00,8.972178001312961726e+00
5.555000000000000000e+02,9.041606441534467464e+00,8.872847433071404666e+00,9.161289232426984341e+00,7.027231255876038862e-02,8.175558524150994799e+01,6.510000000000000000e+02,9.111878754093227784e+00,8.971334128975708921e+00
5.560000000000000000e+02,9.040694307995078560e+00,8.872050308943698838e+00,9.160282916021534660e+00,7.020408316107763780e-02,8.173908218390710090e+01,6.510000000000000000e+02,9.110898391156156961e+00,8.970490224834000159e+00
5.565000000000000000e+02,9.039782133941734799e+00,8.871253170809682231e+00,9.159276532344465593e+00,7.013584635268158007e-02,8.172258006607579262e+01,6.510000000000000000e+02,9.109917980294415685e+00,8.969646287589053912e+00
5.570000000000000000e+02,9.038869918036692042e+00,8.870456017446125330e+00,9.158270079970634470e+00,7.006760209619973534e-02,8.170607886405214515e+01,6.510000000000000000e+02,9.108937520132890597e+00,8.968802315940491710e+00
5.575000000000000000e+02,9.037957640780929225e+00,8.869658847631820109e+00,9.157263557477646643e+00,6.999935423013917135e-02,8.168957822614299857e+01,6.510000000000000000e+02,9.107956995011068813e+00,8.967958286550789637e+00
5.580000000000000000e+02,9.037045311388096636e+00,8.868861660148104065e+00,9.156256963444137753e+00,6.993110045494158045e-02,8.167307831889242209e+01,6.510000000000000000e+02,9.106976411843037411e+00,8.967114210933155860e+00
5.585000000000000000e+02,9.036132936120184311e+00,8.868064453768820243e+00,9.155250296443780300e+00,6.986283910740359593e-02,8.165657925552413587e+01,6.510000000000000000e+02,9.105995775227588851e+00,8.966270097012781548e+00
5.590000000000000000e+02,9.035220495058807089e+00,8.867267227279347352e+00,9.154243555058428683e+00,6.979460662391935577e-02,8.164008068144450192e+01,6.510000000000000000e+02,9.105015101682727874e+00,8.965425888434888080e+00
5.595000000000000000e+02,9.034307994980618872e+00,8.866469979457262340e+00,9.153236737864776984e+00,6.972638706017908472e-02,8.162358271722317227e+01,6.510000000000000000e+02,9.104034382040797624e+00,8.964581607920440121e+00
5.600000000000000000e+02,9.033395445016489944e+00,8.865672709087169423e+00,9.152229843447150515e+00,6.965815985880204064e-02,8.160708552527958659e+01,6.510000000000000000e+02,9.103053604875292137e+00,8.963737285157687751e+00
5.605000000000000000e+02,9.032482843828409713e+00,8.864875414947492871e+00,9.151222870378568075e+00,6.958992498186876430e-02,8.159058908171354574e+01,6.510000000000000000e+02,9.102072768810279157e+00,8.962892918846540269e+00
5.610000000000000000e+02,9.031570190079081684e+00,8.864078095814125646e+00,9.150215817235961779e+00,6.952168239243124159e-02,8.157409336264777266e+01,6.510000000000000000e+02,9.101091872471513966e+00,8.962048507686649401e+00
5.615000000000000000e+02,9.030657481749466697e+00,8.863280750477912306e+00,9.149208682604323073e+00,6.945343255904874724e-02,8.155759833197184605e+01,6.510000000000000000e+02,9.100110914308515930e+00,8.961204049190419241e+00
5.620000000000000000e+02,9.029744679387349038e+00,8.862483377718408661e+00,9.148201465067467453e+00,6.938520320734441194e-02,8.154110328134825636e+01,6.510000000000000000e+02,9.099129882594693797e+00,8.960359476180004279e+00
5.625000000000000000e+02,9.028831820454591650e+00,8.861685976324720215e+00,9.147194163203604234e+00,6.931696601987021034e-02,8.152460888383157567e+01,6.510000000000000000e+02,9.098148786474462568e+00,8.959514854434720732e+00
5.630000000000000000e+02,9.027918903622943247e+00,8.860888545078763556e+00,9.146186775601089280e+00,6.924872096081167994e-02,8.150811511574718793e+01,6.510000000000000000e+02,9.097167624583754275e+00,8.958670182662132220e+00
5.635000000000000000e+02,9.027005927550373343e+00,8.860091082758883019e+00,9.145179300826461244e+00,6.918046799220427256e-02,8.149162195318119473e+01,6.510000000000000000e+02,9.096186395542577685e+00,8.957825459558169001e+00
5.640000000000000000e+02,9.026092890919283462e+00,8.859293588156209154e+00,9.144171737478506756e+00,6.911220707931932383e-02,8.147512937267099176e+01,6.510000000000000000e+02,9.095205097998602994e+00,8.956980683839963930e+00
5.645000000000000000e+02,9.025179792401225143e+00,8.858496060059490418e+00,9.143164084139298708e+00,6.904393818540367767e-02,8.145863735056757093e+01,6.510000000000000000e+02,9.094223730586628918e+00,8.956135854215821368e+00
5.650000000000000000e+02,9.024266630662657107e+00,8.857698497251078606e+00,9.142156339386581010e+00,6.897566127343021658e-02,8.144214586313964332e+01,6.510000000000000000e+02,9.093242291936087796e+00,8.955290969389226419e+00
5.655000000000000000e+02,9.023353404366892150e+00,8.856900898511089082e+00,9.141148501795665737e+00,6.890737630886557830e-02,8.142565488660935102e+01,6.510000000000000000e+02,9.092260780675758269e+00,8.954446028058026030e+00
5.660000000000000000e+02,9.022440112196555617e+00,8.856103262634487550e+00,9.140140569962053263e+00,6.883908325577658971e-02,8.140916439755689282e+01,6.510000000000000000e+02,9.091279195452333539e+00,8.953601028940779472e+00
5.665000000000000000e+02,9.021526752825693052e+00,8.855305588410795181e+00,9.139132542472207632e+00,6.877078207896737683e-02,8.139267437241743153e+01,6.510000000000000000e+02,9.090297534904658860e+00,8.952755970746725467e+00
5.670000000000000000e+02,9.020613324924307008e+00,8.854507874624326647e+00,9.138124417908672470e+00,6.870247274208923782e-02,8.137618478756284901e+01,6.510000000000000000e+02,9.089315797666397856e+00,8.951910852182217937e+00
5.675000000000000000e+02,9.019699808762970505e+00,8.853710120063281508e+00,9.137116194856687912e+00,6.863417692764259281e-02,8.135969529044130866e+01,6.510000000000000000e+02,9.088333985690614014e+00,8.951065631835328773e+00
5.680000000000000000e+02,9.018786207910132191e+00,8.852912323518525639e+00,9.136107871904238564e+00,6.856588880211222925e-02,8.134320594509722469e+01,6.510000000000000000e+02,9.087352096712244531e+00,8.950220319108019851e+00
5.685000000000000000e+02,9.017872534531679918e+00,8.852114483777674181e+00,9.135099447635761649e+00,6.849759239467000105e-02,8.132671696922470517e+01,6.510000000000000000e+02,9.086370126926350821e+00,8.949374942137010791e+00
5.690000000000000000e+02,9.016958787302858269e+00,8.851316599631706694e+00,9.134090920638332278e+00,6.842928767405398460e-02,8.131022833932979665e+01,6.510000000000000000e+02,9.085388074976911810e+00,8.948529499628802952e+00
5.695000000000000000e+02,9.016044964898602743e+00,8.850518669870359290e+00,9.133082289498950956e+00,6.836097460329162989e-02,8.129374003192216946e+01,6.510000000000000000e+02,9.084405939501895233e+00,8.947683990295312029e+00
5.700000000000000000e+02,9.015131065994642867e+00,8.849720693284542250e+00,9.132073552805298533e+00,6.829265314894257533e-02,8.127725202353582290e+01,6.510000000000000000e+02,9.083423719143585373e+00,8.946838412845700361e+00
5.705000000000000000e+02,9.014217089266942651e+00,8.848922668665476721e+00,9.131064709145260139e+00,6.822432327641234084e-02,8.126076429071873974e+01,6.510000000000000000e+02,9.082441412543355241e+00,8.945992765990530060e+00
5.710000000000000000e+02,9.013303033392061181e+00,8.848124594804888332e+00,9.130055757107269798e+00,6.815598495121914790e-02,8.124427681003922430e+01,6.510000000000000000e+02,9.081459018343281286e+00,8.945147048440842852e+00
5.715000000000000000e+02,9.012388872396561723e+00,8.847326470494932593e+00,9.129046695280097268e+00,6.808763015641589034e-02,8.122778911267771207e+01,6.510000000000000000e+02,9.080476502552977891e+00,8.944301242240145555e+00
5.720000000000000000e+02,9.011474612971721143e+00,8.846528294528082981e+00,9.128037522252913760e+00,6.801925441419168217e-02,8.121130131920490669e+01,6.510000000000000000e+02,9.079493867385913575e+00,8.943455358557530488e+00
5.725000000000000000e+02,9.010560258835116798e+00,8.845730065697104294e+00,9.127028236615007728e+00,6.795086063685421007e-02,8.119481349756004818e+01,6.510000000000000000e+02,9.078511119471970758e+00,8.942609398198261061e+00
5.730000000000000000e+02,9.009645802905140499e+00,8.844931782795086406e+00,9.126018836955985591e+00,6.788244707356186347e-02,8.117832552042690963e+01,6.510000000000000000e+02,9.077528249978703556e+00,8.941763355831577442e+00
5.735000000000000000e+02,9.008731234475943594e+00,8.844133444615454920e+00,9.125009321865688250e+00,6.781401146756964315e-02,8.116183719517377426e+01,6.510000000000000000e+02,9.076545245943512086e+00,8.940917223008373327e+00
5.740000000000000000e+02,9.007816578903913296e+00,8.843335049952139926e+00,9.123999689934292334e+00,6.774556706499855474e-02,8.114534898103315186e+01,6.510000000000000000e+02,9.075562145968911310e+00,8.940071011838913506e+00
5.745000000000000000e+02,9.006901811843057715e+00,8.842536597599490733e+00,9.122989939752315536e+00,6.767714367802817044e-02,8.112886044395816043e+01,6.510000000000000000e+02,9.074578955521085177e+00,8.939224668165028476e+00
5.750000000000000000e+02,9.005986903272860999e+00,8.841738086352199488e+00,9.121980069910632594e+00,6.760873653144300333e-02,8.111237104317767432e+01,6.510000000000000000e+02,9.073595639804302948e+00,8.938378166741419051e+00
5.755000000000000000e+02,9.005071865410489096e+00,8.840939515005297622e+00,9.120970079000409569e+00,6.754032012465806256e-02,8.109588099605009859e+01,6.510000000000000000e+02,9.072612185535147589e+00,8.937531545285832379e+00
5.760000000000000000e+02,9.004156702361713727e+00,8.840140882354322827e+00,9.119959965613180231e+00,6.747190821408641237e-02,8.107939037908342073e+01,6.510000000000000000e+02,9.071628610575800167e+00,8.936684794147627287e+00
5.765000000000000000e+02,9.003241442445972353e+00,8.839342187194972666e+00,9.118949728340739469e+00,6.740348456474021255e-02,8.106289970070808693e+01,6.510000000000000000e+02,9.070644927010713232e+00,8.935837957881231475e+00
5.770000000000000000e+02,9.002326075637281377e+00,8.838543428323488271e+00,9.117939365775196592e+00,6.733504107534757366e-02,8.104640877985556813e+01,6.510000000000000000e+02,9.069661116712628868e+00,8.934991034561933887e+00
5.775000000000000000e+02,9.001410612341082640e+00,8.837744604536306170e+00,9.116928876508861634e+00,6.726658858123776841e-02,8.102991780590600968e+01,6.510000000000000000e+02,9.068677200922319770e+00,8.934144023759843734e+00
5.780000000000000000e+02,9.000495051238246447e+00,8.836945714630282112e+00,9.115918259134426549e+00,6.719812704972935591e-02,8.101342675564316664e+01,6.510000000000000000e+02,9.067693178287976608e+00,8.933296924188518062e+00
5.785000000000000000e+02,8.999579369309131494e+00,8.836146757402559615e+00,9.114907512244760923e+00,6.712965187756674001e-02,8.099693521465573554e+01,6.510000000000000000e+02,9.066709021186698081e+00,8.932449717431564906e+00
5.790000000000000000e+02,8.998663583620055917e+00,8.835347731650621483e+00,9.113896634432958166e+00,6.706116690494291765e-02,8.098044349127640373e+01,6.510000000000000000e+02,9.065724750524999820e+00,8.931602416715113790e+00
5.795000000000000000e+02,8.997747696152163854e+00,8.834548636172177893e+00,9.112885624292227149e+00,6.699267279473106185e-02,8.096395162181974570e+01,6.510000000000000000e+02,9.064740368946894833e+00,8.930755023357432876e+00
5.800000000000000000e+02,8.996831685704053783e+00,8.833749469765045603e+00,9.111874480415901090e+00,6.692420730066474255e-02,8.094745923041128322e+01,6.510000000000000000e+02,9.063755893004717734e+00,8.929907478403389831e+00
5.805000000000000000e+02,8.995915557642327087e+00,8.832950231227322035e+00,9.110863201397648936e+00,6.685575768142901221e-02,8.093096641256640567e+01,6.510000000000000000e+02,9.062771315323756127e+00,8.929059799960898047e+00
5.810000000000000000e+02,8.994999323828459126e+00,8.832150919357637520e+00,9.109851785831729387e+00,6.678729885847339842e-02,8.091447337896326530e+01,6.510000000000000000e+02,9.061786622686932802e+00,8.928212024969987226e+00
5.815000000000000000e+02,8.994082982945622362e+00,8.831351532955288519e+00,9.108840232313017538e+00,6.671883080125660948e-02,8.089798010649550974e+01,6.510000000000000000e+02,9.060801813746879319e+00,8.927364152144365406e+00
5.820000000000000000e+02,8.993166533677241503e+00,8.830552070819976507e+00,9.107828539436438220e+00,6.665035347962858236e-02,8.088148657207131009e+01,6.510000000000000000e+02,9.059816887156872056e+00,8.926516180197612726e+00
5.825000000000000000e+02,8.992249974706185256e+00,8.829752531751093869e+00,9.106816705796205724e+00,6.658186686200864846e-02,8.086499275259824060e+01,6.510000000000000000e+02,9.058831841568194321e+00,8.925668107844177968e+00
5.830000000000000000e+02,8.991333304715173114e+00,8.828952914547747000e+00,9.105804729986514801e+00,6.651337091850785532e-02,8.084849862499123674e+01,6.510000000000000000e+02,9.057846675633681954e+00,8.924819933796666049e+00
5.835000000000000000e+02,8.990416522388080978e+00,8.828153218009934022e+00,9.104792610602910230e+00,6.644486561832682603e-02,8.083200416619563100e+01,6.510000000000000000e+02,9.056861388006408831e+00,8.923971656769753125e+00
5.840000000000000000e+02,8.989499626409562794e+00,8.827353440938649598e+00,9.103780346241498123e+00,6.637635093236456119e-02,8.081550935318075801e+01,6.510000000000000000e+02,9.055875977341926841e+00,8.923123275477196970e+00
5.845000000000000000e+02,8.988582590945256356e+00,8.826553582134456732e+00,9.102767935497452001e+00,6.630783762844683071e-02,8.079901372357508649e+01,6.510000000000000000e+02,9.054890428573703076e+00,8.922274753316807860e+00
5.850000000000000000e+02,8.987665430949366652e+00,8.825753640397612898e+00,9.101755376965927624e+00,6.623931852022355016e-02,8.078251754600027823e+01,6.510000000000000000e+02,9.053904749469591451e+00,8.921426112429141853e+00
5.855000000000000000e+02,8.986748153332779765e+00,8.824953614529290391e+00,9.100742669243286898e+00,6.617078995772011918e-02,8.076602094487374472e+01,6.510000000000000000e+02,9.052918943290499953e+00,8.920577363375059576e+00
5.860000000000000000e+02,8.985830756780577744e+00,8.824153503331102044e+00,9.099729810925873963e+00,6.610225191008928247e-02,8.074952389721138957e+01,6.510000000000000000e+02,9.051933008690667748e+00,8.919728504870487740e+00
5.865000000000000000e+02,8.984913239977343480e+00,8.823353305604399566e+00,9.098716800609485844e+00,6.603370435029214114e-02,8.073302638003038112e+01,6.510000000000000000e+02,9.050946944327636245e+00,8.918879535627050714e+00
5.870000000000000000e+02,8.983995601608183890e+00,8.822553020150756709e+00,9.097703636890583923e+00,6.596514724814911412e-02,8.071652837036667449e+01,6.510000000000000000e+02,9.049960748856333836e+00,8.918030454360033943e+00
5.875000000000000000e+02,8.983077840358724586e+00,8.821752645772377832e+00,9.096690318366038142e+00,6.589658057585170980e-02,8.070002984527556578e+01,6.510000000000000000e+02,9.048974420934575491e+00,8.917181259782873681e+00
5.880000000000000000e+02,8.982159954914473943e+00,8.820952181271543679e+00,9.095676843632469755e+00,6.582800430454914531e-02,8.068353078181988280e+01,6.510000000000000000e+02,9.047987959219023324e+00,8.916331950609922785e+00
5.885000000000000000e+02,8.981241943960966978e+00,8.820151625450362687e+00,9.094663211286569293e+00,6.575941840552983197e-02,8.066703115707279892e+01,6.510000000000000000e+02,9.047001362366497546e+00,8.915482525555438187e+00
5.890000000000000000e+02,8.980323806184193458e+00,8.819350977111522383e+00,9.093649419925478483e+00,6.569082285141047972e-02,8.065053094812543577e+01,6.510000000000000000e+02,9.046014629035603605e+00,8.914632983332781535e+00
5.895000000000000000e+02,8.979405537420594996e+00,8.818550235057896813e+00,9.092635468146434974e+00,6.562222280136846553e-02,8.063403008158505259e+01,6.510000000000000000e+02,9.045027760221964641e+00,8.913783314619227127e+00
5.900000000000000000e+02,8.978487089047298753e+00,8.817749398092566082e+00,9.091621354546665756e+00,6.555369147257357476e-02,8.061752769465472568e+01,6.510000000000000000e+02,9.044040780519873479e+00,8.912933397574725802e+00
5.905000000000000000e+02,8.977568485355142514e+00,8.816948465018576542e+00,9.090607077723499074e+00,6.548513716837467413e-02,8.060102421243176707e+01,6.510000000000000000e+02,9.043053622523517632e+00,8.912083348186767395e+00
5.910000000000000000e+02,8.976649749533503808e+00,8.816147434639317382e+00,9.089592636274442583e+00,6.541657313326958156e-02,8.058452005384040717e+01,6.510000000000000000e+02,9.042066322666773459e+00,8.911233176400234157e+00
5.915000000000000000e+02,8.975730880269013667e+00,8.815346305758357204e+00,9.088578028797217101e+00,6.534799934074352057e-02,8.056801519603261852e+01,6.510000000000000000e+02,9.041078879609758090e+00,8.910382880928271021e+00
5.920000000000000000e+02,8.974811876248560694e+00,8.814545077179539945e+00,9.087563253889705095e+00,6.527941576336869500e-02,8.055150961617461292e+01,6.510000000000000000e+02,9.040091292011927848e+00,8.909532460485191763e+00
5.925000000000000000e+02,8.973892736158719075e+00,8.813743747706546117e+00,9.086548310149472840e+00,6.521082237545967886e-02,8.053500329143710701e+01,6.510000000000000000e+02,9.039103558534177907e+00,8.908681913783258466e+00
5.930000000000000000e+02,8.972973458686690051e+00,8.812942316143635324e+00,9.085533196174644388e+00,6.514221915095209925e-02,8.051849619901167898e+01,6.510000000000000000e+02,9.038115677837641471e+00,8.907831239535738632e+00
5.935000000000000000e+02,8.972054042519451045e+00,8.812140781294804270e+00,9.084517910563171483e+00,6.507360606206780140e-02,8.050198831609553451e+01,6.510000000000000000e+02,9.037127648581517292e+00,8.906980436457383021e+00
5.940000000000000000e+02,8.971134486344258363e+00,8.811339141964422694e+00,9.083502451913188835e+00,6.500498308490973431e-02,8.048547961990112753e+01,6.510000000000000000e+02,9.036139469429167903e+00,8.906129503259348823e+00
5.945000000000000000e+02,8.970214788848487331e+00,8.810537396956927836e+00,9.082486818822861352e+00,6.493635019267030017e-02,8.046897008765245118e+01,6.510000000000000000e+02,9.035151139041158075e+00,8.905278438655816586e+00
5.950000000000000000e+02,8.969294948719287675e+00,8.809735545076662788e+00,9.081471009890126567e+00,6.486770735962739398e-02,8.045245969657941032e+01,6.510000000000000000e+02,9.034162656078914111e+00,8.904427241359661238e+00
5.955000000000000000e+02,8.968374964644839409e+00,8.808933585128935206e+00,9.080455023714073093e+00,6.479905456168540134e-02,8.043594842394040256e+01,6.510000000000000000e+02,9.033174019206525074e+00,8.903575910083153744e+00
5.960000000000000000e+02,8.967454835312510752e+00,8.808131515918473653e+00,9.079438858892759256e+00,6.473039177343593853e-02,8.041943624698888016e+01,6.510000000000000000e+02,9.032185227085946622e+00,8.902724443539074883e+00
5.965000000000000000e+02,8.966534559409836902e+00,8.807329336249949847e+00,9.078422514024406809e+00,6.466171896935807295e-02,8.040292314299102827e+01,6.510000000000000000e+02,9.031196278379196585e+00,8.901872840440478996e+00
5.970000000000000000e+02,8.965614135624813130e+00,8.806527044928696313e+00,9.077405987707679813e+00,6.459303612623473745e-02,8.038640908923144934e+01,6.510000000000000000e+02,9.030207171751046147e+00,8.901021099498578337e+00
5.975000000000000000e+02,8.964693562645461355e+00,8.805724640759997612e+00,9.076389278541244110e+00,6.452434321859459865e-02,8.036989406300477867e+01,6.510000000000000000e+02,9.029217905864056704e+00,8.900169219426867784e+00
5.980000000000000000e+02,8.963772839160091266e+00,8.804922122549410091e+00,9.075372385124069297e+00,6.445564022260236170e-02,8.035337804162064401e+01,6.510000000000000000e+02,9.028228479382692129e+00,8.899317198937488627e+00
5.985000000000000000e+02,8.962851963856415693e+00,8.804119489102060214e+00,9.074355306054442849e+00,6.438692711458567086e-02,8.033686100238804784e+01,6.510000000000000000e+02,9.027238890971000629e+00,8.898465036741828982e+00
5.990000000000000000e+02,8.961930935422410371e+00,8.803316739223310705e+00,9.073338039930861854e+00,6.431820387144057682e-02,8.032034292263044506e+01,6.510000000000000000e+02,9.026249139293851087e+00,8.897612731550969656e+00
5.995000000000000000e+02,8.961009752546504004e+00,8.802513871718904426e+00,9.072320585352381173e+00,6.424947046833946740e-02,8.030382377968902574e+01,6.510000000000000000e+02,9.025259223014844068e+00,8.896760282078165716e+00
6.000000000000000000e+02,8.960088380636225480e+00,8.801710885394149031e+00,9.071302940917222557e+00,6.418076006526247934e-02,8.028730295877483059e+01,6.510000000000000000e+02,9.024269140701486336e+00,8.895907620570962848e+00
6.005000000000000000e+02,8.959166849550607381e+00,8.800907779054750080e+00,9.070285105223815592e+00,6.411204153500170422e-02,8.027078099195632888e+01,6.510000000000000000e+02,9.023278891085608322e+00,8.895054808015604664e+00
6.010000000000000000e+02,8.958245160064420176e+00,8.800104551506656492e+00,9.069267076870456634e+00,6.404331277506294939e-02,8.025425789372881979e+01,6.510000000000000000e+02,9.022288472839482765e+00,8.894201847289357588e+00
6.015000000000000000e+02,8.957323310868632760e+00,8.799301201557540253e+00,9.068248854458998309e+00,6.397457376291618147e-02,8.023773364151874432e+01,6.510000000000000000e+02,9.021297884631549024e+00,8.893348737105716495e+00
6.020000000000000000e+02,8.956401300648664687e+00,8.798497728011268393e+00,9.067230436584830855e+00,6.390582447606521499e-02,8.022120821266305768e+01,6.510000000000000000e+02,9.020307125124729097e+00,8.892495476172598501e+00
6.025000000000000000e+02,8.955479128095021224e+00,8.797694129674900054e+00,9.066211821849437413e+00,6.383706489286308794e-02,8.020468158459969743e+01,6.510000000000000000e+02,9.019316192987885117e+00,8.891642063202159108e+00
6.030000000000000000e+02,8.954556788377294296e+00,8.796890405352757014e+00,9.065193008846661016e+00,6.376830244234209244e-02,8.018815367267028194e+01,6.510000000000000000e+02,9.018325090819637069e+00,8.890788485934953300e+00
6.035000000000000000e+02,8.953634232136021609e+00,8.796086553850839707e+00,9.064173996180306503e+00,6.369958430029289131e-02,8.017162359991804976e+01,6.510000000000000000e+02,9.017333816436314819e+00,8.889934647835728398e+00
6.040000000000000000e+02,8.952711503703573825e+00,8.795282573975640616e+00,9.063154782442083501e+00,6.363085073192120689e-02,8.015509215371116625e+01,6.510000000000000000e+02,9.016342354435495920e+00,8.889080652971651730e+00
6.045000000000000000e+02,8.951788607656091301e+00,8.794478464540912199e+00,9.062135366242509704e+00,6.356210681326286693e-02,8.013855941758392021e+01,6.510000000000000000e+02,9.015350714469354543e+00,8.888226500842828059e+00
6.050000000000000000e+02,8.950865493185787614e+00,8.793674224344659507e+00,9.061115746177147656e+00,6.349334943431630962e-02,8.012202448252644160e+01,6.510000000000000000e+02,9.014358842620104895e+00,8.887372143751470333e+00
6.055000000000000000e+02,8.949942181251406836e+00,8.792869852195405400e+00,9.060095920834603689e+00,6.342458105651706257e-02,8.010548772522538741e+01,6.510000000000000000e+02,9.013366762307924773e+00,8.886517600194888900e+00
6.060000000000000000e+02,8.949018697709382408e+00,8.792065346895181932e+00,9.059075888826601641e+00,6.335580218317475587e-02,8.008894960962238940e+01,6.510000000000000000e+02,9.012374499892557012e+00,8.885662895526207805e+00
6.065000000000000000e+02,8.948095041253150583e+00,8.791260707266596697e+00,9.058055648746837107e+00,6.328701279500913157e-02,8.007241011328773084e+01,6.510000000000000000e+02,9.011382054048159063e+00,8.884808028458140328e+00
6.070000000000000000e+02,8.947171210561329247e+00,8.790455932097234637e+00,9.057035199193142816e+00,6.321821287182753657e-02,8.005586921353618379e+01,6.510000000000000000e+02,9.010389423433156963e+00,8.883952997689501530e+00
6.075000000000000000e+02,8.946247204316712498e+00,8.789651020193058883e+00,9.056014538755526644e+00,6.314940239279469292e-02,8.003932688776716020e+01,6.510000000000000000e+02,9.009396606709508148e+00,8.883097801923916847e+00
6.080000000000000000e+02,8.945323021212002956e+00,8.788845970364961957e+00,9.054993666036130762e+00,6.308058133931658540e-02,8.002278311356752738e+01,6.510000000000000000e+02,9.008403602551320333e+00,8.882242439872685580e+00
6.085000000000000000e+02,8.944398659937153440e+00,8.788040781421017300e+00,9.053972579635148676e+00,6.301174969174914986e-02,8.000623786848477437e+01,6.510000000000000000e+02,9.007410409628903381e+00,8.881386910245405275e+00
6.090000000000000000e+02,8.943474119181209048e+00,8.787235452167248440e+00,9.052951278152431058e+00,6.294290743035696467e-02,7.998969113005991005e+01,6.510000000000000000e+02,9.006417026611565291e+00,8.880531211750852805e+00
6.095000000000000000e+02,8.942549397631264441e+00,8.786429981409286327e+00,9.051929760185057461e+00,6.287405453724423388e-02,7.997314287580924486e+01,6.510000000000000000e+02,9.005423452168509257e+00,8.879675343094021400e+00
6.100000000000000000e+02,8.941624493975655952e+00,8.785624367954049774e+00,9.050908024331404178e+00,6.280519099332639021e-02,7.995659308328110626e+01,6.510000000000000000e+02,9.004429684968981107e+00,8.878819302982329020e+00
6.105000000000000000e+02,8.940699406901742918e+00,8.784818610607189271e+00,9.049886069188874060e+00,6.273631678095049902e-02,7.994004173001640368e+01,6.510000000000000000e+02,9.003435723682692071e+00,8.877963090120791989e+00
6.110000000000000000e+02,8.939774135096655527e+00,8.784012708174374851e+00,9.048863893354553767e+00,6.266743188141173093e-02,7.992348879356175928e+01,6.510000000000000000e+02,9.002441566978067300e+00,8.877106703215243755e+00
6.115000000000000000e+02,8.938848677248124375e+00,8.783206659461830768e+00,9.047841495426046876e+00,6.259853627744155213e-02,7.990693425148462836e+01,6.510000000000000000e+02,9.001447213525565871e+00,8.876250140970682878e+00
6.120000000000000000e+02,8.937923032044857052e+00,8.782400463276971436e+00,9.046818874001825606e+00,6.252962995113509059e-02,7.989037808137975105e+01,6.510000000000000000e+02,9.000452661995993253e+00,8.875393402093720852e+00
6.125000000000000000e+02,8.936997198172468515e+00,8.781594118422891171e+00,9.045796027678230544e+00,6.246071288589147286e-02,7.987382026079676223e+01,6.510000000000000000e+02,8.999457911058359016e+00,8.874536485286576237e+00
6.130000000000000000e+02,8.936071174319272004e+00,8.780787623706194367e+00,9.044772955053517194e+00,6.239178506419693765e-02,7.985726076734333390e+01,6.510000000000000000e+02,8.998462959383470405e+00,8.873679389255075378e+00
6.135000000000000000e+02,8.935144959174531110e+00,8.779980977934503272e+00,9.043749654726866538e+00,6.232284646956798291e-02,7.984069957865412448e+01,6.510000000000000000e+02,8.997467805644099315e+00,8.872822112704964681e+00
6.140000000000000000e+02,8.934218551424494947e+00,8.779174179913134424e+00,9.042726125294061390e+00,6.225389708599984862e-02,7.982413667231998033e+01,6.510000000000000000e+02,8.996472448510493436e+00,8.871964654338494682e+00
6.145000000000000000e+02,8.933291949751714256e+00,8.778367228443910264e+00,9.041702365347029868e+00,6.218493689699274019e-02,7.980757202587565757e+01,6.510000000000000000e+02,8.995476886648706483e+00,8.871107012854720253e+00
6.150000000000000000e+02,8.932365152853734003e+00,8.777560122340450022e+00,9.040678373494136721e+00,6.211596588722465007e-02,7.979100561713381978e+01,6.510000000000000000e+02,8.994481118740958792e+00,8.870249186966509214e+00
6.155000000000000000e+02,8.931438159410651778e+00,8.776752860406565659e+00,9.039654148322519234e+00,6.204698404060087630e-02,7.977443742360526358e+01,6.510000000000000000e+02,8.993485143451252384e+00,8.869391175370051172e+00
6.160000000000000000e+02,8.930510968104929503e+00,8.775945441439736427e+00,9.038629688426926378e+00,6.197799134220886158e-02,7.975786742285325204e+01,6.510000000000000000e+02,8.992488959447138441e+00,8.868532976762720565e+00
6.165000000000000000e+02,8.929583572324080620e+00,8.775137864253567344e+00,9.037604992410525284e+00,6.190899060167471407e-02,7.974129549823740604e+01,6.510000000000000000e+02,8.991492562925754939e+00,8.867674581722404525e+00
6.170000000000000000e+02,8.928655954495884117e+00,8.774330127647964161e+00,9.036580058864169374e+00,6.183999044101202297e-02,7.972472133817255724e+01,6.510000000000000000e+02,8.990495944936895967e+00,8.866815964054872268e+00
6.175000000000000000e+02,8.927728134851614428e+00,8.773522230431646918e+00,9.035554886388283080e+00,6.177097936899685060e-02,7.970814530371329454e+01,6.510000000000000000e+02,8.989499114220611986e+00,8.865957155482618646e+00
6.180000000000000000e+02,8.926800112073740578e+00,8.772714171406981620e+00,9.034529473574432146e+00,6.170195737432061789e-02,7.969156737246358091e+01,6.510000000000000000e+02,8.988502069448060183e+00,8.865098154699420974e+00
6.185000000000000000e+02,8.925871884850437254e+00,8.771905949379691592e+00,9.033503819021190040e+00,6.163292444012981319e-02,7.967498752213852242e+01,6.510000000000000000e+02,8.987504809290566499e+00,8.864238960410306234e+00
6.190000000000000000e+02,8.924943451867910937e+00,8.771097563156107668e+00,9.032477921323486925e+00,6.156388055498414336e-02,7.965840573042886774e+01,6.510000000000000000e+02,8.986507332422894123e+00,8.863379571312925975e+00
6.195000000000000000e+02,8.924014810291906130e+00,8.770289011538046964e+00,9.031451779075490904e+00,6.149482412188463781e-02,7.964182194770307888e+01,6.510000000000000000e+02,8.985509634413791247e+00,8.862519986170022790e+00
6.200000000000000000e+02,8.923085930515190611e+00,8.769480293332190257e+00,9.030425390872933278e+00,6.142572891615243752e-02,7.962523564353101335e+01,6.510000000000000000e+02,8.984511659431342778e+00,8.861660201599038444e+00
6.205000000000000000e+02,8.922156822219776018e+00,8.768671407340983492e+00,9.029398755309959057e+00,6.135660983605863150e-02,7.960864699385345489e+01,6.510000000000000000e+02,8.983513432055833192e+00,8.860800212383718844e+00
6.210000000000000000e+02,8.921227502870396009e+00,8.767862352370725532e+00,9.028371870982937253e+00,6.128747969149529740e-02,7.959205631313810159e+01,6.510000000000000000e+02,8.982514982561891514e+00,8.859940023178900503e+00
6.215000000000000000e+02,8.920297971150144889e+00,8.767053127223675801e+00,9.027344736484472776e+00,6.121833847005707374e-02,7.957546357907044410e+01,6.510000000000000000e+02,8.981516309620202421e+00,8.859079632680089134e+00
6.220000000000000000e+02,8.919368225744937817e+00,8.766243730704621484e+00,9.026317350410140605e+00,6.114918615927649598e-02,7.955886876939634078e+01,6.510000000000000000e+02,8.980517411904214597e+00,8.858219039585661037e+00
6.225000000000000000e+02,8.918438265339313276e+00,8.765434161617346120e+00,9.025289711353842392e+00,6.108002274790162722e-02,7.954227186184739651e+01,6.510000000000000000e+02,8.979518288087215083e+00,8.857358242591411468e+00
6.230000000000000000e+02,8.917508088617216444e+00,8.764624418765256664e+00,9.024261817908838523e+00,6.101084822504995731e-02,7.952567283415461930e+01,6.510000000000000000e+02,8.978518936842267095e+00,8.856497240392165793e+00
6.235000000000000000e+02,8.916577694263189358e+00,8.763814500951843556e+00,9.023233668669208285e+00,6.094166257921419805e-02,7.950907166406976501e+01,6.510000000000000000e+02,8.977519356842403653e+00,8.855636031683975062e+00
6.240000000000000000e+02,8.915647080960940940e+00,8.763004406980270389e+00,9.022205262228020217e+00,6.087246579982603240e-02,7.949246832933989992e+01,6.510000000000000000e+02,8.976519546760766133e+00,8.854774615161115747e+00
6.245000000000000000e+02,8.914716247394464332e+00,8.762194135653665228e+00,9.021176597178639511e+00,6.080325787669092069e-02,7.947586280772726752e+01,6.510000000000000000e+02,8.975519505271154941e+00,8.853912989517773724e+00
6.250000000000000000e+02,8.913785192247344114e+00,8.761383685774854158e+00,9.020147672113941084e+00,6.073403879999013377e-02,7.945925507699699608e+01,6.510000000000000000e+02,8.974519231047334955e+00,8.853051153447353272e+00
6.255000000000000000e+02,8.912853914202935712e+00,8.760573056146519377e+00,9.019118485626572479e+00,6.066480856028293178e-02,7.944264511492023928e+01,6.510000000000000000e+02,8.973518722763218491e+00,8.852189105642652933e+00
6.260000000000000000e+02,8.911922405804888925e+00,8.759762245571039330e+00,9.018089036308952089e+00,6.059556190029974365e-02,7.942603278920921639e+01,6.510000000000000000e+02,8.972517967705188724e+00,8.851326843904590902e+00
6.265000000000000000e+02,8.910990653022764718e+00,8.758951252850842195e+00,9.017059322753262052e+00,6.052628794585990235e-02,7.940941784979158058e+01,6.510000000000000000e+02,8.971516940968623288e+00,8.850464365076904372e+00
6.270000000000000000e+02,8.910058628703735550e+00,8.758140076787784167e+00,9.016029343551375419e+00,6.045702588985639447e-02,7.939279981891735360e+01,6.510000000000000000e+02,8.970515654593592458e+00,8.849601602813878642e+00
6.275000000000000000e+02,8.909126360975907488e+00,8.757328716183863548e+00,9.014999097294881025e+00,6.038776211296299767e-02,7.937617919764880980e+01,6.510000000000000000e+02,8.969514123088870861e+00,8.848738598862942339e+00
6.280000000000000000e+02,8.908193863696565629e+00,8.756517169840810411e+00,9.013968582575213162e+00,6.031848712670292989e-02,7.935955623309041584e+01,6.510000000000000000e+02,8.968512350823267809e+00,8.847875376569863448e+00
6.285000000000000000e+02,8.907261135547630104e+00,8.755705436559994226e+00,9.012937797983580523e+00,6.024920092321827542e-02,7.934293090304913676e+01,6.510000000000000000e+02,8.967510336470848387e+00,8.847011934624411822e+00
6.290000000000000000e+02,8.906328175210646236e+00,8.754893515142656568e+00,9.011906742110818769e+00,6.017990349619410650e-02,7.932630318533581715e+01,6.510000000000000000e+02,8.966508078706841189e+00,8.846148271714453060e+00
6.295000000000000000e+02,8.905394981367049212e+00,8.754081404390021248e+00,9.010875413547589474e+00,6.011059483855860086e-02,7.930967305776928811e+01,6.510000000000000000e+02,8.965505576205607952e+00,8.845284386528492249e+00
6.300000000000000000e+02,8.904461552697791049e+00,8.753269103102640614e+00,9.009843810884053283e+00,6.004127494262311709e-02,7.929304049816988709e+01,6.510000000000000000e+02,8.964502827640414395e+00,8.844420277755167703e+00
6.305000000000000000e+02,8.903527887883493364e+00,8.752456610081027932e+00,9.008811932710049319e+00,5.997194380326050650e-02,7.927640548436262691e+01,6.510000000000000000e+02,8.963499831686753794e+00,8.843555944080232933e+00
6.310000000000000000e+02,8.902593976089709926e+00,8.751643924125497520e+00,9.007779777615674277e+00,5.990260823922776562e-02,7.925976782558265654e+01,6.510000000000000000e+02,8.962496584328938809e+00,8.842691367850482820e+00
6.315000000000000000e+02,8.901659807744087161e+00,8.750831044036456063e+00,9.006747344190358717e+00,5.983327415195733440e-02,7.924312735350224557e+01,6.510000000000000000e+02,8.961493081896044544e+00,8.841826533592129778e+00
6.320000000000000000e+02,8.900725390407897564e+00,8.750017968612995745e+00,9.005714631022703642e+00,5.976392485779548347e-02,7.922648420216621901e+01,6.510000000000000000e+02,8.960489315265693477e+00,8.840961465550101650e+00
6.325000000000000000e+02,8.899790691855546498e+00,8.749204696654699021e+00,9.004681636701151959e+00,5.969456782403273487e-02,7.920983780026634236e+01,6.510000000000000000e+02,8.959485259679579983e+00,8.840096124031514790e+00
6.330000000000000000e+02,8.898855734805048101e+00,8.748391226961118150e+00,9.003648359815262125e+00,5.962521063721551440e-02,7.919318855461622775e+01,6.510000000000000000e+02,8.958480945442264698e+00,8.839230524167833281e+00
6.335000000000000000e+02,8.897920518204523788e+00,8.747577558331686376e+00,9.002614798952727426e+00,5.955583348532709348e-02,7.917653644558720316e+01,6.510000000000000000e+02,8.957476351689850347e+00,8.838364684719197228e+00
6.340000000000000000e+02,8.896985046489074733e+00,8.746763689564083677e+00,9.001580952701267790e+00,5.948643954099890052e-02,7.915988155393948489e+01,6.510000000000000000e+02,8.956471486030073592e+00,8.837498606948077651e+00
6.345000000000000000e+02,8.896049327972953336e+00,8.745949619457475066e+00,9.000546819648270969e+00,5.941703418908404061e-02,7.914322402967987102e+01,6.510000000000000000e+02,8.955466362162036731e+00,8.836632293783869940e+00
6.350000000000000000e+02,8.895113361333972790e+00,8.745135346809504995e+00,8.999512398381053657e+00,5.934761742770493925e-02,7.912656385067651854e+01,6.510000000000000000e+02,8.954460978761677126e+00,8.835765743906268455e+00
6.355000000000000000e+02,8.894177145250063532e+00,8.744320870418723857e+00,8.998477687486278853e+00,5.927818925292017982e-02,7.910990099480967785e+01,6.510000000000000000e+02,8.953455334502983476e+00,8.834898955997143588e+00
6.360000000000000000e+02,8.893240678398598220e+00,8.743506189082133062e+00,8.997442685550982588e+00,5.920874966149569651e-02,7.909323543996003991e+01,6.510000000000000000e+02,8.952449428060093695e+00,8.834031928737100969e+00
6.365000000000000000e+02,8.892303959454327611e+00,8.742691301595661102e+00,8.996407391158415479e+00,5.913929865105563288e-02,7.907656716397207219e+01,6.510000000000000000e+02,8.951443258105383549e+00,8.833164660803273449e+00
6.370000000000000000e+02,8.891366987097102381e+00,8.741876206759325640e+00,8.995371802897542679e+00,5.906983621861898459e-02,7.905989614479108241e+01,6.510000000000000000e+02,8.950436823315719437e+00,8.832297150878483549e+00
6.375000000000000000e+02,8.890429760003886628e+00,8.741060903369392676e+00,8.994335919354782050e+00,5.900036236353620872e-02,7.904322236032179205e+01,6.510000000000000000e+02,8.949430122367422413e+00,8.831429397640350842e+00
6.380000000000000000e+02,8.889492276849411567e+00,8.740245390221160093e+00,8.993299739114071656e+00,5.893087708397061475e-02,7.902654578843922195e+01,6.510000000000000000e+02,8.948423153933383389e+00,8.830561399765441521e+00
6.385000000000000000e+02,8.888554536308685528e+00,8.739429666110130057e+00,8.992263260759338905e+00,5.886138037821755931e-02,7.900986640703372643e+01,6.510000000000000000e+02,8.947415916686903614e+00,8.829693155930467441e+00
6.390000000000000000e+02,8.887616537057093424e+00,8.738613729832355403e+00,8.991226482874685288e+00,5.879187224691812680e-02,7.899318419401301128e+01,6.510000000000000000e+02,8.946408409304011045e+00,8.828824664810175804e+00
6.395000000000000000e+02,8.886678277769453516e+00,8.737797580182952828e+00,8.990189404043936960e+00,5.872235268790339940e-02,7.897649912728466859e+01,6.510000000000000000e+02,8.945400630457358560e+00,8.827955925081550248e+00
6.400000000000000000e+02,8.885739757118827242e+00,8.736981215956328484e+00,8.989152022848493573e+00,5.865282170401543010e-02,7.895981118473598315e+01,6.510000000000000000e+02,8.944392578822842665e+00,8.827086935414811819e+00
6.405000000000000000e+02,8.884800973779277911e+00,8.736164635945881329e+00,8.988114337872234572e+00,5.858327929321721639e-02,7.894312034428195091e+01,6.510000000000000000e+02,8.943384253072494516e+00,8.826217694486061305e+00
6.410000000000000000e+02,8.883861913770383367e+00,8.735347838949204302e+00,8.987076347701687951e+00,5.851372347989205330e-02,7.892642635877544421e+01,6.510000000000000000e+02,8.942375637250274067e+00,8.825348190290490891e+00
6.415000000000000000e+02,8.882922565187850950e+00,8.734530823759449447e+00,8.986038050915960085e+00,5.844415039243919946e-02,7.890972901783860038e+01,6.510000000000000000e+02,8.941366715580290503e+00,8.824478414795411396e+00
6.420000000000000000e+02,8.881982941167303025e+00,8.733713589169610714e+00,8.984999446098630216e+00,5.837456195226630590e-02,7.889302855667010306e+01,6.510000000000000000e+02,8.940357503119569671e+00,8.823608379215036379e+00
6.425000000000000000e+02,8.881043049113229060e+00,8.732896133972683828e+00,8.983960531829241702e+00,5.830496202177635340e-02,7.887632510879876691e+01,6.510000000000000000e+02,8.939348011135006544e+00,8.822738087091453352e+00
6.430000000000000000e+02,8.880102887699289127e+00,8.732078456962165447e+00,8.982921306690979435e+00,5.823535060162374211e-02,7.885961865218494893e+01,6.510000000000000000e+02,8.938338238300911343e+00,8.821867537097665135e+00
6.435000000000000000e+02,8.879162455074210314e+00,8.731260556930010353e+00,8.981881769262930248e+00,5.816572834724094421e-02,7.884290915555364165e+01,6.510000000000000000e+02,8.937328183421451300e+00,8.820996726726969328e+00
6.440000000000000000e+02,8.878221715593353380e+00,8.730442432669414998e+00,8.980841918126804657e+00,5.809613806259653762e-02,7.882619599249116504e+01,6.510000000000000000e+02,8.936317853655948440e+00,8.820125577530756544e+00
6.445000000000000000e+02,8.877280682472738604e+00,8.729624082971051635e+00,8.979801751861545611e+00,5.802654966782858775e-02,7.880947939586999951e+01,6.510000000000000000e+02,8.935307232140567990e+00,8.819254132804909219e+00
6.450000000000000000e+02,8.876339353256057052e+00,8.728805506626661881e+00,8.978761269046559690e+00,5.795696565478529461e-02,7.879275932403007232e+01,6.510000000000000000e+02,8.934296318910844192e+00,8.818382387601271688e+00
6.455000000000000000e+02,8.875397747978233554e+00,8.727986702427374510e+00,8.977720468261397357e+00,5.788737011349143896e-02,7.877603613243576319e+01,6.510000000000000000e+02,8.933285118091724542e+00,8.817510377864742566e+00
6.460000000000000000e+02,8.874455865308480185e+00,8.727167669163451436e+00,8.976679348084120491e+00,5.781776304927233046e-02,7.875930979903210982e+01,6.510000000000000000e+02,8.932273628357751960e+00,8.816638102259206633e+00
6.465000000000000000e+02,8.873513703916286133e+00,8.726348405625229177e+00,8.975637907093183543e+00,5.774814446687126512e-02,7.874258030177948342e+01,6.510000000000000000e+02,8.931261848383156732e+00,8.815765559449415534e+00
6.470000000000000000e+02,8.872571262470472675e+00,8.725528910602630361e+00,8.974596143866282461e+00,5.767851437059642178e-02,7.872584761863689096e+01,6.510000000000000000e+02,8.930249776841069576e+00,8.814892748099877551e+00
6.475000000000000000e+02,8.871628539639226929e+00,8.724709182884824443e+00,8.973554056980420413e+00,5.760887276597436574e-02,7.870911172756261465e+01,6.510000000000000000e+02,8.929237412405202079e+00,8.814019666873253556e+00
6.480000000000000000e+02,8.870685534090611668e+00,8.723889221260780147e+00,8.972511645012581027e+00,5.753921965930522409e-02,7.869237260652346322e+01,6.510000000000000000e+02,8.928224753749917753e+00,8.813146314431307360e+00
6.485000000000000000e+02,8.869742244492243799e+00,8.723069024519254810e+00,8.971468906539250554e+00,5.746955505796923908e-02,7.867563023348887441e+01,6.510000000000000000e+02,8.927211799550214266e+00,8.812272689434275108e+00
6.490000000000000000e+02,8.868798669511178900e+00,8.722248591448257926e+00,8.970425840136220685e+00,5.739987896756228170e-02,7.865888458642876913e+01,6.510000000000000000e+02,8.926198548478742723e+00,8.811398790543616855e+00
6.495000000000000000e+02,8.867854807813996487e+00,8.721427920835472136e+00,8.969382444378899422e+00,5.733019139596986363e-02,7.864213564331531359e+01,6.510000000000000000e+02,8.925184999209966108e+00,8.810524616418026866e+00
6.500000000000000000e+02,8.866910658066851525e+00,8.720607011468290537e+00,8.968338717842245345e+00,5.726049235156346201e-02,7.862538338212385725e+01,6.510000000000000000e+02,8.924171150418413134e+00,8.809650165715288139e+00
6.505000000000000000e+02,8.865966218935476206e+00,8.719785862133406340e+00,8.967294659100753407e+00,5.719078184108014606e-02,7.860862778083263436e+01,6.510000000000000000e+02,8.923157000776557268e+00,8.808775437094396921e+00
6.510000000000000000e+02,8.865021489085135542e+00,8.718964471617368872e+00,8.966250266728470919e+00,5.712105987507912208e-02,7.859186881742249398e+01,6.510000000000000000e+02,8.922142548960215080e+00,8.807900429210056004e+00
6.515000000000000000e+02,8.864076467180669994e+00,8.718142838705981390e+00,8.965205539298953141e+00,5.705132646157977383e-02,7.857510646987718417e+01,6.510000000000000000e+02,8.921127793642250836e+00,8.807025140719090928e+00
6.520000000000000000e+02,8.863131151886410208e+00,8.717320962184823330e+00,8.964160475385295257e+00,5.698158161015601242e-02,7.855834071618214409e+01,6.510000000000000000e+02,8.920112733496567969e+00,8.806149570276254224e+00
6.525000000000000000e+02,8.862185541866193006e+00,8.716498840838834639e+00,8.963115073560018686e+00,5.691182533194584503e-02,7.854157153432478822e+01,6.510000000000000000e+02,8.919097367198137505e+00,8.805273716534246731e+00
6.530000000000000000e+02,8.861239635783407564e+00,8.715676473452630191e+00,8.962069332395202537e+00,5.684205763615133439e-02,7.852479890229517423e+01,6.510000000000000000e+02,8.918081693419559031e+00,8.804397578147256098e+00
6.535000000000000000e+02,8.860293432301061145e+00,8.714853858810579723e+00,8.961023250462602618e+00,5.677227853583239475e-02,7.850802279808746675e+01,6.510000000000000000e+02,8.917065710836894254e+00,8.803521153765228036e+00
6.540000000000000000e+02,8.859346929666731540e+00,8.714030995696084858e+00,8.959976826333102551e+00,5.670248767331398376e-02,7.849124319230367064e+01,6.510000000000000000e+02,8.916049417340046190e+00,8.802644441993416891e+00
6.545000000000000000e+02,8.858400112145364602e+00,8.713207882892479716e+00,8.958930058577431410e+00,5.663267229962058030e-02,7.847445980642881125e+01,6.510000000000000000e+02,8.915032784444985481e+00,8.801767439845743723e+00
6.550000000000000000e+02,8.857452993198659641e+00,8.712384519182545972e+00,8.957882945765842209e+00,5.656284555565291999e-02,7.845767288222124591e+01,6.510000000000000000e+02,8.914015838754313137e+00,8.800890147643006145e+00
6.555000000000000000e+02,8.856505566668690932e+00,8.711560903348299689e+00,8.956835486467520369e+00,5.649300357271239137e-02,7.844088231188619886e+01,6.510000000000000000e+02,8.912998570241404295e+00,8.800012563095979345e+00
6.560000000000000000e+02,8.855557827204773247e+00,8.710737034171229354e+00,8.955787679251317357e+00,5.642314312933027071e-02,7.842408800204833597e+01,6.510000000000000000e+02,8.911980970334104413e+00,8.799134684075443857e+00
6.565000000000000000e+02,8.854609773393278260e+00,8.709912910433779132e+00,8.954739522686990583e+00,5.635328613407372678e-02,7.840728993192985286e+01,6.510000000000000000e+02,8.910963059527352570e+00,8.798256487259203951e+00
6.570000000000000000e+02,8.853661385024183872e+00,8.709088530914973703e+00,8.953691015340362824e+00,5.628346401398279936e-02,7.839048774898975580e+01,6.510000000000000000e+02,8.909944849038167192e+00,8.797377921010200552e+00
6.575000000000000000e+02,8.852712688491095605e+00,8.708263894397136440e+00,8.952642155781116884e+00,5.621363065362889461e-02,7.837368191724252142e+01,6.510000000000000000e+02,8.908926319144724104e+00,8.796499057837467106e+00
6.580000000000000000e+02,8.851763682450753734e+00,8.707438999658164036e+00,8.951592942575194556e+00,5.614378606915709086e-02,7.835687241466831665e+01,6.510000000000000000e+02,8.907907468519910665e+00,8.795619896381596803e+00
6.585000000000000000e+02,8.850814365559845243e+00,8.706613845477109592e+00,8.950543374286983322e+00,5.607393027663142016e-02,7.834005921925717075e+01,6.510000000000000000e+02,8.906888295836475677e+00,8.794740435283213031e+00
6.590000000000000000e+02,8.849864736478103566e+00,8.705788430634925135e+00,8.949493449485149910e+00,5.600406329358323387e-02,7.832324230906404239e+01,6.510000000000000000e+02,8.905868799771686994e+00,8.793860673184521914e+00
6.595000000000000000e+02,8.848914793861469619e+00,8.704962753908967343e+00,8.948443166734612930e+00,5.593418513684942500e-02,7.830642166208731680e+01,6.510000000000000000e+02,8.904848978998320064e+00,8.792980608724620950e+00
6.600000000000000000e+02,8.847964536365598320e+00,8.704136814076495199e+00,8.947392524599601771e+00,5.586429582458648374e-02,7.828959725633127675e+01,6.510000000000000000e+02,8.903828832190185949e+00,8.792100240541012468e+00
6.605000000000000000e+02,8.847013962645583263e+00,8.703310609914264973e+00,8.946341521643844885e+00,5.579439537441335806e-02,7.827276906980110027e+01,6.510000000000000000e+02,8.902808358019996149e+00,8.791219567271170376e+00
6.610000000000000000e+02,8.846063071355661833e+00,8.702484140198155416e+00,8.945290156430116824e+00,5.572448380636549348e-02,7.825593708049784425e+01,6.510000000000000000e+02,8.901787555162027132e+00,8.790338587549296534e+00
6.615000000000000000e+02,8.845111861149785426e+00,8.701657403703414673e+00,8.944238427521355561e+00,5.565456113854632542e-02,7.823910126642815044e+01,6.510000000000000000e+02,8.900766422288331370e+00,8.789457300011239482e+00
6.620000000000000000e+02,8.844160330685660654e+00,8.700830399208946631e+00,8.943186333484053563e+00,5.558462739304480260e-02,7.822226160567632292e+01,6.510000000000000000e+02,8.899744958078704471e+00,8.788575703292615060e+00
6.625000000000000000e+02,8.843208478613279411e+00,8.700003125488162681e+00,8.942133872875480449e+00,5.551468258783606724e-02,7.820541807620061547e+01,6.510000000000000000e+02,8.898723161201115062e+00,8.787693796025443760e+00
6.630000000000000000e+02,8.842256303585898536e+00,8.699175581314259276e+00,8.941081044259073352e+00,5.544472674598532880e-02,7.818857065602847456e+01,6.510000000000000000e+02,8.897701030331884198e+00,8.786811576839911098e+00
6.635000000000000000e+02,8.841303804255147725e+00,8.698347765462083103e+00,8.940027846193446592e+00,5.537475988800494298e-02,7.817171932316919936e+01,6.510000000000000000e+02,8.896678564143153167e+00,8.785929044367142282e+00
6.640000000000000000e+02,8.840350979274514742e+00,8.697519676705963931e+00,8.938974277241563016e+00,5.530478203685695870e-02,7.815486405567600059e+01,6.510000000000000000e+02,8.895655761311370924e+00,8.785046197237656784e+00
6.645000000000000000e+02,8.839397827293282717e+00,8.696691313816828028e+00,8.937920335961294427e+00,5.523479321561325373e-02,7.813800483153877963e+01,6.510000000000000000e+02,8.894632620508897247e+00,8.784163034077668186e+00
6.650000000000000000e+02,8.838444335112056294e+00,8.695862675566711886e+00,8.936866020910869679e+00,5.516478826692933907e-02,7.812114141873892947e+01,6.510000000000000000e+02,8.893609123378984904e+00,8.783279546845127683e+00
6.655000000000000000e+02,8.837490502951080629e+00,8.695033760728252403e+00,8.935811330649576334e+00,5.509476788578460821e-02,7.810427382319893752e+01,6.510000000000000000e+02,8.892585270836866229e+00,8.782395735065296805e+00
6.660000000000000000e+02,8.836536339718756849e+00,8.694204568071670636e+00,8.934756263734728421e+00,5.502473657905349036e-02,7.808740220480574123e+01,6.510000000000000000e+02,8.891561076297810118e+00,8.781511603139701805e+00
6.665000000000000000e+02,8.835581844063913337e+00,8.693375096367624622e+00,8.933700818723625758e+00,5.495469437078304847e-02,7.807052654158526650e+01,6.510000000000000000e+02,8.890536538434696823e+00,8.780627149693129851e+00
6.670000000000000000e+02,8.834627014634302000e+00,8.692545344385736783e+00,8.932644994172585839e+00,5.488464128640085926e-02,7.805364681155533901e+01,6.510000000000000000e+02,8.889511655920703248e+00,8.779742373347900752e+00
6.675000000000000000e+02,8.833671850077287502e+00,8.691715310895258284e+00,8.931588788637560228e+00,5.481457735177447388e-02,7.803676299273814720e+01,6.510000000000000000e+02,8.888486427429063141e+00,8.778857272725511862e+00
6.680000000000000000e+02,8.832716349039499093e+00,8.690884994664671126e+00,8.930532200673765075e+00,5.474450259495711874e-02,7.801987506315401788e+01,6.510000000000000000e+02,8.887460851634456205e+00,8.777971846444541981e+00
6.685000000000000000e+02,8.831760510167210754e+00,8.690054394462205067e+00,8.929475228836004419e+00,5.467441704183908374e-02,7.800298300082785374e+01,6.510000000000000000e+02,8.886434927209050372e+00,8.777086093125371136e+00
6.690000000000000000e+02,8.830804332105824273e+00,8.689223509055080896e+00,8.928417871678236750e+00,5.460432072153466321e-02,7.798608678378043635e+01,6.510000000000000000e+02,8.885408652827358367e+00,8.776200011384288402e+00
6.695000000000000000e+02,8.829847813500157017e+00,8.688392337209869254e+00,8.927360127753811270e+00,5.453421366155188077e-02,7.796918639003318674e+01,6.510000000000000000e+02,8.884382027161707995e+00,8.775313599838604262e+00
6.700000000000000000e+02,8.828890952994386865e+00,8.687560877692748207e+00,8.926301995615506968e+00,5.446409589184324912e-02,7.795228179760744069e+01,6.510000000000000000e+02,8.883355048886230065e+00,8.774426857102543664e+00
6.705000000000000000e+02,8.827933749232103722e+00,8.686729129269254557e+00,8.925243473815440254e+00,5.439396744139315260e-02,7.793537298452521611e+01,6.510000000000000000e+02,8.882327716673497520e+00,8.773539781790711700e+00
6.710000000000000000e+02,8.826976200856423205e+00,8.685897090704274959e+00,8.924184560905269237e+00,5.432382834172430619e-02,7.791845992881140148e+01,6.510000000000000000e+02,8.881300029198149204e+00,8.772652372514698982e+00
6.715000000000000000e+02,8.826018306509604727e+00,8.685064760762175595e+00,8.923125255435774505e+00,5.425367862251775919e-02,7.790154260848673573e+01,6.510000000000000000e+02,8.880271985132122126e+00,8.771764627887087329e+00
6.720000000000000000e+02,8.825060064833326834e+00,8.684232138206454010e+00,8.922065555957200189e+00,5.418351831704371069e-02,7.788462100157320833e+01,6.510000000000000000e+02,8.879243583150369545e+00,8.770876546516282346e+00
6.725000000000000000e+02,8.824101474468621475e+00,8.683399221800133461e+00,8.921005461019039018e+00,5.411334745649466760e-02,7.786769508609224033e+01,6.510000000000000000e+02,8.878214821925114464e+00,8.769988127012126711e+00
6.730000000000000000e+02,8.823142534055925523e+00,8.682566010305468041e+00,8.919944969170360949e+00,5.404316607414486051e-02,7.785076484006616226e+01,6.510000000000000000e+02,8.877185700130072021e+00,8.769099367981780802e+00
6.735000000000000000e+02,8.822183242234913791e+00,8.681732502484214464e+00,8.918884078959354866e+00,5.397297420391756334e-02,7.783383024151495988e+01,6.510000000000000000e+02,8.876156216438831237e+00,8.768210268030998122e+00
6.740000000000000000e+02,8.821223597644703318e+00,8.680898697097347849e+00,8.917822788933634115e+00,5.390277187878020348e-02,7.781689126845996896e+01,6.510000000000000000e+02,8.875126369523483660e+00,8.767320825765922976e+00
6.745000000000000000e+02,8.820263598923611781e+00,8.680064592905379683e+00,8.916761097640090838e+00,5.383255913541076798e-02,7.779994789891998153e+01,6.510000000000000000e+02,8.874096158059023409e+00,8.766431039788201929e+00
6.750000000000000000e+02,8.819303244709441714e+00,8.679230188667943935e+00,8.915699003625027430e+00,5.376233600784944416e-02,7.778300011091550914e+01,6.510000000000000000e+02,8.873065580717291567e+00,8.765540908701591860e+00
6.755000000000000000e+02,8.818342533639146552e+00,8.678395483143919620e+00,8.914636505433895408e+00,5.369210253337780570e-02,7.776604788246373801e+01,6.510000000000000000e+02,8.872034636172523747e+00,8.764650431105769357e+00
6.760000000000000000e+02,8.817381464349228537e+00,8.677560475091789627e+00,8.913573601611794572e+00,5.362185874857709755e-02,7.774909119158498072e+01,6.510000000000000000e+02,8.871003323097804483e+00,8.763759605600650815e+00
6.765000000000000000e+02,8.816420035475129424e+00,8.676725163269129126e+00,8.912510290702638116e+00,5.355160469053844852e-02,7.773213001629221708e+01,6.510000000000000000e+02,8.869971640165667637e+00,8.762868430784591212e+00
6.770000000000000000e+02,8.815458245652251890e+00,8.675889546433285915e+00,8.911446571250476012e+00,5.348134039865029554e-02,7.771516433460912765e+01,6.510000000000000000e+02,8.868939586050903046e+00,8.761976905253602510e+00
6.775000000000000000e+02,8.814496080633034580e+00,8.675053623339854525e+00,8.910382441797183972e+00,5.341106235340215003e-02,7.769819389707683399e+01,6.510000000000000000e+02,8.867907142986435787e+00,8.761085018279631598e+00
6.780000000000000000e+02,8.813533517559573482e+00,8.674217392745260824e+00,8.909317900885616481e+00,5.334076125578034872e-02,7.768121830195737232e+01,6.510000000000000000e+02,8.866874278815354060e+00,8.760192756303791128e+00
6.785000000000000000e+02,8.812570537420933547e+00,8.673380853404154323e+00,8.908252947057155424e+00,5.327041444986031077e-02,7.766423721407514336e+01,6.510000000000000000e+02,8.865840951870792352e+00,8.759300122971072966e+00
6.790000000000000000e+02,8.811607179973911741e+00,8.672544004070745771e+00,8.907187578852322929e+00,5.320004500636677652e-02,7.764725133895649378e+01,6.510000000000000000e+02,8.864807224980280509e+00,8.758407134967544749e+00
6.795000000000000000e+02,8.810643454646974959e+00,8.671706843498487416e+00,8.906121794811108217e+00,5.312966525945235496e-02,7.763026084624416967e+01,6.510000000000000000e+02,8.863773119906428022e+00,8.757513789387523673e+00
6.800000000000000000e+02,8.809679360070379772e+00,8.670869370439490353e+00,8.905055593472898323e+00,5.305927524911608489e-02,7.761326571394002372e+01,6.510000000000000000e+02,8.862738635319496794e+00,8.756620084821262751e+00
6.805000000000000000e+02,8.808714894875107504e+00,8.670031583647524798e+00,8.903988973376883109e+00,5.298887501859182031e-02,7.759626592007029444e+01,6.510000000000000000e+02,8.861703769893699345e+00,8.755726019856515663e+00
6.810000000000000000e+02,8.807750057688631173e+00,8.669193481872037310e+00,8.902921933059690929e+00,5.291846460928870122e-02,7.757926144261068657e+01,6.510000000000000000e+02,8.860668522297919125e+00,8.754831593079341445e+00
6.815000000000000000e+02,8.806784847140486150e+00,8.668355063865185173e+00,8.901854471059193585e+00,5.284804406521044495e-02,7.756225225958479541e+01,6.510000000000000000e+02,8.859632891205697192e+00,8.753936803075275108e+00
6.820000000000000000e+02,8.805819236723490206e+00,8.667516328376223100e+00,8.900786585912006998e+00,5.277761471344915439e-02,7.754523790646430825e+01,6.510000000000000000e+02,8.858596851436939090e+00,8.753041622010041323e+00
6.825000000000000000e+02,8.804853249292312611e+00,8.666677274154064747e+00,8.899718276153043561e+00,5.270717529023929288e-02,7.752821878790048515e+01,6.510000000000000000e+02,8.857560424582553438e+00,8.752146074002073561e+00
6.830000000000000000e+02,8.803886884356556308e+00,8.665837899947497647e+00,8.898649540317563833e+00,5.263672579444814148e-02,7.751119489744773716e+01,6.510000000000000000e+02,8.856523610151004533e+00,8.751250158562108084e+00
6.835000000000000000e+02,8.802920140541740324e+00,8.664998204504332335e+00,8.897580376940055658e+00,5.256626627245210986e-02,7.749416621310521691e+01,6.510000000000000000e+02,8.855486406814192080e+00,8.750353874269286791e+00
6.840000000000000000e+02,8.801953016472255698e+00,8.664158186571219389e+00,8.896510784553788298e+00,5.249579676954901908e-02,7.747713271286350789e+01,6.510000000000000000e+02,8.854448813241804217e+00,8.749457219702707178e+00
6.845000000000000000e+02,8.800985510772003195e+00,8.663317844894436348e+00,8.895440761691478571e+00,5.242531733507982405e-02,7.746009437471641945e+01,6.510000000000000000e+02,8.853410828107081798e+00,8.748560193436922816e+00
6.850000000000000000e+02,8.800017622064085998e+00,8.662477178219367246e+00,8.894370306885141630e+00,5.235482801524928009e-02,7.744305117665494720e+01,6.510000000000000000e+02,8.852372450079334598e+00,8.747662794048835622e+00
6.855000000000000000e+02,8.799049347957330625e+00,8.661636185290731760e+00,8.893299418666027023e+00,5.228432814714609883e-02,7.742600307875811438e+01,6.510000000000000000e+02,8.851333676104475856e+00,8.746765019810183617e+00
6.860000000000000000e+02,8.798080665494424579e+00,8.660794864852501718e+00,8.892228095564652435e+00,5.221380261430964842e-02,7.740894967773026281e+01,6.510000000000000000e+02,8.850294468108733881e+00,8.745866862880115278e+00
6.865000000000000000e+02,8.797111595866123679e+00,8.659953215647863800e+00,8.891156336110839220e+00,5.214326732934727870e-02,7.739189135045000967e+01,6.510000000000000000e+02,8.849254863195470833e+00,8.744968328536776525e+00
6.870000000000000000e+02,8.796142137692443796e+00,8.659111236419184010e+00,8.890084138833573846e+00,5.207272234315905163e-02,7.737482807490081882e+01,6.510000000000000000e+02,8.848214860035602314e+00,8.744069415349283503e+00
6.875000000000000000e+02,8.795172289592585457e+00,8.658268925907991687e+00,8.889011502261006115e+00,5.200216770808330918e-02,7.735775982906362458e+01,6.510000000000000000e+02,8.847174457300669204e+00,8.743170121884503487e+00
6.880000000000000000e+02,8.794202022066400559e+00,8.657426282855130495e+00,8.887938424920799108e+00,5.193157849471215226e-02,7.734068609376173242e+01,6.510000000000000000e+02,8.846133600561113752e+00,8.742270443571689142e+00
6.885000000000000000e+02,8.793231356754684924e+00,8.656583306000690925e+00,8.886864905339617593e+00,5.186098175395185972e-02,7.732360725484230102e+01,6.510000000000000000e+02,8.845092338508637297e+00,8.741370375000730775e+00
6.890000000000000000e+02,8.792260287531087570e+00,8.655739994083996081e+00,8.885790942043527707e+00,5.179038016368443798e-02,7.730652320717372561e+01,6.510000000000000000e+02,8.844050667694771661e+00,8.740469907367403479e+00
6.895000000000000000e+02,8.791288822812614256e+00,8.654896345843420491e+00,8.884716533557604379e+00,5.171976904305011086e-02,7.728943410061985730e+01,6.510000000000000000e+02,8.843008591855664235e+00,8.739569053769564277e+00
6.900000000000000000e+02,8.790316961214495350e+00,8.654052360016645906e+00,8.883641678406252851e+00,5.164914844616416700e-02,7.727233991315044648e+01,6.510000000000000000e+02,8.841966109660660322e+00,8.738667812768330379e+00
6.905000000000000000e+02,8.789344701351177847e+00,8.653208035340503201e+00,8.882566375113107426e+00,5.157851842903058565e-02,7.725524062273333925e+01,6.510000000000000000e+02,8.840923219780208342e+00,8.737766182922147351e+00
6.910000000000000000e+02,8.788372041836455040e+00,8.652363370551210409e+00,8.881490622201139828e+00,5.150787905081798124e-02,7.723813620733696439e+01,6.510000000000000000e+02,8.839879920887272036e+00,8.736864162785638044e+00
6.915000000000000000e+02,8.787398981283082833e+00,8.651518364383957049e+00,8.880414418192257742e+00,5.143723036671499216e-02,7.722102664492275892e+01,6.510000000000000000e+02,8.838836211649796937e+00,8.735961750916368729e+00
6.920000000000000000e+02,8.786425518303317972e+00,8.650673015573248748e+00,8.879337761608004698e+00,5.136657243786546534e-02,7.720391191345575521e+01,6.510000000000000000e+02,8.837792090741183770e+00,8.735058945865453950e+00
6.925000000000000000e+02,8.785451651508074278e+00,8.649827322852559064e+00,8.878260650968462286e+00,5.129590532219424626e-02,7.718679199088877851e+01,6.510000000000000000e+02,8.836747556830269801e+00,8.734155746185880531e+00
6.930000000000000000e+02,8.784477379508203398e+00,8.648981284955183924e+00,8.877183084793752954e+00,5.122522908191996099e-02,7.716966685518582381e+01,6.510000000000000000e+02,8.835702608590123575e+00,8.733252150426284999e+00
6.935000000000000000e+02,8.783502700912887207e+00,8.648134900612502562e+00,8.876105061602372004e+00,5.115454377663291446e-02,7.715253648429298039e+01,6.510000000000000000e+02,8.834657244689520184e+00,8.732348157136254230e+00
6.940000000000000000e+02,8.782527614331375077e+00,8.647288168556158894e+00,8.875026579912733027e+00,5.108384946998381637e-02,7.713540085616980946e+01,6.510000000000000000e+02,8.833611463801357644e+00,8.731443764861390733e+00
6.945000000000000000e+02,8.781552118371289239e+00,8.646441087516189228e+00,8.873947638241881819e+00,5.101314622452619851e-02,7.711825994875898971e+01,6.510000000000000000e+02,8.832565264595814369e+00,8.730538972146762333e+00
6.950000000000000000e+02,8.780576211639624873e+00,8.645593656221938872e+00,8.872868235106086132e+00,5.094243410477360123e-02,7.710111374000419460e+01,6.510000000000000000e+02,8.831518645744399265e+00,8.729633777534850481e+00
6.955000000000000000e+02,8.779599892742828260e+00,8.644745873402317926e+00,8.871788369021119891e+00,5.087171317388865244e-02,7.708396220785112973e+01,6.510000000000000000e+02,8.830471605916716982e+00,8.728728179568939538e+00
6.960000000000000000e+02,8.778623160286400662e+00,8.643897737785053437e+00,8.870708038501879500e+00,5.080098349947874403e-02,7.706680533024132274e+01,6.510000000000000000e+02,8.829424143785880474e+00,8.727822176786922626e+00
6.965000000000000000e+02,8.777646012875111481e+00,8.643049248097213422e+00,8.869627242062486872e+00,5.073024514883985731e-02,7.704964308511522120e+01,6.510000000000000000e+02,8.828376258023952872e+00,8.726915767726271866e+00
6.970000000000000000e+02,8.776668449112497328e+00,8.642200403064951075e+00,8.868545978215710335e+00,5.065949818698559093e-02,7.703247545040332511e+01,6.510000000000000000e+02,8.827327947299483668e+00,8.726008950925510987e+00
6.975000000000000000e+02,8.775690467601123146e+00,8.641351201412845739e+00,8.867464245473838602e+00,5.058874268503247423e-02,7.701530240403167227e+01,6.510000000000000000e+02,8.826279210286156029e+00,8.725101724916090262e+00
6.980000000000000000e+02,8.774712066943610722e+00,8.640501641866038085e+00,8.866382042348648795e+00,5.051797871105720428e-02,7.699812392393887706e+01,6.510000000000000000e+02,8.825230045654668842e+00,8.724194088232554378e+00
6.985000000000000000e+02,8.773733245740404030e+00,8.639651723147037998e+00,8.865299367350324644e+00,5.044720633523355757e-02,7.698093998803749116e+01,6.510000000000000000e+02,8.824180452075637504e+00,8.723286039405172332e+00
6.990000000000000000e+02,8.772754002592488831e+00,8.638801443979501116e+00,8.864216218988786977e+00,5.037642563036367344e-02,7.696375057426183730e+01,6.510000000000000000e+02,8.823130428222853539e+00,8.722377576962125900e+00
6.995000000000000000e+02,8.771774336098433267e+00,8.637950803083899842e+00,8.863132595772803768e+00,5.030563666706899806e-02,7.694655566051559958e+01,6.510000000000000000e+02,8.822079972765504152e+00,8.721468699431364158e+00
7.000000000000000000e+02,8.770794244857025745e+00,8.637099799181118698e+00,8.862048496210878312e+00,5.023483951999085234e-02,7.692935522471873355e+01,6.510000000000000000e+02,8.821029084377016716e+00,8.720559405337034775e+00
7.005000000000000000e+02,8.769813727466910791e+00,8.636248430992656822e+00,8.860963918810076834e+00,5.016403426202654947e-02,7.691214924480050286e+01,6.510000000000000000e+02,8.819977761728935661e+00,8.719649693204884144e+00
7.010000000000000000e+02,8.768832782523732661e+00,8.635396697235780294e+00,8.859878862076573824e+00,5.009322096985806966e-02,7.689493769865002548e+01,6.510000000000000000e+02,8.818926003493590571e+00,8.718739561553872974e+00
7.015000000000000000e+02,8.767851408624190768e+00,8.634544596629396551e+00,8.858793324516637924e+00,5.002239971869028995e-02,7.687772056418681643e+01,6.510000000000000000e+02,8.817873808342879371e+00,8.717829008905500388e+00
7.020000000000000000e+02,8.766869604363554558e+00,8.633692127891059442e+00,8.857707304634923062e+00,4.995157058606087414e-02,7.686049781931760094e+01,6.510000000000000000e+02,8.816821174949614814e+00,8.716918033777492525e+00
7.025000000000000000e+02,8.765887368335592456e+00,8.632839289736679689e+00,8.856620800935074200e+00,4.988073364933547776e-02,7.684326944193490760e+01,6.510000000000000000e+02,8.815768101984927441e+00,8.716006634686257470e+00
7.030000000000000000e+02,8.764904699133658994e+00,8.631986080881773660e+00,8.855533811920086151e+00,4.980988898884114446e-02,7.682603540993638092e+01,6.510000000000000000e+02,8.814714588122500416e+00,8.715094810144817572e+00
7.035000000000000000e+02,8.763921595349987825e+00,8.631132500040585853e+00,8.854446336091926995e+00,4.973903668422544055e-02,7.680879570121214783e+01,6.510000000000000000e+02,8.813660632034213904e+00,8.714182558665763523e+00
7.040000000000000000e+02,8.762938055576363183e+00,8.630278545927104972e+00,8.853358371952065653e+00,4.966817681646001903e-02,7.679155029365672647e+01,6.510000000000000000e+02,8.812606232392823813e+00,8.713269878759904330e+00
7.045000000000000000e+02,8.761954078403141111e+00,8.629424217253717444e+00,8.852269918000768456e+00,4.959730946863714213e-02,7.677429916515198727e+01,6.510000000000000000e+02,8.811551387871778829e+00,8.712356768934505169e+00
7.050000000000000000e+02,8.760969662420183823e+00,8.628569512732299884e+00,8.851180972737726194e+00,4.952643472274507325e-02,7.675704229358318287e+01,6.510000000000000000e+02,8.810496097142928917e+00,8.711443227697438729e+00
7.055000000000000000e+02,8.759984806216285946e+00,8.627714431073641776e+00,8.850091534661620685e+00,4.945555266430790020e-02,7.673977965682949787e+01,6.510000000000000000e+02,8.809440358880593180e+00,8.710529253551976936e+00
7.060000000000000000e+02,8.758999508379211818e+00,8.626858970987516528e+00,8.849001602270121225e+00,4.938466337854709870e-02,7.672251123276427620e+01,6.510000000000000000e+02,8.808384171757758452e+00,8.709614845000663408e+00
7.065000000000000000e+02,8.758013767496088064e+00,8.626003131183162864e+00,8.847911174060191897e+00,4.931376695108304065e-02,7.670523699926192762e+01,6.510000000000000000e+02,8.807327534447169981e+00,8.708700000545006148e+00
7.070000000000000000e+02,8.757027580064169925e+00,8.625146910368506781e+00,8.846820248528187491e+00,4.924286219770734191e-02,7.668795689748193922e+01,6.510000000000000000e+02,8.806270442261876497e+00,8.707784717866463353e+00
7.075000000000000000e+02,8.756040928767163223e+00,8.624290307250442211e+00,8.845728824168730853e+00,4.917193956058679011e-02,7.667067062588586168e+01,6.510000000000000000e+02,8.805212868327750186e+00,8.706868989206576259e+00
7.080000000000000000e+02,8.755053830159246431e+00,8.623433320535449198e+00,8.844636899476695291e+00,4.910101009523119842e-02,7.665337847817848171e+01,6.510000000000000000e+02,8.804154840254478032e+00,8.705952820064014830e+00
7.085000000000000000e+02,8.754066282823485423e+00,8.622575948928588474e+00,8.843544472945037427e+00,4.903007389309712444e-02,7.663608043221293542e+01,6.510000000000000000e+02,8.803096356716581639e+00,8.705036208930387431e+00
7.090000000000000000e+02,8.753078285341841180e+00,8.621718191133629361e+00,8.842451543066133013e+00,4.895913104731991483e-02,7.661877646583576507e+01,6.510000000000000000e+02,8.802037416389159930e+00,8.704119154294520655e+00
7.095000000000000000e+02,8.752089836296748970e+00,8.620860045854744413e+00,8.841358108332492804e+00,4.888818165148405004e-02,7.660146655691404760e+01,6.510000000000000000e+02,8.800978017948231980e+00,8.703201654645265961e+00
7.100000000000000000e+02,8.751100934268553289e+00,8.620001511794418647e+00,8.840264167234398229e+00,4.881722579838287251e-02,7.658415068329060205e+01,6.510000000000000000e+02,8.799918160066935613e+00,8.702283708470170964e+00
7.105000000000000000e+02,8.750111577836323207e+00,8.619142587653797705e+00,8.839169718261354447e+00,4.874626358543986820e-02,7.656682882279882563e+01,6.510000000000000000e+02,8.798857841421764192e+00,8.701365314250883998e+00
7.110000000000000000e+02,8.749121765575432974e+00,8.618283272128950401e+00,8.838074759899866351e+00,4.867529510904040208e-02,7.654950095321972015e+01,6.510000000000000000e+02,8.797797060684473536e+00,8.700446470466390636e+00
7.115000000000000000e+02,8.748131496069184720e+00,8.617423563926655206e+00,8.836979290641762574e+00,4.860432046595188071e-02,7.653216705248563301e+01,6.510000000000000000e+02,8.796735816535136365e+00,8.699527175603233076e+00
7.120000000000000000e+02,8.747140734064053902e+00,8.616563461739781715e+00,8.835883308972483974e+00,4.853341059047831113e-02,7.651482651346617558e+01,6.510000000000000000e+02,8.795674144654531901e+00,8.698607323473574127e+00
7.125000000000000000e+02,8.746149506362382198e+00,8.615702964268026065e+00,8.834786813377531800e+00,4.846250647808152123e-02,7.649747980217709653e+01,6.510000000000000000e+02,8.794612012840465454e+00,8.697686999884300718e+00
7.130000000000000000e+02,8.745157817103633491e+00,8.614842070206737645e+00,8.833689802342533426e+00,4.839159657800323755e-02,7.648012699266816128e+01,6.510000000000000000e+02,8.793549413681637006e+00,8.696766220525631752e+00
7.135000000000000000e+02,8.744165664861384357e+00,8.613980778251677961e+00,8.832592274351149797e+00,4.832068099158100261e-02,7.646276806275223237e+01,6.510000000000000000e+02,8.792486345852966068e+00,8.695844983869802647e+00
7.140000000000000000e+02,8.743173048208687348e+00,8.613119087097429016e+00,8.831494227887263904e+00,4.824975982353245374e-02,7.644540299024581032e+01,6.510000000000000000e+02,8.791422808032219649e+00,8.694923288385155047e+00
7.145000000000000000e+02,8.742179965718140267e+00,8.612256995438201557e+00,8.830395661434005561e+00,4.817883317819966760e-02,7.642803175297004259e+01,6.510000000000000000e+02,8.790358798896340531e+00,8.694001132539940002e+00
7.150000000000000000e+02,8.741186415959564471e+00,8.611394501965444093e+00,8.829296573472053211e+00,4.810790116315247916e-02,7.641065432871035057e+01,6.510000000000000000e+02,8.789294317122717359e+00,8.693078514796411582e+00
7.155000000000000000e+02,8.740192397502461574e+00,8.610531605370246311e+00,8.828196962481712262e+00,4.803696388478860546e-02,7.639327069525909053e+01,6.510000000000000000e+02,8.788229361387250194e+00,8.692155433617672955e+00
7.160000000000000000e+02,8.739197908916070290e+00,8.609668304343452760e+00,8.827096826942936403e+00,4.796602145266505579e-02,7.637588083041700315e+01,6.510000000000000000e+02,8.787163930368734555e+00,8.691231887463404249e+00
7.165000000000000000e+02,8.738202933731663791e+00,8.608804597574259532e+00,8.825996165334274224e+00,4.789506808022092610e-02,7.635848444862305939e+01,6.510000000000000000e+02,8.786098001811884828e+00,8.690307865651442754e+00
7.170000000000000000e+02,8.737207476315228760e+00,8.607940483750953220e+00,8.824894976133403901e+00,4.782410609409901148e-02,7.634108162930243680e+01,6.510000000000000000e+02,8.785031582409327910e+00,8.689383370221129610e+00
7.175000000000000000e+02,8.736211544447487043e+00,8.607075961560815003e+00,8.823793257817147406e+00,4.775313920429033465e-02,7.632367251164143340e+01,6.510000000000000000e+02,8.783964683651777960e+00,8.688458405243197902e+00
7.180000000000000000e+02,8.735215136693296856e+00,8.606211029690145509e+00,8.822691008861440309e+00,4.768216752360049382e-02,7.630625707341545194e+01,6.510000000000000000e+02,8.782897304216898959e+00,8.687532969169696528e+00
7.185000000000000000e+02,8.734218246987644818e+00,8.605345686824138696e+00,8.821588227741147037e+00,4.761118670164697642e-02,7.628883521111107768e+01,6.510000000000000000e+02,8.781829433689292586e+00,8.686607060285997051e+00
7.190000000000000000e+02,8.733220838712110634e+00,8.604479931646965341e+00,8.820484912930192323e+00,4.754022660235629472e-02,7.627140629086086676e+01,6.510000000000000000e+02,8.780761065314466762e+00,8.685680612109754506e+00
7.195000000000000000e+02,8.732222942423643275e+00,8.603613762841764157e+00,8.819381062901612722e+00,4.746927253911911726e-02,7.625397084802520453e+01,6.510000000000000000e+02,8.779692214962761199e+00,8.684753669884523575e+00
7.200000000000000000e+02,8.731224564447471082e+00,8.602747179090597385e+00,8.818276676127439373e+00,4.739831414570449403e-02,7.623652899499478508e+01,6.510000000000000000e+02,8.778622878593175471e+00,8.683826250301764915e+00
7.205000000000000000e+02,8.730225675541081642e+00,8.601880179074562704e+00,8.817171751078765496e+00,4.732737546515505822e-02,7.621908022634514168e+01,6.510000000000000000e+02,8.777553051006234952e+00,8.682898300075926556e+00
7.210000000000000000e+02,8.729226275446420047e+00,8.601012761473610269e+00,8.816066286225698434e+00,4.725645552307029817e-02,7.620162454053279077e+01,6.510000000000000000e+02,8.776482730969490831e+00,8.681969819923351039e+00
7.215000000000000000e+02,8.728226389287687681e+00,8.600144924966667048e+00,8.814960280037457352e+00,4.718553155298691598e-02,7.618416237704590799e+01,6.510000000000000000e+02,8.775411920840674895e+00,8.681040857734698690e+00
7.220000000000000000e+02,8.727226015621356581e+00,8.599276668231595977e+00,8.813853730982255996e+00,4.711460367874446137e-02,7.616669371361800245e+01,6.510000000000000000e+02,8.774340619300099675e+00,8.680111411942611710e+00
7.225000000000000000e+02,8.726225153002923562e+00,8.598407989945242136e+00,8.812746637527302696e+00,4.704367202502051509e-02,7.614921852797847635e+01,6.510000000000000000e+02,8.773268825027944473e+00,8.679181480977900875e+00
7.230000000000000000e+02,8.725223799986849826e+00,8.597538888783272881e+00,8.811638998138885626e+00,4.697273671761412195e-02,7.613173679785171544e+01,6.510000000000000000e+02,8.772196536704464975e+00,8.678251063269236454e+00
7.235000000000000000e+02,8.724221955126520101e+00,8.596669363420311072e+00,8.810530811282262675e+00,4.690179788326942489e-02,7.611424850095629324e+01,6.510000000000000000e+02,8.771123753009790747e+00,8.677320157243251231e+00
7.240000000000000000e+02,8.723219616974335011e+00,8.595799412529968819e+00,8.809422075421650788e+00,4.683085565079419393e-02,7.609675361500683266e+01,6.510000000000000000e+02,8.770050472625127824e+00,8.676388761323540422e+00
7.245000000000000000e+02,8.722216784081670227e+00,8.594929034784698274e+00,8.808312789020639855e+00,4.675991015024086317e-02,7.607925211771326701e+01,6.510000000000000000e+02,8.768976694231911395e+00,8.675456873931430835e+00
7.250000000000000000e+02,8.721213454998949288e+00,8.594058228855965709e+00,8.807202950541501707e+00,4.668896151300894193e-02,7.606174398678187742e+01,6.510000000000000000e+02,8.767902416511958563e+00,8.674524493485941790e+00
7.255000000000000000e+02,8.720209619246128696e+00,8.593186993414102304e+00,8.806092558445637763e+00,4.661802043962530451e-02,7.604422904342243328e+01,6.510000000000000000e+02,8.766827639685754292e+00,8.673591598806504877e+00
7.260000000000000000e+02,8.719205238485935539e+00,8.592315327128345004e+00,8.804981611193451130e+00,4.654708166700668309e-02,7.602670662165230908e+01,6.510000000000000000e+02,8.765752320152941479e+00,8.672658156818929598e+00
7.265000000000000000e+02,8.718200331294836403e+00,8.591443228666637566e+00,8.803870107244481602e+00,4.647613212690301226e-02,7.600917704744688308e+01,6.510000000000000000e+02,8.764676463421739783e+00,8.671724199167933023e+00
7.270000000000000000e+02,8.717194922023418613e+00,8.590570696696120834e+00,8.802758045057021974e+00,4.640517989315297298e-02,7.599164074927180934e+01,6.510000000000000000e+02,8.763600101916571461e+00,8.670789742130265765e+00
7.275000000000000000e+02,8.716189009216559924e+00,8.589697729882610489e+00,8.801645423088523046e+00,4.633422510276513639e-02,7.597409770480342672e+01,6.510000000000000000e+02,8.762523234319324672e+00,8.669854784113795176e+00
7.280000000000000000e+02,8.715182591418182412e+00,8.588824326890991401e+00,8.800532239795453293e+00,4.626326789415061147e-02,7.595654789171479138e+01,6.510000000000000000e+02,8.761445859312333440e+00,8.668919323524033160e+00
7.285000000000000000e+02,8.714175667170993123e+00,8.587950486384848148e+00,8.799418493633217153e+00,4.619230841051380487e-02,7.593899128767129980e+01,6.510000000000000000e+02,8.760367975581505817e+00,8.667983358760478652e+00
7.290000000000000000e+02,8.713168235016727436e+00,8.587076207026711927e+00,8.798304183056277594e+00,4.612134679311914731e-02,7.592142787033452578e+01,6.510000000000000000e+02,8.759289581809847292e+00,8.667046888223607581e+00
7.295000000000000000e+02,8.712160293496086894e+00,8.586201487478106742e+00,8.797189306518138352e+00,4.605038318579664225e-02,7.590385761736138193e+01,6.510000000000000000e+02,8.758210676681883911e+00,8.666109910310289877e+00
7.300000000000000000e+02,8.711151841148479846e+00,8.585326326399224328e+00,8.796073862471075699e+00,4.597941773486742545e-02,7.588628050639979961e+01,6.510000000000000000e+02,8.757131258883347869e+00,8.665172423413611824e+00
7.305000000000000000e+02,8.710142876512673382e+00,8.584450722449428639e+00,8.794957849366888070e+00,4.590845058595118683e-02,7.586869651509967127e+01,6.510000000000000000e+02,8.756051327098624881e+00,8.664234425926723659e+00
7.310000000000000000e+02,8.709133398126043701e+00,8.583574674286778006e+00,8.793841265655885309e+00,4.583748189029986791e-02,7.585110562110052967e+01,6.510000000000000000e+02,8.754970880016344381e+00,8.663295916235744798e+00
7.315000000000000000e+02,8.708123404524949152e+00,8.582698180568092639e+00,8.792724109787483755e+00,4.576651179536545683e-02,7.583350780203710428e+01,6.510000000000000000e+02,8.753889916320314768e+00,8.662356892729583535e+00
7.320000000000000000e+02,8.707112894244705359e+00,8.581821239949215752e+00,8.791606380210215121e+00,4.569554045435604561e-02,7.581590303553984711e+01,6.510000000000000000e+02,8.752808434699062445e+00,8.661417353790350049e+00
7.325000000000000000e+02,8.706101865819455554e+00,8.580943851084766649e+00,8.790488075371339249e+00,4.562456802133788708e-02,7.579829129923214737e+01,6.510000000000000000e+02,8.751726433840794073e+00,8.660477297798117036e+00
7.330000000000000000e+02,8.705090317782365972e+00,8.580066012628243755e+00,8.789369193717497808e+00,4.555359464990921259e-02,7.578067257073382734e+01,6.510000000000000000e+02,8.750643912432275684e+00,8.659536723132456260e+00
7.335000000000000000e+02,8.704078248665359396e+00,8.579187723231864737e+00,8.788249733693904275e+00,4.548262049701072562e-02,7.576304682765669440e+01,6.510000000000000000e+02,8.749560869162369414e+00,8.658595628168349378e+00
7.340000000000000000e+02,8.703065656999564581e+00,8.578308981547017709e+00,8.787129693745061587e+00,4.541164572180569903e-02,7.574541404761242802e+01,6.510000000000000000e+02,8.748477302721370918e+00,8.657654011277758244e+00
7.345000000000000000e+02,8.702052541314744261e+00,8.577429786223524033e+00,8.786009072314415747e+00,4.534067048407137979e-02,7.572777420820231953e+01,6.510000000000000000e+02,8.747393211798815571e+00,8.656711870830671174e+00
7.350000000000000000e+02,8.701038900139748122e+00,8.576550135910505190e+00,8.784887867844282994e+00,4.526969494602399446e-02,7.571012728702561390e+01,6.510000000000000000e+02,8.746308595085769966e+00,8.655769205193724503e+00
7.355000000000000000e+02,8.700024732001889305e+00,8.575670029255206828e+00,8.783766078775784081e+00,4.519871926955539715e-02,7.569247326166814105e+01,6.510000000000000000e+02,8.745223451271444404e+00,8.654826012732334206e+00
7.360000000000000000e+02,8.699010035427960474e+00,8.574789464904416292e+00,8.782643703549393166e+00,4.512774362026669706e-02,7.567481210972061945e+01,6.510000000000000000e+02,8.744137779048227088e+00,8.653882291807693861e+00
7.365000000000000000e+02,8.697994794333409274e+00,8.573908441503499844e+00,8.781520740604365827e+00,4.505676944976804571e-02,7.565714355472434249e+01,6.510000000000000000e+02,8.743051563783177826e+00,8.652938024883640722e+00
7.370000000000000000e+02,8.696979003200853597e+00,8.573026957696614048e+00,8.780397188378953999e+00,4.498579724476479275e-02,7.563946750407026798e+01,6.510000000000000000e+02,8.741964800445618522e+00,8.651993205956088673e+00
7.375000000000000000e+02,8.695962679169987553e+00,8.572145012126842545e+00,8.779273045310445056e+00,4.491482552451769861e-02,7.562178425906915891e+01,6.510000000000000000e+02,8.740877504694505973e+00,8.651047853645469132e+00
7.380000000000000000e+02,8.694945789159689298e+00,8.571262603435817695e+00,8.778148309834856278e+00,4.484390454869729981e-02,7.560409325220099674e+01,6.510000000000000000e+02,8.739789693708386764e+00,8.650101884610993608e+00
7.385000000000000000e+02,8.693928362715999114e+00,8.570379730264297891e+00,8.777022980387553019e+00,4.477298527838594056e-02,7.558639499624841562e+01,6.510000000000000000e+02,8.738701347994384250e+00,8.649155377437612202e+00
7.390000000000000000e+02,8.692910398904919234e+00,8.569496391251709255e+00,8.775897055402683833e+00,4.470206702008236443e-02,7.556868947818516347e+01,6.510000000000000000e+02,8.737612465925002070e+00,8.648208331884838174e+00
7.395000000000000000e+02,8.691891896244955618e+00,8.568612585036214924e+00,8.774770533313306586e+00,4.463114995361393278e-02,7.555097667555492080e+01,6.510000000000000000e+02,8.736523046198570341e+00,8.647260746291342670e+00
7.400000000000000000e+02,8.690872832552608784e+00,8.567728310254796753e+00,8.773643412551319187e+00,4.456023704694095366e-02,7.553325620632666926e+01,6.510000000000000000e+02,8.735433069599549682e+00,8.646312595505667886e+00
7.405000000000000000e+02,8.689853222103478103e+00,8.566843565543166505e+00,8.772515691548054662e+00,4.448932635144854653e-02,7.551552832186141018e+01,6.510000000000000000e+02,8.734342548454927524e+00,8.645363895752030459e+00
7.410000000000000000e+02,8.688833068327712184e+00,8.565958349536087368e+00,8.771387368733247314e+00,4.441841738320350536e-02,7.549779308506798259e+01,6.510000000000000000e+02,8.733251485710914253e+00,8.644414650944508338e+00
7.415000000000000000e+02,8.687812369739175367e+00,8.565072660866832166e+00,8.770258442535798338e+00,4.434751032808046528e-02,7.548005047346532592e+01,6.510000000000000000e+02,8.732159880067255742e+00,8.643464859411094992e+00
7.420000000000000000e+02,8.686791118283885282e+00,8.564186498167588368e+00,8.769128911383726077e+00,4.427659987541610748e-02,7.546230034999230440e+01,6.510000000000000000e+02,8.731067718159300384e+00,8.642514518408468405e+00
7.425000000000000000e+02,8.685769309964957330e+00,8.563299860068381619e+00,8.767998773703263637e+00,4.420568409777061308e-02,7.544454264843570002e+01,6.510000000000000000e+02,8.729974994062727589e+00,8.641563625867188847e+00
7.430000000000000000e+02,8.684746952353302518e+00,8.562412745200004949e+00,8.766868027921187689e+00,4.413477076113115488e-02,7.542677750440010698e+01,6.510000000000000000e+02,8.728881723114433555e+00,8.640612181592171481e+00
7.435000000000000000e+02,8.683724026731562518e+00,8.561525152190847976e+00,8.765736672460851864e+00,4.406384837304876817e-02,7.540900459516845444e+01,6.510000000000000000e+02,8.727787875104612070e+00,8.639660178358512965e+00
7.440000000000000000e+02,8.682700542846397695e+00,8.560637079667939631e+00,8.764604705746350533e+00,4.399292479376840093e-02,7.539122409417703352e+01,6.510000000000000000e+02,8.726693467640165736e+00,8.638707618052627879e+00
7.445000000000000000e+02,8.681676505167452262e+00,8.559748526257832779e+00,8.763472126200728241e+00,4.392200427197981427e-02,7.537343608283582341e+01,6.510000000000000000e+02,8.725598509439432604e+00,8.637754500895471921e+00
7.450000000000000000e+02,8.680651912200488596e+00,8.558859490585007279e+00,8.762338932245263834e+00,4.385108700310642871e-02,7.535564053862135836e+01,6.510000000000000000e+02,8.724502999203595621e+00,8.636800825197383347e+00
7.455000000000000000e+02,8.679626758002733311e+00,8.557969971273230669e+00,8.761205122301042536e+00,4.378016822000357217e-02,7.533783736136639675e+01,6.510000000000000000e+02,8.723406926222736502e+00,8.635846589782730121e+00
7.460000000000000000e+02,8.678601012337958664e+00,8.557079966944296956e+00,8.760070694787083667e+00,4.370921783849357478e-02,7.532002602707751748e+01,6.510000000000000000e+02,8.722310230176452350e+00,8.634891794499466755e+00
7.465000000000000000e+02,8.677574692736007123e+00,8.556189476219980605e+00,8.758935648122223583e+00,4.363825859356405823e-02,7.530220684562547717e+01,6.510000000000000000e+02,8.721212951329571084e+00,8.633936434142441385e+00
7.470000000000000000e+02,8.676547811803393628e+00,8.555298497719853401e+00,8.757799980723548927e+00,4.356730326351108962e-02,7.528438004042391185e+01,6.510000000000000000e+02,8.720115115066905176e+00,8.632980508539882081e+00
7.475000000000000000e+02,8.675520366755758772e+00,8.554407030062053607e+00,8.756663691007112504e+00,4.349635038168798984e-02,7.526654556649052097e+01,6.510000000000000000e+02,8.719016717137446193e+00,8.632024016374071351e+00
7.480000000000000000e+02,8.674492326206159731e+00,8.553515071864090658e+00,8.755526777387922621e+00,4.342536939587660766e-02,7.524870288011672415e+01,6.510000000000000000e+02,8.717917695602036332e+00,8.631066956810283131e+00
7.485000000000000000e+02,8.673463708607814127e+00,8.552622621742054676e+00,8.754389238280028351e+00,4.335439272503163743e-02,7.523085230790536571e+01,6.510000000000000000e+02,8.716818101332844293e+00,8.630109315882782184e+00
7.490000000000000000e+02,8.672434523627702063e+00,8.551729678311001948e+00,8.753251072096999152e+00,4.328342073595493195e-02,7.521299402112025234e+01,6.510000000000000000e+02,8.715717944363657210e+00,8.629151102891746916e+00
7.495000000000000000e+02,8.671404769760886921e+00,8.550836240184247927e+00,8.752112277250930106e+00,4.321245364651351423e-02,7.519512799718199858e+01,6.510000000000000000e+02,8.714617223407399749e+00,8.628192316114374094e+00
7.500000000000000000e+02,8.670374445501636274e+00,8.549942305974306933e+00,8.750972852153424242e+00,4.314149167228691073e-02,7.517725421351150317e+01,6.510000000000000000e+02,8.713515937173923476e+00,8.627232953829349071e+00
7.505000000000000000e+02,8.669343549341849808e+00,8.549047874291469284e+00,8.749832795212824976e+00,4.307053503269020478e-02,7.515937264750314739e+01,6.510000000000000000e+02,8.712414084374540124e+00,8.626273014309159493e+00
7.510000000000000000e+02,8.668312079773500045e+00,8.548152943745716215e+00,8.748692104838189820e+00,4.299958395090452273e-02,7.514148327656711501e+01,6.510000000000000000e+02,8.711311663724403687e+00,8.625312495822594627e+00
7.515000000000000000e+02,8.667280035287662443e+00,8.547257512945678926e+00,8.747550779437949231e+00,4.292863864855364642e-02,7.512358607811232503e+01,6.510000000000000000e+02,8.710208673936216783e+00,8.624351396639108103e+00
7.520000000000000000e+02,8.666247414373311031e+00,8.546361580498224697e+00,8.746408817418572568e+00,4.285769935277421172e-02,7.510568102952591119e+01,6.510000000000000000e+02,8.709105113726085534e+00,8.623389715020536528e+00
7.525000000000000000e+02,8.665214215518613372e+00,8.545465145009153218e+00,8.745266217185911017e+00,4.278676629190263786e-02,7.508776810819556147e+01,6.510000000000000000e+02,8.708000981810515739e+00,8.622427449226711005e+00
7.530000000000000000e+02,8.664180437210184493e+00,8.544568205083214352e+00,8.744122977143566899e+00,4.271583969650006446e-02,7.506984729149665725e+01,6.510000000000000000e+02,8.706896276906684662e+00,8.621464597513686101e+00
7.535000000000000000e+02,8.663146077933900457e+00,8.543670759323441999e+00,8.742979095695467606e+00,4.264491979896370411e-02,7.505191855680617152e+01,6.510000000000000000e+02,8.705790997732863801e+00,8.620501158134937114e+00
7.540000000000000000e+02,8.662111136174436510e+00,8.542772806331917934e+00,8.741834571244059049e+00,4.257400683527349378e-02,7.503398188149517978e+01,6.510000000000000000e+02,8.704685143009708526e+00,8.619537129339162718e+00
7.545000000000000000e+02,8.661075610415517545e+00,8.541874344709485811e+00,8.740689402191087254e+00,4.250310104216464130e-02,7.501603724293272535e+01,6.510000000000000000e+02,8.703578711457682360e+00,8.618572509373354507e+00
7.550000000000000000e+02,8.660039499138624919e+00,8.540975373054854103e+00,8.739543586936077801e+00,4.243220265825776993e-02,7.499808461846359364e+01,6.510000000000000000e+02,8.702471701796882897e+00,8.617607296480366941e+00
7.555000000000000000e+02,8.659002797484767200e+00,8.540075889966493250e+00,8.738397123878026918e+00,4.236131055386536254e-02,7.498012392748087507e+01,6.510000000000000000e+02,8.701364108038632139e+00,8.616641486930902261e+00
7.560000000000000000e+02,8.657965487685025607e+00,8.539175894041131087e+00,8.737250011415119033e+00,4.229041743205860793e-02,7.496215486535156458e+01,6.510000000000000000e+02,8.700255905117083799e+00,8.615675070252965639e+00
7.565000000000000000e+02,8.656927565073566200e+00,8.538275383874104563e+00,8.736102247944847576e+00,4.221952105765116453e-02,7.494417735488887899e+01,6.510000000000000000e+02,8.699147086131217677e+00,8.614708044015914723e+00
7.570000000000000000e+02,8.655889050807425988e+00,8.537374358058952950e+00,8.734953831862407370e+00,4.214863300484432418e-02,7.492619176715206208e+01,6.510000000000000000e+02,8.698037683812270160e+00,8.613740417802581817e+00
7.575000000000000000e+02,8.654849943362979303e+00,8.536472815188766106e+00,8.733804761562790731e+00,4.207775352636408672e-02,7.490819807947201525e+01,6.510000000000000000e+02,8.696927696889343196e+00,8.612772189836617187e+00
7.580000000000000000e+02,8.653810241215111887e+00,8.535570753855118653e+00,8.732655035439833568e+00,4.200688287560467443e-02,7.489019626916848438e+01,6.510000000000000000e+02,8.695817124090716277e+00,8.611803358339507497e+00
7.585000000000000000e+02,8.652769942837290174e+00,8.534668172648016693e+00,8.731504651885831692e+00,4.193602130808136985e-02,7.487218631355160881e+01,6.510000000000000000e+02,8.694705964145372334e+00,8.610833921529209789e+00
7.590000000000000000e+02,8.651729046702328674e+00,8.533765070156718480e+00,8.730353609292301087e+00,4.186516908258748615e-02,7.485416818993509480e+01,6.510000000000000000e+02,8.693594215784914425e+00,8.609863877619741146e+00
7.595000000000000000e+02,8.650687533588698130e+00,8.532861444967968723e+00,8.729201906050015225e+00,4.179431906616584008e-02,7.483614156889312596e+01,6.510000000000000000e+02,8.692481852654863062e+00,8.608893214522533199e+00
7.600000000000000000e+02,8.649645412053700966e+00,8.531957295666932950e+00,8.728049540547365481e+00,4.172347572823337236e-02,7.481810660268848778e+01,6.510000000000000000e+02,8.691368887781933950e+00,8.607921936325467982e+00
7.605000000000000000e+02,8.648602688142666750e+00,8.531052620839968625e+00,8.726896511173650950e+00,4.165264250077252428e-02,7.480006339997586906e+01,6.510000000000000000e+02,8.690255330643440246e+00,8.606950045641895031e+00
7.610000000000000000e+02,8.647559360322413013e+00,8.530147419069820103e+00,8.725742816315644745e+00,4.158181965249137246e-02,7.478201193802537716e+01,6.510000000000000000e+02,8.689141179974905427e+00,8.605977540669920600e+00
7.615000000000000000e+02,8.646515422172994292e+00,8.529241688938851595e+00,8.724588454359887280e+00,4.151100756111415074e-02,7.476395210962417082e+01,6.510000000000000000e+02,8.688026429734108547e+00,8.605004414611880037e+00
7.620000000000000000e+02,8.645470874646052906e+00,8.528335429027478654e+00,8.723433423691425048e+00,4.144020642944858113e-02,7.474588393506212469e+01,6.510000000000000000e+02,8.686911081075502139e+00,8.604030668216605449e+00
7.625000000000000000e+02,8.644425718596494335e+00,8.527428637915262399e+00,8.722277722694130375e+00,4.136941647814065814e-02,7.472780743295224681e+01,6.510000000000000000e+02,8.685795135074632967e+00,8.603056302118353926e+00
7.630000000000000000e+02,8.643379952485711115e+00,8.526521314179284161e+00,8.721121349749505924e+00,4.129863798646619955e-02,7.470972258053141957e+01,6.510000000000000000e+02,8.684678590472175941e+00,8.602081314499244513e+00
7.635000000000000000e+02,8.642333574775951988e+00,8.525613456397014289e+00,8.719964303239496672e+00,4.122787123581980739e-02,7.469162935506632550e+01,6.510000000000000000e+02,8.683561446011772489e+00,8.601105703540131486e+00
7.640000000000000000e+02,8.641286583927172416e+00,8.524705063143379391e+00,8.718806581545642587e+00,4.115711651183972392e-02,7.467352773379931818e+01,6.510000000000000000e+02,8.682443700439010925e+00,8.600129467415333906e+00
7.645000000000000000e+02,8.640238978397764669e+00,8.523796132992005781e+00,8.717648183047018051e+00,4.108637409990476691e-02,7.465541769396072880e+01,6.510000000000000000e+02,8.681325352497669456e+00,8.599152604297859881e+00
7.650000000000000000e+02,8.639190756645062308e+00,8.522886664515286981e+00,8.716489106122498498e+00,4.101564429126389882e-02,7.463729921277811741e+01,6.510000000000000000e+02,8.680206400936327782e+00,8.598175112353798610e+00
7.655000000000000000e+02,8.638141917125627955e+00,8.521976656284607543e+00,8.715329349149035565e+00,4.094492737927298703e-02,7.461917226748091991e+01,6.510000000000000000e+02,8.679086844504901421e+00,8.597196989746356266e+00
7.660000000000000000e+02,8.637092458294759467e+00,8.521066106869986001e+00,8.714168910502205989e+00,4.087422365835111787e-02,7.460103683529187890e+01,6.510000000000000000e+02,8.677966681953110495e+00,8.596218234636408440e+00
7.665000000000000000e+02,8.636042340379423976e+00,8.520155014839666308e+00,8.713007788557899147e+00,4.080357692965629057e-02,7.458289223671637558e+01,6.510000000000000000e+02,8.676845917309080392e+00,8.595238763449767561e+00
7.670000000000000000e+02,8.634991595462384595e+00,8.519243378760030794e+00,8.711845981689737783e+00,4.073294907391823011e-02,7.456473902684625443e+01,6.510000000000000000e+02,8.675724544536302929e+00,8.594258646388466261e+00
7.675000000000000000e+02,8.633940226547121455e+00,8.518331197197603899e+00,8.710683488271190100e+00,4.066233520403680218e-02,7.454657726109279281e+01,6.510000000000000000e+02,8.674602561751157737e+00,8.593277891343085173e+00
7.680000000000000000e+02,8.632888232082430946e+00,8.517418468715549196e+00,8.709520306673821821e+00,4.059173562794240325e-02,7.452840691662859740e+01,6.510000000000000000e+02,8.673479967710374439e+00,8.592296496454487453e+00
7.685000000000000000e+02,8.631835610517297752e+00,8.516505191877046244e+00,8.708356435268246543e+00,4.052115065280680745e-02,7.451022797064476322e+01,6.510000000000000000e+02,8.672356761170105344e+00,8.591314459864490161e+00
7.690000000000000000e+02,8.630782360299320999e+00,8.515591365243766475e+00,8.707191872424127510e+00,4.045058059146824925e-02,7.449204040032411456e+01,6.510000000000000000e+02,8.671232940890789109e+00,8.590331779707852888e+00
7.695000000000000000e+02,8.629728428783350225e+00,8.514676987375880302e+00,8.706026616510181171e+00,4.037995275586249433e-02,7.447384329513613466e+01,6.510000000000000000e+02,8.670108381539213482e+00,8.589348476027488744e+00
7.700000000000000000e+02,8.628673858567916355e+00,8.513762056831412295e+00,8.704860665893656702e+00,4.030933009464422734e-02,7.445563739962601346e+01,6.510000000000000000e+02,8.668983188662560124e+00,8.588364528473272586e+00
7.705000000000000000e+02,8.627618654967834644e+00,8.512846572167729775e+00,8.703694018941163790e+00,4.023872313210766910e-02,7.443742281038829844e+01,6.510000000000000000e+02,8.667857378099942167e+00,8.587379931835727120e+00
7.710000000000000000e+02,8.626562816425010993e+00,8.511930531940324229e+00,8.702526674017626362e+00,4.016813219050704986e-02,7.441919950457028676e+01,6.510000000000000000e+02,8.666730948615517960e+00,8.586394684234504027e+00
7.715000000000000000e+02,8.625506341380502207e+00,8.511013934703674622e+00,8.701358629487357277e+00,4.009755759640191292e-02,7.440096745932045508e+01,6.510000000000000000e+02,8.665603898976904418e+00,8.585408783784099995e+00
7.720000000000000000e+02,8.624449228274222889e+00,8.510096779010952517e+00,8.700189883713187911e+00,4.002699967939358366e-02,7.438272665178315890e+01,6.510000000000000000e+02,8.664476227953615606e+00,8.584422228594828397e+00
7.725000000000000000e+02,8.623391475544325502e+00,8.509179063413416344e+00,8.699020435056828759e+00,3.995645877073968066e-02,7.436447705908804551e+01,6.510000000000000000e+02,8.663347934315066112e+00,8.583435016773584891e+00
7.730000000000000000e+02,8.622333081628623219e+00,8.508260786461688596e+00,8.697850281879587087e+00,3.988593520554199051e-02,7.434621865837456767e+01,6.510000000000000000e+02,8.662219016834164620e+00,8.582447146423081819e+00
7.735000000000000000e+02,8.621274044962715877e+00,8.507341946704190860e+00,8.696679422540547932e+00,3.981542932365041143e-02,7.432795142675999500e+01,6.510000000000000000e+02,8.661089474286365331e+00,8.581458615639064647e+00
7.740000000000000000e+02,8.620214334890667018e+00,8.506422542688042654e+00,8.695507855398989960e+00,3.974497031014083415e-02,7.430967484211949170e+01,6.510000000000000000e+02,8.659959305200807478e+00,8.580469364580526559e+00
7.745000000000000000e+02,8.619153976115004667e+00,8.505502572958995700e+00,8.694335578812632193e+00,3.967453247008381756e-02,7.429138933250581545e+01,6.510000000000000000e+02,8.658828508585088457e+00,8.579479443644920877e+00
7.750000000000000000e+02,8.618092969850833285e+00,8.504582036060645223e+00,8.693162591137092221e+00,3.960411339589049035e-02,7.427309492279023573e+01,6.510000000000000000e+02,8.657697083246723935e+00,8.578488856454944411e+00
7.755000000000000000e+02,8.617031306573409211e+00,8.503660930537391138e+00,8.691988890728515216e+00,3.953372560225458521e-02,7.425479145392624503e+01,6.510000000000000000e+02,8.656565032175663532e+00,8.577497580971154889e+00
7.760000000000000000e+02,8.615968955575091570e+00,8.502739254929474910e+00,8.690814475940392470e+00,3.946341395767043181e-02,7.423647840447492285e+01,6.510000000000000000e+02,8.655432369532761072e+00,8.576505541617422068e+00
7.765000000000000000e+02,8.614905952328310690e+00,8.501817007777443536e+00,8.689639345125932834e+00,3.939312215933570005e-02,7.421815638553522376e+01,6.510000000000000000e+02,8.654299074487646237e+00,8.575512830168975142e+00
7.770000000000000000e+02,8.613842295260171866e+00,8.500894187620078313e+00,8.688463496637430339e+00,3.932285056866333811e-02,7.419982537418987079e+01,6.510000000000000000e+02,8.653165145828834781e+00,8.574519444691510728e+00
7.775000000000000000e+02,8.612777982796156806e+00,8.499970792994480107e+00,8.687286928825866283e+00,3.925259955061788375e-02,7.418148534750973511e+01,6.510000000000000000e+02,8.652030582346775134e+00,8.573525383245538478e+00
7.780000000000000000e+02,8.611713013360407842e+00,8.499046822436193693e+00,8.686109640040982072e+00,3.918236947197447501e-02,7.416313628255841195e+01,6.510000000000000000e+02,8.650895382832381131e+00,8.572530643888432778e+00
7.785000000000000000e+02,8.610647385375983731e+00,8.498122274479650073e+00,8.684931628631472833e+00,3.911216070488140323e-02,7.414477815639727964e+01,6.510000000000000000e+02,8.649759546080865391e+00,8.571535224671103848e+00
7.790000000000000000e+02,8.609581097264353389e+00,8.497197147657310268e+00,8.683752892945053148e+00,3.904197362401827520e-02,7.412641094607612047e+01,6.510000000000000000e+02,8.648623070888371345e+00,8.570539123640335433e+00
7.795000000000000000e+02,8.608514113266320322e+00,8.496271440500079208e+00,8.682573431327764268e+00,3.897179186432620651e-02,7.410803403886654905e+01,6.510000000000000000e+02,8.647485905130645634e+00,8.569542321401995011e+00
7.800000000000000000e+02,8.607446464114465456e+00,8.495345151539094530e+00,8.681393242125892584e+00,3.890163159444048196e-02,7.408964796953732446e+01,6.510000000000000000e+02,8.646348095708905390e+00,8.568544832520025523e+00
7.805000000000000000e+02,8.606378150050074893e+00,8.494418279301916286e+00,8.680212323683020870e+00,3.883149409111593536e-02,7.407125274659269110e+01,6.510000000000000000e+02,8.645209644141189642e+00,8.567546655958958368e+00
7.810000000000000000e+02,8.605309169489830268e+00,8.493490822315811428e+00,8.679030674342531171e+00,3.876137974355319676e-02,7.405284834706537822e+01,6.510000000000000000e+02,8.644070549233383360e+00,8.566547789746277175e+00
7.815000000000000000e+02,8.604239516953850142e+00,8.492562779105512050e+00,8.677848292446041611e+00,3.869129203790741545e-02,7.403443468118979354e+01,6.510000000000000000e+02,8.642930808991756919e+00,8.565548224915943365e+00
7.820000000000000000e+02,8.603169160992663933e+00,8.491634148196265386e+00,8.676665176335937701e+00,3.862125511351281043e-02,7.401601121400173611e+01,6.510000000000000000e+02,8.641790416106175599e+00,8.564547905879148715e+00
7.825000000000000000e+02,8.602098133734788377e+00,8.490704928110098137e+00,8.675481324350869272e+00,3.855124258692427253e-02,7.399757850070851362e+01,6.510000000000000000e+02,8.640649376321713149e+00,8.563546891147863604e+00
7.830000000000000000e+02,8.601026433591487219e+00,8.489775117367878821e+00,8.674296734830468480e+00,3.848125485998442341e-02,7.397913651831508730e+01,6.510000000000000000e+02,8.639507688451471878e+00,8.562545178731502560e+00
7.835000000000000000e+02,8.599954058972473447e+00,8.488836599441006214e+00,8.673111406112409938e+00,3.841129234012679444e-02,7.396068524381634290e+01,6.510000000000000000e+02,8.638365351312598861e+00,8.561542766632346257e+00
7.840000000000000000e+02,8.598881008286253902e+00,8.487884581727970001e+00,8.671925336533243822e+00,3.834135543759644577e-02,7.394222465420281765e+01,6.510000000000000000e+02,8.637222363723848773e+00,8.560539652848657255e+00
7.845000000000000000e+02,8.597807270879959773e+00,8.486931951433335897e+00,8.670738524428402982e+00,3.827144941045808324e-02,7.392375457103629799e+01,6.510000000000000000e+02,8.636078720290418786e+00,8.559535821469502537e+00
7.850000000000000000e+02,8.596732816039452274e+00,8.485978707034332658e+00,8.669550968132019975e+00,3.820159011693127771e-02,7.390527447185706933e+01,6.510000000000000000e+02,8.634934406156384412e+00,8.558531225922520136e+00
7.855000000000000000e+02,8.595657680296792336e+00,8.485024847006732429e+00,8.668362665977626946e+00,3.813175752587141809e-02,7.388678498777724712e+01,6.510000000000000000e+02,8.633789437822663615e+00,8.557525922770921056e+00
7.860000000000000000e+02,8.594581862055598265e+00,8.484070369825214897e+00,8.667173616297626282e+00,3.806195206147017229e-02,7.386828609576981819e+01,6.510000000000000000e+02,8.632643814117068715e+00,8.556519909994127815e+00
7.865000000000000000e+02,8.593505359717813263e+00,8.483115273962443581e+00,8.665983817423009938e+00,3.799217415200664694e-02,7.384977777279556221e+01,6.510000000000000000e+02,8.631497533869818994e+00,8.555513185565805756e+00
7.870000000000000000e+02,8.592428171684037608e+00,8.482159557889467294e+00,8.664793267684039790e+00,3.792242422953879394e-02,7.383125999580893506e+01,6.510000000000000000e+02,8.630350595913576228e+00,8.554505747454497211e+00
7.875000000000000000e+02,8.591350296353915894e+00,8.481203220076039884e+00,8.663601965410054007e+00,3.785270273119539786e-02,7.381273274176456312e+01,6.510000000000000000e+02,8.629202999085110903e+00,8.553497593622720885e+00
7.880000000000000000e+02,8.590271732125229320e+00,8.480246258989936337e+00,8.662409908928649926e+00,3.778301009623526857e-02,7.379419598760172505e+01,6.510000000000000000e+02,8.628054742221465290e+00,8.552488722028993351e+00
7.885000000000000000e+02,8.589192477394696823e+00,8.479288673097325812e+00,8.661217096566813822e+00,3.771334676974339578e-02,7.377564971025822160e+01,6.510000000000000000e+02,8.626905824164440517e+00,8.551479130624953129e+00
7.890000000000000000e+02,8.588112530558024815e+00,8.478330460863483964e+00,8.660023526650045156e+00,3.764371320037731422e-02,7.375709388667127087e+01,6.510000000000000000e+02,8.625756243758402775e+00,8.550468817357646856e+00
7.895000000000000000e+02,8.587031890009770407e+00,8.477371620752171211e+00,8.658829197504076092e+00,3.757410983993499792e-02,7.373852849377503560e+01,6.510000000000000000e+02,8.624605999849704219e+00,8.549457780169836596e+00
7.900000000000000000e+02,8.585950554141671631e+00,8.476412151224256064e+00,8.657634107450096650e+00,3.750453714615566148e-02,7.371995350847222994e+01,6.510000000000000000e+02,8.623455091287828722e+00,8.548446016995516317e+00
7.905000000000000000e+02,8.584868521345340397e+00,8.475452050739901821e+00,8.656438254811211763e+00,3.743499557894821445e-02,7.370136890768011995e+01,6.510000000000000000e+02,8.622303516924288758e+00,8.547433525766392037e+00
7.910000000000000000e+02,8.583785790011594585e+00,8.474491317758172215e+00,8.655241637909718122e+00,3.736548560423778864e-02,7.368277466831941069e+01,6.510000000000000000e+02,8.621151275615831722e+00,8.546420304407357449e+00
7.915000000000000000e+02,8.582702358529433084e+00,8.473529950736182315e+00,8.654044255066169811e+00,3.729600769145977740e-02,7.366417076729641167e+01,6.510000000000000000e+02,8.619998366220892549e+00,8.545406350837973619e+00
7.920000000000000000e+02,8.581618180669529750e+00,8.472567948129173132e+00,8.652846104599177579e+00,3.722661124445209718e-02,7.364555641938255803e+01,6.510000000000000000e+02,8.618844791913982561e+00,8.544391569425076938e+00
7.925000000000000000e+02,8.580533297042967078e+00,8.471605308391069400e+00,8.651647184827666592e+00,3.715725020747616403e-02,7.362693232290602907e+01,6.510000000000000000e+02,8.617690547250441924e+00,8.543376046835490456e+00
7.930000000000000000e+02,8.579447708370461001e+00,8.470642029974206011e+00,8.650447494068288279e+00,3.708792249385924056e-02,7.360829849465805808e+01,6.510000000000000000e+02,8.616535630864319728e+00,8.542359785876602274e+00
7.935000000000000000e+02,8.578361413035787919e+00,8.469678111329230319e+00,8.649247030637335243e+00,3.701862858663213657e-02,7.358965491152378036e+01,6.510000000000000000e+02,8.615380041622419327e+00,8.541342784449154735e+00
7.940000000000000000e+02,8.577274409420965640e+00,8.468713550904865883e+00,8.648045792849604396e+00,3.694936897658260971e-02,7.357100155037554146e+01,6.510000000000000000e+02,8.614223778397548159e+00,8.540325040444383120e+00
7.945000000000000000e+02,8.576186695906393709e+00,8.467748347148276622e+00,8.646843779018166032e+00,3.688014415573852289e-02,7.355233838807477298e+01,6.510000000000000000e+02,8.613066840062131746e+00,8.539306551750653895e+00
7.950000000000000000e+02,8.575098270872192785e+00,8.466782498505747157e+00,8.645640987456312487e+00,3.681095462397242224e-02,7.353366540149561104e+01,6.510000000000000000e+02,8.611909225496166442e+00,8.538287316248220904e+00
7.955000000000000000e+02,8.574009132696751578e+00,8.465816003421988256e+00,8.644437416475795999e+00,3.674180088257876509e-02,7.351498256749940197e+01,6.510000000000000000e+02,8.610750933579328859e+00,8.537267331814172522e+00
7.960000000000000000e+02,8.572919279757535094e+00,8.464848860339843739e+00,8.643233064387628062e+00,3.667268343913101386e-02,7.349628986294908373e+01,6.510000000000000000e+02,8.609591963196665532e+00,8.536246596318404656e+00
7.965000000000000000e+02,8.571828710429402420e+00,8.463881067699595917e+00,8.642027929500720518e+00,3.660360280481091827e-02,7.347758726468008206e+01,6.510000000000000000e+02,8.608432313234212430e+00,8.535225107624592411e+00
7.970000000000000000e+02,8.570737423087459561e+00,8.462912623941514667e+00,8.640822010123649477e+00,3.653455949716770401e-02,7.345887474954952268e+01,6.510000000000000000e+02,8.607271982584627779e+00,8.534202863590293120e+00
7.975000000000000000e+02,8.569645416104478386e+00,8.461943527502945983e+00,8.639615304564159715e+00,3.646555403708098830e-02,7.344015229439172288e+01,6.510000000000000000e+02,8.606110970141559235e+00,8.533179862067397536e+00
7.980000000000000000e+02,8.568552683386117863e+00,8.460973776819564307e+00,8.638407811128566038e+00,3.639658217046221750e-02,7.342141979915712113e+01,6.510000000000000000e+02,8.604949265556580684e+00,8.532156101215655042e+00
7.985000000000000000e+02,8.567459166667381609e+00,8.460003370327068950e+00,8.637199528123232994e+00,3.632760410729992534e-02,7.340267626733313477e+01,6.510000000000000000e+02,8.603786770774682680e+00,8.531131562560082315e+00
7.990000000000000000e+02,8.566364908797091005e+00,8.459032306457780592e+00,8.635990453849796467e+00,3.625866167046092048e-02,7.338392244121632757e+01,6.510000000000000000e+02,8.602623570467551772e+00,8.530106247126628460e+00
7.995000000000000000e+02,8.565269887142184402e+00,8.458060583643142394e+00,8.634780586613137743e+00,3.618970449495496206e-02,7.336515793429610710e+01,6.510000000000000000e+02,8.601459591637137692e+00,8.529080182647229336e+00
8.000000000000000000e+02,8.564174122084020624e+00,8.457088200313341630e+00,8.633569924715121857e+00,3.612076321875806739e-02,7.334638310290910113e+01,6.510000000000000000e+02,8.600294885302778525e+00,8.528053358865260947e+00
8.005000000000000000e+02,8.563077627430065064e+00,8.456115154896476582e+00,8.632358466456942381e+00,3.605186265330705131e-02,7.332759819019408098e+01,6.510000000000000000e+02,8.599129490083370797e+00,8.527025764776757555e+00
8.010000000000000000e+02,8.561980401543738850e+00,8.455141445818936674e+00,8.631146210138714636e+00,3.598300335281408996e-02,7.330880317294935367e+01,6.510000000000000000e+02,8.597963404896551864e+00,8.525997398190924059e+00
8.015000000000000000e+02,8.560882435264472790e+00,8.454167071505832354e+00,8.629933154059541422e+00,3.591418064788557546e-02,7.328999789879139826e+01,6.510000000000000000e+02,8.596796615912358774e+00,8.524968254616588581e+00
8.020000000000000000e+02,8.559783729448284362e+00,8.453192030380220601e+00,8.628719296517180837e+00,3.584539680124147754e-02,7.327118238739943479e+01,6.510000000000000000e+02,8.595629126249527019e+00,8.523938332647043481e+00
8.025000000000000000e+02,8.558684287463194096e+00,8.452216320863250587e+00,8.627504635808229239e+00,3.577665585407124871e-02,7.325235670157347556e+01,6.510000000000000000e+02,8.594460943317265844e+00,8.522907631609124124e+00
8.030000000000000000e+02,8.557584107667882023e+00,8.451239941375437326e+00,8.626289170228723435e+00,3.570795837937949802e-02,7.323352081810151049e+01,6.510000000000000000e+02,8.593292066047261812e+00,8.521876149288502234e+00
8.035000000000000000e+02,8.556483188418601671e+00,8.450262890334819588e+00,8.625072898072714267e+00,3.563930495722998637e-02,7.321467471374798208e+01,6.510000000000000000e+02,8.592122493375830672e+00,8.520843883461370893e+00
8.040000000000000000e+02,8.555381528071906772e+00,8.449285166158800209e+00,8.623904178543611465e+00,3.557069617175859233e-02,7.319581836530014129e+01,6.510000000000000000e+02,8.590952224243665114e+00,8.519810831900146653e+00
8.045000000000000000e+02,8.554279124981361448e+00,8.448306767261746231e+00,8.622741429192478435e+00,3.550213261108326607e-02,7.317695174951182935e+01,6.510000000000000000e+02,8.589781257592445485e+00,8.518776992370279189e+00
8.050000000000000000e+02,8.553175960426392166e+00,8.447327692057744031e+00,8.621577896617763415e+00,3.543361258593884233e-02,7.315807455091683664e+01,6.510000000000000000e+02,8.588609573012332632e+00,8.517742347840453476e+00
8.055000000000000000e+02,8.552072018256815511e+00,8.446347938958560064e+00,8.620413579127179204e+00,3.536513450478299264e-02,7.313918649818972995e+01,6.510000000000000000e+02,8.587437152761598469e+00,8.516706883752030777e+00
8.060000000000000000e+02,8.550967328343556773e+00,8.445367506373829158e+00,8.619248475026589418e+00,3.529670306395639445e-02,7.312028810764614661e+01,6.510000000000000000e+02,8.586264031407514707e+00,8.515670625279600614e+00
8.065000000000000000e+02,8.549861889035605955e+00,8.444386392712239342e+00,8.618082582620607113e+00,3.522831887305947346e-02,7.310137935603412984e+01,6.510000000000000000e+02,8.585090207908665505e+00,8.514633570162546405e+00
8.070000000000000000e+02,8.548755698680444937e+00,8.443404596380595706e+00,8.616915900212514856e+00,3.515998254513624105e-02,7.308246022009396370e+01,6.510000000000000000e+02,8.583915681225581906e+00,8.513595716135307967e+00
8.075000000000000000e+02,8.547648755623830752e+00,8.442422115783617897e+00,8.615748426104579138e+00,3.509169469855329820e-02,7.306353067655444988e+01,6.510000000000000000e+02,8.582740450322384973e+00,8.512557060925276531e+00
8.080000000000000000e+02,8.546541058211598596e+00,8.441438949325569041e+00,8.614580158598400317e+00,3.502345595753859897e-02,7.304459070216383054e+01,6.510000000000000000e+02,8.581564514169137681e+00,8.511517602254059511e+00
8.085000000000000000e+02,8.545432604786483921e+00,8.440455095407784825e+00,8.613411095993040334e+00,3.495526695173367671e-02,7.302564027363557386e+01,6.510000000000000000e+02,8.580387871738217598e+00,8.510477337834750244e+00
8.090000000000000000e+02,8.544323393691554358e+00,8.439470552431057371e+00,8.612241236587808046e+00,3.488712831748081583e-02,7.300667936770699384e+01,6.510000000000000000e+02,8.579210522009034889e+00,8.509436265374073827e+00
8.095000000000000000e+02,8.543213423267802753e+00,8.438485318793908618e+00,8.611070578680454446e+00,3.481904069601114704e-02,7.298770796109815251e+01,6.510000000000000000e+02,8.578032463963813470e+00,8.508394382571790260e+00
8.100000000000000000e+02,8.542102685325394518e+00,8.437499392893037964e+00,8.609899120566977260e+00,3.475101018959207005e-02,7.296872591935252217e+01,6.510000000000000000e+02,8.576853695514987663e+00,8.507351675135803148e+00
8.105000000000000000e+02,8.540991127812890937e+00,8.436512773123991948e+00,8.608726860542653014e+00,3.468307933907222723e-02,7.294973236137096251e+01,6.510000000000000000e+02,8.575674207151964268e+00,8.506308048473819383e+00
8.110000000000000000e+02,8.539878805912694659e+00,8.435525457879878175e+00,8.607553796901095566e+00,3.461520111239754088e-02,7.293072823182488662e+01,6.510000000000000000e+02,8.574494007025093012e+00,8.505263604800296307e+00
8.115000000000000000e+02,8.538765717960460577e+00,8.434537445552580337e+00,8.606379927935101648e+00,3.454737617262296917e-02,7.291171350741721824e+01,6.510000000000000000e+02,8.573313094133084178e+00,8.504218341787836977e+00
8.120000000000000000e+02,8.537651862290768889e+00,8.433548734532728020e+00,8.605205251936139277e+00,3.447960518425383786e-02,7.289268816485068214e+01,6.510000000000000000e+02,8.572131467475022859e+00,8.503172257106514920e+00
8.125000000000000000e+02,8.536537237236142772e+00,8.432559323208451474e+00,8.604029767194379730e+00,3.441188882093738910e-02,7.287365218081150431e+01,6.510000000000000000e+02,8.570949126057080036e+00,8.502125348415205508e+00
8.130000000000000000e+02,8.535421841128007614e+00,8.431569209966358613e+00,8.602853471998725965e+00,3.434422775973366287e-02,7.285460553198544176e+01,6.510000000000000000e+02,8.569766068887741284e+00,8.501077613368273944e+00
8.135000000000000000e+02,8.534305626808775358e+00,8.430578393192297071e+00,8.601676364637441452e+00,3.427665746099618771e-02,7.283554742102663226e+01,6.510000000000000000e+02,8.568582284269773197e+00,8.500028969347779295e+00
8.140000000000000000e+02,8.533188624841857362e+00,8.429586871269060921e+00,8.600498443396849879e+00,3.420915372147349115e-02,7.281647837332880613e+01,6.510000000000000000e+02,8.567397778563330846e+00,8.498979471120383877e+00
8.145000000000000000e+02,8.532070846738392333e+00,8.428594642579005480e+00,8.599319706562594590e+00,3.414170712312118716e-02,7.279739858992849122e+01,6.510000000000000000e+02,8.566212553861515033e+00,8.497929139615271410e+00
8.150000000000000000e+02,8.530952290824915352e+00,8.427601705502500096e+00,8.598140152419142979e+00,3.407431836926094054e-02,7.277830804750320226e+01,6.510000000000000000e+02,8.565026609194175577e+00,8.496877972455655126e+00
8.155000000000000000e+02,8.529832939473122266e+00,8.426608058417899727e+00,8.596959779249667477e+00,3.400698788806460343e-02,7.275920645054590352e+01,6.510000000000000000e+02,8.563839927361186710e+00,8.495825951585057823e+00
8.160000000000000000e+02,8.528712789411912354e+00,8.425613699701822057e+00,8.595778585335706268e+00,3.393971639498519904e-02,7.274009374862727384e+01,6.510000000000000000e+02,8.562652505806896741e+00,8.494773073016926190e+00
8.165000000000000000e+02,8.527591856471024911e+00,8.424618627729735465e+00,8.594596568958520422e+00,3.387250492645577093e-02,7.272097021714094467e+01,6.510000000000000000e+02,8.561464361397481682e+00,8.493719351544569918e+00
8.170000000000000000e+02,8.526470138971241397e+00,8.423622840874873674e+00,8.593413728397477414e+00,3.380535420560354387e-02,7.270183583274123862e+01,6.510000000000000000e+02,8.560275493176844108e+00,8.492664784765638686e+00
8.175000000000000000e+02,8.525347635232083832e+00,8.422626337508837935e+00,8.592230061931026341e+00,3.373826496535774905e-02,7.268269057208016193e+01,6.510000000000000000e+02,8.559085900197441532e+00,8.491609370266726131e+00
8.180000000000000000e+02,8.524224300194012116e+00,8.421629116001813742e+00,8.591045567836625096e+00,3.367132663347387200e-02,7.266353367825536225e+01,6.510000000000000000e+02,8.557895626827486169e+00,8.490552973560539840e+00
8.185000000000000000e+02,8.523100164279833635e+00,8.420631174722236878e+00,8.589860244390237654e+00,3.360445263815442507e-02,7.264436566958404740e+01,6.510000000000000000e+02,8.556704616917988560e+00,8.489495711641680487e+00
8.190000000000000000e+02,8.521975220513269278e+00,8.419632512036731242e+00,8.588674089866644934e+00,3.353763701505675654e-02,7.262518643213874725e+01,6.510000000000000000e+02,8.555512857528325910e+00,8.488437583498214423e+00
8.195000000000000000e+02,8.520849483685895009e+00,8.418633126310146153e+00,8.587487102539933304e+00,3.347088598532992065e-02,7.260599622383882945e+01,6.510000000000000000e+02,8.554320369671225777e+00,8.487378597700564242e+00
8.200000000000000000e+02,8.519722952110935665e+00,8.417633015905916949e+00,8.586299280682704094e+00,3.340420031452084187e-02,7.258679502132451944e+01,6.510000000000000000e+02,8.553127152425457069e+00,8.486318751796414261e+00
8.205000000000000000e+02,8.518595624099740249e+00,8.416632179185349116e+00,8.585110622566064720e+00,3.333758077444071155e-02,7.256758280122312499e+01,6.510000000000000000e+02,8.551933204874179850e+00,8.485258043325298871e+00
8.210000000000000000e+02,8.517467464894266982e+00,8.415630614508351925e+00,8.583921126460406725e+00,3.327101379008062798e-02,7.254835897589099147e+01,6.510000000000000000e+02,8.550738478684346333e+00,8.484196451104185854e+00
8.215000000000000000e+02,8.516338505796232639e+00,8.414628320233120462e+00,8.582730790634943929e+00,3.320451438227411262e-02,7.252912408508296949e+01,6.510000000000000000e+02,8.549543020178505870e+00,8.483133991413959407e+00
8.220000000000000000e+02,8.515208745149847047e+00,8.413625294716034375e+00,8.581539613357506369e+00,3.313808335660968496e-02,7.250987810604499373e+01,6.510000000000000000e+02,8.548346828506456774e+00,8.482070661793237321e+00
8.225000000000000000e+02,8.514078181262158651e+00,8.412621536312238746e+00,8.580347592894828068e+00,3.307172151108981467e-02,7.249062101540806680e+01,6.510000000000000000e+02,8.547149902773249153e+00,8.481006459751069926e+00
8.230000000000000000e+02,8.512946812437487409e+00,8.411617043374207014e+00,8.579154727512403156e+00,3.300542965036024068e-02,7.247135278977597750e+01,6.510000000000000000e+02,8.545952242087846429e+00,8.479941382787128390e+00
8.235000000000000000e+02,8.511814636980229665e+00,8.410611814253883267e+00,8.577961015474739881e+00,3.293920858536492080e-02,7.245207340577312038e+01,6.510000000000000000e+02,8.544753845565596251e+00,8.478875428394864855e+00
8.240000000000000000e+02,8.510681653192765594e+00,8.409605847300435144e+00,8.576766455045504500e+00,3.287305913352406989e-02,7.243278284000874123e+01,6.510000000000000000e+02,8.543554712326290712e+00,8.477808594059240477e+00
8.245000000000000000e+02,8.509547859376379364e+00,8.408599140861925392e+00,8.575571044486601124e+00,3.280698211957494559e-02,7.241348106909291005e+01,6.510000000000000000e+02,8.542354841495953366e+00,8.476740877256803586e+00
8.250000000000000000e+02,8.508413253831532685e+00,8.407591693284857115e+00,8.574374782059120292e+00,3.274097837761449220e-02,7.239416806964122486e+01,6.510000000000000000e+02,8.541154232209146713e+00,8.475672275453918658e+00
8.255000000000000000e+02,8.507277834856846965e+00,8.406583502913695938e+00,8.573177666022788301e+00,3.267504874719359687e-02,7.237484381825723290e+01,6.510000000000000000e+02,8.539952883604041034e+00,8.474602786109652897e+00
8.260000000000000000e+02,8.506141600749202780e+00,8.405574568090685261e+00,8.571979694636182145e+00,3.260919407308736362e-02,7.235550829153429220e+01,6.510000000000000000e+02,8.538750794822288270e+00,8.473532406676115514e+00
8.265000000000000000e+02,8.505004549805681435e+00,8.404564887157867759e+00,8.570780866157519995e+00,3.254341521145870386e-02,7.233616146608895292e+01,6.510000000000000000e+02,8.537547965017139973e+00,8.472461134594222898e+00
8.270000000000000000e+02,8.503866680320445681e+00,8.403554458453777798e+00,8.569581178842913260e+00,3.247771302260971799e-02,7.231680331850746768e+01,6.510000000000000000e+02,8.536344393343055614e+00,8.471388967297837524e+00
8.275000000000000000e+02,8.502727990587894524e+00,8.402543280316891128e+00,8.568380630947682874e+00,3.241208837675690208e-02,7.229743382539977858e+01,6.510000000000000000e+02,8.535140078964650101e+00,8.470315902211137171e+00
8.280000000000000000e+02,8.501588478899314794e+00,8.401531351082116572e+00,8.567179220726034217e+00,3.234654214767559988e-02,7.227805296334247487e+01,6.510000000000000000e+02,8.533935021046989533e+00,8.469241936751640054e+00
8.285000000000000000e+02,8.500448143547288282e+00,8.400518669084890533e+00,8.565976946431934635e+00,3.228107522198488122e-02,7.225866070895403936e+01,6.510000000000000000e+02,8.532729218769272705e+00,8.468167068325303859e+00
8.290000000000000000e+02,8.499306982821096312e+00,8.399505232657347165e+00,8.564773806316965832e+00,3.221568849077558611e-02,7.223925703881637617e+01,6.510000000000000000e+02,8.531522671311872585e+00,8.467091294330320039e+00
8.295000000000000000e+02,8.498164961362586922e+00,8.398491040130041441e+00,8.563569798631723629e+00,3.215042449474951602e-02,7.221984136032595814e+01,6.510000000000000000e+02,8.530315385857335286e+00,8.466014536867836782e+00
8.300000000000000000e+02,8.497022101954685880e+00,8.397476089832174750e+00,8.562364921626324232e+00,3.208525386578295335e-02,7.220041406462206623e+01,6.510000000000000000e+02,8.529107355820467973e+00,8.464936848088903787e+00
8.305000000000000000e+02,8.495878411981216516e+00,8.396460380090994491e+00,8.561159173549230061e+00,3.202016626116684778e-02,7.218097528221588277e+01,6.510000000000000000e+02,8.527898578242384175e+00,8.463858245720050633e+00
8.310000000000000000e+02,8.494733889726655107e+00,8.395443909231897095e+00,8.559952552647260404e+00,3.195516260134135395e-02,7.216152498968742179e+01,6.510000000000000000e+02,8.526689052327995455e+00,8.462778727125314759e+00
8.315000000000000000e+02,8.493588533474754954e+00,8.394426675579063968e+00,8.558745057167682191e+00,3.189024381862494428e-02,7.214206316362465543e+01,6.510000000000000000e+02,8.525478777293379551e+00,8.461698289656130356e+00
8.320000000000000000e+02,8.492442341507375758e+00,8.393408677454546662e+00,8.557536685355787043e+00,3.182541084899864064e-02,7.212258978060300763e+01,6.510000000000000000e+02,8.524267752356374572e+00,8.460616930658378720e+00
8.325000000000000000e+02,8.491295312106093007e+00,8.392389913179163941e+00,8.556327435456088537e+00,3.176066463717049093e-02,7.210310481721309372e+01,6.510000000000000000e+02,8.523055976743263429e+00,8.459534647468922586e+00
8.330000000000000000e+02,8.490147443549950879e+00,8.391370381071338258e+00,8.555117305711497977e+00,3.169600613841783848e-02,7.208360825002290539e+01,6.510000000000000000e+02,8.521843449688368821e+00,8.458451437411532936e+00
8.335000000000000000e+02,8.488998734117160438e+00,8.390350079447866705e+00,8.553906294363546436e+00,3.163143631441890646e-02,7.206410005560606180e+01,6.510000000000000000e+02,8.520630170431580552e+00,8.457367297802740325e+00
8.340000000000000000e+02,8.487849182085000166e+00,8.389329006624338447e+00,8.552694399653699264e+00,3.156695613466533462e-02,7.204458021054061589e+01,6.510000000000000000e+02,8.519416138219664703e+00,8.456282225950333853e+00
8.345000000000000000e+02,8.486698770156484883e+00,8.388307160914736826e+00,8.551481619822391522e+00,3.150257647863697469e-02,7.202504842770038351e+01,6.510000000000000000e+02,8.518201346635121851e+00,8.455196193677847916e+00
8.350000000000000000e+02,8.485547489462827997e+00,8.387284540629897478e+00,8.550267953107546504e+00,3.143830290583352061e-02,7.200550456281851552e+01,6.510000000000000000e+02,8.516985792368663155e+00,8.454109186556994615e+00
8.355000000000000000e+02,8.484395322376373727e+00,8.386261144080801699e+00,8.549053397747460536e+00,3.137406785984986346e-02,7.198594831849615616e+01,6.510000000000000000e+02,8.515769390236222591e+00,8.453021254516523086e+00
8.360000000000000000e+02,8.483242275617566719e+00,8.385236969574732413e+00,8.547837951978753068e+00,3.130989244568106733e-02,7.196637981619007007e+01,6.510000000000000000e+02,8.514552168063248772e+00,8.451932383171884666e+00
8.365000000000000000e+02,8.482088377492736697e+00,8.384212015419596042e+00,8.546621614037338333e+00,3.124581153114160126e-02,7.194679954433561875e+01,6.510000000000000000e+02,8.513334189023877840e+00,8.450842565961595554e+00
8.370000000000000000e+02,8.480933626269848702e+00,8.383186279918962924e+00,8.545404382156936762e+00,3.118182613541845005e-02,7.192720747947578275e+01,6.510000000000000000e+02,8.512115452405266680e+00,8.449751800134430724e+00
8.375000000000000000e+02,8.479778020217999313e+00,8.382159761376714258e+00,8.544186254571464190e+00,3.111793728674092790e-02,7.190760359819327618e+01,6.510000000000000000e+02,8.510895957504741816e+00,8.448660082931258586e+00
8.380000000000000000e+02,8.478621557604006043e+00,8.381132458094176840e+00,8.542967229513349636e+00,3.105414602146450848e-02,7.188798787705250959e+01,6.510000000000000000e+02,8.509675703625470433e+00,8.447567411582541652e+00
8.385000000000000000e+02,8.477464236693494470e+00,8.380104368371311452e+00,8.541747305214162367e+00,3.099045338482179016e-02,7.186836029261823455e+01,6.510000000000000000e+02,8.508454690078316673e+00,8.446473783308674044e+00
8.390000000000000000e+02,8.476306055751305024e+00,8.379075490505993429e+00,8.540526479904235302e+00,3.092686043056023376e-02,7.184872082146233652e+01,6.510000000000000000e+02,8.507232916181866500e+00,8.445379195320743548e+00
8.395000000000000000e+02,8.475147013040574606e+00,8.378045822794600639e+00,8.539304751812691663e+00,3.086336822155820794e-02,7.182906944014855810e+01,6.510000000000000000e+02,8.506010381262132825e+00,8.444283644819016388e+00
8.400000000000000000e+02,8.473987106822679749e+00,8.377015363530952996e+00,8.538082119167450301e+00,3.079997782735019451e-02,7.180940612523116329e+01,6.510000000000000000e+02,8.504787084650029527e+00,8.443187128995328194e+00
8.405000000000000000e+02,8.472826320264999822e+00,8.375984111008337507e+00,8.536858580196298618e+00,3.073667976823972470e-02,7.178973059685850444e+01,6.510000000000000000e+02,8.503563000033238950e+00,8.442089640496758918e+00
8.410000000000000000e+02,8.471664649384793577e+00,8.374952063517733691e+00,8.535634133125208578e+00,3.067347351968951336e-02,7.177004279361372596e+01,6.510000000000000000e+02,8.502338122904481210e+00,8.440991175865104168e+00
8.415000000000000000e+02,8.470502109737164886e+00,8.373919219348708864e+00,8.534408776179317258e+00,3.061037226896017385e-02,7.175034298595221571e+01,6.510000000000000000e+02,8.501112482006126569e+00,8.439891737468204980e+00
8.420000000000000000e+02,8.469338699578843332e+00,8.372885576788455353e+00,8.533182507582596443e+00,3.054737712174249858e-02,7.173063115043287041e+01,6.510000000000000000e+02,8.499886076700585491e+00,8.438791322457101174e+00
8.425000000000000000e+02,8.468174417165840850e+00,8.371851134122978877e+00,8.531955325558213232e+00,3.048448919233558499e-02,7.171090726362335488e+01,6.510000000000000000e+02,8.498658906358176779e+00,8.437689927973506698e+00
8.430000000000000000e+02,8.467009260753050270e+00,8.370815889636400442e+00,8.530727228328412792e+00,3.042170960654800790e-02,7.169117130209329503e+01,6.510000000000000000e+02,8.497430970359598490e+00,8.436587551146502051e+00
8.435000000000000000e+02,8.465843228593907810e+00,8.369779841610784032e+00,8.529498214114344279e+00,3.035903949634872687e-02,7.167142324240845142e+01,6.510000000000000000e+02,8.496202268090256027e+00,8.435484189097557817e+00
8.440000000000000000e+02,8.464676318940721700e+00,8.368742988327197097e+00,8.528268281136156759e+00,3.029648000575920971e-02,7.165166306113657413e+01,6.510000000000000000e+02,8.494972798946481163e+00,8.434379838934962237e+00
8.445000000000000000e+02,8.463508530044629552e+00,8.367705328063948400e+00,8.527037427612604858e+00,3.023403228648998201e-02,7.163189073484650748e+01,6.510000000000000000e+02,8.493742562331119572e+00,8.433274497758139532e+00
8.450000000000000000e+02,8.462339812100065473e+00,8.366666859098351949e+00,8.525805651762105697e+00,3.017171401960935112e-02,7.161210542778066213e+01,6.510000000000000000e+02,8.492511526119676191e+00,8.432168098080456531e+00
8.455000000000000000e+02,8.461170189460579749e+00,8.365627579706046646e+00,8.524572951801410170e+00,3.010951910850494587e-02,7.159230755815734426e+01,6.510000000000000000e+02,8.491279708569084761e+00,8.431060670352074737e+00
8.460000000000000000e+02,8.459999682233627638e+00,8.364587488160720952e+00,8.523339325946823308e+00,3.004743928326840743e-02,7.157249747200057755e+01,6.510000000000000000e+02,8.490047121516894890e+00,8.429952242950360386e+00
8.465000000000000000e+02,8.458828288665559469e+00,8.363546582734365131e+00,8.522104772413618079e+00,2.998547573337356775e-02,7.155267514588366851e+01,6.510000000000000000e+02,8.488813764398933870e+00,8.428842812932185069e+00
8.470000000000000000e+02,8.457656007001288501e+00,8.362504861697056313e+00,8.520869289415811565e+00,2.992362965288718549e-02,7.153284055637656991e+01,6.510000000000000000e+02,8.487579636654174919e+00,8.427732377348402082e+00
8.475000000000000000e+02,8.456482835484793625e+00,8.361462323317205403e+00,8.519632875166520236e+00,2.986190224744088989e-02,7.151299368005477675e+01,6.510000000000000000e+02,8.486344737732235188e+00,8.426620933237352062e+00
8.480000000000000000e+02,8.455308767162831529e+00,8.360418965861706297e+00,8.518395527877695272e+00,2.980029207083050719e-02,7.149313440546816878e+01,6.510000000000000000e+02,8.485109059233662876e+00,8.425508475092001959e+00
8.485000000000000000e+02,8.454133785284360769e+00,8.359374787595353240e+00,8.517157245760532902e+00,2.973879272070738614e-02,7.147326245527895594e+01,6.510000000000000000e+02,8.483872578005067666e+00,8.424394992563653872e+00
8.490000000000000000e+02,8.452957908240628981e+00,8.358329786781732551e+00,8.515918027025644932e+00,2.967741580428158443e-02,7.145337814749662186e+01,6.510000000000000000e+02,8.482635324044911940e+00,8.423280492436347799e+00
8.495000000000000000e+02,8.451781134270635931e+00,8.357283961682268725e+00,8.514677869882559591e+00,2.961616256334853592e-02,7.143348145869802579e+01,6.510000000000000000e+02,8.481397296833984356e+00,8.422164971707287506e+00
8.500000000000000000e+02,8.450603461612452350e+00,8.356237310556782205e+00,8.513436772539488828e+00,2.955503425535260797e-02,7.141357236546619447e+01,6.510000000000000000e+02,8.480158495867804902e+00,8.421048427357098021e+00
8.505000000000000000e+02,8.449424888502834463e+00,8.355189831663270894e+00,8.512194733203985564e+00,2.949403214320376471e-02,7.139365084438320253e+01,6.510000000000000000e+02,8.478918920646039581e+00,8.419930856359631122e+00
8.510000000000000000e+02,8.448245413177392749e+00,8.354141523258059365e+00,8.510951750082044853e+00,2.943315750117426327e-02,7.137371687203334147e+01,6.510000000000000000e+02,8.477678570678566672e+00,8.418812255676218825e+00
8.515000000000000000e+02,8.447065033870957862e+00,8.353092383595932091e+00,8.509707821379553394e+00,2.937241161407568718e-02,7.135377042500940092e+01,6.510000000000000000e+02,8.476437445485034416e+00,8.417692622256883084e+00
8.520000000000000000e+02,8.445883748816827463e+00,8.352042410929696459e+00,8.508462945301232594e+00,2.931179577568473332e-02,7.133381147989979354e+01,6.510000000000000000e+02,8.475195544592512675e+00,8.416571953041144027e+00
8.525000000000000000e+02,8.444701534717928837e+00,8.350991603510301786e+00,8.507217120050835746e+00,2.925132559189316458e-02,7.131383965051621487e+01,6.510000000000000000e+02,8.473952860309822199e+00,8.415450209126035475e+00
8.530000000000000000e+02,8.443518411112073352e+00,8.349939959587384664e+00,8.505970343830359326e+00,2.919098808938353287e-02,7.129385527257417721e+01,6.510000000000000000e+02,8.472709399201457714e+00,8.414327423022688990e+00
8.535000000000000000e+02,8.442334376425034037e+00,8.348887477408345248e+00,8.504722614842316730e+00,2.913078446062503102e-02,7.127385832597116178e+01,6.510000000000000000e+02,8.471465160885658818e+00,8.413203591964409256e+00
8.540000000000000000e+02,8.441149427273352046e+00,8.347834155219320706e+00,8.503473931287915732e+00,2.907071839506798067e-02,7.125384876022525305e+01,6.510000000000000000e+02,8.470220145668418965e+00,8.412078708878285127e+00
8.545000000000000000e+02,8.439963480275064711e+00,8.346779991264732246e+00,8.502224291367316056e+00,2.901086120881733038e-02,7.123382517844486017e+01,6.510000000000000000e+02,8.468974341483882284e+00,8.410952619066247138e+00
8.550000000000000000e+02,8.438776582908493751e+00,8.345724983786704243e+00,8.500973693279778587e+00,2.895113391567493907e-02,7.121378838439976278e+01,6.510000000000000000e+02,8.467727716824169804e+00,8.409825448992819474e+00
8.555000000000000000e+02,8.437588668017351523e+00,8.344669131025593600e+00,8.499722135222761210e+00,2.889162837195319994e-02,7.119373725684479837e+01,6.510000000000000000e+02,8.466480296389304883e+00,8.408697039645398164e+00
8.560000000000000000e+02,8.436399828969591397e+00,8.343612431220874370e+00,8.498469615394272481e+00,2.883226778962319145e-02,7.117367337390405169e+01,6.510000000000000000e+02,8.465232096759214286e+00,8.407567561179968507e+00
8.565000000000000000e+02,8.435210067909922671e+00,8.342554882610109246e+00,8.497216131990915855e+00,2.877304827645055588e-02,7.115359677807605010e+01,6.510000000000000000e+02,8.463983116186375000e+00,8.406437019633472119e+00
8.570000000000000000e+02,8.434019383059332853e+00,8.341496483428349151e+00,8.495961683208490101e+00,2.871397121046711381e-02,7.113350744596318975e+01,6.510000000000000000e+02,8.462733354269799335e+00,8.405305411848864594e+00
8.575000000000000000e+02,8.432827772638480823e+00,8.340437231909440641e+00,8.494706267241717512e+00,2.865503798410388298e-02,7.111340535418474929e+01,6.510000000000000000e+02,8.461482810622584338e+00,8.404172734654375532e+00
8.580000000000000000e+02,8.431635234866888595e+00,8.339377126285524966e+00,8.493449882284618724e+00,2.859624999714223056e-02,7.109329047936270740e+01,6.510000000000000000e+02,8.460231484864030094e+00,8.403038984869745320e+00
8.585000000000000000e+02,8.430441767962840061e+00,8.338316164787315188e+00,8.492192526530342178e+00,2.853760866234167706e-02,7.107316279812059179e+01,6.510000000000000000e+02,8.458979376625181956e+00,8.401904159300498165e+00
8.590000000000000000e+02,8.429247370143476914e+00,8.337254345642241660e+00,8.490934198170235092e+00,2.847911540123762228e-02,7.105302228708474388e+01,6.510000000000000000e+02,8.457726485544714734e+00,8.400768254742239094e+00
8.595000000000000000e+02,8.428052024389879548e+00,8.336191667078562517e+00,8.489674895396838394e+00,2.842075513665069317e-02,7.103286866514490328e+01,6.510000000000000000e+02,8.456472779526530203e+00,8.399631269253230670e+00
8.600000000000000000e+02,8.426855721515872588e+00,8.335128127320926339e+00,8.488414616400332235e+00,2.836252120327091911e-02,7.101270178385381371e+01,6.510000000000000000e+02,8.455218242719144683e+00,8.398493200312602269e+00
8.605000000000000000e+02,8.425658482323324705e+00,8.334063724593455902e+00,8.487153359370907424e+00,2.830443948412934840e-02,7.099252200204151109e+01,6.510000000000000000e+02,8.453962921807454123e+00,8.397354042839195287e+00
8.610000000000000000e+02,8.424460305024300766e+00,8.332998457116731927e+00,8.485891122496829198e+00,2.824651144236100392e-02,7.097232929633879905e+01,6.510000000000000000e+02,8.452706816466660555e+00,8.396213793581939200e+00
8.615000000000000000e+02,8.423261187832627783e+00,8.331932323113289129e+00,8.484627903967693285e+00,2.818873855155345706e-02,7.095212364342867772e+01,6.510000000000000000e+02,8.451449926384182021e+00,8.395072449281075322e+00
8.620000000000000000e+02,8.422061128956888965e+00,8.330865320798944040e+00,8.483363701969199866e+00,2.813112229423191460e-02,7.093190501992810937e+01,6.510000000000000000e+02,8.450192251251120723e+00,8.393930006662655430e+00
8.625000000000000000e+02,8.420860126607438545e+00,8.329797448391399683e+00,8.482098514689026203e+00,2.807366416511295620e-02,7.091167340250669326e+01,6.510000000000000000e+02,8.448933790772549912e+00,8.392786462442325401e+00
8.630000000000000000e+02,8.419658172379993033e+00,8.328728704104790381e+00,8.480832340312668194e+00,2.801636970372443219e-02,7.089142865669657567e+01,6.510000000000000000e+02,8.447674542083717597e+00,8.391641802676268469e+00
8.635000000000000000e+02,8.418455229456041522e+00,8.327659086153381907e+00,8.479565177025246925e+00,2.795926151291309655e-02,7.087117017066010760e+01,6.510000000000000000e+02,8.446414490968955135e+00,8.390495967943127908e+00
8.640000000000000000e+02,8.417251337622138507e+00,8.326588592748892736e+00,8.478297023011403866e+00,2.790231552610943772e-02,7.085089861991342275e+01,6.510000000000000000e+02,8.445153653148249617e+00,8.389349022096029174e+00
8.645000000000000000e+02,8.416046495081211276e+00,8.325517222097843728e+00,8.477027876453581356e+00,2.784553327547730980e-02,7.083061398109214224e+01,6.510000000000000000e+02,8.443892028356689394e+00,8.388200961805733158e+00
8.650000000000000000e+02,8.414840700040452148e+00,8.324444972412328170e+00,8.475757735535612625e+00,2.778891630111050143e-02,7.081031623092646043e+01,6.510000000000000000e+02,8.442629616341562837e+00,8.387051783739341460e+00
8.655000000000000000e+02,8.413633842872142665e+00,8.323371841896843648e+00,8.474486598438495832e+00,2.773256777200932416e-02,7.079000353723867534e+01,6.510000000000000000e+02,8.441366410644151941e+00,8.385901275100133390e+00
8.660000000000000000e+02,8.412426000236484569e+00,8.322297828755353066e+00,8.473214463343655467e+00,2.767641912268398521e-02,7.076967719363028664e+01,6.510000000000000000e+02,8.440102419359169161e+00,8.384749581113801753e+00
8.665000000000000000e+02,8.411217199523095545e+00,8.321222931190707328e+00,8.471941328430938611e+00,2.762043994439917355e-02,7.074933766625586884e+01,6.510000000000000000e+02,8.438837639467495322e+00,8.383596759578695767e+00
8.670000000000000000e+02,8.410007438934677282e+00,8.320147147406844468e+00,8.470667191880888680e+00,2.756463181119534964e-02,7.072898493186349356e+01,6.510000000000000000e+02,8.437572070745872566e+00,8.382442807123481998e+00
8.675000000000000000e+02,8.408796714370229353e+00,8.319070475599787073e+00,8.469392051871484028e+00,2.750899385556401788e-02,7.070861892834652451e+01,6.510000000000000000e+02,8.436305708225793509e+00,8.381287720514665196e+00
8.680000000000000000e+02,8.407585020233511841e+00,8.317992913969961322e+00,8.468115906581862973e+00,2.745352357207513083e-02,7.068823956841146128e+01,6.510000000000000000e+02,8.435038543805587707e+00,8.380131496661435975e+00
8.685000000000000000e+02,8.406372360803862520e+00,8.316914460712714785e+00,8.466838754189700111e+00,2.739822903750873881e-02,7.066784693144150253e+01,6.510000000000000000e+02,8.433770589841371290e+00,8.378974131766353750e+00
8.690000000000000000e+02,8.405158734276986010e+00,8.315835114022055663e+00,8.465560592871574030e+00,2.734311186829589332e-02,7.064744099415935352e+01,6.510000000000000000e+02,8.432501846145282087e+00,8.377815622408689933e+00
8.695000000000000000e+02,8.403944138848389755e+00,8.314754872091386417e+00,8.464281420803699163e+00,2.728817368937721394e-02,7.062702173330748678e+01,6.510000000000000000e+02,8.431232312537765949e+00,8.376655965159011785e+00
8.700000000000000000e+02,8.402728572711279043e+00,8.313673733110370279e+00,8.463001236161153074e+00,2.723341613896002045e-02,7.060658912561312661e+01,6.510000000000000000e+02,8.429961988850239507e+00,8.375495156572320354e+00
8.705000000000000000e+02,8.401512034061211054e+00,8.312591695270764802e+00,8.461720037119111026e+00,2.717884086535277133e-02,7.058614314786612454e+01,6.510000000000000000e+02,8.428690874926562770e+00,8.374333193195857561e+00
8.710000000000000000e+02,8.400294521087959154e+00,8.311508756757513439e+00,8.460437821851387596e+00,2.712444952391887196e-02,7.056568377678235038e+01,6.510000000000000000e+02,8.427418970611878279e+00,8.373170071564040029e+00
8.715000000000000000e+02,8.399076031985329038e+00,8.310424915759130116e+00,8.459154588532214802e+00,2.707024378392471758e-02,7.054521098916895028e+01,6.510000000000000000e+02,8.426146275769253791e+00,8.372005788201404286e+00
8.720000000000000000e+02,8.397856564942799196e+00,8.309340170459286412e+00,8.457870335333815603e+00,2.701622532455227529e-02,7.052472476178365923e+01,6.510000000000000000e+02,8.424872790267350808e+00,8.370840339618245807e+00
8.725000000000000000e+02,8.396636107542288840e+00,8.308254519040092489e+00,8.456585060427864065e+00,2.696238834280961782e-02,7.050422489286805217e+01,6.510000000000000000e+02,8.423598495885096682e+00,8.369673719199479223e+00
8.730000000000000000e+02,8.395414650758699082e+00,8.307167959681944325e+00,8.455298761985579503e+00,2.690872952841133481e-02,7.048371123789864612e+01,6.510000000000000000e+02,8.422323380287110695e+00,8.368505921230287470e+00
8.735000000000000000e+02,8.394192210562174239e+00,8.306080490563973129e+00,8.454011438178167026e+00,2.685526319298511475e-02,7.046318407302385367e+01,6.510000000000000000e+02,8.421047473755159274e+00,8.367336947369190980e+00
8.740000000000000000e+02,8.392968785139560239e+00,8.304992109863732708e+00,8.452723087176543970e+00,2.680199106011121185e-02,7.044264337505182993e+01,6.510000000000000000e+02,8.419770776199673179e+00,8.366166794079449076e+00
8.745000000000000000e+02,8.391744351766725174e+00,8.303902815757062683e+00,8.451433707149561769e+00,2.674892127887567098e-02,7.042208877019831448e+01,6.510000000000000000e+02,8.418493273045600134e+00,8.364995430487850214e+00
8.750000000000000000e+02,8.390518913566538117e+00,8.302812606418344288e+00,8.450143296266087845e+00,2.669605381590554535e-02,7.040152031820711898e+01,6.510000000000000000e+02,8.417214967382442126e+00,8.363822859750632333e+00
8.755000000000000000e+02,8.389292484646180270e+00,8.301721480020724186e+00,8.448851852695476339e+00,2.664338545970514407e-02,7.038093826292963229e+01,6.510000000000000000e+02,8.415935870105885286e+00,8.362649099186473478e+00
8.760000000000000000e+02,8.388065056655454654e+00,8.300629434734993595e+00,8.447559374605496885e+00,2.659091593271427356e-02,7.036034247149443388e+01,6.510000000000000000e+02,8.414655972588169774e+00,8.361474140722741311e+00
8.765000000000000000e+02,8.386836616724634652e+00,8.299536468730250860e+00,8.446265860163524763e+00,2.653864360645400572e-02,7.033973273523757541e+01,6.510000000000000000e+02,8.413375260331088512e+00,8.360297973118180792e+00
8.770000000000000000e+02,8.385607180585241238e+00,8.298442580173711391e+00,8.444971307535444893e+00,2.648657575141189977e-02,7.031910932577780216e+01,6.510000000000000000e+02,8.412093756336654238e+00,8.359120604833830015e+00
8.775000000000000000e+02,8.384376746417645521e+00,8.297347767231132210e+00,8.443675714887971750e+00,2.643471415690601400e-02,7.029847221998150530e+01,6.510000000000000000e+02,8.410811460574551646e+00,8.357942032260739396e+00
8.780000000000000000e+02,8.383145312401008908e+00,8.296252028065488560e+00,8.442379080386627876e+00,2.638306062644518377e-02,7.027782139471902667e+01,6.510000000000000000e+02,8.409528373027452375e+00,8.356762251774563666e+00
8.785000000000000000e+02,8.381912876714553207e+00,8.295155360840796632e+00,8.441081402196108030e+00,2.633161696652731865e-02,7.025715682688530705e+01,6.510000000000000000e+02,8.408244493681079845e+00,8.355581259748026568e+00
8.790000000000000000e+02,8.380679437536638687e+00,8.294057763718841514e+00,8.439782678480986178e+00,2.628038499873667014e-02,7.023647849338510696e+01,6.510000000000000000e+02,8.406959822535373661e+00,8.354399052537901937e+00
8.795000000000000000e+02,8.379444993044598888e+00,8.292959234859566209e+00,8.438482907405891353e+00,2.622936655230498348e-02,7.021578637112993704e+01,6.510000000000000000e+02,8.405674359596904566e+00,8.353215626492293211e+00
8.800000000000000000e+02,8.378209541412601880e+00,8.291859772418131769e+00,8.437182087132432784e+00,2.617856346801368875e-02,7.019508043700241728e+01,6.510000000000000000e+02,8.404388104880617050e+00,8.352030977944588486e+00
8.805000000000000000e+02,8.376973080818176598e+00,8.290759374552886030e+00,8.435880215826008666e+00,2.612797759566583972e-02,7.017436066796561533e+01,6.510000000000000000e+02,8.403101058413843916e+00,8.350845103222511057e+00
8.810000000000000000e+02,8.375735599454014135e+00,8.289658039416975654e+00,8.434577291647237018e+00,2.607760042945977616e-02,7.015362687320546797e+01,6.510000000000000000e+02,8.401813199883473970e+00,8.349657999024556077e+00
8.815000000000000000e+02,8.374497074661151785e+00,8.288555765162474387e+00,8.433273312758778673e+00,2.602741226388868498e-02,7.013287867969735601e+01,6.510000000000000000e+02,8.400524486925041501e+00,8.348469662397263846e+00
8.820000000000000000e+02,8.373257530530301196e+00,8.287452549940663715e+00,8.431968277322436478e+00,2.597744931667031465e-02,7.011211650045538590e+01,6.510000000000000000e+02,8.399234979846971427e+00,8.347280081213630964e+00
8.825000000000000000e+02,8.372016931128806405e+00,8.286348391901308119e+00,8.430662183498453643e+00,2.592773026632357730e-02,7.009133974230415731e+01,6.510000000000000000e+02,8.397944661395129629e+00,8.346089200862483182e+00
8.830000000000000000e+02,8.370775313510089077e+00,8.285243289193136462e+00,8.429355029447423320e+00,2.587823776484338492e-02,7.007054903245976618e+01,6.510000000000000000e+02,8.396653551274933847e+00,8.344897075745246084e+00
8.835000000000000000e+02,8.369532627166780259e+00,8.284137239960674748e+00,8.428046813329967080e+00,2.582899530147426265e-02,7.004974353420753630e+01,6.510000000000000000e+02,8.395361622468254126e+00,8.343703631865304615e+00
8.840000000000000000e+02,8.368288918186298275e+00,8.283030242349180838e+00,8.426737533305265870e+00,2.577998277737377983e-02,7.002892402575160702e+01,6.510000000000000000e+02,8.394068900963672419e+00,8.342508935408924131e+00
8.845000000000000000e+02,8.367044168294018647e+00,8.281922294501734783e+00,8.425427187532594786e+00,2.573118981333484892e-02,7.000809020831216856e+01,6.510000000000000000e+02,8.392775358107353867e+00,8.341312978480685203e+00
8.850000000000000000e+02,8.365798392768205360e+00,8.280813394559654483e+00,8.424115774170847004e+00,2.568263103829960745e-02,6.998724234598012117e+01,6.510000000000000000e+02,8.391481023806504069e+00,8.340115761729904875e+00
8.855000000000000000e+02,8.364551589775608420e+00,8.279703540662255890e+00,8.422803291378528456e+00,2.563430839302613742e-02,6.996638041578444245e+01,6.510000000000000000e+02,8.390185898168633472e+00,8.338917281382581592e+00
8.860000000000000000e+02,8.363303757482857037e+00,8.278592730947858414e+00,8.421489737313329726e+00,2.558622383287290775e-02,6.994550439477690418e+01,6.510000000000000000e+02,8.388889981315729827e+00,8.337717533649984247e+00
8.865000000000000000e+02,8.362054894055143350e+00,8.277480963552456217e+00,8.420175110132932517e+00,2.553837931264188454e-02,6.992461426000949132e+01,6.510000000000000000e+02,8.387593273367786040e+00,8.336516514742500661e+00
8.870000000000000000e+02,8.360804968759923739e+00,8.276368236611478579e+00,8.418859407994226274e+00,2.549082119313628506e-02,6.990370950760571134e+01,6.510000000000000000e+02,8.386295789953059909e+00,8.335314147566787568e+00
8.875000000000000000e+02,8.359553993855243448e+00,8.275254548257665377e+00,8.417542629054491243e+00,2.544352967578523625e-02,6.988279034938352652e+01,6.510000000000000000e+02,8.384997523531028563e+00,8.334110464179458333e+00
8.880000000000000000e+02,8.358301982249969342e+00,8.274139896623115220e+00,8.416224771469916988e+00,2.539648406579975495e-02,6.986185700788668385e+01,6.510000000000000000e+02,8.383698466315770759e+00,8.332905498184169701e+00
8.885000000000000000e+02,8.357048914538816931e+00,8.273024279837210671e+00,8.414905833396948864e+00,2.534968663747397613e-02,6.984090916660703385e+01,6.510000000000000000e+02,8.382398601176291209e+00,8.331699227901342653e+00
8.890000000000000000e+02,8.355794783491097277e+00,8.271907696029234813e+00,8.413585812991325241e+00,2.530312568770699475e-02,6.981994671198661706e+01,6.510000000000000000e+02,8.381097909178805594e+00,8.330491657803390737e+00
8.895000000000000000e+02,8.354539609227581209e+00,8.270790143325736921e+00,8.412264708408319080e+00,2.525681590060790960e-02,6.979896998890197324e+01,6.510000000000000000e+02,8.379796425128189341e+00,8.329282793326973078e+00
8.900000000000000000e+02,8.353283390854198132e+00,8.269671619852116962e+00,8.410942517803320584e+00,2.521076028828068971e-02,6.977797899035491014e+01,6.510000000000000000e+02,8.378494151142477975e+00,8.328072630565918288e+00
8.905000000000000000e+02,8.352026126530855521e+00,8.268552123732183290e+00,8.409619239330892171e+00,2.516496087286886063e-02,6.975697369350972110e+01,6.510000000000000000e+02,8.377191087403723202e+00,8.326861165657986064e+00
8.910000000000000000e+02,8.350767788531312519e+00,8.267431653088056720e+00,8.408294871145898242e+00,2.511941690642814640e-02,6.973595364307787747e+01,6.510000000000000000e+02,8.375887205437742011e+00,8.325648371624884803e+00
8.915000000000000000e+02,8.349508353403582106e+00,8.266310206040227371e+00,8.406969411402258174e+00,2.507414089236426752e-02,6.971491845609767779e+01,6.510000000000000000e+02,8.374582494295946589e+00,8.324434212511217623e+00
8.920000000000000000e+02,8.348247833294740516e+00,8.265187780706861886e+00,8.405642858254273264e+00,2.502909205703009524e-02,6.969386834155952215e+01,6.510000000000000000e+02,8.373276925351770927e+00,8.323218741237710105e+00
8.925000000000000000e+02,8.346986259716960177e+00,8.264064375206958246e+00,8.404315209855598212e+00,2.498430772260238839e-02,6.967280383553610079e+01,6.510000000000000000e+02,8.371970567439563027e+00,8.322001951994357327e+00
8.930000000000000000e+02,8.345723630826482164e+00,8.262939987655053997e+00,8.402986464360136409e+00,2.493978995284866843e-02,6.965172491525845544e+01,6.510000000000000000e+02,8.370663420779331787e+00,8.320783840873632542e+00
8.935000000000000000e+02,8.344459944779091032e+00,8.261814616166310188e+00,8.401656619919958047e+00,2.489554081708266961e-02,6.963063155797524928e+01,6.510000000000000000e+02,8.369355485596173594e+00,8.319564403962008470e+00
8.940000000000000000e+02,8.343195181715600484e+00,8.260688258852743715e+00,8.400325674688637889e+00,2.485157263939635763e-02,6.960952344086507537e+01,6.510000000000000000e+02,8.368046754354997674e+00,8.318343609076205070e+00
8.945000000000000000e+02,8.341929310715858747e+00,8.259560913826684114e+00,8.398993626819544644e+00,2.480790364840909298e-02,6.958840005706379372e+01,6.510000000000000000e+02,8.366737214364269093e+00,8.317121407067450178e+00
8.950000000000000000e+02,8.340662376417192547e+00,8.258432579197313217e+00,8.397660474465057590e+00,2.476450995905619956e-02,6.956726215833479898e+01,6.510000000000000000e+02,8.365426886376248206e+00,8.315897866458135113e+00
8.955000000000000000e+02,8.339394333667174308e+00,8.257303253073089877e+00,8.396326215777047963e+00,2.472147617050230936e-02,6.954610900378422400e+01,6.510000000000000000e+02,8.364115809837677773e+00,8.314672857496670844e+00
8.960000000000000000e+02,8.338125224381228051e+00,8.256172933559545513e+00,8.394990848907770697e+00,2.467872086242316534e-02,6.952494129672589906e+01,6.510000000000000000e+02,8.362803945243650006e+00,8.313446503518804320e+00
8.965000000000000000e+02,8.336855046711905359e+00,8.255041618762936295e+00,8.393654372009812903e+00,2.463624613091659754e-02,6.950375901450918548e+01,6.510000000000000000e+02,8.361491292842822887e+00,8.312218800580987832e+00
8.970000000000000000e+02,8.335583798810356271e+00,8.253909306786599842e+00,8.392316783234806010e+00,2.459405407859251852e-02,6.948256213448570406e+01,6.510000000000000000e+02,8.360177852888948991e+00,8.310989744731763551e+00
8.975000000000000000e+02,8.334311478827432396e+00,8.252775995732344327e+00,8.390978080734821987e+00,2.455214681191515702e-02,6.946135063402778087e+01,6.510000000000000000e+02,8.358863625639347816e+00,8.309759332015516975e+00
8.980000000000000000e+02,8.333038084913589216e+00,8.251641683700615459e+00,8.389638262661415880e+00,2.451052644187703619e-02,6.944012449052679870e+01,6.510000000000000000e+02,8.357548611355467116e+00,8.308527558471713093e+00
8.985000000000000000e+02,8.331763604403434442e+00,8.250506368791180378e+00,8.388297327165895823e+00,2.446919649139505520e-02,6.941888350123865337e+01,6.510000000000000000e+02,8.356232800894829893e+00,8.307294407912040768e+00
8.990000000000000000e+02,8.330488012219475991e+00,8.249370049100763325e+00,8.386955272400230754e+00,2.442816185579168436e-02,6.939762725682405176e+01,6.510000000000000000e+02,8.354916174075267321e+00,8.306059850363684660e+00
8.995000000000000000e+02,8.329211339041707518e+00,8.248232722725818533e+00,8.385612096515188796e+00,2.438741872164283328e-02,6.937635627661286719e+01,6.510000000000000000e+02,8.353598757763350591e+00,8.304823920320064445e+00
9.000000000000000000e+02,8.327933535117958641e+00,8.247094387760679268e+00,8.384267797661982158e+00,2.434695344984902365e-02,6.935506973948459120e+01,6.510000000000000000e+02,8.352280488567807026e+00,8.303586581668110256e+00
9.005000000000000000e+02,8.326654638067866543e+00,8.245955042297932636e+00,8.382922373992471421e+00,2.430678440995691011e-02,6.933376828142546344e+01,6.510000000000000000e+02,8.350961422477823248e+00,8.302347853657909837e+00


==> supplementary_materials/figures/data/wall_thickness_mid_cavity_s140_1.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,1.076157704164005580e+01,1.042186915959591076e+01,1.100678769748145491e+01,1.656318938518360206e-01,1.158389743474152596e+02,6.510000000000000000e+02,1.092720893549189221e+01,1.059594514778821939e+01
-4.850000000000000000e+01,1.076156276370701903e+01,1.042187065173538407e+01,1.100676312506769428e+01,1.656242871008806739e-01,1.158386645216831141e+02,6.510000000000000000e+02,1.092718705080790009e+01,1.059593847660613797e+01
-4.800000000000000000e+01,1.076154854897337287e+01,1.042187216734807365e+01,1.100673862868591435e+01,1.656166912113262446e-01,1.158383560603187163e+02,6.510000000000000000e+02,1.092716524018469926e+01,1.059593185776204827e+01
-4.750000000000000000e+01,1.076153439904489950e+01,1.042187370579676831e+01,1.100671421169859876e+01,1.656091074852717171e-01,1.158380489983087358e+02,6.510000000000000000e+02,1.092714350653017163e+01,1.059592529155962914e+01
-4.700000000000000000e+01,1.076152031542875598e+01,1.042187526646360674e+01,1.100668987728716885e+01,1.656015371625145505e-01,1.158377433684964188e+02,6.510000000000000000e+02,1.092712185259127011e+01,1.059591877826624184e+01
-4.650000000000000000e+01,1.076150629953794713e+01,1.042187684875272780e+01,1.100666562846026331e+01,1.655939814240974806e-01,1.158374392016787908e+02,6.510000000000000000e+02,1.092710028096204411e+01,1.059591231811385015e+01
-4.600000000000000000e+01,1.076149235269524773e+01,1.042187845208633412e+01,1.100664146806073340e+01,1.655864413943889668e-01,1.158371365266919639e+02,6.510000000000000000e+02,1.092707879408963656e+01,1.059590591130085890e+01
-4.550000000000000000e+01,1.076147847613749775e+01,1.042188007590585741e+01,1.100661739877329204e+01,1.655789181430077639e-01,1.158368353705040619e+02,6.510000000000000000e+02,1.092705739428050649e+01,1.059589955799448902e+01
-4.500000000000000000e+01,1.076146467101935933e+01,1.042188171966857446e+01,1.100659342313089262e+01,1.655714126881618342e-01,1.158365357582973587e+02,6.510000000000000000e+02,1.092703608370752200e+01,1.059589325833119666e+01
-4.450000000000000000e+01,1.076145093841713241e+01,1.042188338285022020e+01,1.100656954352167460e+01,1.655639259977884914e-01,1.158362377135508012e+02,6.510000000000000000e+02,1.092701486441492165e+01,1.059588701241934494e+01
-4.400000000000000000e+01,1.076143727933198058e+01,1.042188506494078126e+01,1.100654576219490544e+01,1.655564589913752493e-01,1.158359412581098695e+02,6.510000000000000000e+02,1.092699373832335752e+01,1.059588082034060541e+01
-4.350000000000000000e+01,1.076142369469359750e+01,1.042188676544680526e+01,1.100652208126724751e+01,1.655490125434058712e-01,1.158356464122668967e+02,6.510000000000000000e+02,1.092697270723700420e+01,1.059587468215019079e+01
-4.300000000000000000e+01,1.076141018536325866e+01,1.042188848388900979e+01,1.100649850272869124e+01,1.655415874847639968e-01,1.158353531948270501e+02,6.510000000000000000e+02,1.092695177284802277e+01,1.059586859787849455e+01
-4.250000000000000000e+01,1.076139675213705971e+01,1.042189021980272834e+01,1.100647502844735826e+01,1.655341846023552776e-01,1.158350616231780066e+02,6.510000000000000000e+02,1.092693093673941362e+01,1.059586256753470401e+01
-4.200000000000000000e+01,1.076138339574885450e+01,1.042189197273675205e+01,1.100645166017577559e+01,1.655268046446509711e-01,1.158347717133550390e+02,6.510000000000000000e+02,1.092691020039350747e+01,1.059585659110420330e+01
-4.150000000000000000e+01,1.076137011687298539e+01,1.042189374224967224e+01,1.100642839955517438e+01,1.655194483203683009e-01,1.158344834800991663e+02,6.510000000000000000e+02,1.092688956519335441e+01,1.059585066855261637e+01
-4.100000000000000000e+01,1.076135691612700818e+01,1.042189552791959350e+01,1.100640524812071419e+01,1.655121163013952568e-01,1.158341969369171665e+02,6.510000000000000000e+02,1.092686903242840479e+01,1.059584479982561334e+01
-4.050000000000000000e+01,1.076134379407429442e+01,1.042189732933283253e+01,1.100638220730561123e+01,1.655048092241439006e-01,1.158339120961376523e+02,6.510000000000000000e+02,1.092684860329843843e+01,1.059583898485015041e+01
-4.000000000000000000e+01,1.076133075122661431e+01,1.042189914608333190e+01,1.100635927844651540e+01,1.654975276909043669e-01,1.158336289689673606e+02,6.510000000000000000e+02,1.092682827891751707e+01,1.059583322353570978e+01
-3.950000000000000000e+01,1.076131778804638373e+01,1.042190097778158275e+01,1.100633646278690136e+01,1.654902722715135555e-01,1.158333475655399951e+02,6.510000000000000000e+02,1.092680806031789764e+01,1.059582751577486981e+01
-3.900000000000000000e+01,1.076130490494898950e+01,1.042190282404665602e+01,1.100631376148129981e+01,1.654830435038186776e-01,1.158330678949664758e+02,6.510000000000000000e+02,1.092678794845280876e+01,1.059582186144517202e+01
-3.850000000000000000e+01,1.076129210230493349e+01,1.042190468450863428e+01,1.100629117559975612e+01,1.654758418965000533e-01,1.158327899653818918e+02,6.510000000000000000e+02,1.092676794420143160e+01,1.059581626040843361e+01
-3.800000000000000000e+01,1.076127938044195353e+01,1.042190655880638062e+01,1.100626870613086972e+01,1.654686679286969109e-01,1.158325137839912600e+02,6.510000000000000000e+02,1.092674804837065139e+01,1.059581071251325746e+01
-3.750000000000000000e+01,1.076126673964688507e+01,1.042190844658872351e+01,1.100624635398568074e+01,1.654615220527784203e-01,1.158322393571103390e+02,6.510000000000000000e+02,1.092672826169966349e+01,1.059580521759410665e+01
-3.700000000000000000e+01,1.076125418016772173e+01,1.042191034751301260e+01,1.100622412000095274e+01,1.654544046941274771e-01,1.158319666902099385e+02,6.510000000000000000e+02,1.092670858486184926e+01,1.059579977547359420e+01
-3.650000000000000000e+01,1.076124170221542542e+01,1.042191226124662506e+01,1.100620200494268630e+01,1.654473162526020613e-01,1.158316957879555389e+02,6.510000000000000000e+02,1.092668901846802854e+01,1.059579438596282230e+01
-3.600000000000000000e+01,1.076122930596553751e+01,1.042191418746410392e+01,1.100618000950931297e+01,1.654402571047310089e-01,1.158314266542424207e+02,6.510000000000000000e+02,1.092666956307026815e+01,1.059578904886080686e+01
-3.550000000000000000e+01,1.076121699155985745e+01,1.042191612584850091e+01,1.100615813433401513e+01,1.654332276032888516e-01,1.158311592922318454e+02,6.510000000000000000e+02,1.092665021916314672e+01,1.059578376395656996e+01
-3.500000000000000000e+01,1.076120475910813745e+01,1.042191807609074949e+01,1.100613637998854522e+01,1.654262280783913297e-01,1.158308937043878615e+02,6.510000000000000000e+02,1.092663098718652748e+01,1.059577853102974565e+01
-3.450000000000000000e+01,1.076119260868961902e+01,1.042192003788712817e+01,1.100611474698542835e+01,1.654192588391676932e-01,1.158306298925109843e+02,6.510000000000000000e+02,1.092661186752878777e+01,1.059577334985045205e+01
-3.400000000000000000e+01,1.076118054035435279e+01,1.042192201094976056e+01,1.100609323578070864e+01,1.654123201745948679e-01,1.158303678577667313e+02,6.510000000000000000e+02,1.092659286052894707e+01,1.059576822017975672e+01
-3.350000000000000000e+01,1.076116855412476347e+01,1.042192399498245514e+01,1.100607184677624417e+01,1.654054123532827381e-01,1.158301076007194155e+02,6.510000000000000000e+02,1.092657396647804546e+01,1.059576314177147971e+01
-3.300000000000000000e+01,1.076115664999677257e+01,1.042192598970930817e+01,1.100605058032289385e+01,1.653985356259342621e-01,1.158298491213569719e+02,6.510000000000000000e+02,1.092655518562270700e+01,1.059575811437083814e+01
-3.250000000000000000e+01,1.076114482794123361e+01,1.042192799485409438e+01,1.100602943672185496e+01,1.653916902244496057e-01,1.158295924191216670e+02,6.510000000000000000e+02,1.092653651816568328e+01,1.059575313771678395e+01
-3.200000000000000000e+01,1.076113308790518275e+01,1.042193001014767084e+01,1.100600841622759241e+01,1.653848763642294106e-01,1.158293374929377393e+02,6.510000000000000000e+02,1.092651796426941146e+01,1.059574821154095403e+01
-3.150000000000000000e+01,1.076112142981288144e+01,1.042193203532914758e+01,1.100598751904964345e+01,1.653780942433843437e-01,1.158290843412335960e+02,6.510000000000000000e+02,1.092649952405626479e+01,1.059574333556949632e+01
-3.100000000000000000e+01,1.076110985356695338e+01,1.042193407014209150e+01,1.100596674535479735e+01,1.653713440449339211e-01,1.158288329619670236e+02,6.510000000000000000e+02,1.092648119761188852e+01,1.059573850952202001e+01
-3.050000000000000000e+01,1.076109835904962075e+01,1.042193611433665978e+01,1.100594609526881662e+01,1.653646259362261117e-01,1.158285833526514921e+02,6.510000000000000000e+02,1.092646298498584834e+01,1.059573373311339495e+01
-3.000000000000000000e+01,1.076108694612351790e+01,1.042193816766505776e+01,1.100592556887871254e+01,1.653579400704550673e-01,1.158283355103743304e+02,6.510000000000000000e+02,1.092644488619397336e+01,1.059572900605306245e+01
-2.950000000000000000e+01,1.076107561463270024e+01,1.042194022988794799e+01,1.100590516623418580e+01,1.653512865867102499e-01,1.158280894318184409e+02,6.510000000000000000e+02,1.092642690121941129e+01,1.059572432804599096e+01
-2.900000000000000000e+01,1.076106436440383440e+01,1.042194230076949069e+01,1.100588488734938686e+01,1.653446656103930990e-01,1.158278451132878928e+02,6.510000000000000000e+02,1.092640903001422714e+01,1.059571969879343989e+01
-2.850000000000000000e+01,1.076105319524660686e+01,1.042194438007951440e+01,1.100586473220493922e+01,1.653380772548927180e-01,1.158276025507175575e+02,6.510000000000000000e+02,1.092639127250149933e+01,1.059571511799171439e+01
-2.800000000000000000e+01,1.076104210695511121e+01,1.042194646759267407e+01,1.100584470074890753e+01,1.653315216212159489e-01,1.158273617397024964e+02,6.510000000000000000e+02,1.092637362857632688e+01,1.059571058533389554e+01
-2.750000000000000000e+01,1.076103109930818569e+01,1.042194856308302064e+01,1.100582479289867699e+01,1.653249987983520519e-01,1.158271226755056063e+02,6.510000000000000000e+02,1.092635609810653818e+01,1.059570610050983319e+01
-2.700000000000000000e+01,1.076102017191829852e+01,1.042195066634201339e+01,1.100580500854231936e+01,1.653185086706669693e-01,1.158268853497416160e+02,6.510000000000000000e+02,1.092633868058896596e+01,1.059570166324763107e+01
-2.650000000000000000e+01,1.076100932461826432e+01,1.042195277715512525e+01,1.100578534754007443e+01,1.653120514091750426e-01,1.158266497588623594e+02,6.510000000000000000e+02,1.092632137602744002e+01,1.059569727320909038e+01
-2.600000000000000000e+01,1.076099855721891174e+01,1.042195489530884878e+01,1.100576580972560592e+01,1.653056271629652907e-01,1.158264158988392438e+02,6.510000000000000000e+02,1.092630418438187689e+01,1.059569293005594659e+01
-2.550000000000000000e+01,1.076098786944672625e+01,1.042195702060068818e+01,1.100574639490690920e+01,1.652992359781272347e-01,1.158261837637945462e+02,6.510000000000000000e+02,1.092628710542485315e+01,1.059568863346859935e+01
-2.500000000000000000e+01,1.076097726101659902e+01,1.042195915283043917e+01,1.100572710286853528e+01,1.652928778934436849e-01,1.158259533475986132e+02,6.510000000000000000e+02,1.092627013891004317e+01,1.059568438312315486e+01
-2.450000000000000000e+01,1.076096673163275597e+01,1.042196129180081421e+01,1.100570793337161213e+01,1.652865529367161246e-01,1.158257246438886767e+02,6.510000000000000000e+02,1.092625328456947287e+01,1.059568017869604084e+01
-2.400000000000000000e+01,1.076095628098925161e+01,1.042196343731869490e+01,1.100568888615550378e+01,1.652802611285932588e-01,1.158254976460807626e+02,6.510000000000000000e+02,1.092623654211784512e+01,1.059567601986065810e+01
-2.350000000000000000e+01,1.076094590877034562e+01,1.042196558919295235e+01,1.100566996093895256e+01,1.652740024813627306e-01,1.158252723473774495e+02,6.510000000000000000e+02,1.092621991125170844e+01,1.059567190628898459e+01
-2.300000000000000000e+01,1.076093561465153847e+01,1.042196774723753805e+01,1.100565115742083933e+01,1.652677769984244871e-01,1.158250487407898959e+02,6.510000000000000000e+02,1.092620339164996324e+01,1.059566783765311371e+01
-2.250000000000000000e+01,1.076092539829948969e+01,1.042196991126992600e+01,1.100563247528152999e+01,1.652615846765986274e-01,1.158248268191368595e+02,6.510000000000000000e+02,1.092618698297608759e+01,1.059566381362289178e+01
-2.200000000000000000e+01,1.076091525937305704e+01,1.042197208110931861e+01,1.100561391418337465e+01,1.652554255050742438e-01,1.158246065750667526e+02,6.510000000000000000e+02,1.092617068487813015e+01,1.059565983386798216e+01
-2.150000000000000000e+01,1.076090519732402839e+01,1.042197425657847631e+01,1.100559547377202207e+01,1.652492996224523558e-01,1.158243879968210024e+02,6.510000000000000000e+02,1.092615449694648078e+01,1.059565589770157601e+01
-2.100000000000000000e+01,1.076089521193362764e+01,1.042197643750426828e+01,1.100557715367652456e+01,1.652432068965911383e-01,1.158241710796415589e+02,6.510000000000000000e+02,1.092613841883022019e+01,1.059565200503703686e+01
-2.050000000000000000e+01,1.076088530290018497e+01,1.042197862371436656e+01,1.100555895351160096e+01,1.652371472504257088e-01,1.158239558170046593e+02,6.510000000000000000e+02,1.092612245015061134e+01,1.059564815564975859e+01
-2.000000000000000000e+01,1.076087546985514010e+01,1.042198081504169060e+01,1.100554087287704519e+01,1.652311206469128102e-01,1.158237422009602966e+02,6.510000000000000000e+02,1.092610659050205157e+01,1.059564434920822684e+01
-1.950000000000000000e+01,1.076086571242391088e+01,1.042198301131968385e+01,1.100552291135891458e+01,1.652251270435243502e-01,1.158235302234270847e+02,6.510000000000000000e+02,1.092609083946743453e+01,1.059564058538038722e+01
-1.900000000000000000e+01,1.076085603022650616e+01,1.042198521238685238e+01,1.100550506853064547e+01,1.652191663930865362e-01,1.158233198762058009e+02,6.510000000000000000e+02,1.092607519661959259e+01,1.059563686383341974e+01
-1.850000000000000000e+01,1.076084642287773185e+01,1.042198741808248386e+01,1.100548734395321659e+01,1.652132386421515386e-01,1.158231111509831095e+02,6.510000000000000000e+02,1.092605966151988461e+01,1.059563318423557909e+01
-1.800000000000000000e+01,1.076083688998789789e+01,1.042198962824855890e+01,1.100546973717621668e+01,1.652073437332541306e-01,1.158229040393478044e+02,6.510000000000000000e+02,1.092604423372115008e+01,1.059562954625464393e+01
-1.750000000000000000e+01,1.076082743116270812e+01,1.042199184272903878e+01,1.100545224773819619e+01,1.652014816032833511e-01,1.158226985327877117e+02,6.510000000000000000e+02,1.092602891276599131e+01,1.059562594955942494e+01
-1.700000000000000000e+01,1.076081804600388381e+01,1.042199406137271112e+01,1.100543487516732455e+01,1.651956521853194526e-01,1.158224946227037719e+02,6.510000000000000000e+02,1.092601369818920354e+01,1.059562239381856408e+01
-1.650000000000000000e+01,1.076080873410919025e+01,1.042199628402917178e+01,1.100541761898227477e+01,1.651898554072680214e-01,1.158222923004100977e+02,6.510000000000000000e+02,1.092599858951645686e+01,1.059561887870192187e+01
-1.600000000000000000e+01,1.076079949507317757e+01,1.042199851054988713e+01,1.100540047869231408e+01,1.651840911941697410e-01,1.158220915571508129e+02,6.510000000000000000e+02,1.092598358626734800e+01,1.059561540387900713e+01
-1.550000000000000000e+01,1.076079032848702077e+01,1.042200074078943750e+01,1.100538345379821692e+01,1.651783594659419485e-01,1.158218923840956762e+02,6.510000000000000000e+02,1.092596868795296317e+01,1.059561196902107838e+01
-1.500000000000000000e+01,1.076078123393900476e+01,1.042200297460308889e+01,1.100536654379271972e+01,1.651726601394785110e-01,1.158216947723514210e+02,6.510000000000000000e+02,1.092595389407848394e+01,1.059560857379952736e+01
-1.450000000000000000e+01,1.076077221101466108e+01,1.042200521185062456e+01,1.100534974816090816e+01,1.651669931270739744e-01,1.158214987129639866e+02,6.510000000000000000e+02,1.092593920414173425e+01,1.059560521788758614e+01
-1.400000000000000000e+01,1.076076325929726885e+01,1.042200745239324711e+01,1.100533306638051201e+01,1.651613583395738771e-01,1.158213041969305550e+02,6.510000000000000000e+02,1.092592461763684319e+01,1.059560190095769450e+01
-1.350000000000000000e+01,1.076075437836782100e+01,1.042200969609190864e+01,1.100531649792289457e+01,1.651557556825934692e-01,1.158211112151973197e+02,6.510000000000000000e+02,1.092591013405041345e+01,1.059559862268522679e+01
-1.300000000000000000e+01,1.076074556780523217e+01,1.042201194281080134e+01,1.100530004225293723e+01,1.651501850595105403e-01,1.158209197586651555e+02,6.510000000000000000e+02,1.092589575286474357e+01,1.059559538274572255e+01
-1.250000000000000000e+01,1.076073682718673297e+01,1.042201419241088622e+01,1.100528369882986723e+01,1.651446463711502277e-01,1.158207298181978473e+02,6.510000000000000000e+02,1.092588147355788308e+01,1.059559218081558285e+01
-1.200000000000000000e+01,1.076072815608799438e+01,1.042201644477151312e+01,1.100526746710733228e+01,1.651391395145765661e-01,1.158205413846245193e+02,6.510000000000000000e+02,1.092586729560257020e+01,1.059558901657341679e+01
-1.150000000000000000e+01,1.076071955408327518e+01,1.042201869976583239e+01,1.100525134653404180e+01,1.651336643853507369e-01,1.158203544487435011e+02,6.510000000000000000e+02,1.092585321846862634e+01,1.059558588969792581e+01
-1.100000000000000000e+01,1.076071102074571328e+01,1.042202095725424016e+01,1.100523533655380959e+01,1.651282208757451075e-01,1.158201690013278267e+02,6.510000000000000000e+02,1.092583924162145692e+01,1.059558279986996787e+01
-1.050000000000000000e+01,1.076070255564746248e+01,1.042202321711467938e+01,1.100521943660634960e+01,1.651228088758460166e-01,1.158199850331288729e+02,6.510000000000000000e+02,1.092582536452330899e+01,1.059557974677161596e+01
-1.000000000000000000e+01,1.076069415835978305e+01,1.042202547922324563e+01,1.100520364612716584e+01,1.651174282735534682e-01,1.158198025348780504e+02,6.510000000000000000e+02,1.092581158663333696e+01,1.059557673008622913e+01
-9.500000000000000000e+00,1.076068582845331534e+01,1.042202774345745198e+01,1.100518796454822201e+01,1.651120789544761602e-01,1.158196214972927010e+02,6.510000000000000000e+02,1.092579790740779089e+01,1.059557374949883979e+01
-9.000000000000000000e+00,1.076067756549810106e+01,1.042203000969683302e+01,1.100517239129828972e+01,1.651067608027716738e-01,1.158194419110769360e+02,6.510000000000000000e+02,1.092578432630087271e+01,1.059557080469532941e+01
-8.500000000000000000e+00,1.076066936899642634e+01,1.042203227782101038e+01,1.100515692580270333e+01,1.651014737730145121e-01,1.158192637654999828e+02,6.510000000000000000e+02,1.092577084276944177e+01,1.059556789522341269e+01
-8.000000000000000000e+00,1.076066123738769065e+01,1.042203454771330051e+01,1.100514156748389460e+01,1.650962189735676877e-01,1.158190870273373605e+02,6.510000000000000000e+02,1.092575745636125895e+01,1.059556501841412235e+01
-7.500000000000000000e+00,1.076065317144333022e+01,1.042203681925704473e+01,1.100512631576189193e+01,1.650909949760474282e-01,1.158189117127155896e+02,6.510000000000000000e+02,1.092574416641937773e+01,1.059556217646728449e+01
-7.000000000000000000e+00,1.076064517073271887e+01,1.042203909233823644e+01,1.100511117005490291e+01,1.650858016581223942e-01,1.158187378123224818e+02,6.510000000000000000e+02,1.092573097239084134e+01,1.059555936907459639e+01
-6.500000000000000000e+00,1.076063723482563539e+01,1.042204136684363469e+01,1.100509612977872465e+01,1.650806388939608793e-01,1.158185653168535509e+02,6.510000000000000000e+02,1.092571787371959680e+01,1.059555659593167576e+01
-6.000000000000000000e+00,1.076062936329188169e+01,1.042204364266238414e+01,1.100508119434731746e+01,1.650755065573832059e-01,1.158183942170046237e+02,6.510000000000000000e+02,1.092570486984926426e+01,1.059555385673449912e+01
-5.500000000000000000e+00,1.076062155570159362e+01,1.042204591968368455e+01,1.100506636317313713e+01,1.650704045210210635e-01,1.158182245034785467e+02,6.510000000000000000e+02,1.092569196022261480e+01,1.059555115118057245e+01
-5.000000000000000000e+00,1.076061381162566555e+01,1.042204819779929004e+01,1.100505163566739419e+01,1.650653326558973455e-01,1.158180561669938129e+02,6.510000000000000000e+02,1.092567914428156151e+01,1.059554847896976781e+01
-4.500000000000000000e+00,1.076060613063523874e+01,1.042205047690174879e+01,1.100503701123990119e+01,1.650602908320566165e-01,1.158178891982742442e+02,6.510000000000000000e+02,1.092566642146729627e+01,1.059554583980318121e+01
-4.000000000000000000e+00,1.076059851230247233e+01,1.042205275688575306e+01,1.100502248929947591e+01,1.650552789182498648e-01,1.158177235880649647e+02,6.510000000000000000e+02,1.092565379122072322e+01,1.059554323338422321e+01
-3.500000000000000000e+00,1.076059095619993755e+01,1.042205503764671803e+01,1.100500806925447961e+01,1.650502967824601930e-01,1.158175593271198522e+02,6.510000000000000000e+02,1.092564125298239652e+01,1.059554065941747858e+01
-3.000000000000000000e+00,1.076058346190121462e+01,1.042205731908249966e+01,1.100499375051297690e+01,1.650453442916400282e-01,1.158173964062142716e+02,6.510000000000000000e+02,1.092562880619285437e+01,1.059553811760957487e+01
-2.500000000000000000e+00,1.076057602898072574e+01,1.042205960109059149e+01,1.100497953248212113e+01,1.650404213117638297e-01,1.158172348161413652e+02,6.510000000000000000e+02,1.092561645029248929e+01,1.059553560766896219e+01
-2.000000000000000000e+00,1.076056865701409748e+01,1.042206188357089225e+01,1.100496541456881872e+01,1.650355277081960725e-01,1.158170745477200825e+02,6.510000000000000000e+02,1.092560418472229244e+01,1.059553312930590074e+01
-1.500000000000000000e+00,1.076056134557788369e+01,1.042206416642194533e+01,1.100495139617978424e+01,1.650306633450082106e-01,1.158169155917890123e+02,6.510000000000000000e+02,1.092559200892289262e+01,1.059553068223287475e+01
-1.000000000000000000e+00,1.076055409424975728e+01,1.042206644954976724e+01,1.100493747672213729e+01,1.650258280865027904e-01,1.158167579392108166e+02,6.510000000000000000e+02,1.092557992233625974e+01,1.059552826616325305e+01
-5.000000000000000000e-01,1.076054690260872704e+01,1.042206873285962487e+01,1.100492365560353925e+01,1.650210217950588143e-01,1.158166015808765508e+02,6.510000000000000000e+02,1.092556792440378466e+01,1.059552588081366764e+01
0.000000000000000000e+00,1.076053977023490837e+01,1.042207101625433729e+01,1.100490993223126779e+01,1.650162443339701357e-01,1.158164465077012437e+02,6.510000000000000000e+02,1.092555601456887793e+01,1.059552352590093882e+01
1.000000000000000000e+00,1.054248712993847192e+01,1.021805761587630812e+01,1.077747233372528513e+01,1.574655419634265474e-01,1.111688302818241425e+02,6.510000000000000000e+02,1.069995267190189736e+01,1.038502158797504471e+01
1.500000000000000000e+00,1.053999133234380459e+01,1.021566389053267976e+01,1.077492241631812853e+01,1.574055779530668941e-01,1.111161938018532425e+02,6.510000000000000000e+02,1.069739691029687023e+01,1.038258575439073716e+01
2.000000000000000000e+00,1.053749469255039806e+01,1.021327012673871870e+01,1.077237129625001444e+01,1.573453480775932611e-01,1.110635519540894620e+02,6.510000000000000000e+02,1.069484004062799087e+01,1.038014934447280346e+01
2.500000000000000000e+00,1.053499750966317450e+01,1.021087658432190182e+01,1.076981929613567068e+01,1.572848702542148369e-01,1.110109110590201738e+02,6.510000000000000000e+02,1.069228237991738872e+01,1.037771263940895849e+01
3.000000000000000000e+00,1.053250007119248366e+01,1.020848351270095655e+01,1.076726672631593296e+01,1.572241618578688882e-01,1.109582771867415829e+02,6.510000000000000000e+02,1.068972423305035235e+01,1.037527590933461497e+01
3.500000000000000000e+00,1.053000265346320141e+01,1.020609115127353661e+01,1.076471388527983741e+01,1.571632397354535138e-01,1.109056561658662048e+02,6.510000000000000000e+02,1.068716589319865484e+01,1.037283941372774621e+01
4.000000000000000000e+00,1.052750547145682525e+01,1.020369972977424666e+01,1.076216106007361617e+01,1.571021461097142358e-01,1.108530525358656860e+02,6.510000000000000000e+02,1.068460761756653987e+01,1.037040332534711240e+01
4.500000000000000000e+00,1.052500877114976419e+01,1.020130946862309251e+01,1.075960852669737911e+01,1.570408987928368361e-01,1.108004714766731382e+02,6.510000000000000000e+02,1.068204966994260197e+01,1.036796787235692641e+01
5.000000000000000000e+00,1.052251281935643767e+01,1.019892057927227391e+01,1.075705655048716203e+01,1.569794752848497343e-01,1.107479185891812676e+02,6.510000000000000000e+02,1.067949229464128713e+01,1.036553334407158822e+01
5.500000000000000000e+00,1.052001788869762144e+01,1.019653326452864661e+01,1.075450538648532373e+01,1.569179004216866291e-01,1.106953996059906871e+02,6.510000000000000000e+02,1.067693578911930707e+01,1.036309998827593404e+01
6.000000000000000000e+00,1.051752420529249221e+01,1.019414771886866866e+01,1.075195527979971466e+01,1.568561885870803363e-01,1.106429192728115538e+02,6.510000000000000000e+02,1.067438039387957360e+01,1.036066801670541260e+01
6.500000000000000000e+00,1.051503198625433555e+01,1.019176412876366555e+01,1.074940646594960469e+01,1.567943537080760674e-01,1.105904821413065093e+02,6.510000000000000000e+02,1.067182633996241137e+01,1.035823763254625973e+01
7.000000000000000000e+00,1.051254144001236668e+01,1.018938267295316713e+01,1.074685917120118894e+01,1.567324092678619996e-01,1.105380925760921969e+02,6.510000000000000000e+02,1.066927384928022882e+01,1.035580903074450454e+01
7.500000000000000000e+00,1.051005276662202625e+01,1.018700352273738652e+01,1.074431361289192033e+01,1.566703683180588613e-01,1.104857547614882094e+02,6.510000000000000000e+02,1.066672313494008506e+01,1.035338239830396745e+01
8.000000000000000000e+00,1.050756615806597516e+01,1.018462684224594206e+01,1.074176999974224067e+01,1.566082434889188302e-01,1.104334727080620269e+02,6.510000000000000000e+02,1.066417440155489338e+01,1.035095791457705516e+01
8.500000000000000000e+00,1.050508179854328894e+01,1.018225278870629325e+01,1.073922853216000561e+01,1.565460469997553283e-01,1.103812502589167650e+02,6.510000000000000000e+02,1.066162784554304466e+01,1.034853575154353322e+01
9.000000000000000000e+00,1.050259986475021812e+01,1.017988151270676234e+01,1.073668940253073778e+01,1.564837906704379111e-01,1.103290910957938991e+02,6.510000000000000000e+02,1.065908365542065717e+01,1.034611607407978084e+01
9.500000000000000000e+00,1.050012052614957980e+01,1.017751315842848037e+01,1.073415279549702461e+01,1.564214859327361096e-01,1.102769987449291307e+02,6.510000000000000000e+02,1.065654201208231733e+01,1.034369904021684228e+01
1.000000000000000000e+01,1.049764393903108228e+01,1.017514786389569359e+01,1.073161888822944476e+01,1.563591449826359225e-01,1.102249764528957314e+02,6.510000000000000000e+02,1.065400308401371987e+01,1.034128479404844647e+01
1.050000000000000000e+01,1.049517024362413231e+01,1.017278576119263178e+01,1.072908785074790039e+01,1.562967813742998369e-01,1.101730271265213901e+02,6.510000000000000000e+02,1.065146702499843379e+01,1.033887346224983261e+01
1.100000000000000000e+01,1.049269961085898117e+01,1.017042697669633355e+01,1.072655984609521163e+01,1.562344014500249290e-01,1.101211543119166691e+02,6.510000000000000000e+02,1.064893401230900594e+01,1.033646520940895641e+01
1.150000000000000000e+01,1.049023218379780964e+01,1.016807163129064051e+01,1.072403503061688745e+01,1.561720151866460848e-01,1.100693609683148111e+02,6.510000000000000000e+02,1.064640419898445600e+01,1.033406016861116328e+01
1.200000000000000000e+01,1.048776809948670241e+01,1.016571984055643973e+01,1.072151355420035124e+01,1.561096322227424338e-01,1.100176499258836316e+02,6.510000000000000000e+02,1.064387773170944484e+01,1.033165846726395998e+01
1.250000000000000000e+01,1.048530748917436028e+01,1.016337171498140712e+01,1.071899556050540347e+01,1.560472618667442524e-01,1.099660238904720302e+02,6.510000000000000000e+02,1.064135475104110462e+01,1.032926022730761595e+01
1.300000000000000000e+01,1.048285047852386320e+01,1.016102736014127039e+01,1.071648118718394294e+01,1.559849131079454332e-01,1.099144854482052551e+02,6.510000000000000000e+02,1.063883539163180814e+01,1.032686556541591649e+01
1.350000000000000000e+01,1.048039718781620344e+01,1.015868687689894934e+01,1.071397056609905007e+01,1.559225946235877069e-01,1.098630370698999457e+02,6.510000000000000000e+02,1.063631978243979148e+01,1.032447459319261540e+01
1.400000000000000000e+01,1.047794773214670982e+01,1.015635036157220661e+01,1.071146382353085613e+01,1.558603147904649155e-01,1.098116811153249586e+02,6.510000000000000000e+02,1.063380804693717430e+01,1.032208741735624535e+01
1.450000000000000000e+01,1.047550222161430966e+01,1.015401790610383159e+01,1.070896108037116079e+01,1.557980816900938759e-01,1.097604198373046529e+02,6.510000000000000000e+02,1.063130030330440334e+01,1.031970413992421598e+01
1.500000000000000000e+01,1.047306076150515075e+01,1.015168959822354822e+01,1.070646245232683214e+01,1.557359031201316635e-01,1.097092553856995067e+02,6.510000000000000000e+02,1.062879666462528228e+01,1.031732485838501923e+01
1.550000000000000000e+01,1.047062344221690644e+01,1.014936552161112893e+01,1.070396805009929153e+01,1.556738033918418085e-01,1.096581896017647182e+02,6.510000000000000000e+02,1.062629724560874855e+01,1.031494963882506610e+01
1.600000000000000000e+01,1.046819034287799965e+01,1.014704575605189518e+01,1.070147797956978586e+01,1.556118176817358201e-01,1.096072240925264509e+02,6.510000000000000000e+02,1.062380216055973747e+01,1.031257852519626361e+01
1.650000000000000000e+01,1.046576152466083087e+01,1.014473037758226681e+01,1.069899234197071536e+01,1.555498895837518214e-01,1.095563600592205091e+02,6.510000000000000000e+02,1.062131141424458391e+01,1.031021163507707961e+01
1.700000000000000000e+01,1.046333712906572977e+01,1.014241945862725203e+01,1.069651123405313342e+01,1.554880434461906602e-01,1.095056004081401966e+02,6.510000000000000000e+02,1.061882517251192048e+01,1.030784908561953905e+01
1.750000000000000000e+01,1.046091724391796518e+01,1.014011306813523916e+01,1.069403474825082689e+01,1.554262869311946460e-01,1.094549469147694509e+02,6.510000000000000000e+02,1.061634353084915894e+01,1.030549095698677142e+01
1.800000000000000000e+01,1.045850194282649070e+01,1.013781127173167818e+01,1.069156297283553059e+01,1.553646359422490020e-01,1.094044010582069433e+02,6.510000000000000000e+02,1.061386657876873940e+01,1.030313730688424201e+01
1.850000000000000000e+01,1.045609126079164497e+01,1.013551413182116789e+01,1.068909599206936178e+01,1.553031486547115092e-01,1.093539635219854489e+02,6.510000000000000000e+02,1.061139440944635659e+01,1.030078811213693335e+01
1.900000000000000000e+01,1.045368523787607096e+01,1.013322170771750663e+01,1.068663388635026301e+01,1.552418315888284273e-01,1.093036350788631381e+02,6.510000000000000000e+02,1.060892706946489916e+01,1.029844340628724098e+01
1.950000000000000000e+01,1.045128398469632103e+01,1.013093405576097261e+01,1.068417673235089893e+01,1.551806357978984530e-01,1.092534179584964562e+02,6.510000000000000000e+02,1.060646462049422034e+01,1.029610334889842349e+01
2.000000000000000000e+01,1.044888760603291722e+01,1.012865122943811969e+01,1.068172460315889793e+01,1.551195584333485422e-01,1.092033142809168993e+02,6.510000000000000000e+02,1.060400716446626745e+01,1.029376804759956876e+01
2.050000000000000000e+01,1.044649616464816155e+01,1.012637327948061028e+01,1.067927756840523834e+01,1.550586046350556635e-01,1.091533252888801115e+02,6.510000000000000000e+02,1.060155476928321683e+01,1.029143756001310628e+01
2.100000000000000000e+01,1.044410972023977635e+01,1.012410025397971047e+01,1.067683569438843350e+01,1.549977793427483874e-01,1.091034521600081604e+02,6.510000000000000000e+02,1.059910749958252474e+01,1.028911194089702796e+01
2.150000000000000000e+01,1.044172832955444008e+01,1.012183219848457583e+01,1.067439904420237085e+01,1.549370873041943097e-01,1.090536960092420884e+02,6.510000000000000000e+02,1.059666541685863450e+01,1.028679124225024744e+01
2.200000000000000000e+01,1.043935204649931059e+01,1.011956915609686014e+01,1.067196767785410216e+01,1.548765330811673890e-01,1.090040578912485785e+02,6.510000000000000000e+02,1.059422857958047715e+01,1.028447551341814226e+01
2.250000000000000000e+01,1.043698092224743412e+01,1.011731116757166937e+01,1.066954165236228746e+01,1.548161210553181955e-01,1.089545388026955237e+02,6.510000000000000000e+02,1.059179704330275129e+01,1.028216480119211518e+01
2.300000000000000000e+01,1.043461500533980946e+01,1.011505827139829350e+01,1.066712102189324973e+01,1.547558554321538105e-01,1.089051396844532320e+02,6.510000000000000000e+02,1.058937086077196277e+01,1.027985914990765437e+01
2.350000000000000000e+01,1.043225434178536482e+01,1.011281050389793101e+01,1.066470583784190573e+01,1.546957402481675681e-01,1.088558614237505253e+02,6.510000000000000000e+02,1.058695008203353183e+01,1.027755860153719780e+01
2.400000000000000000e+01,1.042989897515582776e+01,1.011056789930249700e+01,1.066229614895705424e+01,1.546357793749024434e-01,1.088067048562194827e+02,6.510000000000000000e+02,1.058453475453073089e+01,1.027526319578092640e+01
2.450000000000000000e+01,1.042754894667666576e+01,1.010833048983480253e+01,1.065989200141716786e+01,1.545759765248766182e-01,1.087576707678562684e+02,6.510000000000000000e+02,1.058212492320154219e+01,1.027297297015179112e+01
2.500000000000000000e+01,1.042520429531443149e+01,1.010609830578768431e+01,1.065749343894065504e+01,1.545163352564578596e-01,1.087087598969035582e+02,6.510000000000000000e+02,1.057972063057088974e+01,1.027068796005797324e+01
2.550000000000000000e+01,1.042286505786491624e+01,1.010387137559489901e+01,1.065510050286967214e+01,1.544568589775716094e-01,1.086599729357466231e+02,6.510000000000000000e+02,1.057732191684248768e+01,1.026840819888734480e+01
2.600000000000000000e+01,1.042053123543296778e+01,1.010164972591179300e+01,1.065271323225466382e+01,1.543975283490049977e-01,1.086113098253944003e+02,6.510000000000000000e+02,1.057492876378197266e+01,1.026613370708396111e+01
2.650000000000000000e+01,1.041820289054905224e+01,1.009943338167989602e+01,1.065033166394518283e+01,1.543383665550269457e-01,1.085627718000355060e+02,6.510000000000000000e+02,1.057254125710407955e+01,1.026386452399402671e+01
2.700000000000000000e+01,1.041588005783113857e+01,1.009722236619526292e+01,1.064795583267693857e+01,1.542793791781799928e-01,1.085143595059639949e+02,6.510000000000000000e+02,1.057015943700931793e+01,1.026160067865295922e+01
2.750000000000000000e+01,1.041356275376384843e+01,1.009501670117210281e+01,1.064558577114379823e+01,1.542205710983552691e-01,1.084660732111275934e+02,6.510000000000000000e+02,1.056778332486220329e+01,1.025934218266549358e+01
2.800000000000000000e+01,1.041125099050219660e+01,1.009281640680168124e+01,1.064322151007743500e+01,1.541619474726756700e-01,1.084179130932815269e+02,6.510000000000000000e+02,1.056541293797487135e+01,1.025708904302952185e+01
2.850000000000000000e+01,1.040894478351643215e+01,1.009062150181813955e+01,1.064086307831861333e+01,1.541035676747185279e-01,1.083698794158640482e+02,6.510000000000000000e+02,1.056304835119115104e+01,1.025484121584171504e+01
2.900000000000000000e+01,1.040664413760283935e+01,1.008843200355208580e+01,1.063851050288801225e+01,1.540454691186035063e-01,1.083219722132594995e+02,6.510000000000000000e+02,1.056068960672144286e+01,1.025259866848423407e+01
2.950000000000000000e+01,1.040434913143274542e+01,1.008624792799188796e+01,1.063616380906074355e+01,1.539875576198814489e-01,1.082741930166470752e+02,6.510000000000000000e+02,1.055833668905262712e+01,1.025036157381286372e+01
3.000000000000000000e+01,1.040205978561391831e+01,1.008406928982556039e+01,1.063382302042639083e+01,1.539298354315540851e-01,1.082265421777222514e+02,6.510000000000000000e+02,1.055598962104547311e+01,1.024812995018236350e+01
3.050000000000000000e+01,1.039977609305205064e+01,1.008189610249287682e+01,1.063148815894776256e+01,1.538722946998807850e-01,1.081790194686931699e+02,6.510000000000000000e+02,1.055364838775193093e+01,1.024590379835217036e+01
3.100000000000000000e+01,1.039749809195686048e+01,1.007972837825064438e+01,1.062915924503701248e+01,1.538149452816759133e-01,1.081316256096385615e+02,6.510000000000000000e+02,1.055131303723853620e+01,1.024368314667518476e+01
3.150000000000000000e+01,1.039522580447481914e+01,1.007756612820382713e+01,1.062683629760207715e+01,1.537577913252771711e-01,1.080843609844123705e+02,6.510000000000000000e+02,1.054898359580009526e+01,1.024146801314954125e+01
3.200000000000000000e+01,1.039295920750446101e+01,1.007540936235844065e+01,1.062451933410194016e+01,1.537008726183800578e-01,1.080372250470954043e+02,6.510000000000000000e+02,1.054666008012284095e+01,1.023925833488608106e+01
3.250000000000000000e+01,1.039069833538595411e+01,1.007325808966107239e+01,1.062220837061016532e+01,1.536441704338036285e-01,1.079902184281007038e+02,6.510000000000000000e+02,1.054434250581975618e+01,1.023705416495215026e+01
3.300000000000000000e+01,1.038844314743236907e+01,1.007111231804728568e+01,1.061990342186324909e+01,1.535878006868905132e-01,1.079433402399543809e+02,6.510000000000000000e+02,1.054203094811925823e+01,1.023485534674547992e+01
3.350000000000000000e+01,1.038619367429319773e+01,1.006897205447939037e+01,1.061760450131581024e+01,1.535317267402027952e-01,1.078965910310438687e+02,6.510000000000000000e+02,1.053972540103340094e+01,1.023266194755299630e+01
3.400000000000000000e+01,1.038394997399526076e+01,1.006683730497782747e+01,1.061531162118905058e+01,1.534758562316007047e-01,1.078499719008822098e+02,6.510000000000000000e+02,1.053742583022686219e+01,1.023047411776366111e+01
3.450000000000000000e+01,1.038171203981652546e+01,1.006470807466969752e+01,1.061302479250591446e+01,1.534202040043199100e-01,1.078034826366681216e+02,6.510000000000000000e+02,1.053513224382084523e+01,1.022829183581220391e+01
3.500000000000000000e+01,1.037947989223748024e+01,1.006258436783072341e+01,1.061074402515488302e+01,1.533647644385928432e-01,1.077571235843334705e+02,6.510000000000000000e+02,1.053284465667607250e+01,1.022611512779888621e+01
3.550000000000000000e+01,1.037725354657873744e+01,1.006046618789159730e+01,1.060846932791905672e+01,1.533095315470445197e-01,1.077108949824441311e+02,6.510000000000000000e+02,1.053056307812578041e+01,1.022394401503169270e+01
3.600000000000000000e+01,1.037503300907255621e+01,1.005835353750956962e+01,1.060620070852816355e+01,1.532545064951740532e-01,1.076647968831062201e+02,6.510000000000000000e+02,1.052828751556772957e+01,1.022177850257738108e+01
3.650000000000000000e+01,1.037281824571007682e+01,1.005624641857234813e+01,1.060393817369341285e+01,1.531997443923481805e-01,1.076188285202177610e+02,6.510000000000000000e+02,1.052601799010242445e+01,1.021961850131772742e+01
3.700000000000000000e+01,1.037060928288181572e+01,1.005414483223878364e+01,1.060168172915088469e+01,1.531452161062267225e-01,1.075729903554106954e+02,6.510000000000000000e+02,1.052375449898804227e+01,1.021746406677558916e+01
3.750000000000000000e+01,1.036840610092952275e+01,1.005204877896744620e+01,1.059943137969513671e+01,1.530909256160771503e-01,1.075272819052985369e+02,6.510000000000000000e+02,1.052149702654559960e+01,1.021531517531344591e+01
3.800000000000000000e+01,1.036620874172968065e+01,1.004995825855313463e+01,1.059718712921986139e+01,1.530368478162544565e-01,1.074817039539023966e+02,6.510000000000000000e+02,1.051924558954593536e+01,1.021317189391342595e+01
3.850000000000000000e+01,1.036401720909362822e+01,1.004787327013737475e+01,1.059494898075491598e+01,1.529829823277536471e-01,1.074362565032707550e+02,6.510000000000000000e+02,1.051700019142138132e+01,1.021103422676587336e+01
3.900000000000000000e+01,1.036183150426811572e+01,1.004579381225694590e+01,1.059271693649899859e+01,1.529293299181493371e-01,1.073909395027924347e+02,6.510000000000000000e+02,1.051476083418626573e+01,1.020890217434996572e+01
3.950000000000000000e+01,1.035965162777863213e+01,1.004371988285083717e+01,1.059049099784605374e+01,1.528758912967663475e-01,1.073457528870762445e+02,6.510000000000000000e+02,1.051252751907539817e+01,1.020677573648186609e+01
4.000000000000000000e+01,1.035747757946008996e+01,1.004165147928476820e+01,1.058827116542273927e+01,1.528226671151352856e-01,1.073006965766026326e+02,6.510000000000000000e+02,1.051030024657522510e+01,1.020465491234495481e+01
4.050000000000000000e+01,1.035530935848500000e+01,1.003958859839240958e+01,1.058605743911423502e+01,1.527696579706860625e-01,1.072557704783235124e+02,6.510000000000000000e+02,1.050807901645568698e+01,1.020253970051431480e+01
4.100000000000000000e+01,1.035314696338788210e+01,1.003753123647895329e+01,1.058384981809736125e+01,1.527168644071566772e-01,1.072109744861820815e+02,6.510000000000000000e+02,1.050586382779503936e+01,1.020043009898072484e+01
4.150000000000000000e+01,1.035099039209288563e+01,1.003547938936164741e+01,1.058164830086619901e+01,1.526642869177873285e-01,1.071663084816993461e+02,6.510000000000000000e+02,1.050365467901067440e+01,1.019832610517509863e+01
4.200000000000000000e+01,1.034883964193718242e+01,1.003343305237350691e+01,1.057945288526086181e+01,1.526119259452830834e-01,1.071217723344712454e+02,6.510000000000000000e+02,1.050145156788246581e+01,1.019622771599189903e+01
4.250000000000000000e+01,1.034669470969612703e+01,1.003139222039643741e+01,1.057726356849126681e+01,1.525597818857002963e-01,1.070773659027028515e+02,6.510000000000000000e+02,1.049925449158182822e+01,1.019413492781042763e+01
4.300000000000000000e+01,1.034455559160506866e+01,1.002935688786905999e+01,1.057508034716559742e+01,1.525078550881901474e-01,1.070330890336713026e+02,6.510000000000000000e+02,1.049706344669325908e+01,1.019204773651688001e+01
4.350000000000000000e+01,1.034242228338164793e+01,1.002732704881081993e+01,1.057290321732109817e+01,1.524561458569049233e-01,1.069889415641987824e+02,6.510000000000000000e+02,1.049487842923855219e+01,1.018996613752474190e+01
4.400000000000000000e+01,1.034029478024679882e+01,1.002530269684178243e+01,1.057073217442461655e+01,1.524046544547867643e-01,1.069449233210986563e+02,6.510000000000000000e+02,1.049269943470158495e+01,1.018789012579201270e+01
4.450000000000000000e+01,1.033817307694550536e+01,1.002328382519834449e+01,1.056856721342376026e+01,1.523533811011600070e-01,1.069010341216138471e+02,6.510000000000000000e+02,1.049052645804666462e+01,1.018581969584434432e+01
4.500000000000000000e+01,1.033605716776568251e+01,1.002127042674947077e+01,1.056640832874680491e+01,1.523023259765519111e-01,1.068572737738182212e+02,6.510000000000000000e+02,1.048835949374223375e+01,1.018375484178913126e+01
4.550000000000000000e+01,1.033394704655779073e+01,1.001926249401278213e+01,1.056425551433178356e+01,1.522514892221120408e-01,1.068136420770308348e+02,6.510000000000000000e+02,1.048619853577990391e+01,1.018169555733567933e+01
4.600000000000000000e+01,1.033184270675342731e+01,1.001726001916994413e+01,1.056210876364813345e+01,1.522008709435333229e-01,1.067701388222099581e+02,6.510000000000000000e+02,1.048404357769696027e+01,1.017964183580989435e+01
4.650000000000000000e+01,1.032974414138183050e+01,1.001526299408294562e+01,1.055996806970615332e+01,1.521504712078560195e-01,1.067267637923010142e+02,6.510000000000000000e+02,1.048189461258968613e+01,1.017759367017397487e+01
4.700000000000000000e+01,1.032765133070354580e+01,1.001327141030478352e+01,1.055783342509250922e+01,1.521002928819109590e-01,1.066835165076774956e+02,6.510000000000000000e+02,1.047975162358545731e+01,1.017555103782163606e+01
4.750000000000000000e+01,1.032556426067961119e+01,1.001128525909582478e+01,1.055570482197113336e+01,1.520503368694337554e-01,1.066403966063661954e+02,6.510000000000000000e+02,1.047761459754904401e+01,1.017351392381017838e+01
4.800000000000000000e+01,1.032348293109462212e+01,1.000930453143669752e+01,1.055358225211225154e+01,1.520005992266984518e-01,1.065974040107672778e+02,6.510000000000000000e+02,1.047548353032131985e+01,1.017148233186792261e+01
4.850000000000000000e+01,1.032140733671271526e+01,1.000732921804041986e+01,1.055146570690653540e+01,1.519510811503436143e-01,1.065545385414098121e+02,6.510000000000000000e+02,1.047335841786305899e+01,1.016945625556237154e+01
4.900000000000000000e+01,1.031933745878079911e+01,1.000535930936381135e+01,1.054935517737436079e+01,1.519017839674081660e-01,1.065117997401690388e+02,6.510000000000000000e+02,1.047123924274820617e+01,1.016743567481339028e+01
4.950000000000000000e+01,1.031727330617761673e+01,1.000339479562236100e+01,1.054725065418762675e+01,1.518527050213275276e-01,1.064691877183875164e+02,6.510000000000000000e+02,1.046912601119894326e+01,1.016542060115629020e+01
5.000000000000000000e+01,1.031521486955570133e+01,1.000143566679501106e+01,1.054515212768739119e+01,1.518038441626099466e-01,1.064267022122055835e+02,6.510000000000000000e+02,1.046701871371831061e+01,1.016341102539309205e+01
5.050000000000000000e+01,1.031316213928402625e+01,9.999481912642806947e+00,1.054305958789049669e+01,1.517552012141674400e-01,1.063843429522570290e+02,6.510000000000000000e+02,1.046491734049819300e+01,1.016140693806985951e+01
5.100000000000000000e+01,1.031111510546021748e+01,9.997533522713153431e+00,1.054097302450592188e+01,1.517067759752190881e-01,1.063421096639266494e+02,6.510000000000000000e+02,1.046282188143543479e+01,1.015940832948499839e+01
5.150000000000000000e+01,1.030907375792223313e+01,9.995590486351135340e+00,1.053889242695089301e+01,1.516585682181102734e-01,1.063000020675948178e+02,6.510000000000000000e+02,1.046073232614034509e+01,1.015741518970412294e+01
5.200000000000000000e+01,1.030703808626015849e+01,9.993652792710967958e+00,1.053681778436101091e+01,1.516105776924492887e-01,1.062580198788857189e+02,6.510000000000000000e+02,1.045864866395260862e+01,1.015542750856771015e+01
5.250000000000000000e+01,1.030500807982719103e+01,9.991720430764372551e+00,1.053474908560325574e+01,1.515628041239875656e-01,1.062161628088976073e+02,6.510000000000000000e+02,1.045657088395117817e+01,1.015344527570320388e+01
5.300000000000000000e+01,1.030298372775004445e+01,9.989793389305875237e+00,1.053268631928759191e+01,1.515152472171045761e-01,1.061744305644214421e+02,6.510000000000000000e+02,1.045449897496714797e+01,1.015146848053293915e+01
5.350000000000000000e+01,1.030096501893920546e+01,9.987871656966877509e+00,1.053062947377851089e+01,1.514679066535185303e-01,1.061328228481551719e+02,6.510000000000000000e+02,1.045243292559272419e+01,1.014949711228568674e+01
5.400000000000000000e+01,1.029895194209894171e+01,9.985955222219326188e+00,1.052857853720422376e+01,1.514207820962651108e-01,1.060913393589142402e+02,6.510000000000000000e+02,1.045037272419520669e+01,1.014753116000267852e+01
5.450000000000000000e+01,1.029694448573670940e+01,9.984044073387899232e+00,1.052653349747069278e+01,1.513738731873810195e-01,1.060499797918273543e+02,6.510000000000000000e+02,1.044831835892408911e+01,1.014557061254932790e+01
5.500000000000000000e+01,1.029494263817212030e+01,9.982138198650986283e+00,1.052449434226943126e+01,1.513271795501118511e-01,1.060087438385249214e+02,6.510000000000000000e+02,1.044626981772223218e+01,1.014361545862200842e+01
5.550000000000000000e+01,1.029294638754593016e+01,9.980237586054727217e+00,1.052246105908749918e+01,1.512807007893469113e-01,1.059676311873261341e+02,6.510000000000000000e+02,1.044422708833527658e+01,1.014166568675658375e+01
5.600000000000000000e+01,1.029095572182825435e+01,9.978342223517774556e+00,1.052043363521701558e+01,1.512344364928583373e-01,1.059266415234110070e+02,6.510000000000000000e+02,1.044219015832111275e+01,1.013972128533539596e+01
5.650000000000000000e+01,1.028897062882675506e+01,9.976452098836052329e+00,1.051841205776422328e+01,1.511883862311083626e-01,1.058857745289907939e+02,6.510000000000000000e+02,1.044015901505786381e+01,1.013778224259564631e+01
5.700000000000000000e+01,1.028699109619475749e+01,9.974567199691520614e+00,1.051639631365981842e+01,1.511425495590655310e-01,1.058450298834774372e+02,6.510000000000000000e+02,1.043813364575382252e+01,1.013584854663569246e+01
5.750000000000000000e+01,1.028501710153842374e+01,9.972687513658367919e+00,1.051438638966472006e+01,1.510969253158543912e-01,1.058044070597777448e+02,6.510000000000000000e+02,1.043611402685427869e+01,1.013392017622256880e+01
5.800000000000000000e+01,1.028304861668067360e+01,9.970813028205585127e+00,1.051238227237769429e+01,1.510515119277905383e-01,1.057639054122739850e+02,6.510000000000000000e+02,1.043410012860846514e+01,1.013199710475288207e+01
5.850000000000000000e+01,1.028108564491982868e+01,9.968943730705474238e+00,1.051038394824591471e+01,1.510063149741887045e-01,1.057235249453386245e+02,6.510000000000000000e+02,1.043209195989401650e+01,1.013007932994563909e+01
5.900000000000000000e+01,1.027912817769482068e+01,9.967079608439187055e+00,1.050839140357139811e+01,1.509613320084867150e-01,1.056832654172414436e+02,6.510000000000000000e+02,1.043008950970330773e+01,1.012816684568633363e+01
5.950000000000000000e+01,1.027717620722393121e+01,9.965220648598787534e+00,1.050640462451751311e+01,1.509165601676326074e-01,1.056431266024625160e+02,6.510000000000000000e+02,1.042809276739156488e+01,1.012625964705629933e+01
6.000000000000000000e+01,1.027522972037959015e+01,9.963366838298190586e+00,1.050442359711879270e+01,1.508719989207863155e-01,1.056031081666303919e+02,6.510000000000000000e+02,1.042610171930037666e+01,1.012435772145880364e+01
6.050000000000000000e+01,1.027328870392634030e+01,9.961518164572332523e+00,1.050244830728437506e+01,1.508276477262233128e-01,1.055632097735391710e+02,6.510000000000000000e+02,1.042411635165256456e+01,1.012246105620011782e+01
6.100000000000000000e+01,1.027135314452665504e+01,9.959674614385198410e+00,1.050047874080668642e+01,1.507835060294276108e-01,1.055234310852681148e+02,6.510000000000000000e+02,1.042213665055608196e+01,1.012056963849722635e+01
6.150000000000000000e+01,1.026942302874637214e+01,9.957836174630095627e+00,1.049851488336313565e+01,1.507395732660729293e-01,1.054837717622947366e+02,6.510000000000000000e+02,1.042016260201244471e+01,1.011868345548029779e+01
6.200000000000000000e+01,1.026749834306030174e+01,9.956002832141559011e+00,1.049655672052650246e+01,1.506958488599439983e-01,1.054442314636096825e+02,6.510000000000000000e+02,1.041819419192024654e+01,1.011680249420035871e+01
6.250000000000000000e+01,1.026557903787461967e+01,9.954174573688344907e+00,1.049460423776947948e+01,1.506523579128435930e-01,1.054048091157955014e+02,6.510000000000000000e+02,1.041623139578746304e+01,1.011492667996177630e+01
6.300000000000000000e+01,1.026366513332760810e+01,9.952351385989793187e+00,1.049265742047052896e+01,1.506090756631922878e-01,1.053655050627569523e+02,6.510000000000000000e+02,1.041427420899080047e+01,1.011305605766441573e+01
6.350000000000000000e+01,1.026175659506229287e+01,9.950533255710713121e+00,1.049071625391664320e+01,1.505660336170530356e-01,1.053263185467836536e+02,6.510000000000000000e+02,1.041232262867934644e+01,1.011119056144524109e+01
6.400000000000000000e+01,1.025985340857899430e+01,9.948720169470240293e+00,1.048878072331223876e+01,1.505232321269620310e-01,1.052872492089399543e+02,6.510000000000000000e+02,1.041037664070595525e+01,1.010933017645203158e+01
6.450000000000000000e+01,1.025795558127079943e+01,9.946912113838802583e+00,1.048685081378208039e+01,1.504806333093071935e-01,1.052482971283258877e+02,6.510000000000000000e+02,1.040843621458010659e+01,1.010747494796149049e+01
6.500000000000000000e+01,1.025606307482158996e+01,9.945109075348572247e+00,1.048492651037584089e+01,1.504382779871895337e-01,1.052094614702026263e+02,6.510000000000000000e+02,1.040650135280877997e+01,1.010562479683439818e+01
6.550000000000000000e+01,1.025417584360885037e+01,9.943311040493940212e+00,1.048300779807602190e+01,1.503961673089202478e-01,1.051707412387924592e+02,6.510000000000000000e+02,1.040457201091776973e+01,1.010377967629992924e+01
6.600000000000000000e+01,1.025229392073702961e+01,9.941517995731953050e+00,1.048109466179514371e+01,1.503542493688179715e-01,1.051321370374847248e+02,6.510000000000000000e+02,1.040264817010584864e+01,1.010193967136821058e+01
6.650000000000000000e+01,1.025041730086184089e+01,9.939729927489286965e+00,1.047918708638513685e+01,1.503125306394355598e-01,1.050936486986749685e+02,6.510000000000000000e+02,1.040072983150127683e+01,1.010010477022240316e+01
6.700000000000000000e+01,1.024854596921383099e+01,9.937946822164258620e+00,1.047728505664281506e+01,1.502710097900721853e-01,1.050552758594723883e+02,6.510000000000000000e+02,1.039881697900390201e+01,1.009827495942375819e+01
6.750000000000000000e+01,1.024667991462751182e+01,9.936168666130329896e+00,1.047538855731015239e+01,1.502296897310561596e-01,1.050170182325075530e+02,6.510000000000000000e+02,1.039690960435856759e+01,1.009645022489645605e+01
6.800000000000000000e+01,1.024481911739626838e+01,9.934395445736523556e+00,1.047349757307877205e+01,1.501885634192218488e-01,1.049788753527499949e+02,6.510000000000000000e+02,1.039500768081549076e+01,1.009463055397704601e+01
6.850000000000000000e+01,1.024296356887010973e+01,9.932627147308140891e+00,1.047161208859473547e+01,1.501476368319198118e-01,1.049408469860465090e+02,6.510000000000000000e+02,1.039311120570202895e+01,1.009281593203819050e+01
6.900000000000000000e+01,1.024111325469736045e+01,9.930863757154275717e+00,1.046973208846210390e+01,1.501069092888836776e-01,1.049029327797542379e+02,6.510000000000000000e+02,1.039122016398624559e+01,1.009100634540847707e+01
6.950000000000000000e+01,1.023926816049348609e+01,9.929105261566373741e+00,1.046785755724501499e+01,1.500663801033440825e-01,1.048651323809330052e+02,6.510000000000000000e+02,1.038933454059683115e+01,1.008920178039014104e+01
7.000000000000000000e+01,1.023742826726370403e+01,9.927351646822646813e+00,1.046598847947093525e+01,1.500260433590473730e-01,1.048274453410559062e+02,6.510000000000000000e+02,1.038745431062275060e+01,1.008740222390465746e+01
7.050000000000000000e+01,1.023559355543433291e+01,9.925602899188376682e+00,1.046412483963429452e+01,1.499858925031447299e-01,1.047898711999988279e+02,6.510000000000000000e+02,1.038557944793747723e+01,1.008560766293118860e+01
7.100000000000000000e+01,1.023376401650655865e+01,9.923859004919766136e+00,1.046226662220092329e+01,1.499459443095464972e-01,1.047524097317593430e+02,6.510000000000000000e+02,1.038370996081610720e+01,1.008381807219701187e+01
7.150000000000000000e+01,1.023193959859083080e+01,9.922119950264058019e+00,1.046041381160931216e+01,1.499062600645169330e-01,1.047150598360176161e+02,6.510000000000000000e+02,1.038184585865534793e+01,1.008203333852631367e+01
7.200000000000000000e+01,1.023012032854561859e+01,9.920385721463452100e+00,1.045856639227365292e+01,1.498667704988243532e-01,1.046778219854220566e+02,6.510000000000000000e+02,1.037998709904444183e+01,1.008025355804679357e+01
7.250000000000000000e+01,1.022830619184700573e+01,9.918656304756554576e+00,1.045672434858523658e+01,1.498274749013410456e-01,1.046406958264111182e+02,6.510000000000000000e+02,1.037813366674834725e+01,1.007847871694566422e+01
7.300000000000000000e+01,1.022649717395596802e+01,9.916931686377493449e+00,1.045488766491683208e+01,1.497883725588587678e-01,1.046036810054832245e+02,6.510000000000000000e+02,1.037628554651482737e+01,1.007670880139710867e+01
7.350000000000000000e+01,1.022469326032122794e+01,9.915211852560320338e+00,1.045305632562626919e+01,1.497494627540678080e-01,1.045667771692534416e+02,6.510000000000000000e+02,1.037444272307529403e+01,1.007494379756716008e+01
7.400000000000000000e+01,1.022289443531179032e+01,9.913496789540431564e+00,1.045123031505535138e+01,1.497107441096113545e-01,1.045299839424306327e+02,6.510000000000000000e+02,1.037260517942140226e+01,1.007318369120218016e+01
7.450000000000000000e+01,1.022110067744480766e+01,9.911786483553466809e+00,1.044940961753293074e+01,1.496722116519237089e-01,1.044933008294034948e+02,6.510000000000000000e+02,1.037077288909673101e+01,1.007142846579288431e+01
7.500000000000000000e+01,1.021931197971526828e+01,9.910080920841625840e+00,1.044759421737899885e+01,1.496338690701328744e-01,1.044567276335248920e+02,6.510000000000000000e+02,1.036894584878540115e+01,1.006967811064513540e+01
7.550000000000000000e+01,1.021752832315743831e+01,9.908380087650838774e+00,1.044578409890588944e+01,1.495957118886223347e-01,1.044202639115398910e+02,6.510000000000000000e+02,1.036712403504606073e+01,1.006793261126881589e+01
7.600000000000000000e+01,1.021574969302030311e+01,9.906683970232585068e+00,1.044397924642084696e+01,1.495577435738671135e-01,1.043839093091073096e+02,6.510000000000000000e+02,1.036530743659416842e+01,1.006619194944643603e+01
7.650000000000000000e+01,1.021397606893093624e+01,9.904992554848666586e+00,1.044217964422656486e+01,1.495199699518606762e-01,1.043476633581082780e+02,6.510000000000000000e+02,1.036349603888279880e+01,1.006445609897907545e+01
7.700000000000000000e+01,1.021220740305784069e+01,9.903305827767045599e+00,1.044038527662484306e+01,1.494823732033649655e-01,1.043115250229678708e+02,6.510000000000000000e+02,1.036168977626120480e+01,1.006272502985447659e+01
7.750000000000000000e+01,1.021044370582838923e+01,9.901623775268571848e+00,1.043859612791824354e+01,1.494449546425561937e-01,1.042754944643586583e+02,6.510000000000000000e+02,1.035988866047094525e+01,1.006099875118583142e+01
7.800000000000000000e+01,1.020868498195101459e+01,9.899946383643113634e+00,1.043681218240952369e+01,1.494077220653677596e-01,1.042395717281249432e+02,6.510000000000000000e+02,1.035809270401638216e+01,1.005927725988564703e+01
7.850000000000000000e+01,1.020693121684902316e+01,9.898273639196169427e+00,1.043503342440435588e+01,1.493706747333564677e-01,1.042037564639573901e+02,6.510000000000000000e+02,1.035630189158237968e+01,1.005756054211566664e+01
7.900000000000000000e+01,1.020518239595169518e+01,9.896605528242867322e+00,1.043325983821373626e+01,1.493338119068294279e-01,1.041680483220210078e+02,6.510000000000000000e+02,1.035451620785852533e+01,1.005584858404486504e+01
7.950000000000000000e+01,1.020343850469627256e+01,9.894942037116985389e+00,1.043149140815688725e+01,1.492971328448515211e-01,1.041324469529941723e+02,6.510000000000000000e+02,1.035273563754112303e+01,1.005414137185142032e+01
8.000000000000000000e+01,1.020169952852854500e+01,9.893283152163338201e+00,1.042972811855921833e+01,1.492606368057761423e-01,1.040969520080791852e+02,6.510000000000000000e+02,1.035096016533432106e+01,1.005243889172276894e+01
8.050000000000000000e+01,1.019996545290466727e+01,9.891628859746525393e+00,1.042796995375605285e+01,1.492243230467883985e-01,1.040615631390374887e+02,6.510000000000000000e+02,1.034918977595145684e+01,1.005074112985787949e+01
8.100000000000000000e+01,1.019823626329199229e+01,9.889979146246947295e+00,1.042621689809487506e+01,1.491881908246685262e-01,1.040262799982053679e+02,6.510000000000000000e+02,1.034742445411666267e+01,1.004904807246732368e+01
8.150000000000000000e+01,1.019651194517039094e+01,9.888333998063767893e+00,1.042446893593384338e+01,1.491522393952189607e-01,1.039911022385190620e+02,6.510000000000000000e+02,1.034566418456560832e+01,1.004735970577517179e+01
8.200000000000000000e+01,1.019479248403355953e+01,9.886693401614838450e+00,1.042272605164382782e+01,1.491164680141447707e-01,1.039560295135401873e+02,6.510000000000000000e+02,1.034390895204770544e+01,1.004567601601941540e+01
8.250000000000000000e+01,1.019307786538928795e+01,9.885057343338290892e+00,1.042098822961254001e+01,1.490808759370043368e-01,1.039210614774591903e+02,6.510000000000000000e+02,1.034215874132629409e+01,1.004399698945228359e+01
8.300000000000000000e+01,1.019136804416812403e+01,9.883425809693362041e+00,1.041925545424386002e+01,1.490455212403434260e-01,1.038861971790930170e+02,6.510000000000000000e+02,1.034041356540846657e+01,1.004232252292778149e+01
8.350000000000000000e+01,1.018966303223632863e+01,9.881798787160802178e+00,1.041752770995570465e+01,1.490103525559284547e-01,1.038514367956925071e+02,6.510000000000000000e+02,1.033867338479225673e+01,1.004065267968040054e+01
8.400000000000000000e+01,1.018796281952447913e+01,9.880176262241642249e+00,1.041580498118604403e+01,1.489753607308030303e-01,1.038167800701180568e+02,6.510000000000000000e+02,1.033693818025528266e+01,1.003898745879367560e+01
8.450000000000000000e+01,1.018626739160837502e+01,9.878558221461293698e+00,1.041408725239224609e+01,1.489405450199322578e-01,1.037822266592949347e+02,6.510000000000000000e+02,1.033520793662830783e+01,1.003732684658844221e+01
8.500000000000000000e+01,1.018457670992371611e+01,9.876944651366276418e+00,1.041237450805159348e+01,1.489059030362002989e-01,1.037477757282796205e+02,6.510000000000000000e+02,1.033348261295991755e+01,1.003567080688751645e+01
8.550000000000000000e+01,1.018289078290846206e+01,9.875335538529762758e+00,1.041066673266083953e+01,1.488714355903045794e-01,1.037134274009768262e+02,6.510000000000000000e+02,1.033176221849876697e+01,1.003401934731815714e+01
8.600000000000000000e+01,1.018120959764557121e+01,9.873730869546765376e+00,1.040896391073975380e+01,1.488371420376989884e-01,1.036791813660402681e+02,6.510000000000000000e+02,1.033004673968327047e+01,1.003237245560787194e+01
8.650000000000000000e+01,1.017953313979213448e+01,9.872130631037920878e+00,1.040726602683119495e+01,1.488030216359887137e-01,1.036450372833742790e+02,6.510000000000000000e+02,1.032833616142812261e+01,1.003073011815614457e+01
8.700000000000000000e+01,1.017786139502764087e+01,9.870534809650411745e+00,1.040557306550174665e+01,1.487690736421326543e-01,1.036109948136663377e+02,6.510000000000000000e+02,1.032663046866977474e+01,1.002909232138550877e+01
8.750000000000000000e+01,1.017619433130853857e+01,9.868943392056293007e+00,1.040388501134263954e+01,1.487353065481574477e-01,1.035770532599700005e+02,6.510000000000000000e+02,1.032492963785669637e+01,1.002745902476038076e+01
8.800000000000000000e+01,1.017453194717813503e+01,9.867356364954092740e+00,1.040220184897069444e+01,1.487017129421881467e-01,1.035432125435804380e+02,6.510000000000000000e+02,1.032323366012032295e+01,1.002583023423594710e+01
8.850000000000000000e+01,1.017287423339937114e+01,9.865773715070801586e+00,1.040052356302879488e+01,1.486682894765444241e-01,1.035094724288567107e+02,6.510000000000000000e+02,1.032154252287591589e+01,1.002420594392282638e+01
8.900000000000000000e+01,1.017122117574798601e+01,9.864195429159988038e+00,1.039885013818735437e+01,1.486350354116267869e-01,1.034758325797360499e+02,6.510000000000000000e+02,1.031985621115961216e+01,1.002258614033635986e+01
8.950000000000000000e+01,1.016957276002515975e+01,9.862621494003056100e+00,1.039718155914322573e+01,1.486019500090442202e-01,1.034422926609922513e+02,6.510000000000000000e+02,1.031817471003420472e+01,1.002097081001611478e+01
9.000000000000000000e+01,1.016792897205848689e+01,9.861051896409705364e+00,1.039551781062196412e+01,1.485690325320908334e-01,1.034088523382538938e+02,6.510000000000000000e+02,1.031649800459057786e+01,1.001935993952639770e+01
9.050000000000000000e+01,1.016628979770245422e+01,9.859486623218307599e+00,1.039385887737821257e+01,1.485362822440627895e-01,1.033755112780118992e+02,6.510000000000000000e+02,1.031482607994651879e+01,1.001775351545839143e+01
9.100000000000000000e+01,1.016465522283874989e+01,9.857925661296460973e+00,1.039220474419557938e+01,1.485036984104276536e-01,1.033422691476246342e+02,6.510000000000000000e+02,1.031315892124917610e+01,1.001615152442832191e+01
9.150000000000000000e+01,1.016302523337709829e+01,9.856368997540897681e+00,1.039055539588925292e+01,1.484712802968486955e-01,1.033091256153326327e+02,6.510000000000000000e+02,1.031149651367394782e+01,1.001455395308025054e+01
9.200000000000000000e+01,1.016139981525534175e+01,9.854816618877555001e+00,1.038891081730348631e+01,1.484390271710632758e-01,1.032760803502587947e+02,6.510000000000000000e+02,1.030983884242640514e+01,1.001296078808428014e+01
9.250000000000000000e+01,1.015977895341395154e+01,9.853268512262944867e+00,1.038727099331419801e+01,1.484069374384357487e-01,1.032431330013129411e+02,6.510000000000000000e+02,1.030818589085238735e+01,1.001137201597551574e+01
9.300000000000000000e+01,1.015816260800914606e+01,9.851724664683747079e+00,1.038563590882931109e+01,1.483749910876238365e-01,1.032102827087354484e+02,6.510000000000000000e+02,1.030653759909677092e+01,1.000978761692152297e+01
9.350000000000000000e+01,1.015655078214314955e+01,9.850185063156969179e+00,1.038400554878906945e+01,1.483432028496193822e-01,1.031775294960843041e+02,6.510000000000000000e+02,1.030489398499276987e+01,1.000820757929352922e+01
9.400000000000000000e+01,1.015494345720948743e+01,9.848649694731141935e+00,1.038237989816589923e+01,1.483115680194788677e-01,1.031448729403301456e+02,6.510000000000000000e+02,1.030325502522896564e+01,1.000663188919000746e+01
9.450000000000000000e+01,1.015334062051511843e+01,9.847118546485440049e+00,1.038075894196702009e+01,1.482800886981345267e-01,1.031123127409066598e+02,6.510000000000000000e+02,1.030162070921325146e+01,1.000506053181698363e+01
9.500000000000000000e+01,1.015174226234316279e+01,9.845591605531357260e+00,1.037914266523125839e+01,1.482487792066910504e-01,1.030798486615805274e+02,6.510000000000000000e+02,1.029999104154985368e+01,1.000349348313647013e+01
9.550000000000000000e+01,1.015014837817733806e+01,9.844068859010041805e+00,1.037753105303315593e+01,1.482176296931689841e-01,1.030474805647679091e+02,6.510000000000000000e+02,1.029836600787050749e+01,1.000193074848417041e+01
9.600000000000000000e+01,1.014855895419637655e+01,9.842550294097089036e+00,1.037592409047962327e+01,1.481866394360235595e-01,1.030152081269068134e+02,6.510000000000000000e+02,1.029674559363239972e+01,1.000037231476035338e+01
9.650000000000000000e+01,1.014697397661078604e+01,9.841035897997969073e+00,1.037432176271454942e+01,1.481558077162793974e-01,1.029830310253765759e+02,6.510000000000000000e+02,1.029512978432706660e+01,9.998818168894505476e+00
9.700000000000000000e+01,1.014539343166319085e+01,9.839525657950908055e+00,1.037272405491607685e+01,1.481251338156086839e-01,1.029509489385025205e+02,6.510000000000000000e+02,1.029351856547880040e+01,9.997268297847581309e+00
9.750000000000000000e+01,1.014381730562855921e+01,9.838019561225285869e+00,1.037113095229742932e+01,1.480946170190920452e-01,1.029189615455594833e+02,6.510000000000000000e+02,1.029191192264765142e+01,9.995722688609468776e+00
9.800000000000000000e+01,1.014224558481477345e+01,9.836517595125975788e+00,1.036954244010815351e+01,1.480642566116565084e-01,1.028870685267807090e+02,6.510000000000000000e+02,1.029030984142642957e+01,9.994181328203117332e+00
9.850000000000000000e+01,1.014067825556266911e+01,9.835019746988137967e+00,1.036795850363452232e+01,1.480340518816568307e-01,1.028552695633580356e+02,6.510000000000000000e+02,1.028871230744432630e+01,9.992644203681013693e+00
9.900000000000000000e+01,1.013911530424651097e+01,9.833526004181891267e+00,1.036637912819874963e+01,1.480040021186010135e-01,1.028235643374489428e+02,6.510000000000000000e+02,1.028711930636511340e+01,9.991111302127910321e+00
9.950000000000000000e+01,1.013755671727424890e+01,9.832036354109229492e+00,1.036480429916100476e+01,1.479741066138038075e-01,1.027919525321804031e+02,6.510000000000000000e+02,1.028553082388805251e+01,9.989582610660445283e+00
1.000000000000000000e+02,1.013600248108723356e+01,9.830550784205977166e+00,1.036323400191668576e+01,1.479443646605130835e-01,1.027604338316413504e+02,6.510000000000000000e+02,1.028394684574774587e+01,9.988058116426721256e+00
1.005000000000000000e+02,1.013445258216127698e+01,9.829069281941144709e+00,1.036166822190027403e+01,1.479147755544469589e-01,1.027290079209026885e+02,6.510000000000000000e+02,1.028236735771572441e+01,9.986537806606829548e+00
1.010000000000000000e+02,1.013290699534078954e+01,9.827591834818317551e+00,1.036010694458445691e+01,1.478853422318640864e-01,1.026976742506733586e+02,6.510000000000000000e+02,1.028079233757265420e+01,9.985021653108926643e+00
1.015000000000000000e+02,1.013136570718652862e+01,9.826118430372360990e+00,1.035855015547807767e+01,1.478560639882809946e-01,1.026664325084133225e+02,6.510000000000000000e+02,1.027922177117480906e+01,9.983509643198248185e+00
1.020000000000000000e+02,1.012982871598372192e+01,9.824649056173450745e+00,1.035699784012887115e+01,1.478269364731534530e-01,1.026352826183154718e+02,6.510000000000000000e+02,1.027765565245687718e+01,9.982001779510568440e+00
1.025000000000000000e+02,1.012829600834603205e+01,9.823183699825724702e+00,1.035544998412296458e+01,1.477979589909109437e-01,1.026042242693600457e+02,6.510000000000000000e+02,1.027609396733694247e+01,9.980498049355119861e+00
1.030000000000000000e+02,1.012676757092194535e+01,9.821722348966655858e+00,1.035390657308563078e+01,1.477691308460354347e-01,1.025732571515073346e+02,6.510000000000000000e+02,1.027453670176798006e+01,9.978998440075908860e+00
1.035000000000000000e+02,1.012524339039504540e+01,9.820264991269340271e+00,1.035236759267988482e+01,1.477404513472956593e-01,1.025423809557028676e+02,6.510000000000000000e+02,1.027298384174234158e+01,9.977502939047749209e+00
1.040000000000000000e+02,1.012372344334999141e+01,9.818811614438503810e+00,1.035083302860811827e+01,1.477119184546185071e-01,1.025115951682877551e+02,6.510000000000000000e+02,1.027143536180460970e+01,9.976011524895373128e+00
1.045000000000000000e+02,1.012220772178741868e+01,9.817362206215433318e+00,1.034930286661225907e+01,1.476835320596353585e-01,1.024808995886544523e+02,6.510000000000000000e+02,1.026989125384705304e+01,9.974524189727782542e+00
1.050000000000000000e+02,1.012069620291630834e+01,9.815916754374612196e+00,1.034777709247336830e+01,1.476552878697696969e-01,1.024502937157604947e+02,6.510000000000000000e+02,1.026835149078607934e+01,9.973040915046539112e+00
1.055000000000000000e+02,1.011918888814268058e+01,9.814475246724327917e+00,1.034625569201160289e+01,1.476271896051302157e-01,1.024197775410209772e+02,6.510000000000000000e+02,1.026681607774781035e+01,9.971561698537549034e+00
1.060000000000000000e+02,1.011768576432769784e+01,9.813037671108187254e+00,1.034473865108756030e+01,1.475992365851739596e-01,1.023893507603198998e+02,6.510000000000000000e+02,1.026528500091287199e+01,9.970086527742525462e+00
1.065000000000000000e+02,1.011618681836855416e+01,9.811604015404887136e+00,1.034322595560018421e+01,1.475714281293526164e-01,1.023590130705338339e+02,6.510000000000000000e+02,1.026375824649790580e+01,9.968615390239202512e+00
1.070000000000000000e+02,1.011469203719848942e+01,9.810174267526779346e+00,1.034171759148945569e+01,1.475437635617632415e-01,1.023287641695325192e+02,6.510000000000000000e+02,1.026223580076025321e+01,9.967148273636725619e+00
1.075000000000000000e+02,1.011320140778703092e+01,9.808748415421261413e+00,1.034021354473589938e+01,1.475162422071610302e-01,1.022986037561805119e+02,6.510000000000000000e+02,1.026071764999419322e+01,9.965685165579870386e+00
1.080000000000000000e+02,1.011171491713980508e+01,9.807326447071313069e+00,1.033871380135876983e+01,1.474888633929072046e-01,1.022685315303325950e+02,6.510000000000000000e+02,1.025920378053271165e+01,9.964226053746898515e+00
1.085000000000000000e+02,1.011023255229921070e+01,9.805908350492265058e+00,1.033721834741857037e+01,1.474616264495072770e-01,1.022385471928457292e+02,6.510000000000000000e+02,1.025769417874871792e+01,9.962770925849701698e+00
1.090000000000000000e+02,1.010875430034386646e+01,9.804494113735945149e+00,1.033572716901577060e+01,1.474345307082085277e-01,1.022086504455657519e+02,6.510000000000000000e+02,1.025618883105207502e+01,9.961319769635657906e+00
1.095000000000000000e+02,1.010728014838906752e+01,9.803083724888454142e+00,1.033424025229172116e+01,1.474075755039490065e-01,1.021788409913356901e+02,6.510000000000000000e+02,1.025468772389301719e+01,9.959872572885117847e+00
1.100000000000000000e+02,1.010581008358669131e+01,9.801677172070629496e+00,1.033275758342784378e+01,1.473807601736018824e-01,1.021491185339917962e+02,6.510000000000000000e+02,1.025319084376029366e+01,9.958429323413090728e+00
1.105000000000000000e+02,1.010434409312536275e+01,9.800274443438299343e+00,1.033127914864664554e+01,1.473540840565719101e-01,1.021194827783655512e+02,6.510000000000000000e+02,1.025169817718193599e+01,9.956990009068791281e+00
1.110000000000000000e+02,1.010288216423039920e+01,9.798875527181948542e+00,1.032980493421114510e+01,1.473275464933913592e-01,1.020899334302804817e+02,6.510000000000000000e+02,1.025020971072379083e+01,9.955554617737009337e+00
1.115000000000000000e+02,1.010142428416415861e+01,9.797480411527164534e+00,1.032833492642539497e+01,1.473011468293777548e-01,1.020604701965586116e+02,6.510000000000000000e+02,1.024872543099353628e+01,9.954123137334780935e+00
1.120000000000000000e+02,1.009997044022568957e+01,9.796089084734346031e+00,1.032686911163405874e+01,1.472748844097562793e-01,1.020310927850106140e+02,6.510000000000000000e+02,1.024724532463544513e+01,9.952695555815932238e+00
1.125000000000000000e+02,1.009852061975101911e+01,9.794701535098655043e+00,1.032540747622289956e+01,1.472487585833178181e-01,1.020018009044408416e+02,6.510000000000000000e+02,1.024576937833433732e+01,9.951271861167700905e+00
1.130000000000000000e+02,1.009707481011339958e+01,9.793317750950395251e+00,1.032395000661870732e+01,1.472227687016623432e-01,1.019725942646507235e+02,6.510000000000000000e+02,1.024429757881506120e+01,9.949852041411737957e+00
1.135000000000000000e+02,1.009563299872284503e+01,9.791937720654551924e+00,1.032249668928921515e+01,1.471969141183235297e-01,1.019434725764275811e+02,6.510000000000000000e+02,1.024282991284116839e+01,9.948436084604521668e+00
1.140000000000000000e+02,1.009419517302645453e+01,9.790561432611090353e+00,1.032104751074328419e+01,1.471711941882459795e-01,1.019144355515493743e+02,6.510000000000000000e+02,1.024136636721470062e+01,9.947023978838208436e+00
1.145000000000000000e+02,1.009276132050855779e+01,9.789188875254865252e+00,1.031960245753096928e+01,1.471456082703859469e-01,1.018854829027869187e+02,6.510000000000000000e+02,1.023990692877894482e+01,9.945615712238172534e+00
1.150000000000000000e+02,1.009133141093766284e+01,9.787820037055485756e+00,1.031816151624341416e+01,1.471201647133829615e-01,1.018566139882424437e+02,6.510000000000000000e+02,1.023845157565104635e+01,9.944211246224281098e+00
1.155000000000000000e+02,1.008990543808478257e+01,9.786454906517587204e+00,1.031672467351303268e+01,1.470948514657248185e-01,1.018278286448206131e+02,6.510000000000000000e+02,1.023700028955050811e+01,9.942810586619058810e+00
1.160000000000000000e+02,1.008848339111871617e+01,9.785093472180614427e+00,1.031529191601340045e+01,1.470696670197952638e-01,1.017991266198355049e+02,6.510000000000000000e+02,1.023555305813851035e+01,9.941413724098921989e+00
1.165000000000000000e+02,1.008706526776300905e+01,9.783735722618866149e+00,1.031386323045935782e+01,1.470446140351658326e-01,1.017705078346275513e+02,6.510000000000000000e+02,1.023410988179817416e+01,9.940020653727842159e+00
1.170000000000000000e+02,1.008565105568714593e+01,9.782381646441455914e+00,1.031243860360701525e+01,1.470196918833574229e-01,1.017419720068847226e+02,6.510000000000000000e+02,1.023267074757050388e+01,9.938631363803789753e+00
1.175000000000000000e+02,1.008424074259785819e+01,9.781031232292333399e+00,1.031101802225374797e+01,1.469948999369434517e-01,1.017135188552780818e+02,6.510000000000000000e+02,1.023123564253480211e+01,9.937245842660914263e+00
1.180000000000000000e+02,1.008283430743814080e+01,9.779684468850209811e+00,1.030960147323824927e+01,1.469702486790507856e-01,1.016851479252483443e+02,6.510000000000000000e+02,1.022980455611719108e+01,9.935864058759088735e+00
1.185000000000000000e+02,1.008143173581674112e+01,9.778341344828593407e+00,1.030818894344046477e+01,1.469457402295122617e-01,1.016568588945045519e+02,6.510000000000000000e+02,1.022837747604625314e+01,9.934485995587229112e+00
1.190000000000000000e+02,1.008003302658556777e+01,9.777001848975700682e+00,1.030678041978164750e+01,1.469213600443660950e-01,1.016286517030930696e+02,6.510000000000000000e+02,1.022695438662993439e+01,9.933111666541201146e+00
1.195000000000000000e+02,1.007863816759991238e+01,9.775665970074479461e+00,1.030537588922434722e+01,1.468971075062673326e-01,1.016005260735954465e+02,6.510000000000000000e+02,1.022553527510618032e+01,9.931741060093644435e+00
1.200000000000000000e+02,1.007724714675226352e+01,9.774333696942532512e+00,1.030397533877237315e+01,1.468729820013812137e-01,1.015724817295686080e+02,6.510000000000000000e+02,1.022412012875364340e+01,9.930374164750881860e+00
1.205000000000000000e+02,1.007585995197230133e+01,9.773005018432128210e+00,1.030257875547082946e+01,1.468489829180923134e-01,1.015445183955433492e+02,6.510000000000000000e+02,1.022270893489039345e+01,9.929010969054209212e+00
1.210000000000000000e+02,1.007447657122691176e+01,9.771679923430145465e+00,1.030118612640607623e+01,1.468251096460069516e-01,1.015166357970225306e+02,6.510000000000000000e+02,1.022130168087291935e+01,9.927651461580905945e+00
1.215000000000000000e+02,1.007309699252012258e+01,9.770358400858029313e+00,1.029979743870571340e+01,1.468013615789139914e-01,1.014888336604793579e+02,6.510000000000000000e+02,1.021989835409903691e+01,9.926295630941208259e+00
1.220000000000000000e+02,1.007172120105838253e+01,9.769040439671774934e+00,1.029841267953860040e+01,1.467777396048961236e-01,1.014611116566924238e+02,6.510000000000000000e+02,1.021849894066327913e+01,9.924943461453485938e+00
1.225000000000000000e+02,1.007034917256170736e+01,9.767726028861883236e+00,1.029703183611476192e+01,1.467542496277655928e-01,1.014334692670980616e+02,6.510000000000000000e+02,1.021710342218947254e+01,9.923594922933940410e+00
1.230000000000000000e+02,1.006898091038996590e+01,9.766415157453298690e+00,1.029565489568542347e+01,1.467308830194400671e-01,1.014059065258292094e+02,6.510000000000000000e+02,1.021571179340940638e+01,9.922250027370525416e+00
1.235000000000000000e+02,1.006761640269546199e+01,9.765107814505395112e+00,1.029428184554297054e+01,1.467076391830888227e-01,1.013784231632173913e+02,6.510000000000000000e+02,1.021432404187854992e+01,9.920908763512374051e+00
1.240000000000000000e+02,1.006625563766755604e+01,9.763803989111917048e+00,1.029291267302091128e+01,1.466845175243865762e-01,1.013510189105552257e+02,6.510000000000000000e+02,1.021294015519194431e+01,9.919571120143169551e+00
1.245000000000000000e+02,1.006489860353263310e+01,9.762503670400944245e+00,1.029154736549385518e+01,1.466615174516979203e-01,1.013236935000943788e+02,6.510000000000000000e+02,1.021156012098433052e+01,9.918237086080935683e+00
1.250000000000000000e+02,1.006354528112710156e+01,9.761206847534829478e+00,1.029018591037745445e+01,1.466386514397471086e-01,1.012964465193916084e+02,6.510000000000000000e+02,1.021018393256684753e+01,9.916906629687353814e+00
1.255000000000000000e+02,1.006219565040093933e+01,9.759913509710161250e+00,1.028882829512839159e+01,1.466159310227344026e-01,1.012692775381772492e+02,6.510000000000000000e+02,1.020881158142367262e+01,9.915579719378204260e+00
1.260000000000000000e+02,1.006084969928125794e+01,9.758623646157710496e+00,1.028747450724433499e+01,1.465933378801634601e-01,1.012421862782386484e+02,6.510000000000000000e+02,1.020744303716142198e+01,9.914256361401095674e+00
1.265000000000000000e+02,1.005950743244731704e+01,9.757337246142377296e+00,1.028612453426388562e+01,1.465708638493770921e-01,1.012151728015923311e+02,6.510000000000000000e+02,1.020607829629669361e+01,9.912936568597938702e+00
1.270000000000000000e+02,1.005816883830962460e+01,9.756054298963166005e+00,1.028477836376654331e+01,1.465485083512336750e-01,1.011882368452427556e+02,6.510000000000000000e+02,1.020471734666085872e+01,9.911620329958390485e+00
1.275000000000000000e+02,1.005683390531551602e+01,9.754774793953069789e+00,1.028343598337264986e+01,1.465262708093827138e-01,1.011613781471410505e+02,6.510000000000000000e+02,1.020336017612489954e+01,9.910307634506134278e+00
1.280000000000000000e+02,1.005550262194909372e+01,9.753498720479084838e+00,1.028209738074334290e+01,1.465041506493246770e-01,1.011345964461825702e+02,6.510000000000000000e+02,1.020200677259841804e+01,9.908998471299767630e+00
1.285000000000000000e+02,1.005417497673118277e+01,9.752226067942116217e+00,1.028076254358053632e+01,1.464821472994232709e-01,1.011078914822049200e+02,6.510000000000000000e+02,1.020065712403060587e+01,9.907692829431759662e+00
1.290000000000000000e+02,1.005285095821928998e+01,9.750956825776926351e+00,1.027943145962680127e+01,1.464602601904387291e-01,1.010812629959855684e+02,6.510000000000000000e+02,1.019931121840972921e+01,9.906390698028852526e+00
1.295000000000000000e+02,1.005153055500756309e+01,9.749690983452078186e+00,1.027810411666536439e+01,1.464384887551785641e-01,1.010547107292395310e+02,6.510000000000000000e+02,1.019796904376273972e+01,9.905092066252384697e+00
1.300000000000000000e+02,1.005021374930028877e+01,9.748428530469881892e+00,1.027678050252006159e+01,1.464168308461058499e-01,1.010282342949795975e+02,6.510000000000000000e+02,1.019663058014639567e+01,9.903796918454183640e+00
1.305000000000000000e+02,1.004890053294955798e+01,9.747169456366346907e+00,1.027546060505521019e+01,1.463952866864324243e-01,1.010018335010778969e+02,6.510000000000000000e+02,1.019529581963598908e+01,9.902505246263125116e+00
1.310000000000000000e+02,1.004759089793564542e+01,9.745913750711061141e+00,1.027414441217562135e+01,1.463738565243023204e-01,1.009755081581530192e+02,6.510000000000000000e+02,1.019396475445994632e+01,9.901217041411342734e+00
1.315000000000000000e+02,1.004628483299853592e+01,9.744661403107231834e+00,1.027283191182651123e+01,1.463525398020871782e-01,1.009492580116429679e+02,6.510000000000000000e+02,1.019263737280062365e+01,9.899932293196449962e+00
1.320000000000000000e+02,1.004498232691458881e+01,9.743412403191515025e+00,1.027152309199341929e+01,1.463313359650662837e-01,1.009230828079117543e+02,6.510000000000000000e+02,1.019131366287965612e+01,9.898650990949523276e+00
1.325000000000000000e+02,1.004368336849646859e+01,9.742166740634026212e+00,1.027021794070217275e+01,1.463102444610771269e-01,1.008969822942468397e+02,6.510000000000000000e+02,1.018999361295754547e+01,9.897373124035391712e+00
1.330000000000000000e+02,1.004238794659310585e+01,9.740924405138237319e+00,1.026891644601880493e+01,1.462892647395136470e-01,1.008709562188565059e+02,6.510000000000000000e+02,1.018867721133261739e+01,9.896098681853592538e+00
1.335000000000000000e+02,1.004109605008960848e+01,9.739685386440941173e+00,1.026761859604948768e+01,1.462683962540592686e-01,1.008450043308678659e+02,6.510000000000000000e+02,1.018736444634366833e+01,9.894827653835548631e+00
1.340000000000000000e+02,1.003980766790724743e+01,9.738449674312152027e+00,1.026632437894044791e+01,1.462476384586019473e-01,1.008191263803238655e+02,6.510000000000000000e+02,1.018605530636584788e+01,9.893560029448645210e+00
1.345000000000000000e+02,1.003852278900334483e+01,9.737217258555073585e+00,1.026503378287794632e+01,1.462269908111533123e-01,1.007933221181811660e+02,6.510000000000000000e+02,1.018474977981449747e+01,9.892295798192190404e+00
1.350000000000000000e+02,1.003724140237125440e+01,9.735988129006003078e+00,1.026374679608813878e+01,1.462064527705928818e-01,1.007675912963074580e+02,6.510000000000000000e+02,1.018344785514184814e+01,9.891034949600662429e+00
1.355000000000000000e+02,1.003596349309235691e+01,9.734762275534267317e+00,1.026246340683704439e+01,1.461860234959743710e-01,1.007419335881480862e+02,6.510000000000000000e+02,1.018214951658833023e+01,9.889777469596381820e+00
1.360000000000000000e+02,1.003468904890268298e+01,9.733539688042156968e+00,1.026118360343045488e+01,1.461657023498295904e-01,1.007163487207108403e+02,6.510000000000000000e+02,1.018085475125251271e+01,9.888523346552853255e+00
1.365000000000000000e+02,1.003341806421546245e+01,9.732320356464878586e+00,1.025990737421387067e+01,1.461454892073467127e-01,1.006908365553407947e+02,6.510000000000000000e+02,1.017956355342280794e+01,9.887272575008115183e+00
1.370000000000000000e+02,1.003215052816723407e+01,9.731104270770440934e+00,1.025863470757241203e+01,1.461253835385880606e-01,1.006653968475204266e+02,6.510000000000000000e+02,1.017827591170582302e+01,9.886025144628646899e+00
1.375000000000000000e+02,1.003088642993024493e+01,9.729891420959637216e+00,1.025736559193073738e+01,1.461053848148671785e-01,1.006400293536306521e+02,6.510000000000000000e+02,1.017699181474511150e+01,9.884781045115378362e+00
1.380000000000000000e+02,1.002962575871234741e+01,9.728681797065917181e+00,1.025610001575298114e+01,1.460854925098223345e-01,1.006147338309480830e+02,6.510000000000000000e+02,1.017571125122216991e+01,9.883540266202524904e+00
1.385000000000000000e+02,1.002836850375692990e+01,9.727475389155351593e+00,1.025483796754265242e+01,1.460657061000159851e-01,1.005895100376424978e+02,6.510000000000000000e+02,1.017443420985694402e+01,9.882302797656913995e+00
1.390000000000000000e+02,1.002711465434285820e+01,9.726272187326539864e+00,1.025357943584255871e+01,1.460460250642276192e-01,1.005643577327743685e+02,6.510000000000000000e+02,1.017316067940708635e+01,9.881068629278630056e+00
1.395000000000000000e+02,1.002586419978439203e+01,9.725072181710569197e+00,1.025232440923473476e+01,1.460264488835779639e-01,1.005392766762918768e+02,6.510000000000000000e+02,1.017189064866797032e+01,9.879837750900815507e+00
1.400000000000000000e+02,1.002461712943112992e+01,9.723875362470883132e+00,1.025107287634034670e+01,1.460069770411779044e-01,1.005142666290287110e+02,6.510000000000000000e+02,1.017062410647230841e+01,9.878610152389951438e+00
1.405000000000000000e+02,1.002337343266791514e+01,9.722681719803254907e+00,1.024982482581959431e+01,1.459876090228463541e-01,1.004893273527011957e+02,6.510000000000000000e+02,1.016936104169076138e+01,9.877385823645068896e+00
1.410000000000000000e+02,1.002213309891476811e+01,9.721491243935723503e+00,1.024858024637165599e+01,1.459683443168781347e-01,1.004644586099055346e+02,6.510000000000000000e+02,1.016810144323164522e+01,9.876164754597889228e+00
1.415000000000000000e+02,1.002089611762682786e+01,9.720303925128451539e+00,1.024733912673458214e+01,1.459491824130389193e-01,1.004396601641154518e+02,6.510000000000000000e+02,1.016684530003986708e+01,9.874946935213788635e+00
1.420000000000000000e+02,1.001966247829424006e+01,9.719119753673728823e+00,1.024610145568521169e+01,1.459301228046501475e-01,1.004149317796792644e+02,6.510000000000000000e+02,1.016559260109889173e+01,9.873732355489590162e+00
1.425000000000000000e+02,1.001843217044211620e+01,9.717938719895817812e+00,1.024486722203908151e+01,1.459111649865142968e-01,1.003902732218172673e+02,6.510000000000000000e+02,1.016434333542863122e+01,9.872521005455601184e+00
1.430000000000000000e+02,1.001720518363044121e+01,9.716760814150946501e+00,1.024363641465031805e+01,1.458923084555733829e-01,1.003656842566190761e+02,6.510000000000000000e+02,1.016309749208601509e+01,9.871312875174867330e+00
1.435000000000000000e+02,1.001598150745399174e+01,9.715586026827185862e+00,1.024240902241158402e+01,1.458735527118057707e-01,1.003411646510410833e+02,6.510000000000000000e+02,1.016185506016579687e+01,9.870107954742184830e+00
1.440000000000000000e+02,1.001476113154225622e+01,9.714414348344398320e+00,1.024118503425398785e+01,1.458548972570422042e-01,1.003167141729033744e+02,6.510000000000000000e+02,1.016061602879929815e+01,9.868906234285214296e+00
1.445000000000000000e+02,1.001354404141081922e+01,9.713245769154145393e+00,1.023996443914692556e+01,1.458363364625152314e-01,1.002923325063069342e+02,6.510000000000000000e+02,1.015938037787333492e+01,9.867707704948305292e+00
1.450000000000000000e+02,1.001233023060413174e+01,9.712080279739595312e+00,1.023874722609807897e+01,1.458178745919150865e-01,1.002680194992198892e+02,6.510000000000000000e+02,1.015814810519604627e+01,9.866512356012217211e+00
1.455000000000000000e+02,1.001111968915298078e+01,9.710917870615485725e+00,1.023753338415325231e+01,1.457995115222569527e-01,1.002437749281065891e+02,6.510000000000000000e+02,1.015691920067523846e+01,9.865320177630723109e+00
1.460000000000000000e+02,1.000991240682504824e+01,9.709758532327999347e+00,1.023632290239631715e+01,1.457812467642049248e-01,1.002195985642181597e+02,6.510000000000000000e+02,1.015569365358925324e+01,9.864131160060843229e+00
1.465000000000000000e+02,1.000870837342230324e+01,9.708602255454710672e+00,1.023511576994909333e+01,1.457630798318460819e-01,1.001954901796557920e+02,6.510000000000000000e+02,1.015447145325414979e+01,9.862945293590458462e+00
1.470000000000000000e+02,1.000750757878097197e+01,9.707449030604498930e+00,1.023391197597127977e+01,1.457450102401963987e-01,1.001714495473684963e+02,6.510000000000000000e+02,1.015325258902116801e+01,9.861762568540775931e+00
1.475000000000000000e+02,1.000631001277140619e+01,9.706298848417478808e+00,1.023271150966033538e+01,1.457270375076448188e-01,1.001474764411500473e+02,6.510000000000000000e+02,1.015203705027905201e+01,9.860582975263760375e+00
1.480000000000000000e+02,1.000511566529803886e+01,9.705151699564886769e+00,1.023151436025137784e+01,1.457091611534584996e-01,1.001235706356362840e+02,6.510000000000000000e+02,1.015082482645149753e+01,9.859406504144581973e+00
1.485000000000000000e+02,1.000392452629926332e+01,9.704007574749040188e+00,1.023032051701713918e+01,1.456913807011203654e-01,1.000997319063025230e+02,6.510000000000000000e+02,1.014961590700038307e+01,9.858233145598143565e+00
1.490000000000000000e+02,1.000273658574738889e+01,9.702866464703227223e+00,1.022912996926777041e+01,1.456736956740478928e-01,1.000759600294606884e+02,6.510000000000000000e+02,1.014841028142143742e+01,9.857062890073340355e+00
1.495000000000000000e+02,1.000155183364851652e+01,9.701728360191646416e+00,1.022794270635085034e+01,1.456561056000028886e-01,1.000522547822565400e+02,6.510000000000000000e+02,1.014720793924851883e+01,9.855895728048512439e+00
1.500000000000000000e+02,1.000037026004248730e+01,9.700593252009308998e+00,1.022675871765121158e+01,1.456386100069877176e-01,1.000286159426670167e+02,6.510000000000000000e+02,1.014600887004947438e+01,9.854731650035500223e+00
1.505000000000000000e+02,9.999191855002768747e+00,9.699461130981958945e+00,1.022557799259087652e+01,1.456212084269415119e-01,1.000050432894974364e+02,6.510000000000000000e+02,1.014481306342971045e+01,9.853570646575828818e+00
1.510000000000000000e+02,9.998016608636394409e+00,9.698331987966001932e+00,1.022440052062894722e+01,1.456039003928266129e-01,9.998153660237879592e+01,6.510000000000000000e+02,1.014362050902922086e+01,9.852412708243567963e+00
1.515000000000000000e+02,9.996844511083853746e+00,9.697205813848395195e+00,1.022322629126149529e+01,1.455866854400620358e-01,9.995809566176480132e+01,6.510000000000000000e+02,1.014243119652391556e+01,9.851257825643791932e+00
1.520000000000000000e+02,9.995675552519013962e+00,9.696082599546617331e+00,1.022205529402148549e+01,1.455695631071237672e-01,9.993472024892949435e+01,6.510000000000000000e+02,1.014124511562613762e+01,9.850105989411888530e+00
1.525000000000000000e+02,9.994509723149045399e+00,9.694962336008529746e+00,1.022088751847864074e+01,1.455525329331658346e-01,9.991141014596406933e+01,6.510000000000000000e+02,1.014006225608221001e+01,9.848957190215879010e+00
1.530000000000000000e+02,9.993347006963002599e+00,9.693845014212303823e+00,1.021972295423940125e+01,1.455355965127212159e-01,9.988816501142872539e+01,6.510000000000000000e+02,1.013888260347572334e+01,9.847811410450283631e+00
1.535000000000000000e+02,9.992187398968836121e+00,9.692730625166392500e+00,1.021856159094673089e+01,1.455187518373582400e-01,9.986498472324788622e+01,6.510000000000000000e+02,1.013770615080619386e+01,9.846668647131478380e+00
1.540000000000000000e+02,9.991030891013814141e+00,9.691619159909334869e+00,1.021740341828008880e+01,1.455019979475389302e-01,9.984186909659904074e+01,6.510000000000000000e+02,1.013653288896135329e+01,9.845528893066274989e+00
1.545000000000000000e+02,9.989877473437285715e+00,9.690510609509823681e+00,1.021624842595532101e+01,1.454853343920754216e-01,9.981881791681288973e+01,6.510000000000000000e+02,1.013536280782936139e+01,9.844392139045208268e+00
1.550000000000000000e+02,9.988727136611437629e+00,9.689404965066476194e+00,1.021509660372451123e+01,1.454687607216699208e-01,9.979583097002362990e+01,6.510000000000000000e+02,1.013419589733310744e+01,9.843258375889767819e+00
1.555000000000000000e+02,9.987579870941241111e+00,9.688302217707841280e+00,1.021394794137592754e+01,1.454522764885013419e-01,9.977290804316633910e+01,6.510000000000000000e+02,1.013303214742974134e+01,9.842127594452739103e+00
1.560000000000000000e+02,9.986435666864313276e+00,9.687202358592275075e+00,1.021280242873387145e+01,1.454358812478986074e-01,9.975004892397403466e+01,6.510000000000000000e+02,1.013187154811221191e+01,9.840999785616414641e+00
1.565000000000000000e+02,9.985294514850870939e+00,9.686105378907859276e+00,1.021166005565862989e+01,1.454195745569138165e-01,9.972725340097518654e+01,6.510000000000000000e+02,1.013071408940778362e+01,9.839874940293956485e+00
1.570000000000000000e+02,9.984156405403613377e+00,9.685011269872347839e+00,1.021052081204633133e+01,1.454033559740872950e-01,9.970452126349051980e+01,6.510000000000000000e+02,1.012955976137770087e+01,9.838753049429525888e+00
1.575000000000000000e+02,9.983021329057653048e+00,9.683920022733049748e+00,1.020938468782882502e+01,1.453872250605248995e-01,9.968185230163079780e+01,6.510000000000000000e+02,1.012840855411817742e+01,9.837634103997126900e+00
1.580000000000000000e+02,9.981889276380389475e+00,9.682831628766741972e+00,1.020825167297364722e+01,1.453711813798424235e-01,9.965924630629359626e+01,6.510000000000000000e+02,1.012726045776023298e+01,9.836518095000547746e+00
1.585000000000000000e+02,9.980760237971455950e+00,9.681746079279601958e+00,1.020712175748384176e+01,1.453552244975730434e-01,9.963670306916077379e+01,6.510000000000000000e+02,1.012611546246902883e+01,9.835405013473883074e+00
1.590000000000000000e+02,9.979634204462620062e+00,9.680663365607131254e+00,1.020599493139788017e+01,1.453393539803352896e-01,9.961422238269570073e+01,6.510000000000000000e+02,1.012497355844295477e+01,9.834294850482285355e+00
1.595000000000000000e+02,9.978511162388548072e+00,9.679583479114020506e+00,1.020487118478956923e+01,1.453235671754401215e-01,9.959180395708943934e+01,6.510000000000000000e+02,1.012383472956398833e+01,9.833187595213107812e+00
1.600000000000000000e+02,9.977391104172683711e+00,9.678506411194147674e+00,1.020375050776793557e+01,1.453078645854342377e-01,9.956944762113457159e+01,6.510000000000000000e+02,1.012269896875811703e+01,9.832083239587250389e+00
1.605000000000000000e+02,9.976274022974809697e+00,9.677432153270409287e+00,1.020263289047712973e+01,1.452922470928521559e-01,9.954715321854727961e+01,6.510000000000000000e+02,1.012156627006766207e+01,9.830981775881957319e+00
1.610000000000000000e+02,9.975159902660506006e+00,9.676360696794670702e+00,1.020151832309628048e+01,1.452767205750067625e-01,9.952492040918698990e+01,6.510000000000000000e+02,1.012043662323551274e+01,9.829883182085499271e+00
1.615000000000000000e+02,9.974048730295837828e+00,9.675292033247686163e+00,1.020040679583945753e+01,1.452612880160807363e-01,9.950274891611212524e+01,6.510000000000000000e+02,1.011931001831191956e+01,9.828787442279757869e+00
1.620000000000000000e+02,9.972940493746209611e+00,9.674226154139013545e+00,1.019929829895548323e+01,1.452459454574817066e-01,9.948063847647470936e+01,6.510000000000000000e+02,1.011818643920368999e+01,9.827694548288727461e+00
1.625000000000000000e+02,9.971835196611747776e+00,9.673163051006914870e+00,1.019819282272790417e+01,1.452306866671468355e-01,9.945858914073465940e+01,6.510000000000000000e+02,1.011706588327889378e+01,9.826604509944599997e+00
1.630000000000000000e+02,9.970732830697285110e+00,9.672102715418260388e+00,1.019709035747482595e+01,1.452155108100668390e-01,9.943660072572451725e+01,6.510000000000000000e+02,1.011594834150735167e+01,9.825517319887218548e+00
1.635000000000000000e+02,9.969633386919095841e+00,9.671045138968489496e+00,1.019599089354883503e+01,1.452004174716365059e-01,9.941467303080587214e+01,6.510000000000000000e+02,1.011483380439073265e+01,9.824432969447460806e+00
1.640000000000000000e+02,9.968536856224670117e+00,9.669990313281475736e+00,1.019489442133688861e+01,1.451854062393266587e-01,9.939280585609451180e+01,6.510000000000000000e+02,1.011372226246399819e+01,9.823351449985343820e+00
1.645000000000000000e+02,9.967443229592609200e+00,9.668938230009462842e+00,1.019380093126019915e+01,1.451704767029266818e-01,9.937099900245769390e+01,6.510000000000000000e+02,1.011261370629553724e+01,9.822272752889682934e+00
1.650000000000000000e+02,9.966352498032533092e+00,9.667888880832972376e+00,1.019271041377413134e+01,1.451556284542491193e-01,9.934925227151126137e+01,6.510000000000000000e+02,1.011150812648678254e+01,9.821196869578283639e+00
1.655000000000000000e+02,9.965264652584995275e+00,9.666842257460727339e+00,1.019162285936809909e+01,1.451408610868343552e-01,9.932756546561697064e+01,6.510000000000000000e+02,1.011040551367183049e+01,9.820123791498161836e+00
1.660000000000000000e+02,9.964179684321393893e+00,9.665798351629552698e+00,1.019053825856545714e+01,1.451261741959536389e-01,9.930593838787993377e+01,6.510000000000000000e+02,1.010930585851734698e+01,9.819053510125440809e+00
1.665000000000000000e+02,9.963097584343847402e+00,9.664757155104306108e+00,1.018945660192338210e+01,1.451115673793894056e-01,9.928437084214552044e+01,6.510000000000000000e+02,1.010820915172323886e+01,9.817986016964457718e+00
1.670000000000000000e+02,9.962018343785148389e+00,9.663718659677765999e+00,1.018837788003276756e+01,1.450970402363625233e-01,9.926286263299715529e+01,6.510000000000000000e+02,1.010711538402151177e+01,9.816921303548786781e+00
1.675000000000000000e+02,9.960941953808626792e+00,9.662682857170576511e+00,1.018730208351813715e+01,1.450825923684920526e-01,9.924141356575316308e+01,6.510000000000000000e+02,1.010602454617711921e+01,9.815859361440134379e+00
1.680000000000000000e+02,9.959868405608084174e+00,9.661649739431139139e+00,1.018622920303750945e+01,1.450682233787820574e-01,9.922002344646439553e+01,6.510000000000000000e+02,1.010493662898686651e+01,9.814800182229301839e+00
1.685000000000000000e+02,9.958797689408962484e+00,9.660619298335525684e+00,1.018515922928231277e+01,1.450539339849625242e-01,9.919869206234179160e+01,6.510000000000000000e+02,1.010385162339392373e+01,9.813743755423999460e+00
1.690000000000000000e+02,9.957729785453940607e+00,9.659591525787423194e+00,1.018409215297726256e+01,1.450397360548768000e-01,9.917741900515146369e+01,6.510000000000000000e+02,1.010276952150881691e+01,9.812690049399064307e+00
1.695000000000000000e+02,9.956664697077560078e+00,9.658566413717998955e+00,1.018302796488025663e+01,1.450256157803021528e-01,9.915620431926305400e+01,6.510000000000000000e+02,1.010169031285786190e+01,9.811639081297258258e+00
1.700000000000000000e+02,9.955602415594379195e+00,9.657543954085852533e+00,1.018196665578225968e+01,1.450115727713911229e-01,9.913504781362627227e+01,6.510000000000000000e+02,1.010061398836576885e+01,9.810590842822989543e+00
1.705000000000000000e+02,9.954542928842728955e+00,9.656524138876916297e+00,1.018090821650721978e+01,1.449976036495220222e-01,9.911394922723687273e+01,6.510000000000000000e+02,1.009954053249225048e+01,9.809545325193207432e+00
1.710000000000000000e+02,9.953486228662805857e+00,9.655506960104363046e+00,1.017985263791192452e+01,1.449837084269584020e-01,9.909290837988936573e+01,6.510000000000000000e+02,1.009846993708976370e+01,9.808502520235846234e+00
1.715000000000000000e+02,9.952432309519751996e+00,9.654492409808534958e+00,1.017879991088593350e+01,1.449698893330533256e-01,9.907192514438591502e+01,6.510000000000000000e+02,1.009740219885280688e+01,9.807462420186698893e+00
1.720000000000000000e+02,9.951381162847447115e+00,9.653480480056852997e+00,1.017775002635143977e+01,1.449561459862240553e-01,9.905099933253418953e+01,6.510000000000000000e+02,1.009633730883367164e+01,9.806425016861222588e+00
1.725000000000000000e+02,9.950332780109381048e+00,9.652471162943719207e+00,1.017670297526317924e+01,1.449424780070176222e-01,9.903013075685011302e+01,6.510000000000000000e+02,1.009527525811640025e+01,9.805390302102363620e+00
1.730000000000000000e+02,9.949287145120475628e+00,9.651464450590431454e+00,1.017565874860829034e+01,1.449288854789986258e-01,9.900931907790575792e+01,6.510000000000000000e+02,1.009421603059947437e+01,9.804358259641478668e+00
1.735000000000000000e+02,9.948244254689264210e+00,9.650460335145135460e+00,1.017461733740626961e+01,1.449153677098907744e-01,9.898856421475645107e+01,6.510000000000000000e+02,1.009315962239915621e+01,9.803328886979373991e+00
1.740000000000000000e+02,9.947204102794565017e+00,9.649458808782670260e+00,1.017357873270880475e+01,1.449019241806926428e-01,9.896786603028429852e+01,6.510000000000000000e+02,1.009210602697525871e+01,9.802302178613873096e+00
1.745000000000000000e+02,9.946166666226032405e+00,9.648459863704550443e+00,1.017254292559967155e+01,1.448885697978062603e-01,9.894722405000391063e+01,6.510000000000000000e+02,1.009105523602383769e+01,9.801278096428225339e+00
1.750000000000000000e+02,9.945131942651155299e+00,9.647463492138841801e+00,1.017150990719467885e+01,1.448752979288102372e-01,9.892663820869032065e+01,6.510000000000000000e+02,1.009000724057996656e+01,9.800256644722345811e+00
1.755000000000000000e+02,9.944099932494404825e+00,9.646469686340077843e+00,1.017047966864149799e+01,1.448620991284109150e-01,9.890610849519910630e+01,6.510000000000000000e+02,1.008896203162281502e+01,9.799237833365994632e+00
1.760000000000000000e+02,9.943070627423686858e+00,9.645478438589183412e+00,1.016945220111959536e+01,1.448489730296353140e-01,9.888563472692342771e+01,6.510000000000000000e+02,1.008791960045332203e+01,9.798221654394053459e+00
1.765000000000000000e+02,9.942044019135796162e+00,9.644489741193385868e+00,1.016842749584008665e+01,1.448359192672438178e-01,9.886521672194383825e+01,6.510000000000000000e+02,1.008687993840304031e+01,9.797208099868552011e+00
1.770000000000000000e+02,9.941020099356276063e+00,9.643503586486147583e+00,1.016740554404569430e+01,1.448229374782117884e-01,9.884485429902528608e+01,6.510000000000000000e+02,1.008584303683448802e+01,9.796197161878064108e+00
1.775000000000000000e+02,9.939998859839366929e+00,9.642519966827050482e+00,1.016638633701054673e+01,1.448100273010738404e-01,9.882454727761486879e+01,6.510000000000000000e+02,1.008480888714044177e+01,9.795188832538293866e+00
1.780000000000000000e+02,9.938980292367892488e+00,9.641538874601698339e+00,1.016536986604018367e+01,1.447971883759258949e-01,9.880429547783892019e+01,6.510000000000000000e+02,1.008377748074381763e+01,9.794183103991967343e+00
1.785000000000000000e+02,9.937964388753162126e+00,9.640560302221706124e+00,1.016435612247134657e+01,1.447844203450869838e-01,9.878409872050066554e+01,6.510000000000000000e+02,1.008274880909824844e+01,9.793179968408075808e+00
1.790000000000000000e+02,9.936951140834898055e+00,9.639584242124527691e+00,1.016334509767192174e+01,1.447717228518436983e-01,9.876395682707746460e+01,6.510000000000000000e+02,1.008172286368674087e+01,9.792179417983053469e+00
1.795000000000000000e+02,9.935940540481112748e+00,9.638610686773429137e+00,1.016233678304082133e+01,1.447590955420700876e-01,9.874386961971825372e+01,6.510000000000000000e+02,1.008069963602318353e+01,9.791181444939041967e+00
1.800000000000000000e+02,9.934932579588039658e+00,9.637639628657373336e+00,1.016133117000790520e+01,1.447465380630321707e-01,9.872383692124111576e+01,6.510000000000000000e+02,1.007967911765107338e+01,9.790186041525007710e+00
1.805000000000000000e+02,9.933927250080035520e+00,9.636671060290936452e+00,1.016032825003381213e+01,1.447340500633302329e-01,9.870385855513042372e+01,6.510000000000000000e+02,1.007866130014336647e+01,9.789193200016704566e+00
1.810000000000000000e+02,9.932924543909466664e+00,9.635704974214261753e+00,1.015932801460991897e+01,1.447216311940997535e-01,9.868393434553458121e+01,6.510000000000000000e+02,1.007764617510356686e+01,9.788202912715366466e+00
1.815000000000000000e+02,9.931924450732772414e+00,9.634741362992912173e+00,1.015833045525820744e+01,1.447092783838029584e-01,9.866406407031384163e+01,6.510000000000000000e+02,1.007663372911657618e+01,9.787215172348968650e+00
1.820000000000000000e+02,9.930926964142622992e+00,9.633780219217836560e+00,1.015733556353112021e+01,1.446969931436251910e-01,9.864424758695983542e+01,6.510000000000000000e+02,1.007562395728624871e+01,9.786229970998999050e+00
1.825000000000000000e+02,9.929932076904156801e+00,9.632821535505245336e+00,1.015634333101152542e+01,1.446847759840938774e-01,9.862448473633165236e+01,6.510000000000000000e+02,1.007461685288824960e+01,9.785247300920062230e+00
1.830000000000000000e+02,9.928939781081041360e+00,9.631865304496590952e+00,1.015535374931256207e+01,1.446726265624963259e-01,9.860477534521014320e+01,6.510000000000000000e+02,1.007361240764353738e+01,9.784267154518545340e+00
1.835000000000000000e+02,9.927950068764509695e+00,9.630911518858392029e+00,1.015436681007753705e+01,1.446605445378879029e-01,9.858511924102722901e+01,6.510000000000000000e+02,1.007261061330239826e+01,9.783289524226622902e+00
1.840000000000000000e+02,9.926962929048288586e+00,9.629960171282229808e+00,1.015338250497984340e+01,1.446485303774820708e-01,9.856551619203935388e+01,6.510000000000000000e+02,1.007161145942577107e+01,9.782314398670806099e+00
1.845000000000000000e+02,9.925978339664210282e+00,9.629011254484618476e+00,1.015240082572283775e+01,1.446365958178643940e-01,9.854596574433284673e+01,6.510000000000000000e+02,1.007061493548207309e+01,9.781341743846345693e+00
1.850000000000000000e+02,9.924996296178129285e+00,9.628064761206930555e+00,1.015142176403973018e+01,1.446247441372681963e-01,9.852646779576636504e+01,6.510000000000000000e+02,1.006962104031539695e+01,9.780371552040859839e+00
1.855000000000000000e+02,9.924016804917892287e+00,9.627120684215336510e+00,1.015044531169349007e+01,1.446129584301181770e-01,9.850702245203861196e+01,6.510000000000000000e+02,1.006862976334801019e+01,9.779403846487772611e+00
1.860000000000000000e+02,9.923039858110909606e+00,9.626179016300687508e+00,1.014947146047673243e+01,1.446012383648243027e-01,9.848762954379444068e+01,6.510000000000000000e+02,1.006764109647573591e+01,9.778438619746085081e+00
1.865000000000000000e+02,9.922065448011627709e+00,9.625239750278439033e+00,1.014850020221161664e+01,1.445895836098992915e-01,9.846828890231468279e+01,6.510000000000000000e+02,1.006665503162152753e+01,9.777475864401727890e+00
1.870000000000000000e+02,9.921093566901380001e+00,9.624302878988579835e+00,1.014753152874973630e+01,1.445779938370197193e-01,9.844900035951388872e+01,6.510000000000000000e+02,1.006567156073839975e+01,9.776515573064360254e+00
1.875000000000000000e+02,9.920124207088337087e+00,9.623368395295557320e+00,1.014656543197203398e+01,1.445664687182688923e-01,9.842976374793768457e+01,6.510000000000000000e+02,1.006469067580660592e+01,9.775557738370070027e+00
1.880000000000000000e+02,9.919157360907391308e+00,9.622436292088163867e+00,1.014560190378866444e+01,1.445550079280586986e-01,9.841057890076035619e+01,6.510000000000000000e+02,1.006371236883544995e+01,9.774602352979332665e+00
1.885000000000000000e+02,9.918193017692686908e+00,9.621506562279472874e+00,1.014464093613892004e+01,1.445436169686637740e-01,9.839144559341434615e+01,6.510000000000000000e+02,1.006273663466135027e+01,9.773649400724023550e+00
1.890000000000000000e+02,9.917231171934270506e+00,9.620579198806774812e+00,1.014368252099110457e+01,1.445322914711854589e-01,9.837236370086269233e+01,6.510000000000000000e+02,1.006176346340545713e+01,9.772698880463085658e+00
1.895000000000000000e+02,9.916271816978831311e+00,9.619654194631428012e+00,1.014272665034243914e+01,1.445210293203150476e-01,9.835333307612447129e+01,6.510000000000000000e+02,1.006079284629914561e+01,9.771750787658517012e+00
1.900000000000000000e+02,9.915314945267269309e+00,9.618731542738863993e+00,1.014177331621896450e+01,1.445098301966062926e-01,9.833435355486392382e+01,6.510000000000000000e+02,1.005982477546387521e+01,9.770805115070661628e+00
1.905000000000000000e+02,9.914360549266747924e+00,9.617811236138454234e+00,1.014082251067543439e+01,1.444986937820519068e-01,9.831542497336155861e+01,6.510000000000000000e+02,1.005885924304879886e+01,9.769861855484695212e+00
1.910000000000000000e+02,9.913408621470603421e+00,9.616893267863414252e+00,1.013987422579518594e+01,1.444876197612860180e-01,9.829654716851197804e+01,6.510000000000000000e+02,1.005789624123188908e+01,9.768921001709319540e+00
1.915000000000000000e+02,9.912459154398280958e+00,9.615977630970775181e+00,1.013892845369006324e+01,1.444766078187049718e-01,9.827771997782106439e+01,6.510000000000000000e+02,1.005693576221698571e+01,9.767982546579574432e+00
1.920000000000000000e+02,9.911512140595215570e+00,9.615064318541225674e+00,1.013798518650033742e+01,1.444656576411101623e-01,9.825894323940401875e+01,6.510000000000000000e+02,1.005597779823632543e+01,9.767046482954103936e+00
1.925000000000000000e+02,9.910567572632746902e+00,9.614153323679129670e+00,1.013704441639454146e+01,1.444547689175304517e-01,9.824021679198274626e+01,6.510000000000000000e+02,1.005502234155027708e+01,9.766112803715214952e+00
1.930000000000000000e+02,9.909625443108046383e+00,9.613244639512336320e+00,1.013610613556941864e+01,1.444439413370622594e-01,9.822154047488334072e+01,6.510000000000000000e+02,1.005406938444510878e+01,9.765181501770985761e+00
1.935000000000000000e+02,9.908685744643998206e+00,9.612338259192185319e+00,1.013517033624979469e+01,1.444331745918737975e-01,9.820291412803386777e+01,6.510000000000000000e+02,1.005311891923587275e+01,9.764252570052125435e+00
1.940000000000000000e+02,9.907748469889128273e+00,9.611434175893382559e+00,1.013423701068848004e+01,1.444224683748651927e-01,9.818433759196186372e+01,6.510000000000000000e+02,1.005217093826399299e+01,9.763326001514263552e+00
1.945000000000000000e+02,9.906813611517526041e+00,9.610532382813916641e+00,1.013330615116619171e+01,1.444118223798502298e-01,9.816581070779200502e+01,6.510000000000000000e+02,1.005122543389737544e+01,9.762401789137676644e+00
1.950000000000000000e+02,9.905881162228716619e+00,9.609632873175019796e+00,1.013237774999140761e+01,1.444012363036602797e-01,9.814733331724376342e+01,6.510000000000000000e+02,1.005028239853237793e+01,9.761479925925055312e+00
1.955000000000000000e+02,9.904951114747616359e+00,9.608735640221027552e+00,1.013145179950028840e+01,1.443907098429630387e-01,9.812890526262900437e+01,6.510000000000000000e+02,1.004934182459057901e+01,9.760560404904653709e+00
1.960000000000000000e+02,9.904023461824404961e+00,9.607840677219328995e+00,1.013052829205659577e+01,1.443802426973874453e-01,9.811052638684965643e+01,6.510000000000000000e+02,1.004840370452179421e+01,9.759643219127017488e+00
1.965000000000000000e+02,9.903098196234461525e+00,9.606947977460302823e+00,1.012960722005154857e+01,1.443698345670628991e-01,9.809219653339515332e+01,6.510000000000000000e+02,1.004746803080152340e+01,9.758728361667397877e+00
1.970000000000000000e+02,9.902175310778266848e+00,9.606057534257198327e+00,1.012868857590375526e+01,1.443594851536419976e-01,9.807391554634050124e+01,6.510000000000000000e+02,1.004653479593191001e+01,9.757815825624625461e+00
1.975000000000000000e+02,9.901254798281307501e+00,9.605169340946089207e+00,1.012777235205910742e+01,1.443491941613839202e-01,9.805568327034364984e+01,6.510000000000000000e+02,1.004560399244269142e+01,9.756905604119923581e+00
1.980000000000000000e+02,9.900336651594008330e+00,9.604283390885770544e+00,1.012685854099066241e+01,1.443389612943322964e-01,9.803749955064320432e+01,6.510000000000000000e+02,1.004467561288834077e+01,9.755997690299675895e+00
1.985000000000000000e+02,9.899420858746065477e+00,9.603399677457694850e+00,1.012594713519854928e+01,1.443287944494767161e-01,9.801936413948392612e+01,6.510000000000000000e+02,1.004374965319554036e+01,9.755092064296588816e+00
1.990000000000000000e+02,9.898507415068010573e+00,9.602518194065895685e+00,1.012503812720988883e+01,1.443186892243494002e-01,9.800127693021582331e+01,6.510000000000000000e+02,1.004282610429236122e+01,9.754188725843661700e+00
1.995000000000000000e+02,9.897596315913487430e+00,9.601638934136865089e+00,1.012413150957867991e+01,1.443086412221988579e-01,9.798323781671564348e+01,6.510000000000000000e+02,1.004190495713568687e+01,9.753287674691287990e+00
2.000000000000000000e+02,9.896687554231709427e+00,9.600761891119542923e+00,1.012322727488567686e+01,1.442986501532328991e-01,9.796524664652083914e+01,6.510000000000000000e+02,1.004098620438494116e+01,9.752388904078475917e+00
2.005000000000000000e+02,9.895781122996366364e+00,9.599887058485178315e+00,1.012232541573833267e+01,1.442887157297956524e-01,9.794730326773817808e+01,6.510000000000000000e+02,1.004006983872616132e+01,9.751492407266571405e+00
2.010000000000000000e+02,9.894877015205546300e+00,9.599014429727285247e+00,1.012142592477067993e+01,1.442788376658284966e-01,9.792940752904121382e+01,6.510000000000000000e+02,1.003915585287137446e+01,9.750598177539716360e+00
2.015000000000000000e+02,9.893975223881653847e+00,9.598143998361557294e+00,1.012052879464320121e+01,1.442690156760300102e-01,9.791155927966815398e+01,6.510000000000000000e+02,1.003824423955768452e+01,9.749706208205624947e+00
2.020000000000000000e+02,9.893075742071314238e+00,9.597275757925785911e+00,1.011963401804279528e+01,1.442592494766389566e-01,9.789375836941943021e+01,6.510000000000000000e+02,1.003733499154795261e+01,9.748816492594675864e+00
2.025000000000000000e+02,9.892178562845286294e+00,9.596409701979750295e+00,1.011874158768263854e+01,1.442495387854359767e-01,9.787600464865563765e+01,6.510000000000000000e+02,1.003642810163072241e+01,9.747929024059850178e+00
2.030000000000000000e+02,9.891283679298370046e+00,9.595545824105228050e+00,1.011785149630205716e+01,1.442398833222260923e-01,9.785829796829509064e+01,6.510000000000000000e+02,1.003552356262059675e+01,9.747043795976143343e+00
2.035000000000000000e+02,9.890391084549344569e+00,9.594684117905808662e+00,1.011696373666651994e+01,1.442302828068562082e-01,9.784063817981170530e+01,6.510000000000000000e+02,1.003462136735620192e+01,9.746160801742488999e+00
2.040000000000000000e+02,9.889500771740854290e+00,9.593824577006895282e+00,1.011607830156743937e+01,1.442207369615012003e-01,9.782302513523266896e+01,6.510000000000000000e+02,1.003372150870235480e+01,9.745280034779353784e+00
2.045000000000000000e+02,9.888612731406414724e+00,9.592967195055571494e+00,1.011519518382213434e+01,1.442112490929756685e-01,9.780545863609798118e+01,6.510000000000000000e+02,1.003282398049938884e+01,9.744401482313438834e+00
2.050000000000000000e+02,9.887726946476201206e+00,9.592111965720580002e+00,1.011431437627372176e+01,1.442018328892569479e-01,9.778793833668018465e+01,6.510000000000000000e+02,1.003192877936545813e+01,9.743525113586944286e+00
2.055000000000000000e+02,9.886843423096649985e+00,9.591258882692210719e+00,1.011343587179101355e+01,1.441924704743866026e-01,9.777046434137098174e+01,6.510000000000000000e+02,1.003103589357103687e+01,9.742650952622263105e+00
2.060000000000000000e+02,9.885962154504921884e+00,9.590407939682208394e+00,1.011255966326841182e+01,1.441831615773083441e-01,9.775303650438603142e+01,6.510000000000000000e+02,1.003014531608223159e+01,9.741778992927613956e+00
2.065000000000000000e+02,9.885083133961645174e+00,9.589559130423726430e+00,1.011168574362584494e+01,1.441739059261142597e-01,9.773565468048299465e+01,6.510000000000000000e+02,1.002925703988776007e+01,9.740909228035530276e+00
2.070000000000000000e+02,9.884206354750805446e+00,9.588712448671268263e+00,1.011081410580863604e+01,1.441647032513543314e-01,9.771831872495975801e+01,6.510000000000000000e+02,1.002837105800215944e+01,9.740041651499451447e+00
2.075000000000000000e+02,9.883331810179667443e+00,9.587867888200539923e+00,1.010994474278741961e+01,1.441555532843537546e-01,9.770102849365200370e+01,6.510000000000000000e+02,1.002748736346402225e+01,9.739176256895312633e+00
2.080000000000000000e+02,9.882459493578684473e+00,9.587025442808441156e+00,1.010907764755806149e+01,1.441464557584175021e-01,9.768378384293119154e+01,6.510000000000000000e+02,1.002660594933710314e+01,9.738313037820267581e+00
2.085000000000000000e+02,9.881589398301429128e+00,9.586185106312948179e+00,1.010821281314152209e+01,1.441374104074479023e-01,9.766658462970217158e+01,6.510000000000000000e+02,1.002572680870887822e+01,9.737451987893981808e+00
2.090000000000000000e+02,9.880721517724497360e+00,9.585346872553085262e+00,1.010735023258381560e+01,1.441284169671493143e-01,9.764943071140135089e+01,6.510000000000000000e+02,1.002484993469164642e+01,9.736593100757348296e+00
2.095000000000000000e+02,9.879855845247417889e+00,9.584510735388807490e+00,1.010648989895586780e+01,1.441194751749696468e-01,9.763232194599427771e+01,6.510000000000000000e+02,1.002397532042238737e+01,9.735736370072448409e+00
2.100000000000000000e+02,9.878992374292590029e+00,9.583676688700904833e+00,1.010563180535346639e+01,1.441105847684766295e-01,9.761525819197345299e+01,6.510000000000000000e+02,1.002310295906106674e+01,9.734881789524113316e+00
2.105000000000000000e+02,9.878131098305182434e+00,9.582844726390998602e+00,1.010477594489712416e+01,1.441017454874052306e-01,9.759823930835649719e+01,6.510000000000000000e+02,1.002223284379258850e+01,9.734029352817778147e+00
2.110000000000000000e+02,9.877271998269668174e+00,9.582014842381409991e+00,1.010392231073200087e+01,1.440929692909347914e-01,9.758126491160116700e+01,6.510000000000000000e+02,1.002136496756060247e+01,9.733179028978733882e+00
2.115000000000000000e+02,9.876415079769094163e+00,9.581187030615108569e+00,1.010307089602782504e+01,1.440842440850891859e-01,9.756433509728391584e+01,6.510000000000000000e+02,1.002049932385418352e+01,9.732330835684004811e+00
2.120000000000000000e+02,9.875560336741303402e+00,9.580361285055630560e+00,1.010222169397876968e+01,1.440755691978881092e-01,9.754744973425769672e+01,6.510000000000000000e+02,1.001963590593919129e+01,9.731484767543415515e+00
2.125000000000000000e+02,9.874707762721637749e+00,9.579537599686975824e+00,1.010137469780340780e+01,1.440669443736977973e-01,9.753060868361615121e+01,6.510000000000000000e+02,1.001877470709533569e+01,9.730640818347939813e+00
2.130000000000000000e+02,9.873857351267789184e+00,9.578715968513606072e+00,1.010052990074455614e+01,1.440583693585170411e-01,9.751381180696719753e+01,6.510000000000000000e+02,1.001791572062630742e+01,9.729798981909272726e+00
2.135000000000000000e+02,9.873009095959726977e+00,9.577896385560325854e+00,1.009968729606922722e+01,1.440498439000988395e-01,9.749705896643115466e+01,6.510000000000000000e+02,1.001705893985982598e+01,9.728959252059627971e+00
2.140000000000000000e+02,9.872162990399633742e+00,9.577078844872159991e+00,1.009884687706852802e+01,1.440413677462055730e-01,9.748035002463844023e+01,6.510000000000000000e+02,1.001620435814584020e+01,9.728121622653427281e+00
2.145000000000000000e+02,9.871319028211784641e+00,9.576263340514389100e+00,1.009800863705756591e+01,1.440329406471993479e-01,9.746368484472753835e+01,6.510000000000000000e+02,1.001535196885898493e+01,9.727286087564584349e+00
2.150000000000000000e+02,9.870477202655738580e+00,9.575449866572379065e+00,1.009717256937535623e+01,1.440245623055765867e-01,9.744706328269394646e+01,6.510000000000000000e+02,1.001450176496131483e+01,9.726452640350160550e+00
2.155000000000000000e+02,9.869637502593223033e+00,9.574638417151582814e+00,1.009633866738472285e+01,1.440162318755316140e-01,9.743048510763821923e+01,6.510000000000000000e+02,1.001365373446875573e+01,9.725621270717690336e+00
2.160000000000000000e+02,9.868799926922159571e+00,9.573828986377383998e+00,1.009550692447221820e+01,1.440079497597659686e-01,9.741395028721282756e+01,6.510000000000000000e+02,1.001280787668192396e+01,9.724791977162393408e+00
2.165000000000000000e+02,9.867964469354449264e+00,9.573021568395105874e+00,1.009467733404803802e+01,1.439997157128519167e-01,9.739745868656721939e+01,6.510000000000000000e+02,1.001196418506730090e+01,9.723964753641597625e+00
2.170000000000000000e+02,9.867131123623689604e+00,9.572216157369901168e+00,1.009384988954590767e+01,1.439915294908837573e-01,9.738101017134842152e+01,6.510000000000000000e+02,1.001112265311457428e+01,9.723139594132806707e+00
2.175000000000000000e+02,9.866299883485128319e+00,9.571412747486677475e+00,1.009302458442301109e+01,1.439833908506355786e-01,9.736460460769950487e+01,6.510000000000000000e+02,1.001028327433576415e+01,9.722316492634492491e+00
2.180000000000000000e+02,9.865470742715555019e+00,9.570611332950017314e+00,1.009220141215990907e+01,1.439752995502250332e-01,9.734824186225716858e+01,6.510000000000000000e+02,1.000944604226577894e+01,9.721495443165329320e+00
2.185000000000000000e+02,9.864643695113217703e+00,9.569811907984139054e+00,1.009138036626040602e+01,1.439672553501386565e-01,9.733192180215000633e+01,6.510000000000000000e+02,1.000861095046335691e+01,9.720676439763078491e+00
2.190000000000000000e+02,9.863818734497785456e+00,9.569014466832806320e+00,1.009056144025152335e+01,1.439592580099194885e-01,9.731564429499626101e+01,6.510000000000000000e+02,1.000777799250770528e+01,9.719859476487865635e+00
2.195000000000000000e+02,9.862995854710213450e+00,9.568219003759260488e+00,1.008974462768335023e+01,1.439513072923253034e-01,9.729940920890201994e+01,6.510000000000000000e+02,1.000694716200253787e+01,9.719044547417887259e+00
2.200000000000000000e+02,9.862175049612698530e+00,9.567425513046098118e+00,1.008892992212900808e+01,1.439434029603774423e-01,9.728321641245904061e+01,6.510000000000000000e+02,1.000611845257307664e+01,9.718231646652320421e+00
2.205000000000000000e+02,9.861356313088592174e+00,9.566633988995315363e+00,1.008811731718451377e+01,1.439355447784464725e-01,9.726706577474290327e+01,6.510000000000000000e+02,1.000529185786703934e+01,9.717420768310146784e+00
2.210000000000000000e+02,9.860539639042336546e+00,9.565844425928119676e+00,1.008730680646871747e+01,1.439277325109274697e-01,9.725095716531092194e+01,6.510000000000000000e+02,1.000446737155326460e+01,9.716611906531410270e+00
2.215000000000000000e+02,9.859725021399352585e+00,9.565056818184933363e+00,1.008649838362321560e+01,1.439199659256760189e-01,9.723489045420052435e+01,6.510000000000000000e+02,1.000364498732502838e+01,9.715805055473676788e+00
2.220000000000000000e+02,9.858912454105984935e+00,9.564271160125285220e+00,1.008569204231225847e+01,1.439122447897910051e-01,9.721886551192653769e+01,6.510000000000000000e+02,1.000282469889577719e+01,9.715000209316194457e+00
2.225000000000000000e+02,9.858101930472644270e+00,9.563487446127759029e+00,1.008488777622266142e+01,1.439045685586043399e-01,9.720288219644052674e+01,6.510000000000000000e+02,1.000200649903124983e+01,9.714197361914040485e+00
2.230000000000000000e+02,9.857293444198608867e+00,9.562705670589924267e+00,1.008408557906370717e+01,1.438969368642614155e-01,9.718694037347978565e+01,6.510000000000000000e+02,1.000119038106286951e+01,9.713396507334346452e+00
2.235000000000000000e+02,9.856486990248342295e+00,9.561925827928241972e+00,1.008328544456709253e+01,1.438893499350152039e-01,9.717103993395953410e+01,6.510000000000000000e+02,1.000037634018335808e+01,9.712597640313326508e+00
2.240000000000000000e+02,9.855682562651027823e+00,9.561147912578023877e+00,1.008248736648679333e+01,1.438818075434465660e-01,9.715518075028548139e+01,6.510000000000000000e+02,9.999564370194475416e+00,9.711800755107580230e+00
2.245000000000000000e+02,9.854880155456390511e+00,9.560371918993363138e+00,1.008169133859902544e+01,1.438743094628911201e-01,9.713936269533158452e+01,6.510000000000000000e+02,9.998754464919281659e+00,9.711005845993499364e+00
2.250000000000000000e+02,9.854079762734615500e+00,9.559597841647034855e+00,1.008089735470212922e+01,1.438668554675608113e-01,9.712358564243800174e+01,6.510000000000000000e+02,9.997946618202174562e+00,9.710212907267054661e+00
2.255000000000000000e+02,9.853281367851133510e+00,9.558825675030462321e+00,1.008010540861649318e+01,1.438594606969522960e-01,9.710784925847430316e+01,6.510000000000000000e+02,9.997140828548085167e+00,9.709421907154180076e+00
2.260000000000000000e+02,9.852484968297064327e+00,9.558055413653629984e+00,1.007931549418445627e+01,1.438521200830270852e-01,9.709215348297199455e+01,6.510000000000000000e+02,9.996337088380091274e+00,9.708632848214037381e+00
2.265000000000000000e+02,9.851690565591846749e+00,9.557287052045021269e+00,1.007852760527024749e+01,1.438448228182262201e-01,9.707649833322298605e+01,6.510000000000000000e+02,9.995535388410072386e+00,9.707845742773619335e+00
2.270000000000000000e+02,9.850898153886598507e+00,9.556520584751524439e+00,1.007774173575988819e+01,1.438375686819916566e-01,9.706088368441075431e+01,6.510000000000000000e+02,9.994735722568590219e+00,9.707060585204608572e+00
2.275000000000000000e+02,9.850107727352527931e+00,9.555756006338423703e+00,1.007695787956110500e+01,1.438303574549484043e-01,9.704530941217559814e+01,6.510000000000000000e+02,9.993938084807476585e+00,9.706277369897579277e+00
2.280000000000000000e+02,9.849319280180832692e+00,9.554993311389271327e+00,1.007617603060323752e+01,1.438231889186038226e-01,9.702977539261260631e+01,6.510000000000000000e+02,9.993142469099437264e+00,9.705496091262229896e+00
2.285000000000000000e+02,9.848532806582658949e+00,9.554232494505848550e+00,1.007539618283716010e+01,1.438160628551072573e-01,9.701428150227006597e+01,6.510000000000000000e+02,9.992348869437766012e+00,9.704716743727551886e+00
2.290000000000000000e+02,9.847748300788982334e+00,9.553473550308094531e+00,1.007461833023523212e+01,1.438089790483365327e-01,9.699882761814721732e+01,6.510000000000000000e+02,9.991557279837319783e+00,9.703939321740646662e+00
2.295000000000000000e+02,9.846965757050583079e+00,9.552716473434044175e+00,1.007384246679114881e+01,1.438019372824514419e-01,9.698341361769293201e+01,6.510000000000000000e+02,9.990767694333033688e+00,9.703163819768130693e+00
2.300000000000000000e+02,9.846185169637916346e+00,9.551961258539751753e+00,1.007306858651991810e+01,1.437949373433420330e-01,9.696803937880322621e+01,6.510000000000000000e+02,9.989980106981258601e+00,9.702390232294574091e+00
2.305000000000000000e+02,9.845406532841080249e+00,9.551207900299221620e+00,1.007229668345774165e+01,1.437879790184487527e-01,9.695270477982003854e+01,6.510000000000000000e+02,9.989194511859530223e+00,9.701618553822632052e+00
2.310000000000000000e+02,9.844629840969737700e+00,9.550456393404367361e+00,1.007152675166194378e+01,1.437810620948330453e-01,9.693740969952895625e+01,6.510000000000000000e+02,9.988410903064570689e+00,9.700848778874904710e+00
2.315000000000000000e+02,9.843855088353018701e+00,9.549706732564914091e+00,1.007075878521089329e+01,1.437741863616512350e-01,9.692215401715758105e+01,6.510000000000000000e+02,9.987629274714670657e+00,9.700080901991366744e+00
2.320000000000000000e+02,9.843082269339474166e+00,9.548958912508323849e+00,1.006999277820392003e+01,1.437673516089491565e-01,9.690693761237379533e+01,6.510000000000000000e+02,9.986849620948422768e+00,9.699314917730525565e+00
2.325000000000000000e+02,9.842311378296987101e+00,9.548212927979811582e+00,1.006922872476122954e+01,1.437605576276628494e-01,9.689176036528375846e+01,6.510000000000000000e+02,9.986071935924650589e+00,9.698550820669323613e+00
2.330000000000000000e+02,9.841542409612706876e+00,9.547468773742140868e+00,1.006846661902381790e+01,1.437538042096193625e-01,9.687662215643022989e+01,6.510000000000000000e+02,9.985296213822325129e+00,9.697788605403086848e+00
2.335000000000000000e+02,9.840775357692958636e+00,9.546726444575694970e+00,1.006770645515339524e+01,1.437470911486238290e-01,9.686152286679067913e+01,6.510000000000000000e+02,9.984522448841582687e+00,9.697028266544334585e+00
2.340000000000000000e+02,9.840010216963216649e+00,9.545985935278331169e+00,1.006694822733229877e+01,1.437404182376845474e-01,9.684646237777563726e+01,6.510000000000000000e+02,9.983750635200900447e+00,9.696269798725532851e+00
2.345000000000000000e+02,9.839246981867971087e+00,9.545247240665350574e+00,1.006619192976344657e+01,1.437337852731169208e-01,9.683144057122693482e+01,6.510000000000000000e+02,9.982980767141089729e+00,9.695513196594854222e+00
2.350000000000000000e+02,9.838485646870713808e+00,9.544510355569398641e+00,1.006543755667019902e+01,1.437271920499584854e-01,9.681645732941561278e+01,6.510000000000000000e+02,9.982212838920672127e+00,9.694758454820755489e+00
2.355000000000000000e+02,9.837726206453814015e+00,9.543775274840445633e+00,1.006468510229633218e+01,1.437206383660728226e-01,9.680151253504051567e+01,6.510000000000000000e+02,9.981446844819886977e+00,9.694005568087742830e+00
2.360000000000000000e+02,9.836968655118496940e+00,9.543041993345683593e+00,1.006393456090590810e+01,1.437141240194349801e-01,9.678660607122648685e+01,6.510000000000000000e+02,9.980682779137932670e+00,9.693254531099061211e+00
2.365000000000000000e+02,9.836212987384735484e+00,9.542310505969501477e+00,1.006318592678325707e+01,1.437076488092184079e-01,9.677173782152239312e+01,6.510000000000000000e+02,9.979920636193954309e+00,9.692505338575516660e+00
2.370000000000000000e+02,9.835459197791195152e+00,9.541580807613355475e+00,1.006243919423283018e+01,1.437012125354940606e-01,9.675690766989959002e+01,6.510000000000000000e+02,9.979160410326688435e+00,9.691757985255701868e+00
2.375000000000000000e+02,9.834707280895166548e+00,9.540852893195799211e+00,1.006169435757917263e+01,1.436948149993518276e-01,9.674211550075010280e+01,6.510000000000000000e+02,9.978402095894518098e+00,9.691012465895813222e+00
2.380000000000000000e+02,9.833957231272483668e+00,9.540126757652336309e+00,1.006095141116682612e+01,1.436884560031426727e-01,9.672736119888493533e+01,6.510000000000000000e+02,9.977645687275625619e+00,9.690268775269341717e+00
2.385000000000000000e+02,9.833209043517458170e+00,9.539402395935406176e+00,1.006021034936024883e+01,1.436821353502984455e-01,9.671264464953236484e+01,6.510000000000000000e+02,9.976891178867756338e+00,9.689526908167160002e+00
2.390000000000000000e+02,9.832462712242822533e+00,9.538679803014298741e+00,1.005947116654374263e+01,1.436758528445478689e-01,9.669796573833606601e+01,6.510000000000000000e+02,9.976138565087369514e+00,9.688786859398273776e+00
2.395000000000000000e+02,9.831718232079641240e+00,9.537958973875095836e+00,1.005873385712136781e+01,1.436696082908225647e-01,9.668332435135364733e+01,6.510000000000000000e+02,9.975387840370462555e+00,9.688048623788818148e+00
2.400000000000000000e+02,9.830975597677252154e+00,9.537239903520610795e+00,1.005799841551687379e+01,1.436634014954391581e-01,9.666872037505484627e+01,6.510000000000000000e+02,9.974638999172691811e+00,9.687312196181812496e+00
2.405000000000000000e+02,9.830234803703188362e+00,9.536522586970349380e+00,1.005726483617361211e+01,1.436572322654961209e-01,9.665415369631965348e+01,6.510000000000000000e+02,9.973892035968685121e+00,9.686577571437693379e+00
2.410000000000000000e+02,9.829495844843130214e+00,9.535807019260376549e+00,1.005653311355447066e+01,1.436511004087538124e-01,9.663962420243701956e+01,6.510000000000000000e+02,9.973146945251883722e+00,9.685844744434376707e+00
2.415000000000000000e+02,9.828758715800809398e+00,9.535093195443360869e+00,1.005580324214181154e+01,1.436450057343596487e-01,9.662513178110279455e+01,6.510000000000000000e+02,9.972403721535167520e+00,9.685113710066449499e+00
2.420000000000000000e+02,9.828023411297955647e+00,9.534381110588416419e+00,1.005507521643734314e+01,1.436389480520639250e-01,9.661067632041822151e+01,6.510000000000000000e+02,9.971662359350020211e+00,9.684384463245892860e+00
2.425000000000000000e+02,9.827289926074231019e+00,9.533670759781086801e+00,1.005434903096209531e+01,1.436329271731866253e-01,9.659625770888840179e+01,6.510000000000000000e+02,9.970922853247419226e+00,9.683656998901044588e+00
2.430000000000000000e+02,9.826558254887157062e+00,9.532962138123291851e+00,1.005362468025632161e+01,1.436269429086857452e-01,9.658187583542020604e+01,6.510000000000000000e+02,9.970185197795840892e+00,9.682931311978471456e+00
2.435000000000000000e+02,9.825828392512047316e+00,9.532255240733222834e+00,1.005290215887944072e+01,1.436209950716338390e-01,9.656753058932123679e+01,6.510000000000000000e+02,9.969449387583679822e+00,9.682207397440413033e+00
2.440000000000000000e+02,9.825100333741930925e+00,9.531550062745356655e+00,1.005218146140992275e+01,1.436150834760712702e-01,9.655322186029763998e+01,6.510000000000000000e+02,9.968715417218001917e+00,9.681485250265858156e+00
2.445000000000000000e+02,9.824374073387515338e+00,9.530846599310297762e+00,1.005146258244525903e+01,1.436092079357992879e-01,9.653894953845274074e+01,6.510000000000000000e+02,9.967983281323315126e+00,9.680764865451715551e+00
2.450000000000000000e+02,9.823649606277077950e+00,9.530144845594804792e+00,1.005074551660188042e+01,1.436033682669167477e-01,9.652471351428539492e+01,6.510000000000000000e+02,9.967252974543994171e+00,9.680046238010161730e+00
2.455000000000000000e+02,9.822926927256434126e+00,9.529444796781685767e+00,1.005003025851502407e+01,1.435975642855261969e-01,9.651051367868825537e+01,6.510000000000000000e+02,9.966524491541960629e+00,9.679329362970907624e+00
2.460000000000000000e+02,9.822206031188846609e+00,9.528746448069750130e+00,1.004931680283875650e+01,1.435917958093650415e-01,9.649634992294629399e+01,6.510000000000000000e+02,9.965797826998210596e+00,9.678614235379480846e+00
2.465000000000000000e+02,9.821486912954981108e+00,9.528049794673730588e+00,1.004860514424582085e+01,1.435860626559336828e-01,9.648222213873501119e+01,6.510000000000000000e+02,9.965072975610915762e+00,9.677900850299046454e+00
2.470000000000000000e+02,9.820769567452819260e+00,9.527354831824267123e+00,1.004789527742760846e+01,1.435803646450936888e-01,9.646813021811905742e+01,6.510000000000000000e+02,9.964349932097912088e+00,9.677189202807726431e+00
2.475000000000000000e+02,9.820053989597605337e+00,9.526661554767782647e+00,1.004718719709406827e+01,1.435747015968333040e-01,9.645407405355047104e+01,6.510000000000000000e+02,9.963628691194440279e+00,9.676479288000772172e+00
2.480000000000000000e+02,9.819340170507222965e+00,9.525969958766500767e+00,1.004648089797361621e+01,1.435690773352825411e-01,9.644005346410374102e+01,6.510000000000000000e+02,9.962909247842507199e+00,9.675771093171940507e+00
2.485000000000000000e+02,9.818628100197184239e+00,9.525280039098319662e+00,1.004577637481311392e+01,1.435634968616939788e-01,9.642606824761291762e+01,6.510000000000000000e+02,9.962191597058877690e+00,9.675064603335489011e+00
2.490000000000000000e+02,9.817917782413188021e+00,9.524591791056804979e+00,1.004507362237772838e+01,1.435579507832518975e-01,9.641211846745817127e+01,6.510000000000000000e+02,9.961475733196440530e+00,9.674359831629935513e+00
2.495000000000000000e+02,9.817209212138786611e+00,9.523905209951097461e+00,1.004437263545093373e+01,1.435524389232832876e-01,9.639820401762348467e+01,6.510000000000000000e+02,9.960761651062071564e+00,9.673656773215503435e+00
2.500000000000000000e+02,9.816502384374468093e+00,9.523220291105854329e+00,1.004367340883436732e+01,1.435469611066949036e-01,9.638432479247261142e+01,6.510000000000000000e+02,9.960049345481165162e+00,9.672955423267772801e+00
2.505000000000000000e+02,9.815797294137590612e+00,9.522537029861204871e+00,1.004297593734781202e+01,1.435415171586445771e-01,9.637048068674704382e+01,6.510000000000000000e+02,9.959338811296234439e+00,9.672255776978945008e+00
2.510000000000000000e+02,9.815093934366824868e+00,9.521855421572720246e+00,1.004228021582910024e+01,1.435361056298104510e-01,9.635667155406380857e+01,6.510000000000000000e+02,9.958630039996634764e+00,9.671557828737014972e+00
2.515000000000000000e+02,9.814392301482625314e+00,9.521175461611273150e+00,1.004158623913405357e+01,1.435307271808585750e-01,9.634289731704647863e+01,6.510000000000000000e+02,9.957923028663483223e+00,9.670861574301765629e+00
2.520000000000000000e+02,9.813692391280053329e+00,9.520497145363078673e+00,1.004089400213639927e+01,1.435253820831036142e-01,9.632915788597010476e+01,6.510000000000000000e+02,9.957217773363156610e+00,9.670167009196948271e+00
2.525000000000000000e+02,9.812994198843327354e+00,9.519820468229564625e+00,1.004020349972770454e+01,1.435200701657962929e-01,9.631545315707319332e+01,6.510000000000000000e+02,9.956514269009124618e+00,9.669474128677531866e+00
2.530000000000000000e+02,9.812297719273226804e+00,9.519145425627357326e+00,1.003951472681731083e+01,1.435147912581995200e-01,9.630178302696447190e+01,6.510000000000000000e+02,9.955812510531426796e+00,9.668782928015028588e+00
2.535000000000000000e+02,9.811602947687019238e+00,9.518472012988203446e+00,1.003882767833229295e+01,1.435095451910996245e-01,9.628814739262155342e+01,6.510000000000000000e+02,9.955112492878118502e+00,9.668093402495919975e+00
2.540000000000000000e+02,9.810909879218394636e+00,9.517800225758922039e+00,1.003814234921730630e+01,1.435043317957794551e-01,9.627454615138924510e+01,6.510000000000000000e+02,9.954414211014174896e+00,9.667405547422616152e+00
2.545000000000000000e+02,9.810218509017408550e+00,9.517130059401315734e+00,1.003745873443461001e+01,1.434991509047444103e-01,9.626097920097812732e+01,6.510000000000000000e+02,9.953717659922151739e+00,9.666719358112665361e+00
2.550000000000000000e+02,9.809528832250425268e+00,9.516461509392199147e+00,1.003677682896394252e+01,1.434940023510578588e-01,9.624744643946310418e+01,6.510000000000000000e+02,9.953022834601481961e+00,9.666034829899366798e+00
2.555000000000000000e+02,9.808840844100046752e+00,9.515794571223249676e+00,1.003609662780246481e+01,1.434888859684626816e-01,9.623394776528179761e+01,6.510000000000000000e+02,9.952329730068509406e+00,9.665351958131584098e+00
2.560000000000000000e+02,9.808154535745131852e+00,9.515129240400991506e+00,1.003541812596470884e+01,1.434838084061688945e-01,9.622048300033252133e+01,6.510000000000000000e+02,9.951638344151300331e+00,9.664670727338961598e+00
2.565000000000000000e+02,9.807469898653176088e+00,9.514465512446742324e+00,1.003474131848247985e+01,1.434787744443294655e-01,9.620705197170418899e+01,6.510000000000000000e+02,9.950948673097505193e+00,9.663991124208846983e+00
2.570000000000000000e+02,9.806786932780717336e+00,9.513803382896574234e+00,1.003406620040481378e+01,1.434737705982888079e-01,9.619365466780833174e+01,6.510000000000000000e+02,9.950260703379006699e+00,9.663313162182427973e+00
2.575000000000000000e+02,9.806105635186309399e+00,9.513142847301200078e+00,1.003339276679792036e+01,1.434687989247230011e-01,9.618029102469760971e+01,6.510000000000000000e+02,9.949574434111033483e+00,9.662636836261587092e+00
2.580000000000000000e+02,9.805425997923176595e+00,9.512483901226012506e+00,1.003272101274504813e+01,1.434638610332396591e-01,9.616696088017030775e+01,6.510000000000000000e+02,9.948889858956416532e+00,9.661962136889936659e+00
2.585000000000000000e+02,9.804748020758671245e+00,9.511826540250902795e+00,1.003205093334650044e+01,1.434589542858631384e-01,9.615366422213585906e+01,6.510000000000000000e+02,9.948206975044532996e+00,9.661289066472807718e+00
2.590000000000000000e+02,9.804071698987232963e+00,9.511170759970340782e+00,1.003138252371953776e+01,1.434540785219957926e-01,9.614040095152702747e+01,6.510000000000000000e+02,9.947525777509229172e+00,9.660617620465238531e+00
2.595000000000000000e+02,9.803397027919061202e+00,9.510516555993220322e+00,1.003071577899827460e+01,1.434492335825096887e-01,9.612717096962769858e+01,6.510000000000000000e+02,9.946846261501571362e+00,9.659947794336551041e+00
2.600000000000000000e+02,9.802724002880051302e+00,9.509863923942868169e+00,1.003005069433368135e+01,1.434444193082959340e-01,9.611397417807140187e+01,6.510000000000000000e+02,9.946168422188348401e+00,9.659279583571755978e+00
2.605000000000000000e+02,9.802052619211725215e+00,9.509212859456942724e+00,1.002938726489344035e+01,1.434396355417766056e-01,9.610081047883979011e+01,6.510000000000000000e+02,9.945492254753501626e+00,9.658612983669948804e+00
2.610000000000000000e+02,9.801382872271190649e+00,9.508563358187402059e+00,1.002872548586195833e+01,1.434348821257566409e-01,9.608767977426147411e+01,6.510000000000000000e+02,9.944817754396947151e+00,9.657947990145434147e+00
2.615000000000000000e+02,9.800714757431057578e+00,9.507915415800468395e+00,1.002806535244025632e+01,1.434301589042707159e-01,9.607458196701020370e+01,6.510000000000000000e+02,9.944144916335327267e+00,9.657284598526787889e+00
2.620000000000000000e+02,9.800048270079409818e+00,9.507269027976551712e+00,1.002740685984589675e+01,1.434254657211928019e-01,9.606151696010377350e+01,6.510000000000000000e+02,9.943473735800603563e+00,9.656622804358217849e+00
2.625000000000000000e+02,9.799383405619717990e+00,9.506624190410189357e+00,1.002675000331294086e+01,1.434208024224138123e-01,9.604848465690260184e+01,6.510000000000000000e+02,9.942804208042133496e+00,9.655962603197304261e+00
2.630000000000000000e+02,9.798720159470798663e+00,9.505980898810019397e+00,1.002609477809188121e+01,1.434161688533019396e-01,9.603548496110799704e+01,6.510000000000000000e+02,9.942136328324101768e+00,9.655303990617495558e+00
2.635000000000000000e+02,9.798058527066743295e+00,9.505339148898706014e+00,1.002544117944956881e+01,1.434115648611222760e-01,9.602251777676126210e+01,6.510000000000000000e+02,9.941470091927866903e+00,9.654646962205621463e+00
2.640000000000000000e+02,9.797398503856879159e+00,9.504698936412903976e+00,1.002478920266914564e+01,1.434069902933438889e-01,9.600958300824200364e+01,6.510000000000000000e+02,9.940805494150222188e+00,9.653991513563536131e+00
2.645000000000000000e+02,9.796740085305692958e+00,9.504060257103182252e+00,1.002413884304999492e+01,1.434024449975795368e-01,9.599668056026668239e+01,6.510000000000000000e+02,9.940142530303273105e+00,9.653337640308112810e+00
2.650000000000000000e+02,9.796083266892766872e+00,9.503423106734002701e+00,1.002349009590769313e+01,1.433979288241872263e-01,9.598381033788750472e+01,6.510000000000000000e+02,9.939481195716954431e+00,9.652685338068579313e+00
2.655000000000000000e+02,9.795428044112755472e+00,9.502787481083654342e+00,1.002284295657387503e+01,1.433934416218549390e-01,9.597097224649081681e+01,6.510000000000000000e+02,9.938821485734610661e+00,9.652034602490902060e+00
2.660000000000000000e+02,9.794774412475298675e+00,9.502153375944184077e+00,1.002219742039624784e+01,1.433889832415933818e-01,9.595816619179589679e+01,6.510000000000000000e+02,9.938163395716891557e+00,9.651385429233705793e+00
2.665000000000000000e+02,9.794122367504968452e+00,9.501520787121384259e+00,1.002155348273849889e+01,1.433845535344981381e-01,9.594539207985343410e+01,6.510000000000000000e+02,9.937506921039467755e+00,9.650737813970470924e+00
2.670000000000000000e+02,9.793471904741226197e+00,9.500889710434689661e+00,1.002091113898022634e+01,1.433801523525970734e-01,9.593264981704439265e+01,6.510000000000000000e+02,9.936852057093823021e+00,9.650091752388629374e+00
2.675000000000000000e+02,9.792823019738339241e+00,9.500260141717188134e+00,1.002027038451688057e+01,1.433757795492742459e-01,9.591993931007849028e+01,6.510000000000000000e+02,9.936198799287614847e+00,9.649447240189063635e+00
2.680000000000000000e+02,9.792175708065368411e+00,9.499632076815508697e+00,1.001963121475972507e+01,1.433714349769714125e-01,9.590726046599283450e+01,6.510000000000000000e+02,9.935547143042338547e+00,9.648804273088396499e+00
2.685000000000000000e+02,9.791529965306065009e+00,9.499005511589825090e+00,1.001899362513572278e+01,1.433671184904551643e-01,9.589461319215082824e+01,6.510000000000000000e+02,9.934897083796519368e+00,9.648162846815608873e+00
2.690000000000000000e+02,9.790885786200377083e+00,9.498380441913761629e+00,1.001835761108753253e+01,1.433628309943951740e-01,9.588199737973130254e+01,6.510000000000000000e+02,9.934248617194771924e+00,9.647522955205982242e+00
2.695000000000000000e+02,9.790243157800201601e+00,9.497756863674352346e+00,1.001772316807340779e+01,1.433585828112603211e-01,9.586941277211931833e+01,6.510000000000000000e+02,9.933601740611463171e+00,9.646884574988941807e+00
2.700000000000000000e+02,9.789602085177795843e+00,9.497134772772030331e+00,1.001709029156714159e+01,1.433543622511594673e-01,9.585685945929387231e+01,6.510000000000000000e+02,9.932956447428955116e+00,9.646247722926636570e+00
2.705000000000000000e+02,9.788962563975131204e+00,9.496514165120522932e+00,1.001645897705802923e+01,1.433501691712563419e-01,9.584433734990800247e+01,6.510000000000000000e+02,9.932312733146387629e+00,9.645612394803874778e+00
2.710000000000000000e+02,9.788324589848624413e+00,9.495895036646839316e+00,1.001582922005078480e+01,1.433460034295897245e-01,9.583184635293449105e+01,6.510000000000000000e+02,9.931670593278214554e+00,9.644978586419036048e+00
2.715000000000000000e+02,9.787688158469071809e+00,9.495277383291194084e+00,1.001520101606548607e+01,1.433418648842267051e-01,9.581938637766415923e+01,6.510000000000000000e+02,9.931030023353297764e+00,9.644346293584844076e+00
2.720000000000000000e+02,9.787053265521580059e+00,9.494661201006977080e+00,1.001457436063750350e+01,1.433377533951389060e-01,9.580695733370500022e+01,6.510000000000000000e+02,9.930391018916719048e+00,9.643715512126442846e+00
2.725000000000000000e+02,9.786419906705546623e+00,9.494046485760707199e+00,1.001394924931746822e+01,1.433336688217217714e-01,9.579455913098047404e+01,6.510000000000000000e+02,9.929753575527266563e+00,9.643086237883824907e+00
2.730000000000000000e+02,9.785788077734569157e+00,9.493433233531959559e+00,1.001332567767118320e+01,1.433296110248524491e-01,9.578219167972858372e+01,6.510000000000000000e+02,9.929117688759420801e+00,9.642458466709717513e+00
2.735000000000000000e+02,9.785157774336420644e+00,9.492821440313351289e+00,1.001270364127959311e+01,1.433255798658613633e-01,9.576985489050035483e+01,6.510000000000000000e+02,9.928483354202281674e+00,9.641832194470557837e+00
2.740000000000000000e+02,9.784528992252969459e+00,9.492211102110449161e+00,1.001208313573868125e+01,1.433215752070168270e-01,9.575754867415872695e+01,6.510000000000000000e+02,9.927850567459985953e+00,9.641207417045952965e+00
2.745000000000000000e+02,9.783901727240149171e+00,9.491602214941764259e+00,1.001146415665945177e+01,1.433175969111620540e-01,9.574527294187717530e+01,6.510000000000000000e+02,9.927219324151311142e+00,9.640584130328987200e+00
2.750000000000000000e+02,9.783275975067894592e+00,9.490994774838689807e+00,1.001084669966787644e+01,1.433136448412921093e-01,9.573302760513837484e+01,6.510000000000000000e+02,9.926589619909186979e+00,9.639962330226603981e+00
2.755000000000000000e+02,9.782651731520093819e+00,9.490388777845430113e+00,1.001023076040477378e+01,1.433097188615830020e-01,9.572081257573327662e+01,6.510000000000000000e+02,9.925961450381675988e+00,9.639342012658511649e+00
2.760000000000000000e+02,9.782028992394515399e+00,9.489784220018988137e+00,1.000961633452582511e+01,1.433058188372708652e-01,9.570862776575948772e+01,6.510000000000000000e+02,9.925334811231786958e+00,9.638723173557245616e+00
2.765000000000000000e+02,9.781407753502792346e+00,9.489181097429096212e+00,1.000900341770147328e+01,1.433019446334420910e-01,9.569647308762027649e+01,6.510000000000000000e+02,9.924709698136235048e+00,9.638105808869349644e+00
2.770000000000000000e+02,9.780788010670331545e+00,9.488579406158162755e+00,1.000839200561687647e+01,1.432980961163649591e-01,9.568434845402308042e+01,6.510000000000000000e+02,9.924086106786695893e+00,9.637489914553967196e+00
2.775000000000000000e+02,9.780169759736294210e+00,9.487979142301245616e+00,1.000778209397184426e+01,1.432942731524611824e-01,9.567225377797858243e+01,6.510000000000000000e+02,9.923464032888755781e+00,9.636875486583832640e+00
2.780000000000000000e+02,9.779552996553515953e+00,9.487380301966005902e+00,1.000717367848080031e+01,1.432904756095166321e-01,9.566018897279924715e+01,6.510000000000000000e+02,9.922843472163032530e+00,9.636262520943999377e+00
2.785000000000000000e+02,9.778937716988467699e+00,9.486782881272631585e+00,1.000656675487270064e+01,1.432867033558950509e-01,9.564815395209822668e+01,6.510000000000000000e+02,9.922224420344361917e+00,9.635651013632571704e+00
2.790000000000000000e+02,9.778323916921220160e+00,9.486186876353821518e+00,1.000596131889099105e+01,1.432829562595695772e-01,9.563614862978802478e+01,6.510000000000000000e+02,9.921606873180788710e+00,9.635040960661649834e+00
2.795000000000000000e+02,9.777711592245351468e+00,9.485592283354714382e+00,1.000535736629353956e+01,1.432792341907866418e-01,9.562417292007941683e+01,6.510000000000000000e+02,9.920990826436138832e+00,9.634432358054564105e+00
2.800000000000000000e+02,9.777100738867945395e+00,9.484999098432886910e+00,1.000475489285260267e+01,1.432755370189790212e-01,9.561222673748019929e+01,6.510000000000000000e+02,9.920376275886924944e+00,9.633825201848967623e+00
2.805000000000000000e+02,9.776491352709495430e+00,9.484407317758231315e+00,1.000415389435473834e+01,1.432718646153087194e-01,9.560030999679386809e+01,6.510000000000000000e+02,9.919763217324803151e+00,9.633219488094185934e+00
2.810000000000000000e+02,9.775883429703887018e+00,9.483816937512980161e+00,1.000355436660075803e+01,1.432682168509720466e-01,9.558842261311869493e+01,6.510000000000000000e+02,9.919151646554858814e+00,9.632615212852915221e+00
2.815000000000000000e+02,9.775276965798324724e+00,9.483227953891638862e+00,1.000295630540571423e+01,1.432645935979871832e-01,9.557656450184612140e+01,6.510000000000000000e+02,9.918541559396313545e+00,9.632012372200337680e+00
2.820000000000000000e+02,9.774671956953309149e+00,9.482640363100925285e+00,1.000235970659875484e+01,1.432609947285282403e-01,9.556473557866004853e+01,6.510000000000000000e+02,9.917932951681837750e+00,9.631410962224782324e+00
2.825000000000000000e+02,9.774068399142544550e+00,9.482054161359716460e+00,1.000176456602316044e+01,1.432574201163788197e-01,9.555293575953530194e+01,6.510000000000000000e+02,9.917325819258923758e+00,9.630810979026167118e+00
2.830000000000000000e+02,9.773466288352928188e+00,9.481469344899059237e+00,1.000117087953626083e+01,1.432538696353580498e-01,9.554116496073665132e+01,6.510000000000000000e+02,9.916720157988285322e+00,9.630212418717569278e+00
2.835000000000000000e+02,9.772865620584484603e+00,9.480885909962069036e+00,1.000057864300933197e+01,1.432503431595630594e-01,9.552942309881750305e+01,6.510000000000000000e+02,9.916115963744049466e+00,9.629615277424921516e+00
2.840000000000000000e+02,9.772266391850310541e+00,9.480303852803896092e+00,9.999987852327610227e+00,1.432468405647013554e-01,9.551771009061886275e+01,6.510000000000000000e+02,9.915513232415012368e+00,9.629019551285610490e+00
2.845000000000000000e+02,9.771668598176541209e+00,9.479723169691700591e+00,9.999398503390180437e+00,1.432433617258507541e-01,9.550602585326802796e+01,6.510000000000000000e+02,9.914911959902392269e+00,9.628425236450691926e+00
2.850000000000000000e+02,9.771072235602277445e+00,9.479143856904585164e+00,9.998810592109975914e+00,1.432399065202450139e-01,9.549437030417763594e+01,6.510000000000000000e+02,9.914312142122524207e+00,9.627832329082032459e+00
2.855000000000000000e+02,9.770477300179569724e+00,9.478565910733561140e+00,9.998224114413680752e+00,1.432364748241253816e-01,9.548274336104429949e+01,6.510000000000000000e+02,9.913713775003694550e+00,9.627240825355444898e+00
2.860000000000000000e+02,9.769883787973338229e+00,9.477989327481520121e+00,9.997639066241694294e+00,1.432330665151630711e-01,9.547114494184759792e+01,6.510000000000000000e+02,9.913116854488501772e+00,9.626650721458174687e+00
2.865000000000000000e+02,9.769291689867998230e+00,9.477414103463162931e+00,9.997055443548081399e+00,1.432296884144570182e-01,9.545957486536723025e+01,6.510000000000000000e+02,9.912521378282455942e+00,9.626062001453540518e+00
2.870000000000000000e+02,9.768701002908194653e+00,9.476840235004955204e+00,9.996473242300517370e+00,1.432263391259021856e-01,9.544803306843898838e+01,6.510000000000000000e+02,9.911927342034097421e+00,9.625474663782291884e+00
2.875000000000000000e+02,9.768111727459533711e+00,9.476267718445109622e+00,9.995892458480213350e+00,1.432230128310166273e-01,9.543651955153686117e+01,6.510000000000000000e+02,9.911334740290548950e+00,9.624888714628516695e+00
2.880000000000000000e+02,9.767523859637913475e+00,9.475696550133532625e+00,9.995313088081909214e+00,1.432197094102186097e-01,9.542503423375947591e+01,6.510000000000000000e+02,9.910743569048131363e+00,9.624304150227695587e+00
2.885000000000000000e+02,9.766937395571885006e+00,9.475126726431765789e+00,9.994735127113761664e+00,1.432164287439043893e-01,9.541357703448268524e+01,6.510000000000000000e+02,9.910153824315790061e+00,9.623720966827981727e+00
2.890000000000000000e+02,9.766352331402583076e+00,9.474558243712950301e+00,9.994158571597349550e+00,1.432131707135991250e-01,9.540214787335852975e+01,6.510000000000000000e+02,9.909565502116182145e+00,9.623139160688984006e+00
2.895000000000000000e+02,9.765768663283701301e+00,9.473991098361796759e+00,9.993583417567595717e+00,1.432099352007457915e-01,9.539074667031412957e+01,6.510000000000000000e+02,9.908978598484447176e+00,9.622558728082955426e+00
2.900000000000000000e+02,9.765186387381410427e+00,9.473425286774528331e+00,9.993009661072678185e+00,1.432067220884014058e-01,9.537937334555049063e+01,6.510000000000000000e+02,9.908393109469811222e+00,9.621979665293007855e+00
2.905000000000000000e+02,9.764605499874356553e+00,9.472860805358839897e+00,9.992437298174067450e+00,1.432035312589356457e-01,9.536802781954156671e+01,6.510000000000000000e+02,9.907809031133291811e+00,9.621401968615421296e+00
2.910000000000000000e+02,9.764025996953575870e+00,9.472297650533874958e+00,9.991866324946387934e+00,1.432003625963325644e-01,9.535671001303296634e+01,6.510000000000000000e+02,9.907226359549907713e+00,9.620825634357242251e+00
2.915000000000000000e+02,9.763447874822468009e+00,9.471735818730140366e+00,9.991296737477421530e+00,1.431972159846769121e-01,9.534541984704112849e+01,6.510000000000000000e+02,9.906645090807145948e+00,9.620250658837791846e+00
2.920000000000000000e+02,9.762871129696746308e+00,9.471175306389504556e+00,9.990728531868018791e+00,1.431940913086386380e-01,9.533415724285192994e+01,6.510000000000000000e+02,9.906065221005384558e+00,9.619677038388106283e+00
2.925000000000000000e+02,9.762295757804386298e+00,9.470616109965151352e+00,9.990161704232074058e+00,1.431909884535338129e-01,9.532292212201981840e+01,6.510000000000000000e+02,9.905486746257921027e+00,9.619104769350851569e+00
2.930000000000000000e+02,9.761721755385579513e+00,9.470058225921489381e+00,9.989596250696479274e+00,1.431879073056278595e-01,9.531171440636668990e+01,6.510000000000000000e+02,9.904909662691208538e+00,9.618533848079952264e+00
2.935000000000000000e+02,9.761149118692701521e+00,9.469501650734201803e+00,9.989032167401033391e+00,1.431848477507423611e-01,9.530053401798068080e+01,6.510000000000000000e+02,9.904333966443443771e+00,9.617964270941959271e+00
2.940000000000000000e+02,9.760577843990246194e+00,9.468946380890125525e+00,9.988469450498458357e+00,1.431818096761333092e-01,9.528938087921542888e+01,6.510000000000000000e+02,9.903759653666380558e+00,9.617396034314113606e+00
2.945000000000000000e+02,9.760007922649013068e+00,9.468392412887235210e+00,9.987908096154271220e+00,1.431788012332745885e-01,9.527825481929411922e+01,6.510000000000000000e+02,9.903186723882289044e+00,9.616829121415738868e+00
2.950000000000000000e+02,9.759439354251032483e+00,9.467839743234589989e+00,9.987348100546796559e+00,1.431758167620890698e-01,9.526715582380927572e+01,6.510000000000000000e+02,9.902615171013120943e+00,9.616263537488942248e+00
2.955000000000000000e+02,9.758872136723899970e+00,9.467288368452338787e+00,9.986789459867090102e+00,1.431728534098419547e-01,9.525608384687960495e+01,6.510000000000000000e+02,9.902044990133742175e+00,9.615699283314055990e+00
2.960000000000000000e+02,9.758306266380131433e+00,9.466738285071636838e+00,9.986232170318896095e+00,1.431699110663724739e-01,9.524503881190850052e+01,6.510000000000000000e+02,9.901476177446504323e+00,9.615136355313760319e+00
2.965000000000000000e+02,9.757741739544153248e+00,9.466189489634601273e+00,9.985676228118590458e+00,1.431669896211986148e-01,9.523402064255934363e+01,6.510000000000000000e+02,9.900908729165351474e+00,9.614574749922953245e+00
2.970000000000000000e+02,9.757178552552234763e+00,9.465641978694289804e+00,9.985121629495129270e+00,1.431640889651530080e-01,9.522302926275455093e+01,6.510000000000000000e+02,9.900342641517388742e+00,9.614014463587082560e+00
2.975000000000000000e+02,9.756616701752477638e+00,9.465095748814661647e+00,9.984568370690031003e+00,1.431612089885656858e-01,9.521206459667445188e+01,6.510000000000000000e+02,9.899777910741041964e+00,9.613455492763911536e+00
2.980000000000000000e+02,9.756056183504730583e+00,9.464550796570513569e+00,9.984016447957285934e+00,1.431583495835664910e-01,9.520112656875636503e+01,6.510000000000000000e+02,9.899214533088295909e+00,9.612897833921163482e+00
2.985000000000000000e+02,9.755496994180587578e+00,9.464007118547494102e+00,9.983465857563327717e+00,1.431555106413588407e-01,9.519021510369346117e+01,6.510000000000000000e+02,9.898652504821946252e+00,9.612341483539228904e+00
2.990000000000000000e+02,9.754939130163297278e+00,9.463464711341986302e+00,9.982916595786987202e+00,1.431526920554918314e-01,9.517933012643378277e+01,6.510000000000000000e+02,9.898091822218788138e+00,9.611786438107806418e+00
2.995000000000000000e+02,9.754382587847771902e+00,9.462923571561123737e+00,9.982368658919444471e+00,1.431498937181644449e-01,9.516847156217932024e+01,6.510000000000000000e+02,9.897532481565935569e+00,9.611232694129608234e+00
3.000000000000000000e+02,9.753827359275408782e+00,9.462383695822742524e+00,9.981822043264170219e+00,1.431471207023844727e-01,9.515763925271487267e+01,6.510000000000000000e+02,9.896974479977792782e+00,9.610680238573024781e+00
3.005000000000000000e+02,9.753273441020017032e+00,9.461845080755320936e+00,9.981276745136909767e+00,1.431443727163510260e-01,9.514683312674681304e+01,6.510000000000000000e+02,9.896417813736368529e+00,9.610129068303665534e+00
3.010000000000000000e+02,9.752720833740958994e+00,9.461307722997972292e+00,9.980732760865562270e+00,1.431416446361075956e-01,9.513605319131409033e+01,6.510000000000000000e+02,9.895862478377067006e+00,9.609579189104850983e+00
3.015000000000000000e+02,9.752169533401398027e+00,9.460771619200370353e+00,9.980190086790241111e+00,1.431389365126020385e-01,9.512529936334841807e+01,6.510000000000000000e+02,9.895308469914001037e+00,9.609030596888796794e+00
3.020000000000000000e+02,9.751619532708460270e+00,9.460236766022747545e+00,9.979648719263122914e+00,1.431362494610416702e-01,9.511457149661093524e+01,6.510000000000000000e+02,9.894755782169500691e+00,9.608483283247418072e+00
3.025000000000000000e+02,9.751070832361827811e+00,9.459703160135804367e+00,9.979108654648479515e+00,1.431335819991727265e-01,9.510386960003349088e+01,6.510000000000000000e+02,9.894204414361000843e+00,9.607937250362654780e+00
3.030000000000000000e+02,9.750523428836554984e+00,9.459170798220737808e+00,9.978569889322578490e+00,1.431309340233145322e-01,9.509319360056494475e+01,6.510000000000000000e+02,9.893654362859868101e+00,9.607392494813241868e+00
3.035000000000000000e+02,9.749977318618983091e+00,9.458639676969159638e+00,9.978032419673663611e+00,1.431283054311644209e-01,9.508254342540020332e+01,6.510000000000000000e+02,9.893105624050146929e+00,9.606849013187817476e+00
3.040000000000000000e+02,9.749432498206699549e+00,9.458109793083044892e+00,9.977496242101905111e+00,1.431256961205862599e-01,9.507191900197892664e+01,6.510000000000000000e+02,9.892558194327284227e+00,9.606306802086113095e+00
3.045000000000000000e+02,9.748888964108509469e+00,9.457581143274747859e+00,9.976961353019349943e+00,1.431231059896709568e-01,9.506132025798481777e+01,6.510000000000000000e+02,9.892012070098180843e+00,9.605765858118839873e+00
3.050000000000000000e+02,9.748346712844382367e+00,9.457053724266902606e+00,9.976427748849872046e+00,1.431205349372821900e-01,9.505074712134461379e+01,6.510000000000000000e+02,9.891467247781665861e+00,9.605226177907100649e+00
3.055000000000000000e+02,9.747805735410853600e+00,9.456527532792430080e+00,9.975895426029133262e+00,1.431179924904102951e-01,9.504019941508320812e+01,6.510000000000000000e+02,9.890923727901263618e+00,9.604687742920441806e+00
3.060000000000000000e+02,9.747266029448621083e+00,9.456002565594491927e+00,9.975364381004556691e+00,1.431154766364090558e-01,9.502967708849597273e+01,6.510000000000000000e+02,9.890381506085029528e+00,9.604150552812212638e+00
3.065000000000000000e+02,9.746727595969947089e+00,9.455478819426430093e+00,9.974834610235220111e+00,1.431129795186480980e-01,9.501918015494878489e+01,6.510000000000000000e+02,9.889840575488593188e+00,9.603614616451299213e+00
3.070000000000000000e+02,9.746190431538989785e+00,9.454956291051745509e+00,9.974306110191877295e+00,1.431105010381051867e-01,9.500870854332953286e+01,6.510000000000000000e+02,9.889300932577093306e+00,9.603079930500884487e+00
3.075000000000000000e+02,9.745654532287151284e+00,9.454434977244083882e+00,9.973778877356897610e+00,1.431080413739388435e-01,9.499826217419497709e+01,6.510000000000000000e+02,9.888762573661090016e+00,9.602546490913212551e+00
3.080000000000000000e+02,9.745119890734230239e+00,9.453914874787134437e+00,9.973252908224202073e+00,1.431056029758807357e-01,9.498784089838702016e+01,6.510000000000000000e+02,9.888225493710111280e+00,9.602014287758349198e+00
3.085000000000000000e+02,9.744586507999510872e+00,9.453395980474681437e+00,9.972728199299215390e+00,1.431031829132066169e-01,9.497744473284598143e+01,6.510000000000000000e+02,9.887689690912717211e+00,9.601483325086302756e+00
3.090000000000000000e+02,9.744054380690727157e+00,9.452878291110478060e+00,9.972204747098841082e+00,1.431007810882310161e-01,9.496707360740619208e+01,6.510000000000000000e+02,9.887155161778956369e+00,9.600953599602496169e+00
3.095000000000000000e+02,9.743523505426393783e+00,9.452361803508278371e+00,9.971682548151427739e+00,1.430983974047703722e-01,9.495672745213644816e+01,6.510000000000000000e+02,9.886621902831164377e+00,9.600425108021623188e+00
3.100000000000000000e+02,9.742993878835799038e+00,9.451846514491760942e+00,9.971161598996703290e+00,1.430960317665064541e-01,9.494640619733915798e+01,6.510000000000000000e+02,9.886089910602304798e+00,9.599897847069291501e+00
3.105000000000000000e+02,9.742465497558940868e+00,9.451332420894514641e+00,9.970641896185709285e+00,1.430936840777140007e-01,9.493610977354933311e+01,6.510000000000000000e+02,9.885559181636654813e+00,9.599371813481226923e+00
3.110000000000000000e+02,9.741938358246502005e+00,9.450819519559980009e+00,9.970123436280829310e+00,1.430913542433214780e-01,9.492583811153374995e+01,6.510000000000000000e+02,9.885029712489822984e+00,9.598847004003181027e+00
3.115000000000000000e+02,9.741412457559794902e+00,9.450307807341461697e+00,9.969606215855668196e+00,1.430890421687293079e-01,9.491559114228992655e+01,6.510000000000000000e+02,9.884501499728523655e+00,9.598323415391066149e+00
3.120000000000000000e+02,9.740887792170729753e+00,9.449797281101997015e+00,9.969090231495052024e+00,1.430867477600527293e-01,9.490536879704531259e+01,6.510000000000000000e+02,9.883974539930783010e+00,9.597801044410676496e+00
3.125000000000000000e+02,9.740364358761796737e+00,9.449287937714442975e+00,9.968575479794960614e+00,1.430844709226061773e-01,9.489517100725630883e+01,6.510000000000000000e+02,9.883448829684402526e+00,9.597279887839189172e+00
3.130000000000000000e+02,9.739842154025987853e+00,9.448779774061337733e+00,9.968061957362547076e+00,1.430822115637528091e-01,9.488499770460757077e+01,6.510000000000000000e+02,9.882924365589740745e+00,9.596759942462234960e+00
3.135000000000000000e+02,9.739321174666775605e+00,9.448272787034925457e+00,9.967549660815986812e+00,1.430799695905402014e-01,9.487484882101063022e+01,6.510000000000000000e+02,9.882401144257315195e+00,9.596241205076234237e+00
3.140000000000000000e+02,9.738801417398084581e+00,9.447766973537087054e+00,9.967038586784541465e+00,1.430777449104888854e-01,9.486472428860362527e+01,6.510000000000000000e+02,9.881879162308573328e+00,9.595723672487595834e+00
3.145000000000000000e+02,9.738282878944245269e+00,9.447262330479340164e+00,9.966528731908432803e+00,1.430755374315922923e-01,9.485462403974997869e+01,6.510000000000000000e+02,9.881358416375837450e+00,9.595207341512654864e+00
3.150000000000000000e+02,9.737765556039942538e+00,9.446758854782764558e+00,9.966020092838872912e+00,1.430733470626805726e-01,9.484454800703761634e+01,6.510000000000000000e+02,9.880838903102622695e+00,9.594692208977262382e+00
3.155000000000000000e+02,9.737249445430192551e+00,9.446256543377993253e+00,9.965512666237973605e+00,1.430711737127541294e-01,9.483449612327812872e+01,6.510000000000000000e+02,9.880320619142946015e+00,9.594178271717437312e+00
3.160000000000000000e+02,9.736734543870307235e+00,9.445755393205166328e+00,9.965006448778707338e+00,1.430690172909836189e-01,9.482446832150591831e+01,6.510000000000000000e+02,9.879803561161290659e+00,9.593665526579323810e+00
3.165000000000000000e+02,9.736220848125839211e+00,9.445255401213909607e+00,9.964501437144908991e+00,1.430668777072555686e-01,9.481446453497716220e+01,6.510000000000000000e+02,9.879287725833094669e+00,9.593153970418583754e+00
3.170000000000000000e+02,9.735708354972562262e+00,9.444756564363290252e+00,9.963997628031167508e+00,1.430647548720516138e-01,9.480448469716915838e+01,6.510000000000000000e+02,9.878773109844614098e+00,9.592643600100510426e+00
3.175000000000000000e+02,9.735197061196418034e+00,9.444258879621777680e+00,9.963495018142841886e+00,1.430626486963876565e-01,9.479452874177941624e+01,6.510000000000000000e+02,9.878259709892805773e+00,9.592134412500030294e+00
3.180000000000000000e+02,9.734686963593492948e+00,9.443762343967208039e+00,9.962993604195990116e+00,1.430605590909654612e-01,9.478459660272451970e+01,6.510000000000000000e+02,9.877747522684458659e+00,9.591626404502527237e+00
3.185000000000000000e+02,9.734178058969968461e+00,9.443266954386777101e+00,9.962493382917356755e+00,1.430584859678702692e-01,9.477468821413975775e+01,6.510000000000000000e+02,9.877236544937838758e+00,9.591119573002098164e+00
3.190000000000000000e+02,9.733670344142087316e+00,9.442772707876976312e+00,9.961994351044275220e+00,1.430564292389946424e-01,9.476480351037773175e+01,6.510000000000000000e+02,9.876726773381081514e+00,9.590613914903093118e+00
3.195000000000000000e+02,9.733163815936121566e+00,9.442279601443562598e+00,9.961496505324705097e+00,1.430543888169479028e-01,9.475494242600800021e+01,6.510000000000000000e+02,9.876218204753069330e+00,9.590109427119173802e+00
3.200000000000000000e+02,9.732658471188335270e+00,9.441787632101537042e+00,9.960999842517106018e+00,1.430523646144501448e-01,9.474510489581585659e+01,6.510000000000000000e+02,9.875710835802784970e+00,9.589606106573885569e+00
3.205000000000000000e+02,9.732154306744932981e+00,9.441296796875107589e+00,9.960504359390503382e+00,1.430503565451811399e-01,9.473529085480166145e+01,6.510000000000000000e+02,9.875204663290114482e+00,9.589103950199753257e+00
3.210000000000000000e+02,9.731651319462047312e+00,9.440807092797660616e+00,9.960010052724324936e+00,1.430483645228102785e-01,9.472550023818004661e+01,6.510000000000000000e+02,9.874699683984857757e+00,9.588602954939236866e+00
3.215000000000000000e+02,9.731149506205667876e+00,9.440318516911707647e+00,9.959516919308466498e+00,1.430463884622093784e-01,9.471573298137889196e+01,6.510000000000000000e+02,9.874195894667876061e+00,9.588103117743457915e+00
3.220000000000000000e+02,9.730648863851664387e+00,9.439831066268865811e+00,9.959024955943183599e+00,1.430444282769062769e-01,9.470598902003874286e+01,6.510000000000000000e+02,9.873693292128569610e+00,9.587604435574757389e+00
3.225000000000000000e+02,9.730149389285672967e+00,9.439344737929832974e+00,9.958534159439100364e+00,1.430424838827229761e-01,9.469626829001167323e+01,6.510000000000000000e+02,9.873191873168394750e+00,9.587106905402949408e+00
3.230000000000000000e+02,9.729651079403117464e+00,9.438859528964343326e+00,9.958044526617140235e+00,1.430405551950471033e-01,9.468657072736075975e+01,6.510000000000000000e+02,9.872691634598163901e+00,9.586610524208071027e+00
3.235000000000000000e+02,9.729153931109156161e+00,9.438375436451131861e+00,9.957556054308474458e+00,1.430386421299842947e-01,9.467689626835914396e+01,6.510000000000000000e+02,9.872192573239141566e+00,9.586115288979172533e+00
3.240000000000000000e+02,9.728657941318639146e+00,9.437892457477930819e+00,9.957068739354541620e+00,1.430367446036911183e-01,9.466724484948902330e+01,6.510000000000000000e+02,9.871694685922330237e+00,9.585621196714946279e+00
3.245000000000000000e+02,9.728163106956085215e+00,9.437410589141387973e+00,9.956582578606946399e+00,1.430348625329816159e-01,9.465761640744129579e+01,6.510000000000000000e+02,9.871197969489067248e+00,9.585128244423103183e+00
3.250000000000000000e+02,9.727669424955639244e+00,9.436929828547052423e+00,9.956097568927441799e+00,1.430329958348425246e-01,9.464801087911425270e+01,6.510000000000000000e+02,9.870702420790481213e+00,9.584636429120795498e+00
3.255000000000000000e+02,9.727176892261025998e+00,9.436450172809401238e+00,9.955613707187888295e+00,1.430311444273426047e-01,9.463842820161306690e+01,6.510000000000000000e+02,9.870208036688369546e+00,9.584145747833684226e+00
3.260000000000000000e+02,9.726685505825544809e+00,9.435971619051695569e+00,9.955130990270259161e+00,1.430293082281171024e-01,9.462886831224892603e+01,6.510000000000000000e+02,9.869714814053660135e+00,9.583656197597427706e+00
3.265000000000000000e+02,9.726195262612003845e+00,9.435494164406044604e+00,9.954649415066519680e+00,1.430274871553378901e-01,9.461933114853816562e+01,6.510000000000000000e+02,9.869222749767342151e+00,9.583167775456665538e+00
3.270000000000000000e+02,9.725706159592698796e+00,9.435017806013354047e+00,9.954168978478666219e+00,1.430256811283200646e-01,9.460981664820157278e+01,6.510000000000000000e+02,9.868731840721018500e+00,9.582680478464379092e+00
3.275000000000000000e+02,9.725218193749375573e+00,9.434542541023240858e+00,9.953689677418632087e+00,1.430238900662486601e-01,9.460032474916354772e+01,6.510000000000000000e+02,9.868242083815625065e+00,9.582194303683126080e+00
3.280000000000000000e+02,9.724731362073207208e+00,9.434068366594054567e+00,9.953211508808291086e+00,1.430221138883605858e-01,9.459085538955129380e+01,6.510000000000000000e+02,9.867753475961567489e+00,9.581709248184845151e+00
3.285000000000000000e+02,9.724245661564729915e+00,9.433595279892838192e+00,9.952734469579395338e+00,1.430203525150968991e-01,9.458140850769400743e+01,6.510000000000000000e+02,9.867266014079827841e+00,9.581225309049633765e+00
3.290000000000000000e+02,9.723761089233851962e+00,9.433123278095292719e+00,9.952258556673537981e+00,1.430186058661018778e-01,9.457198404212219600e+01,6.510000000000000000e+02,9.866779695099953784e+00,9.580742483367750140e+00
3.295000000000000000e+02,9.723277642099770190e+00,9.432652358385727354e+00,9.951783767042130080e+00,1.430168738628912195e-01,9.456258193156678260e+01,6.510000000000000000e+02,9.866294515962662715e+00,9.580260768236877666e+00
3.300000000000000000e+02,9.722795317190975339e+00,9.432182517957063084e+00,9.951310097646370423e+00,1.430151564266085307e-01,9.455320211495848071e+01,6.510000000000000000e+02,9.865810473617584009e+00,9.579780160764366670e+00
3.305000000000000000e+02,9.722314111545209414e+00,9.431713754010779382e+00,9.950837545457174471e+00,1.430134534782677991e-01,9.454384453142689893e+01,6.510000000000000000e+02,9.865327565023477518e+00,9.579300658066941310e+00
3.310000000000000000e+02,9.721834022209401738e+00,9.431246063756875131e+00,9.950366107455158371e+00,1.430117649407549874e-01,9.453450912029968833e+01,6.510000000000000000e+02,9.864845787150155587e+00,9.578822257268646112e+00
3.315000000000000000e+02,9.721355046239684938e+00,9.430779444413866841e+00,9.949895780630619413e+00,1.430100907358563822e-01,9.452519582110207352e+01,6.510000000000000000e+02,9.864365136975541404e+00,9.578344955503828473e+00
3.320000000000000000e+02,9.720877180701329223e+00,9.430313893208735365e+00,9.949426561983472084e+00,1.430084307860173820e-01,9.451590457355570152e+01,6.510000000000000000e+02,9.863885611487347660e+00,9.577868749915310786e+00
3.325000000000000000e+02,9.720400422668710405e+00,9.429849407376901027e+00,9.948958448523224973e+00,1.430067850148885877e-01,9.450663531757832914e+01,6.510000000000000000e+02,9.863407207683598799e+00,9.577393637653820235e+00
3.330000000000000000e+02,9.719924769225285033e+00,9.429385984162189871e+00,9.948491437268931037e+00,1.430051533455669044e-01,9.449738799328261507e+01,6.510000000000000000e+02,9.862929922570852881e+00,9.576919615879718961e+00
3.335000000000000000e+02,9.719450207678299591e+00,9.428923620816830109e+00,9.948025525249184042e+00,1.430035479488958594e-01,9.448816235426372145e+01,6.510000000000000000e+02,9.862453755627194951e+00,9.576446659729404232e+00
3.340000000000000000e+02,9.718976744715137173e+00,9.428462314601420147e+00,9.947560709502095477e+00,1.430019567517653856e-01,9.447895852394847793e+01,6.510000000000000000e+02,9.861978701466901143e+00,9.575974787963371426e+00
3.345000000000000000e+02,9.718504377668688576e+00,9.428002062784738513e+00,9.947096987075063623e+00,1.430003794004271189e-01,9.446977644727412837e+01,6.510000000000000000e+02,9.861504757069115001e+00,9.575503998268262151e+00
3.350000000000000000e+02,9.718033103658388683e+00,9.427542862644012089e+00,9.946634355025080865e+00,1.429988158197023074e-01,9.446061606512613196e+01,6.510000000000000000e+02,9.861031919478090657e+00,9.575034287838686708e+00
3.355000000000000000e+02,9.717562919812525735e+00,9.427084711464676303e+00,9.946172810418442367e+00,1.429972659353753173e-01,9.445147731858035911e+01,6.510000000000000000e+02,9.860560185747901940e+00,9.574565653877151306e+00
3.360000000000000000e+02,9.717093823268280417e+00,9.426627606540387561e+00,9.945712350330786933e+00,1.429957296731627081e-01,9.444236014890331887e+01,6.510000000000000000e+02,9.860089552941442292e+00,9.574098093595118542e+00
3.365000000000000000e+02,9.716625808515919616e+00,9.426171545173014366e+00,9.945252971847070356e+00,1.429942038226186263e-01,9.443326444504452866e+01,6.510000000000000000e+02,9.859620012338538686e+00,9.573631604693302322e+00
3.370000000000000000e+02,9.716158875192633104e+00,9.425716524672585805e+00,9.944794672061521013e+00,1.429926912426343344e-01,9.442419019773339528e+01,6.510000000000000000e+02,9.859151566435267355e+00,9.573166183949998853e+00
3.375000000000000000e+02,9.715693020639101007e+00,9.425262542357300433e+00,9.944337448077581243e+00,1.429911920680500548e-01,9.441513735230438442e+01,6.510000000000000000e+02,9.858684212707151673e+00,9.572701828571052118e+00
3.380000000000000000e+02,9.715228242027702521e+00,9.424809595553430341e+00,9.943881297007918008e+00,1.429897062264964824e-01,9.440610585077942574e+01,6.510000000000000000e+02,9.858217948254200280e+00,9.572238535801206538e+00
3.385000000000000000e+02,9.714764536539531647e+00,9.424357681595369129e+00,9.943426215974378479e+00,1.429882336462043602e-01,9.439709563536740689e+01,6.510000000000000000e+02,9.857752770185737035e+00,9.571776302893326260e+00
3.390000000000000000e+02,9.714301901364382985e+00,9.423906797825550186e+00,9.942972202107910107e+00,1.429867742546090947e-01,9.438810664846342036e+01,6.510000000000000000e+02,9.857288675618992357e+00,9.571315127109773613e+00
3.395000000000000000e+02,9.713840333700710872e+00,9.423456941594428926e+00,9.942519252548571274e+00,1.429853279802919264e-01,9.437913883264835135e+01,6.510000000000000000e+02,9.856825661681002160e+00,9.570855005720417807e+00
3.400000000000000000e+02,9.713379830755584976e+00,9.423008110260479242e+00,9.942067364445509980e+00,1.429838947518884684e-01,9.437019213068781198e+01,6.510000000000000000e+02,9.856363725507472751e+00,9.570395936003697201e+00
3.405000000000000000e+02,9.712920389744683192e+00,9.422560301190127774e+00,9.941616534956864371e+00,1.429824744980883189e-01,9.436126648553162966e+01,6.510000000000000000e+02,9.855902864242771955e+00,9.569937915246596205e+00
3.410000000000000000e+02,9.712462007892233018e+00,9.422113511757755688e+00,9.941166761249805361e+00,1.429810671489701313e-01,9.435236184031306550e+01,6.510000000000000000e+02,9.855443075041202761e+00,9.569480940743261499e+00
3.415000000000000000e+02,9.712004682431004454e+00,9.421667739345645387e+00,9.940718040500454933e+00,1.429796726338175561e-01,9.434347813834824592e+01,6.510000000000000000e+02,9.854984355064823731e+00,9.569025009797186954e+00
3.420000000000000000e+02,9.711548410602269144e+00,9.421222981343968073e+00,9.940270369893863034e+00,1.429782908828786947e-01,9.433461532313525311e+01,6.510000000000000000e+02,9.854526701485147200e+00,9.568570119719391087e+00
3.425000000000000000e+02,9.711093189655764846e+00,9.420779235150760655e+00,9.939823746623979162e+00,1.429769218269414388e-01,9.432577333835368449e+01,6.510000000000000000e+02,9.854070111482705840e+00,9.568116267828823851e+00
3.430000000000000000e+02,9.710639016849679450e+00,9.420336498171892003e+00,9.939378167893618610e+00,1.429755653959990380e-01,9.431695212786361537e+01,6.510000000000000000e+02,9.853614582245679543e+00,9.567663451453681134e+00
3.435000000000000000e+02,9.710185889450597685e+00,9.419894767821009651e+00,9.938933630914446482e+00,1.429742215222833956e-01,9.430815163570537152e+01,6.510000000000000000e+02,9.853160110972879693e+00,9.567211667928313901e+00
3.440000000000000000e+02,9.709733804714501204e+00,9.419454041519561116e+00,9.938490132906879992e+00,1.429728901691421639e-01,9.429937180573885769e+01,6.510000000000000000e+02,9.852706694883643479e+00,9.566760914545358929e+00
3.445000000000000000e+02,9.709282749761348086e+00,9.419014316696724620e+00,9.938047671100143532e+00,1.429715888701544313e-01,9.429061239003733874e+01,6.510000000000000000e+02,9.852254338631501795e+00,9.566311160891194376e+00
3.450000000000000000e+02,9.708832725544636943e+00,9.418575590789403762e+00,9.937606242732179851e+00,1.429703091574764384e-01,9.428187340190710586e+01,6.510000000000000000e+02,9.851803034702113493e+00,9.565862416387160394e+00
3.455000000000000000e+02,9.708383732756960427e+00,9.418137861242195541e+00,9.937165845049635848e+00,1.429690461536935187e-01,9.427315485061807010e+01,6.510000000000000000e+02,9.851352778910653640e+00,9.565414686603267214e+00
3.460000000000000000e+02,9.707935771878133835e+00,9.417701125507361937e+00,9.936726475307811057e+00,1.429677952962621346e-01,9.426445674140298081e+01,6.510000000000000000e+02,9.850903567174395192e+00,9.564967976581872477e+00
3.465000000000000000e+02,9.707488840224479887e+00,9.417265381044789052e+00,9.936288130770662974e+00,1.429665565179767117e-01,9.425577901936540570e+01,6.510000000000000000e+02,9.850455396742455960e+00,9.564522283706503814e+00
3.470000000000000000e+02,9.707042935120503202e+00,9.416830625321990667e+00,9.935850808710744886e+00,1.429653297531429390e-01,9.424712162978431707e+01,6.510000000000000000e+02,9.850008264873647335e+00,9.564077605367360846e+00
3.475000000000000000e+02,9.706598053898902734e+00,9.416396855814058497e+00,9.935414506409184554e+00,1.429641149347264939e-01,9.423848451811304017e+01,6.510000000000000000e+02,9.849562168833630338e+00,9.563633938964176906e+00
3.480000000000000000e+02,9.706154193900491833e+00,9.415964070003637332e+00,9.934979221155645135e+00,1.429629119982359364e-01,9.422986762997912535e+01,6.510000000000000000e+02,9.849117105898727687e+00,9.563191281902255980e+00
3.485000000000000000e+02,9.705711352474219566e+00,9.415532265380894827e+00,9.934544950248296757e+00,1.429617208775365300e-01,9.422127091118319697e+01,6.510000000000000000e+02,9.848673073351756457e+00,9.562749631596682676e+00
3.490000000000000000e+02,9.705269526977104988e+00,9.415101439443519737e+00,9.934111690993796984e+00,1.429605415078232244e-01,9.421269430769861231e+01,6.510000000000000000e+02,9.848230068484928879e+00,9.562308985469281097e+00
3.495000000000000000e+02,9.704828714774214049e+00,9.414671589696665066e+00,9.933679440707225083e+00,1.429593738248925994e-01,9.420413776567055208e+01,6.510000000000000000e+02,9.847788088599108036e+00,9.561869340949321838e+00
3.500000000000000000e+02,9.704388913238668479e+00,9.414242713652937411e+00,9.933248196712110456e+00,1.429582177632621742e-01,9.419560123141562258e+01,6.510000000000000000e+02,9.847347131001930265e+00,9.561430695475406694e+00
3.505000000000000000e+02,9.703950119751544534e+00,9.413814808832373870e+00,9.932817956340333154e+00,1.429570732598713645e-01,9.418708465142104558e+01,6.510000000000000000e+02,9.846907193011416481e+00,9.560993046491674363e+00
3.510000000000000000e+02,9.703512331701917404e+00,9.413387872762394082e+00,9.932388716932152306e+00,1.429559402505626853e-01,9.417858797234411838e+01,6.510000000000000000e+02,9.846468271952479867e+00,9.560556391451354941e+00
3.515000000000000000e+02,9.703075546486788383e+00,9.412961902977800221e+00,9.931960475836126179e+00,1.429548186717198854e-01,9.417011114101134694e+01,6.510000000000000000e+02,9.846030365158506825e+00,9.560120727815068165e+00
3.520000000000000000e+02,9.702639761511065331e+00,9.412536897020729043e+00,9.931533230409105073e+00,1.429537084607534203e-01,9.416165410441820427e+01,6.510000000000000000e+02,9.845593469971818834e+00,9.559686053050311827e+00
3.525000000000000000e+02,9.702204974187548459e+00,9.412112852440664312e+00,9.931106978016217113e+00,1.429526095545229913e-01,9.415321680972806462e+01,6.510000000000000000e+02,9.845157583742071949e+00,9.559252364633026744e+00
3.530000000000000000e+02,9.701771181936885924e+00,9.411689766794346212e+00,9.930681716030816730e+00,1.429515218905511309e-01,9.414479920427186244e+01,6.510000000000000000e+02,9.844722703827436305e+00,9.558819660046333766e+00
3.535000000000000000e+02,9.701338382187548959e+00,9.411267637645833517e+00,9.930257441834429599e+00,1.429504454065984864e-01,9.413640123554728234e+01,6.510000000000000000e+02,9.844288827594148472e+00,9.558387936780949445e+00
3.540000000000000000e+02,9.700906572375814108e+00,9.410846462566350823e+00,9.929834152816788162e+00,1.429493800409672721e-01,9.412802285121837542e+01,6.510000000000000000e+02,9.843855952416781463e+00,9.557957192334846752e+00
3.545000000000000000e+02,9.700475749945715265e+00,9.410426239134439541e+00,9.929411846375737483e+00,1.429483257321373380e-01,9.411966399911449344e+01,6.510000000000000000e+02,9.843424075677852159e+00,9.557527424213578371e+00
3.550000000000000000e+02,9.700045912349047228e+00,9.410006964935755391e+00,9.928990519917240576e+00,1.429472824182806967e-01,9.411132462723021774e+01,6.510000000000000000e+02,9.842993194767327481e+00,9.557098629930765199e+00
3.555000000000000000e+02,9.699617057045301749e+00,9.409588637563134128e+00,9.928570170855349986e+00,1.429462500390212831e-01,9.410300468372440719e+01,6.510000000000000000e+02,9.842563307084322588e+00,9.556670807006280910e+00
3.560000000000000000e+02,9.699189181501658652e+00,9.409171254616580882e+00,9.928150796612136730e+00,1.429452285339181672e-01,9.409470411691943070e+01,6.510000000000000000e+02,9.842134410035576764e+00,9.556243952967740540e+00
3.565000000000000000e+02,9.698762283192973399e+00,9.408754813703204434e+00,9.927732394617731160e+00,1.429442178416765741e-01,9.408642287530096837e+01,6.510000000000000000e+02,9.841706501034650501e+00,9.555818065351298074e+00
3.570000000000000000e+02,9.698336359601709589e+00,9.408339312437201229e+00,9.927314962310216373e+00,1.429432179031820682e-01,9.407816090751705929e+01,6.510000000000000000e+02,9.841279577504892018e+00,9.555393141698527160e+00
3.575000000000000000e+02,9.697911408217953166e+00,9.407924748439841167e+00,9.926898497135667299e+00,1.429422286582845425e-01,9.406991816237771786e+01,6.510000000000000000e+02,9.840853636876238042e+00,9.554969179559670067e+00
3.580000000000000000e+02,9.697487426539364463e+00,9.407511119339421413e+00,9.926482996548067206e+00,1.429412500471939074e-01,9.406169458885412382e+01,6.510000000000000000e+02,9.840428676586556733e+00,9.554546176492170417e+00
3.585000000000000000e+02,9.697064412071146222e+00,9.407098422771273505e+00,9.926068458009318363e+00,1.429402820113902794e-01,9.405349013607822428e+01,6.510000000000000000e+02,9.840004694082535863e+00,9.554124130059756581e+00
3.590000000000000000e+02,9.696642362326036491e+00,9.406686656377710065e+00,9.925654878989179863e+00,1.429393244913790273e-01,9.404530475334192374e+01,6.510000000000000000e+02,9.839581686817416184e+00,9.553703037834658574e+00
3.595000000000000000e+02,9.696221274824262437e+00,9.406275817808024797e+00,9.925242256965269405e+00,1.429383774290572118e-01,9.403713839009670039e+01,6.510000000000000000e+02,9.839159652253320232e+00,9.553282897395206419e+00
3.600000000000000000e+02,9.695801147093522587e+00,9.405865904718442749e+00,9.924830589423024207e+00,1.429374407660146395e-01,9.402899099595278187e+01,6.510000000000000000e+02,9.838738587859536366e+00,9.552863706327507032e+00
3.605000000000000000e+02,9.695381976668954849e+00,9.405456914772122090e+00,9.924419873855651275e+00,1.429365144443834890e-01,9.402086252067873318e+01,6.510000000000000000e+02,9.838318491113339448e+00,9.552445462224572026e+00
3.610000000000000000e+02,9.694963760562757216e+00,9.405048845639106148e+00,9.924010107764114963e+00,1.429355978598507160e-01,9.401275290376072746e+01,6.510000000000000000e+02,9.837899358422607321e+00,9.552028162702907110e+00
3.615000000000000000e+02,9.694546495943455966e+00,9.404641694996303869e+00,9.923601288657133423e+00,1.429346905627044972e-01,9.400466208777581301e+01,6.510000000000000000e+02,9.837481186506161990e+00,9.551611805380751719e+00
3.620000000000000000e+02,9.694130181281373382e+00,9.404235460527480939e+00,9.923193414051109329e+00,1.429337934360558893e-01,9.399659004093643944e+01,6.510000000000000000e+02,9.837063974717429105e+00,9.551196387845315883e+00
3.625000000000000000e+02,9.693714814141165093e+00,9.403830139923242015e+00,9.922786481470122766e+00,1.429329064225687840e-01,9.398853671363828255e+01,6.510000000000000000e+02,9.836647720563734154e+00,9.550781907718596031e+00
3.630000000000000000e+02,9.693300392094808871e+00,9.403425730880963229e+00,9.922380488445908142e+00,1.429320294657530355e-01,9.398050205643258437e+01,6.510000000000000000e+02,9.836232421560561434e+00,9.550368362629054531e+00
3.635000000000000000e+02,9.692886907656216522e+00,9.403022231104829487e+00,9.921975432517800897e+00,1.429311659696132220e-01,9.397248592281871993e+01,6.510000000000000000e+02,9.835818073625828717e+00,9.549955741686602551e+00
3.640000000000000000e+02,9.692474362217460282e+00,9.402619638305750982e+00,9.921571311232730395e+00,1.429303132790936959e-01,9.396448833669681733e+01,6.510000000000000000e+02,9.835404675496553395e+00,9.549544048938365393e+00
3.645000000000000000e+02,9.692062754646322276e+00,9.402217950201361418e+00,9.921168122145187951e+00,1.429294704680374728e-01,9.395650927353071324e+01,6.510000000000000000e+02,9.834992225114360664e+00,9.549133284178283887e+00
3.650000000000000000e+02,9.691652082543726010e+00,9.401817164516037550e+00,9.920765862817230385e+00,1.429286374808499127e-01,9.394854868448628338e+01,6.510000000000000000e+02,9.834580720024577616e+00,9.548723445062876181e+00
3.655000000000000000e+02,9.691242343517794566e+00,9.401417278980803260e+00,9.920364530818375215e+00,1.429278142619936076e-01,9.394060652088198538e+01,6.510000000000000000e+02,9.834170157779787758e+00,9.548314529255801375e+00
3.660000000000000000e+02,9.690833535183788428e+00,9.401018291333350874e+00,9.919964123725645067e+00,1.429270007572630008e-01,9.393268273418820513e+01,6.510000000000000000e+02,9.833760535941053149e+00,9.547906534426525482e+00
3.665000000000000000e+02,9.690425655164114360e+00,9.400620199318025172e+00,9.919564639123516159e+00,1.429261969120246001e-01,9.392477727602658888e+01,6.510000000000000000e+02,9.833351852076138044e+00,9.547499458252090676e+00
3.670000000000000000e+02,9.690018701088289887e+00,9.400223000685777208e+00,9.919166074603873895e+00,1.429254026715808534e-01,9.391689009816961686e+01,6.510000000000000000e+02,9.832944103759871268e+00,9.547093298416706730e+00
3.675000000000000000e+02,9.689612670592911314e+00,9.399826693194132332e+00,9.918768427766023521e+00,1.429246179816560103e-01,9.390902115253987859e+01,6.510000000000000000e+02,9.832537288574567214e+00,9.546688052611255415e+00
3.680000000000000000e+02,9.689207561321627082e+00,9.399431274607190190e+00,9.918371696216627953e+00,1.429238427888814278e-01,9.390117039120973175e+01,6.510000000000000000e+02,9.832131404110509010e+00,9.546283718532745155e+00
3.685000000000000000e+02,9.688803370925128888e+00,9.399036742695603408e+00,9.917975877569713106e+00,1.429230770395212846e-01,9.389333776640057749e+01,6.510000000000000000e+02,9.831726447964648230e+00,9.545880293885607770e+00
3.690000000000000000e+02,9.688400097061105498e+00,9.398643095236538514e+00,9.917580969446573746e+00,1.429223206806257696e-01,9.388552323048236303e+01,6.510000000000000000e+02,9.831322417741731101e+00,9.545477776380478119e+00
3.695000000000000000e+02,9.687997737394244524e+00,9.398250330013665277e+00,9.917186969475862313e+00,1.429215736585743857e-01,9.387772673597302742e+01,6.510000000000000000e+02,9.830919311052818799e+00,9.545076163735668473e+00
3.700000000000000000e+02,9.687596289596175581e+00,9.397858444817137169e+00,9.916793875293453908e+00,1.429208359211395496e-01,9.386994823553798994e+01,6.510000000000000000e+02,9.830517125517316046e+00,9.544675453675036891e+00
3.705000000000000000e+02,9.687195751345473838e+00,9.397467437443554061e+00,9.916401684542480055e+00,1.429201074159694718e-01,9.386218768198956752e+01,6.510000000000000000e+02,9.830115858761443448e+00,9.544275643929504227e+00
3.710000000000000000e+02,9.686796120327628046e+00,9.397077305695935578e+00,9.916010394873268297e+00,1.429193880899811697e-01,9.385444502828642044e+01,6.510000000000000000e+02,9.829715508417608660e+00,9.543876732237647431e+00
3.715000000000000000e+02,9.686397394234997904e+00,9.396688047383754849e+00,9.915620003943354632e+00,1.429186778919094847e-01,9.384672022753294129e+01,6.510000000000000000e+02,9.829316072126907500e+00,9.543478716343088308e+00
3.720000000000000000e+02,9.685999570766815836e+00,9.396299660322817715e+00,9.915230509417421345e+00,1.429179767701223847e-01,9.383901323297902763e+01,6.510000000000000000e+02,9.828917547536939026e+00,9.543081593996694423e+00
3.725000000000000000e+02,9.685602647629151463e+00,9.395912142335337336e+00,9.914841908967288120e+00,1.429172846728637147e-01,9.383132399801908718e+01,6.510000000000000000e+02,9.828519932302015150e+00,9.542685362956287776e+00
3.730000000000000000e+02,9.685206622534883181e+00,9.395525491249856032e+00,9.914454200271888951e+00,1.429166015491634967e-01,9.382365247619190995e+01,6.510000000000000000e+02,9.828123224084045262e+00,9.542290020985719323e+00
3.735000000000000000e+02,9.684811493203685728e+00,9.395139704901241728e+00,9.914067381017231284e+00,1.429159273478064485e-01,9.381599862117991506e+01,6.510000000000000000e+02,9.827727420551491733e+00,9.541895565855879724e+00
3.740000000000000000e+02,9.684417257361994658e+00,9.394754781130647103e+00,9.913681448896381809e+00,1.429152620182420896e-01,9.380836238680856809e+01,6.510000000000000000e+02,9.827332519380236775e+00,9.541501995343752540e+00
3.745000000000000000e+02,9.684023912742985019e+00,9.394370717785511360e+00,9.913296401609450470e+00,1.429146055100995738e-01,9.380074372704608265e+01,6.510000000000000000e+02,9.826938518253085064e+00,9.541109307232884973e+00
3.750000000000000000e+02,9.683631457086558925e+00,9.393987512719554900e+00,9.912912236863549609e+00,1.429139577729446331e-01,9.379314259600266723e+01,6.510000000000000000e+02,9.826545414859502614e+00,9.540717499313613459e+00
3.755000000000000000e+02,9.683239888139301144e+00,9.393605163792690504e+00,9.912528952372753110e+00,1.429133187571902663e-01,9.378555894793022674e+01,6.510000000000000000e+02,9.826153206896490744e+00,9.540326569382111543e+00
3.760000000000000000e+02,9.682849203654482650e+00,9.393223668871076626e+00,9.912146545858115942e+00,1.429126884128221198e-01,9.377799273722162354e+01,6.510000000000000000e+02,9.825761892067303549e+00,9.539936515241659976e+00
3.765000000000000000e+02,9.682459401392007337e+00,9.392843025827039227e+00,9.911765015047620864e+00,1.429120666909157455e-01,9.377044391841035065e+01,6.510000000000000000e+02,9.825371468082924054e+00,9.539547334701090620e+00
3.770000000000000000e+02,9.682070479118424444e+00,9.392463232539128626e+00,9.911384357676148227e+00,1.429114535415126341e-01,9.376291244616980691e+01,6.510000000000000000e+02,9.824981932659936135e+00,9.539159025576910977e+00
3.775000000000000000e+02,9.681682434606859289e+00,9.392084286891979161e+00,9.911004571485470649e+00,1.429108489162904394e-01,9.375539827531299863e+01,6.510000000000000000e+02,9.824593283523149978e+00,9.538771585690570376e+00
3.780000000000000000e+02,9.681295263712739185e+00,9.391706186776408671e+00,9.910625654224196168e+00,1.429102542521977770e-01,9.374790132395716569e+01,6.510000000000000000e+02,9.824205517964937684e+00,9.538385009460542463e+00
3.785000000000000000e+02,9.680908963667542722e+00,9.391328930089297700e+00,9.910247603647791337e+00,1.429096699295399620e-01,9.374042153657794074e+01,6.510000000000000000e+02,9.823818633597083405e+00,9.537999293738002038e+00
3.790000000000000000e+02,9.680523534753541881e+00,9.390952514733644563e+00,9.909870417518517272e+00,1.429090939777946656e-01,9.373295891605876307e+01,6.510000000000000000e+02,9.823432628731335825e+00,9.537614440775747937e+00
3.795000000000000000e+02,9.680138974770027716e+00,9.390576938618492520e+00,9.909494093605408338e+00,1.429085263491760016e-01,9.372551341776500067e+01,6.510000000000000000e+02,9.823047501119203773e+00,9.537230448420851658e+00
3.800000000000000000e+02,9.679755281522780308e+00,9.390202199658958193e+00,9.909118629684279256e+00,1.429079669952281195e-01,9.371808499719888630e+01,6.510000000000000000e+02,9.822663248518010093e+00,9.536847314527552300e+00
3.805000000000000000e+02,9.679372452824031470e+00,9.389828295776164069e+00,9.908744023537666479e+00,1.429074158696780061e-01,9.371067360999924745e+01,6.510000000000000000e+02,9.822279868693708949e+00,9.536465036954352215e+00
3.810000000000000000e+02,9.678990486161065832e+00,9.389455224897227836e+00,9.908370272954810432e+00,1.429068731284835470e-01,9.370327920558376888e+01,6.510000000000000000e+02,9.821897359289549101e+00,9.536083613032582562e+00
3.815000000000000000e+02,9.678609374516394581e+00,9.389082984955281930e+00,9.907997375731662615e+00,1.429063417040698225e-01,9.369590164697586943e+01,6.510000000000000000e+02,9.821515716220465819e+00,9.535703032812325119e+00
3.820000000000000000e+02,9.678229118859754010e+00,9.388711573889400697e+00,9.907625329670802117e+00,1.429058211195637917e-01,9.368854095085471556e+01,6.510000000000000000e+02,9.821134939979318190e+00,9.535323297740189830e+00
3.825000000000000000e+02,9.677849716476606190e+00,9.388340989644602175e+00,9.907254132581481798e+00,1.429053120731962889e-01,9.368119706292507942e+01,6.510000000000000000e+02,9.820755028549802645e+00,9.534944404403409735e+00
3.830000000000000000e+02,9.677471167823114229e+00,9.387971230171835657e+00,9.906883782279543027e+00,1.429048109979806636e-01,9.367386998905405449e+01,6.510000000000000000e+02,9.820375978821095586e+00,9.534566356825134648e+00
3.835000000000000000e+02,9.677093470749772663e+00,9.387602293427946165e+00,9.906514276587431667e+00,1.429043178485400190e-01,9.366655968568764479e+01,6.510000000000000000e+02,9.819997788598312738e+00,9.534189152901232589e+00
3.840000000000000000e+02,9.676716623113392757e+00,9.387234177375647803e+00,9.906145613334151889e+00,1.429038325787671537e-01,9.365926610940475427e+01,6.510000000000000000e+02,9.819620455692158245e+00,9.533812790534625492e+00
3.845000000000000000e+02,9.676340622777065192e+00,9.386866879983553957e+00,9.905777790355257295e+00,1.429033551433419591e-01,9.365198921691688838e+01,6.510000000000000000e+02,9.819243977920407929e+00,9.533437267633724232e+00
3.850000000000000000e+02,9.675965467610154747e+00,9.386500399226090252e+00,9.905410805492829596e+00,1.429028854967603623e-01,9.364472896506751454e+01,6.510000000000000000e+02,9.818868353106916302e+00,9.533062582113394967e+00
3.855000000000000000e+02,9.675591155488270090e+00,9.386134733083512316e+00,9.905044656595443087e+00,1.429024235939412579e-01,9.363748531083187743e+01,6.510000000000000000e+02,9.818493579082211653e+00,9.532688731894330303e+00
3.860000000000000000e+02,9.675217684293237141e+00,9.385769879541879135e+00,9.904679341518134450e+00,1.429019693898624099e-01,9.363025821131610371e+01,6.510000000000000000e+02,9.818119653683099912e+00,9.532315714903374371e+00
3.865000000000000000e+02,9.674845051913086635e+00,9.385405836593031736e+00,9.904314858122402754e+00,1.429015228397425563e-01,9.362304762375703149e+01,6.510000000000000000e+02,9.817746574752829858e+00,9.531943529073343413e+00
3.870000000000000000e+02,9.674473256242020369e+00,9.385042602234571874e+00,9.903951204276181031e+00,1.429010838995269650e-01,9.361585350552174134e+01,6.510000000000000000e+02,9.817374340141547862e+00,9.531572172342492877e+00
3.875000000000000000e+02,9.674102295180414757e+00,9.384680174469837155e+00,9.903588377853784763e+00,1.429006525246735992e-01,9.360867581410694527e+01,6.510000000000000000e+02,9.817002947705088189e+00,9.531201642655741324e+00
3.880000000000000000e+02,9.673732166634763985e+00,9.384318551307927692e+00,9.903226376735950964e+00,1.429002286713063063e-01,9.360151450713841825e+01,6.510000000000000000e+02,9.816632395306070791e+00,9.530831937963455402e+00
3.885000000000000000e+02,9.673362868517694224e+00,9.383957730763608396e+00,9.902865198809733371e+00,1.428998122954865668e-01,9.359436954237095563e+01,6.510000000000000000e+02,9.816262680813181873e+00,9.530463056222208351e+00
3.890000000000000000e+02,9.672994398747912115e+00,9.383597710857348062e+00,9.902504841968557514e+00,1.428994033538810993e-01,9.358724087768739253e+01,6.510000000000000000e+02,9.815893802101793852e+00,9.530094995394030377e+00
3.895000000000000000e+02,9.672626755250211872e+00,9.383238489615267852e+00,9.902145304112130120e+00,1.428990018028515607e-01,9.358012847109850441e+01,6.510000000000000000e+02,9.815525757053062961e+00,9.529727753447360783e+00
3.900000000000000000e+02,9.672259935955423771e+00,9.382880065069164388e+00,9.901786583146497733e+00,1.428986075996683536e-01,9.357303228074233914e+01,6.510000000000000000e+02,9.815158543555092763e+00,9.529361328355754779e+00
3.905000000000000000e+02,9.671893938800428359e+00,9.382522435256415605e+00,9.901428676983927701e+00,1.428982207008111793e-01,9.356595226488393280e+01,6.510000000000000000e+02,9.814792159501239510e+00,9.528995718099617207e+00
3.910000000000000000e+02,9.671528761728103163e+00,9.382165598220048253e+00,9.901071583542965016e+00,1.428978410641542629e-01,9.355888838191472701e+01,6.510000000000000000e+02,9.814426602792257981e+00,9.528630920663948345e+00
3.915000000000000000e+02,9.671164402687324468e+00,9.381809552008668618e+00,9.900715300748361258e+00,1.428974686466598087e-01,9.355184059035207156e+01,6.510000000000000000e+02,9.814061871333983333e+00,9.528266934040665603e+00
3.920000000000000000e+02,9.670800859632924684e+00,9.381454294676457195e+00,9.900359826531101248e+00,1.428971034066844337e-01,9.354480884883894021e+01,6.510000000000000000e+02,9.813697963039610173e+00,9.527903756226239196e+00
3.925000000000000000e+02,9.670438130525703002e+00,9.381099824283117172e+00,9.900005158828314222e+00,1.428967453014907962e-01,9.353779311614322012e+01,6.510000000000000000e+02,9.813334875827193216e+00,9.527541385224212789e+00
3.930000000000000000e+02,9.670076213332379211e+00,9.380746138893950814e+00,9.899651295583312915e+00,1.428963942894931893e-01,9.353079335115761239e+01,6.510000000000000000e+02,9.812972607621873067e+00,9.527179819042885356e+00
3.935000000000000000e+02,9.669715106025568829e+00,9.380393236579710248e+00,9.899298234745550928e+00,1.428960503293473794e-01,9.352380951289880784e+01,6.510000000000000000e+02,9.812611156354915209e+00,9.526819055696220673e+00
3.940000000000000000e+02,9.669354806583802642e+00,9.380041115416688058e+00,9.898945974270588977e+00,1.428957133789185152e-01,9.351684156050733066e+01,6.510000000000000000e+02,9.812250519962720574e+00,9.526459093204882933e+00
3.945000000000000000e+02,9.668995312991453872e+00,9.379689773486605375e+00,9.898594512120078903e+00,1.428953833975271093e-01,9.350988945324705526e+01,6.510000000000000000e+02,9.811890696388982036e+00,9.526099929593927484e+00
3.950000000000000000e+02,9.668636623238761274e+00,9.379339208876707801e+00,9.898243846261761902e+00,1.428950603438245426e-01,9.350295315050448153e+01,6.510000000000000000e+02,9.811531683582584762e+00,9.525741562894936010e+00
3.955000000000000000e+02,9.668278735321770512e+00,9.378989419679633954e+00,9.897893974669402795e+00,1.428947441773713856e-01,9.349603261178866376e+01,6.510000000000000000e+02,9.811173479499142758e+00,9.525383991144400042e+00
3.960000000000000000e+02,9.667921647242359029e+00,9.378640403993452779e+00,9.897544895322823777e+00,1.428944348572411815e-01,9.348912779673057116e+01,6.510000000000000000e+02,9.810816082099599100e+00,9.525027212385117181e+00
3.965000000000000000e+02,9.667565357008179205e+00,9.378292159921631566e+00,9.897196606207844027e+00,1.428941323428096488e-01,9.348223866508267577e+01,6.510000000000000000e+02,9.810459489350987994e+00,9.524671224665368641e+00
3.970000000000000000e+02,9.667209862632649475e+00,9.377944685573066153e+00,9.896849105316283257e+00,1.428938365943010214e-01,9.347536517671861134e+01,6.510000000000000000e+02,9.810103699226949914e+00,9.524316026038347260e+00
3.975000000000000000e+02,9.666855162134940116e+00,9.377597979061958355e+00,9.896502390645906644e+00,1.428935475715132630e-01,9.346850729163249127e+01,6.510000000000000000e+02,9.809748709706452630e+00,9.523961614563427602e+00
3.980000000000000000e+02,9.666501253539953709e+00,9.377252038507903009e+00,9.896156460200431937e+00,1.428932652341824427e-01,9.346166496993876649e+01,6.510000000000000000e+02,9.809394518774135818e+00,9.523607988305771599e+00
3.985000000000000000e+02,9.666148134878291387e+00,9.376906862035815138e+00,9.895811311989529457e+00,1.428929895432572983e-01,9.345483817187168540e+01,6.510000000000000000e+02,9.809041124421549185e+00,9.523255145335033589e+00
3.990000000000000000e+02,9.665795804186251061e+00,9.376562447775924625e+00,9.895466944028722622e+00,1.428927204595032974e-01,9.344802685778486762e+01,6.510000000000000000e+02,9.808688524645754470e+00,9.522903083726747653e+00
3.995000000000000000e+02,9.665444259505802549e+00,9.376218793863744239e+00,9.895123354339464328e+00,1.428924579431383457e-01,9.344123098815070705e+01,6.510000000000000000e+02,9.808336717448941755e+00,9.522551801562663343e+00
4.000000000000000000e+02,9.665093498884564482e+00,9.375875898440090950e+00,9.894780540949048131e+00,1.428922019549861422e-01,9.343445052356022984e+01,6.510000000000000000e+02,9.807985700839552123e+00,9.522201296929578618e+00
4.005000000000000000e+02,9.664743520375775887e+00,9.375533759651013099e+00,9.894438501890620685e+00,1.428919524572653532e-01,9.342768542472261117e+01,6.510000000000000000e+02,9.807635472833041490e+00,9.521851567918512060e+00
4.010000000000000000e+02,9.664394322038310392e+00,9.375192375647836585e+00,9.894097235203126672e+00,1.428917094099475815e-01,9.342093565246443632e+01,6.510000000000000000e+02,9.807286031448258612e+00,9.521502612628363948e+00
4.015000000000000000e+02,9.664045901936615834e+00,9.374851744587083147e+00,9.893756738931347883e+00,1.428914727753098635e-01,9.341420116772980009e+01,6.510000000000000000e+02,9.806937374711925060e+00,9.521154429161306609e+00
4.020000000000000000e+02,9.663698258140717812e+00,9.374511864630516556e+00,9.893417011125819727e+00,1.428912425150818677e-01,9.340748193157946844e+01,6.510000000000000000e+02,9.806589500655800151e+00,9.520807015625635472e+00
4.025000000000000000e+02,9.663351388726201918e+00,9.374172733945069780e+00,9.893078049842859656e+00,1.428910185914170072e-01,9.340077790519070788e+01,6.510000000000000000e+02,9.806242407317618870e+00,9.520460370134784966e+00
4.030000000000000000e+02,9.663005291774188876e+00,9.373834350702834328e+00,9.892739853144504991e+00,1.428908009660427025e-01,9.339408904985670290e+01,6.510000000000000000e+02,9.805896092740232106e+00,9.520114490808145646e+00
4.035000000000000000e+02,9.662659965371316773e+00,9.373496713081097553e+00,9.892402419098527133e+00,1.428905896011709586e-01,9.338741532698621484e+01,6.510000000000000000e+02,9.805550554972487731e+00,9.519769375770147590e+00
4.040000000000000000e+02,9.662315407609714413e+00,9.373159819262244952e+00,9.892065745778380048e+00,1.428903844597411432e-01,9.338075669810314139e+01,6.510000000000000000e+02,9.805205792069456194e+00,9.519425023149972631e+00
4.045000000000000000e+02,9.661971615980666783e+00,9.372823667433809902e+00,9.891729831263239348e+00,1.428901847764582622e-01,9.337411311292152050e+01,6.510000000000000000e+02,9.804861800757125323e+00,9.519081431204210020e+00
4.050000000000000000e+02,9.661628588737659840e+00,9.372488255788425704e+00,9.891394673637881496e+00,1.428899906949646914e-01,9.336748453615368248e+01,6.510000000000000000e+02,9.804518579432624392e+00,9.518738598042695287e+00
4.055000000000000000e+02,9.661286324446221485e+00,9.372153582523791826e+00,9.891060270992783288e+00,1.428898027266321535e-01,9.336087093865485542e+01,6.510000000000000000e+02,9.804176127172855360e+00,9.518396521719589387e+00
4.060000000000000000e+02,9.660944820829227453e+00,9.371819645842712987e+00,9.890726621424001053e+00,1.428896209684251406e-01,9.335427227488757751e+01,6.510000000000000000e+02,9.803834441797652843e+00,9.518055199860802063e+00
4.065000000000000000e+02,9.660604073036669348e+00,9.371486443953022771e+00,9.890393723033209739e+00,1.428894463991198516e-01,9.334768844986493264e+01,6.510000000000000000e+02,9.803493519435788173e+00,9.517714626637548747e+00
4.070000000000000000e+02,9.660264082561898391e+00,9.371153975067613828e+00,9.890061573927667382e+00,1.428892778306289635e-01,9.334111949055441926e+01,6.510000000000000000e+02,9.803153360392528270e+00,9.517374804731268512e+00
4.075000000000000000e+02,9.659924847535007686e+00,9.370822237404381028e+00,9.889730172220190241e+00,1.428891152265526210e-01,9.333456535927446396e+01,6.510000000000000000e+02,9.802813962761559807e+00,9.517035732308455565e+00
4.080000000000000000e+02,9.659586363113085383e+00,9.370491229186256987e+00,9.889399516029147463e+00,1.428889644085175048e-01,9.332802596259003280e+01,6.510000000000000000e+02,9.802475327521603887e+00,9.516697398704568656e+00
4.085000000000000000e+02,9.659248626792788173e+00,9.370160948641096610e+00,9.889069603478416681e+00,1.428888266069268387e-01,9.332150125096745796e+01,6.510000000000000000e+02,9.802137453399714317e+00,9.516359800185862028e+00
4.090000000000000000e+02,9.658911640357107586e+00,9.369831394001769453e+00,9.888740432697398219e+00,1.428886946337405983e-01,9.331499125528014815e+01,6.510000000000000000e+02,9.801800334990847574e+00,9.516022945723365822e+00
4.095000000000000000e+02,9.658575401957399720e+00,9.369502563506124204e+00,9.888412001820960029e+00,1.428885684534642597e-01,9.330849593829123023e+01,6.510000000000000000e+02,9.801463970410864590e+00,9.515686833503936626e+00
4.100000000000000000e+02,9.658239909750305330e+00,9.369174455396873213e+00,9.888084308989451898e+00,1.428884480304203342e-01,9.330201526287410729e+01,6.510000000000000000e+02,9.801128357780724443e+00,9.515351461719884441e+00
4.105000000000000000e+02,9.657905161897705426e+00,9.368847067921738159e+00,9.887757352348657491e+00,1.428883333304481473e-01,9.329554919201230234e+01,6.510000000000000000e+02,9.800793495228155905e+00,9.515016828567258500e+00
4.110000000000000000e+02,9.657571156566756798e+00,9.368520399333284843e+00,9.887431130049808559e+00,1.428882243178079547e-01,9.328909768879884723e+01,6.510000000000000000e+02,9.800459380884564808e+00,9.514682932248948788e+00
4.115000000000000000e+02,9.657237891929810303e+00,9.368194447888999576e+00,9.887105640249540528e+00,1.428881209582767153e-01,9.328266071643591317e+01,6.510000000000000000e+02,9.800126012888087601e+00,9.514349770971534781e+00
4.120000000000000000e+02,9.656905366164449944e+00,9.367869211851227007e+00,9.886780881109864083e+00,1.428880232171450548e-01,9.327623823823466864e+01,6.510000000000000000e+02,9.799793389381596498e+00,9.514017342947305167e+00
4.125000000000000000e+02,9.656573573200939009e+00,9.367544689487148801e+00,9.886456850798172269e+00,1.428879371603991866e-01,9.326983013722869487e+01,6.510000000000000000e+02,9.799461510361338057e+00,9.513685636040539961e+00
4.130000000000000000e+02,9.656242515293767426e+00,9.367220879068835160e+00,9.886133547487236939e+00,1.428878569196682380e-01,9.326343645382199554e+01,6.510000000000000000e+02,9.799130372213435081e+00,9.513354658374097994e+00
4.135000000000000000e+02,9.655912190831095643e+00,9.366897778873138236e+00,9.885810969355119937e+00,1.428877821814953930e-01,9.325705715533730711e+01,6.510000000000000000e+02,9.798799973012590314e+00,9.513024408649599195e+00
4.140000000000000000e+02,9.655582598011140050e+00,9.366575387181741874e+00,9.885489114585240600e+00,1.428877129118351907e-01,9.325069220551674221e+01,6.510000000000000000e+02,9.798470310922976267e+00,9.512694885099305608e+00
4.145000000000000000e+02,9.655253735037238272e+00,9.366253702281118976e+00,9.885167981366285161e+00,1.428876490770665530e-01,9.324434156820932174e+01,6.510000000000000000e+02,9.798141384114305907e+00,9.512366085960172413e+00
4.150000000000000000e+02,9.654925600117836737e+00,9.365932722462506632e+00,9.884847567892247611e+00,1.428875906434462217e-01,9.323800520737064801e+01,6.510000000000000000e+02,9.797813190761281987e+00,9.512038009474389710e+00
4.155000000000000000e+02,9.654598191466455148e+00,9.365612446021930992e+00,9.884527872362362189e+00,1.428875375782015233e-01,9.323168308706250684e+01,6.510000000000000000e+02,9.797485729044657532e+00,9.511710653888254541e+00
4.160000000000000000e+02,9.654271507301698918e+00,9.365292871260132657e+00,9.884208892981131811e+00,1.428874898478913469e-01,9.322537517145245545e+01,6.510000000000000000e+02,9.797158997149590931e+00,9.511384017453808681e+00
4.165000000000000000e+02,9.653945545847220089e+00,9.364973996482603980e+00,9.883890627958260566e+00,1.428874474193775890e-01,9.321908142481341031e+01,6.510000000000000000e+02,9.796832993266598066e+00,9.511058098427842111e+00
4.170000000000000000e+02,9.653620305331703122e+00,9.364655819999562425e+00,9.883573075508683914e+00,1.428874102605533214e-01,9.321280181152353350e+01,6.510000000000000000e+02,9.796507715592255749e+00,9.510732895071150494e+00
4.175000000000000000e+02,9.653295783988861345e+00,9.364338340125913263e+00,9.883256233852501182e+00,1.428873783377327955e-01,9.320653629606536583e+01,6.510000000000000000e+02,9.796183162326595806e+00,9.510408405651128660e+00
4.180000000000000000e+02,9.652971980057404977e+00,9.364021555181217593e+00,9.882940101215007545e+00,1.428873516190506954e-01,9.320028484302609684e+01,6.510000000000000000e+02,9.795859331676455284e+00,9.510084628438354670e+00
4.185000000000000000e+02,9.652648891781028695e+00,9.363705463489729652e+00,9.882624675826638949e+00,1.428873300725804762e-01,9.319404741709679740e+01,6.510000000000000000e+02,9.795536221853609504e+00,9.509761561708449662e+00
4.190000000000000000e+02,9.652326517408402751e+00,9.363390063380373718e+00,9.882309955922963240e+00,1.428873136655450793e-01,9.318782398307199344e+01,6.510000000000000000e+02,9.795213831073947830e+00,9.509439203742859448e+00
4.195000000000000000e+02,9.652004855193146327e+00,9.363075353186674832e+00,9.881995939744699697e+00,1.428873023661988706e-01,9.318161450584956640e+01,6.510000000000000000e+02,9.794892157559345947e+00,9.509117552826948483e+00
4.200000000000000000e+02,9.651683903393825759e+00,9.362761331246824525e+00,9.881682625537626663e+00,1.428872961421886745e-01,9.317541895043031275e+01,6.510000000000000000e+02,9.794571199536013850e+00,9.508796607251637667e+00
4.205000000000000000e+02,9.651363660273899470e+00,9.362447995903561804e+00,9.881370011552624177e+00,1.428872949630424216e-01,9.316923728191746079e+01,6.510000000000000000e+02,9.794250955236941891e+00,9.508476365310857048e+00
4.210000000000000000e+02,9.651044124101758825e+00,9.362135345504272621e+00,9.881058096045656214e+00,1.428872987962844510e-01,9.316306946551637225e+01,6.510000000000000000e+02,9.793931422898042527e+00,9.508156825305473347e+00
4.215000000000000000e+02,9.650725293150669515e+00,9.361823378400883300e+00,9.880746877277713835e+00,1.428873076105918183e-01,9.315691546653428645e+01,6.510000000000000000e+02,9.793612600761262499e+00,9.507837985540076531e+00
4.220000000000000000e+02,9.650407165698762668e+00,9.361512092949912045e+00,9.880436353514811643e+00,1.428873213753695803e-01,9.315077525037985140e+01,6.510000000000000000e+02,9.793294487074131638e+00,9.507519844323393698e+00
4.225000000000000000e+02,9.650089740029036633e+00,9.361201487512394337e+00,9.880126523028007313e+00,1.428873400588689113e-01,9.314464878256278269e+01,6.510000000000000000e+02,9.792977080087904795e+00,9.507202399970168472e+00
4.230000000000000000e+02,9.649773014429321449e+00,9.360891560453941551e+00,9.879817384093337651e+00,1.428873636307366191e-01,9.313853602869367876e+01,6.510000000000000000e+02,9.792660378060057624e+00,9.506885650798583498e+00
4.235000000000000000e+02,9.649456987192268187e+00,9.360582310144643259e+00,9.879508934991827473e+00,1.428873920600727265e-01,9.313243695448339565e+01,6.510000000000000000e+02,9.792344379252341469e+00,9.506569595132194905e+00
4.240000000000000000e+02,9.649141656615338292e+00,9.360273734959097425e+00,9.879201174009470066e+00,1.428874253162195906e-01,9.312635152574290487e+01,6.510000000000000000e+02,9.792029081931557855e+00,9.506254231299118729e+00
4.245000000000000000e+02,9.648827021000776938e+00,9.359965833276410407e+00,9.878894099437182774e+00,1.428874633691261387e-01,9.312027970838278179e+01,6.510000000000000000e+02,9.791714484369903104e+00,9.505939557631650771e+00
4.250000000000000000e+02,9.648513078655611253e+00,9.359658603480140115e+00,9.878587709570831876e+00,1.428875061881945685e-01,9.311422146841306358e+01,6.510000000000000000e+02,9.791400584843804822e+00,9.505625572467417683e+00
4.255000000000000000e+02,9.648199827891627223e+00,9.359352043958301337e+00,9.878282002711188170e+00,1.428875537433121345e-01,9.310817677194275177e+01,6.510000000000000000e+02,9.791087381634937969e+00,9.505312274148314700e+00
4.260000000000000000e+02,9.647887267025346603e+00,9.359046153103404819e+00,9.877976977163935857e+00,1.428876060044264318e-01,9.310214558517947125e+01,6.510000000000000000e+02,9.790774873029771896e+00,9.504999661020917756e+00
4.265000000000000000e+02,9.647575394378025138e+00,9.358740929312347134e+00,9.877672631239622802e+00,1.428876629419703059e-01,9.309612787442932813e+01,6.510000000000000000e+02,9.790463057319994888e+00,9.504687731436053610e+00
4.270000000000000000e+02,9.647264208129447738e+00,9.358436370986430219e+00,9.877368963253656986e+00,1.428877246401322743e-01,9.309012360330835634e+01,6.510000000000000000e+02,9.790151932769580512e+00,9.504376483489314964e+00
4.275000000000000000e+02,9.646953705344966323e+00,9.358132476531373811e+00,9.877065971526290511e+00,1.428877920502325538e-01,9.308413271418596935e+01,6.510000000000000000e+02,9.789841497395199710e+00,9.504065913294734713e+00
4.280000000000000000e+02,9.646643885773736216e+00,9.357829244357318998e+00,9.876763654382623159e+00,1.428878640466609840e-01,9.307815520062764847e+01,6.510000000000000000e+02,9.789531749820397977e+00,9.503756021727076231e+00
4.285000000000000000e+02,9.646334747755771488e+00,9.357526672878732299e+00,9.876462010152572191e+00,1.428879405998485785e-01,9.307219102932927512e+01,6.510000000000000000e+02,9.789222688355620150e+00,9.503446807155924603e+00
4.290000000000000000e+02,9.646026289635711848e+00,9.357224760514434081e+00,9.876161037170819057e+00,1.428880216810151926e-01,9.306624016708320823e+01,6.510000000000000000e+02,9.788914311316727179e+00,9.503138267954696516e+00
4.295000000000000000e+02,9.645718509762856385e+00,9.356923505687586129e+00,9.875860733776820055e+00,1.428881072609553826e-01,9.306030258077838369e+01,6.510000000000000000e+02,9.788606617023811296e+00,9.502830402501901474e+00
4.300000000000000000e+02,9.645411406491104955e+00,9.356622906825709407e+00,9.875561098314847186e+00,1.428881973108275527e-01,9.305437823739943326e+01,6.510000000000000000e+02,9.788299603801933202e+00,9.502523209180276709e+00
4.305000000000000000e+02,9.645104978178963506e+00,9.356322962360666295e+00,9.875262129133879796e+00,1.428882918027002957e-01,9.304846710402692622e+01,6.510000000000000000e+02,9.787993269981665634e+00,9.502216686376263155e+00
4.310000000000000000e+02,9.644799223189536974e+00,9.356023670728541575e+00,9.874963824587650763e+00,1.428883907074885162e-01,9.304256914783648824e+01,6.510000000000000000e+02,9.787687613897025685e+00,9.501910832482050040e+00
4.315000000000000000e+02,9.644494139890497308e+00,9.355725030369784534e+00,9.874666183034594980e+00,1.428884939968352030e-01,9.303668433609881561e+01,6.510000000000000000e+02,9.787382633887332872e+00,9.501605645893661745e+00
4.320000000000000000e+02,9.644189726654067485e+00,9.355427039729107719e+00,9.874369202837856463e+00,1.428886016430507833e-01,9.303081263617936258e+01,6.510000000000000000e+02,9.787078328297118546e+00,9.501301125011016424e+00
4.325000000000000000e+02,9.643885981857026835e+00,9.355129697255447851e+00,9.874072882365258153e+00,1.428887136175955030e-01,9.302495401553775878e+01,6.510000000000000000e+02,9.786774695474621311e+00,9.500997268239432358e+00
4.330000000000000000e+02,9.643582903154172214e+00,9.354833001402010240e+00,9.873777219989291254e+00,1.428888306905836403e-01,9.301910842794355005e+01,6.510000000000000000e+02,9.786471733844754439e+00,9.500694072463588213e+00
4.335000000000000000e+02,9.643280484111912187e+00,9.354536950626233249e+00,9.873482214087108133e+00,1.428889581268522613e-01,9.301327574960826894e+01,6.510000000000000000e+02,9.786169442238765726e+00,9.500391525985060426e+00
4.340000000000000000e+02,9.642978728680157374e+00,9.354241543389786528e+00,9.873187863040472578e+00,1.428890897934941284e-01,9.300745605375998082e+01,6.510000000000000000e+02,9.785867818473651170e+00,9.500089638886663579e+00
4.345000000000000000e+02,9.642677635253672719e+00,9.353946778158523045e+00,9.872894165235818420e+00,1.428892256623926771e-01,9.300164930823177656e+01,6.510000000000000000e+02,9.785566860916066645e+00,9.499788409591278793e+00
4.350000000000000000e+02,9.642377202231697808e+00,9.353652653402511064e+00,9.872601119064123409e+00,1.428893657060988087e-01,9.299585548094948706e+01,6.510000000000000000e+02,9.785266567937798143e+00,9.499487836525599249e+00
4.355000000000000000e+02,9.642077428017913121e+00,9.353359167595961310e+00,9.872308722921001589e+00,1.428895098979521827e-01,9.299007453993141326e+01,6.510000000000000000e+02,9.784966937915864804e+00,9.499187918119961438e+00
4.360000000000000000e+02,9.641778311020447134e+00,9.353066319217280267e+00,9.872016975206634015e+00,1.428896582105032842e-01,9.298430645328782873e+01,6.510000000000000000e+02,9.784667969230950391e+00,9.498888652809945654e+00
4.365000000000000000e+02,9.641479849651855005e+00,9.352774106749045302e+00,9.871725874325738559e+00,1.428898106169698423e-01,9.297855118922093709e+01,6.510000000000000000e+02,9.784369660268826152e+00,9.498590039034885635e+00
4.370000000000000000e+02,9.641182042329091928e+00,9.352482528677912299e+00,9.871435418687600105e+00,1.428899670907516073e-01,9.297280871602417562e+01,6.510000000000000000e+02,9.784072009419844562e+00,9.498292075238341070e+00
4.375000000000000000e+02,9.640884887473525566e+00,9.352191583494688487e+00,9.871145606706004827e+00,1.428901276049445168e-01,9.296707900208235742e+01,6.510000000000000000e+02,9.783775015078468584e+00,9.497994759868580772e+00
4.380000000000000000e+02,9.640588383510886317e+00,9.351901269694327112e+00,9.870856436799293476e+00,1.428902921333727316e-01,9.296136201587100345e+01,6.510000000000000000e+02,9.783478675644259326e+00,9.497698091377513308e+00
4.385000000000000000e+02,9.640292528871288624e+00,9.351611585775852831e+00,9.870567907390283224e+00,1.428904606496780860e-01,9.295565772595625731e+01,6.510000000000000000e+02,9.783182989520966544e+00,9.497402068221610705e+00
4.390000000000000000e+02,9.639997321989190127e+00,9.351322530242390130e+00,9.870280016906258780e+00,1.428906331274414909e-01,9.294996610099430256e+01,6.510000000000000000e+02,9.782887955116631673e+00,9.497106688861748580e+00
4.395000000000000000e+02,9.639702761303386325e+00,9.351034101601140236e+00,9.869992763779000811e+00,1.428908095410934276e-01,9.294428710973144803e+01,6.510000000000000000e+02,9.782593570844481334e+00,9.496811951762293091e+00
4.400000000000000000e+02,9.639408845257017688e+00,9.350746298363347364e+00,9.869706146444737982e+00,1.428909898636681886e-01,9.293862072100344562e+01,6.510000000000000000e+02,9.782299835120685572e+00,9.496517855393349805e+00
4.405000000000000000e+02,9.639115572297503931e+00,9.350459119044282730e+00,9.869420163344095442e+00,1.428911740703242561e-01,9.293296690373544777e+01,6.510000000000000000e+02,9.782006746367828853e+00,9.496224398227180785e+00
4.410000000000000000e+02,9.638822940876588419e+00,9.350172562163280077e+00,9.869134812922176536e+00,1.428913621347024931e-01,9.292732562694152421e+01,6.510000000000000000e+02,9.781714303011291634e+00,9.495931578741886980e+00
4.415000000000000000e+02,9.638530949450281327e+00,9.349886626243700150e+00,9.868850093628459774e+00,1.428915540318396737e-01,9.292169685972459092e+01,6.510000000000000000e+02,9.781422503482120945e+00,9.495639395418443485e+00
4.420000000000000000e+02,9.638239596478864968e+00,9.349601309812873851e+00,9.868566003916836138e+00,1.428917497361047173e-01,9.291608057127571385e+01,6.510000000000000000e+02,9.781131346214969824e+00,9.495347846742760112e+00
4.425000000000000000e+02,9.637948871550690910e+00,9.349316611402173294e+00,9.868282542245559341e+00,1.428919534339976039e-01,9.291047656098140806e+01,6.510000000000000000e+02,9.780840824984688098e+00,9.495056918116691946e+00
4.430000000000000000e+02,9.637658780666869873e+00,9.349032529546928316e+00,9.867999707077254712e+00,1.428921608734182169e-01,9.290488494220430482e+01,6.510000000000000000e+02,9.780550941540289145e+00,9.494766619793452378e+00
4.435000000000000000e+02,9.637369323664922049e+00,9.348749062786446018e+00,9.867717496878901429e+00,1.428923720328016678e-01,9.289930571070284770e+01,6.510000000000000000e+02,9.780261695697724633e+00,9.494476951632121242e+00
4.440000000000000000e+02,9.637080499022026459e+00,9.348466209663964577e+00,9.867435910121795217e+00,1.428925868875478566e-01,9.289373883601803072e+01,6.510000000000000000e+02,9.779973085909574593e+00,9.494187912134478324e+00
4.445000000000000000e+02,9.636792305219566757e+00,9.348183968726694104e+00,9.867154945281587430e+00,1.428928054122066971e-01,9.288818428777761937e+01,6.510000000000000000e+02,9.779685110631772815e+00,9.493899499807360698e+00
4.450000000000000000e+02,9.636504740743106368e+00,9.347902338525766908e+00,9.866874600838196230e+00,1.428930275823599716e-01,9.288264203569599431e+01,6.510000000000000000e+02,9.779397768325464924e+00,9.493611713160746035e+00
4.455000000000000000e+02,9.636217804082367167e+00,9.347621317616253478e+00,9.866594875275856324e+00,1.428932533740141786e-01,9.287711204957382449e+01,6.510000000000000000e+02,9.779111057456381317e+00,9.493324550708353016e+00
4.460000000000000000e+02,9.635931493731256126e+00,9.347340904557105645e+00,9.866315767083062127e+00,1.428934827624472603e-01,9.287159429929785404e+01,6.510000000000000000e+02,9.778824976493703858e+00,9.493038010968808393e+00
4.465000000000000000e+02,9.635645808187815575e+00,9.347061097911218752e+00,9.866037274752596176e+00,1.428937157233620414e-01,9.286608875484063219e+01,6.510000000000000000e+02,9.778539523911176090e+00,9.492752092464453284e+00
4.470000000000000000e+02,9.635360745954217876e+00,9.346781896245264676e+00,9.865759396781461632e+00,1.428939522326432288e-01,9.286059538626008703e+01,6.510000000000000000e+02,9.778254698186861660e+00,9.492466793721574092e+00
4.475000000000000000e+02,9.635076305536751207e+00,9.346503298129899662e+00,9.865482131670919586e+00,1.428941922665396824e-01,9.285511416369922699e+01,6.510000000000000000e+02,9.777970497803289973e+00,9.492182113270212440e+00
4.480000000000000000e+02,9.634792485445812460e+00,9.346225302139577806e+00,9.865205477926435762e+00,1.428944358007538384e-01,9.284964505738592777e+01,6.510000000000000000e+02,9.777686921246568019e+00,9.491898049645058677e+00
4.485000000000000000e+02,9.634509284195894807e+00,9.345947906852591913e+00,9.864929434057701840e+00,1.428946828118985712e-01,9.284418803763279016e+01,6.510000000000000000e+02,9.777403967007792573e+00,9.491614601383995264e+00
4.490000000000000000e+02,9.634226700305559277e+00,9.345671110851121455e+00,9.864653998578567951e+00,1.428949332762831370e-01,9.283874307483657162e+01,6.510000000000000000e+02,9.777121633581842275e+00,9.491331767029276278e+00
4.495000000000000000e+02,9.633944732297445412e+00,9.345394912721110003e+00,9.864379170007103070e+00,1.428951871704594589e-01,9.283331013947815791e+01,6.510000000000000000e+02,9.776839919467903428e+00,9.491049545126985620e+00
4.500000000000000000e+02,9.633663378698239299e+00,9.345119311052370037e+00,9.864104946865527523e+00,1.428954444706152516e-01,9.282788920212200878e+01,6.510000000000000000e+02,9.776558823168853607e+00,9.490767934227623215e+00
4.505000000000000000e+02,9.633382638038662904e+00,9.344844304438407079e+00,9.863831327680189887e+00,1.428957051540307444e-01,9.282248023341620069e+01,6.510000000000000000e+02,9.776278343192693399e+00,9.490486932884630633e+00
4.510000000000000000e+02,9.633102508853470525e+00,9.344569891476602663e+00,9.863558310981611399e+00,1.428959691969541312e-01,9.281708320409177304e+01,6.510000000000000000e+02,9.775998478050425433e+00,9.490206539656515616e+00
4.515000000000000000e+02,9.632822989681427472e+00,9.344296070768089990e+00,9.863285895304413131e+00,1.428962365770904130e-01,9.281169808496294138e+01,6.510000000000000000e+02,9.775719226258518191e+00,9.489926753104336754e+00
4.520000000000000000e+02,9.632544079065301190e+00,9.344022840917769912e+00,9.863014079187326644e+00,1.428965072708090478e-01,9.280632484692620210e+01,6.510000000000000000e+02,9.775440586336110016e+00,9.489647571794492364e+00
4.525000000000000000e+02,9.632265775551845266e+00,9.343750200534243433e+00,9.862742861173183329e+00,1.428967812557541683e-01,9.280096346096065929e+01,6.510000000000000000e+02,9.775162556807599046e+00,9.489368994296091486e+00
4.530000000000000000e+02,9.631988077691792327e+00,9.343478148229902303e+00,9.862472239808898422e+00,1.428970585090236223e-01,9.279561389812738526e+01,6.510000000000000000e+02,9.774885136200817115e+00,9.489091019182769315e+00
4.535000000000000000e+02,9.631710984039829171e+00,9.343206682620856185e+00,9.862202213645463900e+00,1.428973390080792993e-01,9.279027612956907944e+01,6.510000000000000000e+02,9.774608323047907277e+00,9.488813645031751065e+00
4.540000000000000000e+02,9.631434493154591436e+00,9.342935802326911343e+00,9.861932781237928936e+00,1.428976227307472702e-01,9.278495012651013951e+01,6.510000000000000000e+02,9.774332115885339789e+00,9.488536870423844860e+00
4.545000000000000000e+02,9.631158603598661827e+00,9.342665505971595508e+00,9.861663941145378587e+00,1.428979096543679661e-01,9.277963586025612130e+01,6.510000000000000000e+02,9.774056513253029266e+00,9.488260693944294388e+00
4.550000000000000000e+02,9.630883313938538137e+00,9.342395792182077940e+00,9.861395691930917806e+00,1.428981997567674023e-01,9.277433330219349727e+01,6.510000000000000000e+02,9.773781513695306344e+00,9.487985114181771706e+00
4.555000000000000000e+02,9.630608622744626146e+00,9.342126659589260029e+00,9.861128032161657231e+00,1.428984930163178235e-01,9.276904242378950016e+01,6.510000000000000000e+02,9.773507115760944330e+00,9.487710129728309738e+00
4.560000000000000000e+02,9.630334528591243171e+00,9.341858106827672259e+00,9.860860960408732723e+00,1.428987894101167444e-01,9.276376319659159719e+01,6.510000000000000000e+02,9.773233318001359748e+00,9.487435739181126593e+00
4.565000000000000000e+02,9.630061030056580762e+00,9.341590132535568358e+00,9.860594475247275170e+00,1.428990889172040701e-01,9.275849559222776008e+01,6.510000000000000000e+02,9.772960118973784915e+00,9.487161941139374832e+00
4.570000000000000000e+02,9.629788125722713588e+00,9.341322735354735229e+00,9.860328575256373185e+00,1.428993915149200933e-01,9.275323958240552713e+01,6.510000000000000000e+02,9.772687517237633514e+00,9.486888734207795437e+00
4.575000000000000000e+02,9.629515814175572785e+00,9.341055913930700783e+00,9.860063259019097970e+00,1.428996971822439344e-01,9.274799513891221636e+01,6.510000000000000000e+02,9.772415511357817053e+00,9.486616116993328518e+00
4.580000000000000000e+02,9.629244094004931753e+00,9.340789666912522549e+00,9.859798525122434043e+00,1.429000058975476994e-01,9.274276223361438554e+01,6.510000000000000000e+02,9.772144099902480008e+00,9.486344088107385275e+00
4.585000000000000000e+02,9.628972963804416807e+00,9.340523992952890708e+00,9.859534372157346738e+00,1.429003176391428487e-01,9.273754083845777529e+01,6.510000000000000000e+02,9.771873281443559378e+00,9.486072646165274236e+00
4.590000000000000000e+02,9.628702422171455666e+00,9.340258890708144079e+00,9.859270798718689832e+00,1.429006323863726557e-01,9.273233092546689704e+01,6.510000000000000000e+02,9.771603054557829182e+00,9.485801789785083926e+00
4.595000000000000000e+02,9.628432467707321862e+00,9.339994358838191957e+00,9.859007803405253512e+00,1.429009501166380314e-01,9.272713246674474874e+01,6.510000000000000000e+02,9.771333417823960588e+00,9.485531517590683137e+00
4.600000000000000000e+02,9.628163099017053028e+00,9.339730396006501678e+00,9.858745384819716406e+00,1.429012708103141460e-01,9.272194543447285753e+01,6.510000000000000000e+02,9.771064369827366036e+00,9.485261828206738244e+00
4.605000000000000000e+02,9.627894314709495305e+00,9.339467000880095071e+00,9.858483541568650921e+00,1.429015944456516751e-01,9.271676980091052656e+01,6.510000000000000000e+02,9.770795909155147285e+00,9.484992720263843324e+00
4.610000000000000000e+02,9.627626113397266039e+00,9.339204172129573323e+00,9.858222272262482377e+00,1.429019210019939201e-01,9.271160553839501972e+01,6.510000000000000000e+02,9.770528034399260875e+00,9.484724192395272979e+00
4.615000000000000000e+02,9.627358493696753783e+00,9.338941908429069017e+00,9.857961575515531649e+00,1.429022504581985986e-01,9.270645261934105008e+01,6.510000000000000000e+02,9.770260744154953159e+00,9.484456243238554407e+00
4.620000000000000000e+02,9.627091454228080991e+00,9.338680208456233700e+00,9.857701449945924566e+00,1.429025827942159432e-01,9.270131101624062353e+01,6.510000000000000000e+02,9.769994037022296851e+00,9.484188871433865131e+00
4.625000000000000000e+02,9.626824993615130666e+00,9.338419070892250318e+00,9.857441894175648756e+00,1.429029179889644285e-01,9.269618070166272616e+01,6.510000000000000000e+02,9.769727911604094928e+00,9.483922075626166404e+00
4.630000000000000000e+02,9.626559110485494841e+00,9.338158494421778144e+00,9.857182906830502134e+00,1.429032560220908354e-01,9.269106164825301164e+01,6.510000000000000000e+02,9.769462366507585926e+00,9.483655854463405532e+00
4.635000000000000000e+02,9.626293803470495902e+00,9.337898477733036273e+00,9.856924486540103558e+00,1.429035968733027018e-01,9.268595382873378696e+01,6.510000000000000000e+02,9.769197400343799131e+00,9.483390206597192673e+00
4.640000000000000000e+02,9.626029068899656593e+00,9.337639019517695260e+00,9.856666631937871514e+00,1.429039413140796022e-01,9.268085717174427884e+01,6.510000000000000000e+02,9.768933010213736168e+00,9.483125127585577019e+00
4.645000000000000000e+02,9.625764906935884824e+00,9.337380118470894885e+00,9.856409341661006351e+00,1.429042888007478473e-01,9.267577167935606042e+01,6.510000000000000000e+02,9.768669195736633171e+00,9.482860618135138253e+00
4.650000000000000000e+02,9.625501317009540259e+00,9.337121773291233495e+00,9.856152614350461860e+00,1.429046390424948132e-01,9.267069733961228906e+01,6.510000000000000000e+02,9.768405956052035322e+00,9.482596677967046972e+00
4.655000000000000000e+02,9.625238297766665951e+00,9.336863982680744911e+00,9.855896448650952379e+00,1.429049920201205803e-01,9.266563412553840351e+01,6.510000000000000000e+02,9.768143289786786809e+00,9.482333305746545093e+00
4.660000000000000000e+02,9.624975847856966027e+00,9.336606745344962377e+00,9.855640843210972335e+00,1.429053477131507488e-01,9.266058201023493268e+01,6.510000000000000000e+02,9.767881195570115693e+00,9.482070500143816361e+00
4.665000000000000000e+02,9.624713965933787918e+00,9.336350059992886585e+00,9.855385796682732291e+00,1.429057061023248087e-01,9.265554096687752406e+01,6.510000000000000000e+02,9.767619672036113698e+00,9.481808259831463914e+00
4.670000000000000000e+02,9.624452650654124142e+00,9.336093925336850674e+00,9.855131307722157175e+00,1.429060671678967775e-01,9.265051096871658842e+01,6.510000000000000000e+02,9.767358717822020253e+00,9.481546583486226254e+00
4.675000000000000000e+02,9.624191900678580325e+00,9.335838340092658783e+00,9.854877374988909366e+00,1.429064308899992974e-01,9.264549198907691618e+01,6.510000000000000000e+02,9.767098331568579539e+00,9.481285469788581111e+00
4.680000000000000000e+02,9.623931714671368098e+00,9.335583302979488352e+00,9.854623997146326531e+00,1.429067972497361505e-01,9.264048400135754946e+01,6.510000000000000000e+02,9.766838511921104526e+00,9.481024917421629894e+00
4.685000000000000000e+02,9.623672091300312204e+00,9.335328812719907887e+00,9.854371172861450034e+00,1.429071662273008192e-01,9.263548697903165419e+01,6.510000000000000000e+02,9.766579257527613578e+00,9.480764925073012606e+00
4.690000000000000000e+02,9.623413029236816740e+00,9.335074868039855644e+00,9.854118900804968106e+00,1.429075378036151478e-01,9.263050089564602274e+01,6.510000000000000000e+02,9.766320567040430944e+00,9.480505491433202536e+00
4.695000000000000000e+02,9.623154527155856286e+00,9.334821467668673378e+00,9.853867179651269126e+00,1.429079119599651337e-01,9.262552572482101709e+01,6.510000000000000000e+02,9.766062439115822613e+00,9.480246615195891735e+00
4.700000000000000000e+02,9.622896583735993659e+00,9.334568610338999761e+00,9.853616008078386557e+00,1.429082886767265304e-01,9.262056144025038407e+01,6.510000000000000000e+02,9.765804872412720883e+00,9.479988295059268211e+00
4.705000000000000000e+02,9.622639197659330179e+00,9.334316294786900059e+00,9.853365384767970525e+00,1.429086679350640987e-01,9.261560801570077217e+01,6.510000000000000000e+02,9.765547865594394139e+00,9.479730529724266219e+00
4.710000000000000000e+02,9.622382365003312898e+00,9.334064519751759548e+00,9.853115308405346440e+00,1.429090508156012629e-01,9.261066537513175945e+01,6.510000000000000000e+02,9.765291415818913023e+00,9.479473314187710997e+00
4.715000000000000000e+02,9.622126086978104453e+00,9.333813283976258646e+00,9.852865777679401305e+00,1.429094362372433646e-01,9.260573354067021512e+01,6.510000000000000000e+02,9.765035523215347624e+00,9.479216650740861283e+00
4.720000000000000000e+02,9.621870362369849161e+00,9.333562586206397782e+00,9.852616791282642339e+00,1.429098241414617776e-01,9.260081248808742771e+01,6.510000000000000000e+02,9.764780186511309523e+00,9.478960538228387023e+00
4.725000000000000000e+02,9.621615189874731300e+00,9.333312425191522266e+00,9.852368347911157898e+00,1.429102145104533816e-01,9.259590219143957768e+01,6.510000000000000000e+02,9.764525404385183904e+00,9.478704975364278695e+00
4.730000000000000000e+02,9.621360568192452334e+00,9.333062799684208599e+00,9.852120446264652998e+00,1.429106073251404652e-01,9.259100262485463873e+01,6.510000000000000000e+02,9.764271175517592383e+00,9.478449960867312285e+00
4.735000000000000000e+02,9.621106496026184729e+00,9.332813708440419020e+00,9.851873085046396028e+00,1.429110025677199358e-01,9.258611376253217884e+01,6.510000000000000000e+02,9.764017498593904776e+00,9.478195493458466458e+00
4.740000000000000000e+02,9.620852972082598598e+00,9.332565150219306105e+00,9.851626262963193881e+00,1.429114002191750332e-01,9.258123557874316134e+01,6.510000000000000000e+02,9.763764372301773520e+00,9.477941571863421899e+00
4.745000000000000000e+02,9.620599995071806632e+00,9.332317123783266055e+00,9.851379978725375963e+00,1.429118002620063110e-01,9.257636804782978857e+01,6.510000000000000000e+02,9.763511795333814192e+00,9.477688194809800848e+00
4.750000000000000000e+02,9.620347563707383642e+00,9.332069627898036401e+00,9.851134231046883016e+00,1.429122026781681487e-01,9.257151114420491922e+01,6.510000000000000000e+02,9.763259766385552041e+00,9.477435361029215244e+00
4.755000000000000000e+02,9.620095676706354126e+00,9.331822661332589419e+00,9.850889018645128559e+00,1.429126074497364673e-01,9.256666484235238102e+01,6.510000000000000000e+02,9.763008284156091676e+00,9.477183069256616577e+00
4.760000000000000000e+02,9.619844332789176278e+00,9.331576222859077063e+00,9.850644340241032637e+00,1.429130145582409861e-01,9.256182911682616066e+01,6.510000000000000000e+02,9.762757347347417181e+00,9.476931318230935375e+00
4.765000000000000000e+02,9.619593530679729554e+00,9.331330311252960641e+00,9.850400194559027156e+00,1.429134239865467726e-01,9.255700394225084437e+01,6.510000000000000000e+02,9.762506954666276826e+00,9.476680106693182282e+00
4.770000000000000000e+02,9.619343269105296912e+00,9.331084925292861598e+00,9.850156580327046996e+00,1.429138357165478934e-01,9.255218929332059474e+01,6.510000000000000000e+02,9.762257104821845388e+00,9.476429433388750212e+00
4.775000000000000000e+02,9.619093546796571914e+00,9.330840063760579284e+00,9.849913496276506919e+00,1.429142497309275062e-01,9.254738514479959122e+01,6.510000000000000000e+02,9.762007796527498726e+00,9.476179297065643325e+00
4.780000000000000000e+02,9.618844362487632083e+00,9.330595725441160226e+00,9.849670941142258940e+00,1.429146660119439971e-01,9.254259147152140486e+01,6.510000000000000000e+02,9.761759028499575663e+00,9.475929696475688502e+00
4.785000000000000000e+02,9.618595714915938899e+00,9.330351909122798659e+00,9.849428913662601204e+00,1.429150845424628502e-01,9.253780824838902674e+01,6.510000000000000000e+02,9.761510799458401166e+00,9.475680630373476632e+00
4.790000000000000000e+02,9.618347602822321818e+00,9.330108613596895140e+00,9.849187412579317069e+00,1.429155053049853130e-01,9.253303545037448430e+01,6.510000000000000000e+02,9.761263108127307575e+00,9.475432097517336061e+00
4.795000000000000000e+02,9.618100024950971161e+00,9.329865837658068983e+00,9.848946436637625368e+00,1.429159282824984945e-01,9.252827305251869916e+01,6.510000000000000000e+02,9.761015953233469489e+00,9.475184096668472833e+00
4.800000000000000000e+02,9.617852980049416800e+00,9.329623580103998393e+00,9.848705984586112905e+00,1.429163534577466421e-01,9.252352102993111771e+01,6.510000000000000000e+02,9.760769333507163026e+00,9.474936626591670574e+00
4.805000000000000000e+02,9.617606466868542370e+00,9.329381839735596316e+00,9.848466055176855249e+00,1.429167808133528506e-01,9.251877935778966844e+01,6.510000000000000000e+02,9.760523247681895498e+00,9.474689686055191018e+00
4.810000000000000000e+02,9.617360484162544410e+00,9.329140615356838140e+00,9.848226647165294168e+00,1.429172103327291943e-01,9.251404801134050615e+01,6.510000000000000000e+02,9.760277694495274048e+00,9.474443273829814771e+00
4.815000000000000000e+02,9.617115030571916634e+00,9.328899905774894918e+00,9.847987759310280254e+00,1.429176421203637581e-01,9.250932696368153074e+01,6.510000000000000000e+02,9.760032672692279476e+00,9.474197388451553792e+00
4.820000000000000000e+02,9.616870103531486080e+00,9.328659709799968169e+00,9.847749390374000100e+00,1.429180775336158227e-01,9.250461616508360407e+01,6.510000000000000000e+02,9.759788181065101043e+00,9.473952025997869342e+00
4.825000000000000000e+02,9.616625703251919788e+00,9.328420026245435537e+00,9.847511539122026036e+00,1.429185150565562556e-01,9.249991561839145504e+01,6.510000000000000000e+02,9.759544218308475294e+00,9.473707188195364282e+00
4.830000000000000000e+02,9.616381828500610851e+00,9.328180853927745986e+00,9.847274204323294811e+00,1.429189546729009719e-01,9.249522529912155733e+01,6.510000000000000000e+02,9.759300783173511462e+00,9.473462873827710240e+00
4.835000000000000000e+02,9.616138478048243954e+00,9.327942191666489080e+00,9.847037384750102262e+00,1.429193963655771005e-01,9.249054518285748827e+01,6.510000000000000000e+02,9.759057874413819889e+00,9.473219081682666243e+00
4.840000000000000000e+02,9.615895650668747408e+00,9.327704038284263532e+00,9.846801079178039373e+00,1.429198401184828549e-01,9.248587524524963044e+01,6.510000000000000000e+02,9.758815490787229763e+00,9.472975810550265052e+00
4.845000000000000000e+02,9.615653345139318020e+00,9.327466392606817536e+00,9.846565286386081084e+00,1.429202859155166150e-01,9.248121546201512899e+01,6.510000000000000000e+02,9.758573631054833442e+00,9.472733059223800822e+00
4.850000000000000000e+02,9.615411560240398003e+00,9.327229253462881786e+00,9.846330005156461951e+00,1.429207337401520450e-01,9.247656580893749378e+01,6.510000000000000000e+02,9.758332293980549466e+00,9.472490826500244765e+00
4.855000000000000000e+02,9.615170294755662539e+00,9.326992619684320474e+00,9.846095234274745422e+00,1.429211835761663441e-01,9.247192626186651410e+01,6.510000000000000000e+02,9.758091478331829549e+00,9.472249111179495529e+00
4.860000000000000000e+02,9.614929547472019777e+00,9.326756490105930553e+00,9.845860972529797195e+00,1.429216354076403017e-01,9.246729679671807389e+01,6.510000000000000000e+02,9.757851182879658580e+00,9.472007912064379198e+00
4.865000000000000000e+02,9.614689317179573536e+00,9.326520863565658459e+00,9.845627218713765672e+00,1.429220892184727143e-01,9.246267738947359760e+01,6.510000000000000000e+02,9.757611406398046583e+00,9.471767227961102265e+00
4.870000000000000000e+02,9.614449602671651718e+00,9.326285738904424250e+00,9.845393971622049989e+00,1.429225449929873715e-01,9.245806801618034854e+01,6.510000000000000000e+02,9.757372147664639783e+00,9.471527057678663652e+00
4.875000000000000000e+02,9.614210399881235602e+00,9.326051114966212197e+00,9.845161230053316004e+00,1.429229985263214264e-01,9.245346859669226092e+01,6.510000000000000000e+02,9.757133398407557223e+00,9.471287401354915758e+00
4.880000000000000000e+02,9.613971709790023468e+00,9.325816990597981970e+00,9.844928992809530044e+00,1.429234529946797616e-01,9.244887915005884338e+01,6.510000000000000000e+02,9.756895162784703146e+00,9.471048256795345566e+00
4.885000000000000000e+02,9.613733531889073092e+00,9.325583364649650875e+00,9.844697258695864761e+00,1.429239093885859568e-01,9.244429966604327831e+01,6.510000000000000000e+02,9.756657441277658549e+00,9.470809622500487635e+00
4.890000000000000000e+02,9.613495864984411554e+00,9.325350235974159574e+00,9.844466026520679591e+00,1.429243676925465167e-01,9.243973012095270292e+01,6.510000000000000000e+02,9.756420232676958904e+00,9.470571497291864205e+00
4.895000000000000000e+02,9.613258707885229626e+00,9.325117603427338864e+00,9.844235295095598914e+00,1.429248278908858971e-01,9.243517049115882855e+01,6.510000000000000000e+02,9.756183535776115079e+00,9.470333879994342396e+00
4.900000000000000000e+02,9.613022059403855124e+00,9.324885465868181456e+00,9.844005063235423236e+00,1.429252899683534916e-01,9.243062075309768488e+01,6.510000000000000000e+02,9.755947349372210198e+00,9.470096769435501827e+00
4.905000000000000000e+02,9.612785918355760018e+00,9.324653822158476046e+00,9.843775329758241099e+00,1.429257539096988883e-01,9.242608088326944937e+01,6.510000000000000000e+02,9.755711672265459100e+00,9.469860164446060935e+00
4.910000000000000000e+02,9.612550283559535558e+00,9.324422671163082654e+00,9.843546093485263881e+00,1.429262196995503276e-01,9.242155085823812044e+01,6.510000000000000000e+02,9.755476503259085774e+00,9.469624063859985341e+00
4.915000000000000000e+02,9.612315153836901160e+00,9.324192011749707021e+00,9.843317353240809808e+00,1.429266873222935497e-01,9.241703065463143218e+01,6.510000000000000000e+02,9.755241841159193683e+00,9.469388466514606861e+00
4.920000000000000000e+02,9.612080528012672431e+00,9.323961842789039167e+00,9.843089107852549091e+00,1.429271567634673723e-01,9.241252024914085439e+01,6.510000000000000000e+02,9.755007684776138888e+00,9.469153371249204199e+00
4.925000000000000000e+02,9.611846404914773601e+00,9.323732163154716091e+00,9.842861356151216157e+00,1.429276280074577576e-01,9.240801961852091040e+01,6.510000000000000000e+02,9.754774032922233218e+00,9.468918776907315760e+00
4.930000000000000000e+02,9.611612783374201996e+00,9.323502971723225841e+00,9.842634096970730440e+00,1.429281010399858221e-01,9.240352873958926239e+01,6.510000000000000000e+02,9.754540884414186763e+00,9.468684682334217229e+00
4.935000000000000000e+02,9.611379662225045806e+00,9.323274267374040747e+00,9.842407329148077366e+00,1.429285758455591526e-01,9.239904758922648398e+01,6.510000000000000000e+02,9.754308238070604986e+00,9.468451086379486625e+00
4.940000000000000000e+02,9.611147040304460987e+00,9.323046048989404255e+00,9.842181051523418489e+00,1.429290524097170945e-01,9.239457614437593236e+01,6.510000000000000000e+02,9.754076092714177193e+00,9.468217987894743004e+00
4.945000000000000000e+02,9.610914916452651724e+00,9.322818315454599158e+00,9.841955262940023985e+00,1.429295307176350338e-01,9.239011438204325088e+01,6.510000000000000000e+02,9.753844447170287424e+00,9.467985385735017800e+00
4.950000000000000000e+02,9.610683289512889971e+00,9.322591065657771736e+00,9.841729962244290419e+00,1.429300107546098708e-01,9.238566227929663910e+01,6.510000000000000000e+02,9.753613300267501174e+00,9.467753278758280544e+00
4.955000000000000000e+02,9.610452158331478145e+00,9.322364298489816292e+00,9.841505148285675020e+00,1.429304925061206100e-01,9.238121981326621324e+01,6.510000000000000000e+02,9.753382650837599144e+00,9.467521665825358923e+00
4.960000000000000000e+02,9.610221521757743801e+00,9.322138012844606081e+00,9.841280819916757849e+00,1.429309759581319506e-01,9.237678696114406307e+01,6.510000000000000000e+02,9.753152497715875668e+00,9.467290545799611934e+00
4.965000000000000000e+02,9.609991378644060944e+00,9.321912207618792579e+00,9.841056975993197398e+00,1.429314610952736597e-01,9.237236370018402454e+01,6.510000000000000000e+02,9.752922839739335714e+00,9.467059917548787951e+00
4.970000000000000000e+02,9.609761727845784307e+00,9.321686881711940487e+00,9.840833615373780319e+00,1.429319479044816044e-01,9.236795000770138131e+01,6.510000000000000000e+02,9.752693675750267133e+00,9.466829779941303258e+00
4.975000000000000000e+02,9.609532568221302640e+00,9.321462034026453125e+00,9.840610736920279322e+00,1.429324363703251277e-01,9.236354586107266584e+01,6.510000000000000000e+02,9.752465004591629238e+00,9.466600131850977817e+00
4.980000000000000000e+02,9.609303898631980090e+00,9.321237663467531576e+00,9.840388339497566861e+00,1.429329264788301579e-01,9.235915123773560254e+01,6.510000000000000000e+02,9.752236825110809804e+00,9.466370972153152152e+00
4.985000000000000000e+02,9.609075717942165085e+00,9.321013768943158695e+00,9.840166421973522759e+00,1.429334182165688250e-01,9.235476611518880929e+01,6.510000000000000000e+02,9.752009136158735103e+00,9.466142299725596843e+00
4.990000000000000000e+02,9.608848023853134634e+00,9.320790349364195038e+00,9.839944983219021779e+00,1.429339128122885660e-01,9.235039044893812843e+01,6.510000000000000000e+02,9.751781936665423700e+00,9.465914111040845569e+00
4.995000000000000000e+02,9.608620813171167896e+00,9.320567403644291815e+00,9.839724022108013557e+00,1.429344124513185765e-01,9.234602417756894965e+01,6.510000000000000000e+02,9.751555225622485779e+00,9.465686400719848237e+00
5.000000000000000000e+02,9.608394088009184486e+00,9.320344930699935304e+00,9.839503537517483522e+00,1.429349136673730980e-01,9.234166734003494525e+01,6.510000000000000000e+02,9.751329001676555919e+00,9.465459174341811277e+00
5.005000000000000000e+02,9.608167847243370474e+00,9.320122929450306515e+00,9.839283528327440465e+00,1.429354164466607457e-01,9.233731991407609030e+01,6.510000000000000000e+02,9.751103263690030332e+00,9.465232430796710617e+00
5.010000000000000000e+02,9.607942089752857129e+00,9.319901398817451721e+00,9.839063993420724685e+00,1.429359207748440996e-01,9.233298187749224439e+01,6.510000000000000000e+02,9.750878010527699757e+00,9.465006168978012724e+00
5.015000000000000000e+02,9.607716814419685392e+00,9.319680337726170549e+00,9.838844931683384587e+00,1.429364266387995186e-01,9.232865320814302379e+01,6.510000000000000000e+02,9.750653241058484966e+00,9.464780387780885818e+00
5.020000000000000000e+02,9.607492020128832522e+00,9.319459745103975123e+00,9.838626342004276992e+00,1.429369340249180553e-01,9.232433388394764506e+01,6.510000000000000000e+02,9.750428954153750993e+00,9.464555086103915826e+00
5.025000000000000000e+02,9.607267705768189003e+00,9.319239619881178882e+00,9.838408223275351361e+00,1.429374429193482066e-01,9.232002388288471195e+01,6.510000000000000000e+02,9.750205148687538070e+00,9.464330262848841713e+00
5.030000000000000000e+02,9.607043870228547888e+00,9.319019960990827300e+00,9.838190574391362020e+00,1.429379533091487686e-01,9.231572318299211588e+01,6.510000000000000000e+02,9.749981823537694936e+00,9.464105916919399064e+00
5.035000000000000000e+02,9.606820512403595913e+00,9.318800767368646376e+00,9.837973394250120407e+00,1.429384651806505646e-01,9.231143176236670911e+01,6.510000000000000000e+02,9.749758977584246367e+00,9.463882047222945459e+00
5.040000000000000000e+02,9.606597631189913500e+00,9.318582037953230923e+00,9.837756681752390264e+00,1.429389785208520502e-01,9.230714959916423368e+01,6.510000000000000000e+02,9.749536609710766299e+00,9.463658652669060700e+00
5.045000000000000000e+02,9.606375225486951663e+00,9.318363771685769237e+00,9.837540435801777505e+00,1.429394933160843262e-01,9.230287667159893772e+01,6.510000000000000000e+02,9.749314718803034907e+00,9.463435732170868420e+00
5.050000000000000000e+02,9.606153294197021353e+00,9.318145967510226058e+00,9.837324655304993115e+00,1.429400095537708415e-01,9.229861295794351861e+01,6.510000000000000000e+02,9.749093303750793638e+00,9.463213284643250844e+00
5.055000000000000000e+02,9.605931836225312992e+00,9.317928624373259083e+00,9.837109339171473010e+00,1.429405272204857802e-01,9.229435843652908034e+01,6.510000000000000000e+02,9.748872363445798328e+00,9.462991309004825879e+00
5.060000000000000000e+02,9.605710850479860952e+00,9.317711741224259825e+00,9.836894486313608965e+00,1.429410463032281253e-01,9.229011308574477823e+01,6.510000000000000000e+02,9.748651896783089299e+00,9.462769804176632604e+00
5.065000000000000000e+02,9.605490335871538221e+00,9.317495317015186629e+00,9.836680095646666899e+00,1.429415667892397490e-01,9.228587688403766265e+01,6.510000000000000000e+02,9.748431902660776416e+00,9.462548769082298250e+00
5.070000000000000000e+02,9.605270291314051079e+00,9.317279350700802709e+00,9.836466166088818852e+00,1.429420886655199951e-01,9.228164980991238053e+01,6.510000000000000000e+02,9.748212379979570130e+00,9.462328202648532027e+00
5.075000000000000000e+02,9.605050715723944421e+00,9.317063841238548250e+00,9.836252696561142983e+00,1.429426119194930622e-01,9.227743184193143122e+01,6.510000000000000000e+02,9.747993327643438732e+00,9.462108103804451886e+00
5.080000000000000000e+02,9.604831608020571565e+00,9.316848787588433822e+00,9.836039685987508108e+00,1.429431365381585439e-01,9.227322295871439906e+01,6.510000000000000000e+02,9.747774744558729054e+00,9.461888471482412299e+00
5.085000000000000000e+02,9.604612967126090695e+00,9.316634188713171838e+00,9.835827133294746005e+00,1.429436625093050695e-01,9.226902313893820917e+01,6.510000000000000000e+02,9.747556629635395709e+00,9.461669304616785681e+00
5.090000000000000000e+02,9.604394791965464862e+00,9.316420043578059307e+00,9.835615037412480888e+00,1.429441898198111627e-01,9.226483236133657329e+01,6.510000000000000000e+02,9.747338981785276246e+00,9.461450602145653477e+00
5.095000000000000000e+02,9.604177081466447774e+00,9.316206351151182119e+00,9.835403397273196902e+00,1.429447184576476959e-01,9.226065060470030232e+01,6.510000000000000000e+02,9.747121799924094887e+00,9.461232363008798885e+00
5.100000000000000000e+02,9.603959834559573139e+00,9.315993110403175237e+00,9.835192211812138652e+00,1.429452484099969500e-01,9.225647784787655326e+01,6.510000000000000000e+02,9.746905082969570699e+00,9.461014586149577354e+00
5.105000000000000000e+02,9.603743050178154661e+00,9.315780320307249340e+00,9.834981479967460416e+00,1.429457796642840395e-01,9.225231406976905646e+01,6.510000000000000000e+02,9.746688829842439006e+00,9.460797270513870316e+00
5.110000000000000000e+02,9.603526727258266504e+00,9.315567979839405766e+00,9.834771200680165748e+00,1.429463122087229476e-01,9.224815924933793099e+01,6.510000000000000000e+02,9.746473039466989619e+00,9.460580415049541614e+00
5.115000000000000000e+02,9.603310864738739738e+00,9.315356087978086563e+00,9.834561372893896092e+00,1.429468460308605249e-01,9.224401336559930087e+01,6.510000000000000000e+02,9.746257710769599569e+00,9.460364018707879907e+00
5.120000000000000000e+02,9.603095461561165891e+00,9.315144643704398320e+00,9.834351995555245196e+00,1.429473811185469900e-01,9.223987639762532353e+01,6.510000000000000000e+02,9.746042842679711882e+00,9.460148080442619900e+00
5.125000000000000000e+02,9.602880516639906716e+00,9.314933646002039325e+00,9.834143067613535294e+00,1.429479174551426812e-01,9.223574832396708700e+01,6.510000000000000000e+02,9.745828434095049175e+00,9.459932599184764257e+00
5.130000000000000000e+02,9.602666028131530140e+00,9.314723093857244507e+00,9.833934588020875722e+00,1.429484549077519873e-01,9.223162910859190333e+01,6.510000000000000000e+02,9.745614483039281239e+00,9.459717573223779041e+00
5.135000000000000000e+02,9.602451995808570118e+00,9.314512986258916882e+00,9.833726555732146934e+00,1.429489935903124065e-01,9.222751874657646454e+01,6.510000000000000000e+02,9.745400989398882885e+00,9.459503002218257350e+00
5.140000000000000000e+02,9.602238418623510796e+00,9.314303322198405510e+00,9.833518969704941881e+00,1.429495334906141224e-01,9.222341721721453212e+01,6.510000000000000000e+02,9.745187952114125807e+00,9.459288885132895786e+00
5.145000000000000000e+02,9.602025295531561255e+00,9.314094100669736420e+00,9.833311828899654827e+00,1.429500745966902076e-01,9.221932449985514779e+01,6.510000000000000000e+02,9.744975370128249992e+00,9.459075220934870742e+00
5.150000000000000000e+02,9.601812625490619979e+00,9.313885320669511358e+00,9.833105132279433391e+00,1.429506168970592905e-01,9.221524057390233509e+01,6.510000000000000000e+02,9.744763242387680435e+00,9.458862008593559523e+00
5.155000000000000000e+02,9.601600407461290843e+00,9.313676981196856275e+00,9.832898878810192755e+00,1.429511603799974162e-01,9.221116541881482931e+01,6.510000000000000000e+02,9.744551567841289952e+00,9.458649247081293510e+00
5.160000000000000000e+02,9.601388640406840480e+00,9.313469081253415993e+00,9.832693067460459346e+00,1.429517050337200945e-01,9.220709901410558018e+01,6.510000000000000000e+02,9.744340345440560824e+00,9.458436935373121912e+00
5.165000000000000000e+02,9.601177323293228483e+00,9.313261619843318684e+00,9.832487697201553800e+00,1.429522508467463981e-01,9.220304133934227764e+01,6.510000000000000000e+02,9.744129574139973826e+00,9.458225072446481363e+00
5.170000000000000000e+02,9.600966455089082530e+00,9.313054595973326855e+00,9.832282767007544777e+00,1.429527978069888017e-01,9.219899237414668391e+01,6.510000000000000000e+02,9.743919252896072081e+00,9.458013657282094755e+00
5.175000000000000000e+02,9.600756034765677072e+00,9.312848008652602871e+00,9.832078275855179683e+00,1.429533459037554133e-01,9.219495209819464776e+01,6.510000000000000000e+02,9.743709380669432818e+00,9.457802688861921325e+00
5.180000000000000000e+02,9.600546061296945766e+00,9.312641856892952319e+00,9.831874222723902434e+00,1.429538951250196865e-01,9.219092049121570653e+01,6.510000000000000000e+02,9.743499956421965535e+00,9.457592166171925996e+00
5.185000000000000000e+02,9.600336533659456606e+00,9.312436139708541560e+00,9.831670606595714901e+00,1.429544454597866110e-01,9.218689753299319989e+01,6.510000000000000000e+02,9.743290979119242579e+00,9.457382088199670633e+00
5.190000000000000000e+02,9.600127450832415477e+00,9.312230856116155309e+00,9.831467426455448688e+00,1.429549968968794327e-01,9.218288320336390029e+01,6.510000000000000000e+02,9.743082447729294771e+00,9.457172453935536183e+00
5.195000000000000000e+02,9.599918811797685692e+00,9.312026005135038531e+00,9.831264681290532437e+00,1.429555494244539871e-01,9.217887748221832567e+01,6.510000000000000000e+02,9.742874361222138901e+00,9.456963262373232482e+00
5.200000000000000000e+02,9.599710615539716940e+00,9.311821585786878686e+00,9.831062370091039782e+00,1.429561030319405068e-01,9.217488034950001463e+01,6.510000000000000000e+02,9.742666718571657114e+00,9.456754512507774990e+00
5.205000000000000000e+02,9.599502861045589697e+00,9.311617597095905197e+00,9.830860491849847449e+00,1.429566577079806333e-01,9.217089178520552650e+01,6.510000000000000000e+02,9.742459518753571857e+00,9.456546203337609313e+00
5.210000000000000000e+02,9.599295547304963705e+00,9.311414038088702938e+00,9.830659045562317289e+00,1.429572134417620433e-01,9.216691176938391550e+01,6.510000000000000000e+02,9.742252760746724860e+00,9.456338333863200774e+00
5.215000000000000000e+02,9.599088673310117059e+00,9.311210907794407632e+00,9.830458030226546740e+00,1.429577702216840718e-01,9.216294028213735601e+01,6.510000000000000000e+02,9.742046443531801714e+00,9.456130903088432405e+00
5.220000000000000000e+02,9.598882238055919558e+00,9.311008205244574398e+00,9.830257444843052639e+00,1.429583280373594167e-01,9.215897730362067364e+01,6.510000000000000000e+02,9.741840566093278753e+00,9.455923910018560363e+00
5.225000000000000000e+02,9.598676240539818494e+00,9.310805929473191966e+00,9.830057288415261496e+00,1.429588868777337263e-01,9.215502281404093310e+01,6.510000000000000000e+02,9.741635127417550777e+00,9.455717353662084435e+00
5.230000000000000000e+02,9.598470679761826219e+00,9.310604079516691556e+00,9.829857559949113366e+00,1.429594467321166629e-01,9.215107679365740978e+01,6.510000000000000000e+02,9.741430126493941799e+00,9.455511233029710638e+00
5.235000000000000000e+02,9.598265554724536130e+00,9.310402654414037471e+00,9.829658258453090269e+00,1.429600075897574374e-01,9.214713922278156133e+01,6.510000000000000000e+02,9.741225562314292929e+00,9.455305547134779331e+00
5.240000000000000000e+02,9.598060864433083594e+00,9.310201653206492622e+00,9.829459382938308565e+00,1.429605694399054272e-01,9.214321008177653027e+01,6.510000000000000000e+02,9.741021433872989022e+00,9.455100294993178167e+00
5.245000000000000000e+02,9.597856607895158376e+00,9.310001074937773069e+00,9.829260932418470986e+00,1.429611322716281552e-01,9.213928935105715823e+01,6.510000000000000000e+02,9.740817740166786365e+00,9.454895475623530388e+00
5.250000000000000000e+02,9.597652784120993985e+00,9.309800918654040913e+00,9.829062905909941250e+00,1.429616960750852706e-01,9.213537701109014222e+01,6.510000000000000000e+02,9.740614480196079228e+00,9.454691088045908742e+00
5.255000000000000000e+02,9.597449392123378331e+00,9.309601183403787061e+00,9.828865302431573525e+00,1.429622608390412331e-01,9.213147304239363677e+01,6.510000000000000000e+02,9.740411652962420064e+00,9.454487131284338375e+00
5.260000000000000000e+02,9.597246430917591553e+00,9.309401868237968003e+00,9.828668121004708880e+00,1.429628265531706910e-01,9.212757742553651497e+01,6.510000000000000000e+02,9.740209257470763049e+00,9.454283604364420057e+00
5.265000000000000000e+02,9.597043899521453980e+00,9.309202972209943638e+00,9.828471360653423972e+00,1.429633932072697788e-01,9.212369014113930632e+01,6.510000000000000000e+02,9.740007292728723343e+00,9.454080506314184618e+00
5.270000000000000000e+02,9.596841796955278170e+00,9.309004494375351157e+00,9.828275020404152684e+00,1.429639607910740406e-01,9.211981116987288942e+01,6.510000000000000000e+02,9.739805757746353265e+00,9.453877836164203075e+00
5.275000000000000000e+02,9.596640120886933190e+00,9.308806433792273793e+00,9.828079099285995213e+00,1.429645301486095754e-01,9.211594046669738134e+01,6.510000000000000000e+02,9.739604651035541849e+00,9.453675590738324530e+00
5.280000000000000000e+02,9.596438871112853874e+00,9.308608789521178650e+00,9.827883596330593718e+00,1.429651007833361576e-01,9.211207802704774394e+01,6.510000000000000000e+02,9.739403971896191337e+00,9.453473770329518189e+00
5.285000000000000000e+02,9.596238047248972336e+00,9.308411560624858083e+00,9.827688510571864100e+00,1.429656723141750907e-01,9.210822384292902143e+01,6.510000000000000000e+02,9.739203719563148454e+00,9.453272374934797995e+00
5.290000000000000000e+02,9.596037648325600244e+00,9.308214746168488318e+00,9.827493841046734957e+00,1.429662447312872453e-01,9.210437789521488128e+01,6.510000000000000000e+02,9.739003893056889183e+00,9.453071403594313082e+00
5.295000000000000000e+02,9.595837673375482879e+00,9.308018345219503331e+00,9.827299586794230990e+00,1.429668180242269215e-01,9.210054016482817474e+01,6.510000000000000000e+02,9.738804491399710273e+00,9.452870855351255486e+00
5.300000000000000000e+02,9.595638121433882617e+00,9.307822356847902157e+00,9.827105746856112489e+00,1.429673921832159689e-01,9.209671063274282687e+01,6.510000000000000000e+02,9.738605513617097031e+00,9.452670729250666426e+00
5.305000000000000000e+02,9.595438991538498996e+00,9.307626780125863419e+00,9.826912320276672830e+00,1.429679671980517153e-01,9.209288927998210283e+01,6.510000000000000000e+02,9.738406958736550934e+00,9.452471024340447059e+00
5.310000000000000000e+02,9.595240282729477599e+00,9.307431614127793296e+00,9.826719306102463136e+00,1.429685430593202466e-01,9.208907608761897734e+01,6.510000000000000000e+02,9.738208825788797540e+00,9.452271739670157658e+00
5.315000000000000000e+02,9.595041994049431366e+00,9.307236857930538676e+00,9.826526703382585382e+00,1.429691197568191963e-01,9.208527103677613468e+01,6.510000000000000000e+02,9.738011113806251728e+00,9.452072874292612781e+00
5.320000000000000000e+02,9.594844124543390862e+00,9.307042510613246833e+00,9.826334511168539620e+00,1.429696972807102673e-01,9.208147410862535764e+01,6.510000000000000000e+02,9.737813821824101268e+00,9.451874427262680456e+00
5.325000000000000000e+02,9.594646672045239910e+00,9.306848571257340552e+00,9.826142728514319913e+00,1.429702769101530158e-01,9.207768526146857369e+01,6.510000000000000000e+02,9.737616948955391649e+00,9.451676395135088171e+00
5.330000000000000000e+02,9.594449635095651630e+00,9.306655038946702874e+00,9.825951354476663013e+00,1.429708591769896509e-01,9.207390446696088304e+01,6.510000000000000000e+02,9.737420494272640781e+00,9.451478775918662478e+00
5.335000000000000000e+02,9.594253014476077368e+00,9.306461912767334255e+00,9.825760388114632704e+00,1.429714422340664648e-01,9.207013173907779446e+01,6.510000000000000000e+02,9.737224456710142917e+00,9.451281572242011819e+00
5.340000000000000000e+02,9.594056809241216399e+00,9.306269191807517771e+00,9.825569828489550517e+00,1.429720260728804815e-01,9.206636705918712948e+01,6.510000000000000000e+02,9.737028835314097464e+00,9.451084783168335335e+00
5.345000000000000000e+02,9.593861018448199829e+00,9.306076875157872408e+00,9.825379674664798557e+00,1.429726106828661802e-01,9.206261040870541024e+01,6.510000000000000000e+02,9.736833629131066203e+00,9.450888407765333454e+00
5.350000000000000000e+02,9.593665641156533752e+00,9.305884961911333519e+00,9.825189925707174865e+00,1.429731960554601333e-01,9.205886176909773155e+01,6.510000000000000000e+02,9.736638837211994968e+00,9.450692445101074313e+00
5.355000000000000000e+02,9.593470676428122346e+00,9.305693451163060459e+00,9.825000580685276930e+00,1.429737821805218689e-01,9.205512112187726359e+01,6.510000000000000000e+02,9.736444458608644936e+00,9.450496894247601531e+00
5.360000000000000000e+02,9.593276123327228788e+00,9.305502342010495198e+00,9.824811638670190916e+00,1.429743690491849240e-01,9.205138844860529446e+01,6.510000000000000000e+02,9.736250492376413490e+00,9.450301754278042310e+00
5.365000000000000000e+02,9.593081980920539209e+00,9.305311633553289496e+00,9.824623098735482785e+00,1.429749566520370496e-01,9.204766373089198339e+01,6.510000000000000000e+02,9.736056937572575620e+00,9.450107024268501021e+00
5.370000000000000000e+02,9.592888248277082752e+00,9.305121324893384838e+00,9.824434959957024205e+00,1.429755449796660527e-01,9.204394695039481178e+01,6.510000000000000000e+02,9.735863793256749332e+00,9.449912703297416172e+00
5.375000000000000000e+02,9.592694924468233353e+00,9.304931415134850781e+00,9.824247221413221709e+00,1.429761340233273170e-01,9.204023808881885316e+01,6.510000000000000000e+02,9.735671058491560004e+00,9.449718790444904926e+00
5.380000000000000000e+02,9.592502008567741711e+00,9.304741903384208257e+00,9.824059882184736026e+00,1.429767237734876628e-01,9.203653712791714270e+01,6.510000000000000000e+02,9.735478732341228181e+00,9.449525284794253466e+00
5.385000000000000000e+02,9.592309499651696214e+00,9.304552788750031667e+00,9.823872941354672150e+00,1.429773142208566605e-01,9.203284404948999509e+01,6.510000000000000000e+02,9.735286813872553680e+00,9.449332185430838749e+00
5.390000000000000000e+02,9.592117396798514051e+00,9.304364070343194015e+00,9.823686398008522502e+00,1.429779053570540692e-01,9.202915883538497610e+01,6.510000000000000000e+02,9.735095302155567509e+00,9.449139491441458816e+00
5.395000000000000000e+02,9.591925699088948321e+00,9.304175747276831387e+00,9.823500251234044356e+00,1.429784971724257781e-01,9.202548146749667524e+01,6.510000000000000000e+02,9.734904196261373599e+00,9.448947201916521266e+00
5.400000000000000000e+02,9.591734405606079150e+00,9.303987818665937937e+00,9.823314500121076875e+00,1.429790896585918236e-01,9.202181192776698992e+01,6.510000000000000000e+02,9.734713495264669447e+00,9.448755315947487077e+00
5.405000000000000000e+02,9.591543515435335010e+00,9.303800283628065770e+00,9.823129143762429294e+00,1.429796828065049985e-01,9.201815019818508290e+01,6.510000000000000000e+02,9.734523198241840092e+00,9.448563832628831705e+00
5.410000000000000000e+02,9.591353027664419884e+00,9.303613141282976784e+00,9.822944181252980300e+00,1.429802766071183173e-01,9.201449626078606059e+01,6.510000000000000000e+02,9.734333304271537202e+00,9.448372751057300789e+00
5.415000000000000000e+02,9.591162941383371887e+00,9.303426390752573383e+00,9.822759611689848569e+00,1.429808710516274894e-01,9.201085009765239420e+01,6.510000000000000000e+02,9.734143812434998821e+00,9.448182070331743176e+00
5.420000000000000000e+02,9.590973255684527743e+00,9.303240031160754597e+00,9.822575434172705400e+00,1.429814661318350721e-01,9.200721169091306706e+01,6.510000000000000000e+02,9.733954721816362010e+00,9.447991789552693476e+00
5.425000000000000000e+02,9.590783969662492581e+00,9.303054061633837080e+00,9.822391647803193848e+00,1.429820618382091624e-01,9.200358102274253724e+01,6.510000000000000000e+02,9.733766031500701743e+00,9.447801907824281642e+00
5.430000000000000000e+02,9.590595082414177242e+00,9.302868481300281545e+00,9.822208251685518476e+00,1.429826581629165261e-01,9.199995807536232917e+01,6.510000000000000000e+02,9.733577740577095128e+00,9.447612424251259355e+00
5.435000000000000000e+02,9.590406593038776961e+00,9.302683289290600399e+00,9.822025244926136267e+00,1.429832550972748029e-01,9.199634283103983989e+01,6.510000000000000000e+02,9.733389848136051015e+00,9.447423337941501131e+00
5.440000000000000000e+02,9.590218500637753607e+00,9.302498484737403928e+00,9.821842626633777940e+00,1.429838526317524505e-01,9.199273527208806911e+01,6.510000000000000000e+02,9.733202353269506446e+00,9.447234648006002544e+00
5.445000000000000000e+02,9.590030804314810808e+00,9.302314066775640100e+00,9.821660395919652231e+00,1.429844507592446246e-01,9.198913538086590336e+01,6.510000000000000000e+02,9.733015255074056071e+00,9.447046353555567322e+00
5.450000000000000000e+02,9.589843503175925932e+00,9.302130034542257064e+00,9.821478551896898779e+00,1.429850494702200880e-01,9.198554313977749075e+01,6.510000000000000000e+02,9.732828552646145326e+00,9.446858453705704761e+00
5.455000000000000000e+02,9.589656596329353633e+00,9.301946387176551312e+00,9.821297093681256030e+00,1.429856487567856271e-01,9.198195853127347732e+01,6.510000000000000000e+02,9.732642245086138288e+00,9.446670947572567201e+00
5.460000000000000000e+02,9.589470082885572566e+00,9.301763123819609902e+00,9.821116020390594059e+00,1.429862486103201935e-01,9.197838153784906012e+01,6.510000000000000000e+02,9.732456331495892954e+00,9.446483834275252178e+00
5.465000000000000000e+02,9.589283961957288938e+00,9.301580243614964161e+00,9.820935331145106417e+00,1.429868490232341360e-01,9.197481214204485411e+01,6.510000000000000000e+02,9.732270810980523379e+00,9.446297112934054496e+00
5.470000000000000000e+02,9.589098232659489796e+00,9.301397745708248621e+00,9.820755025067260391e+00,1.429874499866640447e-01,9.197125032644702003e+01,6.510000000000000000e+02,9.732085682646154368e+00,9.446110782672825223e+00
5.475000000000000000e+02,9.588912894109350660e+00,9.301215629246998517e+00,9.820575101281539432e+00,1.429880514921712809e-01,9.196769607368611332e+01,6.510000000000000000e+02,9.731900945601521968e+00,9.445924842617179351e+00
5.480000000000000000e+02,9.588727945426274601e+00,9.301033893380918016e+00,9.820395558915004486e+00,1.429886535319845886e-01,9.196414936643768101e+01,6.510000000000000000e+02,9.731716598958259468e+00,9.445739291894289735e+00
5.485000000000000000e+02,9.588543385731867374e+00,9.300852537262027653e+00,9.820216397096642069e+00,1.429892560980901839e-01,9.196061018742183535e+01,6.510000000000000000e+02,9.731532641829957697e+00,9.445554129633777052e+00
5.490000000000000000e+02,9.588359214149964060e+00,9.300671560044285968e+00,9.820037614958030403e+00,1.429898591822924558e-01,9.195707851940346700e+01,6.510000000000000000e+02,9.731349073332255628e+00,9.445369354967670716e+00
5.495000000000000000e+02,9.588175429806581107e+00,9.300490960883662339e+00,9.819859211632746110e+00,1.429904627760926750e-01,9.195355434519153448e+01,6.510000000000000000e+02,9.731165892582673393e+00,9.445184967030488821e+00
5.500000000000000000e+02,9.587992031829937645e+00,9.300310738938431854e+00,9.819681186256842054e+00,1.429910668724479472e-01,9.195003764763971787e+01,6.510000000000000000e+02,9.730983098702386869e+00,9.445000964957490197e+00
5.505000000000000000e+02,9.587809019350441275e+00,9.300130893368688589e+00,9.819503537967861462e+00,1.429916714624351604e-01,9.194652840964528195e+01,6.510000000000000000e+02,9.730800690812875686e+00,9.444817347888005088e+00
5.510000000000000000e+02,9.587626391500668532e+00,9.299951423336835887e+00,9.819326265906456186e+00,1.429922765391330730e-01,9.194302661414997146e+01,6.510000000000000000e+02,9.730618668039801022e+00,9.444634114961534266e+00
5.515000000000000000e+02,9.587444147415380868e+00,9.299772328007135158e+00,9.819149369214876799e+00,1.429928820936794687e-01,9.193953224413887426e+01,6.510000000000000000e+02,9.730437029509058533e+00,9.444451265321701428e+00
5.520000000000000000e+02,9.587262286231487352e+00,9.299593606546013191e+00,9.818972847037803930e+00,1.429934881191533280e-01,9.193604528264108922e+01,6.510000000000000000e+02,9.730255774350640152e+00,9.444268798112334551e+00
5.525000000000000000e+02,9.587080807088124601e+00,9.299415258122076366e+00,9.818796698521984112e+00,1.429940946071779628e-01,9.193256571273002464e+01,6.510000000000000000e+02,9.730074901695303424e+00,9.444086712480945778e+00
5.530000000000000000e+02,9.586899709126511127e+00,9.299237281905876173e+00,9.818620922816112540e+00,1.429947015504687002e-01,9.192909351752147984e+01,6.510000000000000000e+02,9.729894410676978467e+00,9.443905007576042010e+00
5.535000000000000000e+02,9.586718991490055686e+00,9.299059677069898555e+00,9.818445519071980598e+00,1.429953089409523592e-01,9.192562868017522248e+01,6.510000000000000000e+02,9.729714300431007601e+00,9.443723682549103771e+00
5.540000000000000000e+02,9.586538653324309323e+00,9.298882442788821479e+00,9.818270486442584044e+00,1.429959167715264823e-01,9.192217118389437758e+01,6.510000000000000000e+02,9.729534570095834667e+00,9.443542736552782202e+00
5.545000000000000000e+02,9.586358693776976025e+00,9.298705578239221836e+00,9.818095824083538758e+00,1.429965250343001038e-01,9.191872101192528532e+01,6.510000000000000000e+02,9.729355218811274852e+00,9.443362168742675422e+00
5.550000000000000000e+02,9.586179111997825686e+00,9.298529082599856110e+00,9.817921531152482117e+00,1.429971337215038274e-01,9.191527814755598058e+01,6.510000000000000000e+02,9.729176245719328264e+00,9.443181978276321331e+00
5.555000000000000000e+02,9.585999907138818443e+00,9.298352955051273128e+00,9.817747606808724825e+00,1.429977428260961192e-01,9.191184257411879344e+01,6.510000000000000000e+02,9.728997649964915340e+00,9.443002164312721547e+00
5.560000000000000000e+02,9.585821078354040736e+00,9.298177194776176435e+00,9.817574050214821213e+00,1.429983523404897705e-01,9.190841427498872918e+01,6.510000000000000000e+02,9.728819430694530368e+00,9.442822726013551105e+00
5.565000000000000000e+02,9.585642624799643130e+00,9.298001800959406538e+00,9.817400860534744922e+00,1.429989622570369545e-01,9.190499323358238826e+01,6.510000000000000000e+02,9.728641587056680251e+00,9.442643662542607785e+00
5.570000000000000000e+02,9.585464545633906042e+00,9.297826772787571414e+00,9.817228036934160684e+00,1.429995725686965813e-01,9.190157943335947266e+01,6.510000000000000000e+02,9.728464118202603927e+00,9.442464973065209932e+00
5.575000000000000000e+02,9.585286840017200660e+00,9.297652109449430213e+00,9.817055578582463582e+00,1.430001832680637686e-01,9.189817285782164902e+01,6.510000000000000000e+02,9.728287023285265178e+00,9.442286656749137919e+00
5.580000000000000000e+02,9.585109507112028027e+00,9.297477810135761800e+00,9.816883484649794767e+00,1.430007943475517240e-01,9.189477349051338706e+01,6.510000000000000000e+02,9.728110301459578224e+00,9.442108712764476053e+00
5.585000000000000000e+02,9.584932546082940874e+00,9.297303874039327454e+00,9.816711754308645510e+00,1.430014058001803368e-01,9.189138131502085116e+01,6.510000000000000000e+02,9.727933951883121821e+00,9.441931140282761703e+00
5.590000000000000000e+02,9.584755956096573826e+00,9.297130300354938370e+00,9.816540386733722201e+00,1.430020176190303083e-01,9.188799631497185771e+01,6.510000000000000000e+02,9.727757973715602802e+00,9.441753938477543073e+00
5.595000000000000000e+02,9.584579736321655830e+00,9.296957088278899661e+00,9.816369381101655023e+00,1.430026297962119775e-01,9.188461847403631566e+01,6.510000000000000000e+02,9.727582366117866641e+00,9.441577106525443241e+00
5.600000000000000000e+02,9.584403885929008382e+00,9.296784237010053076e+00,9.816198736591145391e+00,1.430032423254128104e-01,9.188124777592666703e+01,6.510000000000000000e+02,9.727407128254421664e+00,9.441400643603596876e+00
5.605000000000000000e+02,9.584228404091451381e+00,9.296611745748863953e+00,9.816028452383484648e+00,1.430038551992892371e-01,9.187788420439524373e+01,6.510000000000000000e+02,9.727232259290740757e+00,9.441224548892163781e+00
5.610000000000000000e+02,9.584053289983918589e+00,9.296439613697870641e+00,9.815858527661227129e+00,1.430044684104978814e-01,9.187452774323693916e+01,6.510000000000000000e+02,9.727057758394415998e+00,9.441048821573421179e+00
5.615000000000000000e+02,9.583878542783397236e+00,9.296267840061537058e+00,9.815688961609728480e+00,1.430050819520592986e-01,9.187117837628812822e+01,6.510000000000000000e+02,9.726883624735457090e+00,9.440873460831337383e+00
5.620000000000000000e+02,9.583704161668858745e+00,9.296096424046337958e+00,9.815519753416150905e+00,1.430056958174795168e-01,9.186783608742523199e+01,6.510000000000000000e+02,9.726709857486337540e+00,9.440698465851379950e+00
5.625000000000000000e+02,9.583530145821395507e+00,9.295925364860682549e+00,9.815350902269614153e+00,1.430063099996580489e-01,9.186450086056716202e+01,6.510000000000000000e+02,9.726536455821053195e+00,9.440523835821737819e+00
5.630000000000000000e+02,9.583356494424172922e+00,9.295754661714946465e+00,9.815182407361696448e+00,1.430069244914945747e-01,9.186117267967451028e+01,6.510000000000000000e+02,9.726363418915667580e+00,9.440349569932680041e+00
5.635000000000000000e+02,9.583183206662248210e+00,9.295584313821484201e+00,9.815014267885411314e+00,1.430075392865560457e-01,9.185785152874613857e+01,6.510000000000000000e+02,9.726190745948805727e+00,9.440175667375692470e+00
5.640000000000000000e+02,9.583010281722781798e+00,9.295414320394600693e+00,9.814846483036115288e+00,1.430081543774997521e-01,9.185453739182300126e+01,6.510000000000000000e+02,9.726018436100281050e+00,9.440002127345280769e+00
5.645000000000000000e+02,9.582837718794932513e+00,9.295244680650307956e+00,9.814679052011411997e+00,1.430087697581960970e-01,9.185123025298662469e+01,6.510000000000000000e+02,9.725846488553129277e+00,9.439828949036737527e+00
5.650000000000000000e+02,9.582665517069901995e+00,9.295075393806728314e+00,9.814511974010164508e+00,1.430093854214845861e-01,9.184793009635920669e+01,6.510000000000000000e+02,9.725674902491386220e+00,9.439656131648417769e+00
5.655000000000000000e+02,9.582493675740856531e+00,9.294906459083657424e+00,9.814345248233893315e+00,1.430100013606900311e-01,9.184463690610269282e+01,6.510000000000000000e+02,9.725503677101546174e+00,9.439483674380166889e+00
5.660000000000000000e+02,9.582322194003003446e+00,9.294737875702988816e+00,9.814178873886145738e+00,1.430106175696225779e-01,9.184135066642016909e+01,6.510000000000000000e+02,9.725332811572624081e+00,9.439311576433381035e+00
5.665000000000000000e+02,9.582151071053464975e+00,9.294569642888404815e+00,9.814012850172098013e+00,1.430112340414858851e-01,9.183807136155314765e+01,6.510000000000000000e+02,9.725162305094951165e+00,9.439139837011980561e+00
5.670000000000000000e+02,9.581980306091477217e+00,9.294401759865879242e+00,9.813847176299747233e+00,1.430118507693625418e-01,9.183479897578538953e+01,6.510000000000000000e+02,9.724992156860839287e+00,9.438968455322113371e+00
5.675000000000000000e+02,9.581809898318232044e+00,9.294234225862583187e+00,9.813681851478381901e+00,1.430124677470629713e-01,9.183153349344034666e+01,6.510000000000000000e+02,9.724822366065295043e+00,9.438797430571169045e+00
5.680000000000000000e+02,9.581639846936795379e+00,9.294067040107787392e+00,9.813516874919356425e+00,1.430130849680338601e-01,9.182827489887905870e+01,6.510000000000000000e+02,9.724652931904829600e+00,9.438626761968761159e+00
5.685000000000000000e+02,9.581470151152302606e+00,9.293900201832970609e+00,9.813352245836718168e+00,1.430137024260252077e-01,9.182502317650414625e+01,6.510000000000000000e+02,9.724483853578329118e+00,9.438456448726277870e+00
5.690000000000000000e+02,9.581300810171805793e+00,9.293733710271567361e+00,9.813187963445942685e+00,1.430143201144838949e-01,9.182177831075669872e+01,6.510000000000000000e+02,9.724315130286290909e+00,9.438286490057320677e+00
5.695000000000000000e+02,9.581131823204342979e+00,9.293567564658552271e+00,9.813024026964280111e+00,1.430149380267356218e-01,9.181854028611778062e+01,6.510000000000000000e+02,9.724146761231079239e+00,9.438116885177608495e+00
5.700000000000000000e+02,9.580963189460884877e+00,9.293401764230582174e+00,9.812860435611208132e+00,1.430155561571978817e-01,9.181530908710745109e+01,6.510000000000000000e+02,9.723978745618083508e+00,9.437947633303686246e+00
5.705000000000000000e+02,9.580794908154373957e+00,9.293236308226449083e+00,9.812697188608151322e+00,1.430161744988933392e-01,9.181208469828506225e+01,6.510000000000000000e+02,9.723811082653266880e+00,9.437778733655481034e+00
5.710000000000000000e+02,9.580626978499658719e+00,9.293071195887034008e+00,9.812534285178303506e+00,1.430167930457544867e-01,9.180886710424860553e+01,6.510000000000000000e+02,9.723643771545413372e+00,9.437610185453905842e+00
5.715000000000000000e+02,9.580459399713618041e+00,9.292906426454603519e+00,9.812371724546260054e+00,1.430174117914106979e-01,9.180565628963654490e+01,6.510000000000000000e+02,9.723476811505028294e+00,9.437441987922207787e+00
5.720000000000000000e+02,9.580292171015003078e+00,9.292741999173703249e+00,9.812209505940899135e+00,1.430180307299766529e-01,9.180245223912525887e+01,6.510000000000000000e+02,9.723310201744981285e+00,9.437274140285026647e+00
5.725000000000000000e+02,9.580125291624529638e+00,9.292577913290033464e+00,9.812047628589860793e+00,1.430186498553245034e-01,9.179925493743043319e+01,6.510000000000000000e+02,9.723143941479854391e+00,9.437106641769206661e+00
5.730000000000000000e+02,9.579958760764728964e+00,9.292414168051781331e+00,9.811886091726325532e+00,1.430192691613265399e-01,9.179606436930430391e+01,6.510000000000000000e+02,9.722978029926053978e+00,9.436939491603402175e+00
5.735000000000000000e+02,9.579792577660112940e+00,9.292250762708732736e+00,9.811724894581201895e+00,1.430198886416731985e-01,9.179288051953888328e+01,6.510000000000000000e+02,9.722812466301785861e+00,9.436772689018441795e+00
5.740000000000000000e+02,9.579626741537172308e+00,9.292087696512247419e+00,9.811564036389682997e+00,1.430205082906008673e-01,9.178970337296581761e+01,6.510000000000000000e+02,9.722647249827772953e+00,9.436606233246571662e+00
5.745000000000000000e+02,9.579461251624227458e+00,9.291924968715401079e+00,9.811403516388676138e+00,1.430211281019821146e-01,9.178653291445357354e+01,6.510000000000000000e+02,9.722482379726208990e+00,9.436440123522245926e+00
5.750000000000000000e+02,9.579296107151561657e+00,9.291762578573941056e+00,9.811243333817419199e+00,1.430217480698715848e-01,9.178336912891002441e+01,6.510000000000000000e+02,9.722317855221433547e+00,9.436274359081691543e+00
5.755000000000000000e+02,9.579131307351246960e+00,9.291600525345264927e+00,9.811083487916102186e+00,1.430223681884452980e-01,9.178021200127903967e+01,6.510000000000000000e+02,9.722153675539690454e+00,9.436108939162801690e+00
5.760000000000000000e+02,9.578966851457339615e+00,9.291438808287923123e+00,9.810923977928357687e+00,1.430229884515155370e-01,9.177706151654413702e+01,6.510000000000000000e+02,9.721989839908856013e+00,9.435943863005823218e+00
5.765000000000000000e+02,9.578802736582698429e+00,9.291277426662659877e+00,9.810764803096763131e+00,1.430236110776437752e-01,9.177391761968989670e+01,6.510000000000000000e+02,9.721826347660341483e+00,9.435779125505055376e+00
5.770000000000000000e+02,9.578638963589556354e+00,9.291116379731818142e+00,9.810605962669125546e+00,1.430242343596596355e-01,9.177078032641018979e+01,6.510000000000000000e+02,9.721663197949217405e+00,9.435614729229897080e+00
5.775000000000000000e+02,9.578475532221741418e+00,9.290955666759556308e+00,9.810447455894346191e+00,1.430248577629765205e-01,9.176764963130870001e+01,6.510000000000000000e+02,9.721500389984717216e+00,9.435450674458765619e+00
5.780000000000000000e+02,9.578312441720743919e+00,9.290795287011912151e+00,9.810289282021059876e+00,1.430254812818923804e-01,9.176452551951832959e+01,6.510000000000000000e+02,9.721337923002637993e+00,9.435286960438851622e+00
5.785000000000000000e+02,9.578149691330004600e+00,9.290635239756721120e+00,9.810131440302097161e+00,1.430261049104625815e-01,9.176140797621091849e+01,6.510000000000000000e+02,9.721175796240466127e+00,9.435123586419541297e+00
5.790000000000000000e+02,9.577987280294726347e+00,9.290475524262973295e+00,9.809973929991688379e+00,1.430267286438949292e-01,9.175829698659414646e+01,6.510000000000000000e+02,9.721014008938622553e+00,9.434960551650831917e+00
5.795000000000000000e+02,9.577825207861961232e+00,9.290316139802046180e+00,9.809816750344117153e+00,1.430273524756385528e-01,9.175519253591221513e+01,6.510000000000000000e+02,9.720852560337601034e+00,9.434797855386323207e+00
5.800000000000000000e+02,9.577663473280768613e+00,9.290157085647619439e+00,9.809659900617486272e+00,1.430279764004769028e-01,9.175209460944985551e+01,6.510000000000000000e+02,9.720691449681245544e+00,9.434635496880291683e+00
5.805000000000000000e+02,9.577502075801925585e+00,9.289998361073994460e+00,9.809503380082146506e+00,1.430286004127083455e-01,9.174900319252621728e+01,6.510000000000000000e+02,9.720530676214632848e+00,9.434473475389218322e+00
5.810000000000000000e+02,9.577341014678008690e+00,9.289839965358209994e+00,9.809347187990100636e+00,1.430292245070558799e-01,9.174591827049670201e+01,6.510000000000000000e+02,9.720370239185065486e+00,9.434311790170953671e+00
5.815000000000000000e+02,9.577180289163505833e+00,9.289681897778274688e+00,9.809191323603020152e+00,1.430298486779999767e-01,9.174283982875482479e+01,6.510000000000000000e+02,9.720210137841506892e+00,9.434150440485506550e+00
5.820000000000000000e+02,9.577019898514665286e+00,9.289524157614375000e+00,9.809035786187282113e+00,1.430304729200212732e-01,9.173976785272958523e+01,6.510000000000000000e+02,9.720050371434686198e+00,9.433989425594644374e+00
5.825000000000000000e+02,9.576859841989609379e+00,9.289366744148260580e+00,9.808880575008775082e+00,1.430310972275397885e-01,9.173670232788737167e+01,6.510000000000000000e+02,9.719890939217149750e+00,9.433828744762069007e+00
5.830000000000000000e+02,9.576700118848306076e+00,9.289209656663546255e+00,9.808725689335338060e+00,1.430317215952182641e-01,9.173364323973164858e+01,6.510000000000000000e+02,9.719731840443525783e+00,9.433668397253088145e+00
5.835000000000000000e+02,9.576540728352426868e+00,9.289052894445598341e+00,9.808571128438565268e+00,1.430323460178407891e-01,9.173059057380019965e+01,6.510000000000000000e+02,9.719573074370266852e+00,9.433508382334586884e+00
5.840000000000000000e+02,9.576381669765487104e+00,9.288896456782111954e+00,9.808416891590539421e+00,1.430329704899489796e-01,9.172754431566757205e+01,6.510000000000000000e+02,9.719414640255436666e+00,9.433348699275537541e+00
5.845000000000000000e+02,9.576222942352854872e+00,9.288740342960046803e+00,9.808262978064101745e+00,1.430335950059025973e-01,9.172450445094548854e+01,6.510000000000000000e+02,9.719256537358758052e+00,9.433189347346953468e+00
5.850000000000000000e+02,9.576064545381655080e+00,9.288584552271030859e+00,9.808109387136781265e+00,1.430342195611531142e-01,9.172147096528101429e+01,6.510000000000000000e+02,9.719098764942806667e+00,9.433030325820501716e+00
5.855000000000000000e+02,9.575906478120883136e+00,9.288429084006235570e+00,9.807956118096194942e+00,1.430348441501817502e-01,9.171844384435858899e+01,6.510000000000000000e+02,9.718941322271065886e+00,9.432871633970702163e+00
5.860000000000000000e+02,9.575748739841165147e+00,9.288273937460790108e+00,9.807803170211023769e+00,1.430354687674091907e-01,9.171542307389518101e+01,6.510000000000000000e+02,9.718784208608575170e+00,9.432713271073755124e+00
5.865000000000000000e+02,9.575591329815006603e+00,9.288119111929304950e+00,9.807650542764793755e+00,1.430360934081658653e-01,9.171240863964578693e+01,6.510000000000000000e+02,9.718627423223171746e+00,9.432555236406839683e+00
5.870000000000000000e+02,9.575434247316689351e+00,9.287964606709639526e+00,9.807498235039222578e+00,1.430367180671758831e-01,9.170940052740075998e+01,6.510000000000000000e+02,9.718470965383865234e+00,9.432397529249513468e+00
5.875000000000000000e+02,9.575277491622301795e+00,9.287810421100628488e+00,9.807346246319527339e+00,1.430373427390421448e-01,9.170639872298652051e+01,6.510000000000000000e+02,9.718314834361343912e+00,9.432240148883257902e+00
5.880000000000000000e+02,9.575121062009744222e+00,9.287656554403232789e+00,9.807194575896833300e+00,1.430379674186101624e-01,9.170340321226584024e+01,6.510000000000000000e+02,9.718159029428354856e+00,9.432083094591133587e+00
5.885000000000000000e+02,9.574964957758432149e+00,9.287503005918525290e+00,9.807043223054828118e+00,1.430385921012713446e-01,9.170041398113224318e+01,6.510000000000000000e+02,9.718003549859703938e+00,9.431926365657160360e+00
5.890000000000000000e+02,9.574809178149825684e+00,9.287349774955728776e+00,9.806892187084079282e+00,1.430392167821746274e-01,9.169743101551981113e+01,6.510000000000000000e+02,9.717848394932000033e+00,9.431769961367651334e+00
5.895000000000000000e+02,9.574653722466955230e+00,9.287196860815365440e+00,9.806741467276324897e+00,1.430398414558626263e-01,9.169445430139404607e+01,6.510000000000000000e+02,9.717693563922818356e+00,9.431613881011093881e+00
5.900000000000000000e+02,9.574498589994622222e+00,9.287044262805071781e+00,9.806591062925470226e+00,1.430404661173025060e-01,9.169148382475604819e+01,6.510000000000000000e+02,9.717539056111924367e+00,9.431458123877318300e+00
5.905000000000000000e+02,9.574343780019310302e+00,9.286891980233162869e+00,9.806440973326054689e+00,1.430410907617647165e-01,9.168851957164078215e+01,6.510000000000000000e+02,9.717384870781074824e+00,9.431302689257545779e+00
5.910000000000000000e+02,9.574189291829451776e+00,9.286740012413554624e+00,9.806291197776340951e+00,1.430417153842166722e-01,9.168556152812180926e+01,6.510000000000000000e+02,9.717231007213667837e+00,9.431147576445235714e+00
5.915000000000000000e+02,9.574035124715052802e+00,9.286588358655505360e+00,9.806141735573246976e+00,1.430423399798076423e-01,9.168260968030446634e+01,6.510000000000000000e+02,9.717077464694860112e+00,9.430992784735245493e+00
5.920000000000000000e+02,9.573881277967917214e+00,9.286437018273220545e+00,9.805992586020263246e+00,1.430429645440509379e-01,9.167966401433015733e+01,6.510000000000000000e+02,9.716924242511968401e+00,9.430838313423867802e+00
5.925000000000000000e+02,9.573727750881603882e+00,9.286285990581639282e+00,9.805843748420125294e+00,1.430435890716109382e-01,9.167672451637501752e+01,6.510000000000000000e+02,9.716771339953215403e+00,9.430684161809994137e+00
5.930000000000000000e+02,9.573574542751078553e+00,9.286135274899244507e+00,9.805695222076018069e+00,1.430442135578798568e-01,9.167379117264393074e+01,6.510000000000000000e+02,9.716618756308958993e+00,9.430530329193198114e+00
5.935000000000000000e+02,9.573421652873440379e+00,9.285984870544687908e+00,9.805547006293695134e+00,1.430448379980679696e-01,9.167086396938391601e+01,6.510000000000000000e+02,9.716466490871509265e+00,9.430376814875371494e+00
5.940000000000000000e+02,9.573269080547273546e+00,9.285834776841848992e+00,9.805399100380519428e+00,1.430454623874463094e-01,9.166794289287209097e+01,6.510000000000000000e+02,9.716314542934719967e+00,9.430223618159827126e+00
5.945000000000000000e+02,9.573116825072801817e+00,9.285684993115230768e+00,9.805251503647738787e+00,1.430460867214679577e-01,9.166502792941830080e+01,6.510000000000000000e+02,9.716162911794270940e+00,9.430070738351334469e+00
5.950000000000000000e+02,9.572964885752089259e+00,9.285535518681676592e+00,9.805104215404060852e+00,1.430467109949796478e-01,9.166211906536898368e+01,6.510000000000000000e+02,9.716011596747067713e+00,9.429918174757109028e+00
5.955000000000000000e+02,9.572813261888860836e+00,9.285386352865414139e+00,9.804957234963355361e+00,1.430473352037983925e-01,9.165921628710417224e+01,6.510000000000000000e+02,9.715860597092659035e+00,9.429765926685062638e+00
5.960000000000000000e+02,9.572661952788692474e+00,9.285237494994156293e+00,9.804810561640064037e+00,1.430479593430136198e-01,9.165631958104042099e+01,6.510000000000000000e+02,9.715709912131705650e+00,9.429613993445679299e+00
5.965000000000000000e+02,9.572510957758648686e+00,9.285088944402913214e+00,9.804664194749276973e+00,1.430485834080787444e-01,9.165342893362445409e+01,6.510000000000000000e+02,9.715559541166726376e+00,9.429462374350569220e+00
5.970000000000000000e+02,9.572360276107447774e+00,9.284940700415653225e+00,9.804518133611640707e+00,1.430492073947503273e-01,9.165054433133612122e+01,6.510000000000000000e+02,9.715409483502199350e+00,9.429311068712697974e+00
5.975000000000000000e+02,9.572209907145694530e+00,9.284792762368185848e+00,9.804372377544973816e+00,1.430498312981181297e-01,9.164766576069260395e+01,6.510000000000000000e+02,9.715259738443812410e+00,9.429160075847576650e+00
5.980000000000000000e+02,9.572059850185500096e+00,9.284645129591737600e+00,9.804226925870096920e+00,1.430504551138175595e-01,9.164479320824153774e+01,6.510000000000000000e+02,9.715110305299317517e+00,9.429009395071682675e+00
5.985000000000000000e+02,9.571910104540544140e+00,9.284497801418966745e+00,9.804081777909800621e+00,1.430510788375448927e-01,9.164192666056194980e+01,6.510000000000000000e+02,9.714961183378088450e+00,9.428859025702999830e+00
5.990000000000000000e+02,9.571760669525799514e+00,9.284350777186077153e+00,9.803936932990602315e+00,1.430517024648751134e-01,9.163906610425907218e+01,6.510000000000000000e+02,9.714812371990673157e+00,9.428708967060924095e+00
5.995000000000000000e+02,9.571611544458498599e+00,9.284204056232123747e+00,9.803792390437672921e+00,1.430523259912620804e-01,9.163621152598271635e+01,6.510000000000000000e+02,9.714663870449760097e+00,9.428559218467235326e+00
6.000000000000000000e+02,9.571462728657598618e+00,9.284057637895395843e+00,9.803648149582736337e+00,1.430529494126447088e-01,9.163336291241721199e+01,6.510000000000000000e+02,9.714515678070242188e+00,9.428409779244953270e+00
6.005000000000000000e+02,9.571314219978216187e+00,9.283911521519193855e+00,9.803504209749680953e+00,1.430535751880138151e-01,9.163052022293129539e+01,6.510000000000000000e+02,9.714367795166230835e+00,9.428260644790203315e+00
6.010000000000000000e+02,9.571166016705056734e+00,9.283765706444574661e+00,9.803360570269456176e+00,1.430542049514230418e-01,9.162768342488404016e+01,6.510000000000000000e+02,9.714220221656480803e+00,9.428111811753634441e+00
6.015000000000000000e+02,9.571018119826952386e+00,9.283620192025006546e+00,9.803217230476111155e+00,1.430548335851643815e-01,9.162485253546790887e+01,6.510000000000000000e+02,9.714072953412115297e+00,9.427963286241787699e+00
6.020000000000000000e+02,9.570870528381348663e+00,9.283474977597675704e+00,9.803074189703146146e+00,1.430554611335740911e-01,9.162202753599882499e+01,6.510000000000000000e+02,9.713925989514923032e+00,9.427815067247774294e+00
6.025000000000000000e+02,9.570723241811439408e+00,9.283330062510465552e+00,9.802931447288298017e+00,1.430560892235749615e-01,9.161920841601359200e+01,6.510000000000000000e+02,9.713779331035015119e+00,9.427667152587863697e+00
6.030000000000000000e+02,9.570576260468637741e+00,9.283185446112820927e+00,9.802789002568644605e+00,1.430567171713678087e-01,9.161639518177368302e+01,6.510000000000000000e+02,9.713632977640004995e+00,9.427519543297268712e+00
6.035000000000000000e+02,9.570429583683104369e+00,9.283041127755337740e+00,9.802646854882864247e+00,1.430573449726497137e-01,9.161358782018737656e+01,6.510000000000000000e+02,9.713486928655754582e+00,9.427372238710454155e+00
6.040000000000000000e+02,9.570283210786474370e+00,9.282897106789860686e+00,9.802505003572298037e+00,1.430579726233604243e-01,9.161078631819258078e+01,6.510000000000000000e+02,9.713341183409834656e+00,9.427225238163114085e+00
6.045000000000000000e+02,9.570137141112237344e+00,9.282753382570325229e+00,9.802363447979113076e+00,1.430586001198034529e-01,9.160799066276413782e+01,6.510000000000000000e+02,9.713195741232039992e+00,9.427078540992432920e+00
6.050000000000000000e+02,9.569991373995199169e+00,9.282609954452015089e+00,9.802222187449704194e+00,1.430592274576761580e-01,9.160520084090332205e+01,6.510000000000000000e+02,9.713050601452875910e+00,9.426932146537524204e+00
6.055000000000000000e+02,9.569845908772190768e+00,9.282466821792116463e+00,9.802081221328357685e+00,1.430598546327365994e-01,9.160241683965135451e+01,6.510000000000000000e+02,9.712905763404926063e+00,9.426786054139453697e+00
6.060000000000000000e+02,9.569700744781476587e+00,9.282323983948430168e+00,9.801940548962551958e+00,1.430604816412884839e-01,9.159963864607860273e+01,6.510000000000000000e+02,9.712761226422765404e+00,9.426640263140189546e+00
6.065000000000000000e+02,9.569555881362724392e+00,9.282181440281570772e+00,9.801800169704893761e+00,1.430611084792719201e-01,9.159686624728321647e+01,6.510000000000000000e+02,9.712616989841995618e+00,9.426494772883451390e+00
6.070000000000000000e+02,9.569411317857101196e+00,9.282039190151927244e+00,9.801660082901538118e+00,1.430617351428089268e-01,9.159409963039365721e+01,6.510000000000000000e+02,9.712473052999911260e+00,9.426349582714292907e+00
6.075000000000000000e+02,9.569267053607736884e+00,9.281897232922762697e+00,9.801520287905674422e+00,1.430623616276577859e-01,9.159133878257699735e+01,6.510000000000000000e+02,9.712329415235394947e+00,9.426204691980078820e+00
6.080000000000000000e+02,9.569123087959241047e+00,9.281755567959342201e+00,9.801380784070440555e+00,1.430629879296981821e-01,9.158858369102999575e+01,6.510000000000000000e+02,9.712186075888940451e+00,9.426060100029543420e+00
6.085000000000000000e+02,9.568979420257768709e+00,9.281614194627888281e+00,9.801241570751557219e+00,1.430636140454767391e-01,9.158583434298044779e+01,6.510000000000000000e+02,9.712043034303246003e+00,9.425915806212291415e+00
6.090000000000000000e+02,9.568836049850984793e+00,9.281473112294509775e+00,9.801102647304649196e+00,1.430642399711157253e-01,9.158309072568630427e+01,6.510000000000000000e+02,9.711900289822100518e+00,9.425771809879869068e+00
6.095000000000000000e+02,9.568692976088152946e+00,9.281332320329022778e+00,9.800964013094080940e+00,1.430648657027981108e-01,9.158035282643731989e+01,6.510000000000000000e+02,9.711757841790950252e+00,9.425628110385355640e+00
6.100000000000000000e+02,9.568550198320115996e+00,9.281191818101806490e+00,9.800825667474178715e+00,1.430654912370101228e-01,9.157762063255479745e+01,6.510000000000000000e+02,9.711615689557124398e+00,9.425484707083105818e+00
6.105000000000000000e+02,9.568407715899160948e+00,9.281051604983723280e+00,9.800687609807788192e+00,1.430661165695104597e-01,9.157489413138888779e+01,6.510000000000000000e+02,9.711473832468673351e+00,9.425341599329650322e+00
6.110000000000000000e+02,9.568265528179354718e+00,9.280911680349582582e+00,9.800549839457556089e+00,1.430667416963004313e-01,9.157217331032495622e+01,6.510000000000000000e+02,9.711332269875654788e+00,9.425198786483054647e+00
6.115000000000000000e+02,9.568123634516014775e+00,9.280772043573874086e+00,9.800412355787575081e+00,1.430673666141089317e-01,9.156945815677386236e+01,6.510000000000000000e+02,9.711191001130124789e+00,9.425056267901906537e+00
6.120000000000000000e+02,9.567982034266151459e+00,9.280632694033755570e+00,9.800275158165966616e+00,1.430679913188161179e-01,9.156674865817984710e+01,6.510000000000000000e+02,9.711050025584968992e+00,9.424914042947335702e+00
6.125000000000000000e+02,9.567840726788407579e+00,9.280493631105830588e+00,9.800138245959333361e+00,1.430686158070904046e-01,9.156404480201989315e+01,6.510000000000000000e+02,9.710909342595499538e+00,9.424772110981317397e+00
6.130000000000000000e+02,9.567699711442918087e+00,9.280354854170727918e+00,9.800001618537343973e+00,1.430692400747514414e-01,9.156134657580047076e+01,6.510000000000000000e+02,9.710768951517669834e+00,9.424630471368168116e+00
6.135000000000000000e+02,9.567558987591215924e+00,9.280216362608411984e+00,9.799865275272193088e+00,1.430698641191953113e-01,9.155865396705651449e+01,6.510000000000000000e+02,9.710628851710410459e+00,9.424489123472019614e+00
6.140000000000000000e+02,9.567418554596617497e+00,9.280078155799921902e+00,9.799729215534529914e+00,1.430704879356961001e-01,9.155596696335780393e+01,6.510000000000000000e+02,9.710489042532314485e+00,9.424348066660922285e+00
6.145000000000000000e+02,9.567278411823885165e+00,9.279940233130311356e+00,9.799593438698545711e+00,1.430711115212862650e-01,9.155328555230329357e+01,6.510000000000000000e+02,9.710349523345170653e+00,9.424207300302597901e+00
6.150000000000000000e+02,9.567138558639324941e+00,9.279802593984031844e+00,9.799457944139955856e+00,1.430717348719069970e-01,9.155060972152259069e+01,6.510000000000000000e+02,9.710210293511231328e+00,9.424066823767418555e+00
6.155000000000000000e+02,9.566998994410591095e+00,9.279665237748329076e+00,9.799322731237175788e+00,1.430723579842876347e-01,9.154793945867245952e+01,6.510000000000000000e+02,9.710071352394878730e+00,9.423926636426303460e+00
6.160000000000000000e+02,9.566859718506991683e+00,9.279528163809917629e+00,9.799187799366277929e+00,1.430729808549757731e-01,9.154527475144237769e+01,6.510000000000000000e+02,9.709932699361967678e+00,9.423786737652015688e+00
6.165000000000000000e+02,9.566720730299097752e+00,9.279391371558729062e+00,9.799053147908368899e+00,1.430736034801552703e-01,9.154261558754730288e+01,6.510000000000000000e+02,9.709794333779253606e+00,9.423647126818943676e+00
6.170000000000000000e+02,9.566582029157055800e+00,9.279254860385071524e+00,9.798918776243583650e+00,1.430742258561919222e-01,9.153996195469508734e+01,6.510000000000000000e+02,9.709656255013248582e+00,9.423507803300863017e+00
6.175000000000000000e+02,9.566443614231285864e+00,9.279118629681343933e+00,9.798784683757126857e+00,1.430748479801184914e-01,9.153731383639109254e+01,6.510000000000000000e+02,9.709518462211404355e+00,9.423368766251167372e+00
6.180000000000000000e+02,9.566305485123100638e+00,9.278982678841749987e+00,9.798650869832506771e+00,1.430754698480583842e-01,9.153467122476854456e+01,6.510000000000000000e+02,9.709380954971159383e+00,9.423230015275041893e+00
6.185000000000000000e+02,9.566167640291718399e+00,9.278847007261092017e+00,9.798517333856947786e+00,1.430760903467450385e-01,9.153203408979334199e+01,6.510000000000000000e+02,9.709243730638464243e+00,9.423091549944972556e+00
6.190000000000000000e+02,9.566030079856961521e+00,9.278711614337758817e+00,9.798384075217009936e+00,1.430767103699485954e-01,9.152940243377847196e+01,6.510000000000000000e+02,9.709106790226909922e+00,9.422953369487013120e+00
6.195000000000000000e+02,9.565892803376502940e+00,9.278576499467559913e+00,9.798251093301610481e+00,1.430773301299124167e-01,9.152677624808745804e+01,6.510000000000000000e+02,9.708970133506413802e+00,9.422815473246590301e+00
6.200000000000000000e+02,9.565755810231763689e+00,9.278441662051633898e+00,9.798118387502450233e+00,1.430779496231844861e-01,9.152415552065110660e+01,6.510000000000000000e+02,9.708833759854947232e+00,9.422677860608578371e+00
6.205000000000000000e+02,9.565619099805482861e+00,9.278307101489978947e+00,9.797985957212542729e+00,1.430785688460704252e-01,9.152154023942651406e+01,6.510000000000000000e+02,9.708697668651554480e+00,9.422540530959413019e+00
6.210000000000000000e+02,9.565482671481683852e+00,9.278172817183973464e+00,9.797853801823560360e+00,1.430791877960276015e-01,9.151893039239675431e+01,6.510000000000000000e+02,9.708561859277711648e+00,9.422403483685656056e+00
6.215000000000000000e+02,9.565346524645933712e+00,9.278038808535278292e+00,9.797721920732376688e+00,1.430798064686948645e-01,9.151632596757515614e+01,6.510000000000000000e+02,9.708426331114628383e+00,9.422266718177239042e+00
6.220000000000000000e+02,9.565210658685300515e+00,9.277905074951945608e+00,9.797590313332745993e+00,1.430804248615297480e-01,9.151372695300543114e+01,6.510000000000000000e+02,9.708291083546830791e+00,9.422130233823770240e+00
6.225000000000000000e+02,9.565075072988529215e+00,9.277771615841128749e+00,9.797458979024131764e+00,1.430810429712624232e-01,9.151113333676423167e+01,6.510000000000000000e+02,9.708156115959790000e+00,9.421994030017266653e+00
6.230000000000000000e+02,9.564939766945391497e+00,9.277638430610329223e+00,9.797327917205880254e+00,1.430816607944411512e-01,9.150854510694907162e+01,6.510000000000000000e+02,9.708021427739833342e+00,9.421858106150951429e+00
6.235000000000000000e+02,9.564804739947142309e+00,9.277505518667842566e+00,9.797197127277899042e+00,1.430822783276749777e-01,9.150596225168678188e+01,6.510000000000000000e+02,9.707887018274817592e+00,9.421722461619468802e+00
6.240000000000000000e+02,9.564669991386864467e+00,9.277372879426172503e+00,9.797066608642163388e+00,1.430828955682397763e-01,9.150338475914060155e+01,6.510000000000000000e+02,9.707752886955105964e+00,9.421587095818624746e+00
6.245000000000000000e+02,9.564535520659044110e+00,9.277240512299536945e+00,9.796936360703693225e+00,1.430835125129871488e-01,9.150081261750162298e+01,6.510000000000000000e+02,9.707619033172031564e+00,9.421452008146056656e+00
6.250000000000000000e+02,9.564401327159311350e+00,9.277108416697513960e+00,9.796806382865627327e+00,1.430841291585868424e-01,9.149824581498387488e+01,6.510000000000000000e+02,9.707485456317897388e+00,9.421317198000723536e+00
6.255000000000000000e+02,9.564267410284690740e+00,9.276976592035383717e+00,9.796676674535245155e+00,1.430847455022542791e-01,9.149568433982928184e+01,6.510000000000000000e+02,9.707352155786946213e+00,9.421182664782437044e+00
6.260000000000000000e+02,9.564133769433951215e+00,9.276845037728664423e+00,9.796547235120653951e+00,1.430853615405986989e-01,9.149312818031407346e+01,6.510000000000000000e+02,9.707219130974548804e+00,9.421048407893351850e+00
6.265000000000000000e+02,9.564000404007083844e+00,9.276713753194986367e+00,9.796418064031403361e+00,1.430859772704719257e-01,9.149057732473909255e+01,6.510000000000000000e+02,9.707086381277555631e+00,9.420914426736612057e+00
6.270000000000000000e+02,9.563867313405712167e+00,9.276582737853251714e+00,9.796289160676757035e+00,1.430865926890895201e-01,9.148803176143755422e+01,6.510000000000000000e+02,9.706953906094801354e+00,9.420780720716621204e+00
6.275000000000000000e+02,9.563734497032744031e+00,9.276451991123281005e+00,9.796160524471444475e+00,1.430872077933033615e-01,9.148549147876823895e+01,6.510000000000000000e+02,9.706821704826047892e+00,9.420647289239440170e+00
6.280000000000000000e+02,9.563601954292492380e+00,9.276321512427990967e+00,9.796032154827701177e+00,1.430878225797229397e-01,9.148295646511776624e+01,6.510000000000000000e+02,9.706689776872213571e+00,9.420514131712769412e+00
6.285000000000000000e+02,9.563469684590787168e+00,9.276191301189259164e+00,9.795904051160572834e+00,1.430884370462913724e-01,9.148042670890336581e+01,6.510000000000000000e+02,9.706558121637080205e+00,9.420381247544495906e+00
6.290000000000000000e+02,9.563337687334783510e+00,9.276061356833469773e+00,9.795776212886977419e+00,1.430890511892544958e-01,9.147790219856804583e+01,6.510000000000000000e+02,9.706426738524037034e+00,9.420248636145528209e+00
6.295000000000000000e+02,9.563205961933080701e+00,9.275931678784637313e+00,9.795648639424815229e+00,1.430896650061918574e-01,9.147538292258401782e+01,6.510000000000000000e+02,9.706295626939272836e+00,9.420116296926888566e+00
6.300000000000000000e+02,9.563074507795644053e+00,9.275802266470018154e+00,9.795521330193910359e+00,1.430902784938343220e-01,9.147286886945033757e+01,6.510000000000000000e+02,9.706164786289479096e+00,9.419984229301809009e+00
6.305000000000000000e+02,9.562943324333787132e+00,9.275673119317906057e+00,9.795394284615738911e+00,1.430908916495796934e-01,9.147036002769321783e+01,6.510000000000000000e+02,9.706034215983367019e+00,9.419852432684209020e+00
6.310000000000000000e+02,9.562812410960200182e+00,9.275544236757832905e+00,9.795267502111030922e+00,1.430915044706438377e-01,9.146785638586611356e+01,6.510000000000000000e+02,9.705903915430843298e+00,9.419720906489557066e+00
6.315000000000000000e+02,9.562681767089028284e+00,9.275415618221131808e+00,9.795140982102831018e+00,1.430921169537578419e-01,9.146535793255124247e+01,6.510000000000000000e+02,9.705773884042786293e+00,9.419589650135270276e+00
6.320000000000000000e+02,9.562551392135866024e+00,9.275287263140155503e+00,9.795014724016223084e+00,1.430927290965014198e-01,9.146286465635988350e+01,6.510000000000000000e+02,9.705644121232367638e+00,9.419458663039364410e+00
6.325000000000000000e+02,9.562421285517734404e+00,9.275159170947876675e+00,9.794888727279589702e+00,1.430933408957876241e-01,9.146037654593135358e+01,6.510000000000000000e+02,9.705514626413522805e+00,9.419327944621947779e+00
6.330000000000000000e+02,9.562291446652990246e+00,9.275031341080380187e+00,9.794762991321210421e+00,1.430939523486506604e-01,9.145789358993170026e+01,6.510000000000000000e+02,9.705385399001640323e+00,9.419197494304338392e+00
6.335000000000000000e+02,9.562161874961121910e+00,9.274903772973509319e+00,9.794637515563753283e+00,1.430945634524885546e-01,9.145541577704968006e+01,6.510000000000000000e+02,9.705256438413609743e+00,9.419067311508634077e+00
6.340000000000000000e+02,9.562032569863170295e+00,9.274776466065526748e+00,9.794512299440413017e+00,1.430951742047600339e-01,9.145294309600475913e+01,6.510000000000000000e+02,9.705127744067929996e+00,9.418937395658408818e+00
6.345000000000000000e+02,9.561903530781702187e+00,9.274649419794341654e+00,9.794387342384069939e+00,1.430957846018326984e-01,9.145047553554638853e+01,6.510000000000000000e+02,9.704999315383533443e+00,9.418807746179869156e+00
6.350000000000000000e+02,9.561774757140534930e+00,9.274522633599872279e+00,9.794262643827790882e+00,1.430963946419532840e-01,9.144801308444944254e+01,6.510000000000000000e+02,9.704871151782487715e+00,9.418678362498580370e+00
6.355000000000000000e+02,9.561646248364619183e+00,9.274396106924230665e+00,9.794138203204996174e+00,1.430970043221563293e-01,9.144555573151117756e+01,6.510000000000000000e+02,9.704743252686775179e+00,9.418549244042463187e+00
6.360000000000000000e+02,9.561518003880625116e+00,9.274269839209985378e+00,9.794014019952321348e+00,1.430976136395370191e-01,9.144310346556267177e+01,6.510000000000000000e+02,9.704615617520161663e+00,9.418420390241088569e+00
6.365000000000000000e+02,9.561390023116372205e+00,9.274143829904625491e+00,9.793890093507854999e+00,1.430982225916147821e-01,9.144065627545818131e+01,6.510000000000000000e+02,9.704488245707985072e+00,9.418291800524757562e+00
6.370000000000000000e+02,9.561262305500980219e+00,9.274018078450191993e+00,9.793766423307785018e+00,1.430988311759698317e-01,9.143821415007784026e+01,6.510000000000000000e+02,9.704361136676949329e+00,9.418163474325009332e+00
6.375000000000000000e+02,9.561134850465055735e+00,9.273892584299181507e+00,9.793643008794409965e+00,1.430994393895762273e-01,9.143577707833104284e+01,6.510000000000000000e+02,9.704234289854632323e+00,9.418035411075479146e+00
6.380000000000000000e+02,9.561007657440551810e+00,9.273767346893054153e+00,9.793519849407839928e+00,1.431000472301353910e-01,9.143334504915412708e+01,6.510000000000000000e+02,9.704107704670686729e+00,9.417907610210415115e+00
6.385000000000000000e+02,9.560880725860549489e+00,9.273642365681762811e+00,9.793396944591382436e+00,1.431006546952276193e-01,9.143091805150595519e+01,6.510000000000000000e+02,9.703981380555775971e+00,9.417780071165321232e+00
6.390000000000000000e+02,9.560754055159534914e+00,9.273517640116640592e+00,9.793274293786659257e+00,1.431012617815846655e-01,9.142849607437297266e+01,6.510000000000000000e+02,9.703855316941121245e+00,9.417652793377950360e+00
6.395000000000000000e+02,9.560627644773617817e+00,9.273393169650113066e+00,9.793151896441202098e+00,1.431018684874536262e-01,9.142607910677413940e+01,6.510000000000000000e+02,9.703729513261071915e+00,9.417525776286165495e+00
6.400000000000000000e+02,9.560501494139794332e+00,9.273268953734632447e+00,9.793029752000691701e+00,1.431024748097481369e-01,9.142366713774592313e+01,6.510000000000000000e+02,9.703603968949542136e+00,9.417399019330046528e+00
6.405000000000000000e+02,9.560375602696700170e+00,9.273144991824846528e+00,9.792907859914111057e+00,1.431030807459274246e-01,9.142126015635729175e+01,6.510000000000000000e+02,9.703478683442629205e+00,9.417272521950772912e+00
6.410000000000000000e+02,9.560249969884321075e+00,9.273021283380053603e+00,9.792786219629173061e+00,1.431036862941780785e-01,9.141885815170414276e+01,6.510000000000000000e+02,9.703353656178499875e+00,9.417146283590142275e+00
6.415000000000000000e+02,9.560124595143989268e+00,9.272897827852274233e+00,9.792664830597260561e+00,1.431042914512320463e-01,9.141646111290879162e+01,6.510000000000000000e+02,9.703228886595221425e+00,9.417020303692758887e+00
6.420000000000000000e+02,9.559999477917999755e+00,9.272774624703378876e+00,9.792543692269660482e+00,1.431048962148517290e-01,9.141406902911307952e+01,6.510000000000000000e+02,9.703104374132850651e+00,9.416894581703147082e+00
6.425000000000000000e+02,9.559874617650182316e+00,9.272651673388955018e+00,9.792422804097594025e+00,1.431055005827995552e-01,9.141168188948927309e+01,6.510000000000000000e+02,9.702980118232980900e+00,9.416769117067383732e+00
6.430000000000000000e+02,9.559750013785654588e+00,9.272528973371812810e+00,9.792302165538945502e+00,1.431061045523530639e-01,9.140929968323496269e+01,6.510000000000000000e+02,9.702856118338006652e+00,9.416643909233302523e+00
6.435000000000000000e+02,9.559625665770941083e+00,9.272406524111929116e+00,9.792181776049249109e+00,1.431067081214566217e-01,9.140692239957584775e+01,6.510000000000000000e+02,9.702732373892397177e+00,9.416518957649483212e+00
6.440000000000000000e+02,9.559501573053703183e+00,9.272284325072787325e+00,9.792061635085461901e+00,1.431073112876908859e-01,9.140455002776020876e+01,6.510000000000000000e+02,9.702608884341392681e+00,9.416394261766011908e+00
6.445000000000000000e+02,9.559377735083074867e+00,9.272162375720695238e+00,9.791941742106102353e+00,1.431079140484547985e-01,9.140218255706531636e+01,6.510000000000000000e+02,9.702485649131528334e+00,9.416269821034619625e+00
6.450000000000000000e+02,9.559254151309319880e+00,9.272040675519232167e+00,9.791822096569079648e+00,1.431085164015109545e-01,9.139981997679109327e+01,6.510000000000000000e+02,9.702362667710829669e+00,9.416145634907808315e+00
6.455000000000000000e+02,9.559130821183972060e+00,9.271919223935510601e+00,9.791702697936450761e+00,1.431091183445613868e-01,9.139746227626272912e+01,6.510000000000000000e+02,9.702239939528533696e+00,9.416021702839410423e+00
6.460000000000000000e+02,9.559007744159988107e+00,9.271798020436863297e+00,9.791583545667323918e+00,1.431097198753081279e-01,9.139510944483339472e+01,6.510000000000000000e+02,9.702117464035294958e+00,9.415898024284679479e+00
6.465000000000000000e+02,9.558884919691445603e+00,9.271677064493598408e+00,9.791464639227569933e+00,1.431103209912714946e-01,9.139276147187877086e+01,6.510000000000000000e+02,9.701995240682718347e+00,9.415774598700174636e+00
6.470000000000000000e+02,9.558762347233775714e+00,9.271556355576635156e+00,9.791345978082940604e+00,1.431109216904566384e-01,9.139041834680125476e+01,6.510000000000000000e+02,9.701873268924233074e+00,9.415651425543320130e+00
6.475000000000000000e+02,9.558640026243834242e+00,9.271435893157772057e+00,9.791227561700027948e+00,1.431115219704445218e-01,9.138808005903140952e+01,6.510000000000000000e+02,9.701751548214279097e+00,9.415528504273389387e+00
6.480000000000000000e+02,9.558517956179466424e+00,9.271315676711413545e+00,9.791109389544139674e+00,1.431121218291797337e-01,9.138574659801970768e+01,6.510000000000000000e+02,9.701630078008644631e+00,9.415405834350286440e+00
6.485000000000000000e+02,9.558396136499936802e+00,9.271195705709425638e+00,9.790991461086322900e+00,1.431127212638797219e-01,9.138341795324444661e+01,6.510000000000000000e+02,9.701508857763815996e+00,9.415283415236055831e+00
6.490000000000000000e+02,9.558274566666007388e+00,9.271075979627752872e+00,9.790873775792793055e+00,1.431133202729740206e-01,9.138109411421379491e+01,6.510000000000000000e+02,9.701387886938981353e+00,9.415161246393033423e+00
6.495000000000000000e+02,9.558153246139395876e+00,9.270956497943675600e+00,9.790756333135563594e+00,1.431139188539830853e-01,9.137877507045483583e+01,6.510000000000000000e+02,9.701267164993380376e+00,9.415039327285413151e+00
6.500000000000000000e+02,9.558032174382992352e+00,9.270837260135349922e+00,9.790639132589509686e+00,1.431145170046698722e-01,9.137646081151794419e+01,6.510000000000000000e+02,9.701146691387661392e+00,9.414917657378323312e+00
6.505000000000000000e+02,9.557911350861106214e+00,9.270718265683751014e+00,9.790522173627010716e+00,1.431151147231610188e-01,9.137415132698180287e+01,6.510000000000000000e+02,9.701026465584266845e+00,9.414796236137945584e+00
6.510000000000000000e+02,9.557790775039331166e+00,9.270599514067169977e+00,9.790405455723041328e+00,1.431157120074013078e-01,9.137184660645031897e+01,6.510000000000000000e+02,9.700906487046731641e+00,9.414675063031928914e+00
6.515000000000000000e+02,9.557670446384575413e+00,9.270481004766324418e+00,9.790288978354698912e+00,1.431163088550932161e-01,9.136954663955343392e+01,6.510000000000000000e+02,9.700786755239668935e+00,9.414554137529481892e+00
6.520000000000000000e+02,9.557550364364994167e+00,9.270362737265147146e+00,9.790172740998730916e+00,1.431169052643027906e-01,9.136725141594587285e+01,6.510000000000000000e+02,9.700667269629297707e+00,9.414433459100692403e+00
6.525000000000000000e+02,9.557430528449938123e+00,9.270244711047052277e+00,9.790056743133156658e+00,1.431175012329143903e-01,9.136496092530602198e+01,6.510000000000000000e+02,9.700548029682853013e+00,9.414313027217023233e+00
6.530000000000000000e+02,9.557310938109766951e+00,9.270126925597484302e+00,9.789940984239054345e+00,1.431180967588729369e-01,9.136267515733247535e+01,6.510000000000000000e+02,9.700429034868641054e+00,9.414192841350892849e+00
6.535000000000000000e+02,9.557191592816435488e+00,9.270009380401713628e+00,9.789825463798154104e+00,1.431186918401840258e-01,9.136039410175520459e+01,6.510000000000000000e+02,9.700310284656620041e+00,9.414072900976250935e+00
6.540000000000000000e+02,9.557072492042943068e+00,9.269892074948556271e+00,9.789710181291592761e+00,1.431192864746108351e-01,9.135811774832490073e+01,6.510000000000000000e+02,9.700191778517552876e+00,9.413953205568331484e+00
6.545000000000000000e+02,9.556953635263445435e+00,9.269775008725304133e+00,9.789595136203153913e+00,1.431198806604014606e-01,9.135584608681541852e+01,6.510000000000000000e+02,9.700073515923845591e+00,9.413833754603043502e+00
6.550000000000000000e+02,9.556835021953371978e+00,9.269658181219456949e+00,9.789480328018921540e+00,1.431204743957433245e-01,9.135357910702578010e+01,6.510000000000000000e+02,9.699955496349115691e+00,9.413714547557630041e+00
6.555000000000000000e+02,9.556716651589546530e+00,9.269541591925221979e+00,9.789365756224318815e+00,1.431210676776724922e-01,9.135131679878210775e+01,6.510000000000000000e+02,9.699837719267218716e+00,9.413595583911874343e+00
6.560000000000000000e+02,9.556598523649768140e+00,9.269425240334765448e+00,9.789251420304321272e+00,1.431216605055279922e-01,9.134905915193077419e+01,6.510000000000000000e+02,9.699720184155296465e+00,9.413476863144239815e+00
6.565000000000000000e+02,9.556480637613057993e+00,9.269309125941617822e+00,9.789137319749171340e+00,1.431222528764065083e-01,9.134680615634167111e+01,6.510000000000000000e+02,9.699602890489464002e+00,9.413358384736650208e+00
6.570000000000000000e+02,9.556362992960080405e+00,9.269193248241020200e+00,9.789023454047999451e+00,1.431228447886168376e-01,9.134455780191733254e+01,6.510000000000000000e+02,9.699485837748698103e+00,9.413240148171464483e+00
6.575000000000000000e+02,9.556245589172380761e+00,9.269077606728087559e+00,9.788909822689181084e+00,1.431234362405284233e-01,9.134231407857788554e+01,6.510000000000000000e+02,9.699369025412909906e+00,9.413122152931851616e+00
6.580000000000000000e+02,9.556128425732657306e+00,9.268962200899407478e+00,9.788796425166857773e+00,1.431240272299652838e-01,9.134007497626623717e+01,6.510000000000000000e+02,9.699252452962623394e+00,9.413004398502691217e+00
6.585000000000000000e+02,9.556011502125038248e+00,9.268847030251798458e+00,9.788683260975322042e+00,1.431246177552362719e-01,9.133784048495358832e+01,6.510000000000000000e+02,9.699136119880273910e+00,9.412886884369802587e+00
6.590000000000000000e+02,9.555894817834333921e+00,9.268732094286505685e+00,9.788570329609145304e+00,1.431252078142261353e-01,9.133561059462496701e+01,6.510000000000000000e+02,9.699020025648561472e+00,9.412769610020108146e+00
6.595000000000000000e+02,9.555778372347035088e+00,9.268617392503696095e+00,9.788457630563822676e+00,1.431257974050013648e-01,9.133338529529815730e+01,6.510000000000000000e+02,9.698904169752035287e+00,9.412652574942033112e+00
6.600000000000000000e+02,9.555662165150630827e+00,9.268502924402294951e+00,9.788345163335032240e+00,1.431263865258708967e-01,9.133116457701117952e+01,6.510000000000000000e+02,9.698788551676502223e+00,9.412535778624759430e+00
6.605000000000000000e+02,9.555546195733933601e+00,9.268388689486378951e+00,9.788232927421947949e+00,1.431269751750831598e-01,9.132894842982803141e+01,6.510000000000000000e+02,9.698673170909016150e+00,9.412419220558851052e+00
6.610000000000000000e+02,9.555430463586924716e+00,9.268274687262026745e+00,9.788120922324836215e+00,1.431275633510682710e-01,9.132673684383583179e+01,6.510000000000000000e+02,9.698558026937991627e+00,9.412302900235856029e+00
6.615000000000000000e+02,9.555314968200621095e+00,9.268160917230726881e+00,9.788009147544416422e+00,1.431281510518929712e-01,9.132452980914239049e+01,6.510000000000000000e+02,9.698443119252514677e+00,9.412186817148729290e+00
6.620000000000000000e+02,9.555199709067213831e+00,9.268047378900730493e+00,9.787897602581240974e+00,1.431287382759268145e-01,9.132232731587860997e+01,6.510000000000000000e+02,9.698328447343140368e+00,9.412070970791287294e+00
6.625000000000000000e+02,9.555084685680000689e+00,9.267934071777574445e+00,9.787786286936666968e+00,1.431293250208122980e-01,9.132012935419740529e+01,6.510000000000000000e+02,9.698214010700812793e+00,9.411955360659190362e+00
6.630000000000000000e+02,9.554969897533959866e+00,9.267820995370945170e+00,9.787675200114717811e+00,1.431299112850403510e-01,9.131793591428460388e+01,6.510000000000000000e+02,9.698099808819000245e+00,9.411839986248919487e+00
6.635000000000000000e+02,9.554855344124769445e+00,9.267708149190491795e+00,9.787564341621587616e+00,1.431304970674654731e-01,9.131574698634045717e+01,6.510000000000000000e+02,9.697985841192235057e+00,9.411724847057303833e+00
6.640000000000000000e+02,9.554741024949635175e+00,9.267595532746824460e+00,9.787453710962394027e+00,1.431310823662756138e-01,9.131356256059494569e+01,6.510000000000000000e+02,9.697872107315911094e+00,9.411609942583359256e+00
6.645000000000000000e+02,9.554626939506460914e+00,9.267483145551020485e+00,9.787343307645675949e+00,1.431316671792345341e-01,9.131138262729210453e+01,6.510000000000000000e+02,9.697758606685695781e+00,9.411495272327226047e+00
6.650000000000000000e+02,9.554513087294855822e+00,9.267370987115409520e+00,9.787233131178057377e+00,1.431322515050756361e-01,9.130920717670959164e+01,6.510000000000000000e+02,9.697645338799931736e+00,9.411380835789781685e+00
6.655000000000000000e+02,9.554399467815297697e+00,9.267259056954227248e+00,9.787123181067078903e+00,1.431328353422899047e-01,9.130703619914238800e+01,6.510000000000000000e+02,9.697532303157588629e+00,9.411266632473008542e+00
6.660000000000000000e+02,9.554286080569820427e+00,9.267147354582760954e+00,9.787013456827310165e+00,1.431334186883988224e-01,9.130486968491567268e+01,6.510000000000000000e+02,9.697419499258220554e+00,9.411152661881422077e+00
6.665000000000000000e+02,9.554172925060910870e+00,9.267035879517546704e+00,9.786903957972779011e+00,1.431340015426205980e-01,9.130270762436455811e+01,6.510000000000000000e+02,9.697306926603530997e+00,9.411038923518290744e+00
6.670000000000000000e+02,9.554060000792340190e+00,9.266924631275220037e+00,9.786794684015816870e+00,1.431345839030827016e-01,9.130055000784923891e+01,6.510000000000000000e+02,9.697194584695424169e+00,9.410925416889256212e+00
6.675000000000000000e+02,9.553947307269480049e+00,9.266813609374660032e+00,9.786685634468547335e+00,1.431351657682156664e-01,9.129839682576125881e+01,6.510000000000000000e+02,9.697082473037696104e+00,9.410812141501265771e+00
6.680000000000000000e+02,9.553834843998709303e+00,9.266702813336213040e+00,9.786576808848247211e+00,1.431357471360258093e-01,9.129624806851202834e+01,6.510000000000000000e+02,9.696970591134736139e+00,9.410699096862682467e+00
6.685000000000000000e+02,9.553722610487938027e+00,9.266592242679674740e+00,9.786468206671527170e+00,1.431363280046407116e-01,9.129410372654312766e+01,6.510000000000000000e+02,9.696858938492578517e+00,9.410586282483297538e+00
6.690000000000000000e+02,9.553610606245847237e+00,9.266481896924814166e+00,9.786359827456028171e+00,1.431369083727938585e-01,9.129196379031164099e+01,6.510000000000000000e+02,9.696747514618641262e+00,9.410473697873051435e+00
6.695000000000000000e+02,9.553498830782300999e+00,9.266371775596169869e+00,9.786251670718499440e+00,1.431374882383705249e-01,9.128982825029797255e+01,6.510000000000000000e+02,9.696636319020671024e+00,9.410361342543929197e+00
6.700000000000000000e+02,9.553387283608181235e+00,9.266261878217076031e+00,9.786143735980049385e+00,1.431380676005284402e-01,9.128769709700289070e+01,6.510000000000000000e+02,9.696525351208709509e+00,9.410249216007651185e+00
6.705000000000000000e+02,9.553275964235590223e+00,9.266152204313202745e+00,9.786036022761813058e+00,1.431386464567892813e-01,9.128557032095092438e+01,6.510000000000000000e+02,9.696414610692379199e+00,9.410137317778801247e+00
6.710000000000000000e+02,9.553164872177930533e+00,9.266042753409653443e+00,9.785928530585620067e+00,1.431392248057654915e-01,9.128344791269239522e+01,6.510000000000000000e+02,9.696304096983697107e+00,9.410025647372165736e+00
6.715000000000000000e+02,9.553054006471169757e+00,9.265933525034309781e+00,9.785821258974833015e+00,1.431398019381331932e-01,9.128132985345376937e+01,6.510000000000000000e+02,9.696193808409303116e+00,9.409914204533038173e+00
6.720000000000000000e+02,9.552943366185221663e+00,9.265824518715861657e+00,9.785714207453859004e+00,1.431403771929347923e-01,9.127921612512514571e+01,6.510000000000000000e+02,9.696083743378155262e+00,9.409802988992286288e+00
6.725000000000000000e+02,9.552832951762527003e+00,9.265715733980442792e+00,9.785607375548998732e+00,1.431409519400021757e-01,9.127710673640223149e+01,6.510000000000000000e+02,9.695973903702528318e+00,9.409691999822525688e+00
6.730000000000000000e+02,9.552722762720982530e+00,9.265607170360137701e+00,9.785500762786584872e+00,1.431415261778265502e-01,9.127500167792413777e+01,6.510000000000000000e+02,9.695864288898810912e+00,9.409581236543155924e+00
6.735000000000000000e+02,9.552612798579097841e+00,9.265498827386496217e+00,9.785394368695374823e+00,1.431420999052022136e-01,9.127290094034245271e+01,6.510000000000000000e+02,9.695754898484301165e+00,9.409470698673896294e+00
6.740000000000000000e+02,9.552503058856231632e+00,9.265390704592126880e+00,9.785288192805404961e+00,1.431426731203780389e-01,9.127080451432570385e+01,6.510000000000000000e+02,9.695645731976609838e+00,9.409360385735855203e+00
6.745000000000000000e+02,9.552393543073391058e+00,9.265282801511016686e+00,9.785182234644066668e+00,1.431432458222695048e-01,9.126871239057474838e+01,6.510000000000000000e+02,9.695536788895660507e+00,9.409250297251121609e+00
6.750000000000000000e+02,9.552284250752746786e+00,9.265175117677193484e+00,9.785076493744806925e+00,1.431438180097920621e-01,9.126662455981336564e+01,6.510000000000000000e+02,9.695428068762538487e+00,9.409140432742955085e+00
6.755000000000000000e+02,9.552175181417171146e+00,9.265067652627603678e+00,9.784970969640658822e+00,1.431443896808311245e-01,9.126454101277924735e+01,6.510000000000000000e+02,9.695319571098002243e+00,9.409030791736338273e+00
6.760000000000000000e+02,9.552066334590863406e+00,9.264960405898786888e+00,9.784865661860180808e+00,1.431449608347869495e-01,9.126246174023651747e+01,6.510000000000000000e+02,9.695211295425650633e+00,9.408921373756076179e+00
6.765000000000000000e+02,9.551957709799459906e+00,9.264853377027010950e+00,9.784760569941415298e+00,1.431455314695449510e-01,9.126038673297703951e+01,6.510000000000000000e+02,9.695103241269004357e+00,9.408812178329913678e+00
6.770000000000000000e+02,9.551849306569160092e+00,9.264746565550753488e+00,9.784655693419942679e+00,1.431461015843236428e-01,9.125831598180454307e+01,6.510000000000000000e+02,9.694995408153484817e+00,9.408703204984835367e+00
6.775000000000000000e+02,9.551741124427561402e+00,9.264639971010970143e+00,9.784551031831933088e+00,1.431466711771296751e-01,9.125624947754977256e+01,6.510000000000000000e+02,9.694887795604691050e+00,9.408594453250431755e+00
6.780000000000000000e+02,9.551633162903000240e+00,9.264533592943202223e+00,9.784446584714242334e+00,1.431472402468180471e-01,9.125418721105866382e+01,6.510000000000000000e+02,9.694780403149819037e+00,9.408485922656181444e+00
6.785000000000000000e+02,9.551525421524905468e+00,9.264427430894507154e+00,9.784342351604582433e+00,1.431478087926679188e-01,9.125212917319868211e+01,6.510000000000000000e+02,9.694673230317574664e+00,9.408377612732238049e+00
6.790000000000000000e+02,9.551417899824173219e+00,9.264321484404851148e+00,9.784238332042329844e+00,1.431483768126253220e-01,9.125007535486571442e+01,6.510000000000000000e+02,9.694566276636798818e+00,9.408269523011547619e+00
6.795000000000000000e+02,9.551310597333159791e+00,9.264215753021947108e+00,9.784134525569109897e+00,1.431489443051817967e-01,9.124802574698441049e+01,6.510000000000000000e+02,9.694459541638341449e+00,9.408161653027978133e+00
6.800000000000000000e+02,9.551203513584130889e+00,9.264110236286363431e+00,9.784030931729864378e+00,1.431495112699800731e-01,9.124598034047868111e+01,6.510000000000000000e+02,9.694353024854111212e+00,9.408054002314150566e+00
6.805000000000000000e+02,9.551096648111274234e+00,9.264004933747655102e+00,9.783927550065774525e+00,1.431500777052692464e-01,9.124393912630942793e+01,6.510000000000000000e+02,9.694246725816542565e+00,9.407946570406004128e+00
6.810000000000000000e+02,9.550990000450040540e+00,9.263899844952842244e+00,9.783824380121581399e+00,1.431506436096620094e-01,9.124190209546252106e+01,6.510000000000000000e+02,9.694140644059702439e+00,9.407839356840378642e+00
6.815000000000000000e+02,9.550883570136475598e+00,9.263794969449234529e+00,9.783721421441184063e+00,1.431512089814075683e-01,9.123986923893571088e+01,6.510000000000000000e+02,9.694034779117883360e+00,9.407732361155069611e+00
6.820000000000000000e+02,9.550777356707905952e+00,9.263690306787053075e+00,9.783618673570639857e+00,1.431517738197851108e-01,9.123784054775219943e+01,6.510000000000000000e+02,9.693929130527690674e+00,9.407625582888119453e+00
6.825000000000000000e+02,9.550671359702574748e+00,9.263585856514394479e+00,9.783516136057583523e+00,1.431523381234680314e-01,9.123581601295323651e+01,6.510000000000000000e+02,9.693823697826042363e+00,9.407519021579105356e+00
6.830000000000000000e+02,9.550565578659702126e+00,9.263481618184995270e+00,9.783413808450085014e+00,1.431529018908872242e-01,9.123379562559929923e+01,6.510000000000000000e+02,9.693718480550590044e+00,9.407412676768814208e+00
6.835000000000000000e+02,9.550460013120108727e+00,9.263377591350744567e+00,9.783311690298734931e+00,1.431534651212614251e-01,9.123177937678237015e+01,6.510000000000000000e+02,9.693613478241369208e+00,9.407306547998848245e+00
6.840000000000000000e+02,9.550354662624597424e+00,9.263273775566190693e+00,9.783209781154861062e+00,1.431540278124762977e-01,9.122976725759433236e+01,6.510000000000000000e+02,9.693508690437074193e+00,9.407200634812120654e+00
6.845000000000000000e+02,9.550249526715880677e+00,9.263170170380810475e+00,9.783108080569629550e+00,1.431545899642353292e-01,9.122775925916471351e+01,6.510000000000000000e+02,9.693404116680115479e+00,9.407094936751644099e+00
6.850000000000000000e+02,9.550144604937072401e+00,9.263066775352262638e+00,9.783006588094639966e+00,1.431551515749088788e-01,9.122575537263109879e+01,6.510000000000000000e+02,9.693299756511979837e+00,9.406989453362163189e+00
6.855000000000000000e+02,9.550039896832934971e+00,9.262963590036489947e+00,9.782905303285494014e+00,1.431557126437157379e-01,9.122375558916333205e+01,6.510000000000000000e+02,9.693195609476649821e+00,9.406884184189220122e+00
6.860000000000000000e+02,9.549935401949166902e+00,9.262860613992939918e+00,9.782804225694782474e+00,1.431562731693898916e-01,9.122175989994974543e+01,6.510000000000000000e+02,9.693091675118555628e+00,9.406779128779776400e+00
6.865000000000000000e+02,9.549831119832278503e+00,9.262757846779669180e+00,9.782703354879014768e+00,1.431568331509077141e-01,9.121976829619484306e+01,6.510000000000000000e+02,9.692987952983186162e+00,9.406674286681370845e+00
6.870000000000000000e+02,9.549727050030162090e+00,9.262655287955873007e+00,9.782602690394307743e+00,1.431573925867002939e-01,9.121778076913003019e+01,6.510000000000000000e+02,9.692884442616863439e+00,9.406569657443462518e+00
6.875000000000000000e+02,9.549623192091322821e+00,9.262552937081444782e+00,9.782502231798599013e+00,1.431579514756229077e-01,9.121579730999914659e+01,6.510000000000000000e+02,9.692781143566945090e+00,9.406465240615698775e+00
6.880000000000000000e+02,9.549519545565553713e+00,9.262450793717405872e+00,9.782401978650433705e+00,1.431585098174395498e-01,9.121381791007166839e+01,6.510000000000000000e+02,9.692678055382993207e+00,9.406361035748114219e+00
6.885000000000000000e+02,9.549416110003749125e+00,9.262348857425495297e+00,9.782301930509389010e+00,1.431590676104602111e-01,9.121184256063821749e+01,6.510000000000000000e+02,9.692575177614209281e+00,9.406257042393288970e+00
6.890000000000000000e+02,9.549312884957759096e+00,9.262247127769668964e+00,9.782202086935850360e+00,1.431596248536007587e-01,9.120987125300850096e+01,6.510000000000000000e+02,9.692472509811359771e+00,9.406153260104158420e+00
6.895000000000000000e+02,9.549209869980423093e+00,9.262145604311424307e+00,9.782102447492027508e+00,1.431601815454134896e-01,9.120790397851163789e+01,6.510000000000000000e+02,9.692370051525836416e+00,9.406049688435007994e+00
6.900000000000000000e+02,9.549107064625909302e+00,9.262044286617134858e+00,9.782003011740922460e+00,1.431607376853595848e-01,9.120594072850309431e+01,6.510000000000000000e+02,9.692267802311269165e+00,9.405946326940551216e+00
6.905000000000000000e+02,9.549004468448773153e+00,9.261943174254970046e+00,9.781903779247395292e+00,1.431612932726578358e-01,9.120398149434612378e+01,6.510000000000000000e+02,9.692165761721430073e+00,9.405843175176114457e+00
6.910000000000000000e+02,9.548902081004861486e+00,9.261842266790342393e+00,9.781804749574259716e+00,1.431618483053759272e-01,9.120202626742918994e+01,6.510000000000000000e+02,9.692063929310238635e+00,9.405740232699486114e+00
6.915000000000000000e+02,9.548799901851163341e+00,9.261741563793982834e+00,9.781705922288077559e+00,1.431624027826721157e-01,9.120007503916328062e+01,6.510000000000000000e+02,9.691962304633834790e+00,9.405637499068490115e+00
6.920000000000000000e+02,9.548697930545921864e+00,9.261641064832607739e+00,9.781607296955169062e+00,1.431629567037652206e-01,9.119812780098413896e+01,6.510000000000000000e+02,9.691860887249688972e+00,9.405534973842156532e+00
6.925000000000000000e+02,9.548596166648099626e+00,9.261540769477857538e+00,9.781508873145030591e+00,1.431635100675106298e-01,9.119618454434164789e+01,6.510000000000000000e+02,9.691759676715610894e+00,9.405432656580590134e+00
6.930000000000000000e+02,9.548494609717593562e+00,9.261440677298665491e+00,9.781410650425492292e+00,1.431640628723395148e-01,9.119424526070405079e+01,6.510000000000000000e+02,9.691658672589932522e+00,9.405330546845254602e+00
6.935000000000000000e+02,9.548393259315538728e+00,9.261340787870437907e+00,9.781312628366412909e+00,1.431646151179554738e-01,9.119230994156430370e+01,6.510000000000000000e+02,9.691557874433494035e+00,9.405228644197585197e+00
6.940000000000000000e+02,9.548292115003759406e+00,9.261241100764207701e+00,9.781214806538597983e+00,1.431651668032744296e-01,9.119037857842876349e+01,6.510000000000000000e+02,9.691457281807034363e+00,9.405126948200484449e+00
6.945000000000000000e+02,9.548191176345364184e+00,9.261141615554278061e+00,9.781117184514927843e+00,1.431657179271517699e-01,9.118845116282908236e+01,6.510000000000000000e+02,9.691356894272516342e+00,9.405025458418213802e+00
6.950000000000000000e+02,9.548090442904118902e+00,9.261042331815319884e+00,9.781019761866357243e+00,1.431662684888064252e-01,9.118652768630997230e+01,6.510000000000000000e+02,9.691256711392924217e+00,9.404924174415311811e+00
6.955000000000000000e+02,9.547989914245052390e+00,9.260943249123757326e+00,9.780922538168256963e+00,1.431668184868513660e-01,9.118460814044091478e+01,6.510000000000000000e+02,9.691156732731904810e+00,9.404823095758201745e+00
6.960000000000000000e+02,9.547889589934262844e+00,9.260844367057083915e+00,9.780825512994592685e+00,1.431673679203238070e-01,9.118269251681228127e+01,6.510000000000000000e+02,9.691056957854586429e+00,9.404722222013937483e+00
6.965000000000000000e+02,9.547789469538713547e+00,9.260745685192853571e+00,9.780728685921932453e+00,1.431679167888061377e-01,9.118078080703199362e+01,6.510000000000000000e+02,9.690957386327518464e+00,9.404621552749906854e+00
6.970000000000000000e+02,9.547689552626238196e+00,9.260647203109581227e+00,9.780632056526725293e+00,1.431684650909720025e-01,9.117887300272469986e+01,6.510000000000000000e+02,9.690858017717209449e+00,9.404521087535265167e+00
6.975000000000000000e+02,9.547589838765839332e+00,9.260548920386955984e+00,9.780535624386468285e+00,1.431690128262827211e-01,9.117696909553836804e+01,6.510000000000000000e+02,9.690758851592121914e+00,9.404420825939556750e+00
6.980000000000000000e+02,9.547490327527274445e+00,9.260450836602622360e+00,9.780439389080974877e+00,1.431695599936542718e-01,9.117506907713564601e+01,6.510000000000000000e+02,9.690659887520929772e+00,9.404320767533620895e+00
6.985000000000000000e+02,9.547391018481857117e+00,9.260352951341905836e+00,9.780343350188578810e+00,1.431701065919420979e-01,9.117317293920959287e+01,6.510000000000000000e+02,9.690561125073799076e+00,9.404220911889915158e+00
6.990000000000000000e+02,9.547291911201211789e+00,9.260255264186618263e+00,9.780247507289116626e+00,1.431706526202440044e-01,9.117128067345979048e+01,6.510000000000000000e+02,9.690462563821453656e+00,9.404121258580968146e+00
6.995000000000000000e+02,9.547193005258144183e+00,9.260157774721285762e+00,9.780151859966341732e+00,1.431711980783847149e-01,9.116939227160922599e+01,6.510000000000000000e+02,9.690364203336528703e+00,9.404021807179759662e+00
7.000000000000000000e+02,9.547094300226428132e+00,9.260060482530132475e+00,9.780056407802813823e+00,1.431717429647350881e-01,9.116750772539951697e+01,6.510000000000000000e+02,9.690266043191163803e+00,9.403922557261694237e+00
7.005000000000000000e+02,9.546995795680834007e+00,9.259963387197661433e+00,9.779961150381518920e+00,1.431722872790592849e-01,9.116562702659221884e+01,6.510000000000000000e+02,9.690168082959891294e+00,9.403823508401774944e+00
7.010000000000000000e+02,9.546897491196922658e+00,9.259866488310898092e+00,9.779866087286753995e+00,1.431728310197281917e-01,9.116375016696431999e+01,6.510000000000000000e+02,9.690070322216651988e+00,9.403724660177195105e+00
7.015000000000000000e+02,9.546799386351674244e+00,9.259769785457114821e+00,9.779771218104468034e+00,1.431733741866270948e-01,9.116187713832069051e+01,6.510000000000000000e+02,9.689972760538301699e+00,9.403626012165048564e+00
7.020000000000000000e+02,9.546701480722658673e+00,9.259673278224033410e+00,9.779676542421231744e+00,1.431739167784298328e-01,9.116000793247789602e+01,6.510000000000000000e+02,9.689875397501088727e+00,9.403527563944228618e+00
7.025000000000000000e+02,9.546603773888600486e+00,9.259576966200814496e+00,9.779582059824312168e+00,1.431744587944158709e-01,9.115814254127515426e+01,6.510000000000000000e+02,9.689778232683018189e+00,9.403429315094184560e+00
7.030000000000000000e+02,9.546506265429252736e+00,9.259480848977384326e+00,9.779487769902305061e+00,1.431750002339860495e-01,9.115628095657197605e+01,6.510000000000000000e+02,9.689681265663239174e+00,9.403331265195266297e+00
7.035000000000000000e+02,9.546408954925038159e+00,9.259384926144935690e+00,9.779393672243569924e+00,1.431755410959352215e-01,9.115442317024108831e+01,6.510000000000000000e+02,9.689584496020973603e+00,9.403233413829102716e+00
7.040000000000000000e+02,9.546311841957539457e+00,9.259289197294865659e+00,9.779299766439077501e+00,1.431760813798459431e-01,9.115256917417805482e+01,6.510000000000000000e+02,9.689487923337386732e+00,9.403135760577693958e+00
7.045000000000000000e+02,9.546214926108936183e+00,9.259193662020393845e+00,9.779206052079929989e+00,1.431766210845130949e-01,9.115071896029022014e+01,6.510000000000000000e+02,9.689391547193450194e+00,9.403038305024423948e+00
7.050000000000000000e+02,9.546118206962706410e+00,9.259098319915077369e+00,9.779112528756964906e+00,1.431771602095192053e-01,9.114887252051052258e+01,6.510000000000000000e+02,9.689295367172224616e+00,9.402941046753186427e+00
7.055000000000000000e+02,9.546021684103472182e+00,9.259003170572768227e+00,9.779019196064124841e+00,1.431776987539015444e-01,9.114702984679414044e+01,6.510000000000000000e+02,9.689199382857372811e+00,9.402843985349569778e+00
7.060000000000000000e+02,9.545925357116393783e+00,9.258908213589084113e+00,9.778926053595837331e+00,1.431782367161522074e-01,9.114519093110691017e+01,6.510000000000000000e+02,9.689103593832545158e+00,9.402747120400242409e+00
7.065000000000000000e+02,9.545829225587732836e+00,9.258813448561079795e+00,9.778833100947021961e+00,1.431787740965200229e-01,9.114335576543668083e+01,6.510000000000000000e+02,9.689007999684253747e+00,9.402650451491213701e+00
7.070000000000000000e+02,9.545733289104628483e+00,9.258718875086319855e+00,9.778740337712523711e+00,1.431793108942240600e-01,9.114152434178841133e+01,6.510000000000000000e+02,9.688912599998852571e+00,9.402553978210404395e+00
7.075000000000000000e+02,9.545637547255179101e+00,9.258624492762951519e+00,9.778647763489603406e+00,1.431798471078169765e-01,9.113969665218570526e+01,6.510000000000000000e+02,9.688817394362997604e+00,9.402457700147362374e+00
7.080000000000000000e+02,9.545541999628429863e+00,9.258530301189747291e+00,9.778555377876525512e+00,1.431803827369418636e-01,9.113787268867100977e+01,6.510000000000000000e+02,9.688722382365371644e+00,9.402361616891488083e+00
7.085000000000000000e+02,9.545446645814333664e+00,9.258436299966657401e+00,9.778463180471311134e+00,1.431809177806360467e-01,9.113605244330460664e+01,6.510000000000000000e+02,9.688627563594968350e+00,9.402265728033697201e+00
7.090000000000000000e+02,9.545351485403752889e+00,9.258342488695401329e+00,9.778371170871379192e+00,1.431814522386031518e-01,9.113423590816478281e+01,6.510000000000000000e+02,9.688532937642355236e+00,9.402170033165150542e+00
7.095000000000000000e+02,9.545256517988558898e+00,9.258248866977316638e+00,9.778279348679026484e+00,1.431819861102440472e-01,9.113242307534953568e+01,6.510000000000000000e+02,9.688438504098801474e+00,9.402074531878314545e+00
7.100000000000000000e+02,9.545161743161251877e+00,9.258155434415598961e+00,9.778187713496503619e+00,1.431825193941718977e-01,9.113061393696922607e+01,6.510000000000000000e+02,9.688344262555425246e+00,9.401979223767080285e+00
7.105000000000000000e+02,9.545067160515543492e+00,9.258062190613184583e+00,9.778096264926110948e+00,1.431830520902722392e-01,9.112880848515814591e+01,6.510000000000000000e+02,9.688250212605815648e+00,9.401884108425271336e+00
7.110000000000000000e+02,9.544972769646038913e+00,9.257969135174462849e+00,9.778005002570559157e+00,1.431835841974005985e-01,9.112700671206798120e+01,6.510000000000000000e+02,9.688156353843439206e+00,9.401789185448636843e+00
7.115000000000000000e+02,9.544878570148192409e+00,9.257876267704585160e+00,9.777913926034278447e+00,1.431841157153212474e-01,9.112520860986737148e+01,6.510000000000000000e+02,9.688062685863513934e+00,9.401694454432870884e+00
7.120000000000000000e+02,9.544784561618193663e+00,9.257783587809541359e+00,9.777823034921919287e+00,1.431846466434955334e-01,9.112341417073945138e+01,6.510000000000000000e+02,9.687969208261689502e+00,9.401599914974697825e+00
7.125000000000000000e+02,9.544690743653482912e+00,9.257691095096086897e+00,9.777732328839057629e+00,1.431851769806579688e-01,9.112162338689145713e+01,6.510000000000000000e+02,9.687875920634141380e+00,9.401505566672826220e+00
7.130000000000000000e+02,9.544597115852369029e+00,9.257598789172227782e+00,9.777641807392939199e+00,1.431857067269362571e-01,9.111983625054826064e+01,6.510000000000000000e+02,9.687782822579306341e+00,9.401411409125433494e+00
7.135000000000000000e+02,9.544503677814015319e+00,9.257506669647490583e+00,9.777551470191781391e+00,1.431862358811859803e-01,9.111805275395110471e+01,6.510000000000000000e+02,9.687689913695201938e+00,9.401317441932830477e+00
7.140000000000000000e+02,9.544410429138300955e+00,9.257414736131117650e+00,9.777461316843469419e+00,1.431867644431108755e-01,9.111627288935562774e+01,6.510000000000000000e+02,9.687597193581410693e+00,9.401223664695189441e+00
7.145000000000000000e+02,9.544317369425954212e+00,9.257322988234042427e+00,9.777371346957860254e+00,1.431872924118694212e-01,9.111449664903420853e+01,6.510000000000000000e+02,9.687504661837824216e+00,9.401130077014084208e+00
7.150000000000000000e+02,9.544224498278866875e+00,9.257231425567276517e+00,9.777281560144823302e+00,1.431878197872864522e-01,9.111272402528190639e+01,6.510000000000000000e+02,9.687412318066153105e+00,9.401036678491578868e+00
7.155000000000000000e+02,9.544131815299824240e+00,9.257140047743050104e+00,9.777191956015816032e+00,1.431883465677329936e-01,9.111095501041110367e+01,6.510000000000000000e+02,9.687320161867555512e+00,9.400943468732091191e+00
7.160000000000000000e+02,9.544039320092377210e+00,9.257048854374378521e+00,9.777102534183262250e+00,1.431888727536396733e-01,9.110918959674982887e+01,6.510000000000000000e+02,9.687228192846017549e+00,9.400850447338736871e+00
7.165000000000000000e+02,9.543947012261014606e+00,9.256957845075479696e+00,9.777013294259347731e+00,1.431893983442255325e-01,9.110742777664412984e+01,6.510000000000000000e+02,9.687136410605241110e+00,9.400757613916788102e+00
7.170000000000000000e+02,9.543854891411067243e+00,9.256867019461294532e+00,9.776924235858947654e+00,1.431899233386491055e-01,9.110566954245669535e+01,6.510000000000000000e+02,9.687044814749716792e+00,9.400664968072417693e+00
7.175000000000000000e+02,9.543762957148913983e+00,9.256776377147838630e+00,9.776835358597299575e+00,1.431904477365535111e-01,9.110391488657079151e+01,6.510000000000000000e+02,9.686953404885468188e+00,9.400572509412361555e+00
7.180000000000000000e+02,9.543671209081622919e+00,9.256685917752266235e+00,9.776746662088619644e+00,1.431909715371578462e-01,9.110216380138322734e+01,6.510000000000000000e+02,9.686862180618780016e+00,9.400480237544464046e+00
7.185000000000000000e+02,9.543579646817367035e+00,9.256595640891209342e+00,9.776658145950511525e+00,1.431914947402869454e-01,9.110041627931265396e+01,6.510000000000000000e+02,9.686771141557654730e+00,9.400388152077079340e+00
7.190000000000000000e+02,9.543488269965045845e+00,9.256505546182767219e+00,9.776569809800223609e+00,1.431920173451599054e-01,9.109867231279180544e+01,6.510000000000000000e+02,9.686680287310206694e+00,9.400296252619884996e+00
7.195000000000000000e+02,9.543397078134566058e+00,9.256415633246019681e+00,9.776481653256348991e+00,1.431925393513592271e-01,9.109693189427326843e+01,6.510000000000000000e+02,9.686589617485925174e+00,9.400204538783206942e+00
7.200000000000000000e+02,9.543306070936486307e+00,9.256325901701968561e+00,9.776393675937951500e+00,1.431930607584674942e-01,9.109519501622256143e+01,6.510000000000000000e+02,9.686499131694953135e+00,9.400113010178017703e+00
7.205000000000000000e+02,9.543215247982365312e+00,9.256236351169540910e+00,9.776305877464952943e+00,1.431935815657037758e-01,9.109346167112474291e+01,6.510000000000000000e+02,9.686408829548069477e+00,9.400021666416662924e+00
7.210000000000000000e+02,9.543124608884422599e+00,9.256146981271026419e+00,9.776218257459008854e+00,1.431941017725900656e-01,9.109173185147794527e+01,6.510000000000000000e+02,9.686318710657012332e+00,9.399930507111834643e+00
7.215000000000000000e+02,9.543034153256213514e+00,9.256057791630174947e+00,9.776130815540444274e+00,1.431946213788906075e-01,9.109000554980639208e+01,6.510000000000000000e+02,9.686228774635104344e+00,9.399839531877322685e+00
7.220000000000000000e+02,9.542943880711590054e+00,9.255968781870056006e+00,9.776043551332969983e+00,1.431951403841273673e-01,9.108828275864038915e+01,6.510000000000000000e+02,9.686139021095716117e+00,9.399748740327462215e+00
7.225000000000000000e+02,9.542853790865756025e+00,9.255879951615195722e+00,9.775956464459872208e+00,1.431956587873377262e-01,9.108656347053647551e+01,6.510000000000000000e+02,9.686049449653094001e+00,9.399658132078418049e+00
7.230000000000000000e+02,9.542763883334590247e+00,9.255791300490026074e+00,9.775869554545387530e+00,1.431961765882859006e-01,9.108484767806457683e+01,6.510000000000000000e+02,9.685960059922875232e+00,9.399567706746305262e+00
7.235000000000000000e+02,9.542674157734893470e+00,9.255702828119687808e+00,9.775782821215310392e+00,1.431966937867968082e-01,9.108313537381282288e+01,6.510000000000000000e+02,9.685870851521690028e+00,9.399477463948095135e+00
7.240000000000000000e+02,9.542584613684258699e+00,9.255614534131888504e+00,9.775696264095335763e+00,1.431972103821499975e-01,9.108142655038477642e+01,6.510000000000000000e+02,9.685781824066408419e+00,9.399387403302108979e+00
7.245000000000000000e+02,9.542495250801261264e+00,9.255526418154149226e+00,9.775609882812423379e+00,1.431977263739280803e-01,9.107972120040328434e+01,6.510000000000000000e+02,9.685692977175190066e+00,9.399297524427332462e+00
7.250000000000000000e+02,9.542406068705497901e+00,9.255438479814410258e+00,9.775523676993920219e+00,1.431982417621375792e-01,9.107801931651125926e+01,6.510000000000000000e+02,9.685604310467635258e+00,9.399207826943358768e+00
7.255000000000000000e+02,9.542317067017080490e+00,9.255350718742857197e+00,9.775437646268727576e+00,1.431987565455735689e-01,9.107632089136166087e+01,6.510000000000000000e+02,9.685515823562655058e+00,9.399118310471507698e+00
7.260000000000000000e+02,9.542228245357131655e+00,9.255263134567941918e+00,9.775351790267091445e+00,1.431992707243637253e-01,9.107462591762742932e+01,6.510000000000000000e+02,9.685427516081494659e+00,9.399028974632768652e+00
7.265000000000000000e+02,9.542139603347429500e+00,9.255175726922063362e+00,9.775266108619240057e+00,1.431997842984540081e-01,9.107293438799457874e+01,6.510000000000000000e+02,9.685339387645882425e+00,9.398939819048976574e+00
7.270000000000000000e+02,9.542051140610695370e+00,9.255088495434957707e+00,9.775180600955907906e+00,1.432002972665789298e-01,9.107124629516711423e+01,6.510000000000000000e+02,9.685251437877273162e+00,9.398850843344117578e+00
7.275000000000000000e+02,9.541962856770721757e+00,9.255001439741475266e+00,9.775095266909321623e+00,1.432008096291690069e-01,9.106956163187052766e+01,6.510000000000000000e+02,9.685163666399891014e+00,9.398762047141552500e+00
7.280000000000000000e+02,9.541874751452025905e+00,9.254914559473048641e+00,9.775010106112388186e+00,1.432013213848376543e-01,9.106788039084401021e+01,6.510000000000000000e+02,9.685076072836864114e+00,9.398673430067187695e+00
7.285000000000000000e+02,9.541786824279462564e+00,9.254827854264686238e+00,9.774925118197620222e+00,1.432018325342576115e-01,9.106620256483434162e+01,6.510000000000000000e+02,9.684988656813722230e+00,9.398584991745204675e+00
7.290000000000000000e+02,9.541699074879565146e+00,9.254741323750078408e+00,9.774840302800521741e+00,1.432023430765268501e-01,9.106452814662017659e+01,6.510000000000000000e+02,9.684901417956092828e+00,9.398496731803037463e+00
7.295000000000000000e+02,9.541611502879320028e+00,9.254654967567130797e+00,9.774755659556868537e+00,1.432028530115307119e-01,9.106285712898959162e+01,6.510000000000000000e+02,9.684814355890850379e+00,9.398408649867789677e+00
7.300000000000000000e+02,9.541524107906518282e+00,9.254568785352262239e+00,9.774671188101352826e+00,1.432033623384277587e-01,9.106118950474630935e+01,6.510000000000000000e+02,9.684727470244945735e+00,9.398320745568090828e+00
7.305000000000000000e+02,9.541436889589558490e+00,9.254482776742364081e+00,9.774586888070961876e+00,1.432038710572850204e-01,9.105952526670627378e+01,6.510000000000000000e+02,9.684640760646843205e+00,9.398233018532273775e+00
7.310000000000000000e+02,9.541349847558281638e+00,9.254396941375912178e+00,9.774502759104796823e+00,1.432043791675638722e-01,9.105786440771322532e+01,6.510000000000000000e+02,9.684554226725845538e+00,9.398145468390719515e+00
7.315000000000000000e+02,9.541262981442768520e+00,9.254311278890767767e+00,9.774418800841209176e+00,1.432048866690890931e-01,9.105620692061606292e+01,6.510000000000000000e+02,9.684467868111857669e+00,9.398058094773679372e+00
7.320000000000000000e+02,9.541176290874437527e+00,9.254225788927607610e+00,9.774335012920069232e+00,1.432053935612008777e-01,9.105455279828952087e+01,6.510000000000000000e+02,9.684381684435638959e+00,9.397970897313237870e+00
7.325000000000000000e+02,9.541089775484886459e+00,9.254140471125726464e+00,9.774251394980758789e+00,1.432058998440268738e-01,9.105290203361239776e+01,6.510000000000000000e+02,9.684295675328915110e+00,9.397883875640859586e+00
7.330000000000000000e+02,9.541003434907164404e+00,9.254055325128016207e+00,9.774167946665109241e+00,1.432064055172101447e-01,9.105125461949145915e+01,6.510000000000000000e+02,9.684209840424372828e+00,9.397797029389954204e+00
7.335000000000000000e+02,9.540917268774837368e+00,9.253970350576832260e+00,9.774084667614918231e+00,1.432069105801514475e-01,9.104961054884381610e+01,6.510000000000000000e+02,9.684124179354988371e+00,9.397710358194686364e+00
7.340000000000000000e+02,9.540831276722459009e+00,9.253885547114034438e+00,9.774001557471510893e+00,1.432074150323121298e-01,9.104796981460572169e+01,6.510000000000000000e+02,9.684038691754770056e+00,9.397623861690146185e+00
7.345000000000000000e+02,9.540745458385115896e+00,9.253800914383193188e+00,9.773918615880040406e+00,1.432079188738198117e-01,9.104633240972437136e+01,6.510000000000000000e+02,9.683953377258934125e+00,9.397537539511295890e+00
7.350000000000000000e+02,9.540659813398937317e+00,9.253716452029987494e+00,9.773835842484542624e+00,1.432084221039541527e-01,9.104469832716695521e+01,6.510000000000000000e+02,9.683868235502892219e+00,9.397451391294982415e+00
7.355000000000000000e+02,9.540574341400748892e+00,9.253632159698490511e+00,9.773753236930140531e+00,1.432089247230243501e-01,9.104306755991467526e+01,6.510000000000000000e+02,9.683783266123773714e+00,9.397365416677724070e+00
7.360000000000000000e+02,9.540489042028241329e+00,9.253548037035546514e+00,9.773670798861777698e+00,1.432094267301284585e-01,9.104144010096533179e+01,6.510000000000000000e+02,9.683698468758370481e+00,9.397279615298112176e+00
7.365000000000000000e+02,9.540403914919929562e+00,9.253464083688628605e+00,9.773588527926317937e+00,1.432099281251516809e-01,9.103981594333313865e+01,6.510000000000000000e+02,9.683613843045081992e+00,9.397193986794778908e+00
7.370000000000000000e+02,9.540318959715168745e+00,9.253380299306094514e+00,9.773506423771602059e+00,1.432104289076159831e-01,9.103819508004863792e+01,6.510000000000000000e+02,9.683529388622783785e+00,9.397108530807553706e+00
7.375000000000000000e+02,9.540234176054131154e+00,9.253296683534802725e+00,9.773424486045612980e+00,1.432109290776489019e-01,9.103657750415852945e+01,6.510000000000000000e+02,9.683445105131779584e+00,9.397023246976482724e+00
7.380000000000000000e+02,9.540149563577836389e+00,9.253213236023738020e+00,9.773342714397285746e+00,1.432114286348329102e-01,9.103496320872601189e+01,6.510000000000000000e+02,9.683360992212669771e+00,9.396938134943003007e+00
7.385000000000000000e+02,9.540065121927998604e+00,9.253129956423645552e+00,9.773261108477566239e+00,1.432119275791743918e-01,9.103335218682802576e+01,6.510000000000000000e+02,9.683277049507173828e+00,9.396853194348823379e+00
7.390000000000000000e+02,9.539980850747003416e+00,9.253046844385835357e+00,9.773179667936174653e+00,1.432124259094685048e-01,9.103174443155441509e+01,6.510000000000000000e+02,9.683193276656473003e+00,9.396768424837535605e+00
7.395000000000000000e+02,9.539896749678323573e+00,9.252963899561796879e+00,9.773098392426005532e+00,1.432129236264483851e-01,9.103013993601668119e+01,6.510000000000000000e+02,9.683109673304771903e+00,9.396683826051875243e+00
7.400000000000000000e+02,9.539812818365884795e+00,9.252881121603452996e+00,9.773017281598573192e+00,1.432134207297570960e-01,9.102853869333517878e+01,6.510000000000000000e+02,9.683026239095642751e+00,9.396599397636128614e+00
7.405000000000000000e+02,9.539729056454623546e+00,9.252798510163554369e+00,9.772936335107162975e+00,1.432139172185530884e-01,9.102694069664971721e+01,6.510000000000000000e+02,9.682942973673176468e+00,9.396515139236070624e+00
7.410000000000000000e+02,9.539645463590138874e+00,9.252716064896272741e+00,9.772855552605010487e+00,1.432144130931455595e-01,9.102534593911353511e+01,6.510000000000000000e+02,9.682859876683284739e+00,9.396431050496993009e+00
7.415000000000000000e+02,9.539562039419047679e+00,9.252633785455097737e+00,9.772774933746685377e+00,1.432149083529958566e-01,9.102375441389945365e+01,6.510000000000000000e+02,9.682776947772042675e+00,9.396347131066050906e+00
7.420000000000000000e+02,9.539478783588666744e+00,9.252551671495989893e+00,9.772694478188206801e+00,1.432154029981708987e-01,9.102216611419424908e+01,6.510000000000000000e+02,9.682694186586838114e+00,9.396263380590497150e+00
7.425000000000000000e+02,9.539395695746973658e+00,9.252469722675382258e+00,9.772614185585432267e+00,1.432158970284953814e-01,9.102058103319758686e+01,6.510000000000000000e+02,9.682611592775469234e+00,9.396179798718479859e+00
7.430000000000000000e+02,9.539312775542857281e+00,9.252387938650596055e+00,9.772534055595716751e+00,1.432163904437333823e-01,9.101899916412689606e+01,6.510000000000000000e+02,9.682529165986590414e+00,9.396096385099124149e+00
7.435000000000000000e+02,9.539230022625892147e+00,9.252306319078973829e+00,9.772454087876852213e+00,1.432168832435884720e-01,9.101742050021316288e+01,6.510000000000000000e+02,9.682446905869479536e+00,9.396013139382302981e+00
7.440000000000000000e+02,9.539147436646455702e+00,9.252224863618060624e+00,9.772374282087623598e+00,1.432173754281881317e-01,9.101584503470319021e+01,6.510000000000000000e+02,9.682364812074643723e+00,9.395930061218267682e+00
7.445000000000000000e+02,9.539065017255666135e+00,9.252143571926199073e+00,9.772294637886663082e+00,1.432178669968725004e-01,9.101427276085797757e+01,6.510000000000000000e+02,9.682282884252538580e+00,9.395847150258793690e+00
7.450000000000000000e+02,9.538982764105439216e+00,9.252062443663941593e+00,9.772215154933727277e+00,1.432183579500113102e-01,9.101270367195452593e+01,6.510000000000000000e+02,9.682201122055451137e+00,9.395764406155427295e+00
7.455000000000000000e+02,9.538900676848587779e+00,9.251981478492671940e+00,9.772135832889679463e+00,1.432188482869447277e-01,9.101113776128708821e+01,6.510000000000000000e+02,9.682119525135533422e+00,9.395681828561643911e+00
7.460000000000000000e+02,9.538818755138398942e+00,9.251900676074523489e+00,9.772056671416331497e+00,1.432193380078606859e-01,9.100957502215949546e+01,6.510000000000000000e+02,9.682038093146259072e+00,9.395599417130538811e+00
7.465000000000000000e+02,9.538736998629346431e+00,9.251820036071785935e+00,9.771977670175994390e+00,1.432198271121599698e-01,9.100801544789841557e+01,6.510000000000000000e+02,9.681956825741504957e+00,9.395517171517187904e+00
7.470000000000000000e+02,9.538655406976380036e+00,9.251739558147219711e+00,9.771898828831879769e+00,1.432203156006967570e-01,9.100645903184049246e+01,6.510000000000000000e+02,9.681875722577077070e+00,9.395435091375684777e+00
7.475000000000000000e+02,9.538573979835382133e+00,9.251659241964157232e+00,9.771820147047801441e+00,1.432208034722055046e-01,9.100490576733982095e+01,6.510000000000000000e+02,9.681794783307587693e+00,9.395353176363178349e+00
7.480000000000000000e+02,9.538492716863045118e+00,9.251579087187087325e+00,9.771741624488743838e+00,1.432212907269953261e-01,9.100335564776686681e+01,6.510000000000000000e+02,9.681714007590040083e+00,9.395271426136050152e+00
7.485000000000000000e+02,9.538411617716636925e+00,9.251499093481490021e+00,9.771663260820027119e+00,1.432217773648303549e-01,9.100180866650326550e+01,6.510000000000000000e+02,9.681633395081465920e+00,9.395189840351807931e+00
7.490000000000000000e+02,9.538330682054139587e+00,9.251419260512204090e+00,9.771585055707525669e+00,1.432222633857773708e-01,9.100026481694473546e+01,6.510000000000000000e+02,9.681552945439916513e+00,9.395108418668362660e+00
7.495000000000000000e+02,9.538249909534361137e+00,9.251339587945523135e+00,9.771507008818058893e+00,1.432227487898426743e-01,9.099872409250318128e+01,6.510000000000000000e+02,9.681472658324203451e+00,9.395027160744518824e+00
7.500000000000000000e+02,9.538169299817058189e+00,9.251260075449563303e+00,9.771429119819204701e+00,1.432232335764269116e-01,9.099718648660871168e+01,6.510000000000000000e+02,9.681392533393484712e+00,9.394946066240631666e+00
7.505000000000000000e+02,9.538088852562498943e+00,9.251180722691328739e+00,9.771351388379320824e+00,1.432237177457180710e-01,9.099565199270190874e+01,6.510000000000000000e+02,9.681312570308216792e+00,9.394865134816781094e+00
7.510000000000000000e+02,9.538008567431976559e+00,9.251101529340566287e+00,9.771273814167544813e+00,1.432242012975407097e-01,9.099412060424310766e+01,6.510000000000000000e+02,9.681232768729518767e+00,9.394784366134436127e+00
7.515000000000000000e+02,9.537928444087089730e+00,9.251022495065052809e+00,9.771196396853532917e+00,1.432246842316588498e-01,9.099259231469881115e+01,6.510000000000000000e+02,9.681153128318747747e+00,9.394703759855429936e+00
7.520000000000000000e+02,9.537848482190687704e+00,9.250943619536215579e+00,9.771119136107303760e+00,1.432251665481998615e-01,9.099106711755995036e+01,6.510000000000000000e+02,9.681073648738887982e+00,9.394623315642487427e+00
7.525000000000000000e+02,9.537768681406193494e+00,9.250864902425378844e+00,9.771042031600902789e+00,1.432256482471094272e-01,9.098954500632864040e+01,6.510000000000000000e+02,9.680994329653302088e+00,9.394543033159083123e+00
7.530000000000000000e+02,9.537689041397607426e+00,9.250786343404165279e+00,9.770965083006325713e+00,1.432261293278487280e-01,9.098802597451823715e+01,6.510000000000000000e+02,9.680915170725455710e+00,9.394462912069757365e+00
7.535000000000000000e+02,9.537609561829784255e+00,9.250707942144151374e+00,9.770888289995802722e+00,1.432266097909084546e-01,9.098651001565912111e+01,6.510000000000000000e+02,9.680836171620692099e+00,9.394382952038874635e+00
7.540000000000000000e+02,9.537530242368347899e+00,9.250629698319286831e+00,9.770811652243139633e+00,1.432270896360526569e-01,9.098499712329643785e+01,6.510000000000000000e+02,9.680757332004400695e+00,9.394303152732295104e+00
7.545000000000000000e+02,9.537451082679607950e+00,9.250551611603585300e+00,9.770735169422865241e+00,1.432275688632269339e-01,9.098348729098891852e+01,6.510000000000000000e+02,9.680678651542836022e+00,9.394223513816381654e+00
7.550000000000000000e+02,9.537372082430728426e+00,9.250473681671520509e+00,9.770658841209920453e+00,1.432280474720741548e-01,9.098198051231169359e+01,6.510000000000000000e+02,9.680600129902803275e+00,9.394144034958653577e+00
7.555000000000000000e+02,9.537293241289569679e+00,9.250395908198175476e+00,9.770582667280223177e+00,1.432285254624793558e-01,9.098047678085386281e+01,6.510000000000000000e+02,9.680521766752049118e+00,9.394064715827090239e+00
7.560000000000000000e+02,9.537214558924610230e+00,9.250318290859635084e+00,9.770506647309732173e+00,1.432290028350543809e-01,9.097897609021666199e+01,6.510000000000000000e+02,9.680443561759664917e+00,9.393985556089555544e+00
7.565000000000000000e+02,9.537136035005113754e+00,9.250240829332669890e+00,9.770430780975782881e+00,1.432294795890786676e-01,9.097747843401640466e+01,6.510000000000000000e+02,9.680365514594191367e+00,9.393906555416034365e+00
7.570000000000000000e+02,9.537057669201095322e+00,9.250163523294178347e+00,9.770355067956378647e+00,1.432299557248611910e-01,9.097598380588439682e+01,6.510000000000000000e+02,9.680287624925956180e+00,9.393827713476236241e+00
7.575000000000000000e+02,9.536979461183348050e+00,9.250086372422899217e+00,9.770279507929283014e+00,1.432304312422870152e-01,9.097449219946688004e+01,6.510000000000000000e+02,9.680209892425635232e+00,9.393749029941060869e+00
7.580000000000000000e+02,9.536901410623427111e+00,9.250009376397295924e+00,9.770204100574632733e+00,1.432309061409989537e-01,9.097300360842510258e+01,6.510000000000000000e+02,9.680132316764426648e+00,9.393670504482427575e+00
7.585000000000000000e+02,9.536823517193459665e+00,9.249932534897356007e+00,9.770128845572461529e+00,1.432313804217298370e-01,9.097151802643175245e+01,6.510000000000000000e+02,9.680054897615189446e+00,9.393592136771729884e+00
7.590000000000000000e+02,9.536745780566457498e+00,9.249855847602708181e+00,9.770053742602941682e+00,1.432318540835168796e-01,9.097003544717634327e+01,6.510000000000000000e+02,9.679977634649974405e+00,9.393513926482940590e+00
7.595000000000000000e+02,9.536668200415968855e+00,9.249779314194642055e+00,9.769978791348032487e+00,1.432323271270929121e-01,9.096855586435940211e+01,6.510000000000000000e+02,9.679900527543063404e+00,9.393435873288876081e+00
7.600000000000000000e+02,9.536590776416442594e+00,9.249702934354392170e+00,9.769903991489988115e+00,1.432327995521007480e-01,9.096707927169869379e+01,6.510000000000000000e+02,9.679823575968542926e+00,9.393357976864342263e+00
7.605000000000000000e+02,9.536513508242896009e+00,9.249626707764107891e+00,9.769829342711467746e+00,1.432332713584859307e-01,9.096560566292328076e+01,6.510000000000000000e+02,9.679746779601380524e+00,9.393280236884409717e+00
7.610000000000000000e+02,9.536436395570964564e+00,9.249550634106874725e+00,9.769754844696153739e+00,1.432337425465573522e-01,9.096413503177441839e+01,6.510000000000000000e+02,9.679670138117520750e+00,9.393202653024406601e+00
7.615000000000000000e+02,9.536359438077292694e+00,9.249474713066312859e+00,9.769680497128440777e+00,1.432342131160183052e-01,9.096266737201281671e+01,6.510000000000000000e+02,9.679593651193311388e+00,9.393125224961274000e+00
7.620000000000000000e+02,9.536282635439114586e+00,9.249398944326758354e+00,9.769606299693009532e+00,1.432346830669355142e-01,9.096120267741089549e+01,6.510000000000000000e+02,9.679517318506050572e+00,9.393047952372180376e+00
7.625000000000000000e+02,9.536205987334380296e+00,9.249323327573167219e+00,9.769532252074943912e+00,1.432351523991333420e-01,9.095974094175488744e+01,6.510000000000000000e+02,9.679441139733512500e+00,9.392970834935246316e+00
7.630000000000000000e+02,9.536129493441681149e+00,9.249247862491326799e+00,9.769458353961395503e+00,1.432356211130417778e-01,9.095828215884391454e+01,6.510000000000000000e+02,9.679365114554721927e+00,9.392893872328638594e+00
7.635000000000000000e+02,9.536053153440427366e+00,9.249172548767841562e+00,9.769384605039610037e+00,1.432360892085457749e-01,9.095682632249287281e+01,6.510000000000000000e+02,9.679289242648971836e+00,9.392817064231881119e+00
7.640000000000000000e+02,9.535976967010686423e+00,9.249097386089085049e+00,9.769311004997337733e+00,1.432365566854091887e-01,9.095537342652943380e+01,6.510000000000000000e+02,9.679213523696096999e+00,9.392740410325277622e+00
7.645000000000000000e+02,9.535900933833207915e+00,9.249022374143537562e+00,9.769237553522568618e+00,1.432370235438802930e-01,9.095392346479475520e+01,6.510000000000000000e+02,9.679137957377088597e+00,9.392663910289327234e+00
7.650000000000000000e+02,9.535825053589382705e+00,9.248947512619526634e+00,9.769164250304962493e+00,1.432374897838440131e-01,9.095247643114251446e+01,6.510000000000000000e+02,9.679062543373225580e+00,9.392587563805538053e+00
7.655000000000000000e+02,9.535749325961479173e+00,9.248872801206237781e+00,9.769091095033489935e+00,1.432379554055485948e-01,9.095103231944355571e+01,6.510000000000000000e+02,9.678987281367026796e+00,9.392511370555931549e+00
7.660000000000000000e+02,9.535673750632277290e+00,9.248798239593172710e+00,9.769018087399146566e+00,1.432384204088184287e-01,9.094959112357865649e+01,6.510000000000000000e+02,9.678912171041096357e+00,9.392435330223458223e+00
7.665000000000000000e+02,9.535598327285509157e+00,9.248723827471241776e+00,9.768945227093468020e+00,1.432388847938412257e-01,9.094815283744718215e+01,6.510000000000000000e+02,9.678837212079349328e+00,9.392359442491668986e+00
7.670000000000000000e+02,9.535523055605349185e+00,9.248649564531422840e+00,9.768872513808231517e+00,1.432393485606229255e-01,9.094671745495725190e+01,6.510000000000000000e+02,9.678762404165972555e+00,9.392283707044727592e+00
7.675000000000000000e+02,9.535447935276829767e+00,9.248575450465592596e+00,9.768799947236525227e+00,1.432398117094118017e-01,9.094528497003369694e+01,6.510000000000000000e+02,9.678687746986240015e+00,9.392208123567417744e+00
7.680000000000000000e+02,9.535372965985583704e+00,9.248501484966215713e+00,9.768727527071742855e+00,1.432402742399110640e-01,9.094385537661302976e+01,6.510000000000000000e+02,9.678613240225494962e+00,9.392132691745672446e+00
7.685000000000000000e+02,9.535298147417950787e+00,9.248427667726359047e+00,9.768655253007905159e+00,1.432407361526716882e-01,9.094242866864576058e+01,6.510000000000000000e+02,9.678538883570622531e+00,9.392057411265279043e+00
7.690000000000000000e+02,9.535223479260844570e+00,9.248353998439755586e+00,9.768583124739333101e+00,1.432411974473968841e-01,9.094100484009345564e+01,6.510000000000000000e+02,9.678464676708241399e+00,9.391982281813447742e+00
7.695000000000000000e+02,9.535148961202168039e+00,9.248280476801163275e+00,9.768511141960956934e+00,1.432416581242137166e-01,9.093958388493696532e+01,6.510000000000000000e+02,9.678390619326382449e+00,9.391907303077953628e+00
7.700000000000000000e+02,9.535074592930223858e+00,9.248207102505864086e+00,9.768439304369525900e+00,1.432421181834914736e-01,9.093816579716519755e+01,6.510000000000000000e+02,9.678316711113716053e+00,9.391832474746733439e+00
7.705000000000000000e+02,9.535000374134087409e+00,9.248133875249667568e+00,9.768367611661222583e+00,1.432425776246911142e-01,9.093675057078174007e+01,6.510000000000000000e+02,9.678242951758777579e+00,9.391757796509395462e+00
7.710000000000000000e+02,9.534926304503548167e+00,9.248060794728932166e+00,9.768296063533668416e+00,1.432430364486057817e-01,9.093533819980468991e+01,6.510000000000000000e+02,9.678169340952152311e+00,9.391683268054942246e+00
7.715000000000000000e+02,9.534852383729136349e+00,9.247987860641034175e+00,9.768224659685104783e+00,1.432434946550597554e-01,9.093392867826618442e+01,6.510000000000000000e+02,9.678095878384196382e+00,9.391608889074076316e+00
7.720000000000000000e+02,9.534778611501934620e+00,9.247915072683845494e+00,9.768153399814250903e+00,1.432439522440589474e-01,9.093252200020927489e+01,6.510000000000000000e+02,9.678022563745992457e+00,9.391534659257876783e+00
7.725000000000000000e+02,9.534704987513697105e+00,9.247842430555824222e+00,9.768082283620275419e+00,1.432444092157303672e-01,9.093111815969011502e+01,6.510000000000000000e+02,9.677949396729426113e+00,9.391460578297966322e+00
7.730000000000000000e+02,9.534631511456863606e+00,9.247769933956107025e+00,9.768011310803119684e+00,1.432448655698377593e-01,9.092971715077830197e+01,6.510000000000000000e+02,9.677876377026700894e+00,9.391386645887026319e+00
7.735000000000000000e+02,9.534558183024754996e+00,9.247697582584546439e+00,9.767940481063991598e+00,1.432453213073557885e-01,9.092831896756075594e+01,6.510000000000000000e+02,9.677803504332111117e+00,9.391312861717398874e+00
7.740000000000000000e+02,9.534485001911221502e+00,9.247625376141593634e+00,9.767869794104150571e+00,1.432457764279271017e-01,9.092692360413444419e+01,6.510000000000000000e+02,9.677730778339148188e+00,9.391239225483293040e+00
7.745000000000000000e+02,9.534411967810697774e+00,9.247553314328373020e+00,9.767799249625658931e+00,1.432462309316180626e-01,9.092553105460797269e+01,6.510000000000000000e+02,9.677658198742316031e+00,9.391165736879079518e+00
7.750000000000000000e+02,9.534339080418398282e+00,9.247481396846001900e+00,9.767728847331545339e+00,1.432466848183134578e-01,9.092414131310498249e+01,6.510000000000000000e+02,9.677585765236711879e+00,9.391092395600084686e+00
7.755000000000000000e+02,9.534266339430129023e+00,9.247409623397478740e+00,9.767658586925037412e+00,1.432471380888668822e-01,9.092275437376105174e+01,6.510000000000000000e+02,9.677513477518996154e+00,9.391019201341261891e+00
7.760000000000000000e+02,9.534193744542406534e+00,9.247337993685878388e+00,9.767588468110060873e+00,1.432475907426786488e-01,9.092137023072513102e+01,6.510000000000000000e+02,9.677441335285084989e+00,9.390946153799726304e+00
7.765000000000000000e+02,9.534121295452479217e+00,9.247266507414796166e+00,9.767518490591967861e+00,1.432480427802995671e-01,9.091998887816086494e+01,6.510000000000000000e+02,9.677369338232781004e+00,9.390873252672179206e+00
7.770000000000000000e+02,9.534048991858206534e+00,9.247195164287195013e+00,9.767448654075671755e+00,1.432484942021593766e-01,9.091861031024365047e+01,6.510000000000000000e+02,9.677297486060364662e+00,9.390800497656046630e+00
7.775000000000000000e+02,9.533976833458098099e+00,9.247123964009764663e+00,9.767378958266917266e+00,1.432489450077794046e-01,9.091723452116154647e+01,6.510000000000000000e+02,9.677225778465876616e+00,9.390727888450319583e+00
7.780000000000000000e+02,9.533904819951377618e+00,9.247052906287914098e+00,9.767309402872538016e+00,1.432493951978920654e-01,9.091586150511668052e+01,6.510000000000000000e+02,9.677154215149268879e+00,9.390655424753486358e+00
7.785000000000000000e+02,9.533832951037648940e+00,9.246981990827832121e+00,9.767239987599905859e+00,1.432498447720794155e-01,9.091449125631847039e+01,6.510000000000000000e+02,9.677082795809727855e+00,9.390583106265570024e+00
7.790000000000000000e+02,9.533761226417466261e+00,9.246911217336419853e+00,9.767170712156934442e+00,1.432502937310737579e-01,9.091312376899512060e+01,6.510000000000000000e+02,9.677011520148539603e+00,9.390510932686394696e+00
7.795000000000000000e+02,9.533689645792058798e+00,9.246840585520796907e+00,9.767101576252185779e+00,1.432507420744570659e-01,9.091175903738761122e+01,6.510000000000000000e+02,9.676940387866517668e+00,9.390438903717601704e+00
7.800000000000000000e+02,9.533618208863426702e+00,9.246770095089066999e+00,9.767032579594538078e+00,1.432511898028405728e-01,9.091039705575224161e+01,6.510000000000000000e+02,9.676869398666267941e+00,9.390367019060587239e+00
7.805000000000000000e+02,9.533546915333793947e+00,9.246699745750156296e+00,9.766963721894102335e+00,1.432516369164117120e-01,9.090903781834974495e+01,6.510000000000000000e+02,9.676798552250206242e+00,9.390295278417383429e+00
7.810000000000000000e+02,9.533475764906290451e+00,9.246629537213866712e+00,9.766895002861584629e+00,1.432520834151762568e-01,9.090768131945836217e+01,6.510000000000000000e+02,9.676727848321467818e+00,9.390223681491113084e+00
7.815000000000000000e+02,9.533404757284525743e+00,9.246559469190367864e+00,9.766826422207477876e+00,1.432525292992610499e-01,9.090632755336584125e+01,6.510000000000000000e+02,9.676657286583784767e+00,9.390152227985264943e+00
7.820000000000000000e+02,9.533333892173025959e+00,9.246489541389635747e+00,9.766757979644319576e+00,1.432529745691561440e-01,9.090497651437779325e+01,6.510000000000000000e+02,9.676586866742182380e+00,9.390080917603867761e+00
7.825000000000000000e+02,9.533263169276898097e+00,9.246419753522546969e+00,9.766689674884460715e+00,1.432534192249884653e-01,9.090362819681105577e+01,6.510000000000000000e+02,9.676516588501886673e+00,9.390009750051909521e+00
7.830000000000000000e+02,9.533192588301883319e+00,9.246350105301361921e+00,9.766621507641083610e+00,1.432538632667636480e-01,9.090228259499481567e+01,6.510000000000000000e+02,9.676446451568647689e+00,9.389938725035120726e+00
7.835000000000000000e+02,9.533122148954275232e+00,9.246280596439513388e+00,9.766553477627818225e+00,1.432543066947901678e-01,9.090093970326917372e+01,6.510000000000000000e+02,9.676376455649064567e+00,9.389867842259484121e+00
7.840000000000000000e+02,9.533051850940994498e+00,9.246211226649224457e+00,9.766485584559077893e+00,1.432547495091342771e-01,9.089959951598645205e+01,6.510000000000000000e+02,9.676306600450129025e+00,9.389797101431859971e+00
7.845000000000000000e+02,9.532981693969597714e+00,9.246141995645341893e+00,9.766417828149210223e+00,1.432551917099833261e-01,9.089826202751129358e+01,6.510000000000000000e+02,9.676236885679580624e+00,9.389726502259614804e+00
7.850000000000000000e+02,9.532911677748572288e+00,9.246072903142234622e+00,9.766350208114220166e+00,1.432556332976456792e-01,9.089692723222661641e+01,6.510000000000000000e+02,9.676167311046217634e+00,9.389656044450926942e+00
7.855000000000000000e+02,9.532841801986881691e+00,9.246003948855168630e+00,9.766282724170064711e+00,1.432560742724297564e-01,9.089559512452444778e+01,6.510000000000000000e+02,9.676097876259310837e+00,9.389585727714450769e+00
7.860000000000000000e+02,9.532772066393983224e+00,9.245935132499758069e+00,9.766215376033859030e+00,1.432565146345834151e-01,9.089426569880664886e+01,6.510000000000000000e+02,9.676028581028566222e+00,9.389515551759398448e+00
7.865000000000000000e+02,9.532702470680048279e+00,9.245866453791281359e+00,9.766148163423320483e+00,1.432569543838701220e-01,9.089293894948885111e+01,6.510000000000000000e+02,9.675959425063918928e+00,9.389445516296177630e+00
7.870000000000000000e+02,9.532633014555996098e+00,9.245797912447583755e+00,9.766081086056670912e+00,1.432573935212036742e-01,9.089161487100140846e+01,6.510000000000000000e+02,9.675890408077199467e+00,9.389375621034790953e+00
7.875000000000000000e+02,9.532563697733250407e+00,9.245729508185712930e+00,9.766014143652665069e+00,1.432578320461053711e-01,9.089029345778435243e+01,6.510000000000000000e+02,9.675821529779355501e+00,9.389305865687145314e+00
7.880000000000000000e+02,9.532494519923730536e+00,9.245661240724068364e+00,9.765947335930521334e+00,1.432582699589441122e-01,9.088897470428757686e+01,6.510000000000000000e+02,9.675752789882674065e+00,9.389236249964785230e+00
7.885000000000000000e+02,9.532425480840327481e+00,9.245593109780148922e+00,9.765880662609896845e+00,1.432587072603309364e-01,9.088765860497983340e+01,6.510000000000000000e+02,9.675684188100659000e+00,9.389166773579995962e+00
7.890000000000000000e+02,9.532356580196271523e+00,9.245525115074382683e+00,9.765814123411750813e+00,1.432591439505136177e-01,9.088634515433659544e+01,6.510000000000000000e+02,9.675615724146785723e+00,9.389097436245757322e+00
7.895000000000000000e+02,9.532287817705515920e+00,9.245457256327197726e+00,9.765747718057141924e+00,1.432595800290739629e-01,9.088503434684709248e+01,6.510000000000000000e+02,9.675547397734590049e+00,9.389028237676441790e+00
7.900000000000000000e+02,9.532219193082591246e+00,9.245389533258450143e+00,9.765681446268116517e+00,1.432600154968651784e-01,9.088372617701229217e+01,6.510000000000000000e+02,9.675479208579456980e+00,9.388959177585725513e+00
7.905000000000000000e+02,9.532150706042781252e+00,9.245321945590106338e+00,9.765615307766246644e+00,1.432604503540138852e-01,9.088242063934752935e+01,6.510000000000000000e+02,9.675411156396796386e+00,9.388890255688767894e+00
7.910000000000000000e+02,9.532082356301810222e+00,9.245254493043661981e+00,9.765549302275386978e+00,1.432608846006467596e-01,9.088111772837683588e+01,6.510000000000000000e+02,9.675343240902456898e+00,9.388821471701163546e+00
7.915000000000000000e+02,9.532014143576397203e+00,9.245187175341662567e+00,9.765483429519248304e+00,1.432613182368904503e-01,9.087981743864345674e+01,6.510000000000000000e+02,9.675275461813289013e+00,9.388752825339507169e+00
7.920000000000000000e+02,9.531946067583483284e+00,9.245119992206802806e+00,9.765417689222006814e+00,1.432617512635375456e-01,9.087851976469531223e+01,6.510000000000000000e+02,9.675207818847020746e+00,9.388684316319945822e+00
7.925000000000000000e+02,9.531878128040654374e+00,9.245052943361542930e+00,9.765352081108535032e+00,1.432621836799276294e-01,9.087722470109252981e+01,6.510000000000000000e+02,9.675140311720580755e+00,9.388615944360726218e+00
7.930000000000000000e+02,9.531810324666283307e+00,9.244986028531096522e+00,9.765286604904357404e+00,1.432626154871559365e-01,9.087593224241096834e+01,6.510000000000000000e+02,9.675072940153439660e+00,9.388547709179126954e+00
7.935000000000000000e+02,9.531742657179179901e+00,9.244919247440357424e+00,9.765221260335483322e+00,1.432630466849253437e-01,9.087464238323464372e+01,6.510000000000000000e+02,9.675005703864105300e+00,9.388479610494252725e+00
7.940000000000000000e+02,9.531675125299020834e+00,9.244852599814430860e+00,9.765156047128614958e+00,1.432634772739072859e-01,9.087335511816473854e+01,6.510000000000000000e+02,9.674938602572929369e+00,9.388411648025114076e+00
7.945000000000000000e+02,9.531607728745960628e+00,9.244786085379736562e+00,9.765090965011067325e+00,1.432639072542888914e-01,9.087207044181150195e+01,6.510000000000000000e+02,9.674871636000249353e+00,9.388343821491671903e+00
7.950000000000000000e+02,9.531540467240745329e+00,9.244719703862811500e+00,9.765026013710723873e+00,1.432643366260150930e-01,9.087078834879682177e+01,6.510000000000000000e+02,9.674804803866759784e+00,9.388276130614730874e+00
7.955000000000000000e+02,9.531473340504632574e+00,9.244653454990743313e+00,9.764961192956077340e+00,1.432647653895757212e-01,9.086950883375266130e+01,6.510000000000000000e+02,9.674738105894208573e+00,9.388208575115058352e+00
7.960000000000000000e+02,9.531406348259741534e+00,9.244587338491042416e+00,9.764896502476243967e+00,1.432651935454605230e-01,9.086823189132771006e+01,6.510000000000000000e+02,9.674671541805201613e+00,9.388141154714279679e+00
7.965000000000000000e+02,9.531339490228615929e+00,9.244521354092274379e+00,9.764831942000801845e+00,1.432656210937355568e-01,9.086695751617887140e+01,6.510000000000000000e+02,9.674605111322351902e+00,9.388073869134879956e+00
7.970000000000000000e+02,9.531272766134325281e+00,9.244455501523269447e+00,9.764767511259963229e+00,1.432660480342246023e-01,9.086568570297319525e+01,6.510000000000000000e+02,9.674538814168547773e+00,9.388006718100101011e+00
7.975000000000000000e+02,9.531206175700630112e+00,9.244389780513440513e+00,9.764703209984713084e+00,1.432664743677806440e-01,9.086441644639162973e+01,6.510000000000000000e+02,9.674472650068411284e+00,9.387939701332850717e+00
7.980000000000000000e+02,9.531139718651903792e+00,9.244324190792251983e+00,9.764639037906285068e+00,1.432669000948329774e-01,9.086314974112669063e+01,6.510000000000000000e+02,9.674406618746738573e+00,9.387872818557070786e+00
7.985000000000000000e+02,9.531073394713168057e+00,9.244258732091106268e+00,9.764574994756850757e+00,1.432673252148420617e-01,9.086188558188341347e+01,6.510000000000000000e+02,9.674340719928011367e+00,9.387806069498326522e+00
7.990000000000000000e+02,9.531007203609979328e+00,9.244193404141094916e+00,9.764511080269098642e+00,1.432677497289636115e-01,9.086062396337771929e+01,6.510000000000000000e+02,9.674274953338942495e+00,9.387739453881016161e+00
7.995000000000000000e+02,9.530941145068540621e+00,9.244128206674218973e+00,9.764447294176289205e+00,1.432681736367792391e-01,9.085936488033763681e+01,6.510000000000000000e+02,9.674209318705319305e+00,9.387672971431761937e+00
8.000000000000000000e+02,9.530875218815500816e+00,9.244063139422621589e+00,9.764383636212116357e+00,1.432685969395656733e-01,9.085810832750044597e+01,6.510000000000000000e+02,9.674143815755066100e+00,9.387606621875935531e+00
8.005000000000000000e+02,9.530809424578270850e+00,9.243998202119398044e+00,9.764320106111078701e+00,1.432690196364201640e-01,9.085685429961756654e+01,6.510000000000000000e+02,9.674078444214691430e+00,9.387540404941850269e+00
8.010000000000000000e+02,9.530743762084803450e+00,9.243933394498020206e+00,9.764256703608172216e+00,1.432694417284983146e-01,9.085560279145158802e+01,6.510000000000000000e+02,9.674013203813300876e+00,9.387474320356306023e+00
8.015000000000000000e+02,9.530678231063467010e+00,9.243868716292485743e+00,9.764193428438824540e+00,1.432698632159266072e-01,9.085435379777295850e+01,6.510000000000000000e+02,9.673948094279392507e+00,9.387408367847539736e+00
8.020000000000000000e+02,9.530612831243475469e+00,9.243804167237376745e+00,9.764130280339267998e+00,1.432702840989525384e-01,9.085310731336856804e+01,6.510000000000000000e+02,9.673883115342427175e+00,9.387342547144521987e+00
8.025000000000000000e+02,9.530547562354470870e+00,9.243739747068127954e+00,9.764067259046150582e+00,1.432707043777630140e-01,9.085186333303364847e+01,6.510000000000000000e+02,9.673818266732233440e+00,9.387276857976708300e+00
8.030000000000000000e+02,9.530482424126757834e+00,9.243675455520198980e+00,9.764004364296777538e+00,1.432711240530898378e-01,9.085062185157646297e+01,6.510000000000000000e+02,9.673753548179847783e+00,9.387211300073666109e+00
8.035000000000000000e+02,9.530417416291120603e+00,9.243611292328493434e+00,9.763941595828978137e+00,1.432715431249383109e-01,9.084938286381452599e+01,6.510000000000000000e+02,9.673688959416057997e+00,9.387145873166181431e+00
8.040000000000000000e+02,9.530352538579164090e+00,9.243547257231515601e+00,9.763878953381290415e+00,1.432719615937375346e-01,9.084814636458123971e+01,6.510000000000000000e+02,9.673624500172902430e+00,9.387080576985427527e+00
8.045000000000000000e+02,9.530287790722910657e+00,9.243483349966895801e+00,9.763816436692708933e+00,1.432723794597954570e-01,9.084691234871824861e+01,6.510000000000000000e+02,9.673560170182705420e+00,9.387015411263115894e+00
8.050000000000000000e+02,9.530223172455020375e+00,9.243419570272884300e+00,9.763754045502825107e+00,1.432727967233595467e-01,9.084568081107958903e+01,6.510000000000000000e+02,9.673495969178381060e+00,9.386950375731661467e+00
8.055000000000000000e+02,9.530158683508608064e+00,9.243355917888131046e+00,9.763691779551740169e+00,1.432732133846166545e-01,9.084445174652807964e+01,6.510000000000000000e+02,9.673431896893223580e+00,9.386885470123990771e+00
8.060000000000000000e+02,9.530094323617412044e+00,9.243292392551763825e+00,9.763629638580194836e+00,1.432736294446012026e-01,9.084322514993904463e+01,6.510000000000000000e+02,9.673367953062014024e+00,9.386820694172810065e+00
8.065000000000000000e+02,9.530030092515849205e+00,9.243228994003619192e+00,9.763567622329453854e+00,1.432740449027735674e-01,9.084200101620045587e+01,6.510000000000000000e+02,9.673304137418622162e+00,9.386756047613076248e+00
8.070000000000000000e+02,9.529965989938919080e+00,9.243165721983915617e+00,9.763505730541414351e+00,1.432744597596838643e-01,9.084077934021189549e+01,6.510000000000000000e+02,9.673240449698601751e+00,9.386691530179234633e+00
8.075000000000000000e+02,9.529902015622065292e+00,9.243102576233589218e+00,9.763443962958504585e+00,1.432748740163664325e-01,9.083956011688192689e+01,6.510000000000000000e+02,9.673176889638432030e+00,9.386627141605700331e+00
8.080000000000000000e+02,9.529838169301321216e+00,9.243039556493901188e+00,9.763382319323680392e+00,1.432752876723422109e-01,9.083834334112997055e+01,6.510000000000000000e+02,9.673113456973664981e+00,9.386562881628979227e+00
8.085000000000000000e+02,9.529774450713428990e+00,9.242976662507054186e+00,9.763320799380549531e+00,1.432757007284638784e-01,9.083712900788964362e+01,6.510000000000000000e+02,9.673050151441891842e+00,9.386498749984964363e+00
8.090000000000000000e+02,9.529710859595596162e+00,9.242913894015551080e+00,9.763259402873183390e+00,1.432761131846156111e-01,9.083591711210354447e+01,6.510000000000000000e+02,9.672986972780211801e+00,9.386434746410982299e+00
8.095000000000000000e+02,9.529647395685566735e+00,9.242851250762415205e+00,9.763198129546227122e+00,1.432765250415289626e-01,9.083470764872468806e+01,6.510000000000000000e+02,9.672923920727095393e+00,9.386370870644038078e+00
8.100000000000000000e+02,9.529584058721683348e+00,9.242788732491225900e+00,9.763136979144942273e+00,1.432769362993908113e-01,9.083350061271777065e+01,6.510000000000000000e+02,9.672860995021075325e+00,9.386307122422293148e+00
8.105000000000000000e+02,9.529520848442853520e+00,9.242726338946230413e+00,9.763075951415071785e+00,1.432773469587510784e-01,9.083229599905854457e+01,6.510000000000000000e+02,9.672798195401604460e+00,9.386243501484102580e+00
8.110000000000000000e+02,9.529457764588599389e+00,9.242664069872272847e+00,9.763015046102976768e+00,1.432777570197965589e-01,9.083109380273455713e+01,6.510000000000000000e+02,9.672735521608395004e+00,9.386180007568801997e+00
8.115000000000000000e+02,9.529394806898935144e+00,9.242601925014595210e+00,9.762954262955526374e+00,1.432781664828955970e-01,9.082989401874307589e+01,6.510000000000000000e+02,9.672672973381828854e+00,9.386116640416039658e+00
8.120000000000000000e+02,9.529331975114553543e+00,9.242539904119114524e+00,9.762893601720190162e+00,1.432785753484770719e-01,9.082869664209452765e+01,6.510000000000000000e+02,9.672610550463030421e+00,9.386053399766076666e+00
8.125000000000000000e+02,9.529269268976550578e+00,9.242478006932119072e+00,9.762833062144931517e+00,1.432789836169093001e-01,9.082750166780718359e+01,6.510000000000000000e+02,9.672548252593459850e+00,9.385990285359641305e+00
8.130000000000000000e+02,9.529206688226702582e+00,9.242416233200568598e+00,9.762772643978323117e+00,1.432793912885001186e-01,9.082630909091251681e+01,6.510000000000000000e+02,9.672486079515202562e+00,9.385927296938200826e+00
8.135000000000000000e+02,9.529144232607242415e+00,9.242354582671948648e+00,9.762712346969422583e+00,1.432797983636177885e-01,9.082511890645098163e+01,6.510000000000000000e+02,9.672424030970859121e+00,9.385864434243625709e+00
8.140000000000000000e+02,9.529081901861040649e+00,9.242293055094251031e+00,9.762652170867875512e+00,1.432802048428727937e-01,9.082393110947543846e+01,6.510000000000000000e+02,9.672362106703912943e+00,9.385801697018166578e+00
8.145000000000000000e+02,9.529019695731472339e+00,9.242231650216018224e+00,9.762592115423856853e+00,1.432806107263307205e-01,9.082274569504842532e+01,6.510000000000000000e+02,9.672300306457803032e+00,9.385739085005141646e+00
8.150000000000000000e+02,9.528957613962543149e+00,9.242170367786368246e+00,9.762532180388125980e+00,1.432810160146019696e-01,9.082156265824488628e+01,6.510000000000000000e+02,9.672238629977144342e+00,9.385676597947940181e+00
8.155000000000000000e+02,9.528895656298743688e+00,9.242109207554930705e+00,9.762472365511934314e+00,1.432814207076916480e-01,9.082038199414907353e+01,6.510000000000000000e+02,9.672177077006434587e+00,9.385614235591051013e+00
8.160000000000000000e+02,9.528833822485177407e+00,9.242048169271873448e+00,9.762412670547126581e+00,1.432818248065127753e-01,9.081920369785736113e+01,6.510000000000000000e+02,9.672115647291690266e+00,9.385551997678664549e+00
8.165000000000000000e+02,9.528772112267423822e+00,9.241987252687865251e+00,9.762353095246055545e+00,1.432822283111309658e-01,9.081802776447518966e+01,6.510000000000000000e+02,9.672054340578554843e+00,9.385489883956292800e+00
8.170000000000000000e+02,9.528710525391666408e+00,9.241926457554159313e+00,9.762293639361612207e+00,1.432826312220354670e-01,9.081685418911985153e+01,6.510000000000000000e+02,9.671993156613702070e+00,9.385427894169630747e+00
8.175000000000000000e+02,9.528649061604605564e+00,9.241865783622520425e+00,9.762234302647229356e+00,1.432830335395945121e-01,9.081568296691865783e+01,6.510000000000000000e+02,9.671932095144200048e+00,9.385366028065011079e+00
8.180000000000000000e+02,9.528587720653483473e+00,9.241805230645223190e+00,9.762175084856883345e+00,1.432834352639341946e-01,9.081451409300937883e+01,6.510000000000000000e+02,9.671871155917417084e+00,9.385304285389549861e+00
8.185000000000000000e+02,9.528526502286096544e+00,9.241744798375094661e+00,9.762115985745088764e+00,1.432838363960280137e-01,9.081334756254085505e+01,6.510000000000000000e+02,9.671810338682124808e+00,9.385242665890066505e+00
8.190000000000000000e+02,9.528465406250786529e+00,9.241684486565475254e+00,9.762057005066871795e+00,1.432842369358204582e-01,9.081218337067224411e+01,6.510000000000000000e+02,9.671749643186606349e+00,9.385181169314966709e+00
8.195000000000000000e+02,9.528404432296438742e+00,9.241624294970247178e+00,9.761998142577816395e+00,1.432846368836796502e-01,9.081102151257331911e+01,6.510000000000000000e+02,9.671689069180118281e+00,9.385119795412759203e+00
8.200000000000000000e+02,9.528343580172474958e+00,9.241564223343818441e+00,9.761939398034025217e+00,1.432850362402159350e-01,9.080986198342435500e+01,6.510000000000000000e+02,9.671628616412689894e+00,9.385058543932258246e+00
8.205000000000000000e+02,9.528282849628849860e+00,9.241504271441113971e+00,9.761880771192135597e+00,1.432854350059790394e-01,9.080870477841612853e+01,6.510000000000000000e+02,9.671568284634828316e+00,9.384997414622871403e+00
8.210000000000000000e+02,9.528222240416072353e+00,9.241444439017579171e+00,9.761822261809310675e+00,1.432858331810344110e-01,9.080754989274984723e+01,6.510000000000000000e+02,9.671508073597106403e+00,9.384936407235038303e+00
8.215000000000000000e+02,9.528161752285173591e+00,9.241384725829185243e+00,9.761763869643251823e+00,1.432862307662950141e-01,9.080639732163726308e+01,6.510000000000000000e+02,9.671447983051468356e+00,9.384875521518878827e+00
8.220000000000000000e+02,9.528101384987738953e+00,9.241325131632438072e+00,9.761705594452175561e+00,1.432866277614024964e-01,9.080524706030050197e+01,6.510000000000000000e+02,9.671388012749140728e+00,9.384814757226337179e+00
8.225000000000000000e+02,9.528041138275872513e+00,9.241265656184348032e+00,9.761647435994833089e+00,1.432870241673909195e-01,9.080409910397210638e+01,6.510000000000000000e+02,9.671328162443263210e+00,9.384754114108481815e+00
8.230000000000000000e+02,9.527981011902216579e+00,9.241206299242442412e+00,9.761589394030494304e+00,1.432874199846888297e-01,9.080295344789506373e+01,6.510000000000000000e+02,9.671268431886906214e+00,9.384693591917528721e+00
8.235000000000000000e+02,9.527921005619955253e+00,9.241147060564788518e+00,9.761531468318951354e+00,1.432878152133616190e-01,9.080181008732259329e+01,6.510000000000000000e+02,9.671208820833316011e+00,9.384633190406594494e+00
8.240000000000000000e+02,9.527861119182794880e+00,9.241087939909933269e+00,9.761473658620518634e+00,1.432882098537774651e-01,9.080066901751831665e+01,6.510000000000000000e+02,9.671149329036571984e+00,9.384572909329017776e+00
8.245000000000000000e+02,9.527801352344967611e+00,9.241028937036992019e+00,9.761416161919209245e+00,1.432886039069096451e-01,9.079953023375618670e+01,6.510000000000000000e+02,9.671089956251876174e+00,9.384512748438059049e+00
8.250000000000000000e+02,9.527741704861249161e+00,9.240970051705536648e+00,9.761359754029399483e+00,1.432889973727025090e-01,9.079839373132041658e+01,6.510000000000000000e+02,9.671030702233951004e+00,9.384452707488547318e+00
8.255000000000000000e+02,9.527682176486930388e+00,9.240911283675700361e+00,9.761303459150639128e+00,1.432893902519478124e-01,9.079725950550550806e+01,6.510000000000000000e+02,9.670971566738877812e+00,9.384392786234982964e+00
8.260000000000000000e+02,9.527622766977836832e+00,9.240852632708090653e+00,9.761247277049783122e+00,1.432897825444688078e-01,9.079612755161605264e+01,6.510000000000000000e+02,9.670912549522304502e+00,9.384332984433367386e+00
8.265000000000000000e+02,9.527563476090310957e+00,9.240794098563858583e+00,9.761191207494238853e+00,1.432901742512993071e-01,9.079499786496707259e+01,6.510000000000000000e+02,9.670853650341610930e+00,9.384273301839012760e+00
8.270000000000000000e+02,9.527504303581226353e+00,9.240735681004624169e+00,9.761135250251843587e+00,1.432905653728073214e-01,9.079387044088363723e+01,6.510000000000000000e+02,9.670794868954033063e+00,9.384213738208419642e+00
8.275000000000000000e+02,9.527445249207973532e+00,9.240677379792559876e+00,9.761079405091011907e+00,1.432909559092397922e-01,9.079274527470097667e+01,6.510000000000000000e+02,9.670736205117211881e+00,9.384154293298733407e+00
8.280000000000000000e+02,9.527386312728472362e+00,9.240619194690328442e+00,9.761023671780616695e+00,1.432913458610251822e-01,9.079162236176449596e+01,6.510000000000000000e+02,9.670677658589497128e+00,9.384094966867447596e+00
8.285000000000000000e+02,9.527327493901154298e+00,9.240561125461084657e+00,9.760968050090042425e+00,1.432917352288946844e-01,9.079050169742974674e+01,6.510000000000000000e+02,9.670619229130048566e+00,9.384035758672260030e+00
8.290000000000000000e+02,9.527268792484978377e+00,9.240503171868509114e+00,9.760912539789194042e+00,1.432921240126714402e-01,9.078938327706222822e+01,6.510000000000000000e+02,9.670560916497649373e+00,9.383976668472305604e+00
8.295000000000000000e+02,9.527210208239413447e+00,9.240445333676770900e+00,9.760857140648447228e+00,1.432925122135102758e-01,9.078826709603772827e+01,6.510000000000000000e+02,9.670502720452924805e+00,9.383917696025902089e+00
8.300000000000000000e+02,9.527151740924448831e+00,9.240387610650543593e+00,9.760801852438692805e+00,1.432928998314765001e-01,9.078715314974186867e+01,6.510000000000000000e+02,9.670444640755924581e+00,9.383858841092971304e+00
8.305000000000000000e+02,9.527093390300587217e+00,9.240330002555019462e+00,9.760746674931327860e+00,1.432932868673011950e-01,9.078604143357038936e+01,6.510000000000000000e+02,9.670386677167888578e+00,9.383800103433287632e+00
8.310000000000000000e+02,9.527035156128855320e+00,9.240272509155873948e+00,9.760691607898229094e+00,1.432936733209285163e-01,9.078493194292897783e+01,6.510000000000000000e+02,9.670328829449784891e+00,9.383741482807927525e+00
8.315000000000000000e+02,9.526977038170782563e+00,9.240215130219285200e+00,9.760636651111784801e+00,1.432940591932711505e-01,9.078382467323339711e+01,6.510000000000000000e+02,9.670271097364052437e+00,9.383682978977510913e+00
8.320000000000000000e+02,9.526919036188411738e+00,9.240157865511910984e+00,9.760581804344834467e+00,1.432944444844548582e-01,9.078271961990922989e+01,6.510000000000000000e+02,9.670213480672865458e+00,9.383624591703956241e+00
8.325000000000000000e+02,9.526861149944295448e+00,9.240100714800952630e+00,9.760527067370778909e+00,1.432948291952106934e-01,9.078161677839200649e+01,6.510000000000000000e+02,9.670155979139504865e+00,9.383566320749084255e+00
8.330000000000000000e+02,9.526803379201503219e+00,9.240043677854071547e+00,9.760472439963459479e+00,1.432952133257248684e-01,9.078051614412724746e+01,6.510000000000000000e+02,9.670098592527228476e+00,9.383508165875777962e+00
8.335000000000000000e+02,9.526745723723603732e+00,9.239986754439417638e+00,9.760417921897229121e+00,1.432955968767889998e-01,9.077941771257023618e+01,6.510000000000000000e+02,9.670041320600391899e+00,9.383450126846815564e+00
8.340000000000000000e+02,9.526688183274675481e+00,9.239929944325659505e+00,9.760363512946904407e+00,1.432959798488314118e-01,9.077832147918617522e+01,6.510000000000000000e+02,9.669984163123507059e+00,9.383392203425843903e+00
8.345000000000000000e+02,9.526630757619312106e+00,9.239873247281952473e+00,9.760309212887834818e+00,1.432963622420383720e-01,9.077722743945008688e+01,6.510000000000000000e+02,9.669927119861350562e+00,9.383334395377271875e+00
8.350000000000000000e+02,9.526573446522595745e+00,9.239816663077919046e+00,9.760255021495826355e+00,1.432967440568986839e-01,9.077613558884672784e+01,6.510000000000000000e+02,9.669870190579494817e+00,9.383276702465696673e+00
8.355000000000000000e+02,9.526516249750125453e+00,9.239760191483711083e+00,9.760200938547166416e+00,1.432971252942644158e-01,9.077504592287080243e+01,6.510000000000000000e+02,9.669813375044391535e+00,9.383219124455861149e+00
8.360000000000000000e+02,9.526459167068001221e+00,9.239703832269931638e+00,9.760146963818653987e+00,1.432975059541401752e-01,9.077395843702660727e+01,6.510000000000000000e+02,9.669756673022140703e+00,9.383161661113859964e+00
8.365000000000000000e+02,9.526402198242813313e+00,9.239647585207693581e+00,9.760093097087542802e+00,1.432978860373779473e-01,9.077287312682827292e+01,6.510000000000000000e+02,9.669700084280190566e+00,9.383104312205436059e+00
8.370000000000000000e+02,9.526345343041667135e+00,9.239591450068591172e+00,9.760039338131587527e+00,1.432982655439218045e-01,9.077178998779956487e+01,6.510000000000000000e+02,9.669643608585589689e+00,9.383047077497746358e+00
8.375000000000000000e+02,9.526288601232153042e+00,9.239535426624708947e+00,9.759985686729011789e+00,1.432986444750474209e-01,9.077070901547402570e+01,6.510000000000000000e+02,9.669587245707198520e+00,9.382989956757105787e+00
8.380000000000000000e+02,9.526231972582372975e+00,9.239479514648596847e+00,9.759932142658531262e+00,1.432990228304567293e-01,9.076963020539481874e+01,6.510000000000000000e+02,9.669530995412829455e+00,9.382932949751916496e+00
8.385000000000000000e+02,9.526175456860917379e+00,9.239423713913314629e+00,9.759878705699341239e+00,1.432994006109411245e-01,9.076855355311475648e+01,6.510000000000000000e+02,9.669474857471858087e+00,9.382876056249976671e+00
8.390000000000000000e+02,9.526119053836872297e+00,9.239368024192389228e+00,9.759825375631098865e+00,1.432997778171104797e-01,9.076747905419632900e+01,6.510000000000000000e+02,9.669418831653981528e+00,9.382819276019761290e+00
8.395000000000000000e+02,9.526062763279817602e+00,9.239312445259830753e+00,9.759772152233949782e+00,1.433001544492113755e-01,9.076640670421147661e+01,6.510000000000000000e+02,9.669362917729028339e+00,9.382762608830606865e+00
8.400000000000000000e+02,9.526006584959830548e+00,9.239256976890128925e+00,9.759719035288517475e+00,1.433005305077931502e-01,9.076533649874188825e+01,6.510000000000000000e+02,9.669307115467624669e+00,9.382706054452038202e+00
8.405000000000000000e+02,9.525950518647478660e+00,9.239201618858256637e+00,9.759666024575908594e+00,1.433009059935260732e-01,9.076426843337873152e+01,6.510000000000000000e+02,9.669251424641005954e+00,9.382649612653953142e+00
8.410000000000000000e+02,9.525894564113817964e+00,9.239146370939661068e+00,9.759613119877670329e+00,1.433012809067173154e-01,9.076320250372270948e+01,6.510000000000000000e+02,9.669195845020535529e+00,9.382593283207100399e+00
8.415000000000000000e+02,9.525838721130398312e+00,9.239091232910260132e+00,9.759560320975849024e+00,1.433016552478555694e-01,9.076213870538400386e+01,6.510000000000000000e+02,9.669140376378255297e+00,9.382537065882543104e+00
8.420000000000000000e+02,9.525782989469258055e+00,9.239036204546463793e+00,9.759507627652967088e+00,1.433020290174295275e-01,9.076107703398237447e+01,6.510000000000000000e+02,9.669085018486686778e+00,9.382480960451827556e+00
8.425000000000000000e+02,9.525727368902911607e+00,9.238981285625143869e+00,9.759455039691999900e+00,1.433024022162305289e-01,9.076001748514693190e+01,6.510000000000000000e+02,9.669029771119141969e+00,9.382424966686681245e+00
8.430000000000000000e+02,9.525671859204383196e+00,9.238926475923637582e+00,9.759402556876390022e+00,1.433027748440814375e-01,9.075896005451630799e+01,6.510000000000000000e+02,9.668974634048463912e+00,9.382369084360302480e+00
8.435000000000000000e+02,9.525616460147160680e+00,9.238871775219783089e+00,9.759350178990068514e+00,1.433031469018946069e-01,9.075790473773851375e+01,6.510000000000000000e+02,9.668919607049057063e+00,9.382313313245266073e+00
8.440000000000000000e+02,9.525561171505225744e+00,9.238817183291853752e+00,9.759297905817414076e+00,1.433035183903402510e-01,9.075685153047106724e+01,6.510000000000000000e+02,9.668864689895565689e+00,9.382257653114885798e+00
8.445000000000000000e+02,9.525505993053041465e+00,9.238762699918625643e+00,9.759245737143281474e+00,1.433038893097254574e-01,9.075580042838068096e+01,6.510000000000000000e+02,9.668809882362767283e+00,9.382202103743313870e+00
8.450000000000000000e+02,9.525450924565552313e+00,9.238708324879320699e+00,9.759193672752994431e+00,1.433042596604177654e-01,9.075475142714356025e+01,6.510000000000000000e+02,9.668755184225970467e+00,9.382146664905134159e+00
8.455000000000000000e+02,9.525395965818182376e+00,9.238654057953649357e+00,9.759141712432318982e+00,1.433046294431479240e-01,9.075370452244516173e+01,6.510000000000000000e+02,9.668700595261329411e+00,9.382091336375035340e+00
8.460000000000000000e+02,9.525341116586842460e+00,9.238599898921767917e+00,9.759089855967506111e+00,1.433049986582229651e-01,9.075265970998030696e+01,6.510000000000000000e+02,9.668646115245065786e+00,9.382036117928620911e+00
8.465000000000000000e+02,9.525286376647914111e+00,9.238545847564312297e+00,9.759038103145249110e+00,1.433053673061919775e-01,9.075161698545309719e+01,6.510000000000000000e+02,9.668591743954104700e+00,9.381981009341721744e+00
8.470000000000000000e+02,9.525231745778256709e+00,9.238491903662387372e+00,9.758986453752726220e+00,1.433057353876645845e-01,9.075057634457688494e+01,6.510000000000000000e+02,9.668537481165921932e+00,9.381926010390591486e+00
8.475000000000000000e+02,9.525177223755211031e+00,9.238438066997547438e+00,9.758934907577554441e+00,1.433061029032504097e-01,9.074953778307433083e+01,6.510000000000000000e+02,9.668483326658460442e+00,9.381871120851959844e+00
8.480000000000000000e+02,9.525122810356592140e+00,9.238384337351805087e+00,9.758883464407810848e+00,1.433064698529538106e-01,9.074850129667716203e+01,6.510000000000000000e+02,9.668429280209544174e+00,9.381816340503638330e+00
8.485000000000000000e+02,9.525068505360682281e+00,9.238330714507661412e+00,9.758832124032032596e+00,1.433068362378080995e-01,9.074746688112648485e+01,6.510000000000000000e+02,9.668375341598490991e+00,9.381761669122875347e+00
8.490000000000000000e+02,9.525014308546252195e+00,9.238277198248059818e+00,9.758780886239232899e+00,1.433072020578175232e-01,9.074643453217247213e+01,6.510000000000000000e+02,9.668321510604069857e+00,9.381707106488434533e+00
8.495000000000000000e+02,9.524960219692522045e+00,9.238223788356398458e+00,9.758729750818842419e+00,1.433075673141364637e-01,9.074540424557451956e+01,6.510000000000000000e+02,9.668267787006659120e+00,9.381652652378386748e+00
8.500000000000000000e+02,9.524906238579205819e+00,9.238170484616563982e+00,9.758678717560769655e+00,1.433079320068296469e-01,9.074437601710114620e+01,6.510000000000000000e+02,9.668214170586034939e+00,9.381598306572376700e+00
8.505000000000000000e+02,9.524852364986472253e+00,9.238117286812848050e+00,9.758627786255372527e+00,1.433082961365672314e-01,9.074334984252995184e+01,6.510000000000000000e+02,9.668160661123039290e+00,9.381544068849905216e+00
8.510000000000000000e+02,9.524798598694967922e+00,9.238064194730052137e+00,9.758576956693449489e+00,1.433086597037166454e-01,9.074232571764770228e+01,6.510000000000000000e+02,9.668107258398684678e+00,9.381489938991251165e+00
8.515000000000000000e+02,9.524744939485797701e+00,9.238011208153404041e+00,9.758526228666271507e+00,1.433090227089479085e-01,9.074130363825011614e+01,6.510000000000000000e+02,9.668053962194745665e+00,9.381435916776849737e+00
8.520000000000000000e+02,9.524691387140544307e+00,9.237958326868591641e+00,9.758475601965535873e+00,1.433093851526284213e-01,9.074028360014206385e+01,6.510000000000000000e+02,9.668000772293172673e+00,9.381382001987914165e+00
8.525000000000000000e+02,9.524637941441243427e+00,9.237905550661757559e+00,9.758425076383410612e+00,1.433097470354887659e-01,9.073926559913746814e+01,6.510000000000000000e+02,9.667947688476733248e+00,9.381328194405755383e+00
8.530000000000000000e+02,9.524584602170408587e+00,9.237852879319493837e+00,9.758374651712491854e+00,1.433101083580778645e-01,9.073824963105923302e+01,6.510000000000000000e+02,9.667894710528484481e+00,9.381274493812330917e+00
8.535000000000000000e+02,9.524531369111008061e+00,9.237800312628850818e+00,9.758324327745834026e+00,1.433104691203394288e-01,9.073723569173911585e+01,6.510000000000000000e+02,9.667841838231346685e+00,9.381220899990669437e+00
8.540000000000000000e+02,9.524478242046471976e+00,9.237747850377317604e+00,9.758274104276933869e+00,1.433108293237302655e-01,9.073622377701811104e+01,6.510000000000000000e+02,9.667789071370201270e+00,9.381167412722742682e+00
8.545000000000000000e+02,9.524425220760699418e+00,9.237695492352852256e+00,9.758223981099732214e+00,1.433111889680125373e-01,9.073521388274589583e+01,6.510000000000000000e+02,9.667736409728711067e+00,9.381114031792685992e+00
8.550000000000000000e+02,9.524372305038038888e+00,9.237643238343840935e+00,9.758173958008603321e+00,1.433115480539166320e-01,9.073420600478122822e+01,6.510000000000000000e+02,9.667683853091956436e+00,9.381060756984123117e+00
8.555000000000000000e+02,9.524319494663311403e+00,9.237591088139117446e+00,9.758124034798393964e+00,1.433119065819915272e-01,9.073320013899174796e+01,6.510000000000000000e+02,9.667631401245301959e+00,9.381007588081319071e+00
8.560000000000000000e+02,9.524266789421783841e+00,9.237539041527989880e+00,9.758074211264357700e+00,1.433122645526650474e-01,9.073219628125396241e+01,6.510000000000000000e+02,9.667579053974449721e+00,9.380954524869117961e+00
8.565000000000000000e+02,9.524214189099183159e+00,9.237487098300169563e+00,9.758024487202199282e+00,1.433126219669702550e-01,9.073119442745324648e+01,6.510000000000000000e+02,9.667526811066153414e+00,9.380901567132211127e+00
8.570000000000000000e+02,9.524161693481696389e+00,9.237435258245843883e+00,9.757974862408067551e+00,1.433129788250323000e-01,9.073019457348382844e+01,6.510000000000000000e+02,9.667474672306727967e+00,9.380848714656664811e+00
8.575000000000000000e+02,9.524109302355961759e+00,9.237383521155637212e+00,9.757925336678564321e+00,1.433133351272185552e-01,9.072919671524867624e+01,6.510000000000000000e+02,9.667422637483181092e+00,9.380795967228744203e+00
8.580000000000000000e+02,9.524057015509079349e+00,9.237331886820593141e+00,9.757875909810694637e+00,1.433136908742593807e-01,9.072820084865972490e+01,6.510000000000000000e+02,9.667370706383339396e+00,9.380743324634819302e+00
8.585000000000000000e+02,9.524004832728589776e+00,9.237280355032247314e+00,9.757826581601920068e+00,1.433140460667641225e-01,9.072720696963756382e+01,6.510000000000000000e+02,9.667318878795354564e+00,9.380690786661824987e+00
8.590000000000000000e+02,9.523952753802495508e+00,9.237228925582513739e+00,9.757777351850137393e+00,1.433144007049790281e-01,9.072621507411156472e+01,6.510000000000000000e+02,9.667267154507474203e+00,9.380638353097516813e+00
8.595000000000000000e+02,9.523900778519243104e+00,9.237177598263782485e+00,9.757728220353669712e+00,1.433147547898160068e-01,9.072522515801989584e+01,6.510000000000000000e+02,9.667215533309059694e+00,9.380586023729426515e+00
8.600000000000000000e+02,9.523848906667726766e+00,9.237126372868893043e+00,9.757679186911289548e+00,1.433151083218238697e-01,9.072423721730935142e+01,6.510000000000000000e+02,9.667164014989552356e+00,9.380533798345902952e+00
8.605000000000000000e+02,9.523797138037309651e+00,9.237075249191081028e+00,9.757630251322193971e+00,1.433154613007645850e-01,9.072325124793550799e+01,6.510000000000000000e+02,9.667112599338075540e+00,9.380481676736545538e+00
8.610000000000000000e+02,9.523745472417770586e+00,9.237024227024052792e+00,9.757581413385986835e+00,1.433158137283368494e-01,9.072226724586259650e+01,6.510000000000000000e+02,9.667061286146108046e+00,9.380429658689433126e+00
8.615000000000000000e+02,9.523693909599360907e+00,9.236973306161937458e+00,9.757532672902739179e+00,1.433161656044237287e-01,9.072128520706351651e+01,6.510000000000000000e+02,9.667010075203783970e+00,9.380377743994937845e+00
8.620000000000000000e+02,9.523642449372767160e+00,9.236922486399294030e+00,9.757484029672919945e+00,1.433165169296344299e-01,9.072030512751976516e+01,6.510000000000000000e+02,9.666958966302400924e+00,9.380325932443133397e+00
8.625000000000000000e+02,9.523591091529127084e+00,9.236871767531122046e+00,9.757435483497459927e+00,1.433168677043361594e-01,9.071932700322152243e+01,6.510000000000000000e+02,9.666907959233462577e+00,9.380274223824789814e+00
8.630000000000000000e+02,9.523539835860006519e+00,9.236821149352870464e+00,9.757387034177691376e+00,1.433172179295012783e-01,9.071835083016750900e+01,6.510000000000000000e+02,9.666857053789506438e+00,9.380222617930506601e+00
8.635000000000000000e+02,9.523488682157438490e+00,9.236770631660380815e+00,9.757338681515376422e+00,1.433175676050127689e-01,9.071737660436504314e+01,6.510000000000000000e+02,9.666806249762451841e+00,9.380171114552425138e+00
8.640000000000000000e+02,9.523437630213868133e+00,9.236720214249944050e+00,9.757290425312701743e+00,1.433179167324481751e-01,9.071640432183006908e+01,6.510000000000000000e+02,9.666755546946316002e+00,9.380119713481420263e+00
8.645000000000000000e+02,9.523386679822213097e+00,9.236669896918295208e+00,9.757242265372294554e+00,1.433182653112063387e-01,9.071543397858697233e+01,6.510000000000000000e+02,9.666704945133419713e+00,9.380068414511006480e+00
8.650000000000000000e+02,9.523335830775803146e+00,9.236619679462563681e+00,9.757194201497181751e+00,1.433186133426226916e-01,9.071446557066870753e+01,6.510000000000000000e+02,9.666654444118426781e+00,9.380017217433179511e+00
8.655000000000000000e+02,9.523285082868415685e+00,9.236569561680358476e+00,9.757146233490839649e+00,1.433189608273668647e-01,9.071349909411672741e+01,6.510000000000000000e+02,9.666604043695782522e+00,9.379966122041048848e+00
8.660000000000000000e+02,9.523234435894282868e+00,9.236519543369647423e+00,9.757098361157117594e+00,1.433193077648982627e-01,9.071253454498091173e+01,6.510000000000000000e+02,9.666553743659180853e+00,9.379915128129384883e+00
8.665000000000000000e+02,9.523183889648047185e+00,9.236469624328877970e+00,9.757050584300351659e+00,1.433196541569153326e-01,9.071157191931976627e+01,6.510000000000000000e+02,9.666503543804962462e+00,9.379864235491131907e+00
8.670000000000000000e+02,9.523133443924800545e+00,9.236419804356913232e+00,9.757002902725249172e+00,1.433200000034220434e-01,9.071061121320001064e+01,6.510000000000000000e+02,9.666453443928221034e+00,9.379813443921378280e+00
8.675000000000000000e+02,9.523083098520066514e+00,9.236370083253014229e+00,9.756955316236947340e+00,1.433203453051485887e-01,9.070965242269696205e+01,6.510000000000000000e+02,9.666403443825215547e+00,9.379762753214919258e+00
8.680000000000000000e+02,9.523032853229807415e+00,9.236320460816884292e+00,9.756907824641000815e+00,1.433206900626435576e-01,9.070869554389426526e+01,6.510000000000000000e+02,9.666353543292451889e+00,9.379712163167162942e+00
8.685000000000000000e+02,9.522982707850408346e+00,9.236270936848663737e+00,9.756860427743390574e+00,1.433210342763345246e-01,9.070774057288393522e+01,6.510000000000000000e+02,9.666303742126743259e+00,9.379661673574073433e+00
8.690000000000000000e+02,9.522932662178696717e+00,9.236221511148864138e+00,9.756813125350495497e+00,1.433213779467700788e-01,9.070678750576641391e+01,6.510000000000000000e+02,9.666254040125467739e+00,9.379611284231927471e+00
8.695000000000000000e+02,9.522882716011924487e+00,9.236172183518478462e+00,9.756765917269131450e+00,1.433217210746198234e-01,9.070583633865042827e+01,6.510000000000000000e+02,9.666204437086543422e+00,9.379560994937303775e+00
8.700000000000000000e+02,9.522832869147768164e+00,9.236122953758872711e+00,9.756718803306501542e+00,1.433220636605533616e-01,9.070488706765303277e+01,6.510000000000000000e+02,9.666154932808321831e+00,9.379510805487214498e+00
8.705000000000000000e+02,9.522783121384344796e+00,9.236073821671844541e+00,9.756671783270247644e+00,1.433224057050587197e-01,9.070393968889966629e+01,6.510000000000000000e+02,9.666105527089403182e+00,9.379460715679286409e+00
8.710000000000000000e+02,9.522733472520194198e+00,9.236024787059610830e+00,9.756624856968398873e+00,1.433227472085028542e-01,9.070299419852392475e+01,6.510000000000000000e+02,9.666056219728698551e+00,9.379410725311691621e+00
8.715000000000000000e+02,9.522683922354286068e+00,9.235975849724807674e+00,9.756578024209408895e+00,1.433230881713133120e-01,9.070205059266777425e+01,6.510000000000000000e+02,9.666007010525598631e+00,9.379360834182973505e+00
8.720000000000000000e+02,9.522634470686003993e+00,9.235927009470493942e+00,9.756531284802143489e+00,1.433234285945227671e-01,9.070110886748139478e+01,6.510000000000000000e+02,9.665957899280526178e+00,9.379311042091480033e+00
8.725000000000000000e+02,9.522585117315166769e+00,9.235878266100113976e+00,9.756484638555864564e+00,1.433237684786191346e-01,9.070016901912323704e+01,6.510000000000000000e+02,9.665908885793786709e+00,9.379261348836548606e+00
8.730000000000000000e+02,9.522535862042019517e+00,9.235829619417557979e+00,9.756438085280253247e+00,1.433241078237273147e-01,9.069923104375982348e+01,6.510000000000000000e+02,9.665859969865747914e+00,9.379211754218291119e+00
8.735000000000000000e+02,9.522486704667217694e+00,9.235781069227096296e+00,9.756391624785401007e+00,1.433244466311825172e-01,9.069829493756604677e+01,6.510000000000000000e+02,9.665811151298399295e+00,9.379162258036034316e+00
8.740000000000000000e+02,9.522437644991857297e+00,9.235732615333441586e+00,9.756345256881788330e+00,1.433247849004439245e-01,9.069736069672482870e+01,6.510000000000000000e+02,9.665762429892300389e+00,9.379112860091414205e+00
8.745000000000000000e+02,9.522388682817442884e+00,9.235684257541706188e+00,9.756298981380313151e+00,1.433251226327861561e-01,9.069642831742741862e+01,6.510000000000000000e+02,9.665713805450227625e+00,9.379063560184656367e+00
8.750000000000000000e+02,9.522339817945889351e+00,9.235635995657395014e+00,9.756252798092278411e+00,1.433254598289998016e-01,9.069549779587295291e+01,6.510000000000000000e+02,9.665665277774888153e+00,9.379014358116890548e+00
8.755000000000000000e+02,9.522291050179552130e+00,9.235587829486430422e+00,9.756206706829379627e+00,1.433257964893306369e-01,9.069456912826892392e+01,6.510000000000000000e+02,9.665616846668884321e+00,9.378965253690221715e+00
8.760000000000000000e+02,9.522242379321196992e+00,9.235539758835177082e+00,9.756160707403727983e+00,1.433261326141455627e-01,9.069364231083073946e+01,6.510000000000000000e+02,9.665568511935342499e+00,9.378916246707051485e+00
8.765000000000000000e+02,9.522193805174000047e+00,9.235491783510369146e+00,9.756114799627816581e+00,1.433264682045376770e-01,9.069271733978207806e+01,6.510000000000000000e+02,9.665520273378538363e+00,9.378867336969461732e+00
8.770000000000000000e+02,9.522145327541561954e+00,9.235443903319128012e+00,9.756068983314573728e+00,1.433268032602686426e-01,9.069179421135440577e+01,6.510000000000000000e+02,9.665472130801830986e+00,9.378818524281292923e+00
8.775000000000000000e+02,9.522096946227891934e+00,9.235396118069035154e+00,9.756023258277275900e+00,1.433271377827340654e-01,9.069087292178751625e+01,6.510000000000000000e+02,9.665424084010625805e+00,9.378769808445158063e+00
8.780000000000000000e+02,9.522048661037420203e+00,9.235348427568034424e+00,9.755977624329657871e+00,1.433274717719982272e-01,9.068995346732907592e+01,6.510000000000000000e+02,9.665376132809418763e+00,9.378721189265421643e+00
8.785000000000000000e+02,9.522000471774983765e+00,9.235300831624492446e+00,9.755932081285788371e+00,1.433278052288515514e-01,9.068903584423470932e+01,6.510000000000000000e+02,9.665328277003833790e+00,9.378672666546131964e+00
8.790000000000000000e+02,9.521952378245837068e+00,9.235253330047171971e+00,9.755886628960205087e+00,1.433281381539028565e-01,9.068812004876821220e+01,6.510000000000000000e+02,9.665280516399739952e+00,9.378624240091932407e+00
8.795000000000000000e+02,9.521904380255643119e+00,9.235205922645230103e+00,9.755841267167761899e+00,1.433284705475795784e-01,9.068720607720111104e+01,6.510000000000000000e+02,9.665232850803223030e+00,9.378575909708063207e+00
8.800000000000000000e+02,9.521856477610480596e+00,9.235158609228244941e+00,9.755795995723778091e+00,1.433288024105509595e-01,9.068629392581308934e+01,6.510000000000000000e+02,9.665185280021031389e+00,9.378527675199928026e+00
8.805000000000000000e+02,9.521808670116829632e+00,9.235111389606167620e+00,9.755750814443915786e+00,1.433291337433049151e-01,9.068538359089164658e+01,6.510000000000000000e+02,9.665137803860133658e+00,9.378479536373525605e+00
8.810000000000000000e+02,9.521760957581586027e+00,9.235064263589364941e+00,9.755705723144261654e+00,1.433294645465712225e-01,9.068447506873221187e+01,6.510000000000000000e+02,9.665090422128157499e+00,9.378431493035014554e+00
8.815000000000000000e+02,9.521713339812052368e+00,9.235017230988598058e+00,9.755660721641278954e+00,1.433297948206561645e-01,9.068356835563810137e+01,6.510000000000000000e+02,9.665043134632707478e+00,9.378383544991395482e+00
8.820000000000000000e+02,9.521665816615936251e+00,9.234970291615022475e+00,9.755615809751834178e+00,1.433301245664106160e-01,9.068266344792064615e+01,6.510000000000000000e+02,9.664995941182347394e+00,9.378335692049525107e+00
8.825000000000000000e+02,9.521618387801352057e+00,9.234923445280204035e+00,9.755570987293161522e+00,1.433304537842012838e-01,9.068176034189880852e+01,6.510000000000000000e+02,9.664948841585554007e+00,9.378287934017150107e+00
8.830000000000000000e+02,9.521571053176812072e+00,9.234876691796078063e+00,9.755526254082912629e+00,1.433307824750000570e-01,9.068085903389949465e+01,6.510000000000000000e+02,9.664901835651813045e+00,9.378240270701812875e+00
8.835000000000000000e+02,9.521523812551253130e+00,9.234830030974986670e+00,9.755481609939108623e+00,1.433311106385685152e-01,9.067995952025744089e+01,6.510000000000000000e+02,9.664854923189821534e+00,9.378192701912684726e+00
8.840000000000000000e+02,9.521476665733992206e+00,9.234783462629678752e+00,9.755437054680170306e+00,1.433314382764836192e-01,9.067906179731531324e+01,6.510000000000000000e+02,9.664808104010475631e+00,9.378145227457508781e+00
8.845000000000000000e+02,9.521429612534761944e+00,9.234736986573274464e+00,9.755392588124895070e+00,1.433317653885674559e-01,9.067816586142325264e+01,6.510000000000000000e+02,9.664761377923328567e+00,9.378097847146193544e+00
8.850000000000000000e+02,9.521382652763691112e+00,9.234690602619298971e+00,9.755348210092464001e+00,1.433320919756708445e-01,9.067727170893945754e+01,6.510000000000000000e+02,9.664714744739361763e+00,9.378050560788020462e+00
8.855000000000000000e+02,9.521335786231311715e+00,9.234644310581654025e+00,9.755303920402468520e+00,1.433324180385839863e-01,9.067637933622980029e+01,6.510000000000000000e+02,9.664668204269895924e+00,9.378003368192725731e+00
8.860000000000000000e+02,9.521289012748553660e+00,9.234598110274646388e+00,9.755259718874842889e+00,1.433327435774315595e-01,9.067548873966775602e+01,6.510000000000000000e+02,9.664621756325985302e+00,9.377956269171122017e+00
8.865000000000000000e+02,9.521242332126744756e+00,9.234552001512970065e+00,9.755215605329937034e+00,1.433330685934273707e-01,9.067459991563472954e+01,6.510000000000000000e+02,9.664575400720172738e+00,9.377909263533316775e+00
8.870000000000000000e+02,9.521195744177614273e+00,9.234505984111699206e+00,9.755171579588473918e+00,1.433333930865144656e-01,9.067371286051960055e+01,6.510000000000000000e+02,9.664529137264128877e+00,9.377862351091099669e+00
8.875000000000000000e+02,9.521149248713285829e+00,9.234460057886304085e+00,9.755127641471556643e+00,1.433337170577856645e-01,9.067282757071917842e+01,6.510000000000000000e+02,9.664482965771071576e+00,9.377815531655500081e+00
8.880000000000000000e+02,9.521102845546282722e+00,9.234414222652636894e+00,9.755083790800664900e+00,1.433340405072444645e-01,9.067194404263764795e+01,6.510000000000000000e+02,9.664436886053525910e+00,9.377768805039037758e+00
8.885000000000000000e+02,9.521056534489511947e+00,9.234368478226915755e+00,9.755040027397669178e+00,1.433343634361652075e-01,9.067106227268708096e+01,6.510000000000000000e+02,9.664390897925677848e+00,9.377722171053347822e+00
8.890000000000000000e+02,9.521010315356290832e+00,9.234322824425790444e+00,9.754996351084809447e+00,1.433346858446724048e-01,9.067018225728709524e+01,6.510000000000000000e+02,9.664345001200963736e+00,9.377675629511619704e+00
8.895000000000000000e+02,9.520964187960325731e+00,9.234277261066253573e+00,9.754952761684707596e+00,1.433350077330721728e-01,9.066930399286488296e+01,6.510000000000000000e+02,9.664299195693399014e+00,9.377629180227254224e+00
8.900000000000000000e+02,9.520918152115696032e+00,9.234231787965699212e+00,9.754909259020354995e+00,1.433353291028203191e-01,9.066842747585518225e+01,6.510000000000000000e+02,9.664253481218516129e+00,9.377582823012877711e+00
8.905000000000000000e+02,9.520872207636903894e+00,9.234186404941894466e+00,9.754865842915132035e+00,1.433356499538597784e-01,9.066755270270047617e+01,6.510000000000000000e+02,9.664207857590763950e+00,9.377536557683043839e+00
8.910000000000000000e+02,9.520826354338817410e+00,9.234141111812979474e+00,9.754822513192781486e+00,1.433359702870412311e-01,9.066667966985069427e+01,6.510000000000000000e+02,9.664162324625857892e+00,9.377490384051775152e+00
8.915000000000000000e+02,9.520780592036711454e+00,9.234095908397508268e+00,9.754779269677431586e+00,1.433362901024891889e-01,9.066580837376328361e+01,6.510000000000000000e+02,9.664116882139200726e+00,9.377444301934223958e+00
8.920000000000000000e+02,9.520734920546235713e+00,9.234050794514384819e+00,9.754736112193580055e+00,1.433366094015988967e-01,9.066493881090329410e+01,6.510000000000000000e+02,9.664071529947836581e+00,9.377398311144636622e+00
8.925000000000000000e+02,9.520689339683444885e+00,9.234005769982905676e+00,9.754693040566095874e+00,1.433369281840107257e-01,9.066407097774320789e+01,6.510000000000000000e+02,9.664026267867455999e+00,9.377352411499433771e+00
8.930000000000000000e+02,9.520643849264754266e+00,9.233960834622729763e+00,9.754650054620226385e+00,1.433372464514224287e-01,9.066320487076305312e+01,6.510000000000000000e+02,9.663981095716176029e+00,9.377306602813332503e+00
8.935000000000000000e+02,9.520598449106993044e+00,9.233915988253897922e+00,9.754607154181574202e+00,1.433375642034744046e-01,9.066234048645026178e+01,6.510000000000000000e+02,9.663936013310467033e+00,9.377260884903519056e+00
8.940000000000000000e+02,9.520553139027361667e+00,9.233871230696848897e+00,9.754564339076132740e+00,1.433378814411987723e-01,9.066147782129978339e+01,6.510000000000000000e+02,9.663891020468559745e+00,9.377215257586163588e+00
8.945000000000000000e+02,9.520507918843449602e+00,9.233826561772374930e+00,9.754521609130256010e+00,1.433381981649619885e-01,9.066061687181402817e+01,6.510000000000000000e+02,9.663846117008411341e+00,9.377169720678487863e+00
8.950000000000000000e+02,9.520462788373224683e+00,9.233781981301639519e+00,9.754478964170651523e+00,1.433385143757961999e-01,9.065975763450275338e+01,6.510000000000000000e+02,9.663801302749021715e+00,9.377124273997429427e+00
8.955000000000000000e+02,9.520417747435049094e+00,9.233737489106200513e+00,9.754436404024424689e+00,1.433388300736442855e-01,9.065890010588313430e+01,6.510000000000000000e+02,9.663756577508692658e+00,9.377078917361405530e+00
8.960000000000000000e+02,9.520372795847652725e+00,9.233693085007965706e+00,9.754393928519018431e+00,1.433391452594172388e-01,9.065804428247977853e+01,6.510000000000000000e+02,9.663711941107070658e+00,9.377033650588236569e+00
8.965000000000000000e+02,9.520327933430152711e+00,9.233648768829237241e+00,9.754351537482268242e+00,1.433394599339656295e-01,9.065719016082461224e+01,6.510000000000000000e+02,9.663667393364118396e+00,9.376988473496188803e+00
8.970000000000000000e+02,9.520283160002051659e+00,9.233604540392665427e+00,9.754309230742359560e+00,1.433397740973534062e-01,9.065633773745693702e+01,6.510000000000000000e+02,9.663622934099405981e+00,9.376943385904699113e+00
8.975000000000000000e+02,9.520238475383219878e+00,9.233560399521286044e+00,9.754267008127825989e+00,1.433400877508545224e-01,9.065548700892345835e+01,6.510000000000000000e+02,9.663578563134073818e+00,9.376898387632365939e+00
8.980000000000000000e+02,9.520193879393922032e+00,9.233516346038500799e+00,9.754224869467604364e+00,1.433404008944119123e-01,9.065463797177805816e+01,6.510000000000000000e+02,9.663534280288335054e+00,9.376853478499509009e+00
8.985000000000000000e+02,9.520149371854785159e+00,9.233472379768086213e+00,9.754182814590963702e+00,1.433407135291180912e-01,9.065379062258209331e+01,6.510000000000000000e+02,9.663490085383902084e+00,9.376808658325666457e+00
8.990000000000000000e+02,9.520104952586819991e+00,9.233428500534168748e+00,9.754140843327549604e+00,1.433410256553394047e-01,9.065294495790401186e+01,6.510000000000000000e+02,9.663445978242158674e+00,9.376763926931479531e+00
8.995000000000000000e+02,9.520060621411417401e+00,9.233384708161272769e+00,9.754098955507350510e+00,1.433413372733818025e-01,9.065210097431966574e+01,6.510000000000000000e+02,9.663401958684799453e+00,9.376719284138035349e+00
9.000000000000000000e+02,9.520016378150335967e+00,9.233341002474251269e+00,9.754057150960740330e+00,1.433416483843982236e-01,9.065125866841221125e+01,6.510000000000000000e+02,9.663358026534735856e+00,9.376674729765937855e+00
9.005000000000000000e+02,9.519972222625716185e+00,9.233297383298351590e+00,9.754015429518439362e+00,1.433419589884524781e-01,9.065041803677186749e+01,6.510000000000000000e+02,9.663314181614168774e+00,9.376630263637263596e+00
9.010000000000000000e+02,9.519928154660064479e+00,9.233253850459163914e+00,9.753973791011516070e+00,1.433422690864555871e-01,9.064957907599622899e+01,6.510000000000000000e+02,9.663270423746519455e+00,9.376585885573609502e+00
9.015000000000000000e+02,9.519884174076258532e+00,9.233210403782669218e+00,9.753932235271427942e+00,1.433425786789553347e-01,9.064874178268993887e+01,6.510000000000000000e+02,9.663226752755212701e+00,9.376541595397302586e+00
9.020000000000000000e+02,9.519840280697557944e+00,9.233167043095184212e+00,9.753890762129943326e+00,1.433428877666206580e-01,9.064790615346504410e+01,6.510000000000000000e+02,9.663183168464179573e+00,9.376497392930938091e+00
9.025000000000000000e+02,9.519796474347590021e+00,9.233123768223409300e+00,9.753849371419232028e+00,1.433431963498783268e-01,9.064707218494061181e+01,6.510000000000000000e+02,9.663139670697468375e+00,9.376453277997711666e+00
9.030000000000000000e+02,9.519752754850344445e+00,9.233080578994396603e+00,9.753808062971794257e+00,1.433435044294577854e-01,9.064623987374284297e+01,6.510000000000000000e+02,9.663096259279802425e+00,9.376409250420886465e+00
9.035000000000000000e+02,9.519709122030189263e+00,9.233037475235553515e+00,9.753766836620490821e+00,1.433438120060278320e-01,9.064540921650521454e+01,6.510000000000000000e+02,9.663052934036215902e+00,9.376365310024160848e+00
9.040000000000000000e+02,9.519665575711853123e+00,9.232994456774653358e+00,9.753725692198534247e+00,1.433441190800152643e-01,9.064458020986812414e+01,6.510000000000000000e+02,9.663009694791869109e+00,9.376321456631838913e+00
9.045000000000000000e+02,9.519622115720444810e+00,9.232951523439831831e+00,9.753684629539492335e+00,1.433444256521494709e-01,9.064375285047933062e+01,6.510000000000000000e+02,9.662966541372593809e+00,9.376277690068295811e+00
9.050000000000000000e+02,9.519578741881426609e+00,9.232908675059579906e+00,9.753643648477281047e+00,1.433447317227966866e-01,9.064292713499344245e+01,6.510000000000000000e+02,9.662923473604223545e+00,9.376234010158629673e+00
9.055000000000000000e+02,9.519535454020632059e+00,9.232865911462742048e+00,9.753602748846180504e+00,1.433450372928677385e-01,9.064210306007230145e+01,6.510000000000000000e+02,9.662880491313499576e+00,9.376190416727764543e+00
9.060000000000000000e+02,9.519492251964264184e+00,9.232823232478516218e+00,9.753561930480804776e+00,1.433453423626684098e-01,9.064128062238472694e+01,6.510000000000000000e+02,9.662837594326932233e+00,9.376146909601594359e+00
9.065000000000000000e+02,9.519449135538883056e+00,9.232780637936478740e+00,9.753521193216117879e+00,1.433456469329884853e-01,9.064045981860662948e+01,6.510000000000000000e+02,9.662794782471872068e+00,9.376103488605895819e+00
9.070000000000000000e+02,9.519406104571412897e+00,9.232738127666523908e+00,9.753480536887455088e+00,1.433459510046782848e-01,9.063964064542092558e+01,6.510000000000000000e+02,9.662752055576092403e+00,9.376060153566735167e+00
9.075000000000000000e+02,9.519363158889152743e+00,9.232695701498947471e+00,9.753439961330478525e+00,1.433462545777409169e-01,9.063882309951752347e+01,6.510000000000000000e+02,9.662709413466892272e+00,9.376016904311411437e+00
9.080000000000000000e+02,9.519320298319748019e+00,9.232653359264354265e+00,9.753399466381196703e+00,1.433465576531477714e-01,9.063800717759336578e+01,6.510000000000000000e+02,9.662666855972895874e+00,9.375973740666598388e+00
9.085000000000000000e+02,9.519277522691210081e+00,9.232611100793725711e+00,9.753359051875980512e+00,1.433468602315675078e-01,9.063719287635233002e+01,6.510000000000000000e+02,9.662624382922777144e+00,9.375930662459641241e+00
9.090000000000000000e+02,9.519234831831917987e+00,9.232568925918382519e+00,9.753318717651527692e+00,1.433471623132453465e-01,9.063638019250528544e+01,6.510000000000000000e+02,9.662581994145162056e+00,9.375887669518672141e+00
9.095000000000000000e+02,9.519192225570600741e+00,9.232526834470021981e+00,9.753278463544910792e+00,1.433474638989710170e-01,9.063556912277005040e+01,6.510000000000000000e+02,9.662539689469571869e+00,9.375844761671629612e+00
9.100000000000000000e+02,9.519149703736347945e+00,9.232484826280657586e+00,9.753238289393500793e+00,1.433477649896552630e-01,9.063475966387134974e+01,6.510000000000000000e+02,9.662497468726003902e+00,9.375801938746693764e+00
9.105000000000000000e+02,9.519107266158613356e+00,9.232442901182661643e+00,9.753198195035057694e+00,1.433480655857247710e-01,9.063395181254088584e+01,6.510000000000000000e+02,9.662455331744338238e+00,9.375759200572888474e+00
9.110000000000000000e+02,9.519064912667204226e+00,9.232401059008783051e+00,9.753158180307657688e+00,1.433483656874851575e-01,9.063314556551715384e+01,6.510000000000000000e+02,9.662413278354687662e+00,9.375716546979719013e+00
9.115000000000000000e+02,9.519022643092277747e+00,9.232359299592094004e+00,9.753118245049725132e+00,1.433486652961497021e-01,9.063234091954566907e+01,6.510000000000000000e+02,9.662371308388427948e+00,9.375673977796127545e+00
9.120000000000000000e+02,9.518980457264362371e+00,9.232317622766002430e+00,9.753078389100025447e+00,1.433489644113584427e-01,9.063153787137866857e+01,6.510000000000000000e+02,9.662329421675721619e+00,9.375631492853004900e+00
9.125000000000000000e+02,9.518938355014325836e+00,9.232276028364285736e+00,9.753038612297684651e+00,1.433492630344456176e-01,9.063073641777536693e+01,6.510000000000000000e+02,9.662287618048772231e+00,9.375589091979881218e+00
9.130000000000000000e+02,9.518896336173392925e+00,9.232234516221069498e+00,9.752998914482120085e+00,1.433495611660193514e-01,9.062993655550175731e+01,6.510000000000000000e+02,9.662245897339412082e+00,9.375546775007375544e+00
9.135000000000000000e+02,9.518854400573152574e+00,9.232193086170799035e+00,9.752959295493132785e+00,1.433498588062037671e-01,9.062913828133062566e+01,6.510000000000000000e+02,9.662204259379356230e+00,9.375504541766948918e+00
9.140000000000000000e+02,9.518812548045527677e+00,9.232151738048283818e+00,9.752919755170839977e+00,1.433501559562725125e-01,9.062834159204169282e+01,6.510000000000000000e+02,9.662162704001801217e+00,9.375462392089255914e+00
9.145000000000000000e+02,9.518770778422814161e+00,9.232110471688688591e+00,9.752880293355705277e+00,1.433504526162286963e-01,9.062754648442134453e+01,6.510000000000000000e+02,9.662121231039041191e+00,9.375420325806585353e+00
9.150000000000000000e+02,9.518729091537634801e+00,9.232069286927483631e+00,9.752840909888524479e+00,1.433507487872249242e-01,9.062675295526274510e+01,6.510000000000000000e+02,9.662079840324858893e+00,9.375378342750410710e+00
9.155000000000000000e+02,9.518687487222985411e+00,9.232028183600512250e+00,9.752801604610437991e+00,1.433510444693247565e-01,9.062596100136588007e+01,6.510000000000000000e+02,9.662038531692310528e+00,9.375336442753660293e+00
9.160000000000000000e+02,9.518645965312199309e+00,9.231987161543949938e+00,9.752762377362900637e+00,1.433513396632572767e-01,9.062517061953745667e+01,6.510000000000000000e+02,9.661997304975455947e+00,9.375294625648940894e+00
9.165000000000000000e+02,9.518604525638957981e+00,9.231946220594306141e+00,9.752723227987734944e+00,1.433516343697515960e-01,9.062438180659093234e+01,6.510000000000000000e+02,9.661956160008708494e+00,9.375252891269205691e+00
9.170000000000000000e+02,9.518563168037289302e+00,9.231905360588434917e+00,9.752684156327044107e+00,1.433519285895972495e-01,9.062359455934642938e+01,6.510000000000000000e+02,9.661915096626886523e+00,9.375211239447692080e+00
9.175000000000000000e+02,9.518521892341576418e+00,9.231864581363534938e+00,9.752645162223325670e+00,1.433522223233418547e-01,9.062280887463090551e+01,6.510000000000000000e+02,9.661874114664918523e+00,9.375169670018234314e+00
9.180000000000000000e+02,9.518480698386541761e+00,9.231823882757142385e+00,9.752606245519372052e+00,1.433525155711698751e-01,9.062202474927772755e+01,6.510000000000000000e+02,9.661833213957711664e+00,9.375128182815371858e+00
9.185000000000000000e+02,9.518439586007257702e+00,9.231783264607118511e+00,9.752567406058311406e+00,1.433528083341128467e-01,9.062124218012729671e+01,6.510000000000000000e+02,9.661792394341370382e+00,9.375086777673145022e+00
9.190000000000000000e+02,9.518398555039134123e+00,9.231742726751669181e+00,9.752528643683602283e+00,1.433531006125973728e-01,9.062046116402633800e+01,6.510000000000000000e+02,9.661751655651732662e+00,9.375045454426537361e+00
9.195000000000000000e+02,9.518357605317930847e+00,9.231702269029330665e+00,9.752489958239046075e+00,1.433533924073523980e-01,9.061968169782836924e+01,6.510000000000000000e+02,9.661710997725283079e+00,9.375004212910576840e+00
9.200000000000000000e+02,9.518316736679750534e+00,9.231661891279008714e+00,9.752451349568756811e+00,1.433536837188649493e-01,9.061890377839362998e+01,6.510000000000000000e+02,9.661670420398616344e+00,9.374963052960886500e+00
9.205000000000000000e+02,9.518275948961035127e+00,9.231621593339884413e+00,9.752412817517196686e+00,1.433539745476824778e-01,9.061812740258872623e+01,6.510000000000000000e+02,9.661629923508719742e+00,9.374921974413352288e+00
9.210000000000000000e+02,9.518235241998572960e+00,9.231581375051513660e+00,9.752374361929119218e+00,1.433542648947155329e-01,9.061735256728712784e+01,6.510000000000000000e+02,9.661589506893287549e+00,9.374880977103856594e+00
9.215000000000000000e+02,9.518194615629488098e+00,9.231541236253784533e+00,9.752335982649650958e+00,1.433545547600275638e-01,9.061657926936862850e+01,6.510000000000000000e+02,9.661549170389516661e+00,9.374840060869459535e+00
9.220000000000000000e+02,9.518154069691243890e+00,9.231501176786897744e+00,9.752297679524209784e+00,1.433548441450130662e-01,9.061580750571982890e+01,6.510000000000000000e+02,9.661508913836257761e+00,9.374799225546230019e+00
9.225000000000000000e+02,9.518113604021653629e+00,9.231461196491396848e+00,9.752259452398563511e+00,1.433551330493724185e-01,9.061503727323369617e+01,6.510000000000000000e+02,9.661468737071025714e+00,9.374758470972281543e+00
9.230000000000000000e+02,9.518073218458852125e+00,9.231421295208166455e+00,9.752221301118769503e+00,1.433554214746211586e-01,9.061426856880980552e+01,6.510000000000000000e+02,9.661428639933472340e+00,9.374717796984230134e+00
9.235000000000000000e+02,9.518032912841327686e+00,9.231381472778394937e+00,9.752183225531247501e+00,1.433557094205201443e-01,9.061350138935424070e+01,6.510000000000000000e+02,9.661388622261847914e+00,9.374677203420807459e+00
9.240000000000000000e+02,9.517992687007895469e+00,9.231341729043631261e+00,9.752145225482722779e+00,1.433559968885848579e-01,9.061273573177967933e+01,6.510000000000000000e+02,9.661348683896479272e+00,9.374636690119309890e+00
9.245000000000000000e+02,9.517952540797711691e+00,9.231302063845719275e+00,9.752107300820238578e+00,1.433562838786366644e-01,9.061197159300512283e+01,6.510000000000000000e+02,9.661308824676350326e+00,9.374596256919074833e+00
9.250000000000000000e+02,9.517912474050273630e+00,9.231262477026875857e+00,9.752069451391177424e+00,1.433565703914045364e-01,9.061120896995616647e+01,6.510000000000000000e+02,9.661269044441677778e+00,9.374555903658867706e+00
9.255000000000000000e+02,9.517872486605394755e+00,9.231222968429587894e+00,9.752031677043220270e+00,1.433568564279803226e-01,9.061044785956487146e+01,6.510000000000000000e+02,9.661229343033374661e+00,9.374515630177414849e+00
9.260000000000000000e+02,9.517832578303247359e+00,9.231183537896720637e+00,9.751993977624378473e+00,1.433571419883669096e-01,9.060968825876972232e+01,6.510000000000000000e+02,9.661189720291615046e+00,9.374475436314881449e+00
9.265000000000000000e+02,9.517792748984318152e+00,9.231144185271428881e+00,9.751956352982993792e+00,1.433574270734747080e-01,9.060893016451558424e+01,6.510000000000000000e+02,9.661150176057791583e+00,9.374435321910842944e+00
9.270000000000000000e+02,9.517752998489429572e+00,9.231104910397220920e+00,9.751918802967706412e+00,1.433577116840930588e-01,9.060817357375381675e+01,6.510000000000000000e+02,9.661110710173522520e+00,9.374395286805334848e+00
9.275000000000000000e+02,9.517713326659746897e+00,9.231065713117912352e+00,9.751881327427486923e+00,1.433579958205273563e-01,9.060741848344221694e+01,6.510000000000000000e+02,9.661071322480273338e+00,9.374355330839218681e+00
9.280000000000000000e+02,9.517673733336755149e+00,9.231026593277647407e+00,9.751843926211636315e+00,1.433582794833853924e-01,9.060666489054483463e+01,6.510000000000000000e+02,9.661032012820140125e+00,9.374315453853370173e+00
9.285000000000000000e+02,9.517634218362273302e+00,9.230987550720886503e+00,9.751806599169730916e+00,1.433585626735775498e-01,9.060591279203225668e+01,6.510000000000000000e+02,9.660992781035849575e+00,9.374275655688695252e+00
9.290000000000000000e+02,9.517594781578450736e+00,9.230948585292411579e+00,9.751769346151707651e+00,1.433588453914091676e-01,9.060516218488132267e+01,6.510000000000000000e+02,9.660953626969860153e+00,9.374235936187041318e+00
9.295000000000000000e+02,9.517555422827760125e+00,9.230909696837349188e+00,9.751732167007801877e+00,1.433591276379115320e-01,9.060441306607522449e+01,6.510000000000000000e+02,9.660914550465671269e+00,9.374196295189848982e+00
9.300000000000000000e+02,9.517516141953020536e+00,9.230870885201126086e+00,9.751695061588556257e+00,1.433594094129664875e-01,9.060366543260354888e+01,6.510000000000000000e+02,9.660875551365986524e+00,9.374156732540054549e+00
9.305000000000000000e+02,9.517476938797353014e+00,9.230832150229483446e+00,9.751658029744822542e+00,1.433596907180287872e-01,9.060291928146220641e+01,6.510000000000000000e+02,9.660836629515381802e+00,9.374117248079324227e+00
9.310000000000000000e+02,9.517437813204230324e+00,9.230793491768492842e+00,9.751621071327784662e+00,1.433599715525567808e-01,9.060217460965324676e+01,6.510000000000000000e+02,9.660797784756786299e+00,9.374077841651672571e+00
9.315000000000000000e+02,9.517398765017425433e+00,9.230754909664561580e+00,9.751584186188948067e+00,1.433602519182472501e-01,9.060143141418529922e+01,6.510000000000000000e+02,9.660759016935672960e+00,9.374038513099179681e+00
9.320000000000000000e+02,9.517359794081054147e+00,9.230716403764379407e+00,9.751547374180082883e+00,1.433605318155264097e-01,9.060068969207299006e+01,6.510000000000000000e+02,9.660720325896580363e+00,9.373999262265526156e+00
9.325000000000000000e+02,9.517320900239557346e+00,9.230677973914971801e+00,9.751510635153321616e+00,1.433608112445785843e-01,9.059994944033742570e+01,6.510000000000000000e+02,9.660681711484137679e+00,9.373960088994978790e+00
9.330000000000000000e+02,9.517282083337692100e+00,9.230639619963687537e+00,9.751473968961075656e+00,1.433610902063744974e-01,9.059921065600579482e+01,6.510000000000000000e+02,9.660643173544066542e+00,9.373920993131317658e+00
9.335000000000000000e+02,9.517243343220542329e+00,9.230601341758164935e+00,9.751437375456079693e+00,1.433613687012799121e-01,9.059847333611163833e+01,6.510000000000000000e+02,9.660604711921822130e+00,9.373881974519262528e+00
9.340000000000000000e+02,9.517204679733513473e+00,9.230563139146404694e+00,9.751400854491366843e+00,1.433616467299630437e-01,9.059773747769462204e+01,6.510000000000000000e+02,9.660566326463476017e+00,9.373843033003550929e+00
9.345000000000000000e+02,9.517166092722330717e+00,9.230525011976673966e+00,9.751364405920288192e+00,1.433619242935761651e-01,9.059700307780077821e+01,6.510000000000000000e+02,9.660528017015906244e+00,9.373804168428753414e+00
9.350000000000000000e+02,9.517127582033047872e+00,9.230486960097577409e+00,9.751328029596507463e+00,1.433622013918799398e-01,9.059627013348212188e+01,6.510000000000000000e+02,9.660489783424926813e+00,9.373765380641167155e+00
9.355000000000000000e+02,9.517089147512031388e+00,9.230448983358039428e+00,9.751291725373969044e+00,1.433624780256635978e-01,9.059553864179694926e+01,6.510000000000000000e+02,9.660451625537694653e+00,9.373726669486368124e+00
9.360000000000000000e+02,9.517050789005967459e+00,9.230411081607277524e+00,9.751255493106956607e+00,1.433627541961398633e-01,9.059480859980978096e+01,6.510000000000000000e+02,9.660413543202107434e+00,9.373688034809827485e+00
9.365000000000000000e+02,9.517012506361865576e+00,9.230373254694825391e+00,9.751219332650046923e+00,1.433630299033719080e-01,9.059408000459123400e+01,6.510000000000000000e+02,9.660375536265238594e+00,9.373649476458494334e+00
9.370000000000000000e+02,9.516974299427054973e+00,9.230335502470543574e+00,9.751183243858106309e+00,1.433633051477858911e-01,9.059335285321799347e+01,6.510000000000000000e+02,9.660337604574840142e+00,9.373610994279269804e+00
9.375000000000000000e+02,9.516936168049173972e+00,9.230297824784591043e+00,9.751147226586324379e+00,1.433635799307155234e-01,9.059262714277303985e+01,6.510000000000000000e+02,9.660299747979889773e+00,9.373572588118458171e+00
9.380000000000000000e+02,9.516898112076182414e+00,9.230260221487428751e+00,9.751111280690185623e+00,1.433638542523449355e-01,9.059190287034529376e+01,6.510000000000000000e+02,9.660261966328526739e+00,9.373534257823838090e+00
9.385000000000000000e+02,9.516860131356363439e+00,9.230222692429851605e+00,9.751075406025476511e+00,1.433641281129792999e-01,9.059118003302985755e+01,6.510000000000000000e+02,9.660224259469343266e+00,9.373496003243383612e+00
9.390000000000000000e+02,9.516822225738302166e+00,9.230185237462928072e+00,9.751039602448297927e+00,1.433644015137707783e-01,9.059045862792791581e+01,6.510000000000000000e+02,9.660186627252072000e+00,9.373457824224530555e+00
9.395000000000000000e+02,9.516784395070903457e+00,9.230147856438069454e+00,9.751003869815038527e+00,1.433646744550849672e-01,9.058973865214669274e+01,6.510000000000000000e+02,9.660149069525989063e+00,9.373419720615819628e+00
9.400000000000000000e+02,9.516746639203393698e+00,9.230110549206967718e+00,9.750968207982383618e+00,1.433649469375295193e-01,9.058902010279949479e+01,6.510000000000000000e+02,9.660111586140923023e+00,9.373381692265864373e+00
9.405000000000000000e+02,9.516708957985304806e+00,9.230073315621641683e+00,9.750932616807340025e+00,1.433652189615305383e-01,9.058830297700563960e+01,6.510000000000000000e+02,9.660074176946835678e+00,9.373343739023773935e+00
9.410000000000000000e+02,9.516671351266484891e+00,9.230036155534403264e+00,9.750897096147200571e+00,1.433654905279376224e-01,9.058758727189056970e+01,6.510000000000000000e+02,9.660036841794420681e+00,9.373305860738547324e+00
9.415000000000000000e+02,9.516633818897082264e+00,9.229999068797869910e+00,9.750861645859544069e+00,1.433657616377214117e-01,9.058687298458561088e+01,6.510000000000000000e+02,9.659999580534803343e+00,9.373268057259359409e+00
9.420000000000000000e+02,9.516596360727575643e+00,9.229962055264964604e+00,9.750826265802274406e+00,1.433660322907635010e-01,9.058616011222814279e+01,6.510000000000000000e+02,9.659962393018339810e+00,9.373230328436813252e+00
9.425000000000000000e+02,9.516558976608745724e+00,9.229925114788917639e+00,9.750790955833565476e+00,1.433663024879739123e-01,9.058544865196159890e+01,6.510000000000000000e+02,9.659925279096720274e+00,9.373192674120772949e+00
9.430000000000000000e+02,9.516521666391678735e+00,9.229888247223259512e+00,9.750755715811905588e+00,1.433665722302022438e-01,9.058473860093529595e+01,6.510000000000000000e+02,9.659888238621881840e+00,9.373155094161477408e+00
9.435000000000000000e+02,9.516484429927777100e+00,9.229851452421833358e+00,9.750720545596088584e+00,1.433668415176930777e-01,9.058402995630456189e+01,6.510000000000000000e+02,9.659851271445470289e+00,9.373117588410083911e+00
9.440000000000000000e+02,9.516447267068746996e+00,9.229814730238764753e+00,9.750685445045183641e+00,1.433671103510539557e-01,9.058332271523065060e+01,6.510000000000000000e+02,9.659814377419802867e+00,9.373080156717692901e+00
9.445000000000000000e+02,9.516410177666605463e+00,9.229778080528495465e+00,9.750650414018551260e+00,1.433673787313764492e-01,9.058261687488085556e+01,6.510000000000000000e+02,9.659777556397981968e+00,9.373042798935228959e+00
9.450000000000000000e+02,9.516373161573673300e+00,9.229741503145753256e+00,9.750615452375861025e+00,1.433676466587235632e-01,9.058191243242816881e+01,6.510000000000000000e+02,9.659740808232395892e+00,9.373005514914948932e+00
9.455000000000000000e+02,9.516336218642580391e+00,9.229704997945589184e+00,9.750580559977077399e+00,1.433679141339448404e-01,9.058120938505169306e+01,6.510000000000000000e+02,9.659704132776525398e+00,9.372968304508635384e+00
9.460000000000000000e+02,9.516299348726263929e+00,9.229668564783336748e+00,9.750545736682445508e+00,1.433681811575872600e-01,9.058050772993635746e+01,6.510000000000000000e+02,9.659667529883851245e+00,9.372931167568678390e+00
9.465000000000000000e+02,9.516262551677963089e+00,9.229632203514615441e+00,9.750510982352514233e+00,1.433684477303794058e-01,9.057980746427300289e+01,6.510000000000000000e+02,9.659630999408342689e+00,9.372894103947583488e+00
9.470000000000000000e+02,9.516225827351226130e+00,9.229595913995375156e+00,9.750476296848109570e+00,1.433687138526867633e-01,9.057910858525829667e+01,6.510000000000000000e+02,9.659594541203912144e+00,9.372857113498538340e+00
9.475000000000000000e+02,9.516189175599896188e+00,9.229559696081844677e+00,9.750441680030373703e+00,1.433689795253587640e-01,9.057841109009476099e+01,6.510000000000000000e+02,9.659558155125253620e+00,9.372820196074536980e+00
9.480000000000000000e+02,9.516152596278127263e+00,9.229523549630542334e+00,9.750407131760695734e+00,1.433692447490029775e-01,9.057771497599082977e+01,6.510000000000000000e+02,9.659521841027130407e+00,9.372783351529124118e+00
9.485000000000000000e+02,9.516116089240375331e+00,9.229487474498302646e+00,9.750372651900807597e+00,1.433695095240452855e-01,9.057702024016070652e+01,6.510000000000000000e+02,9.659485598764421255e+00,9.372746579716331183e+00
9.490000000000000000e+02,9.516079654341400129e+00,9.229451470542237246e+00,9.750338240312691696e+00,1.433697738510327502e-01,9.057632687982443542e+01,6.510000000000000000e+02,9.659449428192433018e+00,9.372709880490367240e+00
9.495000000000000000e+02,9.516043291436247387e+00,9.229415537619752641e+00,9.750303896858628860e+00,1.433700377312987495e-01,9.057563489220787289e+01,6.510000000000000000e+02,9.659413329167545470e+00,9.372673253704949303e+00
9.500000000000000000e+02,9.516007000380287906e+00,9.229379675588560872e+00,9.750269621401191245e+00,1.433703011643013003e-01,9.057494427454260233e+01,6.510000000000000000e+02,9.659377301544589400e+00,9.372636699215988187e+00
9.505000000000000000e+02,9.515970781029178482e+00,9.229343884306667078e+00,9.750235413803247653e+00,1.433705641512528217e-01,9.057425502406611884e+01,6.510000000000000000e+02,9.659341345180431304e+00,9.372600216877925661e+00
9.510000000000000000e+02,9.515934633238872564e+00,9.229308163632351736e+00,9.750201273927917356e+00,1.433708266927002373e-01,9.057356713802157344e+01,6.510000000000000000e+02,9.659305459931571747e+00,9.372563806546171605e+00
9.515000000000000000e+02,9.515898556865622027e+00,9.229272513424215063e+00,9.750167201638657133e+00,1.433710887893719366e-01,9.057288061365788678e+01,6.510000000000000000e+02,9.659269645654994463e+00,9.372527468076249590e+00
9.520000000000000000e+02,9.515862551765986055e+00,9.229236933541130838e+00,9.750133196799163571e+00,1.433713504418148987e-01,9.057219544822976331e+01,6.510000000000000000e+02,9.659233902207800426e+00,9.372491201324169907e+00
9.525000000000000000e+02,9.515826617796808051e+00,9.229201423842253504e+00,9.750099259273445895e+00,1.433716116509390071e-01,9.057151163899762025e+01,6.510000000000000000e+02,9.659198229447746087e+00,9.372455006145868239e+00
9.530000000000000000e+02,9.515790754815247610e+00,9.229165984187051919e+00,9.750065388925783338e+00,1.433718724164441682e-01,9.057082918322751652e+01,6.510000000000000000e+02,9.659162627231690834e+00,9.372418882398802609e+00
9.535000000000000000e+02,9.515754962678737883e+00,9.229130614435272051e+00,9.750031585620739349e+00,1.433721327399057055e-01,9.057014807819140856e+01,6.510000000000000000e+02,9.659127095418643449e+00,9.372382829938832316e+00
9.540000000000000000e+02,9.515719241245022886e+00,9.229095314446944087e+00,9.749997849223172253e+00,1.433723926213261168e-01,9.056946832116672397e+01,6.510000000000000000e+02,9.659091633866347948e+00,9.372346848623697824e+00
9.545000000000000000e+02,9.515683590372136180e+00,9.229060084082393089e+00,9.749964179598190839e+00,1.433726520614336808e-01,9.056878990943665997e+01,6.510000000000000000e+02,9.659056242433569750e+00,9.372310938310700834e+00
9.550000000000000000e+02,9.515648009918399097e+00,9.229024923202240771e+00,9.749930576611228972e+00,1.433729110611987878e-01,9.056811284029015496e+01,6.510000000000000000e+02,9.659020920979598301e+00,9.372275098857201669e+00
9.555000000000000000e+02,9.515612499742438501e+00,9.228989831667375299e+00,9.749897040127974535e+00,1.433731696207448114e-01,9.056743711102164696e+01,6.510000000000000000e+02,9.658985669363183035e+00,9.372239330121693968e+00
9.560000000000000000e+02,9.515577059703165475e+00,9.228954809338988596e+00,9.749863570014396075e+00,1.433734277409211000e-01,9.056676271893130092e+01,6.510000000000000000e+02,9.658950487444085908e+00,9.372203631962243264e+00
9.565000000000000000e+02,9.515541689659782421e+00,9.228919856078556805e+00,9.749830166136744580e+00,1.433736854224559598e-01,9.056608966132493777e+01,6.510000000000000000e+02,9.658915375082237631e+00,9.372168004237325434e+00
9.570000000000000000e+02,9.515506389471790172e+00,9.228884971747824295e+00,9.749796828361564138e+00,1.433739426656542304e-01,9.056541793551394903e+01,6.510000000000000000e+02,9.658880332137444569e+00,9.372132446806133999e+00
9.575000000000000000e+02,9.515471158998977330e+00,9.228850156208837419e+00,9.749763556555645749e+00,1.433741994710627798e-01,9.056474753881531115e+01,6.510000000000000000e+02,9.658845358470040665e+00,9.372096959527915772e+00
9.580000000000000000e+02,9.515435998101420267e+00,9.228815409323933849e+00,9.749730350586101935e+00,1.433744558395308732e-01,9.056407846855167065e+01,6.510000000000000000e+02,9.658810453940951390e+00,9.372061542261890921e+00
9.585000000000000000e+02,9.515400906639479572e+00,9.228780730955705280e+00,9.749697210320269036e+00,1.433747117720288178e-01,9.056341072205115950e+01,6.510000000000000000e+02,9.658775618411509001e+00,9.372026194867451920e+00
9.590000000000000000e+02,9.515365884473826696e+00,9.228746120967043609e+00,9.749664135625808470e+00,1.433749672681354503e-01,9.056274429664750869e+01,6.510000000000000000e+02,9.658740851741962175e+00,9.371990917205691218e+00
9.595000000000000000e+02,9.515330931465394215e+00,9.228711579221132055e+00,9.749631126370623235e+00,1.433752223292445449e-01,9.056207918968006254e+01,6.510000000000000000e+02,9.658706153794639704e+00,9.371955709136150503e+00
9.600000000000000000e+02,9.515296047475413133e+00,9.228677105581427398e+00,9.749598182422902326e+00,1.433754769560238451e-01,9.056141539849359390e+01,6.510000000000000000e+02,9.658671524431436950e+00,9.371920570519389315e+00
9.605000000000000000e+02,9.515261232365412880e+00,9.228642699911654645e+00,9.749565303651133163e+00,1.433757311484756825e-01,9.056075292043851732e+01,6.510000000000000000e+02,9.658636963513888674e+00,9.371885501216937087e+00
9.610000000000000000e+02,9.515226485997189343e+00,9.228608362075831906e+00,9.749532489924032319e+00,1.433759849077517745e-01,9.056009175287069013e+01,6.510000000000000000e+02,9.658602470904940063e+00,9.371850501089436847e+00
9.615000000000000000e+02,9.515191808232838611e+00,9.228574091938268609e+00,9.749499741110623674e+00,1.433762382342778641e-01,9.055943189315152608e+01,6.510000000000000000e+02,9.658568046467115309e+00,9.371815569998560136e+00
9.620000000000000000e+02,9.515157198934730332e+00,9.228539889363524651e+00,9.749467057080195787e+00,1.433764911287217503e-01,9.055877333864779644e+01,6.510000000000000000e+02,9.658533690063451971e+00,9.371780707806008692e+00
9.625000000000000000e+02,9.515122657965534358e+00,9.228505754216465462e+00,9.749434437702307221e+00,1.433767435914486410e-01,9.055811608673198521e+01,6.510000000000000000e+02,9.658499401556982278e+00,9.371745914374084663e+00
9.630000000000000000e+02,9.515088185188190550e+00,9.228471686362212267e+00,9.749401882846781220e+00,1.433769956233682807e-01,9.055746013478187706e+01,6.510000000000000000e+02,9.658465180811557360e+00,9.371711189564821964e+00
9.635000000000000000e+02,9.515053780465930089e+00,9.228437685666193602e+00,9.749369392383721689e+00,1.433772472247249186e-01,9.055680548018074205e+01,6.510000000000000000e+02,9.658431027690655313e+00,9.371676533241204865e+00
9.640000000000000000e+02,9.515019443662261267e+00,9.228403751994065374e+00,9.749336966183498987e+00,1.433774983963072291e-01,9.055615212031729300e+01,6.510000000000000000e+02,9.658396942058569579e+00,9.371641945265954732e+00
9.645000000000000000e+02,9.514985174640980148e+00,9.228369885211805013e+00,9.749304604116748152e+00,1.433777491387829284e-01,9.055550005258575652e+01,6.510000000000000000e+02,9.658362923779764131e+00,9.371607425502197941e+00
9.650000000000000000e+02,9.514950973266152801e+00,9.228336085185654625e+00,9.749272306054395543e+00,1.433779994529407187e-01,9.055484927438564569e+01,6.510000000000000000e+02,9.658328972719095518e+00,9.371572973813211860e+00
9.655000000000000000e+02,9.514916839402145499e+00,9.228302351782119217e+00,9.749240071867614432e+00,1.433782493386618340e-01,9.055419978312193052e+01,6.510000000000000000e+02,9.658295088740807444e+00,9.371538590063483554e+00
9.660000000000000000e+02,9.514882772913585640e+00,9.228268684867982685e+00,9.749207901427839218e+00,1.433784987974003611e-01,9.055355157620510909e+01,6.510000000000000000e+02,9.658261271710985696e+00,9.371504274116185584e+00
9.665000000000000000e+02,9.514848773665386616e+00,9.228235084310320246e+00,9.749175794606795620e+00,1.433787478294005491e-01,9.055290465105083797e+01,6.510000000000000000e+02,9.658227521494787027e+00,9.371470025835986206e+00
9.670000000000000000e+02,9.514814841522751365e+00,9.228201549976452256e+00,9.749143751276461600e+00,1.433789964350275781e-01,9.055225900508033021e+01,6.510000000000000000e+02,9.658193837957778527e+00,9.371435845087724203e+00
9.675000000000000000e+02,9.514780976351142172e+00,9.228168081733983286e+00,9.749111771309078023e+00,1.433792446150700672e-01,9.055161463571998581e+01,6.510000000000000000e+02,9.658160220966212961e+00,9.371401731736071383e+00
9.680000000000000000e+02,9.514747178016312645e+00,9.228134679450791467e+00,9.749079854577164639e+00,1.433794923704376501e-01,9.055097154040177543e+01,6.510000000000000000e+02,9.658126670386749879e+00,9.371367685645875412e+00
9.685000000000000000e+02,9.514713446384289952e+00,9.228101342995040923e+00,9.749048000953498772e+00,1.433797397013745201e-01,9.055032971656285667e+01,6.510000000000000000e+02,9.658093186085665138e+00,9.371333706682916542e+00
9.690000000000000000e+02,9.514679781321380148e+00,9.228068072235137365e+00,9.749016210311120645e+00,1.433799866084273233e-01,9.054968916164567361e+01,6.510000000000000000e+02,9.658059767929806583e+00,9.371299794712951936e+00
9.695000000000000000e+02,9.514646182694159293e+00,9.228034867039770717e+00,9.748984482523342265e+00,1.433802330924451029e-01,9.054904987309816988e+01,6.510000000000000000e+02,9.658026415786604701e+00,9.371265949601713885e+00
9.700000000000000000e+02,9.514612650369485891e+00,9.228001727277915123e+00,9.748952817463727882e+00,1.433804791535511214e-01,9.054841184837336243e+01,6.510000000000000000e+02,9.657993129523037013e+00,9.371232171215934770e+00
9.705000000000000000e+02,9.514579184214481344e+00,9.227968652818773876e+00,9.748921215006097540e+00,1.433807247931992990e-01,9.054777508492973936e+01,6.510000000000000000e+02,9.657959909007681532e+00,9.371198459421282934e+00
9.710000000000000000e+02,9.514545784096558378e+00,9.227935643531870014e+00,9.748889675024564383e+00,1.433809700113918839e-01,9.054713958023100417e+01,6.510000000000000000e+02,9.657926754107950984e+00,9.371164814085167549e+00
9.715000000000000000e+02,9.514512449883389067e+00,9.227902699286950394e+00,9.748858197393470704e+00,1.433812148088569605e-01,9.054650533174607574e+01,6.510000000000000000e+02,9.657893664692245750e+00,9.371131235074530608e+00
9.720000000000000000e+02,9.514479181442929701e+00,9.227869819954067410e+00,9.748826781987443013e+00,1.433814591858990906e-01,9.054587233694918780e+01,6.510000000000000000e+02,9.657860640628829429e+00,9.371097722257029972e+00
9.725000000000000000e+02,9.514445978643399471e+00,9.227837005403502602e+00,9.748795428681356512e+00,1.433817031433068656e-01,9.054524059331981789e+01,6.510000000000000000e+02,9.657827681786706364e+00,9.371064275500092577e+00
9.730000000000000000e+02,9.514412841353287575e+00,9.227804255505823505e+00,9.748764137350340420e+00,1.433819466821107946e-01,9.054461009834268737e+01,6.510000000000000000e+02,9.657794788035397815e+00,9.371030894671175560e+00
9.735000000000000000e+02,9.514379769441369206e+00,9.227771570131865886e+00,9.748732907869799291e+00,1.433821898021920838e-01,9.054398084950769032e+01,6.510000000000000000e+02,9.657761959243561734e+00,9.370997579639176678e+00
9.740000000000000000e+02,9.514346762776675348e+00,9.227738949152730186e+00,9.748701740115384595e+00,1.433824325047021730e-01,9.054335284430996467e+01,6.510000000000000000e+02,9.657729195281376633e+00,9.370964330271974063e+00
9.745000000000000000e+02,9.514313821228508772e+00,9.227706392439767313e+00,9.748670633963008925e+00,1.433826747901875975e-01,9.054272608024983526e+01,6.510000000000000000e+02,9.657696496018697729e+00,9.370931146438321591e+00
9.750000000000000000e+02,9.514280944666452910e+00,9.227673899864614171e+00,9.748639589288842444e+00,1.433829166589530024e-01,9.054210055483281394e+01,6.510000000000000000e+02,9.657663861325406884e+00,9.370898028007500713e+00
9.755000000000000000e+02,9.514248132960352322e+00,9.227641471299143916e+00,9.748608605969302232e+00,1.433831581114843878e-01,9.054147626556957107e+01,6.510000000000000000e+02,9.657631291071837154e+00,9.370864974848867490e+00
9.760000000000000000e+02,9.514215385980312689e+00,9.227609106615512147e+00,9.748577683881096689e+00,1.433833991487517279e-01,9.054085320997596398e+01,6.510000000000000000e+02,9.657598785129064112e+00,9.370831986831561267e+00
9.765000000000000000e+02,9.514182703596718582e+00,9.227576805686139139e+00,9.748546822901147380e+00,1.433836397713015853e-01,9.054023138557302275e+01,6.510000000000000000e+02,9.657566343368019446e+00,9.370799063825417718e+00
9.770000000000000000e+02,9.514150085680217472e+00,9.227544568383686752e+00,9.748516022906649425e+00,1.433838799796199881e-01,9.053961078988690758e+01,6.510000000000000000e+02,9.657533965659837349e+00,9.370766205700597595e+00
9.775000000000000000e+02,9.514117532101723285e+00,9.227512394581093957e+00,9.748485283775060850e+00,1.433841197743138951e-01,9.053899142044885195e+01,6.510000000000000000e+02,9.657501651876037485e+00,9.370733412327410861e+00
9.780000000000000000e+02,9.514085042732414621e+00,9.227480284151564405e+00,9.748454605384077709e+00,1.433843591559298414e-01,9.053837327479521946e+01,6.510000000000000000e+02,9.657469401888343796e+00,9.370700683576485446e+00
9.785000000000000000e+02,9.514052617443738313e+00,9.227448236968543327e+00,9.748423987611666064e+00,1.433845981253168145e-01,9.053775635046761749e+01,6.510000000000000000e+02,9.657437215569055766e+00,9.370668019318422637e+00
9.790000000000000000e+02,9.514020256107402318e+00,9.227416252905751293e+00,9.748393430336028231e+00,1.433848366829607313e-01,9.053714064501258463e+01,6.510000000000000000e+02,9.657405092790364520e+00,9.370635419424441892e+00
9.795000000000000000e+02,9.513987958595389927e+00,9.227384331837166442e+00,9.748362933435631206e+00,1.433850748290451949e-01,9.053652615598178954e+01,6.510000000000000000e+02,9.657373033424434539e+00,9.370602883766343538e+00
9.800000000000000000e+02,9.513955724779927792e+00,9.227352473637010277e+00,9.748332496789190671e+00,1.433853125646005755e-01,9.053591288093201683e+01,6.510000000000000000e+02,9.657341037344528090e+00,9.370570412215327494e+00
9.805000000000000000e+02,9.513923554533523230e+00,9.227320678179779634e+00,9.748302120275665672e+00,1.433855498901128733e-01,9.053530081742505331e+01,6.510000000000000000e+02,9.657309104423635659e+00,9.370538004643409025e+00
9.810000000000000000e+02,9.513891447728937578e+00,9.227288945340223592e+00,9.748271803774276378e+00,1.433857868061285123e-01,9.053468996302783012e+01,6.510000000000000000e+02,9.657277234535065702e+00,9.370505660922809454e+00
9.815000000000000000e+02,9.513859404239198625e+00,9.227257274993332814e+00,9.748241547164511189e+00,1.433860233133149586e-01,9.053408031531225220e+01,6.510000000000000000e+02,9.657245427552513917e+00,9.370473380925883333e+00
9.820000000000000000e+02,9.513827423937588179e+00,9.227225667014378629e+00,9.748211350326057456e+00,1.433862594122186640e-01,9.053347187185516987e+01,6.510000000000000000e+02,9.657213683349807454e+00,9.370441164525370681e+00
9.825000000000000000e+02,9.513795506697659832e+00,9.227194121278877503e+00,9.748181213138892076e+00,1.433864951036279978e-01,9.053286463023869146e+01,6.510000000000000000e+02,9.657182001801288607e+00,9.370409011594031057e+00
9.830000000000000000e+02,9.513763652393219417e+00,9.227162637662589262e+00,9.748151135483237084e+00,1.433867303876659449e-01,9.053225858804962911e+01,6.510000000000000000e+02,9.657150382780885778e+00,9.370376922005551279e+00
9.835000000000000000e+02,9.513731860898335668e+00,9.227131216041543738e+00,9.748121117239548994e+00,1.433869652653629034e-01,9.053165374288010980e+01,6.510000000000000000e+02,9.657118826163697989e+00,9.370344895632971571e+00
9.840000000000000000e+02,9.513700132087329564e+00,9.227099856292021229e+00,9.748091158288541891e+00,1.433871997370837759e-01,9.053105009232692169e+01,6.510000000000000000e+02,9.657087331824413923e+00,9.370312932350245205e+00
9.845000000000000000e+02,9.513668465834792087e+00,9.227068558290554279e+00,9.748061258511162563e+00,1.433874338036774387e-01,9.053044763399211092e+01,6.510000000000000000e+02,9.657055899638470109e+00,9.370281032031114066e+00
9.850000000000000000e+02,9.513636862015568241e+00,9.227037321913920564e+00,9.748031417788631359e+00,1.433876674650249317e-01,9.052984636548249853e+01,6.510000000000000000e+02,9.657024529480594310e+00,9.370249194550543947e+00
9.855000000000000000e+02,9.513605320504755269e+00,9.227006147039155337e+00,9.748001636002394221e+00,1.433879007226404323e-01,9.052924628441002142e+01,6.510000000000000000e+02,9.656993221227395452e+00,9.370217419782115087e+00
9.860000000000000000e+02,9.513573841177706214e+00,9.226975033543560301e+00,9.747971913034145786e+00,1.433881335767074328e-01,9.052864738839132031e+01,6.510000000000000000e+02,9.656961974754413092e+00,9.370185707600997560e+00
9.865000000000000000e+02,9.513542423910044121e+00,9.226943981304652098e+00,9.747942248765820494e+00,1.433883660275907801e-01,9.052804967504826550e+01,6.510000000000000000e+02,9.656930789937636206e+00,9.370154057882453813e+00
9.870000000000000000e+02,9.513511068577635399e+00,9.226912990200249354e+00,9.747912643079613915e+00,1.433885980760183920e-01,9.052745314200740268e+01,6.510000000000000000e+02,9.656899666653654180e+00,9.370122470501618395e+00
9.875000000000000000e+02,9.513479775056596921e+00,9.226882060108366090e+00,9.747883095857941882e+00,1.433888297232625009e-01,9.052685778690033658e+01,6.510000000000000000e+02,9.656868604779859311e+00,9.370090945333336307e+00
9.880000000000000000e+02,9.513448543223324450e+00,9.226851190907309430e+00,9.747853606983486685e+00,1.433890609684781436e-01,9.052626360736340416e+01,6.510000000000000000e+02,9.656837604191801816e+00,9.370059482254845307e+00
9.885000000000000000e+02,9.513417372954435791e+00,9.226820382475599658e+00,9.747824176339161539e+00,1.433892918137239791e-01,9.052567060103811514e+01,6.510000000000000000e+02,9.656806664768160076e+00,9.370028081140711507e+00
9.890000000000000000e+02,9.513386264126824088e+00,9.226789634692048381e+00,9.747794803808123021e+00,1.433895222588204565e-01,9.052507876557052668e+01,6.510000000000000000e+02,9.656775786385644267e+00,9.369996741868003909e+00
9.895000000000000000e+02,9.513355216617631172e+00,9.226758947435669711e+00,9.747765489273767514e+00,1.433897523043743683e-01,9.052448809861178347e+01,6.510000000000000000e+02,9.656744968922003736e+00,9.369965464313256831e+00
9.900000000000000000e+02,9.513324230304249340e+00,9.226728320585751320e+00,9.747736232619736541e+00,1.433899819509925622e-01,9.052389859781783343e+01,6.510000000000000000e+02,9.656714212255240071e+00,9.369934248353256834e+00
9.905000000000000000e+02,9.513293305064323135e+00,9.226697754021824238e+00,9.747707033729909654e+00,1.433902111993423656e-01,9.052331026084945620e+01,6.510000000000000000e+02,9.656683516263665723e+00,9.369903093864980548e+00
9.910000000000000000e+02,9.513262440775745787e+00,9.226667247623666412e+00,9.747677892488409768e+00,1.433904400499700083e-01,9.052272308537222045e+01,6.510000000000000000e+02,9.656652880825715712e+00,9.369872000725774086e+00
9.915000000000000000e+02,9.513231637316668099e+00,9.226636801271293820e+00,9.747648808779601382e+00,1.433906685034823936e-01,9.052213706905664026e+01,6.510000000000000000e+02,9.656622305820148355e+00,9.369840968813186066e+00
9.920000000000000000e+02,9.513200894565480681e+00,9.226606414844985338e+00,9.747619782488060380e+00,1.433908965607282315e-01,9.052155220957794768e+01,6.510000000000000000e+02,9.656591791126208690e+00,9.369809998004752671e+00
9.925000000000000000e+02,9.513170212400838821e+00,9.226576088225233008e+00,9.747590813498648643e+00,1.433911242217698612e-01,9.052096850461620647e+01,6.510000000000000000e+02,9.656561336622608849e+00,9.369779088179068793e+00
9.930000000000000000e+02,9.513139590701632287e+00,9.226545821292798877e+00,9.747561901696430553e+00,1.433913514876375139e-01,9.052038595185626946e+01,6.510000000000000000e+02,9.656530942189268885e+00,9.369748239213993912e+00
9.935000000000000000e+02,9.513109029347010193e+00,9.226515613928683024e+00,9.747533046966735171e+00,1.433915783585750503e-01,9.051980454898776429e+01,6.510000000000000000e+02,9.656500607705584827e+00,9.369717450988435559e+00
9.940000000000000000e+02,9.513078528216359686e+00,9.226485466014135994e+00,9.747504249195090509e+00,1.433918048353706731e-01,9.051922429370507928e+01,6.510000000000000000e+02,9.656470333051728971e+00,9.369686723380988624e+00
9.945000000000000000e+02,9.513048087189325486e+00,9.226455377430642812e+00,9.747475508267298139e+00,1.433920309186916542e-01,9.051864518370746282e+01,6.510000000000000000e+02,9.656440118108017501e+00,9.369656056270633471e+00
9.950000000000000000e+02,9.513017706145795671e+00,9.226425348059910547e+00,9.747446824069376348e+00,1.433922566087817707e-01,9.051806721669876765e+01,6.510000000000000000e+02,9.656409962754578302e+00,9.369625449537014816e+00
9.955000000000000000e+02,9.512987384965903459e+00,9.226395377783925156e+00,9.747418196487581454e+00,1.433924819065502121e-01,9.051749039038772082e+01,6.510000000000000000e+02,9.656379866872452311e+00,9.369594903059352831e+00
9.960000000000000000e+02,9.512957123530025427e+00,9.226365466484894640e+00,9.747389625408400704e+00,1.433927068125432636e-01,9.051691470248766791e+01,6.510000000000000000e+02,9.656349830342568552e+00,9.369564416717480526e+00
9.965000000000000000e+02,9.512926921718790396e+00,9.226335614045265032e+00,9.747361110718580690e+00,1.433929313271256611e-01,9.051634015071674355e+01,6.510000000000000000e+02,9.656319853045916446e+00,9.369533990391666123e+00
9.970000000000000000e+02,9.512896779413072323e+00,9.226305820347741715e+00,9.747332652305065182e+00,1.433931554510251005e-01,9.051576673279780039e+01,6.510000000000000000e+02,9.656289934864096480e+00,9.369503623962046390e+00
9.975000000000000000e+02,9.512866696493979646e+00,9.226276085275236127e+00,9.747304250055051966e+00,1.433933791847878669e-01,9.051519444645830959e+01,6.510000000000000000e+02,9.656260075678767762e+00,9.369473317309191529e+00
9.980000000000000000e+02,9.512836672842874819e+00,9.226246408710926161e+00,9.747275903855975088e+00,1.433936025290206140e-01,9.051462328943055979e+01,6.510000000000000000e+02,9.656230275371896710e+00,9.369443070313854705e+00
9.985000000000000000e+02,9.512806708341361883e+00,9.226216790538213530e+00,9.747247613595483529e+00,1.433938254841485849e-01,9.051405325945138713e+01,6.510000000000000000e+02,9.656200533825511911e+00,9.369412882857213631e+00
9.990000000000000000e+02,9.512776802871281134e+00,9.226187230640748638e+00,9.747219379161483843e+00,1.433940480510204063e-01,9.051348435426240258e+01,6.510000000000000000e+02,9.656170850922302762e+00,9.369382754820259507e+00
9.995000000000000000e+02,9.512746956314719782e+00,9.226157728902419919e+00,9.747191200442076209e+00,1.433942702301218564e-01,9.051291657160979298e+01,6.510000000000000000e+02,9.656141226544843192e+00,9.369352686084598147e+00
1.000000000000000000e+03,9.512717168554010172e+00,9.226128285207339630e+00,9.747163077325637914e+00,1.433944920219990538e-01,9.051234990924447743e+01,6.510000000000000000e+02,9.656111660576009115e+00,9.369322676532011229e+00
1.000500000000000000e+03,9.512687439471726236e+00,9.226098899439872270e+00,9.747135009700746977e+00,1.433947134270167900e-01,9.051178436492196511e+01,6.510000000000000000e+02,9.656082152898742166e+00,9.369292726044708530e+00
1.001000000000000000e+03,9.512657768950672832e+00,9.226069571484599052e+00,9.747106997456214117e+00,1.433949344461445952e-01,9.051121993640242636e+01,6.510000000000000000e+02,9.656052703396818870e+00,9.369262834504528570e+00
1.001500000000000000e+03,9.512628156873901730e+00,9.226040301226362317e+00,9.747079040481077428e+00,1.433951550797472330e-01,9.051065662145050794e+01,6.510000000000000000e+02,9.656023311953648047e+00,9.369233001794155413e+00
1.002000000000000000e+03,9.512598603124706287e+00,9.226011088550219341e+00,9.747051138664616587e+00,1.433953753286127675e-01,9.051009441783574516e+01,6.510000000000000000e+02,9.655993978453320636e+00,9.369203227796093714e+00
1.002500000000000000e+03,9.512569107586619666e+00,9.225981933341467212e+00,9.747023291896331543e+00,1.433955951928639894e-01,9.050953332333200763e+01,6.510000000000000000e+02,9.655964702779483488e+00,9.369173512393755843e+00
1.003000000000000000e+03,9.512539670143409509e+00,9.225952835485642822e+00,9.746995500065949614e+00,1.433958146731680039e-01,9.050897333571786874e+01,6.510000000000000000e+02,9.655935484816577485e+00,9.369143855470241533e+00
1.003500000000000000e+03,9.512510290679076164e+00,9.225923794868499783e+00,9.746967763063430823e+00,1.433960337709177801e-01,9.050841445277654884e+01,6.510000000000000000e+02,9.655906324449993861e+00,9.369114256908158467e+00
1.004000000000000000e+03,9.512480969077870441e+00,9.225894811376047500e+00,9.746940080778948357e+00,1.433962524856311760e-01,9.050785667229558840e+01,6.510000000000000000e+02,9.655877221563500257e+00,9.369084716592238848e+00
1.004500000000000000e+03,9.512451705224279408e+00,9.225865884894526303e+00,9.746912453102924090e+00,1.433964708182777770e-01,9.050729999206743059e+01,6.510000000000000000e+02,9.655848176042555409e+00,9.369055234406001631e+00
1.005000000000000000e+03,9.512422499003015730e+00,9.225837015310370148e+00,9.746884879925982403e+00,1.433966887694641257e-01,9.050674440988881031e+01,6.510000000000000000e+02,9.655819187772477719e+00,9.369025810233551965e+00
1.005500000000000000e+03,9.512393350299033656e+00,9.225808202510298983e+00,9.746857361138991038e+00,1.433969063396758892e-01,9.050618992356106673e+01,6.510000000000000000e+02,9.655790256638709934e+00,9.368996443959359155e+00
1.006000000000000000e+03,9.512364258997527244e+00,9.225779446381235260e+00,9.746829896633034451e+00,1.433971235295196656e-01,9.050563653089011495e+01,6.510000000000000000e+02,9.655761382527046521e+00,9.368967135468007967e+00
1.006500000000000000e+03,9.512335224983917925e+00,9.225750746810321701e+00,9.746802486299408486e+00,1.433973403399649849e-01,9.050508422968638911e+01,6.510000000000000000e+02,9.655732565323882355e+00,9.368937884643951719e+00
1.007000000000000000e+03,9.512306248143870491e+00,9.225722103684958597e+00,9.746775130029663003e+00,1.433975567710135401e-01,9.050453301776481396e+01,6.510000000000000000e+02,9.655703804914884003e+00,9.368908691372856978e+00
1.007500000000000000e+03,9.512277328363277107e+00,9.225693516892757629e+00,9.746747827715559254e+00,1.433977728233929438e-01,9.050398289294473386e+01,6.510000000000000000e+02,9.655675101186671938e+00,9.368879555539884052e+00
1.008000000000000000e+03,9.512248465528273300e+00,9.225664986321564953e+00,9.746720579249057437e+00,1.433979884975282171e-01,9.050343385305011168e+01,6.510000000000000000e+02,9.655646454025799130e+00,9.368850477030745694e+00
1.008500000000000000e+03,9.512219659525202431e+00,9.225636511859443445e+00,9.746693384522380654e+00,1.433982037946913701e-01,9.050288589590930144e+01,6.510000000000000000e+02,9.655617863319893246e+00,9.368821455730511616e+00
1.009000000000000000e+03,9.512190910240683195e+00,9.225608093394715326e+00,9.746666243427938525e+00,1.433984187142186839e-01,9.050233901935523306e+01,6.510000000000000000e+02,9.655589328954903294e+00,9.368792491526464872e+00
1.009500000000000000e+03,9.512162217561517252e+00,9.225579730815887558e+00,9.746639155858387582e+00,1.433986332581684287e-01,9.050179322122517078e+01,6.510000000000000000e+02,9.655560850819686181e+00,9.368763584303350100e+00
1.010000000000000000e+03,9.512133581374778046e+00,9.225551424011731783e+00,9.746612121706583309e+00,1.433988474259374202e-01,9.050124849936084104e+01,6.510000000000000000e+02,9.655532428800714939e+00,9.368734733948839377e+00
1.010500000000000000e+03,9.512105001567748630e+00,9.225523172871222144e+00,9.746585140865624552e+00,1.433990612186160640e-01,9.050070485160856038e+01,6.510000000000000000e+02,9.655504062786365083e+00,9.368705940349132177e+00
1.011000000000000000e+03,9.512076478027953641e+00,9.225494977283577924e+00,9.746558213228821543e+00,1.433992746363875193e-01,9.050016227581892281e+01,6.510000000000000000e+02,9.655475752664340661e+00,9.368677203391566621e+00
1.011500000000000000e+03,9.512048010643130880e+00,9.225466837138224463e+00,9.746531338689688795e+00,1.433994876805841645e-01,9.049962076984701298e+01,6.510000000000000000e+02,9.655447498323715294e+00,9.368648522962546465e+00
1.012000000000000000e+03,9.512019599301268613e+00,9.225438752324830460e+00,9.746504517141977075e+00,1.433997003512680890e-01,9.049908033155230669e+01,6.510000000000000000e+02,9.655419299652537646e+00,9.368619898950001357e+00
1.012500000000000000e+03,9.511991243890580705e+00,9.225410722733267121e+00,9.746477748479659198e+00,1.433999126484410136e-01,9.049854095879868510e+01,6.510000000000000000e+02,9.655391156539023356e+00,9.368591331242139830e+00
1.013000000000000000e+03,9.511962944299494183e+00,9.225382748253656118e+00,9.746451032596912256e+00,1.434001245735561925e-01,9.049800264945442052e+01,6.510000000000000000e+02,9.655363068873050736e+00,9.368562819725937629e+00
1.013500000000000000e+03,9.511934700416677657e+00,9.225354828776326954e+00,9.746424369388138942e+00,1.434003361267967847e-01,9.049746540139220485e+01,6.510000000000000000e+02,9.655335036543474914e+00,9.368534364289882177e+00
1.014000000000000000e+03,9.511906512131021785e+00,9.225326964191840062e+00,9.746397758747951556e+00,1.434005473091321814e-01,9.049692921248907851e+01,6.510000000000000000e+02,9.655307059440152884e+00,9.368505964821888909e+00
1.014500000000000000e+03,9.511878379331651701e+00,9.225299154390963707e+00,9.746371200571198656e+00,1.434007581205640203e-01,9.049639408062645884e+01,6.510000000000000000e+02,9.655279137452215110e+00,9.368477621211086515e+00
1.015000000000000000e+03,9.511850301907905703e+00,9.225271399264697081e+00,9.746344694752915316e+00,1.434009685619407337e-01,9.049586000369002647e+01,6.510000000000000000e+02,9.655251270469847213e+00,9.368449333345965968e+00
1.015500000000000000e+03,9.511822279749369002e+00,9.225243698704293394e+00,9.746318241188388853e+00,1.434011786336268357e-01,9.049532697957002370e+01,6.510000000000000000e+02,9.655223458382996782e+00,9.368421101115742999e+00
1.016000000000000000e+03,9.511794312745834645e+00,9.225216052601158623e+00,9.746291839773082444e+00,1.434013883362288411e-01,9.049479500616075711e+01,6.510000000000000000e+02,9.655195701082062598e+00,9.368392924409606692e+00
1.016500000000000000e+03,9.511766400787321274e+00,9.225188460846982963e+00,9.746265490402700848e+00,1.434015976709580309e-01,9.049426408136116606e+01,6.510000000000000000e+02,9.655167998458278333e+00,9.368364803116362438e+00
1.017000000000000000e+03,9.511738543764087339e+00,9.225160923333632468e+00,9.746239192973154886e+00,1.434018066371506861e-01,9.049373420307415472e+01,6.510000000000000000e+02,9.655140350401236304e+00,9.368336737126936598e+00
1.017500000000000000e+03,9.511710741566599125e+00,9.225133439953237868e+00,9.746212947380573866e+00,1.434020152363810197e-01,9.049320536920727420e+01,6.510000000000000000e+02,9.655112756802980201e+00,9.368308726330218050e+00
1.018000000000000000e+03,9.511682994085552068e+00,9.225106010598100426e+00,9.746186753521293156e+00,1.434022234691345321e-01,9.049267757767218257e+01,6.510000000000000000e+02,9.655085217554686849e+00,9.368280770616417286e+00
1.018500000000000000e+03,9.511655301211877855e+00,9.225078635160784302e+00,9.746160611291871945e+00,1.434024313351708602e-01,9.049215082638487218e+01,6.510000000000000000e+02,9.655057732547049909e+00,9.368252869876707578e+00
1.019000000000000000e+03,9.511627662836707131e+00,9.225051313534045505e+00,9.746134520589071926e+00,1.434026388360642168e-01,9.049162511326561287e+01,6.510000000000000000e+02,9.655030301672770321e+00,9.368225024000642165e+00
1.019500000000000000e+03,9.511600078851413897e+00,9.225024045610858536e+00,9.746108481309867955e+00,1.434028459714532522e-01,9.049110043623893773e+01,6.510000000000000000e+02,9.655002924822866817e+00,9.368197232879960978e+00
1.020000000000000000e+03,9.511572549147578215e+00,9.224996831284437704e+00,9.746082493351448051e+00,1.434030527427306856e-01,9.049057679323371417e+01,6.510000000000000000e+02,9.654975601890310344e+00,9.368169496404847862e+00
1.020500000000000000e+03,9.511545073617016399e+00,9.224969670448182057e+00,9.746056556611215171e+00,1.434032591499586062e-01,9.049005418218295915e+01,6.510000000000000000e+02,9.654948332766974062e+00,9.368141814467056960e+00
1.021000000000000000e+03,9.511517652151754376e+00,9.224942562995748219e+00,9.746030670986783662e+00,1.434034651937433902e-01,9.048953260102400975e+01,6.510000000000000000e+02,9.654921117345498516e+00,9.368114186958012013e+00
1.021500000000000000e+03,9.511490284644045445e+00,9.224915508820954457e+00,9.746004836375957936e+00,1.434036708746309896e-01,9.048901204769835260e+01,6.510000000000000000e+02,9.654893955518675241e+00,9.368086613769413873e+00
1.022000000000000000e+03,9.511462970986352516e+00,9.224888507817878391e+00,9.745979052676794652e+00,1.434038761935302053e-01,9.048849252015186551e+01,6.510000000000000000e+02,9.654866847179881972e+00,9.368059094792821284e+00
1.022500000000000000e+03,9.511435711071374755e+00,9.224861559880812578e+00,9.745953319787517444e+00,1.434040811506240576e-01,9.048797401633449056e+01,6.510000000000000000e+02,9.654839792221999062e+00,9.368031629920752223e+00
1.023000000000000000e+03,9.511408504792017382e+00,9.224834664904243198e+00,9.745927637606566662e+00,1.434042857465189225e-01,9.048745653420037627e+01,6.510000000000000000e+02,9.654812790538535694e+00,9.368004219045497294e+00
1.023500000000000000e+03,9.511381352041405890e+00,9.224807822782880251e+00,9.745902006032626019e+00,1.434044899818816554e-01,9.048694007170797704e+01,6.510000000000000000e+02,9.654785842023287046e+00,9.367976862059524734e+00
1.024000000000000000e+03,9.511354252712893143e+00,9.224781033411645126e+00,9.745876424964542650e+00,1.434046938569557561e-01,9.048642462681985421e+01,6.510000000000000000e+02,9.654758946569849343e+00,9.367949558855936942e+00
1.024500000000000000e+03,9.511327206700036285e+00,9.224754296685688360e+00,9.745850894301403500e+00,1.434048973727709841e-01,9.048591019750281816e+01,6.510000000000000000e+02,9.654732104072808241e+00,9.367922309327264330e+00
1.025000000000000000e+03,9.511300213896618061e+00,9.224727612500334573e+00,9.745825413942473148e+00,1.434051005295707559e-01,9.048539678172774359e+01,6.510000000000000000e+02,9.654705314426188068e+00,9.367895113367046278e+00
1.025500000000000000e+03,9.511273274196637928e+00,9.224700980751174839e+00,9.745799983787247101e+00,1.434053033278405165e-01,9.048488437746979685e+01,6.510000000000000000e+02,9.654678577524478555e+00,9.367867970868799077e+00
1.026000000000000000e+03,9.511246387494303178e+00,9.224674401333967211e+00,9.745774603735421593e+00,1.434055057687914081e-01,9.048437298270822282e+01,6.510000000000000000e+02,9.654651893263094919e+00,9.367840881725511437e+00
1.026500000000000000e+03,9.511219553684050254e+00,9.224647874144713100e+00,9.745749273686884706e+00,1.434057078520620809e-01,9.048386259542637333e+01,6.510000000000000000e+02,9.654625261536113001e+00,9.367813845831987507e+00
1.027000000000000000e+03,9.511192772660519879e+00,9.224621399079586226e+00,9.745723993541755448e+00,1.434059095788032256e-01,9.048335321361184924e+01,6.510000000000000000e+02,9.654598682239324603e+00,9.367786863081716930e+00
1.027500000000000000e+03,9.511166044318580148e+00,9.224594976035032090e+00,9.745698763200339343e+00,1.434061109489558061e-01,9.048284483525623045e+01,6.510000000000000000e+02,9.654572155267535649e+00,9.367759933369622871e+00
1.028000000000000000e+03,9.511139368553292783e+00,9.224568604907640079e+00,9.745673582563146198e+00,1.434063119642148831e-01,9.048233745835551645e+01,6.510000000000000000e+02,9.654545680517506057e+00,9.367733056589077734e+00
1.028500000000000000e+03,9.511112745259955759e+00,9.224542285594260704e+00,9.745648451530909639e+00,1.434065126239166543e-01,9.048183108090933047e+01,6.510000000000000000e+02,9.654519257883872996e+00,9.367706232636038521e+00
1.029000000000000000e+03,9.511086174334069554e+00,9.224516017991915007e+00,9.745623370004519614e+00,1.434067129292117548e-01,9.048132570092185745e+01,6.510000000000000000e+02,9.654492887263280920e+00,9.367679461404858188e+00
1.029500000000000000e+03,9.511059655671347812e+00,9.224489801997867389e+00,9.745598337885125417e+00,1.434069128805250948e-01,9.048082131640110504e+01,6.510000000000000000e+02,9.654466568551873351e+00,9.367652742790824050e+00
1.030000000000000000e+03,9.511033189167717339e+00,9.224463637509552782e+00,9.745573355074052202e+00,1.434071124785233908e-01,9.048031792535925888e+01,6.510000000000000000e+02,9.654440301646239675e+00,9.367626076689193226e+00
1.030500000000000000e+03,9.511006774719321655e+00,9.224437524424663692e+00,9.745548421472822298e+00,1.434073117233895800e-01,9.047981552581256892e+01,6.510000000000000000e+02,9.654414086442711707e+00,9.367599462995931603e+00
1.031000000000000000e+03,9.510980412222505009e+00,9.224411462641063153e+00,9.745523536983180080e+00,1.434075106162743807e-01,9.047931411578132099e+01,6.510000000000000000e+02,9.654387922838777669e+00,9.367572901606230573e+00
1.031500000000000000e+03,9.510954101573839026e+00,9.224385452056823809e+00,9.745498701507045780e+00,1.434077091571791529e-01,9.047881369328993628e+01,6.510000000000000000e+02,9.654361810731018068e+00,9.367546392416659984e+00
1.032000000000000000e+03,9.510927842670092502e+00,9.224359492570235020e+00,9.745473914946568783e+00,1.434079073469521626e-01,9.047831425636681502e+01,6.510000000000000000e+02,9.654335750017045470e+00,9.367519935323139535e+00
1.032500000000000000e+03,9.510901635408250954e+00,9.224333584079797532e+00,9.745449177204063673e+00,1.434081051858972777e-01,9.047781580304436488e+01,6.510000000000000000e+02,9.654309740594149147e+00,9.367493530222354536e+00
1.033000000000000000e+03,9.510875479685504175e+00,9.224307726484209269e+00,9.745424488182079514e+00,1.434083026750441192e-01,9.047731833135910051e+01,6.510000000000000000e+02,9.654283782360547406e+00,9.367467177010460944e+00
1.033500000000000000e+03,9.510849375399265782e+00,9.224281919682370656e+00,9.745399847783355440e+00,1.434084998142126921e-01,9.047682183935158662e+01,6.510000000000000000e+02,9.654257875213478002e+00,9.367440875585053561e+00
1.034000000000000000e+03,9.510823322447137684e+00,9.224256163573407719e+00,9.745375255910809997e+00,1.434086966047350420e-01,9.047632632506626749e+01,6.510000000000000000e+02,9.654232019051873337e+00,9.367414625842402032e+00
1.034500000000000000e+03,9.510797320726950943e+00,9.224230458056606352e+00,9.745350712467587329e+00,1.434088930463706946e-01,9.047583178655172276e+01,6.510000000000000000e+02,9.654206213773321110e+00,9.367388427680580776e+00
1.035000000000000000e+03,9.510771370136728464e+00,9.224204803031506472e+00,9.745326217357012766e+00,1.434090891400887635e-01,9.047533822186044006e+01,6.510000000000000000e+02,9.654180459276815895e+00,9.367362280996639257e+00
1.035500000000000000e+03,9.510745470574702765e+00,9.224179198397836288e+00,9.745301770482615922e+00,1.434092848867979386e-01,9.047484562904895711e+01,6.510000000000000000e+02,9.654154755461499704e+00,9.367336185687905825e+00
1.036000000000000000e+03,9.510719621939331958e+00,9.224153644055503420e+00,9.745277371748132467e+00,1.434094802862576346e-01,9.047435400617779067e+01,6.510000000000000000e+02,9.654129102225589065e+00,9.367310141653073075e+00
1.036500000000000000e+03,9.510693824129253571e+00,9.224128139904657075e+00,9.745253021057479259e+00,1.434096753395580348e-01,9.047386335131133706e+01,6.510000000000000000e+02,9.654103499468812188e+00,9.367284148789696729e+00
1.037000000000000000e+03,9.510668077043334279e+00,9.224102685845613436e+00,9.745228718314773886e+00,1.434098700470029242e-01,9.047337366251805690e+01,6.510000000000000000e+02,9.654077947090335954e+00,9.367258206996332603e+00
1.037500000000000000e+03,9.510642380580634381e+00,9.224077281778924942e+00,9.745204463424334662e+00,1.434100644091379773e-01,9.047288493787031882e+01,6.510000000000000000e+02,9.654052444989773107e+00,9.367232316171495654e+00
1.038000000000000000e+03,9.510616734640423786e+00,9.224051927605311008e+00,9.745180256290678855e+00,1.434102584266299940e-01,9.047239717544447046e+01,6.510000000000000000e+02,9.654026993067054363e+00,9.367206476213794986e+00
1.038500000000000000e+03,9.510591139122173132e+00,9.224026623225713095e+00,9.745156096818520908e+00,1.434104521000246490e-01,9.047191037332071062e+01,6.510000000000000000e+02,9.654001591222197476e+00,9.367180687022147012e+00
1.039000000000000000e+03,9.510565593925566219e+00,9.224001368541271617e+00,9.745131984912742240e+00,1.434106454295652477e-01,9.047142452958330239e+01,6.510000000000000000e+02,9.653976239355131383e+00,9.367154948496002831e+00
1.039500000000000000e+03,9.510540098950478693e+00,9.223976163453327715e+00,9.745107920478469410e+00,1.434108384164628214e-01,9.047093964232030316e+01,6.510000000000000000e+02,9.653950937366943208e+00,9.367129260534015955e+00
1.040000000000000000e+03,9.510514654097004694e+00,9.223951007863414375e+00,9.745083903420974636e+00,1.434110310607187577e-01,9.047045570962376360e+01,6.510000000000000000e+02,9.653925685157723535e+00,9.367103623036285853e+00
1.040500000000000000e+03,9.510489259265437312e+00,9.223925901673288408e+00,9.745059933645743300e+00,1.434112233625763344e-01,9.046997272958958547e+01,6.510000000000000000e+02,9.653900482628012369e+00,9.367078035902860478e+00
1.041000000000000000e+03,9.510463914356257931e+00,9.223900844784852282e+00,9.745036011058463288e+00,1.434114153233070343e-01,9.046949070031760698e+01,6.510000000000000000e+02,9.653875329679564743e+00,9.367052499032951118e+00
1.041500000000000000e+03,9.510438619270173533e+00,9.223875837100264263e+00,9.745012135565003675e+00,1.434116069429727525e-01,9.046900961991151746e+01,6.510000000000000000e+02,9.653850226213144481e+00,9.367027012327200808e+00
1.042000000000000000e+03,9.510413373908070511e+00,9.223850878521867358e+00,9.744988307071436040e+00,1.434117982224214771e-01,9.046852948647888581e+01,6.510000000000000000e+02,9.653825172130492405e+00,9.367001575685648618e+00
1.042500000000000000e+03,9.510388178171059081e+00,9.223825968952173326e+00,9.744964525484011375e+00,1.434119891618966247e-01,9.046805029813120314e+01,6.510000000000000000e+02,9.653800167332954985e+00,9.366976189009161402e+00
1.043000000000000000e+03,9.510363031954440771e+00,9.223801108293930184e+00,9.744940790709170741e+00,1.434121797648468255e-01,9.046757205287056536e+01,6.510000000000000000e+02,9.653775211719288762e+00,9.366950852189594556e+00
1.043500000000000000e+03,9.510337934789644621e+00,9.223776296450049372e+00,9.744917102653566587e+00,1.434123702245078957e-01,9.046709474183238342e+01,6.510000000000000000e+02,9.653750305014153099e+00,9.366925564565137918e+00
1.044000000000000000e+03,9.510312886955185618e+00,9.223751533323671481e+00,9.744893461224023667e+00,1.434125603456503917e-01,9.046661837025077091e+01,6.510000000000000000e+02,9.653725447300836038e+00,9.366900326609535199e+00
1.044500000000000000e+03,9.510287888352966235e+00,9.223726818818105855e+00,9.744869866327558583e+00,1.434127501285780704e-01,9.046614293625253822e+01,6.510000000000000000e+02,9.653700638481543805e+00,9.366875138224386887e+00
1.045000000000000000e+03,9.510262938885082562e+00,9.223702152836862567e+00,9.744846317871402874e+00,1.434129395738970025e-01,9.046566843796834689e+01,6.510000000000000000e+02,9.653675878458980009e+00,9.366849999311185115e+00
1.045500000000000000e+03,9.510238038453836751e+00,9.223677535283661300e+00,9.744822815762930190e+00,1.434131286822134255e-01,9.046519487353272382e+01,6.510000000000000000e+02,9.653651167136050759e+00,9.366824909771622742e+00
1.046000000000000000e+03,9.510213186961721021e+00,9.223652966062410030e+00,9.744799359909748659e+00,1.434133174542543687e-01,9.046472224108383386e+01,6.510000000000000000e+02,9.653626504415974807e+00,9.366799869507467236e+00
1.046500000000000000e+03,9.510188384311438980e+00,9.223628445077206806e+00,9.744775950219638716e+00,1.434135058898397264e-01,9.046425053876380673e+01,6.510000000000000000e+02,9.653601890201278124e+00,9.366774878421598061e+00
1.047000000000000000e+03,9.510163630405878976e+00,9.223603972232350401e+00,9.744752586600565536e+00,1.434136939902408980e-01,9.046377976471863747e+01,6.510000000000000000e+02,9.653577324396119153e+00,9.366749936415637023e+00
1.047500000000000000e+03,9.510138925148128308e+00,9.223579547432319004e+00,9.744729268960671931e+00,1.434138817557011614e-01,9.046330991709781699e+01,6.510000000000000000e+02,9.653552806903828554e+00,9.366725043392426286e+00
1.048000000000000000e+03,9.510114268441480334e+00,9.223555170581805740e+00,9.744705997208320980e+00,1.434140691867661077e-01,9.046284099405494317e+01,6.510000000000000000e+02,9.653528337628246803e+00,9.366700199254713866e+00
1.048500000000000000e+03,9.510089660189416705e+00,9.223530841585681372e+00,9.744682771252030307e+00,1.434142562838603974e-01,9.046237299374709551e+01,6.510000000000000000e+02,9.653503916473276547e+00,9.366675403905555086e+00
1.049000000000000000e+03,9.510065100295616247e+00,9.223506560349012062e+00,9.744659591000523591e+00,1.434144430478925536e-01,9.046190591433540362e+01,6.510000000000000000e+02,9.653479543343507885e+00,9.366650657247722833e+00
1.049500000000000000e+03,9.510040588663958516e+00,9.223482326777059370e+00,9.744636456362703925e+00,1.434146294788638532e-01,9.046143975398447878e+01,6.510000000000000000e+02,9.653455218142822147e+00,9.366625959185094885e+00
1.050000000000000000e+03,9.510016125198513137e+00,9.223458140775278480e+00,9.744613367247660918e+00,1.434148155776223399e-01,9.046097451086291130e+01,6.510000000000000000e+02,9.653430940776134506e+00,9.366601309620889992e+00
1.050500000000000000e+03,9.509991709803546911e+00,9.223434002249309316e+00,9.744590323564663592e+00,1.434150013446531258e-01,9.046051018314288683e+01,6.510000000000000000e+02,9.653406711148200259e+00,9.366576708458893563e+00
1.051000000000000000e+03,9.509967342383520261e+00,9.223409911104981873e+00,9.744567325223183474e+00,1.434151867805622538e-01,9.046004676900038532e+01,6.510000000000000000e+02,9.653382529164082015e+00,9.366552155602956731e+00
1.051500000000000000e+03,9.509943022843083682e+00,9.223385867248337533e+00,9.744544372132867949e+00,1.434153718858348914e-01,9.045958426661501051e+01,6.510000000000000000e+02,9.653358394728920544e+00,9.366527650957248596e+00
1.052000000000000000e+03,9.509918751087093725e+00,9.223361870585563338e+00,9.744521464203534933e+00,1.434155566607746846e-01,9.045912267417024566e+01,6.510000000000000000e+02,9.653334307747869047e+00,9.366503194426318402e+00
1.052500000000000000e+03,9.509894527020588129e+00,9.223337921023091468e+00,9.744498601345208399e+00,1.434157411060482112e-01,9.045866198985315521e+01,6.510000000000000000e+02,9.653310268126636728e+00,9.366478785914541305e+00
1.053000000000000000e+03,9.509870350548800033e+00,9.223314018467492659e+00,9.744475783468086405e+00,1.434159252224428971e-01,9.045820221185458365e+01,6.510000000000000000e+02,9.653286275771243652e+00,9.366454425326358191e+00
1.053500000000000000e+03,9.509846221577159753e+00,9.223290162825565019e+00,9.744453010482539312e+00,1.434161090100810609e-01,9.045774333836898506e+01,6.510000000000000000e+02,9.653262330587240925e+00,9.366430112567080357e+00
1.054000000000000000e+03,9.509822140011285896e+00,9.223266354004280743e+00,9.744430282299152424e+00,1.434162924695686625e-01,9.045728536759453675e+01,6.510000000000000000e+02,9.653238432480854669e+00,9.366405847541717122e+00
1.054500000000000000e+03,9.509798105756983588e+00,9.223242591910780774e+00,9.744407598828651373e+00,1.434164756018746767e-01,9.045682829773316769e+01,6.510000000000000000e+02,9.653214581358858126e+00,9.366381630155109050e+00
1.055000000000000000e+03,9.509774118720262237e+00,9.223218876452438764e+00,9.744384959981980288e+00,1.434166584068188866e-01,9.045637212699030272e+01,6.510000000000000000e+02,9.653190777127079514e+00,9.366357460313443184e+00
1.055500000000000000e+03,9.509750178807310661e+00,9.223195207536766915e+00,9.744362365670244941e+00,1.434168408854307186e-01,9.045591685357521783e+01,6.510000000000000000e+02,9.653167019692741491e+00,9.366333337921879831e+00
1.056000000000000000e+03,9.509726285924511302e+00,9.223171585071508360e+00,9.744339815804735849e+00,1.434170230381952016e-01,9.045546247570072751e+01,6.510000000000000000e+02,9.653143308962706115e+00,9.366309262886316489e+00
1.056500000000000000e+03,9.509702439978440225e+00,9.223148008964543010e+00,9.744317310296919388e+00,1.434172048653555021e-01,9.045500899158329844e+01,6.510000000000000000e+02,9.653119644843794589e+00,9.366285235113085861e+00
1.057000000000000000e+03,9.509678640875861788e+00,9.223124479123990582e+00,9.744294849058473318e+00,1.434173863675176352e-01,9.045455639944304949e+01,6.510000000000000000e+02,9.653096027243378785e+00,9.366261254508344791e+00
1.057500000000000000e+03,9.509654888523721539e+00,9.223100995458127116e+00,9.744272432001201523e+00,1.434175675451667131e-01,9.045410469750369487e+01,6.510000000000000000e+02,9.653072456068887419e+00,9.366237320978555658e+00
1.058000000000000000e+03,9.509631182829163976e+00,9.223077557875400956e+00,9.744250059037137035e+00,1.434177483992110647e-01,9.045365388399272888e+01,6.510000000000000000e+02,9.653048931228374485e+00,9.366213434429953466e+00
1.058500000000000000e+03,9.509607523699521892e+00,9.223054166284484268e+00,9.744227730078465655e+00,1.434179289298333493e-01,9.045320395714105643e+01,6.510000000000000000e+02,9.653025452629353964e+00,9.366189594769688043e+00
1.059000000000000000e+03,9.509583911042305715e+00,9.223030820594198431e+00,9.744205445037565028e+00,1.434181091375186512e-01,9.045275491518326305e+01,6.510000000000000000e+02,9.653002020179824783e+00,9.366165801904786647e+00
1.059500000000000000e+03,9.509560344765224826e+00,9.223007520713569107e+00,9.744183203826970896e+00,1.434182890228729579e-01,9.045230675635754380e+01,6.510000000000000000e+02,9.652978633788098506e+00,9.366142055742351147e+00
1.060000000000000000e+03,9.509536824776171571e+00,9.222984266551808474e+00,9.744161006359433941e+00,1.434184685865627640e-01,9.045185947890577438e+01,6.510000000000000000e+02,9.652955293362735389e+00,9.366118356189607752e+00
1.060500000000000000e+03,9.509513350983221258e+00,9.222961058018281477e+00,9.744138852547846952e+00,1.434186478287101385e-01,9.045141308107315581e+01,6.510000000000000000e+02,9.652931998811931535e+00,9.366094703154512757e+00
1.061000000000000000e+03,9.509489923294641045e+00,9.222937895022583987e+00,9.744116742305299894e+00,1.434188267503445080e-01,9.045096756110876868e+01,6.510000000000000000e+02,9.652908750044984387e+00,9.366071096544297703e+00
1.061500000000000000e+03,9.509466541618886382e+00,9.222914777474439774e+00,9.744094675545053263e+00,1.434190053512250929e-01,9.045052291726499050e+01,6.510000000000000000e+02,9.652885546970111363e+00,9.366047536267661400e+00
1.062000000000000000e+03,9.509443205864590354e+00,9.222891705283805308e+00,9.744072652180536309e+00,1.434191836326836056e-01,9.045007914779807834e+01,6.510000000000000000e+02,9.652862389497274265e+00,9.366024022231906443e+00
1.062500000000000000e+03,9.509419915940570789e+00,9.222868678360795158e+00,9.744050672125382562e+00,1.434193615950841716e-01,9.044963625096752935e+01,6.510000000000000000e+02,9.652839277535656848e+00,9.366000554345486506e+00
1.063000000000000000e+03,9.509396671755844466e+00,9.222845696615703304e+00,9.744028735293376542e+00,1.434195392384883527e-01,9.044919422503652129e+01,6.510000000000000000e+02,9.652816210994332735e+00,9.365977132517356196e+00
1.063500000000000000e+03,9.509373473219596917e+00,9.222822759959012018e+00,9.744006841598471524e+00,1.434197165639254923e-01,9.044875306827182726e+01,6.510000000000000000e+02,9.652793189783521299e+00,9.365953756655672535e+00
1.064000000000000000e+03,9.509350320241209076e+00,9.222799868301386539e+00,9.743984990954825065e+00,1.434198935712758249e-01,9.044831277894355992e+01,6.510000000000000000e+02,9.652770213812484457e+00,9.365930426669933695e+00
1.064500000000000000e+03,9.509327212730228851e+00,9.222777021553651977e+00,9.743963183276749263e+00,1.434200702618105561e-01,9.044787335532556938e+01,6.510000000000000000e+02,9.652747282992038436e+00,9.365907142468419266e+00
1.065000000000000000e+03,9.509304150596413763e+00,9.222754219626851935e+00,9.743941418478732075e+00,1.434202466355308236e-01,9.044743479569517319e+01,6.510000000000000000e+02,9.652724397231944309e+00,9.365883903960883217e+00
1.065500000000000000e+03,9.509281133749681203e+00,9.222731462432163241e+00,9.743919696475437320e+00,1.434204226929821080e-01,9.044699709833304269e+01,6.510000000000000000e+02,9.652701556442663033e+00,9.365860711056699373e+00
1.066000000000000000e+03,9.509258162100142187e+00,9.222708749880984769e+00,9.743898017181708227e+00,1.434205984347098617e-01,9.044656026152354400e+01,6.510000000000000000e+02,9.652678760534852742e+00,9.365837563665433407e+00
1.066500000000000000e+03,9.509235235558085364e+00,9.222686081884869935e+00,9.743876380512556779e+00,1.434207738615014271e-01,9.044612428355445388e+01,6.510000000000000000e+02,9.652656009419585459e+00,9.365814461696583493e+00
1.067000000000000000e+03,9.509212354033982351e+00,9.222663458355549793e+00,9.743854786383177924e+00,1.434209489735394083e-01,9.044568916271697390e+01,6.510000000000000000e+02,9.652633303007522869e+00,9.365791405060443608e+00
1.067500000000000000e+03,9.509189517438491279e+00,9.222640879204957898e+00,9.743833234708903390e+00,1.434211237713692300e-01,9.044525489730594359e+01,6.510000000000000000e+02,9.652610641209861342e+00,9.365768393667122993e+00
1.068000000000000000e+03,9.509166725682439036e+00,9.222618344345164587e+00,9.743811725405290503e+00,1.434212982558387417e-01,9.044482148561945678e+01,6.510000000000000000e+02,9.652588023938276862e+00,9.365745427426599434e+00
1.068500000000000000e+03,9.509143978676851461e+00,9.222595853688462242e+00,9.743790258388042247e+00,1.434214724268281227e-01,9.044438892595930213e+01,6.510000000000000000e+02,9.652565451103679806e+00,9.365722506250023116e+00
1.069000000000000000e+03,9.509121276332912487e+00,9.222573407147285351e+00,9.743768833573010824e+00,1.434216462854270568e-01,9.044395721663050836e+01,6.510000000000000000e+02,9.652542922618339460e+00,9.365699630047485513e+00
1.069500000000000000e+03,9.509098618562003224e+00,9.222551004634253147e+00,9.743747450876250937e+00,1.434218198321205451e-01,9.044352635594175638e+01,6.510000000000000000e+02,9.652520438394123659e+00,9.365676798729882790e+00
1.070000000000000000e+03,9.509076005275684196e+00,9.222528646062190916e+00,9.743726110213991376e+00,1.434219930667282317e-01,9.044309634220499561e+01,6.510000000000000000e+02,9.652497998342411734e+00,9.365654012208954882e+00
1.070500000000000000e+03,9.509053436385675795e+00,9.222506331344055397e+00,9.743704811502606589e+00,1.434221659907632118e-01,9.044266717373569975e+01,6.510000000000000000e+02,9.652475602376437536e+00,9.365631270394912278e+00
1.071000000000000000e+03,9.509030911803902697e+00,9.222484060392991623e+00,9.743683554658650436e+00,1.434223386039846782e-01,9.044223884885278153e+01,6.510000000000000000e+02,9.652453250407887708e+00,9.365608573199917686e+00
1.071500000000000000e+03,9.509008431442454778e+00,9.222461833122357788e+00,9.743662339598863298e+00,1.434225109067565895e-01,9.044181136587849323e+01,6.510000000000000000e+02,9.652430942349212728e+00,9.365585920535696829e+00
1.072000000000000000e+03,9.508985995213594222e+00,9.222439649445627552e+00,9.743641166240131213e+00,1.434226829004105475e-01,9.044138472313861143e+01,6.510000000000000000e+02,9.652408678114005269e+00,9.365563312313183175e+00
1.072500000000000000e+03,9.508963603029767953e+00,9.222417509276507275e+00,9.743620034499512528e+00,1.434228545851291003e-01,9.044095891896222383e+01,6.510000000000000000e+02,9.652386457614896997e+00,9.365540748444638908e+00
1.073000000000000000e+03,9.508941254803609411e+00,9.222395412528818781e+00,9.743598944294259212e+00,1.434230259607923719e-01,9.044053395168181453e+01,6.510000000000000000e+02,9.652364280764402338e+00,9.365518228842816484e+00
1.073500000000000000e+03,9.508918950447911911e+00,9.222373359116604163e+00,9.743577895541765344e+00,1.434231970284901014e-01,9.044010981963327822e+01,6.510000000000000000e+02,9.652342147476401735e+00,9.365495753419422087e+00
1.074000000000000000e+03,9.508896689875655284e+00,9.222351348954060057e+00,9.743556888159590201e+00,1.434233677887676028e-01,9.043968652115606233e+01,6.510000000000000000e+02,9.652320057664422137e+00,9.365473322086888430e+00
1.074500000000000000e+03,9.508874472999991667e+00,9.222329381955546523e+00,9.743535922065486687e+00,1.434235382418074523e-01,9.043926405459265538e+01,6.510000000000000000e+02,9.652298011241798648e+00,9.365450934758182910e+00
1.075000000000000000e+03,9.508852299734247282e+00,9.222307458035624350e+00,9.743514997177351589e+00,1.434237083884573605e-01,9.043884241828916970e+01,6.510000000000000000e+02,9.652276008122703033e+00,9.365428591345789755e+00
1.075500000000000000e+03,9.508830169991933090e+00,9.222285577108996435e+00,9.743494113413261104e+00,1.434238782288393965e-01,9.043842161059501450e+01,6.510000000000000000e+02,9.652254048220772376e+00,9.365406291763093805e+00
1.076000000000000000e+03,9.508808083686721702e+00,9.222263739090561074e+00,9.743473270691453081e+00,1.434240477639222577e-01,9.043800162986293856e+01,6.510000000000000000e+02,9.652232131450643848e+00,9.365384035922799555e+00
1.076500000000000000e+03,9.508786040732475797e+00,9.222241943895374661e+00,9.743452468930332344e+00,1.434242169938279576e-01,9.043758247444907283e+01,6.510000000000000000e+02,9.652210257726302700e+00,9.365361823738647118e+00
1.077000000000000000e+03,9.508764041043219706e+00,9.222220191438676551e+00,9.743431708048456485e+00,1.434243859189808790e-01,9.043716414271281678e+01,6.510000000000000000e+02,9.652188426962199586e+00,9.365339655124238050e+00
1.077500000000000000e+03,9.508742084533155392e+00,9.222198481635851763e+00,9.743410987964583825e+00,1.434245545399869259e-01,9.043674663301695205e+01,6.510000000000000000e+02,9.652166639073142207e+00,9.365317529993170353e+00
1.078000000000000000e+03,9.508720171116657127e+00,9.222176814402487821e+00,9.743390308597605909e+00,1.434247228576937261e-01,9.043632994372758560e+01,6.510000000000000000e+02,9.652144893974350381e+00,9.365295448258963873e+00
1.078500000000000000e+03,9.508698300708275042e+00,9.222155189654317908e+00,9.743369669866581262e+00,1.434248908721024451e-01,9.043591407321410713e+01,6.510000000000000000e+02,9.652123191580377792e+00,9.365273409836172291e+00
1.079000000000000000e+03,9.508676473222733350e+00,9.222133607307263503e+00,9.743349071690746044e+00,1.434250585839397518e-01,9.043549901984933115e+01,6.510000000000000000e+02,9.652101531806673407e+00,9.365251414638793293e+00
1.079500000000000000e+03,9.508654688574926794e+00,9.222112067277405956e+00,9.743328513989494510e+00,1.434252259936301122e-01,9.043508478200926959e+01,6.510000000000000000e+02,9.652079914568558294e+00,9.365229462581297071e+00
1.080000000000000000e+03,9.508632946679917097e+00,9.222090569480988265e+00,9.743307996682396777e+00,1.434253931019002226e-01,9.043467135807324553e+01,6.510000000000000000e+02,9.652058339781818930e+00,9.365207553578017041e+00
1.080500000000000000e+03,9.508611247452947168e+00,9.222069113834438170e+00,9.743287519689154408e+00,1.434255599089326316e-01,9.043425874642389317e+01,6.510000000000000000e+02,9.652036807361879411e+00,9.365185687544014925e+00
1.081000000000000000e+03,9.508589590809425118e+00,9.222047700254346836e+00,9.743267082929660816e+00,1.434257264153330491e-01,9.043384694544712943e+01,6.510000000000000000e+02,9.652015317224758917e+00,9.365163864394093096e+00
1.081500000000000000e+03,9.508567976664934918e+00,9.222026328657458194e+00,9.743246686323967509e+00,1.434258926216468444e-01,9.043343595353221076e+01,6.510000000000000000e+02,9.651993869286581429e+00,9.365142084043288406e+00
1.082000000000000000e+03,9.508546404935220409e+00,9.222004998960709798e+00,9.743226329792282314e+00,1.434260585282379208e-01,9.043302576907146317e+01,6.510000000000000000e+02,9.651972463463460272e+00,9.365120346406982321e+00
1.082500000000000000e+03,9.508524875536210175e+00,9.221983711081183088e+00,9.743206013254971154e+00,1.434262241357119883e-01,9.043261639046072276e+01,6.510000000000000000e+02,9.651951099671922663e+00,9.365098651400497687e+00
1.083000000000000000e+03,9.508503388383990895e+00,9.221962464936146020e+00,9.743185736632575811e+00,1.434263894444935128e-01,9.043220781609893777e+01,6.510000000000000000e+02,9.651929777828485157e+00,9.365076998939498409e+00
1.083500000000000000e+03,9.508481943394828662e+00,9.221941260443013988e+00,9.743165499845787281e+00,1.434265544551277249e-01,9.043180004438838182e+01,6.510000000000000000e+02,9.651908497849957413e+00,9.365055388939701686e+00
1.084000000000000000e+03,9.508460540485151213e+00,9.221920097519396009e+00,9.743145302815463538e+00,1.434267191682203901e-01,9.043139307373454017e+01,6.510000000000000000e+02,9.651887259653371132e+00,9.365033821316931295e+00
1.084500000000000000e+03,9.508439179571558597e+00,9.221898976083025445e+00,9.743125145462620651e+00,1.434268835838935219e-01,9.043098690254602445e+01,6.510000000000000000e+02,9.651866063155450703e+00,9.365012295987664714e+00
1.085000000000000000e+03,9.508417860570817837e+00,9.221877896051843493e+00,9.743105027708425681e+00,1.434270477028737889e-01,9.043058152923489956e+01,6.510000000000000000e+02,9.651844908273691459e+00,9.364990812867944214e+00
1.085500000000000000e+03,9.508396583399866486e+00,9.221856857343929903e+00,9.743084949474226875e+00,1.434272115256460534e-01,9.043017695221628571e+01,6.510000000000000000e+02,9.651823794925512345e+00,9.364969371874220627e+00
1.086000000000000000e+03,9.508375347975805525e+00,9.221835859877545616e+00,9.743064910681525248e+00,1.434273750527555458e-01,9.042977316990855741e+01,6.510000000000000000e+02,9.651802723028561459e+00,9.364947972923049591e+00
1.086500000000000000e+03,9.508354154215908238e+00,9.221814903571100785e+00,9.743044911251965701e+00,1.434275382846870728e-01,9.042937018073331501e+01,6.510000000000000000e+02,9.651781692500593479e+00,9.364926615931221221e+00
1.087000000000000000e+03,9.508333002037611337e+00,9.221793988343177872e+00,9.743024951107365439e+00,1.434277012219254688e-01,9.042896798311538475e+01,6.510000000000000000e+02,9.651760703259535390e+00,9.364905300815685507e+00
1.087500000000000000e+03,9.508311891358523837e+00,9.221773114112535197e+00,9.743005030169706870e+00,1.434278638646531434e-01,9.042856657548269084e+01,6.510000000000000000e+02,9.651739755223177397e+00,9.364884027493870278e+00
1.088000000000000000e+03,9.508290822096416406e+00,9.221752280798066082e+00,9.742985148361110959e+00,1.434280262135967654e-01,9.042816595626645437e+01,6.510000000000000000e+02,9.651718848310011367e+00,9.364862795882819668e+00
1.088500000000000000e+03,9.508269794169223132e+00,9.221731488318855696e+00,9.742965305603876303e+00,1.434281882693016208e-01,9.042776612390106550e+01,6.510000000000000000e+02,9.651697982438523837e+00,9.364841605899922428e+00
1.089000000000000000e+03,9.508248807495050414e+00,9.221710736594133095e+00,9.742945501820440057e+00,1.434283500321920091e-01,9.042736707682401232e+01,6.510000000000000000e+02,9.651677157527242201e+00,9.364820457462858627e+00
1.089500000000000000e+03,9.508227861992164520e+00,9.221690025543299640e+00,9.742925736933417014e+00,1.434285115028131607e-01,9.042696881347600879e+01,6.510000000000000000e+02,9.651656373494978070e+00,9.364799350489350971e+00
1.090000000000000000e+03,9.508206957579004026e+00,9.221669355085909459e+00,9.742906010865567623e+00,1.434286726813475132e-01,9.042657133230093791e+01,6.510000000000000000e+02,9.651635630260352983e+00,9.364778284897656846e+00
1.090500000000000000e+03,9.508186094174162051e+00,9.221648725141701419e+00,9.742886323539794446e+00,1.434288335688845284e-01,9.042617463174582326e+01,6.510000000000000000e+02,9.651614927743047190e+00,9.364757260605276912e+00
1.091000000000000000e+03,9.508165271696409349e+00,9.221628135630547618e+00,9.742866674879200772e+00,1.434289941650019606e-01,9.042577871026082903e+01,6.510000000000000000e+02,9.651594265861410449e+00,9.364736277531408248e+00
1.091500000000000000e+03,9.508144490064660559e+00,9.221607586472483575e+00,9.742847064806984037e+00,1.434291544711520372e-01,9.042538356629926000e+01,6.510000000000000000e+02,9.651573644535812235e+00,9.364715335593508883e+00
1.092000000000000000e+03,9.508123749198015062e+00,9.221587077587729553e+00,9.742827493246569048e+00,1.434293144872753334e-01,9.042498919831760418e+01,6.510000000000000000e+02,9.651553063685289757e+00,9.364694434710738591e+00
1.092500000000000000e+03,9.508103049015728558e+00,9.221566608896655026e+00,9.742807960121455224e+00,1.434294742136146550e-01,9.042459560477537650e+01,6.510000000000000000e+02,9.651532523229343852e+00,9.364673574802113265e+00
1.093000000000000000e+03,9.508082389437213067e+00,9.221546180319776909e+00,9.742788465355371130e+00,1.434296336510176295e-01,9.042420278413531776e+01,6.510000000000000000e+02,9.651512023088230308e+00,9.364652755786194049e+00
1.093500000000000000e+03,9.508061770382044031e+00,9.221525791777777314e+00,9.742769008872164349e+00,1.434297928003318567e-01,9.042381073486326670e+01,6.510000000000000000e+02,9.651491563182375444e+00,9.364631977581712619e+00
1.094000000000000000e+03,9.508041191769970979e+00,9.221505443191523099e+00,9.742749590595828124e+00,1.434299516614977732e-01,9.042341945542814585e+01,6.510000000000000000e+02,9.651471143431468391e+00,9.364611240108473567e+00
1.094500000000000000e+03,9.508020653520894427e+00,9.221485134482000134e+00,9.742730210450533335e+00,1.434301102348792267e-01,9.042302894430190463e+01,6.510000000000000000e+02,9.651450763755773821e+00,9.364590543286015034e+00
1.095000000000000000e+03,9.508000155554881871e+00,9.221464865570375480e+00,9.742710868360580534e+00,1.434302685212027750e-01,9.042263919995973254e+01,6.510000000000000000e+02,9.651430424076085757e+00,9.364569887033679763e+00
1.095500000000000000e+03,9.507979697792155349e+00,9.221444636377983173e+00,9.742691564250446135e+00,1.434304265211346630e-01,9.042225022087984598e+01,6.510000000000000000e+02,9.651410124313290595e+00,9.364549271271020103e+00
1.096000000000000000e+03,9.507959280153105652e+00,9.221424446826292254e+00,9.742672298044748658e+00,1.434305842349781202e-01,9.042186200554354514e+01,6.510000000000000000e+02,9.651389864388084661e+00,9.364528695918126644e+00
1.096500000000000000e+03,9.507938902558283445e+00,9.221404296836949399e+00,9.742653069668264720e+00,1.434307416627945975e-01,9.042147455243517129e+01,6.510000000000000000e+02,9.651369644221079014e+00,9.364508160895489652e+00
1.097000000000000000e+03,9.507918564928390381e+00,9.221384186331746946e+00,9.742633879045913048e+00,1.434308988057944600e-01,9.042108786004217791e+01,6.510000000000000000e+02,9.651349463734185008e+00,9.364487666122595755e+00
1.097500000000000000e+03,9.507898267184300423e+00,9.221364115232637104e+00,9.742614726102763356e+00,1.434310556637972689e-01,9.042070192685504537e+01,6.510000000000000000e+02,9.651329322848097192e+00,9.364467211520503653e+00
1.098000000000000000e+03,9.507878009247040296e+00,9.221344083461731955e+00,9.742595610764068326e+00,1.434312122375900611e-01,9.042031675136742308e+01,6.510000000000000000e+02,9.651309221484630996e+00,9.364446797009451373e+00
1.098500000000000000e+03,9.507857791037793049e+00,9.221324090941299900e+00,9.742576532955188995e+00,1.434313685280204087e-01,9.041993233207587366e+01,6.510000000000000000e+02,9.651289159565813236e+00,9.364426422509772863e+00
1.099000000000000000e+03,9.507837612477910483e+00,9.221304137593765660e+00,9.742557492601656932e+00,1.434315245348473100e-01,9.041954866748002928e+01,6.510000000000000000e+02,9.651269137012755905e+00,9.364406087943063284e+00
1.099500000000000000e+03,9.507817473488891835e+00,9.221284223341703168e+00,9.742538489629172460e+00,1.434316802590392959e-01,9.041916575608260587e+01,6.510000000000000000e+02,9.651249153747929910e+00,9.364385793229851984e+00
1.100000000000000000e+03,9.507797373992403323e+00,9.221264348107851561e+00,9.742519523963546035e+00,1.434318357008391165e-01,9.041878359638936047e+01,6.510000000000000000e+02,9.651229209693241273e+00,9.364365538291565372e+00
1.100500000000000000e+03,9.507777313910267480e+00,9.221244511815099187e+00,9.742500595530771079e+00,1.434319908604896332e-01,9.041840218690896336e+01,6.510000000000000000e+02,9.651209304770757669e+00,9.364345323049777292e+00
1.101000000000000000e+03,9.507757293164461387e+00,9.221224714386496046e+00,9.742481704256977793e+00,1.434321457390197452e-01,9.041802152615331067e+01,6.510000000000000000e+02,9.651189438903481133e+00,9.364325147425441642e+00
1.101500000000000000e+03,9.507737311677121994e+00,9.221204955745228915e+00,9.742462850068452695e+00,1.434323003361884785e-01,9.041764161263704125e+01,6.510000000000000000e+02,9.651169612013310584e+00,9.364305011340935181e+00
1.102000000000000000e+03,9.507717369370540794e+00,9.221185235814663983e+00,9.742444032891620864e+00,1.434324546531457190e-01,9.041726244487811925e+01,6.510000000000000000e+02,9.651149824023686818e+00,9.364284914717394770e+00
1.102500000000000000e+03,9.507697466167165601e+00,9.221165554518307772e+00,9.742425252653065471e+00,1.434326086901947517e-01,9.041688402139720893e+01,6.510000000000000000e+02,9.651130074857359631e+00,9.364264857476971571e+00
1.103000000000000000e+03,9.507677601989604099e+00,9.221145911779817794e+00,9.742406509279529558e+00,1.434327624475783269e-01,9.041650634071814352e+01,6.510000000000000000e+02,9.651110364437183620e+00,9.364244839542026355e+00
1.103500000000000000e+03,9.507657776760618518e+00,9.221126307523020316e+00,9.742387802697862753e+00,1.434329159259625786e-01,9.041612940136768373e+01,6.510000000000000000e+02,9.651090692686581818e+00,9.364224860834655217e+00
1.104000000000000000e+03,9.507637990403122075e+00,9.221106741671865947e+00,9.742369132835115408e+00,1.434330691257111601e-01,9.041575320187553189e+01,6.510000000000000000e+02,9.651071059528831597e+00,9.364204921277410776e+00
1.104500000000000000e+03,9.507618242840191414e+00,9.221087214150481159e+00,9.742350499618440907e+00,1.434332220473692743e-01,9.041537774077450251e+01,6.510000000000000000e+02,9.651051464887562048e+00,9.364185020792822556e+00
1.105000000000000000e+03,9.507598533995057721e+00,9.221067724883152295e+00,9.742331902975189806e+00,1.434333746910587126e-01,9.041500301660022387e+01,6.510000000000000000e+02,9.651031908686116267e+00,9.364165159303999175e+00
1.105500000000000000e+03,9.507578863791092516e+00,9.221048273794290040e+00,9.742313342832789047e+00,1.434335270579293331e-01,9.041462902789140799e+01,6.510000000000000000e+02,9.651012390849022182e+00,9.364145336733162850e+00
1.106000000000000000e+03,9.507559232151841400e+00,9.221028860808466732e+00,9.742294819118876958e+00,1.434336791479215445e-01,9.041425577318959483e+01,6.510000000000000000e+02,9.650992911299761445e+00,9.364125553003919578e+00
1.106500000000000000e+03,9.507539639000990306e+00,9.221009485850432341e+00,9.742276331761221542e+00,1.434338309615804663e-01,9.041388325103939394e+01,6.510000000000000000e+02,9.650973469962570661e+00,9.364105808039409951e+00
1.107000000000000000e+03,9.507520084262388593e+00,9.220990148845043421e+00,9.742257880687708038e+00,1.434339824994512180e-01,9.041351145998834227e+01,6.510000000000000000e+02,9.650954066761839201e+00,9.364086101762937986e+00
1.107500000000000000e+03,9.507500567860034835e+00,9.220970849717348372e+00,9.742239465826402878e+00,1.434341337617160983e-01,9.041314039858686158e+01,6.510000000000000000e+02,9.650934701621750378e+00,9.364066434098319291e+00
1.108000000000000000e+03,9.507481089718075040e+00,9.220951588392514608e+00,9.742221087105500388e+00,1.434342847491016093e-01,9.041277006538827266e+01,6.510000000000000000e+02,9.650915374467174956e+00,9.364046804968973348e+00
1.108500000000000000e+03,9.507461649760811540e+00,9.220932364795885405e+00,9.742202744453344110e+00,1.434344354622133499e-01,9.041240045894895161e+01,6.510000000000000000e+02,9.650896085223024556e+00,9.364027214298600299e+00
1.109000000000000000e+03,9.507442247912706534e+00,9.220913178852937264e+00,9.742184437798426799e+00,1.434345859012940705e-01,9.041203157782808830e+01,6.510000000000000000e+02,9.650876833814001188e+00,9.364007662011411881e+00
1.109500000000000000e+03,9.507422884098362559e+00,9.220894030489303006e+00,9.742166167069377991e+00,1.434347360667679039e-01,9.041166342058777161e+01,6.510000000000000000e+02,9.650857620165130157e+00,9.363988148031594960e+00
1.110000000000000000e+03,9.507403558242542019e+00,9.220874919630750455e+00,9.742147932194965776e+00,1.434348859593009007e-01,9.041129598579308890e+01,6.510000000000000000e+02,9.650838444201841781e+00,9.363968672283240480e+00
1.110500000000000000e+03,9.507384270270156534e+00,9.220855846203228623e+00,9.742129733104128775e+00,1.434350355791962905e-01,9.041092927201202656e+01,6.510000000000000000e+02,9.650819305849353213e+00,9.363949234690959855e+00
1.111000000000000000e+03,9.507365020106274045e+00,9.220836810132796657e+00,9.742111569725919296e+00,1.434351849265758094e-01,9.041056327781529944e+01,6.510000000000000000e+02,9.650800205032849632e+00,9.363929835179698458e+00
1.111500000000000000e+03,9.507345807676099270e+00,9.220817811345693116e+00,9.742093441989556624e+00,1.434353340025893153e-01,9.041019800177674881e+01,6.510000000000000000e+02,9.650781141678690389e+00,9.363910473673509927e+00
1.112000000000000000e+03,9.507326632905000352e+00,9.220798849768279126e+00,9.742075349824371955e+00,1.434354828072980925e-01,9.040983344247290177e+01,6.510000000000000000e+02,9.650762115712298694e+00,9.363891150097702010e+00
1.112500000000000000e+03,9.507307495718487544e+00,9.220779925327088122e+00,9.742057293159879450e+00,1.434356313413681638e-01,9.040946959848325548e+01,6.510000000000000000e+02,9.650743127059856263e+00,9.363871864377120602e+00
1.113000000000000000e+03,9.507288396042232748e+00,9.220761037948790317e+00,9.742039271925705179e+00,1.434357796050422518e-01,9.040910646839020615e+01,6.510000000000000000e+02,9.650724175647274805e+00,9.363852616437192466e+00
1.113500000000000000e+03,9.507269333802046418e+00,9.220742187560192704e+00,9.742021286051635087e+00,1.434359275986840099e-01,9.040874405077889264e+01,6.510000000000000000e+02,9.650705261400730706e+00,9.363833406203362131e+00
1.114000000000000000e+03,9.507250308923893556e+00,9.220723374088267477e+00,9.742003335467588343e+00,1.434360753226571472e-01,9.040838234423745234e+01,6.510000000000000000e+02,9.650686384246551341e+00,9.363814233601235770e+00
1.114500000000000000e+03,9.507231321333879492e+00,9.220704597460118279e+00,9.741985420103620896e+00,1.434362227779299448e-01,9.040802134735675111e+01,6.510000000000000000e+02,9.650667544111810159e+00,9.363795098555948826e+00
1.115000000000000000e+03,9.507212370958271208e+00,9.220685857603003299e+00,9.741967539889943239e+00,1.434363699646241941e-01,9.040766105873063907e+01,6.510000000000000000e+02,9.650648740922896707e+00,9.363776000993647486e+00
1.115500000000000000e+03,9.507193457723474239e+00,9.220667154444319280e+00,9.741949694756888434e+00,1.434365168834663973e-01,9.040730147695569485e+01,6.510000000000000000e+02,9.650629974606941275e+00,9.363756940840008980e+00
1.116000000000000000e+03,9.507174581556053994e+00,9.220648487911624613e+00,9.741931884634961847e+00,1.434366635342759211e-01,9.040694260063135346e+01,6.510000000000000000e+02,9.650611245090329859e+00,9.363737918021778128e+00
1.116500000000000000e+03,9.507155742382702002e+00,9.220629857932596707e+00,9.741914109454778981e+00,1.434368099182025680e-01,9.040658442835987785e+01,6.510000000000000000e+02,9.650592552300905069e+00,9.363718932464498934e+00
1.117000000000000000e+03,9.507136940130283875e+00,9.220611264435092380e+00,9.741896369147093893e+00,1.434369560350656769e-01,9.040622695874643000e+01,6.510000000000000000e+02,9.650573896165349552e+00,9.363699984095218198e+00
1.117500000000000000e+03,9.507118174725787796e+00,9.220592707347083916e+00,9.741878663642831171e+00,1.434371018861964608e-01,9.040587019039888617e+01,6.510000000000000000e+02,9.650555276611983757e+00,9.363681072839590058e+00
1.118000000000000000e+03,9.507099446096370698e+00,9.220574186596689259e+00,9.741860992873030867e+00,1.434372474709305345e-01,9.040551412192795055e+01,6.510000000000000000e+02,9.650536693567300262e+00,9.363662198625439359e+00
1.118500000000000000e+03,9.507080754169315640e+00,9.220555702112200436e+00,9.741843356768869810e+00,1.434373927907804658e-01,9.040515875194721218e+01,6.510000000000000000e+02,9.650518146960095578e+00,9.363643361378533925e+00
1.119000000000000000e+03,9.507062098872069100e+00,9.220537253822016055e+00,9.741825755261682929e+00,1.434375378453237593e-01,9.040480407907293170e+01,6.510000000000000000e+02,9.650499636717393415e+00,9.363624561026744786e+00
1.119500000000000000e+03,9.507043480132216118e+00,9.220518841654694597e+00,9.741808188282918834e+00,1.434376826354077927e-01,9.040445010192428299e+01,6.510000000000000000e+02,9.650481162767624355e+00,9.363605797496807881e+00
1.120000000000000000e+03,9.507024897877482061e+00,9.220500465538940205e+00,9.741790655764196671e+00,1.434378271615776301e-01,9.040409681912318263e+01,6.510000000000000000e+02,9.650462725039059109e+00,9.363587070715905014e+00
1.120500000000000000e+03,9.507006352035746843e+00,9.220482125403606233e+00,9.741773157637222624e+00,1.434379714241363624e-01,9.040374422929428988e+01,6.510000000000000000e+02,9.650444323459881346e+00,9.363568380611610564e+00
1.121000000000000000e+03,9.506987842535030708e+00,9.220463821177673935e+00,9.741755693833914265e+00,1.434381154234476430e-01,9.040339233106510619e+01,6.510000000000000000e+02,9.650425957958477241e+00,9.363549727111584176e+00
1.121500000000000000e+03,9.506969369303497785e+00,9.220445552790261345e+00,9.741738264286254889e+00,1.434382591601773838e-01,9.040304112306583306e+01,6.510000000000000000e+02,9.650407628463675280e+00,9.363531110143320291e+00
1.122000000000000000e+03,9.506950932269459642e+00,9.220427320170655250e+00,9.741720868926401877e+00,1.434384026344473484e-01,9.040269060392948575e+01,6.510000000000000000e+02,9.650389334903907823e+00,9.363512529635013237e+00
1.122500000000000000e+03,9.506932531361373506e+00,9.220409123248273886e+00,9.741703507686660046e+00,1.434385458469839836e-01,9.040234077229185061e+01,6.510000000000000000e+02,9.650371077208356851e+00,9.363493985514388385e+00
1.123000000000000000e+03,9.506914166507831609e+00,9.220390961952649178e+00,9.741686180499435466e+00,1.434386887982717351e-01,9.040199162679144251e+01,6.510000000000000000e+02,9.650352855306101318e+00,9.363475477709560124e+00
1.123500000000000000e+03,9.506895837637580726e+00,9.220372836213501344e+00,9.741668887297294077e+00,1.434388314883114912e-01,9.040164316606946215e+01,6.510000000000000000e+02,9.650334669125891551e+00,9.363457006149268125e+00
1.124000000000000000e+03,9.506877544679500858e+00,9.220354745960646525e+00,9.741651628012929720e+00,1.434389739179504908e-01,9.040129538876998083e+01,6.510000000000000000e+02,9.650316518597451321e+00,9.363438570761550395e+00
1.124500000000000000e+03,9.506859287562622995e+00,9.220336691124074946e+00,9.741634402579196106e+00,1.434391160876733184e-01,9.040094829353971306e+01,6.510000000000000000e+02,9.650298403650296564e+00,9.363420171474949427e+00
1.125000000000000000e+03,9.506841066216116687e+00,9.220318671633902952e+00,9.741617210929028658e+00,1.434392579979040794e-01,9.040060187902817290e+01,6.510000000000000000e+02,9.650280324214021377e+00,9.363401808218211997e+00
1.125500000000000000e+03,9.506822880569295364e+00,9.220300687420381891e+00,9.741600052995552872e+00,1.434393996486434397e-01,9.040025614388743236e+01,6.510000000000000000e+02,9.650262280217939193e+00,9.363383480920649760e+00
1.126000000000000000e+03,9.506804730551611016e+00,9.220282738413921209e+00,9.741582928711999045e+00,1.434395410407992844e-01,9.039991108677250509e+01,6.510000000000000000e+02,9.650244271592409717e+00,9.363365189510812314e+00
1.126500000000000000e+03,9.506786616092661291e+00,9.220264824545040483e+00,9.741565838011750245e+00,1.434396821746746487e-01,9.039956670634093427e+01,6.510000000000000000e+02,9.650226298267336134e+00,9.363346933917988224e+00
1.127000000000000000e+03,9.506768537122184171e+00,9.220246945744428047e+00,9.741548780828301446e+00,1.434398230508750482e-01,9.039922300125313370e+01,6.510000000000000000e+02,9.650208360173060385e+00,9.363328714071309733e+00
1.127500000000000000e+03,9.506750493570068627e+00,9.220229101942896577e+00,9.741531757095305721e+00,1.434399636689174806e-01,9.039887997017206089e+01,6.510000000000000000e+02,9.650190457238986497e+00,9.363310529901150758e+00
1.128000000000000000e+03,9.506732485366313767e+00,9.220211293071395531e+00,9.741514766746528053e+00,1.434401040307376474e-01,9.039853761176351554e+01,6.510000000000000000e+02,9.650172589397049805e+00,9.363292381335575953e+00
1.128500000000000000e+03,9.506714512441098108e+00,9.220193519061027132e+00,9.741497809715884415e+00,1.434402441356107394e-01,9.039819592469584109e+01,6.510000000000000000e+02,9.650154756576707626e+00,9.363274268305486814e+00
1.129000000000000000e+03,9.506696574724712079e+00,9.220175779843014396e+00,9.741480885937416900e+00,1.434403839845654616e-01,9.039785490764019471e+01,6.510000000000000000e+02,9.650136958709277124e+00,9.363256190740147034e+00
1.129500000000000000e+03,9.506678672147602427e+00,9.220158075348717119e+00,9.741463995345297278e+00,1.434405235775420562e-01,9.039751455927029156e+01,6.510000000000000000e+02,9.650119195725144650e+00,9.363238148570058428e+00
1.130000000000000000e+03,9.506660804640345575e+00,9.220140405509649639e+00,9.741447137873834095e+00,1.434406629154483248e-01,9.039717487826266051e+01,6.510000000000000000e+02,9.650101467555794343e+00,9.363220141724898582e+00
1.130500000000000000e+03,9.506642972133663605e+00,9.220122770257454192e+00,9.741430313457472678e+00,1.434408019985873584e-01,9.039683586329637421e+01,6.510000000000000000e+02,9.650083774132250269e+00,9.363202170135076940e+00
1.131000000000000000e+03,9.506625174558413605e+00,9.220105169523908017e+00,9.741413522030779149e+00,1.434409408273226993e-01,9.039649751305321956e+01,6.510000000000000000e+02,9.650066115385737220e+00,9.363184233731089989e+00
1.131500000000000000e+03,9.506607411845596545e+00,9.220087603240919805e+00,9.741396763528461733e+00,1.434410794019574387e-01,9.039615982621765511e+01,6.510000000000000000e+02,9.650048491247552818e+00,9.363166332443640272e+00
1.132000000000000000e+03,9.506589683926346623e+00,9.220070071340549234e+00,9.741380037885358334e+00,1.434412177231574326e-01,9.039582280147672577e+01,6.510000000000000000e+02,9.650030901649502724e+00,9.363148466203188747e+00
1.132500000000000000e+03,9.506571990731933042e+00,9.220052573754987435e+00,9.741363345036418764e+00,1.434413557915885928e-01,9.039548643752021917e+01,6.510000000000000000e+02,9.650013346523520497e+00,9.363130634940343811e+00
1.133000000000000000e+03,9.506554332193777768e+00,9.220035110416546331e+00,9.741346684916779353e+00,1.434414936070702029e-01,9.039515073304052351e+01,6.510000000000000000e+02,9.649995825800848692e+00,9.363112838586708619e+00
1.133500000000000000e+03,9.506536708243428890e+00,9.220017681257701270e+00,9.741330057461636827e+00,1.434416311700263125e-01,9.039481568673252809e+01,6.510000000000000000e+02,9.649978339413454620e+00,9.363095077073403161e+00
1.134000000000000000e+03,9.506519118812569502e+00,9.220000286211028850e+00,9.741313462606363771e+00,1.434417684815460781e-01,9.039448129729404968e+01,6.510000000000000000e+02,9.649960887294115608e+00,9.363077350331023396e+00
1.134500000000000000e+03,9.506501563833026580e+00,9.219982925209272651e+00,9.741296900286444682e+00,1.434419055417510969e-01,9.039414756342522139e+01,6.510000000000000000e+02,9.649943469374777649e+00,9.363059658291275511e+00
1.135000000000000000e+03,9.506484043236765658e+00,9.219965598185284605e+00,9.741280370437497282e+00,1.434420423507026254e-01,9.039381448382897588e+01,6.510000000000000000e+02,9.649926085587468449e+00,9.363042000886062866e+00
1.135500000000000000e+03,9.506466556955876612e+00,9.219948305072060535e+00,9.741263872995279627e+00,1.434421789093687782e-01,9.039348205721078955e+01,6.510000000000000000e+02,9.649908735865246001e+00,9.363024378046509000e+00
1.136000000000000000e+03,9.506449104922602089e+00,9.219931045802749026e+00,9.741247407895672339e+00,1.434423152177503880e-01,9.039315028227875359e+01,6.510000000000000000e+02,9.649891420140352949e+00,9.363006789704849453e+00
1.136500000000000000e+03,9.506431687069301972e+00,9.219913820310605246e+00,9.741230975074671505e+00,1.434424512768155413e-01,9.039281915774358822e+01,6.510000000000000000e+02,9.649874138346117292e+00,9.362989235792486653e+00
1.137000000000000000e+03,9.506414303328497795e+00,9.219896628529024696e+00,9.741214574468424203e+00,1.434425870860812913e-01,9.039248868231860001e+01,6.510000000000000000e+02,9.649856890414579169e+00,9.362971716242416420e+00
1.137500000000000000e+03,9.506396953632814117e+00,9.219879470391553866e+00,9.741198206013192973e+00,1.434427226471204353e-01,9.039215885471968193e+01,6.510000000000000000e+02,9.649839676279935219e+00,9.362954230985694792e+00
1.138000000000000000e+03,9.506379637915038927e+00,9.219862345831849382e+00,9.741181869645371805e+00,1.434428579594499709e-01,9.039182967366524224e+01,6.510000000000000000e+02,9.649822495874490258e+00,9.362936779955589373e+00
1.138500000000000000e+03,9.506362356108082778e+00,9.219845254783706423e+00,9.741165565301480811e+00,1.434429930237962059e-01,9.039150113787644614e+01,6.510000000000000000e+02,9.649805349131877819e+00,9.362919363084285962e+00
1.139000000000000000e+03,9.506345108144982348e+00,9.219828197181062279e+00,9.741149292918169778e+00,1.434431278409459276e-01,9.039117324607684623e+01,6.510000000000000000e+02,9.649788235985928608e+00,9.362901980304036087e+00
1.139500000000000000e+03,9.506327893958930630e+00,9.219811172957973255e+00,9.741133052432230599e+00,1.434432624106579401e-01,9.039084599699265254e+01,6.510000000000000000e+02,9.649771156369588709e+00,9.362884631548272552e+00
1.140000000000000000e+03,9.506310713483232533e+00,9.219794182048646647e+00,9.741116843780543988e+00,1.434433967337190030e-01,9.039051938935260466e+01,6.510000000000000000e+02,9.649754110216953507e+00,9.362867316749513336e+00
1.140500000000000000e+03,9.506293566651345728e+00,9.219777224387392778e+00,9.741100666900161187e+00,1.434435308104322071e-01,9.039019342188811379e+01,6.510000000000000000e+02,9.649737097461777324e+00,9.362850035840914131e+00
1.141000000000000000e+03,9.506276453396841575e+00,9.219760299908685397e+00,9.741084521728234691e+00,1.434436646414028460e-01,9.038986809333299277e+01,6.510000000000000000e+02,9.649720118038244365e+00,9.362832788755438784e+00
1.141500000000000000e+03,9.506259373653438871e+00,9.219743408547104835e+00,9.741068408202041340e+00,1.434437982269339551e-01,9.038954340242364083e+01,6.510000000000000000e+02,9.649703171880373631e+00,9.362815575426504111e+00
1.142000000000000000e+03,9.506242327354987864e+00,9.219726550237366425e+00,9.741052326259000083e+00,1.434439315673890769e-01,9.038921934789911461e+01,6.510000000000000000e+02,9.649686258922377746e+00,9.362798395787599759e+00
1.142500000000000000e+03,9.506225314435463147e+00,9.219709724914329385e+00,9.741036275836652436e+00,1.434440646633735050e-01,9.038889592850077292e+01,6.510000000000000000e+02,9.649669379098838817e+00,9.362781249772089254e+00
1.143000000000000000e+03,9.506208334828986750e+00,9.219692932512970174e+00,9.741020256872655381e+00,1.434441975148274540e-01,9.038857314297275991e+01,6.510000000000000000e+02,9.649652532343813149e+00,9.362764137314158575e+00
1.143500000000000000e+03,9.506191388469792614e+00,9.219676172968393146e+00,9.741004269304804453e+00,1.434443301229005041e-01,9.038825099006164976e+01,6.510000000000000000e+02,9.649635718592692868e+00,9.362747058346892359e+00
1.144000000000000000e+03,9.506174475292265669e+00,9.219659446215855425e+00,9.740988313070999993e+00,1.434444624873514595e-01,9.038792946851647514e+01,6.510000000000000000e+02,9.649618937779617767e+00,9.362730012804913571e+00
1.144500000000000000e+03,9.506157595230908086e+00,9.219642752190711832e+00,9.740972388109288005e+00,1.434445946092088864e-01,9.038760857708886931e+01,6.510000000000000000e+02,9.649602189840116750e+00,9.362713000621699422e+00
1.145000000000000000e+03,9.506140748220364145e+00,9.219626090828466403e+00,9.740956494357833506e+00,1.434447264882920958e-01,9.038728831453293822e+01,6.510000000000000000e+02,9.649585474708656463e+00,9.362696021732071827e+00
1.145500000000000000e+03,9.506123934195400693e+00,9.219609462064738636e+00,9.740940631754920531e+00,1.434448581256296817e-01,9.038696867960530312e+01,6.510000000000000000e+02,9.649568792321030486e+00,9.362679076069770900e+00
1.146000000000000000e+03,9.506107153090919581e+00,9.219592865835304352e+00,9.740924800238962789e+00,1.434449895209804482e-01,9.038664967106504378e+01,6.510000000000000000e+02,9.649552142611900862e+00,9.362662163569940077e+00
1.146500000000000000e+03,9.506090404841959440e+00,9.219576302076037067e+00,9.740908999748500108e+00,1.434451206748287855e-01,9.038633128767379787e+01,6.510000000000000000e+02,9.649535525516789392e+00,9.362645284167131265e+00
1.147000000000000000e+03,9.506073689383672587e+00,9.219559770722945302e+00,9.740893230222180676e+00,1.434452515882032875e-01,9.038601352819573265e+01,6.510000000000000000e+02,9.649518940971876901e+00,9.362628437795470049e+00
1.147500000000000000e+03,9.506057006651357000e+00,9.219543271712179688e+00,9.740877491598801896e+00,1.434453822609231821e-01,9.038569639139734591e+01,6.510000000000000000e+02,9.649502388912280182e+00,9.362611624390433818e+00
1.148000000000000000e+03,9.506040356580429673e+00,9.219526804979990331e+00,9.740861783817255315e+00,1.434455126938356806e-01,9.038537987604776447e+01,6.510000000000000000e+02,9.649485869274265326e+00,9.362594843886592244e+00
1.148500000000000000e+03,9.506023739106442605e+00,9.219510370462797866e+00,9.740846106816574590e+00,1.434456428871833389e-01,9.038506398091854521e+01,6.510000000000000000e+02,9.649469381993625916e+00,9.362578096219259294e+00
1.149000000000000000e+03,9.506007154165081019e+00,9.219493968097113523e+00,9.740830460535915947e+00,1.434457728410272193e-01,9.038474870478364664e+01,6.510000000000000000e+02,9.649452927006107572e+00,9.362561381324052689e+00
1.149500000000000000e+03,9.505990601692147379e+00,9.219477597819579984e+00,9.740814844914540416e+00,1.434459025561540535e-01,9.038443404641959944e+01,6.510000000000000000e+02,9.649436504248301461e+00,9.362544699135993298e+00
1.150000000000000000e+03,9.505974081623580929e+00,9.219461259566983813e+00,9.740799259891860018e+00,1.434460320332900940e-01,9.038412000460537854e+01,6.510000000000000000e+02,9.649420113656869802e+00,9.362528049590290280e+00
1.150500000000000000e+03,9.505957593895448809e+00,9.219444953276232368e+00,9.740783705407379145e+00,1.434461612720127066e-01,9.038380657812223262e+01,6.510000000000000000e+02,9.649403755167460517e+00,9.362511432623437102e+00
1.151000000000000000e+03,9.505941138443944283e+00,9.219428678884337813e+00,9.740768181400749626e+00,1.434462902733504575e-01,9.038349376575413885e+01,6.510000000000000000e+02,9.649387428717295379e+00,9.362494848170593187e+00
1.151500000000000000e+03,9.505924715205392062e+00,9.219412436328475735e+00,9.740752687811719213e+00,1.434464190373644366e-01,9.038318156628736233e+01,6.510000000000000000e+02,9.649371134242755943e+00,9.362478296168028180e+00
1.152000000000000000e+03,9.505908324116234098e+00,9.219396225545899881e+00,9.740737224580172438e+00,1.434465475649018551e-01,9.038286997851059823e+01,6.510000000000000000e+02,9.649354871681135037e+00,9.362461776551333159e+00
1.152500000000000000e+03,9.505891965113058006e+00,9.219380046474039858e+00,9.740721791646125283e+00,1.434466758557819133e-01,9.038255900121505704e+01,6.510000000000000000e+02,9.649338640968839087e+00,9.362445289257275149e+00
1.153000000000000000e+03,9.505875638132552652e+00,9.219363899050417643e+00,9.740706388949668337e+00,1.434468039112145599e-01,9.038224863319432245e+01,6.510000000000000000e+02,9.649322442043768433e+00,9.362428834221338647e+00
1.153500000000000000e+03,9.505859343111561444e+00,9.219347783212684888e+00,9.740691016431073379e+00,1.434469317306562575e-01,9.038193887324430875e+01,6.510000000000000000e+02,9.649306274842217590e+00,9.362412411380905297e+00
1.154000000000000000e+03,9.505843079987036148e+00,9.219331698898630023e+00,9.740675674030699227e+00,1.434470593151355167e-01,9.038162972016358765e+01,6.510000000000000000e+02,9.649290139302172165e+00,9.362396020671900132e+00
1.154500000000000000e+03,9.505826848696059983e+00,9.219315646046142732e+00,9.740660361689027269e+00,1.434471866649553451e-01,9.038132117275296196e+01,6.510000000000000000e+02,9.649274035361015578e+00,9.362379662031104388e+00
1.155000000000000000e+03,9.505810649175842286e+00,9.219299624593263687e+00,9.740645079346659685e+00,1.434473137804186393e-01,9.038101322981563612e+01,6.510000000000000000e+02,9.649257962956260926e+00,9.362363335395421871e+00
1.155500000000000000e+03,9.505794481363714965e+00,9.219283634478136591e+00,9.740629826944312342e+00,1.434474406620097897e-01,9.038070589015734413e+01,6.510000000000000000e+02,9.649241922025725060e+00,9.362347040701704870e+00
1.156000000000000000e+03,9.505778345197143153e+00,9.219267675639036597e+00,9.740614604422830780e+00,1.434475673100317206e-01,9.038039915258610790e+01,6.510000000000000000e+02,9.649225912507175096e+00,9.362330777887112987e+00
1.156500000000000000e+03,9.505762240613712777e+00,9.219251748014373860e+00,9.740599411723168899e+00,1.434476937247873840e-01,9.038009301591239364e+01,6.510000000000000000e+02,9.649209934338500716e+00,9.362314546888924838e+00
1.157000000000000000e+03,9.505746167551123449e+00,9.219235851542661564e+00,9.740584248786433363e+00,1.434478199074262217e-01,9.037978747894904075e+01,6.510000000000000000e+02,9.649193987458549060e+00,9.362298347643696061e+00
1.157500000000000000e+03,9.505730125947225773e+00,9.219219986162542568e+00,9.740569115553787682e+00,1.434479458571628063e-01,9.037948254051129027e+01,6.510000000000000000e+02,9.649178071804389134e+00,9.362282180090062411e+00
1.158000000000000000e+03,9.505714115739968051e+00,9.219204151812778747e+00,9.740554011966549908e+00,1.434480715751466351e-01,9.037917819941672803e+01,6.510000000000000000e+02,9.649162187315114991e+00,9.362266044164822887e+00
1.158500000000000000e+03,9.505698136867438919e+00,9.219188348432266977e+00,9.740538937966180200e+00,1.434481970617410285e-01,9.037887445448535573e+01,6.510000000000000000e+02,9.649146333929179420e+00,9.362249939805696641e+00
1.159000000000000000e+03,9.505682189267842475e+00,9.219172575960024929e+00,9.740523893494197338e+00,1.434483223172489941e-01,9.037857130453953403e+01,6.510000000000000000e+02,9.649130511585092052e+00,9.362233866950592898e+00
1.159500000000000000e+03,9.505666272879512491e+00,9.219156834335166195e+00,9.740508878492297740e+00,1.434484473420338801e-01,9.037826874840391156e+01,6.510000000000000000e+02,9.649114720221547259e+00,9.362217825537477722e+00
1.160000000000000000e+03,9.505650387640901755e+00,9.219141123496960688e+00,9.740493892902232886e+00,1.434485721365800215e-01,9.037796678490565228e+01,6.510000000000000000e+02,9.649098959777480999e+00,9.362201815504320734e+00
1.160500000000000000e+03,9.505634533490594507e+00,9.219125443384779572e+00,9.740478936665935450e+00,1.434486967010089320e-01,9.037766541287417965e+01,6.510000000000000000e+02,9.649083230191605409e+00,9.362185836789585380e+00
1.161000000000000000e+03,9.505618710367279789e+00,9.219109793938125463e+00,9.740464009725414485e+00,1.434488210362282190e-01,9.037736463114120511e+01,6.510000000000000000e+02,9.649067531403508369e+00,9.362169889331052985e+00
1.161500000000000000e+03,9.505602918209788754e+00,9.219094175096589794e+00,9.740449112022798062e+00,1.434489451422384654e-01,9.037706443854088434e+01,6.510000000000000000e+02,9.649051863352028136e+00,9.362153973067551149e+00
1.162000000000000000e+03,9.505587156957066242e+00,9.219078586799941633e+00,9.740434243500342149e+00,1.434490690195844576e-01,9.037676483390968940e+01,6.510000000000000000e+02,9.649036225976649561e+00,9.362138087937481146e+00
1.162500000000000000e+03,9.505571426548183211e+00,9.219063028988015773e+00,9.740419404100411072e+00,1.434491926683272300e-01,9.037646581608645135e+01,6.510000000000000000e+02,9.649020619216509331e+00,9.362122233879857092e+00
1.163000000000000000e+03,9.505555726922318982e+00,9.219047501600806882e+00,9.740404593765500607e+00,1.434493160894952657e-01,9.037616738391224658e+01,6.510000000000000000e+02,9.649005043011815275e+00,9.362106410832824466e+00
1.163500000000000000e+03,9.505540058018793204e+00,9.219032004578401995e+00,9.740389812438190020e+00,1.434494392830287235e-01,9.037586953623053887e+01,6.510000000000000000e+02,9.648989497301823093e+00,9.362090618735765091e+00
1.164000000000000000e+03,9.505524419777040990e+00,9.219016537861024929e+00,9.740375060061206014e+00,1.434495622492909794e-01,9.037557227188716524e+01,6.510000000000000000e+02,9.648973982026332052e+00,9.362074857527749927e+00
1.164500000000000000e+03,9.505508812136611141e+00,9.219001101389011410e+00,9.740360336577364109e+00,1.434496849889476955e-01,9.037527558973017960e+01,6.510000000000000000e+02,9.648958497125557088e+00,9.362059127147663418e+00
1.165000000000000000e+03,9.505493235037178579e+00,9.218985695102801969e+00,9.740345641929625486e+00,1.434498075022413166e-01,9.037497948860998065e+01,6.510000000000000000e+02,9.648943042539420034e+00,9.362043427534937123e+00
1.165500000000000000e+03,9.505477688418535465e+00,9.218970318942989906e+00,9.740330976061036594e+00,1.434499297897770809e-01,9.037468396737928344e+01,6.510000000000000000e+02,9.648927618208311685e+00,9.362027758628759244e+00
1.166000000000000000e+03,9.505462172220605410e+00,9.218954972850266216e+00,9.740316338914768224e+00,1.434500518515555711e-01,9.037438902489307679e+01,6.510000000000000000e+02,9.648912224072160981e+00,9.362012120369049839e+00
1.166500000000000000e+03,9.505446686383420385e+00,9.218939656765426705e+00,9.740301730434108407e+00,1.434501736883029011e-01,9.037409466000875113e+01,6.510000000000000000e+02,9.648896860071722870e+00,9.361996512695117900e+00
1.167000000000000000e+03,9.505431230847136703e+00,9.218924370629409282e+00,9.740287150562462415e+00,1.434502953001406123e-01,9.037380087158581432e+01,6.510000000000000000e+02,9.648881526147278009e+00,9.361980935546997173e+00
1.167500000000000000e+03,9.505415805552033248e+00,9.218909114383270875e+00,9.740272599243331442e+00,1.434504166876134357e-01,9.037350765848624690e+01,6.510000000000000000e+02,9.648866222239647072e+00,9.361965388864417648e+00
1.168000000000000000e+03,9.505400410438499037e+00,9.218893887968159007e+00,9.740258076420353461e+00,1.434505378510242402e-01,9.037321501957413261e+01,6.510000000000000000e+02,9.648850948289522833e+00,9.361949872587475241e+00
1.168500000000000000e+03,9.505385045447049208e+00,9.218878691325366859e+00,9.740243582037258818e+00,1.434506587909782915e-01,9.037292295371595685e+01,6.510000000000000000e+02,9.648835704238026167e+00,9.361934386656070473e+00
1.169000000000000000e+03,9.505369710518319692e+00,9.218863524396279985e+00,9.740229116037914636e+00,1.434507795076574999e-01,9.037263145978046452e+01,6.510000000000000000e+02,9.648820490025975971e+00,9.361918931010661638e+00
1.169500000000000000e+03,9.505354405593058331e+00,9.218848387122438481e+00,9.740214678366266199e+00,1.434509000014856928e-01,9.037234053663858901e+01,6.510000000000000000e+02,9.648805305594544635e+00,9.361903505591572028e+00
1.170000000000000000e+03,9.505339130612139087e+00,9.218833279445453499e+00,9.740200268966404451e+00,1.434510202730076289e-01,9.037205018316370797e+01,6.510000000000000000e+02,9.648790150885147909e+00,9.361888110339130264e+00
1.170500000000000000e+03,9.505323885516551385e+00,9.218818201307072968e+00,9.740185887782516261e+00,1.434511403222238080e-01,9.037176039823118856e+01,6.510000000000000000e+02,9.648775025838773445e+00,9.361872745194327550e+00
1.171000000000000000e+03,9.505308670247398339e+00,9.218803152649170940e+00,9.740171534758903960e+00,1.434512601496790163e-01,9.037147118071887064e+01,6.510000000000000000e+02,9.648759930397076801e+00,9.361857410097718102e+00
1.171500000000000000e+03,9.505293484745900301e+00,9.218788133413729824e+00,9.740157209839972907e+00,1.434513797563412019e-01,9.037118252950683939e+01,6.510000000000000000e+02,9.648744864502241114e+00,9.361842104989557711e+00
1.172000000000000000e+03,9.505278328953405520e+00,9.218773143542835058e+00,9.740142912970259914e+00,1.434514991418481544e-01,9.037089444347728318e+01,6.510000000000000000e+02,9.648729828095254035e+00,9.361826829811557005e+00
1.172500000000000000e+03,9.505263202811374157e+00,9.218758182978708859e+00,9.740128644094394161e+00,1.434516183063818395e-01,9.037060692151467833e+01,6.510000000000000000e+02,9.648714821117756912e+00,9.361811584504991401e+00
1.173000000000000000e+03,9.505248106261374730e+00,9.218743251663669369e+00,9.740114403157122069e+00,1.434517372513333944e-01,9.037031996250586019e+01,6.510000000000000000e+02,9.648699843512707375e+00,9.361796369010040308e+00
1.173500000000000000e+03,9.505233039245100102e+00,9.218728349540166178e+00,9.740100190103301969e+00,1.434518559764615953e-01,9.037003356533972465e+01,6.510000000000000000e+02,9.648684895221562030e+00,9.361781183268638173e+00
1.174000000000000000e+03,9.505218001704363928e+00,9.218713476550755459e+00,9.740086004877902326e+00,1.434519744820692277e-01,9.036974772890748397e+01,6.510000000000000000e+02,9.648669976186431185e+00,9.361766027222294895e+00
1.174500000000000000e+03,9.505202993581086446e+00,9.218698632638101742e+00,9.740071847426008844e+00,1.434520927688220093e-01,9.036946245210260997e+01,6.510000000000000000e+02,9.648655086349910093e+00,9.361750900812264575e+00
1.175000000000000000e+03,9.505188014817314013e+00,9.218683817744992126e+00,9.740057717692796047e+00,1.434522108367204396e-01,9.036917773382067764e+01,6.510000000000000000e+02,9.648640225654034452e+00,9.361735803980595350e+00
1.175500000000000000e+03,9.505173065355199569e+00,9.218669031814332726e+00,9.740043615623564577e+00,1.434523286867929459e-01,9.036889357295960679e+01,6.510000000000000000e+02,9.648625394041991044e+00,9.361720736668406317e+00
1.176000000000000000e+03,9.505158145137015069e+00,9.218654274789130909e+00,9.740029541163741200e+00,1.434524463191005350e-01,9.036860996841946303e+01,6.510000000000000000e+02,9.648610591456115770e+00,9.361705698817914367e+00
1.176500000000000000e+03,9.505143254105155037e+00,9.218639546612511282e+00,9.740015494258821960e+00,1.434525637334018444e-01,9.036832691910240101e+01,6.510000000000000000e+02,9.648595817838556243e+00,9.361690690371752055e+00
1.177000000000000000e+03,9.505128392202113474e+00,9.218624847227719243e+00,9.740001474854445007e+00,1.434526809308462880e-01,9.036804442391299119e+01,6.510000000000000000e+02,9.648581073132959318e+00,9.361675711271267630e+00
1.177500000000000000e+03,9.505113559370512277e+00,9.218610176578104998e+00,9.739987482896337312e+00,1.434527979117366514e-01,9.036776248175787885e+01,6.510000000000000000e+02,9.648566357282248873e+00,9.361660761458775681e+00
1.178000000000000000e+03,9.505098755553083478e+00,9.218595534607134212e+00,9.739973518330351965e+00,1.434529146763153518e-01,9.036748109154591191e+01,6.510000000000000000e+02,9.648551670229398525e+00,9.361645840876768432e+00
1.178500000000000000e+03,9.505083980692672796e+00,9.218580921258389793e+00,9.739959581102429098e+00,1.434530312247642991e-01,9.036720025218804153e+01,6.510000000000000000e+02,9.648537011917438733e+00,9.361630949467908636e+00
1.179000000000000000e+03,9.505069234732243189e+00,9.218566336475559453e+00,9.739945671158652729e+00,1.434531475576886483e-01,9.036691996259762050e+01,6.510000000000000000e+02,9.648522382289932864e+00,9.361616087174555290e+00
1.179500000000000000e+03,9.505054517614871301e+00,9.218551780202437484e+00,9.739931788445169047e+00,1.434532636752098300e-01,9.036664022168994848e+01,6.510000000000000000e+02,9.648507781290080132e+00,9.361601253939660694e+00
1.180000000000000000e+03,9.505039829283736807e+00,9.218537252382956737e+00,9.739917932908266351e+00,1.434533795782957921e-01,9.036636102838262730e+01,6.510000000000000000e+02,9.648493208862031878e+00,9.361586449705439961e+00
1.180500000000000000e+03,9.505025169682149055e+00,9.218522752961131772e+00,9.739904104494325310e+00,1.434534952667052277e-01,9.036608238159540463e+01,6.510000000000000000e+02,9.648478664948854089e+00,9.361571674415444022e+00
1.181000000000000000e+03,9.505010538753523974e+00,9.218508281881103272e+00,9.739890303149840278e+00,1.434536107409223049e-01,9.036580428025014555e+01,6.510000000000000000e+02,9.648464149494445863e+00,9.361556928012602086e+00
1.181500000000000000e+03,9.504995936441382298e+00,9.218493839087116726e+00,9.739876528821406865e+00,1.434537260017336169e-01,9.036552672327096047e+01,6.510000000000000000e+02,9.648449662443116637e+00,9.361542210439647960e+00
1.182000000000000000e+03,9.504981362689369107e+00,9.218479424523538412e+00,9.739862781455732588e+00,1.434538410490791838e-01,9.036524970958397773e+01,6.510000000000000000e+02,9.648435203738447541e+00,9.361527521640288896e+00
1.182500000000000000e+03,9.504966817441236060e+00,9.218465038134846523e+00,9.739849060999643982e+00,1.434539558835641326e-01,9.036497323811762783e+01,6.510000000000000000e+02,9.648420773324801303e+00,9.361512861557672593e+00
1.183000000000000000e+03,9.504952300640853835e+00,9.218450679865600961e+00,9.739835367400033306e+00,1.434540705052494425e-01,9.036469730780238763e+01,6.510000000000000000e+02,9.648406371146103666e+00,9.361498230135604004e+00
1.183500000000000000e+03,9.504937812232192584e+00,9.218436349660517948e+00,9.739821700603949139e+00,1.434541849149821302e-01,9.036442191757090825e+01,6.510000000000000000e+02,9.648391997147173882e+00,9.361483627317209510e+00
1.184000000000000000e+03,9.504923352159346805e+00,9.218422047464388314e+00,9.739808060558512892e+00,1.434542991127022160e-01,9.036414706635800087e+01,6.510000000000000000e+02,9.648377651272049604e+00,9.361469053046644007e+00
1.184500000000000000e+03,9.504908920366517577e+00,9.218407773222127233e+00,9.739794447210956108e+00,1.434544130988939237e-01,9.036387275310053724e+01,6.510000000000000000e+02,9.648363333465411529e+00,9.361454507267623626e+00
1.185000000000000000e+03,9.504894516798009008e+00,9.218393526878751132e+00,9.739780860508636451e+00,1.434545268744041868e-01,9.036359897673762021e+01,6.510000000000000000e+02,9.648349043672412861e+00,9.361439989923606930e+00
1.185500000000000000e+03,9.504880141398254878e+00,9.218379308379395454e+00,9.739767300398998628e+00,1.434546404389312746e-01,9.036332573621037056e+01,6.510000000000000000e+02,9.648334781837185403e+00,9.361425500959324353e+00
1.186000000000000000e+03,9.504865794111786670e+00,9.218365117669312880e+00,9.739753766829583270e+00,1.434547537928988481e-01,9.036305303046205495e+01,6.510000000000000000e+02,9.648320547904685185e+00,9.361411040318886378e+00
1.186500000000000000e+03,9.504851474883245999e+00,9.218350954693828925e+00,9.739740259748067785e+00,1.434548669370329932e-01,9.036278085843812846e+01,6.510000000000000000e+02,9.648306341820278575e+00,9.361396607946211645e+00
1.187000000000000000e+03,9.504837183657391719e+00,9.218336819398414761e+00,9.739726779102202414e+00,1.434549798715155644e-01,9.036250921908610678e+01,6.510000000000000000e+02,9.648292163528907395e+00,9.361382203785876044e+00
1.187500000000000000e+03,9.504822920379089268e+00,9.218322711728639263e+00,9.739713324839859965e+00,1.434550925967703616e-01,9.036223811135560879e+01,6.510000000000000000e+02,9.648278012975858076e+00,9.361367827782318685e+00
1.188000000000000000e+03,9.504808684993307111e+00,9.218308631630177885e+00,9.739699896909019827e+00,1.434552051134024009e-01,9.036196753419832817e+01,6.510000000000000000e+02,9.648263890106708374e+00,9.361353479879905848e+00
1.188500000000000000e+03,9.504794477445141609e+00,9.218294579048810888e+00,9.739686495257743104e+00,1.434553174211704030e-01,9.036169748656807599e+01,6.510000000000000000e+02,9.648249794866311291e+00,9.361339160023970152e+00
1.189000000000000000e+03,9.504780297679779721e+00,9.218280553930433996e+00,9.739673119834227677e+00,1.434554295209212738e-01,9.036142796742076655e+01,6.510000000000000000e+02,9.648235727200701106e+00,9.361324868158858337e+00
1.189500000000000000e+03,9.504766145642529196e+00,9.218266556221035302e+00,9.739659770586742482e+00,1.434555414129578543e-01,9.036115897571443156e+01,6.510000000000000000e+02,9.648221687055487550e+00,9.361310604229570842e+00
1.190000000000000000e+03,9.504752021278807916e+00,9.218252585866745008e+00,9.739646447463677248e+00,1.434556530972806165e-01,9.036089051040914910e+01,6.510000000000000000e+02,9.648207674376088505e+00,9.361296368181527328e+00
1.190500000000000000e+03,9.504737924534127913e+00,9.218238642813746608e+00,9.739633150413528284e+00,1.434557645749178767e-01,9.036062257046710045e+01,6.510000000000000000e+02,9.648193689109046289e+00,9.361282159959209537e+00
1.191000000000000000e+03,9.504723855354127338e+00,9.218224727008388797e+00,9.739619879384894929e+00,1.434558758457492311e-01,9.036035515485249903e+01,6.510000000000000000e+02,9.648179731199876485e+00,9.361267979508378190e+00
1.191500000000000000e+03,9.504709813684542041e+00,9.218210838397078888e+00,9.739606634326460011e+00,1.434559869103192997e-01,9.036008826253164727e+01,6.510000000000000000e+02,9.648165800594862063e+00,9.361253826774222020e+00
1.192000000000000000e+03,9.504695799471225115e+00,9.218196976926353869e+00,9.739593415187027148e+00,1.434560977686285821e-01,9.035982189247295082e+01,6.510000000000000000e+02,9.648151897239854335e+00,9.361239701702597671e+00
1.192500000000000000e+03,9.504681812660129125e+00,9.218183142542857311e+00,9.739580221915504765e+00,1.434562084212216426e-01,9.035955604364683325e+01,6.510000000000000000e+02,9.648138021081351212e+00,9.361225604238907039e+00
1.193000000000000000e+03,9.504667853197313221e+00,9.218169335193348246e+00,9.739567054460891882e+00,1.434563188690059776e-01,9.035929071502586396e+01,6.510000000000000000e+02,9.648124172066319559e+00,9.361211534328306882e+00
1.193500000000000000e+03,9.504653921028952013e+00,9.218155554824658537e+00,9.739553912772294098e+00,1.434564291117401136e-01,9.035902590558453085e+01,6.510000000000000000e+02,9.648110350140692404e+00,9.361197491917211622e+00
1.194000000000000000e+03,9.504640016101326694e+00,9.218141801383755052e+00,9.739540796798921818e+00,1.434565391497873987e-01,9.035876161429948183e+01,6.510000000000000000e+02,9.648096555251115092e+00,9.361183476951540072e+00
1.194500000000000000e+03,9.504626138360816157e+00,9.218128074817702355e+00,9.739527706490084924e+00,1.434566489839342318e-01,9.035849784014935437e+01,6.510000000000000000e+02,9.648082787344751665e+00,9.361169489376882424e+00
1.195000000000000000e+03,9.504612287753914757e+00,9.218114375073676925e+00,9.739514641795187444e+00,1.434567586141810847e-01,9.035823458211478965e+01,6.510000000000000000e+02,9.648069046368096480e+00,9.361155529139733034e+00
1.195500000000000000e+03,9.504598464227226984e+00,9.218100702098940502e+00,9.739501602663755975e+00,1.434568680407703190e-01,9.035797183917861730e+01,6.510000000000000000e+02,9.648055332267995610e+00,9.361141596186456582e+00
1.196000000000000000e+03,9.504584667727447922e+00,9.218087055840880950e+00,9.739488589045377509e+00,1.434569772646092922e-01,9.035770961032557125e+01,6.510000000000000000e+02,9.648041644992057186e+00,9.361127690462838657e+00
1.196500000000000000e+03,9.504570898201402329e+00,9.218073436246971397e+00,9.739475600889784701e+00,1.434570862852147521e-01,9.035744789454244597e+01,6.510000000000000000e+02,9.648027984486615694e+00,9.361113811916187188e+00
1.197000000000000000e+03,9.504557155595991347e+00,9.218059843264816422e+00,9.739462638146799023e+00,1.434571951041591908e-01,9.035718669081809651e+01,6.510000000000000000e+02,9.648014350700149677e+00,9.361099960491833016e+00
1.197500000000000000e+03,9.504543439858254672e+00,9.218046276842098763e+00,9.739449700766316553e+00,1.434573037204756873e-01,9.035692599814331061e+01,6.510000000000000000e+02,9.648000743578730720e+00,9.361086136137778624e+00
1.198000000000000000e+03,9.504529750935310162e+00,9.218032736926620174e+00,9.739436788698359493e+00,1.434574121353134335e-01,9.035666581551097920e+01,6.510000000000000000e+02,9.647987163070622429e+00,9.361072338799997894e+00
1.198500000000000000e+03,9.504516088774396465e+00,9.218019223466267675e+00,9.739423901893033531e+00,1.434575203488543116e-01,9.035640614191599695e+01,6.510000000000000000e+02,9.647973609123249972e+00,9.361058568425542958e+00
1.199000000000000000e+03,9.504502453322851707e+00,9.218005736409045525e+00,9.739411040300575806e+00,1.434576283614615311e-01,9.035614697635520542e+01,6.510000000000000000e+02,9.647960081684313849e+00,9.361044824961391342e+00
1.199500000000000000e+03,9.504488844528120595e+00,9.217992275703089433e+00,9.739398203871276749e+00,1.434577361738005874e-01,9.035588831782762043e+01,6.510000000000000000e+02,9.647946580701921349e+00,9.361031108354319841e+00
1.200000000000000000e+03,9.504475262337756192e+00,9.217978841296583070e+00,9.739385392555556464e+00,1.434578437855091870e-01,9.035563016533392044e+01,6.510000000000000000e+02,9.647933106123264935e+00,9.361017418552245672e+00
1.200500000000000000e+03,9.504461706699409262e+00,9.217965433137836229e+00,9.739372606303938085e+00,1.434579511971319499e-01,9.035537251787711455e+01,6.510000000000000000e+02,9.647919657896540713e+00,9.361003755502277812e+00
1.201000000000000000e+03,9.504448177560838928e+00,9.217952051175286599e+00,9.739359845067015797e+00,1.434580584093343714e-01,9.035511537446213026e+01,6.510000000000000000e+02,9.647906235970173938e+00,9.360990119151503919e+00
1.201500000000000000e+03,9.504434674869902011e+00,9.217938695357446477e+00,9.739347108795506358e+00,1.434581654224192371e-01,9.035485873409571411e+01,6.510000000000000000e+02,9.647892840292321637e+00,9.360976509447482385e+00
1.202000000000000000e+03,9.504421198574569019e+00,9.217925365632920531e+00,9.739334397440215341e+00,1.434582722368101804e-01,9.035460259578680109e+01,6.510000000000000000e+02,9.647879470811378866e+00,9.360962926337759171e+00
1.202500000000000000e+03,9.504407748622906382e+00,9.217912061950448432e+00,9.739321710952051347e+00,1.434583788526890280e-01,9.035434695854618781e+01,6.510000000000000000e+02,9.647866127475595022e+00,9.360949369770217743e+00
1.203000000000000000e+03,9.504394324963095997e+00,9.217898784258855116e+00,9.739309049282027786e+00,1.434584852702980862e-01,9.035409182138674566e+01,6.510000000000000000e+02,9.647852810233393583e+00,9.360935839692798410e+00
1.203500000000000000e+03,9.504380927543405022e+00,9.217885532507057889e+00,9.739296412381234447e+00,1.434585914900610160e-01,9.035383718332312242e+01,6.510000000000000000e+02,9.647839519033466260e+00,9.360922336053342008e+00
1.204000000000000000e+03,9.504367556312216081e+00,9.217872306644087743e+00,9.739283800200873031e+00,1.434586975125223818e-01,9.035358304337222535e+01,6.510000000000000000e+02,9.647826253824737464e+00,9.360908858799692922e+00
1.204500000000000000e+03,9.504354211218011272e+00,9.217859106619087584e+00,9.739271212692248270e+00,1.434588033378640659e-01,9.035332940055266704e+01,6.510000000000000000e+02,9.647813014555875810e+00,9.360895407880146735e+00
1.205000000000000000e+03,9.504340892209373948e+00,9.217845932381267815e+00,9.739258649806746604e+00,1.434589089665096462e-01,9.035307625388513486e+01,6.510000000000000000e+02,9.647799801175882095e+00,9.360881983242864024e+00
1.205500000000000000e+03,9.504327599234992263e+00,9.217832783879972069e+00,9.739246111495877045e+00,1.434590143987014843e-01,9.035282360239223465e+01,6.510000000000000000e+02,9.647786613633693165e+00,9.360868584836289585e+00
1.206000000000000000e+03,9.504314332243655628e+00,9.217819661064623915e+00,9.739233597711200119e+00,1.434591196348631303e-01,9.035257144509859017e+01,6.510000000000000000e+02,9.647773451878519424e+00,9.360855212608793607e+00
1.206500000000000000e+03,9.504301091184256478e+00,9.217806563884778370e+00,9.739221108404422012e+00,1.434592246751160427e-01,9.035231978103065842e+01,6.510000000000000000e+02,9.647760315859372326e+00,9.360841866509140630e+00
1.207000000000000000e+03,9.504287876005788505e+00,9.217793492290043744e+00,9.739208643527314635e+00,1.434593295203675234e-01,9.035206860921705641e+01,6.510000000000000000e+02,9.647747205526156833e+00,9.360828546485420176e+00
1.207500000000000000e+03,9.504274686657344873e+00,9.217780446230161573e+00,9.739196203031765364e+00,1.434594341703761267e-01,9.035181792868804962e+01,6.510000000000000000e+02,9.647734120827720972e+00,9.360815252486968774e+00
1.208000000000000000e+03,9.504261523088118224e+00,9.217767425654969315e+00,9.739183786869748616e+00,1.434595386259282790e-01,9.035156773847604939e+01,6.510000000000000000e+02,9.647721061714047863e+00,9.360801984462190362e+00
1.208500000000000000e+03,9.504248385247413111e+00,9.217754430514386144e+00,9.739171394993325848e+00,1.434596428869035212e-01,9.035131803761528602e+01,6.510000000000000000e+02,9.647708028134315938e+00,9.360788742360510284e+00
1.209000000000000000e+03,9.504235273084624680e+00,9.217741460758462679e+00,9.739159027354668652e+00,1.434597469540277448e-01,9.035106882514206461e+01,6.510000000000000000e+02,9.647695020038652203e+00,9.360775526130597157e+00
1.209500000000000000e+03,9.504222186549249329e+00,9.217728516337318823e+00,9.739146683906039215e+00,1.434598508274223250e-01,9.035082010009443820e+01,6.510000000000000000e+02,9.647682037376672071e+00,9.360762335721826588e+00
1.210000000000000000e+03,9.504209125590886487e+00,9.217715597201186384e+00,9.739134364599790317e+00,1.434599545078132088e-01,9.035057186151246356e+01,6.510000000000000000e+02,9.647669080098699723e+00,9.360749171083073250e+00
1.210500000000000000e+03,9.504196090159243937e+00,9.217702703300407308e+00,9.739122069388372438e+00,1.434600579947775956e-01,9.035032410843811590e+01,6.510000000000000000e+02,9.647656148154021949e+00,9.360736032164465925e+00
1.211000000000000000e+03,9.504183080204105849e+00,9.217689834585385711e+00,9.739109798224339087e+00,1.434601612895855249e-01,9.035007683991526051e+01,6.510000000000000000e+02,9.647643241493691235e+00,9.360722918914522239e+00
1.211500000000000000e+03,9.504170095675389618e+00,9.217676991006662490e+00,9.739097551060339697e+00,1.434602643918747311e-01,9.034983005498973796e+01,6.510000000000000000e+02,9.647630360067264377e+00,9.360709831283514859e+00
1.212000000000000000e+03,9.504157136523080140e+00,9.217664172514865584e+00,9.739085327849087648e+00,1.434603673025524329e-01,9.034958375270919362e+01,6.510000000000000000e+02,9.647617503825633989e+00,9.360696769220528068e+00
1.212500000000000000e+03,9.504144202697286659e+00,9.217651379060711747e+00,9.739073128543433100e+00,1.434604700214377193e-01,9.034933793212321973e+01,6.510000000000000000e+02,9.647604672718724572e+00,9.360683732675848745e+00
1.213000000000000000e+03,9.504131294148209008e+00,9.217638610595018989e+00,9.739060953096290163e+00,1.434605725487728689e-01,9.034909259228334122e+01,6.510000000000000000e+02,9.647591866696982876e+00,9.360670721599435140e+00
1.213500000000000000e+03,9.504118410826135843e+00,9.217625867068722556e+00,9.739048801460677751e+00,1.434606748854046765e-01,9.034884773224288779e+01,6.510000000000000000e+02,9.647579085711541325e+00,9.360657735940730362e+00
1.214000000000000000e+03,9.504105552681464175e+00,9.217613148432807435e+00,9.739036673589710702e+00,1.434607770316358444e-01,9.034860335105716445e+01,6.510000000000000000e+02,9.647566329713100686e+00,9.360644775649829441e+00
1.214500000000000000e+03,9.504092719664695821e+00,9.217600454638413154e+00,9.739024569436598000e+00,1.434608789877691304e-01,9.034835944778342309e+01,6.510000000000000000e+02,9.647553598652464757e+00,9.360631840676926885e+00
1.215000000000000000e+03,9.504079911726421415e+00,9.217587785636737863e+00,9.739012488954641000e+00,1.434609807536839921e-01,9.034811602148050724e+01,6.510000000000000000e+02,9.647540892480105157e+00,9.360618930972735896e+00
1.215500000000000000e+03,9.504067128817329291e+00,9.217575141379100501e+00,9.739000432097222770e+00,1.434610823302272520e-01,9.034787307120943467e+01,6.510000000000000000e+02,9.647528211147557542e+00,9.360606046487102816e+00
1.216000000000000000e+03,9.504054370888214365e+00,9.217562521816887511e+00,9.738988398817832959e+00,1.434611837176411608e-01,9.034763059603302793e+01,6.510000000000000000e+02,9.647515554605854859e+00,9.360593187170572094e+00
1.216500000000000000e+03,9.504041637889965699e+00,9.217549926901613233e+00,9.738976389070048256e+00,1.434612849158657111e-01,9.034738859501590014e+01,6.510000000000000000e+02,9.647502922805832881e+00,9.360580352974100293e+00
1.217000000000000000e+03,9.504028929773566503e+00,9.217537356584861286e+00,9.738964402807535947e+00,1.434613859253849044e-01,9.034714706722452604e+01,6.510000000000000000e+02,9.647490315698952656e+00,9.360567543848182126e+00
1.217500000000000000e+03,9.504016246490097686e+00,9.217524810818334302e+00,9.738952439984082332e+00,1.434614867471060706e-01,9.034690601172741253e+01,6.510000000000000000e+02,9.647477733237202813e+00,9.360554759742992559e+00
1.218000000000000000e+03,9.504003587990739632e+00,9.217512289553821958e+00,9.738940500553516344e+00,1.434615873809691466e-01,9.034666542759470076e+01,6.510000000000000000e+02,9.647465175371708668e+00,9.360542000609770596e+00
1.218500000000000000e+03,9.503990954226773979e+00,9.217499792743202747e+00,9.738928584469793037e+00,1.434616878272768070e-01,9.034642531389860665e+01,6.510000000000000000e+02,9.647452642054050287e+00,9.360529266399495896e+00
1.219000000000000000e+03,9.503978345149574736e+00,9.217487320338456414e+00,9.738916691686954508e+00,1.434617880861503991e-01,9.034618566971292353e+01,6.510000000000000000e+02,9.647440133235726023e+00,9.360516557063423448e+00
1.219500000000000000e+03,9.503965760710610056e+00,9.217474872291662180e+00,9.738904822159129893e+00,1.434618881583157868e-01,9.034594649411356215e+01,6.510000000000000000e+02,9.647427648868925232e+00,9.360503872552294879e+00
1.220000000000000000e+03,9.503953200861449346e+00,9.217462448554988086e+00,9.738892975840537147e+00,1.434619880439547690e-01,9.034570778617811015e+01,6.510000000000000000e+02,9.647415188905403838e+00,9.360491212817494855e+00
1.220500000000000000e+03,9.503940665553759715e+00,9.217450049080694541e+00,9.738881152685506137e+00,1.434620877431281860e-01,9.034546954498604521e+01,6.510000000000000000e+02,9.647402753296887568e+00,9.360478577810631862e+00
1.221000000000000000e+03,9.503928154739298861e+00,9.217437673821146760e+00,9.738869352648418243e+00,1.434621872565014777e-01,9.034523176961872082e+01,6.510000000000000000e+02,9.647390341995800256e+00,9.360465967482795691e+00
1.221500000000000000e+03,9.503915668369916858e+00,9.217425322728789894e+00,9.738857575683793399e+00,1.434622865845587014e-01,9.034499445915926685e+01,6.510000000000000000e+02,9.647377954954475143e+00,9.360453381785358573e+00
1.222000000000000000e+03,9.503903206397575687e+00,9.217412995756198768e+00,9.738845821746208387e+00,1.434623857271188629e-01,9.034475761269263216e+01,6.510000000000000000e+02,9.647365592124694800e+00,9.360440820670454798e+00
1.222500000000000000e+03,9.503890768774315490e+00,9.217400692855985511e+00,9.738834090790335907e+00,1.434624846850287849e-01,9.034452122930566986e+01,6.510000000000000000e+02,9.647353253459344913e+00,9.360428284089286066e+00
1.223000000000000000e+03,9.503878355452286542e+00,9.217388413980907913e+00,9.738822382770944586e+00,1.434625834580469939e-01,9.034428530808692415e+01,6.510000000000000000e+02,9.647340938910334174e+00,9.360415771994240686e+00
1.223500000000000000e+03,9.503865966383715502e+00,9.217376159083780607e+00,9.738810697642898973e+00,1.434626820473226261e-01,9.034404984812690032e+01,6.510000000000000000e+02,9.647328648431038545e+00,9.360403284336394236e+00
1.224000000000000000e+03,9.503853601520951599e+00,9.217363928117539018e+00,9.738799035361140000e+00,1.434627804521305117e-01,9.034381484851779476e+01,6.510000000000000000e+02,9.647316381973080723e+00,9.360390821068820699e+00
1.224500000000000000e+03,9.503841260816402681e+00,9.217351721035194956e+00,9.738787395880709852e+00,1.434628786739220729e-01,9.034358030835372233e+01,6.510000000000000000e+02,9.647304139490325170e+00,9.360378382142480191e+00
1.225000000000000000e+03,9.503828944222606268e+00,9.217339537789861481e+00,9.738775779156737755e+00,1.434629767122140298e-01,9.034334622673050319e+01,6.510000000000000000e+02,9.647291920934819132e+00,9.360365967510391627e+00
1.225500000000000000e+03,9.503816651692174489e+00,9.217327378334736920e+00,9.738764185144429320e+00,1.434630745672485497e-01,9.034311260274574806e+01,6.510000000000000000e+02,9.647279726259423427e+00,9.360353577124925550e+00
1.226000000000000000e+03,9.503804383177817172e+00,9.217315242623120852e+00,9.738752613799096736e+00,1.434631722399933862e-01,9.034287943549907141e+01,6.510000000000000000e+02,9.647267555417810669e+00,9.360341210937823675e+00
1.226500000000000000e+03,9.503792138632336517e+00,9.217303130608415884e+00,9.738741065076142789e+00,1.434632697305093241e-01,9.034264672409157981e+01,6.510000000000000000e+02,9.647255408362847007e+00,9.360328868901827803e+00
1.227000000000000000e+03,9.503779918008639527e+00,9.217291042244097454e+00,9.738729538931041319e+00,1.434633670389177107e-01,9.034241446762644046e+01,6.510000000000000000e+02,9.647243285047558459e+00,9.360316550969722371e+00
1.227500000000000000e+03,9.503767721259711365e+00,9.217278977483710278e+00,9.738718035319356758e+00,1.434634641658234788e-01,9.034218266520845475e+01,6.510000000000000000e+02,9.647231185425534150e+00,9.360304257093886804e+00
1.228000000000000000e+03,9.503755548338638448e+00,9.217266936280967826e+00,9.738706554196777887e+00,1.434635611113478926e-01,9.034195131594418626e+01,6.510000000000000000e+02,9.647219109449986618e+00,9.360291987227290278e+00
1.228500000000000000e+03,9.503743399198597785e+00,9.217254918589594226e+00,9.738695095519030787e+00,1.434636578760959402e-01,9.034172041894211702e+01,6.510000000000000000e+02,9.647207057074695058e+00,9.360279741322502289e+00
1.229000000000000000e+03,9.503731273792869416e+00,9.217242924363452161e+00,9.738683659241962332e+00,1.434637544600075032e-01,9.034148997331240594e+01,6.510000000000000000e+02,9.647195028252877336e+00,9.360267519332863273e+00
1.229500000000000000e+03,9.503719172074815091e+00,9.217230953556484252e+00,9.738672245321490450e+00,1.434638508633248044e-01,9.034125997816694564e+01,6.510000000000000000e+02,9.647183022938140340e+00,9.360255321211489843e+00
1.230000000000000000e+03,9.503707093997887156e+00,9.217219006122714831e+00,9.738660853713636101e+00,1.434639470869550626e-01,9.034103043261953303e+01,6.510000000000000000e+02,9.647171041084842358e+00,9.360243146910931955e+00
1.230500000000000000e+03,9.503695039515637433e+00,9.217207082016280140e+00,9.738649484374503729e+00,1.434640431309591457e-01,9.034080133578561345e+01,6.510000000000000000e+02,9.647159082646595607e+00,9.360230996384679258e+00
1.231000000000000000e+03,9.503683008581711888e+00,9.217195181191382147e+00,9.738638137260268834e+00,1.434641389953977830e-01,9.034057268678242281e+01,6.510000000000000000e+02,9.647147147577110005e+00,9.360218869586315549e+00
1.231500000000000000e+03,9.503671001149843534e+00,9.217183303602322297e+00,9.738626812327218829e+00,1.434642346806946356e-01,9.034034448472900181e+01,6.510000000000000000e+02,9.647135235830537781e+00,9.360206766469149287e+00
1.232000000000000000e+03,9.503659017173857748e+00,9.217171449203521050e+00,9.738615509531713954e+00,1.434643301875150601e-01,9.034011672874611065e+01,6.510000000000000000e+02,9.647123347361372225e+00,9.360194686986341495e+00
1.232500000000000000e+03,9.503647056607670507e+00,9.217159617949445050e+00,9.738604228830206821e+00,1.434644255158593895e-01,9.033988941795621486e+01,6.510000000000000000e+02,9.647111482123529314e+00,9.360182631091811700e+00
1.233000000000000000e+03,9.503635119405293707e+00,9.217147809794671076e+00,9.738592970179226427e+00,1.434645206661512296e-01,9.033966255148364155e+01,6.510000000000000000e+02,9.647099640071445492e+00,9.360170598739143699e+00
1.233500000000000000e+03,9.503623205520828066e+00,9.217136024693884266e+00,9.738581733535403018e+00,1.434646156387536786e-01,9.033943612845435212e+01,6.510000000000000000e+02,9.647087821159582077e+00,9.360158589882074054e+00
1.234000000000000000e+03,9.503611314908470220e+00,9.217124262601815943e+00,9.738570518855436120e+00,1.434647104335461665e-01,9.033921014799609850e+01,6.510000000000000000e+02,9.647076025342018468e+00,9.360146604474923748e+00
1.234500000000000000e+03,9.503599447522494970e+00,9.217112523473330654e+00,9.738559326096133617e+00,1.434648050515568152e-01,9.033898460923836637e+01,6.510000000000000000e+02,9.647064252574052645e+00,9.360134642470937294e+00
1.235000000000000000e+03,9.503587603317285470e+00,9.217100807263349793e+00,9.738548155214374447e+00,1.434648994923627963e-01,9.033875951131234672e+01,6.510000000000000000e+02,9.647052502809648544e+00,9.360122703824922397e+00
1.235500000000000000e+03,9.503575782247295933e+00,9.217089113926919097e+00,9.738537006167128141e+00,1.434649937571131628e-01,9.033853485335103528e+01,6.510000000000000000e+02,9.647040776004409679e+00,9.360110788490183964e+00
1.236000000000000000e+03,9.503563984267088927e+00,9.217077443419134042e+00,9.738525878911435285e+00,1.434650878453850309e-01,9.033831063448904786e+01,6.510000000000000000e+02,9.647029072112474068e+00,9.360098896421705561e+00
1.236500000000000000e+03,9.503552209331310507e+00,9.217065795695207342e+00,9.738514773404450153e+00,1.434651817576624300e-01,9.033808685386279080e+01,6.510000000000000000e+02,9.647017391088972715e+00,9.360087027573648299e+00
1.237000000000000000e+03,9.503540457394690222e+00,9.217054170710429872e+00,9.738503689603385638e+00,1.434652754947920994e-01,9.033786351061044684e+01,6.510000000000000000e+02,9.647005732889480711e+00,9.360075181899897956e+00
1.237500000000000000e+03,9.503528728412057092e+00,9.217042568420181325e+00,9.738492627465561213e+00,1.434653690564721140e-01,9.033764060387179029e+01,6.510000000000000000e+02,9.646994097468528651e+00,9.360063359355583756e+00
1.238000000000000000e+03,9.503517022338323628e+00,9.217030988779919554e+00,9.738481586948356750e+00,1.434654624431864756e-01,9.033741813278830080e+01,6.510000000000000000e+02,9.646982484781508660e+00,9.360051559895136819e+00
1.238500000000000000e+03,9.503505339128500040e+00,9.217019431745237412e+00,9.738470568009272910e+00,1.434655556552378031e-01,9.033719609650336224e+01,6.510000000000000000e+02,9.646970894783738260e+00,9.360039783473261821e+00
1.239000000000000000e+03,9.503493678737671146e+00,9.217007897271740191e+00,9.738459570605852988e+00,1.434656486931705777e-01,9.033697449416180802e+01,6.510000000000000000e+02,9.646959327430842279e+00,9.360028030044500014e+00
1.239500000000000000e+03,9.503482041121030122e+00,9.216996385315175289e+00,9.738448594695761074e+00,1.434657415566828464e-01,9.033675332491036158e+01,6.510000000000000000e+02,9.646947782677713690e+00,9.360016299564348330e+00
1.240000000000000000e+03,9.503470426233837642e+00,9.216984895831377145e+00,9.738437640236723425e+00,1.434658342470445380e-01,9.033653258789736640e+01,6.510000000000000000e+02,9.646936260480883263e+00,9.360004591986793798e+00
1.240500000000000000e+03,9.503458834031468072e+00,9.216973428776233490e+00,9.738426707186558673e+00,1.434659267635305102e-01,9.033631228227288545e+01,6.510000000000000000e+02,9.646924760794998832e+00,9.359992907267937312e+00
1.241000000000000000e+03,9.503447264469357947e+00,9.216961984105751071e+00,9.738415795503158279e+00,1.434660191073502400e-01,9.033609240718864442e+01,6.510000000000000000e+02,9.646913283576710185e+00,9.359981245362007485e+00
1.241500000000000000e+03,9.503435717503052160e+00,9.216950561776014794e+00,9.738404905144523838e+00,1.434661112784436088e-01,9.033587296179810266e+01,6.510000000000000000e+02,9.646901828781494714e+00,9.359969606224607830e+00
1.242000000000000000e+03,9.503424193088177319e+00,9.216939161743198383e+00,9.738394036068703130e+00,1.434662032769318807e-01,9.033565394525636805e+01,6.510000000000000000e+02,9.646890396365108700e+00,9.359957989811244161e+00
1.242500000000000000e+03,9.503412691180441740e+00,9.216927783963555498e+00,9.738383188233864729e+00,1.434662951034804124e-01,9.033543535672021108e+01,6.510000000000000000e+02,9.646878986283923041e+00,9.359946396076960440e+00
1.243000000000000000e+03,9.503401211735658549e+00,9.216916428393421512e+00,9.738372361598241156e+00,1.434663867576663476e-01,9.033521719534806493e+01,6.510000000000000000e+02,9.646867598493324536e+00,9.359934824977992562e+00
1.243500000000000000e+03,9.503389754709704818e+00,9.216905094989240155e+00,9.738361556120139539e+00,1.434664782406991079e-01,9.033499946030019601e+01,6.510000000000000000e+02,9.646856232950403509e+00,9.359923276469006126e+00
1.244000000000000000e+03,9.503378320058564199e+00,9.216893783707510224e+00,9.738350771757962931e+00,1.434665695526395335e-01,9.033478215073834861e+01,6.510000000000000000e+02,9.646844889611204010e+00,9.359911750505924388e+00
1.244500000000000000e+03,9.503366907738303837e+00,9.216882494504851309e+00,9.738340008470219189e+00,1.434666606935483812e-01,9.033456526582604340e+01,6.510000000000000000e+02,9.646833568431851802e+00,9.359900247044754096e+00
1.245000000000000000e+03,9.503355517705069033e+00,9.216871227337941619e+00,9.738329266215439262e+00,1.434667516639096529e-01,9.033434880472836426e+01,6.510000000000000000e+02,9.646822269368977132e+00,9.359888766041159158e+00
1.245500000000000000e+03,9.503344149915106343e+00,9.216859982163571274e+00,9.738318544952299760e+00,1.434668424638446127e-01,9.033413276661221403e+01,6.510000000000000000e+02,9.646810992378950900e+00,9.359877307451261785e+00
1.246000000000000000e+03,9.503332804324733374e+00,9.216848758938583686e+00,9.738307844639511046e+00,1.434669330941394649e-01,9.033391715064604455e+01,6.510000000000000000e+02,9.646799737418874088e+00,9.359865871230594436e+00
1.246500000000000000e+03,9.503321480890376094e+00,9.216837557619927068e+00,9.738297165235906050e+00,1.434670235541295191e-01,9.033370195599991348e+01,6.510000000000000000e+02,9.646788504444504753e+00,9.359854457336245659e+00
1.247000000000000000e+03,9.503310179568513760e+00,9.216826378164636679e+00,9.738286506700358558e+00,1.434671138453870454e-01,9.033348718184566906e+01,6.510000000000000000e+02,9.646777293413901333e+00,9.359843065723126188e+00
1.247500000000000000e+03,9.503298900315746423e+00,9.216815220529831265e+00,9.738275868991870254e+00,1.434672039674890764e-01,9.033327282735673691e+01,6.510000000000000000e+02,9.646766104283235777e+00,9.359831696348258845e+00
1.248000000000000000e+03,9.503287643088746961e+00,9.216804084672697073e+00,9.738265252069474798e+00,1.434672939203755215e-01,9.033305889170809166e+01,6.510000000000000000e+02,9.646754937009122344e+00,9.359820349168371578e+00
1.248500000000000000e+03,9.503276407844261087e+00,9.216792970550539366e+00,9.738254655892321310e+00,1.434673837051954060e-01,9.033284537407652692e+01,6.510000000000000000e+02,9.646743791549456049e+00,9.359809024139064348e+00
1.249000000000000000e+03,9.503265194539141092e+00,9.216781878120720251e+00,9.738244080419640625e+00,1.434674733217071452e-01,9.033263227364038528e+01,6.510000000000000000e+02,9.646732667860847599e+00,9.359797721217434585e+00
1.249500000000000000e+03,9.503254003130315652e+00,9.216770807340679994e+00,9.738233525610722197e+00,1.434675627702738654e-01,9.033241958957960094e+01,6.510000000000000000e+02,9.646721565900588047e+00,9.359786440360041482e+00
1.250000000000000000e+03,9.503242833574795156e+00,9.216759758167981431e+00,9.738222991424953179e+00,1.434676520513794851e-01,9.033220732107582762e+01,6.510000000000000000e+02,9.646710485626174503e+00,9.359775181523415810e+00
1.250500000000000000e+03,9.503231685829677033e+00,9.216748730560247793e+00,9.738212477821802437e+00,1.434677411653871026e-01,9.033199546731226803e+01,6.510000000000000000e+02,9.646699426995064997e+00,9.359763944664290847e+00
1.251000000000000000e+03,9.503220559852151084e+00,9.216737724475155602e+00,9.738201984760813446e+00,1.434678301122969957e-01,9.033178402747378755e+01,6.510000000000000000e+02,9.646688389964449328e+00,9.359752729739854615e+00
1.251500000000000000e+03,9.503209455599485267e+00,9.216726739870519935e+00,9.738191512201609612e+00,1.434679188926535898e-01,9.033157300074688578e+01,6.510000000000000000e+02,9.646677374492139023e+00,9.359741536706831511e+00
1.252000000000000000e+03,9.503198373029038137e+00,9.216715776704221597e+00,9.738181060103888953e+00,1.434680075064572180e-01,9.033136238631963977e+01,6.510000000000000000e+02,9.646666380535496188e+00,9.359730365522581863e+00
1.252500000000000000e+03,9.503187312098239303e+00,9.216704834934192903e+00,9.738170628427447184e+00,1.434680959545545642e-01,9.033115218338178920e+01,6.510000000000000000e+02,9.646655408052794201e+00,9.359719216143684406e+00
1.253000000000000000e+03,9.503176272764621402e+00,9.216693914518488739e+00,9.738160217132135088e+00,1.434681842365831961e-01,9.033094239112462276e+01,6.510000000000000000e+02,9.646644457001205097e+00,9.359708088528037706e+00
1.253500000000000000e+03,9.503165254985786348e+00,9.216683015415231495e+00,9.738149826177918911e+00,1.434682723533293736e-01,9.033073300874112022e+01,6.510000000000000000e+02,9.646633527339115943e+00,9.359696982632456752e+00
1.254000000000000000e+03,9.503154258719430203e+00,9.216672137582641255e+00,9.738139455524816412e+00,1.434683603046120193e-01,9.033052403542573927e+01,6.510000000000000000e+02,9.646622619024041612e+00,9.359685898414818794e+00
1.254500000000000000e+03,9.503143283923321860e+00,9.216661280978982518e+00,9.738129105132919960e+00,1.434684480915196514e-01,9.033031547037472819e+01,6.510000000000000000e+02,9.646611732014843454e+00,9.359674835831802042e+00
1.255000000000000000e+03,9.503132330555326135e+00,9.216650445562645899e+00,9.738118774962424951e+00,1.434685357135689066e-01,9.033010731278569949e+01,6.510000000000000000e+02,9.646600866268894237e+00,9.359663794841758033e+00
1.255500000000000000e+03,9.503121398573382450e+00,9.216639631292078860e+00,9.738108464973594280e+00,1.434686231714855931e-01,9.032989956185805625e+01,6.510000000000000000e+02,9.646590021744868793e+00,9.359652775401897884e+00
1.256000000000000000e+03,9.503110487935527928e+00,9.216628838125826562e+00,9.738098175126760125e+00,1.434687104650886613e-01,9.032969221679275051e+01,6.510000000000000000e+02,9.646579198400615951e+00,9.359641777470438129e+00
1.256500000000000000e+03,9.503099598599858311e+00,9.216618066022489231e+00,9.738087905382354137e+00,1.434687975951038086e-01,9.032948527679216966e+01,6.510000000000000000e+02,9.646568396194961537e+00,9.359630801004755085e+00
1.257000000000000000e+03,9.503088730524567040e+00,9.216607314940782558e+00,9.738077655700864810e+00,1.434688845620755160e-01,9.032927874106052002e+01,6.510000000000000000e+02,9.646557615086642556e+00,9.359619845962491524e+00
1.257500000000000000e+03,9.503077883667938153e+00,9.216596584839484407e+00,9.738067426042885444e+00,1.434689713657622545e-01,9.032907260880342903e+01,6.510000000000000000e+02,9.646546855033699686e+00,9.359608912302174843e+00
1.258000000000000000e+03,9.503067057988323185e+00,9.216585875677459683e+00,9.738057216369053748e+00,1.434690580065874355e-01,9.032886687922814417e+01,6.510000000000000000e+02,9.646536115994910787e+00,9.359597999981735583e+00
1.258500000000000000e+03,9.503056253444167822e+00,9.216575187413647896e+00,9.738047026640112236e+00,1.434691444849746367e-01,9.032866155154353294e+01,6.510000000000000000e+02,9.646525397929140766e+00,9.359587108959193102e+00
1.259000000000000000e+03,9.503045469993988803e+00,9.216564520007089811e+00,9.738036856816876252e+00,1.434692308012868456e-01,9.032845662495998340e+01,6.510000000000000000e+02,9.646514700795275843e+00,9.359576239192701763e+00
1.259500000000000000e+03,9.503034707596397013e+00,9.216553873416881260e+00,9.738026706860232196e+00,1.434693169555243675e-01,9.032825209868943261e+01,6.510000000000000000e+02,9.646504024551921574e+00,9.359565390640872451e+00
1.260000000000000000e+03,9.503023966210074391e+00,9.216543247602206890e+00,9.738016576731155283e+00,1.434694029484129552e-01,9.032804797194545188e+01,6.510000000000000000e+02,9.646493369158488207e+00,9.359554563261662352e+00
1.260500000000000000e+03,9.503013245793745511e+00,9.216532642522293983e+00,9.738006466390627835e+00,1.434694887795297247e-01,9.032784424394205303e+01,6.510000000000000000e+02,9.646482734573275764e+00,9.359543757014215259e+00
1.261000000000000000e+03,9.503002546306364096e+00,9.216522058136604301e+00,9.737996375799879090e+00,1.434695744496004566e-01,9.032764091389798011e+01,6.510000000000000000e+02,9.646472120755964497e+00,9.359532971856761918e+00
1.261500000000000000e+03,9.502991867706803930e+00,9.216511494404494798e+00,9.737986304920061897e+00,1.434696599592299449e-01,9.032743798103044242e+01,6.510000000000000000e+02,9.646461527666033930e+00,9.359522207747572153e+00
1.262000000000000000e+03,9.502981209954084463e+00,9.216500951285487631e+00,9.737976253712446351e+00,1.434697453083580709e-01,9.032723544455922138e+01,6.510000000000000000e+02,9.646450955262441340e+00,9.359511464645725809e+00
1.262500000000000000e+03,9.502970573007299748e+00,9.216490428739177787e+00,9.737966222138396688e+00,1.434698304972268912e-01,9.032703330370559058e+01,6.510000000000000000e+02,9.646440403504525918e+00,9.359500742510071802e+00
1.263000000000000000e+03,9.502959956825627330e+00,9.216479926725231309e+00,9.737956210159333992e+00,1.434699155262599557e-01,9.032683155769241523e+01,6.510000000000000000e+02,9.646429872351887980e+00,9.359490041299366681e+00
1.263500000000000000e+03,9.502949361368321135e+00,9.216469445203388844e+00,9.737946217736773491e+00,1.434700003958806758e-01,9.032663020574418056e+01,6.510000000000000000e+02,9.646419361764200673e+00,9.359479360972439821e+00
1.264000000000000000e+03,9.502938786594725684e+00,9.216458984133495846e+00,9.737936244832290811e+00,1.434700851057266191e-01,9.032642924708667920e+01,6.510000000000000000e+02,9.646408871700451471e+00,9.359468701488998121e+00
1.264500000000000000e+03,9.502928232464249447e+00,9.216448543475463495e+00,9.737926291407552171e+00,1.434701696569467833e-01,9.032622868094750856e+01,6.510000000000000000e+02,9.646398402121196369e+00,9.359458062807304302e+00
1.265000000000000000e+03,9.502917698936400370e+00,9.216438123189265141e+00,9.737916357424294844e+00,1.434702540492995282e-01,9.032602850655565874e+01,6.510000000000000000e+02,9.646387952985699954e+00,9.359447444887100787e+00
1.265500000000000000e+03,9.502907185970753901e+00,9.216427723234971836e+00,9.737906442844328936e+00,1.434703382832688556e-01,9.032582872314169720e+01,6.510000000000000000e+02,9.646377524254022617e+00,9.359436847687483407e+00
1.266000000000000000e+03,9.502896693526967198e+00,9.216417343572743448e+00,9.737896547629537380e+00,1.434704223590363981e-01,9.032562932993765514e+01,6.510000000000000000e+02,9.646367115886004484e+00,9.359426271167931688e+00
1.266500000000000000e+03,9.502886221564784464e+00,9.216406984162791360e+00,9.737886671741897260e+00,1.434705062769046913e-01,9.032543032617719803e+01,6.510000000000000000e+02,9.646356727841689960e+00,9.359415715287880744e+00
1.267000000000000000e+03,9.502875770044019177e+00,9.216396644965429985e+00,9.737876815143426512e+00,1.434705900372971743e-01,9.032523171109536975e+01,6.510000000000000000e+02,9.646346360081317073e+00,9.359405180006723057e+00
1.267500000000000000e+03,9.502865338924577188e+00,9.216386325941041235e+00,9.737866977796265644e+00,1.434706736402142080e-01,9.032503348392889109e+01,6.510000000000000000e+02,9.646336012564789897e+00,9.359394665284362702e+00
1.268000000000000000e+03,9.502854928166426518e+00,9.216376027050081632e+00,9.737857159662585360e+00,1.434707570862001069e-01,9.032483564391581865e+01,6.510000000000000000e+02,9.646325685252627125e+00,9.359384171080225912e+00
1.268500000000000000e+03,9.502844537729631114e+00,9.216365748253080525e+00,9.737847360704659394e+00,1.434708403757388173e-01,9.032463819029599961e+01,6.510000000000000000e+02,9.646315378105368765e+00,9.359373697353893462e+00
1.269000000000000000e+03,9.502834167574325974e+00,9.216355489510684507e+00,9.737837580884827204e+00,1.434709235086492063e-01,9.032444112231044642e+01,6.510000000000000000e+02,9.646305091082975736e+00,9.359363244065676213e+00
1.269500000000000000e+03,9.502823817660727812e+00,9.216345250783570364e+00,9.737827820165509962e+00,1.434710064851734412e-01,9.032424443920189105e+01,6.510000000000000000e+02,9.646294824145902780e+00,9.359352811175554621e+00
1.270000000000000000e+03,9.502813487949133275e+00,9.216335032032512586e+00,9.737818078509180353e+00,1.434710893059162606e-01,9.032404814021458606e+01,6.510000000000000000e+02,9.646284577255048731e+00,9.359342398643216043e+00
1.270500000000000000e+03,9.502803178399906514e+00,9.216324833218356716e+00,9.737808355878408761e+00,1.434711719710593525e-01,9.032385222459411978e+01,6.510000000000000000e+02,9.646274350370966033e+00,9.359332006428848771e+00
1.271000000000000000e+03,9.502792888973504049e+00,9.216314654302038889e+00,9.737798652235838404e+00,1.434712544810866353e-01,9.032365669158775745e+01,6.510000000000000000e+02,9.646264143454590823e+00,9.359321634492417274e+00
1.271500000000000000e+03,9.502782619630457006e+00,9.216304495244559192e+00,9.737788967544187102e+00,1.434713368358774277e-01,9.032346154044415698e+01,6.510000000000000000e+02,9.646253956466335211e+00,9.359311282794578801e+00
1.272000000000000000e+03,9.502772370331367568e+00,9.216294356007008304e+00,9.737779301766224194e+00,1.434714190361574826e-01,9.032326677041349683e+01,6.510000000000000000e+02,9.646243789367526134e+00,9.359300951295210780e+00
1.272500000000000000e+03,9.502762141036932064e+00,9.216284236550537301e+00,9.737769654864816715e+00,1.434715010815038883e-01,9.032307238074737654e+01,6.510000000000000000e+02,9.646233642118435370e+00,9.359290639955428759e+00
1.273000000000000000e+03,9.502751931707901889e+00,9.216274136836373643e+00,9.737760026802916968e+00,1.434715829730655312e-01,9.032287837069907255e+01,6.510000000000000000e+02,9.646223514680968947e+00,9.359280348734836608e+00
1.273500000000000000e+03,9.502741742305127914e+00,9.216264056825854922e+00,9.737750417543496795e+00,1.434716647103590759e-01,9.032268473952306920e+01,6.510000000000000000e+02,9.646213407015487462e+00,9.359270077594768367e+00
1.274000000000000000e+03,9.502731572789521408e+00,9.216253996480352484e+00,9.737740827049655934e+00,1.434717462943520261e-01,9.032249148647557035e+01,6.510000000000000000e+02,9.646203319083873851e+00,9.359259826495168966e+00
1.274500000000000000e+03,9.502721423122082456e+00,9.216243955761346029e+00,9.737731255284568732e+00,1.434718277248633322e-01,9.032229861081410149e+01,6.510000000000000000e+02,9.646193250846945233e+00,9.359249595397219679e+00
1.275000000000000000e+03,9.502711293263889303e+00,9.216233934630357894e+00,9.737721702211423747e+00,1.434719090021350230e-01,9.032210611179777970e+01,6.510000000000000000e+02,9.646183202266024992e+00,9.359239384261753614e+00
1.275500000000000000e+03,9.502701183176084143e+00,9.216223933049018768e+00,9.737712167793556972e+00,1.434719901268323994e-01,9.032191398868708632e+01,6.510000000000000000e+02,9.646173173302916126e+00,9.359229193049250384e+00
1.276000000000000000e+03,9.502691092819899765e+00,9.216213950979012637e+00,9.737702651994309733e+00,1.434720710987138492e-01,9.032172224074400901e+01,6.510000000000000000e+02,9.646163163918613392e+00,9.359219021721184362e+00
1.276500000000000000e+03,9.502681022156640012e+00,9.216203988382117629e+00,9.737693154777147697e+00,1.434721519185051530e-01,9.032153086723208446e+01,6.510000000000000000e+02,9.646153174075145387e+00,9.359208870238134637e+00
1.277000000000000000e+03,9.502670971147678003e+00,9.216194045220177600e+00,9.737683676105588049e+00,1.434722325866901738e-01,9.032133986741617093e+01,6.510000000000000000e+02,9.646143203734368399e+00,9.359198738560987607e+00
1.277500000000000000e+03,9.502660939754482783e+00,9.216184121455114564e+00,9.737674215943220801e+00,1.434723131026041931e-01,9.032114924056256200e+01,6.510000000000000000e+02,9.646133252857087115e+00,9.359188626651878451e+00
1.278000000000000000e+03,9.502650927938582015e+00,9.216174217048914485e+00,9.737664774253691036e+00,1.434723934672751666e-01,9.032095898593921390e+01,6.510000000000000000e+02,9.646123321405857709e+00,9.359178534471306321e+00
1.278500000000000000e+03,9.502640935661586852e+00,9.216164331963664580e+00,9.737655351000764625e+00,1.434724736808847267e-01,9.032076910281541871e+01,6.510000000000000000e+02,9.646113409342472522e+00,9.359168461980701181e+00
1.279000000000000000e+03,9.502630962885181276e+00,9.216154466161494696e+00,9.737645946148228759e+00,1.434725537435540266e-01,9.032057959046186113e+01,6.510000000000000000e+02,9.646103516628736330e+00,9.359158409141627999e+00
1.279500000000000000e+03,9.502621009571127431e+00,9.216144619604630606e+00,9.737636559659962998e+00,1.434726336557669846e-01,9.032039044815070383e+01,6.510000000000000000e+02,9.646093643226894443e+00,9.359148375915360418e+00
1.280000000000000000e+03,9.502611075681262065e+00,9.216134792255367358e+00,9.737627191499917956e+00,1.434727134176447261e-01,9.032020167515561582e+01,6.510000000000000000e+02,9.646083789098906180e+00,9.359138362263617950e+00
1.280500000000000000e+03,9.502601161177505418e+00,9.216124984076074611e+00,9.737617841632125959e+00,1.434727930291270770e-01,9.032001327075165875e+01,6.510000000000000000e+02,9.646073954206633161e+00,9.359128368148377675e+00
1.281000000000000000e+03,9.502591266021834571e+00,9.216115195029198404e+00,9.737608510020667296e+00,1.434728724911210895e-01,9.031982523421528697e+01,6.510000000000000000e+02,9.646064138512954855e+00,9.359118393530712510e+00
1.281500000000000000e+03,9.502581390176317200e+00,9.216105425077255831e+00,9.737599196629709297e+00,1.434729518034456863e-01,9.031963756482448957e+01,6.510000000000000000e+02,9.646054341979763080e+00,9.359108438372871319e+00
1.282000000000000000e+03,9.502571533603095588e+00,9.216095674182838593e+00,9.737589901423495675e+00,1.434730309665846748e-01,9.031945026185863412e+01,6.510000000000000000e+02,9.646044564569681512e+00,9.359098502636511441e+00
1.282500000000000000e+03,9.502561696264374191e+00,9.216085942308612999e+00,9.737580624366321658e+00,1.434731099811429045e-01,9.031926332459850926e+01,6.510000000000000000e+02,9.646034806245516791e+00,9.359088586283229816e+00
1.283000000000000000e+03,9.502551878122456941e+00,9.216076229417311083e+00,9.737571365422580172e+00,1.434731888462138227e-01,9.031907675232632471e+01,6.510000000000000000e+02,9.646025066968668682e+00,9.359078689276243423e+00
1.283500000000000000e+03,9.502542079139688624e+00,9.216066535471759025e+00,9.737562124556701448e+00,1.434732675634903809e-01,9.031889054432579655e+01,6.510000000000000000e+02,9.646015346703180171e+00,9.359068811576198854e+00
1.284000000000000000e+03,9.502532299278517058e+00,9.216056860434832743e+00,9.737552901733208088e+00,1.434733461324287085e-01,9.031870469988190564e+01,6.510000000000000000e+02,9.646005645410946627e+00,9.359058953146087489e+00
1.284500000000000000e+03,9.502522538501452232e+00,9.216047204269509407e+00,9.737543696916700853e+00,1.434734245534522445e-01,9.031851921828118179e+01,6.510000000000000000e+02,9.645995963054904365e+00,9.359049113948000098e+00
1.285000000000000000e+03,9.502512796771080517e+00,9.216037566938805270e+00,9.737534510071828464e+00,1.434735028267425938e-01,9.031833409881151908e+01,6.510000000000000000e+02,9.645986299597822722e+00,9.359039293944338311e+00
1.285500000000000000e+03,9.502503074050057563e+00,9.216027948405836057e+00,9.737525341163308923e+00,1.434735809529650019e-01,9.031814934076226109e+01,6.510000000000000000e+02,9.645976655003021705e+00,9.359029493097093422e+00
1.286000000000000000e+03,9.502493370301122511e+00,9.216018348633774337e+00,9.737516190155973916e+00,1.434736589317569810e-01,9.031796494342405879e+01,6.510000000000000000e+02,9.645967029232879852e+00,9.359019711369365169e+00
1.286500000000000000e+03,9.502483685487080223e+00,9.216008767585879724e+00,9.737507057014664014e+00,1.434737367639047079e-01,9.031778090608911214e+01,6.510000000000000000e+02,9.645957422250985402e+00,9.359009948723175043e+00
1.287000000000000000e+03,9.502474019570808395e+00,9.215999205225463342e+00,9.737497941704324589e+00,1.434738144497106349e-01,9.031759722805095691e+01,6.510000000000000000e+02,9.645947834020518030e+00,9.359000205121098759e+00
1.287500000000000000e+03,9.502464372515268209e+00,9.215989661515942899e+00,9.737488844189966741e+00,1.434738919890541087e-01,9.031741390860446472e+01,6.510000000000000000e+02,9.645938264504321680e+00,9.358990480526212963e+00
1.288000000000000000e+03,9.502454744283483024e+00,9.215980136420769853e+00,9.737479764436667296e+00,1.434739693825399787e-01,9.031723094704605614e+01,6.510000000000000000e+02,9.645928713666023668e+00,9.358980774900942379e+00
1.288500000000000000e+03,9.502445134838556129e+00,9.215970629903484479e+00,9.737470702409565249e+00,1.434740466299265493e-01,9.031704834267331705e+01,6.510000000000000000e+02,9.645919181468483927e+00,9.358971088208630107e+00
1.289000000000000000e+03,9.502435544143660096e+00,9.215961141927714095e+00,9.737461658073884863e+00,1.434741237320605045e-01,9.031686609478549599e+01,6.510000000000000000e+02,9.645909667875720572e+00,9.358961420411599619e+00
1.289500000000000000e+03,9.502425972162042100e+00,9.215951672457141086e+00,9.737452631394916125e+00,1.434742006888211630e-01,9.031668420268303521e+01,6.510000000000000000e+02,9.645900172850863541e+00,9.358951771473220660e+00
1.290000000000000000e+03,9.502416418857022151e+00,9.215942221455513561e+00,9.737443622337995208e+00,1.434742775005714011e-01,9.031650266566782648e+01,6.510000000000000000e+02,9.645890696357593441e+00,9.358942141356450861e+00
1.290500000000000000e+03,9.502406884191987757e+00,9.215932788886673777e+00,9.737434630868554208e+00,1.434743541679765477e-01,9.031632148304318264e+01,6.510000000000000000e+02,9.645881238359962140e+00,9.358932530024011598e+00
1.291000000000000000e+03,9.502397368130409916e+00,9.215923374714506622e+00,9.737425656952087394e+00,1.434744306906136080e-01,9.031614065411372394e+01,6.510000000000000000e+02,9.645871798821023191e+00,9.358922937439794865e+00
1.291500000000000000e+03,9.502387870635820022e+00,9.215913978903000014e+00,9.737416700554142324e+00,1.434745070692082514e-01,9.031596017818549171e+01,6.510000000000000000e+02,9.645862377705027413e+00,9.358913363566612631e+00
1.292000000000000000e+03,9.502378391671829405e+00,9.215904601416175623e+00,9.737407761640362480e+00,1.434745833038816587e-01,9.031578005456594838e+01,6.510000000000000000e+02,9.645852974975712257e+00,9.358903808367948329e+00
1.292500000000000000e+03,9.502368931202118674e+00,9.215895242218161698e+00,9.737398840176428649e+00,1.434746593948758309e-01,9.031560028256376427e+01,6.510000000000000000e+02,9.645843590596992811e+00,9.358894271807242760e+00
1.293000000000000000e+03,9.502359489190437714e+00,9.215885901273145109e+00,9.737389936128115764e+00,1.434747353426746586e-01,9.031542086148918713e+01,6.510000000000000000e+02,9.645834224533111012e+00,9.358884753847762639e+00
1.293500000000000000e+03,9.502350065600614570e+00,9.215876578545373121e+00,9.737381049461246718e+00,1.434748111470969811e-01,9.031524179065371527e+01,6.510000000000000000e+02,9.645824876747711940e+00,9.358875254453517201e+00
1.294000000000000000e+03,9.502340660396541239e+00,9.215867273999171161e+00,9.737372180141717237e+00,1.434748868089289475e-01,9.031506306937021122e+01,6.510000000000000000e+02,9.645815547205470963e+00,9.358865773587611514e+00
1.294500000000000000e+03,9.502331273542186096e+00,9.215857987598932155e+00,9.737363328135504759e+00,1.434749623281707798e-01,9.031488469695293020e+01,6.510000000000000000e+02,9.645806235870356460e+00,9.358856311214015733e+00
1.295000000000000000e+03,9.502321905001593905e+00,9.215848719309134296e+00,9.737354493408627576e+00,1.434750377047017966e-01,9.031470667271749164e+01,6.510000000000000000e+02,9.645796942706295951e+00,9.358846867296891858e+00
1.295500000000000000e+03,9.502312554738862715e+00,9.215839469094303738e+00,9.737345675927208788e+00,1.434751129394894742e-01,9.031452899598082240e+01,6.510000000000000000e+02,9.645787667678353827e+00,9.358837441799373380e+00
1.296000000000000000e+03,9.502303222718182951e+00,9.215830236919044793e+00,9.737336875657405244e+00,1.434751880322922279e-01,9.031435166606127041e+01,6.510000000000000000e+02,9.645778410750475373e+00,9.358828034685890529e+00
1.296500000000000000e+03,9.502293908903798325e+00,9.215821022748052371e+00,9.737328092565444848e+00,1.434752629835939208e-01,9.031417468227843415e+01,6.510000000000000000e+02,9.645769171887392801e+00,9.358818645920203849e+00
1.297000000000000000e+03,9.502284613260032486e+00,9.215811826546053354e+00,9.737319326617642545e+00,1.434753377936970054e-01,9.031399804395339004e+01,6.510000000000000000e+02,9.645759951053729964e+00,9.358809275466335009e+00
1.297500000000000000e+03,9.502275335751285468e+00,9.215802648277863440e+00,9.737310577780359466e+00,1.434754124623599247e-01,9.031382175040845084e+01,6.510000000000000000e+02,9.645750748213645309e+00,9.358799923288925626e+00
1.298000000000000000e+03,9.502266076342008816e+00,9.215793487908374715e+00,9.737301846020031348e+00,1.434754869906106345e-01,9.031364580096735040e+01,6.510000000000000000e+02,9.645741563332618895e+00,9.358790589351398737e+00
1.298500000000000000e+03,9.502256834996739343e+00,9.215784345402552091e+00,9.737293131303161431e+00,1.434755613785097250e-01,9.031347019495511574e+01,6.510000000000000000e+02,9.645732396375249706e+00,9.358781273618228980e+00
1.299000000000000000e+03,9.502247611680084916e+00,9.215775220725392458e+00,9.737284433596322231e+00,1.434756356258156673e-01,9.031329493169809552e+01,6.510000000000000000e+02,9.645723247305900472e+00,9.358771976054267583e+00
1.299500000000000000e+03,9.502238406356717348e+00,9.215766113842009943e+00,9.737275752866150214e+00,1.434757097329518449e-01,9.031312001052400262e+01,6.510000000000000000e+02,9.645714116089667556e+00,9.358762696623765365e+00
1.300000000000000000e+03,9.502229218991372406e+00,9.215757024717555979e+00,9.737267089079333360e+00,1.434757837007043513e-01,9.031294543076189996e+01,6.510000000000000000e+02,9.645705002692075425e+00,9.358753435290667611e+00
1.300500000000000000e+03,9.502220049548871117e+00,9.215747953317270813e+00,9.737258442202644915e+00,1.434758575285897952e-01,9.031277119174211521e+01,6.510000000000000000e+02,9.645695907077460163e+00,9.358744192020280295e+00
1.301000000000000000e+03,9.502210897994093131e+00,9.215738899606442658e+00,9.737249812202920296e+00,1.434759312174547219e-01,9.031259729279641135e+01,6.510000000000000000e+02,9.645686829211546964e+00,9.358734966776637521e+00
1.301500000000000000e+03,9.502201764291989150e+00,9.215729863550439660e+00,9.737241199047067752e+00,1.434760047672389016e-01,9.031242373325774508e+01,6.510000000000000000e+02,9.645677769059227913e+00,9.358725759524750387e+00
1.302000000000000000e+03,9.502192648407573827e+00,9.215720845114711679e+00,9.737232602702025730e+00,1.434760781786075245e-01,9.031225051246045155e+01,6.510000000000000000e+02,9.645668726586182018e+00,9.358716570228967413e+00
1.302500000000000000e+03,9.502183550305950632e+00,9.215711844264747654e+00,9.737224023134837481e+00,1.434761514509563241e-01,9.031207762974018749e+01,6.510000000000000000e+02,9.645659701756907012e+00,9.358707398854994253e+00
1.303000000000000000e+03,9.502174469952270996e+00,9.215702860966114685e+00,9.737215460312599546e+00,1.434762245852526652e-01,9.031190508443395970e+01,6.510000000000000000e+02,9.645650694537524217e+00,9.358698245367017776e+00
1.303500000000000000e+03,9.502165407311760958e+00,9.215693895184465134e+00,9.737206914202472419e+00,1.434762975817991115e-01,9.031173287588005394e+01,6.510000000000000000e+02,9.645641704893559876e+00,9.358689109729962041e+00
1.304000000000000000e+03,9.502156362349721164e+00,9.215684946885502882e+00,9.737198384771680537e+00,1.434763704402331197e-01,9.031156100341799231e+01,6.510000000000000000e+02,9.645632732789955810e+00,9.358679991909488294e+00
1.304500000000000000e+03,9.502147335031516207e+00,9.215676016034999307e+00,9.737189871987499856e+00,1.434764431613408109e-01,9.031138946638877485e+01,6.510000000000000000e+02,9.645623778192856435e+00,9.358670891870175979e+00
1.305000000000000000e+03,9.502138325322578183e+00,9.215667102598818161e+00,9.737181375817302253e+00,1.434765157451223794e-01,9.031121826413455267e+01,6.510000000000000000e+02,9.645614841067700951e+00,9.358661809577457191e+00
1.305500000000000000e+03,9.502129333188404914e+00,9.215658206542833852e+00,9.737172896228498686e+00,1.434765881924243425e-01,9.031104739599884113e+01,6.510000000000000000e+02,9.645605921380829173e+00,9.358652744995978878e+00
1.306000000000000000e+03,9.502120358594574157e+00,9.215649327833043358e+00,9.737164433188574719e+00,1.434766605025819819e-01,9.031087686132643455e+01,6.510000000000000000e+02,9.645597019097156277e+00,9.358643698091990260e+00
1.306500000000000000e+03,9.502111401506718735e+00,9.215640466435504052e+00,9.737155986665078089e+00,1.434767326763813911e-01,9.031070665946346310e+01,6.510000000000000000e+02,9.645588134183100237e+00,9.358634668830337233e+00
1.307000000000000000e+03,9.502102461890551410e+00,9.215631622316301730e+00,9.737147556625611600e+00,1.434768047136413816e-01,9.031053678975732169e+01,6.510000000000000000e+02,9.645579266604192625e+00,9.358625657176911972e+00
1.307500000000000000e+03,9.502093539711836456e+00,9.215622795441630544e+00,9.737139143037863320e+00,1.434768766151480746e-01,9.031036725155665579e+01,6.510000000000000000e+02,9.645570416326984642e+00,9.358616663096688271e+00
1.308000000000000000e+03,9.502084634936423413e+00,9.215613985777732609e+00,9.737130745869571058e+00,1.434769483808411850e-01,9.031019804421154618e+01,6.510000000000000000e+02,9.645561583317265431e+00,9.358607686555583172e+00
1.308500000000000000e+03,9.502075747530213334e+00,9.215605193290922870e+00,9.737122365088540121e+00,1.434770200110837002e-01,9.031002916707313943e+01,6.510000000000000000e+02,9.645552767541296646e+00,9.358598727519131799e+00
1.309000000000000000e+03,9.502066877459190763e+00,9.215596417947567787e+00,9.737114000662629110e+00,1.434770915059966623e-01,9.030986061949406007e+01,6.510000000000000000e+02,9.645543968965187176e+00,9.358589785953194351e+00
1.309500000000000000e+03,9.502058024689388205e+00,9.215587659714117308e+00,9.737105652559781888e+00,1.434771628662453169e-01,9.030969240082816896e+01,6.510000000000000000e+02,9.645535187555633883e+00,9.358580861823142527e+00
1.310000000000000000e+03,9.502049189186925204e+00,9.215578918557081778e+00,9.737097320747983176e+00,1.434772340916484479e-01,9.030952451043050644e+01,6.510000000000000000e+02,9.645526423278575123e+00,9.358571955095277062e+00
1.310500000000000000e+03,9.502040370917976375e+00,9.215570194443051477e+00,9.737089005195297631e+00,1.434773051824481116e-01,9.030935694765743449e+01,6.510000000000000000e+02,9.645517676100423543e+00,9.358563065735529207e+00
1.311000000000000000e+03,9.502031569848785608e+00,9.215561487338664648e+00,9.737080705869844977e+00,1.434773761390071845e-01,9.030918971186672195e+01,6.510000000000000000e+02,9.645508945987794291e+00,9.358554193709778701e+00
1.311500000000000000e+03,9.502022785945664296e+00,9.215552797210600389e+00,9.737072422739800004e+00,1.434774469616281467e-01,9.030902280241723190e+01,6.510000000000000000e+02,9.645500232907291860e+00,9.358545338984036732e+00
1.312000000000000000e+03,9.502014019174987780e+00,9.215544124025667472e+00,9.737064155773429874e+00,1.434775176504925753e-01,9.030885621866916324e+01,6.510000000000000000e+02,9.645491536825479884e+00,9.358536501524495677e+00
1.312500000000000000e+03,9.502005269503202456e+00,9.215535467750688881e+00,9.737055904939024842e+00,1.434775882057820195e-01,9.030868995998397963e+01,6.510000000000000000e+02,9.645482857708984170e+00,9.358527681297420742e+00
1.313000000000000000e+03,9.501996536896818668e+00,9.215526828352579969e+00,9.737047670204978189e+00,1.434776586277384802e-01,9.030852402572443793e+01,6.510000000000000000e+02,9.645474195524556649e+00,9.358518878269080687e+00
1.313500000000000000e+03,9.501987821322410710e+00,9.215518205798305829e+00,9.737039451539700963e+00,1.434777289165435066e-01,9.030835841525444607e+01,6.510000000000000000e+02,9.645465550238954577e+00,9.358510092405866843e+00
1.314000000000000000e+03,9.501979122746616824e+00,9.215509600054888395e+00,9.737031248911714343e+00,1.434777990731040676e-01,9.030819312793943254e+01,6.510000000000000000e+02,9.645456921819720364e+00,9.358501323673513284e+00
1.314500000000000000e+03,9.501970441136151635e+00,9.215501011089454408e+00,9.737023062289555497e+00,1.434778690967554171e-01,9.030802816314570691e+01,6.510000000000000000e+02,9.645448310232907829e+00,9.358492572039397217e+00
1.315000000000000000e+03,9.501961776457791942e+00,9.215492438869144820e+00,9.737014891641862846e+00,1.434779389879813627e-01,9.030786352024115615e+01,6.510000000000000000e+02,9.645439715445773388e+00,9.358483837469808719e+00
1.315500000000000000e+03,9.501953128678367833e+00,9.215483883361198281e+00,9.737006736937319218e+00,1.434780087473261634e-01,9.030769919859473305e+01,6.510000000000000000e+02,9.645431137425694246e+00,9.358475119931043196e+00
1.316000000000000000e+03,9.501944497764784003e+00,9.215475344532917390e+00,9.736998598144673167e+00,1.434780783749713684e-01,9.030753519757665515e+01,6.510000000000000000e+02,9.645422576139756288e+00,9.358466419389813495e+00
1.316500000000000000e+03,9.501935883684019757e+00,9.215466822351658038e+00,9.736990475232728315e+00,1.434781478709171443e-01,9.030737151655847583e+01,6.510000000000000000e+02,9.645414031554935264e+00,9.358457735813102474e+00
1.317000000000000000e+03,9.501927286403107686e+00,9.215458316784838289e+00,9.736982368170352231e+00,1.434782172354659990e-01,9.030720815491298481e+01,6.510000000000000000e+02,9.645405503638572853e+00,9.358449069167642520e+00
1.317500000000000000e+03,9.501918705889142558e+00,9.215449827799940152e+00,9.736974276926487093e+00,1.434782864689807813e-01,9.030704511201406604e+01,6.510000000000000000e+02,9.645396992358122645e+00,9.358440419420162470e+00
1.318000000000000000e+03,9.501910142109291968e+00,9.215441355364525577e+00,9.736966201470117710e+00,1.434783555718244508e-01,9.030688238723702455e+01,6.510000000000000000e+02,9.645388497681116391e+00,9.358431786537467545e+00
1.318500000000000000e+03,9.501901595030791015e+00,9.215432899446220461e+00,9.736958141770287511e+00,1.434784245437553118e-01,9.030671997995824540e+01,6.510000000000000000e+02,9.645380019574547603e+00,9.358423170487036202e+00
1.319000000000000000e+03,9.501893064620929863e+00,9.215424460012670238e+00,9.736950097796137626e+00,1.434784933856199651e-01,9.030655788955553476e+01,6.510000000000000000e+02,9.645371558006548440e+00,9.358414571235309509e+00
1.319500000000000000e+03,9.501884550847067956e+00,9.215416037031650021e+00,9.736942069516823395e+00,1.434785620971767706e-01,9.030639611540766509e+01,6.510000000000000000e+02,9.645363112944245643e+00,9.358405988749892046e+00
1.320000000000000000e+03,9.501876053676634015e+00,9.215407630470952682e+00,9.736934056901596080e+00,1.434786306787281529e-01,9.030623465689490104e+01,6.510000000000000000e+02,9.645354684355362807e+00,9.358397422997907000e+00
1.320500000000000000e+03,9.501867573077113605e+00,9.215399240298447481e+00,9.736926059919747800e+00,1.434786991307579196e-01,9.030607351339861566e+01,6.510000000000000000e+02,9.645346272207872218e+00,9.358388873946354991e+00
1.321000000000000000e+03,9.501859109016054461e+00,9.215390866482090715e+00,9.736918078540632848e+00,1.434787674535080992e-01,9.030591268430134733e+01,6.510000000000000000e+02,9.645337876469563199e+00,9.358380341562545723e+00
1.321500000000000000e+03,9.501850661461078928e+00,9.215382508989849342e+00,9.736910112733687228e+00,1.434788356469788029e-01,9.030575216898694180e+01,6.510000000000000000e+02,9.645329497108058092e+00,9.358371825814099765e+00
1.322000000000000000e+03,9.501842230379867971e+00,9.215374167789784465e+00,9.736902162468364708e+00,1.434789037114120869e-01,9.030559196684048118e+01,6.510000000000000000e+02,9.645321134091279447e+00,9.358363326668454718e+00
1.322500000000000000e+03,9.501833815740159395e+00,9.215365842850047784e+00,9.736894227714234518e+00,1.434789716473522103e-01,9.030543207724818444e+01,6.510000000000000000e+02,9.645312787387512188e+00,9.358354844092806601e+00
1.323000000000000000e+03,9.501825417509767391e+00,9.215357534138785667e+00,9.736886308440881876e+00,1.434790394546784087e-01,9.030527249959749270e+01,6.510000000000000000e+02,9.645304456964446160e+00,9.358346378055088621e+00
1.323500000000000000e+03,9.501817035656564769e+00,9.215349241624283039e+00,9.736878404617971938e+00,1.434791071335117796e-01,9.030511323327714024e+01,6.510000000000000000e+02,9.645296142790076743e+00,9.358337928523052796e+00
1.324000000000000000e+03,9.501808670148472302e+00,9.215340965274835483e+00,9.736870516215221372e+00,1.434791746850615779e-01,9.030495427767696981e+01,6.510000000000000000e+02,9.645287844833532631e+00,9.358329495463410197e+00
1.324500000000000000e+03,9.501800320953506684e+00,9.215332705058802532e+00,9.736862643202414347e+00,1.434792421084211955e-01,9.030479563218815997e+01,6.510000000000000000e+02,9.645279563061928130e+00,9.358321078845085239e+00
1.325000000000000000e+03,9.501791988039718362e+00,9.215324460944641416e+00,9.736854785549391877e+00,1.434793094043161910e-01,9.030463729620294089e+01,6.510000000000000000e+02,9.645271297444036662e+00,9.358312678635401838e+00
1.325500000000000000e+03,9.501783671375232387e+00,9.215316232900837790e+00,9.736846943226048268e+00,1.434793765731094961e-01,9.030447926911480749e+01,6.510000000000000000e+02,9.645263047948342106e+00,9.358304294802124446e+00
1.326000000000000000e+03,9.501775370928241315e+00,9.215308020895951913e+00,9.736839116202359534e+00,1.434794436144990193e-01,9.030432155031843422e+01,6.510000000000000000e+02,9.645254814542738586e+00,9.358295927313742268e+00
1.326500000000000000e+03,9.501767086666992768e+00,9.215299824898618652e+00,9.736831304448315905e+00,1.434795105289081163e-01,9.030416413920976026e+01,6.510000000000000000e+02,9.645246597195901828e+00,9.358287576138083708e+00
1.327000000000000000e+03,9.501758818559789432e+00,9.215291644877511956e+00,9.736823507934026622e+00,1.434795773173646316e-01,9.030400703518589012e+01,6.510000000000000000e+02,9.645238395877155924e+00,9.358279241242424717e+00
1.327500000000000000e+03,9.501750566575022816e+00,9.215283480801369720e+00,9.736815726629608037e+00,1.434796439789619849e-01,9.030385023764507935e+01,6.510000000000000000e+02,9.645230210553984662e+00,9.358270922596059194e+00
1.328000000000000000e+03,9.501742330681121729e+00,9.215275332639004446e+00,9.736807960505268866e+00,1.434797105145466378e-01,9.030369374598686250e+01,6.510000000000000000e+02,9.645222041195667728e+00,9.358262620166575729e+00
1.328500000000000000e+03,9.501734110846582482e+00,9.215267200359306798e+00,9.736800209531255135e+00,1.434797769244210430e-01,9.030353755961176887e+01,6.510000000000000000e+02,9.645213887771003414e+00,9.358254333922161550e+00


==> supplementary_materials/figures/data/wall_thickness_mid_cavity_s140_243.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,1.076059830977468756e+01,1.042213734589268093e+01,1.100503807321664773e+01,1.649635169927512190e-01,1.158176889462644681e+02,6.510000000000000000e+02,1.092556182676743859e+01,1.059563479278193476e+01
-4.850000000000000000e+01,1.076060470202927632e+01,1.042212882024325360e+01,1.100505361896079215e+01,1.649718497850539423e-01,1.158178292645560816e+02,6.510000000000000000e+02,1.092557655181432885e+01,1.059563285224422380e+01
-4.800000000000000000e+01,1.076061106546972290e+01,1.042212031930806759e+01,1.100506910721445664e+01,1.649801551963781532e-01,1.158179689539180686e+02,6.510000000000000000e+02,1.092559122066610122e+01,1.059563091027334458e+01
-4.750000000000000000e+01,1.076061739902501557e+01,1.042211184371033106e+01,1.100508453570839329e+01,1.649884321154060363e-01,1.158181079909317930e+02,6.510000000000000000e+02,1.092560583114042316e+01,1.059562896690960976e+01
-4.700000000000000000e+01,1.076062370169352178e+01,1.042210339405536601e+01,1.100509990230265345e+01,1.649966794897473055e-01,1.158182463536910518e+02,6.510000000000000000e+02,1.092562038118327017e+01,1.059562702220377517e+01
-4.650000000000000000e+01,1.076062997254046749e+01,1.042209497093175941e+01,1.100511520498044327e+01,1.650048963186160345e-01,1.158183840217453735e+02,6.510000000000000000e+02,1.092563486885908475e+01,1.059562507622185201e+01
-4.600000000000000000e+01,1.076063621069412157e+01,1.042208657491088175e+01,1.100513044184348033e+01,1.650130816548131818e-01,1.158185209760187746e+02,6.510000000000000000e+02,1.092564929234893434e+01,1.059562312903930881e+01
-4.550000000000000000e+01,1.076064241534277421e+01,1.042207820654803818e+01,1.100514561110601619e+01,1.650212346005592856e-01,1.158186571987430682e+02,6.510000000000000000e+02,1.092566364994333483e+01,1.059562118074221537e+01
-4.500000000000000000e+01,1.076064858573217720e+01,1.042206986638017696e+01,1.100516071109066196e+01,1.650293543067446467e-01,1.158187926734028110e+02,6.510000000000000000e+02,1.092567794003892168e+01,1.059561923142543272e+01
-4.450000000000000000e+01,1.076065472116266264e+01,1.042206155492852382e+01,1.100517574022299883e+01,1.650374399690789917e-01,1.158189273846718521e+02,6.510000000000000000e+02,1.092569216113174235e+01,1.059561728119358470e+01
-4.400000000000000000e+01,1.076066082098623511e+01,1.042205327269774706e+01,1.100519069702752084e+01,1.650454908289198386e-01,1.158190613183511175e+02,6.510000000000000000e+02,1.092570631181515672e+01,1.059561533015731527e+01
-4.350000000000000000e+01,1.076066688460423926e+01,1.042204502017528966e+01,1.100520558012295425e+01,1.650535061687401217e-01,1.158191944613168971e+02,6.510000000000000000e+02,1.092572039077297852e+01,1.059561337843550000e+01
-4.300000000000000000e+01,1.076067291146509497e+01,1.042203679783278325e+01,1.100522038821755189e+01,1.650614853130628612e-01,1.158193268014724424e+02,6.510000000000000000e+02,1.092573439677815905e+01,1.059561142615203266e+01
-4.250000000000000000e+01,1.076067890106187441e+01,1.042202860612593618e+01,1.100523512010616933e+01,1.650694276252963888e-01,1.158194583276947611e+02,6.510000000000000000e+02,1.092574832868717039e+01,1.059560947343657844e+01
-4.200000000000000000e+01,1.076068485292988264e+01,1.042202044549395801e+01,1.100524977466670684e+01,1.650773325050441664e-01,1.158195890297815822e+02,6.510000000000000000e+02,1.092576218543492494e+01,1.059560752042483855e+01
-4.150000000000000000e+01,1.076069076664494695e+01,1.042201231635930192e+01,1.100526435085456534e+01,1.650851993903012793e-01,1.158197188984155304e+02,6.510000000000000000e+02,1.092577596603524803e+01,1.059560556725464586e+01
-4.100000000000000000e+01,1.076069664182130303e+01,1.042200421913413066e+01,1.100527884770021636e+01,1.650930277521901468e-01,1.158198479251166617e+02,6.510000000000000000e+02,1.092578966957349351e+01,1.059560361406911255e+01
-4.050000000000000000e+01,1.076070247810948999e+01,1.042199615420799574e+01,1.100529326430652155e+01,1.651008170954243737e-01,1.158199761021973018e+02,6.510000000000000000e+02,1.092580329520491489e+01,1.059560166101406686e+01
-4.000000000000000000e+01,1.076070827519480311e+01,1.042198812195932689e+01,1.100530759984511242e+01,1.651085669566709213e-01,1.158201034227284083e+02,6.510000000000000000e+02,1.092581684215147497e+01,1.059559970823813302e+01
-3.950000000000000000e+01,1.076071403279553529e+01,1.042198012275103913e+01,1.100532185355257475e+01,1.651162769039112854e-01,1.158202298805013868e+02,6.510000000000000000e+02,1.092583030969944602e+01,1.059559775589162456e+01
-3.900000000000000000e+01,1.076071975066114916e+01,1.042197215693132328e+01,1.100533602472881434e+01,1.651239465334388701e-01,1.158203554699877174e+02,6.510000000000000000e+02,1.092584369719458870e+01,1.059559580412770963e+01
-3.850000000000000000e+01,1.076072542857077430e+01,1.042196422483399765e+01,1.100535011273250419e+01,1.651315754702191996e-01,1.158204801863069804e+02,6.510000000000000000e+02,1.092585700404099391e+01,1.059559385310055646e+01
-3.800000000000000000e+01,1.076073106633189802e+01,1.042195632677867678e+01,1.100536411697947692e+01,1.651391633662015190e-01,1.158206040251977100e+02,6.510000000000000000e+02,1.092587022969810029e+01,1.059559190296569753e+01
-3.750000000000000000e+01,1.076073666377867966e+01,1.042194846307114808e+01,1.100537803694091288e+01,1.651467099002066063e-01,1.158207269829815544e+02,6.510000000000000000e+02,1.092588337367888585e+01,1.059558995387847347e+01
-3.700000000000000000e+01,1.076074222077083320e+01,1.042194063400377679e+01,1.100539187214030434e+01,1.651542147756616952e-01,1.158208490565381794e+02,6.510000000000000000e+02,1.092589643554649470e+01,1.059558800599517170e+01
-3.650000000000000000e+01,1.076074773719187583e+01,1.042193283985506014e+01,1.100540562215010887e+01,1.651616777182307594e-01,1.158209702432667569e+02,6.510000000000000000e+02,1.092590941491010703e+01,1.059558605947364462e+01
-3.600000000000000000e+01,1.076075321294844578e+01,1.042192508089028280e+01,1.100541928658953417e+01,1.651690984796422290e-01,1.158210905410728770e+02,6.510000000000000000e+02,1.092592231142808856e+01,1.059558411446880299e+01
-3.550000000000000000e+01,1.076075864796879245e+01,1.042191735736188996e+01,1.100543286512382224e+01,1.651764768305410691e-01,1.158212099483333191e+02,6.510000000000000000e+02,1.092593512479933437e+01,1.059558217113825229e+01
-3.500000000000000000e+01,1.076076404220159155e+01,1.042190966951015163e+01,1.100544635746149247e+01,1.651838125650521016e-01,1.158213284638722484e+02,6.510000000000000000e+02,1.092594785476664399e+01,1.059558022963653912e+01
-3.450000000000000000e+01,1.076076939561519907e+01,1.042190201756216617e+01,1.100545976335237874e+01,1.651911054963636771e-01,1.158214460869438227e+02,6.510000000000000000e+02,1.092596050111156281e+01,1.059557829011883534e+01
-3.400000000000000000e+01,1.076077470819628701e+01,1.042189440173366499e+01,1.100547308258475887e+01,1.651983554579832258e-01,1.158215628172029028e+02,6.510000000000000000e+02,1.092597306365427023e+01,1.059557635273830378e+01
-3.350000000000000000e+01,1.076077997994908664e+01,1.042188682222742813e+01,1.100548631498435093e+01,1.652055623003195195e-01,1.158216786546880428e+02,6.510000000000000000e+02,1.092598554224940521e+01,1.059557441764876806e+01
-3.300000000000000000e+01,1.076078521089416817e+01,1.042187927923600554e+01,1.100549946041356897e+01,1.652127258937236554e-01,1.158217935997958818e+02,6.510000000000000000e+02,1.092599793678789233e+01,1.059557248500044402e+01
-3.250000000000000000e+01,1.076079040106787943e+01,1.042187177293978628e+01,1.100551251876844461e+01,1.652198461249144712e-01,1.158219076532681413e+02,6.510000000000000000e+02,1.092601024719279401e+01,1.059557055494296485e+01
-3.200000000000000000e+01,1.076079555052137593e+01,1.042186430350805715e+01,1.100552548997745639e+01,1.652269228966073700e-01,1.158220208161705074e+02,6.510000000000000000e+02,1.092602247341798360e+01,1.059556862762476648e+01
-3.150000000000000000e+01,1.076080065931976293e+01,1.042185687109891390e+01,1.100553837400005364e+01,1.652339561271954638e-01,1.158221330898740860e+02,6.510000000000000000e+02,1.092603461544695698e+01,1.059556670319256710e+01
-3.100000000000000000e+01,1.076080572754132447e+01,1.042184947586064503e+01,1.100555117082488721e+01,1.652409457514285585e-01,1.158222444760389891e+02,6.510000000000000000e+02,1.092604667329275259e+01,1.059556478178989636e+01
-3.050000000000000000e+01,1.076081075527692477e+01,1.042184211793071036e+01,1.100556388046898348e+01,1.652478917170501771e-01,1.158223549766004794e+02,6.510000000000000000e+02,1.092605864699397600e+01,1.059556286355987531e+01
-3.000000000000000000e+01,1.076081574262907026e+01,1.042183479743593821e+01,1.100557650297605683e+01,1.652547939863692472e-01,1.158224645937491175e+02,6.510000000000000000e+02,1.092607053661543937e+01,1.059556094864270115e+01
-2.950000000000000000e+01,1.076082068971136785e+01,1.042182751449412770e+01,1.100558903841497127e+01,1.652616525351022214e-01,1.158225733299188960e+02,6.510000000000000000e+02,1.092608234224647035e+01,1.059555903717626713e+01
-2.900000000000000000e+01,1.076082559664806304e+01,1.042182026921387816e+01,1.100560148687938700e+01,1.652684673507434365e-01,1.158226811877766096e+02,6.510000000000000000e+02,1.092609406399880712e+01,1.059555712929732074e+01
-2.850000000000000000e+01,1.076083046357300788e+01,1.042181306169284305e+01,1.100561384848519353e+01,1.652752384340319403e-01,1.158227881702003117e+02,6.510000000000000000e+02,1.092610570200704068e+01,1.059555522513897685e+01
-2.800000000000000000e+01,1.076083529062957034e+01,1.042180589202028074e+01,1.100562612337082413e+01,1.652819657962724398e-01,1.158228942802762731e+02,6.510000000000000000e+02,1.092611725642584375e+01,1.059555332483329870e+01
-2.750000000000000000e+01,1.076084007796953657e+01,1.042179876027621965e+01,1.100563831169517037e+01,1.652886494611173207e-01,1.158229995212760883e+02,6.510000000000000000e+02,1.092612872743065289e+01,1.059555142850841847e+01
-2.700000000000000000e+01,1.076084482575314283e+01,1.042179166653289712e+01,1.100565041363686269e+01,1.652952894621504965e-01,1.158231038966565478e+02,6.510000000000000000e+02,1.092614011521529171e+01,1.059554953629099217e+01
-2.650000000000000000e+01,1.076084953414830103e+01,1.042178461085286401e+01,1.100566242939343198e+01,1.653018858430427562e-01,1.158232074100429685e+02,6.510000000000000000e+02,1.092615141999134387e+01,1.059554764830525819e+01
-2.600000000000000000e+01,1.076085420333006759e+01,1.042177759329095466e+01,1.100567435918031833e+01,1.653084386575500442e-01,1.158233100652177967e+02,6.510000000000000000e+02,1.092616264198761833e+01,1.059554576467251685e+01
-2.550000000000000000e+01,1.076085883348020467e+01,1.042177061389391923e+01,1.100568620322970936e+01,1.653149479684620227e-01,1.158234118661107601e+02,6.510000000000000000e+02,1.092617378144866613e+01,1.059554388551174142e+01
-2.500000000000000000e+01,1.076086342478685864e+01,1.042176367270083581e+01,1.100569796178982607e+01,1.653214138476531148e-01,1.158235128167921459e+02,6.510000000000000000e+02,1.092618483863451395e+01,1.059554201093920511e+01
-2.450000000000000000e+01,1.076086797744406987e+01,1.042175676974279241e+01,1.100570963512420342e+01,1.653278363753987457e-01,1.158236129214617733e+02,6.510000000000000000e+02,1.092619581381946858e+01,1.059554014106866937e+01
-2.400000000000000000e+01,1.076087249165150972e+01,1.042174990504366683e+01,1.100572122351085902e+01,1.653342156403215524e-01,1.158237121844435649e+02,6.510000000000000000e+02,1.092620670729182919e+01,1.059553827601118847e+01
-2.350000000000000000e+01,1.076087696761387136e+01,1.042174307862017457e+01,1.100573272724137652e+01,1.653405517380784340e-01,1.158238106101717761e+02,6.510000000000000000e+02,1.092621751935195107e+01,1.059553641587579342e+01
-2.300000000000000000e+01,1.076088140554054284e+01,1.042173629048182448e+01,1.100574414662011336e+01,1.653468447725135460e-01,1.158239082031844163e+02,6.510000000000000000e+02,1.092622825031305744e+01,1.059553456076802824e+01
-2.250000000000000000e+01,1.076088580564557518e+01,1.042172954063167367e+01,1.100575548196393072e+01,1.653530948547652646e-01,1.158240049681224804e+02,6.510000000000000000e+02,1.092623890050034241e+01,1.059553271079080972e+01
-2.200000000000000000e+01,1.076089016814695043e+01,1.042172282906504321e+01,1.100576673360096791e+01,1.653593021012193520e-01,1.158241009097130956e+02,6.510000000000000000e+02,1.092624947024816784e+01,1.059553086604573124e+01
-2.150000000000000000e+01,1.076089449326660485e+01,1.042171615577162846e+01,1.100577790187045579e+01,1.653654666364981207e-01,1.158241960327714537e+02,6.510000000000000000e+02,1.092625995990310273e+01,1.059552902663010698e+01
-2.100000000000000000e+01,1.076089878122999188e+01,1.042170952073715107e+01,1.100578898712190146e+01,1.653715885899449400e-01,1.158242903421899115e+02,6.510000000000000000e+02,1.092627036981993705e+01,1.059552719264004672e+01
-2.050000000000000000e+01,1.076090303226574285e+01,1.042170292393924136e+01,1.100579998971440432e+01,1.653776680974594904e-01,1.158243838429313826e+02,6.510000000000000000e+02,1.092628070036320231e+01,1.059552536416828339e+01
-2.000000000000000000e+01,1.076090724660551778e+01,1.042169636534761423e+01,1.100581091001611789e+01,1.653837053001332158e-01,1.158244765400259695e+02,6.510000000000000000e+02,1.092629095190565103e+01,1.059552354130538454e+01
-1.950000000000000000e+01,1.076091142448352933e+01,1.042168984492882622e+01,1.100582174840410055e+01,1.653897003447732938e-01,1.158245684385602772e+02,6.510000000000000000e+02,1.092630112482830285e+01,1.059552172413875581e+01
-1.900000000000000000e+01,1.076091556613686073e+01,1.042168336264141004e+01,1.100583250526315204e+01,1.653956533825382547e-01,1.158246595436844331e+02,6.510000000000000000e+02,1.092631121951940010e+01,1.059551991275432314e+01
-1.850000000000000000e+01,1.076091967180440534e+01,1.042167691844251287e+01,1.100584318098578507e+01,1.654015645697244907e-01,1.158247498605891224e+02,6.510000000000000000e+02,1.092632123637412889e+01,1.059551810723468002e+01
-1.800000000000000000e+01,1.076092374172725030e+01,1.042167051228193664e+01,1.100585377597136016e+01,1.654074340675032728e-01,1.158248393945140009e+02,6.510000000000000000e+02,1.092633117579475410e+01,1.059551630765974650e+01
-1.750000000000000000e+01,1.076092777614841900e+01,1.042166414410362840e+01,1.100586429062586369e+01,1.654132620402948284e-01,1.158249281507413855e+02,6.510000000000000000e+02,1.092634103818871516e+01,1.059551451410812462e+01
-1.700000000000000000e+01,1.076093177531243583e+01,1.042165781384740875e+01,1.100587472536226841e+01,1.654190486578656638e-01,1.158250161345877274e+02,6.510000000000000000e+02,1.092635082397030111e+01,1.059551272665457056e+01
-1.650000000000000000e+01,1.076093573946539017e+01,1.042165152144840334e+01,1.100588508059886017e+01,1.654247940929160221e-01,1.158251033514042518e+02,6.510000000000000000e+02,1.092636053355830761e+01,1.059551094537247451e+01
-1.600000000000000000e+01,1.076093966885449227e+01,1.042164526683786008e+01,1.100589535675903718e+01,1.654304985217615320e-01,1.158251898065673942e+02,6.510000000000000000e+02,1.092637016737625366e+01,1.059550917033273087e+01
-1.550000000000000000e+01,1.076094356372826688e+01,1.042163904994178480e+01,1.100590555427208805e+01,1.654361621249095249e-01,1.158252755054834324e+02,6.510000000000000000e+02,1.092637972585317563e+01,1.059550740160335636e+01
-1.500000000000000000e+01,1.076094742433594220e+01,1.042163287068161637e+01,1.100591567357037803e+01,1.654417850853289462e-01,1.158253604535745893e+02,6.510000000000000000e+02,1.092638920942127179e+01,1.059550563925061262e+01
-1.450000000000000000e+01,1.076095125092765059e+01,1.042162672897536524e+01,1.100592571509171869e+01,1.654473675898132101e-01,1.158254446562837643e+02,6.510000000000000000e+02,1.092639861851746375e+01,1.059550388333783744e+01
-1.400000000000000000e+01,1.076095504375416745e+01,1.042162062473672712e+01,1.100593567927750982e+01,1.654529098275646093e-01,1.158255281190686503e+02,6.510000000000000000e+02,1.092640795358173023e+01,1.059550213392660289e+01
-1.350000000000000000e+01,1.076095880306669628e+01,1.042161455787580238e+01,1.100594556657309120e+01,1.654584119905090356e-01,1.158256108473970443e+02,6.510000000000000000e+02,1.092641721505720476e+01,1.059550039107618780e+01
-1.300000000000000000e+01,1.076096252911703033e+01,1.042160852829877093e+01,1.100595537742732688e+01,1.654638742729813705e-01,1.158256928467502433e+02,6.510000000000000000e+02,1.092642640339001225e+01,1.059549865484405018e+01
-1.250000000000000000e+01,1.076096622215699306e+01,1.042160253590796515e+01,1.100596511229140972e+01,1.654692968726166613e-01,1.158257741226112358e+02,6.510000000000000000e+02,1.092643551902961008e+01,1.059549692528437603e+01
-1.200000000000000000e+01,1.076096988243868147e+01,1.042159658060243821e+01,1.100597477161973359e+01,1.654746799880960906e-01,1.158258546804695328e+02,6.510000000000000000e+02,1.092644456242677720e+01,1.059549520245058396e+01
-1.150000000000000000e+01,1.076097351021410020e+01,1.042159066227829101e+01,1.100598435586920054e+01,1.654800238206674545e-01,1.158259345258132669e+02,6.510000000000000000e+02,1.092645353403476705e+01,1.059549348639343336e+01
-1.100000000000000000e+01,1.076097710573526456e+01,1.042158478082757078e+01,1.100599386549908409e+01,1.654853285741451629e-01,1.158260136641318070e+02,6.510000000000000000e+02,1.092646243430941055e+01,1.059549177716111856e+01
-1.050000000000000000e+01,1.076098066925410990e+01,1.042157893613992137e+01,1.100600330097060287e+01,1.654905944534426909e-01,1.158260921009131863e+02,6.510000000000000000e+02,1.092647126370755117e+01,1.059549007480066685e+01
-1.000000000000000000e+01,1.076098420102215059e+01,1.042157312810232739e+01,1.100601266274767909e+01,1.654958216653067415e-01,1.158261698416370109e+02,6.510000000000000000e+02,1.092648002268745699e+01,1.059548837935684418e+01
-9.500000000000000000e+00,1.076098770129054216e+01,1.042156735659790989e+01,1.100602195129400052e+01,1.655010104187366604e-01,1.158262468917759378e+02,6.510000000000000000e+02,1.092648871170927904e+01,1.059548669087180528e+01
-9.000000000000000000e+00,1.076099117031001917e+01,1.042156162150728349e+01,1.100603116707552687e+01,1.655061609232026942e-01,1.158263232567937422e+02,6.510000000000000000e+02,1.092649733123322164e+01,1.059548500938681670e+01
-8.500000000000000000e+00,1.076099460833080457e+01,1.042155592270827746e+01,1.100604031055951282e+01,1.655112733900614697e-01,1.158263989421438396e+02,6.510000000000000000e+02,1.092650588172086579e+01,1.059548333494074157e+01
-8.000000000000000000e+00,1.076099801560261149e+01,1.042155026007618446e+01,1.100604938221301410e+01,1.655163480314555957e-01,1.158264739532690157e+02,6.510000000000000000e+02,1.092651436363406781e+01,1.059548166757115695e+01
-7.500000000000000000e+00,1.076100139237444075e+01,1.042154463348435378e+01,1.100605838250506885e+01,1.655213850617812676e-01,1.158265482955974193e+02,6.510000000000000000e+02,1.092652277743622236e+01,1.059548000731265915e+01
-7.000000000000000000e+00,1.076100473889453824e+01,1.042153904280349508e+01,1.100606731190483423e+01,1.655263846952257090e-01,1.158266219745410126e+02,6.510000000000000000e+02,1.092653112358976486e+01,1.059547835419931339e+01
-6.500000000000000000e+00,1.076100805541022609e+01,1.042153348790257006e+01,1.100607617088197010e+01,1.655313471474443854e-01,1.158266949954922040e+02,6.510000000000000000e+02,1.092653940255767075e+01,1.059547670826278143e+01
-6.000000000000000000e+00,1.076101134216822608e+01,1.042152796864711206e+01,1.100608495990619851e+01,1.655362726352992142e-01,1.158267673638312232e+02,6.510000000000000000e+02,1.092654761480352477e+01,1.059547506953292739e+01
-5.500000000000000000e+00,1.076101459941424210e+01,1.042152248490133637e+01,1.100609367944787209e+01,1.655411613756539169e-01,1.158268390849160596e+02,6.510000000000000000e+02,1.092655576078989732e+01,1.059547343803858865e+01
-5.000000000000000000e+00,1.076101782739297619e+01,1.042151703652789330e+01,1.100610232997669513e+01,1.655460135861603066e-01,1.158269101640837278e+02,6.510000000000000000e+02,1.092656384097913680e+01,1.059547181380681735e+01
-4.500000000000000000e+00,1.076102102634819602e+01,1.042151162338688941e+01,1.100611091196252644e+01,1.655508294858349660e-01,1.158269806066514178e+02,6.510000000000000000e+02,1.092657185583403034e+01,1.059547019686236169e+01
-4.000000000000000000e+00,1.076102419652252529e+01,1.042150624533691250e+01,1.100611942587469727e+01,1.655556092933831158e-01,1.158270504179117637e+02,6.510000000000000000e+02,1.092657980581590849e+01,1.059546858722914209e+01
-3.500000000000000000e+00,1.076102733815746326e+01,1.042150090223433878e+01,1.100612787218223687e+01,1.655603532281419987e-01,1.158271196031333403e+02,6.510000000000000000e+02,1.092658769138560615e+01,1.059546698492932215e+01
-3.000000000000000000e+00,1.076103045149334392e+01,1.042149559393395641e+01,1.100613625135322060e+01,1.655650615099242551e-01,1.158271881675598109e+02,6.510000000000000000e+02,1.092659551300326726e+01,1.059546538998341880e+01
-2.500000000000000000e+00,1.076103353676946206e+01,1.042149032028869193e+01,1.100614456385582329e+01,1.655697343588611037e-01,1.158272561164127410e+02,6.510000000000000000e+02,1.092660327112832341e+01,1.059546380241060071e+01
-2.000000000000000000e+00,1.076103659422381398e+01,1.042148508115088923e+01,1.100615281015679869e+01,1.655743719948264969e-01,1.158273234548855584e+02,6.510000000000000000e+02,1.092661096621864125e+01,1.059546222222898848e+01
-1.500000000000000000e+00,1.076103962409323600e+01,1.042147987637197026e+01,1.100616099072261811e+01,1.655789746389043637e-01,1.158273901881471630e+02,6.510000000000000000e+02,1.092661859873213892e+01,1.059546064945433130e+01
-1.000000000000000000e+00,1.076104262661315758e+01,1.042147470580082391e+01,1.100616910601774023e+01,1.655835425109270787e-01,1.158274563213358874e+02,6.510000000000000000e+02,1.092662616912408602e+01,1.059545908410223092e+01
-5.000000000000000000e-01,1.076104560201772209e+01,1.042146956928399959e+01,1.100617715650611039e+01,1.655880758320426027e-01,1.158275218595627365e+02,6.510000000000000000e+02,1.092663367784976636e+01,1.059545752618567960e+01
0.000000000000000000e+00,1.076104855053979570e+01,1.042146446666868265e+01,1.100618514265051040e+01,1.655925748221482030e-01,1.158275868079108477e+02,6.510000000000000000e+02,1.092664112536194310e+01,1.059545597571764652e+01
1.000000000000000000e+00,1.058925075912790170e+01,1.025611993769512686e+01,1.083052432181296432e+01,1.621902444040212998e-01,1.121585373150707028e+02,6.510000000000000000e+02,1.075144100353192300e+01,1.042706051472388040e+01
1.500000000000000000e+00,1.058870627010136900e+01,1.025554994426853739e+01,1.083001313014585953e+01,1.622039298364501003e-01,1.121470105893384499e+02,6.510000000000000000e+02,1.075091019993782027e+01,1.042650234026491951e+01
2.000000000000000000e+00,1.058817240613085531e+01,1.025499144259183737e+01,1.082951197072994276e+01,1.622173421267338600e-01,1.121357093680375101e+02,6.510000000000000000e+02,1.075038974825758942e+01,1.042595506400412120e+01
2.500000000000000000e+00,1.058764902531999752e+01,1.025444424871000670e+01,1.082902072414186101e+01,1.622304936958159638e-01,1.121246306164442927e+02,6.510000000000000000e+02,1.074987951901581340e+01,1.042541853162418164e+01
3.000000000000000000e+00,1.058713598311181059e+01,1.025390817806993482e+01,1.082853926720882676e+01,1.622433963172002502e-01,1.121137712445494259e+02,6.510000000000000000e+02,1.074937937942901023e+01,1.042489258679460917e+01
3.500000000000000000e+00,1.058663313266611716e+01,1.025338304579769044e+01,1.082806747342968734e+01,1.622560611489911875e-01,1.121031281150435746e+02,6.510000000000000000e+02,1.074888919381510810e+01,1.042437707151712623e+01
4.000000000000000000e+00,1.058614032521359505e+01,1.025286866695756061e+01,1.082760521339399240e+01,1.622684987669655021e-01,1.120926980508055095e+02,6.510000000000000000e+02,1.074840882398056152e+01,1.042387182644663035e+01
4.500000000000000000e+00,1.058565741038561470e+01,1.025236485679225673e+01,1.082715235516043428e+01,1.622807191938664961e-01,1.120824778418739527e+02,6.510000000000000000e+02,1.074793812957948091e+01,1.042337669119174848e+01
5.000000000000000000e+00,1.058518423652293272e+01,1.025187143094507469e+01,1.082670876461406451e+01,1.622927319282393699e-01,1.120724642519702883e+02,6.510000000000000000e+02,1.074747696845117062e+01,1.042289150459469305e+01
5.500000000000000000e+00,1.058472065096253267e+01,1.025138820566594511e+01,1.082627430579188754e+01,1.623045459721142170e-01,1.120626540245559113e+02,6.510000000000000000e+02,1.074702519693464708e+01,1.042241610499041826e+01
6.000000000000000000e+00,1.058426650030595439e+01,1.025091499800012329e+01,1.082584884119978597e+01,1.623161698549218934e-01,1.120530438884952389e+02,6.510000000000000000e+02,1.074658267016087621e+01,1.042195033045103258e+01
6.500000000000000000e+00,1.058382163066860748e+01,1.025045162596445536e+01,1.082543223210582006e+01,1.623276116623010301e-01,1.120436305633166967e+02,6.510000000000000000e+02,1.074614924233090818e+01,1.042149401900630679e+01
7.000000000000000000e+00,1.058338588791098900e+01,1.024999790870775662e+01,1.082502433880974735e+01,1.623388790531267722e-01,1.120344107640856919e+02,6.510000000000000000e+02,1.074572476696411627e+01,1.042104700885786173e+01
7.500000000000000000e+00,1.058295911785416443e+01,1.024955366665831491e+01,1.082462502088586653e+01,1.623499792876866854e-01,1.120253812059472978e+02,6.510000000000000000e+02,1.074530909714185078e+01,1.042060913856647808e+01
8.000000000000000000e+00,1.058254116647868059e+01,1.024911872166238958e+01,1.082423413742299623e+01,1.623609192437083237e-01,1.120165386083136241e+02,6.510000000000000000e+02,1.074490208572238892e+01,1.042018024723497227e+01
8.500000000000000000e+00,1.058213188010956252e+01,1.024869289710094300e+01,1.082385154724655685e+01,1.623717054394760717e-01,1.120078796987584724e+02,6.510000000000000000e+02,1.074450358554904028e+01,1.041976017467008653e+01
9.000000000000000000e+00,1.058173110558685615e+01,1.024827601800601329e+01,1.082347710911804484e+01,1.623823440521761641e-01,1.119994012166042978e+02,6.510000000000000000e+02,1.074411344963903225e+01,1.041934876153467826e+01
9.500000000000000000e+00,1.058133869042265829e+01,1.024786791116270912e+01,1.082311068191962811e+01,1.623928409332896228e-01,1.119910999162218701e+02,6.510000000000000000e+02,1.074373153135594805e+01,1.041894584948936853e+01
1.000000000000000000e+01,1.058095448294614727e+01,1.024746840520491453e+01,1.082275212482380589e+01,1.624032016292598635e-01,1.119829725700776066e+02,6.510000000000000000e+02,1.074335768457540752e+01,1.041855128131688701e+01
1.050000000000000000e+01,1.058057833243768364e+01,1.024707733069447002e+01,1.082240129746148938e+01,1.624134313947761254e-01,1.119750159715471938e+02,6.510000000000000000e+02,1.074299176383245857e+01,1.041816490104290693e+01
1.100000000000000000e+01,1.058021008775248895e+01,1.024669452019598204e+01,1.082205806006005666e+01,1.624235334440728429e-01,1.119672269051960001e+02,6.510000000000000000e+02,1.074263362119656229e+01,1.041778655430841738e+01
1.150000000000000000e+01,1.057984959436156380e+01,1.024631980834363887e+01,1.082172227359009753e+01,1.624335053464348866e-01,1.119596020829716707e+02,6.510000000000000000e+02,1.074228309970799877e+01,1.041741608901512883e+01
1.200000000000000000e+01,1.057949671283462578e+01,1.024595303189991924e+01,1.082139379987783201e+01,1.624433607001563029e-01,1.119521385423142021e+02,6.510000000000000000e+02,1.074194007353478142e+01,1.041705335213446837e+01
1.250000000000000000e+01,1.057915129737097359e+01,1.024559402980983158e+01,1.082107250172420976e+01,1.624531037366900021e-01,1.119448331835796466e+02,6.510000000000000000e+02,1.074160440110766501e+01,1.041669819363428395e+01
1.300000000000000000e+01,1.057881320363439137e+01,1.024524264324401912e+01,1.082075824301679035e+01,1.624627384644597994e-01,1.119376829387787069e+02,6.510000000000000000e+02,1.074127594209885039e+01,1.041635046516993057e+01
1.350000000000000000e+01,1.057848228883016972e+01,1.024489871563711496e+01,1.082045088882030548e+01,1.624722686841157948e-01,1.119306847731849501e+02,6.510000000000000000e+02,1.074095455751428574e+01,1.041601002014605371e+01
1.400000000000000000e+01,1.057815841177209926e+01,1.024456209272070417e+01,1.082015030545883327e+01,1.624816979963080721e-01,1.119238356867285944e+02,6.510000000000000000e+02,1.074064010976840855e+01,1.041567671377579174e+01
1.450000000000000000e+01,1.057784142394022275e+01,1.024423262255282552e+01,1.081985636060131739e+01,1.624910303363591713e-01,1.119171325249655098e+02,6.510000000000000000e+02,1.074033245427658301e+01,1.041535039360386428e+01
1.500000000000000000e+01,1.057753119673435904e+01,1.024391015553569773e+01,1.081956892332483378e+01,1.625002684060035674e-01,1.119105725551206234e+02,6.510000000000000000e+02,1.074003146514036189e+01,1.041503092832835620e+01
1.550000000000000000e+01,1.057722759420678038e+01,1.024359454444532425e+01,1.081928786418386323e+01,1.625094152669424863e-01,1.119041528896997448e+02,6.510000000000000000e+02,1.073973700947372301e+01,1.041471817893983776e+01
1.600000000000000000e+01,1.057693047386237239e+01,1.024328564443707812e+01,1.081901305527616408e+01,1.625184841653288248e-01,1.118978705066139128e+02,6.510000000000000000e+02,1.073944895802770105e+01,1.041441198969704374e+01
1.650000000000000000e+01,1.057663970626161110e+01,1.024298331306034804e+01,1.081874437027643054e+01,1.625274742237301506e-01,1.118917226559472624e+02,6.510000000000000000e+02,1.073916718048534058e+01,1.041411223203788161e+01
1.700000000000000000e+01,1.057635516655227370e+01,1.024268741024135210e+01,1.081848168449738878e+01,1.625363810550335686e-01,1.118857066842234644e+02,6.510000000000000000e+02,1.073889154760730769e+01,1.041381878549723972e+01
1.750000000000000000e+01,1.057607672617898231e+01,1.024239779832263508e+01,1.081822487491436924e+01,1.625452071381041919e-01,1.118798198623883309e+02,6.510000000000000000e+02,1.073862193331708781e+01,1.041353151904087859e+01
1.800000000000000000e+01,1.057580425852174599e+01,1.024211434203979820e+01,1.081797382020517162e+01,1.625539548247933452e-01,1.118740595027958733e+02,6.510000000000000000e+02,1.073835821334653851e+01,1.041325030369695170e+01
1.850000000000000000e+01,1.057553763891603893e+01,1.024183690850308004e+01,1.081772840078364339e+01,1.625626263446796615e-01,1.118684229596138948e+02,6.510000000000000000e+02,1.073810026526071759e+01,1.041297501257135849e+01
1.900000000000000000e+01,1.057527674466748202e+01,1.024156536722954236e+01,1.081748849882650454e+01,1.625712238121019282e-01,1.118629076291166200e+02,6.510000000000000000e+02,1.073784796847958489e+01,1.041270552085537915e+01
1.950000000000000000e+01,1.057502145506117586e+01,1.024129959010664948e+01,1.081725399828727419e+01,1.625797492333485028e-01,1.118575109498649596e+02,6.510000000000000000e+02,1.073760120429452591e+01,1.041244170582782758e+01
2.000000000000000000e+01,1.057477165137090935e+01,1.024103945138527472e+01,1.081702478492009512e+01,1.625882045126696707e-01,1.118522304028845014e+02,6.510000000000000000e+02,1.073735985588358055e+01,1.041218344685823993e+01
2.050000000000000000e+01,1.057452721686220443e+01,1.024078482765603049e+01,1.081680074629028177e+01,1.625965914560469350e-01,1.118470635117126477e+02,6.510000000000000000e+02,1.073712380831825186e+01,1.041193062540615699e+01
2.100000000000000000e+01,1.057428803679445117e+01,1.024053559785487977e+01,1.081658177178933045e+01,1.626049117777872699e-01,1.118420078424285293e+02,6.510000000000000000e+02,1.073689294857223864e+01,1.041168312501666371e+01
2.150000000000000000e+01,1.057405399842095761e+01,1.024029164322304020e+01,1.081636775263682182e+01,1.626131671058876627e-01,1.118370610036384676e+02,6.510000000000000000e+02,1.073666716552684619e+01,1.041144083131507081e+01
2.200000000000000000e+01,1.057382499098415529e+01,1.024005284729849485e+01,1.081615858188789758e+01,1.626213589863309272e-01,1.118322206463596444e+02,6.510000000000000000e+02,1.073644634997048719e+01,1.041120363199782517e+01
2.250000000000000000e+01,1.057360090570924882e+01,1.023981909589302219e+01,1.081595415443249486e+01,1.626294888879657174e-01,1.118274844638714001e+02,6.510000000000000000e+02,1.073623039459721440e+01,1.041097141682128324e+01
2.300000000000000000e+01,1.057338163579799151e+01,1.023959027707920555e+01,1.081575436699707637e+01,1.626375582049849888e-01,1.118228501915690742e+02,6.510000000000000000e+02,1.073601919400297788e+01,1.041074407759300691e+01
2.350000000000000000e+01,1.057316707641663633e+01,1.023936628116070224e+01,1.081555911813478765e+01,1.626455682634027067e-01,1.118183156066964585e+02,6.510000000000000000e+02,1.073581264468004015e+01,1.041052150815323429e+01
2.400000000000000000e+01,1.057295712468671489e+01,1.023914700063269301e+01,1.081536830822278716e+01,1.626535203222486403e-01,1.118138785281367831e+02,6.510000000000000000e+02,1.073561064500896478e+01,1.041030360436446500e+01
2.450000000000000000e+01,1.057275167966869667e+01,1.023893233017452076e+01,1.081518183945638611e+01,1.626614155786551830e-01,1.118095368160553278e+02,6.510000000000000000e+02,1.073541309524735254e+01,1.041009026409004257e+01
2.500000000000000000e+01,1.057255064234944442e+01,1.023872216661738044e+01,1.081499961584682445e+01,1.626692551705427869e-01,1.118052883716213870e+02,6.510000000000000000e+02,1.073521989751998795e+01,1.040988138717890088e+01
2.550000000000000000e+01,1.057235391562304727e+01,1.023851640891365378e+01,1.081482154319537869e+01,1.626770401801571897e-01,1.118011311365917351e+02,6.510000000000000000e+02,1.073503095580320377e+01,1.040967687544288900e+01
2.600000000000000000e+01,1.057216140427517992e+01,1.023831495810667036e+01,1.081464752908931182e+01,1.626847716369654862e-01,1.117970630929683011e+02,6.510000000000000000e+02,1.073484617591214452e+01,1.040947663263821354e+01
2.650000000000000000e+01,1.057197301496382558e+01,1.023811771731049625e+01,1.081447748289077992e+01,1.626924505231102658e-01,1.117930822625805547e+02,6.510000000000000000e+02,1.073466546548693756e+01,1.040928056444071537e+01
2.700000000000000000e+01,1.057178865619929020e+01,1.023792459167470170e+01,1.081431131571358328e+01,1.627000777715047197e-01,1.117891867066508524e+02,6.510000000000000000e+02,1.073448873397079595e+01,1.040908857842778623e+01
2.750000000000000000e+01,1.057160823832351149e+01,1.023773548836034841e+01,1.081414894041836661e+01,1.627076542726173802e-01,1.117853745253484306e+02,6.510000000000000000e+02,1.073431589259612906e+01,1.040890058405089391e+01
2.800000000000000000e+01,1.057143167348961477e+01,1.023755031649777258e+01,1.081399027158411208e+01,1.627151808745916362e-01,1.117816438573464808e+02,6.510000000000000000e+02,1.073414685436420513e+01,1.040871649261502441e+01
2.850000000000000000e+01,1.057125887563758404e+01,1.023736898716201615e+01,1.081383522549821841e+01,1.627226583852836028e-01,1.117779928792983526e+02,6.510000000000000000e+02,1.073398153402286681e+01,1.040853621725229949e+01
2.900000000000000000e+01,1.057108975685454766e+01,1.023719141334092164e+01,1.081368372012614287e+01,1.627300894941881293e-01,1.117744197295019291e+02,6.510000000000000000e+02,1.073381984634873554e+01,1.040835966736035978e+01
2.950000000000000000e+01,1.057092423693157279e+01,1.023701750990641735e+01,1.081353567510346458e+01,1.627374736943467126e-01,1.117709227082917636e+02,6.510000000000000000e+02,1.073366171062591867e+01,1.040818676323722514e+01
3.000000000000000000e+01,1.057076223640396506e+01,1.023684719358040418e+01,1.081339101170714478e+01,1.627448109598472192e-01,1.117675001320784958e+02,6.510000000000000000e+02,1.073350704736381189e+01,1.040801742544411823e+01
3.050000000000000000e+01,1.057060367612614193e+01,1.023668038291445370e+01,1.081324965283988604e+01,1.627521019635783384e-01,1.117641503244250885e+02,6.510000000000000000e+02,1.073335577808972019e+01,1.040785157416256368e+01
3.100000000000000000e+01,1.057044847861948256e+01,1.023651699823587080e+01,1.081311152300163592e+01,1.627593473477326191e-01,1.117608716442979926e+02,6.510000000000000000e+02,1.073320782596721479e+01,1.040768913127175033e+01
3.150000000000000000e+01,1.057029656804852280e+01,1.023635696164151199e+01,1.081297654827556087e+01,1.627665477264261806e-01,1.117576624855571481e+02,6.510000000000000000e+02,1.073306311577494832e+01,1.040753002032209551e+01
3.200000000000000000e+01,1.057014786649241600e+01,1.023620019695272276e+01,1.081284465630131741e+01,1.627737050269243702e-01,1.117545211985623723e+02,6.510000000000000000e+02,1.073292157151933957e+01,1.040737416146549243e+01
3.250000000000000000e+01,1.057000230412116970e+01,1.023604662967930601e+01,1.081271577625309810e+01,1.627808188013025736e-01,1.117514463040964756e+02,6.510000000000000000e+02,1.073278312292247350e+01,1.040722148531986768e+01
3.300000000000000000e+01,1.056985981087084348e+01,1.023589618699861070e+01,1.081258983881413194e+01,1.627878892278465384e-01,1.117484363183418878e+02,6.510000000000000000e+02,1.073264770009869018e+01,1.040707192164299855e+01
3.350000000000000000e+01,1.056972031721849525e+01,1.023574879772645474e+01,1.081246677615370189e+01,1.627949168238996547e-01,1.117454897691651468e+02,6.510000000000000000e+02,1.073251523404239549e+01,1.040692540039459502e+01
3.400000000000000000e+01,1.056958375515487880e+01,1.023560439227619057e+01,1.081234652190511625e+01,1.628019020862235822e-01,1.117426052165568109e+02,6.510000000000000000e+02,1.073238565724110316e+01,1.040678185306865622e+01
3.450000000000000000e+01,1.056945005815861016e+01,1.023546290263489311e+01,1.081222901113997104e+01,1.628088454914833338e-01,1.117397812520793252e+02,6.510000000000000000e+02,1.073225890365009327e+01,1.040664121266712883e+01
3.500000000000000000e+01,1.056931916116999659e+01,1.023532426233016146e+01,1.081211418034576432e+01,1.628157474968922047e-01,1.117370164983082219e+02,6.510000000000000000e+02,1.073213490866688957e+01,1.040650341367310538e+01
3.550000000000000000e+01,1.056919100056505556e+01,1.023518840639998473e+01,1.081200196740110187e+01,1.628226085434663351e-01,1.117343096082782665e+02,6.510000000000000000e+02,1.073201360910852387e+01,1.040636839202158903e+01
3.600000000000000000e+01,1.056906551412956752e+01,1.023505527136427773e+01,1.081189231155199870e+01,1.628294290541652256e-01,1.117316592649290072e+02,6.510000000000000000e+02,1.073189494318373249e+01,1.040623608507540254e+01
3.650000000000000000e+01,1.056894264103355674e+01,1.023492479519449638e+01,1.081178515338757329e+01,1.628362094362400536e-01,1.117290641805609255e+02,6.510000000000000000e+02,1.073177885046979618e+01,1.040610643159731552e+01
3.700000000000000000e+01,1.056882232180541159e+01,1.023479691728534036e+01,1.081168043481659957e+01,1.628429500830489707e-01,1.117265230962840832e+02,6.510000000000000000e+02,1.073166527188845976e+01,1.040597937172236342e+01
3.750000000000000000e+01,1.056870449830635472e+01,1.023467157842536857e+01,1.081157809904354927e+01,1.628496513733153905e-01,1.117240347814734207e+02,6.510000000000000000e+02,1.073155414967967225e+01,1.040585484693303897e+01
3.800000000000000000e+01,1.056858911370508558e+01,1.023454872076836430e+01,1.081147809054434461e+01,1.628563136714513693e-01,1.117215980332283181e+02,6.510000000000000000e+02,1.073144542737653673e+01,1.040573280003363443e+01
3.850000000000000000e+01,1.056847611245260588e+01,1.023442828780549441e+01,1.081138035504301342e+01,1.628629373321416329e-01,1.117192116758377978e+02,6.510000000000000000e+02,1.073133904978474717e+01,1.040561317512046280e+01
3.900000000000000000e+01,1.056836544025736835e+01,1.023431022433712201e+01,1.081128483948791974e+01,1.628695226955535202e-01,1.117168745602493942e+02,6.510000000000000000e+02,1.073123496295292156e+01,1.040549591756181513e+01
3.950000000000000000e+01,1.056825704406068134e+01,1.023419447644585922e+01,1.081119149202876528e+01,1.628760700922397830e-01,1.117145855635469189e+02,6.510000000000000000e+02,1.073113311415292159e+01,1.040538097396844286e+01
4.000000000000000000e+01,1.056815087201194103e+01,1.023408099146904959e+01,1.081110026199291418e+01,1.628825798423427507e-01,1.117123435884228400e+02,6.510000000000000000e+02,1.073103345185428203e+01,1.040526829216959825e+01
4.050000000000000000e+01,1.056804687344456539e+01,1.023396971797213695e+01,1.081101109986286879e+01,1.628890522549580888e-01,1.117101475626659806e+02,6.510000000000000000e+02,1.073093592569952293e+01,1.040515782118960786e+01
4.100000000000000000e+01,1.056794499885217675e+01,1.023386060572251743e+01,1.081092395725299404e+01,1.628954876309065825e-01,1.117079964386552575e+02,6.510000000000000000e+02,1.073084048648308375e+01,1.040504951122126975e+01
4.150000000000000000e+01,1.056784519986472226e+01,1.023375360566351233e+01,1.081083878688719224e+01,1.629018862614585450e-01,1.117058891928514015e+02,6.510000000000000000e+02,1.073074708612618089e+01,1.040494331360326363e+01
4.200000000000000000e+01,1.056774742922515031e+01,1.023364866988905675e+01,1.081075554257659199e+01,1.629082484297739164e-01,1.117038248253012114e+02,6.510000000000000000e+02,1.073065567765492467e+01,1.040483918079537418e+01
4.250000000000000000e+01,1.056765164076634633e+01,1.023354575161861391e+01,1.081067417919761908e+01,1.629145744111175353e-01,1.117018023591471945e+02,6.510000000000000000e+02,1.073056621517746301e+01,1.040473706635522788e+01
4.300000000000000000e+01,1.056755778938840074e+01,1.023344480517221022e+01,1.081059465266960018e+01,1.629208644735000711e-01,1.116998208401442412e+02,6.510000000000000000e+02,1.073047865386189947e+01,1.040463692491490022e+01
4.350000000000000000e+01,1.056746583103604742e+01,1.023334578594645450e+01,1.081051691993416775e+01,1.629271188780526958e-01,1.116978793361802929e+02,6.510000000000000000e+02,1.073039294991409953e+01,1.040453871215799531e+01
4.400000000000000000e+01,1.056737572267652325e+01,1.023324865039043274e+01,1.081044093893311775e+01,1.629333378781239738e-01,1.116959769368052804e+02,6.510000000000000000e+02,1.073030906055464762e+01,1.040444238479840067e+01
4.450000000000000000e+01,1.056728742227788942e+01,1.023315335598243792e+01,1.081036666858798867e+01,1.629395217223161829e-01,1.116941127527715736e+02,6.510000000000000000e+02,1.073022694400020605e+01,1.040434790055557279e+01
4.500000000000000000e+01,1.056720088875354335e+01,1.023305986120683642e+01,1.081029406877888732e+01,1.629456706113172060e-01,1.116922859148446321e+02,6.510000000000000000e+02,1.073014655936485973e+01,1.040425521814222698e+01
4.550000000000000000e+01,1.056711607964474275e+01,1.023296812553139112e+01,1.081022310032453859e+01,1.629517819191890204e-01,1.116904955239170931e+02,6.510000000000000000e+02,1.073006786156393133e+01,1.040416429772555240e+01
4.600000000000000000e+01,1.056703295820915933e+01,1.023287810938517595e+01,1.081015372496172056e+01,1.629578588013067819e-01,1.116887408036237161e+02,6.510000000000000000e+02,1.072999081701046542e+01,1.040407509940785324e+01
4.650000000000000000e+01,1.056695148620594971e+01,1.023278977413680124e+01,1.081008590532608338e+01,1.629639014837858113e-01,1.116870209450169398e+02,6.510000000000000000e+02,1.072991538768973463e+01,1.040398758472216478e+01
4.700000000000000000e+01,1.056687162629087950e+01,1.023270308207295187e+01,1.081001960493220970e+01,1.629699101872575662e-01,1.116853351581377183e+02,6.510000000000000000e+02,1.072984153647813876e+01,1.040390171610362202e+01
4.750000000000000000e+01,1.056679334199666442e+01,1.023261799637739600e+01,1.080995478815494693e+01,1.629758851288935217e-01,1.116836826715985609e+02,6.510000000000000000e+02,1.072976922712555670e+01,1.040381745686777037e+01
4.800000000000000000e+01,1.056671659771336103e+01,1.023253448111042907e+01,1.080989142020935034e+01,1.629818265208629602e-01,1.116820627321670969e+02,6.510000000000000000e+02,1.072969842423422193e+01,1.040373477119249834e+01
4.850000000000000000e+01,1.056664135866933663e+01,1.023245250118867489e+01,1.080982946713440107e+01,1.629877345718775405e-01,1.116804746043622600e+02,6.510000000000000000e+02,1.072962909324121483e+01,1.040365362409746020e+01
4.900000000000000000e+01,1.056656759091243281e+01,1.023237202236518506e+01,1.080976889577212852e+01,1.629936094864473939e-01,1.116789175700543950e+02,6.510000000000000000e+02,1.072956120039888006e+01,1.040357398142598555e+01
4.950000000000000000e+01,1.056649526129167782e+01,1.023229301121030765e+01,1.080970967375156988e+01,1.629994514659466043e-01,1.116773909280776707e+02,6.510000000000000000e+02,1.072949471275762434e+01,1.040349580982573130e+01
5.000000000000000000e+01,1.056642433743896703e+01,1.023221543509245990e+01,1.080965176947023743e+01,1.630052607075497817e-01,1.116758939938408730e+02,6.510000000000000000e+02,1.072942959814651687e+01,1.040341907673141897e+01
5.050000000000000000e+01,1.056635478775147874e+01,1.023213926215950309e+01,1.080959515207751309e+01,1.630110374065746603e-01,1.116744260989549957e+02,6.510000000000000000e+02,1.072936582515805348e+01,1.040334375034490577e+01
5.100000000000000000e+01,1.056628658137419841e+01,1.023206446132056513e+01,1.080953979145703236e+01,1.630167817539286967e-01,1.116729865908618677e+02,6.510000000000000000e+02,1.072930336312812649e+01,1.040326979962027032e+01
5.150000000000000000e+01,1.056621968818278923e+01,1.023199100222817393e+01,1.080948565821081075e+01,1.630224939382385052e-01,1.116715748324714355e+02,6.510000000000000000e+02,1.072924218212102865e+01,1.040319719424454981e+01
5.200000000000000000e+01,1.056615407876691748e+01,1.023191885526071943e+01,1.080943272364216412e+01,1.630281741456377775e-01,1.116701902018080403e+02,6.510000000000000000e+02,1.072918225291255645e+01,1.040312590462128028e+01
5.250000000000000000e+01,1.056608972441373062e+01,1.023184799150536328e+01,1.080938095973991864e+01,1.630338225588105205e-01,1.116688320916595814e+02,6.510000000000000000e+02,1.072912354697254145e+01,1.040305590185492157e+01
5.300000000000000000e+01,1.056602659709183101e+01,1.023177838274114748e+01,1.080933033916309860e+01,1.630394393590667845e-01,1.116674999092384724e+02,6.510000000000000000e+02,1.072906603645089696e+01,1.040298715773276328e+01
5.350000000000000000e+01,1.056596466943543966e+01,1.023171000142284193e+01,1.080928083522482730e+01,1.630450247244280282e-01,1.116661930758453707e+02,6.510000000000000000e+02,1.072900969415986872e+01,1.040291964471101238e+01
5.400000000000000000e+01,1.056590391472886559e+01,1.023164282066448294e+01,1.080923242187755484e+01,1.630505788310113169e-01,1.116649110265398832e+02,6.510000000000000000e+02,1.072895449355987729e+01,1.040285333589785388e+01
5.450000000000000000e+01,1.056584430689151510e+01,1.023157681422403442e+01,1.080918507369847426e+01,1.630561018529766426e-01,1.116636532098233374e+02,6.510000000000000000e+02,1.072890040874449191e+01,1.040278820503854007e+01
5.500000000000000000e+01,1.056578582046295089e+01,1.023151195648783585e+01,1.080913876587469247e+01,1.630615939620489174e-01,1.116624190873213962e+02,6.510000000000000000e+02,1.072884741442500101e+01,1.040272422650090256e+01
5.550000000000000000e+01,1.056572843058834543e+01,1.023144822245562402e+01,1.080909347418902300e+01,1.630670553284761237e-01,1.116612081334763786e+02,6.510000000000000000e+02,1.072879548591682308e+01,1.040266137525986956e+01
5.600000000000000000e+01,1.056567211300431097e+01,1.023138558772578044e+01,1.080904917500611617e+01,1.630724861203383946e-01,1.116600198352464446e+02,6.510000000000000000e+02,1.072874459912464928e+01,1.040259962688397266e+01
5.650000000000000000e+01,1.056561684402488055e+01,1.023132402848091616e+01,1.080900584525918617e+01,1.630778865040806991e-01,1.116588536918089005e+02,6.510000000000000000e+02,1.072869473052896083e+01,1.040253895752080027e+01
5.700000000000000000e+01,1.056556260052796326e+01,1.023126352147381013e+01,1.080896346243583928e+01,1.630832566445132303e-01,1.116577092142729839e+02,6.510000000000000000e+02,1.072864585717247543e+01,1.040247934388344930e+01
5.750000000000000000e+01,1.056550935994198603e+01,1.023120404401376504e+01,1.080892200456565000e+01,1.630885967045994367e-01,1.116565859253967972e+02,6.510000000000000000e+02,1.072859795664658655e+01,1.040242076323738729e+01
5.800000000000000000e+01,1.056545710023280371e+01,1.023114557395309987e+01,1.080888145020734648e+01,1.630939068457755714e-01,1.116554833593099971e+02,6.510000000000000000e+02,1.072855100707857900e+01,1.040236319338702842e+01
5.850000000000000000e+01,1.056540579989096607e+01,1.023108808967398176e+01,1.080884177843585725e+01,1.630991872285362798e-01,1.116544010612442719e+02,6.510000000000000000e+02,1.072850498711950351e+01,1.040230661266242862e+01
5.900000000000000000e+01,1.056535543791915011e+01,1.023103157007559716e+01,1.080880296883026581e+01,1.631044380108929159e-01,1.116533385872665747e+02,6.510000000000000000e+02,1.072845987593004224e+01,1.040225099990825619e+01
5.950000000000000000e+01,1.056530599381995117e+01,1.023097599456166407e+01,1.080876500146202446e+01,1.631096593507139481e-01,1.116522955040212963e+02,6.510000000000000000e+02,1.072841565317066603e+01,1.040219633446923631e+01
6.000000000000000000e+01,1.056525744758397067e+01,1.023092134302796552e+01,1.080872785688328719e+01,1.631148514031196817e-01,1.116512713884767862e+02,6.510000000000000000e+02,1.072837229898708955e+01,1.040214259618085002e+01
6.050000000000000000e+01,1.056520977967809927e+01,1.023086759585068783e+01,1.080869151611390855e+01,1.631200143237797606e-01,1.116502658276787372e+02,6.510000000000000000e+02,1.072832979400187803e+01,1.040208976535431873e+01
6.100000000000000000e+01,1.056516297103413038e+01,1.023081473387446749e+01,1.080865596063281764e+01,1.631251482654040574e-01,1.116492784185073361e+02,6.510000000000000000e+02,1.072828811929953474e+01,1.040203782276872602e+01
6.150000000000000000e+01,1.056511700303753365e+01,1.023076273840104022e+01,1.080862117236531716e+01,1.631302533807739708e-01,1.116483087674408949e+02,6.510000000000000000e+02,1.072824725641830845e+01,1.040198674965676062e+01
6.200000000000000000e+01,1.056507185751650901e+01,1.023071159117809614e+01,1.080858713367284096e+01,1.631353298207756930e-01,1.116473564903230482e+02,6.510000000000000000e+02,1.072820718733728462e+01,1.040193652769573340e+01
6.250000000000000000e+01,1.056502751673137652e+01,1.023066127438828765e+01,1.080855382734208447e+01,1.631403777354106799e-01,1.116464212121387902e+02,6.510000000000000000e+02,1.072816789446678598e+01,1.040188713899596529e+01
6.300000000000000000e+01,1.056498396336420953e+01,1.023061177063877203e+01,1.080852123657486352e+01,1.631453972737962055e-01,1.116455025667945478e+02,6.510000000000000000e+02,1.072812936063800571e+01,1.040183856609041335e+01
6.350000000000000000e+01,1.056494118050841990e+01,1.023056306295057283e+01,1.080848934497855396e+01,1.631503885837403689e-01,1.116446001968976844e+02,6.510000000000000000e+02,1.072809156909216100e+01,1.040179079192467881e+01
6.400000000000000000e+01,1.056489915165901117e+01,1.023051513474847063e+01,1.080845813655569287e+01,1.631553518120085200e-01,1.116437137535502018e+02,6.510000000000000000e+02,1.072805450347101974e+01,1.040174379984700259e+01
6.450000000000000000e+01,1.056485786070264865e+01,1.023046796985128282e+01,1.080842759569496181e+01,1.631602871051208714e-01,1.116428428961387738e+02,6.510000000000000000e+02,1.072801814780777008e+01,1.040169757359752722e+01
6.500000000000000000e+01,1.056481729190834429e+01,1.023042155246185914e+01,1.080839770716114856e+01,1.631651946074923198e-01,1.116419872921368750e+02,6.510000000000000000e+02,1.072798248651583641e+01,1.040165209730085216e+01
6.550000000000000000e+01,1.056477742991802060e+01,1.023037586715794234e+01,1.080836845608645191e+01,1.631700744643567180e-01,1.116411466169059139e+02,6.510000000000000000e+02,1.072794750438237799e+01,1.040160735545366322e+01
6.600000000000000000e+01,1.056473825973750280e+01,1.023033089888270553e+01,1.080833982796178994e+01,1.631749268171955036e-01,1.116403205535031873e+02,6.510000000000000000e+02,1.072791318655469794e+01,1.040156333292030588e+01
6.650000000000000000e+01,1.056469976672776312e+01,1.023028663293601781e+01,1.080831180862744212e+01,1.631797518097981015e-01,1.116395087924983613e+02,6.510000000000000000e+02,1.072787951853756105e+01,1.040152001491796341e+01
6.700000000000000000e+01,1.056466193659602126e+01,1.023024305496541331e+01,1.080828438426427240e+01,1.631845495829998549e-01,1.116387110317834157e+02,6.510000000000000000e+02,1.072784648617902192e+01,1.040147738701302238e+01
6.750000000000000000e+01,1.056462475538747725e+01,1.023020015095743140e+01,1.080825754138739292e+01,1.631893202774462592e-01,1.116379269763985178e+02,6.510000000000000000e+02,1.072781407566492184e+01,1.040143543511003088e+01
6.800000000000000000e+01,1.056458820947694299e+01,1.023015790722950946e+01,1.080823126683580071e+01,1.631940640334872406e-01,1.116371563383549841e+02,6.510000000000000000e+02,1.072778227351042979e+01,1.040139414544345620e+01
6.850000000000000000e+01,1.056455228556097481e+01,1.023011631042173164e+01,1.080820554776430598e+01,1.631987809895295571e-01,1.116363988364680608e+02,6.510000000000000000e+02,1.072775106655050337e+01,1.040135350457144447e+01
6.900000000000000000e+01,1.056451697064980699e+01,1.023007534748885661e+01,1.080818037163786727e+01,1.632034712840571833e-01,1.116356541961869340e+02,6.510000000000000000e+02,1.072772044193386343e+01,1.040131349936574878e+01
6.950000000000000000e+01,1.056448225205978630e+01,1.023003500569239854e+01,1.080815572622247167e+01,1.632081350547809062e-01,1.116349221494342743e+02,6.510000000000000000e+02,1.072769038711456702e+01,1.040127411700500559e+01
7.000000000000000000e+01,1.056444811740580114e+01,1.022999527259328012e+01,1.080813159957837222e+01,1.632127724382668454e-01,1.116342024344459674e+02,6.510000000000000000e+02,1.072766088984406707e+01,1.040123534496753521e+01
7.050000000000000000e+01,1.056441455459404999e+01,1.022995613604415155e+01,1.080810798005213513e+01,1.632173835710527543e-01,1.116334947956183754e+02,6.510000000000000000e+02,1.072763193816510174e+01,1.040119717102299646e+01
7.100000000000000000e+01,1.056438155181489691e+01,1.022991758418252850e+01,1.080808485627039772e+01,1.632219685872569326e-01,1.116327989833564232e+02,6.510000000000000000e+02,1.072760352040215359e+01,1.040115958322764023e+01
7.150000000000000000e+01,1.056434909753571283e+01,1.022987960542322838e+01,1.080806221713256221e+01,1.632265276222454042e-01,1.116321147539232328e+02,6.510000000000000000e+02,1.072757562515795726e+01,1.040112256991346662e+01
7.200000000000000000e+01,1.056431718049425506e+01,1.022984218845200743e+01,1.080804005180418770e+01,1.632310608098155591e-01,1.116314418692991808e+02,6.510000000000000000e+02,1.072754824130407059e+01,1.040108611968443952e+01
7.250000000000000000e+01,1.056428578969212317e+01,1.022980532221867556e+01,1.080801834971020092e+01,1.632355682833125932e-01,1.116307800970436972e+02,6.510000000000000000e+02,1.072752135797543538e+01,1.040105022140880919e+01
7.300000000000000000e+01,1.056425491438795561e+01,1.022976899593037281e+01,1.080799710052932916e+01,1.632400501746732735e-01,1.116301292101510683e+02,6.510000000000000000e+02,1.072749496456262897e+01,1.040101486421328225e+01
7.350000000000000000e+01,1.056422454409143619e+01,1.022973319904537348e+01,1.080797629418663242e+01,1.632445066163922542e-01,1.116294889869243576e+02,6.510000000000000000e+02,1.072746905070782830e+01,1.040098003747504585e+01
7.400000000000000000e+01,1.056419466855687617e+01,1.022969792126684396e+01,1.080795592084792034e+01,1.632489377392907226e-01,1.116288592108385131e+02,6.510000000000000000e+02,1.072744360629616622e+01,1.040094573081758433e+01
7.450000000000000000e+01,1.056416527777744463e+01,1.022966315253676406e+01,1.080793597091446934e+01,1.632533436733137888e-01,1.116282396704191058e+02,6.510000000000000000e+02,1.072741862145075942e+01,1.040091193410412984e+01
7.500000000000000000e+01,1.056413636008772627e+01,1.022962888303004725e+01,1.080791643501647670e+01,1.632577220730766776e-01,1.116276301183440722e+02,6.510000000000000000e+02,1.072739408216080292e+01,1.040087863801464962e+01
7.550000000000000000e+01,1.056410790754688378e+01,1.022959510314876397e+01,1.080789730400752369e+01,1.632620751700018802e-01,1.116270303874834013e+02,6.510000000000000000e+02,1.072736998271688691e+01,1.040084583237688065e+01
7.600000000000000000e+01,1.056407991113200673e+01,1.022956180351628497e+01,1.080787856895934596e+01,1.632664034882311821e-01,1.116264402872908335e+02,6.510000000000000000e+02,1.072734631462023813e+01,1.040081350764377532e+01
7.650000000000000000e+01,1.056405236119953628e+01,1.022952897497216007e+01,1.080786022115620071e+01,1.632707065166090765e-01,1.116258596137719366e+02,6.510000000000000000e+02,1.072732306771614574e+01,1.040078165468292859e+01
7.700000000000000000e+01,1.056402524882562588e+01,1.022949660856660614e+01,1.080784225208966198e+01,1.632749843515342025e-01,1.116252881783403268e+02,6.510000000000000000e+02,1.072730023317716075e+01,1.040075026447409101e+01
7.750000000000000000e+01,1.056399856588481967e+01,1.022946469555517446e+01,1.080782465345322763e+01,1.632792377994037036e-01,1.116247258095128529e+02,6.510000000000000000e+02,1.072727780368422223e+01,1.040071932808541533e+01
7.800000000000000000e+01,1.056397230388443020e+01,1.022943322739375560e+01,1.080780741713768478e+01,1.632834669857336218e-01,1.116241723278282194e+02,6.510000000000000000e+02,1.072725577087016369e+01,1.040068883689869672e+01
7.850000000000000000e+01,1.056394645452744818e+01,1.022940219573360743e+01,1.080779053522550726e+01,1.632876720363348466e-01,1.116236275579620951e+02,6.510000000000000000e+02,1.072723412656378272e+01,1.040065878249111364e+01
7.900000000000000000e+01,1.056392100970765213e+01,1.022937159241678273e+01,1.080777399999105803e+01,1.632918530750823716e-01,1.116230913286234454e+02,6.510000000000000000e+02,1.072721286278273567e+01,1.040062915663257037e+01
7.950000000000000000e+01,1.056389596150483889e+01,1.022934140947087833e+01,1.080775780388307439e+01,1.632960102264652269e-01,1.116225634724541464e+02,6.510000000000000000e+02,1.072719197173130468e+01,1.040059995127837311e+01
8.000000000000000000e+01,1.056387130218034365e+01,1.022931163910484109e+01,1.080774193953529405e+01,1.633001436134089712e-01,1.116220438259335879e+02,6.510000000000000000e+02,1.072717144579375415e+01,1.040057115856693493e+01
8.050000000000000000e+01,1.056384702417248533e+01,1.022928227370425347e+01,1.080772639975432270e+01,1.633042533589756373e-01,1.116215322292830194e+02,6.510000000000000000e+02,1.072715127753146191e+01,1.040054277081351053e+01
8.100000000000000000e+01,1.056382312009234070e+01,1.022925330582721060e+01,1.080771117751576860e+01,1.633083395856202991e-01,1.116210285263756958e+02,6.510000000000000000e+02,1.072713145967796144e+01,1.040051478050672173e+01
8.150000000000000000e+01,1.056379958271938158e+01,1.022922472819977990e+01,1.080769626596075739e+01,1.633124024144478603e-01,1.116205325646445488e+02,6.510000000000000000e+02,1.072711198513382946e+01,1.040048718030493369e+01
8.200000000000000000e+01,1.056377640499739279e+01,1.022919653371213400e+01,1.080768165839184647e+01,1.633164419671783441e-01,1.116200441949964528e+02,6.510000000000000000e+02,1.072709284696457210e+01,1.040045996303021347e+01
8.250000000000000000e+01,1.056375358003042209e+01,1.022916871541427852e+01,1.080766734826917919e+01,1.633204583637572482e-01,1.116195632717256814e+02,6.510000000000000000e+02,1.072707403839417850e+01,1.040043312166666567e+01
8.300000000000000000e+01,1.056373110107881530e+01,1.022914126651216016e+01,1.080765332920608479e+01,1.633244517242145033e-01,1.116190896524308585e+02,6.510000000000000000e+02,1.072705555280303003e+01,1.040040664935460235e+01
8.350000000000000000e+01,1.056370896155542560e+01,1.022911418036383679e+01,1.080763959496564119e+01,1.633284221680806891e-01,1.116186231979343404e+02,6.510000000000000000e+02,1.072703738372350735e+01,1.040038053938734564e+01
8.400000000000000000e+01,1.056368715502190270e+01,1.022908745047583778e+01,1.080762613945694994e+01,1.633323698139622082e-01,1.116181637722037863e+02,6.510000000000000000e+02,1.072701952483586574e+01,1.040035478520794143e+01
8.450000000000000000e+01,1.056366567518491273e+01,1.022906107049926838e+01,1.080761295673235445e+01,1.633362947799134879e-01,1.116177112422723781e+02,6.510000000000000000e+02,1.072700196996482624e+01,1.040032938040500099e+01
8.500000000000000000e+01,1.056364451589261755e+01,1.022903503422635829e+01,1.080760004098162064e+01,1.633401971842335654e-01,1.116172654781643558e+02,6.510000000000000000e+02,1.072698471307685075e+01,1.040030431870838434e+01
8.550000000000000000e+01,1.056362367113134759e+01,1.022900933558713099e+01,1.080758738653139694e+01,1.633440771436077965e-01,1.116168263528244182e+02,6.510000000000000000e+02,1.072696774827495503e+01,1.040027959398774016e+01
8.600000000000000000e+01,1.056360313502207404e+01,1.022898396864586168e+01,1.080757498783884429e+01,1.633479347745949717e-01,1.116163937420433285e+02,6.510000000000000000e+02,1.072695106979666946e+01,1.040025520024748040e+01
8.650000000000000000e+01,1.056358290181717408e+01,1.022895892759766490e+01,1.080756283949176222e+01,1.633517701932557797e-01,1.116159675243894185e+02,6.510000000000000000e+02,1.072693467201042949e+01,1.040023113162391866e+01
8.700000000000000000e+01,1.056356296589720145e+01,1.022893420676563991e+01,1.080755093620184581e+01,1.633555835151000168e-01,1.116155475811404330e+02,6.510000000000000000e+02,1.072691854941230005e+01,1.040020738238210107e+01
8.750000000000000000e+01,1.056354332176768196e+01,1.022890980059735178e+01,1.080753927280460225e+01,1.633593748552990832e-01,1.116151337962157299e+02,6.510000000000000000e+02,1.072690269662298057e+01,1.040018394691238335e+01
8.800000000000000000e+01,1.056352396405613803e+01,1.022888570366190031e+01,1.080752784425464164e+01,1.633631443278367179e-01,1.116147260561129997e+02,6.510000000000000000e+02,1.072688710838397519e+01,1.040016081972830264e+01
8.850000000000000000e+01,1.056350488750919681e+01,1.022886191064718631e+01,1.080751664562358627e+01,1.633668920464118046e-01,1.116143242498475843e+02,6.510000000000000000e+02,1.072687177955560855e+01,1.040013799546278506e+01
8.900000000000000000e+01,1.056348608698946734e+01,1.022883841635659685e+01,1.080750567209632962e+01,1.633706181252351231e-01,1.116139282688866814e+02,6.510000000000000000e+02,1.072685670511470235e+01,1.040011546886423410e+01
8.950000000000000000e+01,1.056346755747282273e+01,1.022881521570646512e+01,1.080749491896914272e+01,1.633743226761091849e-01,1.116135380070907104e+02,6.510000000000000000e+02,1.072684188014893181e+01,1.040009323479671366e+01
9.000000000000000000e+01,1.056344929404571964e+01,1.022879230372323889e+01,1.080748438164532566e+01,1.633780058116142686e-01,1.116131533606579751e+02,6.510000000000000000e+02,1.072682729985733374e+01,1.040007128823410554e+01
9.050000000000000000e+01,1.056343129190240937e+01,1.022876967554065963e+01,1.080747405563513652e+01,1.633816676437811199e-01,1.116127742280650637e+02,6.510000000000000000e+02,1.072681295954618896e+01,1.040004962425862800e+01
9.100000000000000000e+01,1.056341354634225205e+01,1.022874732639736806e+01,1.080746393655165960e+01,1.633853082834011428e-01,1.116124005100098628e+02,6.510000000000000000e+02,1.072679885462565430e+01,1.040002823805885157e+01
9.150000000000000000e+01,1.056339605276734694e+01,1.022872525163415247e+01,1.080745402010716028e+01,1.633889278413536150e-01,1.116120321093619197e+02,6.510000000000000000e+02,1.072678498060870211e+01,1.040000712492599355e+01
9.200000000000000000e+01,1.056337880667988927e+01,1.022870344669169285e+01,1.080744430211303886e+01,1.633925264277567846e-01,1.116116689311062942e+02,6.510000000000000000e+02,1.072677133310764575e+01,1.039998628025213279e+01
9.250000000000000000e+01,1.056336180367978805e+01,1.022868190710784830e+01,1.080743477847589773e+01,1.633961041526048596e-01,1.116113108822933668e+02,6.510000000000000000e+02,1.072675790783239336e+01,1.039996569952718275e+01
9.300000000000000000e+01,1.056334503946232850e+01,1.022866062851552194e+01,1.080742544519569748e+01,1.633996611242288233e-01,1.116109578719888873e+02,6.510000000000000000e+02,1.072674470058655771e+01,1.039994537833809929e+01
9.350000000000000000e+01,1.056332850981580229e+01,1.022863960664024141e+01,1.080741629836226636e+01,1.634031974519508656e-01,1.116106098112248333e+02,6.510000000000000000e+02,1.072673170726775282e+01,1.039992531236384998e+01
9.400000000000000000e+01,1.056331221061929959e+01,1.022861883729795451e+01,1.080740733415628796e+01,1.634067132437488634e-01,1.116102666129519321e+02,6.510000000000000000e+02,1.072671892386304826e+01,1.039990549737554915e+01
9.450000000000000000e+01,1.056329613784047261e+01,1.022859831639277850e+01,1.080739854884319229e+01,1.634102086070527982e-01,1.116099281919924238e+02,6.510000000000000000e+02,1.072670634644752496e+01,1.039988592923342026e+01
9.500000000000000000e+01,1.056328028753339332e+01,1.022857803991482051e+01,1.080738993877385035e+01,1.634136836488511990e-01,1.116095944649952543e+02,6.510000000000000000e+02,1.072669397118224310e+01,1.039986660388454176e+01
9.550000000000000000e+01,1.056326465426865546e+01,1.022855800393849002e+01,1.080738150037972822e+01,1.634171366305381956e-01,1.116092653166660398e+02,6.510000000000000000e+02,1.072668179089919427e+01,1.039984751763811843e+01
9.600000000000000000e+01,1.056324923569418850e+01,1.022853820461990892e+01,1.080737323017472207e+01,1.634205693375366253e-01,1.116089406978764771e+02,6.510000000000000000e+02,1.072666980503172596e+01,1.039982866635665104e+01
9.650000000000000000e+01,1.056323402826537183e+01,1.022851863819519025e+01,1.080736512475124300e+01,1.634239820575131841e-01,1.116086205338149995e+02,6.510000000000000000e+02,1.072665801032288435e+01,1.039981004620785754e+01
9.700000000000000000e+01,1.056321902836170423e+01,1.022849930097882520e+01,1.080735718077589169e+01,1.634273748946289684e-01,1.116083047480077113e+02,6.510000000000000000e+02,1.072664640325633201e+01,1.039979165346707468e+01
9.750000000000000000e+01,1.056320423243915307e+01,1.022848018936115899e+01,1.080734939499097891e+01,1.634307479543559150e-01,1.116079932655973579e+02,6.510000000000000000e+02,1.072663498039350927e+01,1.039977348448479688e+01
9.800000000000000000e+01,1.056318963702852898e+01,1.022846129980713670e+01,1.080734176421313819e+01,1.634341013399741860e-01,1.116076860133076991e+02,6.510000000000000000e+02,1.072662373836850236e+01,1.039975553568855560e+01
9.850000000000000000e+01,1.056317523873347497e+01,1.022844262885419120e+01,1.080733428532803231e+01,1.634374351551728666e-01,1.116073829194020846e+02,6.510000000000000000e+02,1.072661267388864736e+01,1.039973780357830080e+01
9.900000000000000000e+01,1.056316103422878605e+01,1.022842417311060004e+01,1.080732695529168552e+01,1.634407495030417712e-01,1.116070839136474859e+02,6.510000000000000000e+02,1.072660178373182838e+01,1.039972028472574372e+01
9.950000000000000000e+01,1.056314702025879271e+01,1.022840592925390091e+01,1.080731977112734654e+01,1.634440444854879104e-01,1.116067889272799789e+02,6.510000000000000000e+02,1.072659106474428015e+01,1.039970297577330527e+01
1.000000000000000000e+02,1.056313319363563963e+01,1.022838789402911708e+01,1.080731272992460745e+01,1.634473202057298291e-01,1.116064978929694860e+02,6.510000000000000000e+02,1.072658051384136968e+01,1.039968587342990958e+01
1.005000000000000000e+02,1.056311955123758395e+01,1.022837006424708406e+01,1.080730582883708735e+01,1.634505767644768015e-01,1.116062107447823450e+02,6.510000000000000000e+02,1.072657012800206111e+01,1.039966897447310856e+01
1.010000000000000000e+02,1.056310609000765766e+01,1.022835243678311201e+01,1.080729906508162763e+01,1.634538142629010093e-01,1.116059274181539536e+02,6.510000000000000000e+02,1.072655990427055883e+01,1.039965227574475648e+01
1.015000000000000000e+02,1.056309280695186104e+01,1.022833500857512412e+01,1.080729243593554401e+01,1.634570328015761687e-01,1.116056478498504561e+02,6.510000000000000000e+02,1.072654983975343690e+01,1.039963577415028517e+01
1.020000000000000000e+02,1.056307969913781797e+01,1.022831777662263519e+01,1.080728593873703325e+01,1.634602324810083551e-01,1.116053719779402513e+02,6.510000000000000000e+02,1.072653993161882724e+01,1.039961946665681047e+01
1.025000000000000000e+02,1.056306676369332465e+01,1.022830073798480122e+01,1.080727957088295454e+01,1.634634134006811568e-01,1.116050997417631550e+02,6.510000000000000000e+02,1.072653017709400558e+01,1.039960335029264193e+01
1.030000000000000000e+02,1.056305399780490895e+01,1.022828388977943881e+01,1.080727332982509914e+01,1.634665756593740582e-01,1.116048310819000733e+02,6.510000000000000000e+02,1.072652057346428300e+01,1.039958742214553489e+01
1.035000000000000000e+02,1.056304139871635073e+01,1.022826722918118669e+01,1.080726721307297211e+01,1.634697193564361994e-01,1.116045659401419670e+02,6.510000000000000000e+02,1.072651111807278745e+01,1.039957167935991400e+01
1.040000000000000000e+02,1.056302896372748812e+01,1.022825075342069567e+01,1.080726121819025565e+01,1.634728445900884286e-01,1.116043042594641861e+02,6.510000000000000000e+02,1.072650180831757716e+01,1.039955611913740086e+01
1.045000000000000000e+02,1.056301669019277156e+01,1.022823445978273682e+01,1.080725534279252464e+01,1.634759514575828687e-01,1.116040459839960306e+02,6.510000000000000000e+02,1.072649264165035454e+01,1.039954073873519036e+01
1.050000000000000000e+02,1.056300457552009853e+01,1.022821834560557797e+01,1.080724958454811535e+01,1.634790400566885626e-01,1.116037910589964071e+02,6.510000000000000000e+02,1.072648361557678776e+01,1.039952553546341107e+01
1.055000000000000000e+02,1.056299261716944038e+01,1.022820240827920024e+01,1.080724394117474674e+01,1.634821104842059669e-01,1.116035394308244832e+02,6.510000000000000000e+02,1.072647472765364718e+01,1.039951050668523536e+01
1.060000000000000000e+02,1.056298081265171973e+01,1.022818664524414523e+01,1.080723841044094158e+01,1.634851628366039700e-01,1.116032910469160839e+02,6.510000000000000000e+02,1.072646597548832403e+01,1.039949564981511365e+01
1.065000000000000000e+02,1.056296915952751547e+01,1.022817105399076709e+01,1.080723299016173478e+01,1.634881972095953429e-01,1.116030458557562497e+02,6.510000000000000000e+02,1.072645735673710909e+01,1.039948096231792007e+01
1.070000000000000000e+02,1.056295765540595610e+01,1.022815563205761080e+01,1.080722767820040531e+01,1.634912136990921416e-01,1.116028038068561017e+02,6.510000000000000000e+02,1.072644886910504880e+01,1.039946644170686518e+01
1.075000000000000000e+02,1.056294629794365747e+01,1.022814037703034806e+01,1.080722247246493062e+01,1.634942123997732422e-01,1.116025648507298627e+02,6.510000000000000000e+02,1.072644051034343171e+01,1.039945208554388500e+01
1.080000000000000000e+02,1.056293508484362853e+01,1.022812528654096020e+01,1.080721737090923362e+01,1.634971934066760391e-01,1.116023289388723470e+02,6.510000000000000000e+02,1.072643227825030543e+01,1.039943789143695163e+01
1.085000000000000000e+02,1.056292401385396929e+01,1.022811035826647164e+01,1.080721237153113101e+01,1.635001568134990257e-01,1.116020960237308799e+02,6.510000000000000000e+02,1.072642417066746923e+01,1.039942385704046934e+01
1.090000000000000000e+02,1.056291308276710517e+01,1.022809558992800660e+01,1.080720747236929036e+01,1.635031027146709171e-01,1.116018660586898079e+02,6.510000000000000000e+02,1.072641618548177611e+01,1.039940998005243422e+01
1.095000000000000000e+02,1.056290228941845122e+01,1.022808097928943738e+01,1.080720267150356229e+01,1.635060312024859963e-01,1.116016389980411390e+02,6.510000000000000000e+02,1.072640832062093708e+01,1.039939625821596536e+01
1.100000000000000000e+02,1.056289163168593426e+01,1.022806652415687978e+01,1.080719796705755797e+01,1.635089423704995382e-01,1.116014147969758739e+02,6.510000000000000000e+02,1.072640057405643432e+01,1.039938268931543597e+01
1.105000000000000000e+02,1.056288110748845810e+01,1.022805222237749767e+01,1.080719335719470386e+01,1.635118363112998130e-01,1.116011934115504545e+02,6.510000000000000000e+02,1.072639294379975716e+01,1.039936927117715726e+01
1.110000000000000000e+02,1.056287071478528894e+01,1.022803807183857572e+01,1.080718884011377590e+01,1.635147131159246925e-01,1.116009747986740592e+02,6.510000000000000000e+02,1.072638542790121363e+01,1.039935600166936247e+01
1.115000000000000000e+02,1.056286045157495401e+01,1.022802407046648199e+01,1.080718441405391417e+01,1.635175728769916181e-01,1.116007589160858231e+02,6.510000000000000000e+02,1.072637802445194666e+01,1.039934287869796137e+01
1.120000000000000000e+02,1.056285031589454171e+01,1.022801021622615103e+01,1.080718007728973262e+01,1.635204156849844603e-01,1.116005457223392199e+02,6.510000000000000000e+02,1.072637073157952692e+01,1.039932990020955828e+01
1.125000000000000000e+02,1.056284030581860911e+01,1.022799650711964148e+01,1.080717582813359812e+01,1.635232416309590209e-01,1.116003351767796516e+02,6.510000000000000000e+02,1.072636354744956755e+01,1.039931706418765067e+01
1.130000000000000000e+02,1.056283041945838264e+01,1.022798294118584117e+01,1.080717166493232106e+01,1.635260508049516948e-01,1.116001272395272110e+02,6.510000000000000000e+02,1.072635647026333494e+01,1.039930436865343033e+01
1.135000000000000000e+02,1.056282065496115052e+01,1.022796951649932673e+01,1.080716758606717320e+01,1.635288432967754169e-01,1.115999218714638772e+02,6.510000000000000000e+02,1.072634949825792461e+01,1.039929181166437466e+01
1.140000000000000000e+02,1.056281101050916860e+01,1.022795623116960329e+01,1.080716358995319126e+01,1.635316191956484311e-01,1.115997190342104659e+02,6.510000000000000000e+02,1.072634262970481700e+01,1.039927939131351842e+01
1.145000000000000000e+02,1.056280148431889643e+01,1.022794308334039393e+01,1.080715967503779318e+01,1.635343785908308367e-01,1.115995186901105996e+02,6.510000000000000000e+02,1.072633586290972829e+01,1.039926710572806634e+01
1.150000000000000000e+02,1.056279207464039516e+01,1.022793007118882969e+01,1.080715583980079941e+01,1.635371215712004833e-01,1.115993208022177470e+02,6.510000000000000000e+02,1.072632919621159608e+01,1.039925495306919601e+01
1.155000000000000000e+02,1.056278277975640201e+01,1.022791719292467150e+01,1.080715208275387162e+01,1.635398482243514418e-01,1.115991253342756266e+02,6.510000000000000000e+02,1.072632262798075331e+01,1.039924293153205070e+01
1.160000000000000000e+02,1.056277359798173876e+01,1.022790444678959254e+01,1.080714840243928698e+01,1.635425586381851482e-01,1.115989322507060280e+02,6.510000000000000000e+02,1.072631615661992477e+01,1.039923103934355453e+01
1.165000000000000000e+02,1.056276452766231699e+01,1.022789183105646593e+01,1.080714479742836609e+01,1.635452529003803279e-01,1.115987415165875944e+02,6.510000000000000000e+02,1.072630978056269768e+01,1.039921927476193630e+01
1.170000000000000000e+02,1.056275556717486630e+01,1.022787934402861509e+01,1.080714126632202010e+01,1.635479310970670563e-01,1.115985530976497415e+02,6.510000000000000000e+02,1.072630349827193363e+01,1.039920763607779719e+01
1.175000000000000000e+02,1.056274671492591111e+01,1.022786698403954198e+01,1.080713780775125166e+01,1.635505933152135993e-01,1.115983669602518660e+02,6.510000000000000000e+02,1.072629730824112393e+01,1.039919612161069651e+01
1.180000000000000000e+02,1.056273796935124487e+01,1.022785474945156459e+01,1.080713442037292893e+01,1.635532396411944756e-01,1.115981830713715937e+02,6.510000000000000000e+02,1.072629120899243915e+01,1.039918472971005059e+01
1.185000000000000000e+02,1.056272932891523553e+01,1.022784263865573351e+01,1.080713110287111789e+01,1.635558701603133380e-01,1.115980013985900001e+02,6.510000000000000000e+02,1.072628519907554789e+01,1.039917345875492138e+01
1.190000000000000000e+02,1.056272079211026593e+01,1.022783065007091174e+01,1.080712785395696152e+01,1.635584849581818989e-01,1.115978219100803699e+02,6.510000000000000000e+02,1.072627927706844808e+01,1.039916230715208556e+01
1.195000000000000000e+02,1.056271235745595760e+01,1.022781878214326845e+01,1.080712467236767083e+01,1.635610841192883247e-01,1.115976445745910723e+02,6.510000000000000000e+02,1.072627344157524654e+01,1.039915127333666867e+01
1.200000000000000000e+02,1.056270402349876747e+01,1.022780703334561458e+01,1.080712155686877374e+01,1.635636677280578044e-01,1.115974693614377031e+02,6.510000000000000000e+02,1.072626769122682511e+01,1.039914035577070983e+01
1.205000000000000000e+02,1.056269578881123472e+01,1.022779540217708849e+01,1.080711850624688708e+01,1.635662358691178375e-01,1.115972962404869691e+02,6.510000000000000000e+02,1.072626202468035217e+01,1.039912955294211550e+01
1.210000000000000000e+02,1.056268765199149584e+01,1.022778388716228903e+01,1.080711551931217151e+01,1.635687886255484669e-01,1.115971251821460584e+02,6.510000000000000000e+02,1.072625644061704442e+01,1.039911886336594904e+01
1.215000000000000000e+02,1.056267961166269131e+01,1.022777248685070361e+01,1.080711259490397858e+01,1.635713260814806724e-01,1.115969561573507463e+02,6.510000000000000000e+02,1.072625093774417238e+01,1.039910828558121025e+01
1.220000000000000000e+02,1.056267166647249667e+01,1.022776119981646659e+01,1.080710973188018009e+01,1.635738483187558490e-01,1.115967891375546799e+02,6.510000000000000000e+02,1.072624551479125188e+01,1.039909781815374146e+01
1.225000000000000000e+02,1.056266381509241370e+01,1.022775002465749417e+01,1.080710692912390947e+01,1.635763554207967652e-01,1.115966240947153523e+02,6.510000000000000000e+02,1.072624017051320955e+01,1.039908745967161607e+01
1.230000000000000000e+02,1.056265605621744186e+01,1.022773895999510074e+01,1.080710418553433350e+01,1.635788474694261918e-01,1.115964610012864426e+02,6.510000000000000000e+02,1.072623490368686738e+01,1.039907720874801633e+01
1.235000000000000000e+02,1.056264838856551869e+01,1.022772800447352459e+01,1.080710150004356507e+01,1.635813245459275256e-01,1.115962998302059361e+02,6.510000000000000000e+02,1.072622971311144546e+01,1.039906706401959013e+01
1.240000000000000000e+02,1.056264081087690343e+01,1.022771715675962234e+01,1.080709887159329519e+01,1.635837867322112726e-01,1.115961405548839167e+02,6.510000000000000000e+02,1.072622459760911440e+01,1.039905702414469069e+01
1.245000000000000000e+02,1.056263332191387505e+01,1.022770641554206428e+01,1.080709629915252634e+01,1.635862341089065752e-01,1.115959831491952770e+02,6.510000000000000000e+02,1.072621955602278199e+01,1.039904708780496989e+01
1.250000000000000000e+02,1.056262592046021531e+01,1.022769577953099684e+01,1.080709378170998747e+01,1.635886667565804864e-01,1.115958275874692021e+02,6.510000000000000000e+02,1.072621458721679666e+01,1.039903725370363397e+01
1.255000000000000000e+02,1.056261860532058527e+01,1.022768524745752927e+01,1.080709131827270930e+01,1.635910847557384695e-01,1.115956738444761527e+02,6.510000000000000000e+02,1.072620969007632397e+01,1.039902752056484658e+01
1.260000000000000000e+02,1.056261137532028194e+01,1.022767481807341028e+01,1.080708890786909215e+01,1.635934881861878798e-01,1.115955218954223227e+02,6.510000000000000000e+02,1.072620486350646907e+01,1.039901788713409303e+01
1.265000000000000000e+02,1.056260422930475151e+01,1.022766449015055379e+01,1.080708654954418080e+01,1.635958771271443235e-01,1.115953717159396348e+02,6.510000000000000000e+02,1.072620010643189659e+01,1.039900835217760822e+01
1.270000000000000000e+02,1.056259716613913469e+01,1.022765426248060905e+01,1.080708424236092569e+01,1.635982516576028611e-01,1.115952232820758923e+02,6.510000000000000000e+02,1.072619541779673646e+01,1.039899891448153113e+01
1.275000000000000000e+02,1.056259018470768041e+01,1.022764413387456628e+01,1.080708198540305176e+01,1.636006118565500600e-01,1.115950765702828704e+02,6.510000000000000000e+02,1.072619079656423047e+01,1.039898957285113035e+01
1.280000000000000000e+02,1.056258328391367307e+01,1.022763410316234278e+01,1.080707977777120377e+01,1.636029578021690190e-01,1.115949315574141849e+02,6.510000000000000000e+02,1.072618624171584401e+01,1.039898032611150391e+01
1.285000000000000000e+02,1.056257646267891204e+01,1.022762416919230510e+01,1.080707761858324645e+01,1.636052895722104050e-01,1.115947882207145625e+02,6.510000000000000000e+02,1.072618175225112225e+01,1.039897117310670183e+01
1.290000000000000000e+02,1.056256971994321070e+01,1.022761433083097415e+01,1.080707550697272978e+01,1.636076072446819019e-01,1.115946465378095098e+02,6.510000000000000000e+02,1.072617732718789085e+01,1.039896211269852877e+01
1.295000000000000000e+02,1.056256305466413004e+01,1.022760458696270724e+01,1.080707344209131726e+01,1.636099108965758109e-01,1.115945064866992169e+02,6.510000000000000000e+02,1.072617296556070521e+01,1.039895314376755486e+01
1.300000000000000000e+02,1.056255646581648833e+01,1.022759493648917406e+01,1.080707142310648372e+01,1.636122006045053756e-01,1.115943680457483822e+02,6.510000000000000000e+02,1.072616866642099431e+01,1.039894426521198234e+01
1.305000000000000000e+02,1.056254995239226169e+01,1.022758537832913639e+01,1.080706944920134482e+01,1.636144764455530198e-01,1.115942311936843510e+02,6.510000000000000000e+02,1.072616442883781573e+01,1.039893547594670942e+01
1.310000000000000000e+02,1.056254351339978648e+01,1.022757591141806621e+01,1.080706751957469436e+01,1.636167384953622073e-01,1.115940959095797780e+02,6.510000000000000000e+02,1.072616025189514843e+01,1.039892677490442452e+01
1.315000000000000000e+02,1.056253714786393871e+01,1.022756653470784727e+01,1.080706563344060456e+01,1.636189868298336403e-01,1.115939621728568909e+02,6.510000000000000000e+02,1.072615613469377216e+01,1.039891816103410527e+01
1.320000000000000000e+02,1.056253085482544130e+01,1.022755724716633097e+01,1.080706379002743311e+01,1.636212215241182044e-01,1.115938299632725119e+02,6.510000000000000000e+02,1.072615207634956036e+01,1.039890963330132223e+01
1.325000000000000000e+02,1.056252463334075387e+01,1.022754804777698290e+01,1.080706198857917322e+01,1.636234426537834519e-01,1.115936992609160967e+02,6.510000000000000000e+02,1.072614807599453712e+01,1.039890119068696883e+01
1.330000000000000000e+02,1.056251848248143510e+01,1.022753893553886506e+01,1.080706022835343205e+01,1.636256502930110990e-01,1.115935700461957509e+02,6.510000000000000000e+02,1.072614413277444712e+01,1.039889283218842309e+01
1.335000000000000000e+02,1.056251240133421199e+01,1.022752990946610652e+01,1.080705850862036854e+01,1.636278445162936690e-01,1.115934422998400777e+02,6.510000000000000000e+02,1.072614024585050529e+01,1.039888455681791868e+01
1.340000000000000000e+02,1.056250638900052508e+01,1.022752096858737048e+01,1.080705682866477346e+01,1.636300253977452934e-01,1.115933160028885709e+02,6.510000000000000000e+02,1.072613641439827070e+01,1.039887636360277945e+01
1.345000000000000000e+02,1.056250044459602222e+01,1.022751211194596443e+01,1.080705518778670537e+01,1.636321930111017120e-01,1.115931911366808009e+02,6.510000000000000000e+02,1.072613263760712421e+01,1.039886825158492023e+01
1.350000000000000000e+02,1.056249456725064562e+01,1.022750333859937477e+01,1.080705358529372440e+01,1.636343474292435984e-01,1.115930676828579919e+02,6.510000000000000000e+02,1.072612891467988838e+01,1.039886021982140107e+01
1.355000000000000000e+02,1.056248875610808469e+01,1.022749464761910865e+01,1.080705202051334801e+01,1.636364887252564904e-01,1.115929456233520511e+02,6.510000000000000000e+02,1.072612524483334084e+01,1.039885226738282853e+01
1.360000000000000000e+02,1.056248301032556114e+01,1.022748603809041157e+01,1.080705049278287255e+01,1.636386169720599748e-01,1.115928249403806802e+02,6.510000000000000000e+02,1.072612162729762098e+01,1.039884439335350130e+01
1.365000000000000000e+02,1.056247732907360515e+01,1.022747750911162079e+01,1.080704900145125791e+01,1.636407322414005772e-01,1.115927056164423874e+02,6.510000000000000000e+02,1.072611806131500600e+01,1.039883659683220429e+01
1.370000000000000000e+02,1.056247171153592213e+01,1.022746905979446375e+01,1.080704754587888061e+01,1.636428346052300475e-01,1.115925876343142278e+02,6.510000000000000000e+02,1.072611454614115445e+01,1.039882887693069158e+01
1.375000000000000000e+02,1.056246615690863422e+01,1.022746068926319829e+01,1.080704612543833321e+01,1.636449241353873929e-01,1.115924709770355321e+02,6.510000000000000000e+02,1.072611108104402255e+01,1.039882123277324588e+01
1.380000000000000000e+02,1.056246066440056453e+01,1.022745239665496975e+01,1.080704473951340283e+01,1.636470009031748551e-01,1.115923556279138324e+02,6.510000000000000000e+02,1.072610766530373994e+01,1.039881366349739089e+01
1.385000000000000000e+02,1.056245523323281965e+01,1.022744418111934905e+01,1.080704338750050120e+01,1.636490649786690454e-01,1.115922415705157960e+02,6.510000000000000000e+02,1.072610429821148870e+01,1.039880616825415238e+01
1.390000000000000000e+02,1.056244986263846286e+01,1.022743604181793842e+01,1.080704206880553642e+01,1.636511164334771562e-01,1.115921287886612276e+02,6.510000000000000000e+02,1.072610097907194060e+01,1.039879874620498690e+01
1.395000000000000000e+02,1.056244455186236664e+01,1.022742797792405867e+01,1.080704078284127689e+01,1.636531553369737491e-01,1.115920172664187362e+02,6.510000000000000000e+02,1.072609770719934019e+01,1.039879139652539308e+01
1.400000000000000000e+02,1.056243930016094801e+01,1.022741998862318269e+01,1.080703952903879284e+01,1.636551817593220881e-01,1.115919069881011723e+02,6.510000000000000000e+02,1.072609448192026882e+01,1.039878411840162542e+01
1.405000000000000000e+02,1.056243410680192341e+01,1.022741207311187495e+01,1.080703830683580513e+01,1.636571957700961033e-01,1.115917979382598872e+02,6.510000000000000000e+02,1.072609130257202104e+01,1.039877691103182755e+01
1.410000000000000000e+02,1.056242897106424117e+01,1.022740423059796555e+01,1.080703711568062886e+01,1.636591974382804737e-01,1.115916901016833549e+02,6.510000000000000000e+02,1.072608816850252111e+01,1.039876977362596122e+01
1.415000000000000000e+02,1.056242389223756639e+01,1.022739646030047389e+01,1.080703595503087655e+01,1.636611868327477182e-01,1.115915834633864705e+02,6.510000000000000000e+02,1.072608507907031239e+01,1.039876270540481862e+01
1.420000000000000000e+02,1.056241886962248699e+01,1.022738876144919473e+01,1.080703482435484908e+01,1.636631640223642492e-01,1.115914780086149705e+02,6.510000000000000000e+02,1.072608203364485036e+01,1.039875570560012186e+01
1.425000000000000000e+02,1.056241390252986356e+01,1.022738113328455078e+01,1.080703372312930632e+01,1.636651290746654608e-01,1.115913737228311930e+02,6.510000000000000000e+02,1.072607903160452913e+01,1.039874877345519977e+01
1.430000000000000000e+02,1.056240899028102298e+01,1.022737357505727829e+01,1.080703265084108011e+01,1.636670820581877517e-01,1.115912705917188248e+02,6.510000000000000000e+02,1.072607607233921101e+01,1.039874190822283673e+01
1.435000000000000000e+02,1.056240413220725038e+01,1.022736608602849095e+01,1.080703160698606347e+01,1.636690230404016233e-01,1.115911686011717734e+02,6.510000000000000000e+02,1.072607315524765070e+01,1.039873510916684829e+01
1.440000000000000000e+02,1.056239932764979272e+01,1.022735866546933714e+01,1.080703059106824604e+01,1.636709520880828828e-01,1.115910677372941961e+02,6.510000000000000000e+02,1.072607027973787375e+01,1.039872837556170992e+01
1.445000000000000000e+02,1.056239457595956921e+01,1.022735131266076181e+01,1.080702960260104106e+01,1.636728692683724340e-01,1.115909679863946451e+02,6.510000000000000000e+02,1.072606744522794031e+01,1.039872170669119633e+01
1.450000000000000000e+02,1.056238987649711802e+01,1.022734402689356159e+01,1.080702864110749672e+01,1.636747746480345655e-01,1.115908693349849017e+02,6.510000000000000000e+02,1.072606465114515295e+01,1.039871510184908310e+01
1.455000000000000000e+02,1.056238522863222862e+01,1.022733680746786256e+01,1.080702770611566343e+01,1.636766682929269856e-01,1.115907717697717629e+02,6.510000000000000000e+02,1.072606189692515599e+01,1.039870856033930302e+01
1.460000000000000000e+02,1.056238063174391328e+01,1.022732965369313263e+01,1.080702679716658210e+01,1.636785502690607796e-01,1.115906752776571409e+02,6.510000000000000000e+02,1.072605918201297470e+01,1.039870208147485187e+01
1.465000000000000000e+02,1.056237608522026150e+01,1.022732256488816205e+01,1.080702591380498667e+01,1.636804206422295960e-01,1.115905798457345099e+02,6.510000000000000000e+02,1.072605650586249126e+01,1.039869566457803174e+01
1.470000000000000000e+02,1.056237158845819835e+01,1.022731554038059798e+01,1.080702505558629589e+01,1.636822794778505508e-01,1.115904854612840325e+02,6.510000000000000000e+02,1.072605386793604865e+01,1.039868930898034804e+01
1.475000000000000000e+02,1.056236714086329442e+01,1.022730857950705108e+01,1.080702422207292379e+01,1.636841268404876371e-01,1.115903921117681534e+02,6.510000000000000000e+02,1.072605126770378092e+01,1.039868301402280615e+01
1.480000000000000000e+02,1.056236274184962731e+01,1.022730168161269226e+01,1.080702341283503642e+01,1.636859627950703611e-01,1.115902997848293268e+02,6.510000000000000000e+02,1.072604870464469862e+01,1.039867677905455601e+01
1.485000000000000000e+02,1.056235839083965367e+01,1.022729484605137351e+01,1.080702262744908992e+01,1.636877874060460314e-01,1.115902084682867041e+02,6.510000000000000000e+02,1.072604617824569928e+01,1.039867060343360805e+01
1.490000000000000000e+02,1.056235408726410441e+01,1.022728807218523173e+01,1.080702186550019661e+01,1.636896007371148321e-01,1.115901181501342165e+02,6.510000000000000000e+02,1.072604368800121932e+01,1.039866448652698949e+01
1.495000000000000000e+02,1.056234983056174670e+01,1.022728135938474381e+01,1.080702112658114622e+01,1.636914028522898079e-01,1.115900288185355294e+02,6.510000000000000000e+02,1.072604123341403692e+01,1.039865842770945825e+01
1.500000000000000000e+02,1.056234562017923295e+01,1.022727470702840691e+01,1.080702041029016414e+01,1.636931938145190779e-01,1.115899404618206177e+02,6.510000000000000000e+02,1.072603881399375148e+01,1.039865242636471265e+01
1.505000000000000000e+02,1.056234145557112747e+01,1.022726811450270290e+01,1.080701971623362567e+01,1.636949736877524320e-01,1.115898530684870593e+02,6.510000000000000000e+02,1.072603642925888145e+01,1.039864648188337526e+01
1.510000000000000000e+02,1.056233733619949078e+01,1.022726158120190476e+01,1.080701904402333824e+01,1.636967425337622628e-01,1.115897666271898885e+02,6.510000000000000000e+02,1.072603407873325310e+01,1.039864059366572668e+01
1.515000000000000000e+02,1.056233326153396135e+01,1.022725510652793801e+01,1.080701839327885416e+01,1.636985004158525714e-01,1.115896811267450488e+02,6.510000000000000000e+02,1.072603176194981422e+01,1.039863476111810847e+01
1.520000000000000000e+02,1.056232923105162946e+01,1.022724868989037006e+01,1.080701776362710120e+01,1.637002473961038373e-01,1.115895965561252581e+02,6.510000000000000000e+02,1.072602947844773347e+01,1.039862898365552724e+01
1.525000000000000000e+02,1.056232524423672281e+01,1.022724233070618638e+01,1.080701715469719737e+01,1.637019835357968467e-01,1.115895129044539118e+02,6.510000000000000000e+02,1.072602722777251927e+01,1.039862326070092635e+01
1.530000000000000000e+02,1.056232130058057095e+01,1.022723602839960044e+01,1.080701656612814787e+01,1.637037088970554888e-01,1.115894301610046853e+02,6.510000000000000000e+02,1.072602500947762749e+01,1.039861759168351441e+01
1.535000000000000000e+02,1.056231739958167282e+01,1.022722978240215497e+01,1.080701599756690001e+01,1.637054235410980718e-01,1.115893483152025567e+02,6.510000000000000000e+02,1.072602282312277211e+01,1.039861197604057530e+01
1.540000000000000000e+02,1.056231354074511763e+01,1.022722359215235599e+01,1.080701544866215258e+01,1.637071275287143857e-01,1.115892673566113729e+02,6.510000000000000000e+02,1.072602066827383283e+01,1.039860641321640244e+01
1.545000000000000000e+02,1.056230972358297926e+01,1.022721745709553431e+01,1.080701491907011835e+01,1.637088209210605660e-01,1.115891872749429155e+02,6.510000000000000000e+02,1.072601854450403813e+01,1.039860090266191861e+01
1.550000000000000000e+02,1.056230594761385611e+01,1.022721137668406755e+01,1.080701440845330552e+01,1.637105037776986349e-01,1.115891080600462004e+02,6.510000000000000000e+02,1.072601645139155480e+01,1.039859544383615741e+01
1.555000000000000000e+02,1.056230221236300615e+01,1.022720535037691825e+01,1.080701391647899179e+01,1.637121761594576008e-01,1.115890297019113149e+02,6.510000000000000000e+02,1.072601438852246325e+01,1.039859003620354905e+01
1.560000000000000000e+02,1.056229851736194369e+01,1.022719937763961973e+01,1.080701344282072540e+01,1.637138381255197617e-01,1.115889521906600947e+02,6.510000000000000000e+02,1.072601235548746423e+01,1.039858467923642316e+01
1.565000000000000000e+02,1.056229486214859037e+01,1.022719345794421919e+01,1.080701298715715275e+01,1.637154897360164341e-01,1.115888755165500328e+02,6.510000000000000000e+02,1.072601035188460727e+01,1.039857937241257524e+01
1.570000000000000000e+02,1.056229124626706373e+01,1.022718759076921202e+01,1.080701254917330267e+01,1.637171310494853205e-01,1.115887996699689353e+02,6.510000000000000000e+02,1.072600837731654977e+01,1.039857411521757768e+01
1.575000000000000000e+02,1.056228766926748008e+01,1.022718177559944586e+01,1.080701212855870708e+01,1.637187621255193626e-01,1.115887246414317531e+02,6.510000000000000000e+02,1.072600643139299947e+01,1.039856890714196069e+01
1.580000000000000000e+02,1.056228413070600247e+01,1.022717601192558057e+01,1.080701172500762830e+01,1.637203830222767331e-01,1.115886504215808088e+02,6.510000000000000000e+02,1.072600451372827912e+01,1.039856374768372582e+01
1.585000000000000000e+02,1.056228063014473939e+01,1.022717029924490362e+01,1.080701133821984783e+01,1.637219937981763129e-01,1.115885770011840066e+02,6.510000000000000000e+02,1.072600262394291448e+01,1.039855863634656430e+01
1.590000000000000000e+02,1.056227716715149789e+01,1.022716463706045786e+01,1.080701096789936422e+01,1.637235945110501190e-01,1.115885043711294884e+02,6.510000000000000000e+02,1.072600076166254723e+01,1.039855357264044677e+01
1.595000000000000000e+02,1.056227374129969299e+01,1.022715902488104689e+01,1.080701061375631689e+01,1.637251852193616075e-01,1.115884325224241138e+02,6.510000000000000000e+02,1.072599892651905407e+01,1.039854855608033013e+01
1.600000000000000000e+02,1.056227035216852173e+01,1.022715346222161692e+01,1.080701027550448146e+01,1.637267659797161379e-01,1.115883614461963447e+02,6.510000000000000000e+02,1.072599711814823742e+01,1.039854358618880603e+01
1.605000000000000000e+02,1.056226699934271274e+01,1.022714794860219634e+01,1.080700995286344934e+01,1.637283368498804181e-01,1.115882911336917260e+02,6.510000000000000000e+02,1.072599533619259304e+01,1.039853866249283243e+01
1.610000000000000000e+02,1.056226368241232194e+01,1.022714248354893662e+01,1.080700964555596144e+01,1.637298978864517029e-01,1.115882215762682250e+02,6.510000000000000000e+02,1.072599358029877337e+01,1.039853378452587052e+01
1.615000000000000000e+02,1.056226040097264374e+01,1.022713706659347466e+01,1.080700935331169710e+01,1.637314491461292487e-01,1.115881527653942697e+02,6.510000000000000000e+02,1.072599185011877232e+01,1.039852895182651515e+01
1.620000000000000000e+02,1.056225715462431758e+01,1.022713169727286697e+01,1.080700907586351356e+01,1.637329906849727401e-01,1.115880846926512220e+02,6.510000000000000000e+02,1.072599014530928940e+01,1.039852416393934398e+01
1.625000000000000000e+02,1.056225394297312548e+01,1.022712637512932332e+01,1.080700881294532145e+01,1.637345225595677745e-01,1.115880173497291423e+02,6.510000000000000000e+02,1.072598846553269247e+01,1.039851942041355670e+01
1.630000000000000000e+02,1.056225076563001863e+01,1.022712109971043937e+01,1.080700856430112111e+01,1.637360448252246636e-01,1.115879507284269323e+02,6.510000000000000000e+02,1.072598681045524316e+01,1.039851472080479411e+01
1.635000000000000000e+02,1.056224762221082081e+01,1.022711587056919313e+01,1.080700832967653646e+01,1.637375575377798265e-01,1.115878848206465648e+02,6.510000000000000000e+02,1.072598517974859966e+01,1.039851006467304018e+01
1.640000000000000000e+02,1.056224451233625494e+01,1.022711068726360040e+01,1.080700810881994123e+01,1.637390607516885643e-01,1.115878196183931692e+02,6.510000000000000000e+02,1.072598357308794448e+01,1.039850545158456718e+01
1.645000000000000000e+02,1.056224143563204443e+01,1.022710554935644645e+01,1.080700790148548052e+01,1.637405545232565318e-01,1.115877551137780586e+02,6.510000000000000000e+02,1.072598199015530085e+01,1.039850088110878801e+01
1.650000000000000000e+02,1.056223839172837131e+01,1.022710045641584209e+01,1.080700770743122874e+01,1.637420389062960446e-01,1.115876912990059395e+02,6.510000000000000000e+02,1.072598043063466910e+01,1.039849635282207529e+01
1.655000000000000000e+02,1.056223538026029374e+01,1.022709540801469608e+01,1.080700752641858564e+01,1.637435139553045371e-01,1.115876281663847607e+02,6.510000000000000000e+02,1.072597889421559891e+01,1.039849186630499034e+01
1.660000000000000000e+02,1.056223240086752035e+01,1.022709040373058009e+01,1.080700735821293357e+01,1.637449797239282634e-01,1.115875657083204402e+02,6.510000000000000000e+02,1.072597738059144845e+01,1.039848742114359226e+01
1.665000000000000000e+02,1.056222945319419360e+01,1.022708544314606449e+01,1.080700720258477077e+01,1.637464362667634676e-01,1.115875039173129863e+02,6.510000000000000000e+02,1.072597588946095826e+01,1.039848301692743071e+01
1.670000000000000000e+02,1.056222653688899804e+01,1.022708052584821914e+01,1.080700705930545880e+01,1.637478836368667923e-01,1.115874427859577196e+02,6.510000000000000000e+02,1.072597442052586558e+01,1.039847865325213228e+01
1.675000000000000000e+02,1.056222365160497212e+01,1.022707565142868269e+01,1.080700692815140229e+01,1.637493218876622247e-01,1.115873823069421604e+02,6.510000000000000000e+02,1.072597297349263457e+01,1.039847432971730967e+01
1.680000000000000000e+02,1.056222079699942640e+01,1.022707081948371943e+01,1.080700680890272558e+01,1.637507510723584248e-01,1.115873224730439546e+02,6.510000000000000000e+02,1.072597154807178477e+01,1.039847004592706803e+01
1.685000000000000000e+02,1.056221797273397733e+01,1.022706602961413758e+01,1.080700670134418928e+01,1.637521712435781318e-01,1.115872632771316262e+02,6.510000000000000000e+02,1.072597014397755544e+01,1.039846580149039923e+01
1.690000000000000000e+02,1.056221517847456504e+01,1.022706128142487181e+01,1.080700660526400725e+01,1.637535824537817986e-01,1.115872047121649473e+02,6.510000000000000000e+02,1.072596876092834783e+01,1.039846159602078401e+01
1.695000000000000000e+02,1.056221241389113530e+01,1.022705657452546646e+01,1.080700652044977872e+01,1.637549847553206039e-01,1.115871467711882161e+02,6.510000000000000000e+02,1.072596739864645699e+01,1.039845742913581361e+01
1.700000000000000000e+02,1.056220967865771243e+01,1.022705190852974866e+01,1.080700644669630250e+01,1.637563781998011003e-01,1.115870894473317776e+02,6.510000000000000000e+02,1.072596605685751392e+01,1.039845330045791094e+01
1.705000000000000000e+02,1.056220697245229978e+01,1.022704728305583721e+01,1.080700638380078971e+01,1.637577628394090989e-01,1.115870327338101475e+02,6.510000000000000000e+02,1.072596473529170780e+01,1.039844920961288999e+01
1.710000000000000000e+02,1.056220429495692770e+01,1.022704269772574648e+01,1.080700633156535773e+01,1.637591387255328546e-01,1.115869766239227232e+02,6.510000000000000000e+02,1.072596343368246252e+01,1.039844515623139465e+01
1.715000000000000000e+02,1.056220164585743326e+01,1.022703815216572032e+01,1.080700628979266220e+01,1.637605059087099968e-01,1.115869211110489374e+02,6.510000000000000000e+02,1.072596215176614187e+01,1.039844113994872288e+01
1.720000000000000000e+02,1.056219902484352424e+01,1.022703364600617171e+01,1.080700625828883688e+01,1.637618644404813528e-01,1.115868661886505180e+02,6.510000000000000000e+02,1.072596088928400526e+01,1.039843716040304322e+01
1.725000000000000000e+02,1.056219643160873467e+01,1.022702917888135765e+01,1.080700623686457362e+01,1.637632143716962474e-01,1.115868118502696404e+02,6.510000000000000000e+02,1.072595964598043139e+01,1.039843321723703795e+01
1.730000000000000000e+02,1.056219386585020281e+01,1.022702475042951953e+01,1.080700622533205468e+01,1.637645557520886475e-01,1.115867580895243236e+02,6.510000000000000000e+02,1.072595842160229118e+01,1.039842931009811444e+01
1.735000000000000000e+02,1.056219132726885590e+01,1.022702036029267347e+01,1.080700622350822648e+01,1.637658886321310125e-01,1.115867049001129061e+02,6.510000000000000000e+02,1.072595721590098705e+01,1.039842543863672475e+01
1.740000000000000000e+02,1.056218881556907085e+01,1.022701600811668854e+01,1.080700623121086501e+01,1.637672130617632560e-01,1.115866522758063724e+02,6.510000000000000000e+02,1.072595602863083464e+01,1.039842160250730707e+01
1.745000000000000000e+02,1.056218633045881639e+01,1.022701169355141637e+01,1.080700624826193490e+01,1.637685290906575053e-01,1.115866002104516213e+02,6.510000000000000000e+02,1.072595485954947492e+01,1.039841780136815963e+01
1.750000000000000000e+02,1.056218387164961392e+01,1.022700741625021870e+01,1.080700627448440088e+01,1.637698367675826938e-01,1.115865486979701160e+02,6.510000000000000000e+02,1.072595370841719564e+01,1.039841403488203042e+01
1.755000000000000000e+02,1.056218143885646832e+01,1.022700317587028351e+01,1.080700630970548204e+01,1.637711361419403877e-01,1.115864977323573441e+02,6.510000000000000000e+02,1.072595257499840926e+01,1.039841030271452738e+01
1.760000000000000000e+02,1.056217903179780038e+01,1.022699897207208863e+01,1.080700635375528051e+01,1.637724272633411804e-01,1.115864473076808423e+02,6.510000000000000000e+02,1.072595145906114134e+01,1.039840660453445942e+01
1.765000000000000000e+02,1.056217665019536689e+01,1.022699480452005716e+01,1.080700640646656119e+01,1.637737101795922467e-01,1.115863974180781923e+02,6.510000000000000000e+02,1.072595036037495930e+01,1.039840294001577448e+01
1.770000000000000000e+02,1.056217429377411676e+01,1.022699067288206543e+01,1.080700646767564344e+01,1.637749849391863799e-01,1.115863480577545772e+02,6.510000000000000000e+02,1.072594927871330306e+01,1.039839930883493047e+01
1.775000000000000000e+02,1.056217196226236332e+01,1.022698657682952472e+01,1.080700653721938309e+01,1.637762515906667216e-01,1.115862992209862909e+02,6.510000000000000000e+02,1.072594821385303021e+01,1.039839571067169643e+01
1.780000000000000000e+02,1.056216965539171504e+01,1.022698251603685371e+01,1.080700661494123338e+01,1.637775101812496414e-01,1.115862509021187066e+02,6.510000000000000000e+02,1.072594716557296479e+01,1.039839214521046529e+01
1.785000000000000000e+02,1.056216737289669894e+01,1.022697849018218719e+01,1.080700670067992242e+01,1.637787607591551231e-01,1.115862030955593269e+02,6.510000000000000000e+02,1.072594613365585303e+01,1.039838861213754306e+01
1.790000000000000000e+02,1.056216511451507856e+01,1.022697449894712030e+01,1.080700679428097821e+01,1.637800033714883474e-01,1.115861557957836965e+02,6.510000000000000000e+02,1.072594511788656746e+01,1.039838511114358965e+01
1.795000000000000000e+02,1.056216287998774028e+01,1.022697054201643674e+01,1.080700689558950245e+01,1.637812380651400557e-01,1.115861089973330564e+02,6.510000000000000000e+02,1.072594411805287962e+01,1.039838164192259917e+01
1.800000000000000000e+02,1.056216066905860274e+01,1.022696661907811944e+01,1.080700700445926188e+01,1.637824648875809697e-01,1.115860626948131227e+02,6.510000000000000000e+02,1.072594313394618304e+01,1.039837820417102066e+01
1.805000000000000000e+02,1.056215848147451730e+01,1.022696272982333099e+01,1.080700712074361292e+01,1.637836838841609244e-01,1.115860168828907604e+02,6.510000000000000000e+02,1.072594216535867950e+01,1.039837479759035688e+01
1.810000000000000000e+02,1.056215631698535518e+01,1.022695887394656111e+01,1.080700724429561532e+01,1.637848951026633360e-01,1.115859715562974372e+02,6.510000000000000000e+02,1.072594121208801710e+01,1.039837142188269148e+01
1.815000000000000000e+02,1.056215417534391499e+01,1.022695505114526426e+01,1.080700737497204500e+01,1.637860985888038023e-01,1.115859267098258556e+02,6.510000000000000000e+02,1.072594027393271965e+01,1.039836807675511210e+01
1.820000000000000000e+02,1.056215205630564391e+01,1.022695126112001240e+01,1.080700751263147197e+01,1.637872943881895083e-01,1.115858823383245095e+02,6.510000000000000000e+02,1.072593935069383342e+01,1.039836476191745263e+01
1.825000000000000000e+02,1.056214995962913861e+01,1.022694750357424276e+01,1.080700765713621436e+01,1.637884825471136452e-01,1.115858384367089116e+02,6.510000000000000000e+02,1.072593844217625225e+01,1.039836147708202496e+01
1.830000000000000000e+02,1.056214788507551994e+01,1.022694377821488310e+01,1.080700780834997765e+01,1.637896631103843148e-01,1.115857949999470691e+02,6.510000000000000000e+02,1.072593754818590384e+01,1.039835822196513426e+01
1.835000000000000000e+02,1.056214583240890015e+01,1.022694008475151328e+01,1.080700796613892578e+01,1.637908361232307819e-01,1.115857520230706541e+02,6.510000000000000000e+02,1.072593666853213001e+01,1.039835499628567028e+01
1.840000000000000000e+02,1.056214380139578424e+01,1.022693642289667615e+01,1.080700813037131880e+01,1.637920016308800630e-01,1.115857095011616451e+02,6.510000000000000000e+02,1.072593580302666538e+01,1.039835179976490487e+01
1.845000000000000000e+02,1.056214179180568991e+01,1.022693279236568209e+01,1.080700830091514675e+01,1.637931596780802246e-01,1.115856674293656425e+02,6.510000000000000000e+02,1.072593495148377052e+01,1.039834863212761107e+01
1.850000000000000000e+02,1.056213980341053116e+01,1.022692919287704960e+01,1.080700847764170014e+01,1.637943103095241271e-01,1.115856258028788233e+02,6.510000000000000000e+02,1.072593411372005434e+01,1.039834549310100620e+01
1.855000000000000000e+02,1.056213783598505174e+01,1.022692562415184092e+01,1.080700866042595010e+01,1.637954535684725266e-01,1.115855846169566945e+02,6.510000000000000000e+02,1.072593328955352376e+01,1.039834238241657793e+01
1.860000000000000000e+02,1.056213588930638636e+01,1.022692208591402263e+01,1.080700884914288196e+01,1.637965895003021810e-01,1.115855438669059083e+02,6.510000000000000000e+02,1.072593247880668699e+01,1.039833929980608396e+01
1.865000000000000000e+02,1.056213396315422592e+01,1.022691857789027736e+01,1.080700904366902115e+01,1.637977181478458555e-01,1.115855035480864217e+02,6.510000000000000000e+02,1.072593168130207175e+01,1.039833624500638010e+01
1.870000000000000000e+02,1.056213205731077842e+01,1.022691509981015834e+01,1.080700924388643891e+01,1.637988395549401788e-01,1.115854636559115534e+02,6.510000000000000000e+02,1.072593089686571943e+01,1.039833321775583741e+01
1.875000000000000000e+02,1.056213017156072986e+01,1.022691165140572878e+01,1.080700944967682275e+01,1.637999537646783743e-01,1.115854241858468043e+02,6.510000000000000000e+02,1.072593012532540868e+01,1.039833021779605104e+01
1.880000000000000000e+02,1.056212830569129402e+01,1.022690823241172353e+01,1.080700966092170212e+01,1.638010608206280638e-01,1.115853851334112363e+02,6.510000000000000000e+02,1.072592936651192375e+01,1.039832724487066606e+01
1.885000000000000000e+02,1.056212645949201701e+01,1.022690484256548515e+01,1.080700987750754472e+01,1.638021607655605338e-01,1.115853464941728248e+02,6.510000000000000000e+02,1.072592862025757654e+01,1.039832429872645569e+01
1.890000000000000000e+02,1.056212463275468494e+01,1.022690148160698165e+01,1.080701009931921064e+01,1.638032536418212448e-01,1.115853082637469527e+02,6.510000000000000000e+02,1.072592788639650685e+01,1.039832137911286480e+01
1.895000000000000000e+02,1.056212282527353352e+01,1.022689814927891483e+01,1.080701032624836522e+01,1.638043394914890094e-01,1.115852704378004461e+02,6.510000000000000000e+02,1.072592716476502339e+01,1.039831848578204543e+01
1.900000000000000000e+02,1.056212103684521253e+01,1.022689484532627091e+01,1.080701055818406253e+01,1.638054183577524747e-01,1.115852330120515461e+02,6.510000000000000000e+02,1.072592645520296450e+01,1.039831561848745878e+01
1.905000000000000000e+02,1.056211926726858330e+01,1.022689156949655143e+01,1.080701079501904616e+01,1.638064902817332469e-01,1.115851959822646648e+02,6.510000000000000000e+02,1.072592575755031774e+01,1.039831277698685064e+01
1.910000000000000000e+02,1.056211751634472407e+01,1.022688832153986915e+01,1.080701103664589979e+01,1.638075553056628497e-01,1.115851593442512666e+02,6.510000000000000000e+02,1.072592507165038711e+01,1.039830996103906102e+01
1.915000000000000000e+02,1.056211578387690686e+01,1.022688510120884153e+01,1.080701128296009905e+01,1.638086134706590036e-01,1.115851230938688587e+02,6.510000000000000000e+02,1.072592439734756553e+01,1.039830717040624641e+01
1.920000000000000000e+02,1.056211406967065436e+01,1.022688190825832777e+01,1.080701153385990132e+01,1.638096648186845861e-01,1.115850872270227825e+02,6.510000000000000000e+02,1.072592373448933856e+01,1.039830440485197016e+01
1.925000000000000000e+02,1.056211237353369192e+01,1.022687874244566508e+01,1.080701178924159045e+01,1.638107093897944178e-01,1.115850517396643369e+02,6.510000000000000000e+02,1.072592308292348662e+01,1.039830166414389900e+01
1.930000000000000000e+02,1.056211069527576640e+01,1.022687560353043246e+01,1.080701204900713996e+01,1.638117472259476570e-01,1.115850166277879225e+02,6.510000000000000000e+02,1.072592244250171412e+01,1.039829894804981869e+01
1.935000000000000000e+02,1.056210903470883800e+01,1.022687249127456610e+01,1.080701231305613064e+01,1.638127783667187309e-01,1.115849818874343100e+02,6.510000000000000000e+02,1.072592181307555848e+01,1.039829625634211929e+01
1.940000000000000000e+02,1.056210739164690082e+01,1.022686940544232037e+01,1.080701258129320408e+01,1.638138028532689083e-01,1.115849475146873431e+02,6.510000000000000000e+02,1.072592119450017023e+01,1.039829358879363141e+01
1.945000000000000000e+02,1.056210576590597761e+01,1.022686634580030152e+01,1.080701285362180109e+01,1.638148207255925859e-01,1.115849135056736543e+02,6.510000000000000000e+02,1.072592058663157033e+01,1.039829094518038488e+01
1.950000000000000000e+02,1.056210415730415519e+01,1.022686331211723321e+01,1.080701312994834851e+01,1.638158320236824395e-01,1.115848798565633331e+02,6.510000000000000000e+02,1.072591998932783852e+01,1.039828832528047364e+01
1.955000000000000000e+02,1.056210256566152772e+01,1.022686030416418035e+01,1.080701341018401962e+01,1.638168367871057629e-01,1.115848465635687745e+02,6.510000000000000000e+02,1.072591940244863373e+01,1.039828572887442171e+01
1.960000000000000000e+02,1.056210099080016285e+01,1.022685732171442474e+01,1.080701369423614011e+01,1.638178350556399043e-01,1.115848136229440826e+02,6.510000000000000000e+02,1.072591882585580159e+01,1.039828315574452233e+01
1.965000000000000000e+02,1.056209943254423322e+01,1.022685436454318442e+01,1.080701398201485297e+01,1.638188268683721249e-01,1.115847810309877417e+02,6.510000000000000000e+02,1.072591825941260701e+01,1.039828060567586121e+01
1.970000000000000000e+02,1.056209789071962390e+01,1.022685143242813943e+01,1.080701427343145937e+01,1.638198122651292887e-01,1.115847487840345025e+02,6.510000000000000000e+02,1.072591770298475389e+01,1.039827807845449392e+01
1.975000000000000000e+02,1.056209636515425387e+01,1.022684852514905707e+01,1.080701456839801367e+01,1.638207912836186220e-01,1.115847168784614922e+02,6.510000000000000000e+02,1.072591715643787325e+01,1.039827557387063628e+01
1.980000000000000000e+02,1.056209485567792683e+01,1.022684564248755734e+01,1.080701486683181045e+01,1.638217639640342227e-01,1.115846853106864103e+02,6.510000000000000000e+02,1.072591661964196064e+01,1.039827309171389302e+01
1.985000000000000000e+02,1.056209336212225658e+01,1.022684278422745585e+01,1.080701516864814415e+01,1.638227303438152538e-01,1.115846540771643305e+02,6.510000000000000000e+02,1.072591609246607369e+01,1.039827063177844124e+01
1.990000000000000000e+02,1.056209188432061730e+01,1.022683995015466607e+01,1.080701547376512117e+01,1.638236904616171274e-01,1.115846231743879287e+02,6.510000000000000000e+02,1.072591557478223478e+01,1.039826819385899981e+01
1.995000000000000000e+02,1.056209042210826610e+01,1.022683714005715494e+01,1.080701578210012848e+01,1.638246443553522669e-01,1.115845925988893157e+02,6.510000000000000000e+02,1.072591506646361736e+01,1.039826577775291305e+01
2.000000000000000000e+02,1.056208897532219915e+01,1.022683435372495708e+01,1.080701609356704829e+01,1.638255920629315965e-01,1.115845623472375223e+02,6.510000000000000000e+02,1.072591456738513038e+01,1.039826338325926791e+01
2.005000000000000000e+02,1.056208754380124937e+01,1.022683159095013394e+01,1.080701640809453323e+01,1.638265336217879231e-01,1.115845324160400338e+02,6.510000000000000000e+02,1.072591407742303637e+01,1.039826101017946236e+01
2.010000000000000000e+02,1.056208612738613084e+01,1.022682885152641319e+01,1.080701672560516613e+01,1.638274690701466696e-01,1.115845028019444669e+02,6.510000000000000000e+02,1.072591359645627662e+01,1.039825865831598506e+01
2.015000000000000000e+02,1.056208472591908176e+01,1.022682613524958306e+01,1.080701704602327951e+01,1.638283984444845187e-01,1.115844735016300575e+02,6.510000000000000000e+02,1.072591312436356681e+01,1.039825632747459849e+01
2.020000000000000000e+02,1.056208333924418596e+01,1.022682344191738046e+01,1.080701736927289680e+01,1.638293217820708803e-01,1.115844445118151782e+02,6.510000000000000000e+02,1.072591266102625518e+01,1.039825401746211497e+01
2.025000000000000000e+02,1.056208196720713133e+01,1.022682077132947143e+01,1.080701769527829548e+01,1.638302391200676944e-01,1.115844158292521797e+02,6.510000000000000000e+02,1.072591220632719811e+01,1.039825172808706277e+01
2.030000000000000000e+02,1.056208060965534656e+01,1.022681812328736939e+01,1.080701802396686695e+01,1.638311504948942732e-01,1.115843874507299205e+02,6.510000000000000000e+02,1.072591176015023962e+01,1.039824945916045174e+01
2.035000000000000000e+02,1.056207926643771877e+01,1.022681549759442987e+01,1.080701835526678956e+01,1.638320559427566270e-01,1.115843593730679686e+02,6.510000000000000000e+02,1.072591132238047607e+01,1.039824721049496148e+01
2.040000000000000000e+02,1.056207793740502154e+01,1.022681289405582383e+01,1.080701868909929253e+01,1.638329555004417182e-01,1.115843315931259241e+02,6.510000000000000000e+02,1.072591089290546229e+01,1.039824498190458080e+01
2.045000000000000000e+02,1.056207662240935896e+01,1.022681031247859451e+01,1.080701902540264925e+01,1.638338492033586113e-01,1.115843041077910698e+02,6.510000000000000000e+02,1.072591047161271582e+01,1.039824277320600032e+01
2.050000000000000000e+02,1.056207532130455640e+01,1.022680775267162545e+01,1.080701936410690500e+01,1.638347370873384501e-01,1.115842769139872246e+02,6.510000000000000000e+02,1.072591005839189471e+01,1.039824058421721809e+01
2.055000000000000000e+02,1.056207403394616229e+01,1.022680521444549306e+01,1.080701970514632926e+01,1.638356191890580627e-01,1.115842500086748004e+02,6.510000000000000000e+02,1.072590965313522027e+01,1.039823841475710431e+01
2.060000000000000000e+02,1.056207276019107333e+01,1.022680269761264071e+01,1.080702004845404218e+01,1.638364955426516723e-01,1.115842233888419912e+02,6.510000000000000000e+02,1.072590925573372544e+01,1.039823626464842299e+01
2.065000000000000000e+02,1.056207149989773697e+01,1.022680020198709805e+01,1.080702039396445535e+01,1.638373661843698648e-01,1.115841970515102588e+02,6.510000000000000000e+02,1.072590886608210603e+01,1.039823413371336613e+01
2.070000000000000000e+02,1.056207025292619939e+01,1.022679772738458226e+01,1.080702074161282056e+01,1.638382311487147636e-01,1.115841709937344319e+02,6.510000000000000000e+02,1.072590848407491393e+01,1.039823202177748485e+01
2.075000000000000000e+02,1.056206901913789409e+01,1.022679527362278051e+01,1.080702109133623523e+01,1.638390904708224849e-01,1.115841452125988269e+02,6.510000000000000000e+02,1.072590810960871721e+01,1.039822992866707096e+01
2.080000000000000000e+02,1.056206779839591547e+01,1.022679284052078330e+01,1.080702144307405632e+01,1.638399441852983751e-01,1.115841197052225766e+02,6.510000000000000000e+02,1.072590774258121371e+01,1.039822785421061546e+01
2.085000000000000000e+02,1.056206659056469022e+01,1.022679042789959247e+01,1.080702179676307750e+01,1.638407923264818544e-01,1.115840944687529657e+02,6.510000000000000000e+02,1.072590738289117063e+01,1.039822579823820803e+01
2.090000000000000000e+02,1.056206539551004298e+01,1.022678803558179617e+01,1.080702215234272678e+01,1.638416349293462804e-01,1.115840695003670362e+02,6.510000000000000000e+02,1.072590703043938909e+01,1.039822376058069686e+01
2.095000000000000000e+02,1.056206421309935806e+01,1.022678566339144446e+01,1.080702250975361700e+01,1.638424720272226853e-01,1.115840447972741458e+02,6.510000000000000000e+02,1.072590668512658141e+01,1.039822174107213471e+01
2.100000000000000000e+02,1.056206304320130229e+01,1.022678331115447037e+01,1.080702286893794728e+01,1.638433036546583232e-01,1.115840203567112212e+02,6.510000000000000000e+02,1.072590634685595923e+01,1.039821973954664358e+01
2.105000000000000000e+02,1.056206188568608084e+01,1.022678097869807523e+01,1.080702322983768227e+01,1.638441298446111916e-01,1.115839961759471350e+02,6.510000000000000000e+02,1.072590601553069156e+01,1.039821775584147012e+01
2.110000000000000000e+02,1.056206074042508192e+01,1.022677866585132733e+01,1.080702359239574761e+01,1.638449506311497050e-01,1.115839722522761406e+02,6.510000000000000000e+02,1.072590569105623182e+01,1.039821578979393202e+01
2.115000000000000000e+02,1.056205960729110238e+01,1.022677637244470716e+01,1.080702395655578130e+01,1.638457660476528577e-01,1.115839485830220355e+02,6.510000000000000000e+02,1.072590537333875460e+01,1.039821384124344839e+01
2.120000000000000000e+02,1.056205848615847387e+01,1.022677409831045026e+01,1.080702432226410714e+01,1.638465761270749832e-01,1.115839251655408049e+02,6.510000000000000000e+02,1.072590506228554830e+01,1.039821191003139944e+01
2.125000000000000000e+02,1.056205737690274837e+01,1.022677184328202493e+01,1.080702468946794603e+01,1.638473809023692773e-01,1.115839019972143120e+02,6.510000000000000000e+02,1.072590475780511809e+01,1.039820999600037865e+01
2.130000000000000000e+02,1.056205627940069114e+01,1.022676960719453731e+01,1.080702505811539282e+01,1.638481804068052661e-01,1.115838790754501986e+02,6.510000000000000000e+02,1.072590445980749685e+01,1.039820809899388543e+01
2.135000000000000000e+02,1.056205519353036948e+01,1.022676738988467093e+01,1.080702542815268608e+01,1.638489746722221474e-01,1.115838563976829789e+02,6.510000000000000000e+02,1.072590416820259129e+01,1.039820621885814766e+01
2.140000000000000000e+02,1.056205411917123094e+01,1.022676519119055882e+01,1.080702579952946607e+01,1.638497637315696198e-01,1.115838339613768539e+02,6.510000000000000000e+02,1.072590388290280217e+01,1.039820435543966148e+01
2.145000000000000000e+02,1.056205305620424362e+01,1.022676301095185991e+01,1.080702617219347061e+01,1.638505476170021569e-01,1.115838117640277858e+02,6.510000000000000000e+02,1.072590360382124430e+01,1.039820250858724116e+01
2.150000000000000000e+02,1.056205200451118920e+01,1.022676084900968974e+01,1.080702654609700097e+01,1.638513263607261627e-01,1.115837898031490028e+02,6.510000000000000000e+02,1.072590333087191539e+01,1.039820067815046478e+01
2.155000000000000000e+02,1.056205096397524379e+01,1.022675870520654762e+01,1.080702692119088582e+01,1.638520999942057743e-01,1.115837680762828796e+02,6.510000000000000000e+02,1.072590306396944904e+01,1.039819886398103677e+01
2.160000000000000000e+02,1.056204993448081453e+01,1.022675657938629179e+01,1.080702729742554880e+01,1.638528685495392601e-01,1.115837465809980955e+02,6.510000000000000000e+02,1.072590280303035470e+01,1.039819706593127435e+01
2.165000000000000000e+02,1.056204891591354311e+01,1.022675447139429394e+01,1.080702767475447956e+01,1.638536320580298855e-01,1.115837253148890653e+02,6.510000000000000000e+02,1.072590254797157350e+01,1.039819528385551450e+01
2.170000000000000000e+02,1.056204790816034489e+01,1.022675238107739482e+01,1.080702805313353920e+01,1.638543905511914700e-01,1.115837042755772188e+02,6.510000000000000000e+02,1.072590229871153689e+01,1.039819351760915289e+01
2.175000000000000000e+02,1.056204691110924898e+01,1.022675030828361820e+01,1.080702843251290091e+01,1.638551440602192821e-01,1.115836834607074337e+02,6.510000000000000000e+02,1.072590205516946860e+01,1.039819176704902937e+01
2.180000000000000000e+02,1.056204592464955283e+01,1.022674825286252265e+01,1.080702881284973493e+01,1.638558926159899010e-01,1.115836628679512330e+02,6.510000000000000000e+02,1.072590181726554270e+01,1.039819003203356296e+01
2.185000000000000000e+02,1.056204494867153798e+01,1.022674621466491374e+01,1.080702919410060581e+01,1.638566362495377238e-01,1.115836424950009729e+02,6.510000000000000000e+02,1.072590158492107548e+01,1.039818831242200048e+01
2.190000000000000000e+02,1.056204398306682002e+01,1.022674419354290443e+01,1.080702957622319715e+01,1.638573749912609068e-01,1.115836223395770332e+02,6.510000000000000000e+02,1.072590135805808131e+01,1.039818660807555872e+01
2.195000000000000000e+02,1.056204302772788139e+01,1.022674218935006607e+01,1.080702995917180331e+01,1.638581088720859613e-01,1.115836023994182682e+02,6.510000000000000000e+02,1.072590113659996724e+01,1.039818491885579554e+01
2.200000000000000000e+02,1.056204208254848886e+01,1.022674020194122768e+01,1.080703034290424469e+01,1.638588379215621671e-01,1.115835826722902056e+02,6.510000000000000000e+02,1.072590092047005150e+01,1.039818324462692622e+01
2.205000000000000000e+02,1.056204114742352829e+01,1.022673823117261094e+01,1.080703072737800774e+01,1.638595621702435279e-01,1.115835631559823753e+02,6.510000000000000000e+02,1.072590070959377151e+01,1.039818158525328506e+01
2.210000000000000000e+02,1.056204022224886963e+01,1.022673627690162768e+01,1.080703111255190585e+01,1.638602816474127311e-01,1.115835438483045294e+02,6.510000000000000000e+02,1.072590050389628225e+01,1.039817994060145701e+01
2.215000000000000000e+02,1.056203930692173110e+01,1.022673433898697226e+01,1.080703149838699950e+01,1.638609963840983175e-01,1.115835247470956801e+02,6.510000000000000000e+02,1.072590030330582955e+01,1.039817831053763442e+01
2.220000000000000000e+02,1.056203840134027416e+01,1.022673241728845106e+01,1.080703188484377719e+01,1.638617064089458730e-01,1.115835058502138395e+02,6.510000000000000000e+02,1.072590010774922042e+01,1.039817669493132613e+01
2.225000000000000000e+02,1.056203750540358755e+01,1.022673051166750291e+01,1.080703227188429238e+01,1.638624117518704959e-01,1.115834871555371706e+02,6.510000000000000000e+02,1.072589991715545921e+01,1.039817509365171588e+01
2.230000000000000000e+02,1.056203661901208157e+01,1.022672862198662003e+01,1.080703265947070157e+01,1.638631124420981966e-01,1.115834686609713771e+02,6.510000000000000000e+02,1.072589973145418085e+01,1.039817350656998229e+01
2.235000000000000000e+02,1.056203574206688245e+01,1.022672674810946880e+01,1.080703304756415406e+01,1.638638085087482932e-01,1.115834503644373115e+02,6.510000000000000000e+02,1.072589955057562960e+01,1.039817193355813352e+01
2.240000000000000000e+02,1.056203487447032963e+01,1.022672488990098216e+01,1.080703343612839440e+01,1.638644999807274127e-01,1.115834322638814058e+02,6.510000000000000000e+02,1.072589937445105690e+01,1.039817037448960235e+01
2.245000000000000000e+02,1.056203401612584791e+01,1.022672304722717307e+01,1.080703382512017363e+01,1.638651868871530970e-01,1.115834143572730568e+02,6.510000000000000000e+02,1.072589920301300026e+01,1.039816882923869379e+01
2.250000000000000000e+02,1.056203316693758509e+01,1.022672121995547379e+01,1.080703421451315727e+01,1.638658692556599350e-01,1.115833966425965400e+02,6.510000000000000000e+02,1.072589903619324581e+01,1.039816729768192616e+01
2.255000000000000000e+02,1.056203232681098925e+01,1.022671940795427936e+01,1.080703460427422513e+01,1.638665471155224818e-01,1.115833791178639132e+02,6.510000000000000000e+02,1.072589887392651065e+01,1.039816577969546607e+01
2.260000000000000000e+02,1.056203149565235400e+01,1.022671761109340771e+01,1.080703499436428316e+01,1.638672204945853528e-01,1.115833617811049123e+02,6.510000000000000000e+02,1.072589871614693990e+01,1.039816427515776809e+01
2.265000000000000000e+02,1.056203067336901924e+01,1.022671582924359335e+01,1.080703538475114023e+01,1.638678894215392368e-01,1.115833446303714709e+02,6.510000000000000000e+02,1.072589856279055809e+01,1.039816278394748039e+01
2.270000000000000000e+02,1.056202985986928944e+01,1.022671406227675384e+01,1.080703577540216109e+01,1.638685539240153088e-01,1.115833276637356164e+02,6.510000000000000000e+02,1.072589841379330444e+01,1.039816130594527266e+01
2.275000000000000000e+02,1.056202905506237677e+01,1.022671231006606973e+01,1.080703616628599306e+01,1.638692140302792088e-01,1.115833108792887600e+02,6.510000000000000000e+02,1.072589826909265653e+01,1.039815984103209878e+01
2.280000000000000000e+02,1.056202825885836027e+01,1.022671057248579274e+01,1.080703655736929392e+01,1.638698697672724136e-01,1.115832942751401049e+02,6.510000000000000000e+02,1.072589812862563363e+01,1.039815838909108869e+01
2.285000000000000000e+02,1.056202747116816099e+01,1.022670884941134162e+01,1.080703694862005193e+01,1.638705211628354863e-01,1.115832778494170583e+02,6.510000000000000000e+02,1.072589799233099583e+01,1.039815695000532436e+01
2.290000000000000000e+02,1.056202669190382437e+01,1.022670714071896114e+01,1.080703734000732297e+01,1.638711682439613071e-01,1.115832616002705038e+02,6.510000000000000000e+02,1.072589786014778745e+01,1.039815552365986306e+01


==> supplementary_materials/figures/data/wall_thickness_mid_cavity_s140_27.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,1.076103696146476452e+01,1.042214146139196451e+01,1.100575168097751799e+01,1.651961965618019279e-01,1.158272062693693130e+02,6.510000000000000000e+02,1.092623315802656769e+01,1.059584076490296312e+01
-4.850000000000000000e+01,1.076103309346437875e+01,1.042213329883569983e+01,1.100574981677895181e+01,1.651991611174520591e-01,1.158271240014694428e+02,6.510000000000000000e+02,1.092623225458183001e+01,1.059583393234692572e+01
-4.800000000000000000e+01,1.076102925196246751e+01,1.042212519724555619e+01,1.100574796420943002e+01,1.652021065159805235e-01,1.158270422975892160e+02,6.510000000000000000e+02,1.092623135847844829e+01,1.059582714544648674e+01
-4.750000000000000000e+01,1.076102543669439449e+01,1.042211715628509694e+01,1.100574612296727040e+01,1.652050325931878061e-01,1.158269611519778977e+02,6.510000000000000000e+02,1.092623046928758335e+01,1.059582040410120740e+01
-4.700000000000000000e+01,1.076102164740115796e+01,1.042210917562743866e+01,1.100574429276024979e+01,1.652079391977419875e-01,1.158268805590102914e+02,6.510000000000000000e+02,1.092622958659890031e+01,1.059581370820341562e+01
-4.650000000000000000e+01,1.076101788382951696e+01,1.042210125493830830e+01,1.100574247331204347e+01,1.652108261948000423e-01,1.158268005131906762e+02,6.510000000000000000e+02,1.092622871002431673e+01,1.059580705763471720e+01
-4.600000000000000000e+01,1.076101414573135528e+01,1.042209339388423039e+01,1.100574066435635956e+01,1.652136934614913122e-01,1.158267210091375148e+02,6.510000000000000000e+02,1.092622783919284579e+01,1.059580045226986478e+01
-4.550000000000000000e+01,1.076101043286375791e+01,1.042208559213100116e+01,1.100573886563557480e+01,1.652165408877562802e-01,1.158266420415855436e+02,6.510000000000000000e+02,1.092622697375151475e+01,1.059579389197600108e+01
-4.500000000000000000e+01,1.076100674498904120e+01,1.042207784934352865e+01,1.100573707690680969e+01,1.652193683767652355e-01,1.158265636053864824e+02,6.510000000000000000e+02,1.092622611336580718e+01,1.059578737661227699e+01
-4.450000000000000000e+01,1.076100308187389132e+01,1.042207016518841378e+01,1.100573529793291883e+01,1.652221758427646903e-01,1.158264856954896089e+02,6.510000000000000000e+02,1.092622525771665742e+01,1.059578090603112699e+01
-4.400000000000000000e+01,1.076099944328946911e+01,1.042206253933101401e+01,1.100573352848917708e+01,1.652249632109714650e-01,1.158264083069443302e+02,6.510000000000000000e+02,1.092622440650044169e+01,1.059577448007849654e+01
-4.350000000000000000e+01,1.076099582901206730e+01,1.042205497143599580e+01,1.100573176835912470e+01,1.652277304177288686e-01,1.158263314349140956e+02,6.510000000000000000e+02,1.092622355942979517e+01,1.059576809859433766e+01
-4.300000000000000000e+01,1.076099223882184042e+01,1.042204746116645531e+01,1.100573001733593870e+01,1.652304774096660656e-01,1.158262550746488984e+02,6.510000000000000000e+02,1.092622271623150532e+01,1.059576176141217374e+01
-4.250000000000000000e+01,1.076098867250321334e+01,1.042204000818655096e+01,1.100572827522296748e+01,1.652332041429095677e-01,1.158261792214937884e+02,6.510000000000000000e+02,1.092622187664612277e+01,1.059575546836030391e+01
-4.200000000000000000e+01,1.076098512984468591e+01,1.042203261215898458e+01,1.100572654182854748e+01,1.652359105819276863e-01,1.158261038708842960e+02,6.510000000000000000e+02,1.092622104042661313e+01,1.059574921926275870e+01
-4.150000000000000000e+01,1.076098161063879033e+01,1.042202527274730173e+01,1.100572481696983651e+01,1.652385967015768398e-01,1.158260290183460910e+02,6.510000000000000000e+02,1.092622020734036603e+01,1.059574301393721285e+01
-4.100000000000000000e+01,1.076097811468146936e+01,1.042201798961463588e+01,1.100572310047227198e+01,1.652412624840038091e-01,1.158259546594808427e+02,6.510000000000000000e+02,1.092621937716547187e+01,1.059573685219746508e+01
-4.050000000000000000e+01,1.076097464177263774e+01,1.042201076242340818e+01,1.100572139216824752e+01,1.652439079198523841e-01,1.158258807899783704e+02,6.510000000000000000e+02,1.092621854969248929e+01,1.059573073385278441e+01
-4.000000000000000000e+01,1.076097119171561189e+01,1.042200359083573602e+01,1.100571969189605603e+01,1.652465330072653560e-01,1.158258074056042233e+02,6.510000000000000000e+02,1.092621772472287667e+01,1.059572465870834534e+01
-3.950000000000000000e+01,1.076096776431719348e+01,1.042199647451290190e+01,1.100571799950267504e+01,1.652491377512540216e-01,1.158257345022012998e+02,6.510000000000000000e+02,1.092621690206844676e+01,1.059571862656593844e+01
-3.900000000000000000e+01,1.076096435938728213e+01,1.042198941311724347e+01,1.100571631483930268e+01,1.652517221640126543e-01,1.158256620756815067e+02,6.510000000000000000e+02,1.092621608155129387e+01,1.059571263722326862e+01
-3.850000000000000000e+01,1.076096097673949359e+01,1.042198240631114814e+01,1.100571463776604553e+01,1.652542862643405497e-01,1.158255901220389177e+02,6.510000000000000000e+02,1.092621526300383472e+01,1.059570669047515246e+01
-3.800000000000000000e+01,1.076095761619008506e+01,1.042197545375663914e+01,1.100571296814601574e+01,1.652568300777989829e-01,1.158255186373267520e+02,6.510000000000000000e+02,1.092621444626788474e+01,1.059570078611228539e+01
-3.750000000000000000e+01,1.076095427755838330e+01,1.042196855511551945e+01,1.100571130585405655e+01,1.652593536339815317e-01,1.158254476176656027e+02,6.510000000000000000e+02,1.092621363119236477e+01,1.059569492392440182e+01
-3.700000000000000000e+01,1.076095096066659629e+01,1.042196171004982652e+01,1.100570965076240171e+01,1.652618569700301798e-01,1.158253770592405232e+02,6.510000000000000000e+02,1.092621281763662466e+01,1.059568910369656614e+01
-3.650000000000000000e+01,1.076094766533992875e+01,1.042195491822155695e+01,1.100570800275117023e+01,1.652643401280631530e-01,1.158253069583028179e+02,6.510000000000000000e+02,1.092621200546799187e+01,1.059568332521186562e+01
-3.600000000000000000e+01,1.076094439140618952e+01,1.042194817929300932e+01,1.100570636170465555e+01,1.652668031547023242e-01,1.158252373111613025e+02,6.510000000000000000e+02,1.092621119456089218e+01,1.059567758825148687e+01
-3.550000000000000000e+01,1.076094113869606517e+01,1.042194149292588534e+01,1.100570472751482853e+01,1.652692461013350878e-01,1.158251681141882585e+02,6.510000000000000000e+02,1.092621038479740037e+01,1.059567189259472997e+01
-3.500000000000000000e+01,1.076093790704260478e+01,1.042193485878253512e+01,1.100570310007579344e+01,1.652716690244817599e-01,1.158250993638086044e+02,6.510000000000000000e+02,1.092620957606708565e+01,1.059566623801812213e+01
-3.450000000000000000e+01,1.076093469628129995e+01,1.042192827652693232e+01,1.100570147928710618e+01,1.652740719850078754e-01,1.158250310565012313e+02,6.510000000000000000e+02,1.092620876826630827e+01,1.059566062429629163e+01
-3.400000000000000000e+01,1.076093150625025530e+01,1.042192174582215003e+01,1.100569986505223952e+01,1.652764550467594462e-01,1.158249631888022151e+02,6.510000000000000000e+02,1.092620796129701510e+01,1.059565505120349727e+01
-3.350000000000000000e+01,1.076092833678977279e+01,1.042191526633216725e+01,1.100569825727907869e+01,1.652788182792393479e-01,1.158248957572968862e+02,6.510000000000000000e+02,1.092620715506901163e+01,1.059564951851053394e+01
-3.300000000000000000e+01,1.076092518774249207e+01,1.042190883772318166e+01,1.100569665587909718e+01,1.652811617537760513e-01,1.158248287586214786e+02,6.510000000000000000e+02,1.092620634949626890e+01,1.059564402598871702e+01
-3.250000000000000000e+01,1.076092205895344911e+01,1.042190245965623951e+01,1.100569506076698545e+01,1.652834855464097863e-01,1.158247621894653179e+02,6.510000000000000000e+02,1.092620554449985981e+01,1.059563857340704018e+01
-3.200000000000000000e+01,1.076091895026965695e+01,1.042189613179663610e+01,1.100569347186119984e+01,1.652857897367904227e-01,1.158246960465615416e+02,6.510000000000000000e+02,1.092620474000644748e+01,1.059563316053286641e+01
-3.150000000000000000e+01,1.076091586154019453e+01,1.042188985380942690e+01,1.100569188908454699e+01,1.652880744063405238e-01,1.158246303266883075e+02,6.510000000000000000e+02,1.092620393594653549e+01,1.059562778713385356e+01
-3.100000000000000000e+01,1.076091279261603084e+01,1.042188362536098722e+01,1.100569031236101303e+01,1.652903396398295865e-01,1.158245650266656099e+02,6.510000000000000000e+02,1.092620313225586060e+01,1.059562245297620109e+01
-3.050000000000000000e+01,1.076090974335036243e+01,1.042187744611754496e+01,1.100568874161938560e+01,1.652925855249016973e-01,1.158245001433622576e+02,6.510000000000000000e+02,1.092620232887526477e+01,1.059561715782546010e+01
-3.000000000000000000e+01,1.076090671359825279e+01,1.042187131574722514e+01,1.100568717679191444e+01,1.652948121521803926e-01,1.158244356736883702e+02,6.510000000000000000e+02,1.092620152575043235e+01,1.059561190144607146e+01
-2.950000000000000000e+01,1.076090370321663769e+01,1.042186523391776731e+01,1.100568561781227572e+01,1.652970196140615966e-01,1.158243716145948241e+02,6.510000000000000000e+02,1.092620072283069987e+01,1.059560668360257552e+01
-2.900000000000000000e+01,1.076090071206414400e+01,1.042185920029826818e+01,1.100568406461763615e+01,1.652992080060780022e-01,1.158243079630700549e+02,6.510000000000000000e+02,1.092619992007022311e+01,1.059560150405806667e+01
-2.850000000000000000e+01,1.076089774000116073e+01,1.042185321455820635e+01,1.100568251714757473e+01,1.653013774245901124e-01,1.158242447161405693e+02,6.510000000000000000e+02,1.092619911742575134e+01,1.059559636257657189e+01
-2.800000000000000000e+01,1.076089478689004331e+01,1.042184727637211061e+01,1.100568097534360845e+01,1.653035279695673487e-01,1.158241818708765152e+02,6.510000000000000000e+02,1.092619831485961157e+01,1.059559125892047504e+01
-2.750000000000000000e+01,1.076089185259472281e+01,1.042184138540734395e+01,1.100567943915133284e+01,1.653056597414921114e-01,1.158241194243820615e+02,6.510000000000000000e+02,1.092619751233621450e+01,1.059558619285323111e+01
-2.700000000000000000e+01,1.076088893698063664e+01,1.042183554133722900e+01,1.100567790851669159e+01,1.653077728438259730e-01,1.158240573737948438e+02,6.510000000000000000e+02,1.092619670982446145e+01,1.059558116413681006e+01
-2.650000000000000000e+01,1.076088603991492754e+01,1.042182974383445959e+01,1.100567638338856646e+01,1.653098673804386520e-01,1.158239957162893461e+02,6.510000000000000000e+02,1.092619590729536760e+01,1.059557617253448925e+01
-2.600000000000000000e+01,1.076088316126610422e+01,1.042182399257371905e+01,1.100567486371718040e+01,1.653119434576542368e-01,1.158239344490701370e+02,6.510000000000000000e+02,1.092619510472375843e+01,1.059557121780845179e+01
-2.550000000000000000e+01,1.076088030090433811e+01,1.042181828723074766e+01,1.100567334945703735e+01,1.653140011824149880e-01,1.158238735693779802e+02,6.510000000000000000e+02,1.092619430208675269e+01,1.059556629972192354e+01
-2.500000000000000000e+01,1.076087745870142598e+01,1.042181262748158765e+01,1.100567184056369996e+01,1.653160406640126479e-01,1.158238130744892800e+02,6.510000000000000000e+02,1.092619349936543927e+01,1.059556141803741269e+01
-2.450000000000000000e+01,1.076087463453026416e+01,1.042180701300248025e+01,1.100567033699287656e+01,1.653180620119373834e-01,1.158237529617042156e+02,6.510000000000000000e+02,1.092619269654220204e+01,1.059555657251832628e+01
-2.400000000000000000e+01,1.076087182826534416e+01,1.042180144347204696e+01,1.100566883870398094e+01,1.653200653377666363e-01,1.158236932283579961e+02,6.510000000000000000e+02,1.092619189360311083e+01,1.059555176292757750e+01
-2.350000000000000000e+01,1.076086903978248444e+01,1.042179591857031795e+01,1.100566734565797056e+01,1.653220507528566641e-01,1.158236338718143372e+02,6.510000000000000000e+02,1.092619109053534032e+01,1.059554698902962677e+01
-2.300000000000000000e+01,1.076086626895891207e+01,1.042179043797754545e+01,1.100566585781693263e+01,1.653240183707035960e-01,1.158235748894679347e+02,6.510000000000000000e+02,1.092619028732961439e+01,1.059554225058820798e+01
-2.250000000000000000e+01,1.076086351567314203e+01,1.042178500137625541e+01,1.100566437514313911e+01,1.653259683051595541e-01,1.158235162787413941e+02,6.510000000000000000e+02,1.092618948397830181e+01,1.059553754736798403e+01
-2.200000000000000000e+01,1.076086077980498423e+01,1.042177960844903595e+01,1.100566289760269534e+01,1.653279006712723709e-01,1.158234580370854871e+02,6.510000000000000000e+02,1.092618868047625647e+01,1.059553287913371200e+01
-2.150000000000000000e+01,1.076085806123535527e+01,1.042177425888018760e+01,1.100566142516201751e+01,1.653298155839213190e-01,1.158234001619749449e+02,6.510000000000000000e+02,1.092618787681927728e+01,1.059552824565143325e+01
-2.100000000000000000e+01,1.076085535984652175e+01,1.042176895235336787e+01,1.100565995778875816e+01,1.653317131592340061e-01,1.158233426509137871e+02,6.510000000000000000e+02,1.092618707300575487e+01,1.059552364668728863e+01
-2.050000000000000000e+01,1.076085267552190139e+01,1.042176368855684210e+01,1.100565849545205488e+01,1.653335935140617108e-01,1.158232855014311298e+02,6.510000000000000000e+02,1.092618626903596279e+01,1.059551908200783821e+01
-2.000000000000000000e+01,1.076085000814602566e+01,1.042175846717888277e+01,1.100565703812249829e+01,1.653354567656645513e-01,1.158232287110802190e+02,6.510000000000000000e+02,1.092618546491168985e+01,1.059551455138036147e+01
-1.950000000000000000e+01,1.076084735760453270e+01,1.042175328790944633e+01,1.100565558577219960e+01,1.653373030313446124e-01,1.158231722774381183e+02,6.510000000000000000e+02,1.092618466063587590e+01,1.059551005457318773e+01
-1.900000000000000000e+01,1.076084472378416912e+01,1.042174815043883029e+01,1.100565413837326290e+01,1.653391324287606101e-01,1.158231161981058790e+02,6.510000000000000000e+02,1.092618385621292809e+01,1.059550559135540837e+01
-1.850000000000000000e+01,1.076084210657302442e+01,1.042174305445979599e+01,1.100565269589995587e+01,1.653409450765051525e-01,1.158230604707137843e+02,6.510000000000000000e+02,1.092618305164952908e+01,1.059550116149651977e+01
-1.800000000000000000e+01,1.076083950586008342e+01,1.042173799966572112e+01,1.100565125832797087e+01,1.653427410930032038e-01,1.158230050929112593e+02,6.510000000000000000e+02,1.092618224695308626e+01,1.059549676476708235e+01
-1.750000000000000000e+01,1.076083692153524929e+01,1.042173298575123574e+01,1.100564982563265559e+01,1.653445205970891507e-01,1.158229500623677097e+02,6.510000000000000000e+02,1.092618144213233933e+01,1.059549240093815925e+01
-1.700000000000000000e+01,1.076083435348981254e+01,1.042172801241371083e+01,1.100564839779081261e+01,1.653462837080593995e-01,1.158228953767825686e+02,6.510000000000000000e+02,1.092618063719787180e+01,1.059548806978175328e+01
-1.650000000000000000e+01,1.076083180161566766e+01,1.042172307935121367e+01,1.100564697478025700e+01,1.653480305446234089e-01,1.158228410338680874e+02,6.510000000000000000e+02,1.092617983216029209e+01,1.059548377107104500e+01
-1.600000000000000000e+01,1.076082926580587440e+01,1.042171818626320068e+01,1.100564555657837928e+01,1.653497612260052818e-01,1.158227870313616847e+02,6.510000000000000000e+02,1.092617902703187838e+01,1.059547950457986865e+01
-1.550000000000000000e+01,1.076082674595439315e+01,1.042171333285057067e+01,1.100564414316571593e+01,1.653514758715243227e-01,1.158227333670203194e+02,6.510000000000000000e+02,1.092617822182591780e+01,1.059547527008287027e+01
-1.500000000000000000e+01,1.076082424195614706e+01,1.042170851881640381e+01,1.100564273452211772e+01,1.653531745999656521e-01,1.158226800386213569e+02,6.510000000000000000e+02,1.092617741655611141e+01,1.059547106735618094e+01
-1.450000000000000000e+01,1.076082175370718019e+01,1.042170374386402543e+01,1.100564133063034333e+01,1.653548575307867974e-01,1.158226270439666905e+02,6.510000000000000000e+02,1.092617661123796502e+01,1.059546689617639359e+01
-1.400000000000000000e+01,1.076081928110427199e+01,1.042169900769890134e+01,1.100563993147013697e+01,1.653565247827539220e-01,1.158225743808737036e+02,6.510000000000000000e+02,1.092617580588702708e+01,1.059546275632151868e+01
-1.350000000000000000e+01,1.076081682404525530e+01,1.042169431002885283e+01,1.100563853702518813e+01,1.653581764752009575e-01,1.158225220471826162e+02,6.510000000000000000e+02,1.092617500052045720e+01,1.059545864757005340e+01
-1.300000000000000000e+01,1.076081438242860067e+01,1.042168965056188057e+01,1.100563714727979381e+01,1.653598127266133755e-01,1.158224700407471914e+02,6.510000000000000000e+02,1.092617419515521426e+01,1.059545456970198707e+01
-1.250000000000000000e+01,1.076081195615381070e+01,1.042168502900825189e+01,1.100563576222424089e+01,1.653614336557823750e-01,1.158224183594435175e+02,6.510000000000000000e+02,1.092617338980959296e+01,1.059545052249802843e+01
-1.200000000000000000e+01,1.076080954512107368e+01,1.042168044507981506e+01,1.100563438183270115e+01,1.653630393803362242e-01,1.158223670011619078e+02,6.510000000000000000e+02,1.092617258450141016e+01,1.059544650574073721e+01
-1.150000000000000000e+01,1.076080714923158332e+01,1.042167589848943621e+01,1.100563300608690476e+01,1.653646300195203978e-01,1.158223159638150719e+02,6.510000000000000000e+02,1.092617177925110461e+01,1.059544251921206381e+01
-1.100000000000000000e+01,1.076080476838725630e+01,1.042167138895274903e+01,1.100563163497581876e+01,1.653662056903687227e-01,1.158222652453303283e+02,6.510000000000000000e+02,1.092617097407762472e+01,1.059543856269688611e+01
-1.050000000000000000e+01,1.076080240249079267e+01,1.042166691618600538e+01,1.100563026848475268e+01,1.653677665111128181e-01,1.158222148436524748e+02,6.510000000000000000e+02,1.092617016900190485e+01,1.059543463597967872e+01
-1.000000000000000000e+01,1.076080005144599738e+01,1.042166247990737027e+01,1.100562890659978343e+01,1.653693125980876255e-01,1.158221647567493306e+02,6.510000000000000000e+02,1.092616936404408534e+01,1.059543073884790942e+01
-9.500000000000000000e+00,1.076079771515712125e+01,1.042165807983655235e+01,1.100562754930956366e+01,1.653708440686163517e-01,1.158221149825987055e+02,6.510000000000000000e+02,1.092616855922573826e+01,1.059542687108850600e+01
-9.000000000000000000e+00,1.076079539352905989e+01,1.042165371569497978e+01,1.100562619659888952e+01,1.653723610394893795e-01,1.158220655191920088e+02,6.510000000000000000e+02,1.092616775456854938e+01,1.059542303248957040e+01
-8.500000000000000000e+00,1.076079308646781740e+01,1.042164938720582512e+01,1.100562484846793510e+01,1.653738636260729811e-01,1.158220163645441687e+02,6.510000000000000000e+02,1.092616695009389005e+01,1.059541922284174476e+01
-8.000000000000000000e+00,1.076079079388016524e+01,1.042164509409349016e+01,1.100562350489649965e+01,1.653753519448267484e-01,1.158219675166869820e+02,6.510000000000000000e+02,1.092616614582499146e+01,1.059541544193533724e+01
-7.500000000000000000e+00,1.076078851567335803e+01,1.042164083608464509e+01,1.100562216587357511e+01,1.653768261112059657e-01,1.158219189736622496e+02,6.510000000000000000e+02,1.092616534178456433e+01,1.059541168956215174e+01
-7.000000000000000000e+00,1.076078625175533787e+01,1.042163661290718579e+01,1.100562083138791536e+01,1.653782862394518050e-01,1.158218707335261826e+02,6.510000000000000000e+02,1.092616453799479004e+01,1.059540796551588571e+01
-6.500000000000000000e+00,1.076078400203495811e+01,1.042163242429064773e+01,1.100561950142788348e+01,1.653797324439551797e-01,1.158218227943547163e+02,6.510000000000000000e+02,1.092616373447891398e+01,1.059540426959100223e+01
-6.000000000000000000e+00,1.076078176642177020e+01,1.042162826996646885e+01,1.100561817598306824e+01,1.653811648391519118e-01,1.158217751542387930e+02,6.510000000000000000e+02,1.092616293126092231e+01,1.059540060158261987e+01
-5.500000000000000000e+00,1.076077954482605925e+01,1.042162414966786521e+01,1.100561685504470688e+01,1.653825835378445186e-01,1.158217278112845747e+02,6.510000000000000000e+02,1.092616212836390233e+01,1.059539696128821440e+01
-5.000000000000000000e+00,1.076077733715857399e+01,1.042162006312942069e+01,1.100561553860199382e+01,1.653839886533002845e-01,1.158216807636084411e+02,6.510000000000000000e+02,1.092616132581187394e+01,1.059539334850527403e+01
-4.500000000000000000e+00,1.076077514333106322e+01,1.042161601008827354e+01,1.100561422664589628e+01,1.653853802982023502e-01,1.158216340093480170e+02,6.510000000000000000e+02,1.092616052362926560e+01,1.059538976303286084e+01
-4.000000000000000000e+00,1.076077296325564525e+01,1.042161199028143947e+01,1.100561291916537954e+01,1.653867585838108001e-01,1.158215875466485301e+02,6.510000000000000000e+02,1.092615972183945594e+01,1.059538620467183456e+01
-3.500000000000000000e+00,1.076077079684508853e+01,1.042160800344865379e+01,1.100561161615252104e+01,1.653881236215359873e-01,1.158215413736691346e+02,6.510000000000000000e+02,1.092615892046662474e+01,1.059538267322355232e+01
-3.000000000000000000e+00,1.076076864401294131e+01,1.042160404933041207e+01,1.100561031759806596e+01,1.653894755220997603e-01,1.158214954885855974e+02,6.510000000000000000e+02,1.092615811953504057e+01,1.059537916849084205e+01
-2.500000000000000000e+00,1.076076650467325990e+01,1.042160012767026345e+01,1.100560902349493375e+01,1.653908143959548771e-01,1.158214498895845139e+02,6.510000000000000000e+02,1.092615731906921361e+01,1.059537569027730441e+01
-2.000000000000000000e+00,1.076076437874104386e+01,1.042159623821376613e+01,1.100560773383373459e+01,1.653921403525510370e-01,1.158214045748725169e+02,6.510000000000000000e+02,1.092615651909359364e+01,1.059537223838849229e+01
-1.500000000000000000e+00,1.076076226613156983e+01,1.042159238070651561e+01,1.100560644860743409e+01,1.653934535008069751e-01,1.158213595426619520e+02,6.510000000000000000e+02,1.092615571963237642e+01,1.059536881263076147e+01
-1.000000000000000000e+00,1.076076016676099201e+01,1.042158855489692648e+01,1.100560516780714337e+01,1.653947539488483387e-01,1.158213147911838661e+02,6.510000000000000000e+02,1.092615492070984118e+01,1.059536541281214461e+01
-5.000000000000000000e-01,1.076075808054587135e+01,1.042158476053481486e+01,1.100560389142490436e+01,1.653960418051615422e-01,1.158212703186780601e+02,6.510000000000000000e+02,1.092615412235103278e+01,1.059536203874070992e+01
0.000000000000000000e+00,1.076075600740355931e+01,1.042158099737162757e+01,1.100560261945229179e+01,1.653973171761814742e-01,1.158212261234008480e+02,6.510000000000000000e+02,1.092615332457974020e+01,1.059535869022737664e+01
1.000000000000000000e+00,1.056217410557751712e+01,1.023209527897848048e+01,1.080254775633150643e+01,1.608412237472865436e-01,1.115853917357887468e+02,6.510000000000000000e+02,1.072301532932480228e+01,1.040133288183023019e+01
1.500000000000000000e+00,1.056071908433676931e+01,1.023062839038052729e+01,1.080115763709890508e+01,1.608549722265775195e-01,1.115546619003648487e+02,6.510000000000000000e+02,1.072157405656334639e+01,1.039986411211019046e+01
2.000000000000000000e+00,1.055927709015839433e+01,1.022917507926874947e+01,1.079978014074051629e+01,1.608686578206541817e-01,1.115242113918129689e+02,6.510000000000000000e+02,1.072014574797904807e+01,1.039840843233774059e+01
2.500000000000000000e+00,1.055784821639961102e+01,1.022773541774433603e+01,1.079841540027531366e+01,1.608823219342153665e-01,1.114940420820433928e+02,6.510000000000000000e+02,1.071873053833382627e+01,1.039696589446539576e+01
3.000000000000000000e+00,1.055643257978243632e+01,1.022630946666642870e+01,1.079706353420834475e+01,1.608959507246781051e-01,1.114641563184516571e+02,6.510000000000000000e+02,1.071732853050711398e+01,1.039553662905775866e+01
3.500000000000000000e+00,1.055503027059130439e+01,1.022489727618505562e+01,1.079572464721146119e+01,1.609095500858447048e-01,1.114345558964075877e+02,6.510000000000000000e+02,1.071593982067714990e+01,1.039412072050546065e+01
4.000000000000000000e+00,1.055364136375844630e+01,1.022349888626310310e+01,1.079439883078032381e+01,1.609231300949362231e-01,1.114052422886328060e+02,6.510000000000000000e+02,1.071456449385338239e+01,1.039271823366351022e+01
4.500000000000000000e+00,1.055226592274445174e+01,1.022211432717236690e+01,1.079308616386409980e+01,1.609367001310610390e-01,1.113762167257628732e+02,6.510000000000000000e+02,1.071320262287551195e+01,1.039132922261339154e+01
5.000000000000000000e+00,1.055090400009122220e+01,1.022074361997180958e+01,1.079178671347294305e+01,1.609502689112474183e-01,1.113474802082035353e+02,6.510000000000000000e+02,1.071185426900246895e+01,1.038995373117997367e+01
5.500000000000000000e+00,1.054955563795298268e+01,1.021938677696678432e+01,1.079050053526063024e+01,1.609638445205781032e-01,1.113190335175084016e+02,6.510000000000000000e+02,1.071051948247356123e+01,1.038859179343240413e+01
6.000000000000000000e+00,1.054822086860718855e+01,1.021804380215083974e+01,1.078922767408529104e+01,1.609774344427368220e-01,1.112908772273199673e+02,6.510000000000000000e+02,1.070919830304992537e+01,1.038724343416445173e+01
6.500000000000000000e+00,1.054689971494551948e+01,1.021671469163000801e+01,1.078796816454787866e+01,1.609910455911279514e-01,1.112630117138783987e+02,6.510000000000000000e+02,1.070789076053664601e+01,1.038590866935439117e+01
7.000000000000000000e+00,1.054559219094585032e+01,1.021539943403066175e+01,1.078672203150984465e+01,1.610046843360457836e-01,1.112354371661162560e+02,6.510000000000000000e+02,1.070659687528189608e+01,1.038458750660980456e+01
7.500000000000000000e+00,1.054429830088709963e+01,1.021409801089093428e+01,1.078548929059016714e+01,1.610183567230030477e-01,1.112081535692923637e+02,6.510000000000000000e+02,1.070531665761010309e+01,1.038327994416409794e+01
8.000000000000000000e+00,1.054301802514993547e+01,1.021281039703659133e+01,1.078426994864171462e+01,1.610320707617511338e-01,1.111811604064502745e+02,6.510000000000000000e+02,1.070405009591168621e+01,1.038198595438818650e+01
8.500000000000000000e+00,1.054175137236943094e+01,1.021153656094172746e+01,1.078306400420948563e+01,1.610458284572876264e-01,1.111544577557162796e+02,6.510000000000000000e+02,1.070279720082671915e+01,1.038070554391214451e+01
9.000000000000000000e+00,1.054049832189679137e+01,1.021027646507495312e+01,1.078187144796980590e+01,1.610596392247179154e-01,1.111280450812963068e+02,6.510000000000000000e+02,1.070155796112151059e+01,1.037943868267207392e+01
9.500000000000000000e+00,1.053925883037016042e+01,1.020903006623145792e+01,1.078069226315192175e+01,1.610735357915441535e-01,1.111019213774677894e+02,6.510000000000000000e+02,1.070033236616170313e+01,1.037818529457861594e+01
1.000000000000000000e+01,1.053803289039527158e+01,1.020779731585142969e+01,1.077952642594198807e+01,1.610874871476688230e-01,1.110760863775680747e+02,6.510000000000000000e+02,1.069912037754294154e+01,1.037694540324760162e+01
1.050000000000000000e+01,1.053682046525119986e+01,1.020657816032538001e+01,1.077837390587073152e+01,1.611014966011830585e-01,1.110505392091436505e+02,6.510000000000000000e+02,1.069792196185238353e+01,1.037571896865001619e+01
1.100000000000000000e+01,1.053562151246166678e+01,1.020537254128686833e+01,1.077723466618469317e+01,1.611155671046803350e-01,1.110252788798085106e+02,6.510000000000000000e+02,1.069673707956634701e+01,1.037450594535698656e+01
1.150000000000000000e+01,1.053443598412074422e+01,1.020418039589297621e+01,1.077610866420182845e+01,1.611297012745636359e-01,1.110003042841708236e+02,6.510000000000000000e+02,1.069556568539530694e+01,1.037330628284617973e+01
1.200000000000000000e+01,1.053326382720519483e+01,1.020300165709293516e+01,1.077499585165294427e+01,1.611439014094288302e-01,1.109756142104709085e+02,6.510000000000000000e+02,1.069440772861462463e+01,1.037211992579576680e+01
1.250000000000000000e+01,1.053210498387362648e+01,1.020183625388563975e+01,1.077389617500789853e+01,1.611581695078481147e-01,1.109512073469347939e+02,6.510000000000000000e+02,1.069326315338147459e+01,1.037094681436577837e+01
1.300000000000000000e+01,1.053095939175307727e+01,1.020068411156588795e+01,1.077280957578852316e+01,1.611725072850150875e-01,1.109270822878569049e+02,6.510000000000000000e+02,1.069213189903809358e+01,1.036978688446806274e+01
1.350000000000000000e+01,1.052982698421332941e+01,1.019954515196030798e+01,1.077173599086750322e+01,1.611869161895445046e-01,1.109032375394178587e+02,6.510000000000000000e+02,1.069101390040287392e+01,1.036864006802378491e+01
1.400000000000000000e+01,1.052870769062980294e+01,1.019841929365326649e+01,1.077067535275500809e+01,1.612013974175739162e-01,1.108796715252565548e+02,6.510000000000000000e+02,1.068990908804737572e+01,1.036750629321223016e+01
1.450000000000000000e+01,1.052760143663500081e+01,1.019730645220275989e+01,1.076962758987233393e+01,1.612159519297110544e-01,1.108563825917959349e+02,6.510000000000000000e+02,1.068881738856471131e+01,1.036638548470529031e+01
1.500000000000000000e+01,1.052650814435911109e+01,1.019620654034699925e+01,1.076859262681430707e+01,1.612305804633470396e-01,1.108333690133352718e+02,6.510000000000000000e+02,1.068773872482245757e+01,1.036527756389576460e+01
1.550000000000000000e+01,1.052542773266018372e+01,1.019511946820201587e+01,1.076757038459949811e+01,1.612452835463629164e-01,1.108106289969180409e+02,6.510000000000000000e+02,1.068667301620654619e+01,1.036418244911382125e+01
1.600000000000000000e+01,1.052436011734417853e+01,1.019404514345031920e+01,1.076656078090976898e+01,1.612600615102925128e-01,1.107881606869830478e+02,6.510000000000000000e+02,1.068562017885446913e+01,1.036310005583388616e+01
1.650000000000000000e+01,1.052330521047100476e+01,1.019298347152140671e+01,1.076556373031891312e+01,1.612749149729385545e-01,1.107659621509257306e+02,6.510000000000000000e+02,1.068458012544394542e+01,1.036203029549806587e+01
1.700000000000000000e+01,1.052226291315226447e+01,1.019193435576428364e+01,1.076457914451160747e+01,1.612898486993436242e-01,1.107440312287930624e+02,6.510000000000000000e+02,1.068355276185160818e+01,1.036097306445292254e+01
1.750000000000000000e+01,1.052123314368634333e+01,1.019089769761171027e+01,1.076360693249142031e+01,1.613048570842194329e-01,1.107223661207229668e+02,6.510000000000000000e+02,1.068253800077056326e+01,1.035992828660212339e+01
1.800000000000000000e+01,1.052021580767514131e+01,1.018987339673784120e+01,1.076264700078065673e+01,1.613199397954200587e-01,1.107009647630335252e+02,6.510000000000000000e+02,1.068153574747056211e+01,1.035889586787972050e+01
1.850000000000000000e+01,1.051921080863121105e+01,1.018886135120797398e+01,1.076169925361084445e+01,1.613350963578151775e-01,1.106798250497404723e+02,6.510000000000000000e+02,1.068054590498902456e+01,1.035787571227339576e+01
1.900000000000000000e+01,1.051821804814522743e+01,1.018786145762154227e+01,1.076076359310320640e+01,1.613503261669594346e-01,1.106589448360821848e+02,6.510000000000000000e+02,1.067956837431218631e+01,1.035686772197826677e+01
1.950000000000000000e+01,1.051723742335927980e+01,1.018687361124873192e+01,1.075983991944243634e+01,1.613656267643832631e-01,1.106383218848099972e+02,6.510000000000000000e+02,1.067860305012366240e+01,1.035587179659489721e+01
2.000000000000000000e+01,1.051626883085335429e+01,1.018589770616054579e+01,1.075892813104120549e+01,1.613809962539943799e-01,1.106179539487296921e+02,6.510000000000000000e+02,1.067764982710734856e+01,1.035488783459936002e+01
2.050000000000000000e+01,1.051531217179082844e+01,1.018493363535290719e+01,1.075802812469756020e+01,1.613964365303146020e-01,1.105978388799370151e+02,6.510000000000000000e+02,1.067670860832114244e+01,1.035391573526051268e+01
2.100000000000000000e+01,1.051436734159515218e+01,1.018398129086464010e+01,1.075713979574492818e+01,1.614119465464055880e-01,1.105779744104906257e+02,6.510000000000000000e+02,1.067577928814155896e+01,1.035295539504874718e+01
2.150000000000000000e+01,1.051343423449529801e+01,1.018304056389003875e+01,1.075626303819454854e+01,1.614275251659097465e-01,1.105583582489389158e+02,6.510000000000000000e+02,1.067486175966120676e+01,1.035200670932938749e+01
2.200000000000000000e+01,1.051251274365133703e+01,1.018211134488577230e+01,1.075539774487152833e+01,1.614431711695987759e-01,1.105389880829490465e+02,6.510000000000000000e+02,1.067395591482093664e+01,1.035106957248173742e+01
2.250000000000000000e+01,1.051160276127405169e+01,1.018119352367302888e+01,1.075454380754352712e+01,1.614588832611670854e-01,1.105198615818082146e+02,6.510000000000000000e+02,1.067306164453522044e+01,1.035014387801288471e+01
2.300000000000000000e+01,1.051070417873883400e+01,1.018028698953432354e+01,1.075370111704425646e+01,1.614746600755999351e-01,1.105009763988045108e+02,6.510000000000000000e+02,1.067217883881443363e+01,1.034922951866323260e+01
2.350000000000000000e+01,1.050981688669373071e+01,1.017939163130537494e+01,1.075286956339016342e+01,1.614905001832947495e-01,1.104823301734821399e+02,6.510000000000000000e+02,1.067130738687702518e+01,1.034832638651043624e+01
2.400000000000000000e+01,1.050894077516261760e+01,1.017850733746288761e+01,1.075204903589156302e+01,1.615064020966499869e-01,1.104639205337936829e+02,6.510000000000000000e+02,1.067044717725926795e+01,1.034743437306596725e+01
2.450000000000000000e+01,1.050807573364293823e+01,1.017763399620753795e+01,1.075123942325817872e+01,1.615223642754693156e-01,1.104457450981366975e+02,6.510000000000000000e+02,1.066959809791840819e+01,1.034655336936746828e+01
2.500000000000000000e+01,1.050722165119870866e+01,1.017677149554282856e+01,1.075044061369946036e+01,1.615383851315037034e-01,1.104278014772898047e+02,6.510000000000000000e+02,1.066876003633021242e+01,1.034568326606720490e+01
2.550000000000000000e+01,1.050637841654875793e+01,1.017591972335004158e+01,1.074965249501955356e+01,1.615544630341181898e-01,1.104100872762478218e+02,6.510000000000000000e+02,1.066793287958287451e+01,1.034482395351463957e+01
2.600000000000000000e+01,1.050554591691864381e+01,1.017507856745903894e+01,1.074887495470719756e+01,1.615705955681492334e-01,1.103926000698382666e+02,6.510000000000000000e+02,1.066711651248679260e+01,1.034397532135049502e+01
2.650000000000000000e+01,1.050472403756796069e+01,1.017424791571548504e+01,1.074810788002189277e+01,1.615867792057955332e-01,1.103753373926722219e+02,6.510000000000000000e+02,1.066631081677375725e+01,1.034313725836216591e+01
2.700000000000000000e+01,1.050391267101347381e+01,1.017342765604460375e+01,1.074735115807420982e+01,1.616030148474083272e-01,1.103582969346851996e+02,6.510000000000000000e+02,1.066551568586088194e+01,1.034230965616606568e+01
2.750000000000000000e+01,1.050311170538580541e+01,1.017261767651142712e+01,1.074660467590298119e+01,1.616193007325484876e-01,1.103414762941815894e+02,6.510000000000000000e+02,1.066473100611835356e+01,1.034149240465325548e+01
2.800000000000000000e+01,1.050232102884798202e+01,1.017181786537761035e+01,1.074586832054844265e+01,1.616356350789543150e-01,1.103248730715099128e+02,6.510000000000000000e+02,1.066395666392693720e+01,1.034068539376902685e+01
2.850000000000000000e+01,1.050154052965934426e+01,1.017102811115519323e+01,1.074514197911959279e+01,1.616520160851871168e-01,1.103084848703823013e+02,6.510000000000000000e+02,1.066319254574453268e+01,1.033988851357415761e+01
2.900000000000000000e+01,1.050077009623620938e+01,1.017024830265789781e+01,1.074442553885957352e+01,1.616684419342943047e-01,1.102923092991260603e+02,6.510000000000000000e+02,1.066243853817050358e+01,1.033910165430191519e+01
2.950000000000000000e+01,1.050000961720876980e+01,1.016947832904839188e+01,1.074371888720766144e+01,1.616849107969337840e-01,1.102763439718560647e+02,6.510000000000000000e+02,1.066169452800570205e+01,1.033832470641183576e+01
3.000000000000000000e+01,1.049925898147504810e+01,1.016871807988380105e+01,1.074302191185634392e+01,1.617014208337992920e-01,1.102605865095841295e+02,6.510000000000000000e+02,1.066096040230884689e+01,1.033755756064124753e+01
3.050000000000000000e+01,1.049851807459669928e+01,1.016796744515845674e+01,1.074233450080575025e+01,1.617179658691717259e-01,1.102450344631184436e+02,6.510000000000000000e+02,1.066023604046587181e+01,1.033680010872752675e+01
3.100000000000000000e+01,1.049778678508145546e+01,1.016722631534377541e+01,1.074165654241544665e+01,1.617345427762132970e-01,1.102296854473578520e+02,6.510000000000000000e+02,1.065952132785766793e+01,1.033605224230524122e+01
3.150000000000000000e+01,1.049706500771996431e+01,1.016649458142580897e+01,1.074098792545311376e+01,1.617511553836894489e-01,1.102145372125668672e+02,6.510000000000000000e+02,1.065881616310365310e+01,1.033531385233627375e+01
3.200000000000000000e+01,1.049635263296072196e+01,1.016577213494073817e+01,1.074032853913969277e+01,1.617678018376539073e-01,1.101995874171728644e+02,6.510000000000000000e+02,1.065812043479837534e+01,1.033458483112306858e+01
3.250000000000000000e+01,1.049564955174657577e+01,1.016505886800772096e+01,1.073967827319164492e+01,1.617844802865097964e-01,1.101848337311396762e+02,6.510000000000000000e+02,1.065743403203308581e+01,1.033386507146006572e+01
3.300000000000000000e+01,1.049495565555224097e+01,1.016435467336017240e+01,1.073903701786088405e+01,1.618011888825131583e-01,1.101702738367317522e+02,6.510000000000000000e+02,1.065675684443475291e+01,1.033315446666972726e+01
3.350000000000000000e+01,1.049427083641961467e+01,1.016365944437474589e+01,1.073840466397334659e+01,1.618179257853657738e-01,1.101559054292327318e+02,6.510000000000000000e+02,1.065608876220498047e+01,1.033245291063425064e+01
3.400000000000000000e+01,1.049359498699034887e+01,1.016297307509820769e+01,1.073778110296353461e+01,1.618346891604995341e-01,1.101417262176046563e+02,6.510000000000000000e+02,1.065542967615084713e+01,1.033176029782984884e+01
3.450000000000000000e+01,1.049292800053691010e+01,1.016229546027279973e+01,1.073716622690738909e+01,1.618514771845428468e-01,1.101277339251183633e+02,6.510000000000000000e+02,1.065477947772145306e+01,1.033107652335236892e+01
3.500000000000000000e+01,1.049226977099127822e+01,1.016162649535968576e+01,1.073655992855254304e+01,1.618682880440316663e-01,1.101139262899317117e+02,6.510000000000000000e+02,1.065413805903530964e+01,1.033040148294724681e+01
3.550000000000000000e+01,1.049162019297179604e+01,1.016096607656084494e+01,1.073596210134723705e+01,1.618851199376036554e-01,1.101003010656307595e+02,6.510000000000000000e+02,1.065350531290939884e+01,1.032973507303419147e+01
3.600000000000000000e+01,1.049097916180805612e+01,1.016031410083911091e+01,1.073537263946737497e+01,1.619019710773338949e-01,1.100868560217296022e+02,6.510000000000000000e+02,1.065288113288539051e+01,1.032907719073072172e+01
3.650000000000000000e+01,1.049034657356403422e+01,1.015967046593701717e+01,1.073479143784053491e+01,1.619188396908190497e-01,1.100735889441334763e+02,6.510000000000000000e+02,1.065226541325485421e+01,1.032842773387321422e+01
3.700000000000000000e+01,1.048972232505965074e+01,1.015903507039392650e+01,1.073421839216909923e+01,1.619357240202072279e-01,1.100604976355688223e+02,6.510000000000000000e+02,1.065165804907985780e+01,1.032778660103944368e+01
3.750000000000000000e+01,1.048910631302838681e+01,1.015840781356195421e+01,1.073365339895085313e+01,1.619526212747876281e-01,1.100475798975497383e+02,6.510000000000000000e+02,1.065105893430317430e+01,1.032715369175360109e+01
3.800000000000000000e+01,1.048849843204821752e+01,1.015778859562030512e+01,1.073309635549906638e+01,1.619695250904328032e-01,1.100348334861359660e+02,6.510000000000000000e+02,1.065046795713865180e+01,1.032652890695778503e+01
3.850000000000000000e+01,1.048789858601931435e+01,1.015717731758877029e+01,1.073254715996030306e+01,1.619864394830768106e-01,1.100222563572023518e+02,6.510000000000000000e+02,1.064988502550239069e+01,1.032591214653623801e+01
3.900000000000000000e+01,1.048730667496868740e+01,1.015657388133943329e+01,1.073200571133099501e+01,1.620033627665992959e-01,1.100098463843904710e+02,6.510000000000000000e+02,1.064931003773528673e+01,1.032530331220208808e+01
3.950000000000000000e+01,1.048672259976405918e+01,1.015597818960779541e+01,1.073147190947203100e+01,1.620202932743195490e-01,1.099976014598349536e+02,6.510000000000000000e+02,1.064874289303837784e+01,1.032470230648974052e+01
4.000000000000000000e+01,1.048614626212663836e+01,1.015539014600250667e+01,1.073094565512253062e+01,1.620372293612891146e-01,1.099855194944115482e+02,6.510000000000000000e+02,1.064818349148792720e+01,1.032410903276534953e+01
4.050000000000000000e+01,1.048557756464286150e+01,1.015480965501418176e+01,1.073042684991168549e+01,1.620541694033710012e-01,1.099735984179627479e+02,6.510000000000000000e+02,1.064763173404623231e+01,1.032352339523949070e+01
4.100000000000000000e+01,1.048501641077489133e+01,1.015423662202321076e+01,1.072991539637051162e+01,1.620711117974436011e-01,1.099618361794980643e+02,6.510000000000000000e+02,1.064708752257233471e+01,1.032294529897744795e+01
4.150000000000000000e+01,1.048446270486994791e+01,1.015367095330653235e+01,1.072941119794242759e+01,1.620880549633697265e-01,1.099502307473706963e+02,6.510000000000000000e+02,1.064655075983331756e+01,1.032237464990658005e+01
4.200000000000000000e+01,1.048391635216883344e+01,1.015311255604355978e+01,1.072891415899033163e+01,1.621049973430216951e-01,1.099387801094366353e+02,6.510000000000000000e+02,1.064602134951185342e+01,1.032181135482581169e+01
4.250000000000000000e+01,1.048337725881310689e+01,1.015256133832130381e+01,1.072842418480585458e+01,1.621219374012864978e-01,1.099274822731865555e+02,6.510000000000000000e+02,1.064549919621439500e+01,1.032125532141182056e+01
4.300000000000000000e+01,1.048284533185174361e+01,1.015201720913865913e+01,1.072794118161510468e+01,1.621388736260533647e-01,1.099163352658666213e+02,6.510000000000000000e+02,1.064498420547779745e+01,1.032070645822568977e+01
4.350000000000000000e+01,1.048232047924663313e+01,1.015148007840990019e+01,1.072746505658525251e+01,1.621558045291645878e-01,1.099053371345758592e+02,6.510000000000000000e+02,1.064447628377579669e+01,1.032016467471746957e+01
4.400000000000000000e+01,1.048180260987731494e+01,1.015094985696767793e+01,1.072699571782907135e+01,1.621727286453325256e-01,1.098944859463471602e+02,6.510000000000000000e+02,1.064397533852264743e+01,1.031962988123198244e+01
4.450000000000000000e+01,1.048129163354481186e+01,1.015042645656496134e+01,1.072653307440906545e+01,1.621896445342667081e-01,1.098837797882106173e+02,6.510000000000000000e+02,1.064348127807907751e+01,1.031910198901054621e+01
4.500000000000000000e+01,1.048078746097479552e+01,1.014990978987625070e+01,1.072607703634078113e+01,1.622065507790020900e-01,1.098732167672421269e+02,6.510000000000000000e+02,1.064299401175379778e+01,1.031858091019579327e+01
4.550000000000000000e+01,1.048029000382003062e+01,1.014939977049884945e+01,1.072562751459551933e+01,1.622234459870625090e-01,1.098627950105979636e+02,6.510000000000000000e+02,1.064251344980709391e+01,1.031806655783296733e+01
4.600000000000000000e+01,1.047979917466205002e+01,1.014889631295296724e+01,1.072518442110163228e+01,1.622403287900195390e-01,1.098525126655332826e+02,6.510000000000000000e+02,1.064203950345206984e+01,1.031755884587203020e+01
4.650000000000000000e+01,1.047931488627967589e+01,1.014839933268119943e+01,1.072474766874703356e+01,1.622571976973299912e-01,1.098423678840074018e+02,6.510000000000000000e+02,1.064157208397700494e+01,1.031705768858234507e+01
4.700000000000000000e+01,1.047883705155837752e+01,1.014790874604820559e+01,1.072431717137686924e+01,1.622740510758201304e-01,1.098323588207652364e+02,6.510000000000000000e+02,1.064111110263419668e+01,1.031656300048255837e+01
4.750000000000000000e+01,1.047836558817725638e+01,1.014742447033867911e+01,1.072389284379651819e+01,1.622908880949308352e-01,1.098224837318559537e+02,6.510000000000000000e+02,1.064065647627218603e+01,1.031607470008232497e+01
4.800000000000000000e+01,1.047790041243740689e+01,1.014694642375597589e+01,1.072347460176720624e+01,1.623077074831941746e-01,1.098127408448644076e+02,6.510000000000000000e+02,1.064020811992060089e+01,1.031559270495421110e+01
4.850000000000000000e+01,1.047744144156836299e+01,1.014647452541988137e+01,1.072306236200821772e+01,1.623245079944570790e-01,1.098031284073897922e+02,6.510000000000000000e+02,1.063976594956282185e+01,1.031511693357390591e+01
4.900000000000000000e+01,1.047698859372638758e+01,1.014600869536389993e+01,1.072265604219349378e+01,1.623412884058363370e-01,1.097936446869940852e+02,6.510000000000000000e+02,1.063932988213222330e+01,1.031464730532055185e+01
4.950000000000000000e+01,1.047654178799220048e+01,1.014554885453206801e+01,1.072225556094881505e+01,1.623580475197354822e-01,1.097842879711412110e+02,6.510000000000000000e+02,1.063889983551193552e+01,1.031418374047246367e+01
5.000000000000000000e+01,1.047610094436854666e+01,1.014509492477563413e+01,1.072186083784950661e+01,1.623747841615329202e-01,1.097750565671310738e+02,6.510000000000000000e+02,1.063847572853007861e+01,1.031372616020701294e+01
5.050000000000000000e+01,1.047566598377720837e+01,1.014464682884943336e+01,1.072147179341741996e+01,1.623914971821324438e-01,1.097659488020239706e+02,6.510000000000000000e+02,1.063805748095934156e+01,1.031327448659507695e+01
5.100000000000000000e+01,1.047523682805544887e+01,1.014420449040752814e+01,1.072108834911801800e+01,1.624081854543702463e-01,1.097569630225517301e+02,6.510000000000000000e+02,1.063764501350981817e+01,1.031282864260107779e+01
5.150000000000000000e+01,1.047481339995234428e+01,1.014376783399893789e+01,1.072071042735409030e+01,1.624248478759388603e-01,1.097480975950287103e+02,6.510000000000000000e+02,1.063723824782828231e+01,1.031238855207640626e+01
5.200000000000000000e+01,1.047439562312477257e+01,1.014333678506292280e+01,1.072033795146416857e+01,1.624414833684651449e-01,1.097393509052543550e+02,6.510000000000000000e+02,1.063683710649323899e+01,1.031195413975630792e+01
5.250000000000000000e+01,1.047398342213290334e+01,1.014291126992403669e+01,1.071997084571410319e+01,1.624580908752537023e-01,1.097307213584057308e+02,6.510000000000000000e+02,1.063644151300815821e+01,1.031152533125765025e+01
5.300000000000000000e+01,1.047357672243557225e+01,1.014249121578681567e+01,1.071960903529731546e+01,1.624746693650644114e-01,1.097222073789295536e+02,6.510000000000000000e+02,1.063605139180063652e+01,1.031110205307050798e+01
5.350000000000000000e+01,1.047317545038517750e+01,1.014207655073064096e+01,1.071925244632478957e+01,1.624912178272934771e-01,1.097138074104217651e+02,6.510000000000000000e+02,1.063566666821247075e+01,1.031068423255788424e+01
5.400000000000000000e+01,1.047277953322250177e+01,1.014166720370355890e+01,1.071890100582209904e+01,1.625077352758572680e-01,1.097055199155085887e+02,6.510000000000000000e+02,1.063528726849835770e+01,1.031027179794664406e+01
5.450000000000000000e+01,1.047238889907121795e+01,1.014126310451681690e+01,1.071855464172191752e+01,1.625242207464029642e-01,1.096973433757192993e+02,6.510000000000000000e+02,1.063491311981762166e+01,1.030986467832481424e+01
5.500000000000000000e+01,1.047200347693215861e+01,1.014086418383858756e+01,1.071821328285995989e+01,1.625406732972026758e-01,1.096892762913551138e+02,6.510000000000000000e+02,1.063454415022936139e+01,1.030946280363495582e+01
5.550000000000000000e+01,1.047162319667731900e+01,1.014047037318771238e+01,1.071787685896755882e+01,1.625570920081798043e-01,1.096813171813526537e+02,6.510000000000000000e+02,1.063418028868549747e+01,1.030906610466913875e+01
5.600000000000000000e+01,1.047124798904381748e+01,1.014008160492773847e+01,1.071754530066488442e+01,1.625734759822298758e-01,1.096734645831471227e+02,6.510000000000000000e+02,1.063382146502604719e+01,1.030867451306158955e+01
5.650000000000000000e+01,1.047087778562735139e+01,1.013969781225955913e+01,1.071721853945321712e+01,1.625898243418995859e-01,1.096657170525238882e+02,6.510000000000000000e+02,1.063346760996925155e+01,1.030828796128545122e+01
5.700000000000000000e+01,1.047051251887601708e+01,1.013931892921558919e+01,1.071689650770973579e+01,1.626061362334290106e-01,1.096580731634801680e+02,6.510000000000000000e+02,1.063311865510944543e+01,1.030790638264258874e+01
5.750000000000000000e+01,1.047015212208324186e+01,1.013894489065211602e+01,1.071657913868309464e+01,1.626224108222574793e-01,1.096505315080658676e+02,6.510000000000000000e+02,1.063277453290550056e+01,1.030752971126098494e+01
5.800000000000000000e+01,1.046979652938135530e+01,1.013857563224275538e+01,1.071626636647823716e+01,1.626386472957853657e-01,1.096430906962400940e+02,6.510000000000000000e+02,1.063243517667714144e+01,1.030715788208557093e+01
5.850000000000000000e+01,1.046944567573462770e+01,1.013821109047164093e+01,1.071595812605765907e+01,1.626548448613347742e-01,1.096357493557153617e+02,6.510000000000000000e+02,1.063210052059596222e+01,1.030679083087329317e+01
5.900000000000000000e+01,1.046909949693204211e+01,1.013785120262600081e+01,1.071565435323015514e+01,1.626710027470441577e-01,1.096285061317974936e+02,6.510000000000000000e+02,1.063177049967908694e+01,1.030642849418499729e+01
5.950000000000000000e+01,1.046875792958011431e+01,1.013749590678880885e+01,1.071535498464382741e+01,1.626871202012696305e-01,1.096213596872259046e+02,6.510000000000000000e+02,1.063144504978138549e+01,1.030607080937884490e+01
6.000000000000000000e+01,1.046842091109594364e+01,1.013714514183192961e+01,1.071505995777615361e+01,1.627031964904941119e-01,1.096143087020190450e+02,6.510000000000000000e+02,1.063112410758643733e+01,1.030571771460544994e+01
6.050000000000000000e+01,1.046808837969945571e+01,1.013679884740824377e+01,1.071476921092862078e+01,1.627192309033141937e-01,1.096073518733045518e+02,6.510000000000000000e+02,1.063080761060277091e+01,1.030536914879614052e+01
6.100000000000000000e+01,1.046776027440637868e+01,1.013645696394461559e+01,1.071448268321742958e+01,1.627352227452041333e-01,1.096004879151622333e+02,6.510000000000000000e+02,1.063049549715158371e+01,1.030502505166117544e+01
6.150000000000000000e+01,1.046743653502058535e+01,1.013611943263412840e+01,1.071420031457958366e+01,1.627511713419699246e-01,1.095937155584569354e+02,6.510000000000000000e+02,1.063018770636255539e+01,1.030468536367861532e+01
6.200000000000000000e+01,1.046711710212631630e+01,1.013578619542844450e+01,1.071392204573462870e+01,1.627670760380854620e-01,1.095870335506672149e+02,6.510000000000000000e+02,1.062988417816440112e+01,1.030435002608823147e+01
6.250000000000000000e+01,1.046680191708075292e+01,1.013545719503093423e+01,1.071364781819947076e+01,1.627829361950832165e-01,1.095804406557216168e+02,6.510000000000000000e+02,1.062958485327583524e+01,1.030401898088566881e+01
6.300000000000000000e+01,1.046649092200649100e+01,1.013513237488820629e+01,1.071337757427458293e+01,1.627987511943146115e-01,1.095739356538347238e+02,6.510000000000000000e+02,1.062928967320080709e+01,1.030369217081217670e+01
6.350000000000000000e+01,1.046618405978369815e+01,1.013481167918314796e+01,1.071311125703867972e+01,1.628145204335291751e-01,1.095675173413343657e+02,6.510000000000000000e+02,1.062899858021722821e+01,1.030336953935016808e+01
6.400000000000000000e+01,1.046588127404239366e+01,1.013449505282694929e+01,1.071284881033650116e+01,1.628302433297414697e-01,1.095611845304940601e+02,6.510000000000000000e+02,1.062871151737213360e+01,1.030305103071265194e+01
6.450000000000000000e+01,1.046558250915455623e+01,1.013418244145129599e+01,1.071259017877465602e+01,1.628459193145327943e-01,1.095549360493591990e+02,6.510000000000000000e+02,1.062842842846909086e+01,1.030273658984002338e+01
6.500000000000000000e+01,1.046528771022643589e+01,1.013387379140089983e+01,1.071233530771043974e+01,1.628615478393152238e-01,1.095487707415810945e+02,6.510000000000000000e+02,1.062814925806575062e+01,1.030242616238711939e+01
6.550000000000000000e+01,1.046499682309099377e+01,1.013356904972586747e+01,1.071208414324611624e+01,1.628771283703146222e-01,1.095426874662507544e+02,6.510000000000000000e+02,1.062787395146130898e+01,1.030211969472068034e+01
6.600000000000000000e+01,1.046470979429969717e+01,1.013326816417414378e+01,1.071183663221699689e+01,1.628926603911711457e-01,1.095366850977213034e+02,6.510000000000000000e+02,1.062760245469086762e+01,1.030181713390852494e+01
6.650000000000000000e+01,1.046442657111502150e+01,1.013297108318345963e+01,1.071159272218481640e+01,1.629081434006399431e-01,1.095307625254443167e+02,6.510000000000000000e+02,1.062733471451566203e+01,1.030151842771438098e+01
6.700000000000000000e+01,1.046414710150248339e+01,1.013267775587351416e+01,1.071135236143202363e+01,1.629235769156702485e-01,1.095249186537978119e+02,6.510000000000000000e+02,1.062707067841815345e+01,1.030122352458681334e+01
6.750000000000000000e+01,1.046387133412287263e+01,1.013238813203930455e+01,1.071111549895121229e+01,1.629389604659123303e-01,1.095191524019161164e+02,6.510000000000000000e+02,1.062681029458878612e+01,1.030093237365696091e+01
6.800000000000000000e+01,1.046359921832445750e+01,1.013210216214281978e+01,1.071088208443362255e+01,1.629542935980746454e-01,1.095134627035222508e+02,6.510000000000000000e+02,1.062655351192253406e+01,1.030064492472638271e+01
6.850000000000000000e+01,1.046333070413520794e+01,1.013181979730552129e+01,1.071065206827214134e+01,1.629695758738387568e-01,1.095078485067591032e+02,6.510000000000000000e+02,1.062630028000904758e+01,1.030036112826136829e+01
6.900000000000000000e+01,1.046306574225518737e+01,1.013154098930072244e+01,1.071042540153877098e+01,1.629848068691591711e-01,1.095023087740242715e+02,6.510000000000000000e+02,1.062605054912434710e+01,1.030008093538602765e+01
6.950000000000000000e+01,1.046280428404813634e+01,1.013126569054554871e+01,1.071020203598460263e+01,1.629999861753193835e-01,1.094968424817891730e+02,6.510000000000000000e+02,1.062580427022345475e+01,1.029980429787281615e+01
7.000000000000000000e+01,1.046254628153478272e+01,1.013099385409432607e+01,1.070998192403345151e+01,1.630151133966356858e-01,1.094914486204530135e+02,6.510000000000000000e+02,1.062556139493141849e+01,1.029953116813814518e+01
7.050000000000000000e+01,1.046229168738458171e+01,1.013072543363065492e+01,1.070976501876920572e+01,1.630301881527375096e-01,1.094861261941656210e+02,6.510000000000000000e+02,1.062532187553731866e+01,1.029926149923184298e+01
7.100000000000000000e+01,1.046204045490819112e+01,1.013046038346014299e+01,1.070955127393543016e+01,1.630452100767502965e-01,1.094808742206645462e+02,6.510000000000000000e+02,1.062508566498494034e+01,1.029899524483144013e+01
7.150000000000000000e+01,1.046179253804988463e+01,1.013019865850297663e+01,1.070934064391548901e+01,1.630601788150222164e-01,1.094756917311114250e+02,6.510000000000000000e+02,1.062485271686490584e+01,1.029873235923486163e+01
7.200000000000000000e+01,1.046154789137964158e+01,1.012994021428542446e+01,1.070913308373314443e+01,1.630750940271699923e-01,1.094705777699217890e+02,6.510000000000000000e+02,1.062462298540681083e+01,1.029847279735247234e+01
7.250000000000000000e+01,1.046130647008599368e+01,1.012968500693377294e+01,1.070892854904507097e+01,1.630899553864973428e-01,1.094655313946110340e+02,6.510000000000000000e+02,1.062439642547249008e+01,1.029821651469949551e+01
7.300000000000000000e+01,1.046106822996842034e+01,1.012943299316747492e+01,1.070872699612653278e+01,1.631047625783390020e-01,1.094605516756303558e+02,6.510000000000000000e+02,1.062417299254675918e+01,1.029796346739008150e+01
7.350000000000000000e+01,1.046083312742986138e+01,1.012918413029067288e+01,1.070852838187029477e+01,1.631195153010112364e-01,1.094556376962060540e+02,6.510000000000000000e+02,1.062395264273087214e+01,1.029771361212885061e+01
7.400000000000000000e+01,1.046060111946927407e+01,1.012893837618539727e+01,1.070833266377377591e+01,1.631342132645291487e-01,1.094507885521792900e+02,6.510000000000000000e+02,1.062373533273380311e+01,1.029746690620474503e+01
7.450000000000000000e+01,1.046037216367425238e+01,1.012869568930469555e+01,1.070813979993701004e+01,1.631488561918761071e-01,1.094460033518478923e+02,6.510000000000000000e+02,1.062352101986612851e+01,1.029722330748237624e+01
7.500000000000000000e+01,1.046014621760994778e+01,1.012845602866483752e+01,1.070794974904891639e+01,1.631634434498073494e-01,1.094412812030580966e+02,6.510000000000000000e+02,1.062330966105975349e+01,1.029698277416014029e+01
7.550000000000000000e+01,1.045992323681446123e+01,1.012821935383959371e+01,1.070776247038167739e+01,1.631779728345372493e-01,1.094366211708695147e+02,6.510000000000000000e+02,1.062310120964899873e+01,1.029674526397992373e+01
7.600000000000000000e+01,1.045970318442535962e+01,1.012798562495289723e+01,1.070757792378859286e+01,1.631924464319672308e-01,1.094320224808504918e+02,6.510000000000000000e+02,1.062289563085732702e+01,1.029651073799339400e+01
7.650000000000000000e+01,1.045948602031297092e+01,1.012775480267005612e+01,1.070739606969201851e+01,1.632068640115692526e-01,1.094274842895829494e+02,6.510000000000000000e+02,1.062269288432453962e+01,1.029627915630140045e+01
7.700000000000000000e+01,1.045927170490004876e+01,1.012752684819382587e+01,1.070721686907723580e+01,1.632212253518729728e-01,1.094230057653281278e+02,6.510000000000000000e+02,1.062249293025192109e+01,1.029605047954817643e+01
7.750000000000000000e+01,1.045906019478209181e+01,1.012730172325443334e+01,1.070704028347638292e+01,1.632355250233955835e-01,1.094185859947048698e+02,6.510000000000000000e+02,1.062229571980548748e+01,1.029582466975869437e+01
7.800000000000000000e+01,1.045885145434261787e+01,1.012707939010676128e+01,1.070686627497825860e+01,1.632497662599005639e-01,1.094142242301885801e+02,6.510000000000000000e+02,1.062210122060251649e+01,1.029560168808271747e+01
7.850000000000000000e+01,1.045864544714046040e+01,1.012685981151349779e+01,1.070669480620916225e+01,1.632639506869921764e-01,1.094099197065857965e+02,6.510000000000000000e+02,1.062190939782745325e+01,1.029538149645346756e+01
7.900000000000000000e+01,1.045844213573963977e+01,1.012664295075783194e+01,1.070652584032386123e+01,1.632780781258472425e-01,1.094056716374107907e+02,6.510000000000000000e+02,1.062172021386548693e+01,1.029516405761379261e+01
7.950000000000000000e+01,1.045824148322219926e+01,1.012642877161967014e+01,1.070635934100802267e+01,1.632921484081089614e-01,1.094014792471214008e+02,6.510000000000000000e+02,1.062153363163030662e+01,1.029494933481409014e+01
8.000000000000000000e+01,1.045804345318170903e+01,1.012621723837610865e+01,1.070619527245988678e+01,1.633061613739167361e-01,1.093973417709794802e+02,6.510000000000000000e+02,1.062134961455562454e+01,1.029473729180779351e+01
8.050000000000000000e+01,1.045784800971648743e+01,1.012600831579310068e+01,1.070603359939303623e+01,1.633201168748227849e-01,1.093932584549071123e+02,6.510000000000000000e+02,1.062116812659131071e+01,1.029452789284166414e+01
8.100000000000000000e+01,1.045765511742267329e+01,1.012580196912052166e+01,1.070587428703867694e+01,1.633340147685826971e-01,1.093892285553370556e+02,6.510000000000000000e+02,1.062098913219125684e+01,1.029432110265408973e+01
8.150000000000000000e+01,1.045746474138869253e+01,1.012559816408452029e+01,1.070571730111266540e+01,1.633478549255771017e-01,1.093852513390964702e+02,6.510000000000000000e+02,1.062081259631426988e+01,1.029411688646311518e+01
8.200000000000000000e+01,1.045727684718721306e+01,1.012539686687695806e+01,1.070556260783477320e+01,1.633616372221160518e-01,1.093813260832336312e+02,6.510000000000000000e+02,1.062063848440933000e+01,1.029391520996509790e+01
8.250000000000000000e+01,1.045709140086965228e+01,1.012519804416125879e+01,1.070541017389028227e+01,1.633753615448956809e-01,1.093774520749019672e+02,6.510000000000000000e+02,1.062046676241454790e+01,1.029371603932475665e+01
8.300000000000000000e+01,1.045690836896026532e+01,1.012500166305745708e+01,1.070525996645772260e+01,1.633890277880204744e-01,1.093736286112327605e+02,6.510000000000000000e+02,1.062029739674828654e+01,1.029351934117224587e+01
8.350000000000000000e+01,1.045672771844902371e+01,1.012480769113847145e+01,1.070511195318069930e+01,1.634026358551231572e-01,1.093698549991845397e+02,6.510000000000000000e+02,1.062013035430414654e+01,1.029332508259390089e+01
8.400000000000000000e+01,1.045654941678608552e+01,1.012461609642073057e+01,1.070496610217478661e+01,1.634161856569718851e-01,1.093661305554241068e+02,6.510000000000000000e+02,1.061996560244305776e+01,1.029313323112911505e+01
8.450000000000000000e+01,1.045637343187511625e+01,1.012442684735786358e+01,1.070482238201790537e+01,1.634296771132182635e-01,1.093624546061851390e+02,6.510000000000000000e+02,1.061980310898833579e+01,1.029294375476189849e+01
8.500000000000000000e+01,1.045619973206723330e+01,1.012423991284244273e+01,1.070468076172739380e+01,1.634431101503769357e-01,1.093588264871385292e+02,6.510000000000000000e+02,1.061964284221761012e+01,1.029275662191685647e+01
8.550000000000000000e+01,1.045602828615584734e+01,1.012405526219537322e+01,1.070454121077207610e+01,1.634564847022998701e-01,1.093552455432824217e+02,6.510000000000000000e+02,1.061948477085814702e+01,1.029257180145354766e+01
8.600000000000000000e+01,1.045585906336921411e+01,1.012387286515903284e+01,1.070440369907367462e+01,1.634698007114467611e-01,1.093517111287847854e+02,6.510000000000000000e+02,1.061932886408066068e+01,1.029238926265776755e+01
8.650000000000000000e+01,1.045569203336575370e+01,1.012369269189580123e+01,1.070426819697236276e+01,1.634830581262814164e-01,1.093482226068823877e+02,6.510000000000000000e+02,1.061917509149203553e+01,1.029220897523947187e+01
8.700000000000000000e+01,1.045552716622760236e+01,1.012351471297996675e+01,1.070413467524610951e+01,1.634962569045053382e-01,1.093447793497451528e+02,6.510000000000000000e+02,1.061902342313210745e+01,1.029203090932309728e+01
8.750000000000000000e+01,1.045536443245572578e+01,1.012333889938197551e+01,1.070400310509452524e+01,1.635093970093405014e-01,1.093413807383705887e+02,6.510000000000000000e+02,1.061887382946506619e+01,1.029185503544638536e+01
8.800000000000000000e+01,1.045520380296262708e+01,1.012316522249209960e+01,1.070387345813181490e+01,1.635224784110652640e-01,1.093380261624298839e+02,6.510000000000000000e+02,1.061872628137369290e+01,1.029168132455156126e+01
8.850000000000000000e+01,1.045504524906827548e+01,1.012299365409150198e+01,1.070374570638276523e+01,1.635355010855262803e-01,1.093347150201803970e+02,6.510000000000000000e+02,1.061858075015380187e+01,1.029150974798274731e+01
8.900000000000000000e+01,1.045488874249404354e+01,1.012282416633749982e+01,1.070361982227884212e+01,1.635484650165759390e-01,1.093314467183379719e+02,6.510000000000000000e+02,1.061843720751062037e+01,1.029134027747746671e+01
8.950000000000000000e+01,1.045473425535590195e+01,1.012265673175698133e+01,1.070349577865163937e+01,1.635613701949552301e-01,1.093282206719321721e+02,6.510000000000000000e+02,1.061829562555085715e+01,1.029117288516094675e+01
9.000000000000000000e+01,1.045458176016102669e+01,1.012249132327368173e+01,1.070337354872638613e+01,1.635742166164883271e-01,1.093250363042333078e+02,6.510000000000000000e+02,1.061815597677751377e+01,1.029100754354453784e+01
9.050000000000000000e+01,1.045443122980128159e+01,1.012232791419020295e+01,1.070325310611676350e+01,1.635870042838831473e-01,1.093218930466149033e+02,6.510000000000000000e+02,1.061801823408516299e+01,1.029084422551739841e+01
9.100000000000000000e+01,1.045428263754903142e+01,1.012216647816737769e+01,1.070313442481625366e+01,1.635997332051382369e-01,1.093187903384639270e+02,6.510000000000000000e+02,1.061788237075417030e+01,1.029068290434389255e+01
9.150000000000000000e+01,1.045413595704938992e+01,1.012200698924125319e+01,1.070301747920333746e+01,1.636124033960323909e-01,1.093157276270180063e+02,6.510000000000000000e+02,1.061774836044542170e+01,1.029052355365335814e+01
9.200000000000000000e+01,1.045399116231708803e+01,1.012184942180244995e+01,1.070290224402208601e+01,1.636250148775240387e-01,1.093127043672974565e+02,6.510000000000000000e+02,1.061761617719461093e+01,1.029036614743956335e+01
9.250000000000000000e+01,1.045384822773194955e+01,1.012169375059536236e+01,1.070278869438995173e+01,1.636375676765976228e-01,1.093097200220095147e+02,6.510000000000000000e+02,1.061748579540854642e+01,1.029021066005535090e+01
9.300000000000000000e+01,1.045370712803306290e+01,1.012153995071056123e+01,1.070267680578263914e+01,1.636500618228691750e-01,1.093067740614239085e+02,6.510000000000000000e+02,1.061735718985593202e+01,1.029005706621019378e+01
9.350000000000000000e+01,1.045356783831461023e+01,1.012138799758745300e+01,1.070256655403241730e+01,1.636624973528251759e-01,1.093038659632853609e+02,6.510000000000000000e+02,1.061723033566743446e+01,1.028990534096178600e+01
9.400000000000000000e+01,1.045343033401962529e+01,1.012123786700476558e+01,1.070245791532027724e+01,1.636748743067995560e-01,1.093009952126810020e+02,6.510000000000000000e+02,1.061710520832642501e+01,1.028975545971282735e+01
9.450000000000000000e+01,1.045329459093639102e+01,1.012108953507485687e+01,1.070235086618031772e+01,1.636871927316217168e-01,1.092981613019643419e+02,6.510000000000000000e+02,1.061698178366801315e+01,1.028960739820476888e+01
9.500000000000000000e+01,1.045316058519165736e+01,1.012094297823857758e+01,1.070224538348401921e+01,1.636994526771702874e-01,1.092953637306112000e+02,6.510000000000000000e+02,1.061686003786882715e+01,1.028946113251448757e+01
9.550000000000000000e+01,1.045302829324722005e+01,1.012079817326139874e+01,1.070214144443814064e+01,1.637116542003987374e-01,1.092926020051479270e+02,6.510000000000000000e+02,1.061673994744761984e+01,1.028931663904682026e+01
9.600000000000000000e+01,1.045289769189437301e+01,1.012065509722975953e+01,1.070203902658050943e+01,1.637237973617303444e-01,1.092898756390332551e+02,6.510000000000000000e+02,1.061662148925610261e+01,1.028917389453264342e+01
9.650000000000000000e+01,1.045276875825054574e+01,1.012051372754752876e+01,1.070193810778191512e+01,1.637358822276529791e-01,1.092871841525875141e+02,6.510000000000000000e+02,1.061650464047819931e+01,1.028903287602289218e+01
9.700000000000000000e+01,1.045264146975443609e+01,1.012037404193256762e+01,1.070183866623553648e+01,1.637479088671680849e-01,1.092845270728885367e+02,6.510000000000000000e+02,1.061638937862160326e+01,1.028889356088726714e+01
9.750000000000000000e+01,1.045251580282714698e+01,1.012023601840860643e+01,1.070174068044678606e+01,1.637598757299345564e-01,1.092819039052503456e+02,6.510000000000000000e+02,1.061627567855708243e+01,1.028875592709721154e+01
9.800000000000000000e+01,1.045239173584086778e+01,1.012009963529872891e+01,1.070164412923854158e+01,1.637717832664660200e-01,1.092793141964687180e+02,6.510000000000000000e+02,1.061616351910733336e+01,1.028861995257440221e+01
9.850000000000000000e+01,1.045226924821120917e+01,1.011996487122657307e+01,1.070154899174120366e+01,1.637836328270448616e-01,1.092767575154837516e+02,6.510000000000000000e+02,1.061605288103825373e+01,1.028848561538416639e+01
9.900000000000000000e+01,1.045214831861675719e+01,1.011983170511268426e+01,1.070145524739205811e+01,1.637954244990246777e-01,1.092742334154499133e+02,6.510000000000000000e+02,1.061594374311578193e+01,1.028835289411773246e+01
9.950000000000000000e+01,1.045202892603391298e+01,1.011970011616781306e+01,1.070136287592168323e+01,1.638071583722669755e-01,1.092717414557836264e+02,6.510000000000000000e+02,1.061583608440617965e+01,1.028822176766164631e+01
1.000000000000000000e+02,1.045191104973514307e+01,1.011957008389181034e+01,1.070127185736719966e+01,1.638188345423704229e-01,1.092692812021263933e+02,6.510000000000000000e+02,1.061572988427751163e+01,1.028809221519277273e+01
1.005000000000000000e+02,1.045179466928377643e+01,1.011944158806839411e+01,1.070118217204422351e+01,1.638304531064866398e-01,1.092668522262338513e+02,6.510000000000000000e+02,1.061562512239026290e+01,1.028796421617728996e+01
1.010000000000000000e+02,1.045167976452885839e+01,1.011931460874954603e+01,1.070109380056677928e+01,1.638420141661257046e-01,1.092644541058680261e+02,6.510000000000000000e+02,1.061552177869498337e+01,1.028783775036273340e+01
1.015000000000000000e+02,1.045156631560314686e+01,1.011918912628268430e+01,1.070100672382410423e+01,1.638535178269961978e-01,1.092620864247545853e+02,6.510000000000000000e+02,1.061541983343014195e+01,1.028771279777615000e+01
1.020000000000000000e+02,1.045145430291712429e+01,1.011906512126543234e+01,1.070092092299022646e+01,1.638649641985805705e-01,1.092597487724566605e+02,6.510000000000000000e+02,1.061531926711570328e+01,1.028758933871854353e+01
1.025000000000000000e+02,1.045134370715589966e+01,1.011894257457975499e+01,1.070083637950987843e+01,1.638763533923347504e-01,1.092574407443083828e+02,6.510000000000000000e+02,1.061522006054823386e+01,1.028746735376356369e+01
1.030000000000000000e+02,1.045123450927557052e+01,1.011882146735984733e+01,1.070075307510288276e+01,1.638876855240693764e-01,1.092551619413389972e+02,6.510000000000000000e+02,1.061512219479963903e+01,1.028734682375150022e+01
1.035000000000000000e+02,1.045112669049935228e+01,1.011870178100704898e+01,1.070067099175474112e+01,1.638989607124669845e-01,1.092529119701906097e+02,6.510000000000000000e+02,1.061502565121181973e+01,1.028722772978688660e+01
1.040000000000000000e+02,1.045102023231332389e+01,1.011858349717621586e+01,1.070059011171250241e+01,1.639101790789754542e-01,1.092506904430281338e+02,6.510000000000000000e+02,1.061493041139229909e+01,1.028711005323434868e+01
1.045000000000000000e+02,1.045091511646275784e+01,1.011846659777053326e+01,1.070051041748412501e+01,1.639213407479134244e-01,1.092484969774623522e+02,6.510000000000000000e+02,1.061483645721066971e+01,1.028699377571484419e+01
1.050000000000000000e+02,1.045081132494986775e+01,1.011835106494900316e+01,1.070043189183114052e+01,1.639324458468929546e-01,1.092463311965017567e+02,6.510000000000000000e+02,1.061474377079676046e+01,1.028687887910297505e+01
1.055000000000000000e+02,1.045070884002766221e+01,1.011823688110857233e+01,1.070035451776886326e+01,1.639434945066073623e-01,1.092441927284233429e+02,6.510000000000000000e+02,1.061465233453427004e+01,1.028676534552105437e+01
1.060000000000000000e+02,1.045060764419937982e+01,1.011812402889225915e+01,1.070027827856056568e+01,1.639544868597193616e-01,1.092420812067599343e+02,6.510000000000000000e+02,1.061456213105909718e+01,1.028665315733966068e+01
1.065000000000000000e+02,1.045050772021180485e+01,1.011801249117599077e+01,1.070020315771364139e+01,1.639654230417076364e-01,1.092399962701597644e+02,6.510000000000000000e+02,1.061447314325351243e+01,1.028654229717009727e+01
1.070000000000000000e+02,1.045040905105317997e+01,1.011790225107614560e+01,1.070012913897585705e+01,1.639763031908660629e-01,1.092379375623423670e+02,6.510000000000000000e+02,1.061438535424404606e+01,1.028643274786231387e+01
1.075000000000000000e+02,1.045031161995002478e+01,1.011779329194460431e+01,1.070005620633356003e+01,1.639871274492025188e-01,1.092359047320315284e+02,6.510000000000000000e+02,1.061429874739922674e+01,1.028632449250082104e+01
1.080000000000000000e+02,1.045021541036317458e+01,1.011768559735694772e+01,1.069998434400607579e+01,1.639978959596879449e-01,1.092338974328711458e+02,6.510000000000000000e+02,1.061421330632286164e+01,1.028621751440348753e+01
1.085000000000000000e+02,1.045012040598486358e+01,1.011757915111447481e+01,1.069991353644410026e+01,1.640086088685305532e-01,1.092319153233642481e+02,6.510000000000000000e+02,1.061412901485339511e+01,1.028611179711633383e+01
1.090000000000000000e+02,1.045002659073560203e+01,1.011747393724297162e+01,1.069984376832581852e+01,1.640192663243290883e-01,1.092299580668067165e+02,6.510000000000000000e+02,1.061404585705993142e+01,1.028600732441127263e+01
1.095000000000000000e+02,1.044993394876083670e+01,1.011736993998969503e+01,1.069977502455322416e+01,1.640298684765392478e-01,1.092280253312166991e+02,6.510000000000000000e+02,1.061396381723737647e+01,1.028590408028429692e+01
1.100000000000000000e+02,1.044984246442656328e+01,1.011726714381009273e+01,1.069970729024880995e+01,1.640404154795450931e-01,1.092261167892433491e+02,6.510000000000000000e+02,1.061388287990610912e+01,1.028580204894701744e+01
1.105000000000000000e+02,1.044975212231772943e+01,1.011716553337747015e+01,1.069964055075247522e+01,1.640509074874238471e-01,1.092242321181313258e+02,6.510000000000000000e+02,1.061380302980515289e+01,1.028570121483030420e+01
1.110000000000000000e+02,1.044966290723502489e+01,1.011706509357588324e+01,1.069957479161867298e+01,1.640613446572770362e-01,1.092223709996543022e+02,6.510000000000000000e+02,1.061372425189230029e+01,1.028560156257774771e+01
1.115000000000000000e+02,1.044957480419080831e+01,1.011696580949002389e+01,1.069950999861327823e+01,1.640717271485958029e-01,1.092205331200289038e+02,6.510000000000000000e+02,1.061364653133940550e+01,1.028550307704221289e+01
1.120000000000000000e+02,1.044948779840712483e+01,1.011686766641468971e+01,1.069944615770969598e+01,1.640820551215162459e-01,1.092187181698723037e+02,6.510000000000000000e+02,1.061356985352864157e+01,1.028540574328560986e+01
1.125000000000000000e+02,1.044940187531200593e+01,1.011677064984550434e+01,1.069938325508639920e+01,1.640923287387754392e-01,1.092169258441249724e+02,6.510000000000000000e+02,1.061349420405078092e+01,1.028530954657323093e+01
1.130000000000000000e+02,1.044931702053658817e+01,1.011667474547616230e+01,1.069932127712380066e+01,1.641025481651826323e-01,1.092151558419899260e+02,6.510000000000000000e+02,1.061341956870176872e+01,1.028521447237140585e+01
1.135000000000000000e+02,1.044923321991227105e+01,1.011657993919557974e+01,1.069926021040162745e+01,1.641127135673549065e-01,1.092134078668726147e+02,6.510000000000000000e+02,1.061334593347962674e+01,1.028512050634491715e+01
1.140000000000000000e+02,1.044915045946818211e+01,1.011648621708477869e+01,1.069920004169531502e+01,1.641228251128715176e-01,1.092116816263271488e+02,6.510000000000000000e+02,1.061327328458105335e+01,1.028502763435531087e+01
1.145000000000000000e+02,1.044906872542782494e+01,1.011639356541407331e+01,1.069914075797398922e+01,1.641328829716482973e-01,1.092099768319864523e+02,6.510000000000000000e+02,1.061320160839947313e+01,1.028493584245617676e+01
1.150000000000000000e+02,1.044898800420670071e+01,1.011630197064134684e+01,1.069908234639699174e+01,1.641428873151445922e-01,1.092082931995117008e+02,6.510000000000000000e+02,1.061313089152184475e+01,1.028484511689155667e+01
1.155000000000000000e+02,1.044890828240960445e+01,1.011621141940937996e+01,1.069902479431141451e+01,1.641528383158351867e-01,1.092066304485351793e+02,6.510000000000000000e+02,1.061306112072544039e+01,1.028475544409377029e+01
1.160000000000000000e+02,1.044882954682750231e+01,1.011612189854276167e+01,1.069896808924907994e+01,1.641627361481086678e-01,1.092049883025950692e+02,6.510000000000000000e+02,1.061299228297561115e+01,1.028466681067939348e+01
1.165000000000000000e+02,1.044875178443507124e+01,1.011603339504544152e+01,1.069891221892400601e+01,1.641725809882146336e-01,1.092033664890834217e+02,6.510000000000000000e+02,1.061292436542328588e+01,1.028457920344685661e+01
1.170000000000000000e+02,1.044867498238809844e+01,1.011594589609822314e+01,1.069885717122971336e+01,1.641823730130484993e-01,1.092017647391911197e+02,6.510000000000000000e+02,1.061285735540114672e+01,1.028449260937505016e+01
1.175000000000000000e+02,1.044859912802088608e+01,1.011585938905618676e+01,1.069880293423649498e+01,1.641921124014198985e-01,1.092001827878536346e+02,6.510000000000000000e+02,1.061279124042230571e+01,1.028440701561946646e+01
1.180000000000000000e+02,1.044852420884376443e+01,1.011577386144644564e+01,1.069874949618884408e+01,1.642017993330488757e-01,1.091986203736984322e+02,6.510000000000000000e+02,1.061272600817681422e+01,1.028432240951071641e+01
1.185000000000000000e+02,1.044845021254050721e+01,1.011568930096549224e+01,1.069869684550326205e+01,1.642114339895698327e-01,1.091970772389906870e+02,6.510000000000000000e+02,1.061266164653007671e+01,1.028423877855093771e+01
1.190000000000000000e+02,1.044837712696584475e+01,1.011560569547687649e+01,1.069864497076519250e+01,1.642210165530526567e-01,1.091955531295807873e+02,6.510000000000000000e+02,1.061259814351889830e+01,1.028415611041279298e+01
1.195000000000000000e+02,1.044830494014309963e+01,1.011552303300894451e+01,1.069859386072664087e+01,1.642305472070067773e-01,1.091940477948546260e+02,6.510000000000000000e+02,1.061253548735010632e+01,1.028407439293609116e+01
1.200000000000000000e+02,1.044823364026168022e+01,1.011544130175238188e+01,1.069854350430411571e+01,1.642400261365922765e-01,1.091925609876811762e+02,6.510000000000000000e+02,1.061247366639827128e+01,1.028399361412508739e+01
1.205000000000000000e+02,1.044816321567476436e+01,1.011536049005785998e+01,1.069849389057569233e+01,1.642494535268248235e-01,1.091910924643630949e+02,6.510000000000000000e+02,1.061241266920159099e+01,1.028391376214793951e+01
1.210000000000000000e+02,1.044809365489692787e+01,1.011528058643393280e+01,1.069844500877896110e+01,1.642588295646882912e-01,1.091896419845874249e+02,6.510000000000000000e+02,1.061235248446161705e+01,1.028383482533224047e+01
1.215000000000000000e+02,1.044802494660184955e+01,1.011520157954469212e+01,1.069839684830862581e+01,1.642681544379732128e-01,1.091882093113770509e+02,6.510000000000000000e+02,1.061229310103982293e+01,1.028375679216387617e+01
1.220000000000000000e+02,1.044795707962001252e+01,1.011512345820755243e+01,1.069834939871436319e+01,1.642774283355940279e-01,1.091867942110425105e+02,6.510000000000000000e+02,1.061223450795560552e+01,1.028367965128441952e+01
1.225000000000000000e+02,1.044789004293650336e+01,1.011504621139116011e+01,1.069830264969792388e+01,1.642866514464804140e-01,1.091853964531352119e+02,6.510000000000000000e+02,1.061217669438298472e+01,1.028360339149002201e+01
1.230000000000000000e+02,1.044782382568872237e+01,1.011496982821313750e+01,1.069825659111165095e+01,1.642958239615841531e-01,1.091840158104001404e+02,6.510000000000000000e+02,1.061211964965030674e+01,1.028352800172713799e+01
1.235000000000000000e+02,1.044775841716428033e+01,1.011489429793806494e+01,1.069821121295584554e+01,1.643049460717148080e-01,1.091826520587306817e+02,6.510000000000000000e+02,1.061206336323599508e+01,1.028345347109256380e+01
1.240000000000000000e+02,1.044769380679881010e+01,1.011481960997538110e+01,1.069816650537662639e+01,1.643140179691765790e-01,1.091813049771233892e+02,6.510000000000000000e+02,1.061200782476798743e+01,1.028337978882963455e+01
1.245000000000000000e+02,1.044762998417385802e+01,1.011474575387729047e+01,1.069812245866378575e+01,1.643230398464489983e-01,1.091799743476330207e+02,6.510000000000000000e+02,1.061195302402030727e+01,1.028330694432740877e+01
1.250000000000000000e+02,1.044756693901480560e+01,1.011467271933680045e+01,1.069807906324891000e+01,1.643320118971903221e-01,1.091786599553293797e+02,6.510000000000000000e+02,1.061189895091199631e+01,1.028323492711761489e+01
1.255000000000000000e+02,1.044750466118879295e+01,1.011460049618564483e+01,1.069803630970296204e+01,1.643409343159210334e-01,1.091773615882533903e+02,6.510000000000000000e+02,1.061184559550471462e+01,1.028316372687287306e+01
1.260000000000000000e+02,1.044744314070270619e+01,1.011452907439243987e+01,1.069799418873438057e+01,1.643498072965466072e-01,1.091760790373744356e+02,6.510000000000000000e+02,1.061179294799925188e+01,1.028309333340616050e+01
1.265000000000000000e+02,1.044738236770115591e+01,1.011445844406065042e+01,1.069795269118709058e+01,1.643586310349439417e-01,1.091748120965486919e+02,6.510000000000000000e+02,1.061174099873610110e+01,1.028302373666621250e+01
1.270000000000000000e+02,1.044732233246456410e+01,1.011438859542668389e+01,1.069791180803844810e+01,1.643674057271146405e-01,1.091735605624782721e+02,6.510000000000000000e+02,1.061168973819167860e+01,1.028295492673744960e+01
1.275000000000000000e+02,1.044726302540713725e+01,1.011431951885809255e+01,1.069787153039687055e+01,1.643761315695548841e-01,1.091723242346688494e+02,6.510000000000000000e+02,1.061163915697669147e+01,1.028288689383758303e+01
1.280000000000000000e+02,1.044720443707504387e+01,1.011425120485164975e+01,1.069783184950140686e+01,1.643848087587809759e-01,1.091711029153911596e+02,6.510000000000000000e+02,1.061158924583382657e+01,1.028281962831626295e+01
1.285000000000000000e+02,1.044714655814442850e+01,1.011418364403147763e+01,1.069779275671777441e+01,1.643934374932820852e-01,1.091698964096398328e+02,6.510000000000000000e+02,1.061153999563770967e+01,1.028275312065114555e+01
1.290000000000000000e+02,1.044708937941965310e+01,1.011411682714735072e+01,1.069775424353762183e+01,1.644020179698799933e-01,1.091687045250954782e+02,6.510000000000000000e+02,1.061149139738953373e+01,1.028268736144977424e+01
1.295000000000000000e+02,1.044703289183138928e+01,1.011405074507288582e+01,1.069771630157680775e+01,1.644105503876868712e-01,1.091675270720856759e+02,6.510000000000000000e+02,1.061144344221907510e+01,1.028262234144370169e+01
1.300000000000000000e+02,1.044697708643485967e+01,1.011398538880373721e+01,1.069767892257291919e+01,1.644190349451509214e-01,1.091663638635472751e+02,6.510000000000000000e+02,1.061139612138001098e+01,1.028255805148970836e+01
1.305000000000000000e+02,1.044692195440803850e+01,1.011392074945590736e+01,1.069764209838414004e+01,1.644274718413232805e-01,1.091652147149887924e+02,6.510000000000000000e+02,1.061134942624936173e+01,1.028249448256671528e+01
1.310000000000000000e+02,1.044686748704990364e+01,1.011385681826408423e+01,1.069760582098695245e+01,1.644358612757528537e-01,1.091640794444539040e+02,6.510000000000000000e+02,1.061130334832565758e+01,1.028243162577415148e+01
1.315000000000000000e+02,1.044681367577868869e+01,1.011379358657989513e+01,1.069757008247483654e+01,1.644442034480649295e-01,1.091629578724842844e+02,6.510000000000000000e+02,1.061125787922675201e+01,1.028236947233062359e+01
1.320000000000000000e+02,1.044676051213023271e+01,1.011373104587034355e+01,1.069753487505585099e+01,1.644524985582780652e-01,1.091618498220856139e+02,6.510000000000000000e+02,1.061121301068851075e+01,1.028230801357195645e+01
1.325000000000000000e+02,1.044670798775624121e+01,1.011366918771610202e+01,1.069750019105177685e+01,1.644607468068045586e-01,1.091607551186903038e+02,6.510000000000000000e+02,1.061116873456304610e+01,1.028224724094943632e+01
1.330000000000000000e+02,1.044665609442268561e+01,1.011360800380996849e+01,1.069746602289605342e+01,1.644689483942401165e-01,1.091596735901245552e+02,6.510000000000000000e+02,1.061112504281692637e+01,1.028218714602844663e+01
1.335000000000000000e+02,1.044660482400813528e+01,1.011354748595521968e+01,1.069743236313216350e+01,1.644771035207841237e-01,1.091586050665726191e+02,6.510000000000000000e+02,1.061108192752891810e+01,1.028212772048735069e+01
1.340000000000000000e+02,1.044655416850214991e+01,1.011348762606412066e+01,1.069739920441182335e+01,1.644852123876114347e-01,1.091575493805438555e+02,6.510000000000000000e+02,1.061103938088976228e+01,1.028206895611453930e+01
1.345000000000000000e+02,1.044650412000373763e+01,1.011342841615631372e+01,1.069736653949380845e+01,1.644932751959235495e-01,1.091565063668397357e+02,6.510000000000000000e+02,1.061099739519966079e+01,1.028201084480781446e+01
1.350000000000000000e+02,1.044645467071976874e+01,1.011336984835742214e+01,1.069733436124207593e+01,1.645012921467383094e-01,1.091554758625208308e+02,6.510000000000000000e+02,1.061095596286650888e+01,1.028195337857303038e+01
1.355000000000000000e+02,1.044640581296341075e+01,1.011331191489740888e+01,1.069730266262422980e+01,1.645092634411013111e-01,1.091544577068736714e+02,6.510000000000000000e+02,1.061091507640451148e+01,1.028189654952231002e+01
1.360000000000000000e+02,1.044635753915265397e+01,1.011325460810925492e+01,1.069727143671000746e+01,1.645171892807719138e-01,1.091534517413803371e+02,6.510000000000000000e+02,1.061087472843342461e+01,1.028184034987188156e+01
1.365000000000000000e+02,1.044630984180879274e+01,1.011319792042739429e+01,1.069724067666987111e+01,1.645250698669583067e-01,1.091524578096859699e+02,6.510000000000000000e+02,1.061083491167575055e+01,1.028178477194183493e+01
1.370000000000000000e+02,1.044626271355501501e+01,1.011314184438632147e+01,1.069721037577355460e+01,1.645329054008454472e-01,1.091514757575694432e+02,6.510000000000000000e+02,1.061079561895586032e+01,1.028172980815416970e+01
1.375000000000000000e+02,1.044621614711486224e+01,1.011308637261925192e+01,1.069718052738837244e+01,1.645406960845970934e-01,1.091505054329112738e+02,6.510000000000000000e+02,1.061075684319945900e+01,1.028167545103026370e+01
1.380000000000000000e+02,1.044617013531083849e+01,1.011303149785661226e+01,1.069715112497808462e+01,1.645484421191950042e-01,1.091495466856639069e+02,6.510000000000000000e+02,1.061071857743003299e+01,1.028162169319164398e+01
1.385000000000000000e+02,1.044612467106306397e+01,1.011297721292482343e+01,1.069712216210120026e+01,1.645561437062845467e-01,1.091485993678238628e+02,6.510000000000000000e+02,1.061068081476934744e+01,1.028156852735677873e+01
1.390000000000000000e+02,1.044607974728523736e+01,1.011292351074479079e+01,1.069709363240978561e+01,1.645638009114539779e-01,1.091476633312132378e+02,6.510000000000000000e+02,1.061064354819669120e+01,1.028151594637378352e+01
1.395000000000000000e+02,1.044603535457841303e+01,1.011287038433071217e+01,1.069706552964784585e+01,1.645714106042558689e-01,1.091467383782904363e+02,6.510000000000000000e+02,1.061060676518266810e+01,1.028146394397415797e+01
1.400000000000000000e+02,1.044599148877566464e+01,1.011281782678862484e+01,1.069703784765042087e+01,1.645789764745608230e-01,1.091458244230710619e+02,6.510000000000000000e+02,1.061057046525022507e+01,1.028141251230110420e+01
1.405000000000000000e+02,1.044594814317356679e+01,1.011276583131531304e+01,1.069701058034159225e+01,1.645864987240852340e-01,1.091449213254335433e+02,6.510000000000000000e+02,1.061053464189765272e+01,1.028136164444948086e+01
1.410000000000000000e+02,1.044590531115957788e+01,1.011271439119688687e+01,1.069698372173409417e+01,1.645939775531038707e-01,1.091440289471586453e+02,6.510000000000000000e+02,1.061049928871268300e+01,1.028131133360647453e+01
1.415000000000000000e+02,1.044586298621060294e+01,1.011266349980753354e+01,1.069695726592683904e+01,1.646014131632959065e-01,1.091431471519000524e+02,6.510000000000000000e+02,1.061046439937389962e+01,1.028126157304730803e+01
1.420000000000000000e+02,1.044582116189189058e+01,1.011261315060840715e+01,1.069693120710461720e+01,1.646088057549001116e-01,1.091422758051605229e+02,6.510000000000000000e+02,1.061042996764679103e+01,1.028121235613699191e+01
1.425000000000000000e+02,1.044577983185561898e+01,1.011256333714624844e+01,1.069690553953619094e+01,1.646161555286649036e-01,1.091414147742626426e+02,6.510000000000000000e+02,1.061039598738428325e+01,1.028116367632695471e+01
1.430000000000000000e+02,1.044573898983982119e+01,1.011251405305228168e+01,1.069688025757428029e+01,1.646234626851640070e-01,1.091405639283263156e+02,6.510000000000000000e+02,1.061036245252498489e+01,1.028111552715465749e+01
1.435000000000000000e+02,1.044569862966704754e+01,1.011246529204108846e+01,1.069685535565218970e+01,1.646307274245335794e-01,1.091397231382403561e+02,6.510000000000000000e+02,1.061032935709157954e+01,1.028106790224251377e+01
1.440000000000000000e+02,1.044565874524320215e+01,1.011241704790925233e+01,1.069683082828440313e+01,1.646379499466307239e-01,1.091388922766384155e+02,6.510000000000000000e+02,1.061029669518983276e+01,1.028102079529657154e+01
1.445000000000000000e+02,1.044561933055640957e+01,1.011236931453446886e+01,1.069680667006494623e+01,1.646451304518245229e-01,1.091380712178752219e+02,6.510000000000000000e+02,1.061026446100823506e+01,1.028097420010458407e+01
1.450000000000000000e+02,1.044558037967576247e+01,1.011232208587415826e+01,1.069678287566578057e+01,1.646522691390997772e-01,1.091372598379998919e+02,6.510000000000000000e+02,1.061023264881486128e+01,1.028092811053666189e+01
1.455000000000000000e+02,1.044554188675025408e+01,1.011227535596452398e+01,1.069675943983620137e+01,1.646593662080596265e-01,1.091364580147340888e+02,6.510000000000000000e+02,1.061020125295831384e+01,1.028088252054219431e+01
1.460000000000000000e+02,1.044550384600764659e+01,1.011222911891942289e+01,1.069673635740159945e+01,1.646664218577144623e-01,1.091356656274479349e+02,6.510000000000000000e+02,1.061017026786536199e+01,1.028083742414993118e+01
1.465000000000000000e+02,1.044546625175325616e+01,1.011218336892922132e+01,1.069671362326186248e+01,1.646734362870091450e-01,1.091348825571347874e+02,6.510000000000000000e+02,1.061013968804026497e+01,1.028079281546624735e+01
1.470000000000000000e+02,1.044542909836900968e+01,1.011213810025975235e+01,1.069669123239101438e+01,1.646804096939808726e-01,1.091341086863910022e+02,6.510000000000000000e+02,1.061010950806299036e+01,1.028074868867502900e+01
1.475000000000000000e+02,1.044539238031221373e+01,1.011209330725134770e+01,1.069666917983549048e+01,1.646873422772872908e-01,1.091333438993907947e+02,6.510000000000000000e+02,1.061007972258950005e+01,1.028070503803492564e+01
1.480000000000000000e+02,1.044535609211459537e+01,1.011204898431765997e+01,1.069664746071333461e+01,1.646942342344161481e-01,1.091325880818655492e+02,6.510000000000000000e+02,1.061005032634901113e+01,1.028066185788017783e+01
1.485000000000000000e+02,1.044532022838119900e+01,1.011200512594480294e+01,1.069662607021356138e+01,1.647010857633185443e-01,1.091318411210810808e+02,6.510000000000000000e+02,1.061002131414451810e+01,1.028061914261787990e+01
1.490000000000000000e+02,1.044528478378937919e+01,1.011196172669012938e+01,1.069660500359400856e+01,1.647078970609349435e-01,1.091311029058161637e+02,6.510000000000000000e+02,1.060999268085031311e+01,1.028057688672844350e+01
1.495000000000000000e+02,1.044524975308778281e+01,1.011191878118148146e+01,1.069658425618166397e+01,1.647146683240383325e-01,1.091303733263414983e+02,6.510000000000000000e+02,1.060996442141182072e+01,1.028053508476374489e+01
1.500000000000000000e+02,1.044521513109529032e+01,1.011187628411606632e+01,1.069656382337055334e+01,1.647213997493926774e-01,1.091296522743974151e+02,6.510000000000000000e+02,1.060993653084468313e+01,1.028049373134589750e+01
1.505000000000000000e+02,1.044518091270011162e+01,1.011183423025953942e+01,1.069654370062168347e+01,1.647280915327530848e-01,1.091289396431747321e+02,6.510000000000000000e+02,1.060990900423286476e+01,1.028045282116735670e+01
1.510000000000000000e+02,1.044514709285873622e+01,1.011179261444502764e+01,1.069652388346123573e+01,1.647347438702353173e-01,1.091282353272932966e+02,6.510000000000000000e+02,1.060988183672897200e+01,1.028041234898850043e+01
1.515000000000000000e+02,1.044511366659502194e+01,1.011175143157218237e+01,1.069650436748022670e+01,1.647413569569472769e-01,1.091275392227821328e+02,6.510000000000000000e+02,1.060985502355197063e+01,1.028037230963807502e+01
1.520000000000000000e+02,1.044508062899917533e+01,1.011171067660634826e+01,1.069648514833286157e+01,1.647479309880427456e-01,1.091268512270586371e+02,6.510000000000000000e+02,1.060982855998721774e+01,1.028033269801113114e+01
1.525000000000000000e+02,1.044504797522692918e+01,1.011167034457753999e+01,1.069646622173646477e+01,1.647544661572477032e-01,1.091261712389109277e+02,6.510000000000000000e+02,1.060980244138417738e+01,1.028029350906968098e+01
1.530000000000000000e+02,1.044501570049854067e+01,1.011163043057960209e+01,1.069644758347044977e+01,1.647609626596511778e-01,1.091254991584775382e+02,6.510000000000000000e+02,1.060977666315819157e+01,1.028025473783888977e+01
1.535000000000000000e+02,1.044498380009789074e+01,1.011159092976936513e+01,1.069642922937386231e+01,1.647674206882311088e-01,1.091248348872276210e+02,6.510000000000000000e+02,1.060975122078612110e+01,1.028021637940966038e+01
1.540000000000000000e+02,1.044495226937161902e+01,1.011155183736564744e+01,1.069641115534724207e+01,1.647738404368555842e-01,1.091241783279436390e+02,6.510000000000000000e+02,1.060972610980847541e+01,1.028017842893476264e+01
1.545000000000000000e+02,1.044492110372825167e+01,1.011151314864856054e+01,1.069639335734862584e+01,1.647802220974408094e-01,1.091235293847023087e+02,6.510000000000000000e+02,1.060970132582569292e+01,1.028014088163081219e+01
1.550000000000000000e+02,1.044489029863723495e+01,1.011147485895849663e+01,1.069637583139637904e+01,1.647865658624784180e-01,1.091228879628549890e+02,6.510000000000000000e+02,1.060967686449971303e+01,1.028010373277475686e+01
1.555000000000000000e+02,1.044485984962822478e+01,1.011143696369555123e+01,1.069635857356509767e+01,1.647928719246146423e-01,1.091222539690129167e+02,6.510000000000000000e+02,1.060965272155283934e+01,1.028006697770361200e+01
1.560000000000000000e+02,1.044482975229016120e+01,1.011139945831838638e+01,1.069634157998428314e+01,1.647991404740719035e-01,1.091216273110267707e+02,6.510000000000000000e+02,1.060962889276423304e+01,1.028003061181609112e+01
1.565000000000000000e+02,1.044480000227041039e+01,1.011136233834358755e+01,1.069632484684255047e+01,1.648053717023862941e-01,1.091210078979699176e+02,6.510000000000000000e+02,1.060960537397279779e+01,1.027999463056802298e+01
1.570000000000000000e+02,1.044477059527403817e+01,1.011132559934490871e+01,1.069630837038127602e+01,1.648115657995133099e-01,1.091203956401224531e+02,6.510000000000000000e+02,1.060958216107355057e+01,1.027995902947452400e+01
1.575000000000000000e+02,1.044474152706294667e+01,1.011128923695236637e+01,1.069629214689613939e+01,1.648177229555126688e-01,1.091197904489534523e+02,6.510000000000000000e+02,1.060955925001845834e+01,1.027992380410743323e+01
1.580000000000000000e+02,1.044471279345505188e+01,1.011125324685161253e+01,1.069627617273630804e+01,1.648238433599696628e-01,1.091191922371035758e+02,6.510000000000000000e+02,1.060953663681502235e+01,1.027988895009508319e+01
1.585000000000000000e+02,1.044468439032355178e+01,1.011121762478298436e+01,1.069626044430336798e+01,1.648299272012591354e-01,1.091186009183696655e+02,6.510000000000000000e+02,1.060951431752481078e+01,1.027985446312229456e+01
1.590000000000000000e+02,1.044465631359615188e+01,1.011118236654091973e+01,1.069624495805133435e+01,1.648359746678089155e-01,1.091180164076886285e+02,6.510000000000000000e+02,1.060949228826395974e+01,1.027982033892834224e+01
1.595000000000000000e+02,1.044462855925424449e+01,1.011114746797314545e+01,1.069622971048401894e+01,1.648419859475741545e-01,1.091174386211205274e+02,6.510000000000000000e+02,1.060947054520181787e+01,1.027978657330667112e+01
1.600000000000000000e+02,1.044460112333223023e+01,1.011111292497990810e+01,1.069621469815744774e+01,1.648479612274062756e-01,1.091168674758337147e+02,6.510000000000000000e+02,1.060944908455963542e+01,1.027975316210482326e+01
1.605000000000000000e+02,1.044457400191677365e+01,1.011107873351333275e+01,1.069619991767419975e+01,1.648539006949477914e-01,1.091163028900900827e+02,6.510000000000000000e+02,1.060942790261172064e+01,1.027972010122182667e+01
1.610000000000000000e+02,1.044454719114597729e+01,1.011104488957663428e+01,1.069618536568830969e+01,1.648598045352653862e-01,1.091157447832267167e+02,6.510000000000000000e+02,1.060940699568124224e+01,1.027968738661071058e+01
1.615000000000000000e+02,1.044452068720882032e+01,1.011101138922354714e+01,1.069617103890075249e+01,1.648656729342178329e-01,1.091151930756450525e+02,6.510000000000000000e+02,1.060938636014303960e+01,1.027965501427460282e+01
1.620000000000000000e+02,1.044449448634431832e+01,1.011097822855748873e+01,1.069615693406057133e+01,1.648715060773514041e-01,1.091146476887930703e+02,6.510000000000000000e+02,1.060936599242166878e+01,1.027962298026696608e+01
1.625000000000000000e+02,1.044446858484090690e+01,1.011094540373095896e+01,1.069614304796297333e+01,1.648773041489009494e-01,1.091141085451520212e+02,6.510000000000000000e+02,1.060934588898980913e+01,1.027959128069200645e+01
1.630000000000000000e+02,1.044444297903570984e+01,1.011091291094481193e+01,1.069612937744935444e+01,1.648830673323689877e-01,1.091135755682212789e+02,6.510000000000000000e+02,1.060932604636808030e+01,1.027955991170334116e+01
1.635000000000000000e+02,1.044441766531388893e+01,1.011088074644764845e+01,1.069611591940631357e+01,1.648887958115258512e-01,1.091130486825049957e+02,6.510000000000000000e+02,1.060930646112541531e+01,1.027952886950236433e+01
1.640000000000000000e+02,1.044439264010792812e+01,1.011084890653522095e+01,1.069610267076529198e+01,1.648944897690949318e-01,1.091125278134968539e+02,6.510000000000000000e+02,1.060928712987702305e+01,1.027949815033883318e+01
1.645000000000000000e+02,1.044436789989709702e+01,1.011081738754965897e+01,1.069608962850195688e+01,1.649001493862797818e-01,1.091120128876685129e+02,6.510000000000000000e+02,1.060926804928337752e+01,1.027946775051081829e+01
1.650000000000000000e+02,1.044434344120659475e+01,1.011078618587884392e+01,1.069607678963468445e+01,1.649057748462363360e-01,1.091115038324528257e+02,6.510000000000000000e+02,1.060924921605282911e+01,1.027943766636035861e+01
1.655000000000000000e+02,1.044431926060711291e+01,1.011075529795596140e+01,1.069606415122531295e+01,1.649113663291287835e-01,1.091110005762332378e+02,6.510000000000000000e+02,1.060923062693624175e+01,1.027940789427798407e+01
1.660000000000000000e+02,1.044429535471414816e+01,1.011072472025874802e+01,1.069605171037805746e+01,1.649169240149181148e-01,1.091105030483301022e+02,6.510000000000000000e+02,1.060921227872906769e+01,1.027937843069923041e+01
1.665000000000000000e+02,1.044427172018733785e+01,1.011069444930880401e+01,1.069603946423733554e+01,1.649224480843090035e-01,1.091100111789871079e+02,6.510000000000000000e+02,1.060919416827164774e+01,1.027934927210302973e+01
1.670000000000000000e+02,1.044424835372982763e+01,1.011066448167126985e+01,1.069602740999033763e+01,1.649279387155948295e-01,1.091095248993571971e+02,6.510000000000000000e+02,1.060917629244542226e+01,1.027932041501423299e+01
1.675000000000000000e+02,1.044422525208775809e+01,1.011063481395386532e+01,1.069601554486309247e+01,1.649333960876558092e-01,1.091090441414925891e+02,6.510000000000000000e+02,1.060915864817541454e+01,1.027929185600010165e+01
1.680000000000000000e+02,1.044420241204965194e+01,1.011060544280669227e+01,1.069600386612204268e+01,1.649388203786446294e-01,1.091085688383316921e+02,6.510000000000000000e+02,1.060914123242829632e+01,1.027926359167100756e+01
1.685000000000000000e+02,1.044417983044575848e+01,1.011057636492138734e+01,1.069599237107258460e+01,1.649442117656189644e-01,1.091080989236849774e+02,6.510000000000000000e+02,1.060912404221137706e+01,1.027923561868013991e+01
1.690000000000000000e+02,1.044415750414753141e+01,1.011054757703062990e+01,1.069598105705897240e+01,1.649495704252779693e-01,1.091076343322246771e+02,6.510000000000000000e+02,1.060910707457280999e+01,1.027920793372225283e+01
1.695000000000000000e+02,1.044413543006703726e+01,1.011051907590768195e+01,1.069596992146329484e+01,1.649548965338577255e-01,1.091071749994720932e+02,6.510000000000000000e+02,1.060909032660089579e+01,1.027918053353318051e+01
1.700000000000000000e+02,1.044411360515644915e+01,1.011049085836573269e+01,1.069595896170477367e+01,1.649601902666057440e-01,1.091067208617868260e+02,6.510000000000000000e+02,1.060907379542305407e+01,1.027915341488984424e+01
1.705000000000000000e+02,1.044409202640743572e+01,1.011046292125743840e+01,1.069594817524045816e+01,1.649654517982546698e-01,1.091062718563543967e+02,6.510000000000000000e+02,1.060905747820569189e+01,1.027912657460918133e+01
1.710000000000000000e+02,1.044407069085059447e+01,1.011043526147435578e+01,1.069593755956316095e+01,1.649706813031279473e-01,1.091058279211740256e+02,6.510000000000000000e+02,1.060904137215372245e+01,1.027910000954746650e+01
1.715000000000000000e+02,1.044404959555500945e+01,1.011040787594625634e+01,1.069592711220177605e+01,1.649758789547720872e-01,1.091053889950496512e+02,6.510000000000000000e+02,1.060902547450978162e+01,1.027907371660023728e+01
1.720000000000000000e+02,1.044402873762763839e+01,1.011038076164095934e+01,1.069591683072042976e+01,1.649810449260098455e-01,1.091049550175768417e+02,6.510000000000000000e+02,1.060900978255364890e+01,1.027904769270162966e+01
1.725000000000000000e+02,1.044400811421283137e+01,1.011035391556352359e+01,1.069590671271783222e+01,1.649861793886776007e-01,1.091045259291327341e+02,6.510000000000000000e+02,1.060899429360150847e+01,1.027902193482415427e+01
1.730000000000000000e+02,1.044398772249182095e+01,1.011032733475589396e+01,1.069589675582749777e+01,1.649912825148877604e-01,1.091041016708657878e+02,6.510000000000000000e+02,1.060897900500670943e+01,1.027899643997693246e+01
1.735000000000000000e+02,1.044396755968216794e+01,1.011030101629632583e+01,1.069588695771621545e+01,1.649963544756621048e-01,1.091036821846837768e+02,6.510000000000000000e+02,1.060896391415782958e+01,1.027897120520650631e+01
1.740000000000000000e+02,1.044394762303731206e+01,1.011027495729895698e+01,1.069587731608559622e+01,1.650013954409848826e-01,1.091032674132441826e+02,6.510000000000000000e+02,1.060894901847829530e+01,1.027894622759632703e+01
1.745000000000000000e+02,1.044392790984610464e+01,1.011024915491330312e+01,1.069586782866999641e+01,1.650064055806443331e-01,1.091028572999450859e+02,6.510000000000000000e+02,1.060893431542675103e+01,1.027892150426546003e+01
1.750000000000000000e+02,1.044390841743218346e+01,1.011022360632377826e+01,1.069585849323254578e+01,1.650113850634971902e-01,1.091024517889113810e+02,6.510000000000000000e+02,1.060891980249568078e+01,1.027889703236868613e+01
1.755000000000000000e+02,1.044388914315369910e+01,1.011019830874925773e+01,1.069584930757256735e+01,1.650163340578895688e-01,1.091020508249896324e+02,6.510000000000000000e+02,1.060890547721158939e+01,1.027887280909581058e+01
1.760000000000000000e+02,1.044387008440271813e+01,1.011017325944248846e+01,1.069584026951890543e+01,1.650212527316048394e-01,1.091016543537351282e+02,6.510000000000000000e+02,1.060889133713432209e+01,1.027884883167111241e+01
1.765000000000000000e+02,1.044385123860469555e+01,1.011014845568987575e+01,1.069583137693156161e+01,1.650261412512858128e-01,1.091012623214011228e+02,6.510000000000000000e+02,1.060887737985598100e+01,1.027882509735341010e+01
1.770000000000000000e+02,1.044383260321819407e+01,1.011012389481080831e+01,1.069582262770116188e+01,1.650309997840646026e-01,1.091008746749330811e+02,6.510000000000000000e+02,1.060886360300225917e+01,1.027880160343413074e+01
1.775000000000000000e+02,1.044381417573432635e+01,1.011009957415739180e+01,1.069581401974884294e+01,1.650358284948298115e-01,1.091004913619562302e+02,6.510000000000000000e+02,1.060885000422915425e+01,1.027877834723949668e+01
1.780000000000000000e+02,1.044379595367630031e+01,1.011007549111386439e+01,1.069580555102520414e+01,1.650406275485397367e-01,1.091001123307670895e+02,6.510000000000000000e+02,1.060883658122483908e+01,1.027875532612776155e+01
1.785000000000000000e+02,1.044377793459907799e+01,1.011005164309619531e+01,1.069579721951017781e+01,1.650453971102224249e-01,1.090997375303258536e+02,6.510000000000000000e+02,1.060882333170929925e+01,1.027873253748885496e+01
1.790000000000000000e+02,1.044376011608873434e+01,1.011002802755182728e+01,1.069578902321239511e+01,1.650501373433470864e-01,1.090993669102428498e+02,6.510000000000000000e+02,1.060881025343208250e+01,1.027870997874538794e+01
1.795000000000000000e+02,1.044374249576227598e+01,1.011000464195903170e+01,1.069578096016874724e+01,1.650548484105075764e-01,1.090990004207746722e+02,6.510000000000000000e+02,1.060879734417278364e+01,1.027868764735176832e+01
1.800000000000000000e+02,1.044372507126708172e+01,1.010998148382656048e+01,1.069577302844440503e+01,1.650595304743688041e-01,1.090986380128130264e+02,6.510000000000000000e+02,1.060878460174145133e+01,1.027866554079271211e+01
1.805000000000000000e+02,1.044370784028053301e+01,1.010995855069343108e+01,1.069576522613156122e+01,1.650641836964584497e-01,1.090982796378764590e+02,6.510000000000000000e+02,1.060877202397699293e+01,1.027864365658407486e+01
1.810000000000000000e+02,1.044369080050959653e+01,1.010993584012831725e+01,1.069575755135034711e+01,1.650688082379554167e-01,1.090979252481018875e+02,6.510000000000000000e+02,1.060875960874755286e+01,1.027862199227164197e+01
1.815000000000000000e+02,1.044367394969039253e+01,1.010991334972912092e+01,1.069575000224726047e+01,1.650734042590598638e-01,1.090975747962353921e+02,6.510000000000000000e+02,1.060874735394945212e+01,1.027860054543133295e+01
1.820000000000000000e+02,1.044365728558785911e+01,1.010989107712273949e+01,1.069574257699507847e+01,1.650779719192035921e-01,1.090972282356253373e+02,6.510000000000000000e+02,1.060873525750706214e+01,1.027857931366865607e+01
1.825000000000000000e+02,1.044364080599531697e+01,1.010986901996471943e+01,1.069573527379339062e+01,1.650825113777861231e-01,1.090968855202132772e+02,6.510000000000000000e+02,1.060872331737310148e+01,1.027855829461753068e+01
1.830000000000000000e+02,1.044362450873407155e+01,1.010984717593857241e+01,1.069572809086674425e+01,1.650870227928088740e-01,1.090965466045255710e+02,6.510000000000000000e+02,1.060871153152688073e+01,1.027853748594126237e+01
1.835000000000000000e+02,1.044360839165309507e+01,1.010982554275578771e+01,1.069572102646523071e+01,1.650915063220840806e-01,1.090962114436666326e+02,6.510000000000000000e+02,1.060869989797517832e+01,1.027851688533101182e+01
1.840000000000000000e+02,1.044359245262858416e+01,1.010980411815524604e+01,1.069571407886352965e+01,1.650959621220792206e-01,1.090958799933097652e+02,6.510000000000000000e+02,1.060868841475066304e+01,1.027849649050650527e+01
1.845000000000000000e+02,1.044357668956368812e+01,1.010978289990284829e+01,1.069570724636120573e+01,1.651003903498612924e-01,1.090955522096917321e+02,6.510000000000000000e+02,1.060867707991354969e+01,1.027847629921382833e+01
1.850000000000000000e+02,1.044356110038800622e+01,1.010976188579125967e+01,1.069570052728220766e+01,1.651047911604701657e-01,1.090952280496016726e+02,6.510000000000000000e+02,1.060866589154847617e+01,1.027845630922753628e+01
1.855000000000000000e+02,1.044354568305731590e+01,1.010974107363944441e+01,1.069569391997309715e+01,1.651091647084954039e-01,1.090949074703758441e+02,6.510000000000000000e+02,1.060865484776581091e+01,1.027843651834882088e+01
1.860000000000000000e+02,1.044353043555324057e+01,1.010972046129246138e+01,1.069568742280642226e+01,1.651135111490217855e-01,1.090945904298908005e+02,6.510000000000000000e+02,1.060864394670226218e+01,1.027841692440421895e+01
1.865000000000000000e+02,1.044351535588282864e+01,1.010970004662111243e+01,1.069568103417603488e+01,1.651178306348456692e-01,1.090942768865539989e+02,6.510000000000000000e+02,1.060863318651767351e+01,1.027839752524798200e+01
1.870000000000000000e+02,1.044350044207829953e+01,1.010967982752143612e+01,1.069567475249870192e+01,1.651221233194170024e-01,1.090939667992991531e+02,6.510000000000000000e+02,1.060862256539771487e+01,1.027837831875888241e+01
1.875000000000000000e+02,1.044348569219657819e+01,1.010965980191444835e+01,1.069566857621440903e+01,1.651263893544758499e-01,1.090936601275759017e+02,6.510000000000000000e+02,1.060861208155105473e+01,1.027835930284210342e+01
1.880000000000000000e+02,1.044347110431913883e+01,1.010963996774594165e+01,1.069566250378476191e+01,1.651306288919961729e-01,1.090933568313470658e+02,6.510000000000000000e+02,1.060860173321113464e+01,1.027834047542714124e+01
1.885000000000000000e+02,1.044345667655156262e+01,1.010962032298601621e+01,1.069565653369360803e+01,1.651348420824004515e-01,1.090930568710789998e+02,6.510000000000000000e+02,1.060859151863396477e+01,1.027832183446916225e+01
1.890000000000000000e+02,1.044344240702303317e+01,1.010960086562875837e+01,1.069565066444631363e+01,1.651390290761355628e-01,1.090927602077312457e+02,6.510000000000000000e+02,1.060858143609917015e+01,1.027830337794689797e+01
1.895000000000000000e+02,1.044342829388643423e+01,1.010958159369214471e+01,1.069564489456866241e+01,1.651431900226228155e-01,1.090924668027585511e+02,6.510000000000000000e+02,1.060857148390905635e+01,1.027828510386381211e+01
1.900000000000000000e+02,1.044341433531780261e+01,1.010956250521740785e+01,1.069563922260870292e+01,1.651473250702580331e-01,1.090921766180992165e+02,6.510000000000000000e+02,1.060856166038806059e+01,1.027826701024754286e+01
1.905000000000000000e+02,1.044340052951591069e+01,1.010954359826898497e+01,1.069563364713508413e+01,1.651514343677777108e-01,1.090918896161669380e+02,6.510000000000000000e+02,1.060855196388368782e+01,1.027824909514813356e+01
1.910000000000000000e+02,1.044338687470214566e+01,1.010952487093407370e+01,1.069562816673475503e+01,1.651555180623159036e-01,1.090916057598474822e+02,6.510000000000000000e+02,1.060854239276446087e+01,1.027823135663983045e+01
1.915000000000000000e+02,1.044337336912009917e+01,1.010950632132238525e+01,1.069562278001837186e+01,1.651595763012952134e-01,1.090913250124909268e+02,6.510000000000000000e+02,1.060853294542139480e+01,1.027821379281880532e+01
1.920000000000000000e+02,1.044336001103537193e+01,1.010948794756595071e+01,1.069561748561271841e+01,1.651636092294861968e-01,1.090910473379064598e+02,6.510000000000000000e+02,1.060852362026485984e+01,1.027819640180588578e+01
1.925000000000000000e+02,1.044334679873512783e+01,1.010946974781865570e+01,1.069561228216631221e+01,1.651676169937341676e-01,1.090907727003546341e+02,6.510000000000000000e+02,1.060851441572886245e+01,1.027817918174139322e+01
1.930000000000000000e+02,1.044333373052791458e+01,1.010945172025594729e+01,1.069560716834647529e+01,1.651715997382329215e-01,1.090905010645421953e+02,6.510000000000000000e+02,1.060850533026614784e+01,1.027816213078968310e+01
1.935000000000000000e+02,1.044332080474341318e+01,1.010943386307485348e+01,1.069560214283772126e+01,1.651755576065209452e-01,1.090902323956172211e+02,6.510000000000000000e+02,1.060849636234993376e+01,1.027814524713689082e+01
1.940000000000000000e+02,1.044330801973205602e+01,1.010941617449331531e+01,1.069559720434553540e+01,1.651794907426366310e-01,1.090899666591618598e+02,6.510000000000000000e+02,1.060848751047469207e+01,1.027812852898941998e+01
1.945000000000000000e+02,1.044329537386482265e+01,1.010939865275015492e+01,1.069559235159296762e+01,1.651833992895434255e-01,1.090897038211872712e+02,6.510000000000000000e+02,1.060847877315436705e+01,1.027811197457528003e+01
1.950000000000000000e+02,1.044328286553288088e+01,1.010938129610487124e+01,1.069558758332010306e+01,1.651872833888674563e-01,1.090894438481260664e+02,6.510000000000000000e+02,1.060847014892174833e+01,1.027809558214401342e+01
1.955000000000000000e+02,1.044327049314745892e+01,1.010936410283697562e+01,1.069558289828741948e+01,1.651911431817381648e-01,1.090891867068300769e+02,6.510000000000000000e+02,1.060846163632919747e+01,1.027807934996572214e+01
1.960000000000000000e+02,1.044325825513940487e+01,1.010934707124624587e+01,1.069557829527133741e+01,1.651949788097334670e-01,1.090889323645612734e+02,6.510000000000000000e+02,1.060845323394913819e+01,1.027806327632967154e+01
1.965000000000000000e+02,1.044324614995910849e+01,1.010933019965217028e+01,1.069557377306493073e+01,1.651987904122549089e-01,1.090886807889893930e+02,6.510000000000000000e+02,1.060844494037136343e+01,1.027804735954685356e+01
1.970000000000000000e+02,1.044323417607608384e+01,1.010931348639368821e+01,1.069556933047902447e+01,1.652025781288906092e-01,1.090884319481839668e+02,6.510000000000000000e+02,1.060843675420497512e+01,1.027803159794719257e+01
1.975000000000000000e+02,1.044322233197873473e+01,1.010929692982898764e+01,1.069556496634249676e+01,1.652063420983129749e-01,1.090881858106088771e+02,6.510000000000000000e+02,1.060842867407704837e+01,1.027801598988042286e+01
1.980000000000000000e+02,1.044321061617429791e+01,1.010928052833533819e+01,1.069556067949861422e+01,1.652100824590664874e-01,1.090879423451216752e+02,6.510000000000000000e+02,1.060842069863336334e+01,1.027800053371523070e+01
1.985000000000000000e+02,1.044319902718832616e+01,1.010926428030879620e+01,1.069555646881091526e+01,1.652137993477829636e-01,1.090877015209621277e+02,6.510000000000000000e+02,1.060841282653610840e+01,1.027798522784054214e+01
1.990000000000000000e+02,1.044318756356461186e+01,1.010924818416402537e+01,1.069555233315669440e+01,1.652174929019118166e-01,1.090874633077513920e+02,6.510000000000000000e+02,1.060840505646652510e+01,1.027797007066270041e+01
1.995000000000000000e+02,1.044317622386482114e+01,1.010923223833376383e+01,1.069554827142535913e+01,1.652211632570953492e-01,1.090872276754835184e+02,6.510000000000000000e+02,1.060839738712191682e+01,1.027795506060772546e+01
2.000000000000000000e+02,1.044316500666846181e+01,1.010921644126896091e+01,1.069554428252730283e+01,1.652248105487440777e-01,1.090869945945255779e+02,6.510000000000000000e+02,1.060838981721720664e+01,1.027794019611971699e+01
2.005000000000000000e+02,1.044315391057240916e+01,1.010920079143837036e+01,1.069554036538745301e+01,1.652284349117218165e-01,1.090867640356072030e+02,6.510000000000000000e+02,1.060838234548413261e+01,1.027792547566068748e+01
2.010000000000000000e+02,1.044314293419088990e+01,1.010918528732831589e+01,1.069553651894396218e+01,1.652320364804511221e-01,1.090865359698205879e+02,6.510000000000000000e+02,1.060837497067134017e+01,1.027791089771043964e+01
2.015000000000000000e+02,1.044313207615512162e+01,1.010916992744255083e+01,1.069553274215305017e+01,1.652356153879159795e-01,1.090863103686126010e+02,6.510000000000000000e+02,1.060836769154303738e+01,1.027789646076720587e+01
2.020000000000000000e+02,1.044312133511301788e+01,1.010915471030200763e+01,1.069552903398230015e+01,1.652391717671320426e-01,1.090860872037789875e+02,6.510000000000000000e+02,1.060836050688014964e+01,1.027788216334588611e+01
2.025000000000000000e+02,1.044311070972924327e+01,1.010913963444449237e+01,1.069552539341553121e+01,1.652427057498869756e-01,1.090858664474651647e+02,6.510000000000000000e+02,1.060835341547912947e+01,1.027786800397935707e+01
2.030000000000000000e+02,1.044310019868470363e+01,1.010912469842446981e+01,1.069552181945405067e+01,1.652462174680529861e-01,1.090856480721560189e+02,6.510000000000000000e+02,1.060834641615275764e+01,1.027785398121665139e+01
2.035000000000000000e+02,1.044308980067647674e+01,1.010910990081308469e+01,1.069551831110670648e+01,1.652497070524322764e-01,1.090854320506739583e+02,6.510000000000000000e+02,1.060833950772890866e+01,1.027784009362404305e+01
2.040000000000000000e+02,1.044307951441756721e+01,1.010909524019774430e+01,1.069551486740188295e+01,1.652531746334921781e-01,1.090852183561743090e+02,6.510000000000000000e+02,1.060833268905106053e+01,1.027782633978407567e+01
2.045000000000000000e+02,1.044306933863667020e+01,1.010908071518188756e+01,1.069551148738030832e+01,1.652566203402106582e-01,1.090850069621395875e+02,6.510000000000000000e+02,1.060832595897688080e+01,1.027781271829645782e+01
2.050000000000000000e+02,1.044305927207808793e+01,1.010906632438484820e+01,1.069550817009591093e+01,1.652600443018610588e-01,1.090847978423787907e+02,6.510000000000000000e+02,1.060831931637994963e+01,1.027779922777622623e+01
2.055000000000000000e+02,1.044304931350141352e+01,1.010905206644175891e+01,1.069550491461235886e+01,1.652634466460703999e-01,1.090845909710197077e+02,6.510000000000000000e+02,1.060831276014748425e+01,1.027778586685534279e+01
2.060000000000000000e+02,1.044303946168127162e+01,1.010903794000312139e+01,1.069550172001576804e+01,1.652668275013389476e-01,1.090843863225046277e+02,6.510000000000000000e+02,1.060830628918261098e+01,1.027777263417993403e+01
2.065000000000000000e+02,1.044302971540722957e+01,1.010902394373476909e+01,1.069549858539794229e+01,1.652701869942586888e-01,1.090841838715875127e+02,6.510000000000000000e+02,1.060829990240148923e+01,1.027775952841297169e+01
2.070000000000000000e+02,1.044302007348363937e+01,1.010901007631763626e+01,1.069549550986661046e+01,1.652735252508256147e-01,1.090839835933310695e+02,6.510000000000000000e+02,1.060829359873446442e+01,1.027774654823281253e+01
2.075000000000000000e+02,1.044301053472932850e+01,1.010899633644765672e+01,1.069549249253559431e+01,1.652768423970699951e-01,1.090837854631004973e+02,6.510000000000000000e+02,1.060828737712639835e+01,1.027773369233225864e+01
2.080000000000000000e+02,1.044300109797756804e+01,1.010898272283543164e+01,1.069548953254036761e+01,1.652801385580065507e-01,1.090835894565624500e+02,6.510000000000000000e+02,1.060828123653557498e+01,1.027772095941956110e+01
2.085000000000000000e+02,1.044299176207560187e+01,1.010896923420609639e+01,1.069548662902322178e+01,1.652834138577400636e-01,1.090833955496753447e+02,6.510000000000000000e+02,1.060827517593334157e+01,1.027770834821786039e+01
2.090000000000000000e+02,1.044298252588474618e+01,1.010895586929916590e+01,1.069548378114195231e+01,1.652866684206198145e-01,1.090832037186917347e+02,6.510000000000000000e+02,1.060826919430536641e+01,1.027769585746412595e+01
2.095000000000000000e+02,1.044297338828007327e+01,1.010894262686835354e+01,1.069548098806286163e+01,1.652899023695607039e-01,1.090830139401511190e+02,6.510000000000000000e+02,1.060826329064963325e+01,1.027768348591051328e+01
2.100000000000000000e+02,1.044296434815026586e+01,1.010892950568141124e+01,1.069547824896715582e+01,1.652931158269355105e-01,1.090828261908772845e+02,6.510000000000000000e+02,1.060825746397720160e+01,1.027767123232333013e+01
2.105000000000000000e+02,1.044295540439750702e+01,1.010891650451976709e+01,1.069547556304373259e+01,1.652963089146800013e-01,1.090826404479759049e+02,6.510000000000000000e+02,1.060825171331218542e+01,1.027765909548282686e+01
2.110000000000000000e+02,1.044294655593718524e+01,1.010890362217860350e+01,1.069547292949610195e+01,1.652994817539784611e-01,1.090824566888284579e+02,6.510000000000000000e+02,1.060824603769116514e+01,1.027764707418320711e+01
2.115000000000000000e+02,1.044293780169774344e+01,1.010889085746664939e+01,1.069547034754061166e+01,1.653026344656309821e-01,1.090822748910889857e+02,6.510000000000000000e+02,1.060824043616337420e+01,1.027763516723211268e+01
2.120000000000000000e+02,1.044292914062049960e+01,1.010887820920595281e+01,1.069546781640141297e+01,1.653057671698439646e-01,1.090820950326803995e+02,6.510000000000000000e+02,1.060823490779034373e+01,1.027762337345065546e+01
2.125000000000000000e+02,1.044292057165965382e+01,1.010886567623158960e+01,1.069546533531380916e+01,1.653088799857055369e-01,1.090819170917945371e+02,6.510000000000000000e+02,1.060822945164535902e+01,1.027761169167394861e+01
2.130000000000000000e+02,1.044291209378186025e+01,1.010885325739175222e+01,1.069546290352532480e+01,1.653119730319203562e-01,1.090817410468831241e+02,6.510000000000000000e+02,1.060822406681378105e+01,1.027760012074993945e+01
2.135000000000000000e+02,1.044290370596628392e+01,1.010884095154738560e+01,1.069546052029227567e+01,1.653150464266524289e-01,1.090815668766593802e+02,6.510000000000000000e+02,1.060821875239293455e+01,1.027758865953963152e+01
2.140000000000000000e+02,1.044289540720433074e+01,1.010882875757208765e+01,1.069545818488551525e+01,1.653181002880499129e-01,1.090813945600921642e+02,6.510000000000000000e+02,1.060821350749238157e+01,1.027757730691627991e+01
2.145000000000000000e+02,1.044288719649934727e+01,1.010881667435212883e+01,1.069545589658231677e+01,1.653211347324614611e-01,1.090812240763992378e+02,6.510000000000000000e+02,1.060820833123180940e+01,1.027756606176688692e+01
2.150000000000000000e+02,1.044287907286692807e+01,1.010880470078601689e+01,1.069545365467128129e+01,1.653241498763252937e-01,1.090810554050543715e+02,6.510000000000000000e+02,1.060820322274325456e+01,1.027755492299060336e+01
2.155000000000000000e+02,1.044287103533424776e+01,1.010879283578442767e+01,1.069545145845175149e+01,1.653271458351199263e-01,1.090808885257729770e+02,6.510000000000000000e+02,1.060819818116936730e+01,1.027754388949912645e+01
2.160000000000000000e+02,1.044286308294017473e+01,1.010878107827013928e+01,1.069544930723138876e+01,1.653301227244138027e-01,1.090807234185148502e+02,6.510000000000000000e+02,1.060819320566458934e+01,1.027753296021576190e+01
2.165000000000000000e+02,1.044285521473496736e+01,1.010876942717787230e+01,1.069544720032941676e+01,1.653330806585537882e-01,1.090805600634773498e+02,6.510000000000000000e+02,1.060818829539352315e+01,1.027752213407641335e+01
2.170000000000000000e+02,1.044284742978041614e+01,1.010875788145404464e+01,1.069544513707432998e+01,1.653360197514522900e-01,1.090803984410986942e+02,6.510000000000000000e+02,1.060818344953186809e+01,1.027751141002896418e+01
2.175000000000000000e+02,1.044283972714938535e+01,1.010874644005676792e+01,1.069544311680249393e+01,1.653389401161678429e-01,1.090802385320481989e+02,6.510000000000000000e+02,1.060817866726555359e+01,1.027750078703321890e+01
2.180000000000000000e+02,1.044283210592584865e+01,1.010873510195555092e+01,1.069544113886371939e+01,1.653418418657970068e-01,1.090800803172272424e+02,6.510000000000000000e+02,1.060817394779164502e+01,1.027749026406005051e+01
2.185000000000000000e+02,1.044282456520457458e+01,1.010872386613126750e+01,1.069543920261258307e+01,1.653447251122156514e-01,1.090799237777625166e+02,6.510000000000000000e+02,1.060816929031678946e+01,1.027747984009235793e+01
2.190000000000000000e+02,1.044281710409121544e+01,1.010871273157587780e+01,1.069543730741427190e+01,1.653475899665511339e-01,1.090797688950077600e+02,6.510000000000000000e+02,1.060816469405776630e+01,1.027746951412466458e+01
2.195000000000000000e+02,1.044280972170204436e+01,1.010870169729271950e+01,1.069543545264488493e+01,1.653504365404415144e-01,1.090796156505388552e+02,6.510000000000000000e+02,1.060816015824248559e+01,1.027745928516160312e+01
2.200000000000000000e+02,1.044280241716377233e+01,1.010869076229573693e+01,1.069543363768148758e+01,1.653532649438849977e-01,1.090794640261491395e+02,6.510000000000000000e+02,1.060815568210765747e+01,1.027744915221988720e+01
2.205000000000000000e+02,1.044279518961351805e+01,1.010867992560973505e+01,1.069543186192250595e+01,1.653560752866039818e-01,1.090793140038494187e+02,6.510000000000000000e+02,1.060815126490012261e+01,1.027743911432691348e+01
2.210000000000000000e+02,1.044278803819870838e+01,1.010866918627026045e+01,1.069543012476945520e+01,1.653588676776779620e-01,1.090791655658656794e+02,6.510000000000000000e+02,1.060814690587638687e+01,1.027742917052102989e+01
2.215000000000000000e+02,1.044278096207677287e+01,1.010865854332325497e+01,1.069542842563042484e+01,1.653616422260159591e-01,1.090790186946327651e+02,6.510000000000000000e+02,1.060814260430278821e+01,1.027741931985075752e+01
2.220000000000000000e+02,1.044277396041510109e+01,1.010864799582519602e+01,1.069542676392177150e+01,1.653643990389926655e-01,1.090788733727932254e+02,6.510000000000000000e+02,1.060813835945409522e+01,1.027740956137610873e+01
2.225000000000000000e+02,1.044276703239094495e+01,1.010863754284274485e+01,1.069542513907029324e+01,1.653671382245993360e-01,1.090787295831957948e+02,6.510000000000000000e+02,1.060813417061554453e+01,1.027739989416634536e+01
2.230000000000000000e+02,1.044276017719127481e+01,1.010862718345291533e+01,1.069542355050675120e+01,1.653698598893982852e-01,1.090785873088917981e+02,6.510000000000000000e+02,1.060813003708067370e+01,1.027739031730187591e+01
2.235000000000000000e+02,1.044275339401267644e+01,1.010861691674230300e+01,1.069542199767595037e+01,1.653725641396245338e-01,1.090784465331333593e+02,6.510000000000000000e+02,1.060812595815229997e+01,1.027738082987305113e+01
2.240000000000000000e+02,1.044274668206119294e+01,1.010860674180784713e+01,1.069542048002640655e+01,1.653752510809236853e-01,1.090783072393701474e+02,6.510000000000000000e+02,1.060812193314211704e+01,1.027737143098027062e+01
2.245000000000000000e+02,1.044274004055222882e+01,1.010859665775602778e+01,1.069541899701722087e+01,1.653779208182471483e-01,1.090781694112469324e+02,6.510000000000000000e+02,1.060811796137047480e+01,1.027736211973398284e+01
2.250000000000000000e+02,1.044273346871047892e+01,1.010858666370300973e+01,1.069541754811287326e+01,1.653805734564293695e-01,1.090780330326027752e+02,6.510000000000000000e+02,1.060811404216690867e+01,1.027735289525404916e+01
2.255000000000000000e+02,1.044272696576960691e+01,1.010857675877461759e+01,1.069541613278633996e+01,1.653832090995584481e-01,1.090778980874637796e+02,6.510000000000000000e+02,1.060811017486916441e+01,1.027734375667004940e+01
2.260000000000000000e+02,1.044272053097250463e+01,1.010856694210609596e+01,1.069541475051740775e+01,1.653858278507666091e-01,1.090777645600485357e+02,6.510000000000000000e+02,1.060810635882327091e+01,1.027733470312173836e+01
2.265000000000000000e+02,1.044271416357074500e+01,1.010855721284194075e+01,1.069541340079564584e+01,1.653884298127548114e-01,1.090776324347569641e+02,6.510000000000000000e+02,1.060810259338349937e+01,1.027732573375799063e+01
2.270000000000000000e+02,1.044270786282483421e+01,1.010854757013594707e+01,1.069541208311478897e+01,1.653910150882647589e-01,1.090775016961755455e+02,6.510000000000000000e+02,1.060809887791309869e+01,1.027731684773656795e+01
2.275000000000000000e+02,1.044270162800382273e+01,1.010853801315085221e+01,1.069541079697644825e+01,1.653935837786107976e-01,1.090773723290688224e+02,6.510000000000000000e+02,1.060809521178243386e+01,1.027730804422521160e+01
2.280000000000000000e+02,1.044269545838540303e+01,1.010852854105851506e+01,1.069540954188945925e+01,1.653961359847289647e-01,1.090772443183817870e+02,6.510000000000000000e+02,1.060809159437013172e+01,1.027729932240067434e+01
2.285000000000000000e+02,1.044268935325559866e+01,1.010851915303963366e+01,1.069540831737325526e+01,1.653986718078585827e-01,1.090771176492335996e+02,6.510000000000000000e+02,1.060808802506345572e+01,1.027729068144773983e+01
2.290000000000000000e+02,1.044268331190892063e+01,1.010850984828351251e+01,1.069540712294892870e+01,1.654011913480743501e-01,1.090769923069204310e+02,6.510000000000000000e+02,1.060808450325699503e+01,1.027728212056084622e+01
2.295000000000000000e+02,1.044267733364801387e+01,1.010850062598851729e+01,1.069540595814570061e+01,1.654036947041813976e-01,1.090768682769077884e+02,6.510000000000000000e+02,1.060808102835219557e+01,1.027727363894383217e+01
2.300000000000000000e+02,1.044267141778370878e+01,1.010849148536129860e+01,1.069540482250163294e+01,1.654061819756034168e-01,1.090767455448325762e+02,6.510000000000000000e+02,1.060807759975931397e+01,1.027726523580810536e+01
2.305000000000000000e+02,1.044266556363492704e+01,1.010848242561701582e+01,1.069540371555907932e+01,1.654086532605997806e-01,1.090766240965002538e+02,6.510000000000000000e+02,1.060807421689552754e+01,1.027725691037432654e+01
2.310000000000000000e+02,1.044265977037303017e+01,1.010847344597921804e+01,1.069540263686636727e+01,1.654111084418519451e-01,1.090765039145632755e+02,6.510000000000000000e+02,1.060807087881488187e+01,1.027724866193117848e+01
2.315000000000000000e+02,1.044265403690021543e+01,1.010846454567966113e+01,1.069540158598071855e+01,1.654135470166917810e-01,1.090763849759249950e+02,6.510000000000000000e+02,1.060806758391690607e+01,1.027724048988352301e+01
2.320000000000000000e+02,1.044264836315235456e+01,1.010845572395832548e+01,1.069540056246480653e+01,1.654159699056193811e-01,1.090762672795483610e+02,6.510000000000000000e+02,1.060806433305797292e+01,1.027723239324673443e+01
2.325000000000000000e+02,1.044264274847943241e+01,1.010844698006325082e+01,1.069539956588854146e+01,1.654183772038632649e-01,1.090761508118868193e+02,6.510000000000000000e+02,1.060806112568329418e+01,1.027722437127556887e+01
2.330000000000000000e+02,1.044263719223905440e+01,1.010843831325049358e+01,1.069539859582417307e+01,1.654207690076382187e-01,1.090760355595534463e+02,6.510000000000000000e+02,1.060805796124669165e+01,1.027721642323141715e+01
2.335000000000000000e+02,1.044263169379613743e+01,1.010842972278386576e+01,1.069539765185304425e+01,1.654231454124150402e-01,1.090759215093137158e+02,6.510000000000000000e+02,1.060805483920855075e+01,1.027720854838372233e+01
2.340000000000000000e+02,1.044262625252285837e+01,1.010842120793509302e+01,1.069539673356124965e+01,1.654255065120817381e-01,1.090758086480843900e+02,6.510000000000000000e+02,1.060805175903494124e+01,1.027720074601077727e+01
2.345000000000000000e+02,1.044262086779879795e+01,1.010841276798355892e+01,1.069539584054291836e+01,1.654278524015129481e-01,1.090756969629370872e+02,6.510000000000000000e+02,1.060804872020031020e+01,1.027719301539728392e+01
2.350000000000000000e+02,1.044261553901074713e+01,1.010840440221620185e+01,1.069539497239568249e+01,1.654301831730569661e-01,1.090755864410933924e+02,6.510000000000000000e+02,1.060804572218380315e+01,1.027718535583768933e+01
2.355000000000000000e+02,1.044261026555257033e+01,1.010839610992749904e+01,1.069539412872360629e+01,1.654324989208877938e-01,1.090754770699231102e+02,6.510000000000000000e+02,1.060804276447345806e+01,1.027717776663168081e+01
2.360000000000000000e+02,1.044260504682497093e+01,1.010838789041935826e+01,1.069539330913638153e+01,1.654347997370205214e-01,1.090753688369383809e+02,6.510000000000000000e+02,1.060803984656199184e+01,1.027717024708795002e+01
2.365000000000000000e+02,1.044259988223577373e+01,1.010837974300112663e+01,1.069539251324818707e+01,1.654370857133036776e-01,1.090752617297999052e+02,6.510000000000000000e+02,1.060803696794907758e+01,1.027716279652247167e+01
2.370000000000000000e+02,1.044259477119955726e+01,1.010837166698924428e+01,1.069539174068036758e+01,1.654393569416816590e-01,1.090751557363096111e+02,6.510000000000000000e+02,1.060803412814123980e+01,1.027715541425787471e+01
2.375000000000000000e+02,1.044258971313758977e+01,1.010836366170732248e+01,1.069539099105974600e+01,1.654416135127265708e-01,1.090750508444087217e+02,6.510000000000000000e+02,1.060803132665031612e+01,1.027714809962486342e+01
2.380000000000000000e+02,1.044258470747771383e+01,1.010835572648613656e+01,1.069539026401802317e+01,1.654438555172640379e-01,1.090749470421758360e+02,6.510000000000000000e+02,1.060802856299497776e+01,1.027714085196044991e+01
2.385000000000000000e+02,1.044257975365446534e+01,1.010834786066336299e+01,1.069538955919053969e+01,1.654460830446952135e-01,1.090748443178289904e+02,6.510000000000000000e+02,1.060802583669916110e+01,1.027713367060976957e+01
2.390000000000000000e+02,1.044257485110882122e+01,1.010834006358373394e+01,1.069538887621969891e+01,1.654482961843602717e-01,1.090747426597207266e+02,6.510000000000000000e+02,1.060802314729318141e+01,1.027712655492446103e+01
2.395000000000000000e+02,1.044256999928829543e+01,1.010833233459879565e+01,1.069538821475305745e+01,1.654504950256432960e-01,1.090746420563401671e+02,6.510000000000000000e+02,1.060802049431393890e+01,1.027711950426265197e+01
2.400000000000000000e+02,1.044256519764658186e+01,1.010832467306675930e+01,1.069538757444330557e+01,1.654526796569237568e-01,1.090745424963052557e+02,6.510000000000000000e+02,1.060801787730350476e+01,1.027711251798965897e+01
2.405000000000000000e+02,1.044256044564374797e+01,1.010831707835275495e+01,1.069538695494644287e+01,1.654548501661010640e-01,1.090744439683668361e+02,6.510000000000000000e+02,1.060801529580984948e+01,1.027710559547764646e+01
2.410000000000000000e+02,1.044255574274600917e+01,1.010830954982813523e+01,1.069538635592371101e+01,1.654570066405945672e-01,1.090743464614041329e+02,6.510000000000000000e+02,1.060801274938660477e+01,1.027709873610541536e+01
2.415000000000000000e+02,1.044255108842565605e+01,1.010830208687101006e+01,1.069538577704358318e+01,1.654591491669766268e-01,1.090742499644229042e+02,6.510000000000000000e+02,1.060801023759263195e+01,1.027709193925867837e+01
2.420000000000000000e+02,1.044254648216085890e+01,1.010829468886585758e+01,1.069538521797519870e+01,1.654612778320738442e-01,1.090741544665519314e+02,6.510000000000000000e+02,1.060800775999293322e+01,1.027708520432878458e+01
2.425000000000000000e+02,1.044254192343600707e+01,1.010828735520371069e+01,1.069538467839611151e+01,1.654633927215514722e-01,1.090740599570494851e+02,6.510000000000000000e+02,1.060800531615755737e+01,1.027707853071445498e+01
2.430000000000000000e+02,1.044253741174131278e+01,1.010828008528169342e+01,1.069538415798722752e+01,1.654654939211718245e-01,1.090739664252955237e+02,6.510000000000000000e+02,1.060800290566248449e+01,1.027707191782014107e+01
2.435000000000000000e+02,1.044253294657265130e+01,1.010827287850328204e+01,1.069538365643328781e+01,1.654675815155887131e-01,1.090738738607879128e+02,6.510000000000000000e+02,1.060800052808823857e+01,1.027706536505706225e+01
2.440000000000000000e+02,1.044252852743164794e+01,1.010826573427794273e+01,1.069538317342522760e+01,1.654696555894481780e-01,1.090737822531446852e+02,6.510000000000000000e+02,1.060799818302109543e+01,1.027705887184220046e+01
2.445000000000000000e+02,1.044252415382571719e+01,1.010825865202146545e+01,1.069538270865639085e+01,1.654717162268646291e-01,1.090736915921045806e+02,6.510000000000000000e+02,1.060799587005258182e+01,1.027705243759885256e+01
2.450000000000000000e+02,1.044251982526791878e+01,1.010825163115539915e+01,1.069538226182581830e+01,1.654737635110538341e-01,1.090736018675240331e+02,6.510000000000000000e+02,1.060799358877897269e+01,1.027704606175686486e+01
2.455000000000000000e+02,1.044251554127665038e+01,1.010824467110744429e+01,1.069538183263637521e+01,1.654757975251718305e-01,1.090735130693709891e+02,6.510000000000000000e+02,1.060799133880182232e+01,1.027703974375147844e+01
2.460000000000000000e+02,1.044251130137585548e+01,1.010823777131125745e+01,1.069538142079600540e+01,1.654778183519479973e-01,1.090734251877290006e+02,6.510000000000000000e+02,1.060798911972780445e+01,1.027703348302390829e+01
2.465000000000000000e+02,1.044250710509487590e+01,1.010823093120607830e+01,1.069538102601408980e+01,1.654798260731610571e-01,1.090733382127941979e+02,6.510000000000000000e+02,1.060798693116803904e+01,1.027702727902171453e+01
2.470000000000000000e+02,1.044250295196853884e+01,1.010822415023684506e+01,1.069538064800601695e+01,1.654818207704778221e-01,1.090732521348771797e+02,6.510000000000000000e+02,1.060798477273901597e+01,1.027702113119806171e+01
2.475000000000000000e+02,1.044249884153652275e+01,1.010821742785449651e+01,1.069538028649527739e+01,1.654838025255580547e-01,1.090731669443899250e+02,6.510000000000000000e+02,1.060798264406207991e+01,1.027701503901096380e+01
2.480000000000000000e+02,1.044249477334415666e+01,1.010821076351524184e+01,1.069537994120175384e+01,1.654857714183773088e-01,1.090730826318619506e+02,6.510000000000000000e+02,1.060798054476253327e+01,1.027700900192577826e+01
2.485000000000000000e+02,1.044249074694170965e+01,1.010820415668103500e+01,1.069537961185482366e+01,1.654877275295333627e-01,1.090729991879261291e+02,6.510000000000000000e+02,1.060797847447124198e+01,1.027700301941217731e+01
2.490000000000000000e+02,1.044248676172520085e+01,1.010819760681932600e+01,1.069537929818466004e+01,1.654896708969015029e-01,1.090729165999796209e+02,6.510000000000000000e+02,1.060797643262210244e+01,1.027699709082829926e+01
2.495000000000000000e+02,1.044248281708206605e+01,1.010819111340281395e+01,1.069537899992793939e+01,1.654916015544214414e-01,1.090728348552392362e+02,6.510000000000000000e+02,1.060797441863648771e+01,1.027699121552764439e+01
2.500000000000000000e+02,1.044247891291344565e+01,1.010818467590978820e+01,1.069537871682348040e+01,1.654935196690989763e-01,1.090727539516944518e+02,6.510000000000000000e+02,1.060797243258254419e+01,1.027698539324434712e+01
2.505000000000000000e+02,1.044247504878952348e+01,1.010817829382374455e+01,1.069537844861481446e+01,1.654954253193038349e-01,1.090726738803933955e+02,6.510000000000000000e+02,1.060797047410882676e+01,1.027697962347022020e+01
2.510000000000000000e+02,1.044247122428522623e+01,1.010817196663337469e+01,1.069537819504796516e+01,1.654973185826656978e-01,1.090725946324830460e+02,6.510000000000000000e+02,1.060796854286789248e+01,1.027697390570255997e+01
2.515000000000000000e+02,1.044246743898036378e+01,1.010816569383263541e+01,1.069537795587473461e+01,1.654991995368078617e-01,1.090725161992124583e+02,6.510000000000000000e+02,1.060796663851717092e+01,1.027696823944355664e+01
2.520000000000000000e+02,1.044246369245942674e+01,1.010815947492061895e+01,1.069537773084723575e+01,1.655010682589281024e-01,1.090724385719282168e+02,6.510000000000000000e+02,1.060796476071835315e+01,1.027696262420049855e+01
2.525000000000000000e+02,1.044245998431165745e+01,1.010815330940132206e+01,1.069537751972159789e+01,1.655029248252745666e-01,1.090723617420759552e+02,6.510000000000000000e+02,1.060796290913693163e+01,1.027695705948638505e+01
2.530000000000000000e+02,1.044245631413086883e+01,1.010814719678385742e+01,1.069537732226089766e+01,1.655047693120893504e-01,1.090722857011966909e+02,6.510000000000000000e+02,1.060796108344295696e+01,1.027695154481877893e+01
2.535000000000000000e+02,1.044245268151535200e+01,1.010814113658225466e+01,1.069537713822990099e+01,1.655066017955560964e-01,1.090722104409250761e+02,6.510000000000000000e+02,1.060795928331090821e+01,1.027694607971979579e+01
2.540000000000000000e+02,1.044244908606787803e+01,1.010813512831560246e+01,1.069537696739656596e+01,1.655084223504898200e-01,1.090721359529887877e+02,6.510000000000000000e+02,1.060795750841836771e+01,1.027694066371738835e+01
2.545000000000000000e+02,1.044244552739574061e+01,1.010812917150758850e+01,1.069537680952936576e+01,1.655102310511757102e-01,1.090720622292098909e+02,6.510000000000000000e+02,1.060795575844691641e+01,1.027693529634456304e+01
2.550000000000000000e+02,1.044244200511069742e+01,1.010812326568682984e+01,1.069537666440302459e+01,1.655120279728363730e-01,1.090719892615039868e+02,6.510000000000000000e+02,1.060795403308353357e+01,1.027692997713786127e+01
2.555000000000000000e+02,1.044243851882868590e+01,1.010811741038678235e+01,1.069537653179537884e+01,1.655138131891689124e-01,1.090719170418734620e+02,6.510000000000000000e+02,1.060795233201785592e+01,1.027692470563951765e+01
2.560000000000000000e+02,1.044243506816993694e+01,1.010811160514535700e+01,1.069537641147776874e+01,1.655155867733406894e-01,1.090718455624102035e+02,6.510000000000000000e+02,1.060795065494327893e+01,1.027691948139659672e+01
2.565000000000000000e+02,1.044243165275902285e+01,1.010810584950515079e+01,1.069537630324933275e+01,1.655173487990375947e-01,1.090717748152969904e+02,6.510000000000000000e+02,1.060794900155805998e+01,1.027691430395998395e+01
2.570000000000000000e+02,1.044242827222437597e+01,1.010810014301343429e+01,1.069537620689680502e+01,1.655190993379485331e-01,1.090717047927965950e+02,6.510000000000000000e+02,1.060794737156232515e+01,1.027690917288642680e+01
2.575000000000000000e+02,1.044242492619878782e+01,1.010809448522188347e+01,1.069537612221083123e+01,1.655208384628575058e-01,1.090716354872632223e+02,6.510000000000000000e+02,1.060794576466164507e+01,1.027690408773593234e+01
2.580000000000000000e+02,1.044242161431941973e+01,1.010808887568678038e+01,1.069537604898181904e+01,1.655225662455998281e-01,1.090715668911419272e+02,6.510000000000000000e+02,1.060794418056501875e+01,1.027689904807381893e+01
2.585000000000000000e+02,1.044241833622710480e+01,1.010808331396877335e+01,1.069537598700815728e+01,1.655242827571670183e-01,1.090714989969543467e+02,6.510000000000000000e+02,1.060794261898427138e+01,1.027689405346993823e+01
2.590000000000000000e+02,1.044241509156689318e+01,1.010807779963285213e+01,1.069537593607610582e+01,1.655259880694362196e-01,1.090714317973103817e+02,6.510000000000000000e+02,1.060794107963632982e+01,1.027688910349745832e+01
2.595000000000000000e+02,1.044241187998749609e+01,1.010807233224834789e+01,1.069537589599854499e+01,1.655276822521832836e-01,1.090713652848957622e+02,6.510000000000000000e+02,1.060793956223967882e+01,1.027688419773531159e+01
2.600000000000000000e+02,1.044240870114161623e+01,1.010806691138899183e+01,1.069537586657860651e+01,1.655293653756505501e-01,1.090712994524797921e+02,6.510000000000000000e+02,1.060793806651726712e+01,1.027687933576596535e+01
2.605000000000000000e+02,1.044240555468584297e+01,1.010806153663254392e+01,1.069537584762409388e+01,1.655310375092369501e-01,1.090712342929126493e+02,6.510000000000000000e+02,1.060793659219508100e+01,1.027687451717660672e+01
2.610000000000000000e+02,1.044240244028062392e+01,1.010805620756110912e+01,1.069537583894611643e+01,1.655326987227031255e-01,1.090711697991251441e+02,6.510000000000000000e+02,1.060793513900332741e+01,1.027686974155792043e+01
2.615000000000000000e+02,1.044239935759004645e+01,1.010805092376086201e+01,1.069537584035858124e+01,1.655343490848092125e-01,1.090711059641239302e+02,6.510000000000000000e+02,1.060793370667485469e+01,1.027686500850523643e+01
2.620000000000000000e+02,1.044239630628191584e+01,1.010804568482204147e+01,1.069537585167708826e+01,1.655359886639437006e-01,1.090710427809931531e+02,6.510000000000000000e+02,1.060793229494585965e+01,1.027686031761797203e+01
2.625000000000000000e+02,1.044239328602789030e+01,1.010804049033901109e+01,1.069537587272041534e+01,1.655376175280187379e-01,1.090709802428972068e+02,6.510000000000000000e+02,1.060793090355590884e+01,1.027685566849986998e+01
2.630000000000000000e+02,1.044239029650302975e+01,1.010803533991012770e+01,1.069537590331361621e+01,1.655392357450463647e-01,1.090709183430716820e+02,6.510000000000000000e+02,1.060792953224807533e+01,1.027685106075798238e+01
2.635000000000000000e+02,1.044238733738607294e+01,1.010803023313766502e+01,1.069537594327521290e+01,1.655408433824576420e-01,1.090708570748287514e+02,6.510000000000000000e+02,1.060792818076852839e+01,1.027684649400361572e+01
2.640000000000000000e+02,1.044238440835914972e+01,1.010802516962785980e+01,1.069537599243166248e+01,1.655424405064738758e-01,1.090707964315511163e+02,6.510000000000000000e+02,1.060792684886562398e+01,1.027684196785267545e+01
2.645000000000000000e+02,1.044238150910814156e+01,1.010802014899083012e+01,1.069537605061194085e+01,1.655440271837833599e-01,1.090707364066998650e+02,6.510000000000000000e+02,1.060792553629192625e+01,1.027683748192435864e+01
2.650000000000000000e+02,1.044237863932219668e+01,1.010801517084042089e+01,1.069537611764932983e+01,1.655456034807030463e-01,1.090706769938042555e+02,6.510000000000000000e+02,1.060792424280289836e+01,1.027683303584149321e+01
2.655000000000000000e+02,1.044237579869395027e+01,1.010801023479438321e+01,1.069537619338163381e+01,1.655471694628119494e-01,1.090706181864662625e+02,6.510000000000000000e+02,1.060792296815676394e+01,1.027682862923113838e+01
2.660000000000000000e+02,1.044237298691944815e+01,1.010800534047420740e+01,1.069537627764251475e+01,1.655487251958941697e-01,1.090705599783589719e+02,6.510000000000000000e+02,1.060792171211534018e+01,1.027682426172355434e+01
2.665000000000000000e+02,1.044237020369793711e+01,1.010800048750505553e+01,1.069537637026930277e+01,1.655502707437385701e-01,1.090705023632218200e+02,6.510000000000000000e+02,1.060792047444167530e+01,1.027681993295419893e+01
2.670000000000000000e+02,1.044236744873214739e+01,1.010799567551555889e+01,1.069537647110383460e+01,1.655518061720682166e-01,1.090704453348675571e+02,6.510000000000000000e+02,1.060791925490421406e+01,1.027681564256007896e+01
2.675000000000000000e+02,1.044236472172770291e+01,1.010799090413822654e+01,1.069537657998929525e+01,1.655533315443490361e-01,1.090703888871687326e+02,6.510000000000000000e+02,1.060791805327205317e+01,1.027681139018335443e+01
2.680000000000000000e+02,1.044236202239386557e+01,1.010798617300927837e+01,1.069537669677305125e+01,1.655548469242523468e-01,1.090703330140738245e+02,6.510000000000000000e+02,1.060791686931811739e+01,1.027680717546961198e+01
2.685000000000000000e+02,1.044235935044279451e+01,1.010798148176824007e+01,1.069537682130442491e+01,1.655563523752357491e-01,1.090702777095918776e+02,6.510000000000000000e+02,1.060791570281803153e+01,1.027680299806755926e+01
2.690000000000000000e+02,1.044235670558998130e+01,1.010797683005823444e+01,1.069537695343300321e+01,1.655578479607003328e-01,1.090702229678013992e+02,6.510000000000000000e+02,1.060791455355068003e+01,1.027679885762928080e+01
2.695000000000000000e+02,1.044235408755395333e+01,1.010797221752584107e+01,1.069537709301023654e+01,1.655593337425762812e-01,1.090701687828440072e+02,6.510000000000000000e+02,1.060791342129652826e+01,1.027679475381137664e+01
2.700000000000000000e+02,1.044235149605638036e+01,1.010796764382109991e+01,1.069537723989106226e+01,1.655608097836279158e-01,1.090701151489271297e+02,6.510000000000000000e+02,1.060791230584000822e+01,1.027679068627275250e+01
2.705000000000000000e+02,1.044234893082183291e+01,1.010796310859734959e+01,1.069537739393447495e+01,1.655622761456203573e-01,1.090700620603184205e+02,6.510000000000000000e+02,1.060791120696745260e+01,1.027678665467621322e+01
2.710000000000000000e+02,1.044234639157783029e+01,1.010795861151155250e+01,1.069537755499851706e+01,1.655637328901575500e-01,1.090700095113470383e+02,6.510000000000000000e+02,1.060791012446798653e+01,1.027678265868767227e+01
2.715000000000000000e+02,1.044234387805491870e+01,1.010795415222377791e+01,1.069537772294028599e+01,1.655651800776870297e-01,1.090699574964051806e+02,6.510000000000000000e+02,1.060790905813260565e+01,1.027677869797723176e+01
2.720000000000000000e+02,1.044234138998669614e+01,1.010794973039737599e+01,1.069537789762489410e+01,1.655666177697528441e-01,1.090699060099490083e+02,6.510000000000000000e+02,1.060790800775644804e+01,1.027677477221694424e+01
2.725000000000000000e+02,1.044233892710967382e+01,1.010794534569906133e+01,1.069537807892129599e+01,1.655680460264283005e-01,1.090698550464950216e+02,6.510000000000000000e+02,1.060790697313610131e+01,1.027677088108324632e+01
2.730000000000000000e+02,1.044233648916311630e+01,1.010794099779853461e+01,1.069537826669488467e+01,1.655694649079401948e-01,1.090698046006173740e+02,6.510000000000000000e+02,1.060790595407105563e+01,1.027676702425517696e+01
2.735000000000000000e+02,1.044233407588904150e+01,1.010793668636902432e+01,1.069537846081767185e+01,1.655708744738830507e-01,1.090697546669474889e+02,6.510000000000000000e+02,1.060790495036292391e+01,1.027676320141515731e+01
2.740000000000000000e+02,1.044233168703221892e+01,1.010793241108673612e+01,1.069537866115753921e+01,1.655722747830619679e-01,1.090697052401739882e+02,6.510000000000000000e+02,1.060790396181528017e+01,1.027675941224915768e+01
2.745000000000000000e+02,1.044232932234054267e+01,1.010792817163101454e+01,1.069537886758686440e+01,1.655736658951166840e-01,1.090696563150510343e+02,6.510000000000000000e+02,1.060790298823565792e+01,1.027675565644542566e+01
2.750000000000000000e+02,1.044232698156435823e+01,1.010792396768426293e+01,1.069537907998135395e+01,1.655750478684261950e-01,1.090696078863836220e+02,6.510000000000000000e+02,1.060790202943278437e+01,1.027675193369593210e+01
2.755000000000000000e+02,1.044232466445685326e+01,1.010791979893183878e+01,1.069537929821938071e+01,1.655764207616802208e-01,1.090695599490362042e+02,6.510000000000000000e+02,1.060790108521853448e+01,1.027674824369517381e+01
2.760000000000000000e+02,1.044232237077370229e+01,1.010791566506231476e+01,1.069537952217735466e+01,1.655777846320984070e-01,1.090695124979245776e+02,6.510000000000000000e+02,1.060790015540579923e+01,1.027674458614160358e+01
2.765000000000000000e+02,1.044232010027315383e+01,1.010791156576719274e+01,1.069537975173721023e+01,1.655791395374207886e-01,1.090694655280186822e+02,6.510000000000000000e+02,1.060789923981057470e+01,1.027674096073573295e+01
2.770000000000000000e+02,1.044231785271633406e+01,1.010790750074084876e+01,1.069537998678062252e+01,1.655804855348602667e-01,1.090694190343482148e+02,6.510000000000000000e+02,1.060789833825119466e+01,1.027673736718147168e+01
2.775000000000000000e+02,1.044231562786675482e+01,1.010790346968052766e+01,1.069538022719213721e+01,1.655818226814692595e-01,1.090693730119927807e+02,6.510000000000000000e+02,1.060789745054822397e+01,1.027673380518528568e+01
2.780000000000000000e+02,1.044231342549061914e+01,1.010789947228652252e+01,1.069538047285682403e+01,1.655831510332492484e-01,1.090693274560877342e+02,6.510000000000000000e+02,1.060789657652386886e+01,1.027673027445736942e+01
2.785000000000000000e+02,1.044231124535657074e+01,1.010789550826198457e+01,1.069538072366237991e+01,1.655844706469843386e-01,1.090692823618197451e+02,6.510000000000000000e+02,1.060789571600355607e+01,1.027672677470958718e+01
2.790000000000000000e+02,1.044230908723580598e+01,1.010789157731286636e+01,1.069538097949512689e+01,1.655857815780410192e-01,1.090692377244282909e+02,6.510000000000000000e+02,1.060789486881384747e+01,1.027672330565776448e+01
2.795000000000000000e+02,1.044230695090198502e+01,1.010788767914783115e+01,1.069538124024893833e+01,1.655870838824112512e-01,1.090691935392045906e+02,6.510000000000000000e+02,1.060789403478439574e+01,1.027671986701957429e+01
2.800000000000000000e+02,1.044230483613103644e+01,1.010788381347844833e+01,1.069538150581530545e+01,1.655883776150887665e-01,1.090691498014868301e+02,6.510000000000000000e+02,1.060789321374612548e+01,1.027671645851594739e+01
2.805000000000000000e+02,1.044230274270140058e+01,1.010787998001883636e+01,1.069538177609035579e+01,1.655896628306973983e-01,1.090691065066655767e+02,6.510000000000000000e+02,1.060789240553209822e+01,1.027671307987070293e+01
2.810000000000000000e+02,1.044230067039373289e+01,1.010787617848612463e+01,1.069538205096635863e+01,1.655909395834914144e-01,1.090690636501775259e+02,6.510000000000000000e+02,1.060789160997722469e+01,1.027670973081024108e+01
2.815000000000000000e+02,1.044229861899133383e+01,1.010787240859987079e+01,1.069538233034135466e+01,1.655922079281935411e-01,1.090690212275148525e+02,6.510000000000000000e+02,1.060789082691952778e+01,1.027670641106314164e+01
2.820000000000000000e+02,1.044229658827961060e+01,1.010786867008253864e+01,1.069538261411494240e+01,1.655934679177949453e-01,1.090689792342130318e+02,6.510000000000000000e+02,1.060789005619740522e+01,1.027670312036181599e+01
2.825000000000000000e+02,1.044229457804654082e+01,1.010786496265909840e+01,1.069538290218590326e+01,1.655947196068029981e-01,1.090689376658618244e+02,6.510000000000000000e+02,1.060788929765334387e+01,1.027669985843973777e+01
2.830000000000000000e+02,1.044229258808206673e+01,1.010786128605695211e+01,1.069538319445796049e+01,1.655959630478364142e-01,1.090688965180914209e+02,6.510000000000000000e+02,1.060788855112990348e+01,1.027669662503422998e+01
2.835000000000000000e+02,1.044229061817845938e+01,1.010785764000614151e+01,1.069538349083409123e+01,1.655971982938255205e-01,1.090688557865806274e+02,6.510000000000000000e+02,1.060788781647228518e+01,1.027669341988463536e+01
2.840000000000000000e+02,1.044228866813032575e+01,1.010785402423936929e+01,1.069538379121911831e+01,1.655984253975929521e-01,1.090688154670571777e+02,6.510000000000000000e+02,1.060788709352791770e+01,1.027669024273273379e+01
2.845000000000000000e+02,1.044228673773431204e+01,1.010785043849198672e+01,1.069538409551947744e+01,1.655996444106492271e-01,1.090687755552908413e+02,6.510000000000000000e+02,1.060788638214496160e+01,1.027668709332366248e+01
2.850000000000000000e+02,1.044228482678940040e+01,1.010784688250169339e+01,1.069538440364403264e+01,1.656008553857591659e-01,1.090687360471006286e+02,6.510000000000000000e+02,1.060788568217516037e+01,1.027668397140364220e+01
2.855000000000000000e+02,1.044228293509660688e+01,1.010784335600858519e+01,1.069538471550102443e+01,1.656020583736421969e-01,1.090686969383474008e+02,6.510000000000000000e+02,1.060788499347025038e+01,1.027668087672296338e+01
2.860000000000000000e+02,1.044228106245901699e+01,1.010783985875533553e+01,1.069538503100024229e+01,1.656032534260626077e-01,1.090686582249355041e+02,6.510000000000000000e+02,1.060788431588507841e+01,1.027667780903295380e+01
2.865000000000000000e+02,1.044227920868184434e+01,1.010783639048686133e+01,1.069538535005350965e+01,1.656044405938393582e-01,1.090686199028135093e+02,6.510000000000000000e+02,1.060788364927568317e+01,1.027667476808800551e+01
2.870000000000000000e+02,1.044227737357245545e+01,1.010783295095066592e+01,1.069538567257514394e+01,1.656056199274221208e-01,1.090685819679748221e+02,6.510000000000000000e+02,1.060788299349987795e+01,1.027667175364503294e+01
2.875000000000000000e+02,1.044227555694036802e+01,1.010782953989650146e+01,1.069538599847896876e+01,1.656067914774675409e-01,1.090685444164577405e+02,6.510000000000000000e+02,1.060788234841783506e+01,1.027666876546290098e+01
2.880000000000000000e+02,1.044227375859682816e+01,1.010782615707645782e+01,1.069538632768191277e+01,1.656079552942107402e-01,1.090685072443366579e+02,6.510000000000000000e+02,1.060788171389103951e+01,1.027666580330261681e+01
2.885000000000000000e+02,1.044227197835522780e+01,1.010782280224509400e+01,1.069538666009936279e+01,1.656091114266273756e-01,1.090684704477303200e+02,6.510000000000000000e+02,1.060788108978185562e+01,1.027666286692859998e+01
2.890000000000000000e+02,1.044227021603092531e+01,1.010781947515908463e+01,1.069538699564950157e+01,1.656102599246333240e-01,1.090684340227988685e+02,6.510000000000000000e+02,1.060788047595555916e+01,1.027665995610629146e+01
2.895000000000000000e+02,1.044226847144120107e+01,1.010781617557738521e+01,1.069538733425154220e+01,1.656114008368851365e-01,1.090683979657421219e+02,6.510000000000000000e+02,1.060787987227808671e+01,1.027665707060431721e+01
2.900000000000000000e+02,1.044226674440531788e+01,1.010781290326129955e+01,1.069538767582636218e+01,1.656125342129796674e-01,1.090683622728016786e+02,6.510000000000000000e+02,1.060787927861829694e+01,1.027665421019233882e+01
2.905000000000000000e+02,1.044226503474462042e+01,1.010780965797430575e+01,1.069538802029783575e+01,1.656136601000497977e-01,1.090683269402618123e+02,6.510000000000000000e+02,1.060787869484467016e+01,1.027665137464457068e+01
2.910000000000000000e+02,1.044226334228214093e+01,1.010780643948214141e+01,1.069538836758102818e+01,1.656147785476353440e-01,1.090682919644427926e+02,6.510000000000000000e+02,1.060787812082977588e+01,1.027664856373450775e+01
2.915000000000000000e+02,1.044226166684280344e+01,1.010780324755266690e+01,1.069538871761070276e+01,1.656158896033359529e-01,1.090682573417037275e+02,6.510000000000000000e+02,1.060787755644613917e+01,1.027664577723946593e+01
2.920000000000000000e+02,1.044226000825326395e+01,1.010780008195596658e+01,1.069538907031333608e+01,1.656169933142252748e-01,1.090682230684398917e+02,6.510000000000000000e+02,1.060787700156748947e+01,1.027664301493903842e+01
2.925000000000000000e+02,1.044225836634216975e+01,1.010779694246419247e+01,1.069538942561468531e+01,1.656180897280555842e-01,1.090681891410882258e+02,6.510000000000000000e+02,1.060787645607022611e+01,1.027664027661411517e+01
2.930000000000000000e+02,1.044225674094020739e+01,1.010779382885150035e+01,1.069538978344396440e+01,1.656191788916865915e-01,1.090681555561279623e+02,6.510000000000000000e+02,1.060787591983189415e+01,1.027663756204852064e+01
2.935000000000000000e+02,1.044225513187952359e+01,1.010779074089438190e+01,1.069539014372809760e+01,1.656202608520805919e-01,1.090681223100689721e+02,6.510000000000000000e+02,1.060787539273160540e+01,1.027663487102744355e+01
2.940000000000000000e+02,1.044225353899398634e+01,1.010778767837129699e+01,1.069539050639779276e+01,1.656213356554644689e-01,1.090680893994567100e+02,6.510000000000000000e+02,1.060787487464945045e+01,1.027663220333852045e+01
2.945000000000000000e+02,1.044225196211932172e+01,1.010778464106263641e+01,1.069539087138373290e+01,1.656224033483248981e-01,1.090680568208756824e+02,6.510000000000000000e+02,1.060787436546764617e+01,1.027662955877099549e+01
2.950000000000000000e+02,1.044225040109310854e+01,1.010778162875105401e+01,1.069539123861930285e+01,1.656234639757847571e-01,1.090680245709485234e+02,6.510000000000000000e+02,1.060787386506889440e+01,1.027662693711732445e+01
2.955000000000000000e+02,1.044224885575445683e+01,1.010777864122107417e+01,1.069539160803612354e+01,1.656245175841170036e-01,1.090679926463302536e+02,6.510000000000000000e+02,1.060787337333857572e+01,1.027662433817033971e+01
2.960000000000000000e+02,1.044224732594427252e+01,1.010777567825934398e+01,1.069539197957092824e+01,1.656255642187547117e-01,1.090679610437130975e+02,6.510000000000000000e+02,1.060787289016302815e+01,1.027662176172551867e+01
2.965000000000000000e+02,1.044224581150512066e+01,1.010777273965421585e+01,1.069539235314680781e+01,1.656266039240814059e-01,1.090679297598236417e+02,6.510000000000000000e+02,1.060787241542920079e+01,1.027661920758103875e+01
2.970000000000000000e+02,1.044224431228112948e+01,1.010776982519615075e+01,1.069539272871101332e+01,1.656276367452118037e-01,1.090678987914213991e+02,6.510000000000000000e+02,1.060787194902634134e+01,1.027661667553591762e+01
2.975000000000000000e+02,1.044224282811829596e+01,1.010776693467758669e+01,1.069539310620167427e+01,1.656286627267874734e-01,1.090678681353046500e+02,6.510000000000000000e+02,1.060787149084508307e+01,1.027661416539150885e+01
2.980000000000000000e+02,1.044224135886395466e+01,1.010776406789284643e+01,1.069539348555569624e+01,1.656296819125575859e-01,1.090678377882993857e+02,6.510000000000000000e+02,1.060787104077651222e+01,1.027661167695139710e+01
2.985000000000000000e+02,1.044223990436714011e+01,1.010776122463794557e+01,1.069539386671274350e+01,1.656306943466884785e-01,1.090678077472672101e+02,6.510000000000000000e+02,1.060787059871382887e+01,1.027660921002045136e+01
2.990000000000000000e+02,1.044223846447853354e+01,1.010775840471108467e+01,1.069539424961676666e+01,1.656317000728207700e-01,1.090677780091040177e+02,6.510000000000000000e+02,1.060787016455135401e+01,1.027660676440571130e+01
2.995000000000000000e+02,1.044223703905026390e+01,1.010775560791211980e+01,1.069539463420646008e+01,1.656326991347504274e-01,1.090677485707358727e+02,6.510000000000000000e+02,1.060786973818501266e+01,1.027660433991551336e+01
3.000000000000000000e+02,1.044223562793607485e+01,1.010775283404275093e+01,1.069539502042494483e+01,1.656336915751718264e-01,1.090677194291223486e+02,6.510000000000000000e+02,1.060786931951124679e+01,1.027660193636090291e+01
3.005000000000000000e+02,1.044223423099138337e+01,1.010775008290665866e+01,1.069539540821404877e+01,1.656346774368298302e-01,1.090676905812578070e+02,6.510000000000000000e+02,1.060786890842821251e+01,1.027659955355455423e+01
3.010000000000000000e+02,1.044223284807288188e+01,1.010774735430915072e+01,1.069539579751772784e+01,1.656356567623628595e-01,1.090676620241633969e+02,6.510000000000000000e+02,1.060786850483524546e+01,1.027659719131052007e+01


==> supplementary_materials/figures/data/wall_thickness_mid_cavity_s140_3.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,1.076148550363133616e+01,1.042194925152921847e+01,1.100662497069907708e+01,1.655411929933685022e-01,1.158369741314450749e+02,6.510000000000000000e+02,1.092702669662470427e+01,1.059594431063796804e+01
-4.850000000000000000e+01,1.076146955155083695e+01,1.042194555541142265e+01,1.100660006701405003e+01,1.655354554078612983e-01,1.158366288959528561e+02,6.510000000000000000e+02,1.092700500695869792e+01,1.059593409614297599e+01
-4.800000000000000000e+01,1.076145368578856854e+01,1.042194191492794531e+01,1.100657526309537459e+01,1.655297249770182055e-01,1.158362855212233313e+02,6.510000000000000000e+02,1.092698341076558677e+01,1.059592396081155208e+01
-4.750000000000000000e+01,1.076143790730986538e+01,1.042193832947191012e+01,1.100655056134575105e+01,1.655240026304941880e-01,1.158359440283325767e+02,6.510000000000000000e+02,1.092696190994036165e+01,1.059591390467937089e+01
-4.700000000000000000e+01,1.076142221700587420e+01,1.042193479844500104e+01,1.100652596402647632e+01,1.655182892549966200e-01,1.158356044367455269e+02,6.510000000000000000e+02,1.092694050626087154e+01,1.059590392775087686e+01
-4.650000000000000000e+01,1.076140661569673540e+01,1.042193132125782284e+01,1.100650147326364348e+01,1.655125856964783371e-01,1.158352667643853806e+02,6.510000000000000000e+02,1.092691920139321304e+01,1.059589403000025598e+01
-4.600000000000000000e+01,1.076139110413491196e+01,1.042192789732985858e+01,1.100647709105405525e+01,1.655068927630649611e-01,1.158349310277061193e+02,6.510000000000000000e+02,1.092689799689797781e+01,1.059588421137184788e+01
-4.550000000000000000e+01,1.076137568300812219e+01,1.042192452608780684e+01,1.100645281927049801e+01,1.655012112248905598e-01,1.158345972417554179e+02,6.510000000000000000e+02,1.092687689423301123e+01,1.059587447178323139e+01
-4.500000000000000000e+01,1.076136035294254611e+01,1.042192120696694246e+01,1.100642865966777784e+01,1.654955418164492098e-01,1.158342654202448472e+02,6.510000000000000000e+02,1.092685589475899555e+01,1.059586481112609668e+01
-4.450000000000000000e+01,1.076134511450542952e+01,1.042191793940865630e+01,1.100640461388744917e+01,1.654898852388941854e-01,1.158339355756062332e+02,6.510000000000000000e+02,1.092683499974432237e+01,1.059585522926653489e+01
-4.400000000000000000e+01,1.076132996820801324e+01,1.042191472286308773e+01,1.100638068346279930e+01,1.654842421590886348e-01,1.158336077190548679e+02,6.510000000000000000e+02,1.092681421036710354e+01,1.059584572604892472e+01
-4.350000000000000000e+01,1.076131491450794009e+01,1.042191155678747805e+01,1.100635686982339756e+01,1.654786132135824539e-01,1.158332818606421171e+02,6.510000000000000000e+02,1.092679352772152157e+01,1.059583630129435683e+01
-4.300000000000000000e+01,1.076129995381184479e+01,1.042190844064440647e+01,1.100633317430001945e+01,1.654729990072963675e-01,1.158329580093112554e+02,6.510000000000000000e+02,1.092677295281914063e+01,1.059582695480454717e+01
-4.250000000000000000e+01,1.076128508647765081e+01,1.042190537390430194e+01,1.100630959812867538e+01,1.654674001178666476e-01,1.158326361729480709e+02,6.510000000000000000e+02,1.092675248659551812e+01,1.059581768635978527e+01
-4.200000000000000000e+01,1.076127031281700219e+01,1.042190235604410020e+01,1.100628614245502312e+01,1.654618170934908095e-01,1.158323163584324362e+02,6.510000000000000000e+02,1.092673212991049247e+01,1.059580849572351191e+01
-4.150000000000000000e+01,1.076125563309734012e+01,1.042189938654612646e+01,1.100626280833801118e+01,1.654562504563819592e-01,1.158319985716843092e+02,6.510000000000000000e+02,1.092671188355372180e+01,1.059579938264095844e+01
-4.100000000000000000e+01,1.076124104754370059e+01,1.042189646489929444e+01,1.100623959675393415e+01,1.654507007027113952e-01,1.158316828177024576e+02,6.510000000000000000e+02,1.092669174824641232e+01,1.059579034684098886e+01
-4.050000000000000000e+01,1.076122655634134340e+01,1.042189359059828746e+01,1.100621650860007961e+01,1.654451683046485322e-01,1.158313691006215294e+02,6.510000000000000000e+02,1.092667172464599190e+01,1.059578138803669489e+01
-4.000000000000000000e+01,1.076121215963709510e+01,1.042189076314398477e+01,1.100619354469811384e+01,1.654396537090455088e-01,1.158310574237406456e+02,6.510000000000000000e+02,1.092665181334614211e+01,1.059577250592804987e+01
-3.950000000000000000e+01,1.076119785741282087e+01,1.042188798204172606e+01,1.100617070579746404e+01,1.654341574429729900e-01,1.158307477868351469e+02,6.510000000000000000e+02,1.092663201485579449e+01,1.059576369996984901e+01
-3.900000000000000000e+01,1.076118364985944531e+01,1.042188524680266148e+01,1.100614799257843757e+01,1.654286798190698349e-01,1.158304401941089310e+02,6.510000000000000000e+02,1.092661232967851426e+01,1.059575497004037459e+01
-3.850000000000000000e+01,1.076116953702558909e+01,1.042188255694643928e+01,1.100612540565552955e+01,1.654232212152890735e-01,1.158301346467247868e+02,6.510000000000000000e+02,1.092659275824087750e+01,1.059574631581030069e+01
-3.800000000000000000e+01,1.076115551892291577e+01,1.042187991199071462e+01,1.100610294557998614e+01,1.654177819938967287e-01,1.158298311450449063e+02,6.510000000000000000e+02,1.092657330091681267e+01,1.059573773692901888e+01
-3.750000000000000000e+01,1.076114159553335448e+01,1.042187731146496255e+01,1.100608061284285277e+01,1.654123624976933937e-01,1.158295296887851862e+02,6.510000000000000000e+02,1.092655395803104668e+01,1.059572923303566050e+01
-3.700000000000000000e+01,1.076112776681020300e+01,1.042187475490057125e+01,1.100605840787789091e+01,1.654069630509021616e-01,1.158292302770392581e+02,6.510000000000000000e+02,1.092653472986110508e+01,1.059572080375929914e+01
-3.650000000000000000e+01,1.076111403267974254e+01,1.042187224183386896e+01,1.100603633106380030e+01,1.654015839600041504e-01,1.158289329083133765e+02,6.510000000000000000e+02,1.092651561663974746e+01,1.059571244871973938e+01
-3.600000000000000000e+01,1.076110039304260191e+01,1.042186977180673679e+01,1.100601438272679289e+01,1.653962255145219329e-01,1.158286375805560624e+02,6.510000000000000000e+02,1.092649661855712218e+01,1.059570416752807986e+01
-3.550000000000000000e+01,1.076108684777483759e+01,1.042186734436515927e+01,1.100599256314302821e+01,1.653908879877504512e-01,1.158283442911819776e+02,6.510000000000000000e+02,1.092647773576258885e+01,1.059569595978708811e+01
-3.500000000000000000e+01,1.076107339672955021e+01,1.042186495905886368e+01,1.100597087254076634e+01,1.653855716364396045e-01,1.158280530371059740e+02,6.510000000000000000e+02,1.092645896836599029e+01,1.059568782509311191e+01
-3.450000000000000000e+01,1.076106003973743519e+01,1.042186261544495096e+01,1.100594931110255814e+01,1.653802767032036547e-01,1.158277638147562811e+02,6.510000000000000000e+02,1.092644031644063851e+01,1.059567976303423187e+01
-3.400000000000000000e+01,1.076104677660840991e+01,1.042186031307703864e+01,1.100592787896752256e+01,1.653750034163087856e-01,1.158274766201091950e+02,6.510000000000000000e+02,1.092642178002471809e+01,1.059567177319210174e+01
-3.350000000000000000e+01,1.076103360713243617e+01,1.042185805152671207e+01,1.100590657623305191e+01,1.653697519893560786e-01,1.158271914487067704e+02,6.510000000000000000e+02,1.092640335912179239e+01,1.059566385514308173e+01
-3.300000000000000000e+01,1.076102053108086842e+01,1.042185583036199148e+01,1.100588540295690798e+01,1.653645226227472009e-01,1.158269082956862235e+02,6.510000000000000000e+02,1.092638505370361557e+01,1.059565600845812128e+01
-3.250000000000000000e+01,1.076100754820690319e+01,1.042185364914712942e+01,1.100586435915897177e+01,1.653593155043116825e-01,1.158266271557900211e+02,6.510000000000000000e+02,1.092636686371121435e+01,1.059564823270259204e+01
-3.200000000000000000e+01,1.076099465824679413e+01,1.042185150746043654e+01,1.100584344482325783e+01,1.653541308096718454e-01,1.158263480233918443e+02,6.510000000000000000e+02,1.092634878905646545e+01,1.059564052743712104e+01
-3.150000000000000000e+01,1.076098186092097642e+01,1.042184940488245282e+01,1.100582265989905828e+01,1.653489687019258358e-01,1.158260708925210878e+02,6.510000000000000000e+02,1.092633082962290203e+01,1.059563289221905080e+01
-3.100000000000000000e+01,1.076096915593459435e+01,1.042184734099818755e+01,1.100580200430294120e+01,1.653438293343733601e-01,1.158257957568746406e+02,6.510000000000000000e+02,1.092631298526896622e+01,1.059562532660022072e+01
-3.050000000000000000e+01,1.076095654297837001e+01,1.042184531539408887e+01,1.100578147792030315e+01,1.653387128477334378e-01,1.158255226098351471e+02,6.510000000000000000e+02,1.092629525582610306e+01,1.059561783013063696e+01
-3.000000000000000000e+01,1.076094402172948428e+01,1.042184332766234256e+01,1.100576108060660374e+01,1.653336193729227910e-01,1.158252514444904477e+02,6.510000000000000000e+02,1.092627764110240740e+01,1.059561040235656115e+01
-2.950000000000000000e+01,1.076093159185228210e+01,1.042184137739572058e+01,1.100574081218897149e+01,1.653285490308968597e-01,1.158249822536491678e+02,6.510000000000000000e+02,1.092626014088317810e+01,1.059560304282138610e+01
-2.900000000000000000e+01,1.076091925299896523e+01,1.042183946419285689e+01,1.100572067246757335e+01,1.653235019335397293e-01,1.158247150298553834e+02,6.510000000000000000e+02,1.092624275493250607e+01,1.059559575106542617e+01
-2.850000000000000000e+01,1.076090700481027973e+01,1.042183758766019785e+01,1.100570066121713175e+01,1.653184781823512084e-01,1.158244497654034717e+02,6.510000000000000000e+02,1.092622548299263130e+01,1.059558852662792816e+01
-2.800000000000000000e+01,1.076089484691621223e+01,1.042183574740262841e+01,1.100568077818739710e+01,1.653134778704911101e-01,1.158241864523535298e+02,6.510000000000000000e+02,1.092620832478670323e+01,1.059558136904572123e+01
-2.750000000000000000e+01,1.076088277893656375e+01,1.042183394302622190e+01,1.100566102310512306e+01,1.653085010834077218e-01,1.158239250825439370e+02,6.510000000000000000e+02,1.092619128001997097e+01,1.059557427785315475e+01
-2.700000000000000000e+01,1.076087080048165667e+01,1.042183217414621943e+01,1.100564139567464395e+01,1.653035478969472893e-01,1.158236656476060631e+02,6.510000000000000000e+02,1.092617434837860557e+01,1.059556725258470955e+01
-2.650000000000000000e+01,1.076085891115274329e+01,1.042183044037832218e+01,1.100562189557942538e+01,1.652986183798189623e-01,1.158234081389736758e+02,6.510000000000000000e+02,1.092615752953256170e+01,1.059556029277292311e+01
-2.600000000000000000e+01,1.076084711054247833e+01,1.042182874134176807e+01,1.100560252248311777e+01,1.652937125940656116e-01,1.158231525478935282e+02,6.510000000000000000e+02,1.092614082313654222e+01,1.059555339794841267e+01
-2.550000000000000000e+01,1.076083539823589952e+01,1.042182707665958930e+01,1.100558327603007669e+01,1.652888305925966084e-01,1.158228988654454525e+02,6.510000000000000000e+02,1.092612422882849721e+01,1.059554656764330360e+01
-2.500000000000000000e+01,1.076082377381037070e+01,1.042182544595868166e+01,1.100556415584670056e+01,1.652839724232270380e-01,1.158226470825424599e+02,6.510000000000000000e+02,1.092610774623359760e+01,1.059553980138714202e+01
-2.450000000000000000e+01,1.076081223683655175e+01,1.042182384886903534e+01,1.100554516154224949e+01,1.652791381263678250e-01,1.158223971899510616e+02,6.510000000000000000e+02,1.092609137496291893e+01,1.059553309871018456e+01
-2.400000000000000000e+01,1.076080078687838260e+01,1.042182228502203323e+01,1.100552629270976901e+01,1.652743277352869411e-01,1.158221491782907719e+02,6.510000000000000000e+02,1.092607511461367054e+01,1.059552645914309466e+01
-2.350000000000000000e+01,1.076078942349389500e+01,1.042182075405565733e+01,1.100550754892708660e+01,1.652695412787850149e-01,1.158219030380525822e+02,6.510000000000000000e+02,1.092605896477268068e+01,1.059551988221510932e+01
-2.300000000000000000e+01,1.076077814623537243e+01,1.042181925560787192e+01,1.100548892975712434e+01,1.652647787785178624e-01,1.158216587596014904e+02,6.510000000000000000e+02,1.092604292501389018e+01,1.059551336745685468e+01
-2.250000000000000000e+01,1.076076695464999133e+01,1.042181778932044622e+01,1.100547043474923825e+01,1.652600402508324351e-01,1.158214163331909674e+02,6.510000000000000000e+02,1.092602699490082330e+01,1.059550691439915937e+01
-2.200000000000000000e+01,1.076075584828000054e+01,1.042181635483899527e+01,1.100545206343973703e+01,1.652553257070809578e-01,1.158211757489667804e+02,6.510000000000000000e+02,1.092601117398708155e+01,1.059550052257291952e+01
-2.150000000000000000e+01,1.076074482666311738e+01,1.042181495181315398e+01,1.100543381535248244e+01,1.652506351530952655e-01,1.158209369969755329e+02,6.510000000000000000e+02,1.092599546181621228e+01,1.059549419151002070e+01
-2.100000000000000000e+01,1.076073388933293273e+01,1.042181357989396950e+01,1.100541568999970465e+01,1.652459685899734798e-01,1.158207000671735045e+02,6.510000000000000000e+02,1.092597985792290594e+01,1.059548792074295953e+01
-2.050000000000000000e+01,1.076072303581939948e+01,1.042181223873538443e+01,1.100539768688263642e+01,1.652413260131868067e-01,1.158204649494368965e+02,6.510000000000000000e+02,1.092596436183258746e+01,1.059548170980621329e+01
-2.000000000000000000e+01,1.076071226564883432e+01,1.042181092799556019e+01,1.100537980549205841e+01,1.652367074147310655e-01,1.158202316335625426e+02,6.510000000000000000e+02,1.092594897306356572e+01,1.059547555823410292e+01
-1.950000000000000000e+01,1.076070157834417351e+01,1.042180964733407045e+01,1.100536204530917850e+01,1.652321127821287927e-01,1.158200001092732236e+02,6.510000000000000000e+02,1.092593369112630164e+01,1.059546946556204361e+01
-1.900000000000000000e+01,1.076069097342582381e+01,1.042180839641308765e+01,1.100534440580574369e+01,1.652275420983236043e-01,1.158197703662358578e+02,6.510000000000000000e+02,1.092591851552414717e+01,1.059546343132750046e+01
-1.850000000000000000e+01,1.076068045031389886e+01,1.042180717490199982e+01,1.100532688644488388e+01,1.652229952187330431e-01,1.158195423919167837e+02,6.510000000000000000e+02,1.092590344553263293e+01,1.059545745509516479e+01
-1.800000000000000000e+01,1.076067000850970068e+01,1.042180598246946488e+01,1.100530948668186504e+01,1.652184721008042034e-01,1.158193161755634861e+02,6.510000000000000000e+02,1.092588848061050655e+01,1.059545153640889659e+01
-1.750000000000000000e+01,1.076065964763889049e+01,1.042180481878620846e+01,1.100529220596418511e+01,1.652139728592571521e-01,1.158190917091519054e+02,6.510000000000000000e+02,1.092587362049814814e+01,1.059544567477963461e+01
-1.700000000000000000e+01,1.076064936721283161e+01,1.042180368352718745e+01,1.100527504373201459e+01,1.652094974614971290e-01,1.158188689821494108e+02,6.510000000000000000e+02,1.092585886467432843e+01,1.059543986975133656e+01
-1.650000000000000000e+01,1.076063916674109677e+01,1.042180257637058460e+01,1.100525799941882710e+01,1.652050458724479698e-01,1.158186479839842491e+02,6.510000000000000000e+02,1.092584421261354422e+01,1.059543412086864933e+01
-1.600000000000000000e+01,1.076062904573192114e+01,1.042180149699673208e+01,1.100524107245233552e+01,1.652006180535015856e-01,1.158184287040547247e+02,6.510000000000000000e+02,1.092582966378542153e+01,1.059542842767841897e+01
-1.550000000000000000e+01,1.076061900369227686e+01,1.042180044508894454e+01,1.100522426225433925e+01,1.651962139626751980e-01,1.158182111317309477e+02,6.510000000000000000e+02,1.092581521765495012e+01,1.059542278972960183e+01
-1.500000000000000000e+01,1.076060904012806851e+01,1.042179942033271089e+01,1.100520756824089652e+01,1.651918335553985151e-01,1.158179952563592963e+02,6.510000000000000000e+02,1.092580087368346753e+01,1.059541720657266950e+01
-1.450000000000000000e+01,1.076059915454448301e+01,1.042179842241666066e+01,1.100519098982328181e+01,1.651874767846709946e-01,1.158177810672699195e+02,6.510000000000000000e+02,1.092578663132915473e+01,1.059541167775981130e+01
-1.400000000000000000e+01,1.076058934644624010e+01,1.042179745103301869e+01,1.100517452640803739e+01,1.651831435996437281e-01,1.158175685537817969e+02,6.510000000000000000e+02,1.092577249004588502e+01,1.059540620284659695e+01
-1.350000000000000000e+01,1.076057961533715179e+01,1.042179650587509521e+01,1.100515817739750801e+01,1.651788339477195389e-01,1.158173577051937713e+02,6.510000000000000000e+02,1.092575844928487072e+01,1.059540078138943109e+01
-1.300000000000000000e+01,1.076056996072112781e+01,1.042179558663912431e+01,1.100514194219014286e+01,1.651745477733451151e-01,1.158171485108060494e+02,6.510000000000000000e+02,1.092574450849447310e+01,1.059539541294778431e+01
-1.250000000000000000e+01,1.076056038210172261e+01,1.042179469302519657e+01,1.100512582018084018e+01,1.651702850195858885e-01,1.158169409599105961e+02,6.510000000000000000e+02,1.092573066712130903e+01,1.059539009708213619e+01
-1.200000000000000000e+01,1.076055087898259366e+01,1.042179382473497462e+01,1.100510981076115868e+01,1.651660456260780341e-01,1.158167350418008112e+02,6.510000000000000000e+02,1.092571692460867006e+01,1.059538483335651549e+01
-1.150000000000000000e+01,1.076054145086758318e+01,1.042179298147375022e+01,1.100509391331936548e+01,1.651618295307085704e-01,1.158165307457733633e+02,6.510000000000000000e+02,1.092570328039829342e+01,1.059537962133687472e+01
-1.100000000000000000e+01,1.076053209726071458e+01,1.042179216294853461e+01,1.100507812724164403e+01,1.651576366696153042e-01,1.158163280611283312e+02,6.510000000000000000e+02,1.092568973393032827e+01,1.059537446059109911e+01
-1.050000000000000000e+01,1.076052281766651042e+01,1.042179136886845647e+01,1.100506245191115973e+01,1.651534669758734919e-01,1.158161269771757418e+02,6.510000000000000000e+02,1.092567628464238183e+01,1.059536935069063723e+01
-1.000000000000000000e+01,1.076051361158994268e+01,1.042179059894565363e+01,1.100504688670922349e+01,1.651493203831197187e-01,1.158159274832354129e+02,6.510000000000000000e+02,1.092566293197306138e+01,1.059536429120682222e+01
-9.500000000000000000e+00,1.076050447853667080e+01,1.042178985289573312e+01,1.100503143101546399e+01,1.651451968200897125e-01,1.158157295686404780e+02,6.510000000000000000e+02,1.092564967535675891e+01,1.059535928171658092e+01
-9.000000000000000000e+00,1.076049541739778981e+01,1.042178913043571598e+01,1.100501608420758970e+01,1.651410968852688177e-01,1.158155332097193195e+02,6.510000000000000000e+02,1.092563651428305960e+01,1.059535432051252180e+01
-8.500000000000000000e+00,1.076048642779140785e+01,1.042178843128470156e+01,1.100500084566170145e+01,1.651370203841356632e-01,1.158153383981844371e+02,6.510000000000000000e+02,1.092562344817554276e+01,1.059534940740727116e+01
-8.000000000000000000e+00,1.076047750973495276e+01,1.042178775516577538e+01,1.100498571475291598e+01,1.651329666896483306e-01,1.158151451341994544e+02,6.510000000000000000e+02,1.092561047642460181e+01,1.059534454304530371e+01
-7.500000000000000000e+00,1.076046866273780722e+01,1.042178710180289158e+01,1.100497069085540502e+01,1.651289357250120826e-01,1.158149534071760485e+02,6.510000000000000000e+02,1.092559759846281864e+01,1.059533972701279581e+01
-7.000000000000000000e+00,1.076045988631077144e+01,1.042178647092511135e+01,1.100495577334242370e+01,1.651249274127849775e-01,1.158147632065563073e+02,6.510000000000000000e+02,1.092558481372355672e+01,1.059533495889798616e+01
-6.500000000000000000e+00,1.076045117996559775e+01,1.042178586226019377e+01,1.100494096158676527e+01,1.651209416744575942e-01,1.158145745218024985e+02,6.510000000000000000e+02,1.092557212164005520e+01,1.059533023829114029e+01
-6.000000000000000000e+00,1.076044254321548266e+01,1.042178527554018963e+01,1.100492625496070254e+01,1.651169784295600795e-01,1.158143873424074144e+02,6.510000000000000000e+02,1.092555952164504163e+01,1.059532556478592369e+01
-5.500000000000000000e+00,1.076043397557516990e+01,1.042178471050080546e+01,1.100491165283621520e+01,1.651130375965549624e-01,1.158142016578968025e+02,6.510000000000000000e+02,1.092554701317172494e+01,1.059532093797861307e+01
-5.000000000000000000e+00,1.076042547656070525e+01,1.042178416687736053e+01,1.100489715458535045e+01,1.651091190931524011e-01,1.158140174578244057e+02,6.510000000000000000e+02,1.092553459565385943e+01,1.059531635746755285e+01
-4.500000000000000000e+00,1.076041704568977053e+01,1.042178364440865046e+01,1.100488275958006490e+01,1.651052228357323681e-01,1.158138347317786270e+02,6.510000000000000000e+02,1.092552226852550312e+01,1.059531182285403972e+01
-4.000000000000000000e+00,1.076040868248158766e+01,1.042178314283785134e+01,1.100486846719259937e+01,1.651013487400799229e-01,1.158136534693809097e+02,6.510000000000000000e+02,1.092551003122166620e+01,1.059530733374150735e+01
-3.500000000000000000e+00,1.076040038645710517e+01,1.042178266190568081e+01,1.100485427679575778e+01,1.650974967201771781e-01,1.158134736602895174e+02,6.510000000000000000e+02,1.092549788317728421e+01,1.059530288973692791e+01
-3.000000000000000000e+00,1.076039215713907105e+01,1.042178220136253053e+01,1.100484018776278283e+01,1.650936666895689020e-01,1.158132952942010405e+02,6.510000000000000000e+02,1.092548582382863920e+01,1.059529849044950289e+01
-2.500000000000000000e+00,1.076038399405205404e+01,1.042178176095761621e+01,1.100482619946776452e+01,1.650898585614153646e-01,1.158131183608514903e+02,6.510000000000000000e+02,1.092547385261346982e+01,1.059529413549063825e+01
-2.000000000000000000e+00,1.076037589672229977e+01,1.042178134044034898e+01,1.100481231128531157e+01,1.650860722470736675e-01,1.158129428500122060e+02,6.510000000000000000e+02,1.092546196896937261e+01,1.059528982447522516e+01
-1.500000000000000000e+00,1.076036786467820683e+01,1.042178093955798346e+01,1.100479852259101499e+01,1.650823076579366611e-01,1.158127687515011104e+02,6.510000000000000000e+02,1.092545017233614324e+01,1.059528555702027042e+01
-1.000000000000000000e+00,1.076035989745000698e+01,1.042178055807051074e+01,1.100478483276164532e+01,1.650785647041195237e-01,1.158125960551751064e+02,6.510000000000000000e+02,1.092543846215412806e+01,1.059528133274588768e+01
-5.000000000000000000e-01,1.076035199456983982e+01,1.042178019573464276e+01,1.100477124117494654e+01,1.650748432959834311e-01,1.158124247509323368e+02,6.510000000000000000e+02,1.092542683786582280e+01,1.059527715127385683e+01
0.000000000000000000e+00,1.076034415557193569e+01,1.042177985230982529e+01,1.100475774721007305e+01,1.650711433422441254e-01,1.158122548287154245e+02,6.510000000000000000e+02,1.092541529891417973e+01,1.059527301222969164e+01
1.000000000000000000e+00,1.054462817479500103e+01,1.021856130625650572e+01,1.078152607399993634e+01,1.585063067814438675e-01,1.112143075939700338e+02,6.510000000000000000e+02,1.070313448157644487e+01,1.038612186801355719e+01
1.500000000000000000e+00,1.054229139116411140e+01,1.021627679200777195e+01,1.077919818503715632e+01,1.584804656997814976e-01,1.111650238342213584e+02,6.510000000000000000e+02,1.070077185686389321e+01,1.038381092546432960e+01
2.000000000000000000e+00,1.053995671690240421e+01,1.021399486654195243e+01,1.077687236256429593e+01,1.584546074400586535e-01,1.111157954567951123e+02,6.510000000000000000e+02,1.069841132434246411e+01,1.038150210946234608e+01
2.500000000000000000e+00,1.053762444399692022e+01,1.021171578169416172e+01,1.077454892287366484e+01,1.584287492314127577e-01,1.110666285913044220e+02,6.510000000000000000e+02,1.069605319322833381e+01,1.037919569476550841e+01
3.000000000000000000e+00,1.053529485233119445e+01,1.020943977861473329e+01,1.077222816915518955e+01,1.584029076251713963e-01,1.110175291067002377e+02,6.510000000000000000e+02,1.069369775995636473e+01,1.037689194470602239e+01
3.500000000000000000e+00,1.053296821011783102e+01,1.020716708818271101e+01,1.076991039195580946e+01,1.583770985129659137e-01,1.109685026206862091e+02,6.510000000000000000e+02,1.069134530863079746e+01,1.037459111160486458e+01
4.000000000000000000e+00,1.053064477431533597e+01,1.020489793136971990e+01,1.076759586962894133e+01,1.583513371468733555e-01,1.109195545087910943e+02,6.510000000000000000e+02,1.068899611146220963e+01,1.037229343716846230e+01
4.500000000000000000e+00,1.052832477379196874e+01,1.020263251960567352e+01,1.076528486875592172e+01,1.583256320884681712e-01,1.108706895482179107e+02,6.510000000000000000e+02,1.068665040588043702e+01,1.036999914170349868e+01
5.000000000000000000e+00,1.052600844854907258e+01,1.020037105512818698e+01,1.076297764457764217e+01,1.582999988960521465e-01,1.108219127485769349e+02,6.510000000000000000e+02,1.068430844744512420e+01,1.036770844965301919e+01
5.500000000000000000e+00,1.052369602632916212e+01,1.019811373132335142e+01,1.076067444139382623e+01,1.582744575448621904e-01,1.107732288584873004e+02,6.510000000000000000e+02,1.068197048387402326e+01,1.036542156878429921e+01
6.000000000000000000e+00,1.052138772236327569e+01,1.019586073304890839e+01,1.075837549295169104e+01,1.582490210399430386e-01,1.107246423569567639e+02,6.510000000000000000e+02,1.067963674340321667e+01,1.036313870132333292e+01
6.500000000000000000e+00,1.051908375453251487e+01,1.019361223696703256e+01,1.075608102281703005e+01,1.582236996080207680e-01,1.106761577739875406e+02,6.510000000000000000e+02,1.067730745414053573e+01,1.036086005492449580e+01
7.000000000000000000e+00,1.051678432030811550e+01,1.019136841182626796e+01,1.075379124475849579e+01,1.581985050478391108e-01,1.106277792068780030e+02,6.510000000000000000e+02,1.067498282535595600e+01,1.035858581526027677e+01
7.500000000000000000e+00,1.051448960846242997e+01,1.018912941876093470e+01,1.075150636308234375e+01,1.581734486440449505e-01,1.105795105663203657e+02,6.510000000000000000e+02,1.067266305710647423e+01,1.035631615981838571e+01
8.000000000000000000e+00,1.051219979938443672e+01,1.018689541158641809e+01,1.074922657297943474e+01,1.581485411797925178e-01,1.105313555832554897e+02,6.510000000000000000e+02,1.067034834056422810e+01,1.035405125820464356e+01
8.500000000000000000e+00,1.050991505956062255e+01,1.018466653706010661e+01,1.074695206085734966e+01,1.581237913272901530e-01,1.104833176925629061e+02,6.510000000000000000e+02,1.066803885088791404e+01,1.035179126823333284e+01
9.000000000000000000e+00,1.050763553814548423e+01,1.018244293514744747e+01,1.074468300465664861e+01,1.580992046222219616e-01,1.104353999610001154e+02,6.510000000000000000e+02,1.066573474276770561e+01,1.034953633352326108e+01
9.500000000000000000e+00,1.050536141351918396e+01,1.018022473927581295e+01,1.074241957415439330e+01,1.580747964084968094e-01,1.103876060699173536e+02,6.510000000000000000e+02,1.066343620992768138e+01,1.034728661711068654e+01
1.000000000000000000e+01,1.050309283549935024e+01,1.017801207658376050e+01,1.074016193127539154e+01,1.580505756264040107e-01,1.103399390955736266e+02,6.510000000000000000e+02,1.066114341112575303e+01,1.034504225987294745e+01
1.050000000000000000e+01,1.050082993249003138e+01,1.017580506815542130e+01,1.073791023035994741e+01,1.580265415501819481e-01,1.102924016589129224e+02,6.510000000000000000e+02,1.065885647404021341e+01,1.034280339093984935e+01
1.100000000000000000e+01,1.049857285037835908e+01,1.017360382924405471e+01,1.073566461846893816e+01,1.580027085012680188e-01,1.102449967505953197e+02,6.510000000000000000e+02,1.065657555887962538e+01,1.034057014187709100e+01
1.150000000000000000e+01,1.049632172369527439e+01,1.017140846949255106e+01,1.073342523562698680e+01,1.579790872696504311e-01,1.101977271193319154e+02,6.510000000000000000e+02,1.065430081096492643e+01,1.033834263642562412e+01
1.200000000000000000e+01,1.049407667594902804e+01,1.016921909315152384e+01,1.073119221508885346e+01,1.579556851852498278e-01,1.101505952791797398e+02,6.510000000000000000e+02,1.065203236113427820e+01,1.033612099076377788e+01
1.250000000000000000e+01,1.049183782466639059e+01,1.016703579927946954e+01,1.072896568358760305e+01,1.579325092078199266e-01,1.101036036165650671e+02,6.510000000000000000e+02,1.064977033387421024e+01,1.033390531545857094e+01
1.300000000000000000e+01,1.048960528161334871e+01,1.016485868193877984e+01,1.072674576157758786e+01,1.579095659366818727e-01,1.100567543950649707e+02,6.510000000000000000e+02,1.064751484755002942e+01,1.033169571567666623e+01
1.350000000000000000e+01,1.048737915301132162e+01,1.016268783039004653e+01,1.072453256347169948e+01,1.578868616254162638e-01,1.100100497600904106e+02,6.510000000000000000e+02,1.064526601463673749e+01,1.032949229138590752e+01
1.400000000000000000e+01,1.048515953974504455e+01,1.016052332926517465e+01,1.072232619785745378e+01,1.578644021941006115e-01,1.099634917433866264e+02,6.510000000000000000e+02,1.064302394193914658e+01,1.032729513755094430e+01
1.450000000000000000e+01,1.048294653756271444e+01,1.015836525875237406e+01,1.072012676772703088e+01,1.578421932376610493e-01,1.099170822673641794e+02,6.510000000000000000e+02,1.064078873080037724e+01,1.032510434432505342e+01
1.500000000000000000e+01,1.048074023726671200e+01,1.015621369477246816e+01,1.071793437066970611e+01,1.578202400400624261e-01,1.098708231492278031e+02,6.510000000000000000e+02,1.063856047730677545e+01,1.032291999722665032e+01
1.550000000000000000e+01,1.047854072490089017e+01,1.015406870912503656e+01,1.071574909908707518e+01,1.577985475849430497e-01,1.098247161050263969e+02,6.510000000000000000e+02,1.063633927248583433e+01,1.032074217731594779e+01
1.600000000000000000e+01,1.047634804992070201e+01,1.015193036965423445e+01,1.071357104037586971e+01,1.577771586413749816e-01,1.097787620948662521e+02,6.510000000000000000e+02,1.063412520856207877e+01,1.031857089127932703e+01
1.650000000000000000e+01,1.047416231645549090e+01,1.014979874039840446e+01,1.071140027713606813e+01,1.577560454111032739e-01,1.097329632013200040e+02,6.510000000000000000e+02,1.063191836186659422e+01,1.031640627104438757e+01
1.700000000000000000e+01,1.047198360248186155e+01,1.014767388174132812e+01,1.070923688733185841e+01,1.577352058948801039e-01,1.096873209658276949e+02,6.510000000000000000e+02,1.062971880837674021e+01,1.031424839658698289e+01
1.750000000000000000e+01,1.046981194101699941e+01,1.014555585054572262e+01,1.070708094448546177e+01,1.577146714432358654e-01,1.096418359978506061e+02,6.510000000000000000e+02,1.062752661246023500e+01,1.031209726957376205e+01
1.800000000000000000e+01,1.046764742023533756e+01,1.014344470031096002e+01,1.070493251782318467e+01,1.576944277115079340e-01,1.095965100468907707e+02,6.510000000000000000e+02,1.062534184794684577e+01,1.030995299252382935e+01
1.850000000000000000e+01,1.046549011388277250e+01,1.014134048126322973e+01,1.070279167245623064e+01,1.576744683131074964e-01,1.095513445617358741e+02,6.510000000000000000e+02,1.062316458219588000e+01,1.030781564556966501e+01
1.900000000000000000e+01,1.046334007936390798e+01,1.013924324052404558e+01,1.070065846953496091e+01,1.576547963998146118e-01,1.095063406512509800e+02,6.510000000000000000e+02,1.062099487576372070e+01,1.030568528296409347e+01
1.950000000000000000e+01,1.046119737059021304e+01,1.013715302220770909e+01,1.069853296638831530e+01,1.576354149006870264e-01,1.094614993504744831e+02,6.510000000000000000e+02,1.061883278549089837e+01,1.030356195568952593e+01
2.000000000000000000e+01,1.045906203811398427e+01,1.013506986753441197e+01,1.069641521668435935e+01,1.576163265272053082e-01,1.094168216235050153e+02,6.510000000000000000e+02,1.061667836464119041e+01,1.030144571158677991e+01
2.050000000000000000e+01,1.045693412925731813e+01,1.013299381496106832e+01,1.069430527056749902e+01,1.575975337839861101e-01,1.093723083662813167e+02,6.510000000000000000e+02,1.061453166304130491e+01,1.029933659547333313e+01
2.100000000000000000e+01,1.045481367977268938e+01,1.013092490027418791e+01,1.069220317478816540e+01,1.575790527972185107e-01,1.093279602366426388e+02,6.510000000000000000e+02,1.061239273256990856e+01,1.029723462697547021e+01
2.150000000000000000e+01,1.045270072086546342e+01,1.012886315669836534e+01,1.069010897284223205e+01,1.575609020491440804e-01,1.092837777978359384e+02,6.510000000000000000e+02,1.061026162291460828e+01,1.029513981881631857e+01
2.200000000000000000e+01,1.045059530943231252e+01,1.012680861499896778e+01,1.068802270509336338e+01,1.575430531748339968e-01,1.092397621351323096e+02,6.510000000000000000e+02,1.060813836260714815e+01,1.029305225625747866e+01
2.250000000000000000e+01,1.044849748107736431e+01,1.012476130359118720e+01,1.068594440888792185e+01,1.575255079110224887e-01,1.091959138977226473e+02,6.510000000000000000e+02,1.060602298898838747e+01,1.029097197316634116e+01
2.300000000000000000e+01,1.044640726875254444e+01,1.012272124861254063e+01,1.068387411868136461e+01,1.575082678216573884e-01,1.091522336790781793e+02,6.510000000000000000e+02,1.060391553657420083e+01,1.028889900093088805e+01
2.350000000000000000e+01,1.044432467890937311e+01,1.012068847402096061e+01,1.068181186614825862e+01,1.574913357823930771e-01,1.091087215193219180e+02,6.510000000000000000e+02,1.060181601469176726e+01,1.028683334312698072e+01
2.400000000000000000e+01,1.044224971326611140e+01,1.011866300168006916e+01,1.067975768028948558e+01,1.574747148157167320e-01,1.090653773600124907e+02,6.510000000000000000e+02,1.059972442808182969e+01,1.028477499845039489e+01
2.450000000000000000e+01,1.044018242383683059e+01,1.011664485144015835e+01,1.067771158754232985e+01,1.574584397485558340e-01,1.090222022032395301e+02,6.510000000000000000e+02,1.059764086358538648e+01,1.028272398408827470e+01
2.500000000000000000e+01,1.043812285827153907e+01,1.011463404122613241e+01,1.067567361187316344e+01,1.574424744157998102e-01,1.089791969371209888e+02,6.510000000000000000e+02,1.059556533268733958e+01,1.028068038385573857e+01
2.550000000000000000e+01,1.043607103773546640e+01,1.011263058710589391e+01,1.067364377488368454e+01,1.574268196146003107e-01,1.089363619081949821e+02,6.510000000000000000e+02,1.059349785735006577e+01,1.027864421812086526e+01
2.600000000000000000e+01,1.043402698130624806e+01,1.011063450336790837e+01,1.067162209589936062e+01,1.574114760059782958e-01,1.088936974194051572e+02,6.510000000000000000e+02,1.059143845731222555e+01,1.027661550530027057e+01
2.650000000000000000e+01,1.043199070605601797e+01,1.010864580259540446e+01,1.066960859206058743e+01,1.573964441219624644e-01,1.088512037318613750e+02,6.510000000000000000e+02,1.058938715017798060e+01,1.027459426193405356e+01
2.700000000000000000e+01,1.042996222713231624e+01,1.010666449573201575e+01,1.066760327840944989e+01,1.573817243699245083e-01,1.088088810665725532e+02,6.510000000000000000e+02,1.058734395150224117e+01,1.027258050276239132e+01
2.750000000000000000e+01,1.042794155783336052e+01,1.010469059214806364e+01,1.066560616797619687e+01,1.573673170390155751e-01,1.087667296060601103e+02,6.510000000000000000e+02,1.058530887487237671e+01,1.027057424079434433e+01
2.800000000000000000e+01,1.042592870073952938e+01,1.010272409970137453e+01,1.066361727186098030e+01,1.573532114487964650e-01,1.087247493060575039e+02,6.510000000000000000e+02,1.058328191218832615e+01,1.026857548929073438e+01
2.850000000000000000e+01,1.042392366342317978e+01,1.010076502480682592e+01,1.066163659930809615e+01,1.573394051933204585e-01,1.086829402293003426e+02,6.510000000000000000e+02,1.058126306861650079e+01,1.026658425822986054e+01
2.900000000000000000e+01,1.042192646054673055e+01,1.009881337248753397e+01,1.065966415777685938e+01,1.573259059700184426e-01,1.086413025897333853e+02,6.510000000000000000e+02,1.057925236651674972e+01,1.026460055457671317e+01
2.950000000000000000e+01,1.041993710270497431e+01,1.009686914643580558e+01,1.065769995302455619e+01,1.573127197278908485e-01,1.085998365161159143e+02,6.510000000000000000e+02,1.057724982243286505e+01,1.026262438297708357e+01
3.000000000000000000e+01,1.041795557785858861e+01,1.009493234906227244e+01,1.065574398917121179e+01,1.572998615233394681e-01,1.085585416686701450e+02,6.510000000000000000e+02,1.057525543938192847e+01,1.026065571633524875e+01
3.050000000000000000e+01,1.041598190766065102e+01,1.009300298155483055e+01,1.065379626876173802e+01,1.572873149719369590e-01,1.085174184001651128e+02,6.510000000000000000e+02,1.057326922263258773e+01,1.025869459268871431e+01
3.100000000000000000e+01,1.041401609438110221e+01,1.009108104392421090e+01,1.065185679284050302e+01,1.572750796559511666e-01,1.084764666647094202e+02,6.510000000000000000e+02,1.057129117403705365e+01,1.025674101472515076e+01
3.150000000000000000e+01,1.041205812215321380e+01,1.008916653505425742e+01,1.064992556100284382e+01,1.572631438981735852e-01,1.084356860355254639e+02,6.510000000000000000e+02,1.056932126605138755e+01,1.025479497825504183e+01
3.200000000000000000e+01,1.041010800111562062e+01,1.008725945275262426e+01,1.064800257146322160e+01,1.572515140788319499e-01,1.083950766335715343e+02,6.510000000000000000e+02,1.056735951519445216e+01,1.025285648703678731e+01
3.250000000000000000e+01,1.040816571394659107e+01,1.008535979379334080e+01,1.064608782110593488e+01,1.572402261735121598e-01,1.083546380177004664e+02,6.510000000000000000e+02,1.056540594012010459e+01,1.025092548777307933e+01
3.300000000000000000e+01,1.040623126458243952e+01,1.008346755395846195e+01,1.064418130554334496e+01,1.572292675780162796e-01,1.083143701745561600e+02,6.510000000000000000e+02,1.056346053216045533e+01,1.024900199700442371e+01
3.350000000000000000e+01,1.040430465308928198e+01,1.008158272807798106e+01,1.064228301917035857e+01,1.572186166247830641e-01,1.082742730077086861e+02,6.510000000000000000e+02,1.056152326971406374e+01,1.024708603646449845e+01
3.400000000000000000e+01,1.040238588655699026e+01,1.007970531007370063e+01,1.064039295521539863e+01,1.572082724749284954e-01,1.082343465737746158e+02,6.510000000000000000e+02,1.055959415903191889e+01,1.024517761408206162e+01
3.450000000000000000e+01,1.040047495901629304e+01,1.007783529299689285e+01,1.063851110578651138e+01,1.571982341926448368e-01,1.081945906579582442e+02,6.510000000000000000e+02,1.055767319320893627e+01,1.024327672482364804e+01
3.500000000000000000e+01,1.039857186350777241e+01,1.007597266905807487e+01,1.063663746192424853e+01,1.571885007807779233e-01,1.081550050253132156e+02,6.510000000000000000e+02,1.055576036428854891e+01,1.024138336272699412e+01
3.550000000000000000e+01,1.039667658899617031e+01,1.007411742967868484e+01,1.063477201364457692e+01,1.571790768205325317e-01,1.081155893583711958e+02,6.510000000000000000e+02,1.055385566581670176e+01,1.023949751217563886e+01
3.600000000000000000e+01,1.039478905985593471e+01,1.007226956550810648e+01,1.063291474998226604e+01,1.571700848567800235e-01,1.080763420344745356e+02,6.510000000000000000e+02,1.055195914471271479e+01,1.023761897499915641e+01
3.650000000000000000e+01,1.039290933131709771e+01,1.007042906646963942e+01,1.063106565903439638e+01,1.571614042813651857e-01,1.080372640759736953e+02,6.510000000000000000e+02,1.055007073559846376e+01,1.023574792703573166e+01
3.700000000000000000e+01,1.039103739837257478e+01,1.006859592178396312e+01,1.062922472800204510e+01,1.571530230831967578e-01,1.079983552870416759e+02,6.510000000000000000e+02,1.054819042145577157e+01,1.023388437528937800e+01
3.750000000000000000e+01,1.038917324970684319e+01,1.006677012000276505e+01,1.062739194322855241e+01,1.571449400059176660e-01,1.079596153445937006e+02,6.510000000000000000e+02,1.054631818971276047e+01,1.023202830970092414e+01
3.800000000000000000e+01,1.038731687324266595e+01,1.006495164903746797e+01,1.062556729023504332e+01,1.571371537475493296e-01,1.079210439102396890e+02,6.510000000000000000e+02,1.054445402699021628e+01,1.023017971949511740e+01
3.850000000000000000e+01,1.038546825617409297e+01,1.006314049618897322e+01,1.062375075375991962e+01,1.571296629618294249e-01,1.078826406309822232e+02,6.510000000000000000e+02,1.054259791913592181e+01,1.022833859321226413e+01
3.900000000000000000e+01,1.038362737508912836e+01,1.006133664817155093e+01,1.062194231779197828e+01,1.571224728637510837e-01,1.078444049361791741e+02,6.510000000000000000e+02,1.054074984795287939e+01,1.022650490222537734e+01
3.950000000000000000e+01,1.038179420621427518e+01,1.005954009114308789e+01,1.062014196560616774e+01,1.571155884297310013e-01,1.078063362483119079e+02,6.510000000000000000e+02,1.053890979464400601e+01,1.022467861778454434e+01
4.000000000000000000e+01,1.037996873991211366e+01,1.005775081072651034e+01,1.061834967979369360e+01,1.571090095565770839e-01,1.077684342824365444e+02,6.510000000000000000e+02,1.053707774946869158e+01,1.022285973035553575e+01
4.050000000000000000e+01,1.037815094952216022e+01,1.005596879203600835e+01,1.061656544229475152e+01,1.571027486261062367e-01,1.077306984046935554e+02,6.510000000000000000e+02,1.053525369814826540e+01,1.022104820089605326e+01
4.100000000000000000e+01,1.037634081462321056e+01,1.005419401970030613e+01,1.061478923442591338e+01,1.570968171961348026e-01,1.076931281111886136e+02,6.510000000000000000e+02,1.053343763181934456e+01,1.021924399742707479e+01
4.150000000000000000e+01,1.037453832966680523e+01,1.005242647788192123e+01,1.061302103691359733e+01,1.570912083510113688e-01,1.076557232014668841e+02,6.510000000000000000e+02,1.053162953801781576e+01,1.021744712131579469e+01
4.200000000000000000e+01,1.037274348201092522e+01,1.005066615029976518e+01,1.061126082991655295e+01,1.570858984688171256e-01,1.076184833230978910e+02,6.510000000000000000e+02,1.052982938047974315e+01,1.021565758354210729e+01
4.250000000000000000e+01,1.037095624474257605e+01,1.004891302025206201e+01,1.060950859305597760e+01,1.570808364539579560e-01,1.075814078195461008e+02,6.510000000000000000e+02,1.052803708119653336e+01,1.021387540828861695e+01
4.300000000000000000e+01,1.036917662461577017e+01,1.004716707063478154e+01,1.060776430544145654e+01,1.570760550509369136e-01,1.075444967595484513e+02,6.510000000000000000e+02,1.052625267966670641e+01,1.021210056956483392e+01
4.350000000000000000e+01,1.036740460309593637e+01,1.004542828395896059e+01,1.060602794569181206e+01,1.570715525959549830e-01,1.075077496769297056e+02,6.510000000000000000e+02,1.052447615569189132e+01,1.021033305049998141e+01
4.400000000000000000e+01,1.036564016121000975e+01,1.004369664237467497e+01,1.060429949196032062e+01,1.570673274029875111e-01,1.074711660970274067e+02,6.510000000000000000e+02,1.052270748861299765e+01,1.020857283380702185e+01
4.450000000000000000e+01,1.036388327956758104e+01,1.004197212767911296e+01,1.060257892195867413e+01,1.570633777632034489e-01,1.074347455371348730e+02,6.510000000000000000e+02,1.052094665733078394e+01,1.020681990180437815e+01
4.500000000000000000e+01,1.036213393838015584e+01,1.004025472134086527e+01,1.060086621297995357e+01,1.570597019478641443e-01,1.073984875069057665e+02,6.510000000000000000e+02,1.051919364032801951e+01,1.020507423643229039e+01
4.550000000000000000e+01,1.036039211748105870e+01,1.003854440451818952e+01,1.059916134191745662e+01,1.570562982082403802e-01,1.073623915087705143e+02,6.510000000000000000e+02,1.051744841568929800e+01,1.020333581927281941e+01
4.600000000000000000e+01,1.035865779634379535e+01,1.003684115806153088e+01,1.059746428528678308e+01,1.570531647786229112e-01,1.073264570383210810e+02,6.510000000000000000e+02,1.051571096112241754e+01,1.020160463156517316e+01
4.650000000000000000e+01,1.035693095256148055e+01,1.003514496254271116e+01,1.059577501924175991e+01,1.570502989365314683e-01,1.072906835525220970e+02,6.510000000000000000e+02,1.051398125149801110e+01,1.019988065362494822e+01
4.700000000000000000e+01,1.035521155705915675e+01,1.003345579826133083e+01,1.059409351959716616e+01,1.570476940664610466e-01,1.072550703696631018e+02,6.510000000000000000e+02,1.051225925112561832e+01,1.019816386299269517e+01
4.750000000000000000e+01,1.035349959778955409e+01,1.003177364526435866e+01,1.059241976184522116e+01,1.570453541393463381e-01,1.072196171646852179e+02,6.510000000000000000e+02,1.051054495192889959e+01,1.019645424365020858e+01
4.800000000000000000e+01,1.035179505295639402e+01,1.003009848335556420e+01,1.059075372117156633e+01,1.570432773300003415e-01,1.071843234093670389e+02,6.510000000000000000e+02,1.050883833028639458e+01,1.019475177562639345e+01
4.850000000000000000e+01,1.035009790048551181e+01,1.002843029210653647e+01,1.058909537247612853e+01,1.570414618009855212e-01,1.071491885703592004e+02,6.510000000000000000e+02,1.050713936228649814e+01,1.019305643868452727e+01
4.900000000000000000e+01,1.034840811803933036e+01,1.002676905087380632e+01,1.058744469038209779e+01,1.570399057043005975e-01,1.071142121094859334e+02,6.510000000000000000e+02,1.050544802374363051e+01,1.019136821233503021e+01
4.950000000000000000e+01,1.034672568303098217e+01,1.002511473880648474e+01,1.058580164925575851e+01,1.570386071811343542e-01,1.070793934840383201e+02,6.510000000000000000e+02,1.050376429021211599e+01,1.018968707584984656e+01
5.000000000000000000e+01,1.034505057263783456e+01,1.002346733486065311e+01,1.058416622322107337e+01,1.570375643639394247e-01,1.070447321470557398e+02,6.510000000000000000e+02,1.050208813700177402e+01,1.018801300827389511e+01
5.050000000000000000e+01,1.034338276381440735e+01,1.002182681780832141e+01,1.058253838617401854e+01,1.570367753770699482e-01,1.070102275475938001e+02,6.510000000000000000e+02,1.050041953919147808e+01,1.018634598843733663e+01
5.100000000000000000e+01,1.034172223041600880e+01,1.002019316624886791e+01,1.058091811179528108e+01,1.570362426009268564e-01,1.069758790725708906e+02,6.510000000000000000e+02,1.049875847301693632e+01,1.018468598781508128e+01
5.150000000000000000e+01,1.034006893914060576e+01,1.001856635861845213e+01,1.057930537356363487e+01,1.570359576733630913e-01,1.069416859581827026e+02,6.510000000000000000e+02,1.049710489681396730e+01,1.018303298146724245e+01
5.200000000000000000e+01,1.033842287831095774e+01,1.001694637320026970e+01,1.057770014476878728e+01,1.570359199667305528e-01,1.069076478909431955e+02,6.510000000000000000e+02,1.049545879827768680e+01,1.018138695834422691e+01
5.250000000000000000e+01,1.033678402501920068e+01,1.001533318813384277e+01,1.057610239852194134e+01,1.570361286058154227e-01,1.068737643255796428e+02,6.510000000000000000e+02,1.049382015362501619e+01,1.017974789641338518e+01
5.300000000000000000e+01,1.033515235528113330e+01,1.001372678142307393e+01,1.057451210776956430e+01,1.570365816851432006e-01,1.068400346948604920e+02,6.510000000000000000e+02,1.049218893696627575e+01,1.017811577359598907e+01
5.350000000000000000e+01,1.033352784495782295e+01,1.001212713094534834e+01,1.057292924530331923e+01,1.570372772958495144e-01,1.068064584289791554e+02,6.510000000000000000e+02,1.049056512225367221e+01,1.017649056766197369e+01
5.400000000000000000e+01,1.033191046976514649e+01,1.001053421445993941e+01,1.057135378377272694e+01,1.570382135258753253e-01,1.067730349557500347e+02,6.510000000000000000e+02,1.048894868329102081e+01,1.017487225623927038e+01
5.450000000000000000e+01,1.033030020528257964e+01,1.000894800961579456e+01,1.056978569569211679e+01,1.570393884614324775e-01,1.067397637007896378e+02,6.510000000000000000e+02,1.048733959374401259e+01,1.017326081682114669e+01
5.500000000000000000e+01,1.032869702696267744e+01,1.000736849395792483e+01,1.056822495345184443e+01,1.570408001857073743e-01,1.067066440877106288e+02,6.510000000000000000e+02,1.048573782714838565e+01,1.017165622677696923e+01
5.550000000000000000e+01,1.032710091014022069e+01,1.000579564493775742e+01,1.056667152932925724e+01,1.570424467820935033e-01,1.066736755383102633e+02,6.510000000000000000e+02,1.048414335692231347e+01,1.017005846335812613e+01
5.600000000000000000e+01,1.032551183003968909e+01,1.000422943991837599e+01,1.056512539549542140e+01,1.570443263327290784e-01,1.066408574727228711e+02,6.510000000000000000e+02,1.048255615637241966e+01,1.016846750370696029e+01
5.650000000000000000e+01,1.032392976178359767e+01,1.000266985617656346e+01,1.056358652402522047e+01,1.570464369194645160e-01,1.066081893095902444e+02,6.510000000000000000e+02,1.048097619870306296e+01,1.016688332486413415e+01
5.700000000000000000e+01,1.032235468040023463e+01,1.000111687091572321e+01,1.056205488690614835e+01,1.570487766252162409e-01,1.065756704662201173e+02,6.510000000000000000e+02,1.047940345702545173e+01,1.016530590377501753e+01
5.750000000000000000e+01,1.032078656083185919e+01,9.999570461270588240e+00,1.056053045604662621e+01,1.570513435339947472e-01,1.065433003587533705e+02,6.510000000000000000e+02,1.047783790436585605e+01,1.016373521729786411e+01
5.800000000000000000e+01,1.031922537794068262e+01,9.998030604313255409e+00,1.055901320328044868e+01,1.570541357305457186e-01,1.065110784022851078e+02,6.510000000000000000e+02,1.047627951367122812e+01,1.016217124221013712e+01
5.850000000000000000e+01,1.031767110651626851e+01,9.996497277055466313e+00,1.055750310037800688e+01,1.570571513017030851e-01,1.064790040110156468e+02,6.510000000000000000e+02,1.047472825781797034e+01,1.016061395521456667e+01
5.900000000000000000e+01,1.031612372128161859e+01,9.994970456458474928e+00,1.055600011905203495e+01,1.570603883371339549e-01,1.064470765983739113e+02,6.510000000000000000e+02,1.047318410961875301e+01,1.015906333294448416e+01
5.950000000000000000e+01,1.031458319690008807e+01,9.993450119439119206e+00,1.055450423096467283e+01,1.570638449291997529e-01,1.064152955771575932e+02,6.510000000000000000e+02,1.047164704182928752e+01,1.015751935197089040e+01
6.000000000000000000e+01,1.031304950798111264e+01,9.991936242867204498e+00,1.055301540773375457e+01,1.570675191730932785e-01,1.063836603596486299e+02,6.510000000000000000e+02,1.047011702715420434e+01,1.015598198880801917e+01
6.050000000000000000e+01,1.031152262908607753e+01,9.990428803579733952e+00,1.055153362093903269e+01,1.570714091670304680e-01,1.063521703577319641e+02,6.510000000000000000e+02,1.046859403825310864e+01,1.015445121991904642e+01
6.100000000000000000e+01,1.031000253473383133e+01,9.988927778378357658e+00,1.055005884212843092e+01,1.570755130148163148e-01,1.063208249830068723e+02,6.510000000000000000e+02,1.046707804774864670e+01,1.015292702171901418e+01
6.150000000000000000e+01,1.030848919940627795e+01,9.987433144038245558e+00,1.054859104282376947e+01,1.570798288222811090e-01,1.062896236468987183e+02,6.510000000000000000e+02,1.046556902822855761e+01,1.015140937058399651e+01
6.200000000000000000e+01,1.030698259755325807e+01,9.985944877311151657e+00,1.054713019452638356e+01,1.570843547021094910e-01,1.062585657607579179e+02,6.510000000000000000e+02,1.046406695225536865e+01,1.014989824285114928e+01
6.250000000000000000e+01,1.030548270359761887e+01,9.984462954927666445e+00,1.054567626872247743e+01,1.570890887699447902e-01,1.062276507359602533e+02,6.510000000000000000e+02,1.046257179236756230e+01,1.014839361482767366e+01
6.300000000000000000e+01,1.030398949023216737e+01,9.982987353605919267e+00,1.054422923688804303e+01,1.570940271157810486e-01,1.061968779481704104e+02,6.510000000000000000e+02,1.046108351734794795e+01,1.014689546311638502e+01
6.350000000000000000e+01,1.030250292366909903e+01,9.981518050049757562e+00,1.054278907049406655e+01,1.570991581458994479e-01,1.061662466377004961e+02,6.510000000000000000e+02,1.045960208181499951e+01,1.014540376552319856e+01
6.400000000000000000e+01,1.030102298813058681e+01,9.980055020954834433e+00,1.054135574101099593e+01,1.571044917110639982e-01,1.061357564233105961e+02,6.510000000000000000e+02,1.045812747984165192e+01,1.014391849641952170e+01
6.450000000000000000e+01,1.029954965017824442e+01,9.978598243012507751e+00,1.053992921991333986e+01,1.571100210558562249e-01,1.061054065552029471e+02,6.510000000000000000e+02,1.045665967123409956e+01,1.014243962912238750e+01
6.500000000000000000e+01,1.029808287936024946e+01,9.977147692913156618e+00,1.053850947868406251e+01,1.571157369247024038e-01,1.060751963449620803e+02,6.510000000000000000e+02,1.045519861628495306e+01,1.014096714243554764e+01
6.550000000000000000e+01,1.029662265418082434e+01,9.975703347348986227e+00,1.053709648881862471e+01,1.571216476298929465e-01,1.060451252947436984e+02,6.510000000000000000e+02,1.045374430181071723e+01,1.013950100655093145e+01
6.600000000000000000e+01,1.029516895201004978e+01,9.974265183016969516e+00,1.053569022182901804e+01,1.571277548811524649e-01,1.060151928817856657e+02,6.510000000000000000e+02,1.045229670689120027e+01,1.013804119712889751e+01
6.650000000000000000e+01,1.029372175283689117e+01,9.972833176622289741e+00,1.053429064924761072e+01,1.571340554870953032e-01,1.059853986362212339e+02,6.510000000000000000e+02,1.045085580832398797e+01,1.013658769734979614e+01
6.700000000000000000e+01,1.029228103103258718e+01,9.971407304880601785e+00,1.053289774263061851e+01,1.571405476222407782e-01,1.059557419734602064e+02,6.510000000000000000e+02,1.044942157865482812e+01,1.013514048341034623e+01
6.750000000000000000e+01,1.029084676098135098e+01,9.969987544521197620e+00,1.053151147356177297e+01,1.571472294656725555e-01,1.059262223097290985e+02,6.510000000000000000e+02,1.044799399044702248e+01,1.013369953151567948e+01
6.800000000000000000e+01,1.028941891708320178e+01,9.968573872289422155e+00,1.053013181365565387e+01,1.571540992049232366e-01,1.058968390621265740e+02,6.510000000000000000e+02,1.044657301628812540e+01,1.013226481787827993e+01
6.850000000000000000e+01,1.028799747375699525e+01,9.967166264949179677e+00,1.052875873456084577e+01,1.571611550352217390e-01,1.058675916486823070e+02,6.510000000000000000e+02,1.044515862879221757e+01,1.013083631872177293e+01
6.900000000000000000e+01,1.028658240544327107e+01,9.965764699285315942e+00,1.052739220796303954e+01,1.571683951587956041e-01,1.058384794884118492e+02,6.510000000000000000e+02,1.044375080060206606e+01,1.012941401028447430e+01
6.950000000000000000e+01,1.028517368660704179e+01,9.964369152105909677e+00,1.052603220558792962e+01,1.571758177869875261e-01,1.058095020013709160e+02,6.510000000000000000e+02,1.044234950439403065e+01,1.012799786882005471e+01
7.000000000000000000e+01,1.028377128277131014e+01,9.962979600244510792e+00,1.052467869920408461e+01,1.571834276942915831e-01,1.057806584262935985e+02,6.510000000000000000e+02,1.044095471046560242e+01,1.012658785507701786e+01
7.050000000000000000e+01,1.028237516352218606e+01,9.961596020562167197e+00,1.052333166062560643e+01,1.571912267160674170e-01,1.057519480851743907e+02,6.510000000000000000e+02,1.043956639023825339e+01,1.012518393680611695e+01
7.100000000000000000e+01,1.028098531745314048e+01,9.960218389949542228e+00,1.052199106171469190e+01,1.571992028229548533e-01,1.057233706870551941e+02,6.510000000000000000e+02,1.043818452027609567e+01,1.012378611463018530e+01
7.150000000000000000e+01,1.027960171915152898e+01,9.958846685328778037e+00,1.052065687438413910e+01,1.572073542599785045e-01,1.056949256566164905e+02,6.510000000000000000e+02,1.043680907341150821e+01,1.012239436489154976e+01
7.200000000000000000e+01,1.027822434324139778e+01,9.957480883655366100e+00,1.051932907059969402e+01,1.572156792802670566e-01,1.056666124198116137e+02,6.510000000000000000e+02,1.043544002252166436e+01,1.012100866396112941e+01
7.250000000000000000e+01,1.027685316438562779e+01,9.956120961919950219e+00,1.051800762238227271e+01,1.572241761451809994e-01,1.056384304039074067e+02,6.510000000000000000e+02,1.043407734053080738e+01,1.011962898824044643e+01
7.300000000000000000e+01,1.027548815728798282e+01,9.954766897150021165e+00,1.051669250181014093e+01,1.572328431255430869e-01,1.056103790375229465e+02,6.510000000000000000e+02,1.043272100041352601e+01,1.011825531416243962e+01
7.350000000000000000e+01,1.027412929669509545e+01,9.953418666411490534e+00,1.051538368102099419e+01,1.572416785001652662e-01,1.055824577506659949e+02,6.510000000000000000e+02,1.043137097519526080e+01,1.011688761819493010e+01
7.400000000000000000e+01,1.027277655739831275e+01,9.952076246810333870e+00,1.051408113221387275e+01,1.572506805574645505e-01,1.055546659747680991e+02,6.510000000000000000e+02,1.043002723795577680e+01,1.011552587684084692e+01
7.450000000000000000e+01,1.027142991423553831e+01,9.950739615494045509e+00,1.051278482765108713e+01,1.572598475944306795e-01,1.055270031427181294e+02,6.510000000000000000e+02,1.042868976182997010e+01,1.011417006664110829e+01
7.500000000000000000e+01,1.027008933490423281e+01,9.949408749653036566e+00,1.051149473966001580e+01,1.572691778986622380e-01,1.054994685412305842e+02,6.510000000000000000e+02,1.042735851280289516e+01,1.011282015700557047e+01
7.550000000000000000e+01,1.026875479291947713e+01,9.948083626522063128e+00,1.051021084063473943e+01,1.572786660178398244e-01,1.054720615758910895e+02,6.510000000000000000e+02,1.042603345893731692e+01,1.011147612690163555e+01
7.600000000000000000e+01,1.026742627186476753e+01,9.946764223381485692e+00,1.050893310303780837e+01,1.572883140674850022e-01,1.054447818619210295e+02,6.510000000000000000e+02,1.042471458593225186e+01,1.011013795779728319e+01
7.650000000000000000e+01,1.026610374678154436e+01,9.945450517558567682e+00,1.050766149940167082e+01,1.572981203814662055e-01,1.054176288383576150e+02,6.510000000000000000e+02,1.042340186716301176e+01,1.010880562640007874e+01
7.700000000000000000e+01,1.026478719276568263e+01,9.944142486428615868e+00,1.050639600233024851e+01,1.573080833035111481e-01,1.053906019458389949e+02,6.510000000000000000e+02,1.042209527606919472e+01,1.010747910946217054e+01
7.750000000000000000e+01,1.026347658496889714e+01,9.942840107416179407e+00,1.050513658450029730e+01,1.573182011855661089e-01,1.053637006266290825e+02,6.510000000000000000e+02,1.042079478615446320e+01,1.010615838378333109e+01
7.800000000000000000e+01,1.026217189860004098e+01,9.941543357996120989e+00,1.050388321866281061e+01,1.573284723898496495e-01,1.053369243246409042e+02,6.510000000000000000e+02,1.041950037098989057e+01,1.010484342621019138e+01
7.850000000000000000e+01,1.026087310892636850e+01,9.940252215694640014e+00,1.050263587764422724e+01,1.573388952882589509e-01,1.053102724854588104e+02,6.510000000000000000e+02,1.041821200421462734e+01,1.010353421363810966e+01
7.900000000000000000e+01,1.025958018668432992e+01,9.938966658090311768e+00,1.050139453434775660e+01,1.573494644760750349e-01,1.052837444609765924e+02,6.510000000000000000e+02,1.041692965116040526e+01,1.010223072220825458e+01
7.950000000000000000e+01,1.025829309566029757e+01,9.937686662815018224e+00,1.050015916175444808e+01,1.573601687797013260e-01,1.052573394591901206e+02,6.510000000000000000e+02,1.041565326443999950e+01,1.010093292688059741e+01
8.000000000000000000e+01,1.025701182756872321e+01,9.936412207554880638e+00,1.049892973292435272e+01,1.573710200102583501e-01,1.052310572688237329e+02,6.510000000000000000e+02,1.041438284757898103e+01,1.009964080755846538e+01
8.050000000000000000e+01,1.025573635792196114e+01,9.935143270051089104e+00,1.049770622099757666e+01,1.573820165768624602e-01,1.052048973423442106e+02,6.510000000000000000e+02,1.041311837449882383e+01,1.009835434134509846e+01
8.100000000000000000e+01,1.025446666229625414e+01,9.933879828100756981e+00,1.049648859919521726e+01,1.573931568993598984e-01,1.051788591339840622e+02,6.510000000000000000e+02,1.041185981919561598e+01,1.009707350539689408e+01
8.150000000000000000e+01,1.025320271633273173e+01,9.932621859557741573e+00,1.049527684082041468e+01,1.574044394059130603e-01,1.051529420997576096e+02,6.510000000000000000e+02,1.041060715573864570e+01,1.009579827692681953e+01
8.200000000000000000e+01,1.025194449573827704e+01,9.931369342333344008e+00,1.049407091925912994e+01,1.574158625350506324e-01,1.051271456974760099e+02,6.510000000000000000e+02,1.040936035827332695e+01,1.009452863320322713e+01
8.250000000000000000e+01,1.025069197628642037e+01,9.930122254397049986e+00,1.049287080798113081e+01,1.574274247349614908e-01,1.051014693867614795e+02,6.510000000000000000e+02,1.040811940102138244e+01,1.009326455155145830e+01
8.300000000000000000e+01,1.024944513381815803e+01,9.928880573777242091e+00,1.049167648054066859e+01,1.574391244630092557e-01,1.050759126290603973e+02,6.510000000000000000e+02,1.040688425828116692e+01,1.009200600935514913e+01
8.350000000000000000e+01,1.024820394424273218e+01,9.927644278561805535e+00,1.049048791057734853e+01,1.574509601862382480e-01,1.050504748876558381e+02,6.510000000000000000e+02,1.040565490442896923e+01,1.009075298405649335e+01
8.400000000000000000e+01,1.024696838353837336e+01,9.926413346898785406e+00,1.048930507181677463e+01,1.574629303818239068e-01,1.050251556276794673e+02,6.510000000000000000e+02,1.040443131392019893e+01,1.008950545315654956e+01
8.450000000000000000e+01,1.024573842775301991e+01,9.925187756996944444e+00,1.048812793807126020e+01,1.574750335369166643e-01,1.049999543161223841e+02,6.510000000000000000e+02,1.040321346128993696e+01,1.008826339421610463e+01
8.500000000000000000e+01,1.024451405300499829e+01,9.923967487126382991e+00,1.048695648324046559e+01,1.574872681468888758e-01,1.049748704218452531e+02,6.510000000000000000e+02,1.040200132115188580e+01,1.008702678485810900e+01
8.550000000000000000e+01,1.024329523548363419e+01,9.922752515618981306e+00,1.048579068131204117e+01,1.574996327180975542e-01,1.049499034155880679e+02,6.510000000000000000e+02,1.040079486820173216e+01,1.008579560276553799e+01
8.600000000000000000e+01,1.024208195144990086e+01,9.921542820868998191e+00,1.048463050636212657e+01,1.575121257660204444e-01,1.049250527699791462e+02,6.510000000000000000e+02,1.039959407721592122e+01,1.008456982568388050e+01
8.650000000000000000e+01,1.024087417723695737e+01,9.920338381333490219e+00,1.048347593255595811e+01,1.575247458155948077e-01,1.049003179595430026e+02,6.510000000000000000e+02,1.039839892305255198e+01,1.008334943142136275e+01
8.700000000000000000e+01,1.023967188925071170e+01,9.919139175532793118e+00,1.048232693414834138e+01,1.575374914023819906e-01,1.048756984607085911e+02,6.510000000000000000e+02,1.039720938065309497e+01,1.008213439784833021e+01
8.750000000000000000e+01,1.023847506397034124e+01,9.917945182050935671e+00,1.048118348548410594e+01,1.575503610702626844e-01,1.048511937518158419e+02,6.510000000000000000e+02,1.039602542504060523e+01,1.008092470290007725e+01
8.800000000000000000e+01,1.023728367794877414e+01,9.916756379536071364e+00,1.048004556099856899e+01,1.575633533729312308e-01,1.048268033131225110e+02,6.510000000000000000e+02,1.039484703132170651e+01,1.007972032457584355e+01
8.850000000000000000e+01,1.023609770781313877e+01,9.915572746700858531e+00,1.047891313521791368e+01,1.575764668750591069e-01,1.048025266268102058e+02,6.510000000000000000e+02,1.039367417468819710e+01,1.007852124093807866e+01
8.900000000000000000e+01,1.023491713026522554e+01,9.914394262322801410e+00,1.047778618275963680e+01,1.575897001489988958e-01,1.047783631769896147e+02,6.510000000000000000e+02,1.039250683041422540e+01,1.007732743011622567e+01
8.950000000000000000e+01,1.023374192208187239e+01,9.913220905244619630e+00,1.047666467833284720e+01,1.576030517780393214e-01,1.047543124497057221e+02,6.510000000000000000e+02,1.039134497385991196e+01,1.007613887030383282e+01
9.000000000000000000e+01,1.023257206011536269e+01,9.912052654374567950e+00,1.047554859673861571e+01,1.576165203541547988e-01,1.047303739329421148e+02,6.510000000000000000e+02,1.039018858046951621e+01,1.007495553976120739e+01
9.050000000000000000e+01,1.023140752129378406e+01,9.910889488686734694e+00,1.047443791287029136e+01,1.576301044794982675e-01,1.047065471166252308e+02,6.510000000000000000e+02,1.038903762577328216e+01,1.007377741681428418e+01
9.100000000000000000e+01,1.023024828262136587e+01,9.909731387221336618e+00,1.047333260171374114e+01,1.576438027652515284e-01,1.046828314926277130e+02,6.510000000000000000e+02,1.038789208538661768e+01,1.007260447985611407e+01
9.150000000000000000e+01,1.022909432117880613e+01,9.908578329084971159e+00,1.047223263834766982e+01,1.576576138323467491e-01,1.046592265547718199e+02,6.510000000000000000e+02,1.038675193501115501e+01,1.007143670734645902e+01
9.200000000000000000e+01,1.022794561412356096e+01,9.907430293450893544e+00,1.047113799794382238e+01,1.576715363109770507e-01,1.046357317988320546e+02,6.510000000000000000e+02,1.038561715043453759e+01,1.007027407781258432e+01
9.250000000000000000e+01,1.022680213869012356e+01,9.906287259559242386e+00,1.047004865576717769e+01,1.576855688408771716e-01,1.046123467225375663e+02,6.510000000000000000e+02,1.038448770753100092e+01,1.006911656984924619e+01
9.300000000000000000e+01,1.022566387219028172e+01,9.905149206717251076e+00,1.046896458717619183e+01,1.576997100713838640e-01,1.045890708255741544e+02,6.510000000000000000e+02,1.038336358226166567e+01,1.006796416211889955e+01
9.350000000000000000e+01,1.022453079201337722e+01,9.904016114299455609e+00,1.046788576762292777e+01,1.577139586601210564e-01,1.045659036095859591e+02,6.510000000000000000e+02,1.038224475067349850e+01,1.006681683335325594e+01
9.400000000000000000e+01,1.022340286975825308e+01,9.902887961747905976e+00,1.046681217265322239e+01,1.577283097615632679e-01,1.045428444570815145e+02,6.510000000000000000e+02,1.038113117951981579e+01,1.006567455999668859e+01
9.450000000000000000e+01,1.022228008520290388e+01,9.901764728572279850e+00,1.046574377790681964e+01,1.577427633910601368e-01,1.045198929197381403e+02,6.510000000000000000e+02,1.038002284859396340e+01,1.006453732181184435e+01
9.500000000000000000e+01,1.022116241356884458e+01,9.900646394350156143e+00,1.046468055911749850e+01,1.577573293867281234e-01,1.044970484595277185e+02,6.510000000000000000e+02,1.037891974295557240e+01,1.006340508418211677e+01
9.550000000000000000e+01,1.022004982975485632e+01,9.899532938727043430e+00,1.046362249211318307e+01,1.577720105539135165e-01,1.044743105299864965e+02,6.510000000000000000e+02,1.037782184030877097e+01,1.006227781920094344e+01
9.600000000000000000e+01,1.021894232052837914e+01,9.898424341416605543e+00,1.046256955281601897e+01,1.577867924099911057e-01,1.044516788221449701e+02,6.510000000000000000e+02,1.037672911293836897e+01,1.006115552811838931e+01
9.650000000000000000e+01,1.021783985123087213e+01,9.897320582200741512e+00,1.046152171724243551e+01,1.578016591841061023e-01,1.044291525890429710e+02,6.510000000000000000e+02,1.037564151041497773e+01,1.006003819204676475e+01
9.700000000000000000e+01,1.021674241160266483e+01,9.896221640929724117e+00,1.046047896150321321e+01,1.578166232577991879e-01,1.044067315916171594e+02,6.510000000000000000e+02,1.037455903486046438e+01,1.005892578834486706e+01
9.750000000000000000e+01,1.021564998038481065e+01,9.895127497522272719e+00,1.045944126180353173e+01,1.578316842036537326e-01,1.043844153622747655e+02,6.510000000000000000e+02,1.037348166458846421e+01,1.005781829618115708e+01
9.800000000000000000e+01,1.021456253567187211e+01,9.894038131965682936e+00,1.045840859444296633e+01,1.578468407636744730e-01,1.043622034202904558e+02,6.510000000000000000e+02,1.037240937643554517e+01,1.005671569490819728e+01
9.850000000000000000e+01,1.021348005563747385e+01,9.892953524315863945e+00,1.045738093581551276e+01,1.578620916896793791e-01,1.043400952868970961e+02,6.510000000000000000e+02,1.037134214732715343e+01,1.005561796394779428e+01
9.900000000000000000e+01,1.021240251853439496e+01,9.891873654697434404e+00,1.045635826240963162e+01,1.578774357419289176e-01,1.043180904852840882e+02,6.510000000000000000e+02,1.037027995427632376e+01,1.005452508279246437e+01
9.950000000000000000e+01,1.021132990269461516e+01,9.890798503303814826e+00,1.045534055080814895e+01,1.578928716896787765e-01,1.042961885405956366e+02,6.510000000000000000e+02,1.036922277438429241e+01,1.005343703100493613e+01
1.000000000000000000e+02,1.021026218634957949e+01,9.889728050397215142e+00,1.045432777768830768e+01,1.579083983020096171e-01,1.042743889762544001e+02,6.510000000000000000e+02,1.036817058465158858e+01,1.005235378804757040e+01
1.005000000000000000e+02,1.020919933770116472e+01,9.888662276308730625e+00,1.045331991982172504e+01,1.579240138358446455e-01,1.042526911110639247e+02,6.510000000000000000e+02,1.036712335153700870e+01,1.005127532386532074e+01
1.010000000000000000e+02,1.020814134586274058e+01,9.887601161438333008e+00,1.045231695407428418e+01,1.579397176308987849e-01,1.042310946915176970e+02,6.510000000000000000e+02,1.036608106349364000e+01,1.005020162823184116e+01
1.015000000000000000e+02,1.020708818948297747e+01,9.886544686254939762e+00,1.045131885740617683e+01,1.579555084928740416e-01,1.042095992505461624e+02,6.510000000000000000e+02,1.036504369797585312e+01,1.004913268099010359e+01
1.020000000000000000e+02,1.020603984728994185e+01,9.885492831296405214e+00,1.045032560687174339e+01,1.579713852351621317e-01,1.041882043230232284e+02,6.510000000000000000e+02,1.036401123252510459e+01,1.004806846205478088e+01
1.025000000000000000e+02,1.020499629809109443e+01,9.884445577169543640e+00,1.044933717961945341e+01,1.579873466792861836e-01,1.041669094457637073e+02,6.510000000000000000e+02,1.036298364477038092e+01,1.004700895141180794e+01
1.030000000000000000e+02,1.020395752077324936e+01,9.883402904550109724e+00,1.044835355289179191e+01,1.580033916563854390e-01,1.041457141575198762e+02,6.510000000000000000e+02,1.036196091242963568e+01,1.004595412911686303e+01
1.035000000000000000e+02,1.020292349430259726e+01,9.882364794182834089e+00,1.044737470402519719e+01,1.580195190057893107e-01,1.041246179989787350e+02,6.510000000000000000e+02,1.036094301330838618e+01,1.004490397529680834e+01
1.040000000000000000e+02,1.020189419772466621e+01,9.881331226881380658e+00,1.044640061044988677e+01,1.580357275756779645e-01,1.041036205127585816e+02,6.510000000000000000e+02,1.035992992530034407e+01,1.004385847014898836e+01
1.045000000000000000e+02,1.020086961016428617e+01,9.880302183528327120e+00,1.044543124968984671e+01,1.580520162225349523e-01,1.040827212434052740e+02,6.510000000000000000e+02,1.035892162638682024e+01,1.004281759394175033e+01
1.050000000000000000e+02,1.019984971082556413e+01,9.879277645075159597e+00,1.044446659936261135e+01,1.580683838113135786e-01,1.040619197373890756e+02,6.510000000000000000e+02,1.035791809463687763e+01,1.004178132701425064e+01
1.055000000000000000e+02,1.019883447899183082e+01,9.878257592542244225e+00,1.044350663717924732e+01,1.580848292158769375e-01,1.040412155431007761e+02,6.510000000000000000e+02,1.035691930820770779e+01,1.004074964977595386e+01
1.060000000000000000e+02,1.019782389402558209e+01,9.877242007018775638e+00,1.044255134094410842e+01,1.581013513179566343e-01,1.040206082108476409e+02,6.510000000000000000e+02,1.035592524534353842e+01,1.003972254270762576e+01
1.065000000000000000e+02,1.019681793536842207e+01,9.876230869662721901e+00,1.044160068855470769e+01,1.581179490077576355e-01,1.040000972928495742e+02,6.510000000000000000e+02,1.035493588437618051e+01,1.003869998636066541e+01
1.070000000000000000e+02,1.019581658254100809e+01,9.875224161700819181e+00,1.044065465800165171e+01,1.581346211843429883e-01,1.039796823432353108e+02,6.510000000000000000e+02,1.035395120372534983e+01,1.003768196135666457e+01
1.075000000000000000e+02,1.019481981514295299e+01,9.874221864428475826e+00,1.043971322736838125e+01,1.581513667542085999e-01,1.039593629180376269e+02,6.510000000000000000e+02,1.035297118189716059e+01,1.003666844838874361e+01
1.080000000000000000e+02,1.019382761285275585e+01,9.873223959209740386e+00,1.043877637483111798e+01,1.581681846330939833e-01,1.039391385751894319e+02,6.510000000000000000e+02,1.035199579748585030e+01,1.003565942821966139e+01
1.085000000000000000e+02,1.019283995542773269e+01,9.872230427477223458e+00,1.043784407865858199e+01,1.581850737442826171e-01,1.039190088745195055e+02,6.510000000000000000e+02,1.035102502917201406e+01,1.003465488168344955e+01
1.090000000000000000e+02,1.019185682270390103e+01,9.871241250732037287e+00,1.043691631721192969e+01,1.582020330189865542e-01,1.038989733777474100e+02,6.510000000000000000e+02,1.035005885572288875e+01,1.003365478968491509e+01
1.095000000000000000e+02,1.019087819459588928e+01,9.870256410543724712e+00,1.043599306894448731e+01,1.582190613973885884e-01,1.038790316484794403e+02,6.510000000000000000e+02,1.034909725599327857e+01,1.003265913319850178e+01
1.100000000000000000e+02,1.018990405109684438e+01,9.869275888550186338e+00,1.043507431240161054e+01,1.582361578271073710e-01,1.038591832522037635e+02,6.510000000000000000e+02,1.034814020892395270e+01,1.003166789326973785e+01
1.105000000000000000e+02,1.018893436763025129e+01,9.868299666457573949e+00,1.043416002622047856e+01,1.582533202252356108e-01,1.038394276612391707e+02,6.510000000000000000e+02,1.034718768785548626e+01,1.003068104740501632e+01
1.110000000000000000e+02,1.018796912515629671e+01,9.867327726040226565e+00,1.043325018912990387e+01,1.582705477378086867e-01,1.038197644614191688e+02,6.510000000000000000e+02,1.034623967289410373e+01,1.002969857741848791e+01
1.115000000000000000e+02,1.018700830777772026e+01,9.866360049140581623e+00,1.043234477995012988e+01,1.582878402035063081e-01,1.038001933030885766e+02,6.510000000000000000e+02,1.034529614798122665e+01,1.002872046757421387e+01
1.120000000000000000e+02,1.018605189580043735e+01,9.865396617669077273e+00,1.043144377759262831e+01,1.583051966017194334e-01,1.037807137592107836e+02,6.510000000000000000e+02,1.034435709240215573e+01,1.002774669919871720e+01
1.125000000000000000e+02,1.018509986960827440e+01,9.864437413604038696e+00,1.043054716105988788e+01,1.583226159201521488e-01,1.037613254046062963e+02,6.510000000000000000e+02,1.034342248552842669e+01,1.002677725368812212e+01
1.130000000000000000e+02,1.018415219966976260e+01,9.863482418991596390e+00,1.042965490944524731e+01,1.583401167659256037e-01,1.037420276186159072e+02,6.510000000000000000e+02,1.034249231643568834e+01,1.002581208290383508e+01
1.135000000000000000e+02,1.018320887050803591e+01,9.862531615945577812e+00,1.042876700193257733e+01,1.583576903195199059e-01,1.037228200584768558e+02,6.510000000000000000e+02,1.034156656082755532e+01,1.002485118018851473e+01
1.140000000000000000e+02,1.018226986883982121e+01,9.861584986647397244e+00,1.042788341779615635e+01,1.583753236193087555e-01,1.037037024250148534e+02,6.510000000000000000e+02,1.034064519245912983e+01,1.002389454522051260e+01
1.145000000000000000e+02,1.018133517535872912e+01,9.860642513345929672e+00,1.042700413640036672e+01,1.583930156849008841e-01,1.036846743004146987e+02,6.510000000000000000e+02,1.033972819104362983e+01,1.002294215967382840e+01
1.150000000000000000e+02,1.018040477083559736e+01,9.859704178357446835e+00,1.042612913719955436e+01,1.584107655434494888e-01,1.036657352686922451e+02,6.510000000000000000e+02,1.033881553637904638e+01,1.002199400529214657e+01
1.155000000000000000e+02,1.017947863611833803e+01,9.858769964065421831e+00,1.042525839973777657e+01,1.584285722301992938e-01,1.036468849156885597e+02,6.510000000000000000e+02,1.033790720834853794e+01,1.002105006388813990e+01
1.160000000000000000e+02,1.017855675213179900e+01,9.857839852920486479e+00,1.042439190364846979e+01,1.584464347875000900e-01,1.036281228290647078e+02,6.510000000000000000e+02,1.033700318691929887e+01,1.002011031734429736e+01
1.165000000000000000e+02,1.017763909987759519e+01,9.856913827440241249e+00,1.042352962865431998e+01,1.584643522654082537e-01,1.036094485982961118e+02,6.510000000000000000e+02,1.033610345214300352e+01,1.001917474761218685e+01
1.170000000000000000e+02,1.017672566043394866e+01,9.855991870209182437e+00,1.042267155456699435e+01,1.584823237213573155e-01,1.035908618146669227e+02,6.510000000000000000e+02,1.033520798415530706e+01,1.001824333671259204e+01
1.175000000000000000e+02,1.017581640136694610e+01,9.855073963878545840e+00,1.042181766128688025e+01,1.585003703576409462e-01,1.035723618017320575e+02,6.510000000000000000e+02,1.033431677172458762e+01,1.001731603100930634e+01
1.180000000000000000e+02,1.017491131675558691e+01,9.854160091166175306e+00,1.042096792880287026e+01,1.585184703122732019e-01,1.035539484092710580e+02,6.510000000000000000e+02,1.033342978706786042e+01,1.001639284644331518e+01
1.185000000000000000e+02,1.017401038873072494e+01,9.853250234856398393e+00,1.042012233719208858e+01,1.585366213222205445e-01,1.035356212503010056e+02,6.510000000000000000e+02,1.033254701005294685e+01,1.001547376740850481e+01
1.190000000000000000e+02,1.017311359867482423e+01,9.852344377799882480e+00,1.041928086661960329e+01,1.585548224748784540e-01,1.035173799232726850e+02,6.510000000000000000e+02,1.033166842114970230e+01,1.001455877619994617e+01
1.195000000000000000e+02,1.017222092804610512e+01,9.851442502913487331e+00,1.041844349733826469e+01,1.585730728662726463e-01,1.034992240284174301e+02,6.510000000000000000e+02,1.033079400091237687e+01,1.001364785517983336e+01
1.200000000000000000e+02,1.017133235837838967e+01,9.850544593180179831e+00,1.041761020968838380e+01,1.585913715979395955e-01,1.034811531677406009e+02,6.510000000000000000e+02,1.032992372997632913e+01,1.001274098678045021e+01
1.205000000000000000e+02,1.017044787128090277e+01,9.849650631648792398e+00,1.041678098409746411e+01,1.586097177794415225e-01,1.034631669450163116e+02,6.510000000000000000e+02,1.032905758906034421e+01,1.001183815350146133e+01
1.210000000000000000e+02,1.016956744843809624e+01,9.848760601433980355e+00,1.041595580107998131e+01,1.586281105272709657e-01,1.034452649657811918e+02,6.510000000000000000e+02,1.032819555896536734e+01,1.001093933791082513e+01
1.215000000000000000e+02,1.016869107160946939e+01,9.847874485716005211e+00,1.041513464123710975e+01,1.586465489648493099e-01,1.034274468373286027e+02,6.510000000000000000e+02,1.032733762057432081e+01,1.001004452264461975e+01
1.220000000000000000e+02,1.016781872262936481e+01,9.846992267740608540e+00,1.041431748525645595e+01,1.586650322234001709e-01,1.034097121687027112e+02,6.510000000000000000e+02,1.032648375485276482e+01,1.000915369040596481e+01
1.225000000000000000e+02,1.016695038340680313e+01,9.846113930818875204e+00,1.041350431391177800e+01,1.586835594399246263e-01,1.033920605706922515e+02,6.510000000000000000e+02,1.032563394284672853e+01,1.000826682396687772e+01
1.230000000000000000e+02,1.016608603592527160e+01,9.845239458327061044e+00,1.041269510806271015e+01,1.587021297592227376e-01,1.033744916558249258e+02,6.510000000000000000e+02,1.032478816568449353e+01,1.000738390616604967e+01
1.235000000000000000e+02,1.016522566224255009e+01,9.844368833706450772e+00,1.041188984865456391e+01,1.587207423328528266e-01,1.033570050383611658e+02,6.510000000000000000e+02,1.032394640457540369e+01,1.000650491990969648e+01
1.240000000000000000e+02,1.016436924449049428e+01,9.843502040463187441e+00,1.041108851671794788e+01,1.587393963187474222e-01,1.033396003342878799e+02,6.510000000000000000e+02,1.032310864080924162e+01,1.000562984817174517e+01
1.245000000000000000e+02,1.016351676487485456e+01,9.842639062168144548e+00,1.041029109336861680e+01,1.587580908822498471e-01,1.033222771613127975e+02,6.510000000000000000e+02,1.032227485575710269e+01,1.000475867399260466e+01
1.250000000000000000e+02,1.016266820567507168e+01,9.841779882456727080e+00,1.040949755980706470e+01,1.587768251953470822e-01,1.033050351388580879e+02,6.510000000000000000e+02,1.032144503087041798e+01,1.000389138047972359e+01
1.255000000000000000e+02,1.016182354924408315e+01,9.840924485028743618e+00,1.040870789731836865e+01,1.587955984365042317e-01,1.032878738880544205e+02,6.510000000000000000e+02,1.032061914768058664e+01,1.000302795080757967e+01
1.260000000000000000e+02,1.016098277700731600e+01,9.840072853648244688e+00,1.040792208727182633e+01,1.588144101261067254e-01,1.032707930115029882e+02,6.510000000000000000e+02,1.031979718713342287e+01,1.000216836688120914e+01
1.265000000000000000e+02,1.016014586257854191e+01,9.839224972143314929e+00,1.040714011112073933e+01,1.588332624287100980e-01,1.032537919541256031e+02,6.510000000000000000e+02,1.031897912500725134e+01,1.000131260014983070e+01
1.270000000000000000e+02,1.015931279847142221e+01,9.838380824405977165e+00,1.040636195040208989e+01,1.588521512192109519e-01,1.032368705431321985e+02,6.510000000000000000e+02,1.031816494969063136e+01,1.000046064725221129e+01
1.275000000000000000e+02,1.015848356733055269e+01,9.837540394391979248e+00,1.040558758673629036e+01,1.588710757031172593e-01,1.032200284064199280e+02,6.510000000000000000e+02,1.031735464303366889e+01,9.999612491627434707e+00
1.280000000000000000e+02,1.015765815187300092e+01,9.836703666120641287e+00,1.040481700182688485e+01,1.588900350916954973e-01,1.032032651735634374e+02,6.510000000000000000e+02,1.031654818696469533e+01,9.998768116781304727e+00
1.285000000000000000e+02,1.015683653488808957e+01,9.835870623674676239e+00,1.040405017746026317e+01,1.589090286032786847e-01,1.031865804758091372e+02,6.510000000000000000e+02,1.031574556349136707e+01,9.997927506284810306e+00
1.290000000000000000e+02,1.015601869923719214e+01,9.835041251200040691e+00,1.040328709550539976e+01,1.589280554632641340e-01,1.031699739460688363e+02,6.510000000000000000e+02,1.031494675470045586e+01,9.997090643773926644e+00
1.295000000000000000e+02,1.015520462785353573e+01,9.834215532905739465e+00,1.040252773791359253e+01,1.589471149022553265e-01,1.031534452189136033e+02,6.510000000000000000e+02,1.031415174275579005e+01,9.996257512951279622e+00
1.300000000000000000e+02,1.015439430374196128e+01,9.833393453063708378e+00,1.040177208671807740e+01,1.589662061582974850e-01,1.031369939305675700e+02,6.510000000000000000e+02,1.031336050990026010e+01,9.995428097583664240e+00
1.305000000000000000e+02,1.015358770997873883e+01,9.832574996008538903e+00,1.040102012403385245e+01,1.589853284749653817e-01,1.031206197189015796e+02,6.510000000000000000e+02,1.031257303845370465e+01,9.994602381503773003e+00
1.310000000000000000e+02,1.015278482971133478e+01,9.831760146137428436e+00,1.040027183205734573e+01,1.590044811023431093e-01,1.031043222234272463e+02,6.510000000000000000e+02,1.031178931081367800e+01,9.993780348608991559e+00
1.315000000000000000e+02,1.015198564615819521e+01,9.830948887909912060e+00,1.039952719306611684e+01,1.590236632975127185e-01,1.030881010852906030e+02,6.510000000000000000e+02,1.031100930945570759e+01,9.992961982860682824e+00
1.320000000000000000e+02,1.015119014260855046e+01,9.830141205847734653e+00,1.039878618941860111e+01,1.590428743226971475e-01,1.030719559472658204e+02,6.510000000000000000e+02,1.031023301693124772e+01,9.992147268285853201e+00
1.325000000000000000e+02,1.015039830242217533e+01,9.829337084534667923e+00,1.039804880355378458e+01,1.590621134469487608e-01,1.030558864537491957e+02,6.510000000000000000e+02,1.030946041586912543e+01,9.991336188975227017e+00
1.330000000000000000e+02,1.014961010902917771e+01,9.828536508616309675e+00,1.039731501799095881e+01,1.590813799451652744e-01,1.030398922507525441e+02,6.510000000000000000e+02,1.030869148897434329e+01,9.990528729084012127e+00
1.335000000000000000e+02,1.014882554592978536e+01,9.827739462799923942e+00,1.039658481532940293e+01,1.591006730985234929e-01,1.030239729858973874e+02,6.510000000000000000e+02,1.030792621902830852e+01,9.989724872831260427e+00
1.340000000000000000e+02,1.014804459669411685e+01,9.826945931854284666e+00,1.039585817824808700e+01,1.591199921943678708e-01,1.030081283084086010e+02,6.510000000000000000e+02,1.030716458888848486e+01,9.988924604499748838e+00
1.345000000000000000e+02,1.014726724496197896e+01,9.826155900609435889e+00,1.039513508950538956e+01,1.591393365253901959e-01,1.029923578691080053e+02,6.510000000000000000e+02,1.030640658148736932e+01,9.988127908436588598e+00
1.350000000000000000e+02,1.014649347444262162e+01,9.825369353956601159e+00,1.039441553193886847e+01,1.591587053913170458e-01,1.029766613204085672e+02,6.510000000000000000e+02,1.030565217983394000e+01,9.987334769051305017e+00
1.355000000000000000e+02,1.014572326891453535e+01,9.824586276847908195e+00,1.039369948846485592e+01,1.591780980971628234e-01,1.029610383163076932e+02,6.510000000000000000e+02,1.030490136701169845e+01,9.986545170817374029e+00
1.360000000000000000e+02,1.014495661222521861e+01,9.823806654296273422e+00,1.039298694207828255e+01,1.591975139541539075e-01,1.029454885123813597e+02,6.510000000000000000e+02,1.030415412617937321e+01,9.985759098271064005e+00
1.365000000000000000e+02,1.014419348829096101e+01,9.823030471375194139e+00,1.039227787585227958e+01,1.592169522787996450e-01,1.029300115657776757e+02,6.510000000000000000e+02,1.030341044056975974e+01,9.984976536012160508e+00
1.370000000000000000e+02,1.014343388038998839e+01,9.822257713218558450e+00,1.039157227293798158e+01,1.592364114429324073e-01,1.029146071205727253e+02,6.510000000000000000e+02,1.030267029183292138e+01,9.984197468947057175e+00
1.375000000000000000e+02,1.014267776705767687e+01,9.821488365020496047e+00,1.039087011656415882e+01,1.592558833429284504e-01,1.028992747227454458e+02,6.510000000000000000e+02,1.030193365040060449e+01,9.983421883714749256e+00
1.380000000000000000e+02,1.014192513864445466e+01,9.820722412035166826e+00,1.039017139003699519e+01,1.592753757013647409e-01,1.028840141631731484e+02,6.510000000000000000e+02,1.030120051434581896e+01,9.982649762943090366e+00
1.385000000000000000e+02,1.014117597827837791e+01,9.819959839576563709e+00,1.038947607673976137e+01,1.592948864004097298e-01,1.028688250832437348e+02,6.510000000000000000e+02,1.030047086467878792e+01,9.981881091877967904e+00
1.390000000000000000e+02,1.014043025891488803e+01,9.819200633018386526e+00,1.038878416013250927e+01,1.593143992592809255e-01,1.028537069137280184e+02,6.510000000000000000e+02,1.029974465817416807e+01,9.981115859655607991e+00
1.395000000000000000e+02,1.013968797727674342e+01,9.818444777793784439e+00,1.038809562375179851e+01,1.593339306565430546e-01,1.028386595779889916e+02,6.510000000000000000e+02,1.029902190793328565e+01,9.980354046620201203e+00
1.400000000000000000e+02,1.013894911775556906e+01,9.817692259395217391e+00,1.038741045121042283e+01,1.593534799496910126e-01,1.028236827440085079e+02,6.510000000000000000e+02,1.029830259770525913e+01,9.979595637805878994e+00
1.405000000000000000e+02,1.013821366480997632e+01,9.816943063374276690e+00,1.038672862619708859e+01,1.593730465020799791e-01,1.028087760812910858e+02,6.510000000000000000e+02,1.029758671131205716e+01,9.978840618307897259e+00
1.410000000000000000e+02,1.013748160296535161e+01,9.816197175341445202e+00,1.038605013247613229e+01,1.593926296816709498e-01,1.027939392608577975e+02,6.510000000000000000e+02,1.029687423264702240e+01,9.978088973283680829e+00
1.415000000000000000e+02,1.013675291681360413e+01,9.815454580965992548e+00,1.038537495388724530e+01,1.594122288623343320e-01,1.027791719552399741e+02,6.510000000000000000e+02,1.029616514567593732e+01,9.977340687951270937e+00
1.420000000000000000e+02,1.013602759101294915e+01,9.814715265975697989e+00,1.038470307434516471e+01,1.594318434234117676e-01,1.027644738384731369e+02,6.510000000000000000e+02,1.029545943443635991e+01,9.976595747589536600e+00
1.425000000000000000e+02,1.013530561028768240e+01,9.813979216156745622e+00,1.038403447783936784e+01,1.594514727497678974e-01,1.027498445860910437e+02,6.510000000000000000e+02,1.029475708303745130e+01,9.975854137537915278e+00
1.430000000000000000e+02,1.013458695942794563e+01,9.813246417353473916e+00,1.038336914843383774e+01,1.594711162316786168e-01,1.027352838751191655e+02,6.510000000000000000e+02,1.029405807565962405e+01,9.975115843196267207e+00
1.435000000000000000e+02,1.013387162328951341e+01,9.812516855468233601e+00,1.038270707026670259e+01,1.594907732645563236e-01,1.027207913840689599e+02,6.510000000000000000e+02,1.029336239655406970e+01,9.974380850024957113e+00
1.440000000000000000e+02,1.013315958679354090e+01,9.811790516461178058e+00,1.038204822754997103e+01,1.595104432494369173e-01,1.027063667929315045e+02,6.510000000000000000e+02,1.029267003004297898e+01,9.973649143544104589e+00
1.445000000000000000e+02,1.013245083492636311e+01,9.811067386350066144e+00,1.038139260456926571e+01,1.595301255925416495e-01,1.026920097831715282e+02,6.510000000000000000e+02,1.029198096051890410e+01,9.972920709333820355e+00
1.450000000000000000e+02,1.013174535273924093e+01,9.810347451210093439e+00,1.038074018568352486e+01,1.595498197052202249e-01,1.026777200377211727e+02,6.510000000000000000e+02,1.029129517244446212e+01,9.972195533034019732e+00
1.455000000000000000e+02,1.013104312534815143e+01,9.809630697173691516e+00,1.038009095532466297e+01,1.595695250044369684e-01,1.026634972409741948e+02,6.510000000000000000e+02,1.029061265035258899e+01,9.971473600343715660e+00
1.460000000000000000e+02,1.013034413793356059e+01,9.808917110430375175e+00,1.037944489799735059e+01,1.595892409114094967e-01,1.026493410787795142e+02,6.510000000000000000e+02,1.028993337884496917e+01,9.970754897022150232e+00
1.465000000000000000e+02,1.012964837574016563e+01,9.808206677226474213e+00,1.037880199827868388e+01,1.596089668538341888e-01,1.026352512384355151e+02,6.510000000000000000e+02,1.028925734259399860e+01,9.970039408886330889e+00
1.470000000000000000e+02,1.012895582407669970e+01,9.807499383865021514e+00,1.037816224081791106e+01,1.596287022639265030e-01,1.026212274086837795e+02,6.510000000000000000e+02,1.028858452634062814e+01,9.969327121812773029e+00
1.475000000000000000e+02,1.012826646831570265e+01,9.806795216705555873e+00,1.037752561033613929e+01,1.596484465784187290e-01,1.026072692797031323e+02,6.510000000000000000e+02,1.028791491489412024e+01,9.968618021737283286e+00
1.480000000000000000e+02,1.012758029389325998e+01,9.806094162163898176e+00,1.037689209162605408e+01,1.596681992400240113e-01,1.025933765431036306e+02,6.510000000000000000e+02,1.028724849313328349e+01,9.967912094653236466e+00
1.485000000000000000e+02,1.012689728630881092e+01,9.805396206711938234e+00,1.037626166955162965e+01,1.596879596959122349e-01,1.025795488919206235e+02,6.510000000000000000e+02,1.028658524600472290e+01,9.967209326612898934e+00
1.490000000000000000e+02,1.012621743112489625e+01,9.804701336877563733e+00,1.037563432904780569e+01,1.597077273989566393e-01,1.025657860206086411e+02,6.510000000000000000e+02,1.028592515852385425e+01,9.966509703725940028e+00
1.495000000000000000e+02,1.012554071396693978e+01,9.804009539244315619e+00,1.037501005512024044e+01,1.597275018061556917e-01,1.025520876250353410e+02,6.510000000000000000e+02,1.028526821577309569e+01,9.965813212160783863e+00
1.500000000000000000e+02,1.012486712052302451e+01,9.803320800451343686e+00,1.037438883284502111e+01,1.597472823790652696e-01,1.025384534024757102e+02,6.510000000000000000e+02,1.028461440290208984e+01,9.965119838143959186e+00
1.505000000000000000e+02,1.012419663654364399e+01,9.802635107193093944e+00,1.037377064736835308e+01,1.597670685857504047e-01,1.025248830516061247e+02,6.510000000000000000e+02,1.028396370512939306e+01,9.964429567957893141e+00
1.510000000000000000e+02,1.012352924784149444e+01,9.801952446219219794e+00,1.037315548390633424e+01,1.597868598979586829e-01,1.025113762724981967e+02,6.510000000000000000e+02,1.028331610773945215e+01,9.963742387943534951e+00
1.515000000000000000e+02,1.012286494029124206e+01,9.801272804334338673e+00,1.037254332774457311e+01,1.598066557924209263e-01,1.024979327666131610e+02,6.510000000000000000e+02,1.028267159608366299e+01,9.963058284498819361e+00
1.520000000000000000e+02,1.012220369982929036e+01,9.800596168397820662e+00,1.037193416423797032e+01,1.598264557511737127e-01,1.024845522367957500e+02,6.510000000000000000e+02,1.028203015558046474e+01,9.962377244078117755e+00
1.525000000000000000e+02,1.012154551245356338e+01,9.799922525323669475e+00,1.037132797881044688e+01,1.598462592599285137e-01,1.024712343872682823e+02,6.510000000000000000e+02,1.028139177171349239e+01,9.961699253193636139e+00
1.530000000000000000e+02,1.012089036422325350e+01,9.799251862080286202e+00,1.037072475695457818e+01,1.598660658102939447e-01,1.024579789236247649e+02,6.510000000000000000e+02,1.028075643003354678e+01,9.961024298412960221e+00
1.535000000000000000e+02,1.012023824125862070e+01,9.798584165690286341e+00,1.037012448423140931e+01,1.598858748980903910e-01,1.024447855528253228e+02,6.510000000000000000e+02,1.028012411615671162e+01,9.960352366360531562e+00
1.540000000000000000e+02,1.011958912974074920e+01,9.797919423230299074e+00,1.036952714627013172e+01,1.599056860238359246e-01,1.024316539831899036e+02,6.510000000000000000e+02,1.027949481576458446e+01,9.959683443716913942e+00
1.545000000000000000e+02,1.011894301206602442e+01,9.797257621830814500e+00,1.036893272876773686e+01,1.599255052634657726e-01,1.024185838486735918e+02,6.510000000000000000e+02,1.027886851732949047e+01,9.959017506802558373e+00
1.550000000000000000e+02,1.011829987479052484e+01,9.796598748675936719e+00,1.036834121748881898e+01,1.599453316907210876e-01,1.024055748653156002e+02,6.510000000000000000e+02,1.027824520648124640e+01,9.958354543099803280e+00
1.555000000000000000e+02,1.011765970789579683e+01,9.795942791003279027e+00,1.036775259826529805e+01,1.599651586353147414e-01,1.023926268167552962e+02,6.510000000000000000e+02,1.027762486653111296e+01,9.957694549260482475e+00
1.560000000000000000e+02,1.011702249780389096e+01,9.795289736103704570e+00,1.036716685699608576e+01,1.599849856164366479e-01,1.023797394166927575e+02,6.510000000000000000e+02,1.027700748342032711e+01,9.957037512187454809e+00
1.565000000000000000e+02,1.011638823099655404e+01,9.794639571321154037e+00,1.036658397964682976e+01,1.600048121573096616e-01,1.023669123801590928e+02,6.510000000000000000e+02,1.027639304315386326e+01,9.956383418839244825e+00
1.570000000000000000e+02,1.011575689401500355e+01,9.793992284052471575e+00,1.036600395224961879e+01,1.600246377857832691e-01,1.023541454235105590e+02,6.510000000000000000e+02,1.027578153180078679e+01,9.955732256229222088e+00
1.575000000000000000e+02,1.011512847345968780e+01,9.793347861747223604e+00,1.036542676090275350e+01,1.600444620354146141e-01,1.023414382644231182e+02,6.510000000000000000e+02,1.027517293549510313e+01,9.955084011424272461e+00
1.580000000000000000e+02,1.011450295599009053e+01,9.792706291907457228e+00,1.036485239177037876e+01,1.600642844421593658e-01,1.023287906218862418e+02,6.510000000000000000e+02,1.027456724043224945e+01,9.954438671547931605e+00
1.585000000000000000e+02,1.011388032832447159e+01,9.792067562087595434e+00,1.036428083108231668e+01,1.600841045481088409e-01,1.023162022161977092e+02,6.510000000000000000e+02,1.027396443287257988e+01,9.953796223776363306e+00
1.590000000000000000e+02,1.011326057723968219e+01,9.791431659894168860e+00,1.036371206513369714e+01,1.601039218986688994e-01,1.023036727689576679e+02,6.510000000000000000e+02,1.027336449913835104e+01,9.953156655341013348e+00
1.595000000000000000e+02,1.011264368957090554e+01,9.790798572985682569e+00,1.036314608028470552e+01,1.601237360436955914e-01,1.022912020030628781e+02,6.510000000000000000e+02,1.027276742561460132e+01,9.952519953527211527e+00
1.600000000000000000e+02,1.011202965221143835e+01,9.790168289072411767e+00,1.036258286296031983e+01,1.601435465379794643e-01,1.022787896427011134e+02,6.510000000000000000e+02,1.027217319874941737e+01,9.951886105673459326e+00
1.605000000000000000e+02,1.011141844533321965e+01,9.789540795916206406e+00,1.036202239964998739e+01,1.601633656428217145e-01,1.022664352803189161e+02,6.510000000000000000e+02,1.027158181097604306e+01,9.951255079690398020e+00
1.610000000000000000e+02,1.011081006180653219e+01,9.788916081330306440e+00,1.036146467690747563e+01,1.601831819363804255e-01,1.022541387577034868e+02,6.510000000000000000e+02,1.027099324374291456e+01,9.950626879870151598e+00
1.615000000000000000e+02,1.011020448965776453e+01,9.788294133179162415e+00,1.036090968135045465e+01,1.602029931864194234e-01,1.022418998217219155e+02,6.510000000000000000e+02,1.027040748284418292e+01,9.950001496471346130e+00
1.620000000000000000e+02,1.010960171601024449e+01,9.787674939378254280e+00,1.036035739966034086e+01,1.602227989649257500e-01,1.022297182016654205e+02,6.510000000000000000e+02,1.026982451497516990e+01,9.949378917045317294e+00
1.625000000000000000e+02,1.010900172804429253e+01,9.787058487893892433e+00,1.035980781858191335e+01,1.602425988479405650e-01,1.022175936280880251e+02,6.510000000000000000e+02,1.026924432689223288e+01,9.948759129196352191e+00
1.630000000000000000e+02,1.010840451299702103e+01,9.786444766743024104e+00,1.035926092492309181e+01,1.602623924158270985e-01,1.022055258328013849e+02,6.510000000000000000e+02,1.026866690541284832e+01,9.948142120581193737e+00
1.635000000000000000e+02,1.010781005816211398e+01,9.785833763993075252e+00,1.035871670555470381e+01,1.602821792519692479e-01,1.021935145488689756e+02,6.510000000000000000e+02,1.026809223741408417e+01,9.947527878910145560e+00
1.640000000000000000e+02,1.010721835088956766e+01,9.785225467761717866e+00,1.035817514741015621e+01,1.603019589458534733e-01,1.021815595106007208e+02,6.510000000000000000e+02,1.026752030983542241e+01,9.946916391943714686e+00
1.645000000000000000e+02,1.010662937858552368e+01,9.784619866216759831e+00,1.035763623748517404e+01,1.603217310887368185e-01,1.021696604535473227e+02,6.510000000000000000e+02,1.026695110967425961e+01,9.946307647496787752e+00
1.650000000000000000e+02,1.010604312871200960e+01,9.784016947575873147e+00,1.035709996283759970e+01,1.603414952774864788e-01,1.021578171144950602e+02,6.510000000000000000e+02,1.026638462398949692e+01,9.945701633434522293e+00
1.655000000000000000e+02,1.010545958878674000e+01,9.783416700106471353e+00,1.035656631058703070e+01,1.603612511123042594e-01,1.021460292314601617e+02,6.510000000000000000e+02,1.026582083989904426e+01,9.945098337674435740e+00
1.660000000000000000e+02,1.010487874638288019e+01,9.782819112125510586e+00,1.035603526791457618e+01,1.603809981976438148e-01,1.021342965436833339e+02,6.510000000000000000e+02,1.026525974458052559e+01,9.944497748185236574e+00
1.665000000000000000e+02,1.010430058912884554e+01,9.782224171999301277e+00,1.035550682206265094e+01,1.604007361417211230e-01,1.021226187916243475e+02,6.510000000000000000e+02,1.026470132527056656e+01,9.943899852987124532e+00
1.670000000000000000e+02,1.010372510470806340e+01,9.781631868143302100e+00,1.035498096033460058e+01,1.604204645568904630e-01,1.021109957169566371e+02,6.510000000000000000e+02,1.026414556926495436e+01,9.943304640151174212e+00
1.675000000000000000e+02,1.010315228085876882e+01,9.781042189021970756e+00,1.035445767009452389e+01,1.604401830590468647e-01,1.020994270625617446e+02,6.510000000000000000e+02,1.026359246391781355e+01,9.942712097799722315e+00
1.680000000000000000e+02,1.010258210537377721e+01,9.780455123148561469e+00,1.035393693876699217e+01,1.604598912681643730e-01,1.020879125725242602e+02,6.510000000000000000e+02,1.026304199664194172e+01,9.942122214105614475e+00
1.685000000000000000e+02,1.010201456610028359e+01,9.779870659084961559e+00,1.035341875383679699e+01,1.604795888078068000e-01,1.020764519921262092e+02,6.510000000000000000e+02,1.026249415490808836e+01,9.941534977292477038e+00
1.690000000000000000e+02,1.010144965093961744e+01,9.779288785441469400e+00,1.035290310284860738e+01,1.604992753056656840e-01,1.020650450678417513e+02,6.510000000000000000e+02,1.026194892624528343e+01,9.940950375633951452e+00
1.695000000000000000e+02,1.010088734784705622e+01,9.778709490876646981e+00,1.035238997340680811e+01,1.605189503932873130e-01,1.020536915473321073e+02,6.510000000000000000e+02,1.026140629824034356e+01,9.940368397453768878e+00
1.700000000000000000e+02,1.010032764380608761e+01,9.778132764097128060e+00,1.035187935317517294e+01,1.605386156552467414e-01,1.020423911593499184e+02,6.510000000000000000e+02,1.026086625946133424e+01,9.939789028150840977e+00
1.705000000000000000e+02,1.009977052634988226e+01,9.777558593857433422e+00,1.035137122987666380e+01,1.605582717357966760e-01,1.020311436435485746e+02,6.510000000000000000e+02,1.026032879808568055e+01,9.939212254614085751e+00
1.710000000000000000e+02,1.009921598515921914e+01,9.776986968959795021e+00,1.035086559129301875e+01,1.605779153020177596e-01,1.020199487817782256e+02,6.510000000000000000e+02,1.025979390046123640e+01,9.938638069857200108e+00
1.715000000000000000e+02,1.009866400840291156e+01,9.776417878253983673e+00,1.035036242526473771e+01,1.605975460009124722e-01,1.020088063263938807e+02,6.510000000000000000e+02,1.025926155440382459e+01,9.938066462402000312e+00
1.720000000000000000e+02,1.009811458430265674e+01,9.775851310637087010e+00,1.034986171969063662e+01,1.606171634819208438e-01,1.019977160309109649e+02,6.510000000000000000e+02,1.025873174778457653e+01,9.937497420820735172e+00
1.725000000000000000e+02,1.009756770113286173e+01,9.775287255053468627e+00,1.034936346252765560e+01,1.606367673983226385e-01,1.019866776500017806e+02,6.510000000000000000e+02,1.025820446853118462e+01,9.936930933734538840e+00
1.730000000000000000e+02,1.009702334722015138e+01,9.774725700494212077e+00,1.034886764179053031e+01,1.606563574082065515e-01,1.019756909394844797e+02,6.510000000000000000e+02,1.025767970462835699e+01,9.936366989811943995e+00
1.735000000000000000e+02,1.009648151094358326e+01,9.774166635997492136e+00,1.034837424555164809e+01,1.606759331716597072e-01,1.019647556563262185e+02,6.510000000000000000e+02,1.025715744411524355e+01,9.935805577771922970e+00
1.740000000000000000e+02,1.009594218073416449e+01,9.773610050647969061e+00,1.034788326194069619e+01,1.606954943527096058e-01,1.019538715586325850e+02,6.510000000000000000e+02,1.025663767508687485e+01,9.935246686381454140e+00
1.745000000000000000e+02,1.009540534507467946e+01,9.773055933576802801e+00,1.034739467914454103e+01,1.607150406195369530e-01,1.019430384056437333e+02,6.510000000000000000e+02,1.025612038569421536e+01,9.934690304455141785e+00
1.750000000000000000e+02,1.009487099249950504e+01,9.772504273961404309e+00,1.034690848540673791e+01,1.607345716436636707e-01,1.019322559577294101e+02,6.510000000000000000e+02,1.025560556414316871e+01,9.934136420855841365e+00
1.755000000000000000e+02,1.009433911159440456e+01,9.771955061025259681e+00,1.034642466902752744e+01,1.607540870997884730e-01,1.019215239763838099e+02,6.510000000000000000e+02,1.025509319869419400e+01,9.933585024494616889e+00
1.760000000000000000e+02,1.009380969099630043e+01,9.771408284037812919e+00,1.034594321836344122e+01,1.607735866655150281e-01,1.019108422242201328e+02,6.510000000000000000e+02,1.025458327766181554e+01,9.933036104330787097e+00
1.765000000000000000e+02,1.009328271939306276e+01,9.770863932314201250e+00,1.034546412182711883e+01,1.607930700235614685e-01,1.019002104649662215e+02,6.510000000000000000e+02,1.025407578941662301e+01,9.932489649369500739e+00
1.770000000000000000e+02,1.009275818552332282e+01,9.770321995215143218e+00,1.034498736788698103e+01,1.608125368581971859e-01,1.018896284634587630e+02,6.510000000000000000e+02,1.025357072238151979e+01,9.931945648665124082e+00
1.775000000000000000e+02,1.009223607817624568e+01,9.769782462146741508e+00,1.034451294506704500e+01,1.608319868580458945e-01,1.018790959856389549e+02,6.510000000000000000e+02,1.025306806503429158e+01,9.931404091318201566e+00
1.780000000000000000e+02,1.009171638619132594e+01,9.769245322560299982e+00,1.034404084194662587e+01,1.608514197151660330e-01,1.018686127985469057e+02,6.510000000000000000e+02,1.025256780590649264e+01,9.930864966476161015e+00
1.785000000000000000e+02,1.009119909845819052e+01,9.768710565952135383e+00,1.034357104716012721e+01,1.608708351244552970e-01,1.018581786703170593e+02,6.510000000000000000e+02,1.025206993358264640e+01,9.930328263333736416e+00
1.790000000000000000e+02,1.009068420391637488e+01,9.768178181863476084e+00,1.034310354939682242e+01,1.608902327843492741e-01,1.018477933701728517e+02,6.510000000000000000e+02,1.025157443670072510e+01,9.929793971132024666e+00
1.795000000000000000e+02,1.009017169155513649e+01,9.767648159880170766e+00,1.034263833740056526e+01,1.609096123966035630e-01,1.018374566684222486e+02,6.510000000000000000e+02,1.025108130395173944e+01,9.929262079158531762e+00
1.800000000000000000e+02,1.008966155041322921e+01,9.767120489632622693e+00,1.034217539996951274e+01,1.609289736665608095e-01,1.018271683364524449e+02,6.510000000000000000e+02,1.025059052407978832e+01,9.928732576746668315e+00
1.805000000000000000e+02,1.008915376957871679e+01,9.766595160795537467e+00,1.034171472595587637e+01,1.609483163021243612e-01,1.018169281467249192e+02,6.510000000000000000e+02,1.025010208588084026e+01,9.928205453276591541e+00
1.810000000000000000e+02,1.008864833818877216e+01,9.766072163087828883e+00,1.034125630426581388e+01,1.609676400146183850e-01,1.018067358727709433e+02,6.510000000000000000e+02,1.024961597820339065e+01,9.927680698174153662e+00
1.815000000000000000e+02,1.008814524542943758e+01,9.765551486272327608e+00,1.034080012385898506e+01,1.609869445189473502e-01,1.017965912891860967e+02,6.510000000000000000e+02,1.024913218994838360e+01,9.927158300910491562e+00
1.820000000000000000e+02,1.008764448053545770e+01,9.765033120155750979e+00,1.034034617374846654e+01,1.610062295329469095e-01,1.017864941716259324e+02,6.510000000000000000e+02,1.024865071006840544e+01,9.926638251002511737e+00
1.825000000000000000e+02,1.008714603279008770e+01,9.764517054588422340e+00,1.033989444300051019e+01,1.610254947771124767e-01,1.017764442968009888e+02,6.510000000000000000e+02,1.024817152756719985e+01,9.926120538012973782e+00
1.830000000000000000e+02,1.008664989152482683e+01,9.764003279464120055e+00,1.033944492073417010e+01,1.610447399760515930e-01,1.017664414424717592e+02,6.510000000000000000e+02,1.024769463150087745e+01,9.925605151548774430e+00
1.835000000000000000e+02,1.008615604611929228e+01,9.763491784719954936e+00,1.033899759612111779e+01,1.610639648569193449e-01,1.017564853874441724e+02,6.510000000000000000e+02,1.024722001097621238e+01,9.925092081262372190e+00
1.840000000000000000e+02,1.008566448600097409e+01,9.762982560336139315e+00,1.033855245838544867e+01,1.610831691499010621e-01,1.017465759115646620e+02,6.510000000000000000e+02,1.024674765515087493e+01,9.924581316851073254e+00
1.845000000000000000e+02,1.008517520064505213e+01,9.762475596335850270e+00,1.033810949680339419e+01,1.611023525881025709e-01,1.017367127957153912e+02,6.510000000000000000e+02,1.024627755323315448e+01,9.924072848056949780e+00
1.850000000000000000e+02,1.008468817957418828e+01,9.761970882785085735e+00,1.033766870070314781e+01,1.611215149078710773e-01,1.017268958218095634e+02,6.510000000000000000e+02,1.024580969448205892e+01,9.923566664666317649e+00
1.855000000000000000e+02,1.008420341235832574e+01,9.761468409792421141e+00,1.033723005946464291e+01,1.611406558490620367e-01,1.017171247727867751e+02,6.510000000000000000e+02,1.024534406820738930e+01,9.923062756509263949e+00
1.860000000000000000e+02,1.008372088861451488e+01,9.760968167508913496e+00,1.033679356251919401e+01,1.611597751534220579e-01,1.017073994326081845e+02,6.510000000000000000e+02,1.024488066376793505e+01,9.922561113461092930e+00
1.865000000000000000e+02,1.008324059800666994e+01,9.760470146127877555e+00,1.033635919934938663e+01,1.611788725669016098e-01,1.016977195862518499e+02,6.510000000000000000e+02,1.024441947057357005e+01,9.922061725439768054e+00
1.870000000000000000e+02,1.008276253024542513e+01,9.759974335884759711e+00,1.033592695948860829e+01,1.611979478370691166e-01,1.016880850197079837e+02,6.510000000000000000e+02,1.024396047808249399e+01,9.921564582408356259e+00
1.875000000000000000e+02,1.008228667508788234e+01,9.759480727056917715e+00,1.033549683252119600e+01,1.612170007156386309e-01,1.016784955199744331e+02,6.510000000000000000e+02,1.024350367580352028e+01,9.921069674372244407e+00
1.880000000000000000e+02,1.008181302233746024e+01,9.758989309963531866e+00,1.033506880808194239e+01,1.612360309563688754e-01,1.016689508750517490e+02,6.510000000000000000e+02,1.024304905329382898e+01,9.920576991381091503e+00
1.885000000000000000e+02,1.008134156184367924e+01,9.758500074965352766e+00,1.033464287585584174e+01,1.612550383166215240e-01,1.016594508739392353e+02,6.510000000000000000e+02,1.024259660016030082e+01,9.920086523527057665e+00
1.890000000000000000e+02,1.008087228350196263e+01,9.758013012464585856e+00,1.033421902557810057e+01,1.612740225564445462e-01,1.016499953066296200e+02,6.510000000000000000e+02,1.024214630605840703e+01,9.919598260945518220e+00
1.895000000000000000e+02,1.008040517725347307e+01,9.757528112904754636e+00,1.033379724703363323e+01,1.612929834375484983e-01,1.016405839641048203e+02,6.510000000000000000e+02,1.024169816069102268e+01,9.919112193815925238e+00
1.900000000000000000e+02,1.007994023308487286e+01,9.757045366770457306e+00,1.033337753005698012e+01,1.613119207262625199e-01,1.016312166383314946e+02,6.510000000000000000e+02,1.024125215381113385e+01,9.918628312358610088e+00
1.905000000000000000e+02,1.007947744102815868e+01,9.756564764587249527e+00,1.033295986453205195e+01,1.613308341911118549e-01,1.016218931222563526e+02,6.510000000000000000e+02,1.024080827521927084e+01,9.918146606837046519e+00
1.910000000000000000e+02,1.007901679116047688e+01,9.756086296921484546e+00,1.033254424039194319e+01,1.613497236024938608e-01,1.016126132098014381e+02,6.510000000000000000e+02,1.024036651476296989e+01,9.917667067557982108e+00
1.915000000000000000e+02,1.007855827360390144e+01,9.755609954380119575e+00,1.033213064761857147e+01,1.613685887347727221e-01,1.016033766958599074e+02,6.510000000000000000e+02,1.023992686233867389e+01,9.917189684869127220e+00
1.920000000000000000e+02,1.007810187852527939e+01,9.755135727610559471e+00,1.033171907624256036e+01,1.613874293641807123e-01,1.015941833762915394e+02,6.510000000000000000e+02,1.023948930788946043e+01,9.916714449161098344e+00
1.925000000000000000e+02,1.007764759613601235e+01,9.754663607300521733e+00,1.033130951634294625e+01,1.614062452701066908e-01,1.015850330479181451e+02,6.510000000000000000e+02,1.023905384140611829e+01,9.916241350865904636e+00
1.930000000000000000e+02,1.007719541669187713e+01,9.754193584177857090e+00,1.033090195804700251e+01,1.614250362348786938e-01,1.015759255085191910e+02,6.510000000000000000e+02,1.023862045292675482e+01,9.915770380456997657e+00
1.935000000000000000e+02,1.007674533049283205e+01,9.753725649010396737e+00,1.033049639153017019e+01,1.614438020431711585e-01,1.015668605568272653e+02,6.510000000000000000e+02,1.023818913253600371e+01,9.915301528449662172e+00
1.940000000000000000e+02,1.007629732788285182e+01,9.753259792605753375e+00,1.033009280701559440e+01,1.614625424816808763e-01,1.015578379925237584e+02,6.510000000000000000e+02,1.023775987036453294e+01,9.914834785401170691e+00
1.945000000000000000e+02,1.007585139821574494e+01,9.752796005811218194e+00,1.032969119477403019e+01,1.614812559519911150e-01,1.015488575949500074e+02,6.510000000000000000e+02,1.023733265416773541e+01,9.914370142263754460e+00
1.950000000000000000e+02,1.007540752586026755e+01,9.752334279513554804e+00,1.032929154512353875e+01,1.614999340981319031e-01,1.015399190408754322e+02,6.510000000000000000e+02,1.023690745995839890e+01,9.913907591762136207e+00
1.955000000000000000e+02,1.007496570841047756e+01,9.751874604638855359e+00,1.032889384842925828e+01,1.615185862817103690e-01,1.015310222793614656e+02,6.510000000000000000e+02,1.023648429469218790e+01,9.913447122128767219e+00
1.960000000000000000e+02,1.007452593638442906e+01,9.751416972152375351e+00,1.032849809510336492e+01,1.615372123011848682e-01,1.015221671138405952e+02,6.510000000000000000e+02,1.023606314868561462e+01,9.912988724083243497e+00
1.965000000000000000e+02,1.007408820034327412e+01,9.750961373058391501e+00,1.032810427560462330e+01,1.615558119556309014e-01,1.015133533486722399e+02,6.510000000000000000e+02,1.023564401229890564e+01,9.912532388387642612e+00
1.970000000000000000e+02,1.007365249055466805e+01,9.750507798400031234e+00,1.032771238043823558e+01,1.615743849906827734e-01,1.015045807823434103e+02,6.510000000000000000e+02,1.023522687554535082e+01,9.912078105563985275e+00
1.975000000000000000e+02,1.007321879447229840e+01,9.750056239259096813e+00,1.032732240015576508e+01,1.615929270988638866e-01,1.014958491553983038e+02,6.510000000000000000e+02,1.023481172157116248e+01,9.911625867373434318e+00
1.980000000000000000e+02,1.007278709914145409e+01,9.749606686755935669e+00,1.032693432535471345e+01,1.616114333202113007e-01,1.014871582000103274e+02,6.510000000000000000e+02,1.023439853246166464e+01,9.911175665821243541e+00
1.985000000000000000e+02,1.007235740251753064e+01,9.749159132049287635e+00,1.032654814667851362e+01,1.616299124480547467e-01,1.014785078726476542e+02,6.510000000000000000e+02,1.023398731496558511e+01,9.910727490069474399e+00
1.990000000000000000e+02,1.007192969537399740e+01,9.748713566336059344e+00,1.032616385481617982e+01,1.616483642950855559e-01,1.014698979822358211e+02,6.510000000000000000e+02,1.023357805966908352e+01,9.910281331078911293e+00
1.995000000000000000e+02,1.007150396852628838e+01,9.748269980851295813e+00,1.032578144050212643e+01,1.616667886766420259e-01,1.014613283386018026e+02,6.510000000000000000e+02,1.023317075720293090e+01,9.909837179849645850e+00
2.000000000000000000e+02,1.007108021283162813e+01,9.747828366867906880e+00,1.032540089451603471e+01,1.616851854098494690e-01,1.014527987524698034e+02,6.510000000000000000e+02,1.023276539824147768e+01,9.909395027421780355e+00
2.005000000000000000e+02,1.007065841918882754e+01,9.747388715696576611e+00,1.032502220768240520e+01,1.617035543156032373e-01,1.014443090354570955e+02,6.510000000000000000e+02,1.023236197350443000e+01,9.908954864873223300e+00
2.010000000000000000e+02,1.007023857853813986e+01,9.746951018685580337e+00,1.032464537087057010e+01,1.617218952157239709e-01,1.014358590000700104e+02,6.510000000000000000e+02,1.023196047375386364e+01,9.908516683322414309e+00
2.015000000000000000e+02,1.006982068186104762e+01,9.746515267220624779e+00,1.032427037499435407e+01,1.617402079357988798e-01,1.014274484596996047e+02,6.510000000000000000e+02,1.023156088979684597e+01,9.908080473925249265e+00
2.020000000000000000e+02,1.006940472018010801e+01,9.746081452724748573e+00,1.032389721101219138e+01,1.617584923022301613e-01,1.014190772286173399e+02,6.510000000000000000e+02,1.023116321248233795e+01,9.907646227877878076e+00
2.025000000000000000e+02,1.006899068455876822e+01,9.745649566658089569e+00,1.032352586992639409e+01,1.617767481451830580e-01,1.014107451219716722e+02,6.510000000000000000e+02,1.023076743270395106e+01,9.907213936413585387e+00
2.030000000000000000e+02,1.006857856610117707e+01,9.745219600517797787e+00,1.032315634278324090e+01,1.617949752959030596e-01,1.014024519557830359e+02,6.510000000000000000e+02,1.023037354139708022e+01,9.906783590805273931e+00
2.035000000000000000e+02,1.006816835595203763e+01,9.744791545837856006e+00,1.032278862067282610e+01,1.618131735890734058e-01,1.013941975469409016e+02,6.510000000000000000e+02,1.022998152954111006e+01,9.906355182362963419e+00
2.040000000000000000e+02,1.006776004529638868e+01,9.744365394188916341e+00,1.032242269472873986e+01,1.618313428607762172e-01,1.013859817131984755e+02,6.510000000000000000e+02,1.022959138815716429e+01,9.905928702435613076e+00
2.045000000000000000e+02,1.006735362535946976e+01,9.743941137178206091e+00,1.032205855612785328e+01,1.618494829497776621e-01,1.013778042731695592e+02,6.510000000000000000e+02,1.022920310830924606e+01,9.905504142409691681e+00
2.050000000000000000e+02,1.006694908740650796e+01,9.743518766449275503e+00,1.032169619609017808e+01,1.618675936974189322e-01,1.013696650463241156e+02,6.510000000000000000e+02,1.022881668110392717e+01,9.905081493709088747e+00
2.055000000000000000e+02,1.006654642274259004e+01,9.743098273681944477e+00,1.032133560587871024e+01,1.618856749464357148e-01,1.013615638529845171e+02,6.510000000000000000e+02,1.022843209768902639e+01,9.904660747796155462e+00
2.060000000000000000e+02,1.006614562271245461e+01,9.742679650592087626e+00,1.032097677679902326e+01,1.619037265424573546e-01,1.013535005143214391e+02,6.510000000000000000e+02,1.022804934925491160e+01,9.904241896169995840e+00
2.065000000000000000e+02,1.006574667870031448e+01,9.742262888931556120e+00,1.032061970019921837e+01,1.619217483329869200e-01,1.013454748523496107e+02,6.510000000000000000e+02,1.022766842703330070e+01,9.903824930367328250e+00
2.070000000000000000e+02,1.006534958212971098e+01,9.741847980487950309e+00,1.032026436746978071e+01,1.619397401677751258e-01,1.013374866899243472e+02,6.510000000000000000e+02,1.022728932229748722e+01,9.903409841961934745e+00
2.075000000000000000e+02,1.006495432446331861e+01,9.741434917084507816e+00,1.031991077004316892e+01,1.619577018991933681e-01,1.013295358507373152e+02,6.510000000000000000e+02,1.022691202636251084e+01,9.902996622564124607e+00
2.080000000000000000e+02,1.006456089720281710e+01,9.741023690579991623e+00,1.031955889939398219e+01,1.619756333811612770e-01,1.013216221593131792e+02,6.510000000000000000e+02,1.022653653058397794e+01,9.902585263821654493e+00
2.085000000000000000e+02,1.006416929188865339e+01,9.740614292868450264e+00,1.031920874703838464e+01,1.619935344694665991e-01,1.013137454410044711e+02,6.510000000000000000e+02,1.022616282635811835e+01,9.902175757419186652e+00
2.090000000000000000e+02,1.006377950009992972e+01,9.740206715879208943e+00,1.031886030453390646e+01,1.620114050228884939e-01,1.013059055219890752e+02,6.510000000000000000e+02,1.022579090512281752e+01,9.901768095077041920e+00
2.095000000000000000e+02,1.006339151345420646e+01,9.739800951576556898e+00,1.031851356347954152e+01,1.620292449018033987e-01,1.012981022292655808e+02,6.510000000000000000e+02,1.022542075835601061e+01,9.901362268552402313e+00
2.100000000000000000e+02,1.006300532360734223e+01,9.739396991959740291e+00,1.031816851551540992e+01,1.620470539688266542e-01,1.012903353906496875e+02,6.510000000000000000e+02,1.022505237757616925e+01,9.900958269638515219e+00
2.105000000000000000e+02,1.006262092225331628e+01,9.738994829062768588e+00,1.031782515232257325e+01,1.620648320883823490e-01,1.012826048347700265e+02,6.510000000000000000e+02,1.022468575434169935e+01,9.900556090164934986e+00
2.110000000000000000e+02,1.006223830112407214e+01,9.738594454954236923e+00,1.031748346562269880e+01,1.620825791272911820e-01,1.012749103910647932e+02,6.510000000000000000e+02,1.022432088025136210e+01,9.900155721996780400e+00
2.115000000000000000e+02,1.006185745198935244e+01,9.738195861737231951e+00,1.031714344717811294e+01,1.621002949541799631e-01,1.012672518897778815e+02,6.510000000000000000e+02,1.022395774694353143e+01,9.899757157035171673e+00
2.120000000000000000e+02,1.006147836665653728e+01,9.737799041549171974e+00,1.031680508879147773e+01,1.621179794394806140e-01,1.012596291619550328e+02,6.510000000000000000e+02,1.022359634609601642e+01,9.899360387217056356e+00
2.125000000000000000e+02,1.006110103697045943e+01,9.737403986561625757e+00,1.031646838230561158e+01,1.621356324563917317e-01,1.012520420394400986e+02,6.510000000000000000e+02,1.022323666942685172e+01,9.898965404514067146e+00
2.130000000000000000e+02,1.006072545481324276e+01,9.737010688980276996e+00,1.031613331960334357e+01,1.621532538794325518e-01,1.012444903548708197e+02,6.510000000000000000e+02,1.022287870869267579e+01,9.898572200933811516e+00
2.135000000000000000e+02,1.006035161210416007e+01,9.736619141044648984e+00,1.031579989260723806e+01,1.621708435851909325e-01,1.012369739416758989e+02,6.510000000000000000e+02,1.022252245568935081e+01,9.898180768518969330e+00
2.140000000000000000e+02,1.005997950079944658e+01,9.736229335028031784e+00,1.031546809327923242e+01,1.621884014523218842e-01,1.012294926340707519e+02,6.510000000000000000e+02,1.022216790225176908e+01,9.897791099347125865e+00
2.145000000000000000e+02,1.005960911289215609e+01,9.735841263237340115e+00,1.031513791362078436e+01,1.622059273610649277e-01,1.012220462670539547e+02,6.510000000000000000e+02,1.022181504025321885e+01,9.897403185531091552e+00
2.150000000000000000e+02,1.005924043808365376e+01,9.735454918012944603e+00,1.031480934567255936e+01,1.622234197540688705e-01,1.012146346290941210e+02,6.510000000000000000e+02,1.022146385783772260e+01,9.897017018329584914e+00
2.155000000000000000e+02,1.005887346841495678e+01,9.735070291728602498e+00,1.031448238151446617e+01,1.622408785012503241e-01,1.012072575562391989e+02,6.510000000000000000e+02,1.022111434691620779e+01,9.896632589913705758e+00
2.160000000000000000e+02,1.005850819835031551e+01,9.734687376791235636e+00,1.031415701326500844e+01,1.622583049485774587e-01,1.011999149338053172e+02,6.510000000000000000e+02,1.022076650329889347e+01,9.896249893401739328e+00
2.165000000000000000e+02,1.005814462002842369e+01,9.734306165640859376e+00,1.031383323308139666e+01,1.622756989845368925e-01,1.011926065998876538e+02,6.510000000000000000e+02,1.022042031901296077e+01,9.895868921043886601e+00
2.170000000000000000e+02,1.005778272562399067e+01,9.733926650750364118e+00,1.031351103315938467e+01,1.622930604992470771e-01,1.011853323933465560e+02,6.510000000000000000e+02,1.022007578612323719e+01,9.895489665124742373e+00
2.175000000000000000e+02,1.005742250734757270e+01,9.733548824625485096e+00,1.031319040573297485e+01,1.623103893845105061e-01,1.011780921538036893e+02,6.510000000000000000e+02,1.021973289673208463e+01,9.895112117963062559e+00
2.180000000000000000e+02,1.005706395744541126e+01,9.733172679804532379e+00,1.031287134307423514e+01,1.623276855344538694e-01,1.011708857216385269e+02,6.510000000000000000e+02,1.021939164297986480e+01,9.894736271910957726e+00
2.185000000000000000e+02,1.005670706819928206e+01,9.732798208858344680e+00,1.031255383749311250e+01,1.623449488442977595e-01,1.011637129379846556e+02,6.510000000000000000e+02,1.021905201704358035e+01,9.894362119354983776e+00
2.190000000000000000e+02,1.005635183192633164e+01,9.732425404390175672e+00,1.031223788133726771e+01,1.623621792115845786e-01,1.011565736447264072e+02,6.510000000000000000e+02,1.021871401113791578e+01,9.893989652714745731e+00
2.195000000000000000e+02,1.005599824097889616e+01,9.732054259035461286e+00,1.031192346699197770e+01,1.623793765350019236e-01,1.011494676844945531e+02,6.510000000000000000e+02,1.021837761751389806e+01,9.893618864443894267e+00
2.200000000000000000e+02,1.005564628774438241e+01,9.731684765461739772e+00,1.031161058687978738e+01,1.623965407160374852e-01,1.011423949006639020e+02,6.510000000000000000e+02,1.021804282846042078e+01,9.893249747028344032e+00
2.205000000000000000e+02,1.005529596464511322e+01,9.731316916368600189e+00,1.031129923346075472e+01,1.624136716572684713e-01,1.011353551373495065e+02,6.510000000000000000e+02,1.021770963630238249e+01,9.892882292987845716e+00
2.210000000000000000e+02,1.005494726413815521e+01,9.730950704487369762e+00,1.031098939923164615e+01,1.624307692627346145e-01,1.011283482394026834e+02,6.510000000000000000e+02,1.021737803340089101e+01,9.892516494875421174e+00
2.215000000000000000e+02,1.005460017871517486e+01,9.730586122581117436e+00,1.031068107672614431e+01,1.624478334385243972e-01,1.011213740524081146e+02,6.510000000000000000e+02,1.021704801215370040e+01,9.892152345276651104e+00
2.220000000000000000e+02,1.005425470090225915e+01,9.730223163444453149e+00,1.031037425851447509e+01,1.624648640933613053e-01,1.011144324226800393e+02,6.510000000000000000e+02,1.021671956499561951e+01,9.891789836808897007e+00
2.225000000000000000e+02,1.005391082325978758e+01,9.729861819903417697e+00,1.031006893720368467e+01,1.624818611363065823e-01,1.011075231972586153e+02,6.510000000000000000e+02,1.021639268439609438e+01,9.891428962123480773e+00
2.230000000000000000e+02,1.005356853838228304e+01,9.729502084815393914e+00,1.030976510543680291e+01,1.624988244782001323e-01,1.011006462239068924e+02,6.510000000000000000e+02,1.021606736286048367e+01,9.891069713904082406e+00
2.235000000000000000e+02,1.005322783889824834e+01,9.729143951068866869e+00,1.030946275589315597e+01,1.625157540326734318e-01,1.010938013511075724e+02,6.510000000000000000e+02,1.021574359293092193e+01,9.890712084865576514e+00
2.240000000000000000e+02,1.005288871747001345e+01,9.728787411583478928e+00,1.030916188128806077e+01,1.625326497142801918e-01,1.010869884280590298e+02,6.510000000000000000e+02,1.021542136718429283e+01,9.890356067755734060e+00
2.245000000000000000e+02,1.005255116679360228e+01,9.728432459309646063e+00,1.030886247437265091e+01,1.625495114387623397e-01,1.010802073046723990e+02,6.510000000000000000e+02,1.021510067823236589e+01,9.890001655354838661e+00
2.250000000000000000e+02,1.005221517959854438e+01,9.728079087228573840e+00,1.030856452793326739e+01,1.625663391244365763e-01,1.010734578315677084e+02,6.510000000000000000e+02,1.021478151872298135e+01,9.889648840474107416e+00
2.255000000000000000e+02,1.005188074864779324e+01,9.727727288352209456e+00,1.030826803479247999e+01,1.625831326906456986e-01,1.010667398600716211e+02,6.510000000000000000e+02,1.021446388133843897e+01,9.889297615957147514e+00
2.260000000000000000e+02,1.005154786673749179e+01,9.727377055722881138e+00,1.030797298780756677e+01,1.625998920590914498e-01,1.010600532422126605e+02,6.510000000000000000e+02,1.021414775879658343e+01,9.888947974678401920e+00
2.265000000000000000e+02,1.005121652000107701e+01,9.727028382413394070e+00,1.030767937987077154e+01,1.626166074671497319e-01,1.010533976929666835e+02,6.510000000000000000e+02,1.021383312746822725e+01,9.888599912533926783e+00
2.270000000000000000e+02,1.005088670687585406e+01,9.726681261526765709e+00,1.030738720390989194e+01,1.626332869024169347e-01,1.010467731804624236e+02,6.510000000000000000e+02,1.021351999377827013e+01,9.888253419973437985e+00
2.275000000000000000e+02,1.005055842140421163e+01,9.726335686196163621e+00,1.030709645288710874e+01,1.626499319499034313e-01,1.010401795824224109e+02,6.510000000000000000e+02,1.021320835335411381e+01,9.887908489454307670e+00
2.280000000000000000e+02,1.005023165651370043e+01,9.725991649584775800e+00,1.030680711979916175e+01,1.626665425372507412e-01,1.010336167536511169e+02,6.510000000000000000e+02,1.021289819905095086e+01,9.887565113976448217e+00
2.285000000000000000e+02,1.004990640516439449e+01,9.725649144885641917e+00,1.030651919767739777e+01,1.626831185930676382e-01,1.010270845496394685e+02,6.510000000000000000e+02,1.021258952375746176e+01,9.887223286571325431e+00
2.290000000000000000e+02,1.004958266034869574e+01,9.725308165321548515e+00,1.030623267958731404e+01,1.626996600477293164e-01,1.010205828265608403e+02,6.510000000000000000e+02,1.021228232039642592e+01,9.886883000300967339e+00
2.295000000000000000e+02,1.004926041509121148e+01,9.724968704144927756e+00,1.030594755862842327e+01,1.627161668333230171e-01,1.010141114412681276e+02,6.510000000000000000e+02,1.021197658192453339e+01,9.886544248257889578e+00
2.300000000000000000e+02,1.004893966244863002e+01,9.724630754637667351e+00,1.030566382793454672e+01,1.627326388833272020e-01,1.010076702512911169e+02,6.510000000000000000e+02,1.021167230133195680e+01,9.886207023565303231e+00
2.305000000000000000e+02,1.004862039550955011e+01,9.724294310111099904e+00,1.030538148067300064e+01,1.627490761323975577e-01,1.010012591148324361e+02,6.510000000000000000e+02,1.021136947164194630e+01,9.885871319377152133e+00
2.310000000000000000e+02,1.004830260739435666e+01,9.723959363905692044e+00,1.030510051004483252e+01,1.627654785172187590e-01,1.009948778907651530e+02,6.510000000000000000e+02,1.021106808591157389e+01,9.885537128877137647e+00
2.315000000000000000e+02,1.004798629125505727e+01,9.723625909391110156e+00,1.030482090928421179e+01,1.627818459755976943e-01,1.009885264386287673e+02,6.510000000000000000e+02,1.021076813723065335e+01,9.885204445279459406e+00
2.320000000000000000e+02,1.004767144027517389e+01,9.723293939965978794e+00,1.030454267165888460e+01,1.627981784469953730e-01,1.009822046186270654e+02,6.510000000000000000e+02,1.021046961872216841e+01,9.884873261828179380e+00
2.325000000000000000e+02,1.004735804766958118e+01,9.722963449057852259e+00,1.030426579047001923e+01,1.628144758721531415e-01,1.009759122916242404e+02,6.510000000000000000e+02,1.021017252354173444e+01,9.884543571797427930e+00
2.330000000000000000e+02,1.004704610668434661e+01,9.722634430122990779e+00,1.030399025905128063e+01,1.628307381928788267e-01,1.009696493191415385e+02,6.510000000000000000e+02,1.020987684487722547e+01,9.884215368491467757e+00
2.335000000000000000e+02,1.004673561059660969e+01,9.722306876646301887e+00,1.030371607076928697e+01,1.628469653535374040e-01,1.009634155633549142e+02,6.510000000000000000e+02,1.020958257595014729e+01,9.883888645243073867e+00
2.340000000000000000e+02,1.004642655271444873e+01,9.721980782141164568e+00,1.030344321902324722e+01,1.628631572985997922e-01,1.009572108870911933e+02,6.510000000000000000e+02,1.020928971001304930e+01,9.883563395415849939e+00
2.345000000000000000e+02,1.004611892637673698e+01,9.721656140149393721e+00,1.030317169724493453e+01,1.628793139745597085e-01,1.009510351538256856e+02,6.510000000000000000e+02,1.020899824035129555e+01,9.883239612402176633e+00
2.350000000000000000e+02,1.004581272495302002e+01,9.721332944241082075e+00,1.030290149889845530e+01,1.628954353290807122e-01,1.009448882276790584e+02,6.510000000000000000e+02,1.020870816028210015e+01,9.882917289623939894e+00
2.355000000000000000e+02,1.004550794184333995e+01,9.721011188014436755e+00,1.030263261747998804e+01,1.629115213120069794e-01,1.009387699734138266e+02,6.510000000000000000e+02,1.020841946315534621e+01,9.882596420531333692e+00
2.360000000000000000e+02,1.004520457047815185e+01,9.720690865095644284e+00,1.030236504651803919e+01,1.629275718732859368e-01,1.009326802564316665e+02,6.510000000000000000e+02,1.020813214235143818e+01,9.882276998604865526e+00
2.365000000000000000e+02,1.004490260431809645e+01,9.720371969138888346e+00,1.030209877957245723e+01,1.629435869651505719e-01,1.009266189427695508e+02,6.510000000000000000e+02,1.020784619128324699e+01,9.881959017352945907e+00
2.370000000000000000e+02,1.004460203655711226e+01,9.720054493826074449e+00,1.030183381023540967e+01,1.629595662097777509e-01,1.009205858930265691e+02,6.510000000000000000e+02,1.020756160276689073e+01,9.881642470347335561e+00
2.375000000000000000e+02,1.004430285785704058e+01,9.719738432866869005e+00,1.030157013213037409e+01,1.629755063880332089e-01,1.009145809160375507e+02,6.510000000000000000e+02,1.020727836424507373e+01,9.881327351469007425e+00
2.380000000000000000e+02,1.004400506061233855e+01,9.719423779998384916e+00,1.030130773891196760e+01,1.629914061931855007e-01,1.009086038560991057e+02,6.510000000000000000e+02,1.020699646680552419e+01,9.881013654419152914e+00
2.385000000000000000e+02,1.004370864273427344e+01,9.719110528985154929e+00,1.030104662426637141e+01,1.630072703701848924e-01,1.009026546703286584e+02,6.510000000000000000e+02,1.020671591310445692e+01,9.880701372364088186e+00
2.390000000000000000e+02,1.004341359783273546e+01,9.718798673619112094e+00,1.030078678191079966e+01,1.630230988776111001e-01,1.008967332278991620e+02,6.510000000000000000e+02,1.020643669671034637e+01,9.880390498955124556e+00
2.395000000000000000e+02,1.004311991954703842e+01,9.718488207719317984e+00,1.030052820559363447e+01,1.630388916750472872e-01,1.008908393986011447e+02,6.510000000000000000e+02,1.020615881122208712e+01,9.880081027871991495e+00
2.400000000000000000e+02,1.004282760154580245e+01,9.718179125131941376e+00,1.030027088909364252e+01,1.630546487235582653e-01,1.008849730528405644e+02,6.510000000000000000e+02,1.020588225026935980e+01,9.879772952822243326e+00
2.405000000000000000e+02,1.004253663440353428e+01,9.717871419730151672e+00,1.030001482622031972e+01,1.630703666391713491e-01,1.008791339978129002e+02,6.510000000000000000e+02,1.020560700104270602e+01,9.879466267764362541e+00
2.410000000000000000e+02,1.004224701010379484e+01,9.717565085413953696e+00,1.029976001081379167e+01,1.630860431392026910e-01,1.008733220694054182e+02,6.510000000000000000e+02,1.020533305324299889e+01,9.879160966964592561e+00
2.415000000000000000e+02,1.004195872728532635e+01,9.717260116110132628e+00,1.029950643674461297e+01,1.631016838062221419e-01,1.008675372397623562e+02,6.510000000000000000e+02,1.020506041109154793e+01,9.878857043479104760e+00
2.420000000000000000e+02,1.004167177973267755e+01,9.716956505771957353e+00,1.029925409791330893e+01,1.631172886068281980e-01,1.008617793817221013e+02,6.510000000000000000e+02,1.020478906833950639e+01,9.878554491125848713e+00
2.425000000000000000e+02,1.004138616125907824e+01,9.716654248379263947e+00,1.029900298825055494e+01,1.631328575076085308e-01,1.008560483687239469e+02,6.510000000000000000e+02,1.020451901876668721e+01,9.878253303751471037e+00
2.430000000000000000e+02,1.004110186570624563e+01,9.716353337938365087e+00,1.029875310171686209e+01,1.631483904768943338e-01,1.008503440748046387e+02,6.510000000000000000e+02,1.020425025618313875e+01,9.877953475229350744e+00
2.435000000000000000e+02,1.004081888694433111e+01,9.716053768481748065e+00,1.029850443230287205e+01,1.631638874847061438e-01,1.008446663745971534e+02,6.510000000000000000e+02,1.020398277442903812e+01,9.877654999459625884e+00
2.440000000000000000e+02,1.004053721887173900e+01,9.715755534068227561e+00,1.029825697402901419e+01,1.631793485008395383e-01,1.008390151433258097e+02,6.510000000000000000e+02,1.020371656737257915e+01,9.877357870370898851e+00
2.445000000000000000e+02,1.004025685541497026e+01,9.715458628782533523e+00,1.029801072094424264e+01,1.631947734983198728e-01,1.008333902568044920e+02,6.510000000000000000e+02,1.020345162891329061e+01,9.877062081916651692e+00
2.450000000000000000e+02,1.003997779052855144e+01,9.715163046735337815e+00,1.029777362133189733e+01,1.632101624492021952e-01,1.008277915914332965e+02,6.510000000000000000e+02,1.020318795297775516e+01,9.876767628079349493e+00
2.455000000000000000e+02,1.003970001819489077e+01,9.714868782063236452e+00,1.029753998493747957e+01,1.632255153281851889e-01,1.008222190241966132e+02,6.510000000000000000e+02,1.020292553352307507e+01,9.876474502866704697e+00
2.460000000000000000e+02,1.003942353242411656e+01,9.714575828928406764e+00,1.029730750148203455e+01,1.632408321106439408e-01,1.008166724326592885e+02,6.510000000000000000e+02,1.020266436453476011e+01,9.876182700313473006e+00
2.465000000000000000e+02,1.003914832725401673e+01,9.714284181518785033e+00,1.029707616520500579e+01,1.632561127724169170e-01,1.008111516949647068e+02,6.510000000000000000e+02,1.020240444002643443e+01,9.875892214481600817e+00
2.470000000000000000e+02,1.003887439674989501e+01,9.713993834047750298e+00,1.029684597037574889e+01,1.632713572916121292e-01,1.008056566898323894e+02,6.510000000000000000e+02,1.020214575404150636e+01,9.875603039458281884e+00
2.475000000000000000e+02,1.003860173500439679e+01,9.713704780754083501e+00,1.029661691129160239e+01,1.632865656470122162e-01,1.008001872965540713e+02,6.510000000000000000e+02,1.020188830065140806e+01,9.875315169357383738e+00
2.480000000000000000e+02,1.003833033613749315e+01,9.713417015901864460e+00,1.029638898227969257e+01,1.633017378181272627e-01,1.007947433949927074e+02,6.510000000000000000e+02,1.020163207395562210e+01,9.875028598319365969e+00
2.485000000000000000e+02,1.003806019429621443e+01,9.713130533780251596e+00,1.029616217769472719e+01,1.633168737854070462e-01,1.007893248655772140e+02,6.510000000000000000e+02,1.020137706808162292e+01,9.874743320510807720e+00
2.490000000000000000e+02,1.003779130365463779e+01,9.712845328703622272e+00,1.029593649191998495e+01,1.633319735313554788e-01,1.007839315893023269e+02,6.510000000000000000e+02,1.020112327718599232e+01,9.874459330123281475e+00
2.495000000000000000e+02,1.003752365841372907e+01,9.712561395011270804e+00,1.029571191936740426e+01,1.633470370387774262e-01,1.007785634477246646e+02,6.510000000000000000e+02,1.020087069545250635e+01,9.874176621374951779e+00
2.500000000000000000e+02,1.003725725280115455e+01,9.712278727067277018e+00,1.029548845447662231e+01,1.633620642918936217e-01,1.007732203229590766e+02,6.510000000000000000e+02,1.020061931709304837e+01,9.873895188509260734e+00
2.505000000000000000e+02,1.003699208107127916e+01,9.711997319260518680e+00,1.029526609171563933e+01,1.633770552752780159e-01,1.007679020976779896e+02,6.510000000000000000e+02,1.020036913634655740e+01,9.873615025796000921e+00
2.510000000000000000e+02,1.003672813750499415e+01,9.711717166004470769e+00,1.029504482557983458e+01,1.633920099756626665e-01,1.007626086551083517e+02,6.510000000000000000e+02,1.020012014748065710e+01,9.873336127529331208e+00
2.515000000000000000e+02,1.003646541640955370e+01,9.711438261737116662e+00,1.029482465059275498e+01,1.634069283797071337e-01,1.007573398790274837e+02,6.510000000000000000e+02,1.019987234478926119e+01,9.873058488029846202e+00
2.520000000000000000e+02,1.003620391211852159e+01,9.711160600920999642e+00,1.029460556130586646e+01,1.634218104760154777e-01,1.007520956537623817e+02,6.510000000000000000e+02,1.019962572259453637e+01,9.872782101642506802e+00
2.525000000000000000e+02,1.003594361899158649e+01,9.710884178042816117e+00,1.029438755229738156e+01,1.634366562533309530e-01,1.007468758641851991e+02,6.510000000000000000e+02,1.019938027524491631e+01,9.872506962738254899e+00
2.530000000000000000e+02,1.003568453141452466e+01,9.710608987613598586e+00,1.029417061817379420e+01,1.634514657021278183e-01,1.007416803957129616e+02,6.510000000000000000e+02,1.019913599711665242e+01,9.872233065712396893e+00
2.535000000000000000e+02,1.003542664379904359e+01,9.710335024168427864e+00,1.029395475356731993e+01,1.634662388134432986e-01,1.007365091343035459e+02,6.510000000000000000e+02,1.019889288261248694e+01,9.871960404985600235e+00
2.540000000000000000e+02,1.003516995058261685e+01,9.710062282266406442e+00,1.029373995313808443e+01,1.634809755795138264e-01,1.007313619664527664e+02,6.510000000000000000e+02,1.019865092616213076e+01,9.871688975003104716e+00
2.545000000000000000e+02,1.003491444622841122e+01,9.709790756490583874e+00,1.029352621157270953e+01,1.634956759936154747e-01,1.007262387791922862e+02,6.510000000000000000e+02,1.019841012222202714e+01,9.871418770234797080e+00
2.550000000000000000e+02,1.003466012522525652e+01,9.709520441447857309e+00,1.029331352358532925e+01,1.635103400496390469e-01,1.007211394600888923e+02,6.510000000000000000e+02,1.019817046527489524e+01,9.871149785175617808e+00
2.555000000000000000e+02,1.003440698208734538e+01,9.709251331768710358e+00,1.029310188391628955e+01,1.635249677423550041e-01,1.007160638972384135e+02,6.510000000000000000e+02,1.019793194982970164e+01,9.870882014344990907e+00
2.560000000000000000e+02,1.003415501135422971e+01,9.708983422107296590e+00,1.029289128733219982e+01,1.635395590683146605e-01,1.007110119792654359e+02,6.510000000000000000e+02,1.019769457042254501e+01,9.870615452285914415e+00
2.565000000000000000e+02,1.003390420759064838e+01,9.708716707141244129e+00,1.029268172862623310e+01,1.635541140241522917e-01,1.007059835953195233e+02,6.510000000000000000e+02,1.019745832161479981e+01,9.870350093566496952e+00
2.570000000000000000e+02,1.003365456538647216e+01,9.708451181571563282e+00,1.029247320261747412e+01,1.635686326075928565e-01,1.007009786350739233e+02,6.510000000000000000e+02,1.019722319799406485e+01,9.870085932778879467e+00
2.575000000000000000e+02,1.003340607935662376e+01,9.708186840122554173e+00,1.029226570415096198e+01,1.635831148172921246e-01,1.006959969887237776e+02,6.510000000000000000e+02,1.019698919417391458e+01,9.869822964539331167e+00
2.580000000000000000e+02,1.003315874414083986e+01,9.707923677541709040e+00,1.029205922809875240e+01,1.635975606535786941e-01,1.006910385469815878e+02,6.510000000000000000e+02,1.019675630479441963e+01,9.869561183487260081e+00
2.585000000000000000e+02,1.003291255440367458e+01,9.707661688599635852e+00,1.029185376935821239e+01,1.636119701157495998e-01,1.006861032010760511e+02,6.510000000000000000e+02,1.019652452451942537e+01,9.869300584287925560e+00
2.590000000000000000e+02,1.003266750483432368e+01,9.707400868089996138e+00,1.029164932285195988e+01,1.636263432065763190e-01,1.006811908427497286e+02,6.510000000000000000e+02,1.019629384804089867e+01,9.869041161627748693e+00
2.595000000000000000e+02,1.003242359014651974e+01,9.707141210829181688e+00,1.029144588352879097e+01,1.636406799279571667e-01,1.006763013642556643e+02,6.510000000000000000e+02,1.019606427007447635e+01,9.868782910218563131e+00
2.600000000000000000e+02,1.003218080507844689e+01,9.706882711656499296e+00,1.029124344636110067e+01,1.636549802826664235e-01,1.006714346583557500e+02,6.510000000000000000e+02,1.019583578536111368e+01,9.868525824795780110e+00
2.605000000000000000e+02,1.003193914439262002e+01,9.706625365433918518e+00,1.029104200634933441e+01,1.636692442752550603e-01,1.006665906183185513e+02,6.510000000000000000e+02,1.019560838866787478e+01,9.868269900117363491e+00
2.610000000000000000e+02,1.003169860287564319e+01,9.706369167045961532e+00,1.029084155851749038e+01,1.636834719106191049e-01,1.006617691379138648e+02,6.510000000000000000e+02,1.019538207478626290e+01,9.868015130965023474e+00
2.615000000000000000e+02,1.003145917533842102e+01,9.706114111399774202e+00,1.029064209791568452e+01,1.636976631944234706e-01,1.006569701114167259e+02,6.510000000000000000e+02,1.019515683853284393e+01,9.867761512143998104e+00
2.620000000000000000e+02,1.003122085661569862e+01,9.705860193424891591e+00,1.029044361961861753e+01,1.637118181329956512e-01,1.006521934335981854e+02,6.510000000000000000e+02,1.019493267474869391e+01,9.867509038482701555e+00
2.625000000000000000e+02,1.003098364156614863e+01,9.705607408072999931e+00,1.029024611872584849e+01,1.637259367345438588e-01,1.006474389997272993e+02,6.510000000000000000e+02,1.019470957830069224e+01,9.867257704831605025e+00
2.630000000000000000e+02,1.003074752421948901e+01,9.705355750318069852e+00,1.029004959036128852e+01,1.637400191804673499e-01,1.006427066885166255e+02,6.510000000000000000e+02,1.019448754339995844e+01,9.867007505039021353e+00
2.635000000000000000e+02,1.003051249775731968e+01,9.705105215156301313e+00,1.028985402967419915e+01,1.637540658308437869e-01,1.006379963617419122e+02,6.510000000000000000e+02,1.019426656358816352e+01,9.866758431926475836e+00
2.640000000000000000e+02,1.003027855969819626e+01,9.704855797605732803e+00,1.028965943183704645e+01,1.637680761693338649e-01,1.006333079679134954e+02,6.510000000000000000e+02,1.019404663586752946e+01,9.866510483528861286e+00
2.645000000000000000e+02,1.003004570499519765e+01,9.704607492706474048e+00,1.028946579204657574e+01,1.637820502060506334e-01,1.006286414042623250e+02,6.510000000000000000e+02,1.019382775520124795e+01,9.866263654789147353e+00
2.650000000000000000e+02,1.002981392862474586e+01,9.704360295520418234e+00,1.028927310552422192e+01,1.637959879529858609e-01,1.006239965685044666e+02,6.510000000000000000e+02,1.019360991657773319e+01,9.866017940671760300e+00
2.655000000000000000e+02,1.002958322558651538e+01,9.704114201131124773e+00,1.028908136751613434e+01,1.638098894222090041e-01,1.006193733588389279e+02,6.510000000000000000e+02,1.019339311500872469e+01,9.865773336164306073e+00
2.660000000000000000e+02,1.002935359090327161e+01,9.703869204643941870e+00,1.028889057329254086e+01,1.638237546266083644e-01,1.006147716739443041e+02,6.510000000000000000e+02,1.019317734552988064e+01,9.865529836276662579e+00
2.665000000000000000e+02,1.002912501962085123e+01,9.703625301185558882e+00,1.028870071814642984e+01,1.638375835803144998e-01,1.006101914129783808e+02,6.510000000000000000e+02,1.019296260320116509e+01,9.865287436040535596e+00
2.670000000000000000e+02,1.002889750680796510e+01,9.703382485904288757e+00,1.028851179739458033e+01,1.638513762978524857e-01,1.006056324755737279e+02,6.510000000000000000e+02,1.019274888310581773e+01,9.865046130510112476e+00
2.675000000000000000e+02,1.002867104755616801e+01,9.703140753969725196e+00,1.028832380637811461e+01,1.638651327940890690e-01,1.006010947618369897e+02,6.510000000000000000e+02,1.019253618035025788e+01,9.864805914762079908e+00
2.680000000000000000e+02,1.002844563697969171e+01,9.702900100572705355e+00,1.028813674046101312e+01,1.638788530857673009e-01,1.005965781723457013e+02,6.510000000000000000e+02,1.019232449006545949e+01,9.864566783893922164e+00
2.685000000000000000e+02,1.002822127021539522e+01,9.702660520925288523e+00,1.028795059503083209e+01,1.638925371893360516e-01,1.005920826081468533e+02,6.510000000000000000e+02,1.019211380740473238e+01,9.864328733026059837e+00
2.690000000000000000e+02,1.002799794242265996e+01,9.702422010260615792e+00,1.028776536549923115e+01,1.639061851225905864e-01,1.005876079707545614e+02,6.510000000000000000e+02,1.019190412754525177e+01,9.864091757300069929e+00
2.695000000000000000e+02,1.002777564878320860e+01,9.702184563832849662e+00,1.028758104730101763e+01,1.639197969036666480e-01,1.005831541621464424e+02,6.510000000000000000e+02,1.019169544568687513e+01,9.863855851879542058e+00
2.700000000000000000e+02,1.002755438450109082e+01,9.701948176917062128e+00,1.028739763589137723e+01,1.639333725514637019e-01,1.005787210847631314e+02,6.510000000000000000e+02,1.019148775705255439e+01,9.863621011949625483e+00
2.705000000000000000e+02,1.002733414480252350e+01,9.701712844809142311e+00,1.028721512675047478e+01,1.639469120856446582e-01,1.005743086415049845e+02,6.510000000000000000e+02,1.019128105688816888e+01,9.863387232716879893e+00
2.710000000000000000e+02,1.002711492493588352e+01,9.701478562825528229e+00,1.028703351538039712e+01,1.639604155267942454e-01,1.005699167357316810e+02,6.510000000000000000e+02,1.019107534046267816e+01,9.863154509409090664e+00
2.715000000000000000e+02,1.002689672017157996e+01,9.701245326303467920e+00,1.028685279730509095e+01,1.639738828963128447e-01,1.005655452712596940e+02,6.510000000000000000e+02,1.019087060306789283e+01,9.862922837275267085e+00
2.720000000000000000e+02,1.002667952580174848e+01,9.701013130600607326e+00,1.028667296807248199e+01,1.639873142154643637e-01,1.005611941523555828e+02,6.510000000000000000e+02,1.019066684001721335e+01,9.862692211586283619e+00
2.725000000000000000e+02,1.002646333714034554e+01,9.700781971095210565e+00,1.028649402325529394e+01,1.640007095064338061e-01,1.005568632837381244e+02,6.510000000000000000e+02,1.019046404664677929e+01,9.862462627633911794e+00
2.730000000000000000e+02,1.002624814952317145e+01,9.700551843185790446e+00,1.028631595844427338e+01,1.640140687929617092e-01,1.005525525705788397e+02,6.510000000000000000e+02,1.019026221831613377e+01,9.862234080730210906e+00
2.735000000000000000e+02,1.002603395830744404e+01,9.700322742291151101e+00,1.028613876925357928e+01,1.640273920988629675e-01,1.005482619184927984e+02,6.510000000000000000e+02,1.019006135040630667e+01,9.862006566208581404e+00
2.740000000000000000e+02,1.002582075887199231e+01,9.700094663850185484e+00,1.028596245132085762e+01,1.640406794481853170e-01,1.005439912335423855e+02,6.510000000000000000e+02,1.018986143832017710e+01,9.861780079423807521e+00
2.745000000000000000e+02,1.002560854661692069e+01,9.699867603322063658e+00,1.028578700030458393e+01,1.640539308661612128e-01,1.005397404222308779e+02,6.510000000000000000e+02,1.018966247748308085e+01,9.861554615750760533e+00
2.750000000000000000e+02,1.002539731696374581e+01,9.699641556185955693e+00,1.028561241188549502e+01,1.640671463786784745e-01,1.005355093915047036e+02,6.510000000000000000e+02,1.018946446334242317e+01,9.861330170585066668e+00
2.755000000000000000e+02,1.002518706535510340e+01,9.699416517940770532e+00,1.028543868176641851e+01,1.640803260120159979e-01,1.005312980487475016e+02,6.510000000000000000e+02,1.018926739136711923e+01,9.861106739343087568e+00
2.760000000000000000e+02,1.002497778725482469e+01,9.699192484105360279e+00,1.028526580566981963e+01,1.640934697933720265e-01,1.005271063017814726e+02,6.510000000000000000e+02,1.018907125704819805e+01,9.860884317461453108e+00
2.765000000000000000e+02,1.002476947814768593e+01,9.698969450218470456e+00,1.028509377934184954e+01,1.641065777501240774e-01,1.005229340588622762e+02,6.510000000000000000e+02,1.018887605589780954e+01,9.860662900397560549e+00
2.770000000000000000e+02,1.002456213353932668e+01,9.698747411838388288e+00,1.028492259854842317e+01,1.641196499106215567e-01,1.005187812286773408e+02,6.510000000000000000e+02,1.018868178344994924e+01,9.860442483628705901e+00
2.775000000000000000e+02,1.002435574895622494e+01,9.698526364542848555e+00,1.028475225907758173e+01,1.641326863037627370e-01,1.005146477203449962e+02,6.510000000000000000e+02,1.018848843525998760e+01,9.860223062652462289e+00
2.780000000000000000e+02,1.002415031994563854e+01,9.698306303929408401e+00,1.028458275674114475e+01,1.641456869588887868e-01,1.005105334434134505e+02,6.510000000000000000e+02,1.018829600690452786e+01,9.860004632986751005e+00
2.785000000000000000e+02,1.002394584207542749e+01,9.698087225614736795e+00,1.028441408736749985e+01,1.641586519059423932e-01,1.005064383078568397e+02,6.510000000000000000e+02,1.018810449398137052e+01,9.859787190169486237e+00
2.790000000000000000e+02,1.002374231093393142e+01,9.697869125234891641e+00,1.028424624681331956e+01,1.641715811760485477e-01,1.005023622240729537e+02,6.510000000000000000e+02,1.018791389210998055e+01,9.859570729757884067e+00
2.795000000000000000e+02,1.002353972212993227e+01,9.697651998445252275e+00,1.028407923094806087e+01,1.641844748001934917e-01,1.004983051028820000e+02,6.510000000000000000e+02,1.018772419693012665e+01,9.859355247329737892e+00
2.800000000000000000e+02,1.002333807129257615e+01,9.697435840920320516e+00,1.028391303566500703e+01,1.641973328102814267e-01,1.004942668555251828e+02,6.510000000000000000e+02,1.018753540410285652e+01,9.859140738482293997e+00
2.805000000000000000e+02,1.002313735407119388e+01,9.697220648353635397e+00,1.028374765687516401e+01,1.642101552385001884e-01,1.004902473936607521e+02,6.510000000000000000e+02,1.018734750930969390e+01,9.858927198832692085e+00
2.810000000000000000e+02,1.002293756613540232e+01,9.697006416457801592e+00,1.028358309051650643e+01,1.642229421179023929e-01,1.004862466293661214e+02,6.510000000000000000e+02,1.018716050825330477e+01,9.858714624017499872e+00
2.815000000000000000e+02,1.002273870317470106e+01,9.696793140964286906e+00,1.028341933254795215e+01,1.642356934823522296e-01,1.004822644751297105e+02,6.510000000000000000e+02,1.018697439665705318e+01,9.858503009692348940e+00
2.820000000000000000e+02,1.002254076089872825e+01,9.696580817623541293e+00,1.028325637893995825e+01,1.642484093653106270e-01,1.004783008438554930e+02,6.510000000000000000e+02,1.018678917026403852e+01,9.858292351533416209e+00
2.825000000000000000e+02,1.002234373503683607e+01,9.696369442204375133e+00,1.028309422568836595e+01,1.642610898016836352e-01,1.004743556488549387e+02,6.510000000000000000e+02,1.018660482483851837e+01,9.858082645235151986e+00
2.830000000000000000e+02,1.002214762133828785e+01,9.696159010494604047e+00,1.028293286880880864e+01,1.642737348267660491e-01,1.004704288038506377e+02,6.510000000000000000e+02,1.018642135616505406e+01,9.857873886511523409e+00
2.835000000000000000e+02,1.002195241557208050e+01,9.695949518300420067e+00,1.028277230433666745e+01,1.642863444762412417e-01,1.004665202229724201e+02,6.510000000000000000e+02,1.018623876004832240e+01,9.857666071095838589e+00
2.840000000000000000e+02,1.002175811352672774e+01,9.695740961446528416e+00,1.028261252832736616e+01,1.642989187860225964e-01,1.004626298207530652e+02,6.510000000000000000e+02,1.018605703231275150e+01,9.857459194740705755e+00
2.845000000000000000e+02,1.002156471101023349e+01,9.695533335776126194e+00,1.028245353685552566e+01,1.643114577929399855e-01,1.004587575121276757e+02,6.510000000000000000e+02,1.018587616880317270e+01,9.857253253217294287e+00
2.850000000000000000e+02,1.002137220385010252e+01,9.695326637150810001e+00,1.028229532601780249e+01,1.643239615342643178e-01,1.004549032124337771e+02,6.510000000000000000e+02,1.018569616538436762e+01,9.857048242315839204e+00
2.855000000000000000e+02,1.002118058789300825e+01,9.695120861450378769e+00,1.028213789192897565e+01,1.643364300478657725e-01,1.004510668374045252e+02,6.510000000000000000e+02,1.018551701794087450e+01,9.856844157845142007e+00
2.860000000000000000e+02,1.002098985900505390e+01,9.694916004572812440e+00,1.028198123072327341e+01,1.643488633717386238e-01,1.004472483031737085e+02,6.510000000000000000e+02,1.018533872237679283e+01,9.856640995633316749e+00
2.865000000000000000e+02,1.002080001307151313e+01,9.694712062434161837e+00,1.028182533856002401e+01,1.643612615452680059e-01,1.004434475262708162e+02,6.510000000000000000e+02,1.018516127461678167e+01,9.856438751526246378e+00
2.870000000000000000e+02,1.002061104599656716e+01,9.694509030968607277e+00,1.028167021160874128e+01,1.643736246070657547e-01,1.004396644236148433e+02,6.510000000000000000e+02,1.018498467060363133e+01,9.856237421389501208e+00
2.875000000000000000e+02,1.002042295370351788e+01,9.694306906128213441e+00,1.028151584606288260e+01,1.643859525971342050e-01,1.004358989125196047e+02,6.510000000000000000e+02,1.018480890630065261e+01,9.856037001106383144e+00
2.880000000000000000e+02,1.002023573213446461e+01,9.694105683882812130e+00,1.028136223813844552e+01,1.643982455556523281e-01,1.004321509106861186e+02,6.510000000000000000e+02,1.018463397769011713e+01,9.855837486578812090e+00
2.885000000000000000e+02,1.002004937725041955e+01,9.693905360219968514e+00,1.028120938405881546e+01,1.644105035233449086e-01,1.004284203362053347e+02,6.510000000000000000e+02,1.018445988077376541e+01,9.855638873727075477e+00
2.890000000000000000e+02,1.001986388503105729e+01,9.693705931145348842e+00,1.028105728008667619e+01,1.644227265414297812e-01,1.004247071075529760e+02,6.510000000000000000e+02,1.018428661157248705e+01,9.855441158489625764e+00
2.895000000000000000e+02,1.001967925147471483e+01,9.693507392681922852e+00,1.028090592248059565e+01,1.644349146515649562e-01,1.004210111435893964e+02,6.510000000000000000e+02,1.018411416612627995e+01,9.855244336823149709e+00
2.900000000000000000e+02,1.001949547259816953e+01,9.693309740870208913e+00,1.028075530752665223e+01,1.644470678959540910e-01,1.004173323635547916e+02,6.510000000000000000e+02,1.018394254049412240e+01,9.855048404702216658e+00
2.905000000000000000e+02,1.001931254443684161e+01,9.693112971768446329e+00,1.028060543153396011e+01,1.644591863165550671e-01,1.004136706870733633e+02,6.510000000000000000e+02,1.018377173075339570e+01,9.854853358120285733e+00
2.910000000000000000e+02,1.001913046304437138e+01,9.692917081452058881e+00,1.028045629082528833e+01,1.644712699572426218e-01,1.004100260341450905e+02,6.510000000000000000e+02,1.018360173300161442e+01,9.854659193087130120e+00
2.915000000000000000e+02,1.001894922449281822e+01,9.692722066013848448e+00,1.028030788174661403e+01,1.644833188607491559e-01,1.004063983251486860e+02,6.510000000000000000e+02,1.018343254335356640e+01,9.854465905632068257e+00
2.920000000000000000e+02,1.001876882487237808e+01,9.692527921563879545e+00,1.028016020065988911e+01,1.644953330712488337e-01,1.004027874808368637e+02,6.510000000000000000e+02,1.018326415794362561e+01,9.854273491801128770e+00
2.925000000000000000e+02,1.001858926029135866e+01,9.692334644229264384e+00,1.028001324394259264e+01,1.645073126329864577e-01,1.003991934223350739e+02,6.510000000000000000e+02,1.018309657292434522e+01,9.854081947658373863e+00
2.930000000000000000e+02,1.001841052687616695e+01,9.692142230154439986e+00,1.027986700799809050e+01,1.645192575909101285e-01,1.003956160711414469e+02,6.510000000000000000e+02,1.018292978446707586e+01,9.853891269285256271e+00
2.935000000000000000e+02,1.001823262077118848e+01,9.691950675500702772e+00,1.027972148924168572e+01,1.645311679898275592e-01,1.003920553491240355e+02,6.510000000000000000e+02,1.018276378876101518e+01,9.853701452781360004e+00
2.940000000000000000e+02,1.001805553813852967e+01,9.691759976446432390e+00,1.027957668410400771e+01,1.645430438752497337e-01,1.003885111785157989e+02,6.510000000000000000e+02,1.018259858201377810e+01,9.853512494263279464e+00
2.945000000000000000e+02,1.001787927515822929e+01,9.691570129186704463e+00,1.027943258904108781e+01,1.645548852934961004e-01,1.003849834819187095e+02,6.510000000000000000e+02,1.018243416045172367e+01,9.853324389864733135e+00
2.950000000000000000e+02,1.001770382802794046e+01,9.691381129933692051e+00,1.027928920051962258e+01,1.645666922906402485e-01,1.003814721822971308e+02,6.510000000000000000e+02,1.018227052031858193e+01,9.853137135737298991e+00
2.955000000000000000e+02,1.001752919296317934e+01,9.691192974915900038e+00,1.027914651502749344e+01,1.645784649139331590e-01,1.003779772029829758e+02,6.510000000000000000e+02,1.018210765787711303e+01,9.852950728049245654e+00
2.960000000000000000e+02,1.001735536619669631e+01,9.691005660378987585e+00,1.027900452906887807e+01,1.645902032101163315e-01,1.003744984676624910e+02,6.510000000000000000e+02,1.018194556940681217e+01,9.852765162986580449e+00
2.965000000000000000e+02,1.001718234397904084e+01,9.690819182584688107e+00,1.027886323916637679e+01,1.646019072270558381e-01,1.003710359003882076e+02,6.510000000000000000e+02,1.018178425120609631e+01,9.852580436751983584e+00
2.970000000000000000e+02,1.001701012257785095e+01,9.690633537811519815e+00,1.027872264186181006e+01,1.646135770123718367e-01,1.003675894255639349e+02,6.510000000000000000e+02,1.018162369959022229e+01,9.852396545565477837e+00
2.975000000000000000e+02,1.001683869827817297e+01,9.690448722354346955e+00,1.027858273371359132e+01,1.646252126144926442e-01,1.003641589679515391e+02,6.510000000000000000e+02,1.018146391089266523e+01,9.852213485663680714e+00
2.980000000000000000e+02,1.001666806738216131e+01,9.690264732524365598e+00,1.027844351130099199e+01,1.646368140821803938e-01,1.003607444526646049e+02,6.510000000000000000e+02,1.018130488146434232e+01,9.852031253299980307e+00
2.985000000000000000e+02,1.001649822620949237e+01,9.690081564649062784e+00,1.027830497121435727e+01,1.646483814643728560e-01,1.003573458051767204e+02,6.510000000000000000e+02,1.018114660767386503e+01,9.851849844745117935e+00
2.990000000000000000e+02,1.001632917109645327e+01,9.689899215072463434e+00,1.027816711006194694e+01,1.646599148104470611e-01,1.003539629513031173e+02,6.510000000000000000e+02,1.018098908590689966e+01,9.851669256286005094e+00
2.995000000000000000e+02,1.001616089839680690e+01,9.689717680154611656e+00,1.027802992447018937e+01,1.646714141704297141e-01,1.003505958172180357e+02,6.510000000000000000e+02,1.018083231256723664e+01,9.851489484226377158e+00
3.000000000000000000e+02,1.001599340448063202e+01,9.689536956271624035e+00,1.027789341108481125e+01,1.646828795943125756e-01,1.003472443294310068e+02,6.510000000000000000e+02,1.018067628407494318e+01,9.851310524886319087e+00
3.005000000000000000e+02,1.001582668573528956e+01,9.689357039815540418e+00,1.027775756656646777e+01,1.646943111326843734e-01,1.003439084148066200e+02,6.510000000000000000e+02,1.018052099686797440e+01,9.851132374602604713e+00
3.010000000000000000e+02,1.001566073856479200e+01,9.689177927194400297e+00,1.027762238759456892e+01,1.647057088363095556e-01,1.003405880005515058e+02,6.510000000000000000e+02,1.018036644740110219e+01,9.850955029728481804e+00
3.015000000000000000e+02,1.001549555938989933e+01,9.688999614831979912e+00,1.027748787086282078e+01,1.647170727559176540e-01,1.003372830142160694e+02,6.510000000000000000e+02,1.018021263214581751e+01,9.850778486633981146e+00
3.020000000000000000e+02,1.001533114464783303e+01,9.688822099167696322e+00,1.027735401307720231e+01,1.647284029435197028e-01,1.003339933836892044e+02,6.510000000000000000e+02,1.018005954759135356e+01,9.850602741704312493e+00
3.025000000000000000e+02,1.001516749079231872e+01,9.688645376656909391e+00,1.027722081096692364e+01,1.647396994514603308e-01,1.003307190371986763e+02,6.510000000000000000e+02,1.017990719024377988e+01,9.850427791340859329e+00
3.030000000000000000e+02,1.001500459429360923e+01,9.688469443770946654e+00,1.027708826127886610e+01,1.647509623305749016e-01,1.003274599033109524e+02,6.510000000000000000e+02,1.017975555662418508e+01,9.850253631963035161e+00
3.035000000000000000e+02,1.001484245163847397e+01,9.688294296996550869e+00,1.027695636077285180e+01,1.647621916342964787e-01,1.003242159109322529e+02,6.510000000000000000e+02,1.017960464327276959e+01,9.850080260004178356e+00
3.040000000000000000e+02,1.001468105932991648e+01,9.688119932835487447e+00,1.027682510622584466e+01,1.647733874156545875e-01,1.003209869893018151e+02,6.510000000000000000e+02,1.017945444674557187e+01,9.849907671914261087e+00
3.045000000000000000e+02,1.001452041388717440e+01,9.687946347805571179e+00,1.027669449443086869e+01,1.647845497276964333e-01,1.003177730679918938e+02,6.510000000000000000e+02,1.017930496361487158e+01,9.849735864159478993e+00
3.050000000000000000e+02,1.001436051184544596e+01,9.687773538440207943e+00,1.027656452219493843e+01,1.647956786236449978e-01,1.003145740769024030e+02,6.510000000000000000e+02,1.017915619046909015e+01,9.849564833221801763e+00
3.055000000000000000e+02,1.001420134975604448e+01,9.687601501287439021e+00,1.027643518634436859e+01,1.648067741571621891e-01,1.003113899462638727e+02,6.510000000000000000e+02,1.017900812391320642e+01,9.849394575598880763e+00
3.060000000000000000e+02,1.001404292418638420e+01,9.687430232911568240e+00,1.027630648371868460e+01,1.648178363826645065e-01,1.003082206066372493e+02,6.510000000000000000e+02,1.017886076056904798e+01,9.849225087803718637e+00
3.065000000000000000e+02,1.001388523171971379e+01,9.687259729890802973e+00,1.027617841117244879e+01,1.648288653537444692e-01,1.003050659889079839e+02,6.510000000000000000e+02,1.017871409707345798e+01,9.849056366365967818e+00
3.070000000000000000e+02,1.001372826895516610e+01,9.687089988819490571e+00,1.027605096558064446e+01,1.648398611258015123e-01,1.003019260242877806e+02,6.510000000000000000e+02,1.017856813008096672e+01,9.848888407829365477e+00
3.075000000000000000e+02,1.001357203250769956e+01,9.686921006306855375e+00,1.027592414383034125e+01,1.648508237528850395e-01,1.002988006443124078e+02,6.510000000000000000e+02,1.017842285626058541e+01,9.848721208754815493e+00
3.080000000000000000e+02,1.001341651900774643e+01,9.686752778976760681e+00,1.027579794282664949e+01,1.648617532906935246e-01,1.002956897808352892e+02,6.510000000000000000e+02,1.017827827229844040e+01,9.848554765717052462e+00
3.085000000000000000e+02,1.001326172510180434e+01,9.686585303468335795e+00,1.027567235948751367e+01,1.648726497949434266e-01,1.002925933660391706e+02,6.510000000000000000e+02,1.017813437489674833e+01,9.848389075306860363e+00
3.090000000000000000e+02,1.001310764745176130e+01,9.686418576435169570e+00,1.027554739074650136e+01,1.648835133212112336e-01,1.002895113324220944e+02,6.510000000000000000e+02,1.017799116077297228e+01,9.848224134130550311e+00
3.095000000000000000e+02,1.001295428273470733e+01,9.686252594545983641e+00,1.027542303355538422e+01,1.648943439251443210e-01,1.002864436127938177e+02,6.510000000000000000e+02,1.017784862665985024e+01,9.848059938809562652e+00
3.100000000000000000e+02,1.001280162764335913e+01,9.686087354483555956e+00,1.027529928488247535e+01,1.649051416632498213e-01,1.002833901402844674e+02,6.510000000000000000e+02,1.017770676930660834e+01,9.847896485980108139e+00
3.105000000000000000e+02,1.001264967888585034e+01,9.685922852945999750e+00,1.027517614170562688e+01,1.649159065921581846e-01,1.002803508483400350e+02,6.510000000000000000e+02,1.017756558547800871e+01,9.847733772293691956e+00
3.110000000000000000e+02,1.001249843318542077e+01,9.685759086646385185e+00,1.027505360102146170e+01,1.649266387683602786e-01,1.002773256707159391e+02,6.510000000000000000e+02,1.017742507195378110e+01,9.847571794417060431e+00
3.115000000000000000e+02,1.001234788728099367e+01,9.685596052311549187e+00,1.027493165984532375e+01,1.649373382494696560e-01,1.002743145414890051e+02,6.510000000000000000e+02,1.017728522553046311e+01,9.847410549031524241e+00
3.120000000000000000e+02,1.001219803792639240e+01,9.685433746682893030e+00,1.027481031520121846e+01,1.649480050929602870e-01,1.002713173950412511e+02,6.510000000000000000e+02,1.017714604301935211e+01,9.847250032833432698e+00
3.125000000000000000e+02,1.001204888189040965e+01,9.685272166516067927e+00,1.027468956413328449e+01,1.649586393558512276e-01,1.002683341660611518e+02,6.510000000000000000e+02,1.017700752124626185e+01,9.847090242534559223e+00
3.130000000000000000e+02,1.001190041595671865e+01,9.685111308582097678e+00,1.027456940369494731e+01,1.649692410969677836e-01,1.002653647895424456e+02,6.510000000000000000e+02,1.017686965705368785e+01,9.846931174859751223e+00
3.135000000000000000e+02,1.001175263692396022e+01,9.684951169666128123e+00,1.027444983095872821e+01,1.649798103734709809e-01,1.002624092007847594e+02,6.510000000000000000e+02,1.017673244729743232e+01,9.846772826550489910e+00
3.140000000000000000e+02,1.001160554160572502e+01,9.684791746566762782e+00,1.027433084300829691e+01,1.649903472438023211e-01,1.002594673353941062e+02,6.510000000000000000e+02,1.017659588884952804e+01,9.846615194361922008e+00
3.145000000000000000e+02,1.001145912683043093e+01,9.684633036097546110e+00,1.027421243694482911e+01,1.650008517666321506e-01,1.002565391292800570e+02,6.510000000000000000e+02,1.017645997859706242e+01,9.846458275063799448e+00
3.150000000000000000e+02,1.001131338944097671e+01,9.684475035084249228e+00,1.027409460988290490e+01,1.650113240005441351e-01,1.002536245186486070e+02,6.510000000000000000e+02,1.017632471344152201e+01,9.846302065440433182e+00
3.155000000000000000e+02,1.001116832629506881e+01,9.684317740367564653e+00,1.027397735895211639e+01,1.650217640041933831e-01,1.002507234400086986e+02,6.510000000000000000e+02,1.017619009029926325e+01,9.846146562290876147e+00
3.160000000000000000e+02,1.001102393426505444e+01,9.684161148800448871e+00,1.027386068129774799e+01,1.650321718366741242e-01,1.002478358301688957e+02,6.510000000000000000e+02,1.017605610610172739e+01,9.845991762428379701e+00
3.165000000000000000e+02,1.001088021023737440e+01,9.684005257255119403e+00,1.027374457407380604e+01,1.650425475572045997e-01,1.002449616262264698e+02,6.510000000000000000e+02,1.017592275779457900e+01,9.845837662680169800e+00
3.170000000000000000e+02,1.001073715111353124e+01,9.683850062617413101e+00,1.027362903445369824e+01,1.650528912258101277e-01,1.002421007655866561e+02,6.510000000000000000e+02,1.017579004233934192e+01,9.845684259887722334e+00
3.175000000000000000e+02,1.001059475380936448e+01,9.683695561792458051e+00,1.027351405962607167e+01,1.650632029019569180e-01,1.002392531859478169e+02,6.510000000000000000e+02,1.017565795671132101e+01,9.845531550907407947e+00
3.180000000000000000e+02,1.001045301525454789e+01,9.683541751682186671e+00,1.027339964679243423e+01,1.650734826462860738e-01,1.002364188252918353e+02,6.510000000000000000e+02,1.017552649790083308e+01,9.845379532608260931e+00
3.185000000000000000e+02,1.001031193239309758e+01,9.683388629212096532e+00,1.027328579316596091e+01,1.650837305187221049e-01,1.002335976218935940e+02,6.510000000000000000e+02,1.017539566291181963e+01,9.845228201874373752e+00
3.190000000000000000e+02,1.001017150218384089e+01,9.683236191325502062e+00,1.027317249597335547e+01,1.650939465800493056e-01,1.002307895143308372e+02,6.510000000000000000e+02,1.017526544876388961e+01,9.845077555603790387e+00
3.195000000000000000e+02,1.001003172159917476e+01,9.683084434969678966e+00,1.027305975246073544e+01,1.651041308902829463e-01,1.002279944414587760e+02,6.510000000000000000e+02,1.017513585248945773e+01,9.844927590708891785e+00
3.200000000000000000e+02,1.000989258762565193e+01,9.682933357103745919e+00,1.027294755988517139e+01,1.651142835116115593e-01,1.002252123424225232e+02,6.510000000000000000e+02,1.017500687113726343e+01,9.844778304114040424e+00
3.205000000000000000e+02,1.000975409726383170e+01,9.682782954706066647e+00,1.027283591551641884e+01,1.651244045046142139e-01,1.002224431566530569e+02,6.510000000000000000e+02,1.017487850176844510e+01,9.844629692759216510e+00
3.210000000000000000e+02,1.000961624752820711e+01,9.682633224768116165e+00,1.027272481663704440e+01,1.651344939302571424e-01,1.002196868238662830e+02,6.510000000000000000e+02,1.017475074145846392e+01,9.844481753597952078e+00
3.215000000000000000e+02,1.000947903544699358e+01,9.682484164296575102e+00,1.027261426054487004e+01,1.651445518504714716e-01,1.002169432840587859e+02,6.510000000000000000e+02,1.017462358729746619e+01,9.844334483596522745e+00
3.220000000000000000e+02,1.000934245806223899e+01,9.682335770309508760e+00,1.027250424455159461e+01,1.651545783274177559e-01,1.002142124775099461e+02,6.510000000000000000e+02,1.017449703638965630e+01,9.844187879734821678e+00
3.225000000000000000e+02,1.000920651242960702e+01,9.682188039836621130e+00,1.027239476598308876e+01,1.651645734218055994e-01,1.002114943447768809e+02,6.510000000000000000e+02,1.017437108585141203e+01,9.844041939007802000e+00
3.230000000000000000e+02,1.000907119561860270e+01,9.682040969924008422e+00,1.027228582217613528e+01,1.651745371965699927e-01,1.002087888267001290e+02,6.510000000000000000e+02,1.017424573281517297e+01,9.843896658422032431e+00
3.235000000000000000e+02,1.000893650471251739e+01,9.681894557629028952e+00,1.027217741048312405e+01,1.651844697140877893e-01,1.002060958644015614e+02,6.510000000000000000e+02,1.017412097442660546e+01,9.843752034998431100e+00
3.240000000000000000e+02,1.000880243680819071e+01,9.681748800025891555e+00,1.027206952826918496e+01,1.651943710360730677e-01,1.002034153992795922e+02,6.510000000000000000e+02,1.017399680784426330e+01,9.843608065772118110e+00
3.245000000000000000e+02,1.000866898901580448e+01,9.681603694193386289e+00,1.027196217291253788e+01,1.652042412253623971e-01,1.002007473730054841e+02,6.510000000000000000e+02,1.017387323024116697e+01,9.843464747790440228e+00
3.250000000000000000e+02,1.000853615845877975e+01,9.681459237227784342e+00,1.027185534180381055e+01,1.652140803449172746e-01,1.001980917275210317e+02,6.510000000000000000e+02,1.017375023880369689e+01,9.843322078113860840e+00
3.255000000000000000e+02,1.000840394227441443e+01,9.681315426241786426e+00,1.027174903234510595e+01,1.652238884570366162e-01,1.001954484050508967e+02,6.510000000000000000e+02,1.017362783073145138e+01,9.843180053817377484e+00
3.260000000000000000e+02,1.000827233761254398e+01,9.681172258352878757e+00,1.027164324195433132e+01,1.652336656259294490e-01,1.001928173480766162e+02,6.510000000000000000e+02,1.017350600323847409e+01,9.843038671986613863e+00
3.265000000000000000e+02,1.000814134163696423e+01,9.681029730704496572e+00,1.027153796806097930e+01,1.652434119134624513e-01,1.001901984993637313e+02,6.510000000000000000e+02,1.017338475355042604e+01,9.842897929723500638e+00
3.270000000000000000e+02,1.000801095152395526e+01,9.680887840441709358e+00,1.027143320811139304e+01,1.652531273834125236e-01,1.001875918019334222e+02,6.510000000000000000e+02,1.017326407890736739e+01,9.842757824140543121e+00
3.275000000000000000e+02,1.000788116446341292e+01,9.680746584720280268e+00,1.027132895955945813e+01,1.652628120993142880e-01,1.001849971990845063e+02,6.510000000000000000e+02,1.017314397656272718e+01,9.842618352364098655e+00
3.280000000000000000e+02,1.000775197765822533e+01,9.680605960717507230e+00,1.027122521987584491e+01,1.652724661244079907e-01,1.001824146343809616e+02,6.510000000000000000e+02,1.017302444378263360e+01,9.842479511533817060e+00
3.285000000000000000e+02,1.000762338832404730e+01,9.680465965615260515e+00,1.027112198654199915e+01,1.652820895232662290e-01,1.001798440516476632e+02,6.510000000000000000e+02,1.017290547784731380e+01,9.842341298800780791e+00
3.290000000000000000e+02,1.000749539368933760e+01,9.680326596613713974e+00,1.027101925705103902e+01,1.652916823594851592e-01,1.001772853949705535e+02,6.510000000000000000e+02,1.017278707604882193e+01,9.842203711329853277e+00
3.295000000000000000e+02,1.000736799099598784e+01,9.680187850923070769e+00,1.027091702890960079e+01,1.653012446973636529e-01,1.001747386087095606e+02,6.510000000000000000e+02,1.017266923569335013e+01,9.842066746298623769e+00
3.300000000000000000e+02,1.000724117364961607e+01,9.680049725764211743e+00,1.027081529963830775e+01,1.653107709680398940e-01,1.001722035585861761e+02,6.510000000000000000e+02,1.017255194461765555e+01,9.841930402681576595e+00
3.305000000000000000e+02,1.000711494266788470e+01,9.679912218375504196e+00,1.027071406676795995e+01,1.653202667241961132e-01,1.001696802663566217e+02,6.510000000000000000e+02,1.017243520939208068e+01,9.841794675943688731e+00
3.310000000000000000e+02,1.000698929544455851e+01,9.679775326009101732e+00,1.027061332784202285e+01,1.653297321968889566e-01,1.001671686794902740e+02,6.510000000000000000e+02,1.017231902764144813e+01,9.841659563247668885e+00
3.315000000000000000e+02,1.000686422927227781e+01,9.679639045918236206e+00,1.027051308041884070e+01,1.653391674506511644e-01,1.001646687433823502e+02,6.510000000000000000e+02,1.017220339672292795e+01,9.841525061821625897e+00
3.320000000000000000e+02,1.000673974145573553e+01,9.679503375375867691e+00,1.027041332206390933e+01,1.653485725503515136e-01,1.001621804036740144e+02,6.510000000000000000e+02,1.017208831400608560e+01,9.841391168905383680e+00
3.325000000000000000e+02,1.000661582931269145e+01,9.679368311663010260e+00,1.027031405035922340e+01,1.653579475604077254e-01,1.001597036062727142e+02,6.510000000000000000e+02,1.017197377687309867e+01,9.841257881752284220e+00
3.330000000000000000e+02,1.000649249017344289e+01,9.679233852072503197e+00,1.027021526289798459e+01,1.653672925455737241e-01,1.001572382973413795e+02,6.510000000000000000e+02,1.017185978271901803e+01,9.841125197627869525e+00
3.335000000000000000e+02,1.000636972137995606e+01,9.679099993914046962e+00,1.027011695728492136e+01,1.653766075711493033e-01,1.001547844232813418e+02,6.510000000000000000e+02,1.017174632895110697e+01,9.840993113808806925e+00
3.340000000000000000e+02,1.000624752028713260e+01,9.678966734514167669e+00,1.027001913113485188e+01,1.653858927015117164e-01,1.001523419307570890e+02,6.510000000000000000e+02,1.017163341298864410e+01,9.840861627585621108e+00
3.345000000000000000e+02,1.000612588426217009e+01,9.678834071198664901e+00,1.026992178207836304e+01,1.653951480017940567e-01,1.001499107666839166e+02,6.510000000000000000e+02,1.017152103226396420e+01,9.840730736260375977e+00
3.350000000000000000e+02,1.000600481068375025e+01,9.678702001310069747e+00,1.026982490775696455e+01,1.654043735372560942e-01,1.001474908782116131e+02,6.510000000000000000e+02,1.017140918422100704e+01,9.840600437146495238e+00
3.355000000000000000e+02,1.000588429694394499e+01,9.678570522199565929e+00,1.026972850582197871e+01,1.654135693741232149e-01,1.001450822127625315e+02,6.510000000000000000e+02,1.017129786631806887e+01,9.840470727569822884e+00
3.360000000000000000e+02,1.000576434044615581e+01,9.678439631234043716e+00,1.026963257393871842e+01,1.654227355768072838e-01,1.001426847179896100e+02,6.510000000000000000e+02,1.017118707602296368e+01,9.840341604869347947e+00
3.365000000000000000e+02,1.000564493860572668e+01,9.678309325793966522e+00,1.026953710978248147e+01,1.654318722112104734e-01,1.001402983417897019e+02,6.510000000000000000e+02,1.017107681081693649e+01,9.840213066394515096e+00
3.370000000000000000e+02,1.000552608885008432e+01,9.678179603270658404e+00,1.026944211104222759e+01,1.654409793425228870e-01,1.001379230323054799e+02,6.510000000000000000e+02,1.017096706819260810e+01,9.840085109507562322e+00
3.375000000000000000e+02,1.000540778861909885e+01,9.678050461066014520e+00,1.026934757541608434e+01,1.654500570371103541e-01,1.001355587379332945e+02,6.510000000000000000e+02,1.017085784565620799e+01,9.839957731581987943e+00
3.380000000000000000e+02,1.000529003536397177e+01,9.677921896594227746e+00,1.026925350061492992e+01,1.654591053600502071e-01,1.001332054073001245e+02,6.510000000000000000e+02,1.017074914072402159e+01,9.839830930003921949e+00
3.385000000000000000e+02,1.000517282654826978e+01,9.677793907278770646e+00,1.026915988436006621e+01,1.654681243776478794e-01,1.001308629892849495e+02,6.510000000000000000e+02,1.017064095092591813e+01,9.839704702170621431e+00
3.390000000000000000e+02,1.000505615964698336e+01,9.677666490555051126e+00,1.026906672438716228e+01,1.654771141557595804e-01,1.001285314329993810e+02,6.510000000000000000e+02,1.017053327380274474e+01,9.839579045491223752e+00
3.395000000000000000e+02,1.000494003214684824e+01,9.677539643870748165e+00,1.026897401844084534e+01,1.654860747603163484e-01,1.001262106877941420e+02,6.510000000000000000e+02,1.017042610690716486e+01,9.839453957386531613e+00
3.400000000000000000e+02,1.000482444154623884e+01,9.677413364684941399e+00,1.026888176427827659e+01,1.654950062576913128e-01,1.001239007032572488e+02,6.510000000000000000e+02,1.017031944780393182e+01,9.839329435288547643e+00
3.405000000000000000e+02,1.000470938535543475e+01,9.677287650465419944e+00,1.026878995966417563e+01,1.655039087138085174e-01,1.001216014292186856e+02,6.510000000000000000e+02,1.017021329406924401e+01,9.839205476641627257e+00
3.410000000000000000e+02,1.000459486109581597e+01,9.677162498693007819e+00,1.026869860237875010e+01,1.655127821949818612e-01,1.001193128157347161e+02,6.510000000000000000e+02,1.017010764329079819e+01,9.839082078900833750e+00
3.415000000000000000e+02,1.000448086630075650e+01,9.677037906860597616e+00,1.026860769021287467e+01,1.655216267676529185e-01,1.001170348131057466e+02,6.510000000000000000e+02,1.017000249306840942e+01,9.838959239533103585e+00
3.420000000000000000e+02,1.000436739851484447e+01,9.676913872471610389e+00,1.026851722096803421e+01,1.655304424978147615e-01,1.001147673718601965e+02,6.510000000000000000e+02,1.016989784101265926e+01,9.838836956017029678e+00
3.425000000000000000e+02,1.000425445529348423e+01,9.676790393040530347e+00,1.026842719245410684e+01,1.655392294526362995e-01,1.001125104427472934e+02,6.510000000000000000e+02,1.016979368474611967e+01,9.838715225840847012e+00
3.430000000000000000e+02,1.000414203420463188e+01,9.676667466093940462e+00,1.026833760249333238e+01,1.655479876979998322e-01,1.001102639767708240e+02,6.510000000000000000e+02,1.016969002190263183e+01,9.838594046506630164e+00
3.435000000000000000e+02,1.000403013282695319e+01,9.676545089169286129e+00,1.026824844892057165e+01,1.655567173004922066e-01,1.001080279251529817e+02,6.510000000000000000e+02,1.016958685012744645e+01,9.838473415526461707e+00
3.440000000000000000e+02,1.000391874875028186e+01,9.676423259813955013e+00,1.026815972958150880e+01,1.655654183267760704e-01,1.001058022393431060e+02,6.510000000000000000e+02,1.016948416707705682e+01,9.838353330423506904e+00
3.445000000000000000e+02,1.000380787957567286e+01,9.676301975587048076e+00,1.026807144233087676e+01,1.655740908432233593e-01,1.001035868710188765e+02,6.510000000000000000e+02,1.016938197041889680e+01,9.838233788732448915e+00
3.450000000000000000e+02,1.000369752291552317e+01,9.676181234060139857e+00,1.026798358503577724e+01,1.655827349165439610e-01,1.001013817720886294e+02,6.510000000000000000e+02,1.016928025783206735e+01,9.838114787998978983e+00
3.455000000000000000e+02,1.000358767639352386e+01,9.676061032811352547e+00,1.026789615557310142e+01,1.655913506134716051e-01,1.000991868946903907e+02,6.510000000000000000e+02,1.016917902700699550e+01,9.837996325780054008e+00
3.460000000000000000e+02,1.000347833764371153e+01,9.675941369429558847e+00,1.026780915182973608e+01,1.655999380008686406e-01,1.000970021911729049e+02,6.510000000000000000e+02,1.016907827564457989e+01,9.837878399642843164e+00
3.465000000000000000e+02,1.000336950431173300e+01,9.675822241517492373e+00,1.026772257170367197e+01,1.656084971458832433e-01,1.000948276141209021e+02,6.510000000000000000e+02,1.016897800145761721e+01,9.837761007165850557e+00
3.470000000000000000e+02,1.000326117405374582e+01,9.675703646686576676e+00,1.026763641310470021e+01,1.656170281156352231e-01,1.000926631163329859e+02,6.510000000000000000e+02,1.016887820216938110e+01,9.837644145938110540e+00
3.475000000000000000e+02,1.000315334453670069e+01,9.675585582561994968e+00,1.026755067394968535e+01,1.656255309767448725e-01,1.000905086508271182e+02,6.510000000000000000e+02,1.016877887551344628e+01,9.837527813559956869e+00
3.480000000000000000e+02,1.000304601343881927e+01,9.675468046770877351e+00,1.026746535216913792e+01,1.656340057966946278e-01,1.000883641708505252e+02,6.510000000000000000e+02,1.016868001923551468e+01,9.837412007642125644e+00
3.485000000000000000e+02,1.000293917844891567e+01,9.675351036957229311e+00,1.026738044570279129e+01,1.656424526423105892e-01,1.000862296298656418e+02,6.510000000000000000e+02,1.016858163109122692e+01,9.837296725806606190e+00
3.490000000000000000e+02,1.000283283726669659e+01,9.675234550778782250e+00,1.026729595250037619e+01,1.656508715802862686e-01,1.000841049815562229e+02,6.510000000000000000e+02,1.016848370884698305e+01,9.837181965686410123e+00
3.495000000000000000e+02,1.000272698760223555e+01,9.675118585897838130e+00,1.026721187052197770e+01,1.656592626780727939e-01,1.000819901798171401e+02,6.510000000000000000e+02,1.016838625028030840e+01,9.837067724924162704e+00
3.500000000000000000e+02,1.000262162717636905e+01,9.675003139991575907e+00,1.026712819774034813e+01,1.656676260022036107e-01,1.000798851787616570e+02,6.510000000000000000e+02,1.016828925317857291e+01,9.836954001174165185e+00
3.505000000000000000e+02,1.000251675372104465e+01,9.674888210742119909e+00,1.026704493213546421e+01,1.656759616202317931e-01,1.000777899327289617e+02,6.510000000000000000e+02,1.016819271534127544e+01,9.836840792100812081e+00
3.510000000000000000e+02,1.000241236497849329e+01,9.674773795847251279e+00,1.026696207169803543e+01,1.656842695993687720e-01,1.000757043962673407e+02,6.510000000000000000e+02,1.016809663457786250e+01,9.836728095379125847e+00
3.515000000000000000e+02,1.000230845870102137e+01,9.674659893013608070e+00,1.026687961442896224e+01,1.656925500063275158e-01,1.000736285241296031e+02,6.510000000000000000e+02,1.016800100870734802e+01,9.836615908694694710e+00
3.520000000000000000e+02,1.000220503265157390e+01,9.674546499956703016e+00,1.026679755833851004e+01,1.657008029080555833e-01,1.000715622712848472e+02,6.510000000000000000e+02,1.016790583555962968e+01,9.836504229743518124e+00
3.525000000000000000e+02,1.000210208460345562e+01,9.674433614402973447e+00,1.026671590144814949e+01,1.657090283727820912e-01,1.000695055929130604e+02,6.510000000000000000e+02,1.016781111297623852e+01,9.836393056230674503e+00
3.530000000000000000e+02,1.000199961234064361e+01,9.674321234086486143e+00,1.026663464179002183e+01,1.657172264659872440e-01,1.000674584444099651e+02,6.510000000000000000e+02,1.016771683880663169e+01,9.836282385874655532e+00
3.535000000000000000e+02,1.000189761365685648e+01,9.674209356753923572e+00,1.026655377740398833e+01,1.657253972567359901e-01,1.000654207813706336e+02,6.510000000000000000e+02,1.016762301091359255e+01,9.836172216400122181e+00
3.540000000000000000e+02,1.000179608635659534e+01,9.674097980162773780e+00,1.026647330634115285e+01,1.657335408115017117e-01,1.000633925596080331e+02,6.510000000000000000e+02,1.016752962716809883e+01,9.836062545545093627e+00
3.545000000000000000e+02,1.000169502825401047e+01,9.673987102076308631e+00,1.026639322666138199e+01,1.657416571979872799e-01,1.000613737351317241e+02,6.510000000000000000e+02,1.016743668545199775e+01,9.835953371056023187e+00
3.550000000000000000e+02,1.000159443717377350e+01,9.673876720272426510e+00,1.026631353643356270e+01,1.657497464830840206e-01,1.000593642641645715e+02,6.510000000000000000e+02,1.016734418365685677e+01,9.835844690690690229e+00
3.555000000000000000e+02,1.000149431095081276e+01,9.673766832539259397e+00,1.026623423373657396e+01,1.657578087345463747e-01,1.000573641031379282e+02,6.510000000000000000e+02,1.016725211968535802e+01,9.835736502216265720e+00
3.560000000000000000e+02,1.000139464742955298e+01,9.673657436672497667e+00,1.026615531666120695e+01,1.657658440187942395e-01,1.000553732086757748e+02,6.510000000000000000e+02,1.016716049144834777e+01,9.835628803410758181e+00
3.565000000000000000e+02,1.000129544446503260e+01,9.673548530480497121e+00,1.026607678330639750e+01,1.657738524036342365e-01,1.000533915376177418e+02,6.510000000000000000e+02,1.016706929686866623e+01,9.835521592061397200e+00
3.570000000000000000e+02,1.000119669992188065e+01,9.673440111777329875e+00,1.026599863177946403e+01,1.657818339562188437e-01,1.000514190469982196e+02,6.510000000000000000e+02,1.016697853387809936e+01,9.835414865965661946e+00
3.575000000000000000e+02,1.000109841167485136e+01,9.673332178388351466e+00,1.026592086019764416e+01,1.657897887440407669e-01,1.000494556940570305e+02,6.510000000000000000e+02,1.016688820041889230e+01,9.835308622930810429e+00
3.580000000000000000e+02,1.000100057760836947e+01,9.673224728145404683e+00,1.026584346668853875e+01,1.657977168342529839e-01,1.000475014362303767e+02,6.510000000000000000e+02,1.016679829444262140e+01,9.835202860774117539e+00
3.585000000000000000e+02,1.000090319561673269e+01,9.673117758894861140e+00,1.026576644938991656e+01,1.658056182943488110e-01,1.000455562311549471e+02,6.510000000000000000e+02,1.016670881391108061e+01,9.835097577322384765e+00
3.590000000000000000e+02,1.000080626360409397e+01,9.673011268488997061e+00,1.026568980644526441e+01,1.658134931910112408e-01,1.000436200366670931e+02,6.510000000000000000e+02,1.016661975679510554e+01,9.834992770413082397e+00
3.595000000000000000e+02,1.000070977948417372e+01,9.672905254794054386e+00,1.026561353600987303e+01,1.658213415924669754e-01,1.000416928107979118e+02,6.510000000000000000e+02,1.016653112107664114e+01,9.834888437891706303e+00
3.600000000000000000e+02,1.000061374118076607e+01,9.672799715681316357e+00,1.026553763624954740e+01,1.658291635655572693e-01,1.000397745117824257e+02,6.510000000000000000e+02,1.016644290474632406e+01,9.834784577615209855e+00
3.605000000000000000e+02,1.000051814662695548e+01,9.672694649033351411e+00,1.026546210533700965e+01,1.658369591780917141e-01,1.000378650980444917e+02,6.510000000000000000e+02,1.016635510580504942e+01,9.834681187448863326e+00
3.610000000000000000e+02,1.000042299376573851e+01,9.672590052740652311e+00,1.026538694145505204e+01,1.658447284968086743e-01,1.000359645282086944e+02,6.510000000000000000e+02,1.016626772226254616e+01,9.834578265268929087e+00
3.615000000000000000e+02,1.000032828054951040e+01,9.672485924706300864e+00,1.026531214279557958e+01,1.658524715895196844e-01,1.000340727610906697e+02,6.510000000000000000e+02,1.016618075213902905e+01,9.834475808959989962e+00
3.620000000000000000e+02,1.000023400494032444e+01,9.672382262840605094e+00,1.026523770755911791e+01,1.658601885232789952e-01,1.000321897557017650e+02,6.510000000000000000e+02,1.016609419346360177e+01,9.834373816417045333e+00
3.625000000000000000e+02,1.000014016490882263e+01,9.672279065060514824e+00,1.026516363395580633e+01,1.658678793650114058e-01,1.000303154712277092e+02,6.510000000000000000e+02,1.016600804427383409e+01,9.834272285543811165e+00
3.630000000000000000e+02,1.000004675843653068e+01,9.672176329297244024e+00,1.026508992020404243e+01,1.658755441827151622e-01,1.000284498670748690e+02,6.510000000000000000e+02,1.016592230261924534e+01,9.834171214253814242e+00
3.635000000000000000e+02,9.999953783513456429e+00,9.672074053489764012e+00,1.026501656453108957e+01,1.658831830430562981e-01,1.000265929028216050e+02,6.510000000000000000e+02,1.016583696655651359e+01,9.834070600470401047e+00
3.640000000000000000e+02,9.999861236008300125e+00,9.671972235585554856e+00,1.026494356517375195e+01,1.658907935320097782e-01,1.000247444948001174e+02,6.510000000000000000e+02,1.016575202954031099e+01,9.833970442476291041e+00
3.645000000000000000e+02,9.999769116045959194e+00,9.671870873540449054e+00,1.026487092037665683e+01,1.658983781813494207e-01,1.000229046461097937e+02,6.510000000000000000e+02,1.016566749422730886e+01,9.833870737864609524e+00
3.650000000000000000e+02,9.999677421667124477e+00,9.671769965318643969e+00,1.026479862839421919e+01,1.659059370852731252e-01,1.000210733173594377e+02,6.510000000000000000e+02,1.016558335875239827e+01,9.833771484581852462e+00
3.655000000000000000e+02,9.999586150899105519e+00,9.671669508896821199e+00,1.026472668748935391e+01,1.659134703105561159e-01,1.000192504688836976e+02,6.510000000000000000e+02,1.016549962120966377e+01,9.833672680588549042e+00
3.660000000000000000e+02,9.999495301777852063e+00,9.671569502257185036e+00,1.026465509593293035e+01,1.659209779245767735e-01,1.000174360611927966e+02,6.510000000000000000e+02,1.016541627970243056e+01,9.833574323853275345e+00
3.665000000000000000e+02,9.999404872348977236e+00,9.671469943391516111e+00,1.026458385200496615e+01,1.659284599944803318e-01,1.000156300549926129e+02,6.510000000000000000e+02,1.016533333234345626e+01,9.833476412354496432e+00
3.670000000000000000e+02,9.999314860666839166e+00,9.671370830300137555e+00,1.026451295399427721e+01,1.659359165877017095e-01,1.000138324111665042e+02,6.510000000000000000e+02,1.016525077725454196e+01,9.833378944079138151e+00
3.675000000000000000e+02,9.999225264795262191e+00,9.671272160993567013e+00,1.026444240019788268e+01,1.659433477709201799e-01,1.000120430907893052e+02,6.510000000000000000e+02,1.016516861256618398e+01,9.833281917024342178e+00
3.680000000000000000e+02,9.999136082806630910e+00,9.671173933489273011e+00,1.026437218892121983e+01,1.659507536112618531e-01,1.000102620551097061e+02,6.510000000000000000e+02,1.016508683641789368e+01,9.833185329195369917e+00
3.685000000000000000e+02,9.999047312782419539e+00,9.671076145817417924e+00,1.026430231847878716e+01,1.659581341760903994e-01,1.000084892655605131e+02,6.510000000000000000e+02,1.016500544695851005e+01,9.833089178606329028e+00
3.690000000000000000e+02,9.998958952813115530e+00,9.670978796010205158e+00,1.026423278719271970e+01,1.659654895323802726e-01,1.000067246837572696e+02,6.510000000000000000e+02,1.016492444234549453e+01,9.832993463280734758e+00
3.695000000000000000e+02,9.998871000998041936e+00,9.670881882117701167e+00,1.026416359339404671e+01,1.659728197471346811e-01,1.000049682714944055e+02,6.510000000000000000e+02,1.016484382074517789e+01,9.832898181250907754e+00
3.700000000000000000e+02,9.998783455445515500e+00,9.670785402193210700e+00,1.026409473542194561e+01,1.659801248869155754e-01,1.000032199907484625e+02,6.510000000000000000e+02,1.016476358033243166e+01,9.832803330558601118e+00
3.705000000000000000e+02,9.998696314272342178e+00,9.670689354300957774e+00,1.026402621162418249e+01,1.659874050190455752e-01,1.000014798036682748e+02,6.510000000000000000e+02,1.016468371929138748e+01,9.832708909253295104e+00
3.710000000000000000e+02,9.998609575604106681e+00,9.670593736511115424e+00,1.026395802035619731e+01,1.659946602099358903e-01,9.999974767258036934e+01,6.510000000000000000e+02,1.016460423581404271e+01,9.832614915394172428e+00
3.715000000000000000e+02,9.998523237575358991e+00,9.670498546901717063e+00,1.026389015998197607e+01,1.660018905270198852e-01,9.999802355999297276e+01,6.510000000000000000e+02,1.016452512810237963e+01,9.832521347048338356e+00
3.720000000000000000e+02,9.998437298329145406e+00,9.670403783563140010e+00,1.026382262887364405e+01,1.660090960364017099e-01,9.999630742858623478e+01,6.510000000000000000e+02,1.016444639436554631e+01,9.832428202292744501e+00
3.725000000000000000e+02,9.998351756017131109e+00,9.670309444590472481e+00,1.026375542541135921e+01,1.660162768057826255e-01,9.999459924121529752e+01,6.510000000000000000e+02,1.016436803282291379e+01,9.832335479211346652e+00
3.730000000000000000e+02,9.998266608799617927e+00,9.670215528088869306e+00,1.026368854798349517e+01,1.660234329006990417e-01,9.999289896090954244e+01,6.510000000000000000e+02,1.016429004170031547e+01,9.832243175898918608e+00
3.735000000000000000e+02,9.998181854845501704e+00,9.670122032173992466e+00,1.026362199498660210e+01,1.660305643882322435e-01,9.999120655087293130e+01,6.510000000000000000e+02,1.016421241923373486e+01,9.832151290457268544e+00
3.740000000000000000e+02,9.998097492332455261e+00,9.670028954968028501e+00,1.026355576482490051e+01,1.660376713349709654e-01,9.998952197448687684e+01,6.510000000000000000e+02,1.016413516366742620e+01,9.832059820997486099e+00
3.745000000000000000e+02,9.998013519446214303e+00,9.669936294602905491e+00,1.026348985591086027e+01,1.660447538080562224e-01,9.998784519529645820e+01,6.510000000000000000e+02,1.016405827325426969e+01,9.831968765638157137e+00
3.750000000000000000e+02,9.997929934380879402e+00,9.669844049215287285e+00,1.026342426666436047e+01,1.660518118725173575e-01,9.998617617701540894e+01,6.510000000000000000e+02,1.016398174625339657e+01,9.831878122508362239e+00
3.755000000000000000e+02,9.997846735339063429e+00,9.669752216951165380e+00,1.026335899551344966e+01,1.660588455963390997e-01,9.998451488353077821e+01,6.510000000000000000e+02,1.016390558093540264e+01,9.831787889742724218e+00
3.760000000000000000e+02,9.997763920531738790e+00,9.669660795968814782e+00,1.026329404089396746e+01,1.660658550450290760e-01,9.998286127889798536e+01,6.510000000000000000e+02,1.016382977557676703e+01,9.831698065486708771e+00
3.765000000000000000e+02,9.997681488178224996e+00,9.669569784430223081e+00,1.026322940125010064e+01,1.660728402853789976e-01,9.998121532734202788e+01,6.510000000000000000e+02,1.016375432846360560e+01,9.831608647892846164e+00
3.770000000000000000e+02,9.997599436506007464e+00,9.669479180507060789e+00,1.026316507503324615e+01,1.660798013837930520e-01,9.997957699325291969e+01,6.510000000000000000e+02,1.016367923788980221e+01,9.831519635122214495e+00
3.775000000000000000e+02,9.997517763750867203e+00,9.669388982377126851e+00,1.026310106070250683e+01,1.660867384061838203e-01,9.997794624118854756e+01,6.510000000000000000e+02,1.016360450215704958e+01,9.831431025344683050e+00
3.780000000000000000e+02,9.997436468156703171e+00,9.669299188226290198e+00,1.026303735672484585e+01,1.660936514191733993e-01,9.997632303587134572e+01,6.510000000000000000e+02,1.016353011957587604e+01,9.831342816737530299e+00
3.785000000000000000e+02,9.997355547975873336e+00,9.669209796254991218e+00,1.026297396157493402e+01,1.661005404886835846e-01,9.997470734219461974e+01,6.510000000000000000e+02,1.016345608846455839e+01,9.831255007487190056e+00
3.790000000000000000e+02,9.997275001468235445e+00,9.669120804667045377e+00,1.026291087373481048e+01,1.661074056807714250e-01,9.997309912520368869e+01,6.510000000000000000e+02,1.016338240714900643e+01,9.831167595787464464e+00
3.795000000000000000e+02,9.997194826902376263e+00,9.669032211673700417e+00,1.026284809169424328e+01,1.661142470618383604e-01,9.997149835012055519e+01,6.510000000000000000e+02,1.016330907396421424e+01,9.831080579840538292e+00
3.800000000000000000e+02,9.997115022554558195e+00,9.668944015495490873e+00,1.026278561395049493e+01,1.661210646973247385e-01,9.996990498232219124e+01,6.510000000000000000e+02,1.016323608725188343e+01,9.830993957857232957e+00
3.805000000000000000e+02,9.997035586709346333e+00,9.668856214360090462e+00,1.026272343900816786e+01,1.661278586536941437e-01,9.996831898735393906e+01,6.510000000000000000e+02,1.016316344536304150e+01,9.830907728055651162e+00
3.810000000000000000e+02,9.996956517658993846e+00,9.668768806503537760e+00,1.026266156537940688e+01,1.661346289959795552e-01,9.996674033091625233e+01,6.510000000000000000e+02,1.016309114665497404e+01,9.830821888663013652e+00
3.815000000000000000e+02,9.996877813703934024e+00,9.668681790170062129e+00,1.026259999158398628e+01,1.661413757910727151e-01,9.996516897887568120e+01,6.510000000000000000e+02,1.016301918949500482e+01,9.830736437912861447e+00
3.820000000000000000e+02,9.996799473152327309e+00,9.668595163609989385e+00,1.026253871614898650e+01,1.661480991038606636e-01,9.996360489725448417e+01,6.510000000000000000e+02,1.016294757225618817e+01,9.830651374048466451e+00
3.825000000000000000e+02,9.996721494320141232e+00,9.668508925081194860e+00,1.026247773760850812e+01,1.661547990006194131e-01,9.996204805223322865e+01,6.510000000000000000e+02,1.016287629332075859e+01,9.830566695319522097e+00
3.830000000000000000e+02,9.996643875531558976e+00,9.668423072851158651e+00,1.026241705450435759e+01,1.661614755464038418e-01,9.996049841015837956e+01,6.510000000000000000e+02,1.016280535107796368e+01,9.830482399985154274e+00
3.835000000000000000e+02,9.996566615118068100e+00,9.668337605195167939e+00,1.026235666538527624e+01,1.661681288067704265e-01,9.995895593752422315e+01,6.510000000000000000e+02,1.016273474392483855e+01,9.830398486311295869e+00
3.840000000000000000e+02,9.996489711419075164e+00,9.668252520395089533e+00,1.026229656880730623e+01,1.661747588476207016e-01,9.995742060098548620e+01,6.510000000000000000e+02,1.016266447026669617e+01,9.830314952571454157e+00
3.845000000000000000e+02,9.996413162781729866e+00,9.668167816740561804e+00,1.026223676333406054e+01,1.661813657341574546e-01,9.995589236735310124e+01,6.510000000000000000e+02,1.016259452851588563e+01,9.830231797047572329e+00
3.850000000000000000e+02,9.996336967560647935e+00,9.668083492528982248e+00,1.026217724753590588e+01,1.661879495317721833e-01,9.995437120358920424e+01,6.510000000000000000e+02,1.016252491709242101e+01,9.830149018028876640e+00
3.855000000000000000e+02,9.996261124118223762e+00,9.667999546065463079e+00,1.026211801999042450e+01,1.661945103058362905e-01,9.995285707681313170e+01,6.510000000000000000e+02,1.016245563442405953e+01,9.830066613812386223e+00
3.860000000000000000e+02,9.996185630824582447e+00,9.667915975662634054e+00,1.026205907928242134e+01,1.662010481212839452e-01,9.995134995430046843e+01,6.510000000000000000e+02,1.016238667894586634e+01,9.829984582703298557e+00
3.865000000000000000e+02,9.996110486057265376e+00,9.667832779640365359e+00,1.026200042400334134e+01,1.662075630437599427e-01,9.994984980347695114e+01,6.510000000000000000e+02,1.016231804910102454e+01,9.829902923013504434e+00
3.870000000000000000e+02,9.996035688201555303e+00,9.667749956326058935e+00,1.026194205275206706e+01,1.662140551377414011e-01,9.994835659192446542e+01,6.510000000000000000e+02,1.016224974333929509e+01,9.829821633063813735e+00
3.875000000000000000e+02,9.995961235650058896e+00,9.667667504054515248e+00,1.026188396413439463e+01,1.662205244687296191e-01,9.994687028737332923e+01,6.510000000000000000e+02,1.016218176011878960e+01,9.829740711181329971e+00
3.880000000000000000e+02,9.995887126802783129e+00,9.667585421168233495e+00,1.026182615676296273e+01,1.662269711012148432e-01,9.994539085770307452e+01,6.510000000000000000e+02,1.016211409790399678e+01,9.829660155701567703e+00
3.885000000000000000e+02,9.995813360067359099e+00,9.667503706015482479e+00,1.026176862925729871e+01,1.662333951003462651e-01,9.994391827094770520e+01,6.510000000000000000e+02,1.016204675516770628e+01,9.829579964967013694e+00
3.890000000000000000e+02,9.995739933858814652e+00,9.667422356955050589e+00,1.026171138024391460e+01,1.662397965311494807e-01,9.994245249529055286e+01,6.510000000000000000e+02,1.016197973038996416e+01,9.829500137327665144e+00
3.895000000000000000e+02,9.995666846599096544e+00,9.667341372350495732e+00,1.026165440835601217e+01,1.662461754577438666e-01,9.994099349905465601e+01,6.510000000000000000e+02,1.016191302205684011e+01,9.829420671141352983e+00
3.900000000000000000e+02,9.995594096718217969e+00,9.667260750574161676e+00,1.026159771223374229e+01,1.662525319451689798e-01,9.993954125072625061e+01,6.510000000000000000e+02,1.016184662866338684e+01,9.829341564773049100e+00
3.905000000000000000e+02,9.995521682652983131e+00,9.667180490004325222e+00,1.026154129052386033e+01,1.662588660576104216e-01,9.993809571892869315e+01,6.510000000000000000e+02,1.016178054871059366e+01,9.829262816595372598e+00
3.910000000000000000e+02,9.995449602847642723e+00,9.667100589027020519e+00,1.026148514187993754e+01,1.662651778598089880e-01,9.993665687243587570e+01,6.510000000000000000e+02,1.016171478070745238e+01,9.829184424987834845e+00
3.915000000000000000e+02,9.995377855753448060e+00,9.667021046034323106e+00,1.026142926496233621e+01,1.662714674163300876e-01,9.993522468016318783e+01,6.510000000000000000e+02,1.016164932316977954e+01,9.829106388337118361e+00
3.920000000000000000e+02,9.995306439828894440e+00,9.666941859427613082e+00,1.026137365843790938e+01,1.662777347915116999e-01,9.993379911117236247e+01,6.510000000000000000e+02,1.016158417462040475e+01,9.829028705037382352e+00
3.925000000000000000e+02,9.995235353539905887e+00,9.666863027615036685e+00,1.026131832098036512e+01,1.662839800492039166e-01,9.993238013467498604e+01,6.510000000000000000e+02,1.016151933358910853e+01,9.828951373490701471e+00
3.930000000000000000e+02,9.995164595359440796e+00,9.666784549010239758e+00,1.026126325126982053e+01,1.662902032536033026e-01,9.993096772002496664e+01,6.510000000000000000e+02,1.016145479861304324e+01,9.828874392105836577e+00
3.935000000000000000e+02,9.995094163767477724e+00,9.666706422034515356e+00,1.026120844799309140e+01,1.662964044686795761e-01,9.992956183671790882e+01,6.510000000000000000e+02,1.016139056823615761e+01,9.828797759298797843e+00
3.940000000000000000e+02,9.995024057251097105e+00,9.666628645116414731e+00,1.026115390984343989e+01,1.663025837587491507e-01,9.992816245439304623e+01,6.510000000000000000e+02,1.016132664100984684e+01,9.828721473492347371e+00
3.945000000000000000e+02,9.994954274304532760e+00,9.666551216693536119e+00,1.026109963552062254e+01,1.663087411872757604e-01,9.992676954283373902e+01,6.510000000000000000e+02,1.016126301549180688e+01,9.828645533117256861e+00
3.950000000000000000e+02,9.994884813428630110e+00,9.666474135206359009e+00,1.026104562373090090e+01,1.663148768180180703e-01,9.992538307195724201e+01,6.510000000000000000e+02,1.016119969024664726e+01,9.828569936610612956e+00
3.955000000000000000e+02,9.994815673131634881e+00,9.666397399105912669e+00,1.026099187318708772e+01,1.663209907150295375e-01,9.992400301183022293e+01,6.510000000000000000e+02,1.016113666384666558e+01,9.828494682416605954e+00
3.960000000000000000e+02,9.994746851928553610e+00,9.666321006849090125e+00,1.026093838260823432e+01,1.663270829414071061e-01,9.992262933265551794e+01,6.510000000000000000e+02,1.016107393486996102e+01,9.828419768987146199e+00
3.965000000000000000e+02,9.994678348341127005e+00,9.666244956898921714e+00,1.026088515071978868e+01,1.663331535608557066e-01,9.992126200477241582e+01,6.510000000000000000e+02,1.016101150190198332e+01,9.828345194780270688e+00
3.970000000000000000e+02,9.994610160898298901e+00,9.666169247725060032e+00,1.026083217625361677e+01,1.663392026366975196e-01,9.991990099866532660e+01,6.510000000000000000e+02,1.016094936353499634e+01,9.828270958261601464e+00
3.975000000000000000e+02,9.994542288135448871e+00,9.666093877804184942e+00,1.026077945794779467e+01,1.663452302327063648e-01,9.991854628494893120e+01,6.510000000000000000e+02,1.016088751836815440e+01,9.828197057902741562e+00
3.980000000000000000e+02,9.994474728595228896e+00,9.666018845621460187e+00,1.026072699454676140e+01,1.663512364114914932e-01,9.991719783438429658e+01,6.510000000000000000e+02,1.016082596500672075e+01,9.828123492183738819e+00
3.985000000000000000e+02,9.994407480826740908e+00,9.665944149667282659e+00,1.026067478480107376e+01,1.663572212361661140e-01,9.991585561786293113e+01,6.510000000000000000e+02,1.016076470206290594e+01,9.828050259590574100e+00
3.990000000000000000e+02,9.994340543385819231e+00,9.665869788438380183e+00,1.026062282746765320e+01,1.663631847701911581e-01,9.991451960641242636e+01,6.510000000000000000e+02,1.016070372815600997e+01,9.827977358615628489e+00
3.995000000000000000e+02,9.994273914835062556e+00,9.665795760437866591e+00,1.026057112130945548e+01,1.663691270770101538e-01,9.991318977119692590e+01,6.510000000000000000e+02,1.016064304191207235e+01,9.827904787758052763e+00
4.000000000000000000e+02,9.994207593743896112e+00,9.665722064178410733e+00,1.026051966509568736e+01,1.663750482180163803e-01,9.991186608351770815e+01,6.510000000000000000e+02,1.016058264196191274e+01,9.827832545525879482e+00
4.005000000000000000e+02,9.994141578688111593e+00,9.665648698176767084e+00,1.026046845760162540e+01,1.663809482571406151e-01,9.991054851480542709e+01,6.510000000000000000e+02,1.016052252694525038e+01,9.827760630430971034e+00
4.010000000000000000e+02,9.994075868250259731e+00,9.665575660955685322e+00,1.026041749760865152e+01,1.663868272567326223e-01,9.990923703662674882e+01,6.510000000000000000e+02,1.016046269550699321e+01,9.827689040993528025e+00
4.015000000000000000e+02,9.994010461019545488e+00,9.665502951046763158e+00,1.026036678390422274e+01,1.663926852795945821e-01,9.990793162068266042e+01,6.510000000000000000e+02,1.016040314629913865e+01,9.827617775739950545e+00
4.020000000000000000e+02,9.993945355591588253e+00,9.665430566986591643e+00,1.026031631528177179e+01,1.663985223879906050e-01,9.990663223880356725e+01,6.510000000000000000e+02,1.016034387797957805e+01,9.827546833203596677e+00
4.025000000000000000e+02,9.993880550568572829e+00,9.665358507318897452e+00,1.026026609054074434e+01,1.664043386441159955e-01,9.990533886295237664e+01,6.510000000000000000e+02,1.016028488921268824e+01,9.827476211924455640e+00
4.030000000000000000e+02,9.993816044559141076e+00,9.665286770593016996e+00,1.026021610848656529e+01,1.664101341108271126e-01,9.990405146522249424e+01,6.510000000000000000e+02,1.016022617866996747e+01,9.827405910448314685e+00
4.035000000000000000e+02,9.993751836178535797e+00,9.665215355365706529e+00,1.026016636793059611e+01,1.664159088500777872e-01,9.990277001784025401e+01,6.510000000000000000e+02,1.016016774502861253e+01,9.827335927328457288e+00
4.040000000000000000e+02,9.993687924048296978e+00,9.665144260199868498e+00,1.026011686769011888e+01,1.664216629235968914e-01,9.990149449315902075e+01,6.510000000000000000e+02,1.016010958697189359e+01,9.827266261124700364e+00
4.045000000000000000e+02,9.993624306796363044e+00,9.665073483664560428e+00,1.026006760658823325e+01,1.664273963940352541e-01,9.990022486366159171e+01,6.510000000000000000e+02,1.016005170319039763e+01,9.827196910402328456e+00
4.050000000000000000e+02,9.993560983057150793e+00,9.665003024335385717e+00,1.026001858345395945e+01,1.664331093228807734e-01,9.989896110196109191e+01,6.510000000000000000e+02,1.015999409238003182e+01,9.827127873734269770e+00
4.055000000000000000e+02,9.993497951471329799e+00,9.664932880794314229e+00,1.025996979712205892e+01,1.664388017722307211e-01,9.989770318079703770e+01,6.510000000000000000e+02,1.015993675324356005e+01,9.827059149699097773e+00
4.060000000000000000e+02,9.993435210685907677e+00,9.664863051629433599e+00,1.025992124643313730e+01,1.664444738034888682e-01,9.989645107303662996e+01,6.510000000000000000e+02,1.015987968448939682e+01,9.826990736882420308e+00
4.065000000000000000e+02,9.993372759354214097e+00,9.664793535435331151e+00,1.025987293023354496e+01,1.664501254784077622e-01,9.989520475167465463e+01,6.510000000000000000e+02,1.015982288483262330e+01,9.826922633875806667e+00
4.070000000000000000e+02,9.993310596135762225e+00,9.664724330812747510e+00,1.025982484737533262e+01,1.664557568586199354e-01,9.989396418983066894e+01,6.510000000000000000e+02,1.015976635299438335e+01,9.826854839277142872e+00
4.075000000000000000e+02,9.993248719696303795e+00,9.664655436368608576e+00,1.025977699671628507e+01,1.664613680054815859e-01,9.989272936075008147e+01,6.510000000000000000e+02,1.015971008770178585e+01,9.826787351690823513e+00
4.080000000000000000e+02,9.993187128707861078e+00,9.664586850716148092e+00,1.025972937711986077e+01,1.664669589800727711e-01,9.989150023780452159e+01,6.510000000000000000e+02,1.015965408768793310e+01,9.826720169727787280e+00
4.085000000000000000e+02,9.993125821848543922e+00,9.664518572474701585e+00,1.025968198745512083e+01,1.664725298436142420e-01,9.989027679448867048e+01,6.510000000000000000e+02,1.015959835169215886e+01,9.826653292004930762e+00
4.090000000000000000e+02,9.993064797802651000e+00,9.664450600269804070e+00,1.025963482659677872e+01,1.664780806577280670e-01,9.988905900442203745e+01,6.510000000000000000e+02,1.015954287846038007e+01,9.826586717144923711e+00
4.095000000000000000e+02,9.993004055260582774e+00,9.664382932733071030e+00,1.025958789342515232e+01,1.664836114827705216e-01,9.988784684134681413e+01,6.510000000000000000e+02,1.015948766674335424e+01,9.826520443777813085e+00
4.100000000000000000e+02,9.992943592918802409e+00,9.664315568502235720e+00,1.025954118682602356e+01,1.664891223801244768e-01,9.988664027912786025e+01,6.510000000000000000e+02,1.015943271529892655e+01,9.826454470538678265e+00
4.105000000000000000e+02,9.992883409479832224e+00,9.664248506221055024e+00,1.025949470569087119e+01,1.664946134098031494e-01,9.988543929175176572e+01,6.510000000000000000e+02,1.015937802288963532e+01,9.826388796070030907e+00
4.110000000000000000e+02,9.992823503652209283e+00,9.664181744539343200e+00,1.025944844891649410e+01,1.665000846335758511e-01,9.988424385332700695e+01,6.510000000000000000e+02,1.015932358828578685e+01,9.826323419018633487e+00
4.115000000000000000e+02,9.992763874150488945e+00,9.664115282112936356e+00,1.025940241540528497e+01,1.665055361111129617e-01,9.988305393808273891e+01,6.510000000000000000e+02,1.015926941026160080e+01,9.826258338039375317e+00
4.120000000000000000e+02,9.992704519695179144e+00,9.664049117603664030e+00,1.025935660406503125e+01,1.665109679033723589e-01,9.988186952036858202e+01,6.510000000000000000e+02,1.015921548759855320e+01,9.826193551791806868e+00
4.125000000000000000e+02,9.992645439012751041e+00,9.663983249679315435e+00,1.025931101380894361e+01,1.665163800705676267e-01,9.988069057465415312e+01,6.510000000000000000e+02,1.015916181908331950e+01,9.826129058942182581e+00
4.130000000000000000e+02,9.992586630835575079e+00,9.663917677013591501e+00,1.025926564355564530e+01,1.665217726732101666e-01,9.987951707552808500e+01,6.510000000000000000e+02,1.015910840350878530e+01,9.826064858162364857e+00
4.135000000000000000e+02,9.992528093901917430e+00,9.663852398286126189e+00,1.025922049222911170e+01,1.665271457709632530e-01,9.987834899769769947e+01,6.510000000000000000e+02,1.015905523967288104e+01,9.826000948130953816e+00
4.140000000000000000e+02,9.992469826955902690e+00,9.663787412182413661e+00,1.025917555875867038e+01,1.665324994239964218e-01,9.987718631598851005e+01,6.510000000000000000e+02,1.015900232637989831e+01,9.825937327531905296e+00
4.145000000000000000e+02,9.992411828747476576e+00,9.663722717393802952e+00,1.025913084207896731e+01,1.665378336925687763e-01,9.987602900534351136e+01,6.510000000000000000e+02,1.015894966244004571e+01,9.825873995054907439e+00
4.150000000000000000e+02,9.992354098032411258e+00,9.663658312617485535e+00,1.025908634112990114e+01,1.665431486360396396e-01,9.987487704082275286e+01,6.510000000000000000e+02,1.015889724666845062e+01,9.825810949396371896e+00
4.155000000000000000e+02,9.992296633572236075e+00,9.663594196556459792e+00,1.025904205485663745e+01,1.665484443145351101e-01,9.987373039760262827e+01,6.510000000000000000e+02,1.015884507788677027e+01,9.825748189257700105e+00
4.160000000000000000e+02,9.992239434134244647e+00,9.663530367919475950e+00,1.025899798220956072e+01,1.665537207875420200e-01,9.987258905097563400e+01,6.510000000000000000e+02,1.015879315492178669e+01,9.825685713346702599e+00
4.165000000000000000e+02,9.992182498491462894e+00,9.663466825421062723e+00,1.025895412214427438e+01,1.665589781142206016e-01,9.987145297634954488e+01,6.510000000000000000e+02,1.015874147660568383e+01,9.825623520377241960e+00
4.170000000000000000e+02,9.992125825422597529e+00,9.663403567781465142e+00,1.025891047362161856e+01,1.665642163543419041e-01,9.987032214924695950e+01,6.510000000000000000e+02,1.015869004177693924e+01,9.825561609068254043e+00
4.175000000000000000e+02,9.992069413712037829e+00,9.663340593726639227e+00,1.025886703560754221e+01,1.665694355670900018e-01,9.986919654530474588e+01,6.510000000000000000e+02,1.015863884927912864e+01,9.825499978144947022e+00
4.180000000000000000e+02,9.992013262149816555e+00,9.663277901988196916e+00,1.025882380707312080e+01,1.665746358113226744e-01,9.986807614027350155e+01,6.510000000000000000e+02,1.015858789796113903e+01,9.825438626338494075e+00
4.185000000000000000e+02,9.991957369531590416e+00,9.663215491303416727e+00,1.025878078699449247e+01,1.665798171464044908e-01,9.986696091001718401e+01,6.510000000000000000e+02,1.015853718667799477e+01,9.825377552385186064e+00
4.190000000000000000e+02,9.991901734658593881e+00,9.663153360415197568e+00,1.025873797435289703e+01,1.665849796312696973e-01,9.986585083051215861e+01,6.510000000000000000e+02,1.015848671428986272e+01,9.825316755027325044e+00
4.195000000000000000e+02,9.991846356337649837e+00,9.663091508072044533e+00,1.025869536813460670e+01,1.665901233244743429e-01,9.986474587784722701e+01,6.510000000000000000e+02,1.015843647966212338e+01,9.825256233013176299e+00
4.200000000000000000e+02,9.991791233381110970e+00,9.663029933028029816e+00,1.025865296733094922e+01,1.665952482848732374e-01,9.986364602822270342e+01,6.510000000000000000e+02,1.015838648166598368e+01,9.825195985096236484e+00
4.205000000000000000e+02,9.991736364606843779e+00,9.662968634042794491e+00,1.025861077093828477e+01,1.666003545709431877e-01,9.986255125794994569e+01,6.510000000000000000e+02,1.015833671917778602e+01,9.825136010035899758e+00
4.210000000000000000e+02,9.991681748838207255e+00,9.662907609881491666e+00,1.025856877795786382e+01,1.666054422413036917e-01,9.986146154345097159e+01,6.510000000000000000e+02,1.015828719107951095e+01,9.825076306596903564e+00
4.215000000000000000e+02,9.991627384904029796e+00,9.662846859314774051e+00,1.025852698739595148e+01,1.666105113541965221e-01,9.986037686125783353e+01,6.510000000000000000e+02,1.015823789625822648e+01,9.825016873549833107e+00
4.220000000000000000e+02,9.991573270709107391e+00,9.662786381118779744e+00,1.025848539826375116e+01,1.666155606951442436e-01,9.985929716901443953e+01,6.510000000000000000e+02,1.015818883140425122e+01,9.824957710013963563e+00
4.225000000000000000e+02,9.991519405343442628e+00,9.662726174075116248e+00,1.025844400957727487e+01,1.666205906651625213e-01,9.985822244858817953e+01,6.510000000000000000e+02,1.015813999600860384e+01,9.824898814678279635e+00
4.230000000000000000e+02,9.991465788337793086e+00,9.662666236970775202e+00,1.025840282035751017e+01,1.666256022606636134e-01,9.985715269085328316e+01,6.510000000000000000e+02,1.015809139059845556e+01,9.824840186077130610e+00
4.235000000000000000e+02,9.991412418542548579e+00,9.662606568598217649e+00,1.025836182963024257e+01,1.666305955405116557e-01,9.985608787277644183e+01,6.510000000000000000e+02,1.015804301408306110e+01,9.824781823002036063e+00
4.240000000000000000e+02,9.991359294813468850e+00,9.662547167755224820e+00,1.025832103642608750e+01,1.666355705610071125e-01,9.985502797143169573e+01,6.510000000000000000e+02,1.015799486537447649e+01,9.824723724252462986e+00
4.245000000000000000e+02,9.991306416011584091e+00,9.662488033244981622e+00,1.025828043978046722e+01,1.666405273815086407e-01,9.985397296400024914e+01,6.510000000000000000e+02,1.015794694339309423e+01,9.824665888630075727e+00
4.250000000000000000e+02,9.991253781003265999e+00,9.662429163875980720e+00,1.025824003873356816e+01,1.666454660579267666e-01,9.985292282776971717e+01,6.510000000000000000e+02,1.015789924706119329e+01,9.824608314945338705e+00
4.255000000000000000e+02,9.991201388660101657e+00,9.662370558462027859e+00,1.025819983233036403e+01,1.666503866486576113e-01,9.985187754013369954e+01,6.510000000000000000e+02,1.015785177530876027e+01,9.824551002011444822e+00
4.260000000000000000e+02,9.991149237858950372e+00,9.662312215822227657e+00,1.025815981962053591e+01,1.666552892106272499e-01,9.985083707859138258e+01,6.510000000000000000e+02,1.015780452706957782e+01,9.824493948648324704e+00
4.265000000000000000e+02,9.991097327481870849e+00,9.662254134780944526e+00,1.025811999965847221e+01,1.666601738012696288e-01,9.984980142074684295e+01,6.510000000000000000e+02,1.015775750128314137e+01,9.824437153680602108e+00
4.270000000000000000e+02,9.991045656416122966e+00,9.662196314167783129e+00,1.025808037150324381e+01,1.666650404771734817e-01,9.984877054430873500e+01,6.510000000000000000e+02,1.015771069689329664e+01,9.824380615938949290e+00
4.275000000000000000e+02,9.990994223554123366e+00,9.662138752817552856e+00,1.025804093421859520e+01,1.666698892954875666e-01,9.984774442708965125e+01,6.510000000000000000e+02,1.015766411284961102e+01,9.824324334258637492e+00
4.280000000000000000e+02,9.990943027793436571e+00,9.662081449570264269e+00,1.025800168687288938e+01,1.666747203132962207e-01,9.984672304700579559e+01,6.510000000000000000e+02,1.015761774810673224e+01,9.824268307480139129e+00
4.285000000000000000e+02,9.990892068036753670e+00,9.662024403271100681e+00,1.025796262853908658e+01,1.666795335866827210e-01,9.984570638207640059e+01,6.510000000000000000e+02,1.015757160162343631e+01,9.824212534450071033e+00
4.290000000000000000e+02,9.990841343191844359e+00,9.661967612770405722e+00,1.025792375829477976e+01,1.666843291727068688e-01,9.984469441042318749e+01,6.510000000000000000e+02,1.015752567236455128e+01,9.824157014019137435e+00
4.295000000000000000e+02,9.990790852171564040e+00,9.661911076923622943e+00,1.025788507522212356e+01,1.666891071278959191e-01,9.984368711027008203e+01,6.510000000000000000e+02,1.015747995929945979e+01,9.824101745043666511e+00
4.300000000000000000e+02,9.990740593893816524e+00,9.661854794591313578e+00,1.025784657840776326e+01,1.666938675078284415e-01,9.984268445994250385e+01,6.510000000000000000e+02,1.015743446140164430e+01,9.824046726385988748e+00
4.305000000000000000e+02,9.990690567281514944e+00,9.661798764639131676e+00,1.025780826694288450e+01,1.666986103695800026e-01,9.984168643786699704e+01,6.510000000000000000e+02,1.015738917765109584e+01,9.823991956911935830e+00
4.310000000000000000e+02,9.990640771262594200e+00,9.661742985937744166e+00,1.025777013992322928e+01,1.667033357687573158e-01,9.984069302257086065e+01,6.510000000000000000e+02,1.015734410703135104e+01,9.823937435493835579e+00
4.315000000000000000e+02,9.990591204769946998e+00,9.661687457362896581e+00,1.025773219644896983e+01,1.667080437615275634e-01,9.983970419268140972e+01,6.510000000000000000e+02,1.015729924853147459e+01,9.823883161008419407e+00
4.320000000000000000e+02,9.990541866741434518e+00,9.661632177795334897e+00,1.025769443562470151e+01,1.667127344035778946e-01,9.983871992692574793e+01,6.510000000000000000e+02,1.015725460114501111e+01,9.823829132337856151e+00
4.325000000000000000e+02,9.990492756119841999e+00,9.661577146120794879e+00,1.025765685655947301e+01,1.667174077509479546e-01,9.983774020413021333e+01,6.510000000000000000e+02,1.015721016387078990e+01,9.823775348368894100e+00
4.330000000000000000e+02,9.990443871852869862e+00,9.661522361229962996e+00,1.025761945836674371e+01,1.667220638585731607e-01,9.983676500321983838e+01,6.510000000000000000e+02,1.015716593571144521e+01,9.823721807994296285e+00
4.335000000000000000e+02,9.990395212893099952e+00,9.661467822018499518e+00,1.025758224016434994e+01,1.667267027827301074e-01,9.983579430321816517e+01,6.510000000000000000e+02,1.015712191567582856e+01,9.823668510110369567e+00
4.340000000000000000e+02,9.990346778197977784e+00,9.661413527386976341e+00,1.025754520107453871e+01,1.667313245782791609e-01,9.983482808324635016e+01,6.510000000000000000e+02,1.015707810277625711e+01,9.823615453619700233e+00
4.345000000000000000e+02,9.990298566729791219e+00,9.661359476240859223e+00,1.025750834022386648e+01,1.667359293005895027e-01,9.983386632252305048e+01,6.510000000000000000e+02,1.015703449603038067e+01,9.823562637429201772e+00
4.350000000000000000e+02,9.990250577455643821e+00,9.661305667490500682e+00,1.025747165674323114e+01,1.667405170049149066e-01,9.983290900036388393e+01,6.510000000000000000e+02,1.015699109446055814e+01,9.823510060450727721e+00
4.355000000000000000e+02,9.990202809347428214e+00,9.661252100051122227e+00,1.025743514976781512e+01,1.667450877464459191e-01,9.983195609618081789e+01,6.510000000000000000e+02,1.015694789709387535e+01,9.823457721600982850e+00
4.360000000000000000e+02,9.990155261381833185e+00,9.661198772842768179e+00,1.025739881843703927e+01,1.667496415791133446e-01,9.983100758948188513e+01,6.510000000000000000e+02,1.015690490296094595e+01,9.823405619802720423e+00
4.365000000000000000e+02,9.990107932540269076e+00,9.661145684790302113e+00,1.025736266189460721e+01,1.667541785586054981e-01,9.983006345987077168e+01,6.510000000000000000e+02,1.015686211109887438e+01,9.823353753981663772e+00
4.370000000000000000e+02,9.990060821808892655e+00,9.661092834823396203e+00,1.025732667928842190e+01,1.667586987393512299e-01,9.982912368704620576e+01,6.510000000000000000e+02,1.015681952054824322e+01,9.823302123069540315e+00
4.375000000000000000e+02,9.990013928178564484e+00,9.661040221876481482e+00,1.025729086977066729e+01,1.667632021757682603e-01,9.982818825080163094e+01,6.510000000000000000e+02,1.015677713035433349e+01,9.823250726002797251e+00
4.380000000000000000e+02,9.989967250186957415e+00,9.660987844888737186e+00,1.025725523249771065e+01,1.667676883644023944e-01,9.982725712169035148e+01,6.510000000000000000e+02,1.015673493855135945e+01,9.823199561822553605e+00
4.385000000000000000e+02,9.989920786606592884e+00,9.660935702804094305e+00,1.025721976663002977e+01,1.667721570818635202e-01,9.982633027505222856e+01,6.510000000000000000e+02,1.015669294368845677e+01,9.823148629524729003e+00
4.390000000000000000e+02,9.989874537132497068e+00,9.660883794571176963e+00,1.025718447133233191e+01,1.667766092235112019e-01,9.982540770503230476e+01,6.510000000000000000e+02,1.015665114635600830e+01,9.823097927908985838e+00
4.395000000000000000e+02,9.989828500774123654e+00,9.660832119143293539e+00,1.025714934577340642e+01,1.667810448432509307e-01,9.982448939179799652e+01,6.510000000000000000e+02,1.015660954561737483e+01,9.823047455930874250e+00
4.400000000000000000e+02,9.989782676545528872e+00,9.660780675478440216e+00,1.025711438912612827e+01,1.667854639949256090e-01,9.982357531560916186e+01,6.510000000000000000e+02,1.015656814054045398e+01,9.822997212550603763e+00
4.405000000000000000e+02,9.989737063465335964e+00,9.660729462539254797e+00,1.025707960056749890e+01,1.667898667322115502e-01,9.982266545681758885e+01,6.510000000000000000e+02,1.015652693019754693e+01,9.822947196733124997e+00
4.410000000000000000e+02,9.989691660556729857e+00,9.660678479292972298e+00,1.025704497927857517e+01,1.667942531086704094e-01,9.982175979586676817e+01,6.510000000000000000e+02,1.015648591366540110e+01,9.822897407448060392e+00
4.415000000000000000e+02,9.989646466847421635e+00,9.660627724711474684e+00,1.025701052444444983e+01,1.667986231784255313e-01,9.982085831329136738e+01,6.510000000000000000e+02,1.015644509002584606e+01,9.822847843668995438e+00
4.420000000000000000e+02,9.989601481369650315e+00,9.660577197771219815e+00,1.025697623525426927e+01,1.668029769942897256e-01,9.981996098971687559e+01,6.510000000000000000e+02,1.015640445836394079e+01,9.822798504375359840e+00
4.425000000000000000e+02,9.989556703160138440e+00,9.660526897453229012e+00,1.025694211090116603e+01,1.668073146095855608e-01,9.981906780585893557e+01,6.510000000000000000e+02,1.015636401776972342e+01,9.822749388550553462e+00
4.430000000000000000e+02,9.989512131260084971e+00,9.660476822743053305e+00,1.025690815058225347e+01,1.668116360773133078e-01,9.981817874252320166e+01,6.510000000000000000e+02,1.015632376733739761e+01,9.822700495182772329e+00
4.435000000000000000e+02,9.989467764715133313e+00,9.660426972630796527e+00,1.025687435349863819e+01,1.668159414507750238e-01,9.981729378060487079e+01,6.510000000000000000e+02,1.015628370616590814e+01,9.822651823264358484e+00
4.440000000000000000e+02,9.989423602575357108e+00,9.660377346111033603e+00,1.025684071885538096e+01,1.668202307828466624e-01,9.981641290108808562e+01,6.510000000000000000e+02,1.015624383335820369e+01,9.822603371792510529e+00
4.445000000000000000e+02,9.989379643895246019e+00,9.660327942182860284e+00,1.025680724586140613e+01,1.668245041260821571e-01,9.981553608504563613e+01,6.510000000000000000e+02,1.015620414802132920e+01,9.822555139769164612e+00
4.450000000000000000e+02,9.989335887733677311e+00,9.660278759849816765e+00,1.025677393372961532e+01,1.668287615332853802e-01,9.981466331363868960e+01,6.510000000000000000e+02,1.015616464926696239e+01,9.822507126200392236e+00
4.455000000000000000e+02,9.989292333153894532e+00,9.660229798119896572e+00,1.025674078167673109e+01,1.668330030568343225e-01,9.981379456811613693e+01,6.510000000000000000e+02,1.015612533621072977e+01,9.822459330097059294e+00
4.460000000000000000e+02,9.989248979223482650e+00,9.660181056005507472e+00,1.025670778892341239e+01,1.668372287490450800e-01,9.981292982981406681e+01,6.510000000000000000e+02,1.015608620797252826e+01,9.822411750474438819e+00
4.465000000000000000e+02,9.989205825014368045e+00,9.660132532523501681e+00,1.025667495469409474e+01,1.668414386625359791e-01,9.981206908015596468e+01,6.510000000000000000e+02,1.015604726367690347e+01,9.822364386351830845e+00
4.470000000000000000e+02,9.989162869602772332e+00,9.660084226695063947e+00,1.025664227821707364e+01,1.668456328492395613e-01,9.981121230065157590e+01,6.510000000000000000e+02,1.015600850245201237e+01,9.822317236753534075e+00
4.475000000000000000e+02,9.989120112069221236e+00,9.660036137545777279e+00,1.025660975872449576e+01,1.668498113611307787e-01,9.981035947289704779e+01,6.510000000000000000e+02,1.015596992343035154e+01,9.822270300708089152e+00
4.480000000000000000e+02,9.989077551498493079e+00,9.659988264105562550e+00,1.025657739545226477e+01,1.668539742498110767e-01,9.980951057857407704e+01,6.510000000000000000e+02,1.015593152574830427e+01,9.822223577248681892e+00
4.485000000000000000e+02,9.989035186979613457e+00,9.659940605408678493e+00,1.025654518764002354e+01,1.668581215677040208e-01,9.980866559944996652e+01,6.510000000000000000e+02,1.015589330854731820e+01,9.822177065411910490e+00
4.490000000000000000e+02,9.988993017605846347e+00,9.659893160493693287e+00,1.025651313453124125e+01,1.668622533660800156e-01,9.980782451737675842e+01,6.510000000000000000e+02,1.015585527097192653e+01,9.822130764239766165e+00
4.495000000000000000e+02,9.988951042474662145e+00,9.659845928403450799e+00,1.025648123537307654e+01,1.668663696963560150e-01,9.980698731429129111e+01,6.510000000000000000e+02,1.015581741217101808e+01,9.822084672778306214e+00
4.500000000000000000e+02,9.988909260687712788e+00,9.659798908185074140e+00,1.025644948941639889e+01,1.668704706103553981e-01,9.980615397221448859e+01,6.510000000000000000e+02,1.015577973129806821e+01,9.822038790077357362e+00
4.505000000000000000e+02,9.988867671350835309e+00,9.659752098889935468e+00,1.025641789591579744e+01,1.668745561586967019e-01,9.980532447325100520e+01,6.510000000000000000e+02,1.015574222750953126e+01,9.821993115192137580e+00
4.510000000000000000e+02,9.988826273573996772e+00,9.659705499573657761e+00,1.025638645412949757e+01,1.668786263928728197e-01,9.980449879958895565e+01,6.510000000000000000e+02,1.015570489996687087e+01,9.821947647181124452e+00
4.515000000000000000e+02,9.988785066471308483e+00,9.659659109296041990e+00,1.025635516331942831e+01,1.668826813639516793e-01,9.980367693349944602e+01,6.510000000000000000e+02,1.015566774783525972e+01,9.821902385107357247e+00
4.520000000000000000e+02,9.988744049160988681e+00,9.659612927121138171e+00,1.025632402275114430e+01,1.668867211228360070e-01,9.980285885733619011e+01,6.510000000000000000e+02,1.015563077028382466e+01,9.821857328038152701e+00
4.525000000000000000e+02,9.988703220765355439e+00,9.659566952117131677e+00,1.025629303169382034e+01,1.668907457198478828e-01,9.980204455353512571e+01,6.510000000000000000e+02,1.015559396648520440e+01,9.821812475045508251e+00
4.530000000000000000e+02,9.988662580410776926e+00,9.659521183356355678e+00,1.025626218942026746e+01,1.668947552066514795e-01,9.980123400461397409e+01,6.510000000000000000e+02,1.015555733561742890e+01,9.821767825204124946e+00
4.535000000000000000e+02,9.988622127227712255e+00,9.659475619915326661e+00,1.025623149520681032e+01,1.668987496325113618e-01,9.980042719317194155e+01,6.510000000000000000e+02,1.015552087686022276e+01,9.821723377595199977e+00
4.540000000000000000e+02,9.988581860350622676e+00,9.659430260874664498e+00,1.025620094833342932e+01,1.669027290485022574e-01,9.979962410188934996e+01,6.510000000000000000e+02,1.015548458939912635e+01,9.821679131302120780e+00
4.545000000000000000e+02,9.988541778918010650e+00,9.659385105319085341e+00,1.025617054808359008e+01,1.669066935046504829e-01,9.979882471352721041e+01,6.510000000000000000e+02,1.015544847242266080e+01,9.821635085413358723e+00
4.550000000000000000e+02,9.988501882072357674e+00,9.659340152337387408e+00,1.025614029374435709e+01,1.669106430514933348e-01,9.979802901092689638e+01,6.510000000000000000e+02,1.015541252512385029e+01,9.821591239020865061e+00
4.555000000000000000e+02,9.988462168960140275e+00,9.659295401022461647e+00,1.025611018460623569e+01,1.669145777384160589e-01,9.979723697700951845e+01,6.510000000000000000e+02,1.015537674669855583e+01,9.821547591221726492e+00
4.560000000000000000e+02,9.988422638731778491e+00,9.659250850471204686e+00,1.025608021996327679e+01,1.669184976163022305e-01,9.979644859477598118e+01,6.510000000000000000e+02,1.015534113634807944e+01,9.821504141115475761e+00
4.565000000000000000e+02,9.988383290541660742e+00,9.659206499784595223e+00,1.025605039911300764e+01,1.669224027334805238e-01,9.979566384730618722e+01,6.510000000000000000e+02,1.015530569327514243e+01,9.821460887808179052e+00
4.570000000000000000e+02,9.988344123548072773e+00,9.659162348067585668e+00,1.025602072135640341e+01,1.669262931405574302e-01,9.979488271775898056e+01,6.510000000000000000e+02,1.015527041668863006e+01,9.821417830407517258e+00
4.575000000000000000e+02,9.988305136913224302e+00,9.659118394429135890e+00,1.025599118599792270e+01,1.669301688868838340e-01,9.979410518937170593e+01,6.510000000000000000e+02,1.015523530580010814e+01,9.821374968026340468e+00
4.580000000000000000e+02,9.988266329803199284e+00,9.659074637982191902e+00,1.025596179234540628e+01,1.669340300220100159e-01,9.979333124545966882e+01,6.510000000000000000e+02,1.015520035982521030e+01,9.821332299781190045e+00
4.585000000000000000e+02,9.988227701387968338e+00,9.659031077843655666e+00,1.025593253971011265e+01,1.669378765946984144e-01,9.979256086941590809e+01,6.510000000000000000e+02,1.015516557798266639e+01,9.821289824793270284e+00
4.590000000000000000e+02,9.988189250841339017e+00,9.658987713134360220e+00,1.025590342740672689e+01,1.669417086543786011e-01,9.979179404471091175e+01,6.510000000000000000e+02,1.015513095949571820e+01,9.821247542186959834e+00
4.595000000000000000e+02,9.988150977340950476e+00,9.658944542979076786e+00,1.025587445475324699e+01,1.669455262503159176e-01,9.979103075489199171e+01,6.510000000000000000e+02,1.015509650359126681e+01,9.821205451090635918e+00
4.600000000000000000e+02,9.988112880068280575e+00,9.658901566506481018e+00,1.025584562107110997e+01,1.669493294309882525e-01,9.979027098358331216e+01,6.510000000000000000e+02,1.015506220949926686e+01,9.821163550637292516e+00
4.605000000000000000e+02,9.988074958208587262e+00,9.658858782849140567e+00,1.025581692568507286e+01,1.669531182450210149e-01,9.978951471448520749e+01,6.510000000000000000e+02,1.015502807645360761e+01,9.821121839963566913e+00
4.610000000000000000e+02,9.988037210950899691e+00,9.658816191143484886e+00,1.025578836792319315e+01,1.669568927418109139e-01,9.978876193137382700e+01,6.510000000000000000e+02,1.015499410369270983e+01,9.821080318209087778e+00
4.615000000000000000e+02,9.987999637488034210e+00,9.658773790529805225e+00,1.025575994711685546e+01,1.669606529688761609e-01,9.978801261810087908e+01,6.510000000000000000e+02,1.015496029045690918e+01,9.821038984519157466e+00
4.620000000000000000e+02,9.987962237016532185e+00,9.658731580152233320e+00,1.025573166260072888e+01,1.669643989754933944e-01,9.978726675859354600e+01,6.510000000000000000e+02,1.015492663599202672e+01,9.820997838041039429e+00
4.625000000000000000e+02,9.987925008736679544e+00,9.658689559158723625e+00,1.025570351371286648e+01,1.669681308092688110e-01,9.978652433685354595e+01,6.510000000000000000e+02,1.015489313954594763e+01,9.820956877927411455e+00
4.630000000000000000e+02,9.987887951852462365e+00,9.658647726701028446e+00,1.025567549979444415e+01,1.669718485183201984e-01,9.978578533695717567e+01,6.510000000000000000e+02,1.015485980037078129e+01,9.820916103334141667e+00
4.635000000000000000e+02,9.987851065571552667e+00,9.658606081934683729e+00,1.025564762018988674e+01,1.669755521512249485e-01,9.978504974305499786e+01,6.510000000000000000e+02,1.015482661772277773e+01,9.820875513420327607e+00
4.640000000000000000e+02,9.987814349105320844e+00,9.658564624019023270e+00,1.025561987424690003e+01,1.669792417553059849e-01,9.978431753937132953e+01,6.510000000000000000e+02,1.015479359086062772e+01,9.820835107350015747e+00
4.645000000000000000e+02,9.987777801668777045e+00,9.658523352117100558e+00,1.025559226131641211e+01,1.669829173788134058e-01,9.978358871020394361e+01,6.510000000000000000e+02,1.015476071904759081e+01,9.820794884289965054e+00
4.650000000000000000e+02,9.987741422480587161e+00,9.658482265395743838e+00,1.025556478075250055e+01,1.669865790690546747e-01,9.978286323992374207e+01,6.510000000000000000e+02,1.015472800154964261e+01,9.820754843411533486e+00
4.655000000000000000e+02,9.987705210109021792e+00,9.658441363025442428e+00,1.025553743191248657e+01,1.669902264959790550e-01,9.978214109978407009e+01,6.510000000000000000e+02,1.015469543660500129e+01,9.820714983613042293e+00
4.660000000000000000e+02,9.987669164394375798e+00,9.658400644180465733e+00,1.025551021415678932e+01,1.669938600619634561e-01,9.978142228669264568e+01,6.510000000000000000e+02,1.015466302445634028e+01,9.820675304332413091e+00
4.665000000000000000e+02,9.987633284608408601e+00,9.658360108038705150e+00,1.025548312684898633e+01,1.669974798381855807e-01,9.978070678609005029e+01,6.510000000000000000e+02,1.015463076444659407e+01,9.820635804770223132e+00
4.670000000000000000e+02,9.987597569984169255e+00,9.658319753781768213e+00,1.025545616935584903e+01,1.670010858718184166e-01,9.977999458263603572e+01,6.510000000000000000e+02,1.015459865585598642e+01,9.820596484112350311e+00
4.675000000000000000e+02,9.987562019758257748e+00,9.658279580594870239e+00,1.025542934104719350e+01,1.670046782102352079e-01,9.977928566106174912e+01,6.510000000000000000e+02,1.015456669796849276e+01,9.820557341548022734e+00
4.680000000000000000e+02,9.987526633170830337e+00,9.658239587666930248e+00,1.025540264129598711e+01,1.670082569000747030e-01,9.977858000616947720e+01,6.510000000000000000e+02,1.015453489007090582e+01,9.820518376270754857e+00
4.685000000000000000e+02,9.987491409465560466e+00,9.658199774190432407e+00,1.025537606947825964e+01,1.670118219882798238e-01,9.977787760283221985e+01,6.510000000000000000e+02,1.015450323145384104e+01,9.820479587477279892e+00
4.690000000000000000e+02,9.987456347889636987e+00,9.658160139361491758e+00,1.025534962497310332e+01,1.670153735210072599e-01,9.977717843599336334e+01,6.510000000000000000e+02,1.015447172141064414e+01,9.820440974368629838e+00
4.695000000000000000e+02,9.987421447693726861e+00,9.658120682379820465e+00,1.025532330716269946e+01,1.670189115453930562e-01,9.977648249066646713e+01,6.510000000000000000e+02,1.015444035923911947e+01,9.820402536148334249e+00
4.700000000000000000e+02,9.987386708131991142e+00,9.658081402448688735e+00,1.025529711543227762e+01,1.670224361072158714e-01,9.977578975193478072e+01,6.510000000000000000e+02,1.015440914423920660e+01,9.820364272024775687e+00
4.705000000000000000e+02,9.987352128462040568e+00,9.658042298774931922e+00,1.025527104917003207e+01,1.670259472527146072e-01,9.977510020495091680e+01,6.510000000000000000e+02,1.015437807571475481e+01,9.820326181209324545e+00
4.710000000000000000e+02,9.987317707944921352e+00,9.658003370568922108e+00,1.025524510776722664e+01,1.670294450287959920e-01,9.977441383493682281e+01,6.510000000000000000e+02,1.015434715297371859e+01,9.820288262916125888e+00
4.715000000000000000e+02,9.987283445845134722e+00,9.657964617044573430e+00,1.025521929061805437e+01,1.670329294805942277e-01,9.977373062718314145e+01,6.510000000000000000e+02,1.015431637532572928e+01,9.820250516364541937e+00
4.720000000000000000e+02,9.987249341430565863e+00,9.657926037419303000e+00,1.025519359711972811e+01,1.670364006543788304e-01,9.977305056704885544e+01,6.510000000000000000e+02,1.015428574208494439e+01,9.820212940776187338e+00
4.725000000000000000e+02,9.987215393972514121e+00,9.657887630914025578e+00,1.025516802667242899e+01,1.670398585958411397e-01,9.977237363996125907e+01,6.510000000000000000e+02,1.015425525256835471e+01,9.820175535376671760e+00
4.730000000000000000e+02,9.987181602745643261e+00,9.657849396753114490e+00,1.025514257867933132e+01,1.670433033506655562e-01,9.977169983141533294e+01,6.510000000000000000e+02,1.015422490609630835e+01,9.820138299394978176e+00
4.735000000000000000e+02,9.987147967027993900e+00,9.657811334164440709e+00,1.025511725254649242e+01,1.670467349642181243e-01,9.977102912697360182e+01,6.510000000000000000e+02,1.015419470199221230e+01,9.820101232063775498e+00
4.740000000000000000e+02,9.987114486100956867e+00,9.657773442379303575e+00,1.025509204768289884e+01,1.670501534818578937e-01,9.977036151226587890e+01,6.510000000000000000e+02,1.015416463958281490e+01,9.820064332619098835e+00
4.745000000000000000e+02,9.987081159249250106e+00,9.657735720632464549e+00,1.025506696350040414e+01,1.670535589489891837e-01,9.976969697298886786e+01,6.510000000000000000e+02,1.015413471819823954e+01,9.820027600300260673e+00
4.750000000000000000e+02,9.987047985760908020e+00,9.657698168162074381e+00,1.025504199941377870e+01,1.670569514107498876e-01,9.976903549490566547e+01,6.510000000000000000e+02,1.015410493717165785e+01,9.819991034350158188e+00
4.755000000000000000e+02,9.987014964927274363e+00,9.657660784209696203e+00,1.025501715484072207e+01,1.670603309120634317e-01,9.976837706384580429e+01,6.510000000000000000e+02,1.015407529583933943e+01,9.819954634015211070e+00
4.760000000000000000e+02,9.986982096042975598e+00,9.657623568020264671e+00,1.025499242920174936e+01,1.670636974976391076e-01,9.976772166570452782e+01,6.510000000000000000e+02,1.015404579354061454e+01,9.819918398545334881e+00
4.765000000000000000e+02,9.986949378405901356e+00,9.657586518842116163e+00,1.025496782192023737e+01,1.670670512128542839e-01,9.976706928644298955e+01,6.510000000000000000e+02,1.015401642961875694e+01,9.819882327193047544e+00
4.770000000000000000e+02,9.986916811317216869e+00,9.657549635926940823e+00,1.025494333242238731e+01,1.670703921016781779e-01,9.976641991208742866e+01,6.510000000000000000e+02,1.015398720341889494e+01,9.819846419215537026e+00
4.775000000000000000e+02,9.986884394081316785e+00,9.657512918529743473e+00,1.025491896013725679e+01,1.670737202087483331e-01,9.976577352872932636e+01,6.510000000000000000e+02,1.015395811429006478e+01,9.819810673872568785e+00
4.780000000000000000e+02,9.986852126005818064e+00,9.657476365908888027e+00,1.025489470449666385e+01,1.670770355787995765e-01,9.976513012252475221e+01,6.510000000000000000e+02,1.015392916158461745e+01,9.819775090427018682e+00
4.785000000000000000e+02,9.986820006401565308e+00,9.657439977326053082e+00,1.025487056493527049e+01,1.670803382557297656e-01,9.976448967969422199e+01,6.510000000000000000e+02,1.015390034465729663e+01,9.819739668145835765e+00
4.790000000000000000e+02,9.986788034582581020e+00,9.657403752046192835e+00,1.025484654089043879e+01,1.670836282837417641e-01,9.976385218652229980e+01,6.510000000000000000e+02,1.015387166286632414e+01,9.819704406298839672e+00
4.795000000000000000e+02,9.986756209866083367e+00,9.657367689337563732e+00,1.025482263180235520e+01,1.670869057070840658e-01,9.976321762935755544e+01,6.510000000000000000e+02,1.015384311557316721e+01,9.819669304158999523e+00
4.800000000000000000e+02,9.986724531572445329e+00,9.657331788471697820e+00,1.025479883711393114e+01,1.670901705694796402e-01,9.976258599461182541e+01,6.510000000000000000e+02,1.015381470214192561e+01,9.819634361002965051e+00
4.805000000000000000e+02,9.986692999025201800e+00,9.657296048723349458e+00,1.025477515627082425e+01,1.670934229146972261e-01,9.976195726876031245e+01,6.510000000000000000e+02,1.015378642193989833e+01,9.819599576110503492e+00
4.810000000000000000e+02,9.986661611551014062e+00,9.657260469370539724e+00,1.025475158872143489e+01,1.670966627864473031e-01,9.976133143834107386e+01,6.510000000000000000e+02,1.015375827433746281e+01,9.819564948764567092e+00
4.815000000000000000e+02,9.986630368479678665e+00,9.657225049694535102e+00,1.025472813391684390e+01,1.670998902283304943e-01,9.976070848995487950e+01,6.510000000000000000e+02,1.015373025870801094e+01,9.819530478251348171e+00
4.820000000000000000e+02,9.986599269144093682e+00,9.657189788979765765e+00,1.025470479131084822e+01,1.671031052835777464e-01,9.976008841026475693e+01,6.510000000000000000e+02,1.015370237442767198e+01,9.819496163860515381e+00
4.825000000000000000e+02,9.986568312880253373e+00,9.657154686513891306e+00,1.025468156035994305e+01,1.671063079953621910e-01,9.975947118599577834e+01,6.510000000000000000e+02,1.015367462087561634e+01,9.819462004884890405e+00
4.830000000000000000e+02,9.986537499027225095e+00,9.657119741587749218e+00,1.025465844052320463e+01,1.671094984071622436e-01,9.975885680393483312e+01,6.510000000000000000e+02,1.015364699743438770e+01,9.819428000620062491e+00
4.835000000000000000e+02,9.986506826927152858e+00,9.657084953495347790e+00,1.025463543126249988e+01,1.671126765618274612e-01,9.975824525093027262e+01,6.510000000000000000e+02,1.015361950348897935e+01,9.819394150365324592e+00
4.840000000000000000e+02,9.986476295925211133e+00,9.657050321533835913e+00,1.025461253204226786e+01,1.671158425027723105e-01,9.975763651389154063e+01,6.510000000000000000e+02,1.015359213842798525e+01,9.819360453422438795e+00
4.845000000000000000e+02,9.986445905369640386e+00,9.657015845003536825e+00,1.025458974232955001e+01,1.671189962719521471e-01,9.975703057978901711e+01,6.510000000000000000e+02,1.015356490164159275e+01,9.819326909097689793e+00
4.850000000000000000e+02,9.986415654611679571e+00,9.656981523207877061e+00,1.025456706159407716e+01,1.671221379126658357e-01,9.975642743565373394e+01,6.510000000000000000e+02,1.015353779252434663e+01,9.819293516699014290e+00
4.855000000000000000e+02,9.986385543005582122e+00,9.656947355453381121e+00,1.025454448930806883e+01,1.671252674672202565e-01,9.975582706857689175e+01,6.510000000000000000e+02,1.015351081047280246e+01,9.819260275538361782e+00
4.860000000000000000e+02,9.986355569908599961e+00,9.656913341049696342e+00,1.025452202494646414e+01,1.671283849779165165e-01,9.975522946570984573e+01,6.510000000000000000e+02,1.015348395488651612e+01,9.819227184930683805e+00
4.865000000000000000e+02,9.986325734680965738e+00,9.656879479309548486e+00,1.025449966798670864e+01,1.671314904873613116e-01,9.975463461426386402e+01,6.510000000000000000e+02,1.015345722516832794e+01,9.819194244193605314e+00
4.870000000000000000e+02,9.986296036685873290e+00,9.656845769548736413e+00,1.025447741790884137e+01,1.671345840375328962e-01,9.975404250150936036e+01,6.510000000000000000e+02,1.015343062072340530e+01,9.819161452648339505e+00
4.875000000000000000e+02,9.986266475289470534e+00,9.656812211086110764e+00,1.025445527419543623e+01,1.671376656705594321e-01,9.975345311477620669e+01,6.510000000000000000e+02,1.015340414096002952e+01,9.819128809618911546e+00
4.880000000000000000e+02,9.986237049860843484e+00,9.656778803243581066e+00,1.025443323633164283e+01,1.671407354288748370e-01,9.975286644145310788e+01,6.510000000000000000e+02,1.015337778528971846e+01,9.819096314431968509e+00
4.885000000000000000e+02,9.986207759772010917e+00,9.656745545346073101e+00,1.025441130380507992e+01,1.671437933536619458e-01,9.975228246898738860e+01,6.510000000000000000e+02,1.015335155312567395e+01,9.819063966418349665e+00
4.890000000000000000e+02,9.986178604397903058e+00,9.656712436721559101e+00,1.025438947610587626e+01,1.671468394865131546e-01,9.975170118488479432e+01,6.510000000000000000e+02,1.015332544388441782e+01,9.819031764911390070e+00
4.895000000000000000e+02,9.986149583116336714e+00,9.656679476700972486e+00,1.025436775272671319e+01,1.671498738697418385e-01,9.975112257670926397e+01,6.510000000000000000e+02,1.015329945698607794e+01,9.818999709246595486e+00
4.900000000000000000e+02,9.986120695308027706e+00,9.656646664618266485e+00,1.025434613316275012e+01,1.671528965438915382e-01,9.975054663208230465e+01,6.510000000000000000e+02,1.015327359185191902e+01,9.818967798764136390e+00
4.905000000000000000e+02,9.986091940356548236e+00,9.656613999810357285e+00,1.025432461691160313e+01,1.671559075510052061e-01,9.974997333868320482e+01,6.510000000000000000e+02,1.015324784790755253e+01,9.818936032805543945e+00
4.910000000000000000e+02,9.986063317648332216e+00,9.656581481617129370e+00,1.025430320347338231e+01,1.671589069325495336e-01,9.974940268424849421e+01,6.510000000000000000e+02,1.015322222458088142e+01,9.818904410715783015e+00
4.915000000000000000e+02,9.986034826572675271e+00,9.656549109381415974e+00,1.025428189235059762e+01,1.671618947287923374e-01,9.974883465657167392e+01,6.510000000000000000e+02,1.015319672130146778e+01,9.818872931843882768e+00
4.920000000000000000e+02,9.986006466521679670e+00,9.656516882449007966e+00,1.025426068304829030e+01,1.671648709812934008e-01,9.974826924350300317e+01,6.510000000000000000e+02,1.015317133750297174e+01,9.818841595540387601e+00
4.925000000000000000e+02,9.985978236890282744e+00,9.656484800168586347e+00,1.025423957507386952e+01,1.671678357309325513e-01,9.974770643294932881e+01,6.510000000000000000e+02,1.015314607262121704e+01,9.818810401159350221e+00
4.930000000000000000e+02,9.985950137076230249e+00,9.656452861891782646e+00,1.025421856793716380e+01,1.671707890180136880e-01,9.974714621287368743e+01,6.510000000000000000e+02,1.015312092609424255e+01,9.818779348058216172e+00
4.935000000000000000e+02,9.985922166480042605e+00,9.656421066973102540e+00,1.025419766115035891e+01,1.671737308835617442e-01,9.974658857129497846e+01,6.510000000000000000e+02,1.015309589736360429e+01,9.818748435596480917e+00
4.940000000000000000e+02,9.985894324505032671e+00,9.656389414769934731e+00,1.025417685422813285e+01,1.671766613679221136e-01,9.974603349628793580e+01,6.510000000000000000e+02,1.015307098587295442e+01,9.818717663137109142e+00
4.945000000000000000e+02,9.985866610557270207e+00,9.656357904642547396e+00,1.025415614668740005e+01,1.671795805117980427e-01,9.974548097598264462e+01,6.510000000000000000e+02,1.015304619106906792e+01,9.818687030045472497e+00
4.950000000000000000e+02,9.985839024045590762e+00,9.656326535954073975e+00,1.025413553804758671e+01,1.671824883549538621e-01,9.974493099856435663e+01,6.510000000000000000e+02,1.015302151240054584e+01,9.818656535690637455e+00
4.955000000000000000e+02,9.985811564381561922e+00,9.656295308070502514e+00,1.025411502783042295e+01,1.671853849378232282e-01,9.974438355227334796e+01,6.510000000000000000e+02,1.015299694931938568e+01,9.818626179443738167e+00
4.960000000000000000e+02,9.985784230979479759e+00,9.656264220360629480e+00,1.025409461555999968e+01,1.671882703005753701e-01,9.974383862540452128e+01,6.510000000000000000e+02,1.015297250128005402e+01,9.818595960678903722e+00
4.965000000000000000e+02,9.985757023256356391e+00,9.656233272196082851e+00,1.025407430076274728e+01,1.671911444829594362e-01,9.974329620630714999e+01,6.510000000000000000e+02,1.015294816773931430e+01,9.818565878773396705e+00
4.970000000000000000e+02,9.985729940631912882e+00,9.656202462951325671e+00,1.025405408296737697e+01,1.671940075244083002e-01,9.974275628338469346e+01,6.510000000000000000e+02,1.015292394815632093e+01,9.818535933107504832e+00
4.975000000000000000e+02,9.985702982528540161e+00,9.656171792003597432e+00,1.025403396170493586e+01,1.671968594654911489e-01,9.974221884509449865e+01,6.510000000000000000e+02,1.015289984199403150e+01,9.818506123063047042e+00
4.980000000000000000e+02,9.985676148371332772e+00,9.656141258732917620e+00,1.025401393650874837e+01,1.671997003452160291e-01,9.974168387994765794e+01,6.510000000000000000e+02,1.015287584871654936e+01,9.818476448026116188e+00
4.985000000000000000e+02,9.985649437588033805e+00,9.656110862522083949e+00,1.025399400691442509e+01,1.672025302029492011e-01,9.974115137650846918e+01,6.510000000000000000e+02,1.015285196779098165e+01,9.818446907385084188e+00
4.990000000000000000e+02,9.985622849609040230e+00,9.656080602756654585e+00,1.025397417245990184e+01,1.672053490783632912e-01,9.974062132339459197e+01,6.510000000000000000e+02,1.015282819868740383e+01,9.818417500530678410e+00
4.995000000000000000e+02,9.985596383867392234e+00,9.656050478824942829e+00,1.025395443268528872e+01,1.672081570105036219e-01,9.974009370927639395e+01,6.510000000000000000e+02,1.015280454087789686e+01,9.818388226856889389e+00
5.000000000000000000e+02,9.985570039798767894e+00,9.656020490117972699e+00,1.025393478713307083e+01,1.672109540381514214e-01,9.973956852287712138e+01,6.510000000000000000e+02,1.015278099383691846e+01,9.818359085760617333e+00
5.005000000000000000e+02,9.985543816841438769e+00,9.655990636029526897e+00,1.025391523534782934e+01,1.672137402008093132e-01,9.973904575297221697e+01,6.510000000000000000e+02,1.015275755704224814e+01,9.818330076640629400e+00
5.010000000000000000e+02,9.985517714436294767e+00,9.655960915956072199e+00,1.025389577687649734e+01,1.672165155371452550e-01,9.973852538838944781e+01,6.510000000000000000e+02,1.015273422997344177e+01,9.818301198899149540e+00
5.015000000000000000e+02,9.985491732026822831e+00,9.655931329296777221e+00,1.025387641126821237e+01,1.672192800857707218e-01,9.973800741800845060e+01,6.510000000000000000e+02,1.015271101211259364e+01,9.818272451941052026e+00
5.020000000000000000e+02,9.985465869059067856e+00,9.655901875453508865e+00,1.025385713807425248e+01,1.672220338856036936e-01,9.973749183076040481e+01,6.510000000000000000e+02,1.015268790294467216e+01,9.818243835173463552e+00
5.025000000000000000e+02,9.985440124981664667e+00,9.655872553830793237e+00,1.025383795684813393e+01,1.672247769745719981e-01,9.973697861562803268e+01,6.510000000000000000e+02,1.015266490195623561e+01,9.818215348007093723e+00
5.030000000000000000e+02,9.985414499245788278e+00,9.655843363835858284e+00,1.025381886714557567e+01,1.672275093922587219e-01,9.973646776164555661e+01,6.510000000000000000e+02,1.015264200863804867e+01,9.818186989853529667e+00
5.035000000000000000e+02,9.985388991305169881e+00,9.655814304878518328e+00,1.025379986852443892e+01,1.672302311757527526e-01,9.973595925789754801e+01,6.510000000000000000e+02,1.015261922248092219e+01,9.818158760129417573e+00
5.040000000000000000e+02,9.985363600616066648e+00,9.655785376371305517e+00,1.025378096054475563e+01,1.672329423634869028e-01,9.973545309351979427e+01,6.510000000000000000e+02,1.015259654297955194e+01,9.818130658252579579e+00
5.045000000000000000e+02,9.985338326637252848e+00,9.655756577729315282e+00,1.025376214276874087e+01,1.672356429937858491e-01,9.973494925769838915e+01,6.510000000000000000e+02,1.015257396963103886e+01,9.818102683643466833e+00
5.050000000000000000e+02,9.985313168830009189e+00,9.655727908370280943e+00,1.025374341476073603e+01,1.672383331048660771e-01,9.973444773966969024e+01,6.510000000000000000e+02,1.015255150193487488e+01,9.818074835725143501e+00
5.055000000000000000e+02,9.985288126658124597e+00,9.655699367714557724e+00,1.025372477608723010e+01,1.672410127339541419e-01,9.973394852872000627e+01,6.510000000000000000e+02,1.015252913939207957e+01,9.818047113924171398e+00
5.060000000000000000e+02,9.985263199587862459e+00,9.655670955185064130e+00,1.025370622631680817e+01,1.672436819190502855e-01,9.973345161418548344e+01,6.510000000000000000e+02,1.015250688150691261e+01,9.818019517668812313e+00
5.065000000000000000e+02,9.985238387087965961e+00,9.655642670207294387e+00,1.025368776502017454e+01,1.672463406973204447e-01,9.973295698545172172e+01,6.510000000000000000e+02,1.015248472778528743e+01,9.817992046390646266e+00
5.070000000000000000e+02,9.985213688629631434e+00,9.655614512209362843e+00,1.025366939177006742e+01,1.672489891069635359e-01,9.973246463195386013e+01,6.510000000000000000e+02,1.015246267773659383e+01,9.817964699522667260e+00
5.075000000000000000e+02,9.985189103686508361e+00,9.655586480621879630e+00,1.025365110614144903e+01,1.672516271850850722e-01,9.973197454317582356e+01,6.510000000000000000e+02,1.015244073087159293e+01,9.817937476501423788e+00
5.080000000000000000e+02,9.985164631734699370e+00,9.655558574878062572e+00,1.025363290771135460e+01,1.672542549686825697e-01,9.973148670865069221e+01,6.510000000000000000e+02,1.015241888670338177e+01,9.817910376766016967e+00
5.085000000000000000e+02,9.985140272252717608e+00,9.655530794413607509e+00,1.025361479605880000e+01,1.672568724950604935e-01,9.973100111795992007e+01,6.510000000000000000e+02,1.015239714474777877e+01,9.817883399757658225e+00
5.090000000000000000e+02,9.985116024721502725e+00,9.655503138666777119e+00,1.025359677076493270e+01,1.672594798011559913e-01,9.973051776073347696e+01,6.510000000000000000e+02,1.015237550452265758e+01,9.817856544920346096e+00
5.095000000000000000e+02,9.985091888624388901e+00,9.655475607078313871e+00,1.025357883141289683e+01,1.672620769240577288e-01,9.973003662664949331e+01,6.510000000000000000e+02,1.015235396554844627e+01,9.817829811700331533e+00
5.100000000000000000e+02,9.985067863447119052e+00,9.655448199091509309e+00,1.025356097758791485e+01,1.672646639005908042e-01,9.972955770543417486e+01,6.510000000000000000e+02,1.015233252734770808e+01,9.817803199546528248e+00
5.105000000000000000e+02,9.985043948677798653e+00,9.655420914152086809e+00,1.025354320887712234e+01,1.672672407675244444e-01,9.972908098686107792e+01,6.510000000000000000e+02,1.015231118944532263e+01,9.817776707910272904e+00
5.110000000000000000e+02,9.985020143806936588e+00,9.655393751708292172e+00,1.025352552486986113e+01,1.672698075607940149e-01,9.972860646075170621e+01,6.510000000000000000e+02,1.015228995136772916e+01,9.817750336246142240e+00
5.115000000000000000e+02,9.984996448327368768e+00,9.655366711210833230e+00,1.025350792515731868e+01,1.672723643177827513e-01,9.972813411697462982e+01,6.510000000000000000e+02,1.015226881264515235e+01,9.817724084009585184e+00
5.120000000000000000e+02,9.984972861734307870e+00,9.655339792112858532e+00,1.025349040933278033e+01,1.672749110740031908e-01,9.972766394544542834e+01,6.510000000000000000e+02,1.015224777280831070e+01,9.817697950660305040e+00
5.125000000000000000e+02,9.984949383525286493e+00,9.655312993869983984e+00,1.025347297699146942e+01,1.672774478662600872e-01,9.972719593612664823e+01,6.510000000000000000e+02,1.015222683139154647e+01,9.817671935659026516e+00
5.130000000000000000e+02,9.984926013200173145e+00,9.655286315940228903e+00,1.025345562773066987e+01,1.672799747304727913e-01,9.972673007902731968e+01,6.510000000000000000e+02,1.015220598793064610e+01,9.817646038469698411e+00
5.135000000000000000e+02,9.984902750261150928e+00,9.655259757784072860e+00,1.025343836114953611e+01,1.672824917027122271e-01,9.972626636420297075e+01,6.510000000000000000e+02,1.015218524196386340e+01,9.817620258558438451e+00
5.140000000000000000e+02,9.984879594212719311e+00,9.655233318864395287e+00,1.025342117684922805e+01,1.672849988185269310e-01,9.972580478175528640e+01,6.510000000000000000e+02,1.015216459303124807e+01,9.817594595394192325e+00
5.145000000000000000e+02,9.984856544561655056e+00,9.655206998646477246e+00,1.025340407443283119e+01,1.672874961144465988e-01,9.972534532183195211e+01,6.510000000000000000e+02,1.015214404067610054e+01,9.817569048447207791e+00
5.150000000000000000e+02,9.984833600817037080e+00,9.655180796597989001e+00,1.025338705350542057e+01,1.672899836255453965e-01,9.972488797462636967e+01,6.510000000000000000e+02,1.015212358444258278e+01,9.817543617191491379e+00
5.155000000000000000e+02,9.984810762490210934e+00,9.655154712188998900e+00,1.025337011367398254e+01,1.672924613876194677e-01,9.972443273037747247e+01,6.510000000000000000e+02,1.015210322387783037e+01,9.817518301102591494e+00
5.160000000000000000e+02,9.984788029094788797e+00,9.655128744891916526e+00,1.025335325454735447e+01,1.672949294359426520e-01,9.972397957936958335e+01,6.510000000000000000e+02,1.015208295853073217e+01,9.817493099658845424e+00
5.165000000000000000e+02,9.984765400146629943e+00,9.655102894181549544e+00,1.025333647573637919e+01,1.672973878062516406e-01,9.972352851193207357e+01,6.510000000000000000e+02,1.015206278795288064e+01,9.817468012340377470e+00
5.170000000000000000e+02,9.984742875163844289e+00,9.655077159535023767e+00,1.025331977685376472e+01,1.672998365335016668e-01,9.972307951843929175e+01,6.510000000000000000e+02,1.015204271169734618e+01,9.817443038630342400e+00
5.175000000000000000e+02,9.984720453666774631e+00,9.655051540431822232e+00,1.025330315751411625e+01,1.673022756527998423e-01,9.972263258931025121e+01,6.510000000000000000e+02,1.015202272931957417e+01,9.817418178013975094e+00
5.180000000000000000e+02,9.984698135177980660e+00,9.655026036353753227e+00,1.025328661733394320e+01,1.673047051989901834e-01,9.972218771500834578e+01,6.510000000000000000e+02,1.015200284037696932e+01,9.817393429978990227e+00
5.185000000000000000e+02,9.984675919222228302e+00,9.655000646784930751e+00,1.025327015593163082e+01,1.673071252077427407e-01,9.972174488604153453e+01,6.510000000000000000e+02,1.015198304442997213e+01,9.817368794014486255e+00
5.190000000000000000e+02,9.984653805326505704e+00,9.654975371211813595e+00,1.025325377292737805e+01,1.673095357128573935e-01,9.972130409296151754e+01,6.510000000000000000e+02,1.015196334103936415e+01,9.817344269613649033e+00
5.195000000000000000e+02,9.984631793019968171e+00,9.654950209123114746e+00,1.025323746794326318e+01,1.673119367497375998e-01,9.972086532636410539e+01,6.510000000000000000e+02,1.015194372976970705e+01,9.817319856270231071e+00
5.200000000000000000e+02,9.984609881833973688e+00,9.654925160009868890e+00,1.025322124060319950e+01,1.673143283522797731e-01,9.972042857688860806e+01,6.510000000000000000e+02,1.015192421018625346e+01,9.817295553481693915e+00
5.205000000000000000e+02,9.984588071302020751e+00,9.654900223365366685e+00,1.025320509053299034e+01,1.673167105561393364e-01,9.971999383521794869e+01,6.510000000000000000e+02,1.015190478185816048e+01,9.817271360745881026e+00
5.210000000000000000e+02,9.984566360959803433e+00,9.654875398685184962e+00,1.025318901736023136e+01,1.673190833945835121e-01,9.971956109207809504e+01,6.510000000000000000e+02,1.015188544435438800e+01,9.817247277565220642e+00
5.215000000000000000e+02,9.984544750345145658e+00,9.654850685467138760e+00,1.025317302071432124e+01,1.673214469023794060e-01,9.971913033823828698e+01,6.510000000000000000e+02,1.015186619724752504e+01,9.817223303442764504e+00
5.220000000000000000e+02,9.984523238998022521e+00,9.654826083211307974e+00,1.025315710022641902e+01,1.673238011131500946e-01,9.971870156451049638e+01,6.510000000000000000e+02,1.015184704011117311e+01,9.817199437884871926e+00
5.225000000000000000e+02,9.984501826460521201e+00,9.654801591419987616e+00,1.025314125552961109e+01,1.673261460618630236e-01,9.971827476174939875e+01,6.510000000000000000e+02,1.015182797252238345e+01,9.817175680398657178e+00
5.230000000000000000e+02,9.984480512276883601e+00,9.654777209597728671e+00,1.025312548625870512e+01,1.673284817813568415e-01,9.971784992085210320e+01,6.510000000000000000e+02,1.015180899405823922e+01,9.817152030495526205e+00
5.235000000000000000e+02,9.984459295993431738e+00,9.654752937251293687e+00,1.025310979205027451e+01,1.673308083060218998e-01,9.971742703275798192e+01,6.510000000000000000e+02,1.015179010429945272e+01,9.817128487687408978e+00
5.240000000000000000e+02,9.984438177158590833e+00,9.654728773889623028e+00,1.025309417254271871e+01,1.673331256701414138e-01,9.971700608844851388e+01,6.510000000000000000e+02,1.015177130282873286e+01,9.817105051488450584e+00
5.245000000000000000e+02,9.984417155322908854e+00,9.654704719023886383e+00,1.025307862737619224e+01,1.673354339060255380e-01,9.971658707894694373e+01,6.510000000000000000e+02,1.015175258922893420e+01,9.817081721416883511e+00
5.250000000000000000e+02,9.984396230038974807e+00,9.654680772167436587e+00,1.025306315619256559e+01,1.673377330480544933e-01,9.971616999531815395e+01,6.510000000000000000e+02,1.015173396308703069e+01,9.817058496990920702e+00
5.255000000000000000e+02,9.984375400861466687e+00,9.654656932835779415e+00,1.025304775863550510e+01,1.673400231300349317e-01,9.971575482866875006e+01,6.510000000000000000e+02,1.015171542399150084e+01,9.817035377731432533e+00
5.260000000000000000e+02,9.984354667347142609e+00,9.654633200546633987e+00,1.025303243435041267e+01,1.673423041842152237e-01,9.971534157014633593e+01,6.510000000000000000e+02,1.015169697153135786e+01,9.817012363162927358e+00
5.265000000000000000e+02,9.984334029054785731e+00,9.654609574819835061e+00,1.025301718298438836e+01,1.673445762442918039e-01,9.971493021093976949e+01,6.510000000000000000e+02,1.015167860529907884e+01,9.816989452810494399e+00
5.270000000000000000e+02,9.984313485545238009e+00,9.654586055177389881e+00,1.025300200418624819e+01,1.673468393433876766e-01,9.971452074227870810e+01,6.510000000000000000e+02,1.015166032488862591e+01,9.816966646201850111e+00
5.275000000000000000e+02,9.984293036381366448e+00,9.654562641143431989e+00,1.025298689760660409e+01,1.673490935144671676e-01,9.971411315543356579e+01,6.510000000000000000e+02,1.015164212989583348e+01,9.816943942866899420e+00
5.280000000000000000e+02,9.984272681128075533e+00,9.654539332244244321e+00,1.025297186289769158e+01,1.673513387900248672e-01,9.971370744171524336e+01,6.510000000000000000e+02,1.015162401991810093e+01,9.816921342338050138e+00
5.285000000000000000e+02,9.984252419352266372e+00,9.654516128008204134e+00,1.025295689971348345e+01,1.673535752036924285e-01,9.971330359247505726e+01,6.510000000000000000e+02,1.015160599455595936e+01,9.816898844148575165e+00
5.290000000000000000e+02,9.984232250622868676e+00,9.654493027965843410e+00,1.025294200770953346e+01,1.673558027870771237e-01,9.971290159910429907e+01,6.510000000000000000e+02,1.015158805340994519e+01,9.816876447835792163e+00
5.295000000000000000e+02,9.984212174510783910e+00,9.654470031649752926e+00,1.025292718654321433e+01,1.673580215734414289e-01,9.971250145303433499e+01,6.510000000000000000e+02,1.015157019608422573e+01,9.816854152937343869e+00
5.300000000000000000e+02,9.984192190588919047e+00,9.654447138594630218e+00,1.025291243587353485e+01,1.673602315948010122e-01,9.971210314573619371e+01,6.510000000000000000e+02,1.015155242218371967e+01,9.816831958994116647e+00
5.305000000000000000e+02,9.984172298432145709e+00,9.654424348337260042e+00,1.025289775536113801e+01,1.673624328838939079e-01,9.971170666872065169e+01,6.510000000000000000e+02,1.015153473131603867e+01,9.816809865548250968e+00
5.310000000000000000e+02,9.984152497617312605e+00,9.654401660416498387e+00,1.025288314466832951e+01,1.673646254728332061e-01,9.971131201353767892e+01,6.510000000000000000e+02,1.015151712309014620e+01,9.816787872144479010e+00
5.315000000000000000e+02,9.984132787723229541e+00,9.654379074373270697e+00,1.025286860345905815e+01,1.673668093935216372e-01,9.971091917177659525e+01,6.510000000000000000e+02,1.015149959711675010e+01,9.816765978329708986e+00
5.320000000000000000e+02,9.984113168330646104e+00,9.654356589750547002e+00,1.025285413139892299e+01,1.673689846782735469e-01,9.971052813506565826e+01,6.510000000000000000e+02,1.015148215300892076e+01,9.816744183652373223e+00
5.325000000000000000e+02,9.984093639022265876e+00,9.654334206093333037e+00,1.025283972815518929e+01,1.673711513588301558e-01,9.971013889507203487e+01,6.510000000000000000e+02,1.015146479038109639e+01,9.816722487663435359e+00
5.330000000000000000e+02,9.984074199382705572e+00,9.654311922948707547e+00,1.025282539339668375e+01,1.673733094674479671e-01,9.970975144350148867e+01,6.510000000000000000e+02,1.015144750885015412e+01,9.816700889915258799e+00
5.335000000000000000e+02,9.984054848998535903e+00,9.654289739865733466e+00,1.025281112679389572e+01,1.673754590349812998e-01,9.970936577209835150e+01,6.510000000000000000e+02,1.015143030803351643e+01,9.816679389963555380e+00
5.340000000000000000e+02,9.984035587458214067e+00,9.654267656395541408e+00,1.025279692801891329e+01,1.673776000938362596e-01,9.970898187264526769e+01,6.510000000000000000e+02,1.015141318755205191e+01,9.816657987364378002e+00
5.345000000000000000e+02,9.984016414352110402e+00,9.654245672091221309e+00,1.025278279674539483e+01,1.673797326754831172e-01,9.970859973696289558e+01,6.510000000000000000e+02,1.015139614702759374e+01,9.816636681676627063e+00
5.350000000000000000e+02,9.983997329272499499e+00,9.654223786507897032e+00,1.025276873264858679e+01,1.673818568110266303e-01,9.970821935690990756e+01,6.510000000000000000e+02,1.015137918608352585e+01,9.816615472461473146e+00
5.355000000000000000e+02,9.983978331813540663e+00,9.654201999202669526e+00,1.025275473540532367e+01,1.673839725316722260e-01,9.970784072438277690e+01,6.510000000000000000e+02,1.015136230434521281e+01,9.816594359281868520e+00
5.360000000000000000e+02,9.983959421571263704e+00,9.654180309734652354e+00,1.025274080469402804e+01,1.673860798689335294e-01,9.970746383131547930e+01,6.510000000000000000e+02,1.015134550144019698e+01,9.816573341702330424e+00
5.365000000000000000e+02,9.983940598143576040e+00,9.654158717664881095e+00,1.025272694019471587e+01,1.673881788540620974e-01,9.970708866967957817e+01,6.510000000000000000e+02,1.015132877699763903e+01,9.816552419289513054e+00
5.370000000000000000e+02,9.983921861130246711e+00,9.654137222556409270e+00,1.025271314158893077e+01,1.673902695174258326e-01,9.970671523148357096e+01,6.510000000000000000e+02,1.015131213064767302e+01,9.816531591612822183e+00
5.375000000000000000e+02,9.983903210132897499e+00,9.654115823974205313e+00,1.025269940855976714e+01,1.673923518902707408e-01,9.970634350877335805e+01,6.510000000000000000e+02,1.015129556202316863e+01,9.816510858242628146e+00
5.380000000000000000e+02,9.983884644754979831e+00,9.654094521485204083e+00,1.025268574079189854e+01,1.673944260040473309e-01,9.970597349363148965e+01,6.510000000000000000e+02,1.015127907075902769e+01,9.816490218750931973e+00
5.385000000000000000e+02,9.983866164601803206e+00,9.654073314658294436e+00,1.025267213797149068e+01,1.673964918886488296e-01,9.970560517817736468e+01,6.510000000000000000e+02,1.015126265649045401e+01,9.816469672713154182e+00
5.390000000000000000e+02,9.983847769280504991e+00,9.654052203064260596e+00,1.025265859978625826e+01,1.673985495746912466e-01,9.970523855456701767e+01,6.510000000000000000e+02,1.015124631885519690e+01,9.816449219705813078e+00
5.395000000000000000e+02,9.983829458400014900e+00,9.654031186275849663e+00,1.025264512592541166e+01,1.674005990931504706e-01,9.970487361499267820e+01,6.510000000000000000e+02,1.015123005749316576e+01,9.816428859306864041e+00
5.400000000000000000e+02,9.983811231571099398e+00,9.654010263867688124e+00,1.025263171607972623e+01,1.674026404741707774e-01,9.970451035168295562e+01,6.510000000000000000e+02,1.015121387204527004e+01,9.816408591096928760e+00
5.405000000000000000e+02,9.983793088406313743e+00,9.653989435416313825e+00,1.025261836994141973e+01,1.674046737481009184e-01,9.970414875690238432e+01,6.510000000000000000e+02,1.015119776215441405e+01,9.816388414658213435e+00
5.410000000000000000e+02,9.983775028520010864e+00,9.653968700500193734e+00,1.025260508720425179e+01,1.674066989450280485e-01,9.970378882295143796e+01,6.510000000000000000e+02,1.015118172746503866e+01,9.816368329574984841e+00
5.415000000000000000e+02,9.983757051528327153e+00,9.653948058699633350e+00,1.025259186756348129e+01,1.674087160951920339e-01,9.970343054216624523e+01,6.510000000000000000e+02,1.015116576762351919e+01,9.816348335433135119e+00
5.420000000000000000e+02,9.983739157049177138e+00,9.653927509596842427e+00,1.025257871071584503e+01,1.674107252286229364e-01,9.970307390691860405e+01,6.510000000000000000e+02,1.015114988227780124e+01,9.816328431820554812e+00
5.425000000000000000e+02,9.983721344702244593e+00,9.653907052775910103e+00,1.025256561635953467e+01,1.674127263749855266e-01,9.970271890961548422e+01,6.510000000000000000e+02,1.015113407107723020e+01,9.816308618327258984e+00
5.430000000000000000e+02,9.983703614108966562e+00,9.653886687822769375e+00,1.025255258419420201e+01,1.674147195646155384e-01,9.970236554269932583e+01,6.510000000000000000e+02,1.015111833367358152e+01,9.816288894544349830e+00
5.435000000000000000e+02,9.983685964892542231e+00,9.653866414325204204e+00,1.025253961392100699e+01,1.674167048267063140e-01,9.970201379864737135e+01,6.510000000000000000e+02,1.015110266971924879e+01,9.816269260065837443e+00
5.440000000000000000e+02,9.983668396677911616e+00,9.653846231872870831e+00,1.025252670524257503e+01,1.674186821910186307e-01,9.970166366997187879e+01,6.510000000000000000e+02,1.015108707886892958e+01,9.816249714486891875e+00
5.445000000000000000e+02,9.983650909091744907e+00,9.653826140057244487e+00,1.025251385786294023e+01,1.674206516873106565e-01,9.970131514921980909e+01,6.510000000000000000e+02,1.015107156077905515e+01,9.816230257404432891e+00
5.450000000000000000e+02,9.983633501762451345e+00,9.653806138471646037e+00,1.025250107148752932e+01,1.674226133446646003e-01,9.970096822897274080e+01,6.510000000000000000e+02,1.015105611510711547e+01,9.816210888417787217e+00
5.455000000000000000e+02,9.983616174320147252e+00,9.653786226711210006e+00,1.025248834582329138e+01,1.674245671925228829e-01,9.970062290184647225e+01,6.510000000000000000e+02,1.015104074151267000e+01,9.816191607127624508e+00
5.460000000000000000e+02,9.983598926396670237e+00,9.653766404372863263e+00,1.025247568057857528e+01,1.674265132600145367e-01,9.970027916049116357e+01,6.510000000000000000e+02,1.015102543965668502e+01,9.816172413136655450e+00
5.465000000000000000e+02,9.983581757625556108e+00,9.653746671055365880e+00,1.025246307546316871e+01,1.674284515766806813e-01,9.969993699759115202e+01,6.510000000000000000e+02,1.015101020920223718e+01,9.816153306048876814e+00
5.470000000000000000e+02,9.983564667642040646e+00,9.653727026359252505e+00,1.025245053018817210e+01,1.674303821710756424e-01,9.969959640586448302e+01,6.510000000000000000e+02,1.015099504981311540e+01,9.816134285470964116e+00
5.475000000000000000e+02,9.983547656083047173e+00,9.653707469886871451e+00,1.025243804446623130e+01,1.674323050723212636e-01,9.969925737806313748e+01,6.510000000000000000e+02,1.015097996115536816e+01,9.816115351010726187e+00
5.480000000000000000e+02,9.983530722587181216e+00,9.653688001242336725e+00,1.025242561801133157e+01,1.674342203092778758e-01,9.969891990697267659e+01,6.510000000000000000e+02,1.015096494289645790e+01,9.816096502277902758e+00
5.485000000000000000e+02,9.983513866794714531e+00,9.653668620031549352e+00,1.025241325053881347e+01,1.674361279106481026e-01,9.969858398541207123e+01,6.510000000000000000e+02,1.015094999470536408e+01,9.816077738884064985e+00
5.490000000000000000e+02,9.983497088347586867e+00,9.653649325862149411e+00,1.025240094176545114e+01,1.674380279050804166e-01,9.969824960623348886e+01,6.510000000000000000e+02,1.015093511625266665e+01,9.816059060442507089e+00
5.495000000000000000e+02,9.983480386889395319e+00,9.653630118343546229e+00,1.025238869140938824e+01,1.674399203210654996e-01,9.969791676232236455e+01,6.510000000000000000e+02,1.015092030721046079e+01,9.816040466568329848e+00
5.500000000000000000e+02,9.983463762065385438e+00,9.653610997086916612e+00,1.025237649919010430e+01,1.674418051871953139e-01,9.969758544659708832e+01,6.510000000000000000e+02,1.015090556725258075e+01,9.816021956878190124e+00
5.505000000000000000e+02,9.983447213522440578e+00,9.653591961705153324e+00,1.025236436482847147e+01,1.674436825318005584e-01,9.969725565200879203e+01,6.510000000000000000e+02,1.015089089605424100e+01,9.816003530990640158e+00
5.510000000000000000e+02,9.983430740909092549e+00,9.653573011812905946e+00,1.025235228804671195e+01,1.674455523829506132e-01,9.969692737154150564e+01,6.510000000000000000e+02,1.015087629329204333e+01,9.815985188526141769e+00
5.515000000000000000e+02,9.983414343875478991e+00,9.653554147026532917e+00,1.025234026856836600e+01,1.674474147690752091e-01,9.969660059821148934e+01,6.510000000000000000e+02,1.015086175864455420e+01,9.815966929106402006e+00
5.520000000000000000e+02,9.983398022073371791e+00,9.653535366964129949e+00,1.025232830611837365e+01,1.674492697181355905e-01,9.969627532506764567e+01,6.510000000000000000e+02,1.015084729179150713e+01,9.815948752355236451e+00
5.525000000000000000e+02,9.983381775156148663e+00,9.653516671245480296e+00,1.025231640042299830e+01,1.674511172581426011e-01,9.969595154519093683e+01,6.510000000000000000e+02,1.015083289241429121e+01,9.815930657898006118e+00
5.530000000000000000e+02,9.983365602778787817e+00,9.653498059492081396e+00,1.025230455120984630e+01,1.674529574170012525e-01,9.969562925169437051e+01,6.510000000000000000e+02,1.015081856019578943e+01,9.815912645361786204e+00
5.535000000000000000e+02,9.983349504597875068e+00,9.653479531327127106e+00,1.025229275820784736e+01,1.674547902223035567e-01,9.969530843772304252e+01,6.510000000000000000e+02,1.015080429482017799e+01,9.815894714375572150e+00
5.540000000000000000e+02,9.983333480271571858e+00,9.653461086375497047e+00,1.025228102114719775e+01,1.674566157020537516e-01,9.969498909645369622e+01,6.510000000000000000e+02,1.015079009597362614e+01,9.815876864569519356e+00
5.545000000000000000e+02,9.983317529459633022e+00,9.653442724263754826e+00,1.025226933975948107e+01,1.674584338837359354e-01,9.969467122109477941e+01,6.510000000000000000e+02,1.015077596334336896e+01,9.815859095575897086e+00
5.550000000000000000e+02,9.983301651823369482e+00,9.653424444620121392e+00,1.025225771377755635e+01,1.674602447949873896e-01,9.969435480488601797e+01,6.510000000000000000e+02,1.015076189661835748e+01,9.815841407028383259e+00
5.555000000000000000e+02,9.983285847025687332e+00,9.653406247074530100e+00,1.025224614293556691e+01,1.674620484628735473e-01,9.969403984109877115e+01,6.510000000000000000e+02,1.015074789548856060e+01,9.815823798562812286e+00
5.560000000000000000e+02,9.983270114731027434e+00,9.653388131258502369e+00,1.025223462696894927e+01,1.674638449148720953e-01,9.969372632303532100e+01,6.510000000000000000e+02,1.015073395964589942e+01,9.815806269816155449e+00
5.565000000000000000e+02,9.983254454605386741e+00,9.653370096805263145e+00,1.025222316561442426e+01,1.674656341785621672e-01,9.969341424402912821e+01,6.510000000000000000e+02,1.015072008878394882e+01,9.815788820426824657e+00
5.570000000000000000e+02,9.983238866316316518e+00,9.653352143349659187e+00,1.025221175861002543e+01,1.674674162808992839e-01,9.969310359744447680e+01,6.510000000000000000e+02,1.015070628259721452e+01,9.815771450035416734e+00
5.575000000000000000e+02,9.983223349532902802e+00,9.653334270528192818e+00,1.025220040569498892e+01,1.674691912487333567e-01,9.969279437667645993e+01,6.510000000000000000e+02,1.015069254078163574e+01,9.815754158284169861e+00
5.580000000000000000e+02,9.983207903925766402e+00,9.653316477978970411e+00,1.025218910660986182e+01,1.674709591091192995e-01,9.969248657515083778e+01,6.510000000000000000e+02,1.015067886303488542e+01,9.815736944816649157e+00
5.585000000000000000e+02,9.983192529167041585e+00,9.653298765341741472e+00,1.025217786109648266e+01,1.674727198890065272e-01,9.969218018632365386e+01,6.510000000000000000e+02,1.015066524905604872e+01,9.815719809278034447e+00
5.590000000000000000e+02,9.983177224930388505e+00,9.653281132257847119e+00,1.025216666889792450e+01,1.674744736149797741e-01,9.969187520368140554e+01,6.510000000000000000e+02,1.015065169854536897e+01,9.815702751315408037e+00
5.595000000000000000e+02,9.983161990890966564e+00,9.653263578370243181e+00,1.025215552975843636e+01,1.674762203142433070e-01,9.969157162074083089e+01,6.510000000000000000e+02,1.015063821120520871e+01,9.815685770576724423e+00
5.600000000000000000e+02,9.983146826725453948e+00,9.653246103323517957e+00,1.025214444342353026e+01,1.674779600126011236e-01,9.969126943104849659e+01,6.510000000000000000e+02,1.015062478673805479e+01,9.815668866712853102e+00
5.605000000000000000e+02,9.983131732112008550e+00,9.653228706763785638e+00,1.025213340964011088e+01,1.674796927373051747e-01,9.969096862818108207e+01,6.510000000000000000e+02,1.015061142484931267e+01,9.815652039374702653e+00
5.610000000000000000e+02,9.983116706730282175e+00,9.653211388338805321e+00,1.025212242815614871e+01,1.674814185142590728e-01,9.969066920574482538e+01,6.510000000000000000e+02,1.015059812524454053e+01,9.815635288216022047e+00
5.615000000000000000e+02,9.983101750261411667e+00,9.653194147697895744e+00,1.025211149872091099e+01,1.674831373701930470e-01,9.969037115737584998e+01,6.510000000000000000e+02,1.015058488763160582e+01,9.815618612891219286e+00
5.620000000000000000e+02,9.983086862388008242e+00,9.653176984491938839e+00,1.025210062108486220e+01,1.674848493311103526e-01,9.969007447673949684e+01,6.510000000000000000e+02,1.015057171171911854e+01,9.815602013056896169e+00
5.625000000000000000e+02,9.983072042794145062e+00,9.653159898373383285e+00,1.025208979499964279e+01,1.674865544233229975e-01,9.968977915753065133e+01,6.510000000000000000e+02,1.015055859721746678e+01,9.815585488370821565e+00
5.630000000000000000e+02,9.983057291165362557e+00,9.653142888996239179e+00,1.025207902021815265e+01,1.674882526727268783e-01,9.968948519347328840e+01,6.510000000000000000e+02,1.015054554383809027e+01,9.815569038492636622e+00
5.635000000000000000e+02,9.983042607188659545e+00,9.653125956016074483e+00,1.025206829649443030e+01,1.674899441052677129e-01,9.968919257832051528e+01,6.510000000000000000e+02,1.015053255129392618e+01,9.815552663083391138e+00
5.640000000000000000e+02,9.983027990552470143e+00,9.653109099089991929e+00,1.025205762358383410e+01,1.674916287470964993e-01,9.968890130585444354e+01,6.510000000000000000e+02,1.015051961929956725e+01,9.815536361805374810e+00
5.645000000000000000e+02,9.983013440946685080e+00,9.653092317876620143e+00,1.025204700124280421e+01,1.674933066234302048e-01,9.968861136988581961e+01,6.510000000000000000e+02,1.015050674757011429e+01,9.815520134323255874e+00
5.650000000000000000e+02,9.982998958062617945e+00,9.653075612036138509e+00,1.025203642922899760e+01,1.674949777605197199e-01,9.968832276425430905e+01,6.510000000000000000e+02,1.015049393582313719e+01,9.815503980302098697e+00
5.655000000000000000e+02,9.982984541593012295e+00,9.653058981230232760e+00,1.025202590730121166e+01,1.674966421838890163e-01,9.968803548282791382e+01,6.510000000000000000e+02,1.015048118377690223e+01,9.815487899409122363e+00
5.660000000000000000e+02,9.982970191232030999e+00,9.653042425122130510e+00,1.025201543521940373e+01,1.674982999191120814e-01,9.968774951950307184e+01,6.510000000000000000e+02,1.015046849115114291e+01,9.815471891312919084e+00
5.665000000000000000e+02,9.982955906675259783e+00,9.653025943376515983e+00,1.025200501274474441e+01,1.674999509912949991e-01,9.968746486820455743e+01,6.510000000000000000e+02,1.015045585766655556e+01,9.815455955683964007e+00
5.670000000000000000e+02,9.982941687619680593e+00,9.653009535659641926e+00,1.025199463963954472e+01,1.675015954262152884e-01,9.968718152288521139e+01,6.510000000000000000e+02,1.015044328304589705e+01,9.815440092193465915e+00
5.675000000000000000e+02,9.982927533763687578e+00,9.652993201639215926e+00,1.025198431566717794e+01,1.675032332485611730e-01,9.968689947752585567e+01,6.510000000000000000e+02,1.015043076701224933e+01,9.815424300515125822e+00
5.680000000000000000e+02,9.982913444807051562e+00,9.652976940984428822e+00,1.025197404059235318e+01,1.675048644843654955e-01,9.968661872613530761e+01,6.510000000000000000e+02,1.015041830929141575e+01,9.815408580322685594e+00
5.685000000000000000e+02,9.982899420450955574e+00,9.652960753365977808e+00,1.025196381418082581e+01,1.675064891582094817e-01,9.968633926275012413e+01,6.510000000000000000e+02,1.015040590960916411e+01,9.815392931292747036e+00
5.690000000000000000e+02,9.982885460397950439e+00,9.652944638456027349e+00,1.025195363619949696e+01,1.675081072949314298e-01,9.968606108143431754e+01,6.510000000000000000e+02,1.015039356769288048e+01,9.815377353103018621e+00
5.695000000000000000e+02,9.982871564351961879e+00,9.652928595928212729e+00,1.025194350641634955e+01,1.675097189196268765e-01,9.968578417627949761e+01,6.510000000000000000e+02,1.015038128327158873e+01,9.815361845432333254e+00
5.700000000000000000e+02,9.982857732018288743e+00,9.652912625457620521e+00,1.025193342460058155e+01,1.675113240573378182e-01,9.968550854140477213e+01,6.510000000000000000e+02,1.015036905607562545e+01,9.815346407960950259e+00
5.705000000000000000e+02,9.982843963103587015e+00,9.652896726720813447e+00,1.025192339052244428e+01,1.675129227326903614e-01,9.968523417095617845e+01,6.510000000000000000e+02,1.015035688583627760e+01,9.815331040370896432e+00
5.710000000000000000e+02,9.982830257315878697e+00,9.652880899395800185e+00,1.025191340395331174e+01,1.675145149702570724e-01,9.968496105910715244e+01,6.510000000000000000e+02,1.015034477228613596e+01,9.815315742345621430e+00
5.715000000000000000e+02,9.982816614364534047e+00,9.652865143162003392e+00,1.025190346466570723e+01,1.675161007947124636e-01,9.968468920005804534e+01,6.510000000000000000e+02,1.015033271515924618e+01,9.815300513569821916e+00
5.720000000000000000e+02,9.982803033960262695e+00,9.652849457700318325e+00,1.025189357243321631e+01,1.675176802304186585e-01,9.968441858803599587e+01,6.510000000000000000e+02,1.015032071419068060e+01,9.815285353729844786e+00
5.725000000000000000e+02,9.982789515815113646e+00,9.652833842693047117e+00,1.025188372703055784e+01,1.675192533018914909e-01,9.968414921729498701e+01,6.510000000000000000e+02,1.015030876911700553e+01,9.815270262513223543e+00
5.730000000000000000e+02,9.982776059642466393e+00,9.652818297823936078e+00,1.025187392823351828e+01,1.675208200336450737e-01,9.968388108211550502e+01,6.510000000000000000e+02,1.015029687967611061e+01,9.815255239608820403e+00
5.735000000000000000e+02,9.982762665157029147e+00,9.652802822778136616e+00,1.025186417581892151e+01,1.675223804494153923e-01,9.968361417680449676e+01,6.510000000000000000e+02,1.015028504560644507e+01,9.815240284707613228e+00
5.740000000000000000e+02,9.982749332074821069e+00,9.652787417242212342e+00,1.025185446956477264e+01,1.675239345738168961e-01,9.968334849569536971e+01,6.510000000000000000e+02,1.015027326664863772e+01,9.815225397501004423e+00
5.745000000000000000e+02,9.982736060113181153e+00,9.652772080904137297e+00,1.025184480925011776e+01,1.675254824306857682e-01,9.968308403314767929e+01,6.510000000000000000e+02,1.015026154254386803e+01,9.815210577682496051e+00
5.750000000000000000e+02,9.982722848990755793e+00,9.652756813453283513e+00,1.025183519465503856e+01,1.675270240440120406e-01,9.968282078354717157e+01,6.510000000000000000e+02,1.015024987303476856e+01,9.815195824946744807e+00
5.755000000000000000e+02,9.982709698427484568e+00,9.652741614580403251e+00,1.025182562556067900e+01,1.675285594381464849e-01,9.968255874130558425e+01,6.510000000000000000e+02,1.015023825786563094e+01,9.815181138989338194e+00
5.760000000000000000e+02,9.982696608144612682e+00,9.652726483977650318e+00,1.025181610174930213e+01,1.675300886361957287e-01,9.968229790086041930e+01,6.510000000000000000e+02,1.015022669678080902e+01,9.815166519508416343e+00
5.765000000000000000e+02,9.982683577864666091e+00,9.652711421338551645e+00,1.025180662300421908e+01,1.675316116623521423e-01,9.968203825667508511e+01,6.510000000000000000e+02,1.015021518952701918e+01,9.815151966202313005e+00
5.770000000000000000e+02,9.982670607311455058e+00,9.652696426358012616e+00,1.025179718910974458e+01,1.675331285404441095e-01,9.968177980323858378e+01,6.510000000000000000e+02,1.015020373585189795e+01,9.815137478771010393e+00
5.775000000000000000e+02,9.982657696209999543e+00,9.652681498732206933e+00,1.025178779985124145e+01,1.675346392936254425e-01,9.968152253506399063e+01,6.510000000000000000e+02,1.015019233550362543e+01,9.815123056916373656e+00
5.780000000000000000e+02,9.982644844286793884e+00,9.652666638158940771e+00,1.025177845501521290e+01,1.675361439455661239e-01,9.968126644669385428e+01,6.510000000000000000e+02,1.015018098823236059e+01,9.815108700341227177e+00
5.785000000000000000e+02,9.982632051269394680e+00,9.652651844337109210e+00,1.025176915438907344e+01,1.675376425195722607e-01,9.968101153269199699e+01,6.510000000000000000e+02,1.015016969378896583e+01,9.815094408749821753e+00
5.790000000000000000e+02,9.982619316886687244e+00,9.652637116967056841e+00,1.025175989776129448e+01,1.675391350388449330e-01,9.968075778764878692e+01,6.510000000000000000e+02,1.015015845192553279e+01,9.815080181847841700e+00
5.795000000000000000e+02,9.982606640868798564e+00,9.652622455750451635e+00,1.025175068492144170e+01,1.675406215271531274e-01,9.968050520617953225e+01,6.510000000000000000e+02,1.015014726239595078e+01,9.815066019341644576e+00
5.800000000000000000e+02,9.982594022947116841e+00,9.652607860390324035e+00,1.025174151565999381e+01,1.675421020072290212e-01,9.968025378292449545e+01,6.510000000000000000e+02,1.015013612495434536e+01,9.815051920939888319e+00
5.805000000000000000e+02,9.982581462854264842e+00,9.652593330590999443e+00,1.025173238976849355e+01,1.675435765024245460e-01,9.968000351254882219e+01,6.510000000000000000e+02,1.015012503935668953e+01,9.815037886351840157e+00
5.810000000000000000e+02,9.982568960324107010e+00,9.652578866058176388e+00,1.025172330703953172e+01,1.675450450354171728e-01,9.967975438974225710e+01,6.510000000000000000e+02,1.015011400535952468e+01,9.815023915288691114e+00
5.815000000000000000e+02,9.982556515091729921e+00,9.652564466498828821e+00,1.025171426726663171e+01,1.675465076294523903e-01,9.967950640921915806e+01,6.510000000000000000e+02,1.015010302272118281e+01,9.815010007462277031e+00
5.820000000000000000e+02,9.982544126893454717e+00,9.652550131621257634e+00,1.025170527024438449e+01,1.675479643071012270e-01,9.967925956571845347e+01,6.510000000000000000e+02,1.015009209120055544e+01,9.814996162586353989e+00
5.825000000000000000e+02,9.982531795466801583e+00,9.652535861135088879e+00,1.025169631576835272e+01,1.675494150916063407e-01,9.967901385400320180e+01,6.510000000000000000e+02,1.015008121055840817e+01,9.814982380375196769e+00
5.830000000000000000e+02,9.982519520550537706e+00,9.652521654751234692e+00,1.025168740363506537e+01,1.675508600049665231e-01,9.967876926886094680e+01,6.510000000000000000e+02,1.015007038055550481e+01,9.814968660545570600e+00
5.835000000000000000e+02,9.982507301884600892e+00,9.652507512181912830e+00,1.025167853364208703e+01,1.675522990702144888e-01,9.967852580510309224e+01,6.510000000000000000e+02,1.015005960095481541e+01,9.814955002814386376e+00
5.840000000000000000e+02,9.982495139210152857e+00,9.652493433140611145e+00,1.025166970558781188e+01,1.675537323096568665e-01,9.967828345756521458e+01,6.510000000000000000e+02,1.015004887151980917e+01,9.814941406900496546e+00
5.845000000000000000e+02,9.982483032269541923e+00,9.652479417342128443e+00,1.025166091927182421e+01,1.675551597463236231e-01,9.967804222110690660e+01,6.510000000000000000e+02,1.015003819201586666e+01,9.814927872523217189e+00
5.850000000000000000e+02,9.982470980806319005e+00,9.652465464502521186e+00,1.025165217449456101e+01,1.675565814017421218e-01,9.967780209061132268e+01,6.510000000000000000e+02,1.015002756220806290e+01,9.814914399404576884e+00
5.855000000000000000e+02,9.982458984565207416e+00,9.652451574339144358e+00,1.025164347105745222e+01,1.675579972987842614e-01,9.967756306098539199e+01,6.510000000000000000e+02,1.015001698186399004e+01,9.814900987266423016e+00
5.860000000000000000e+02,9.982447042971861251e+00,9.652437746570582178e+00,1.025163480876290123e+01,1.675594069685067966e-01,9.967732512060129579e+01,6.510000000000000000e+02,1.015000644994036882e+01,9.814887636003355453e+00
5.865000000000000000e+02,9.982435156069643156e+00,9.652423980916719159e+00,1.025162618741424581e+01,1.675608108873473945e-01,9.967708827048039666e+01,6.510000000000000000e+02,1.014999596695699147e+01,9.814874345182296622e+00
5.870000000000000000e+02,9.982423323632268364e+00,9.652410277098670832e+00,1.025161760681576339e+01,1.675622091164798988e-01,9.967685250612149161e+01,6.510000000000000000e+02,1.014998553274874737e+01,9.814861114515787577e+00
5.875000000000000000e+02,9.982411545409146214e+00,9.652396634838817491e+00,1.025160906677271555e+01,1.675636016774766091e-01,9.967661782252494618e+01,6.510000000000000000e+02,1.014997514708662329e+01,9.814847943731669133e+00
5.880000000000000000e+02,9.982399821150842456e+00,9.652383053860766893e+00,1.025160056709127154e+01,1.675649885924263005e-01,9.967638421471436061e+01,6.510000000000000000e+02,1.014996480974327042e+01,9.814834832558416267e+00
5.885000000000000000e+02,9.982388150609082800e+00,9.652369533889388009e+00,1.025159210757859007e+01,1.675663698830022474e-01,9.967615167773638518e+01,6.510000000000000000e+02,1.014995452049208602e+01,9.814821780726079581e+00
5.890000000000000000e+02,9.982376533536717389e+00,9.652356074650770168e+00,1.025158368804264342e+01,1.675677455713423247e-01,9.967592020666039332e+01,6.510000000000000000e+02,1.014994427910806074e+01,9.814808787965374037e+00
5.895000000000000000e+02,9.982364969687765210e+00,9.652342675872233713e+00,1.025157530829242170e+01,1.675691156787031399e-01,9.967568979657876582e+01,6.510000000000000000e+02,1.014993408536646946e+01,9.814795854009062737e+00
5.900000000000000000e+02,9.982353458817369685e+00,9.652329337282299804e+00,1.025156696813788848e+01,1.675704802265471915e-01,9.967546044260646454e+01,6.510000000000000000e+02,1.014992393904391754e+01,9.814782978590821827e+00
5.905000000000000000e+02,9.982342000681802219e+00,9.652316058610757921e+00,1.025155866738985644e+01,1.675718392371120247e-01,9.967523213988128816e+01,6.510000000000000000e+02,1.014991383991891460e+01,9.814770161444691610e+00
5.910000000000000000e+02,9.982330595038471088e+00,9.652302839588564609e+00,1.025155040586008148e+01,1.675731927312364422e-01,9.967500488356324695e+01,6.510000000000000000e+02,1.014990378776970736e+01,9.814757402307233036e+00
5.915000000000000000e+02,9.982319241645894792e+00,9.652289679947905654e+00,1.025154218336122369e+01,1.675745407303791401e-01,9.967477866883486115e+01,6.510000000000000000e+02,1.014989378237627449e+01,9.814744700915515097e+00
5.920000000000000000e+02,9.982307940263716262e+00,9.652276579422162328e+00,1.025153399970681001e+01,1.675758832555834799e-01,9.967455349090090522e+01,6.510000000000000000e+02,1.014988382351929808e+01,9.814732057008132671e+00
5.925000000000000000e+02,9.982296690652676219e+00,9.652263537745884747e+00,1.025152585471137101e+01,1.675772203283574791e-01,9.967432934498835095e+01,6.510000000000000000e+02,1.014987391098103409e+01,9.814719470324320127e+00
5.930000000000000000e+02,9.982285492574636265e+00,9.652250554654857595e+00,1.025151774819027750e+01,1.675785519697937931e-01,9.967410622634632489e+01,6.510000000000000000e+02,1.014986404454442948e+01,9.814706940604841279e+00
5.935000000000000000e+02,9.982274345792550463e+00,9.652237629886037951e+00,1.025150967995971030e+01,1.675798782007769938e-01,9.967388413024589511e+01,6.510000000000000000e+02,1.014985422399332826e+01,9.814694467591774441e+00
5.940000000000000000e+02,9.982263250070461780e+00,9.652224763177539302e+00,1.025150164983683254e+01,1.675811990425008502e-01,9.967366305197981546e+01,6.510000000000000000e+02,1.014984444911296180e+01,9.814682051027959986e+00
5.945000000000000000e+02,9.982252205173510973e+00,9.652211954268684835e+00,1.025149365763964937e+01,1.675825145159509921e-01,9.967344298686292348e+01,6.510000000000000000e+02,1.014983471968946205e+01,9.814669690657559897e+00
5.950000000000000000e+02,9.982241210867933034e+00,9.652199202899925723e+00,1.025148570318706831e+01,1.675838246411285315e-01,9.967322393023144400e+01,6.510000000000000000e+02,1.014982503550906046e+01,9.814657386226805613e+00
5.955000000000000000e+02,9.982230266921014561e+00,9.652186508812913956e+00,1.025147778629888151e+01,1.675851294400000635e-01,9.967300587744341556e+01,6.510000000000000000e+02,1.014981539636101360e+01,9.814645137481015524e+00
5.960000000000000000e+02,9.982219373101139936e+00,9.652173871750440171e+00,1.025146990679574266e+01,1.675864289327713974e-01,9.967278882387816452e+01,6.510000000000000000e+02,1.014980580203391192e+01,9.814632944168369733e+00
5.965000000000000000e+02,9.982208529177775347e+00,9.652161291456442527e+00,1.025146206449920072e+01,1.675877231393883837e-01,9.967257276493654672e+01,6.510000000000000000e+02,1.014979625231716298e+01,9.814620806038385936e+00
5.970000000000000000e+02,9.982197734921415488e+00,9.652148767676038688e+00,1.025145425923160936e+01,1.675890120811931727e-01,9.967235769604056372e+01,6.510000000000000000e+02,1.014978674700260797e+01,9.814608722840221233e+00
5.975000000000000000e+02,9.982186990103640412e+00,9.652136300155460091e+00,1.025144649081620329e+01,1.675902957785951608e-01,9.967214361263351918e+01,6.510000000000000000e+02,1.014977728588223549e+01,9.814596694325045334e+00
5.980000000000000000e+02,9.982176294497085323e+00,9.652123888642075045e+00,1.025143875907710367e+01,1.675915742512780193e-01,9.967193051017959249e+01,6.510000000000000000e+02,1.014976786874836279e+01,9.814584720245807858e+00
5.985000000000000000e+02,9.982165647875422820e+00,9.652111532884404710e+00,1.025143106383925229e+01,1.675928475205805401e-01,9.967171838416422247e+01,6.510000000000000000e+02,1.014975849539600183e+01,9.814572800354842030e+00
5.990000000000000000e+02,9.982155050013384212e+00,9.652099232632092907e+00,1.025142340492833881e+01,1.675941156057701720e-01,9.967150723009339686e+01,6.510000000000000000e+02,1.014974916561915386e+01,9.814560934407614567e+00
5.995000000000000000e+02,9.982144500686732869e+00,9.652086987635899007e+00,1.025141578217101745e+01,1.675953785276141639e-01,9.967129704349420649e+01,6.510000000000000000e+02,1.014973987921434784e+01,9.814549122159119676e+00
6.000000000000000000e+02,9.982133999672271329e+00,9.652074797647705040e+00,1.025140819539480042e+01,1.675966363059471220e-01,9.967108781991420585e+01,6.510000000000000000e+02,1.014973063597821934e+01,9.814537363366323319e+00
6.005000000000000000e+02,9.982123546747834197e+00,9.652062662420501482e+00,1.025140064442800991e+01,1.675978889607060707e-01,9.967087955492164042e+01,6.510000000000000000e+02,1.014972143570854080e+01,9.814525657787127599e+00
6.010000000000000000e+02,9.982113141692270375e+00,9.652050581708378374e+00,1.025139312909977640e+01,1.675991365122927179e-01,9.967067224410520510e+01,6.510000000000000000e+02,1.014971227820456434e+01,9.814514005179978184e+00
6.015000000000000000e+02,9.982102784285475039e+00,9.652038555266555520e+00,1.025138564924001372e+01,1.676003789797621824e-01,9.967046588307400157e+01,6.510000000000000000e+02,1.014970316326523836e+01,9.814502405305711719e+00
6.020000000000000000e+02,9.982092474308329244e+00,9.652026582851322090e+00,1.025137820467953276e+01,1.676016163839280926e-01,9.967026046745750989e+01,6.510000000000000000e+02,1.014969409069225748e+01,9.814490857924401013e+00
6.025000000000000000e+02,9.982082211542749661e+00,9.652014664220082807e+00,1.025137079524992423e+01,1.676028487438434578e-01,9.967005599290523321e+01,6.510000000000000000e+02,1.014968506028659156e+01,9.814479362798905981e+00
6.030000000000000000e+02,9.982071995771647721e+00,9.652002799131313537e+00,1.025136342078363327e+01,1.676040760793883477e-01,9.966985245508699620e+01,6.510000000000000000e+02,1.014967607185103660e+01,9.814467919692258846e+00
6.035000000000000000e+02,9.982061826778942049e+00,9.651990987344587936e+00,1.025135608111384222e+01,1.676052984101828736e-01,9.966964984969250452e+01,6.510000000000000000e+02,1.014966712518912395e+01,9.814456528368758370e+00
6.040000000000000000e+02,9.982051704349547805e+00,9.651979228620549023e+00,1.025134877607459849e+01,1.676065157556393403e-01,9.966944817243145849e+01,6.510000000000000000e+02,1.014965822010518792e+01,9.814445188593909464e+00
6.045000000000000000e+02,9.982041628269373135e+00,9.651967522720902082e+00,1.025134150550073997e+01,1.676077281353241799e-01,9.966924741903338258e+01,6.510000000000000000e+02,1.014964935640469790e+01,9.814433900134050148e+00
6.050000000000000000e+02,9.982031598325322719e+00,9.651955869408450184e+00,1.025133426922786661e+01,1.676089355683370030e-01,9.966904758524754016e+01,6.510000000000000000e+02,1.014964053389365795e+01,9.814422662756985716e+00
6.055000000000000000e+02,9.982021614305265800e+00,9.651944268447032016e+00,1.025132706709240082e+01,1.676101380746045644e-01,9.966884866684289079e+01,6.510000000000000000e+02,1.014963175237986981e+01,9.814411476230661791e+00
6.060000000000000000e+02,9.982011675998078815e+00,9.651932719601582278e+00,1.025131989893156081e+01,1.676113356726035564e-01,9.966865065960791981e+01,6.510000000000000000e+02,1.014962301167068226e+01,9.814400340325475369e+00
6.065000000000000000e+02,9.982001783193583222e+00,9.651921222638042863e+00,1.025131276458328067e+01,1.676125283819481782e-01,9.966845355935048190e+01,6.510000000000000000e+02,1.014961431157553129e+01,9.814389254811635155e+00
6.070000000000000000e+02,9.981991935682595241e+00,9.651909777323444573e+00,1.025130566388638087e+01,1.676137162214755283e-01,9.966825736189794327e+01,6.510000000000000000e+02,1.014960565190406960e+01,9.814378219461120878e+00
6.075000000000000000e+02,9.981982133256876111e+00,9.651898383425839612e+00,1.025129859668042975e+01,1.676148992108494884e-01,9.966806206309696847e+01,6.510000000000000000e+02,1.014959703246772627e+01,9.814367234046027733e+00
6.080000000000000000e+02,9.981972375709167622e+00,9.651887040714315802e+00,1.025129156280574527e+01,1.676160773684395033e-01,9.966786765881330723e+01,6.510000000000000000e+02,1.014958845307760704e+01,9.814356298340728202e+00
6.085000000000000000e+02,9.981962662833161914e+00,9.651875748959028556e+00,1.025128456210341099e+01,1.676172507132349110e-01,9.966767414493196497e+01,6.510000000000000000e+02,1.014957991354639688e+01,9.814345412119926948e+00
6.090000000000000000e+02,9.981952994423499703e+00,9.651864507931149362e+00,1.025127759441530451e+01,1.676184192639137427e-01,9.966748151735680494e+01,6.510000000000000000e+02,1.014957141368741311e+01,9.814334575159586294e+00
6.095000000000000000e+02,9.981943370275772054e+00,9.651853317402851573e+00,1.025127065958406547e+01,1.676195830399291042e-01,9.966728977201090345e+01,6.510000000000000000e+02,1.014956295331570146e+01,9.814323787235840868e+00
6.100000000000000000e+02,9.981933790186520383e+00,9.651842177147365476e+00,1.025126375745303520e+01,1.676207420590257458e-01,9.966709890483585355e+01,6.510000000000000000e+02,1.014955453224554560e+01,9.814313048127495165e+00
6.105000000000000000e+02,9.981924253953215143e+00,9.651831086938923221e+00,1.025125688786641653e+01,1.676218963403962314e-01,9.966690891179220557e+01,6.510000000000000000e+02,1.014954615029361129e+01,9.814302357612818994e+00
6.110000000000000000e+02,9.981914761374268252e+00,9.651820046552762378e+00,1.025125005066910155e+01,1.676230459024044273e-01,9.966671978885911187e+01,6.510000000000000000e+02,1.014953780727667265e+01,9.814291715471863853e+00
6.115000000000000000e+02,9.981905312249013562e+00,9.651809055765147249e+00,1.025124324570672663e+01,1.676241907638788275e-01,9.966653153203431259e+01,6.510000000000000000e+02,1.014952950301289292e+01,9.814281121485134207e+00
6.120000000000000000e+02,9.981895906377724614e+00,9.651798114353326241e+00,1.025123647282564576e+01,1.676253309427674920e-01,9.966634413733405040e+01,6.510000000000000000e+02,1.014952123732049216e+01,9.814270575434957067e+00
6.125000000000000000e+02,9.981886543561582670e+00,9.651787222095572716e+00,1.025122973187303366e+01,1.676264664578454300e-01,9.966615760079294262e+01,6.510000000000000000e+02,1.014951301001942952e+01,9.814260077103737601e+00
6.130000000000000000e+02,9.981877223602706906e+00,9.651776378771110387e+00,1.025122302269673114e+01,1.676275973268001873e-01,9.966597191846403803e+01,6.510000000000000000e+02,1.014950482092950779e+01,9.814249626275907801e+00
6.135000000000000000e+02,9.981867946304106454e+00,9.651765584160205691e+00,1.025121634514536773e+01,1.676287235685602617e-01,9.966578708641858952e+01,6.510000000000000000e+02,1.014949666987266852e+01,9.814239222735546164e+00
6.140000000000000000e+02,9.981858711469708823e+00,9.651754838044077189e+00,1.025120969906824797e+01,1.676298452012253692e-01,9.966560310074589779e+01,6.510000000000000000e+02,1.014948855667093319e+01,9.814228866268482676e+00
6.145000000000000000e+02,9.981849518904359897e+00,9.651744140204929323e+00,1.025120308431541538e+01,1.676309622422216816e-01,9.966541995755345340e+01,6.510000000000000000e+02,1.014948048114658086e+01,9.814218556662138937e+00
6.150000000000000000e+02,9.981840368413790188e+00,9.651733490425970174e+00,1.025119650073770750e+01,1.676320747099576958e-01,9.966523765296670945e+01,6.510000000000000000e+02,1.014947244312374686e+01,9.814208293703833519e+00
6.155000000000000000e+02,9.981831259804630818e+00,9.651722888491335084e+00,1.025118994818656581e+01,1.676331826224787824e-01,9.966505618312905312e+01,6.510000000000000000e+02,1.014946444242711010e+01,9.814198077182153312e+00
6.160000000000000000e+02,9.981822192884406419e+00,9.651712334186163034e+00,1.025118342651424896e+01,1.676342859975707977e-01,9.966487554420154993e+01,6.510000000000000000e+02,1.014945647888197655e+01,9.814187906886834512e+00
6.165000000000000000e+02,9.981813167461528025e+00,9.651701827296538028e+00,1.025117693557366572e+01,1.676353848530187651e-01,9.966469573236315682e+01,6.510000000000000000e+02,1.014944855231454746e+01,9.814177782608510370e+00
6.170000000000000000e+02,9.981804183345294845e+00,9.651691367609533501e+00,1.025117047521843183e+01,1.676364792069690302e-01,9.966451674381050907e+01,6.510000000000000000e+02,1.014944066255226218e+01,9.814167704138325732e+00
6.175000000000000000e+02,9.981795240345883613e+00,9.651680954913141264e+00,1.025116404530287895e+01,1.676375690767392679e-01,9.966433857475769287e+01,6.510000000000000000e+02,1.014943280942262405e+01,9.814157671269144956e+00
6.180000000000000000e+02,9.981786338274357462e+00,9.651670588996315914e+00,1.025115764568208121e+01,1.676386544796980849e-01,9.966416122143634482e+01,6.510000000000000000e+02,1.014942499275405474e+01,9.814147683794658406e+00
6.185000000000000000e+02,9.981777476942628624e+00,9.651660269648973056e+00,1.025115127621177713e+01,1.676397354340928292e-01,9.966398468009556666e+01,6.510000000000000000e+02,1.014941721237672212e+01,9.814137741508535129e+00
6.190000000000000000e+02,9.981768656163497511e+00,9.651649996661952002e+00,1.025114493674837490e+01,1.676408119569283706e-01,9.966380894700162685e+01,6.510000000000000000e+02,1.014940946812042633e+01,9.814127844206568696e+00
6.195000000000000000e+02,9.981759875750622513e+00,9.651639769827049520e+00,1.025113862714907498e+01,1.676418840656225540e-01,9.966363401843814529e+01,6.510000000000000000e+02,1.014940175981624471e+01,9.814117991684998543e+00
6.200000000000000000e+02,9.981751135518516449e+00,9.651629588936977200e+00,1.025113234727166223e+01,1.676429517779030043e-01,9.966345989070597966e+01,6.510000000000000000e+02,1.014939408729641990e+01,9.814108183740613001e+00
6.205000000000000000e+02,9.981742435282555448e+00,9.651619453785391656e+00,1.025112609697463206e+01,1.676440151108755938e-01,9.966328656012302645e+01,6.510000000000000000e+02,1.014938645039343079e+01,9.814098420171681880e+00
6.210000000000000000e+02,9.981733774858964736e+00,9.651609364166869653e+00,1.025111987611718511e+01,1.676450740818524188e-01,9.966311402302412148e+01,6.510000000000000000e+02,1.014937884894081854e+01,9.814088700777112706e+00
6.215000000000000000e+02,9.981725154064822192e+00,9.651599319876906335e+00,1.025111368455917926e+01,1.676461287079377971e-01,9.966294227576116782e+01,6.510000000000000000e+02,1.014937128277276024e+01,9.814079025356885921e+00
6.220000000000000000e+02,9.981716572718042357e+00,9.651589320711918774e+00,1.025110752216117227e+01,1.676471790061318523e-01,9.966277131470275208e+01,6.510000000000000000e+02,1.014936375172417549e+01,9.814069393711911005e+00
6.225000000000000000e+02,9.981708030637387097e+00,9.651579366469228205e+00,1.025110138878435961e+01,1.676482249936926405e-01,9.966260113623445704e+01,6.510000000000000000e+02,1.014935625563107990e+01,9.814059805643694290e+00
6.230000000000000000e+02,9.981699527642454939e+00,9.651569456947084902e+00,1.025109528429061534e+01,1.676492666873082849e-01,9.966243173675839273e+01,6.510000000000000000e+02,1.014934879432976267e+01,9.814050260955145433e+00
6.235000000000000000e+02,9.981691063553659760e+00,9.651559591944629091e+00,1.025108920854249206e+01,1.676503041045457054e-01,9.966226311269332427e+01,6.510000000000000000e+02,1.014934136765820405e+01,9.814040759449113693e+00
6.240000000000000000e+02,9.981682638192264534e+00,9.651549771261908717e+00,1.025108316140320497e+01,1.676513372619364006e-01,9.966209526047458667e+01,6.510000000000000000e+02,1.014933397545420135e+01,9.814031300930327717e+00
6.245000000000000000e+02,9.981674251380352914e+00,9.651539994699872338e+00,1.025107714273658743e+01,1.676523661761144812e-01,9.966192817655397107e+01,6.510000000000000000e+02,1.014932661755646670e+01,9.814021885204237350e+00
6.250000000000000000e+02,9.981665902940822122e+00,9.651530262060340704e+00,1.025107115240719580e+01,1.676533908639721848e-01,9.966176185739958271e+01,6.510000000000000000e+02,1.014931929380479403e+01,9.814012512076848438e+00
6.255000000000000000e+02,9.981657592697384729e+00,9.651520573146040505e+00,1.025106519028010865e+01,1.676544113422456239e-01,9.966159629949585508e+01,6.510000000000000000e+02,1.014931200403963096e+01,9.814003181355140271e+00
6.260000000000000000e+02,9.981649320474584641e+00,9.651510927760584835e+00,1.025105925622125369e+01,1.676554276273081456e-01,9.966143149934362100e+01,6.510000000000000000e+02,1.014930474810189232e+01,9.813993892847275191e+00
6.265000000000000000e+02,9.981641086097754467e+00,9.651501325708478518e+00,1.025105335009710217e+01,1.676564397361531844e-01,9.966126745345977156e+01,6.510000000000000000e+02,1.014929752583390865e+01,9.813984646361600284e+00
6.270000000000000000e+02,9.981632889393049268e+00,9.651491766795064819e+00,1.025104747177475950e+01,1.676574476847905171e-01,9.966110415837722769e+01,6.510000000000000000e+02,1.014929033707784001e+01,9.813975441708258529e+00
6.275000000000000000e+02,9.981624730187412808e+00,9.651482250826596498e+00,1.025104162112192085e+01,1.676584514900568701e-01,9.966094161064496859e+01,6.510000000000000000e+02,1.014928318167747001e+01,9.813966278697353829e+00
6.280000000000000000e+02,9.981616608308589988e+00,9.651472777610202058e+00,1.025103579800704345e+01,1.676594511681676059e-01,9.966077980682787540e+01,6.510000000000000000e+02,1.014927605947675637e+01,9.813957157140421828e+00
6.285000000000000000e+02,9.981608523585130399e+00,9.651463346953855549e+00,1.025103000229906947e+01,1.676604467354924632e-01,9.966061874350688754e+01,6.510000000000000000e+02,1.014926897032062314e+01,9.813948076849637658e+00
6.290000000000000000e+02,9.981600475846368781e+00,9.651453958666365907e+00,1.025102423386772443e+01,1.676614382080902077e-01,9.966045841727844845e+01,6.510000000000000000e+02,1.014926191405445799e+01,9.813939037638277796e+00
6.295000000000000000e+02,9.981592464922419694e+00,9.651444612557465774e+00,1.025101849258330589e+01,1.676624256025361359e-01,9.966029882475493196e+01,6.510000000000000000e+02,1.014925489052495422e+01,9.813930039319883392e+00
6.300000000000000000e+02,9.981584490644189955e+00,9.651435308437687155e+00,1.025101277831670998e+01,1.676634089344219980e-01,9.966013996256413066e+01,6.510000000000000000e+02,1.014924789957861151e+01,9.813921081709766625e+00
6.305000000000000000e+02,9.981576552843360872e+00,9.651426046118430691e+00,1.025100709093946705e+01,1.676643882203218139e-01,9.965998182734966804e+01,6.510000000000000000e+02,1.014924094106368280e+01,9.813912164623040724e+00
6.310000000000000000e+02,9.981568651352397126e+00,9.651416825411951450e+00,1.025100143032370603e+01,1.676653634763950462e-01,9.965982441577058637e+01,6.510000000000000000e+02,1.014923401482879228e+01,9.813903287876001968e+00
6.315000000000000000e+02,9.981560786004536112e+00,9.651407646131337614e+00,1.025099579634217939e+01,1.676663347180244734e-01,9.965966772450127564e+01,6.510000000000000000e+02,1.014922712072256239e+01,9.813894451286511611e+00
6.320000000000000000e+02,9.981552956633773732e+00,9.651398508090514028e+00,1.025099018886825775e+01,1.676673019614717541e-01,9.965951175023147357e+01,6.510000000000000000e+02,1.014922025859524624e+01,9.813885654672303005e+00
6.325000000000000000e+02,9.981545163074889260e+00,9.651389411104245752e+00,1.025098460777592457e+01,1.676682652220666259e-01,9.965935648966630822e+01,6.510000000000000000e+02,1.014921342829695661e+01,9.813876897852823689e+00
6.330000000000000000e+02,9.981537405163400933e+00,9.651380354988138066e+00,1.025097905293974954e+01,1.676692245164832507e-01,9.965920193952608486e+01,6.510000000000000000e+02,1.014920662967988463e+01,9.813868180646919015e+00
6.335000000000000000e+02,9.981529682735605036e+00,9.651371339558597384e+00,1.025097352423487784e+01,1.676701798598432269e-01,9.965904809654617225e+01,6.510000000000000000e+02,1.014919986259544693e+01,9.813859502875761365e+00
6.340000000000000000e+02,9.981521995628547472e+00,9.651362364632889879e+00,1.025096802153716702e+01,1.676711312677847676e-01,9.965889495747713056e+01,6.510000000000000000e+02,1.014919312689633379e+01,9.813850864360762927e+00
6.345000000000000000e+02,9.981514343680014889e+00,9.651353430029066871e+00,1.025096254472301283e+01,1.676720787565145199e-01,9.965874251908439874e+01,6.510000000000000000e+02,1.014918642243652869e+01,9.813842264923501091e+00
6.350000000000000000e+02,9.981506726728559542e+00,9.651344535566025229e+00,1.025095709366939722e+01,1.676730223407900400e-01,9.965859077814840816e+01,6.510000000000000000e+02,1.014917974906935072e+01,9.813833704387770140e+00
6.355000000000000000e+02,9.981499144613472652e+00,9.651335681063457628e+00,1.025095166825389370e+01,1.676739620365063910e-01,9.965843973146448320e+01,6.510000000000000000e+02,1.014917310664997885e+01,9.813825182576966455e+00
6.360000000000000000e+02,9.981491597174771968e+00,9.651326866341856103e+00,1.025094626835459621e+01,1.676748978591958428e-01,9.965828937584268488e+01,6.510000000000000000e+02,1.014916649503396862e+01,9.813816699315577097e+00
6.365000000000000000e+02,9.981484084253242628e+00,9.651318091222549356e+00,1.025094089385035190e+01,1.676758298239244827e-01,9.965813970810792455e+01,6.510000000000000000e+02,1.014915991407716689e+01,9.813808254429318367e+00
6.370000000000000000e+02,9.981476605690373205e+00,9.651309355527638800e+00,1.025093554462046086e+01,1.676767579462750957e-01,9.965799072509959444e+01,6.510000000000000000e+02,1.014915336363664800e+01,9.813799847744098415e+00
6.375000000000000000e+02,9.981469161328410777e+00,9.651300659080039424e+00,1.025093022054485203e+01,1.676776822411574497e-01,9.965784242367183765e+01,6.510000000000000000e+02,1.014914684356956798e+01,9.813791479087253578e+00
6.380000000000000000e+02,9.981461751010307637e+00,9.651292001703451362e+00,1.025092492150398904e+01,1.676786027240495802e-01,9.965769480069324970e+01,6.510000000000000000e+02,1.014914035373435830e+01,9.813783148286256974e+00
6.385000000000000000e+02,9.981454374579747935e+00,9.651283383222377665e+00,1.025091964737895722e+01,1.676795194104808429e-01,9.965754785304693542e+01,6.510000000000000000e+02,1.014913389399023025e+01,9.813774855169267397e+00
6.390000000000000000e+02,9.981447031881142351e+00,9.651274803462115415e+00,1.025091439805136950e+01,1.676804323149453102e-01,9.965740157763019624e+01,6.510000000000000000e+02,1.014912746419608780e+01,9.813766599566196902e+00
6.395000000000000000e+02,9.981439722759613886e+00,9.651266262248713090e+00,1.025090917340342145e+01,1.676813414525572254e-01,9.965725597135482872e+01,6.510000000000000000e+02,1.014912106421217075e+01,9.813758381307057022e+00
6.400000000000000000e+02,9.981432447060996083e+00,9.651257759409030967e+00,1.025090397331789305e+01,1.676822468386889309e-01,9.965711103114693969e+01,6.510000000000000000e+02,1.014911469389968524e+01,9.813750200222306930e+00
6.405000000000000000e+02,9.981425204631849013e+00,9.651249294770707365e+00,1.025089879767803325e+01,1.676831484876259160e-01,9.965696675394664794e+01,6.510000000000000000e+02,1.014910835311947324e+01,9.813742056144223014e+00
6.410000000000000000e+02,9.981417995319405989e+00,9.651240868162124897e+00,1.025089364636784772e+01,1.676840464148945109e-01,9.965682313670812675e+01,6.510000000000000000e+02,1.014910204173429875e+01,9.813733948904511450e+00
6.415000000000000000e+02,9.981410818971648169e+00,9.651232479412460208e+00,1.025088851927177913e+01,1.676849406349859850e-01,9.965668017640001608e+01,6.510000000000000000e+02,1.014909575960663446e+01,9.813725878336661879e+00
6.420000000000000000e+02,9.981403675437228173e+00,9.651224128351655551e+00,1.025088341627474975e+01,1.676858311625978870e-01,9.965653787000449881e+01,6.510000000000000000e+02,1.014908950659982523e+01,9.813717844274631119e+00
6.425000000000000000e+02,9.981396564565509166e+00,9.651215814810415239e+00,1.025087833726239062e+01,1.676867180124273216e-01,9.965639621451792607e+01,6.510000000000000000e+02,1.014908328257793713e+01,9.813709846553081206e+00
6.430000000000000000e+02,9.981389486206543538e+00,9.651207538620189652e+00,1.025087328212082127e+01,1.676876011993776172e-01,9.965625520695051875e+01,6.510000000000000000e+02,1.014907708740592085e+01,9.813701885007166226e+00
6.435000000000000000e+02,9.981382440211081786e+00,9.651199299613205440e+00,1.025086825073672259e+01,1.676884807377309883e-01,9.965611484432626810e+01,6.510000000000000000e+02,1.014907092094881413e+01,9.813693959473351214e+00
6.440000000000000000e+02,9.981375426430552977e+00,9.651191097622415782e+00,1.025086324299728346e+01,1.676893566421310267e-01,9.965597512368273669e+01,6.510000000000000000e+02,1.014906478307268323e+01,9.813686069788420951e+00
6.445000000000000000e+02,9.981368444717073629e+00,9.651182932481564336e+00,1.025085825879023815e+01,1.676902289273760616e-01,9.965583604207147062e+01,6.510000000000000000e+02,1.014905867364445058e+01,9.813678215789698456e+00
6.450000000000000000e+02,9.981361494923444155e+00,9.651174804025114184e+00,1.025085329800382361e+01,1.676910976075914328e-01,9.965569759655721782e+01,6.510000000000000000e+02,1.014905259253103686e+01,9.813670397315853222e+00
6.455000000000000000e+02,9.981354576903154197e+00,9.651166712088262045e+00,1.025084836052693049e+01,1.676919626967467714e-01,9.965555978421865291e+01,6.510000000000000000e+02,1.014904653959990100e+01,9.813662614206409174e+00
6.460000000000000000e+02,9.981347690510347093e+00,9.651158656506970246e+00,1.025084344624888288e+01,1.676928242100008959e-01,9.965542260214775183e+01,6.510000000000000000e+02,1.014904051472034752e+01,9.813654866300344892e+00
6.465000000000000000e+02,9.981340835599848305e+00,9.651150637117920539e+00,1.025083855505957864e+01,1.676936821612706185e-01,9.965528604744989138e+01,6.510000000000000000e+02,1.014903451776111964e+01,9.813647153438576964e+00
6.470000000000000000e+02,9.981334012027165414e+00,9.651142653758542522e+00,1.025083368684942009e+01,1.676945365644723351e-01,9.965515011724389183e+01,6.510000000000000000e+02,1.014902854859163739e+01,9.813639475462693440e+00
6.475000000000000000e+02,9.981327219648452598e+00,9.651134706266976337e+00,1.025082884150934959e+01,1.676953874340391115e-01,9.965501480866174688e+01,6.510000000000000000e+02,1.014902260708248960e+01,9.813631832214413819e+00
6.480000000000000000e+02,9.981320458320531941e+00,9.651126794482095761e+00,1.025082401893079620e+01,1.676962347841966239e-01,9.965488011884879427e+01,6.510000000000000000e+02,1.014901669310472876e+01,9.813624223536335123e+00
6.485000000000000000e+02,9.981313727900898769e+00,9.651118918243501099e+00,1.025081921900579474e+01,1.676970786287045045e-01,9.965474604496353095e+01,6.510000000000000000e+02,1.014901080652960452e+01,9.813616649272194792e+00
6.490000000000000000e+02,9.981307028247686119e+00,9.651111077391515636e+00,1.025081444162683830e+01,1.676979189816840410e-01,9.965461258417745682e+01,6.510000000000000000e+02,1.014900494722937019e+01,9.813609109266002051e+00
6.495000000000000000e+02,9.981300359219694940e+00,9.651103271767173197e+00,1.025080968668692982e+01,1.676987558571523818e-01,9.965447973367525947e+01,6.510000000000000000e+02,1.014899911507684749e+01,9.813601603362542392e+00
6.500000000000000000e+02,9.981293720676367442e+00,9.651095501212211047e+00,1.025080495407958381e+01,1.676995892689712719e-01,9.965434749065447306e+01,6.510000000000000000e+02,1.014899330994533955e+01,9.813594131407397114e+00
6.505000000000000000e+02,9.981287112477795986e+00,9.651087765569112520e+00,1.025080024369886722e+01,1.677004192312086250e-01,9.965421585232567736e+01,6.510000000000000000e+02,1.014898753170900569e+01,9.813586693246586279e+00
6.510000000000000000e+02,9.981280534484733735e+00,9.651080064681039516e+00,1.025079555543933552e+01,1.677012457571044612e-01,9.965408481591234136e+01,6.510000000000000000e+02,1.014898178024183828e+01,9.813579288727629191e+00
6.515000000000000000e+02,9.981273986558553801e+00,9.651072398391850271e+00,1.025079088919605397e+01,1.677020688607258336e-01,9.965395437865063855e+01,6.510000000000000000e+02,1.014897605541927916e+01,9.813571917697828439e+00
6.520000000000000000e+02,9.981267468561274114e+00,9.651064766546120666e+00,1.025078624486459766e+01,1.677028885557254878e-01,9.965382453778951799e+01,6.510000000000000000e+02,1.014897035711699935e+01,9.813564580005548876e+00
6.525000000000000000e+02,9.981260980355553869e+00,9.651057168989128243e+00,1.025078162234099821e+01,1.677037048558591703e-01,9.965369529059069009e+01,6.510000000000000000e+02,1.014896468521141237e+01,9.813557275499693588e+00
6.530000000000000000e+02,9.981254521804682867e+00,9.651049605566825562e+00,1.025077702152184855e+01,1.677045177746753213e-01,9.965356663432847029e+01,6.510000000000000000e+02,1.014895903957935808e+01,9.813550004030007656e+00
6.535000000000000000e+02,9.981248092772576186e+00,9.651042076125886382e+00,1.025077244230413243e+01,1.677053273256701726e-01,9.965343856628959429e+01,6.510000000000000000e+02,1.014895342009824653e+01,9.813542765446905847e+00
6.540000000000000000e+02,9.981241693123783065e+00,9.651034580513631056e+00,1.025076788458546773e+01,1.677061335221842475e-01,9.965331108377350233e+01,6.510000000000000000e+02,1.014894782664596740e+01,9.813535559601598735e+00
6.545000000000000000e+02,9.981235322723481573e+00,9.651027118578117125e+00,1.025076334826388447e+01,1.677069363776094446e-01,9.965318418409206913e+01,6.510000000000000000e+02,1.014894225910109071e+01,9.813528386345870658e+00
6.550000000000000000e+02,9.981228981437450187e+00,9.651019690168034515e+00,1.025075883323797932e+01,1.677077359056991512e-01,9.965305786456949022e+01,6.510000000000000000e+02,1.014893671734314928e+01,9.813521245531751092e+00
6.555000000000000000e+02,9.981222669132110425e+00,9.651012295132780139e+00,1.025075433940668823e+01,1.677085321193788892e-01,9.965293212254236721e+01,6.510000000000000000e+02,1.014893120125148940e+01,9.813514137012731453e+00
6.560000000000000000e+02,9.981216385548709269e+00,9.651004933322429480e+00,1.025074986666952803e+01,1.677093249081741122e-01,9.965280695280721091e+01,6.510000000000000000e+02,1.014892571045688463e+01,9.813507060640533908e+00
6.565000000000000000e+02,9.981210130606367414e+00,9.650997604587708167e+00,1.025074541492652358e+01,1.677101143362636215e-01,9.965268235376986183e+01,6.510000000000000000e+02,1.014892024494263190e+01,9.813500016270102932e+00
6.570000000000000000e+02,9.981203904248507897e+00,9.650990308780043492e+00,1.025074098407812073e+01,1.677109004903737099e-01,9.965255832432895033e+01,6.510000000000000000e+02,1.014891480473888130e+01,9.813493003758132716e+00
6.575000000000000000e+02,9.981197706343976961e+00,9.650983045751493350e+00,1.025073657402525917e+01,1.677116833839452092e-01,9.965243486186973598e+01,6.510000000000000000e+02,1.014890938972792078e+01,9.813486022960031363e+00
6.580000000000000000e+02,9.981191536762231920e+00,9.650975815354804865e+00,1.025073218466937064e+01,1.677124630300565189e-01,9.965231196378961442e+01,6.510000000000000000e+02,1.014890399979228874e+01,9.813479073732175095e+00
6.585000000000000000e+02,9.981185395373330493e+00,9.650968617443398401e+00,1.025072781591234516e+01,1.677132394418373307e-01,9.965218962749794684e+01,6.510000000000000000e+02,1.014889863481516841e+01,9.813472155931494356e+00
6.590000000000000000e+02,9.981179282047934365e+00,9.650961451871314267e+00,1.025072346765653286e+01,1.677140126321065849e-01,9.965206785041608839e+01,6.510000000000000000e+02,1.014889329468004142e+01,9.813465269415827308e+00
6.595000000000000000e+02,9.981173196657294966e+00,9.650954318493292661e+00,1.025071913980476346e+01,1.677147826137345143e-01,9.965194662997717501e+01,6.510000000000000000e+02,1.014888797927102893e+01,9.813458414043561007e+00
6.600000000000000000e+02,9.981167139073255257e+00,9.650947217164675962e+00,1.025071483226026992e+01,1.677155493998495339e-01,9.965182596362626555e+01,6.510000000000000000e+02,1.014888268847310471e+01,9.813451589673405806e+00
6.605000000000000000e+02,9.981161109168249723e+00,9.650940147741495778e+00,1.025071054492683409e+01,1.677163130029072913e-01,9.965170584882004334e+01,6.510000000000000000e+02,1.014887742217115552e+01,9.813444796165342154e+00
6.610000000000000000e+02,9.981155106815304379e+00,9.650933110080416100e+00,1.025070627770871212e+01,1.677170734359836601e-01,9.965158628302717148e+01,6.510000000000000000e+02,1.014887218025128846e+01,9.813438033379320302e+00
6.615000000000000000e+02,9.981149131888029657e+00,9.650926104038729747e+00,1.025070203051066642e+01,1.677178307117920264e-01,9.965146726372783803e+01,6.510000000000000000e+02,1.014886696259982202e+01,9.813431301176239074e+00
6.620000000000000000e+02,9.981143184260616863e+00,9.650919129474404556e+00,1.025069780323769386e+01,1.677185848428903170e-01,9.965134878841386978e+01,6.510000000000000000e+02,1.014886176910350812e+01,9.813424599417725602e+00
6.625000000000000000e+02,9.981137263807839943e+00,9.650912186246014102e+00,1.025069359579544503e+01,1.677193358419910851e-01,9.965123085458873220e+01,6.510000000000000000e+02,1.014885659964983233e+01,9.813417927965849330e+00
6.630000000000000000e+02,9.981131370405041281e+00,9.650905274212803420e+00,1.025068940808989204e+01,1.677200837218066065e-01,9.965111345976727364e+01,6.510000000000000000e+02,1.014885145412684686e+01,9.813411286683235701e+00
6.635000000000000000e+02,9.981125503928153009e+00,9.650898393234605521e+00,1.025068524002759673e+01,1.677208284945314876e-01,9.965099660147591010e+01,6.510000000000000000e+02,1.014884633242268386e+01,9.813404675433620383e+00
6.640000000000000000e+02,9.981119664253659707e+00,9.650891543171907117e+00,1.025068109151551887e+01,1.677215701730322972e-01,9.965088027725239783e+01,6.510000000000000000e+02,1.014884123442669228e+01,9.813398094080627132e+00
6.645000000000000000e+02,9.981113851258626823e+00,9.650884723885827299e+00,1.025067696246100368e+01,1.677223087695029202e-01,9.965076448464579073e+01,6.510000000000000000e+02,1.014883616002812872e+01,9.813391542489124930e+00
6.650000000000000000e+02,9.981108064820686465e+00,9.650877935238080241e+00,1.025067285277189377e+01,1.677230442962402701e-01,9.965064922121655400e+01,6.510000000000000000e+02,1.014883110911692654e+01,9.813385020524446389e+00
6.655000000000000000e+02,9.981102304818024962e+00,9.650871177091035591e+00,1.025066876235649005e+01,1.677237767660580137e-01,9.965053448453636520e+01,6.510000000000000000e+02,1.014882608158408317e+01,9.813378528051966754e+00
6.660000000000000000e+02,9.981096571129405959e+00,9.650864449307652748e+00,1.025066469112348067e+01,1.677245061908902990e-01,9.965042027218817111e+01,6.510000000000000000e+02,1.014882107732029759e+01,9.813372064938516104e+00
6.665000000000000000e+02,9.981090863634133115e+00,9.650857751751527047e+00,1.025066063898202096e+01,1.677252325832397362e-01,9.965030658176586087e+01,6.510000000000000000e+02,1.014881609621737191e+01,9.813365631050894322e+00
6.670000000000000000e+02,9.981085182212085627e+00,9.650851084286847126e+00,1.025065660584173166e+01,1.677259559547812084e-01,9.965019341087462124e+01,6.510000000000000000e+02,1.014881113816686664e+01,9.813359226257304613e+00
6.675000000000000000e+02,9.981079526743677377e+00,9.650844446778432228e+00,1.025065259161262254e+01,1.677266763182233833e-01,9.965008075713053870e+01,6.510000000000000000e+02,1.014880620306190195e+01,9.813352850425454577e+00
6.680000000000000000e+02,9.981073897109880022e+00,9.650837839091698456e+00,1.025064859620506219e+01,1.677273936856023551e-01,9.964996861816075580e+01,6.510000000000000000e+02,1.014880129079548254e+01,9.813346503424275724e+00
6.685000000000000000e+02,9.981068293192214114e+00,9.650831261092655211e+00,1.025064461953000361e+01,1.677281080689538573e-01,9.964985699160334320e+01,6.510000000000000000e+02,1.014879640126116911e+01,9.813340185123260895e+00
6.690000000000000000e+02,9.981062714872756203e+00,9.650824712647922965e+00,1.025064066149874620e+01,1.677288194798477738e-01,9.964974587510724291e+01,6.510000000000000000e+02,1.014879153435260584e+01,9.813333895392908346e+00
6.695000000000000000e+02,9.981057162034105090e+00,9.650818193624735031e+00,1.025063672202303522e+01,1.677295279308879672e-01,9.964963526633223978e+01,6.510000000000000000e+02,1.014878668996499300e+01,9.813327634103217179e+00
6.700000000000000000e+02,9.981051634559413799e+00,9.650811703890910920e+00,1.025063280101500851e+01,1.677302334341607692e-01,9.964952516294901841e+01,6.510000000000000000e+02,1.014878186799357351e+01,9.813321401125254084e+00
6.705000000000000000e+02,9.981046132332375365e+00,9.650805243314847459e+00,1.025062889838722668e+01,1.677309360006145056e-01,9.964941556263869415e+01,6.510000000000000000e+02,1.014877706833298987e+01,9.813315196331759083e+00
6.710000000000000000e+02,9.981040655237206849e+00,9.650798811765561425e+00,1.025062501405271043e+01,1.677316356429035815e-01,9.964930646309341000e+01,6.510000000000000000e+02,1.014877229088011035e+01,9.813309019594303351e+00
6.715000000000000000e+02,9.981035203158670654e+00,9.650792409112634473e+00,1.025062114792485346e+01,1.677323323725445070e-01,9.964919786201578233e+01,6.510000000000000000e+02,1.014876753553121524e+01,9.813302870786126064e+00
6.720000000000000000e+02,9.981029775982056762e+00,9.650786035226252224e+00,1.025061729991748116e+01,1.677330262012085016e-01,9.964908975711904304e+01,6.510000000000000000e+02,1.014876280218326521e+01,9.813296749780848316e+00
6.725000000000000000e+02,9.981024373593177401e+00,9.650779689977163400e+00,1.025061346994482037e+01,1.677337171405147431e-01,9.964898214612686900e+01,6.510000000000000000e+02,1.014875809073369162e+01,9.813290656452663185e+00
6.730000000000000000e+02,9.981018995878370603e+00,9.650773373236729569e+00,1.025060965792152423e+01,1.677344052028060251e-01,9.964887502677363784e+01,6.510000000000000000e+02,1.014875340108117641e+01,9.813284590675564800e+00
6.735000000000000000e+02,9.981013642724512636e+00,9.650767084876827440e+00,1.025060586376263849e+01,1.677350903986149222e-01,9.964876839680385956e+01,6.510000000000000000e+02,1.014874873312312609e+01,9.813278552325897408e+00
6.740000000000000000e+02,9.981008314018978922e+00,9.650760824769957225e+00,1.025060208738365830e+01,1.677357727403869236e-01,9.964866225397281596e+01,6.510000000000000000e+02,1.014874408675936657e+01,9.813272541278593053e+00
6.745000000000000000e+02,9.981003009649681346e+00,9.650754592789201780e+00,1.025059832870043941e+01,1.677364522394296509e-01,9.964855659604587856e+01,6.510000000000000000e+02,1.014873946188911091e+01,9.813266557410251778e+00
6.750000000000000000e+02,9.980997729505034499e+00,9.650748388808173317e+00,1.025059458762922127e+01,1.677371289072571714e-01,9.964845142079872176e+01,6.510000000000000000e+02,1.014873485841229162e+01,9.813260600597779160e+00
6.755000000000000000e+02,9.980992473473985882e+00,9.650742212701093337e+00,1.025059086408671938e+01,1.677378027548661332e-01,9.964834672601739385e+01,6.510000000000000000e+02,1.014873027622885182e+01,9.813254670719119943e+00
6.760000000000000000e+02,9.980987241445969715e+00,9.650736064342719800e+00,1.025058715798993880e+01,1.677384737940284809e-01,9.964824250949797602e+01,6.510000000000000000e+02,1.014872571523999767e+01,9.813248767651941762e+00
6.765000000000000000e+02,9.980982033310944246e+00,9.650729943608371997e+00,1.025058346925640151e+01,1.677391420363090468e-01,9.964813876904695178e+01,6.510000000000000000e+02,1.014872117534725504e+01,9.813242891274635227e+00
6.770000000000000000e+02,9.980976848959377534e+00,9.650723850373969626e+00,1.025057979780391548e+01,1.677398074924449645e-01,9.964803550248066699e+01,6.510000000000000000e+02,1.014871665645182297e+01,9.813237041466932098e+00
6.775000000000000000e+02,9.980971688282229692e+00,9.650717784515945752e+00,1.025057614355075231e+01,1.677404701742589155e-01,9.964793270762569932e+01,6.510000000000000000e+02,1.014871215845648855e+01,9.813231218107970832e+00


==> supplementary_materials/figures/data/wall_thickness_mid_cavity_s140_81.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,1.076069034933840385e+01,1.042214609625512090e+01,1.100518085653599698e+01,1.650053129725321810e-01,1.158196835476538382e+02,6.510000000000000000e+02,1.092569566231093781e+01,1.059568503636587167e+01
-4.850000000000000000e+01,1.076069437197388723e+01,1.042213740379043685e+01,1.100519250621674949e+01,1.650126034289831622e-01,1.158197725263209179e+02,6.510000000000000000e+02,1.092570697540287128e+01,1.059568176854490318e+01
-4.800000000000000000e+01,1.076069836976585137e+01,1.042212874118522414e+01,1.100520410402350535e+01,1.650198659726353489e-01,1.158198609612470733e+02,6.510000000000000000e+02,1.092571823573848633e+01,1.059567850379321641e+01
-4.750000000000000000e+01,1.076070234208109078e+01,1.042212010894221308e+01,1.100521564842653710e+01,1.650270997481012025e-01,1.158199488385207587e+02,6.510000000000000000e+02,1.092572944182919237e+01,1.059567524233298919e+01
-4.700000000000000000e+01,1.076070628833425502e+01,1.042211150754782878e+01,1.100522713799015939e+01,1.650343039469562567e-01,1.158200361452756084e+02,6.510000000000000000e+02,1.092574059228121008e+01,1.059567198438729818e+01
-4.650000000000000000e+01,1.076071020798553235e+01,1.042210293747326233e+01,1.100523857136859363e+01,1.650414778049418829e-01,1.158201228696401017e+02,6.510000000000000000e+02,1.092575168579047507e+01,1.059566873018059141e+01
-4.600000000000000000e+01,1.076071410053806687e+01,1.042209439917459868e+01,1.100524994730268169e+01,1.650486206004830314e-01,1.158202090006809044e+02,6.510000000000000000e+02,1.092576272113855040e+01,1.059566547993758334e+01
-4.550000000000000000e+01,1.076071796553653215e+01,1.042208589309238853e+01,1.100526126461616272e+01,1.650557316523126594e-01,1.158202945283719743e+02,6.510000000000000000e+02,1.092577369718884484e+01,1.059566223388422124e+01
-4.500000000000000000e+01,1.076072180256451460e+01,1.042207741965199119e+01,1.100527252220977559e+01,1.650628103191990881e-01,1.158203794435377603e+02,6.510000000000000000e+02,1.092578461288371194e+01,1.059565899224531549e+01
-4.450000000000000000e+01,1.076072561124251514e+01,1.042206897926374687e+01,1.100528371905973124e+01,1.650698559969410728e-01,1.158204637378094475e+02,6.510000000000000000e+02,1.092579546723945683e+01,1.059565575524557346e+01
-4.400000000000000000e+01,1.076072939122658134e+01,1.042206057232350069e+01,1.100529485421401255e+01,1.650768681173602759e-01,1.158205474035950147e+02,6.510000000000000000e+02,1.092580625934394156e+01,1.059565252310922112e+01
-4.350000000000000000e+01,1.076073314220595378e+01,1.042205219921216930e+01,1.100530592678899744e+01,1.650838461471366425e-01,1.158206304340283452e+02,6.510000000000000000e+02,1.092581698835309112e+01,1.059564929605881822e+01
-4.300000000000000000e+01,1.076073686390158990e+01,1.042204386029659879e+01,1.100531693596672689e+01,1.650907895866440267e-01,1.158207128229369829e+02,6.510000000000000000e+02,1.092582765348823415e+01,1.059564607431494565e+01
-4.250000000000000000e+01,1.076074055606489921e+01,1.042203555592949371e+01,1.100532788099086368e+01,1.650976979663169031e-01,1.158207945648136956e+02,6.510000000000000000e+02,1.092583825403121622e+01,1.059564285809858220e+01
-4.200000000000000000e+01,1.076074421847547669e+01,1.042202728644883258e+01,1.100533876116477217e+01,1.651045708493750486e-01,1.158208756547687557e+02,6.510000000000000000e+02,1.092584878932485104e+01,1.059563964762610055e+01
-4.150000000000000000e+01,1.076074785094036557e+01,1.042201905218071012e+01,1.100534957584860329e+01,1.651114078265098484e-01,1.158209560885121334e+02,6.510000000000000000e+02,1.092585925876687547e+01,1.059563644311385566e+01
-4.100000000000000000e+01,1.076075145329213179e+01,1.042201085343666378e+01,1.100536032445682189e+01,1.651182085168233504e-01,1.158210358623125416e+02,6.510000000000000000e+02,1.092586966180895480e+01,1.059563324477530877e+01
-4.050000000000000000e+01,1.076075502538766315e+01,1.042200269051314976e+01,1.100537100645550659e+01,1.651249725675062729e-01,1.158211149729712446e+02,6.510000000000000000e+02,1.092587999795516929e+01,1.059563005282015524e+01
-4.000000000000000000e+01,1.076075856710696144e+01,1.042199456369586308e+01,1.100538162135993403e+01,1.651316996503123247e-01,1.158211934177952855e+02,6.510000000000000000e+02,1.092589026675727482e+01,1.059562686745664983e+01
-3.950000000000000000e+01,1.076076207835190068e+01,1.042198647325637495e+01,1.100539216873225712e+01,1.651383894617099446e-01,1.158212711945703006e+02,6.510000000000000000e+02,1.092590046781360869e+01,1.059562368889019091e+01
-3.900000000000000000e+01,1.076076555904512055e+01,1.042197841945347925e+01,1.100540264817991165e+01,1.651450417221939082e-01,1.158213483015370571e+02,6.510000000000000000e+02,1.092591060076731324e+01,1.059562051732292609e+01
-3.850000000000000000e+01,1.076076900912876688e+01,1.042197040253688556e+01,1.100541305935277769e+01,1.651516561754919621e-01,1.158214247373635857e+02,6.510000000000000000e+02,1.092592066530425932e+01,1.059561735295327445e+01
-3.800000000000000000e+01,1.076077242856355731e+01,1.042196242273962170e+01,1.100542340194152935e+01,1.651582325865113832e-01,1.158215005011247456e+02,6.510000000000000000e+02,1.092593066115006906e+01,1.059561419597704557e+01
-3.750000000000000000e+01,1.076077581732769772e+01,1.042195448028502014e+01,1.100543367567587261e+01,1.651647707405465570e-01,1.158215755922783501e+02,6.510000000000000000e+02,1.092594058806824364e+01,1.059561104658715180e+01
-3.700000000000000000e+01,1.076077917541613971e+01,1.042194657538358094e+01,1.100544388032243326e+01,1.651712704443771274e-01,1.158216500106498614e+02,6.510000000000000000e+02,1.092595044586051678e+01,1.059560790497176264e+01
-3.650000000000000000e+01,1.076078250283929805e+01,1.042193870823566115e+01,1.100545401568325055e+01,1.651777315220623876e-01,1.158217237564031876e+02,6.510000000000000000e+02,1.092596023436136043e+01,1.059560477131723744e+01
-3.600000000000000000e+01,1.076078579962223358e+01,1.042193087902963100e+01,1.100546408159373257e+01,1.651841538175105595e-01,1.158217968300239420e+02,6.510000000000000000e+02,1.092596995343974520e+01,1.059560164580472374e+01
-3.550000000000000000e+01,1.076078906580423933e+01,1.042192308794279754e+01,1.100547407792201504e+01,1.651905371913764964e-01,1.158218692323096661e+02,6.510000000000000000e+02,1.092597960299561599e+01,1.059559852861286444e+01
-3.500000000000000000e+01,1.076079230143760235e+01,1.042191533514234614e+01,1.100548400456594855e+01,1.651968815220557218e-01,1.158219409643433977e+02,6.510000000000000000e+02,1.092598918295965760e+01,1.059559541991554532e+01
-3.450000000000000000e+01,1.076079550658709927e+01,1.042190762078472943e+01,1.100549386145262609e+01,1.652031867029506718e-01,1.158220120274819180e+02,6.510000000000000000e+02,1.092599869329004925e+01,1.059559231988414929e+01
-3.400000000000000000e+01,1.076079868132904060e+01,1.042189994501543282e+01,1.100550364853673990e+01,1.652094526438849242e-01,1.158220824233357149e+02,6.510000000000000000e+02,1.092600813397292470e+01,1.059558922868515651e+01
-3.350000000000000000e+01,1.076080182575094923e+01,1.042189230797017707e+01,1.100551336579950856e+01,1.652156792685274822e-01,1.158221521537611522e+02,6.510000000000000000e+02,1.092601750501947855e+01,1.059558614648242170e+01
-3.300000000000000000e+01,1.076080493995046972e+01,1.042188470977456305e+01,1.100552301324719906e+01,1.652218665156499899e-01,1.158222212208373634e+02,6.510000000000000000e+02,1.092602680646612079e+01,1.059558307343482042e+01
-3.250000000000000000e+01,1.076080802403505920e+01,1.042187715054546437e+01,1.100553259090924563e+01,1.652280143369712906e-01,1.158222896268590745e+02,6.510000000000000000e+02,1.092603603837203075e+01,1.059558000969808766e+01
-3.200000000000000000e+01,1.076081107812146520e+01,1.042186963038990122e+01,1.100554209883822310e+01,1.652341226973124688e-01,1.158223573743252075e+02,6.510000000000000000e+02,1.092604520081877695e+01,1.059557695542415345e+01
-3.150000000000000000e+01,1.076081410233475033e+01,1.042186214940548972e+01,1.100555153710767442e+01,1.652401915744367844e-01,1.158224244659179760e+02,6.510000000000000000e+02,1.092605429390918559e+01,1.059557391076031330e+01
-3.100000000000000000e+01,1.076081709680804721e+01,1.042185470768110989e+01,1.100556090581245172e+01,1.652462209567903129e-01,1.158224909044968598e+02,6.510000000000000000e+02,1.092606331776483586e+01,1.059557087585125679e+01
-3.050000000000000000e+01,1.076082006168222271e+01,1.042184730529740122e+01,1.100557020506693284e+01,1.652522108452318672e-01,1.158225566930918262e+02,6.510000000000000000e+02,1.092607227252745439e+01,1.059556785083698927e+01
-3.000000000000000000e+01,1.076082299710489032e+01,1.042183994232463462e+01,1.100557943500317926e+01,1.652581612514038567e-01,1.158226218348816730e+02,6.510000000000000000e+02,1.092608115835629512e+01,1.059556483585348730e+01
-2.950000000000000000e+01,1.076082590323041899e+01,1.042183261882535383e+01,1.100558859577068382e+01,1.652640721961557702e-01,1.158226863331936300e+02,6.510000000000000000e+02,1.092608997542657612e+01,1.059556183103426363e+01
-2.900000000000000000e+01,1.076082878021919953e+01,1.042182533485585871e+01,1.100559768753507228e+01,1.652699437121141479e-01,1.158227501914884385e+02,6.510000000000000000e+02,1.092609872393131454e+01,1.059555883650708630e+01
-2.850000000000000000e+01,1.076083162823733375e+01,1.042181809046342345e+01,1.100560671047752592e+01,1.652757758397446208e-01,1.158228134133523923e+02,6.510000000000000000e+02,1.092610740407707937e+01,1.059555585239758990e+01
-2.800000000000000000e+01,1.076083444745614592e+01,1.042181088568702130e+01,1.100561566479532516e+01,1.652815686299745068e-01,1.158228760024875896e+02,6.510000000000000000e+02,1.092611601608611949e+01,1.059555287882617058e+01
-2.750000000000000000e+01,1.076083723805214554e+01,1.042180372055824833e+01,1.100562455069925960e+01,1.652873221409375815e-01,1.158229379627102560e+02,6.510000000000000000e+02,1.092612456019308276e+01,1.059554991591120832e+01
-2.700000000000000000e+01,1.076084000020604670e+01,1.042179659510155965e+01,1.100563336841252848e+01,1.652930364399669283e-01,1.158229992979300249e+02,6.510000000000000000e+02,1.092613303664601432e+01,1.059554696376607907e+01
-2.650000000000000000e+01,1.076084273410302039e+01,1.042178950933423209e+01,1.100564211817272664e+01,1.652987116021242819e-01,1.158230600121550964e+02,6.510000000000000000e+02,1.092614144570514512e+01,1.059554402250089744e+01
-2.600000000000000000e+01,1.076084543993213316e+01,1.042178246326712276e+01,1.100565080022783349e+01,1.653043477099890024e-01,1.158231201094799871e+02,6.510000000000000000e+02,1.092614978764212275e+01,1.059554109222214358e+01
-2.550000000000000000e+01,1.076084811788607354e+01,1.042177545690393181e+01,1.100565941483850274e+01,1.653099448529224413e-01,1.158231795940795479e+02,6.510000000000000000e+02,1.092615806273899537e+01,1.059553817303315171e+01
-2.500000000000000000e+01,1.076085076816063690e+01,1.042176849024162522e+01,1.100566796227416688e+01,1.653155031276966058e-01,1.158232384701977367e+02,6.510000000000000000e+02,1.092616627128833251e+01,1.059553526503293952e+01
-2.450000000000000000e+01,1.076085339095469173e+01,1.042176156327087000e+01,1.100567644281528956e+01,1.653210226372338332e-01,1.158232967421469084e+02,6.510000000000000000e+02,1.092617441359192476e+01,1.059553236831745693e+01
-2.400000000000000000e+01,1.076085598646977992e+01,1.042175467597606442e+01,1.100568485675153951e+01,1.653265034904487507e-01,1.158233544142988762e+02,6.510000000000000000e+02,1.092618248996022778e+01,1.059552948297933028e+01
-2.350000000000000000e+01,1.076085855491001730e+01,1.042174782833512126e+01,1.100569320438129139e+01,1.653319458029295919e-01,1.158234114910830783e+02,6.510000000000000000e+02,1.092619050071294673e+01,1.059552660910708788e+01
-2.300000000000000000e+01,1.076086109648174372e+01,1.042174102032184813e+01,1.100570148601132736e+01,1.653373496951534571e-01,1.158234679769785060e+02,6.510000000000000000e+02,1.092619844617689751e+01,1.059552374678658992e+01
-2.250000000000000000e+01,1.076086361139323877e+01,1.042173425190225267e+01,1.100570970195706977e+01,1.653427152934303368e-01,1.158235238765077355e+02,6.510000000000000000e+02,1.092620632668666936e+01,1.059552089609980818e+01
-2.200000000000000000e+01,1.076086609985465792e+01,1.042172752303762806e+01,1.100571785254017776e+01,1.653480427285907994e-01,1.158235791942353785e+02,6.510000000000000000e+02,1.092621414258324997e+01,1.059551805712606765e+01
-2.150000000000000000e+01,1.076086856207784415e+01,1.042172083368383717e+01,1.100572593808844601e+01,1.653533321371921661e-01,1.158236339347641319e+02,6.510000000000000000e+02,1.092622189421503620e+01,1.059551522994065031e+01
-2.100000000000000000e+01,1.076087099827588922e+01,1.042171418379133918e+01,1.100573395893838580e+01,1.653585836592099123e-01,1.158236881027249154e+02,6.510000000000000000e+02,1.092622958193510030e+01,1.059551241461667992e+01
-2.050000000000000000e+01,1.076087340866318698e+01,1.042170757330617725e+01,1.100574191543121216e+01,1.653637974397683674e-01,1.158237417027781788e+02,6.510000000000000000e+02,1.092623720610295557e+01,1.059550961122341839e+01
-2.000000000000000000e+01,1.076087579345507628e+01,1.042170100216893935e+01,1.100574980791389557e+01,1.653689736281435951e-01,1.158237947396062708e+02,6.510000000000000000e+02,1.092624476708322057e+01,1.059550681982693376e+01
-1.950000000000000000e+01,1.076087815286784810e+01,1.042169447031547058e+01,1.100575763673818841e+01,1.653741123772911603e-01,1.158238472179131264e+02,6.510000000000000000e+02,1.092625226524513771e+01,1.059550404049055672e+01
-1.900000000000000000e+01,1.076088048711849332e+01,1.042168797767696553e+01,1.100576540226127698e+01,1.653792138439507675e-01,1.158238991424191937e+02,6.510000000000000000e+02,1.092625970096244359e+01,1.059550127327454128e+01
-1.850000000000000000e+01,1.076088279642450196e+01,1.042168152418065397e+01,1.100577310484474758e+01,1.653842781883312074e-01,1.158239505178566731e+02,6.510000000000000000e+02,1.092626707461283253e+01,1.059549851823617139e+01
-1.800000000000000000e+01,1.076088508100373886e+01,1.042167510974825184e+01,1.100578074485281022e+01,1.653893055735860262e-01,1.158240013489669593e+02,6.510000000000000000e+02,1.092627438657732597e+01,1.059549577543015175e+01
-1.750000000000000000e+01,1.076088734107469236e+01,1.042166873429748186e+01,1.100578832265610352e+01,1.653942961669144229e-01,1.158240516405061129e+02,6.510000000000000000e+02,1.092628163724160473e+01,1.059549304490777821e+01
-1.700000000000000000e+01,1.076088957685568559e+01,1.042166239774361003e+01,1.100579583862772104e+01,1.653992501374111912e-01,1.158241013972273379e+02,6.510000000000000000e+02,1.092628882699309756e+01,1.059549032671827362e+01
-1.650000000000000000e+01,1.076089178856506834e+01,1.042165609999696230e+01,1.100580329314392181e+01,1.654041676578495712e-01,1.158241506238857141e+02,6.510000000000000000e+02,1.092629595622291916e+01,1.059548762090721929e+01
-1.600000000000000000e+01,1.076089397642120993e+01,1.042164984096354985e+01,1.100581068658343042e+01,1.654090489029507172e-01,1.158241993252372453e+02,6.510000000000000000e+02,1.092630302532416131e+01,1.059548492751825854e+01
-1.550000000000000000e+01,1.076089614064231981e+01,1.042164362054625393e+01,1.100581801932796822e+01,1.654138940506947042e-01,1.158242475060357890e+02,6.510000000000000000e+02,1.092631003469301554e+01,1.059548224659162585e+01
-1.500000000000000000e+01,1.076089828144634097e+01,1.042163743864400338e+01,1.100582529176164748e+01,1.654187032803802748e-01,1.158242951710297746e+02,6.510000000000000000e+02,1.092631698472672142e+01,1.059547957816596053e+01
-1.450000000000000000e+01,1.076090039905108853e+01,1.042163129515274100e+01,1.100583250427086313e+01,1.654234767739884149e-01,1.158243423249658832e+02,6.510000000000000000e+02,1.092632387582507825e+01,1.059547692227710058e+01
-1.400000000000000000e+01,1.076090249367351781e+01,1.042162518996513221e+01,1.100583965724251101e+01,1.654282147154482185e-01,1.158243889725728621e+02,6.510000000000000000e+02,1.092633070838896536e+01,1.059547427895807026e+01
-1.350000000000000000e+01,1.076090456553027508e+01,1.042161912297016357e+01,1.100584675106749977e+01,1.654329172906370826e-01,1.158244351185736036e+02,6.510000000000000000e+02,1.092633748282091233e+01,1.059547164823963961e+01
-1.300000000000000000e+01,1.076090661483718058e+01,1.042161309405388536e+01,1.100585378613704179e+01,1.654375846876953160e-01,1.158244807676738901e+02,6.510000000000000000e+02,1.092634419952487690e+01,1.059546903014948427e+01
-1.250000000000000000e+01,1.076090864180947726e+01,1.042160710309919658e+01,1.100586076284395176e+01,1.654422170950864690e-01,1.158245259245672258e+02,6.510000000000000000e+02,1.092635085890456459e+01,1.059546642471438993e+01
-1.200000000000000000e+01,1.076091064666174546e+01,1.042160114998628906e+01,1.100586768158236772e+01,1.654468147035899062e-01,1.158245705939336716e+02,6.510000000000000000e+02,1.092635746136533648e+01,1.059546383195815622e+01
-1.150000000000000000e+01,1.076091262960756723e+01,1.042159523459257464e+01,1.100587454274704768e+01,1.654513777061434043e-01,1.158246147804325119e+02,6.510000000000000000e+02,1.092636400731371182e+01,1.059546125190142440e+01
-1.100000000000000000e+01,1.076091459085971103e+01,1.042158935679297294e+01,1.100588134673353835e+01,1.654559062959039817e-01,1.158246584887056514e+02,6.510000000000000000e+02,1.092637049715561659e+01,1.059545868456380724e+01
-1.050000000000000000e+01,1.076091653063003051e+01,1.042158351645990422e+01,1.100588809393725143e+01,1.654604006671915040e-01,1.158247017233755827e+02,6.510000000000000000e+02,1.092637693129722187e+01,1.059545612996283737e+01
-1.000000000000000000e+01,1.076091844912937034e+01,1.042157771346268369e+01,1.100589478475511207e+01,1.654648610160656952e-01,1.158247444890439368e+02,6.510000000000000000e+02,1.092638331014543596e+01,1.059545358811330651e+01
-9.500000000000000000e+00,1.076092034656739216e+01,1.042157194766840966e+01,1.100590141958430301e+01,1.654692875391731433e-01,1.158247867902868222e+02,6.510000000000000000e+02,1.092638963410656672e+01,1.059545105902821938e+01
-9.000000000000000000e+00,1.076092222315275038e+01,1.042156621894207547e+01,1.100590799882109927e+01,1.654736804343765466e-01,1.158248286316592441e+02,6.510000000000000000e+02,1.092639590358712809e+01,1.059544854271837444e+01
-8.500000000000000000e+00,1.076092407909282400e+01,1.042156052714686076e+01,1.100591452286215954e+01,1.654780398999687319e-01,1.158248700176888661e+02,6.510000000000000000e+02,1.092640211899279201e+01,1.059544603919285422e+01
-8.000000000000000000e+00,1.076092591459395287e+01,1.042155487214322385e+01,1.100592099210410879e+01,1.654823661349875130e-01,1.158249109528813250e+02,6.510000000000000000e+02,1.092640828072894088e+01,1.059544354845896486e+01
-7.500000000000000000e+00,1.076092772986127954e+01,1.042154925378991592e+01,1.100592740694353999e+01,1.654866593395829255e-01,1.158249514417168342e+02,6.510000000000000000e+02,1.092641438920086294e+01,1.059544107052169792e+01
-7.000000000000000000e+00,1.076092952509864276e+01,1.042154367194356013e+01,1.100593376777620946e+01,1.654909197141787858e-01,1.158249914886475551e+02,6.510000000000000000e+02,1.092642044481282149e+01,1.059543860538446403e+01
-6.500000000000000000e+00,1.076093130050858804e+01,1.042153812645908850e+01,1.100594007499766747e+01,1.654951474592634975e-01,1.158250310980979805e+02,6.510000000000000000e+02,1.092642644796785056e+01,1.059543615304932374e+01
-6.000000000000000000e+00,1.076093305629224162e+01,1.042153261718956614e+01,1.100594632900257608e+01,1.654993427762289360e-01,1.158250702744624476e+02,6.510000000000000000e+02,1.092643239906847086e+01,1.059543371351601238e+01
-5.500000000000000000e+00,1.076093479264937791e+01,1.042152714398624447e+01,1.100595253018486552e+01,1.655035058673183790e-01,1.158251090221062753e+02,6.510000000000000000e+02,1.092643829851669679e+01,1.059543128678205903e+01
-5.000000000000000000e+00,1.076093650977847993e+01,1.042152170669887390e+01,1.100595867893834878e+01,1.655076369332160180e-01,1.158251473453666591e+02,6.510000000000000000e+02,1.092644414671169528e+01,1.059542887284526458e+01
-4.500000000000000000e+00,1.076093820787668953e+01,1.042151630517544270e+01,1.100596477565551012e+01,1.655117361770304663e-01,1.158251852485527138e+02,6.510000000000000000e+02,1.092644994405372039e+01,1.059542647169965868e+01
-4.000000000000000000e+00,1.076093988713965111e+01,1.042151093926279515e+01,1.100597082072803445e+01,1.655158038014124533e-01,1.158252227359411819e+02,6.510000000000000000e+02,1.092645569094106506e+01,1.059542408333823893e+01
-3.500000000000000000e+00,1.076094154776152934e+01,1.042150560880628163e+01,1.100597681454545729e+01,1.655198400076645648e-01,1.158252598117764478e+02,6.510000000000000000e+02,1.092646138776919429e+01,1.059542170775386438e+01
-3.000000000000000000e+00,1.076094318993507315e+01,1.042150031364984741e+01,1.100598275749717381e+01,1.655238449985190485e-01,1.158252964802731100e+02,6.510000000000000000e+02,1.092646703493359084e+01,1.059541934493655368e+01
-2.500000000000000000e+00,1.076094481385164592e+01,1.042149505363634709e+01,1.100598864997089166e+01,1.655278189764611274e-01,1.158253327456157535e+02,6.510000000000000000e+02,1.092647263282810677e+01,1.059541699487518329e+01
-2.000000000000000000e+00,1.076094641970090748e+01,1.042148982860692996e+01,1.100599449235310701e+01,1.655317621438867626e-01,1.158253686119522570e+02,6.510000000000000000e+02,1.092647818184479469e+01,1.059541465755702205e+01
-1.500000000000000000e+00,1.076094800767118009e+01,1.042148463840162798e+01,1.100600028502907612e+01,1.655356747031029030e-01,1.158254040834017360e+02,6.510000000000000000e+02,1.092648368237428258e+01,1.059541233296807583e+01
-1.000000000000000000e+00,1.076094957794915707e+01,1.042147948286003611e+01,1.100600602838227182e+01,1.655395568558563069e-01,1.158254391640481771e+02,6.510000000000000000e+02,1.092648913480501349e+01,1.059541002109330066e+01
-5.000000000000000000e-01,1.076095113071992770e+01,1.042147436182066578e+01,1.100601172279433548e+01,1.655434088038581220e-01,1.158254738579409064e+02,6.510000000000000000e+02,1.092649453952378735e+01,1.059540772191606983e+01
0.000000000000000000e+00,1.076095266616738577e+01,1.042146927512061083e+01,1.100601736864641822e+01,1.655472307493602580e-01,1.158255081691037702e+02,6.510000000000000000e+02,1.092649989691674683e+01,1.059540543541802649e+01
1.000000000000000000e+00,1.057746334405049282e+01,1.024547600227440292e+01,1.081854834307014102e+01,1.617225932523492782e-01,1.119088849919001092e+02,6.510000000000000000e+02,1.073918593730284243e+01,1.041574075079814499e+01
1.500000000000000000e+00,1.057659299319858093e+01,1.024458296352348974e+01,1.081772616049503632e+01,1.617375883657554969e-01,1.118904783912677061e+02,6.510000000000000000e+02,1.073833058156433751e+01,1.041485540483282612e+01
2.000000000000000000e+00,1.057573617957844547e+01,1.024370424532965451e+01,1.081691687003603164e+01,1.617523637005744697e-01,1.118723595672071980e+02,6.510000000000000000e+02,1.073748854327901903e+01,1.041398381587787014e+01
2.500000000000000000e+00,1.057489281927320235e+01,1.024283972519731201e+01,1.081612041470253338e+01,1.617669302063592940e-01,1.118545266788243140e+02,6.510000000000000000e+02,1.073665974947956236e+01,1.041312588906684233e+01
3.000000000000000000e+00,1.057406283125063240e+01,1.024198927484765775e+01,1.081533672839332993e+01,1.617813018389614721e-01,1.118369779488608344e+02,6.510000000000000000e+02,1.073584413308959284e+01,1.041228152941167018e+01
3.500000000000000000e+00,1.057324611996579478e+01,1.024115276071932357e+01,1.081456573655926512e+01,1.617954893873475852e-01,1.118197112937578055e+02,6.510000000000000000e+02,1.073504160935314289e+01,1.041145063057844666e+01
4.000000000000000000e+00,1.057244258313210139e+01,1.024033004444219408e+01,1.081380735683178074e+01,1.618095029937650642e-01,1.118027244888840812e+02,6.510000000000000000e+02,1.073425208612586701e+01,1.041063308013833755e+01
4.500000000000000000e+00,1.057165211226109669e+01,1.023952098328570592e+01,1.081306149962054164e+01,1.618233521909070716e-01,1.117860151799888087e+02,6.510000000000000000e+02,1.073347546445200429e+01,1.040982876007019087e+01
5.000000000000000000e+00,1.057087459317427225e+01,1.023872543058340590e+01,1.081232806867877727e+01,1.618370459326646527e-01,1.117695808940535329e+02,6.510000000000000000e+02,1.073271163910693637e+01,1.040903754724160812e+01
5.500000000000000000e+00,1.057010990648732474e+01,1.023794323613400259e+01,1.081160696163796153e+01,1.618505926255988936e-01,1.117534190495547080e+02,6.510000000000000000e+02,1.073196049911292249e+01,1.040825931386172520e+01
6.000000000000000000e+00,1.056935792806945607e+01,1.023717424658085662e+01,1.081089807051620966e+01,1.618640001589911892e-01,1.117375269661921493e+02,6.510000000000000000e+02,1.073122192822844667e+01,1.040749392791046546e+01
6.500000000000000000e+00,1.056861852947725033e+01,1.023641830576951506e+01,1.081020128219860155e+01,1.618772759330456001e-01,1.117219018740733816e+02,6.510000000000000000e+02,1.073049580541029435e+01,1.040674125354420454e+01
7.000000000000000000e+00,1.056789157836536042e+01,1.023567525508594578e+01,1.080951647889030198e+01,1.618904268834773508e-01,1.117065409224020129e+02,6.510000000000000000e+02,1.072978200524883796e+01,1.040600115148188287e+01
7.500000000000000000e+00,1.056717693887442522e+01,1.023494493377491033e+01,1.080884353854717084e+01,1.619034595113840735e-01,1.116914411876812210e+02,6.510000000000000000e+02,1.072908039838580763e+01,1.040527347936304103e+01
8.000000000000000000e+00,1.056647447199803658e+01,1.023422717924061054e+01,1.080818233528135330e+01,1.619163799021130501e-01,1.116765996814668114e+02,6.510000000000000000e+02,1.072839085190015140e+01,1.040455809209592353e+01
8.500000000000000000e+00,1.056578403592839877e+01,1.023352182732885218e+01,1.080753273974407591e+01,1.619291937524146852e-01,1.116620133576686982e+02,6.510000000000000000e+02,1.072771322968081265e+01,1.040385484217598311e+01
9.000000000000000000e+00,1.056510548292011364e+01,1.023282871259358373e+01,1.080689461948851715e+01,1.619419043576351136e-01,1.116476790456156039e+02,6.510000000000000000e+02,1.072704738727774831e+01,1.040316357856247897e+01
9.500000000000000000e+00,1.056443866858353253e+01,1.023214766854685465e+01,1.080626783930985191e+01,1.619545179063119344e-01,1.116335936481332567e+02,6.510000000000000000e+02,1.072639318648984563e+01,1.040248415067721943e+01
1.000000000000000000e+01,1.056378344595597341e+01,1.023147852789368173e+01,1.080565226156764780e+01,1.619670398498216646e-01,1.116197540150511713e+02,6.510000000000000000e+02,1.072575048580579526e+01,1.040181640610615332e+01
1.050000000000000000e+01,1.056313966511066482e+01,1.023082112275290534e+01,1.080504774648807675e+01,1.619794745316134321e-01,1.116061569348037779e+02,6.510000000000000000e+02,1.072511913964227759e+01,1.040116019057905028e+01
1.100000000000000000e+01,1.056250717477332302e+01,1.023017528486323258e+01,1.080445415245108975e+01,1.619918260026476653e-01,1.115927991688296004e+02,6.510000000000000000e+02,1.072449900077597107e+01,1.040051534877067674e+01
1.150000000000000000e+01,1.056188582256372932e+01,1.022954084577735401e+01,1.080387133625567841e+01,1.620040980399474473e-01,1.115796774566544514e+02,6.510000000000000000e+02,1.072388992060367663e+01,1.039988172452378201e+01
1.200000000000000000e+01,1.056127545522260647e+01,1.022891763704337720e+01,1.080329915337487456e+01,1.620162941588207950e-01,1.115667885206604382e+02,6.510000000000000000e+02,1.072329174938142771e+01,1.039925916106378700e+01
1.250000000000000000e+01,1.056067591882410639e+01,1.022830549037387371e+01,1.080273745819141951e+01,1.620284176317662306e-01,1.115541290705516246e+02,6.510000000000000000e+02,1.072270433645587318e+01,1.039864750119233960e+01
1.300000000000000000e+01,1.056008705897552780e+01,1.022770423780385940e+01,1.080218610422093306e+01,1.620404715005157592e-01,1.115416958075465317e+02,6.510000000000000000e+02,1.072212753047604394e+01,1.039804658747501342e+01
1.350000000000000000e+01,1.055950871425782900e+01,1.022711371183874540e+01,1.080164494432071542e+01,1.620524566690382806e-01,1.115294852851994989e+02,6.510000000000000000e+02,1.072156117092686678e+01,1.039745625758878944e+01
1.400000000000000000e+01,1.055894073268165023e+01,1.022653374559147821e+01,1.080111383088224741e+01,1.620643765540125403e-01,1.115174942584315545e+02,6.510000000000000000e+02,1.072100510923566219e+01,1.039687635612763827e+01
1.450000000000000000e+01,1.055838295996217369e+01,1.022596417290998438e+01,1.080059261601870091e+01,1.620762324833843193e-01,1.115057194343556120e+02,6.510000000000000000e+02,1.072045919244555812e+01,1.039630672747879103e+01
1.500000000000000000e+01,1.055783524079917690e+01,1.022540482849593957e+01,1.080008115173384731e+01,1.620880262170092956e-01,1.114941575001039382e+02,6.510000000000000000e+02,1.071992326701618659e+01,1.039574721458216722e+01
1.550000000000000000e+01,1.055729742559758044e+01,1.022485554801480312e+01,1.079957929007931128e+01,1.620997626601012875e-01,1.114828052655837354e+02,6.510000000000000000e+02,1.071939718825768040e+01,1.039519766293747871e+01
1.600000000000000000e+01,1.055676936068445038e+01,1.022431616819717171e+01,1.079908688330820432e+01,1.621114437320409496e-01,1.114716594548748532e+02,6.510000000000000000e+02,1.071888080441649116e+01,1.039465791695240782e+01
1.650000000000000000e+01,1.055625089299639718e+01,1.022378652693274148e+01,1.079860378401221510e+01,1.621230712026529852e-01,1.114607168061033917e+02,6.510000000000000000e+02,1.071837396419905097e+01,1.039412782179374339e+01
1.700000000000000000e+01,1.055574187019431420e+01,1.022326646335661771e+01,1.079812984524877528e+01,1.621346467014141979e-01,1.114499740738343405e+02,6.510000000000000000e+02,1.071787651689572840e+01,1.039360722349290000e+01
1.750000000000000000e+01,1.055524214076949363e+01,1.022275581792919752e+01,1.079766492066494621e+01,1.621461717277793146e-01,1.114394280312821479e+02,6.510000000000000000e+02,1.071738831249727397e+01,1.039309596904171507e+01
1.800000000000000000e+01,1.055475155414223210e+01,1.022225443250929011e+01,1.079720886460812501e+01,1.621576476577046011e-01,1.114290754723617454e+02,6.510000000000000000e+02,1.071690920179993611e+01,1.039259390648452808e+01
1.850000000000000000e+01,1.055426996075228629e+01,1.022176215041984015e+01,1.079676153222536961e+01,1.621690757515581172e-01,1.114189132135681604e+02,6.510000000000000000e+02,1.071643903650384466e+01,1.039210088500072615e+01
1.900000000000000000e+01,1.055379721214300481e+01,1.022127881650960468e+01,1.079632277956313047e+01,1.621804571627213643e-01,1.114089380957229878e+02,6.510000000000000000e+02,1.071597766930572604e+01,1.039161675498028536e+01
1.950000000000000000e+01,1.055333316103824970e+01,1.022080427720749185e+01,1.079589246365888044e+01,1.621917929439407602e-01,1.113991469855679668e+02,6.510000000000000000e+02,1.071552495398218952e+01,1.039114136809430988e+01
2.000000000000000000e+01,1.055287766141308836e+01,1.022033838057306987e+01,1.079547044261459554e+01,1.622030840529807560e-01,1.113895367772276899e+02,6.510000000000000000e+02,1.071508074546606970e+01,1.039067457736010880e+01
2.050000000000000000e+01,1.055243056855865369e+01,1.021988097634125481e+01,1.079505657567288779e+01,1.622143313601987491e-01,1.113801043935497717e+02,6.510000000000000000e+02,1.071464489991885216e+01,1.039021623719845522e+01
2.100000000000000000e+01,1.055199173914092547e+01,1.021943191596184874e+01,1.079465072328783393e+01,1.622255356542456062e-01,1.113708467873166512e+02,6.510000000000000000e+02,1.071421727479517116e+01,1.038976620348667979e+01
2.150000000000000000e+01,1.055156103125505140e+01,1.021899105263667451e+01,1.079425274719284999e+01,1.622366976462125132e-01,1.113617609423633041e+02,6.510000000000000000e+02,1.071379772890126247e+01,1.038932433360883856e+01
2.200000000000000000e+01,1.055113830447354850e+01,1.021855824135033330e+01,1.079386251044677714e+01,1.622478179774647089e-01,1.113528438745673839e+02,6.510000000000000000e+02,1.071338612245101274e+01,1.038889048649608249e+01
2.250000000000000000e+01,1.055072341927783164e+01,1.021813333889719999e+01,1.079347987749723181e+01,1.622588972806063567e-01,1.113440926198444174e+02,6.510000000000000000e+02,1.071298231655843836e+01,1.038846452199722492e+01
2.300000000000000000e+01,1.055031623482608971e+01,1.021771620390668289e+01,1.079310471421724849e+01,1.622699364030205094e-01,1.113355041870952107e+02,6.510000000000000000e+02,1.071258617122911083e+01,1.038804629842307037e+01
2.350000000000000000e+01,1.054991661951043902e+01,1.021730669686296089e+01,1.079273688794832253e+01,1.622809354030947671e-01,1.113270757806178608e+02,6.510000000000000000e+02,1.071219755491353354e+01,1.038763568410734450e+01
2.400000000000000000e+01,1.054952443920898020e+01,1.021690468012194764e+01,1.079237626754782831e+01,1.622918946836748311e-01,1.113188045525475616e+02,6.510000000000000000e+02,1.071181633389265642e+01,1.038723254452530576e+01
2.450000000000000000e+01,1.054913956145456311e+01,1.021651001792618807e+01,1.079202272341663260e+01,1.623028145970198954e-01,1.113106876906719123e+02,6.510000000000000000e+02,1.071144237605158267e+01,1.038683674685754532e+01
2.500000000000000000e+01,1.054876185545805711e+01,1.021612257641564447e+01,1.079167612752843475e+01,1.623136954498437534e-01,1.113027224188974884e+02,6.510000000000000000e+02,1.071107555090789987e+01,1.038644816000821258e+01
2.550000000000000000e+01,1.054839119212924103e+01,1.021574222363619100e+01,1.079133635345577780e+01,1.623245375074453545e-01,1.112949059976667314e+02,6.510000000000000000e+02,1.071071572963668572e+01,1.038606665462179457e+01
2.600000000000000000e+01,1.054802744409401605e+01,1.021536882954558223e+01,1.079100327639453916e+01,1.623353409959672755e-01,1.112872357242968206e+02,6.510000000000000000e+02,1.071036278508998230e+01,1.038569210309804802e+01
2.650000000000000000e+01,1.054767048570872134e+01,1.021500226601724037e+01,1.079067677318237450e+01,1.623461061050807397e-01,1.112797089332583340e+02,6.510000000000000000e+02,1.071001659181380283e+01,1.038532437960363985e+01
2.700000000000000000e+01,1.054732019307197355e+01,1.021464240684067093e+01,1.079035672231698939e+01,1.623568329925391129e-01,1.112723229964031901e+02,6.510000000000000000e+02,1.070967702606451155e+01,1.038496336007943555e+01
2.750000000000000000e+01,1.054697644384775401e+01,1.021428912772262620e+01,1.079004300396727700e+01,1.623675215657559567e-01,1.112650753191388304e+02,6.510000000000000000e+02,1.070934396541351141e+01,1.038460892228199661e+01
2.800000000000000000e+01,1.054663911214503180e+01,1.021394230628538580e+01,1.078973549998700321e+01,1.623781654286085008e-01,1.112579632304353083e+02,6.510000000000000000e+02,1.070901727757363986e+01,1.038426094671642197e+01
2.850000000000000000e+01,1.054630808508234807e+01,1.021360182205718914e+01,1.078943409392174857e+01,1.623887714435884033e-01,1.112509843385642654e+02,6.510000000000000000e+02,1.070869685652593795e+01,1.038391931363875997e+01
2.900000000000000000e+01,1.054598324579320057e+01,1.021326755647097784e+01,1.078913867100725277e+01,1.623993396595564964e-01,1.112441361660727353e+02,6.510000000000000000e+02,1.070838258545275679e+01,1.038358390613364435e+01
2.950000000000000000e+01,1.054566447917628480e+01,1.021293939285258467e+01,1.078884911818771108e+01,1.624098701044529025e-01,1.112374162732677689e+02,6.510000000000000000e+02,1.070807434928073931e+01,1.038325460907183206e+01
3.000000000000000000e+01,1.054535167189399480e+01,1.021261721641913489e+01,1.078856532411090718e+01,1.624203627871728395e-01,1.112308222581653894e+02,6.510000000000000000e+02,1.070777203468116845e+01,1.038293130910682116e+01
3.050000000000000000e+01,1.054504471236867857e+01,1.021230091426277653e+01,1.078828717912561785e+01,1.624308176991215713e-01,1.112243517563930197e+02,6.510000000000000000e+02,1.070747553006779995e+01,1.038261389466955720e+01
3.100000000000000000e+01,1.054474349077764650e+01,1.021199037534043796e+01,1.078801457528328278e+01,1.624412348167828535e-01,1.112180024410663464e+02,6.510000000000000000e+02,1.070718472559442880e+01,1.038230225596086242e+01
3.150000000000000000e+01,1.054444789904775526e+01,1.021168549046033291e+01,1.078774740633104834e+01,1.624516141022576410e-01,1.112117720226570583e+02,6.510000000000000000e+02,1.070689951315001309e+01,1.038199628494549742e+01
3.200000000000000000e+01,1.054415783084681024e+01,1.021138615226872481e+01,1.078748556770912437e+01,1.624619555049771347e-01,1.112056582487946201e+02,6.510000000000000000e+02,1.070661978635178890e+01,1.038169587534183336e+01
3.250000000000000000e+01,1.054387318157475306e+01,1.021109225523143316e+01,1.078722895655147873e+01,1.624722589644825299e-01,1.111996589040643357e+02,6.510000000000000000e+02,1.070634544053923598e+01,1.038140092261027014e+01
3.300000000000000000e+01,1.054359384835355584e+01,1.021080369562778323e+01,1.078697747166228638e+01,1.624825244093072996e-01,1.111937718097773882e+02,6.510000000000000000e+02,1.070607637276286361e+01,1.038111132394424985e+01
3.350000000000000000e+01,1.054331973001589517e+01,1.021052037152560210e+01,1.078673101351919961e+01,1.624927517611971794e-01,1.111879948237173750e+02,6.510000000000000000e+02,1.070581248177709099e+01,1.038082697825469758e+01
3.400000000000000000e+01,1.054305072709265190e+01,1.021024218276565776e+01,1.078648948425479936e+01,1.625029409335643216e-01,1.111823258398609369e+02,6.510000000000000000e+02,1.070555366802621577e+01,1.038054778615908624e+01
3.450000000000000000e+01,1.054278674179909991e+01,1.020996903094492936e+01,1.078625278765553119e+01,1.625130918338381358e-01,1.111767627880722671e+02,6.510000000000000000e+02,1.070529983363293702e+01,1.038027364996526103e+01
3.500000000000000000e+01,1.054252767802222124e+01,1.020970081939851148e+01,1.078602082914043869e+01,1.625232043640538748e-01,1.111713036338213527e+02,6.510000000000000000e+02,1.070505088238627422e+01,1.038000447365816648e+01
3.550000000000000000e+01,1.054227344130457134e+01,1.020943745317750029e+01,1.078579351575619683e+01,1.625332784223484928e-01,1.111659463778304371e+02,6.510000000000000000e+02,1.070480671972691944e+01,1.037974016288222323e+01
3.600000000000000000e+01,1.054202393882880706e+01,1.020917883903137025e+01,1.078557075615285221e+01,1.625433139020008855e-01,1.111606890557338687e+02,6.510000000000000000e+02,1.070456725273080778e+01,1.037948062492680457e+01
3.650000000000000000e+01,1.054177907940202097e+01,1.020892488539003828e+01,1.078535246057632691e+01,1.625533106955952822e-01,1.111555297377362166e+02,6.510000000000000000e+02,1.070433239009761728e+01,1.037922576870642466e+01
3.700000000000000000e+01,1.054153877343858525e+01,1.020867550233969112e+01,1.078513854084639689e+01,1.625632686919265268e-01,1.111504665282369047e+02,6.510000000000000000e+02,1.070410204213051131e+01,1.037897550474665920e+01
3.750000000000000000e+01,1.054130293294237930e+01,1.020843060160537696e+01,1.078492891035243773e+01,1.625731877806426140e-01,1.111454975654447850e+02,6.510000000000000000e+02,1.070387612072302375e+01,1.037872974516173663e+01
3.800000000000000000e+01,1.054107147148983614e+01,1.020819009652672449e+01,1.078472348402151226e+01,1.625830678484564418e-01,1.111406210210079166e+02,6.510000000000000000e+02,1.070365453933829336e+01,1.037848840364137892e+01
3.850000000000000000e+01,1.054084430421051799e+01,1.020795390204016684e+01,1.078452217831972604e+01,1.625929087838940412e-01,1.111358350995941322e+02,6.510000000000000000e+02,1.070343721299441242e+01,1.037825139542662356e+01
3.900000000000000000e+01,1.054062134776925674e+01,1.020772193465422006e+01,1.078432491121717973e+01,1.626027104744135476e-01,1.111311380385026126e+02,6.510000000000000000e+02,1.070322405824366996e+01,1.037801863729484353e+01
3.950000000000000000e+01,1.054040252034644531e+01,1.020749411242560889e+01,1.078413160218114619e+01,1.626124728084318294e-01,1.111265281072385704e+02,6.510000000000000000e+02,1.070301499315487703e+01,1.037779004753801360e+01
4.000000000000000000e+01,1.054018774162017813e+01,1.020727035496007318e+01,1.078394217216832729e+01,1.626221956771375932e-01,1.111220036071271409e+02,6.510000000000000000e+02,1.070280993729731733e+01,1.037756554594304070e+01
4.050000000000000000e+01,1.053997693274424741e+01,1.020705058334947424e+01,1.078375654356164581e+01,1.626318789735302084e-01,1.111175628708392935e+02,6.510000000000000000e+02,1.070260881171777712e+01,1.037734505377071592e+01
4.100000000000000000e+01,1.053977001633198718e+01,1.020683472018707860e+01,1.078357464020468726e+01,1.626415225902856088e-01,1.111132042620412506e+02,6.510000000000000000e+02,1.070241153892227182e+01,1.037712849374170077e+01
4.150000000000000000e+01,1.053956691643376331e+01,1.020662268954315799e+01,1.078339638735706174e+01,1.626511264238091337e-01,1.111089261749120425e+02,6.510000000000000000e+02,1.070221804285757194e+01,1.037691579000995290e+01
4.200000000000000000e+01,1.053936755851596985e+01,1.020641441688789897e+01,1.078322171167139309e+01,1.626606903719411967e-01,1.111047270336911623e+02,6.510000000000000000e+02,1.070202824888791149e+01,1.037670686814402998e+01
4.250000000000000000e+01,1.053917186944183726e+01,1.020620982912714325e+01,1.078305054117693729e+01,1.626702143370491183e-01,1.111006052922666214e+02,6.510000000000000000e+02,1.070184208377888702e+01,1.037650165510478928e+01
4.300000000000000000e+01,1.053897977745177528e+01,1.020600885456915385e+01,1.078288280526522236e+01,1.626796982231998312e-01,1.110965594337514517e+02,6.510000000000000000e+02,1.070165947567497611e+01,1.037630007922857445e+01
4.350000000000000000e+01,1.053879121214151482e+01,1.020581142290190435e+01,1.078271843467040192e+01,1.626891419411706230e-01,1.110925879700167798e+02,6.510000000000000000e+02,1.070148035408268505e+01,1.037610207020034281e+01
4.400000000000000000e+01,1.053860610167296130e+01,1.020561746516336576e+01,1.078255736145792021e+01,1.626985471535282723e-01,1.110886893834644553e+02,6.510000000000000000e+02,1.070130464882648980e+01,1.037590755451943458e+01
4.450000000000000000e+01,1.053842438052130426e+01,1.020542691372808086e+01,1.078239951898918747e+01,1.627079123687848738e-01,1.110848622887132393e+02,6.510000000000000000e+02,1.070113229289008849e+01,1.037571646815251825e+01
4.500000000000000000e+01,1.053824598281339853e+01,1.020523970227940680e+01,1.078224484190706889e+01,1.627172371395293471e-01,1.110811052935450505e+02,6.510000000000000000e+02,1.070096321995292854e+01,1.037552874567386851e+01
4.550000000000000000e+01,1.053807084336869160e+01,1.020505576578588425e+01,1.078209326611793273e+01,1.627265213906297359e-01,1.110774170206212119e+02,6.510000000000000000e+02,1.070079736475932108e+01,1.037534432197806034e+01
4.600000000000000000e+01,1.053789889826132153e+01,1.020487504048354843e+01,1.078194472876928778e+01,1.627357650525906307e-01,1.110737961192044310e+02,6.510000000000000000e+02,1.070063466331391311e+01,1.037516313320873174e+01
4.650000000000000000e+01,1.053773008480012763e+01,1.020469746385398935e+01,1.078179916823289730e+01,1.627449680592597814e-01,1.110702412647303134e+02,6.510000000000000000e+02,1.070047505285938705e+01,1.037498511674086821e+01
4.700000000000000000e+01,1.053756434150973575e+01,1.020452297460487578e+01,1.078165652408238273e+01,1.627541303485729729e-01,1.110667511584030080e+02,6.510000000000000000e+02,1.070031847185830820e+01,1.037481021116116153e+01
4.750000000000000000e+01,1.053740160810867721e+01,1.020435151264583951e+01,1.078151673707157343e+01,1.627632518640980963e-01,1.110633245267287066e+02,6.510000000000000000e+02,1.070016485997277655e+01,1.037463835624457964e+01
4.800000000000000000e+01,1.053724182549031418e+01,1.020418301906894420e+01,1.078137974912525365e+01,1.627723325528488141e-01,1.110599601211071246e+02,6.510000000000000000e+02,1.070001415804316203e+01,1.037446949293746457e+01
4.850000000000000000e+01,1.053708493570242410e+01,1.020401743612877965e+01,1.078124550330910303e+01,1.627813723663489864e-01,1.110566567173964216e+02,6.510000000000000000e+02,1.069986630806877237e+01,1.037430356333607406e+01
4.900000000000000000e+01,1.053693088192885341e+01,1.020385470722313848e+01,1.078111394381148713e+01,1.627903712626027899e-01,1.110534131155217779e+02,6.510000000000000000e+02,1.069972125319145562e+01,1.037414051066625120e+01
4.950000000000000000e+01,1.053677960846829187e+01,1.020369477686587345e+01,1.078098501593161096e+01,1.627993292016173821e-01,1.110502281390216837e+02,6.510000000000000000e+02,1.069957893766990864e+01,1.037398027926667510e+01
5.000000000000000000e+01,1.053663106071659250e+01,1.020353759067887189e+01,1.078085866605412946e+01,1.628082461504101464e-01,1.110471006346722476e+02,6.510000000000000000e+02,1.069943930686700284e+01,1.037382281456618394e+01
5.050000000000000000e+01,1.053648518514667209e+01,1.020338309536528776e+01,1.078073484162903561e+01,1.628171220788514617e-01,1.110440294720573604e+02,6.510000000000000000e+02,1.069930230722552444e+01,1.037366806306782152e+01
5.100000000000000000e+01,1.053634192929026803e+01,1.020323123868862503e+01,1.078061349115979972e+01,1.628259569635524817e-01,1.110410135431812790e+02,6.510000000000000000e+02,1.069916788625382154e+01,1.037351597232671629e+01
5.150000000000000000e+01,1.053620124171838945e+01,1.020308196944883861e+01,1.078049456417896224e+01,1.628347507846671927e-01,1.110380517620512393e+02,6.510000000000000000e+02,1.069903599250305604e+01,1.037336649093372287e+01
5.200000000000000000e+01,1.053606307202393211e+01,1.020293523747854536e+01,1.078037801123176642e+01,1.628435035272231546e-01,1.110351430643073911e+02,6.510000000000000000e+02,1.069890657555115432e+01,1.037321956849670990e+01
5.250000000000000000e+01,1.053592737080124486e+01,1.020279099360728736e+01,1.078026378385767714e+01,1.628522151796820139e-01,1.110322864067877475e+02,6.510000000000000000e+02,1.069877958598092604e+01,1.037307515562156190e+01
5.300000000000000000e+01,1.053579408963009634e+01,1.020264918965304091e+01,1.078015183457060466e+01,1.628608857370274221e-01,1.110294807671875077e+02,6.510000000000000000e+02,1.069865497536712340e+01,1.037293320389306928e+01
5.350000000000000000e+01,1.053566318105771238e+01,1.020250977839934414e+01,1.078004211684865510e+01,1.628695151973550415e-01,1.110267251436757334e+02,6.510000000000000000e+02,1.069853269625506620e+01,1.037279366586035856e+01
5.400000000000000000e+01,1.053553459858004793e+01,1.020237271357617637e+01,1.077993458510788471e+01,1.628781035632563545e-01,1.110240185544976157e+02,6.510000000000000000e+02,1.069841270214330464e+01,1.037265649501679299e+01
5.450000000000000000e+01,1.053540829662368061e+01,1.020223794984020671e+01,1.077982919468859357e+01,1.628866508424563209e-01,1.110213600375897300e+02,6.510000000000000000e+02,1.069829494746613641e+01,1.037252164578122482e+01
5.500000000000000000e+01,1.053528423052927110e+01,1.020210544276768516e+01,1.077972590184425350e+01,1.628951570456290132e-01,1.110187486502276499e+02,6.510000000000000000e+02,1.069817938757489983e+01,1.037238907348364059e+01
5.550000000000000000e+01,1.053516235653391142e+01,1.020197514883094314e+01,1.077962466370926897e+01,1.629036221903368831e-01,1.110161834686518745e+02,6.510000000000000000e+02,1.069806597872424803e+01,1.037225873434357482e+01
5.600000000000000000e+01,1.053504263175520705e+01,1.020184702538424482e+01,1.077952543829592891e+01,1.629120462973021599e-01,1.110136635877284448e+02,6.510000000000000000e+02,1.069795467805250766e+01,1.037213058545790467e+01
5.650000000000000000e+01,1.053492501417419547e+01,1.020172103063839231e+01,1.077942818447180073e+01,1.629204293916838020e-01,1.110111881205863398e+02,6.510000000000000000e+02,1.069784544356588007e+01,1.037200458478251086e+01
5.700000000000000000e+01,1.053480946261955076e+01,1.020159712365438942e+01,1.077933286194639528e+01,1.629287715016922711e-01,1.110087561982815032e+02,6.510000000000000000e+02,1.069773823412124436e+01,1.037188069111785893e+01
5.750000000000000000e+01,1.053469593675064253e+01,1.020147526431952656e+01,1.077923943125237649e+01,1.629370726609310205e-01,1.110063669694377921e+02,6.510000000000000000e+02,1.069763300941157169e+01,1.037175886408971159e+01
5.800000000000000000e+01,1.053458439704164107e+01,1.020135541332864193e+01,1.077914785373225293e+01,1.629453329068516199e-01,1.110040195999093129e+02,6.510000000000000000e+02,1.069752972994849216e+01,1.037163906413478998e+01
5.850000000000000000e+01,1.053447480476698850e+01,1.020123753218049423e+01,1.077905809152127858e+01,1.629535522793156832e-01,1.110017132724709228e+02,6.510000000000000000e+02,1.069742835704630401e+01,1.037152125248767298e+01
5.900000000000000000e+01,1.053436712198494263e+01,1.020112158315378714e+01,1.077897010753244444e+01,1.629617308232555462e-01,1.109994471864702348e+02,6.510000000000000000e+02,1.069732885280819801e+01,1.037140539116168725e+01
5.950000000000000000e+01,1.053426131152266443e+01,1.020100752929063148e+01,1.077888386544154109e+01,1.629698685867039809e-01,1.109972205575103743e+02,6.510000000000000000e+02,1.069723118010936957e+01,1.037129144293596106e+01
6.000000000000000000e+01,1.053415733696113143e+01,1.020089533438485319e+01,1.077879932967277554e+01,1.629779656215917250e-01,1.109950326171301782e+02,6.510000000000000000e+02,1.069713530258272272e+01,1.037117937133954015e+01
6.050000000000000000e+01,1.053405516262058939e+01,1.020078496296530801e+01,1.077871646538355499e+01,1.629860219843853597e-01,1.109928826124958050e+02,6.510000000000000000e+02,1.069704118460497533e+01,1.037106914063620522e+01
6.100000000000000000e+01,1.053395475354565392e+01,1.020067638028226753e+01,1.077863523845026705e+01,1.629940377329997525e-01,1.109907698060836054e+02,6.510000000000000000e+02,1.069694879127865406e+01,1.037096071581265555e+01
6.150000000000000000e+01,1.053385607549158109e+01,1.020056955229246043e+01,1.077855561545413288e+01,1.630020129308420718e-01,1.109886934753903915e+02,6.510000000000000000e+02,1.069685808842242380e+01,1.037085406256073838e+01
6.200000000000000000e+01,1.053375909491017204e+01,1.020046444564543542e+01,1.077847756366754339e+01,1.630099476437243955e-01,1.109866529126335877e+02,6.510000000000000000e+02,1.069676904255389616e+01,1.037074914726644792e+01
6.250000000000000000e+01,1.053366377893567041e+01,1.020036102766951558e+01,1.077840105103997637e+01,1.630178419411933977e-01,1.109846474244524615e+02,6.510000000000000000e+02,1.069668162087686270e+01,1.037064593699447634e+01
6.300000000000000000e+01,1.053357009537135269e+01,1.020025926635809377e+01,1.077832604618454226e+01,1.630256958957848890e-01,1.109826763316239493e+02,6.510000000000000000e+02,1.069659579126713922e+01,1.037054439947556794e+01
6.350000000000000000e+01,1.053347801267645423e+01,1.020015913035629040e+01,1.077825251836490494e+01,1.630335095838211790e-01,1.109807389687855306e+02,6.510000000000000000e+02,1.069651152226027513e+01,1.037044450309263333e+01
6.400000000000000000e+01,1.053338749995299750e+01,1.020006058894809087e+01,1.077818043748223431e+01,1.630412830837612848e-01,1.109788346841556290e+02,6.510000000000000000e+02,1.069642878303675815e+01,1.037034621686923508e+01
6.450000000000000000e+01,1.053329852693283897e+01,1.019996361204308855e+01,1.077810977406230464e+01,1.630490164779559437e-01,1.109769628392599259e+02,6.510000000000000000e+02,1.069634754341079486e+01,1.037024951045488130e+01
6.500000000000000000e+01,1.053321106396508000e+01,1.019986817016406100e+01,1.077804049924296415e+01,1.630567098511576385e-01,1.109751228086638406e+02,6.510000000000000000e+02,1.069626777381623661e+01,1.037015435411392161e+01
6.550000000000000000e+01,1.053312508200373365e+01,1.019977423443434539e+01,1.077797258476198294e+01,1.630643632903073792e-01,1.109733139797114205e+02,6.510000000000000000e+02,1.069618944529404025e+01,1.037006071871342527e+01
6.600000000000000000e+01,1.053304055259548733e+01,1.019968177656568109e+01,1.077790600294447998e+01,1.630719768865022956e-01,1.109715357522667460e+02,6.510000000000000000e+02,1.069611252948199009e+01,1.036996857570898456e+01
6.650000000000000000e+01,1.053295744786773902e+01,1.019959076884638449e+01,1.077784072669149751e+01,1.630795507326549265e-01,1.109697875384596557e+02,6.510000000000000000e+02,1.069603699860039470e+01,1.036987789713508512e+01
6.700000000000000000e+01,1.053287574051678810e+01,1.019950118412922002e+01,1.077777672946783660e+01,1.630870849239714482e-01,1.109680687624360758e+02,6.510000000000000000e+02,1.069596282544075905e+01,1.036978865559281715e+01
6.750000000000000000e+01,1.053279540379633694e+01,1.019941299582007943e+01,1.077771398529092295e+01,1.630945795590151293e-01,1.109663788601147729e+02,6.510000000000000000e+02,1.069588998335535202e+01,1.036970082423732187e+01
6.800000000000000000e+01,1.053271640948447541e+01,1.019932617786669304e+01,1.077765246871909888e+01,1.631020322799601741e-01,1.109647172355574014e+02,6.510000000000000000e+02,1.069581844176443575e+01,1.036961437720451507e+01
6.850000000000000000e+01,1.053263873342766033e+01,1.019924070474743694e+01,1.077759215484111266e+01,1.631094450275978602e-01,1.109630833799578369e+02,6.510000000000000000e+02,1.069574817845525772e+01,1.036952928840006116e+01
6.900000000000000000e+01,1.053256235100564986e+01,1.019915655146038347e+01,1.077753301926480489e+01,1.631168185403851778e-01,1.109614767743123878e+02,6.510000000000000000e+02,1.069567916954603426e+01,1.036944553246526368e+01
6.950000000000000000e+01,1.053248723759045902e+01,1.019907369351257387e+01,1.077747503810665286e+01,1.631241529262111301e-01,1.109598968992737724e+02,6.510000000000000000e+02,1.069561139051666920e+01,1.036936308466424705e+01
7.000000000000000000e+01,1.053241336905696102e+01,1.019899210690964253e+01,1.077741818798102713e+01,1.631314482944590250e-01,1.109583432461124204e+02,6.510000000000000000e+02,1.069554481735142026e+01,1.036928192076249999e+01
7.050000000000000000e+01,1.053234072177247782e+01,1.019891176814530986e+01,1.077736244599011961e+01,1.631387047566976167e-01,1.109568153164964883e+02,6.510000000000000000e+02,1.069547942652917527e+01,1.036920201701578037e+01
7.100000000000000000e+01,1.053226927258667800e+01,1.019883265419152529e+01,1.077730778971401726e+01,1.631459224265744412e-01,1.109553126222779156e+02,6.510000000000000000e+02,1.069541519501325233e+01,1.036912335016010367e+01
7.150000000000000000e+01,1.053219899882168953e+01,1.019875474248846992e+01,1.077725419720033884e+01,1.631531014194436691e-01,1.109538346852833968e+02,6.510000000000000000e+02,1.069535210024113425e+01,1.036904589740224658e+01
7.200000000000000000e+01,1.053212987826229252e+01,1.019867801093476700e+01,1.077720164695501381e+01,1.631602418527910436e-01,1.109523810371067896e+02,6.510000000000000000e+02,1.069529012011508406e+01,1.036896963640950098e+01
7.250000000000000000e+01,1.053206188914645303e+01,1.019860243787807086e+01,1.077715011793254263e+01,1.631673438459149972e-01,1.109509512189088980e+02,6.510000000000000000e+02,1.069522923299236794e+01,1.036889454530053811e+01
7.300000000000000000e+01,1.053199501015588524e+01,1.019852800210578536e+01,1.077709958952651093e+01,1.631744075197668342e-01,1.109495447812178952e+02,6.510000000000000000e+02,1.069516941767565221e+01,1.036882060263611827e+01
7.350000000000000000e+01,1.053192922040695834e+01,1.019845468283577183e+01,1.077705004156109325e+01,1.631814329970040223e-01,1.109481612837368800e+02,6.510000000000000000e+02,1.069511065340396350e+01,1.036874778740995495e+01
7.400000000000000000e+01,1.053186449944160508e+01,1.019838245970747970e+01,1.077700145428106460e+01,1.631884204012458151e-01,1.109468002951514336e+02,6.510000000000000000e+02,1.069505291984285122e+01,1.036867607904035893e+01
7.450000000000000000e+01,1.053180082721850397e+01,1.019831131277311620e+01,1.077695380834387961e+01,1.631953698590930812e-01,1.109454613929438125e+02,6.510000000000000000e+02,1.069499619707759663e+01,1.036860545735941130e+01
7.500000000000000000e+01,1.053173818410444795e+01,1.019824122248900267e+01,1.077690708481059012e+01,1.632022814972049485e-01,1.109441441632095433e+02,6.510000000000000000e+02,1.069494046560165224e+01,1.036853590260724189e+01
7.550000000000000000e+01,1.053167655086588894e+01,1.019817216970728602e+01,1.077686126513757792e+01,1.632091554447435977e-01,1.109428482004793892e+02,6.510000000000000000e+02,1.069488570631063240e+01,1.036846739542114548e+01
7.600000000000000000e+01,1.053161590866061204e+01,1.019810413566754193e+01,1.077681633116820770e+01,1.632159918315141678e-01,1.109415731075428226e+02,6.510000000000000000e+02,1.069483190049212595e+01,1.036839991682909812e+01
7.650000000000000000e+01,1.053155623902959803e+01,1.019803710198876701e+01,1.077677226512455633e+01,1.632227907884961915e-01,1.109403184952760313e+02,6.510000000000000000e+02,1.069477902981809336e+01,1.036833344824110092e+01
7.700000000000000000e+01,1.053149752388893390e+01,1.019797105066122533e+01,1.077672904959978695e+01,1.632295524486940541e-01,1.109390839824713595e+02,6.510000000000000000e+02,1.069472707633762809e+01,1.036826797144023971e+01
7.750000000000000000e+01,1.053143974552211759e+01,1.019790596403899130e+01,1.077668666755009852e+01,1.632362769459145546e-01,1.109378691956741250e+02,6.510000000000000000e+02,1.069467602246803217e+01,1.036820346857620301e+01
7.800000000000000000e+01,1.053138288657229182e+01,1.019784182483201640e+01,1.077664510228708217e+01,1.632429644152453840e-01,1.109366737690188387e+02,6.510000000000000000e+02,1.069462585098753848e+01,1.036813992215704694e+01
7.850000000000000000e+01,1.053132693003483666e+01,1.019777861609891723e+01,1.077660433747050028e+01,1.632496149924174966e-01,1.109354973440721324e+02,6.510000000000000000e+02,1.069457654502725319e+01,1.036807731504241836e+01
7.900000000000000000e+01,1.053127185924990172e+01,1.019771632123951299e+01,1.077656435710054517e+01,1.632562288150804508e-01,1.109343395696758279e+02,6.510000000000000000e+02,1.069452808806498290e+01,1.036801563043482233e+01
7.950000000000000000e+01,1.053121765789521902e+01,1.019765492398768458e+01,1.077652514551087926e+01,1.632628060205178477e-01,1.109332001017937728e+02,6.510000000000000000e+02,1.069448046391573826e+01,1.036795485187470156e+01
8.000000000000000000e+01,1.053116430997906150e+01,1.019759440840440234e+01,1.077648668736156878e+01,1.632693467485696048e-01,1.109320786033644737e+02,6.510000000000000000e+02,1.069443365672763058e+01,1.036789496323049242e+01
8.050000000000000000e+01,1.053111179983332235e+01,1.019753475887086935e+01,1.077644896763233717e+01,1.632758511388693046e-01,1.109309747441537866e+02,6.510000000000000000e+02,1.069438765097219246e+01,1.036783594869445402e+01
8.100000000000000000e+01,1.053106011210672044e+01,1.019747596008174106e+01,1.077641197161543651e+01,1.632823193328101219e-01,1.109298882006119129e+02,6.510000000000000000e+02,1.069434243143953012e+01,1.036777779277391076e+01
8.150000000000000000e+01,1.053100923175817449e+01,1.019741799703861318e+01,1.077637568490945519e+01,1.632887514715261057e-01,1.109288186557330249e+02,6.510000000000000000e+02,1.069429798322970093e+01,1.036772048028664983e+01
8.200000000000000000e+01,1.053095914405027322e+01,1.019736085504347578e+01,1.077634009341248955e+01,1.632951476975393612e-01,1.109277657989176049e+02,6.510000000000000000e+02,1.069425429174781250e+01,1.036766399635273217e+01
8.250000000000000000e+01,1.053090983454296747e+01,1.019730451969250851e+01,1.077630518331603504e+01,1.633015081542287805e-01,1.109267293258392186e+02,6.510000000000000000e+02,1.069421134269719609e+01,1.036760832638873886e+01
8.300000000000000000e+01,1.053086128908716468e+01,1.019724897686968923e+01,1.077627094109858419e+01,1.633078329851930244e-01,1.109257089383089152e+02,6.510000000000000000e+02,1.069416912207235804e+01,1.036755345610197132e+01
8.350000000000000000e+01,1.053081349381881004e+01,1.019719421274095339e+01,1.077623735351975043e+01,1.633141223355251415e-01,1.109247043441505411e+02,6.510000000000000000e+02,1.069412761615433460e+01,1.036749937148328371e+01
8.400000000000000000e+01,1.053076643515279187e+01,1.019714021374817747e+01,1.077620440761430842e+01,1.633203763496355598e-01,1.109237152570716347e+02,6.510000000000000000e+02,1.069408681150242835e+01,1.036744605880315717e+01
8.450000000000000000e+01,1.053072009977714352e+01,1.019708696660336322e+01,1.077617209068566240e+01,1.633265951740667243e-01,1.109227413965414826e+02,6.510000000000000000e+02,1.069404669495121141e+01,1.036739350460307740e+01
8.500000000000000000e+01,1.053067447464719208e+01,1.019703445828294974e+01,1.077614039030074977e+01,1.633327789543071173e-01,1.109217824876668601e+02,6.510000000000000000e+02,1.069400725360149984e+01,1.036734169569288433e+01
8.550000000000000000e+01,1.053062954698006770e+01,1.019698267602221975e+01,1.077610929428587383e+01,1.633389278379777654e-01,1.109208382610768808e+02,6.510000000000000000e+02,1.069396847481804613e+01,1.036729061914209105e+01
8.600000000000000000e+01,1.053058530424915240e+01,1.019693160730993142e+01,1.077607879071788233e+01,1.633450419712212109e-01,1.109199084528047905e+02,6.510000000000000000e+02,1.069393034622037497e+01,1.036724026227793161e+01
8.650000000000000000e+01,1.053054173417866579e+01,1.019688123988293604e+01,1.077604886792144079e+01,1.633511215027908803e-01,1.109189928041748345e+02,6.510000000000000000e+02,1.069389285568145631e+01,1.036719061267587527e+01
8.700000000000000000e+01,1.053049882473839105e+01,1.019683156172095728e+01,1.077601951446306217e+01,1.633571665800154782e-01,1.109180910616896654e+02,6.510000000000000000e+02,1.069385599131840614e+01,1.036714165815837596e+01
8.750000000000000000e+01,1.053045656413855369e+01,1.019678256104139003e+01,1.077599071914578488e+01,1.633631773517198182e-01,1.109172029769232211e+02,6.510000000000000000e+02,1.069381974149027315e+01,1.036709338678683601e+01
8.800000000000000000e+01,1.053041494082471452e+01,1.019673422629448822e+01,1.077596247100396099e+01,1.633691539667911918e-01,1.109163283064121970e+02,6.510000000000000000e+02,1.069378409479150527e+01,1.036704578685792377e+01
8.850000000000000000e+01,1.053037394347286337e+01,1.019668654615829695e+01,1.077593475929859324e+01,1.633750965737552074e-01,1.109154668115527045e+02,6.510000000000000000e+02,1.069374904004661886e+01,1.036699884689910789e+01
8.900000000000000000e+01,1.053033356098452877e+01,1.019663950953392728e+01,1.077590757351360296e+01,1.633810053226340819e-01,1.109146182584973275e+02,6.510000000000000000e+02,1.069371456630716288e+01,1.036695255566189466e+01
8.950000000000000000e+01,1.053029378248210080e+01,1.019659310554088982e+01,1.077588090334897508e+01,1.633868803627170629e-01,1.109137824180558312e+02,6.510000000000000000e+02,1.069368066284481777e+01,1.036690690211938204e+01
9.000000000000000000e+01,1.053025459730408819e+01,1.019654732351238735e+01,1.077585473871759625e+01,1.633927218435695661e-01,1.109129590655953308e+02,6.510000000000000000e+02,1.069364731914765798e+01,1.036686187546051841e+01
9.050000000000000000e+01,1.053021599500066685e+01,1.019650215299089346e+01,1.077582906974016552e+01,1.633985299155641668e-01,1.109121479809464432e+02,6.510000000000000000e+02,1.069361452491622977e+01,1.036681746508510216e+01
9.100000000000000000e+01,1.053017796532919270e+01,1.019645758372381472e+01,1.077580388674106437e+01,1.634043047289784056e-01,1.109113489483084152e+02,6.510000000000000000e+02,1.069358227005817064e+01,1.036677366060021299e+01
9.150000000000000000e+01,1.053014049824981946e+01,1.019641360565909061e+01,1.077577918024373460e+01,1.634100464339952041e-01,1.109105617561565253e+02,6.510000000000000000e+02,1.069355054468381461e+01,1.036673045181582431e+01
9.200000000000000000e+01,1.053010358392127443e+01,1.019637020894093560e+01,1.077575494096682185e+01,1.634157551808622655e-01,1.109097861971529966e+02,6.510000000000000000e+02,1.069351933910213681e+01,1.036668782874041206e+01
9.250000000000000000e+01,1.053006721269666635e+01,1.019632738390584947e+01,1.077573115982006158e+01,1.634214311203171233e-01,1.109090220680587748e+02,6.510000000000000000e+02,1.069348864381698405e+01,1.036664578157635042e+01
9.300000000000000000e+01,1.053003137511941212e+01,1.019628512107847840e+01,1.077570782789906190e+01,1.634270744030034139e-01,1.109082691696471556e+02,6.510000000000000000e+02,1.069345844952241720e+01,1.036660430071640882e+01
9.350000000000000000e+01,1.052999606191927562e+01,1.019624341116777089e+01,1.077568493648214876e+01,1.634326851792590185e-01,1.109075273066203664e+02,6.510000000000000000e+02,1.069342874709853497e+01,1.036656337674001804e+01
9.400000000000000000e+01,1.052996126400828025e+01,1.019620224506285133e+01,1.077566247702902658e+01,1.634382636003369194e-01,1.109067962875235622e+02,6.510000000000000000e+02,1.069339952760861756e+01,1.036652300040794472e+01
9.450000000000000000e+01,1.052992697247715981e+01,1.019616161382959696e+01,1.077564044117173481e+01,1.634438098164950337e-01,1.109060759246693522e+02,6.510000000000000000e+02,1.069337078229365545e+01,1.036648316266066594e+01
9.500000000000000000e+01,1.052989317859134921e+01,1.019612150870658951e+01,1.077561882071529098e+01,1.634493239783762486e-01,1.109053660340536283e+02,6.510000000000000000e+02,1.069334250256972574e+01,1.036644385461297446e+01
9.550000000000000000e+01,1.052985987378750821e+01,1.019608192110176681e+01,1.077559760763034014e+01,1.634548062366903698e-01,1.109046664352821381e+02,6.510000000000000000e+02,1.069331468002419783e+01,1.036640506755081681e+01
9.600000000000000000e+01,1.052982704966982475e+01,1.019604284258872617e+01,1.077557679405368063e+01,1.634602567421612751e-01,1.109039769514925382e+02,6.510000000000000000e+02,1.069328730641198533e+01,1.036636679292766416e+01
9.650000000000000000e+01,1.052979469800654755e+01,1.019600426490326228e+01,1.077555637228231333e+01,1.634656756449966719e-01,1.109032974092808672e+02,6.510000000000000000e+02,1.069326037365154392e+01,1.036632902236155118e+01
9.700000000000000000e+01,1.052976281072650089e+01,1.019596617994010934e+01,1.077553633477040407e+01,1.634710630956842659e-01,1.109026276386284877e+02,6.510000000000000000e+02,1.069323387382218549e+01,1.036629174763081629e+01
9.750000000000000000e+01,1.052973137991579300e+01,1.019592857974939015e+01,1.077551667412576997e+01,1.634764192446207243e-01,1.109019674728323821e+02,6.510000000000000000e+02,1.069320779916041353e+01,1.036625496067117069e+01
9.800000000000000000e+01,1.052970039781447120e+01,1.019589145653347906e+01,1.077549738310716343e+01,1.634817442416874322e-01,1.109013167484345530e+02,6.510000000000000000e+02,1.069318214205615902e+01,1.036621865357278338e+01
9.850000000000000000e+01,1.052966985681331913e+01,1.019585480264384891e+01,1.077547845462062703e+01,1.634870382370466613e-01,1.109006753051545218e+02,6.510000000000000000e+02,1.069315689505036460e+01,1.036618281857627188e+01
9.900000000000000000e+01,1.052963974945067882e+01,1.019581861057792871e+01,1.077545988171674551e+01,1.634923013801869718e-01,1.109000429858223242e+02,6.510000000000000000e+02,1.069313205083086515e+01,1.036614744807049071e+01
9.950000000000000000e+01,1.052961006840938296e+01,1.019578287297610153e+01,1.077544165758664363e+01,1.634975338215681195e-01,1.108994196363139793e+02,6.510000000000000000e+02,1.069310760223095080e+01,1.036611253458781512e+01
1.000000000000000000e+02,1.052958080651370665e+01,1.019574758261850356e+01,1.077542377556051711e+01,1.635027357100217460e-01,1.108988051054865025e+02,6.510000000000000000e+02,1.069308354222372870e+01,1.036607807080368460e+01
1.005000000000000000e+02,1.052955195672652877e+01,1.019571273242243414e+01,1.077540622910346713e+01,1.635079071947147245e-01,1.108981992451186613e+02,6.510000000000000000e+02,1.069305986392124197e+01,1.036604404953181380e+01
1.010000000000000000e+02,1.052952351214627313e+01,1.019567831543929159e+01,1.077538901181285169e+01,1.635130484252023675e-01,1.108976019098464718e+02,6.510000000000000000e+02,1.069303656057147478e+01,1.036601046372106971e+01
1.015000000000000000e+02,1.052949546600419595e+01,1.019564432485180738e+01,1.077537211741604217e+01,1.635181595499435314e-01,1.108970129571055168e+02,6.510000000000000000e+02,1.069301362555414059e+01,1.036597730645425131e+01
1.020000000000000000e+02,1.052946781166158630e+01,1.019561075397141892e+01,1.077535553976697535e+01,1.635232407176269720e-01,1.108964322470722124e+02,6.510000000000000000e+02,1.069299105237921310e+01,1.036594457094395949e+01
1.025000000000000000e+02,1.052944054260698969e+01,1.019557759623538118e+01,1.077533927284386550e+01,1.635282920764821180e-01,1.108958596426052168e+02,6.510000000000000000e+02,1.069296883468347303e+01,1.036591225053050636e+01
1.030000000000000000e+02,1.052941365245373184e+01,1.019554484520436333e+01,1.077532331074628225e+01,1.635333137743855414e-01,1.108952950091930347e+02,6.510000000000000000e+02,1.069294696622811713e+01,1.036588033867934477e+01
1.035000000000000000e+02,1.052938713493714928e+01,1.019551249455978414e+01,1.077530764769338489e+01,1.635383059590203303e-01,1.108947382148959093e+02,6.510000000000000000e+02,1.069292544089617003e+01,1.036584882897813031e+01
1.040000000000000000e+02,1.052936098391212205e+01,1.019548053810135535e+01,1.077529227802039102e+01,1.635432687783006656e-01,1.108941891302935687e+02,6.510000000000000000e+02,1.069290425269042366e+01,1.036581771513382222e+01
1.045000000000000000e+02,1.052933519335058854e+01,1.019544896974458759e+01,1.077527719617646440e+01,1.635482023791523520e-01,1.108936476284327455e+02,6.510000000000000000e+02,1.069288339572974067e+01,1.036578699097143641e+01
1.050000000000000000e+02,1.052930975733909413e+01,1.019541778351834793e+01,1.077526239672235064e+01,1.635531069079903532e-01,1.108931135847755201e+02,6.510000000000000000e+02,1.069286286424708443e+01,1.036575665043110384e+01
1.055000000000000000e+02,1.052928467007649793e+01,1.019538697356267853e+01,1.077524787432804843e+01,1.635579825116208752e-01,1.108925868771512171e+02,6.510000000000000000e+02,1.069284265258811928e+01,1.036572668756487658e+01
1.060000000000000000e+02,1.052925992587150361e+01,1.019535653412633813e+01,1.077523362377051797e+01,1.635628293364459473e-01,1.108920673857041237e+02,6.510000000000000000e+02,1.069282275520794911e+01,1.036569709653505811e+01
1.065000000000000000e+02,1.052923551914047273e+01,1.019532645956457095e+01,1.077521963993092946e+01,1.635676475277214881e-01,1.108915549928471052e+02,6.510000000000000000e+02,1.069280316666819353e+01,1.036566787161275194e+01
1.070000000000000000e+02,1.052921144440519186e+01,1.019529674433701949e+01,1.077520591779366299e+01,1.635724372315195130e-01,1.108910495832151213e+02,6.510000000000000000e+02,1.069278388163671067e+01,1.036563900717367126e+01
1.075000000000000000e+02,1.052918769629076046e+01,1.019526738300537083e+01,1.077519245244293167e+01,1.635771985924484861e-01,1.108905510436200927e+02,6.510000000000000000e+02,1.069276489488320969e+01,1.036561049769831122e+01
1.080000000000000000e+02,1.052916426952328521e+01,1.019523837023157142e+01,1.077517923906054165e+01,1.635819317555093078e-01,1.108900592630026551e+02,6.510000000000000000e+02,1.069274620127879416e+01,1.036558233776777627e+01
1.085000000000000000e+02,1.052914115892789404e+01,1.019520970077550537e+01,1.077516627292655826e+01,1.635866368647701519e-01,1.108895741323901802e+02,6.510000000000000000e+02,1.069272779579266341e+01,1.036555452206312467e+01
1.090000000000000000e+02,1.052911835942672880e+01,1.019518136949299603e+01,1.077515354941325576e+01,1.635913140642151209e-01,1.108890955448542712e+02,6.510000000000000000e+02,1.069270967349094370e+01,1.036552704536251390e+01
1.095000000000000000e+02,1.052909586603688830e+01,1.019515337133392130e+01,1.077514106398519189e+01,1.635959634972143084e-01,1.108886233954676612e+02,6.510000000000000000e+02,1.069269182953410180e+01,1.036549990253967302e+01
1.100000000000000000e+02,1.052907367386848669e+01,1.019512570134028984e+01,1.077512881219730545e+01,1.636005853075314653e-01,1.108881575812634281e+02,6.510000000000000000e+02,1.069267425917601955e+01,1.036547308856095562e+01
1.105000000000000000e+02,1.052905177812274928e+01,1.019509835464423375e+01,1.077511678969325359e+01,1.636051796376276346e-01,1.108876980011940958e+02,6.510000000000000000e+02,1.069265695776037717e+01,1.036544659848512318e+01
1.110000000000000000e+02,1.052903017409017217e+01,1.019507132646631931e+01,1.077510499220221618e+01,1.636097466294038905e-01,1.108872445560934494e+02,6.510000000000000000e+02,1.069263992071957503e+01,1.036542042746076753e+01
1.115000000000000000e+02,1.052900885714860202e+01,1.019504461211358048e+01,1.077509341553858135e+01,1.636142864252088103e-01,1.108867971486361341e+02,6.510000000000000000e+02,1.069262314357381172e+01,1.036539457072339232e+01
1.120000000000000000e+02,1.052898782276155920e+01,1.019501820697800021e+01,1.077508205559932719e+01,1.636187991661422758e-01,1.108863556833017867e+02,6.510000000000000000e+02,1.069260662192770184e+01,1.036536902359541834e+01
1.125000000000000000e+02,1.052896706647635305e+01,1.019499210653447641e+01,1.077507090836328629e+01,1.636232849936462286e-01,1.108859200663357569e+02,6.510000000000000000e+02,1.069259035146999715e+01,1.036534378148270719e+01
1.130000000000000000e+02,1.052894658392252225e+01,1.019496630633932277e+01,1.077505996988712766e+01,1.636277440481266054e-01,1.108854902057160103e+02,6.510000000000000000e+02,1.069257432797064844e+01,1.036531883987439429e+01
1.135000000000000000e+02,1.052892637080998384e+01,1.019494080202854569e+01,1.077504923630650957e+01,1.636321764695898018e-01,1.108850660111140769e+02,6.510000000000000000e+02,1.069255854727957455e+01,1.036529419434039312e+01
1.140000000000000000e+02,1.052890642292751089e+01,1.019491558931616204e+01,1.077503870383292295e+01,1.636365823980140133e-01,1.108846473938630766e+02,6.510000000000000000e+02,1.069254300532552371e+01,1.036526984052949629e+01
1.145000000000000000e+02,1.052888673614111070e+01,1.019489066399282784e+01,1.077502836875272685e+01,1.636409619724483733e-01,1.108842342669234711e+02,6.510000000000000000e+02,1.069252769811355819e+01,1.036524577416866144e+01
1.150000000000000000e+02,1.052886730539175275e+01,1.019486602192405122e+01,1.077501822742411974e+01,1.636453141467245076e-01,1.108838265233895726e+02,6.510000000000000000e+02,1.069251261953847809e+01,1.036522199124502919e+01
1.155000000000000000e+02,1.052884812662630587e+01,1.019484165904882467e+01,1.077500827627840252e+01,1.636496389781497418e-01,1.108834240778999316e+02,6.510000000000000000e+02,1.069249776560445575e+01,1.036519848764815599e+01
1.160000000000000000e+02,1.052882919701758091e+01,1.019481757137799605e+01,1.077499851181492119e+01,1.636539378885960017e-01,1.108830268713563214e+02,6.510000000000000000e+02,1.069248313490617619e+01,1.036517525912898563e+01
1.165000000000000000e+02,1.052881051272493451e+01,1.019479375499295415e+01,1.077498893060314344e+01,1.636582110144568225e-01,1.108826348228995471e+02,6.510000000000000000e+02,1.069246872373939183e+01,1.036515230171047719e+01
1.170000000000000000e+02,1.052879206997735828e+01,1.019477020604417028e+01,1.077497952927843983e+01,1.636624584932651616e-01,1.108822478531381535e+02,6.510000000000000000e+02,1.069245452847062339e+01,1.036512961148409318e+01
1.175000000000000000e+02,1.052877386507213942e+01,1.019474692074974875e+01,1.077497030454260063e+01,1.636666804610437120e-01,1.108818658841192359e+02,6.510000000000000000e+02,1.069244054553318257e+01,1.036510718461109448e+01
1.180000000000000000e+02,1.052875589437346271e+01,1.019472389539420121e+01,1.077496125316209863e+01,1.636708770536301483e-01,1.108814888392994220e+02,6.510000000000000000e+02,1.069242677142709219e+01,1.036508501731983145e+01
1.185000000000000000e+02,1.052873815431100013e+01,1.019470112632689407e+01,1.077495237196359135e+01,1.636750484061475774e-01,1.108811166435149431e+02,6.510000000000000000e+02,1.069241320271714812e+01,1.036506310590485214e+01
1.190000000000000000e+02,1.052872064137866381e+01,1.019467860996092767e+01,1.077494365783982389e+01,1.636791946534814912e-01,1.108807492229555720e+02,6.510000000000000000e+02,1.069239983603214661e+01,1.036504144672518102e+01
1.195000000000000000e+02,1.052870335213328268e+01,1.019465634277181465e+01,1.077493510774103136e+01,1.636833159306512464e-01,1.108803865051366699e+02,6.510000000000000000e+02,1.069238666806393390e+01,1.036502003620263146e+01
1.200000000000000000e+02,1.052868628319331812e+01,1.019463432129618852e+01,1.077492671867691776e+01,1.636874123704784578e-01,1.108800284188716745e+02,6.510000000000000000e+02,1.069237369556379669e+01,1.036499887082284133e+01
1.205000000000000000e+02,1.052866943123766141e+01,1.019461254213053714e+01,1.077491848771571448e+01,1.636914841071378801e-01,1.108796748942475716e+02,6.510000000000000000e+02,1.069236091534479982e+01,1.036497794713052301e+01
1.210000000000000000e+02,1.052865279300436363e+01,1.019459100193023460e+01,1.077491041198211263e+01,1.636955312729250767e-01,1.108793258625972982e+02,6.510000000000000000e+02,1.069234832427728854e+01,1.036495726173143694e+01
1.215000000000000000e+02,1.052863636528946856e+01,1.019456969740812546e+01,1.077490248865620437e+01,1.636995539997935789e-01,1.108789812564755692e+02,6.510000000000000000e+02,1.069233591928926330e+01,1.036493681128967559e+01
1.220000000000000000e+02,1.052862014494592025e+01,1.019454862533340567e+01,1.077489471497232998e+01,1.637035524208385606e-01,1.108786410096362545e+02,6.510000000000000000e+02,1.069232369736675814e+01,1.036491659252508235e+01
1.225000000000000000e+02,1.052860412888231956e+01,1.019452778253071301e+01,1.077488708821889496e+01,1.637075266665882767e-01,1.108783050570051358e+02,6.510000000000000000e+02,1.069231165554890772e+01,1.036489660221573139e+01
1.230000000000000000e+02,1.052858831406192586e+01,1.019450716587876471e+01,1.077487960573492209e+01,1.637114768674414467e-01,1.108779733346594725e+02,6.510000000000000000e+02,1.069229979092936667e+01,1.036487683719448505e+01
1.235000000000000000e+02,1.052857269750143487e+01,1.019448677230938216e+01,1.077487226491273198e+01,1.637154031545153821e-01,1.108776457798027053e+02,6.510000000000000000e+02,1.069228810065595070e+01,1.036485729434692082e+01
1.240000000000000000e+02,1.052855727626997862e+01,1.019446659880665607e+01,1.077486506319275250e+01,1.637193056575268479e-01,1.108773223307424729e+02,6.510000000000000000e+02,1.069227658192750496e+01,1.036483797061245227e+01
1.245000000000000000e+02,1.052854204748819100e+01,1.019444664240543652e+01,1.077485799806569489e+01,1.637231845047923962e-01,1.108770029268712420e+02,6.510000000000000000e+02,1.069226523199298384e+01,1.036481886298339994e+01
1.250000000000000000e+02,1.052852700832696620e+01,1.019442690019070774e+01,1.077485106706978790e+01,1.637270398261424509e-01,1.108766875086405861e+02,6.510000000000000000e+02,1.069225404815310831e+01,1.036479996850082408e+01
1.255000000000000000e+02,1.052851215600657575e+01,1.019440736929659508e+01,1.077484426779006021e+01,1.637308717490011944e-01,1.108763760175419009e+02,6.510000000000000000e+02,1.069224302775557689e+01,1.036478128425757461e+01
1.260000000000000000e+02,1.052849748779575378e+01,1.019438804690528855e+01,1.077483759785771333e+01,1.637346804016713286e-01,1.108760683960877458e+02,6.510000000000000000e+02,1.069223216819742639e+01,1.036476280739408296e+01
1.265000000000000000e+02,1.052848300101066314e+01,1.019436893024597524e+01,1.077483105494984805e+01,1.637384659106855544e-01,1.108757645877892770e+02,6.510000000000000000e+02,1.069222146692134956e+01,1.036474453509997673e+01
1.270000000000000000e+02,1.052846869301395927e+01,1.019435001659422291e+01,1.077482463678661517e+01,1.637422284034025510e-01,1.108754645371375744e+02,6.510000000000000000e+02,1.069221092141736307e+01,1.036472646461055547e+01
1.275000000000000000e+02,1.052845456121382561e+01,1.019433130327083603e+01,1.077481834113231329e+01,1.637459680056235489e-01,1.108751681895822969e+02,6.510000000000000000e+02,1.069220052921944841e+01,1.036470859320820104e+01
1.280000000000000000e+02,1.052844060306322227e+01,1.019431278764109905e+01,1.077481216579322876e+01,1.637496848431814478e-01,1.108748754915164909e+02,6.510000000000000000e+02,1.069219028790640280e+01,1.036469091822003996e+01
1.285000000000000000e+02,1.052842681605887876e+01,1.019429446711377985e+01,1.077480610861644372e+01,1.637533790404052114e-01,1.108745863902548763e+02,6.510000000000000000e+02,1.069218019509928475e+01,1.036467343701847277e+01
1.290000000000000000e+02,1.052841319774047335e+01,1.019427633914043518e+01,1.077480016749337643e+01,1.637570507224505867e-01,1.108743008340170775e+02,6.510000000000000000e+02,1.069217024846292396e+01,1.036465614701802274e+01
1.295000000000000000e+02,1.052839974568979464e+01,1.019425840121451188e+01,1.077479434035276107e+01,1.637607000134994051e-01,1.108740187719098316e+02,6.510000000000000000e+02,1.069216044570329238e+01,1.036463904567629513e+01
1.300000000000000000e+02,1.052838645603381451e+01,1.019424065087042308e+01,1.077478862515767943e+01,1.637643250684578944e-01,1.108737401217613865e+02,6.510000000000000000e+02,1.069215078110227246e+01,1.036462213096535656e+01
1.305000000000000000e+02,1.052837332788623748e+01,1.019422308568299407e+01,1.077478301991710907e+01,1.637679279179955483e-01,1.108734648655608623e+02,6.510000000000000000e+02,1.069214125580423236e+01,1.036460539996824082e+01
1.310000000000000000e+02,1.052836035900763179e+01,1.019420570326644970e+01,1.077477752267440714e+01,1.637715087600127573e-01,1.108731929562048322e+02,6.510000000000000000e+02,1.069213186776764424e+01,1.036458885024761756e+01
1.315000000000000000e+02,1.052834754714000809e+01,1.019418850127388509e+01,1.077477213150958235e+01,1.637750677161735335e-01,1.108729243461744431e+02,6.510000000000000000e+02,1.069212261485618143e+01,1.036457247942383297e+01
1.320000000000000000e+02,1.052833489006363799e+01,1.019417147739619089e+01,1.077476684453852229e+01,1.637786049085461493e-01,1.108726589887571095e+02,6.510000000000000000e+02,1.069211349497218499e+01,1.036455628515509275e+01
1.325000000000000000e+02,1.052832238559616052e+01,1.019415462936166961e+01,1.077476165991278911e+01,1.637821204571672795e-01,1.108723968380266598e+02,6.510000000000000000e+02,1.069210450605332774e+01,1.036454026513899329e+01
1.330000000000000000e+02,1.052831003159201195e+01,1.019413795493510655e+01,1.077475657581949164e+01,1.637856144817367854e-01,1.108721378488321818e+02,6.510000000000000000e+02,1.069209564607374929e+01,1.036452441711027461e+01
1.335000000000000000e+02,1.052829782594147190e+01,1.019412145191719077e+01,1.077475159047768472e+01,1.637890871031539297e-01,1.108718819767779991e+02,6.510000000000000000e+02,1.069208691304462455e+01,1.036450873883831747e+01
1.340000000000000000e+02,1.052828576657017479e+01,1.019410511814373876e+01,1.077474670214035868e+01,1.637925384399692430e-01,1.108716291782127570e+02,6.510000000000000000e+02,1.069207830501014378e+01,1.036449322813020579e+01
1.345000000000000000e+02,1.052827385143838512e+01,1.019408895148504968e+01,1.077474190909429375e+01,1.637959686109266844e-01,1.108713794102144590e+02,6.510000000000000000e+02,1.069206982004931206e+01,1.036447788282745996e+01
1.350000000000000000e+02,1.052826207854028517e+01,1.019407294984531198e+01,1.077473720965574344e+01,1.637993777339578350e-01,1.108711326305754454e+02,6.510000000000000000e+02,1.069206145627424220e+01,1.036446270080632814e+01
1.355000000000000000e+02,1.052825044590327153e+01,1.019405711116179702e+01,1.077473260217402462e+01,1.638027659273469383e-01,1.108708887977878845e+02,6.510000000000000000e+02,1.069205321183061841e+01,1.036444767997592464e+01
1.360000000000000000e+02,1.052823895158756606e+01,1.019404143340451085e+01,1.077472808502734658e+01,1.638061333072423631e-01,1.108706478710347341e+02,6.510000000000000000e+02,1.069204508489480965e+01,1.036443281828032426e+01
1.365000000000000000e+02,1.052822759368530825e+01,1.019402591457519947e+01,1.077472365662740827e+01,1.638094799907280630e-01,1.108704098101715942e+02,6.510000000000000000e+02,1.069203707367603684e+01,1.036441811369457966e+01
1.370000000000000000e+02,1.052821637032002400e+01,1.019401055270714807e+01,1.077471931541227512e+01,1.638128060937586450e-01,1.108701745757148416e+02,6.510000000000000000e+02,1.069202917641378292e+01,1.036440356422626330e+01
1.375000000000000000e+02,1.052820527964613539e+01,1.019399534586435330e+01,1.077471505984825484e+01,1.638161117314772541e-01,1.108699421288315818e+02,6.510000000000000000e+02,1.069202139137761165e+01,1.036438916791465914e+01
1.380000000000000000e+02,1.052819431984826259e+01,1.019398029214087664e+01,1.077471088843183722e+01,1.638193970193807802e-01,1.108697124313250129e+02,6.510000000000000000e+02,1.069201371686764368e+01,1.036437492282888151e+01
1.385000000000000000e+02,1.052818348914064472e+01,1.019396538966051757e+01,1.077470679968689105e+01,1.638226620710431236e-01,1.108694854456216916e+02,6.510000000000000000e+02,1.069200615121168774e+01,1.036436082706959994e+01
1.390000000000000000e+02,1.052817278576665316e+01,1.019395063657606926e+01,1.077470279216284688e+01,1.638259070016098717e-01,1.108692611347624535e+02,6.510000000000000000e+02,1.069199869276826220e+01,1.036434687876504412e+01
1.395000000000000000e+02,1.052816220799822133e+01,1.019393603106884605e+01,1.077469886443748948e+01,1.638291319234571608e-01,1.108690394623887556e+02,6.510000000000000000e+02,1.069199133992167816e+01,1.036433307607476451e+01
1.400000000000000000e+02,1.052815175413518212e+01,1.019392157134815413e+01,1.077469501511485994e+01,1.638323369500036264e-01,1.108688203927301998e+02,6.510000000000000000e+02,1.069198409108518533e+01,1.036431941718517713e+01
1.405000000000000000e+02,1.052814142250495522e+01,1.019390725565072131e+01,1.077469124282255031e+01,1.638355221930636041e-01,1.108686038905969440e+02,6.510000000000000000e+02,1.069197694469801796e+01,1.036430590031189247e+01
1.410000000000000000e+02,1.052813121146193076e+01,1.019389308224035240e+01,1.077468754621456526e+01,1.638386877647002027e-01,1.108683899213673385e+02,6.510000000000000000e+02,1.069196989922663121e+01,1.036429252369723208e+01
1.415000000000000000e+02,1.052812111938688133e+01,1.019387904940712986e+01,1.077468392396980512e+01,1.638418337764843136e-01,1.108681784509752930e+02,6.510000000000000000e+02,1.069196295316336531e+01,1.036427928561039558e+01
1.420000000000000000e+02,1.052811114468650722e+01,1.019386515546741379e+01,1.077468037479142815e+01,1.638449603386477327e-01,1.108679694459005987e+02,6.510000000000000000e+02,1.069195610502515414e+01,1.036426618434785851e+01
1.425000000000000000e+02,1.052810128579302962e+01,1.019385139876259139e+01,1.077467689740062440e+01,1.638480675618305404e-01,1.108677628731605864e+02,6.510000000000000000e+02,1.069194935335485930e+01,1.036425321823119816e+01
1.430000000000000000e+02,1.052809154116370038e+01,1.019383777765932919e+01,1.077467349055194390e+01,1.638511555559162280e-01,1.108675587002996679e+02,6.510000000000000000e+02,1.069194269671961628e+01,1.036424038560778449e+01
1.435000000000000000e+02,1.052808190928028687e+01,1.019382429054890871e+01,1.077467015301727038e+01,1.638542244296617711e-01,1.108673568953782933e+02,6.510000000000000000e+02,1.069193613370994989e+01,1.036422768485062562e+01
1.440000000000000000e+02,1.052807238864851236e+01,1.019381093584648745e+01,1.077466688358954627e+01,1.638572742920208769e-01,1.108671574269616258e+02,6.510000000000000000e+02,1.069192966294053271e+01,1.036421511435649201e+01
1.445000000000000000e+02,1.052806297779785361e+01,1.019379771199118068e+01,1.077466368108442296e+01,1.638603052509797764e-01,1.108669602641147378e+02,6.510000000000000000e+02,1.069192328304883333e+01,1.036420267254687211e+01
1.450000000000000000e+02,1.052805367528085689e+01,1.019378461744528153e+01,1.077466054433935305e+01,1.638633174145630311e-01,1.108667653763888694e+02,6.510000000000000000e+02,1.069191699269542006e+01,1.036419035786629372e+01
1.455000000000000000e+02,1.052804447967300661e+01,1.019377165069369795e+01,1.077465747221332215e+01,1.638663108894575504e-01,1.108665727338178186e+02,6.510000000000000000e+02,1.069191079056246352e+01,1.036417816878354969e+01
1.460000000000000000e+02,1.052803538957203600e+01,1.019375881024376795e+01,1.077465446358075063e+01,1.638692857827064864e-01,1.108663823069041285e+02,6.510000000000000000e+02,1.069190467535474198e+01,1.036416610378932823e+01
1.465000000000000000e+02,1.052802640359750086e+01,1.019374609462509262e+01,1.077465151734276461e+01,1.638722422001744616e-01,1.108661940666098502e+02,6.510000000000000000e+02,1.069189864579767679e+01,1.036415416139732670e+01
1.470000000000000000e+02,1.052801752039064809e+01,1.019373350238865150e+01,1.077464863241795889e+01,1.638751802475004460e-01,1.108660079843536010e+02,6.510000000000000000e+02,1.069189270063814945e+01,1.036414234014314673e+01
1.475000000000000000e+02,1.052800873861375663e+01,1.019372103210663383e+01,1.077464580774406855e+01,1.638781000303096425e-01,1.108658240319971782e+02,6.510000000000000000e+02,1.069188683864406642e+01,1.036413063858344863e+01
1.480000000000000000e+02,1.052800005694997054e+01,1.019370868237214012e+01,1.077464304227871494e+01,1.638810016526787705e-01,1.108656421818412667e+02,6.510000000000000000e+02,1.069188105860265026e+01,1.036411905529729260e+01
1.485000000000000000e+02,1.052799147410250136e+01,1.019369645179865813e+01,1.077464033499720664e+01,1.638838852186710604e-01,1.108654624066093106e+02,6.510000000000000000e+02,1.069187535932117150e+01,1.036410758888382944e+01
1.490000000000000000e+02,1.052798298879481287e+01,1.019368433901982307e+01,1.077463768489395335e+01,1.638867508320189237e-01,1.108652846794512215e+02,6.510000000000000000e+02,1.069186973962683140e+01,1.036409623796279256e+01
1.495000000000000000e+02,1.052797459977002958e+01,1.019367234268892375e+01,1.077463509097770533e+01,1.638895985955418633e-01,1.108651089739307167e+02,6.510000000000000000e+02,1.069186419836557000e+01,1.036408500117448739e+01
1.500000000000000000e+02,1.052796630579038251e+01,1.019366046147870364e+01,1.077463255227955408e+01,1.638924286125227336e-01,1.108649352640141075e+02,6.510000000000000000e+02,1.069185873440290457e+01,1.036407387717786044e+01
1.505000000000000000e+02,1.052795810563713630e+01,1.019364869408077112e+01,1.077463006784681809e+01,1.638952409844320612e-01,1.108647635240680245e+02,6.510000000000000000e+02,1.069185334662156883e+01,1.036406286465270377e+01
1.510000000000000000e+02,1.052794999811022336e+01,1.019363703920576469e+01,1.077462763674166446e+01,1.638980358126218839e-01,1.108645937288522845e+02,6.510000000000000000e+02,1.069184803392284522e+01,1.036405196229760151e+01
1.515000000000000000e+02,1.052794198202759546e+01,1.019362549558247721e+01,1.077462525804441640e+01,1.639008131993313078e-01,1.108644258535065319e+02,6.510000000000000000e+02,1.069184279522692727e+01,1.036404116882826365e+01
1.520000000000000000e+02,1.052793405622529654e+01,1.019361406195774045e+01,1.077462293085151579e+01,1.639035732442468141e-01,1.108642598735506652e+02,6.510000000000000000e+02,1.069183762946954275e+01,1.036403048298105034e+01
1.525000000000000000e+02,1.052792621955692454e+01,1.019360273709617104e+01,1.077462065427459237e+01,1.639063160475188741e-01,1.108640957648744347e+02,6.510000000000000000e+02,1.069183253560444413e+01,1.036401990350940672e+01
1.530000000000000000e+02,1.052791847089332222e+01,1.019359151977981526e+01,1.077461842744157394e+01,1.639090417088095997e-01,1.108639335037306779e+02,6.510000000000000000e+02,1.069182751260213138e+01,1.036400942918451129e+01
1.535000000000000000e+02,1.052791080912237831e+01,1.019358040880772620e+01,1.077461624949484253e+01,1.639117503269223453e-01,1.108637730667310279e+02,6.510000000000000000e+02,1.069182255944929949e+01,1.036399905879545535e+01
1.540000000000000000e+02,1.052790323314859222e+01,1.019356940299589098e+01,1.077461411959335180e+01,1.639144420011778014e-01,1.108636144308371456e+02,6.510000000000000000e+02,1.069181767514977111e+01,1.036398879114741511e+01
1.545000000000000000e+02,1.052789574189286981e+01,1.019355850117678131e+01,1.077461203690945446e+01,1.639171168296677528e-01,1.108634575733557881e+02,6.510000000000000000e+02,1.069181285872253895e+01,1.036397862506320244e+01
1.550000000000000000e+02,1.052788833429224447e+01,1.019354770219901951e+01,1.077461000063013863e+01,1.639197749093083967e-01,1.108633024719330393e+02,6.510000000000000000e+02,1.069180810920155267e+01,1.036396855938293626e+01
1.555000000000000000e+02,1.052788100929952719e+01,1.019353700492737858e+01,1.077460800995683954e+01,1.639224163375863907e-01,1.108631491045475741e+02,6.510000000000000000e+02,1.069180342563711328e+01,1.036395859296193933e+01
1.560000000000000000e+02,1.052787376588301527e+01,1.019352640824212841e+01,1.077460606410598309e+01,1.639250412113950339e-01,1.108629974495039789e+02,6.510000000000000000e+02,1.069179880709441122e+01,1.036394872467162109e+01
1.565000000000000000e+02,1.052786660302627375e+01,1.019351591103909449e+01,1.077460416230633733e+01,1.639276496266640348e-01,1.108628474854281194e+02,6.510000000000000000e+02,1.069179425265293837e+01,1.036393895339961091e+01
1.570000000000000000e+02,1.052785951972795253e+01,1.019350551222919421e+01,1.077460230379914741e+01,1.639302416790474060e-01,1.108626991912634310e+02,6.510000000000000000e+02,1.069178976140699966e+01,1.036392927804890540e+01
1.575000000000000000e+02,1.052785251500122854e+01,1.019349521073817755e+01,1.077460048784125490e+01,1.639328174640294622e-01,1.108625525462594084e+02,6.510000000000000000e+02,1.069178533246525831e+01,1.036391969753719877e+01
1.580000000000000000e+02,1.052784558787381641e+01,1.019348500550650627e+01,1.077459871370092870e+01,1.639353770762900508e-01,1.108624075299713354e+02,6.510000000000000000e+02,1.069178096495010699e+01,1.036391021079752761e+01
1.585000000000000000e+02,1.052783873708473017e+01,1.019347489548896313e+01,1.077459698065926474e+01,1.639379202443753958e-01,1.108622641157558633e+02,6.510000000000000000e+02,1.069177665732910576e+01,1.036390081684035458e+01
1.590000000000000000e+02,1.052783196178109648e+01,1.019346487965449377e+01,1.077459528801062483e+01,1.639404471727431145e-01,1.108621222857187831e+02,6.510000000000000000e+02,1.069177240895383996e+01,1.036389151460835301e+01
1.595000000000000000e+02,1.052782526124841844e+01,1.019345495698601134e+01,1.077459363506038947e+01,1.639429582141299080e-01,1.108619820249283237e+02,6.510000000000000000e+02,1.069176821946254741e+01,1.036388230303428770e+01
1.600000000000000000e+02,1.052781863456984723e+01,1.019344512648003231e+01,1.077459202112723347e+01,1.639454534620091164e-01,1.108618433141070057e+02,6.510000000000000000e+02,1.069176408803185829e+01,1.036387318110783795e+01
1.605000000000000000e+02,1.052781208084167197e+01,1.019343538714665165e+01,1.077459044553951450e+01,1.639479330080979014e-01,1.108617061342534527e+02,6.510000000000000000e+02,1.069176001384976793e+01,1.036386414783357424e+01
1.610000000000000000e+02,1.052780559917327707e+01,1.019342573800887664e+01,1.077458890763887744e+01,1.639503969450557541e-01,1.108615704666426467e+02,6.510000000000000000e+02,1.069175599611833327e+01,1.036385520222822088e+01
1.615000000000000000e+02,1.052779918868686515e+01,1.019341617810302481e+01,1.077458740677753823e+01,1.639528453635216432e-01,1.108614362928186097e+02,6.510000000000000000e+02,1.069175203405038665e+01,1.036384634332334365e+01
1.620000000000000000e+02,1.052779284851716568e+01,1.019340670647799385e+01,1.077458594231932132e+01,1.639552783544951375e-01,1.108613035945894723e+02,6.510000000000000000e+02,1.069174812687166209e+01,1.036383757016267104e+01
1.625000000000000000e+02,1.052778657781129823e+01,1.019339732219535755e+01,1.077458451363729530e+01,1.639576960089130786e-01,1.108611723540243048e+02,6.510000000000000000e+02,1.069174427382021264e+01,1.036382888180238560e+01
1.630000000000000000e+02,1.052778037572855929e+01,1.019338802432896607e+01,1.077458312011751040e+01,1.639600984165917041e-01,1.108610425534481294e+02,6.510000000000000000e+02,1.069174047414515094e+01,1.036382027731196587e+01
1.635000000000000000e+02,1.052777424144015406e+01,1.019337881196489626e+01,1.077458176115559851e+01,1.639624856669145425e-01,1.108609141754369034e+02,6.510000000000000000e+02,1.069173672710706846e+01,1.036381175577323965e+01
1.640000000000000000e+02,1.052776817412909338e+01,1.019336968420116030e+01,1.077458043615731675e+01,1.639648578489911745e-01,1.108607872028148478e+02,6.510000000000000000e+02,1.069173303197808522e+01,1.036380331628010154e+01
1.645000000000000000e+02,1.052776217298986516e+01,1.019336064014747301e+01,1.077457914453885301e+01,1.639672150514457361e-01,1.108606616186480096e+02,6.510000000000000000e+02,1.069172938804130979e+01,1.036379495793841876e+01
1.650000000000000000e+02,1.052775623722838816e+01,1.019335167892516658e+01,1.077457788572810315e+01,1.639695573624700975e-01,1.108605374062428837e+02,6.510000000000000000e+02,1.069172579459085881e+01,1.036378667986591928e+01
1.655000000000000000e+02,1.052775036606164605e+01,1.019334279966687618e+01,1.077457665915852125e+01,1.639718848697707676e-01,1.108604145491388664e+02,6.510000000000000000e+02,1.069172225093141648e+01,1.036377848119187561e+01
1.660000000000000000e+02,1.052774455871755421e+01,1.019333400151653457e+01,1.077457546427486967e+01,1.639741976605164353e-01,1.108602930311054706e+02,6.510000000000000000e+02,1.069171875637806934e+01,1.036377036105703908e+01
1.665000000000000000e+02,1.052773881443494197e+01,1.019332528362903467e+01,1.077457430053469523e+01,1.639764958216551882e-01,1.108601728361419845e+02,6.510000000000000000e+02,1.069171531025659760e+01,1.036376231861328634e+01
1.670000000000000000e+02,1.052773313246329856e+01,1.019331664517022595e+01,1.077457316739917559e+01,1.639787794394916565e-01,1.108600539484719576e+02,6.510000000000000000e+02,1.069171191190278947e+01,1.036375435302380765e+01
1.675000000000000000e+02,1.052772751206239121e+01,1.019330808531633359e+01,1.077457206434200465e+01,1.639810485995283618e-01,1.108599363525352146e+02,6.510000000000000000e+02,1.069170856066191888e+01,1.036374646346286355e+01
1.680000000000000000e+02,1.052772195250233978e+01,1.019329960325424977e+01,1.077457099084598013e+01,1.639833033878939084e-01,1.108598200329896599e+02,6.510000000000000000e+02,1.069170525589023235e+01,1.036373864911444542e+01
1.685000000000000000e+02,1.052771645306328629e+01,1.019329119818114648e+01,1.077456994639904586e+01,1.639855438891745787e-01,1.108597049747040586e+02,6.510000000000000000e+02,1.069170199695246204e+01,1.036373090917411055e+01
1.690000000000000000e+02,1.052771101303530088e+01,1.019328286930446303e+01,1.077456893050252162e+01,1.639877701880011196e-01,1.108595911627559900e+02,6.510000000000000000e+02,1.069169878322330192e+01,1.036372324284729984e+01
1.695000000000000000e+02,1.052770563171834439e+01,1.019327461584133232e+01,1.077456794266364604e+01,1.639899823686257196e-01,1.108594785824313931e+02,6.510000000000000000e+02,1.069169561408696900e+01,1.036371564934971801e+01
1.700000000000000000e+02,1.052770030842179416e+01,1.019326643701906931e+01,1.077456698239828725e+01,1.639921805144461397e-01,1.108593672192142350e+02,6.510000000000000000e+02,1.069169248893624058e+01,1.036370812790734774e+01
1.705000000000000000e+02,1.052769504246457544e+01,1.019325833207457066e+01,1.077456604922846850e+01,1.639943647094338763e-01,1.108592570587896660e+02,6.510000000000000000e+02,1.069168940717401028e+01,1.036370067775514237e+01
1.710000000000000000e+02,1.052768983317495355e+01,1.019325030025413170e+01,1.077456514268650700e+01,1.639965350351194340e-01,1.108591480870388040e+02,6.510000000000000000e+02,1.069168636821007468e+01,1.036369329813983420e+01
1.715000000000000000e+02,1.052768467989017331e+01,1.019324234081352998e+01,1.077456426231328201e+01,1.639986915751409924e-01,1.108590402900325955e+02,6.510000000000000000e+02,1.069168337146531478e+01,1.036368598831503185e+01
1.720000000000000000e+02,1.052767958195649989e+01,1.019323445301771791e+01,1.077456340765671783e+01,1.640008344106431704e-01,1.108589336540311905e+02,6.510000000000000000e+02,1.069168041636714506e+01,1.036367874754585650e+01
1.725000000000000000e+02,1.052767453872916903e+01,1.019322663614070734e+01,1.077456257827022057e+01,1.640029636234503763e-01,1.108588281654836862e+02,6.510000000000000000e+02,1.069167750235262027e+01,1.036367157510571779e+01
1.730000000000000000e+02,1.052766954957198919e+01,1.019321888946549493e+01,1.077456177371595558e+01,1.640050792944803548e-01,1.108587238110196864e+02,6.510000000000000000e+02,1.069167462886646902e+01,1.036366447027750937e+01
1.735000000000000000e+02,1.052766461385727759e+01,1.019321121228384364e+01,1.077456099356521513e+01,1.640071815047489945e-01,1.108586205774478373e+02,6.510000000000000000e+02,1.069167179536202816e+01,1.036365743235252879e+01
1.740000000000000000e+02,1.052765973096600405e+01,1.019320360389610514e+01,1.077456023739404500e+01,1.640092703341541891e-01,1.108585184517587408e+02,6.510000000000000000e+02,1.069166900130015918e+01,1.036365046063185069e+01
1.745000000000000000e+02,1.052765490028723327e+01,1.019319606361144182e+01,1.077455950478573676e+01,1.640113458626393517e-01,1.108584174211134865e+02,6.510000000000000000e+02,1.069166624614987349e+01,1.036364355442459306e+01
1.750000000000000000e+02,1.052765012121823318e+01,1.019318859074729744e+01,1.077455879533063943e+01,1.640134081696117407e-01,1.108583174728456981e+02,6.510000000000000000e+02,1.069166352938784570e+01,1.036363671304862066e+01
1.755000000000000000e+02,1.052764539316425818e+01,1.019318118462913603e+01,1.077455810862588592e+01,1.640154573336781718e-01,1.108582185944569858e+02,6.510000000000000000e+02,1.069166085049793580e+01,1.036362993583057879e+01
1.760000000000000000e+02,1.052764071553844083e+01,1.019317384459097475e+01,1.077455744427568973e+01,1.640174934339671819e-01,1.108581207736151271e+02,6.510000000000000000e+02,1.069165820897240771e+01,1.036362322210447395e+01
1.765000000000000000e+02,1.052763608776171367e+01,1.019316656997475690e+01,1.077455680189129872e+01,1.640195165480138051e-01,1.108580239981513955e+02,6.510000000000000000e+02,1.069165560430972661e+01,1.036361657121369895e+01
1.770000000000000000e+02,1.052763150926273816e+01,1.019315936013007828e+01,1.077455618108820268e+01,1.640215267535576615e-01,1.108579282560602195e+02,6.510000000000000000e+02,1.069165303601629624e+01,1.036360998250918186e+01
1.775000000000000000e+02,1.052762697947760628e+01,1.019315221441450170e+01,1.077455558149117998e+01,1.640235241282786693e-01,1.108578335354922615e+02,6.510000000000000000e+02,1.069165050360588509e+01,1.036360345534932748e+01
1.780000000000000000e+02,1.052762249784986537e+01,1.019314513219320517e+01,1.077455500272973055e+01,1.640255087490037622e-01,1.108577398247550008e+02,6.510000000000000000e+02,1.069164800659886794e+01,1.036359698910086102e+01
1.785000000000000000e+02,1.052761806383028009e+01,1.019313811283889493e+01,1.077455444443859811e+01,1.640274806919716222e-01,1.108576471123077454e+02,6.510000000000000000e+02,1.069164554452225246e+01,1.036359058313830772e+01
1.790000000000000000e+02,1.052761367687683780e+01,1.019313115573175565e+01,1.077455390625971354e+01,1.640294400332027169e-01,1.108575553867618453e+02,6.510000000000000000e+02,1.069164311691003988e+01,1.036358423684363395e+01
1.795000000000000000e+02,1.052760933645456554e+01,1.019312426025931551e+01,1.077455338784052152e+01,1.640313868483408155e-01,1.108574646368767276e+02,6.510000000000000000e+02,1.069164072330290693e+01,1.036357794960622414e+01
1.800000000000000000e+02,1.052760504203553182e+01,1.019311742581633240e+01,1.077455288883484386e+01,1.640333212130761775e-01,1.108573748515601523e+02,6.510000000000000000e+02,1.069163836324860739e+01,1.036357172082245448e+01
1.805000000000000000e+02,1.052760079309856600e+01,1.019311065180451337e+01,1.077455240890141752e+01,1.640352432015062811e-01,1.108572860198617605e+02,6.510000000000000000e+02,1.069163603630007309e+01,1.036356554989706069e+01
1.810000000000000000e+02,1.052759658912931151e+01,1.019310393763277389e+01,1.077455194770526425e+01,1.640371528889384423e-01,1.108571981309750356e+02,6.510000000000000000e+02,1.069163374201825079e+01,1.036355943624037401e+01
1.815000000000000000e+02,1.052759242961989017e+01,1.019309728271683291e+01,1.077455150491214120e+01,1.640390503487702545e-01,1.108571111742293596e+02,6.510000000000000000e+02,1.069163147996866137e+01,1.036355337927112075e+01
1.820000000000000000e+02,1.052758831406911888e+01,1.019309068647934602e+01,1.077455108020052776e+01,1.640409356545517172e-01,1.108570251390950716e+02,6.510000000000000000e+02,1.069162924972367001e+01,1.036354737841456775e+01
1.825000000000000000e+02,1.052758424198215437e+01,1.019308414834934062e+01,1.077455067324926752e+01,1.640428088797210582e-01,1.108569400151761215e+02,6.510000000000000000e+02,1.069162705086187515e+01,1.036354143310243359e+01
1.830000000000000000e+02,1.052758021287057133e+01,1.019307766776266355e+01,1.077455028374689761e+01,1.640446700974989569e-01,1.108568557922113769e+02,6.510000000000000000e+02,1.069162488296807112e+01,1.036353554277307154e+01
1.835000000000000000e+02,1.052757622625218659e+01,1.019307124416179100e+01,1.077454991138321816e+01,1.640465193796196153e-01,1.108567724600708146e+02,6.510000000000000000e+02,1.069162274563180759e+01,1.036352970687256736e+01
1.840000000000000000e+02,1.052757228165073577e+01,1.019306487699543418e+01,1.077454955585413998e+01,1.640483567988689495e-01,1.108566900087492968e+02,6.510000000000000000e+02,1.069162063844960642e+01,1.036352392485186691e+01
1.845000000000000000e+02,1.052756837859636896e+01,1.019305856571856950e+01,1.077454921685995259e+01,1.640501824262821373e-01,1.108566084283762763e+02,6.510000000000000000e+02,1.069161856102265240e+01,1.036351819617008729e+01
1.850000000000000000e+02,1.052756451662494896e+01,1.019305230979276367e+01,1.077454889410585537e+01,1.640519963332588149e-01,1.108565277092016288e+02,6.510000000000000000e+02,1.069161651295820725e+01,1.036351252029169068e+01
1.855000000000000000e+02,1.052756069527823790e+01,1.019304610868539207e+01,1.077454858730347098e+01,1.640537985908757379e-01,1.108564478415992909e+02,6.510000000000000000e+02,1.069161449386911222e+01,1.036350689668736180e+01
1.860000000000000000e+02,1.052755691410381367e+01,1.019303996186978267e+01,1.077454829616782739e+01,1.640555892697281581e-01,1.108563688160656397e+02,6.510000000000000000e+02,1.069161250337354119e+01,1.036350132483408615e+01
1.865000000000000000e+02,1.052755317265494384e+01,1.019303386882547890e+01,1.077454802041552284e+01,1.640573684394013021e-01,1.108562906232164522e+02,6.510000000000000000e+02,1.069161054109434517e+01,1.036349580421554251e+01
1.870000000000000000e+02,1.052754947049058920e+01,1.019302782903798210e+01,1.077454775977439994e+01,1.640591361697921191e-01,1.108562132537874731e+02,6.510000000000000000e+02,1.069160860666038104e+01,1.036349033432079736e+01
1.875000000000000000e+02,1.052754580717503607e+01,1.019302184199831984e+01,1.077454751397179677e+01,1.640608925308450483e-01,1.108561366986266989e+02,6.510000000000000000e+02,1.069160669970588096e+01,1.036348491464418942e+01
1.880000000000000000e+02,1.052754218227813965e+01,1.019301590720324846e+01,1.077454728274128115e+01,1.640626375911774515e-01,1.108560609486989534e+02,6.510000000000000000e+02,1.069160481986931721e+01,1.036347954468696209e+01
1.885000000000000000e+02,1.052753859537519432e+01,1.019301002415520152e+01,1.077454706581961652e+01,1.640643714194543468e-01,1.108559859950835715e+02,6.510000000000000000e+02,1.069160296679464928e+01,1.036347422395573936e+01
1.890000000000000000e+02,1.052753504604660328e+01,1.019300419236236976e+01,1.077454686294865382e+01,1.640660940834895165e-01,1.108559118289672512e+02,6.510000000000000000e+02,1.069160114013009277e+01,1.036346895196311380e+01
1.895000000000000000e+02,1.052753153387804552e+01,1.019299841133828366e+01,1.077454667387432075e+01,1.640678056515675887e-01,1.108558384416479470e+02,6.510000000000000000e+02,1.069159933952961339e+01,1.036346372822647766e+01
1.900000000000000000e+02,1.052752805846035677e+01,1.019299268060184716e+01,1.077454649834541023e+01,1.640695061907520291e-01,1.108557658245317867e+02,6.510000000000000000e+02,1.069159756465110966e+01,1.036345855226960566e+01
1.905000000000000000e+02,1.052752461938937145e+01,1.019298699967727551e+01,1.077454633611560908e+01,1.640711957685243305e-01,1.108556939691302716e+02,6.510000000000000000e+02,1.069159581515789625e+01,1.036345342362084843e+01
1.910000000000000000e+02,1.052752121626603987e+01,1.019298136809420541e+01,1.077454618694365251e+01,1.640728744513564874e-01,1.108556228670623369e+02,6.510000000000000000e+02,1.069159409071739830e+01,1.036344834181468322e+01
1.915000000000000000e+02,1.052751784869607832e+01,1.019297578538739302e+01,1.077454605059112680e+01,1.640745423058742047e-01,1.108555525100473886e+02,6.510000000000000000e+02,1.069159239100195258e+01,1.036344330639020406e+01
1.920000000000000000e+02,1.052751451628999746e+01,1.019297025109661625e+01,1.077454592682338053e+01,1.640761993978525346e-01,1.108554828899054598e+02,6.510000000000000000e+02,1.069159071568785002e+01,1.036343831689214490e+01
1.925000000000000000e+02,1.052751121866319117e+01,1.019296476476680269e+01,1.077454581540903256e+01,1.640778457930616996e-01,1.108554139985594276e+02,6.510000000000000000e+02,1.069158906445625234e+01,1.036343337287012822e+01
1.930000000000000000e+02,1.052750795543577311e+01,1.019295932594748066e+01,1.077454571612013012e+01,1.640794815564743381e-01,1.108553458280313322e+02,6.510000000000000000e+02,1.069158743699224701e+01,1.036342847387929922e+01
1.935000000000000000e+02,1.052750472623235112e+01,1.019295393419357509e+01,1.077454562873457000e+01,1.640811067531640632e-01,1.108552783704378299e+02,6.510000000000000000e+02,1.069158583298551513e+01,1.036342361947918711e+01
1.940000000000000000e+02,1.052750153068219063e+01,1.019294858906459034e+01,1.077454555303269679e+01,1.640827214477769691e-01,1.108552116179935609e+02,6.510000000000000000e+02,1.069158425212996733e+01,1.036341880923441394e+01
1.945000000000000000e+02,1.052749836841910280e+01,1.019294329012487133e+01,1.077454548879881457e+01,1.640843257046374903e-01,1.108551455630088185e+02,6.510000000000000000e+02,1.069158269412374018e+01,1.036341404271446542e+01
1.950000000000000000e+02,1.052749523908121887e+01,1.019293803694342238e+01,1.077454543582025792e+01,1.640859195874311560e-01,1.108550801978845897e+02,6.510000000000000000e+02,1.069158115866865089e+01,1.036340931949378863e+01
1.955000000000000000e+02,1.052749214231098840e+01,1.019293282909398890e+01,1.077454539388484989e+01,1.640875031596804590e-01,1.108550155151127825e+02,6.510000000000000000e+02,1.069157964547066975e+01,1.036340463915130883e+01
1.960000000000000000e+02,1.052748907775534093e+01,1.019292766615479273e+01,1.077454536278755093e+01,1.640890764841106686e-01,1.108549515072793952e+02,6.510000000000000000e+02,1.069157815423945124e+01,1.036340000127122885e+01
1.965000000000000000e+02,1.052748604506531649e+01,1.019292254770870620e+01,1.077454534232459160e+01,1.640906396238126508e-01,1.108548881670571262e+02,6.510000000000000000e+02,1.069157668468912803e+01,1.036339540544150495e+01
1.970000000000000000e+02,1.052748304389617573e+01,1.019291747334292531e+01,1.077454533229647460e+01,1.640921926415030152e-01,1.108548254872073784e+02,6.510000000000000000e+02,1.069157523653767861e+01,1.036339085125467285e+01
1.975000000000000000e+02,1.052748007390737861e+01,1.019291244264920948e+01,1.077454533250693025e+01,1.640937355990483570e-01,1.108547634605797612e+02,6.510000000000000000e+02,1.069157380950642633e+01,1.036338633830833089e+01
1.980000000000000000e+02,1.052747713476236768e+01,1.019290745522349972e+01,1.077454534276220777e+01,1.640952685577296843e-01,1.108547020801075007e+02,6.510000000000000000e+02,1.069157240332009629e+01,1.036338186620463730e+01
1.985000000000000000e+02,1.052747422612860184e+01,1.019290251066610686e+01,1.077454536287184084e+01,1.640967915792996001e-01,1.108546413388086052e+02,6.510000000000000000e+02,1.069157101770790064e+01,1.036337743454930127e+01
1.990000000000000000e+02,1.052747134767753323e+01,1.019289760858158544e+01,1.077454539264876487e+01,1.640983047248722737e-01,1.108545812297849977e+02,6.510000000000000000e+02,1.069156965240240531e+01,1.036337304295266115e+01
1.995000000000000000e+02,1.052746849908442250e+01,1.019289274857859695e+01,1.077454543190810732e+01,1.640998080551878680e-01,1.108545217462185946e+02,6.510000000000000000e+02,1.069156830713961170e+01,1.036336869102923508e+01
2.000000000000000000e+02,1.052746568002856264e+01,1.019288793026998796e+01,1.077454548046772409e+01,1.641013016306654693e-01,1.108544628813761221e+02,6.510000000000000000e+02,1.069156698165922847e+01,1.036336437839789681e+01
2.005000000000000000e+02,1.052746289019293968e+01,1.019288315327271555e+01,1.077454553815120697e+01,1.641027855108744549e-01,1.108544046286019267e+02,6.510000000000000000e+02,1.069156567570381533e+01,1.036336010468206581e+01
2.010000000000000000e+02,1.052746012926425223e+01,1.019287841720776022e+01,1.077454560478285117e+01,1.641042597561731819e-01,1.108543469813186420e+02,6.510000000000000000e+02,1.069156438902042616e+01,1.036335586950808008e+01
2.015000000000000000e+02,1.052745739693283156e+01,1.019287372169992878e+01,1.077454568019020620e+01,1.641057244253833758e-01,1.108542899330250009e+02,6.510000000000000000e+02,1.069156312135821629e+01,1.036335167250744860e+01
2.020000000000000000e+02,1.052745469289270375e+01,1.019286906637801415e+01,1.077454576420037036e+01,1.641071795775343733e-01,1.108542334772974840e+02,6.510000000000000000e+02,1.069156187247023659e+01,1.036334751331516912e+01
2.025000000000000000e+02,1.052745201684160570e+01,1.019286445087463555e+01,1.077454585664742659e+01,1.641086252714932525e-01,1.108541776077908878e+02,6.510000000000000000e+02,1.069156064211309953e+01,1.036334339157011186e+01
2.030000000000000000e+02,1.052744936848062629e+01,1.019285987482627043e+01,1.077454595736525356e+01,1.641100615657533068e-01,1.108541223182302673e+02,6.510000000000000000e+02,1.069155943004637876e+01,1.036333930691487382e+01
2.035000000000000000e+02,1.052744674751436449e+01,1.019285533787327225e+01,1.077454606618912969e+01,1.641114885174829452e-01,1.108540676024141902e+02,6.510000000000000000e+02,1.069155823603184707e+01,1.036333525899688013e+01
2.040000000000000000e+02,1.052744415365093822e+01,1.019285083965949745e+01,1.077454618296392042e+01,1.641129061856439197e-01,1.108540134542160160e+02,6.510000000000000000e+02,1.069155705983658322e+01,1.036333124746529499e+01
2.045000000000000000e+02,1.052744158660193996e+01,1.019284637983260744e+01,1.077454630753058318e+01,1.641143146268160269e-01,1.108539598675813806e+02,6.510000000000000000e+02,1.069155590122875488e+01,1.036332727197512327e+01
2.050000000000000000e+02,1.052743904608223247e+01,1.019284195804371684e+01,1.077454643973427473e+01,1.641157138982626829e-01,1.108539068365251126e+02,6.510000000000000000e+02,1.069155475998049454e+01,1.036332333218397039e+01
2.055000000000000000e+02,1.052743653180993810e+01,1.019283757394790690e+01,1.077454657942309169e+01,1.641171040569794903e-01,1.108538543551305366e+02,6.510000000000000000e+02,1.069155363586691898e+01,1.036331942775295900e+01
2.060000000000000000e+02,1.052743404350631984e+01,1.019283322720353091e+01,1.077454672644705802e+01,1.641184851585844873e-01,1.108538024175465893e+02,6.510000000000000000e+02,1.069155252866490535e+01,1.036331555834773610e+01
2.065000000000000000e+02,1.052743158089611519e+01,1.019282891747237763e+01,1.077454688065908428e+01,1.641198572599080197e-01,1.108537510179958758e+02,6.510000000000000000e+02,1.069155143815602393e+01,1.036331172363620823e+01
2.070000000000000000e+02,1.052742914370713478e+01,1.019282464441968727e+01,1.077454704191345058e+01,1.641212204162970922e-01,1.108537001507652491e+02,6.510000000000000000e+02,1.069155036412343129e+01,1.036330792329083827e+01
2.075000000000000000e+02,1.052742673167029253e+01,1.019282040771431497e+01,1.077454721006749416e+01,1.641225746835182908e-01,1.108536498102070169e+02,6.510000000000000000e+02,1.069154930635381184e+01,1.036330415698677498e+01
2.080000000000000000e+02,1.052742434451961451e+01,1.019281620702829372e+01,1.077454738497917042e+01,1.641239201163307848e-01,1.108535999907386014e+02,6.510000000000000000e+02,1.069154826463594610e+01,1.036330042440328292e+01
2.085000000000000000e+02,1.052742198199203827e+01,1.019281204203701563e+01,1.077454756651127177e+01,1.641252567696490361e-01,1.108535506868388865e+02,6.510000000000000000e+02,1.069154723876168767e+01,1.036329672522238887e+01
2.090000000000000000e+02,1.052741964382770590e+01,1.019280791241923012e+01,1.077454775452637925e+01,1.641265846980672072e-01,1.108535018930541014e+02,6.510000000000000000e+02,1.069154622852577319e+01,1.036329305912963861e+01
2.095000000000000000e+02,1.052741732976976685e+01,1.019280381785683609e+01,1.077454794888995160e+01,1.641279039559649933e-01,1.108534536039937848e+02,6.510000000000000000e+02,1.069154523372573351e+01,1.036328942581380197e+01
2.100000000000000000e+02,1.052741503956418967e+01,1.019279975803502758e+01,1.077454814947074091e+01,1.641292145969261429e-01,1.108534058143264787e+02,6.510000000000000000e+02,1.069154425416111565e+01,1.036328582496726192e+01
2.105000000000000000e+02,1.052741277295969979e+01,1.019279573264195271e+01,1.077454835614360107e+01,1.641305166746371835e-01,1.108533585187788901e+02,6.510000000000000000e+02,1.069154328963433720e+01,1.036328225628506061e+01
2.110000000000000000e+02,1.052741052970815971e+01,1.019279174136900501e+01,1.077454856877629474e+01,1.641318102426757020e-01,1.108533117121437499e+02,6.510000000000000000e+02,1.069154233995083381e+01,1.036327871946548385e+01
2.115000000000000000e+02,1.052740830956398810e+01,1.019278778391086782e+01,1.077454878724162768e+01,1.641330953531367765e-01,1.108532653892671220e+02,6.510000000000000000e+02,1.069154140491712468e+01,1.036327521421085329e+01
2.120000000000000000e+02,1.052740611228453460e+01,1.019278385996512171e+01,1.077454901141644505e+01,1.641343720593278765e-01,1.108532195450570867e+02,6.510000000000000000e+02,1.069154048434386262e+01,1.036327174022520659e+01
2.125000000000000000e+02,1.052740393762982762e+01,1.019277996923217344e+01,1.077454924117887458e+01,1.641356404134966807e-01,1.108531741744779282e+02,6.510000000000000000e+02,1.069153957804332400e+01,1.036326829721632947e+01
2.130000000000000000e+02,1.052740178536265248e+01,1.019277611141544426e+01,1.077454947641052740e+01,1.641369004678351062e-01,1.108531292725519535e+02,6.510000000000000000e+02,1.069153868583048705e+01,1.036326488489481790e+01
2.135000000000000000e+02,1.052739965524856558e+01,1.019277228622156173e+01,1.077454971699423858e+01,1.641381522741622578e-01,1.108530848343596347e+02,6.510000000000000000e+02,1.069153780752272809e+01,1.036326150297440307e+01
2.140000000000000000e+02,1.052739754705556763e+01,1.019276849335996182e+01,1.077454996281185196e+01,1.641393958840302592e-01,1.108530408550327309e+02,6.510000000000000000e+02,1.069153694293959767e+01,1.036325815117153581e+01
2.145000000000000000e+02,1.052739546055430253e+01,1.019276473254284987e+01,1.077455021374971622e+01,1.641406313479315815e-01,1.108529973297586224e+02,6.510000000000000000e+02,1.069153609190223264e+01,1.036325482920637064e+01
2.150000000000000000e+02,1.052739339551791531e+01,1.019276100348532488e+01,1.077455046969362229e+01,1.641418587169900245e-01,1.108529542537772983e+02,6.510000000000000000e+02,1.069153525423490514e+01,1.036325153680092548e+01
2.155000000000000000e+02,1.052739135172236828e+01,1.019275730590533158e+01,1.077455073052768419e+01,1.641430780420624902e-01,1.108529116223880351e+02,6.510000000000000000e+02,1.069153442976443280e+01,1.036324827368030554e+01
2.160000000000000000e+02,1.052738932894588331e+01,1.019275363952347746e+01,1.077455099615218614e+01,1.641442893733690567e-01,1.108528694309375311e+02,6.510000000000000000e+02,1.069153361831925153e+01,1.036324503957251331e+01
2.165000000000000000e+02,1.052738732696923485e+01,1.019275000406324239e+01,1.077455126646025185e+01,1.641454927607044201e-01,1.108528276748261163e+02,6.510000000000000000e+02,1.069153281972993952e+01,1.036324183420853018e+01
2.170000000000000000e+02,1.052738534557562744e+01,1.019274639925070680e+01,1.077455154134538873e+01,1.641466882540192074e-01,1.108527863495052372e+02,6.510000000000000000e+02,1.069153203382964712e+01,1.036323865732160954e+01
2.175000000000000000e+02,1.052738338455068501e+01,1.019274282481469562e+01,1.077455182070315765e+01,1.641478759026273049e-01,1.108527454504771868e+02,6.510000000000000000e+02,1.069153126045331348e+01,1.036323550864805831e+01
2.180000000000000000e+02,1.052738144368237982e+01,1.019273928048660416e+01,1.077455210443096512e+01,1.641490557560514596e-01,1.108527049732936973e+02,6.510000000000000000e+02,1.069153049943843214e+01,1.036323238792632750e+01
2.185000000000000000e+02,1.052737952276102007e+01,1.019273576600058107e+01,1.077455239241979790e+01,1.641502278620681765e-01,1.108526649135552162e+02,6.510000000000000000e+02,1.069152975062308819e+01,1.036322929489895195e+01
2.190000000000000000e+02,1.052737762157937595e+01,1.019273228109307894e+01,1.077455268457592652e+01,1.641513922705122031e-01,1.108526252669145720e+02,6.510000000000000000e+02,1.069152901384988752e+01,1.036322622930886439e+01
2.195000000000000000e+02,1.052737573993235110e+01,1.019272882550344761e+01,1.077455298080215229e+01,1.641525490286794564e-01,1.108525860290688172e+02,6.510000000000000000e+02,1.069152828896103102e+01,1.036322319090367294e+01
2.200000000000000000e+02,1.052737387761714594e+01,1.019272539897331598e+01,1.077455328100184495e+01,1.641536981852902144e-01,1.108525471957637620e+02,6.510000000000000000e+02,1.069152757580243573e+01,1.036322017943185436e+01
2.205000000000000000e+02,1.052737203443322933e+01,1.019272200124699523e+01,1.077455358508223959e+01,1.641548397874771081e-01,1.108525087627924677e+02,6.510000000000000000e+02,1.069152687422070613e+01,1.036321719464575253e+01
2.210000000000000000e+02,1.052737021018232610e+01,1.019271863207114848e+01,1.077455389295123922e+01,1.641559738833215099e-01,1.108524707259958433e+02,6.510000000000000000e+02,1.069152618406564770e+01,1.036321423629900451e+01
2.215000000000000000e+02,1.052736840466811685e+01,1.019271529119494346e+01,1.077455420451529200e+01,1.641571005191587440e-01,1.108524330812553842e+02,6.510000000000000000e+02,1.069152550518727551e+01,1.036321130414895819e+01
2.220000000000000000e+02,1.052736661769668203e+01,1.019271197837001353e+01,1.077455451968398670e+01,1.641582197426956768e-01,1.108523958245035743e+02,6.510000000000000000e+02,1.069152483743937765e+01,1.036320839795398641e+01
2.225000000000000000e+02,1.052736484907618753e+01,1.019270869335010765e+01,1.077455483836929417e+01,1.641593316001574432e-01,1.108523589517162975e+02,6.510000000000000000e+02,1.069152418067634436e+01,1.036320551747603069e+01
2.230000000000000000e+02,1.052736309861689890e+01,1.019270543589154521e+01,1.077455516048428308e+01,1.641604361379254140e-01,1.108523224589137897e+02,6.510000000000000000e+02,1.069152353475482364e+01,1.036320266247897415e+01
2.235000000000000000e+02,1.052736136613089890e+01,1.019270220575283759e+01,1.077455548594547352e+01,1.641615334021672978e-01,1.108522863421544002e+02,6.510000000000000000e+02,1.069152289953306578e+01,1.036319983272873202e+01
2.240000000000000000e+02,1.052735965143268970e+01,1.019269900269497775e+01,1.077455581466605139e+01,1.641626234384676031e-01,1.108522505975472257e+02,6.510000000000000000e+02,1.069152227487115780e+01,1.036319702799422338e+01
2.245000000000000000e+02,1.052735795433861554e+01,1.019269582648110450e+01,1.077455614656334326e+01,1.641637062929896251e-01,1.108522152212403569e+02,6.510000000000000000e+02,1.069152166063160436e+01,1.036319424804562495e+01
2.250000000000000000e+02,1.052735627466704216e+01,1.019269267687671565e+01,1.077455648155557633e+01,1.641647820101511668e-01,1.108521802094239774e+02,6.510000000000000000e+02,1.069152105667719255e+01,1.036319149265689177e+01
2.255000000000000000e+02,1.052735461223828217e+01,1.019268955364940332e+01,1.077455681956014821e+01,1.641658506352659530e-01,1.108521455583294255e+02,6.510000000000000000e+02,1.069152046287354807e+01,1.036318876160301627e+01
2.260000000000000000e+02,1.052735296687463062e+01,1.019268645656923411e+01,1.077455716049881751e+01,1.641669122137513481e-01,1.108521112642298760e+02,6.510000000000000000e+02,1.069151987908838031e+01,1.036318605466087917e+01
2.265000000000000000e+02,1.052735133840042003e+01,1.019268338540816821e+01,1.077455750429310477e+01,1.641679667891206285e-01,1.108520773234407955e+02,6.510000000000000000e+02,1.069151930518954075e+01,1.036318337161129932e+01
2.270000000000000000e+02,1.052734972664158342e+01,1.019268033994037737e+01,1.077455785086739226e+01,1.641690144065756363e-01,1.108520437323118273e+02,6.510000000000000000e+02,1.069151874104815825e+01,1.036318071223500681e+01
2.275000000000000000e+02,1.052734813142619963e+01,1.019267731994229642e+01,1.077455820014656140e+01,1.641700551090444493e-01,1.108520104872372087e+02,6.510000000000000000e+02,1.069151818653524444e+01,1.036317807631715482e+01
2.280000000000000000e+02,1.052734655258409546e+01,1.019267432519247940e+01,1.077455855205761459e+01,1.641710889408796170e-01,1.108519775846482673e+02,6.510000000000000000e+02,1.069151764152497464e+01,1.036317546364321451e+01
2.285000000000000000e+02,1.052734498994693979e+01,1.019267135547136505e+01,1.077455890652424308e+01,1.641721159454807288e-01,1.108519450210149699e+02,6.510000000000000000e+02,1.069151710589242121e+01,1.036317287400146014e+01
2.290000000000000000e+02,1.052734344334830396e+01,1.019266841056150241e+01,1.077455926347701265e+01,1.641731361658755883e-01,1.108519127928470454e+02,6.510000000000000000e+02,1.069151657951417889e+01,1.036317030718242904e+01
2.295000000000000000e+02,1.052734191262338825e+01,1.019266549024771784e+01,1.077455962284386715e+01,1.641741496450372650e-01,1.108518808966887121e+02,6.510000000000000000e+02,1.069151606226842510e+01,1.036316776297835140e+01
2.300000000000000000e+02,1.052734039760929363e+01,1.019266259431661936e+01,1.077455998455438468e+01,1.641751564254614881e-01,1.108518493291239508e+02,6.510000000000000000e+02,1.069151555403475484e+01,1.036316524118383242e+01
2.305000000000000000e+02,1.052733889814480328e+01,1.019265972255685604e+01,1.077456034854032652e+01,1.641761565497477093e-01,1.108518180867720844e+02,6.510000000000000000e+02,1.069151505469455010e+01,1.036316274159505468e+01
2.310000000000000000e+02,1.052733741407061174e+01,1.019265687475888882e+01,1.077456071473524268e+01,1.641771500603879386e-01,1.108517871662928655e+02,6.510000000000000000e+02,1.069151456413099943e+01,1.036316026401022405e+01
2.315000000000000000e+02,1.052733594522883642e+01,1.019265405071537245e+01,1.077456108307142735e+01,1.641781369989213923e-01,1.108517565643755347e+02,6.510000000000000000e+02,1.069151408222775679e+01,1.036315780822991428e+01
2.320000000000000000e+02,1.052733449146330358e+01,1.019265125022084817e+01,1.077456145348603833e+01,1.641791174071495496e-01,1.108517262777455130e+02,6.510000000000000000e+02,1.069151360887045321e+01,1.036315537405615217e+01
2.325000000000000000e+02,1.052733305261973307e+01,1.019264847307182720e+01,1.077456182591449974e+01,1.641800913265552830e-01,1.108516963031679126e+02,6.510000000000000000e+02,1.069151314394629004e+01,1.036315296129317787e+01
2.330000000000000000e+02,1.052733162854531379e+01,1.019264571906656336e+01,1.077456220029338141e+01,1.641810587983554559e-01,1.108516666374386830e+02,6.510000000000000000e+02,1.069151268734366944e+01,1.036315056974695814e+01
2.335000000000000000e+02,1.052733021908897726e+01,1.019264298800539237e+01,1.077456257656324112e+01,1.641820198632369110e-01,1.108516372773903527e+02,6.510000000000000000e+02,1.069151223895221392e+01,1.036314819922574060e+01
2.340000000000000000e+02,1.052732882410126081e+01,1.019264027969019537e+01,1.077456295466014424e+01,1.641829745625716652e-01,1.108516082198894424e+02,6.510000000000000000e+02,1.069151179866383217e+01,1.036314584953868945e+01
2.345000000000000000e+02,1.052732744343414950e+01,1.019263759392488211e+01,1.077456333452383674e+01,1.641839229360921582e-01,1.108515794618324577e+02,6.510000000000000000e+02,1.069151136637024102e+01,1.036314352049805620e+01
2.350000000000000000e+02,1.052732607694122002e+01,1.019263493051517599e+01,1.077456371609630459e+01,1.641848650243745988e-01,1.108515510001497120e+02,6.510000000000000000e+02,1.069151094196559626e+01,1.036314121191684556e+01
2.355000000000000000e+02,1.052732472447767087e+01,1.019263228926864606e+01,1.077456409931620307e+01,1.641858008670953883e-01,1.108515228318052550e+02,6.510000000000000000e+02,1.069151052534476598e+01,1.036313892361057576e+01
2.360000000000000000e+02,1.052732338590034544e+01,1.019262966999457909e+01,1.077456448412820933e+01,1.641867305041934122e-01,1.108514949537979533e+02,6.510000000000000000e+02,1.069151011640453675e+01,1.036313665539615236e+01
2.365000000000000000e+02,1.052732206106749047e+01,1.019262707250398847e+01,1.077456487047597555e+01,1.641876539755532383e-01,1.108514673631562459e+02,6.510000000000000000e+02,1.069150971504304337e+01,1.036313440709193756e+01
2.370000000000000000e+02,1.052732074983881461e+01,1.019262449660953784e+01,1.077456525830387335e+01,1.641885713200011421e-01,1.108514400569389693e+02,6.510000000000000000e+02,1.069150932115881503e+01,1.036313217851881419e+01
2.375000000000000000e+02,1.052731945207560393e+01,1.019262194212575778e+01,1.077456564755763502e+01,1.641894825767845900e-01,1.108514130322382272e+02,6.510000000000000000e+02,1.069150893465238816e+01,1.036312996949881793e+01
2.380000000000000000e+02,1.052731816764059225e+01,1.019261940886885043e+01,1.077456603818584568e+01,1.641903877848324422e-01,1.108513862861766057e+02,6.510000000000000000e+02,1.069150855542542544e+01,1.036312777985576083e+01
2.385000000000000000e+02,1.052731689639776747e+01,1.019261689665668769e+01,1.077456643013464266e+01,1.641912869822796939e-01,1.108513598159028106e+02,6.510000000000000000e+02,1.069150818338004605e+01,1.036312560941548888e+01
2.390000000000000000e+02,1.052731563821273930e+01,1.019261440530881835e+01,1.077456682335134275e+01,1.641921802078409043e-01,1.108513336185999094e+02,6.510000000000000000e+02,1.069150781842058073e+01,1.036312345800489787e+01
2.395000000000000000e+02,1.052731439295254390e+01,1.019261193464640947e+01,1.077456721778492721e+01,1.641930674994895589e-01,1.108513076914806845e+02,6.510000000000000000e+02,1.069150746045203348e+01,1.036312132545305431e+01
2.400000000000000000e+02,1.052731316048552834e+01,1.019260948449224102e+01,1.077456761338503632e+01,1.641939488952505743e-01,1.108512820317856296e+02,6.510000000000000000e+02,1.069150710938077964e+01,1.036311921159027705e+01
2.405000000000000000e+02,1.052731194068141107e+01,1.019260705467078765e+01,1.077456801010208309e+01,1.641948244326190687e-01,1.108512566367838730e+02,6.510000000000000000e+02,1.069150676511402942e+01,1.036311711624879273e+01
2.410000000000000000e+02,1.052731073341131385e+01,1.019260464500810137e+01,1.077456840788757120e+01,1.641956941485605004e-01,1.108512315037739597e+02,6.510000000000000000e+02,1.069150642755987413e+01,1.036311503926275179e+01
2.415000000000000000e+02,1.052730953854790563e+01,1.019260225533170328e+01,1.077456880669631190e+01,1.641965580817822123e-01,1.108512066300876029e+02,6.510000000000000000e+02,1.069150609662968598e+01,1.036311298046612350e+01
2.420000000000000000e+02,1.052730835596495496e+01,1.019259988547079132e+01,1.077456920647987992e+01,1.641974162679261939e-01,1.108511820130786134e+02,6.510000000000000000e+02,1.069150577223288145e+01,1.036311093969702846e+01
2.425000000000000000e+02,1.052730718553758571e+01,1.019259753525602541e+01,1.077456960719234225e+01,1.641982687442179178e-01,1.108511576501298777e+02,6.510000000000000000e+02,1.069150545428180266e+01,1.036310891679336699e+01
2.430000000000000000e+02,1.052730602714218833e+01,1.019259520451979917e+01,1.077457000878810334e+01,1.641991155471418662e-01,1.108511335386507284e+02,6.510000000000000000e+02,1.069150514268933172e+01,1.036310691159504671e+01
2.435000000000000000e+02,1.052730488065660985e+01,1.019259289309572836e+01,1.077457041122498183e+01,1.641999567131812443e-01,1.108511096760810943e+02,6.510000000000000000e+02,1.069150483736979140e+01,1.036310492394342830e+01
2.440000000000000000e+02,1.052730374595983953e+01,1.019259060081907542e+01,1.077457081445769305e+01,1.642007922782367790e-01,1.108510860598848495e+02,6.510000000000000000e+02,1.069150453823807467e+01,1.036310295368160261e+01
2.445000000000000000e+02,1.052730262293203722e+01,1.019258832752672106e+01,1.077457121844275356e+01,1.642016222785249169e-01,1.108510626875506517e+02,6.510000000000000000e+02,1.069150424521056131e+01,1.036310100065351314e+01
2.450000000000000000e+02,1.052730151145476967e+01,1.019258607305691378e+01,1.077457162313030281e+01,1.642024467490986739e-01,1.108510395565962483e+02,6.510000000000000000e+02,1.069150395820386734e+01,1.036309906470567022e+01
2.455000000000000000e+02,1.052730041141077777e+01,1.019258383724939065e+01,1.077457202848776063e+01,1.642032657260134310e-01,1.108510166645646251e+02,6.510000000000000000e+02,1.069150367713679195e+01,1.036309714568476537e+01
2.460000000000000000e+02,1.052729932268406010e+01,1.019258161994522283e+01,1.077457243447398128e+01,1.642040792443724695e-01,1.108509940090247596e+02,6.510000000000000000e+02,1.069150340192843096e+01,1.036309524343968747e+01
2.465000000000000000e+02,1.052729824515977519e+01,1.019257942098711034e+01,1.077457284104808721e+01,1.642048873390137831e-01,1.108509715875700863e+02,6.510000000000000000e+02,1.069150313249878792e+01,1.036309335782076069e+01
2.470000000000000000e+02,1.052729717872423087e+01,1.019257724021897715e+01,1.077457324817323858e+01,1.642056900448797263e-01,1.108509493978182547e+02,6.510000000000000000e+02,1.069150286876911160e+01,1.036309148867935015e+01
2.475000000000000000e+02,1.052729612326513653e+01,1.019257507748623581e+01,1.077457365580893267e+01,1.642064873964888538e-01,1.108509274374162743e+02,6.510000000000000000e+02,1.069150261066162599e+01,1.036308963586864884e+01
2.480000000000000000e+02,1.052729507867094050e+01,1.019257293263564534e+01,1.077457406391544303e+01,1.642072794281473347e-01,1.108509057040266015e+02,6.510000000000000000e+02,1.069150235809908800e+01,1.036308779924279477e+01
2.485000000000000000e+02,1.052729404483188702e+01,1.019257080551534500e+01,1.077457447245575395e+01,1.642080661744769465e-01,1.108508841953496500e+02,6.510000000000000000e+02,1.069150211100636305e+01,1.036308597865740921e+01
2.490000000000000000e+02,1.052729302163880476e+01,1.019256869597477966e+01,1.077457488139273067e+01,1.642088476688306764e-01,1.108508629090977990e+02,6.510000000000000000e+02,1.069150186930763446e+01,1.036308417396997505e+01
2.495000000000000000e+02,1.052729200898390260e+01,1.019256660386485613e+01,1.077457529069055830e+01,1.642096239464091167e-01,1.108508418430129296e+02,6.510000000000000000e+02,1.069150163293031142e+01,1.036308238503749202e+01
2.500000000000000000e+02,1.052729100676045171e+01,1.019256452903771759e+01,1.077457570031247869e+01,1.642103950391367584e-01,1.108508209948583954e+02,6.510000000000000000e+02,1.069150140179958797e+01,1.036308061172131545e+01
2.505000000000000000e+02,1.052729001486278548e+01,1.019256247134697979e+01,1.077457611022499684e+01,1.642111609816308548e-01,1.108508003624206566e+02,6.510000000000000000e+02,1.069150117584441695e+01,1.036307885388115579e+01
2.510000000000000000e+02,1.052728903318647369e+01,1.019256043064734385e+01,1.077457652039348979e+01,1.642119218059193975e-01,1.108507799435113981e+02,6.510000000000000000e+02,1.069150095499239228e+01,1.036307711138055510e+01
2.515000000000000000e+02,1.052728806162786590e+01,1.019255840679487513e+01,1.077457693077499634e+01,1.642126775464589628e-01,1.108507597359595422e+02,6.510000000000000000e+02,1.069150073917432486e+01,1.036307538408140694e+01
2.520000000000000000e+02,1.052728710008452495e+01,1.019255639964691618e+01,1.077457734134443434e+01,1.642134282343245266e-01,1.108507397376184969e+02,6.510000000000000000e+02,1.069150052831884956e+01,1.036307367185020034e+01
2.525000000000000000e+02,1.052728614845511146e+01,1.019255440906211518e+01,1.077457775207073887e+01,1.642141739034952419e-01,1.108507199463656576e+02,6.510000000000000000e+02,1.069150032235860692e+01,1.036307197455161599e+01
2.530000000000000000e+02,1.052728520663921508e+01,1.019255243490057872e+01,1.077457816292107218e+01,1.642149145853608883e-01,1.108507003600971359e+02,6.510000000000000000e+02,1.069150012122457660e+01,1.036307029205385533e+01
2.535000000000000000e+02,1.052728427453762450e+01,1.019255047702320383e+01,1.077457857386421480e+01,1.642156503125779543e-01,1.108506809767347647e+02,6.510000000000000000e+02,1.069149992485020384e+01,1.036306862422504693e+01
2.540000000000000000e+02,1.052728335205200416e+01,1.019254853529258575e+01,1.077457898486626675e+01,1.642163811165342768e-01,1.108506617942182970e+02,6.510000000000000000e+02,1.069149973316853774e+01,1.036306697093546880e+01


==> supplementary_materials/figures/data/wall_thickness_mid_cavity_s140_9.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,1.076132798492641562e+01,1.042199226445322147e+01,1.100631404313046957e+01,1.654261019574112257e-01,1.158335457943692433e+02,6.510000000000000000e+02,1.092675408688382532e+01,1.059590188296900415e+01
-4.850000000000000000e+01,1.076131523528474965e+01,1.042198591512912742e+01,1.100629622108185224e+01,1.654235453745432627e-01,1.158332705425359421e+02,6.510000000000000000e+02,1.092673878065929216e+01,1.059589168991020536e+01
-4.800000000000000000e+01,1.076130257038067839e+01,1.042197964688564937e+01,1.100627848675793885e+01,1.654209849804573473e-01,1.158329971135537306e+02,6.510000000000000000e+02,1.092672355536113749e+01,1.059588158540022107e+01
-4.750000000000000000e+01,1.076128999033023526e+01,1.042197345866301106e+01,1.100626084119118175e+01,1.654184213389085778e-01,1.158327255100999764e+02,6.510000000000000000e+02,1.092670841166914286e+01,1.059587156899132587e+01
-4.700000000000000000e+01,1.076127749521462817e+01,1.042196734942063330e+01,1.100624328533909591e+01,1.654158549909299225e-01,1.158324557340951770e+02,6.510000000000000000e+02,1.092669335020555721e+01,1.059586164022369736e+01
-4.650000000000000000e+01,1.076126508508184543e+01,1.042196131814099225e+01,1.100622582008805850e+01,1.654132864588156726e-01,1.158321877867386718e+02,6.510000000000000000e+02,1.092667837154066035e+01,1.059585179862302873e+01
-4.600000000000000000e+01,1.076125275994849417e+01,1.042195536382549470e+01,1.100620844625617956e+01,1.654107162432884581e-01,1.158319216685471815e+02,6.510000000000000000e+02,1.092666347619178246e+01,1.059584204370520411e+01
-4.550000000000000000e+01,1.076124051980128016e+01,1.042194948549302147e+01,1.100619116459579416e+01,1.654081448257000153e-01,1.158316573793876074e+02,6.510000000000000000e+02,1.092664866462698114e+01,1.059583237497558095e+01
-4.500000000000000000e+01,1.076122836459846965e+01,1.042194368218231837e+01,1.100617397579748769e+01,1.654055726695504713e-01,1.158313949185088063e+02,6.510000000000000000e+02,1.092663393726802035e+01,1.059582279192891896e+01
-4.450000000000000000e+01,1.076121629427142778e+01,1.042193795294948444e+01,1.100615688049268925e+01,1.654030002192809212e-01,1.158311342845744036e+02,6.510000000000000000e+02,1.092661929449070790e+01,1.059581329405214767e+01
-4.400000000000000000e+01,1.076120430872610534e+01,1.042193229686944278e+01,1.100613987925538240e+01,1.654004279031560110e-01,1.158308754756958336e+02,6.510000000000000000e+02,1.092660473662926179e+01,1.059580388082294888e+01
-4.350000000000000000e+01,1.076119240784389142e+01,1.042192671303135221e+01,1.100612297260473227e+01,1.653978561319518203e-01,1.158306184894500177e+02,6.510000000000000000e+02,1.092659026397584299e+01,1.059579455171193807e+01
-4.300000000000000000e+01,1.076118059148341111e+01,1.042192120054092541e+01,1.100610616100850869e+01,1.653952853012093938e-01,1.158303633229191405e+02,6.510000000000000000e+02,1.092657587678462150e+01,1.059578530618220249e+01
-4.250000000000000000e+01,1.076116885948133017e+01,1.042191575852003460e+01,1.100608944488524621e+01,1.653927157905518419e-01,1.158301099727072909e+02,6.510000000000000000e+02,1.092656157527188299e+01,1.059577614369077914e+01
-4.200000000000000000e+01,1.076115721165379213e+01,1.042191038610497067e+01,1.100607282460600267e+01,1.653901479650465856e-01,1.158298584349723086e+02,6.510000000000000000e+02,1.092654735961883894e+01,1.059576706368874532e+01
-4.150000000000000000e+01,1.076114564779743610e+01,1.042190508244689262e+01,1.100605630049674843e+01,1.653875821756237430e-01,1.158296087054476118e+02,6.510000000000000000e+02,1.092653322997306020e+01,1.059575806562181377e+01
-4.100000000000000000e+01,1.076113416769039688e+01,1.042189984670989134e+01,1.100603987284041985e+01,1.653850187592322829e-01,1.158293607794636699e+02,6.510000000000000000e+02,1.092651918644962983e+01,1.059574914893116393e+01
-4.050000000000000000e+01,1.076112277109324644e+01,1.042189467807332548e+01,1.100602354187869558e+01,1.653824580397305899e-01,1.158291146519688510e+02,6.510000000000000000e+02,1.092650522913297806e+01,1.059574031305351660e+01
-4.000000000000000000e+01,1.076111145775001887e+01,1.042188957572794372e+01,1.100600730781403236e+01,1.653799003284097124e-01,1.158288703175513632e+02,6.510000000000000000e+02,1.092649135807842775e+01,1.059573155742160822e+01
-3.950000000000000000e+01,1.076110022738904348e+01,1.042188453887933974e+01,1.100599117081155320e+01,1.653773459234680054e-01,1.158286277704572171e+02,6.510000000000000000e+02,1.092647757331251057e+01,1.059572288146557639e+01
-3.900000000000000000e+01,1.076108907972405504e+01,1.042187956674344562e+01,1.100597513100081848e+01,1.653747951126324223e-01,1.158283870046148678e+02,6.510000000000000000e+02,1.092646387483668846e+01,1.059571428461142162e+01
-3.850000000000000000e+01,1.076107801445481194e+01,1.042187465854975770e+01,1.100595918847695742e+01,1.653722481709546943e-01,1.158281480136478478e+02,6.510000000000000000e+02,1.092645026262576735e+01,1.059570576628385830e+01
-3.800000000000000000e+01,1.076106703126792041e+01,1.042186981353901487e+01,1.100594334330311952e+01,1.653697053634854419e-01,1.158279107908933838e+02,6.510000000000000000e+02,1.092643673663140547e+01,1.059569732590443536e+01
-3.750000000000000000e+01,1.076105612983765347e+01,1.042186503096301031e+01,1.100592759551141064e+01,1.653671669444338743e-01,1.158276753294197761e+02,6.510000000000000000e+02,1.092642329678208846e+01,1.059568896289322026e+01
-3.700000000000000000e+01,1.076104530982654239e+01,1.042186031008467673e+01,1.100591194510410986e+01,1.653646331574293582e-01,1.158274416220391458e+02,6.510000000000000000e+02,1.092640994298397317e+01,1.059568067666911340e+01
-3.650000000000000000e+01,1.076103457088622228e+01,1.042185565017872939e+01,1.100589639205595738e+01,1.653621042367793004e-01,1.158272096613260516e+02,6.510000000000000000e+02,1.092639667512300328e+01,1.059567246664944307e+01
-3.600000000000000000e+01,1.076102391265814084e+01,1.042185105052822536e+01,1.100588093631465192e+01,1.653595804070487341e-01,1.158269794396327086e+02,6.510000000000000000e+02,1.092638349306518997e+01,1.059566433225109172e+01
-3.550000000000000000e+01,1.076101333477402378e+01,1.042184651042757615e+01,1.100586557780239971e+01,1.653570618844233397e-01,1.158267509490994058e+02,6.510000000000000000e+02,1.092637039665844689e+01,1.059565627288960066e+01
-3.500000000000000000e+01,1.076100283685642545e+01,1.042184202918147129e+01,1.100585031641708689e+01,1.653545488747679149e-01,1.158265241816656328e+02,6.510000000000000000e+02,1.092635738573119397e+01,1.059564828798165870e+01
-3.450000000000000000e+01,1.076099241851964727e+01,1.042183760610298293e+01,1.100583515203381957e+01,1.653520415771924101e-01,1.158262991290910833e+02,6.510000000000000000e+02,1.092634446009684090e+01,1.059564037694245542e+01
-3.400000000000000000e+01,1.076098207936997042e+01,1.042183324051629612e+01,1.100582008450544080e+01,1.653495401822680511e-01,1.158260757829601602e+02,6.510000000000000000e+02,1.092633161955223819e+01,1.059563253918770265e+01
-3.350000000000000000e+01,1.076097181900621891e+01,1.042182893175341185e+01,1.100580511366388414e+01,1.653470448715017305e-01,1.158258541346937278e+02,6.510000000000000000e+02,1.092631886387771978e+01,1.059562477413471626e+01
-3.300000000000000000e+01,1.076096163702038311e+01,1.042182467915579380e+01,1.100579023932152722e+01,1.653445558197486343e-01,1.158256341755636356e+02,6.510000000000000000e+02,1.092630619284013171e+01,1.059561708120063450e+01
-3.250000000000000000e+01,1.076095153299807450e+01,1.042182048207385847e+01,1.100577546127163053e+01,1.653420731947393418e-01,1.158254158967019691e+02,6.510000000000000000e+02,1.092629360619281442e+01,1.059560945980333635e+01
-3.200000000000000000e+01,1.076094150651890580e+01,1.042181633986620604e+01,1.100576077928956309e+01,1.653395971571317569e-01,1.158251992891094773e+02,6.510000000000000000e+02,1.092628110367603789e+01,1.059560190936177548e+01
-3.150000000000000000e+01,1.076093155715694571e+01,1.042181225189994898e+01,1.100574619313359115e+01,1.653371278598285143e-01,1.158249843436651503e+02,6.510000000000000000e+02,1.092626868501677428e+01,1.059559442929711714e+01
-3.100000000000000000e+01,1.076092168448119324e+01,1.042180821755064102e+01,1.100573170254587652e+01,1.653346654505469804e-01,1.158247710511372048e+02,6.510000000000000000e+02,1.092625634993174089e+01,1.059558701903064737e+01
-3.050000000000000000e+01,1.076091188805596488e+01,1.042180423620150620e+01,1.100571730725346775e+01,1.653322100698251529e-01,1.158245594021907863e+02,6.510000000000000000e+02,1.092624409812579067e+01,1.059557967798614087e+01
-3.000000000000000000e+01,1.076090216744120376e+01,1.042180030724332518e+01,1.100570300696873716e+01,1.653297618523327517e-01,1.158243493873949461e+02,6.510000000000000000e+02,1.092623192929353593e+01,1.059557240558887159e+01
-2.950000000000000000e+01,1.076089252219294501e+01,1.042179643007517065e+01,1.100568880138994388e+01,1.653273209262410282e-01,1.158241409972327034e+02,6.510000000000000000e+02,1.092621984311918659e+01,1.059556520126670520e+01
-2.900000000000000000e+01,1.076088295186349875e+01,1.042179260410202701e+01,1.100567469020260347e+01,1.653248874157931536e-01,1.158239342221055352e+02,6.510000000000000000e+02,1.092620783927929295e+01,1.059555806444770454e+01
-2.850000000000000000e+01,1.076087345600196166e+01,1.042178882873833956e+01,1.100566067307976148e+01,1.653224614374212420e-01,1.158237290523433245e+02,6.510000000000000000e+02,1.092619591743938301e+01,1.059555099456454030e+01
-2.800000000000000000e+01,1.076086403415436266e+01,1.042178510340430542e+01,1.100564674968286738e+01,1.653200431043104213e-01,1.158235254782089356e+02,6.510000000000000000e+02,1.092618407725867336e+01,1.059554399105005373e+01
-2.750000000000000000e+01,1.076085468586406080e+01,1.042178142752795900e+01,1.100563291966193979e+01,1.653176325232505461e-01,1.158233234899055901e+02,6.510000000000000000e+02,1.092617231838731051e+01,1.059553705334081108e+01
-2.700000000000000000e+01,1.076084541067204015e+01,1.042177780054363900e+01,1.100561918265694850e+01,1.653152297964193551e-01,1.158231230775841567e+02,6.510000000000000000e+02,1.092616064046845992e+01,1.059553018087562037e+01
-2.650000000000000000e+01,1.076083620811711228e+01,1.042177422189250890e+01,1.100560553829801336e+01,1.653128350214348730e-01,1.158229242313471019e+02,6.510000000000000000e+02,1.092614904313854751e+01,1.059552337309567704e+01
-2.600000000000000000e+01,1.076082707773633729e+01,1.042177069102300102e+01,1.100559198620573831e+01,1.653104482918794915e-01,1.158227269412580398e+02,6.510000000000000000e+02,1.092613752602821720e+01,1.059551662944445916e+01
-2.550000000000000000e+01,1.076081801906494917e+01,1.042176720738909701e+01,1.100557852599204267e+01,1.653080696956206186e-01,1.158225311973393872e+02,6.510000000000000000e+02,1.092612608876057045e+01,1.059550994936932966e+01
-2.500000000000000000e+01,1.076080903163704505e+01,1.042176377045177205e+01,1.100556515726055551e+01,1.653056993168042499e-01,1.158223369895880097e+02,6.510000000000000000e+02,1.092611473095384866e+01,1.059550333232023966e+01
-2.450000000000000000e+01,1.076080011498537381e+01,1.042176037967857205e+01,1.100555187960715386e+01,1.653033372359594411e-01,1.158221443079705750e+02,6.510000000000000000e+02,1.092610345222133361e+01,1.059549677774941401e+01
-2.400000000000000000e+01,1.076079126864180679e+01,1.042175703454357816e+01,1.100553869262042106e+01,1.653009835291060214e-01,1.158219531424334150e+02,6.510000000000000000e+02,1.092609225217091229e+01,1.059549028511270130e+01
-2.350000000000000000e+01,1.076078249213743199e+01,1.042175373452410092e+01,1.100552559588211743e+01,1.652986382684889510e-01,1.158217634829048706e+02,6.510000000000000000e+02,1.092608113040592066e+01,1.059548385386894154e+01
-2.300000000000000000e+01,1.076077378500274584e+01,1.042175047910576779e+01,1.100551258896757645e+01,1.652963015227877364e-01,1.158215753192994413e+02,6.510000000000000000e+02,1.092607008652553446e+01,1.059547748347995721e+01
-2.250000000000000000e+01,1.076076514676799611e+01,1.042174726778146621e+01,1.100549967144613639e+01,1.652939733566440306e-01,1.158213886415248624e+02,6.510000000000000000e+02,1.092605912012463953e+01,1.059547117341135269e+01
-2.200000000000000000e+01,1.076075657696312859e+01,1.042174410004787788e+01,1.100548684288154355e+01,1.652916538321830275e-01,1.158212034394818062e+02,6.510000000000000000e+02,1.092604823079531329e+01,1.059546492313094568e+01
-2.150000000000000000e+01,1.076074807511806952e+01,1.042174097540736000e+01,1.100547410283226313e+01,1.652893430071240566e-01,1.158210197030689699e+02,6.510000000000000000e+02,1.092603741812519402e+01,1.059545873211094502e+01
-2.100000000000000000e+01,1.076073964076285705e+01,1.042173789336878542e+01,1.100546145085194105e+01,1.652870409370893467e-01,1.158208374221868979e+02,6.510000000000000000e+02,1.092602668169994828e+01,1.059545259982576759e+01
-2.050000000000000000e+01,1.076073127342779401e+01,1.042173485344498474e+01,1.100544888648972908e+01,1.652847476731372778e-01,1.158206565867403270e+02,6.510000000000000000e+02,1.092601602110093140e+01,1.059544652575465662e+01
-2.000000000000000000e+01,1.076072297264366995e+01,1.042173185515586553e+01,1.100543640929058853e+01,1.652824632645435166e-01,1.158204771866440126e+02,6.510000000000000000e+02,1.092600543590821260e+01,1.059544050937912729e+01
-1.950000000000000000e+01,1.076071473794174693e+01,1.042172889802549740e+01,1.100542401879565091e+01,1.652801877571738465e-01,1.158202992118217480e+02,6.510000000000000000e+02,1.092599492569891950e+01,1.059543455018457436e+01
-1.900000000000000000e+01,1.076070656885400467e+01,1.042172598158425245e+01,1.100541171454220546e+01,1.652779211942188298e-01,1.158201226522119924e+02,6.510000000000000000e+02,1.092598449004822392e+01,1.059542864765978543e+01
-1.850000000000000000e+01,1.076069846491321869e+01,1.042172310536671809e+01,1.100539949606465129e+01,1.652756636161933634e-01,1.158199474977694905e+02,6.510000000000000000e+02,1.092597412852941297e+01,1.059542280129702618e+01
-1.800000000000000000e+01,1.076069042565316991e+01,1.042172026891302217e+01,1.100538736289423980e+01,1.652734150603069052e-01,1.158197737384695074e+02,6.510000000000000000e+02,1.092596384071347693e+01,1.059541701059286289e+01
-1.750000000000000000e+01,1.076068245060842621e+01,1.042171747176873708e+01,1.100537531455957563e+01,1.652711755626149470e-01,1.158196013643040061e+02,6.510000000000000000e+02,1.092595362617104016e+01,1.059541127504581226e+01
-1.700000000000000000e+01,1.076067453931492324e+01,1.042171471348412126e+01,1.100536335058675341e+01,1.652689451553945310e-01,1.158194303652932149e+02,6.510000000000000000e+02,1.092594348447031649e+01,1.059540559415952821e+01
-1.650000000000000000e+01,1.076066669130977438e+01,1.042171199361363776e+01,1.100535147049953544e+01,1.652667238695061935e-01,1.158192607314821885e+02,6.510000000000000000e+02,1.092593341517927996e+01,1.059539996744026880e+01
-1.600000000000000000e+01,1.076065890613134712e+01,1.042170931171713733e+01,1.100533967381988454e+01,1.652645117325564628e-01,1.158190924529420869e+02,6.510000000000000000e+02,1.092592341786390264e+01,1.059539439439879160e+01
-1.550000000000000000e+01,1.076065118331942294e+01,1.042170666736015505e+01,1.100532796006780067e+01,1.652623087708398331e-01,1.158189255197739556e+02,6.510000000000000000e+02,1.092591349209026319e+01,1.059538887454858269e+01
-1.500000000000000000e+01,1.076064352241528788e+01,1.042170406011175388e+01,1.100531632876193910e+01,1.652601150081838277e-01,1.158187599221105870e+02,6.510000000000000000e+02,1.092590363742347215e+01,1.059538340740710360e+01
-1.450000000000000000e+01,1.076063592296184979e+01,1.042170148954227393e+01,1.100530477941928531e+01,1.652579304663163440e-01,1.158185956501190219e+02,6.510000000000000000e+02,1.092589385342816399e+01,1.059537799249553380e+01
-1.400000000000000000e+01,1.076062838450369341e+01,1.042169895523623957e+01,1.100529331155591350e+01,1.652557551651803180e-01,1.158184326940017570e+02,6.510000000000000000e+02,1.092588413966887373e+01,1.059537262933851132e+01
-1.350000000000000000e+01,1.076062090658714787e+01,1.042169645677632772e+01,1.100528192468681254e+01,1.652535891221988962e-01,1.158182710439981946e+02,6.510000000000000000e+02,1.092587449570934766e+01,1.059536731746494809e+01
-1.300000000000000000e+01,1.076061348876015522e+01,1.042169399374982852e+01,1.100527061832624831e+01,1.652514323539022167e-01,1.158181106903820137e+02,6.510000000000000000e+02,1.092586492111405683e+01,1.059536205640625361e+01
-1.250000000000000000e+01,1.076060613057268789e+01,1.042169156574733258e+01,1.100525939198798753e+01,1.652492848739329223e-01,1.158179516234698667e+02,6.510000000000000000e+02,1.092585541544662142e+01,1.059535684569875436e+01
-1.200000000000000000e+01,1.076059883157656571e+01,1.042168917236678638e+01,1.100524824518502598e+01,1.652471466950404810e-01,1.158177938336178130e+02,6.510000000000000000e+02,1.092584597827160664e+01,1.059535168488152479e+01
-1.150000000000000000e+01,1.076059159132542042e+01,1.042168681320206147e+01,1.100523717743024044e+01,1.652450178283462745e-01,1.158176373112204374e+02,6.510000000000000000e+02,1.092583660915376598e+01,1.059534657349707487e+01
-1.100000000000000000e+01,1.076058440937503846e+01,1.042168448786335766e+01,1.100522618823620924e+01,1.652428982825561166e-01,1.158174820467179842e+02,6.510000000000000000e+02,1.092582730765759358e+01,1.059534151109248334e+01
-1.050000000000000000e+01,1.076057728528330060e+01,1.042168219596006651e+01,1.100521527711570435e+01,1.652407880653774530e-01,1.158173280305954052e+02,6.510000000000000000e+02,1.092581807334867960e+01,1.059533649721792337e+01
-1.000000000000000000e+01,1.076057021861016239e+01,1.042167993710556217e+01,1.100520444358143379e+01,1.652386871832566828e-01,1.158171752533820182e+02,6.510000000000000000e+02,1.092580890579342068e+01,1.059533153142690587e+01
-9.500000000000000000e+00,1.076056320891779094e+01,1.042167771091998318e+01,1.100519368714650348e+01,1.652365956400143054e-01,1.158170237056538525e+02,6.510000000000000000e+02,1.092579980455780486e+01,1.059532661327777703e+01
-9.000000000000000000e+00,1.076055625577039088e+01,1.042167551702150519e+01,1.100518300732446697e+01,1.652345134398894577e-01,1.158168733780310191e+02,6.510000000000000000e+02,1.092579076921028047e+01,1.059532174233050128e+01
-8.500000000000000000e+00,1.076054935873454532e+01,1.042167335503787129e+01,1.100517240362894711e+01,1.652324405839702415e-01,1.158167242611837935e+02,6.510000000000000000e+02,1.092578179931851601e+01,1.059531691815057464e+01
-8.000000000000000000e+00,1.076054251737898682e+01,1.042167122459428263e+01,1.100516187557462189e+01,1.652303770731332888e-01,1.158165763458286506e+02,6.510000000000000000e+02,1.092577289445212152e+01,1.059531214030585389e+01
-7.500000000000000000e+00,1.076053573127484242e+01,1.042166912532742984e+01,1.100515142267670043e+01,1.652283229068887971e-01,1.158164296227332386e+02,6.510000000000000000e+02,1.092576405418173202e+01,1.059530740836795282e+01
-7.000000000000000000e+00,1.076052899999559642e+01,1.042166705687324324e+01,1.100514104445110597e+01,1.652262780828030742e-01,1.158162840827153133e+02,6.510000000000000000e+02,1.092575527807839819e+01,1.059530272191279288e+01
-6.500000000000000000e+00,1.076052232311703882e+01,1.042166501887428431e+01,1.100513074041486306e+01,1.652242425979157103e-01,1.158161397166421693e+02,6.510000000000000000e+02,1.092574656571495417e+01,1.059529808051912347e+01
-6.000000000000000000e+00,1.076051570021726000e+01,1.042166301097495129e+01,1.100512051008581338e+01,1.652222164482146372e-01,1.158159965154302000e+02,6.510000000000000000e+02,1.092573791666547400e+01,1.059529348376904601e+01
-5.500000000000000000e+00,1.076050913087697936e+01,1.042166103282472811e+01,1.100511035298307760e+01,1.652201996278485907e-01,1.158158544700519315e+02,6.510000000000000000e+02,1.092572933050482753e+01,1.059528893124913118e+01
-5.000000000000000000e+00,1.076050261467904257e+01,1.042165908407510422e+01,1.100510026862676405e+01,1.652181921306495327e-01,1.158157135715254213e+02,6.510000000000000000e+02,1.092572080680969115e+01,1.059528442254839220e+01
-4.500000000000000000e+00,1.076049615120910552e+01,1.042165716438180922e+01,1.100509025653839501e+01,1.652161939490299769e-01,1.158155738109289530e+02,6.510000000000000000e+02,1.092571234515813572e+01,1.059527995726007532e+01
-4.000000000000000000e+00,1.076048974005497705e+01,1.042165527340519660e+01,1.100508031624063499e+01,1.652142050742980983e-01,1.158154351793867676e+02,6.510000000000000000e+02,1.092570394512927479e+01,1.059527553498068109e+01
-3.500000000000000000e+00,1.076048338080699374e+01,1.042165341080854546e+01,1.100507044725776673e+01,1.652122254977075322e-01,1.158152976680774344e+02,6.510000000000000000e+02,1.092569560630470171e+01,1.059527115530928754e+01
-3.000000000000000000e+00,1.076047707304537226e+01,1.042165157625881200e+01,1.100506064911542659e+01,1.652102551917672135e-01,1.158151612679556308e+02,6.510000000000000000e+02,1.092568732823713873e+01,1.059526681785360580e+01
-2.500000000000000000e+00,1.076047081625415736e+01,1.042164976942604504e+01,1.100505092134089402e+01,1.652082940050281779e-01,1.158150259678654663e+02,6.510000000000000000e+02,1.092567911025918548e+01,1.059526252224912923e+01
-2.000000000000000000e+00,1.076046461015628530e+01,1.042164798998468633e+01,1.100504126346259426e+01,1.652063420830874874e-01,1.158148917618903226e+02,6.510000000000000000e+02,1.092567095223937379e+01,1.059525826807319682e+01
-1.500000000000000000e+00,1.076045845435231385e+01,1.042164623761254738e+01,1.100503167501097934e+01,1.652043994129903937e-01,1.158147586414275878e+02,6.510000000000000000e+02,1.092566285376530466e+01,1.059525405493932304e+01
-1.000000000000000000e+00,1.076045234844525567e+01,1.042164451198938657e+01,1.100502215551808938e+01,1.652024659812025564e-01,1.158146265979272727e+02,6.510000000000000000e+02,1.092565481442645847e+01,1.059524988246405286e+01
-5.000000000000000000e-01,1.076044629204079328e+01,1.042164281279981353e+01,1.100501270451793445e+01,1.652005417724547176e-01,1.158144956228963594e+02,6.510000000000000000e+02,1.092564683381324819e+01,1.059524575026833837e+01
0.000000000000000000e+00,1.076044028474710679e+01,1.042164113973090700e+01,1.100500332154603100e+01,1.651986267724205593e-01,1.158143657078958881e+02,6.510000000000000000e+02,1.092563891151952760e+01,1.059524165797468598e+01
1.000000000000000000e+00,1.055051820078448621e+01,1.022259482174137268e+01,1.078933303081931605e+01,1.596563773423094190e-01,1.113389244639108000e+02,6.510000000000000000e+02,1.071017457812679652e+01,1.039086182344217590e+01
1.500000000000000000e+00,1.054850712329470852e+01,1.022059641770670524e+01,1.078737542709852093e+01,1.596571345992612578e-01,1.112964929308276396e+02,6.510000000000000000e+02,1.070816425789396931e+01,1.038884998869544596e+01
2.000000000000000000e+00,1.054650326060615129e+01,1.021860562659352567e+01,1.078542497796481037e+01,1.596579433960177707e-01,1.112542216848656551e+02,6.510000000000000000e+02,1.070616120400216964e+01,1.038684531721013471e+01
2.500000000000000000e+00,1.054450686572093510e+01,1.021662266135127872e+01,1.078348195914208496e+01,1.596588186552985178e-01,1.112121159796103314e+02,6.510000000000000000e+02,1.070416568437623361e+01,1.038484804706563480e+01
3.000000000000000000e+00,1.054251818105271354e+01,1.021464772355942330e+01,1.078154663201524599e+01,1.596597753283793553e-01,1.111701808416849246e+02,6.510000000000000000e+02,1.070217795638109237e+01,1.038285840572433472e+01
3.500000000000000000e+00,1.054053743440854518e+01,1.021268100385720601e+01,1.077961924415548900e+01,1.596608269447551409e-01,1.111284209858285550e+02,6.510000000000000000e+02,1.070019826135330021e+01,1.038087660746379015e+01
4.000000000000000000e+00,1.053856483373327180e+01,1.021072268238164504e+01,1.077770002984600595e+01,1.596619835938303811e-01,1.110868407038046968e+02,6.510000000000000000e+02,1.069822681732710201e+01,1.037890285013944158e+01
4.500000000000000000e+00,1.053660057626239599e+01,1.020877292914500423e+01,1.077578921058626982e+01,1.596632549917482158e-01,1.110454440586876217e+02,6.510000000000000000e+02,1.069626383125414470e+01,1.037693732127064727e+01
5.000000000000000000e+00,1.053464486950781520e+01,1.020683190443288169e+01,1.077388699558019347e+01,1.596646576931154971e-01,1.110042353295635849e+02,6.510000000000000000e+02,1.069430952720092876e+01,1.037498021181469987e+01
5.500000000000000000e+00,1.053269789542396140e+01,1.020489975917764980e+01,1.077199358220586234e+01,1.596662024343790398e-01,1.109632182524681809e+02,6.510000000000000000e+02,1.069236409785834141e+01,1.037303169298958316e+01
6.000000000000000000e+00,1.053075982557069601e+01,1.020297663532383758e+01,1.077010915647753286e+01,1.596678993191630314e-01,1.109223963419267562e+02,6.510000000000000000e+02,1.069042772488985804e+01,1.037109192625153220e+01
6.500000000000000000e+00,1.052883082151553218e+01,1.020106266617829505e+01,1.076823389347624449e+01,1.596697578415108842e-01,1.108817728996646110e+02,6.510000000000000000e+02,1.068850057935704356e+01,1.036916106367402080e+01
7.000000000000000000e+00,1.052691103521834393e+01,1.019915797674845415e+01,1.076636795777655564e+01,1.596717869083680852e-01,1.108413510229362657e+02,6.510000000000000000e+02,1.068658282212671295e+01,1.036723924830997667e+01
7.500000000000000000e+00,1.052500060940349336e+01,1.019726268406754066e+01,1.076451150385662814e+01,1.596739948648372154e-01,1.108011336125800170e+02,6.510000000000000000e+02,1.068467460426833071e+01,1.036532661453865778e+01
8.000000000000000000e+00,1.052309967792017176e+01,1.019537689750667830e+01,1.076266467649592329e+01,1.596763895128087141e-01,1.107611233808114974e+02,6.510000000000000000e+02,1.068277606743298058e+01,1.036342328840736471e+01
8.500000000000000000e+00,1.052120836608748000e+01,1.019350071907716782e+01,1.076082761115287667e+01,1.596789781356786342e-01,1.107213228586876284e+02,6.510000000000000000e+02,1.068088734422315866e+01,1.036152938795180134e+01
9.000000000000000000e+00,1.051932679103069290e+01,1.019163424372623439e+01,1.075900043433654396e+01,1.596817675170406625e-01,1.106817344033734827e+02,6.510000000000000000e+02,1.067900855854773390e+01,1.035964502351365368e+01
9.500000000000000000e+00,1.051745506200303559e+01,1.018977755961721599e+01,1.075718326395161206e+01,1.596847639602513858e-01,1.106423602050943060e+02,6.510000000000000000e+02,1.067713982596328570e+01,1.035777029804278371e+01
1.000000000000000000e+01,1.051559328069705046e+01,1.018793074839988044e+01,1.075537620965601882e+01,1.596879733096292497e-01,1.106032022938606758e+02,6.510000000000000000e+02,1.067528125400667882e+01,1.035590530738742032e+01
1.050000000000000000e+01,1.051374154154520291e+01,1.018609388547423578e+01,1.075357937318081269e+01,1.596914009668785051e-01,1.105642625459560549e+02,6.510000000000000000e+02,1.067343294251208086e+01,1.035405014057832496e+01
1.100000000000000000e+01,1.051189993200846118e+01,1.018426704023556795e+01,1.075179284865098062e+01,1.596950519121886902e-01,1.105255426901647269e+02,6.510000000000000000e+02,1.067159498392065053e+01,1.035220488009627360e+01
1.150000000000000000e+01,1.051006851905410144e+01,1.018245027631713739e+01,1.075001672289901222e+01,1.596989269343394857e-01,1.104870440224760415e+02,6.510000000000000000e+02,1.066976744598843929e+01,1.035036959211976182e+01
1.200000000000000000e+01,1.050824738794779734e+01,1.018064365183414566e+01,1.074825107575061089e+01,1.597030332162029942e-01,1.104487682251301663e+02,6.510000000000000000e+02,1.066795042116400083e+01,1.034854435473159384e+01
1.250000000000000000e+01,1.050643661002257012e+01,1.017884721960386862e+01,1.074649598032018005e+01,1.597073754367842324e-01,1.104107166861914635e+02,6.510000000000000000e+02,1.066614398545935494e+01,1.034672923458578708e+01
1.300000000000000000e+01,1.050463624754633329e+01,1.017706102736255858e+01,1.074475150328060913e+01,1.597119570530322330e-01,1.103728906024900454e+02,6.510000000000000000e+02,1.066434820459936716e+01,1.034492429049330120e+01
1.350000000000000000e+01,1.050284635711480874e+01,1.017528511797458002e+01,1.074301770513069343e+01,1.597167811803131277e-01,1.103352910513504241e+02,6.510000000000000000e+02,1.066256313829512337e+01,1.034312957593449589e+01
1.400000000000000000e+01,1.050106698988423481e+01,1.017351952963337247e+01,1.074129464044872506e+01,1.597218506106043157e-01,1.102979189955988204e+02,6.510000000000000000e+02,1.066078884049483833e+01,1.034134513927363130e+01
1.450000000000000000e+01,1.049929819179490664e+01,1.017176429605626886e+01,1.073958235814544260e+01,1.597271678215149149e-01,1.102607752883680661e+02,6.510000000000000000e+02,1.065902535961642172e+01,1.033957102397339156e+01
1.500000000000000000e+01,1.049754000378688268e+01,1.017001944667167024e+01,1.073788090169350617e+01,1.597327349938365559e-01,1.102238606777345353e+02,6.510000000000000000e+02,1.065727273878071912e+01,1.033780726879304623e+01
1.550000000000000000e+01,1.049579245818430095e+01,1.016828500679598868e+01,1.073619030936401941e+01,1.597385546166107950e-01,1.101871757311094768e+02,6.510000000000000000e+02,1.065553101280091219e+01,1.033605390356769149e+01
1.600000000000000000e+01,1.049405557774812614e+01,1.016656099781179812e+01,1.073451061443635446e+01,1.597446296767491281e-01,1.101507208155771309e+02,6.510000000000000000e+02,1.065380020742487588e+01,1.033431094807137818e+01
1.650000000000000000e+01,1.049232940239805423e+01,1.016484743733567164e+01,1.073284184542029962e+01,1.597509595654063308e-01,1.101144966575087665e+02,6.510000000000000000e+02,1.065208036196345986e+01,1.033257844283264681e+01
1.700000000000000000e+01,1.049061395507412975e+01,1.016314433936726580e+01,1.073118402625542167e+01,1.597575453998701378e-01,1.100785036277082725e+02,6.510000000000000000e+02,1.065037150047399983e+01,1.033085640967425967e+01
1.750000000000000000e+01,1.048890925468224466e+01,1.016145171445601925e+01,1.072953717651254912e+01,1.597643880626788415e-01,1.100427420126518996e+02,6.510000000000000000e+02,1.064867364274492445e+01,1.032914486661956666e+01
1.800000000000000000e+01,1.048721531266249407e+01,1.015976956984617097e+01,1.072790131157564097e+01,1.597714903973192768e-01,1.100072119432864923e+02,6.510000000000000000e+02,1.064698680305981249e+01,1.032744382226517565e+01
1.850000000000000000e+01,1.048553214107454323e+01,1.015809790961844428e+01,1.072627644283057791e+01,1.597788524154686030e-01,1.099719135631865186e+02,6.510000000000000000e+02,1.064531099349001231e+01,1.032575328865907593e+01
1.900000000000000000e+01,1.048385974139925558e+01,1.015643673482896681e+01,1.072466257783982613e+01,1.597864799301774996e-01,1.099368467965005323e+02,6.510000000000000000e+02,1.064364622132943339e+01,1.032407326146907778e+01
1.950000000000000000e+01,1.048219812182895971e+01,1.015478604364140836e+01,1.072305972050384781e+01,1.597943685566407812e-01,1.099020117054969887e+02,6.510000000000000000e+02,1.064199249038560247e+01,1.032240375327231874e+01
2.000000000000000000e+01,1.048054728427491078e+01,1.015314583145551453e+01,1.072146787123358891e+01,1.598025160752809815e-01,1.098674082220662029e+02,6.510000000000000000e+02,1.064034980035019018e+01,1.032074476819962960e+01
2.050000000000000000e+01,1.047890723186850792e+01,1.015151609102984764e+01,1.071988702710247843e+01,1.598109212127392376e-01,1.098330363046449634e+02,6.510000000000000000e+02,1.063871815308124802e+01,1.031909631065576782e+01
2.100000000000000000e+01,1.047727795242984072e+01,1.014989681259967114e+01,1.071831718199639383e+01,1.598195746030398878e-01,1.097988955888987306e+02,6.510000000000000000e+02,1.063709752703288025e+01,1.031745837782680120e+01
2.150000000000000000e+01,1.047565943948125167e+01,1.014828798399094012e+01,1.071675832675924944e+01,1.598284770704084534e-01,1.097649858340752758e+02,6.510000000000000000e+02,1.063548791655166070e+01,1.031583096241084263e+01
2.200000000000000000e+01,1.047405168878539961e+01,1.014668959072870891e+01,1.071521044933438027e+01,1.598376352863172256e-01,1.097313068490022374e+02,6.510000000000000000e+02,1.063388932407171694e+01,1.031421405349908405e+01
2.250000000000000000e+01,1.047245468738640461e+01,1.014510161614294148e+01,1.071367353489604746e+01,1.598470483211981430e-01,1.096978582582184458e+02,6.510000000000000000e+02,1.063230173570760151e+01,1.031260763906520594e+01
2.300000000000000000e+01,1.047086841986994088e+01,1.014352404147121511e+01,1.071214756597743012e+01,1.598567151111126294e-01,1.096646396355957620e+02,6.510000000000000000e+02,1.063072513498105387e+01,1.031101170475882789e+01
2.350000000000000000e+01,1.046929286847678853e+01,1.014195684594814217e+01,1.071063252259506093e+01,1.598666344645901516e-01,1.096316505067539850e+02,6.510000000000000000e+02,1.062915950294137879e+01,1.030942623401219826e+01
2.400000000000000000e+01,1.046772801321151292e+01,1.014040000690764565e+01,1.070912838236936615e+01,1.598768050703348598e-01,1.095988903513725319e+02,6.510000000000000000e+02,1.062760481828184744e+01,1.030785120814117839e+01
2.450000000000000000e+01,1.046617381359219756e+01,1.013885349986849604e+01,1.070763512063878586e+01,1.598872127667697596e-01,1.095663582171293626e+02,6.510000000000000000e+02,1.062606102635896654e+01,1.030628660082542680e+01
2.500000000000000000e+01,1.046463025359028265e+01,1.013731729862332642e+01,1.070615271056708018e+01,1.598978819313440214e-01,1.095340536770031576e+02,6.510000000000000000e+02,1.062452813552162745e+01,1.030473237165893963e+01
2.550000000000000000e+01,1.046309731758780082e+01,1.013579137531834107e+01,1.070468112325245968e+01,1.599087975524814131e-01,1.095019763008477014e+02,6.510000000000000000e+02,1.062300611514028148e+01,1.030318852003532015e+01
2.600000000000000000e+01,1.046157497764277444e+01,1.013427570053727500e+01,1.070322032782807398e+01,1.599199579074722932e-01,1.094701254057785604e+02,6.510000000000000000e+02,1.062149493555024726e+01,1.030165501973530162e+01
2.650000000000000000e+01,1.046006320406078594e+01,1.013277024337396526e+01,1.070177029155908777e+01,1.599313611848841021e-01,1.094385002732368548e+02,6.510000000000000000e+02,1.061999456524567087e+01,1.030013184287590278e+01
2.700000000000000000e+01,1.045856196548069939e+01,1.013127497150753165e+01,1.070033097993696103e+01,1.599430054888498209e-01,1.094071001508042968e+02,6.510000000000000000e+02,1.061850497096954804e+01,1.029861895999184895e+01
2.750000000000000000e+01,1.045707122895782071e+01,1.012978985127665688e+01,1.069890235676943036e+01,1.599548888440069927e-01,1.093759242539625234e+02,6.510000000000000000e+02,1.061702611780182615e+01,1.029711634011381349e+01
2.800000000000000000e+01,1.045559096004284072e+01,1.012831484774188517e+01,1.069748438426751846e+01,1.599670092005988642e-01,1.093449717677621464e+02,6.510000000000000000e+02,1.061555796924343831e+01,1.029562395084224136e+01
2.850000000000000000e+01,1.045412112285765183e+01,1.012684992475461065e+01,1.069607702312830710e+01,1.599793644397916326e-01,1.093142418484250840e+02,6.510000000000000000e+02,1.061410048729744204e+01,1.029414175841785983e+01
2.900000000000000000e+01,1.045266168016897979e+01,1.012539504501967791e+01,1.069468023261503120e+01,1.599919523789361808e-01,1.092837336248990283e+02,6.510000000000000000e+02,1.061265363254791616e+01,1.029266972779004341e+01
2.950000000000000000e+01,1.045121259345880382e+01,1.012395017015582255e+01,1.069329397063375531e+01,1.600047707736846903e-01,1.092534462003422533e+02,6.510000000000000000e+02,1.061121736423248940e+01,1.029120782268512002e+01
3.000000000000000000e+01,1.044977382299142121e+01,1.012251526075312569e+01,1.069191819380704622e+01,1.600178173244974633e-01,1.092233786535380347e+02,6.510000000000000000e+02,1.060979164031591893e+01,1.028975600566692172e+01
3.050000000000000000e+01,1.044834532787899306e+01,1.012109027642915215e+01,1.069055285754468088e+01,1.600310896800042904e-01,1.091935300402749505e+02,6.510000000000000000e+02,1.060837641755899696e+01,1.028831423819898738e+01
3.100000000000000000e+01,1.044692706614362265e+01,1.011967517588222698e+01,1.068919791611167192e+01,1.600445854395518563e-01,1.091638993946527165e+02,6.510000000000000000e+02,1.060697165158317468e+01,1.028688248070407063e+01
3.150000000000000000e+01,1.044551899469202993e+01,1.011826991694290534e+01,1.068785332269327348e+01,1.600583021049742372e-01,1.091344857285447176e+02,6.510000000000000000e+02,1.060557729679700500e+01,1.028546069258705487e+01
3.200000000000000000e+01,1.044412106816601238e+01,1.011687445662328244e+01,1.068651902945751431e+01,1.600722363133457449e-01,1.091052880073475109e+02,6.510000000000000000e+02,1.060419330447935771e+01,1.028404883185266705e+01
3.250000000000000000e+01,1.044273324326221442e+01,1.011548875116435298e+01,1.068519498761533271e+01,1.600863865572763611e-01,1.090763052410947296e+02,6.510000000000000000e+02,1.060281962981949100e+01,1.028264685670493783e+01
3.300000000000000000e+01,1.044135547421658394e+01,1.011411275608160132e+01,1.068388114747817497e+01,1.601007502776368163e-01,1.090475363891920608e+02,6.510000000000000000e+02,1.060145622449421943e+01,1.028125472393894668e+01
3.350000000000000000e+01,1.043998771445154716e+01,1.011274642620859687e+01,1.068257745851320095e+01,1.601153248848029287e-01,1.090189803951622025e+02,6.510000000000000000e+02,1.060010303933635001e+01,1.027987238956674432e+01
3.400000000000000000e+01,1.043862991662493300e+01,1.011138971573898537e+01,1.068128386939633678e+01,1.601301077605994383e-01,1.089906361876684855e+02,6.510000000000000000e+02,1.059876002438553222e+01,1.027849980886433379e+01
3.450000000000000000e+01,1.043728203267682808e+01,1.011004257826666297e+01,1.068000032806306621e+01,1.601450962614885676e-01,1.089625026814951383e+02,6.510000000000000000e+02,1.059742712893831573e+01,1.027713693641534043e+01
3.500000000000000000e+01,1.043594401387464643e+01,1.010870496682445996e+01,1.067872678175724666e+01,1.601602877204572062e-01,1.089345787784887563e+02,6.510000000000000000e+02,1.059610430159510308e+01,1.027578372615418978e+01
3.550000000000000000e+01,1.043461581085632872e+01,1.010737683392115649e+01,1.067746317707777060e+01,1.601756794508523707e-01,1.089068633684604208e+02,6.510000000000000000e+02,1.059479149030718226e+01,1.027444013140547696e+01
3.600000000000000000e+01,1.043329736846178335e+01,1.010605813157702038e+01,1.067620946002354110e+01,1.601912749395730529e-01,1.088793552233183277e+02,6.510000000000000000e+02,1.059348864340135599e+01,1.027310609352220894e+01
3.650000000000000000e+01,1.043198863548264477e+01,1.010474881135798242e+01,1.067496557603635132e+01,1.602070723100662009e-01,1.088520531968571987e+02,6.510000000000000000e+02,1.059219570779271002e+01,1.027178156317257951e+01
3.700000000000000000e+01,1.043068956699803174e+01,1.010344882440826275e+01,1.067373147004208889e+01,1.602230615932724034e-01,1.088249562725479080e+02,6.510000000000000000e+02,1.059091262859130289e+01,1.027046650540476058e+01
3.750000000000000000e+01,1.042940011152356306e+01,1.010215812148181946e+01,1.067250708649016744e+01,1.602392400480180112e-01,1.087980633002988640e+02,6.510000000000000000e+02,1.058963935157158076e+01,1.026916087147554357e+01
3.800000000000000000e+01,1.042812021628512831e+01,1.010087665297241699e+01,1.067129236939140746e+01,1.602556046047586835e-01,1.087713731041018264e+02,6.510000000000000000e+02,1.058837582088988682e+01,1.026786461168036979e+01
3.850000000000000000e+01,1.042684982227855173e+01,1.009960436894248659e+01,1.067008726235425975e+01,1.602721500082870676e-01,1.087448843784185328e+02,6.510000000000000000e+02,1.058712197228683749e+01,1.026657767227026419e+01
3.900000000000000000e+01,1.042558888449041454e+01,1.009834121915081795e+01,1.066889170861955094e+01,1.602888763715397402e-01,1.087185961122985418e+02,6.510000000000000000e+02,1.058587776086195476e+01,1.026530000811887611e+01
3.950000000000000000e+01,1.042433734705834780e+01,1.009708715307901805e+01,1.066770565109365165e+01,1.603057809417896273e-01,1.086925070686788359e+02,6.510000000000000000e+02,1.058464312800013829e+01,1.026403156611655731e+01
4.000000000000000000e+01,1.042309515479350601e+01,1.009584211995698055e+01,1.066652903238031236e+01,1.603228609602157517e-01,1.086666160256263254e+02,6.510000000000000000e+02,1.058341801575372187e+01,1.026277229383329015e+01
4.050000000000000000e+01,1.042186225879489392e+01,1.009460606878721833e+01,1.066536179481122737e+01,1.603401136302372021e-01,1.086409218933323615e+02,6.510000000000000000e+02,1.058220237242513129e+01,1.026152214516465655e+01
4.100000000000000000e+01,1.042063860516608997e+01,1.009337894836822080e+01,1.066420388047512624e+01,1.603575361825788081e-01,1.086154234788884168e+02,6.510000000000000000e+02,1.058099614134866862e+01,1.026028106898351133e+01
4.150000000000000000e+01,1.041942413978049053e+01,1.009216070731687509e+01,1.066305523124580468e+01,1.603751258503537946e-01,1.085901195856319390e+02,6.510000000000000000e+02,1.057979926563084483e+01,1.025904901393013624e+01
4.200000000000000000e+01,1.041821880830629077e+01,1.009095129408977343e+01,1.066191578880868995e+01,1.603928798695239410e-01,1.085650090136597896e+02,6.510000000000000000e+02,1.057861168817581543e+01,1.025782592843676788e+01
4.250000000000000000e+01,1.041702254837803032e+01,1.008975065700384732e+01,1.066078549468645953e+01,1.604108015294489209e-01,1.085400903986636365e+02,6.510000000000000000e+02,1.057743334990747996e+01,1.025661174684858068e+01
4.300000000000000000e+01,1.041583530963563575e+01,1.008855874425593768e+01,1.065966429026351925e+01,1.604288847575191246e-01,1.085153626245169960e+02,6.510000000000000000e+02,1.057626419439315413e+01,1.025540642487811560e+01
4.350000000000000000e+01,1.041465704101535650e+01,1.008737550394165439e+01,1.065855211680940329e+01,1.604471239251323844e-01,1.084908245615465745e+02,6.510000000000000000e+02,1.057510416494048755e+01,1.025420991709022367e+01
4.400000000000000000e+01,1.041348768179109463e+01,1.008620088407337434e+01,1.065744891550103191e+01,1.604655126181759872e-01,1.084664748795546956e+02,6.510000000000000000e+02,1.057395319440927040e+01,1.025302216917291886e+01
4.450000000000000000e+01,1.041232717509089234e+01,1.008503483259747036e+01,1.065635462744422846e+01,1.604840470839233868e-01,1.084423123305046914e+02,6.510000000000000000e+02,1.057281122217481695e+01,1.025184312800696773e+01
4.500000000000000000e+01,1.041117547143562128e+01,1.008387729741081706e+01,1.065526919369390946e+01,1.605027280817222513e-01,1.084183358227444103e+02,6.510000000000000000e+02,1.057167819951734344e+01,1.025067274335389911e+01
4.550000000000000000e+01,1.041003251632019655e+01,1.008272822637653121e+01,1.065419255527374176e+01,1.605215532685627666e-01,1.083945441599075679e+02,6.510000000000000000e+02,1.057055406958875921e+01,1.024951096305163567e+01
4.600000000000000000e+01,1.040889825590054052e+01,1.008158756733913108e+01,1.065312465319475344e+01,1.605405208124320027e-01,1.083709361605120307e+02,6.510000000000000000e+02,1.056943877671297294e+01,1.024835773508810988e+01
4.650000000000000000e+01,1.040777263156513399e+01,1.008045526813891257e+01,1.065206542847313997e+01,1.605596233323688671e-01,1.083475105430008938e+02,6.510000000000000000e+02,1.056833225489750383e+01,1.024721300823276593e+01
4.700000000000000000e+01,1.040665557189905144e+01,1.007933127662576034e+01,1.065101482214723738e+01,1.605788357214899820e-01,1.083242657546192476e+02,6.510000000000000000e+02,1.056723440762054089e+01,1.024607673617756198e+01
4.750000000000000000e+01,1.040554704137701947e+01,1.007821554067233549e+01,1.064997277529353781e+01,1.605981826172490079e-01,1.083012010065700110e+02,6.510000000000000000e+02,1.056614522399426725e+01,1.024494885875977168e+01
4.800000000000000000e+01,1.040444698480433416e+01,1.007710800818670904e+01,1.064893922904247248e+01,1.606176613856040714e-01,1.082783150927529903e+02,6.510000000000000000e+02,1.056506464618993846e+01,1.024382932341873165e+01
4.850000000000000000e+01,1.040335534702305864e+01,1.007600862712437007e+01,1.064791412459294762e+01,1.606372694089044928e-01,1.082556068087564114e+02,6.510000000000000000e+02,1.056399261643196219e+01,1.024271807761415332e+01
4.900000000000000000e+01,1.040227207292541500e+01,1.007491734549971696e+01,1.064689740322644695e+01,1.606570040858478765e-01,1.082330749521258610e+02,6.510000000000000000e+02,1.056292907701126360e+01,1.024161506883956640e+01
4.950000000000000000e+01,1.040119710283282295e+01,1.007383411139707796e+01,1.064588900632040414e+01,1.606768573022487878e-01,1.082107182244504600e+02,6.510000000000000000e+02,1.056187396013507218e+01,1.024052024553057549e+01
5.000000000000000000e+01,1.040013037890052772e+01,1.007275887298118100e+01,1.064488887536097295e+01,1.606968230579190471e-01,1.081885353670705570e+02,6.510000000000000000e+02,1.056082720195844793e+01,1.023943355584260928e+01
5.050000000000000000e+01,1.039907185376865328e+01,1.007169157850712082e+01,1.064389695195525398e+01,1.607169077787470035e-01,1.081665253442893686e+02,6.510000000000000000e+02,1.055978876154740043e+01,1.023835494598990614e+01
5.100000000000000000e+01,1.039802147265243271e+01,1.007063217632992114e+01,1.064291317784280189e+01,1.607371089347778836e-01,1.081446869639297859e+02,6.510000000000000000e+02,1.055875858158720959e+01,1.023728436371765582e+01
5.150000000000000000e+01,1.039697918087555628e+01,1.006958061491368461e+01,1.064193749490661745e+01,1.607574240139597599e-01,1.081230190369353465e+02,6.510000000000000000e+02,1.055773660488951649e+01,1.023622175686159430e+01
5.200000000000000000e+01,1.039594491982733615e+01,1.006853684284011763e+01,1.064096984518367073e+01,1.607778512597790310e-01,1.081015202935395223e+02,6.510000000000000000e+02,1.055672277108711477e+01,1.023516706856755754e+01
5.250000000000000000e+01,1.039491863296189322e+01,1.006750080881693421e+01,1.064001017087485756e+01,1.607983820692212573e-01,1.080801895055744239e+02,6.510000000000000000e+02,1.055571701503111370e+01,1.023412025089267097e+01
5.300000000000000000e+01,1.039390026917008392e+01,1.006647246168566845e+01,1.063905841435432009e+01,1.608190155603886895e-01,1.080590255612197552e+02,6.510000000000000000e+02,1.055471928473047249e+01,1.023308125360969534e+01
5.350000000000000000e+01,1.039288977743389886e+01,1.006545175042916185e+01,1.063811451817869624e+01,1.608397531273068060e-01,1.080380273520760994e+02,6.510000000000000000e+02,1.055372953056120444e+01,1.023205002430659150e+01
5.400000000000000000e+01,1.039188710375937497e+01,1.006443862417870250e+01,1.063717842509530875e+01,1.608605923586964304e-01,1.080171937074543962e+02,6.510000000000000000e+02,1.055274769611807173e+01,1.023102651140067820e+01
5.450000000000000000e+01,1.039089219170153022e+01,1.006343303222084096e+01,1.063625007805053180e+01,1.608815332019503941e-01,1.079965234072892457e+02,6.510000000000000000e+02,1.055177372490348020e+01,1.023001065849957847e+01
5.500000000000000000e+01,1.038990498865118361e+01,1.006243492400379580e+01,1.063532942019723926e+01,1.609025723447071177e-01,1.079760153109858862e+02,6.510000000000000000e+02,1.055080756099588868e+01,1.022900241630647677e+01
5.550000000000000000e+01,1.038892544275517515e+01,1.006144424914355362e+01,1.063441639490248747e+01,1.609237059755935784e-01,1.079556682942707226e+02,6.510000000000000000e+02,1.054984914873076818e+01,1.022800173677958036e+01
5.600000000000000000e+01,1.038795350071034918e+01,1.006046095742972746e+01,1.063351094575386924e+01,1.609449317676858726e-01,1.079354812039821070e+02,6.510000000000000000e+02,1.054889843247803505e+01,1.022700856894266330e+01
5.650000000000000000e+01,1.038698910940347098e+01,1.005948499883105818e+01,1.063261301656626756e+01,1.609662474157104173e-01,1.079154528916733966e+02,6.510000000000000000e+02,1.054795535681918039e+01,1.022602286198775978e+01
5.700000000000000000e+01,1.038603221591732151e+01,1.005851632350070268e+01,1.063172255138795741e+01,1.609876506353422332e-01,1.078955822137295684e+02,6.510000000000000000e+02,1.054701986655266488e+01,1.022504456528197991e+01
5.750000000000000000e+01,1.038508276753643145e+01,1.005755488178113488e+01,1.063083949450652632e+01,1.610091391645505632e-01,1.078758680314766423e+02,6.510000000000000000e+02,1.054609190670098151e+01,1.022407362837188138e+01
5.800000000000000000e+01,1.038414071175253817e+01,1.005660062420886014e+01,1.062996379045406847e+01,1.610307107624649459e-01,1.078563092112851791e+02,6.510000000000000000e+02,1.054517142251500239e+01,1.022311000099007217e+01
5.850000000000000000e+01,1.038320599626972651e+01,1.005565350151886861e+01,1.062909538401273224e+01,1.610523632110963110e-01,1.078369046246674827e+02,6.510000000000000000e+02,1.054425835948082302e+01,1.022215363305863001e+01
5.900000000000000000e+01,1.038227856900935464e+01,1.005471346464889137e+01,1.062823422021937425e+01,1.610740943135557934e-01,1.078176531483698426e+02,6.510000000000000000e+02,1.054335266332290999e+01,1.022120447469579751e+01
5.950000000000000000e+01,1.038135837811460327e+01,1.005378046474327114e+01,1.062738024436998074e+01,1.610959018953438404e-01,1.077985536644577422e+02,6.510000000000000000e+02,1.054245428000994877e+01,1.022026247621925954e+01
6.000000000000000000e+01,1.038044537195485439e+01,1.005285445315681514e+01,1.062653340202422036e+01,1.611177838045068089e-01,1.077796050603970599e+02,6.510000000000000000e+02,1.054156315575936276e+01,1.021932758815034781e+01
6.050000000000000000e+01,1.037953949912976626e+01,1.005193538145828391e+01,1.062569363900935926e+01,1.611397379104478889e-01,1.077608062291288320e+02,6.510000000000000000e+02,1.054067923704021403e+01,1.021839976121931670e+01
6.100000000000000000e+01,1.037864070847314224e+01,1.005102320143372374e+01,1.062486090142423123e+01,1.611617621055365934e-01,1.077421560691408331e+02,6.510000000000000000e+02,1.053980247057867814e+01,1.021747894636760456e+01
6.150000000000000000e+01,1.037774894905657064e+01,1.005011786508961436e+01,1.062403513564244406e+01,1.611838543037573679e-01,1.077236534845329885e+02,6.510000000000000000e+02,1.053893280336032845e+01,1.021656509475281283e+01
6.200000000000000000e+01,1.037686417019279084e+01,1.004921932465584966e+01,1.062321628831597486e+01,1.612060124420486851e-01,1.077052973850783957e+02,6.510000000000000000e+02,1.053807018263483997e+01,1.021565815775074348e+01
6.250000000000000000e+01,1.037598632143896715e+01,1.004832753258843425e+01,1.062240430637794653e+01,1.612282344779289445e-01,1.076870866862813898e+02,6.510000000000000000e+02,1.053721455591689704e+01,1.021475808696103726e+01
6.300000000000000000e+01,1.037511535259957540e+01,1.004744244157209110e+01,1.062159913704563685e+01,1.612505183937936737e-01,1.076690203094296834e+02,6.510000000000000000e+02,1.053636587099336985e+01,1.021386483420578273e+01
6.350000000000000000e+01,1.037425121372930903e+01,1.004656400452274490e+01,1.062080072782308982e+01,1.612728621913128435e-01,1.076510971816434221e+02,6.510000000000000000e+02,1.053552407592062146e+01,1.021297835153799660e+01
6.400000000000000000e+01,1.037339385513563350e+01,1.004569217458965369e+01,1.062000902650374634e+01,1.612952638962649732e-01,1.076333162359210718e+02,6.510000000000000000e+02,1.053468911903189742e+01,1.021209859123936781e+01
6.450000000000000000e+01,1.037254322738123591e+01,1.004482690515770038e+01,1.061922398117246047e+01,1.613177215557854149e-01,1.076156764111802886e+02,6.510000000000000000e+02,1.053386094893702030e+01,1.021122550582544974e+01
6.500000000000000000e+01,1.037169928128629159e+01,1.004396814984917441e+01,1.061844554020772335e+01,1.613402332387347260e-01,1.075981766522960896e+02,6.510000000000000000e+02,1.053303951452502574e+01,1.021035904804755567e+01
6.550000000000000000e+01,1.037086196793054249e+01,1.004311586252570265e+01,1.061767365228364213e+01,1.613627970366040276e-01,1.075808159101356694e+02,6.510000000000000000e+02,1.053222476496714854e+01,1.020949917089393821e+01
6.600000000000000000e+01,1.037003123865530085e+01,1.004226999728994407e+01,1.061690826637147467e+01,1.613854110621079641e-01,1.075635931415905020e+02,6.510000000000000000e+02,1.053141664971740887e+01,1.020864582759319283e+01
6.650000000000000000e+01,1.036920704506516167e+01,1.004143050848705876e+01,1.061614933174150721e+01,1.614080734501970593e-01,1.075465073096039106e+02,6.510000000000000000e+02,1.053061511851536025e+01,1.020779897161496486e+01
6.700000000000000000e+01,1.036838933902970084e+01,1.004059735070616277e+01,1.061539679796396562e+01,1.614307823573490897e-01,1.075295573831972717e+02,6.510000000000000000e+02,1.052982012138705059e+01,1.020695855667235108e+01
6.750000000000000000e+01,1.036757807268494247e+01,1.003977047878166040e+01,1.061465061491105644e+01,1.614535359622044086e-01,1.075127423374923126e+02,6.510000000000000000e+02,1.052903160864714671e+01,1.020612453672273823e+01
6.800000000000000000e+01,1.036677319843478351e+01,1.003894984779445565e+01,1.061391073275733810e+01,1.614763324638363584e-01,1.074960611537317305e+02,6.510000000000000000e+02,1.052824953089861992e+01,1.020529686597094710e+01
6.850000000000000000e+01,1.036597466895218744e+01,1.003813541307293811e+01,1.061317710198125042e+01,1.614991700839438216e-01,1.074795128192962181e+02,6.510000000000000000e+02,1.052747383903613176e+01,1.020447549886824490e+01
6.900000000000000000e+01,1.036518243718034427e+01,1.003732713019409317e+01,1.061244967336577538e+01,1.615220470651215767e-01,1.074630963277199527e+02,6.510000000000000000e+02,1.052670448424546557e+01,1.020366039011522297e+01
6.950000000000000000e+01,1.036439645633364748e+01,1.003652495498424280e+01,1.061172839799929335e+01,1.615449616707424207e-01,1.074468106787026471e+02,6.510000000000000000e+02,1.052594141800438976e+01,1.020285149466290342e+01
7.000000000000000000e+01,1.036361667989859825e+01,1.003572884351984662e+01,1.061101322727608576e+01,1.615679121858593081e-01,1.074306548781205635e+02,6.510000000000000000e+02,1.052518459208445734e+01,1.020204876771274094e+01
7.050000000000000000e+01,1.036284306163462254e+01,1.003493875212833686e+01,1.061030411289715758e+01,1.615908969162813125e-01,1.074146279380350677e+02,6.510000000000000000e+02,1.052443395855090458e+01,1.020125216471834051e+01
7.100000000000000000e+01,1.036207555557471238e+01,1.003415463738854640e+01,1.060960100687033325e+01,1.616139141888847108e-01,1.073987288766984420e+02,6.510000000000000000e+02,1.052368946976359787e+01,1.020046164138582689e+01
7.150000000000000000e+01,1.036131411602602093e+01,1.003337645613121509e+01,1.060890386151089437e+01,1.616369623511718923e-01,1.073829567185582192e+02,6.510000000000000000e+02,1.052295107837719357e+01,1.019967715367485006e+01
7.200000000000000000e+01,1.036055869757035097e+01,1.003260416543946931e+01,1.060821262944174670e+01,1.616600397711530079e-01,1.073673104942594705e+02,6.510000000000000000e+02,1.052221873734150392e+01,1.019889865779919980e+01
7.250000000000000000e+01,1.035980925506459194e+01,1.003183772264922702e+01,1.060752726359303288e+01,1.616831448374949909e-01,1.073517892406465251e+02,6.510000000000000000e+02,1.052149239990208685e+01,1.019812611022709703e+01
7.300000000000000000e+01,1.035906574364095789e+01,1.003107708534936293e+01,1.060684771720270803e+01,1.617062759593488608e-01,1.073363920007602417e+02,6.510000000000000000e+02,1.052077201960030628e+01,1.019735946768160950e+01
7.350000000000000000e+01,1.035832811870727710e+01,1.003032221138197322e+01,1.060617394381640644e+01,1.617294315656941928e-01,1.073211178238364170e+02,6.510000000000000000e+02,1.052005755027297162e+01,1.019659868714158435e+01
7.400000000000000000e+01,1.035759633594711637e+01,1.002957305884247496e+01,1.060550589728750737e+01,1.617526101058100185e-01,1.073059657653011811e+02,6.510000000000000000e+02,1.051934894605292747e+01,1.019584372584130705e+01
7.450000000000000000e+01,1.035687035131987521e+01,1.002882958607966124e+01,1.060484353177643158e+01,1.617758100487799444e-01,1.072909348867656263e+02,6.510000000000000000e+02,1.051864616136865571e+01,1.019509454127109649e+01
7.500000000000000000e+01,1.035615012106076627e+01,1.002809175169575084e+01,1.060418680175077633e+01,1.617990298839089569e-01,1.072760242560183030e+02,6.510000000000000000e+02,1.051794915094467697e+01,1.019435109117685734e+01
7.550000000000000000e+01,1.035543560168074251e+01,1.002735951454625862e+01,1.060353566198472386e+01,1.618222681196389290e-01,1.072612329470163672e+02,6.510000000000000000e+02,1.051725786980038180e+01,1.019361333356110322e+01
7.600000000000000000e+01,1.035472674996639597e+01,1.002663283373997771e+01,1.060289006755900942e+01,1.618455232838581226e-01,1.072465600398766696e+02,6.510000000000000000e+02,1.051657227325025445e+01,1.019288122668253749e+01
7.650000000000000000e+01,1.035402352297971973e+01,1.002591166863867400e+01,1.060224997385968138e+01,1.618687939242640095e-01,1.072320046208638615e+02,6.510000000000000000e+02,1.051589231690398307e+01,1.019215472905545639e+01
7.700000000000000000e+01,1.035332587805785387e+01,1.002519597885695646e+01,1.060161533657833743e+01,1.618920786080825513e-01,1.072175657823784718e+02,6.510000000000000000e+02,1.051521795666593562e+01,1.019143379944977212e+01
7.750000000000000000e+01,1.035263377281279595e+01,1.002448572426196449e+01,1.060098611171096472e+01,1.619153759200733789e-01,1.072032426229434492e+02,6.510000000000000000e+02,1.051454914873286839e+01,1.019071839689272352e+01
7.800000000000000000e+01,1.035194716513101376e+01,1.002378086497303578e+01,1.060036225555788825e+01,1.619386844647145163e-01,1.071890342471901931e+02,6.510000000000000000e+02,1.051388584959572725e+01,1.019000848066629850e+01
7.850000000000000000e+01,1.035126601317300654e+01,1.002308136136135630e+01,1.059974372472255943e+01,1.619620028662426825e-01,1.071749397658430212e+02,6.510000000000000000e+02,1.051322801603924795e+01,1.018930401030676336e+01
7.900000000000000000e+01,1.035059027537285559e+01,1.002238717404953761e+01,1.059913047611099657e+01,1.619853297658019886e-01,1.071609582957024429e+02,6.510000000000000000e+02,1.051257560513865563e+01,1.018860494560705376e+01
7.950000000000000000e+01,1.034991991043764692e+01,1.002169826391113361e+01,1.059852246693088951e+01,1.620086638240024746e-01,1.071470889596276521e+02,6.510000000000000000e+02,1.051192857426164906e+01,1.018791124661364478e+01
8.000000000000000000e+01,1.034925487734696148e+01,1.002101459207016099e+01,1.059791965469073283e+01,1.620320037193008489e-01,1.071333308865191469e+02,6.510000000000000000e+02,1.051128688106626186e+01,1.018722287362766110e+01
8.050000000000000000e+01,1.034859513535223918e+01,1.002033611990051298e+01,1.059732199719900692e+01,1.620553481484162395e-01,1.071196832112995452e+02,6.510000000000000000e+02,1.051065048350065645e+01,1.018653978720382369e+01
8.100000000000000000e+01,1.034794064397609681e+01,1.001966280902543005e+01,1.059672945256311039e+01,1.620786958256217880e-01,1.071061450748929929e+02,6.510000000000000000e+02,1.051001933980171898e+01,1.018586194815047463e+01
8.150000000000000000e+01,1.034729136301163877e+01,1.001899462131690299e+01,1.059614197918859801e+01,1.621020454835885583e-01,1.070927156242052405e+02,6.510000000000000000e+02,1.050939340849522807e+01,1.018518931752804946e+01
8.200000000000000000e+01,1.034664725252173234e+01,1.001833151889498552e+01,1.059555953577788223e+01,1.621253958724628852e-01,1.070793940121023411e+02,6.510000000000000000e+02,1.050877264839419567e+01,1.018452185664927079e+01
8.250000000000000000e+01,1.034600827283824920e+01,1.001767346412710680e+01,1.059498208132935915e+01,1.621487457596399451e-01,1.070661793973889218e+02,6.510000000000000000e+02,1.050815701859788831e+01,1.018385952707861009e+01
8.300000000000000000e+01,1.034537438456125003e+01,1.001702041962744616e+01,1.059440957513635873e+01,1.621720939294304664e-01,1.070530709447855173e+02,6.510000000000000000e+02,1.050754647849067958e+01,1.018320229063181870e+01
8.350000000000000000e+01,1.034474554855811945e+01,1.001637234825605915e+01,1.059384197678582851e+01,1.621954391843853927e-01,1.070400678249052504e+02,6.510000000000000000e+02,1.050694098774250484e+01,1.018255010937373406e+01
8.400000000000000000e+01,1.034412172596271695e+01,1.001572921311822206e+01,1.059327924615744898e+01,1.622187803430368835e-01,1.070271692142298718e+02,6.510000000000000000e+02,1.050634050630575445e+01,1.018190294561967946e+01
8.450000000000000000e+01,1.034350287817448155e+01,1.001509097756363431e+01,1.059272134342252158e+01,1.622421162411696316e-01,1.070143742950861991e+02,6.510000000000000000e+02,1.050574499441565202e+01,1.018126076193331286e+01
8.500000000000000000e+01,1.034288896685748504e+01,1.001445760518550365e+01,1.059216822904194721e+01,1.622654457313270349e-01,1.070016822556206790e+02,6.510000000000000000e+02,1.050515441258881211e+01,1.018062352112615798e+01
8.550000000000000000e+01,1.034227995393947985e+01,1.001382905981979832e+01,1.059161986376606635e+01,1.622887676825848779e-01,1.069890922897743621e+02,6.510000000000000000e+02,1.050456872162206423e+01,1.017999118625689547e+01
8.600000000000000000e+01,1.034167580161093269e+01,1.001320530554433041e+01,1.059107620863256116e+01,1.623120809797376218e-01,1.069766035972571103e+02,6.510000000000000000e+02,1.050398788259067118e+01,1.017936372063119599e+01
8.650000000000000000e+01,1.034107646823837001e+01,1.001258630667788907e+01,1.059053722496589778e+01,1.623353918081243130e-01,1.069642153013868722e+02,6.510000000000000000e+02,1.050341186004649430e+01,1.017874107643024573e+01
8.700000000000000000e+01,1.034048191460276911e+01,1.001197202777947304e+01,1.059000287437553744e+01,1.623587025262924755e-01,1.069519265745129530e+02,6.510000000000000000e+02,1.050284061712906158e+01,1.017812321207647663e+01
8.750000000000000000e+01,1.033989210978483086e+01,1.001136243364693001e+01,1.058947311875454211e+01,1.623820011777399042e-01,1.069397367562970658e+02,6.510000000000000000e+02,1.050227411096257057e+01,1.017751010860709115e+01
8.800000000000000000e+01,1.033930701701471833e+01,1.001075748931654985e+01,1.058894792027875376e+01,1.624052867132408096e-01,1.069276450692422173e+02,6.510000000000000000e+02,1.050171230372795961e+01,1.017690173030147882e+01
8.850000000000000000e+01,1.033872659977999042e+01,1.001015716006179623e+01,1.058842724140471248e+01,1.624285580992801958e-01,1.069156507414845265e+02,6.510000000000000000e+02,1.050115515787926945e+01,1.017629804168071139e+01
8.900000000000000000e+01,1.033815082182455214e+01,1.000956141139233146e+01,1.058791104486906498e+01,1.624518143176144069e-01,1.069037530067667490e+02,6.510000000000000000e+02,1.050060263614216716e+01,1.017569900750693890e+01
8.950000000000000000e+01,1.033757964612292390e+01,1.000897020905316737e+01,1.058739929368649690e+01,1.624750531774588336e-01,1.068919510828399808e+02,6.510000000000000000e+02,1.050005469930038338e+01,1.017510459294546443e+01
9.000000000000000000e+01,1.033701302890843010e+01,1.000838351902343781e+01,1.058689195114902049e+01,1.624982643960383721e-01,1.068802440457543526e+02,6.510000000000000000e+02,1.049951129330446875e+01,1.017451476451239145e+01
9.050000000000000000e+01,1.033645094376694296e+01,1.000780130751557984e+01,1.058638898082365465e+01,1.625214575216603896e-01,1.068686313370554899e+02,6.510000000000000000e+02,1.049897240128860432e+01,1.017392948624528337e+01
9.100000000000000000e+01,1.033589335545635990e+01,1.000722354097419675e+01,1.058589034655171623e+01,1.625446315956939058e-01,1.068571122126275270e+02,6.510000000000000000e+02,1.049843798705205522e+01,1.017334872386066635e+01
9.150000000000000000e+01,1.033534022898509441e+01,1.000665018607502077e+01,1.058539601244722483e+01,1.625677856746137184e-01,1.068456859338168101e+02,6.510000000000000000e+02,1.049790801465970880e+01,1.017277244331048003e+01
9.200000000000000000e+01,1.033479152961093206e+01,1.000608120972378678e+01,1.058490594289512821e+01,1.625909188297217645e-01,1.068343517674037457e+02,6.510000000000000000e+02,1.049738244844065349e+01,1.017220061078120885e+01
9.250000000000000000e+01,1.033424722283978703e+01,1.000551657905528025e+01,1.058442010255022581e+01,1.626140301459618187e-01,1.068231089855721621e+02,6.510000000000000000e+02,1.049686125298574879e+01,1.017163319269382526e+01
9.300000000000000000e+01,1.033370727442452974e+01,1.000495626143216477e+01,1.058393845633522368e+01,1.626371187225487402e-01,1.068119568658808589e+02,6.510000000000000000e+02,1.049634439314707990e+01,1.017107015570198136e+01
9.350000000000000000e+01,1.033317165036370255e+01,1.000440022444400512e+01,1.058346096943975922e+01,1.626601836730635908e-01,1.068008946912326849e+02,6.510000000000000000e+02,1.049583183403676578e+01,1.017051146669063932e+01
9.400000000000000000e+01,1.033264031690028339e+01,1.000384843590594386e+01,1.058298760731879717e+01,1.626832241248025723e-01,1.067899217498448365e+02,6.510000000000000000e+02,1.049532354102508691e+01,1.016995709277547988e+01
9.450000000000000000e+01,1.033211324052042457e+01,1.000330086385775452e+01,1.058251833569108236e+01,1.627062392192455131e-01,1.067790373352183195e+02,6.510000000000000000e+02,1.049481947973966989e+01,1.016940700130117747e+01
9.500000000000000000e+01,1.033159038795225193e+01,1.000275747656271186e+01,1.058205312053761205e+01,1.627292281103924765e-01,1.067682407461087593e+02,6.510000000000000000e+02,1.049431961606264352e+01,1.016886115984185857e+01
9.550000000000000000e+01,1.033107172616447755e+01,1.000221824250639813e+01,1.058159192809979210e+01,1.627521899667252747e-01,1.067575312864940287e+02,6.510000000000000000e+02,1.049382391613120191e+01,1.016831953619775142e+01
9.600000000000000000e+01,1.033055722236522556e+01,1.000168313039565859e+01,1.058113472487812601e+01,1.627751239694906760e-01,1.067469082655456276e+02,6.510000000000000000e+02,1.049333234633471790e+01,1.016778209839573499e+01
9.650000000000000000e+01,1.033004684400071405e+01,1.000115210915740249e+01,1.058068147763132849e+01,1.627980293136491730e-01,1.067363709975974899e+02,6.510000000000000000e+02,1.049284487331436289e+01,1.016724881468706521e+01
9.700000000000000000e+01,1.032954055875395305e+01,1.000062514793740220e+01,1.058023215337367873e+01,1.628209052062125350e-01,1.067259188021151317e+02,6.510000000000000000e+02,1.049236146396016700e+01,1.016671965354774088e+01
9.750000000000000000e+01,1.032903833454346199e+01,1.000010221609928607e+01,1.057978671937448567e+01,1.628437508677783307e-01,1.067155510036650696e+02,6.510000000000000000e+02,1.049188208541123934e+01,1.016619458367568463e+01
9.800000000000000000e+01,1.032854013952197114e+01,9.999583283223255847e+00,1.057934514315611096e+01,1.628665655322529549e-01,1.067052669318848075e+02,6.510000000000000000e+02,1.049140670505422435e+01,1.016567357398971616e+01
9.850000000000000000e+01,1.032804594207513382e+01,9.999068319104981839e+00,1.057890739249226542e+01,1.628893484449237816e-01,1.066950659214514587e+02,6.510000000000000000e+02,1.049093529052005813e+01,1.016515659363021129e+01
9.900000000000000000e+01,1.032755571082014789e+01,9.998557293754371855e+00,1.057847343540681528e+01,1.629120988641534484e-01,1.066849473120501841e+02,6.510000000000000000e+02,1.049046780968430070e+01,1.016464361195599508e+01
9.950000000000000000e+01,1.032706941460449990e+01,9.998050177394466331e+00,1.057804324017167197e+01,1.629348160607304585e-01,1.066749104483444768e+02,6.510000000000000000e+02,1.049000423066522991e+01,1.016413459854376811e+01
1.000000000000000000e+02,1.032658702250467897e+01,9.997546940460303233e+00,1.057761677530607969e+01,1.629574993174332798e-01,1.066649546799458079e+02,6.510000000000000000e+02,1.048954452182211128e+01,1.016362952318724489e+01
1.005000000000000000e+02,1.032610850382472201e+01,9.997047553597591119e+00,1.057719400957440570e+01,1.629801479294994138e-01,1.066550793613803876e+02,6.510000000000000000e+02,1.048908865175422278e+01,1.016312835589522301e+01
1.010000000000000000e+02,1.032563382809509278e+01,9.996551987661792538e+00,1.057677491198512243e+01,1.630027612029656681e-01,1.066452838520615103e+02,6.510000000000000000e+02,1.048863658929805887e+01,1.016263106689212847e+01
1.015000000000000000e+02,1.032516296507114895e+01,9.996060213716550180e+00,1.057635945178865633e+01,1.630253384576919595e-01,1.066355675162560743e+02,6.510000000000000000e+02,1.048818830352884035e+01,1.016213762661345577e+01
1.020000000000000000e+02,1.032469588473205135e+01,9.995572203032919489e+00,1.057594759847634336e+01,1.630478790226686792e-01,1.066259297230567569e+02,6.510000000000000000e+02,1.048774376375471995e+01,1.016164800570938453e+01
1.025000000000000000e+02,1.032423255727920086e+01,9.995087927087849877e+00,1.057553932177886047e+01,1.630703822412216397e-01,1.066163698463481211e+02,6.510000000000000000e+02,1.048730293952042203e+01,1.016116217503797792e+01
1.030000000000000000e+02,1.032377295313507481e+01,9.994607357563253913e+00,1.057513459166448477e+01,1.630928474652570126e-01,1.066068872647776118e+02,6.510000000000000000e+02,1.048686580060033080e+01,1.016068010566981705e+01
1.035000000000000000e+02,1.032331704294179175e+01,9.994130466344696373e+00,1.057473337833716442e+01,1.631152740609434215e-01,1.065974813617244195e+02,6.510000000000000000e+02,1.048643231700273404e+01,1.016020176888084769e+01
1.040000000000000000e+02,1.032286479755986974e+01,9.993657225520154341e+00,1.057433565223571748e+01,1.631376614026928684e-01,1.065881515252686995e+02,6.510000000000000000e+02,1.048600245896256311e+01,1.015972713615717637e+01
1.045000000000000000e+02,1.032241618806686390e+01,9.993187607379001136e+00,1.057394138403209816e+01,1.631600088777785118e-01,1.065788971481618148e+02,6.510000000000000000e+02,1.048557619694464194e+01,1.015925617918908408e+01
1.050000000000000000e+02,1.032197118575600214e+01,9.992721584410633184e+00,1.057355054462974842e+01,1.631823158842513610e-01,1.065697176277945459e+02,6.510000000000000000e+02,1.048515350164025506e+01,1.015878886987175100e+01
1.055000000000000000e+02,1.032152976213493289e+01,9.992259129303393550e+00,1.057316310516182511e+01,1.632045818301873785e-01,1.065606123661675610e+02,6.510000000000000000e+02,1.048473434396512083e+01,1.015832518030474674e+01
1.060000000000000000e+02,1.032109188892432883e+01,9.991800214943374669e+00,1.057277903699020172e+01,1.632268061343167265e-01,1.065515807698603794e+02,6.510000000000000000e+02,1.048431869505864533e+01,1.015786508279001232e+01
1.065000000000000000e+02,1.032065753805660790e+01,9.991344814413187336e+00,1.057239831170345390e+01,1.632489882274497928e-01,1.065426222500019549e+02,6.510000000000000000e+02,1.048390652628405739e+01,1.015740854982915664e+01
1.070000000000000000e+02,1.032022668167460111e+01,9.990892900990814951e+00,1.057202090111566761e+01,1.632711275490142111e-01,1.065337362222394688e+02,6.510000000000000000e+02,1.048349780922361418e+01,1.015695555412558626e+01
1.075000000000000000e+02,1.031979929213017222e+01,9.990444448148473100e+00,1.057164677726467517e+01,1.632932235494378992e-01,1.065249221067075638e+02,6.510000000000000000e+02,1.048309251567961020e+01,1.015650606858073424e+01
1.080000000000000000e+02,1.031937534198302053e+01,9.989999429551248866e+00,1.057127591241083309e+01,1.633152756897153501e-01,1.065161793280007743e+02,6.510000000000000000e+02,1.048269061767273591e+01,1.015606006629330338e+01
1.085000000000000000e+02,1.031895480399923848e+01,9.989557819056200216e+00,1.057090827903558683e+01,1.633372834399120788e-01,1.065075073151405149e+02,6.510000000000000000e+02,1.048229208743915208e+01,1.015561752055932665e+01
1.090000000000000000e+02,1.031853765115006105e+01,9.989119590710846097e+00,1.057054384983928053e+01,1.633592462817057001e-01,1.064989055015471422e+02,6.510000000000000000e+02,1.048189689743176700e+01,1.015517840486835688e+01
1.095000000000000000e+02,1.031812385661054421e+01,9.988684718752285363e+00,1.057018259774039493e+01,1.633811637044480514e-01,1.064903733250090738e+02,6.510000000000000000e+02,1.048150502031499265e+01,1.015474269290609577e+01
1.100000000000000000e+02,1.031771339375829122e+01,9.988253177605828981e+00,1.056982449587314576e+01,1.634030352094053562e-01,1.064819102276548790e+02,6.510000000000000000e+02,1.048111642896769524e+01,1.015431035854888542e+01
1.105000000000000000e+02,1.031730623617207421e+01,9.987824941883927110e+00,1.056946951758738784e+01,1.634248603059802463e-01,1.064735156559212044e+02,6.510000000000000000e+02,1.048073109647805445e+01,1.015388137586609396e+01
1.110000000000000000e+02,1.031690235763055341e+01,9.987399986384879469e+00,1.056911763644611391e+01,1.634466385135095179e-01,1.064651890605242244e+02,6.510000000000000000e+02,1.048034899614406257e+01,1.015345571911704425e+01
1.115000000000000000e+02,1.031650172898080520e+01,9.986978286091769519e+00,1.056876882622355751e+01,1.634683651767920853e-01,1.064569298304774918e+02,6.510000000000000000e+02,1.047997009415759706e+01,1.015303336380401333e+01
1.120000000000000000e+02,1.031610431865851218e+01,9.986559816171391546e+00,1.056842306090524097e+01,1.634900351920528516e-01,1.064487373050519068e+02,6.510000000000000000e+02,1.047959435385056537e+01,1.015261428346646078e+01
1.125000000000000000e+02,1.031571010849810577e+01,9.986144551972870431e+00,1.056808031468493603e+01,1.635116558015159982e-01,1.064406111041529641e+02,6.510000000000000000e+02,1.047922176429962171e+01,1.015219845269659160e+01
1.130000000000000000e+02,1.031531907453835295e+01,9.985732469026574520e+00,1.056774056196432987e+01,1.635332277547511537e-01,1.064325507261146555e+02,6.510000000000000000e+02,1.047885230229310416e+01,1.015178584678359996e+01
1.135000000000000000e+02,1.031493119153769378e+01,9.985323543043078232e+00,1.056740377735166447e+01,1.635547506174820920e-01,1.064245556426067765e+02,6.510000000000000000e+02,1.047848594215517615e+01,1.015137644092021141e+01
1.140000000000000000e+02,1.031454643444667241e+01,9.984917749911797813e+00,1.056706993565786412e+01,1.635762239633587745e-01,1.064166253294026774e+02,6.510000000000000000e+02,1.047812265841003132e+01,1.015097021048331349e+01
1.145000000000000000e+02,1.031416477840667234e+01,9.984515065700042769e+00,1.056673901189860842e+01,1.635976473751704352e-01,1.064087592663514528e+02,6.510000000000000000e+02,1.047776242578184203e+01,1.015056713103150088e+01
1.150000000000000000e+02,1.031378619874878133e+01,9.984115466651777737e+00,1.056641098129057177e+01,1.636190204443609963e-01,1.064009569373520065e+02,6.510000000000000000e+02,1.047740521919314283e+01,1.015016717830441983e+01
1.155000000000000000e+02,1.031341067099233122e+01,9.983718929186336410e+00,1.056608581925084600e+01,1.636403427706513702e-01,1.063932178303205660e+02,6.510000000000000000e+02,1.047705101376298131e+01,1.014977032822167935e+01
1.160000000000000000e+02,1.031303817084368113e+01,9.983325429897485392e+00,1.056576350139514986e+01,1.636616139624036126e-01,1.063855414371635675e+02,6.510000000000000000e+02,1.047669978480608499e+01,1.014937655688127727e+01
1.165000000000000000e+02,1.031266867419502375e+01,9.982934945552319306e+00,1.056544400353638835e+01,1.636828336366141778e-01,1.063779272537506841e+02,6.510000000000000000e+02,1.047635150783163738e+01,1.014898584055841013e+01
1.170000000000000000e+02,1.031230215712306197e+01,9.982547453089924971e+00,1.056512730168282310e+01,1.637040014177414127e-01,1.063703747798851111e+02,6.510000000000000000e+02,1.047600615854080353e+01,1.014859815570532042e+01
1.175000000000000000e+02,1.031193859588779205e+01,9.982162929620413294e+00,1.056481337203862836e+01,1.637251169397126449e-01,1.063628835192772044e+02,6.510000000000000000e+02,1.047566371282750453e+01,1.014821347894807957e+01
1.180000000000000000e+02,1.031157796693127260e+01,9.981781352423668707e+00,1.056450219100043419e+01,1.637461798430565885e-01,1.063554529795156469e+02,6.510000000000000000e+02,1.047532414677432833e+01,1.014783178708821509e+01
1.185000000000000000e+02,1.031122024687633321e+01,9.981402698948340202e+00,1.056419373515644011e+01,1.637671897769105434e-01,1.063480826720398511e+02,6.510000000000000000e+02,1.047498743665324383e+01,1.014745305709942258e+01
1.190000000000000000e+02,1.031086541252537714e+01,9.981026946810684919e+00,1.056388798128523554e+01,1.637881463984839914e-01,1.063407721121127736e+02,6.510000000000000000e+02,1.047465355892386185e+01,1.014707726612689243e+01
1.195000000000000000e+02,1.031051344085909882e+01,9.980654073793413517e+00,1.056358490635488856e+01,1.638090493725760100e-01,1.063335208187925076e+02,6.510000000000000000e+02,1.047432249023167650e+01,1.014670439148652292e+01
1.200000000000000000e+02,1.031016430903530612e+01,9.980284057844638568e+00,1.056328448752064908e+01,1.638298983712514478e-01,1.063263283149058083e+02,6.510000000000000000e+02,1.047399420740655707e+01,1.014633441066405517e+01
1.205000000000000000e+02,1.030981799438766622e+01,9.979916877076732362e+00,1.056298670212370361e+01,1.638506930749470958e-01,1.063191941270208929e+02,6.510000000000000000e+02,1.047366868746261481e+01,1.014596730131271940e+01
1.210000000000000000e+02,1.030947447442453679e+01,9.979552509765349910e+00,1.056269152768935449e+01,1.638714331709300864e-01,1.063121177854205541e+02,6.510000000000000000e+02,1.047334590759546558e+01,1.014560304125360624e+01
1.215000000000000000e+02,1.030913372682767459e+01,9.979190934348046937e+00,1.056239894192694884e+01,1.638921183538220305e-01,1.063050988240743919e+02,6.510000000000000000e+02,1.047302584518149615e+01,1.014524160847385303e+01
1.220000000000000000e+02,1.030879572945111278e+01,9.978832129423507169e+00,1.056210892272808977e+01,1.639127483265455654e-01,1.062981367806134614e+02,6.510000000000000000e+02,1.047270847777765823e+01,1.014488298112456732e+01
1.225000000000000000e+02,1.030846046032000274e+01,9.978476073750275788e+00,1.056182144816567359e+01,1.639333227979374030e-01,1.062912311963044658e+02,6.510000000000000000e+02,1.047239378311794056e+01,1.014452713752206492e+01
1.230000000000000000e+02,1.030812789762919301e+01,9.978122746245626118e+00,1.056153649649156989e+01,1.639538414843835223e-01,1.062843816160187487e+02,6.510000000000000000e+02,1.047208173911357676e+01,1.014417405614480927e+01
1.235000000000000000e+02,1.030779801974231269e+01,9.977772125984719409e+00,1.056125404613567831e+01,1.639743041102366128e-01,1.062775875882119578e+02,6.510000000000000000e+02,1.047177232385254975e+01,1.014382371563207563e+01
1.240000000000000000e+02,1.030747080519031655e+01,9.977424192199272568e+00,1.056097407570482716e+01,1.639947104052715821e-01,1.062708486648916306e+02,6.510000000000000000e+02,1.047146551559558780e+01,1.014347609478504531e+01
1.245000000000000000e+02,1.030714623267054364e+01,9.977078924276565175e+00,1.056069656398005385e+01,1.640150601069549630e-01,1.062641644015964744e+02,6.510000000000000000e+02,1.047116129277749863e+01,1.014313117256358865e+01
1.250000000000000000e+02,1.030682428104548620e+01,9.976736301758510450e+00,1.056042148991811480e+01,1.640353529598050641e-01,1.062575343573694369e+02,6.510000000000000000e+02,1.047085963400529174e+01,1.014278892808568067e+01
1.255000000000000000e+02,1.030650492934155160e+01,9.976396304340543253e+00,1.056014883264801085e+01,1.640555887149104941e-01,1.062509580947303078e+02,6.510000000000000000e+02,1.047056051805646248e+01,1.014244934062664072e+01
1.260000000000000000e+02,1.030618815674792010e+01,9.976058911870437029e+00,1.055987857147045794e+01,1.640757671291855069e-01,1.062444351796501252e+02,6.510000000000000000e+02,1.047026392387710381e+01,1.014211238961873462e+01
1.265000000000000000e+02,1.030587394261557499e+01,9.975724104347358789e+00,1.055961068585622620e+01,1.640958879668453219e-01,1.062379651815303276e+02,6.510000000000000000e+02,1.046996983058241959e+01,1.014177805464873039e+01
1.270000000000000000e+02,1.030556226645574114e+01,9.975391861920707370e+00,1.055934515544518959e+01,1.641159509988723286e-01,1.062315476731686488e+02,6.510000000000000000e+02,1.046967821745461258e+01,1.014144631545686792e+01
1.275000000000000000e+02,1.030525310793911586e+01,9.975062164889344274e+00,1.055908196004431154e+01,1.641359560016901475e-01,1.062251822307413960e+02,6.510000000000000000e+02,1.046938906394080604e+01,1.014111715193742569e+01
1.280000000000000000e+02,1.030494644689460237e+01,9.974734993700231200e+00,1.055882107962666439e+01,1.641559027585332287e-01,1.062188684337761657e+02,6.510000000000000000e+02,1.046910234965313613e+01,1.014079054413606862e+01
1.285000000000000000e+02,1.030464226297470098e+01,9.974410328947721283e+00,1.055856249433155014e+01,1.641757911294433048e-01,1.062126058582773425e+02,6.510000000000000000e+02,1.046881805410414401e+01,1.014046647184525618e+01
1.290000000000000000e+02,1.030434053464943922e+01,9.974088151372265898e+00,1.055830618446222502e+01,1.641956212637369628e-01,1.062063940560616686e+02,6.510000000000000000e+02,1.046853615591317599e+01,1.014014491338570245e+01
1.295000000000000000e+02,1.030404124422290479e+01,9.973768441859567346e+00,1.055805213048432378e+01,1.642153925386007907e-01,1.062002326577933218e+02,6.510000000000000000e+02,1.046825663676150597e+01,1.013982585168430539e+01
1.300000000000000000e+02,1.030374437214576133e+01,9.973451181439619617e+00,1.055780031302365707e+01,1.642351047613497261e-01,1.061941212561614094e+02,6.510000000000000000e+02,1.046797947690711084e+01,1.013950926738441183e+01
1.305000000000000000e+02,1.030344989902112474e+01,9.973136351285345924e+00,1.055755071286771951e+01,1.642547577454003815e-01,1.061880594470804340e+02,6.510000000000000000e+02,1.046770465676652506e+01,1.013919514127572441e+01
1.310000000000000000e+02,1.030315780560368211e+01,9.972823932712051587e+00,1.055730331096206420e+01,1.642743513100554387e-01,1.061820468296704263e+02,6.510000000000000000e+02,1.046743215691373763e+01,1.013888345429362836e+01
1.315000000000000000e+02,1.030286807279857797e+01,9.972513907176058012e+00,1.055705808841049631e+01,1.642938852802355298e-01,1.061760830062327727e+02,6.510000000000000000e+02,1.046716195807881356e+01,1.013857418751834238e+01
1.320000000000000000e+02,1.030258068166036267e+01,9.972206256274063207e+00,1.055681502647388470e+01,1.643133594869503333e-01,1.061701675822271937e+02,6.510000000000000000e+02,1.046689404114731303e+01,1.013826732217341231e+01
1.325000000000000000e+02,1.030229561339171873e+01,9.971900961741789970e+00,1.055657410656704087e+01,1.643327737666609722e-01,1.061643001662440753e+02,6.510000000000000000e+02,1.046662838715837829e+01,1.013796283962505740e+01
1.330000000000000000e+02,1.030201284934251937e+01,9.971598005453278901e+00,1.055633531026080973e+01,1.643521279609068131e-01,1.061584803699836499e+02,6.510000000000000000e+02,1.046636497730342619e+01,1.013766072138161256e+01
1.335000000000000000e+02,1.030173237100867745e+01,9.971297369419691137e+00,1.055609861927772819e+01,1.643714219169877533e-01,1.061527078082310993e+02,6.510000000000000000e+02,1.046610379292566506e+01,1.013736094909168983e+01
1.340000000000000000e+02,1.030145416003124126e+01,9.970999035788493003e+00,1.055586401549236442e+01,1.643906554879604187e-01,1.061469820988367303e+02,6.510000000000000000e+02,1.046584481551920121e+01,1.013706350454328131e+01
1.345000000000000000e+02,1.030117819819516889e+01,9.970702986842582050e+00,1.055563148092993409e+01,1.644098285319483266e-01,1.061413028626893862e+02,6.510000000000000000e+02,1.046558802672711863e+01,1.013676836966322092e+01
1.350000000000000000e+02,1.030090446742824639e+01,9.970409204999038266e+00,1.055540099776537843e+01,1.644289409116636569e-01,1.061356697236925299e+02,6.510000000000000000e+02,1.046533340833990877e+01,1.013647552651658224e+01
1.355000000000000000e+02,1.030063294980029021e+01,9.970117672808505915e+00,1.055517254832169982e+01,1.644479924960391970e-01,1.061300823087474328e+02,6.510000000000000000e+02,1.046508094229633024e+01,1.013618495730425195e+01
1.360000000000000000e+02,1.030036362752178647e+01,9.969828372953946527e+00,1.055494611506777858e+01,1.644669831591167031e-01,1.061245402477232176e+02,6.510000000000000000e+02,1.046483061068090237e+01,1.013589664436266879e+01
1.365000000000000000e+02,1.030009648294310942e+01,9.969541288249732958e+00,1.055472168062101801e+01,1.644859127788305952e-01,1.061190431734396924e+02,6.510000000000000000e+02,1.046458239572194060e+01,1.013561057016427824e+01
1.370000000000000000e+02,1.029983149855340585e+01,9.969256401641004572e+00,1.055449922774231020e+01,1.645047812394834219e-01,1.061135907216435186e+02,6.510000000000000000e+02,1.046433627979288872e+01,1.013532671731392298e+01
1.375000000000000000e+02,1.029956865697957902e+01,9.968973696202475310e+00,1.055427873933604310e+01,1.645235884291058603e-01,1.061081825309857010e+02,6.510000000000000000e+02,1.046409224540868266e+01,1.013504506855047360e+01
1.380000000000000000e+02,1.029930794098521751e+01,9.968693155137398065e+00,1.055406019844873988e+01,1.645423342417206558e-01,1.061028182429988789e+02,6.510000000000000000e+02,1.046385027522693889e+01,1.013476560674349614e+01
1.385000000000000000e+02,1.029904933346965734e+01,9.968414761776834609e+00,1.055384358827317648e+01,1.645610185752833798e-01,1.060974975020763367e+02,6.510000000000000000e+02,1.046361035204494172e+01,1.013448831489437474e+01
1.390000000000000000e+02,1.029879281746701736e+01,9.968138499578934386e+00,1.055362889213472499e+01,1.645796413332080710e-01,1.060922199554515970e+02,6.510000000000000000e+02,1.046337245880022593e+01,1.013421317613380879e+01
1.395000000000000000e+02,1.029853837614497358e+01,9.967864352127783434e+00,1.055341609350363896e+01,1.645982024225721985e-01,1.060869852531714912e+02,6.510000000000000000e+02,1.046313657856754631e+01,1.013394017372240086e+01
1.400000000000000000e+02,1.029828599280393675e+01,9.967592303132244425e+00,1.055320517598369889e+01,1.646167017557474688e-01,1.060817930480786941e+02,6.510000000000000000e+02,1.046290269455968414e+01,1.013366929104818936e+01
1.405000000000000000e+02,1.029803565087617478e+01,9.967322336425372242e+00,1.055299612332147596e+01,1.646351392497117927e-01,1.060766429957924686e+02,6.510000000000000000e+02,1.046267079012588752e+01,1.013340051162646205e+01
1.410000000000000000e+02,1.029778733392469015e+01,9.967054435963634162e+00,1.055278891939762964e+01,1.646535148260463433e-01,1.060715347546843645e+02,6.510000000000000000e+02,1.046244084875073632e+01,1.013313381909864397e+01
1.415000000000000000e+02,1.029754102564224283e+01,9.966788585825714364e+00,1.055258354822568911e+01,1.646718284100371632e-01,1.060664679858569883e+02,6.510000000000000000e+02,1.046221285405228052e+01,1.013286919723220514e+01
1.420000000000000000e+02,1.029729670985048884e+01,9.966524770211798057e+00,1.055237999395599502e+01,1.646900799319369335e-01,1.060614423531256705e+02,6.510000000000000000e+02,1.046198678978242569e+01,1.013260662991855199e+01
1.425000000000000000e+02,1.029705437049879535e+01,9.966262973442582052e+00,1.055217824087013057e+01,1.647082693258559993e-01,1.060564575229926589e+02,6.510000000000000000e+02,1.046176263982465038e+01,1.013234610117294032e+01
1.430000000000000000e+02,1.029681399166352662e+01,9.966003179958848435e+00,1.055197827338134786e+01,1.647263965309183897e-01,1.060515131646318423e+02,6.510000000000000000e+02,1.046154038819444665e+01,1.013208759513260837e+01
1.435000000000000000e+02,1.029657555754693909e+01,9.965745374319618932e+00,1.055178007603632828e+01,1.647444614899953030e-01,1.060466089498646909e+02,6.510000000000000000e+02,1.046132001903693265e+01,1.013183109605694376e+01
1.440000000000000000e+02,1.029633905247642289e+01,9.965489541202247281e+00,1.055158363350909134e+01,1.647624641492290432e-01,1.060417445531436158e+02,6.510000000000000000e+02,1.046110151662565180e+01,1.013157658832719399e+01
1.445000000000000000e+02,1.029610445795545104e+01,9.965235665401191767e+00,1.055138893060034100e+01,1.647804067348629942e-01,1.060369195915737919e+02,6.510000000000000000e+02,1.046088486469031409e+01,1.013132405122058799e+01
1.450000000000000000e+02,1.029587176129618165e+01,9.964983731827210534e+00,1.055119595223965945e+01,1.647982870891973040e-01,1.060321338004836633e+02,6.510000000000000000e+02,1.046067004838537784e+01,1.013107347420698368e+01
1.455000000000000000e+02,1.029564094741847669e+01,9.964733725506286888e+00,1.055100468348466158e+01,1.648161050000365724e-01,1.060273868666273813e+02,6.510000000000000000e+02,1.046045705241851209e+01,1.013082484241843950e+01
1.460000000000000000e+02,1.029541200114029387e+01,9.964485631579103497e+00,1.055081510951731083e+01,1.648338604291692822e-01,1.060226784747675595e+02,6.510000000000000000e+02,1.046024586156946334e+01,1.013057814071112261e+01
1.465000000000000000e+02,1.029518490740000658e+01,9.964239435299948155e+00,1.055062721564447159e+01,1.648515533443800918e-01,1.060180083121969403e+02,6.510000000000000000e+02,1.046003646074438720e+01,1.013033335405562596e+01
1.470000000000000000e+02,1.029495965125561519e+01,9.963995122036218177e+00,1.055044098729953284e+01,1.648691837161846141e-01,1.060133760687203619e+02,6.510000000000000000e+02,1.045982883497180005e+01,1.013009046753943032e+01
1.475000000000000000e+02,1.029473621788363857e+01,9.963752677267507352e+00,1.055025641003635783e+01,1.648867515181436094e-01,1.060087814366313523e+02,6.510000000000000000e+02,1.045962296940178327e+01,1.012984946636549566e+01
1.480000000000000000e+02,1.029451459257808210e+01,9.963512086584453087e+00,1.055007346953037306e+01,1.649042567290702199e-01,1.060042241106904441e+02,6.510000000000000000e+02,1.045941884930715204e+01,1.012961033584901038e+01
1.485000000000000000e+02,1.029429476074981764e+01,9.963273335687922838e+00,1.054989215158244775e+01,1.649216993305027412e-01,1.059997037881112050e+02,6.510000000000000000e+02,1.045921646008032191e+01,1.012937306141931515e+01
1.490000000000000000e+02,1.029407670792572027e+01,9.963036410388848907e+00,1.054971244210693371e+01,1.649390793070712458e-01,1.059952201685415076e+02,6.510000000000000000e+02,1.045901578723279002e+01,1.012913762861864875e+01
1.495000000000000000e+02,1.029386041974752963e+01,9.962801296606695445e+00,1.054953432713806727e+01,1.649563966481258359e-01,1.059907729540399117e+02,6.510000000000000000e+02,1.045881681639565564e+01,1.012890402309940185e+01
1.500000000000000000e+02,1.029364588170066952e+01,9.962567980369021470e+00,1.054935779282879160e+01,1.649736515273329540e-01,1.059863618435514070e+02,6.510000000000000000e+02,1.045861953322800098e+01,1.012867223017333629e+01
1.505000000000000000e+02,1.029343307961517517e+01,9.962336447810562490e+00,1.054918282544653962e+01,1.649908439667603921e-01,1.059819865431088175e+02,6.510000000000000000e+02,1.045842392358193607e+01,1.012844223564841606e+01
1.510000000000000000e+02,1.029322199979656638e+01,9.962106685172432918e+00,1.054900941137857728e+01,1.650079737487001319e-01,1.059776467684966832e+02,6.510000000000000000e+02,1.045822997354526684e+01,1.012821402604786591e+01
1.515000000000000000e+02,1.029301262833796216e+01,9.961878678801699749e+00,1.054883753712851302e+01,1.650250408748988040e-01,1.059733422312405366e+02,6.510000000000000000e+02,1.045803766921286027e+01,1.012798758746306405e+01
1.520000000000000000e+02,1.029280495144324270e+01,9.961652415149822914e+00,1.054866718931109126e+01,1.650420453520761721e-01,1.059690726451885325e+02,6.510000000000000000e+02,1.045784699679532004e+01,1.012776290609116714e+01
1.525000000000000000e+02,1.029259895542605641e+01,9.961427880772657062e+00,1.054849835465387820e+01,1.650589871886646298e-01,1.059648377264893071e+02,6.510000000000000000e+02,1.045765794261471981e+01,1.012753996823739300e+01
1.530000000000000000e+02,1.029239462670910044e+01,9.961205062329216986e+00,1.054833101999627054e+01,1.650758663972776430e-01,1.059606371935771847e+02,6.510000000000000000e+02,1.045747049310637777e+01,1.012731876031182310e+01
1.535000000000000000e+02,1.029219195182311530e+01,9.960983946581146498e+00,1.054816517228805495e+01,1.650926829932368445e-01,1.059564707671504209e+02,6.510000000000000000e+02,1.045728463481635195e+01,1.012709926882987865e+01
1.540000000000000000e+02,1.029199091740634131e+01,9.960764520391778731e+00,1.054800079859563766e+01,1.651094369944654527e-01,1.059523381701592513e+02,6.510000000000000000e+02,1.045710035440080787e+01,1.012688148041187652e+01
1.545000000000000000e+02,1.029179151020377070e+01,9.960546770725912324e+00,1.054783788608966866e+01,1.651261284235358007e-01,1.059482391277905720e+02,6.510000000000000000e+02,1.045691763862730639e+01,1.012666538178023501e+01
1.550000000000000000e+02,1.029159371706599657e+01,9.960330684648070587e+00,1.054767642205131217e+01,1.651427573046205521e-01,1.059441733674424881e+02,6.510000000000000000e+02,1.045673647437061682e+01,1.012645095976137632e+01
1.555000000000000000e+02,1.029139752376515915e+01,9.960116249322661375e+00,1.054751639387015594e+01,1.651593244003534688e-01,1.059401405945960448e+02,6.510000000000000000e+02,1.045655684816551378e+01,1.012623819936480629e+01
1.560000000000000000e+02,1.029120291812622234e+01,9.959903452012774494e+00,1.054735778904270838e+01,1.651758292659124272e-01,1.059361405566233287e+02,6.510000000000000000e+02,1.045637874739213302e+01,1.012602708886030989e+01
1.565000000000000000e+02,1.029100988773404524e+01,9.959692280079146087e+00,1.054720059518079722e+01,1.651922716733811858e-01,1.059321729960605012e+02,6.510000000000000000e+02,1.045620215940742703e+01,1.012581761606066522e+01
1.570000000000000000e+02,1.029081841985420098e+01,9.959482720980371795e+00,1.054704479998128441e+01,1.652086516584709841e-01,1.059282376489933455e+02,6.510000000000000000e+02,1.045602707151267374e+01,1.012560976819573000e+01
1.575000000000000000e+02,1.029062850185397515e+01,9.959274762271466130e+00,1.054689039125612560e+01,1.652249692605878562e-01,1.059243342536365589e+02,6.510000000000000000e+02,1.045585347111456365e+01,1.012540353259338666e+01
1.580000000000000000e+02,1.029044012120142249e+01,9.959068391603461023e+00,1.054673735692234615e+01,1.652412245209937403e-01,1.059204625503131325e+02,6.510000000000000000e+02,1.045568134572241625e+01,1.012519889668042694e+01
1.585000000000000000e+02,1.029025326546512353e+01,9.958863596722377309e+00,1.054658568499440641e+01,1.652574174847476485e-01,1.059166222814493779e+02,6.510000000000000000e+02,1.045551068294987118e+01,1.012499584798037588e+01
1.590000000000000000e+02,1.029006792231279910e+01,9.958660365468837483e+00,1.054643536359722233e+01,1.652735481982374743e-01,1.059128131915448705e+02,6.510000000000000000e+02,1.045534147051103524e+01,1.012479437411456118e+01
1.595000000000000000e+02,1.028988407951088391e+01,9.958458685777069164e+00,1.054628638094996873e+01,1.652896167117507420e-01,1.059090350271642933e+02,6.510000000000000000e+02,1.045517369622263537e+01,1.012459446279913422e+01
1.600000000000000000e+02,1.028970172492378055e+01,9.958258545674389950e+00,1.054613872537235864e+01,1.653056230776363822e-01,1.059052875369205253e+02,6.510000000000000000e+02,1.045500734800141807e+01,1.012439610184614303e+01
1.605000000000000000e+02,1.028952084651301035e+01,9.958059933280202003e+00,1.054599238529051597e+01,1.653215673509861594e-01,1.059015704714572053e+02,6.510000000000000000e+02,1.045484241386399660e+01,1.012419927916202411e+01
1.610000000000000000e+02,1.028934143233644249e+01,9.957862836805757567e+00,1.054584734922883094e+01,1.653374495894235074e-01,1.058978835834320904e+02,6.510000000000000000e+02,1.045467888192586692e+01,1.012400398274701807e+01
1.615000000000000000e+02,1.028916347054727431e+01,9.957667244553334740e+00,1.054570360579476862e+01,1.653532698525780886e-01,1.058942266274953710e+02,6.510000000000000000e+02,1.045451674039985157e+01,1.012381020069469706e+01
1.620000000000000000e+02,1.028898694939390701e+01,9.957473144915097052e+00,1.054556114370304876e+01,1.653690282018752122e-01,1.058905993602865578e+02,6.510000000000000000e+02,1.045435597759578172e+01,1.012361792119203052e+01
1.625000000000000000e+02,1.028881185684436517e+01,9.957280526373445184e+00,1.054541995176388980e+01,1.653847252687778435e-01,1.058870015328934358e+02,6.510000000000000000e+02,1.045419658211314307e+01,1.012342713157558727e+01
1.630000000000000000e+02,1.028863818132023233e+01,9.957089377499633187e+00,1.054528001888708921e+01,1.654003611404266105e-01,1.058834329055858774e+02,6.510000000000000000e+02,1.045403854246065833e+01,1.012323782017980633e+01
1.635000000000000000e+02,1.028846591174712977e+01,9.956899686952237261e+00,1.054514133407520582e+01,1.654159352864368604e-01,1.058798932488293758e+02,6.510000000000000000e+02,1.045388184703356593e+01,1.012304997646069360e+01
1.640000000000000000e+02,1.028829503674551837e+01,9.956711443478976520e+00,1.054500388641528019e+01,1.654314477793982496e-01,1.058763823270368931e+02,6.510000000000000000e+02,1.045372648452491759e+01,1.012286358896612093e+01
1.645000000000000000e+02,1.028812554502759014e+01,9.956524635913797994e+00,1.054486766509585216e+01,1.654468986933770591e-01,1.058728999065365031e+02,6.510000000000000000e+02,1.045357244372096872e+01,1.012267864633421333e+01
1.650000000000000000e+02,1.028795742539525904e+01,9.956339253176485826e+00,1.054473265939585680e+01,1.654622881038107507e-01,1.058694457555300090e+02,6.510000000000000000e+02,1.045341971349907162e+01,1.012249513729144823e+01
1.655000000000000000e+02,1.028779066674064246e+01,9.956155284272865558e+00,1.054459885868653934e+01,1.654776160891852643e-01,1.058660196441024226e+02,6.510000000000000000e+02,1.045326828282982845e+01,1.012231305065145825e+01
1.660000000000000000e+02,1.028762525804527428e+01,9.955972718293498502e+00,1.054446625242804814e+01,1.654928827304568695e-01,1.058626213442055359e+02,6.510000000000000000e+02,1.045311814077573231e+01,1.012213237531481624e+01
1.665000000000000000e+02,1.028746118837870682e+01,9.955791544412802452e+00,1.054433483017112039e+01,1.655080881101608503e-01,1.058592506296281357e+02,6.510000000000000000e+02,1.045296927648886864e+01,1.012195310026854678e+01
1.670000000000000000e+02,1.028729844689893369e+01,9.955611751889174244e+00,1.054420458155917117e+01,1.655232323134589179e-01,1.058559072760046860e+02,6.510000000000000000e+02,1.045282167921239314e+01,1.012177521458547425e+01
1.675000000000000000e+02,1.028713702285005205e+01,9.955433330064348496e+00,1.054407549632133190e+01,1.655383154260424705e-01,1.058525910607663150e+02,6.510000000000000000e+02,1.045267533827609263e+01,1.012159870742400969e+01
1.680000000000000000e+02,1.028697690556311528e+01,9.955256268363029903e+00,1.054394756427931945e+01,1.655533375370142057e-01,1.058493017631585360e+02,6.510000000000000000e+02,1.045253024310012968e+01,1.012142356802610088e+01
1.685000000000000000e+02,1.028681808338579096e+01,9.955080556291145299e+00,1.054382077533443152e+01,1.655682989492729962e-01,1.058460391422898965e+02,6.510000000000000000e+02,1.045238638233506379e+01,1.012124978443651813e+01
1.690000000000000000e+02,1.028666054641495187e+01,9.954906183435021205e+00,1.054369511947908933e+01,1.655831996369473702e-01,1.058428029931719720e+02,6.510000000000000000e+02,1.045224374605189865e+01,1.012107734677800508e+01
1.695000000000000000e+02,1.028650428471221367e+01,9.954733139462824454e+00,1.054357058678945869e+01,1.655980396002448840e-01,1.058395931101221947e+02,6.510000000000000000e+02,1.045210232431245956e+01,1.012090624511196779e+01
1.700000000000000000e+02,1.028634928794733661e+01,9.954561414121762652e+00,1.054344716742843246e+01,1.656128189353580360e-01,1.058364092794503932e+02,6.510000000000000000e+02,1.045196210688269467e+01,1.012073646901197854e+01
1.705000000000000000e+02,1.028619554587356966e+01,9.954390997238911964e+00,1.054332485164341726e+01,1.656275377400540927e-01,1.058332512892070838e+02,6.510000000000000000e+02,1.045182308361362367e+01,1.012056800813351565e+01
1.710000000000000000e+02,1.028604304832646754e+01,9.954221878720174388e+00,1.054320362976146086e+01,1.656421961152457212e-01,1.058301189291590987e+02,6.510000000000000000e+02,1.045168524444171254e+01,1.012040085221122077e+01
1.715000000000000000e+02,1.028589178522313752e+01,9.954054048550405653e+00,1.054308349219898666e+01,1.656567941618483641e-01,1.058270119907728031e+02,6.510000000000000000e+02,1.045154857938498694e+01,1.012023499106128810e+01
1.720000000000000000e+02,1.028574174656177753e+01,9.953887496789695533e+00,1.054296442944622569e+01,1.656713319832936182e-01,1.058239302672048439e+02,6.510000000000000000e+02,1.045141307854507140e+01,1.012007041457848366e+01
1.725000000000000000e+02,1.028559292242177570e+01,9.953722213579776934e+00,1.054284643208895567e+01,1.656858096843245032e-01,1.058208735533036702e+02,6.510000000000000000e+02,1.045127873210609870e+01,1.011990711273745092e+01
1.730000000000000000e+02,1.028544530296177584e+01,9.953558189132710510e+00,1.054272949077730459e+01,1.657002273719374585e-01,1.058178416455695583e+02,6.510000000000000000e+02,1.045114553033371152e+01,1.011974507558983838e+01
1.735000000000000000e+02,1.028529887607994908e+01,9.953395413738657993e+00,1.054261359625500916e+01,1.657145837677250211e-01,1.058148342935647719e+02,6.510000000000000000e+02,1.045101345984767249e+01,1.011958429231222389e+01
1.740000000000000000e+02,1.028515363371254665e+01,9.953233877763050685e+00,1.054249873933587089e+01,1.657288799407766744e-01,1.058118513307168485e+02,6.510000000000000000e+02,1.045088251365332432e+01,1.011942475377177075e+01
1.745000000000000000e+02,1.028500956512180942e+01,9.953073571642882200e+00,1.054238491091685859e+01,1.657431157696192536e-01,1.058088925350721325e+02,6.510000000000000000e+02,1.045075268089142817e+01,1.011926644935219066e+01
1.750000000000000000e+02,1.028486666249067305e+01,9.952914485902001118e+00,1.054227210197515241e+01,1.657572919789911670e-01,1.058059577450562614e+02,6.510000000000000000e+02,1.045062395446966441e+01,1.011910937051168169e+01
1.755000000000000000e+02,1.028472491652481224e+01,9.952756611133006359e+00,1.054216030356232281e+01,1.657714087411561177e-01,1.058030467685423304e+02,6.510000000000000000e+02,1.045049632526596817e+01,1.011895350778365632e+01
1.760000000000000000e+02,1.028458431784933502e+01,9.952599938000934898e+00,1.054204950680342101e+01,1.657854661731114898e-01,1.058001594117467192e+02,6.510000000000000000e+02,1.045036978402244721e+01,1.011879885167622284e+01
1.765000000000000000e+02,1.028444485716453372e+01,9.952444457228178720e+00,1.054193970290480209e+01,1.657994643927974410e-01,1.057972954824509628e+02,6.510000000000000000e+02,1.045024432155733152e+01,1.011864539277173591e+01
1.770000000000000000e+02,1.028430652524605726e+01,9.952290159623769839e+00,1.054183088314636585e+01,1.658134035186785982e-01,1.057944547900050907e+02,6.510000000000000000e+02,1.045011992876473705e+01,1.011849312172737925e+01
1.775000000000000000e+02,1.028416931294372283e+01,9.952137036061957431e+00,1.054172303888543993e+01,1.658272836716793430e-01,1.057916371453032838e+02,6.510000000000000000e+02,1.044999659661540115e+01,1.011834202927204274e+01
1.780000000000000000e+02,1.028403321118120317e+01,9.951985077485286268e+00,1.054161616154984138e+01,1.658411049739804688e-01,1.057888423607769539e+02,6.510000000000000000e+02,1.044987431615518325e+01,1.011819210620722131e+01
1.785000000000000000e+02,1.028389821095507628e+01,9.951834274919480805e+00,1.054151024264497316e+01,1.658548675495942759e-01,1.057860702503749195e+02,6.510000000000000000e+02,1.044975307850467061e+01,1.011804334340548195e+01
1.790000000000000000e+02,1.028376430333482006e+01,9.951684619445314794e+00,1.054140527375239245e+01,1.658685715237366853e-01,1.057833206295627946e+02,6.510000000000000000e+02,1.044963287485855474e+01,1.011789573181108359e+01
1.795000000000000000e+02,1.028363147946201650e+01,9.951536102222560132e+00,1.054130124652136402e+01,1.658822170227750581e-01,1.057805933153065325e+02,6.510000000000000000e+02,1.044951369648479300e+01,1.011774926243924178e+01
1.800000000000000000e+02,1.028349973054923794e+01,9.951388714472898300e+00,1.054119815267217319e+01,1.658958041748553325e-01,1.057778881260490635e+02,6.510000000000000000e+02,1.044939553472409344e+01,1.011760392637438244e+01
1.805000000000000000e+02,1.028336904788068118e+01,9.951242447491107868e+00,1.054109598400005687e+01,1.659093331078630440e-01,1.057752048817227433e+02,6.510000000000000000e+02,1.044927838098854522e+01,1.011745971477281891e+01
1.810000000000000000e+02,1.028323942281070735e+01,9.951097292632203661e+00,1.054099473236709805e+01,1.659228039521421227e-01,1.057725434037196237e+02,6.510000000000000000e+02,1.044916222676284967e+01,1.011731661885856504e+01
1.815000000000000000e+02,1.028311084676345644e+01,9.950953241323489351e+00,1.054089438970794212e+01,1.659362168387171765e-01,1.057699035148829836e+02,6.510000000000000000e+02,1.044904706360217439e+01,1.011717462992473848e+01
1.820000000000000000e+02,1.028298331123282416e+01,9.950810285058576454e+00,1.054079494802705064e+01,1.659495719004434322e-01,1.057672850395067172e+02,6.510000000000000000e+02,1.044893288313326707e+01,1.011703373933237948e+01
1.825000000000000000e+02,1.028285680777979039e+01,9.950668415398906674e+00,1.054069639939611491e+01,1.659628692704909481e-01,1.057646878032796849e+02,6.510000000000000000e+02,1.044881967705028103e+01,1.011689393850929974e+01
1.830000000000000000e+02,1.028273132803535894e+01,9.950527623968325130e+00,1.054059873595647012e+01,1.659761090838081377e-01,1.057621116333464073e+02,6.510000000000000000e+02,1.044870743711916816e+01,1.011675521895155150e+01
1.835000000000000000e+02,1.028260686369736909e+01,9.950387902457336509e+00,1.054050194991708622e+01,1.659892914757107041e-01,1.057595563582408431e+02,6.510000000000000000e+02,1.044859615517307994e+01,1.011661757222165825e+01
1.840000000000000000e+02,1.028248340653082060e+01,9.950249242620930801e+00,1.054040603355301364e+01,1.660024165828224429e-01,1.057570218078930111e+02,6.510000000000000000e+02,1.044848582311364282e+01,1.011648098994799838e+01
1.845000000000000000e+02,1.028236094836779202e+01,9.950111636279860505e+00,1.054031097920402615e+01,1.660154845436498106e-01,1.057545078136272565e+02,6.510000000000000000e+02,1.044837643291144147e+01,1.011634546382414257e+01
1.850000000000000000e+02,1.028223948068024818e+01,9.949975075318388207e+00,1.054021677928214018e+01,1.660284952529411662e-01,1.057520141992955871e+02,6.510000000000000000e+02,1.044826797593318979e+01,1.011621098542730657e+01
1.855000000000000000e+02,1.028211899523752493e+01,9.949839551676973315e+00,1.054012342626160148e+01,1.660414487394605287e-01,1.057495407949238029e+02,6.510000000000000000e+02,1.044816044397698462e+01,1.011607754649806346e+01
1.860000000000000000e+02,1.028199948469237945e+01,9.949705057362969285e+00,1.054003091268167758e+01,1.660543455026330384e-01,1.057470874488746659e+02,6.510000000000000000e+02,1.044805383019501299e+01,1.011594513918974592e+01
1.865000000000000000e+02,1.028188094113705198e+01,9.949571584448190009e+00,1.053993923114874498e+01,1.660671856846288874e-01,1.057446539978785580e+02,6.510000000000000000e+02,1.044794812682168050e+01,1.011581375545242345e+01
1.870000000000000000e+02,1.028176335672819341e+01,9.949439125067605971e+00,1.053984837432850696e+01,1.660799694278819461e-01,1.057422402800037844e+02,6.510000000000000000e+02,1.044784332615607525e+01,1.011568338730031158e+01
1.875000000000000000e+02,1.028164672368614774e+01,9.949307671411038001e+00,1.053975833495345427e+01,1.660926968762912737e-01,1.057398461346417093e+02,6.510000000000000000e+02,1.044773942056243854e+01,1.011555402680985516e+01
1.880000000000000000e+02,1.028153103429380977e+01,9.949177215735675261e+00,1.053966910581648264e+01,1.661053681746987865e-01,1.057374714024831945e+02,6.510000000000000000e+02,1.044763640246850933e+01,1.011542566611911198e+01
1.885000000000000000e+02,1.028141628089712611e+01,9.949047750349979680e+00,1.053958067977644930e+01,1.661179834683151890e-01,1.057351159255280919e+02,6.510000000000000000e+02,1.044753426436544252e+01,1.011529829742881148e+01
1.890000000000000000e+02,1.028130245590311098e+01,9.948919267630236263e+00,1.053949304975160572e+01,1.661305429032944314e-01,1.057327795470447001e+02,6.510000000000000000e+02,1.044743299880640741e+01,1.011517191299981633e+01
1.895000000000000000e+02,1.028118955178079297e+01,9.948791760007422269e+00,1.053940620871803979e+01,1.661430466268384309e-01,1.057304621115890058e+02,6.510000000000000000e+02,1.044733259840763218e+01,1.011504650515395376e+01
1.900000000000000000e+02,1.028107756105944759e+01,9.948665219974715868e+00,1.053932014971804065e+01,1.661554947871970722e-01,1.057281634649680484e+02,6.510000000000000000e+02,1.044723305584664352e+01,1.011492206627224988e+01
1.905000000000000000e+02,1.028096647632935046e+01,9.948539640080340973e+00,1.053923486585298441e+01,1.661678875328331806e-01,1.057258834542550687e+02,6.510000000000000000e+02,1.044713436386218497e+01,1.011479858879651772e+01
1.910000000000000000e+02,1.028085629024092285e+01,9.948415012928631285e+00,1.053915035028205871e+01,1.661802250141974913e-01,1.057236219277721148e+02,6.510000000000000000e+02,1.044703651525512100e+01,1.011467606522672469e+01
1.915000000000000000e+02,1.028074699550346338e+01,9.948291331190004527e+00,1.053906659622537489e+01,1.661925073807535846e-01,1.057213787350629985e+02,6.510000000000000000e+02,1.044693950288421647e+01,1.011455448812271030e+01
1.920000000000000000e+02,1.028063858488566851e+01,9.948168587581545097e+00,1.053898359696088605e+01,1.662047347844231304e-01,1.057191537269047927e+02,6.510000000000000000e+02,1.044684331967009250e+01,1.011443385010124629e+01
1.925000000000000000e+02,1.028053105121478872e+01,9.948046774882007171e+00,1.053890134582245253e+01,1.662169073772371553e-01,1.057169467552895128e+02,6.510000000000000000e+02,1.044674795859202554e+01,1.011431414383755190e+01
1.930000000000000000e+02,1.028042438737613296e+01,9.947925885922957789e+00,1.053881983620628127e+01,1.662290253115974448e-01,1.057147576734139847e+02,6.510000000000000000e+02,1.044665341268773062e+01,1.011419536206453529e+01
1.935000000000000000e+02,1.028031858631282880e+01,9.947805913600893390e+00,1.053873906156218787e+01,1.662410887404856541e-01,1.057125863356746436e+02,6.510000000000000000e+02,1.044655967505331517e+01,1.011407749757234420e+01
1.940000000000000000e+02,1.028021364102524160e+01,9.947686850864462471e+00,1.053865901540229189e+01,1.662530978180895014e-01,1.057104325976555543e+02,6.510000000000000000e+02,1.044646673884333055e+01,1.011396054320715265e+01
1.945000000000000000e+02,1.028010954456961201e+01,9.947568690713655570e+00,1.053857969129249561e+01,1.662650526986553523e-01,1.057082963161001032e+02,6.510000000000000000e+02,1.044637459726826734e+01,1.011384449187095669e+01
1.950000000000000000e+02,1.028000629005927102e+01,9.947451426200688118e+00,1.053850108285144493e+01,1.662769535375840380e-01,1.057061773489359098e+02,6.510000000000000000e+02,1.044628324359685401e+01,1.011372933652168804e+01
1.955000000000000000e+02,1.027990387066340183e+01,9.947335050433117942e+00,1.053842318375571629e+01,1.662888004904920225e-01,1.057040755552489486e+02,6.510000000000000000e+02,1.044619267115389327e+01,1.011361507017290862e+01
1.960000000000000000e+02,1.027980227960544646e+01,9.947219556570527033e+00,1.053834598773630837e+01,1.663005937146201652e-01,1.057019907952511488e+02,6.510000000000000000e+02,1.044610287332006671e+01,1.011350168589082621e+01
1.965000000000000000e+02,1.027970151016467248e+01,9.947104937829484683e+00,1.053826948857833123e+01,1.663123333671124582e-01,1.056999229303118710e+02,6.510000000000000000e+02,1.044601384353178375e+01,1.011338917679756122e+01
1.970000000000000000e+02,1.027960155567527245e+01,9.946991187481589947e+00,1.053819368012192825e+01,1.663240196054339703e-01,1.056978718229391916e+02,6.510000000000000000e+02,1.044592557528070564e+01,1.011327753606983748e+01
1.975000000000000000e+02,1.027950240952457150e+01,9.946878298847696698e+00,1.053811855625747995e+01,1.663356525874753467e-01,1.056958373367431676e+02,6.510000000000000000e+02,1.044583806211204724e+01,1.011316675693709577e+01
1.980000000000000000e+02,1.027940406515420868e+01,9.946766265294199272e+00,1.053804411093244298e+01,1.663472324722310158e-01,1.056938193364600238e+02,6.510000000000000000e+02,1.044575129762643861e+01,1.011305683268197875e+01
1.985000000000000000e+02,1.027930651605888279e+01,9.946655080249616532e+00,1.053797033814482376e+01,1.663587594186524687e-01,1.056918176879259050e+02,6.510000000000000000e+02,1.044566527547753587e+01,1.011294775664022971e+01
1.990000000000000000e+02,1.027920975578564189e+01,9.946544737188986574e+00,1.053789723194562988e+01,1.663702335870040072e-01,1.056898322580625234e+02,6.510000000000000000e+02,1.044557998937264642e+01,1.011283952219863913e+01
1.995000000000000000e+02,1.027911377793439485e+01,9.946435229635879338e+00,1.053782478643604392e+01,1.663816551367777730e-01,1.056878629148867503e+02,6.510000000000000000e+02,1.044549543307117290e+01,1.011273212279761502e+01
2.000000000000000000e+02,1.027901857615665726e+01,9.946326551168933605e+00,1.053775299577006308e+01,1.663930242286752736e-01,1.056859095274855775e+02,6.510000000000000000e+02,1.044541160038533256e+01,1.011262555192798196e+01
2.005000000000000000e+02,1.027892414415540046e+01,9.946218695415137034e+00,1.053768185415216507e+01,1.664043410239298137e-01,1.056839719660124501e+02,6.510000000000000000e+02,1.044532848517933132e+01,1.011251980313146959e+01
2.010000000000000000e+02,1.027883047568503372e+01,9.946111656053071570e+00,1.053761135583721220e+01,1.664156056840463416e-01,1.056820501016866132e+02,6.510000000000000000e+02,1.044524608136908128e+01,1.011241487000098793e+01
2.015000000000000000e+02,1.027873756455007559e+01,9.946005426803738558e+00,1.053754149512976745e+01,1.664268183708539073e-01,1.056801438067658694e+02,6.510000000000000000e+02,1.044516438292093063e+01,1.011231074617922232e+01
2.020000000000000000e+02,1.027864540460555709e+01,9.945900001443048311e+00,1.053747226638449774e+01,1.664379792468708430e-01,1.056782529545547362e+02,6.510000000000000000e+02,1.044508338385242929e+01,1.011220742535868666e+01
2.025000000000000000e+02,1.027855398975603052e+01,9.945795373788330451e+00,1.053740366400520223e+01,1.664490884750444710e-01,1.056763774193838117e+02,6.510000000000000000e+02,1.044500307823107654e+01,1.011210490128098627e+01
2.030000000000000000e+02,1.027846331395596913e+01,9.945691537706029095e+00,1.053733568244410179e+01,1.664601462187515757e-01,1.056745170766178745e+02,6.510000000000000000e+02,1.044492346017471895e+01,1.011200316773721752e+01
2.035000000000000000e+02,1.027837337120886474e+01,9.945588487114891407e+00,1.053726831620167204e+01,1.664711526409649867e-01,1.056726718026370833e+02,6.510000000000000000e+02,1.044484452384982909e+01,1.011190221856789861e+01
2.040000000000000000e+02,1.027828415556666819e+01,9.945486215982747069e+00,1.053720155982617968e+01,1.664821079063904252e-01,1.056708414748257781e+02,6.510000000000000000e+02,1.044476626347305803e+01,1.011180204766027657e+01
2.045000000000000000e+02,1.027819566112949090e+01,9.945384718323985851e+00,1.053713540791353864e+01,1.664930121793303242e-01,1.056690259715656452e+02,6.510000000000000000e+02,1.044468867330882134e+01,1.011170264895016047e+01
2.050000000000000000e+02,1.027810788204564574e+01,9.945283988192873181e+00,1.053706985510665461e+01,1.665038656244660076e-01,1.056672251722366980e+02,6.510000000000000000e+02,1.044461174767011080e+01,1.011160401642117890e+01
2.055000000000000000e+02,1.027802081251050659e+01,9.945184019696146294e+00,1.053700489609470381e+01,1.665146684065455240e-01,1.056654389571936719e+02,6.510000000000000000e+02,1.044453548091705208e+01,1.011150614410396109e+01
2.060000000000000000e+02,1.027793444676723489e+01,9.945084806984718639e+00,1.053694052561375649e+01,1.665254206909048962e-01,1.056636672077808043e+02,6.510000000000000000e+02,1.044445986745814103e+01,1.011140902607633052e+01
2.065000000000000000e+02,1.027784877910530525e+01,9.944986344254155952e+00,1.053687673844507700e+01,1.665361226429477037e-01,1.056619098063013524e+02,6.510000000000000000e+02,1.044438490174825240e+01,1.011131265646235633e+01
2.070000000000000000e+02,1.027776380386035981e+01,9.944888625742278165e+00,1.053681352941601901e+01,1.665467744285100138e-01,1.056601666360147220e+02,6.510000000000000000e+02,1.044431057828886900e+01,1.011121702943185063e+01
2.075000000000000000e+02,1.027767951541431302e+01,9.944791645732617980e+00,1.053675089339895443e+01,1.665573762140170611e-01,1.056584375811382870e+02,6.510000000000000000e+02,1.044423689162833035e+01,1.011112213920029568e+01
2.080000000000000000e+02,1.027759590819467483e+01,9.944695398558243582e+00,1.053668882531099626e+01,1.665679281653379140e-01,1.056567225268332493e+02,6.510000000000000000e+02,1.044416383636001378e+01,1.011102798002933767e+01
2.085000000000000000e+02,1.027751297480143755e+01,9.944599878593329834e+00,1.053662732011318326e+01,1.665784278438019739e-01,1.056550213198348160e+02,6.510000000000000000e+02,1.044409140264524005e+01,1.011093454695763505e+01
2.090000000000000000e+02,1.027743070989752106e+01,9.944505080255712670e+00,1.053656637281067709e+01,1.665888756175072094e-01,1.056533338502241719e+02,6.510000000000000000e+02,1.044401958551502752e+01,1.011084183428001460e+01
2.095000000000000000e+02,1.027734910979262395e+01,9.944410998007397140e+00,1.053650597845244796e+01,1.665992740855079257e-01,1.056516600426810442e+02,6.510000000000000000e+02,1.044394838387812996e+01,1.011074983570711616e+01
2.100000000000000000e+02,1.027726816909283691e+01,9.944317626349800321e+00,1.053644613213062264e+01,1.666096234151406841e-01,1.056499997860633755e+02,6.510000000000000000e+02,1.044387779250797799e+01,1.011065854567769584e+01
2.105000000000000000e+02,1.027718788244803960e+01,9.944224959829316646e+00,1.053638682897992318e+01,1.666199237734487526e-01,1.056483529701350790e+02,6.510000000000000000e+02,1.044380780622148919e+01,1.011056795867459002e+01
2.110000000000000000e+02,1.027710824455166616e+01,9.944132993032622991e+00,1.053632806417786760e+01,1.666301753279112730e-01,1.056467194855616611e+02,6.510000000000000000e+02,1.044373841987957796e+01,1.011047806922375436e+01
2.115000000000000000e+02,1.027702925014035529e+01,9.944041720594283262e+00,1.053626983294366148e+01,1.666403782461314265e-01,1.056450992239024629e+02,6.510000000000000000e+02,1.044366962838648760e+01,1.011038887189422475e+01
2.120000000000000000e+02,1.027695089399327877e+01,9.943951137187230671e+00,1.053621213053856209e+01,1.666505326955766697e-01,1.056434920775970028e+02,6.510000000000000000e+02,1.044360142668885594e+01,1.011030036129770338e+01
2.125000000000000000e+02,1.027687317093234043e+01,9.943861237524838970e+00,1.053615495226516074e+01,1.666606388450884157e-01,1.056418979399692120e+02,6.510000000000000000e+02,1.044353380977742951e+01,1.011021253208725312e+01
2.130000000000000000e+02,1.027679607582085808e+01,9.943772016360643562e+00,1.053609829346700444e+01,1.666706968616036011e-01,1.056403167051993393e+02,6.510000000000000000e+02,1.044346677268246282e+01,1.011012537895925512e+01
2.135000000000000000e+02,1.027671960356475012e+01,9.943683468493185629e+00,1.053604214952835072e+01,1.666807069140586184e-01,1.056387482683494312e+02,6.510000000000000000e+02,1.044340031047880935e+01,1.011003889665069089e+01
2.140000000000000000e+02,1.027664374911051581e+01,9.943595588756798165e+00,1.053598651587379464e+01,1.666906691707874810e-01,1.056371925253208417e+02,6.510000000000000000e+02,1.044333441828130482e+01,1.010995307993972858e+01
2.145000000000000000e+02,1.027656850744622474e+01,9.943508372025702258e+00,1.053593138796798634e+01,1.667005838000946982e-01,1.056356493728748376e+02,6.510000000000000000e+02,1.044326909124631975e+01,1.010986792364612974e+01
2.150000000000000000e+02,1.027649387360055400e+01,9.943421813218014549e+00,1.053587676131502704e+01,1.667104509699436632e-01,1.056341187086123057e+02,6.510000000000000000e+02,1.044320432457049641e+01,1.010978342263060981e+01
2.155000000000000000e+02,1.027641984264247554e+01,9.943335907289652553e+00,1.053582263145853837e+01,1.667202708497782515e-01,1.056326004309682247e+02,6.510000000000000000e+02,1.044314011349225346e+01,1.010969957179269763e+01
2.160000000000000000e+02,1.027634640968118163e+01,9.943250649236274441e+00,1.053576899398110989e+01,1.667300436078695547e-01,1.056310944392087947e+02,6.510000000000000000e+02,1.044307645328905210e+01,1.010961636607331293e+01
2.165000000000000000e+02,1.027627356986567797e+01,9.943166034089392369e+00,1.053571584450374843e+01,1.667397694122530749e-01,1.056296006334235216e+02,6.510000000000000000e+02,1.044301333927793074e+01,1.010953380045342520e+01
2.170000000000000000e+02,1.027620131838440010e+01,9.943082056924749779e+00,1.053566317868599711e+01,1.667494484318737258e-01,1.056281189145176143e+02,6.510000000000000000e+02,1.044295076681627599e+01,1.010945186995252598e+01
2.175000000000000000e+02,1.027612965046466265e+01,9.942998712852824994e+00,1.053561099222515551e+01,1.667590808357016785e-01,1.056266491842001471e+02,6.510000000000000000e+02,1.044288873130036421e+01,1.010937056962895930e+01
2.180000000000000000e+02,1.027605856137279439e+01,9.942915997021476215e+00,1.053555928085628501e+01,1.667686667920048604e-01,1.056251913449866890e+02,6.510000000000000000e+02,1.044282722816480025e+01,1.010928989458078853e+01
2.185000000000000000e+02,1.027598804641347918e+01,9.942833904618163743e+00,1.053550804035172028e+01,1.667782064701176237e-01,1.056237453001861297e+02,6.510000000000000000e+02,1.044276625288359739e+01,1.010920983994336098e+01
2.190000000000000000e+02,1.027591810092950020e+01,9.942752430866011792e+00,1.053545726652081349e+01,1.667877000383610475e-01,1.056223109538946261e+02,6.510000000000000000e+02,1.044270580096786105e+01,1.010913040089113935e+01
2.195000000000000000e+02,1.027584871931298238e+01,9.942671571026142630e+00,1.053540695520963766e+01,1.667971473466293431e-01,1.056208881905692323e+02,6.510000000000000000e+02,1.044264586665961225e+01,1.010905157196635251e+01
2.200000000000000000e+02,1.027577989666450975e+01,9.942591320396051202e+00,1.053535710230051592e+01,1.668065484611763460e-01,1.056194769093039980e+02,6.510000000000000000e+02,1.044258644512568601e+01,1.010897334820333349e+01
2.205000000000000000e+02,1.027571162975642594e+01,9.942511674309770342e+00,1.053530770371214231e+01,1.668159039762652507e-01,1.056180770437308922e+02,6.510000000000000000e+02,1.044252753373269194e+01,1.010889572578015994e+01
2.210000000000000000e+02,1.027564391391519116e+01,9.942432628137575890e+00,1.053525875539848222e+01,1.668252141717470050e-01,1.056166884976657627e+02,6.510000000000000000e+02,1.044246912808693750e+01,1.010881869974344482e+01
2.215000000000000000e+02,1.027557674469645832e+01,9.942354177285652739e+00,1.053521025334920225e+01,1.668344791983355502e-01,1.056153111795960342e+02,6.510000000000000000e+02,1.044241122389479237e+01,1.010874226549812249e+01
2.220000000000000000e+02,1.027551011780349732e+01,9.942276317195759106e+00,1.053516219358908224e+01,1.668436991322818641e-01,1.056139450010221879e+02,6.510000000000000000e+02,1.044235381693578013e+01,1.010866641867121452e+01
2.225000000000000000e+02,1.027544402883779462e+01,9.942199043345139486e+00,1.053511457217769021e+01,1.668528741420543804e-01,1.056125898713877547e+02,6.510000000000000000e+02,1.044229690297984803e+01,1.010859115469574121e+01
2.230000000000000000e+02,1.027537847343653787e+01,9.942122351246084122e+00,1.053506738520909991e+01,1.668620043961521193e-01,1.056112457008741075e+02,6.510000000000000000e+02,1.044224047783269071e+01,1.010851646904038503e+01
2.235000000000000000e+02,1.027531344727246854e+01,9.942046236445742480e+00,1.053502062881169898e+01,1.668710900631569793e-01,1.056099124003972918e+02,6.510000000000000000e+02,1.044218453733562590e+01,1.010844235720931117e+01
2.240000000000000000e+02,1.027524894605346972e+01,9.941970694525853247e+00,1.053497429914775552e+01,1.668801313114224860e-01,1.056085898815994426e+02,6.510000000000000000e+02,1.044212907736489271e+01,1.010836881474204674e+01
2.245000000000000000e+02,1.027518496552234240e+01,9.941895721102403272e+00,1.053492839241318357e+01,1.668891283095418621e-01,1.056072780568442937e+02,6.510000000000000000e+02,1.044207409383188434e+01,1.010829583721280045e+01
2.250000000000000000e+02,1.027512150145648917e+01,9.941821311825396634e+00,1.053488290483725720e+01,1.668980812253612056e-01,1.056059768392101574e+02,6.510000000000000000e+02,1.044201958268184960e+01,1.010822342023112697e+01
2.255000000000000000e+02,1.027505854966762122e+01,9.941747462378565103e+00,1.053483783268230134e+01,1.669069902270192418e-01,1.056046861424843257e+02,6.510000000000000000e+02,1.044196553989464249e+01,1.010815155944060173e+01
2.260000000000000000e+02,1.027499610600155044e+01,9.941674168479172735e+00,1.053479317224344314e+01,1.669158554826360719e-01,1.056034058811585226e+02,6.510000000000000000e+02,1.044191196148418577e+01,1.010808025051891512e+01
2.265000000000000000e+02,1.027493416633785905e+01,9.941601425877715670e+00,1.053474891984822115e+01,1.669246771598978385e-01,1.056021359704220259e+02,6.510000000000000000e+02,1.044185884349775684e+01,1.010800948917796127e+01
2.270000000000000000e+02,1.027487272658961359e+01,9.941529230357636138e+00,1.053470507185660665e+01,1.669334554269925885e-01,1.056008763261558698e+02,6.510000000000000000e+02,1.044180618201660593e+01,1.010793927116262125e+01
2.275000000000000000e+02,1.027481178270316242e+01,9.941457577735096862e+00,1.053466162466023448e+01,1.669421904514155897e-01,1.055996268649284531e+02,6.510000000000000000e+02,1.044175397315457943e+01,1.010786959225174542e+01
2.280000000000000000e+02,1.027475133065779289e+01,9.941386463858741251e+00,1.053461857468246166e+01,1.669508824003854697e-01,1.055983875039883628e+02,6.510000000000000000e+02,1.044170221305817847e+01,1.010780044825740731e+01
2.285000000000000000e+02,1.027469136646548087e+01,9.941315884609389641e+00,1.053457591837831941e+01,1.669595314418320098e-01,1.055971581612595855e+02,6.510000000000000000e+02,1.044165089790731393e+01,1.010773183502364958e+01
2.290000000000000000e+02,1.027463188617067402e+01,9.941245835899833239e+00,1.053453365223374583e+01,1.669681377424740709e-01,1.055959387553363342e+02,6.510000000000000000e+02,1.044160002391314812e+01,1.010766374842819992e+01
2.295000000000000000e+02,1.027457288584995432e+01,9.941176313674539244e+00,1.053449177276533888e+01,1.669767014691190543e-01,1.055947292054765683e+02,6.510000000000000000e+02,1.044154958731907357e+01,1.010759618438083507e+01
2.300000000000000000e+02,1.027451436161183729e+01,9.941107313909448351e+00,1.053445027652066734e+01,1.669852227892867080e-01,1.055935294315979007e+02,6.510000000000000000e+02,1.044149958440112513e+01,1.010752913882255122e+01
2.305000000000000000e+02,1.027445630959647893e+01,9.941038832611717169e+00,1.053440916007723160e+01,1.669937018696510400e-01,1.055923393542710329e+02,6.510000000000000000e+02,1.044145001146613083e+01,1.010746260772682703e+01
2.310000000000000000e+02,1.027439872597543946e+01,9.940970865819457103e+00,1.053436842004289353e+01,1.670021388765084991e-01,1.055911588947150648e+02,6.510000000000000000e+02,1.044140086485194807e+01,1.010739658709893085e+01
2.315000000000000000e+02,1.027434160695140264e+01,9.940903409601503427e+00,1.053432805305521569e+01,1.670105339762458230e-01,1.055899879747917538e+02,6.510000000000000000e+02,1.044135214092764841e+01,1.010733107297515687e+01
2.320000000000000000e+02,1.027428494875795906e+01,9.940836460057152379e+00,1.053428805578132454e+01,1.670188873347172864e-01,1.055888265170008538e+02,6.510000000000000000e+02,1.044130383609267554e+01,1.010726606142324080e+01
2.325000000000000000e+02,1.027422874765933258e+01,9.940770013315990639e+00,1.053424842491737756e+01,1.670271991185434679e-01,1.055876744444748283e+02,6.510000000000000000e+02,1.044125594677787561e+01,1.010720154854078778e+01
2.330000000000000000e+02,1.027417299995012634e+01,9.940704065537579126e+00,1.053420915718891138e+01,1.670354694928266881e-01,1.055865316809728682e+02,6.510000000000000000e+02,1.044120846944295344e+01,1.010713753045729923e+01
2.335000000000000000e+02,1.027411770195506335e+01,9.940638612911275374e+00,1.053417024935020052e+01,1.670436986239038635e-01,1.055853981508763724e+02,6.510000000000000000e+02,1.044116140057896658e+01,1.010707400333116013e+01
2.340000000000000000e+02,1.027406285002881070e+01,9.940573651655881804e+00,1.053413169818388440e+01,1.670518866763869292e-01,1.055842737791842723e+02,6.510000000000000000e+02,1.044111473670519707e+01,1.010701096335242433e+01
2.345000000000000000e+02,1.027400844055564555e+01,9.940509178019631520e+00,1.053409350050095128e+01,1.670600338155521225e-01,1.055831584915071062e+02,6.510000000000000000e+02,1.044106847437119789e+01,1.010694840674009320e+01
2.350000000000000000e+02,1.027395446951718583e+01,9.940445188279815270e+00,1.053405565314045589e+01,1.670681409530707096e-01,1.055820522054336692e+02,6.510000000000000000e+02,1.044102261047025593e+01,1.010688632856411395e+01
2.355000000000000000e+02,1.027390093324430431e+01,9.940381678742488347e+00,1.053401815296915522e+01,1.670762084467956043e-01,1.055809548455471543e+02,6.510000000000000000e+02,1.044097714169109992e+01,1.010682472479751048e+01
2.360000000000000000e+02,1.027384782875990332e+01,9.940318645742426185e+00,1.053398099688160805e+01,1.670842355091555209e-01,1.055798663502702510e+02,6.510000000000000000e+02,1.044093206426905951e+01,1.010676359325074714e+01
2.365000000000000000e+02,1.027379515256445330e+01,9.940256085642776185e+00,1.053394418179938619e+01,1.670922223044560284e-01,1.055787866476115084e+02,6.510000000000000000e+02,1.044088737486890928e+01,1.010670293025999733e+01
2.370000000000000000e+02,1.027374290118690325e+01,9.940193994834874758e+00,1.053390770467143334e+01,1.671001689962674230e-01,1.055777156661668670e+02,6.510000000000000000e+02,1.044084307018317226e+01,1.010664273219063602e+01
2.375000000000000000e+02,1.027369107118438230e+01,9.940132369737950668e+00,1.053387156247316625e+01,1.671080757491897328e-01,1.055766533351143011e+02,6.510000000000000000e+02,1.044079914693357125e+01,1.010658299543519334e+01
2.380000000000000000e+02,1.027363965914207888e+01,9.940071206799057535e+00,1.053383575220700052e+01,1.671159427262063069e-01,1.055755995842102521e+02,6.510000000000000000e+02,1.044075560186828611e+01,1.010652371641587344e+01
2.385000000000000000e+02,1.027358866167294060e+01,9.940010502492706124e+00,1.053380027090141091e+01,1.671237700903449308e-01,1.055745543437840013e+02,6.510000000000000000e+02,1.044071243176328601e+01,1.010646489158259520e+01
2.390000000000000000e+02,1.027353807541747521e+01,9.939950253320791518e+00,1.053376511561139495e+01,1.671315580050936611e-01,1.055735175447338037e+02,6.510000000000000000e+02,1.044066963342256749e+01,1.010640651741238294e+01
2.395000000000000000e+02,1.027348789704351439e+01,9.939890455812227188e+00,1.053373028341745687e+01,1.671393066327922505e-01,1.055724891185212471e+02,6.510000000000000000e+02,1.044062720367630526e+01,1.010634859041072176e+01
2.400000000000000000e+02,1.027343812324599703e+01,9.939831106522834858e+00,1.053369577142608193e+01,1.671470161358264150e-01,1.055714689971673437e+02,6.510000000000000000e+02,1.044058513938182386e+01,1.010629110711017020e+01
2.405000000000000000e+02,1.027338875074674007e+01,9.939772202035126014e+00,1.053366157676910220e+01,1.671546866765242778e-01,1.055704571132475991e+02,6.510000000000000000e+02,1.044054343742326374e+01,1.010623406407021641e+01
2.410000000000000000e+02,1.027333977629423423e+01,9.939713738958056766e+00,1.053362769660383158e+01,1.671623184168974929e-01,1.055694533998877631e+02,6.510000000000000000e+02,1.044050209471113000e+01,1.010617745787733668e+01
2.415000000000000000e+02,1.027329119666342905e+01,9.939655713926846659e+00,1.053359412811232332e+01,1.671699115179151596e-01,1.055684577907592256e+02,6.510000000000000000e+02,1.044046110818134565e+01,1.010612128514551422e+01
2.420000000000000000e+02,1.027324300865550555e+01,9.939598123602719326e+00,1.053356086850161866e+01,1.671774661415798557e-01,1.055674702200747390e+02,6.510000000000000000e+02,1.044042047479708479e+01,1.010606554251392630e+01
2.425000000000000000e+02,1.027319520909765416e+01,9.939540964672820778e+00,1.053352791500344310e+01,1.671849824481780045e-01,1.055664906225831885e+02,6.510000000000000000e+02,1.044038019154583097e+01,1.010601022664947557e+01
2.430000000000000000e+02,1.027314779484288820e+01,9.939484233849903205e+00,1.053349526487374987e+01,1.671924605985633527e-01,1.055655189335662953e+02,6.510000000000000000e+02,1.044034025544145017e+01,1.010595533424432446e+01
2.435000000000000000e+02,1.027310076262649829e+01,9.939427927872145574e+00,1.053346291539256896e+01,1.671999007116191371e-01,1.055645550858751278e+02,6.510000000000000000e+02,1.044030066333811746e+01,1.010590086191487913e+01
2.440000000000000000e+02,1.027305410918108741e+01,9.939372043502988419e+00,1.053343086386423622e+01,1.672073028974665754e-01,1.055635990123046781e+02,6.510000000000000000e+02,1.044026141207855396e+01,1.010584680628362086e+01
2.445000000000000000e+02,1.027300783175286725e+01,9.939316577530945551e+00,1.053339910761659759e+01,1.672146674078417161e-01,1.055626506562520603e+02,6.510000000000000000e+02,1.044022249916070955e+01,1.010579316434502495e+01
2.450000000000000000e+02,1.027296192729596847e+01,9.939261526769307409e+00,1.053336764400114411e+01,1.672219944017209747e-01,1.055617099550842113e+02,6.510000000000000000e+02,1.044018392169768994e+01,1.010573993289424699e+01
2.455000000000000000e+02,1.027291639278935342e+01,9.939206888056107303e+00,1.053333647039291598e+01,1.672292840390649515e-01,1.055607768466804544e+02,6.510000000000000000e+02,1.044014567682841843e+01,1.010568710875028842e+01
2.460000000000000000e+02,1.027287122523649998e+01,9.939152658253759043e+00,1.053330558418954865e+01,1.672365364783290065e-01,1.055598512694253515e+02,6.510000000000000000e+02,1.044010776171482924e+01,1.010563468875817073e+01
2.465000000000000000e+02,1.027282642166531801e+01,9.939098834249030290e+00,1.053327498281214147e+01,1.672437518775012344e-01,1.055589331622071256e+02,6.510000000000000000e+02,1.044007017354281963e+01,1.010558266978781816e+01
2.470000000000000000e+02,1.027278197912784385e+01,9.939045412952712155e+00,1.053324466370421320e+01,1.672509303949845094e-01,1.055580224644117777e+02,6.510000000000000000e+02,1.044003290952282903e+01,1.010553104873286046e+01
2.475000000000000000e+02,1.027273789470012844e+01,9.938992391299514395e+00,1.053321462433228994e+01,1.672580721881966603e-01,1.055571191159201163e+02,6.510000000000000000e+02,1.043999596688832376e+01,1.010547982251193133e+01
2.480000000000000000e+02,1.027269416548198322e+01,9.938939766247814944e+00,1.053318486218477545e+01,1.672651774148154746e-01,1.055562230571032103e+02,6.510000000000000000e+02,1.043995934289680072e+01,1.010542898806716750e+01
2.485000000000000000e+02,1.027265078859684699e+01,9.938887534779571098e+00,1.053315537477240404e+01,1.672722462317419445e-01,1.055553342288188361e+02,6.510000000000000000e+02,1.043992303482859008e+01,1.010537854236510569e+01
2.490000000000000000e+02,1.027260776119151053e+01,9.938835693900026413e+00,1.053312615962788890e+01,1.672792787954118510e-01,1.055544525724063618e+02,6.510000000000000000e+02,1.043988703998692280e+01,1.010532848239609827e+01
2.495000000000000000e+02,1.027256508043599226e+01,9.938784240637597023e+00,1.053309721430567514e+01,1.672862752629370175e-01,1.055535780296842745e+02,6.510000000000000000e+02,1.043985135569893075e+01,1.010527880517305555e+01
2.500000000000000000e+02,1.027252274352334638e+01,9.938733172043711761e+00,1.053306853638199136e+01,1.672932357891500632e-01,1.055527105429452206e+02,6.510000000000000000e+02,1.043981597931249539e+01,1.010522950773419737e+01
2.505000000000000000e+02,1.027248074766940533e+01,9.938682485192492422e+00,1.053304012345413554e+01,1.673001605304418604e-01,1.055518500549521121e+02,6.510000000000000000e+02,1.043978090819984850e+01,1.010518058713896394e+01
2.510000000000000000e+02,1.027243909011273004e+01,9.938632177180787508e+00,1.053301197314077342e+01,1.673070496417026209e-01,1.055509965089358388e+02,6.510000000000000000e+02,1.043974613975443333e+01,1.010513204047102676e+01
2.515000000000000000e+02,1.027239776811425997e+01,9.938582245127786763e+00,1.053298408308162770e+01,1.673139032780336100e-01,1.055501498485889726e+02,6.510000000000000000e+02,1.043971167139229550e+01,1.010508386483622623e+01
2.520000000000000000e+02,1.027235677895726162e+01,9.938532686175022945e+00,1.053295645093734123e+01,1.673207215940213655e-01,1.055493100180639630e+02,6.510000000000000000e+02,1.043967750055128363e+01,1.010503605736323962e+01
2.525000000000000000e+02,1.027231611994709226e+01,9.938483497486073404e+00,1.053292907438900095e+01,1.673275047431163620e-01,1.055484769619684471e+02,6.510000000000000000e+02,1.043964362469020735e+01,1.010498861520397540e+01
2.530000000000000000e+02,1.027227578841100986e+01,9.938434676246410859e+00,1.053290195113829419e+01,1.673342528800694784e-01,1.055476506253619817e+02,6.510000000000000000e+02,1.043961004129107906e+01,1.010494153553094066e+01
2.535000000000000000e+02,1.027223578169802742e+01,9.938386219663335908e+00,1.053287507890735419e+01,1.673409661573041496e-01,1.055468309537517513e+02,6.510000000000000000e+02,1.043957674785533207e+01,1.010489481554072277e+01
2.540000000000000000e+02,1.027219609717869631e+01,9.938338124965595100e+00,1.053284845543832127e+01,1.673476447282339907e-01,1.055460178930892994e+02,6.510000000000000000e+02,1.043954374190692924e+01,1.010484845245046159e+01
2.545000000000000000e+02,1.027215673224498005e+01,9.938290389403443115e+00,1.053282207849311902e+01,1.673542887455527206e-01,1.055452113897674025e+02,6.510000000000000000e+02,1.043951102099053330e+01,1.010480244349942680e+01
2.550000000000000000e+02,1.027211768431002525e+01,9.938243010248354992e+00,1.053279594585373857e+01,1.673608983613383838e-01,1.055444113906150534e+02,6.510000000000000000e+02,1.043947858267136297e+01,1.010475678594868754e+01
2.555000000000000000e+02,1.027207895080804256e+01,9.938195984792832505e+00,1.053277005532158839e+01,1.673674737276235058e-01,1.055436178428956140e+02,6.510000000000000000e+02,1.043944642453566551e+01,1.010471147708041784e+01
2.560000000000000000e+02,1.027204052919407928e+01,9.938149310350283372e+00,1.053274440471737705e+01,1.673740149954112411e-01,1.055428306943014576e+02,6.510000000000000000e+02,1.043941454418949100e+01,1.010466651419866757e+01
2.565000000000000000e+02,1.027200241694391458e+01,9.938102984254932437e+00,1.053271899188152005e+01,1.673805223160228228e-01,1.055420498929524200e+02,6.510000000000000000e+02,1.043938293925993754e+01,1.010462189462789162e+01
2.570000000000000000e+02,1.027196461155383211e+01,9.938057003861551664e+00,1.053269381467318944e+01,1.673869958404762270e-01,1.055412753873907832e+02,6.510000000000000000e+02,1.043935160739430934e+01,1.010457761571335666e+01
2.575000000000000000e+02,1.027192711054048679e+01,9.938011366545248748e+00,1.053266887097054649e+01,1.673934357183982924e-01,1.055405071265782340e+02,6.510000000000000000e+02,1.043932054625888384e+01,1.010453367482208797e+01
2.580000000000000000e+02,1.027188991144071295e+01,9.937966069701543503e+00,1.053264415867080928e+01,1.673998420996315739e-01,1.055397450598924820e+02,6.510000000000000000e+02,1.043928975354034350e+01,1.010449006934108063e+01
2.585000000000000000e+02,1.027185301181139110e+01,9.937921110745930875e+00,1.053261967568905355e+01,1.674062151343382321e-01,1.055389891371243323e+02,6.510000000000000000e+02,1.043925922694572961e+01,1.010444679667705259e+01
2.590000000000000000e+02,1.027181640922924544e+01,9.937876487113877388e+00,1.053259541995950954e+01,1.674125549709277461e-01,1.055382393084730808e+02,6.510000000000000000e+02,1.043922896420017210e+01,1.010440385425831700e+01
2.595000000000000000e+02,1.027178010129075147e+01,9.937832196260671935e+00,1.053257138943460802e+01,1.674188617582855199e-01,1.055374955245450792e+02,6.510000000000000000e+02,1.043919896304903716e+01,1.010436123953246579e+01
2.600000000000000000e+02,1.027174408561187136e+01,9.937788235661217939e+00,1.053254758208461617e+01,1.674251356444259042e-01,1.055367577363480081e+02,6.510000000000000000e+02,1.043916922125629831e+01,1.010431894996744440e+01
2.605000000000000000e+02,1.027170835982797392e+01,9.937744602809891248e+00,1.053252399589784361e+01,1.674313767773216166e-01,1.055360258952894554e+02,6.510000000000000000e+02,1.043913973660529670e+01,1.010427698305065292e+01
2.610000000000000000e+02,1.027167292159367662e+01,9.937701295220428221e+00,1.053250062888046124e+01,1.674375853042825157e-01,1.055352999531733218e+02,6.510000000000000000e+02,1.043911050689795950e+01,1.010423533628939552e+01
2.615000000000000000e+02,1.027163776858264121e+01,9.937658310425661057e+00,1.053247747905636800e+01,1.674437613726809382e-01,1.055345798621959830e+02,6.510000000000000000e+02,1.043908152995532213e+01,1.010419400720996030e+01
2.620000000000000000e+02,1.027160289848746899e+01,9.937615645977547985e+00,1.053245454446685692e+01,1.674499051283465101e-01,1.055338655749436469e+02,6.510000000000000000e+02,1.043905280361581411e+01,1.010415299335912209e+01
2.625000000000000000e+02,1.027156830901946272e+01,9.937573299446881947e+00,1.053243182317030779e+01,1.674560167178456016e-01,1.055331570443879770e+02,6.510000000000000000e+02,1.043902432573730898e+01,1.010411229230161823e+01
2.630000000000000000e+02,1.027153399790861421e+01,9.937531268423168029e+00,1.053240931324267216e+01,1.674620962869277363e-01,1.055324542238853098e+02,6.510000000000000000e+02,1.043899609419554153e+01,1.010407190162168689e+01
2.635000000000000000e+02,1.027149996290331480e+01,9.937489550514488457e+00,1.053238701277693501e+01,1.674681439810955519e-01,1.055317570671712559e+02,6.510000000000000000e+02,1.043896810688440979e+01,1.010403181892221980e+01
2.640000000000000000e+02,1.027146620177027536e+01,9.937448143347452856e+00,1.053236491988301360e+01,1.674741599448803242e-01,1.055310655283583401e+02,6.510000000000000000e+02,1.043894036171515616e+01,1.010399204182539457e+01
2.645000000000000000e+02,1.027143271229435229e+01,9.937407044566832326e+00,1.053234303268710903e+01,1.674801443228261799e-01,1.055303795619329037e+02,6.510000000000000000e+02,1.043891285661717916e+01,1.010395256797152541e+01
2.650000000000000000e+02,1.027139949227843374e+01,9.937366251835657138e+00,1.053232134933252873e+01,1.674860972592314978e-01,1.055296991227528025e+02,6.510000000000000000e+02,1.043888558953766577e+01,1.010391339501920172e+01
2.655000000000000000e+02,1.027136653954325496e+01,9.937325762834872123e+00,1.053229986797861883e+01,1.674920188972171819e-01,1.055290241660430581e+02,6.510000000000000000e+02,1.043885855844047228e+01,1.010387452064603941e+01
2.660000000000000000e+02,1.027133385192728277e+01,9.937285575263382853e+00,1.053227858680159379e+01,1.674979093800733621e-01,1.055283546473940675e+02,6.510000000000000000e+02,1.043883176130735713e+01,1.010383594254721018e+01
2.665000000000000000e+02,1.027130142728649886e+01,9.937245686837803405e+00,1.053225750399309568e+01,1.675037688507936828e-01,1.055276905227568989e+02,6.510000000000000000e+02,1.043880519613729163e+01,1.010379765843570432e+01
2.670000000000000000e+02,1.027126926349437497e+01,9.937206095292292929e+00,1.053223661776156561e+01,1.675095974516096486e-01,1.055270317484426954e+02,6.510000000000000000e+02,1.043877886094598573e+01,1.010375966604276599e+01
2.675000000000000000e+02,1.027123735844164898e+01,9.937166798378473942e+00,1.053221592633059345e+01,1.675153953241979576e-01,1.055263782811180135e+02,6.510000000000000000e+02,1.043875275376584888e+01,1.010372196311745085e+01
2.680000000000000000e+02,1.027120571003619531e+01,9.937127793865304426e+00,1.053219542794016661e+01,1.675211626103023377e-01,1.055257300778024359e+02,6.510000000000000000e+02,1.043872687264649812e+01,1.010368454742589250e+01
2.685000000000000000e+02,1.027117431620289878e+01,9.937089079538967695e+00,1.053217512084542662e+01,1.675268994508536391e-01,1.055250870958657288e+02,6.510000000000000000e+02,1.043870121565375264e+01,1.010364741675204492e+01
2.690000000000000000e+02,1.027114317488350537e+01,9.937050653202616601e+00,1.053215500331703680e+01,1.675326059859183203e-01,1.055244492930244462e+02,6.510000000000000000e+02,1.043867578086942416e+01,1.010361056889758835e+01
2.695000000000000000e+02,1.027111228403649790e+01,9.937012512676332676e+00,1.053213507364108992e+01,1.675382823562002743e-01,1.055238166273403237e+02,6.510000000000000000e+02,1.043865056639269895e+01,1.010357400168029862e+01
2.700000000000000000e+02,1.027108164163692017e+01,9.936974655797026657e+00,1.053211533011919343e+01,1.675439287011773470e-01,1.055231890572156033e+02,6.510000000000000000e+02,1.043862557033809679e+01,1.010353771293574177e+01
2.705000000000000000e+02,1.027105124567632899e+01,9.936937080418189794e+00,1.053209577106749251e+01,1.675495451601887731e-01,1.055225665413926777e+02,6.510000000000000000e+02,1.043860079083651904e+01,1.010350170051614072e+01
2.710000000000000000e+02,1.027102109416255438e+01,9.936899784409918723e+00,1.053207639481735036e+01,1.675551318719697702e-01,1.055219490389487760e+02,6.510000000000000000e+02,1.043857622603452384e+01,1.010346596229058314e+01
2.715000000000000000e+02,1.027099118511962672e+01,9.936862765658593943e+00,1.053205719971517418e+01,1.675606889748587069e-01,1.055213365092947981e+02,6.510000000000000000e+02,1.043855187409448604e+01,1.010343049614476740e+01
2.720000000000000000e+02,1.027096151658765777e+01,9.936826022066957975e+00,1.053203818412150383e+01,1.675662166068492553e-01,1.055207289121725722e+02,6.510000000000000000e+02,1.043852773319450655e+01,1.010339529998080899e+01
2.725000000000000000e+02,1.027093208662265766e+01,9.936789551553864897e+00,1.053201934641144355e+01,1.675717149051249855e-01,1.055201262076511028e+02,6.510000000000000000e+02,1.043850380152778179e+01,1.010336037171753176e+01
2.730000000000000000e+02,1.027090289329645145e+01,9.936753352054157773e+00,1.053200068497512021e+01,1.675771840070947316e-01,1.055195283561251927e+02,6.510000000000000000e+02,1.043848007730354688e+01,1.010332570928935780e+01
2.735000000000000000e+02,1.027087393469650678e+01,9.936717421518553195e+00,1.053198219821620718e+01,1.675826240490471963e-01,1.055189353183112502e+02,6.510000000000000000e+02,1.043845655874555334e+01,1.010329131064746022e+01
2.740000000000000000e+02,1.027084520892585573e+01,9.936681757913552460e+00,1.053196388455323174e+01,1.675880351674452484e-01,1.055183470552464939e+02,6.510000000000000000e+02,1.043843324409330187e+01,1.010325717375841137e+01
2.745000000000000000e+02,1.027081671410293495e+01,9.936646359221310121e+00,1.053194574241812731e+01,1.675934174974770263e-01,1.055177635282847177e+02,6.510000000000000000e+02,1.043841013160041342e+01,1.010322329660545826e+01
2.750000000000000000e+02,1.027078844836146132e+01,9.936611223439498985e+00,1.053192777025761728e+01,1.675987711747123909e-01,1.055171846990944999e+02,6.510000000000000000e+02,1.043838721953617288e+01,1.010318967718674799e+01
2.755000000000000000e+02,1.027076040985032357e+01,9.936576348581136031e+00,1.053190996653171219e+01,1.676040963336541678e-01,1.055166105296566172e+02,6.510000000000000000e+02,1.043836450618397826e+01,1.010315631351667065e+01
2.760000000000000000e+02,1.027073259673344374e+01,9.936541732674559313e+00,1.053189232971343614e+01,1.676093931089804867e-01,1.055160409822612593e+02,6.510000000000000000e+02,1.043834198984242434e+01,1.010312320362446314e+01
2.765000000000000000e+02,1.027070500718965995e+01,9.936507373763250328e+00,1.053187485829056591e+01,1.676146616344582618e-01,1.055154760195055701e+02,6.510000000000000000e+02,1.043831966882411777e+01,1.010309034555520213e+01
2.770000000000000000e+02,1.027067763941260736e+01,9.936473269905732764e+00,1.053185755076351704e+01,1.676199020435645559e-01,1.055149156042912040e+02,6.510000000000000000e+02,1.043829754145617095e+01,1.010305773736904200e+01
2.775000000000000000e+02,1.027065049161058141e+01,9.936439419175414400e+00,1.053184040564651447e+01,1.676251144691245920e-01,1.055143596998214832e+02,6.510000000000000000e+02,1.043827560607970639e+01,1.010302537714145643e+01
2.780000000000000000e+02,1.027062356200647208e+01,9.936405819660560468e+00,1.053182342146650718e+01,1.676302990434673512e-01,1.055138082695999344e+02,6.510000000000000000e+02,1.043825386104994024e+01,1.010299326296300571e+01
2.785000000000000000e+02,1.027059684883755786e+01,9.936372469464133772e+00,1.053180659676381303e+01,1.676354558989432419e-01,1.055132612774264231e+02,6.510000000000000000e+02,1.043823230473650199e+01,1.010296139293861550e+01
2.790000000000000000e+02,1.027057035035547550e+01,9.936339366703618836e+00,1.053178993009203168e+01,1.676405851673034575e-01,1.055127186873962444e+02,6.510000000000000000e+02,1.043821093552277901e+01,1.010292976518817376e+01
2.795000000000000000e+02,1.027054406482597493e+01,9.936306509510947294e+00,1.053177342001679406e+01,1.676456869794416271e-01,1.055121804638948788e+02,6.510000000000000000e+02,1.043818975180541564e+01,1.010289837784653422e+01
2.800000000000000000e+02,1.027051799052902936e+01,9.936273896032442821e+00,1.053175706511725451e+01,1.676507614662219037e-01,1.055116465716006644e+02,6.510000000000000000e+02,1.043816875199525107e+01,1.010286722906280765e+01
2.805000000000000000e+02,1.027049212575847470e+01,9.936241524428679028e+00,1.053174086398499654e+01,1.676558087577031952e-01,1.055111169754770373e+02,6.510000000000000000e+02,1.043814793451617895e+01,1.010283631700077045e+01
2.810000000000000000e+02,1.027046646882205572e+01,9.936209392874308932e+00,1.053172481522402570e+01,1.676608289840705868e-01,1.055105916407738107e+02,6.510000000000000000e+02,1.043812729780612614e+01,1.010280563983798530e+01
2.815000000000000000e+02,1.027044101804123954e+01,9.936177499558008108e+00,1.053170891745049609e+01,1.676658222739803028e-01,1.055100705330227981e+02,6.510000000000000000e+02,1.043810684031521951e+01,1.010277519576726135e+01
2.820000000000000000e+02,1.027041577175110021e+01,9.936145842682380547e+00,1.053169316929342259e+01,1.676707887569913458e-01,1.055095536180361364e+02,6.510000000000000000e+02,1.043808656050809169e+01,1.010274498299410872e+01
2.825000000000000000e+02,1.027039072830024402e+01,9.936114420463825425e+00,1.053167756939373767e+01,1.676757285614446091e-01,1.055090408619042250e+02,6.510000000000000000e+02,1.043806645686168899e+01,1.010271499973879905e+01
2.830000000000000000e+02,1.027036588605076695e+01,9.936083231132384341e+00,1.053166211640470529e+01,1.676806418149807965e-01,1.055085322309948310e+02,6.510000000000000000e+02,1.043804652786574749e+01,1.010268524423578640e+01
2.835000000000000000e+02,1.027034124337797216e+01,9.936052272931746643e+00,1.053164680899092609e+01,1.676855286449025206e-01,1.055080276919475324e+02,6.510000000000000000e+02,1.043802677202287477e+01,1.010265571473307133e+01
2.840000000000000000e+02,1.027031679867032565e+01,9.936021544119048698e+00,1.053163164582947964e+01,1.676903891791574897e-01,1.055075272116729366e+02,6.510000000000000000e+02,1.043800718784948423e+01,1.010262640949116886e+01
2.845000000000000000e+02,1.027029255032951305e+01,9.935991042964779751e+00,1.053161662560920853e+01,1.676952235434421012e-01,1.055070307573531636e+02,6.510000000000000000e+02,1.043798777387295473e+01,1.010259732678607136e+01
2.850000000000000000e+02,1.027026849677006659e+01,9.935960767752723299e+00,1.053160174703049101e+01,1.677000318643052379e-01,1.055065382964349681e+02,6.510000000000000000e+02,1.043796852863437330e+01,1.010256846490576166e+01
2.855000000000000000e+02,1.027024463641944507e+01,9.935930716779804328e+00,1.053158700880510956e+01,1.677048142677001197e-01,1.055060497966309612e+02,6.510000000000000000e+02,1.043794945068714597e+01,1.010253982215174595e+01
2.860000000000000000e+02,1.027022096771787396e+01,9.935900888356050231e+00,1.053157240965660257e+01,1.677095708785709682e-01,1.055055652259161434e+02,6.510000000000000000e+02,1.043793053859644537e+01,1.010251139683930255e+01
2.865000000000000000e+02,1.027019748911824237e+01,9.935871280804386529e+00,1.053155794831959469e+01,1.677143018213187176e-01,1.055050845525260570e+02,6.510000000000000000e+02,1.043791179093956067e+01,1.010248318729692407e+01
2.870000000000000000e+02,1.027017419908599294e+01,9.935841892460640423e+00,1.053154362354015916e+01,1.677190072205252402e-01,1.055046077449546686e+02,6.510000000000000000e+02,1.043789320630651929e+01,1.010245519186546836e+01
2.875000000000000000e+02,1.027015109609899213e+01,9.935812721673398684e+00,1.053152943407582498e+01,1.677236872005916646e-01,1.055041347719514846e+02,6.510000000000000000e+02,1.043787478329958418e+01,1.010242740889840185e+01
2.880000000000000000e+02,1.027012817864754268e+01,9.935783766803865547e+00,1.053151537869435828e+01,1.677283418843938945e-01,1.055036656025216075e+02,6.510000000000000000e+02,1.043785652053193580e+01,1.010239983676314957e+01
2.885000000000000000e+02,1.027010544523413671e+01,9.935755026225885800e+00,1.053150145617546940e+01,1.677329713946793810e-01,1.055032002059207485e+02,6.510000000000000000e+02,1.043783841662881606e+01,1.010237247383945558e+01
2.890000000000000000e+02,1.027008289437342015e+01,9.935726498325674783e+00,1.053148766530914138e+01,1.677375758544291384e-01,1.055027385516550424e+02,6.510000000000000000e+02,1.043782047022784809e+01,1.010234531851899042e+01
2.895000000000000000e+02,1.027006052459207552e+01,9.935698181501816606e+00,1.053147400489596386e+01,1.677421553852033453e-01,1.055022806094777224e+02,6.510000000000000000e+02,1.043780267997727940e+01,1.010231836920687165e+01
2.900000000000000000e+02,1.027003833442882375e+01,9.935670074165296128e+00,1.053146047374792005e+01,1.677467101090030777e-01,1.055018263493899440e+02,6.510000000000000000e+02,1.043778504453782574e+01,1.010229162431981997e+01
2.905000000000000000e+02,1.027001632243420204e+01,9.935642174739102828e+00,1.053144707068716812e+01,1.677512401467710079e-01,1.055013757416356981e+02,6.510000000000000000e+02,1.043776756258097294e+01,1.010226508228742937e+01
2.910000000000000000e+02,1.026999448717049113e+01,9.935614481658419095e+00,1.053143379454643025e+01,1.677557456190639507e-01,1.055009287567005174e+02,6.510000000000000000e+02,1.043775023278955594e+01,1.010223874155142809e+01
2.915000000000000000e+02,1.026997282721164417e+01,9.935586993370346676e+00,1.053142064416867640e+01,1.677602266460529179e-01,1.055004853653098706e+02,6.510000000000000000e+02,1.043773305385769845e+01,1.010221260056559167e+01
2.920000000000000000e+02,1.026995134114319441e+01,9.935559708333942197e+00,1.053140761840743522e+01,1.677646833479372046e-01,1.055000455384277274e+02,6.510000000000000000e+02,1.043771602449113267e+01,1.010218665779525793e+01
2.925000000000000000e+02,1.026993002756216988e+01,9.935532625019966702e+00,1.053139471612622913e+01,1.677691158432898511e-01,1.054996092472539715e+02,6.510000000000000000e+02,1.043769914340546023e+01,1.010216091171887953e+01
2.930000000000000000e+02,1.026990888507694955e+01,9.935505741910972688e+00,1.053138193619929197e+01,1.677735242516950054e-01,1.054991764632222839e+02,6.510000000000000000e+02,1.043768240932864444e+01,1.010213536082525465e+01
2.935000000000000000e+02,1.026988791230723308e+01,9.935479057501151345e+00,1.053136927750989393e+01,1.677779086910593520e-01,1.054987471579989347e+02,6.510000000000000000e+02,1.043766582099829243e+01,1.010211000361617373e+01
2.940000000000000000e+02,1.026986710788388635e+01,9.935452570296122943e+00,1.053135673895165780e+01,1.677822692790603698e-01,1.054983213034797558e+02,6.510000000000000000e+02,1.043764937716294483e+01,1.010208483860482609e+01
2.945000000000000000e+02,1.026984647044889876e+01,9.935426278812979461e+00,1.053134431942882543e+01,1.677866061338181281e-01,1.054978988717896158e+02,6.510000000000000000e+02,1.043763307658271700e+01,1.010205986431508052e+01
2.950000000000000000e+02,1.026982599865527490e+01,9.935400181580183343e+00,1.053133201785456841e+01,1.677909193720865388e-01,1.054974798352795347e+02,6.510000000000000000e+02,1.043761691802736102e+01,1.010203507928318700e+01
2.955000000000000000e+02,1.026980569116696707e+01,9.935374277137441368e+00,1.053131983315189402e+01,1.677952091104423504e-01,1.054970641665258171e+02,6.510000000000000000e+02,1.043760090027740972e+01,1.010201048205652441e+01
2.960000000000000000e+02,1.026978554665873489e+01,9.935348564035642482e+00,1.053130776425387971e+01,1.677994754648718667e-01,1.054966518383269261e+02,6.510000000000000000e+02,1.043758502212360639e+01,1.010198607119386160e+01
2.965000000000000000e+02,1.026976556381613470e+01,9.935323040836777864e+00,1.053129581010297322e+01,1.678037185510296847e-01,1.054962428237032697e+02,6.510000000000000000e+02,1.043756928236716419e+01,1.010196184526510521e+01
2.970000000000000000e+02,1.026974574133528151e+01,9.935297706113752625e+00,1.053128396965012215e+01,1.678079384842388888e-01,1.054958370958924689e+02,6.510000000000000000e+02,1.043755367981952098e+01,1.010193780285104204e+01
2.975000000000000000e+02,1.026972607792295555e+01,9.935272558450426672e+00,1.053127224185696420e+01,1.678121353791293957e-01,1.054954346283513189e+02,6.510000000000000000e+02,1.043753821330208531e+01,1.010191394254382580e+01
2.980000000000000000e+02,1.026970657229643002e+01,9.935247596441568518e+00,1.053126062569378441e+01,1.678163093502067771e-01,1.054950353947524206e+02,6.510000000000000000e+02,1.043752288164663611e+01,1.010189026294622394e+01
2.985000000000000000e+02,1.026968722318333604e+01,9.935222818692629687e+00,1.053124912014020254e+01,1.678204605113872427e-01,1.054946393689813107e+02,6.510000000000000000e+02,1.043750768369472404e+01,1.010186676267194805e+01
2.990000000000000000e+02,1.026966802932164136e+01,9.935198223819680763e+00,1.053123772418485693e+01,1.678245889755327902e-01,1.054942465251358641e+02,6.510000000000000000e+02,1.043749261829717589e+01,1.010184344034610859e+01
2.995000000000000000e+02,1.026964898945954907e+01,9.935173810449425602e+00,1.053122643682520376e+01,1.678286948562602021e-01,1.054938568375247030e+02,6.510000000000000000e+02,1.043747768431581058e+01,1.010182029460328934e+01
3.000000000000000000e+02,1.026963010235542129e+01,9.935149577219004158e+00,1.053121525706817607e+01,1.678327782655123779e-01,1.054934702806649511e+02,6.510000000000000000e+02,1.043746288062093441e+01,1.010179732408990816e+01
3.005000000000000000e+02,1.026961136677766717e+01,9.935125522776052875e+00,1.053120418392928137e+01,1.678368393156772220e-01,1.054930868292805428e+02,6.510000000000000000e+02,1.043744820609334489e+01,1.010177452746198945e+01
3.010000000000000000e+02,1.026959278150469501e+01,9.935101645778479096e+00,1.053119321643278283e+01,1.678408781181410514e-01,1.054927064583008161e+02,6.510000000000000000e+02,1.043743365962283498e+01,1.010175190338655504e+01
3.015000000000000000e+02,1.026957434532482161e+01,9.935077944894457502e+00,1.053118235361171529e+01,1.678448947842704764e-01,1.054923291428588641e+02,6.510000000000000000e+02,1.043741924010909194e+01,1.010172945054054949e+01
3.020000000000000000e+02,1.026955605703616392e+01,9.935054418802344856e+00,1.053117159450807883e+01,1.678488894246376317e-01,1.054919548582892332e+02,6.510000000000000000e+02,1.043740494646080208e+01,1.010170716761152576e+01
3.025000000000000000e+02,1.026953791544660000e+01,9.935031066190614268e+00,1.053116093817179966e+01,1.678528621494852768e-01,1.054915835801270703e+02,6.510000000000000000e+02,1.043739077759608591e+01,1.010168505329711408e+01
3.030000000000000000e+02,1.026951991937369613e+01,9.935007885757682899e+00,1.053115038366180656e+01,1.678568130687272120e-01,1.054912152841067154e+02,6.510000000000000000e+02,1.043737673244242359e+01,1.010166310630496866e+01
3.035000000000000000e+02,1.026950206764456830e+01,9.934984876211947480e+00,1.053113993004511428e+01,1.678607422917932079e-01,1.054908499461588320e+02,6.510000000000000000e+02,1.043736280993636178e+01,1.010164132535277481e+01
3.040000000000000000e+02,1.026948435909586088e+01,9.934962036271690167e+00,1.053112957639762115e+01,1.678646499272676562e-01,1.054904875424097241e+02,6.510000000000000000e+02,1.043734900902312823e+01,1.010161970916859353e+01
3.045000000000000000e+02,1.026946679257362760e+01,9.934939364664947092e+00,1.053111932180252808e+01,1.678685360838715057e-01,1.054901280491794324e+02,6.510000000000000000e+02,1.043733532865750036e+01,1.010159825648975662e+01
3.050000000000000000e+02,1.026944936693328003e+01,9.934916860129456850e+00,1.053110916535244179e+01,1.678724008696357017e-01,1.054897714429800999e+02,6.510000000000000000e+02,1.043732176780291709e+01,1.010157696606364475e+01
3.055000000000000000e+02,1.026943208103952365e+01,9.934894521412617863e+00,1.053109910614729827e+01,1.678762443923146885e-01,1.054894177005150482e+02,6.510000000000000000e+02,1.043730832543183951e+01,1.010155583664720957e+01
3.060000000000000000e+02,1.026941493376624415e+01,9.934872347271374693e+00,1.053108914329489210e+01,1.678800667585599316e-01,1.054890667986760064e+02,6.510000000000000000e+02,1.043729500052480397e+01,1.010153486700768255e+01
3.065000000000000000e+02,1.026939792399648788e+01,9.934850336472097254e+00,1.053107927591172910e+01,1.678838680757285262e-01,1.054887187145434098e+02,6.510000000000000000e+02,1.043728179207221629e+01,1.010151405592075946e+01
3.070000000000000000e+02,1.026938105062231088e+01,9.934828487790740681e+00,1.053106950312194279e+01,1.678876484491966248e-01,1.054883734253823917e+02,6.510000000000000000e+02,1.043726869907150778e+01,1.010149340217311398e+01
3.075000000000000000e+02,1.026936431254473803e+01,9.934806800012315975e+00,1.053105982405715046e+01,1.678914079857179720e-01,1.054880309086428696e+02,6.510000000000000000e+02,1.043725572053045525e+01,1.010147290455901903e+01
3.080000000000000000e+02,1.026934770867374702e+01,9.934785271931346529e+00,1.053105023785740357e+01,1.678951467903757877e-01,1.054876911419585070e+02,6.510000000000000000e+02,1.043724285546412212e+01,1.010145256188337193e+01
3.085000000000000000e+02,1.026933123792813340e+01,9.934763902351475551e+00,1.053104074366971510e+01,1.678988649680295542e-01,1.054873541031441420e+02,6.510000000000000000e+02,1.043723010289616404e+01,1.010143237296010277e+01
3.090000000000000000e+02,1.026931489923545371e+01,9.934742690085442973e+00,1.053103134064947710e+01,1.679025626230052914e-01,1.054870197701946353e+02,6.510000000000000000e+02,1.043721746185845767e+01,1.010141233661244797e+01
3.095000000000000000e+02,1.026929869153194019e+01,9.934721633955017950e+00,1.053102260991719419e+01,1.679062398597672146e-01,1.054866881212834500e+02,6.510000000000000000e+02,1.043720493139170813e+01,1.010139245167217226e+01
3.100000000000000000e+02,1.026928261376243512e+01,9.934700732790963329e+00,1.053101528022697053e+01,1.679098967819881438e-01,1.054863591347607894e+02,6.510000000000000000e+02,1.043719251054442410e+01,1.010137271698044792e+01
3.105000000000000000e+02,1.026926666488036233e+01,9.934679985432994798e+00,1.053100802732546626e+01,1.679135334922912948e-01,1.054860327891529010e+02,6.510000000000000000e+02,1.043718019837265309e+01,1.010135313138807156e+01
3.110000000000000000e+02,1.026925084384756914e+01,9.934659390729654760e+00,1.053100085046792600e+01,1.679171500938002048e-01,1.054857090631596321e+02,6.510000000000000000e+02,1.043716799394136885e+01,1.010133369375376766e+01
3.115000000000000000e+02,1.026923514963436723e+01,9.934638947538273257e+00,1.053099374891593953e+01,1.679207466891057821e-01,1.054853879356546003e+02,6.510000000000000000e+02,1.043715589632347296e+01,1.010131440294526151e+01
3.120000000000000000e+02,1.026921958121941003e+01,9.934618654724870268e+00,1.053098672193909735e+01,1.679243233798015933e-01,1.054850693856827206e+02,6.510000000000000000e+02,1.043714390459921226e+01,1.010129525783960780e+01
3.125000000000000000e+02,1.026920413758956663e+01,9.934598511164073997e+00,1.053097976881304021e+01,1.679278802674137316e-01,1.054847533924577760e+02,6.510000000000000000e+02,1.043713201785697997e+01,1.010127625732215151e+01
3.130000000000000000e+02,1.026918881773996972e+01,9.934578515739126203e+00,1.053097288882073279e+01,1.679314174528329651e-01,1.054844399353633548e+02,6.510000000000000000e+02,1.043712023519280230e+01,1.010125740028713714e+01
3.135000000000000000e+02,1.026917362067386819e+01,9.934558667341658378e+00,1.053096608125083122e+01,1.679349350373477157e-01,1.054841289939500513e+02,6.510000000000000000e+02,1.043710855571121598e+01,1.010123868563652039e+01
3.140000000000000000e+02,1.026915854540257023e+01,9.934538964871876487e+00,1.053095934539966549e+01,1.679384331200101665e-01,1.054838205479334619e+02,6.510000000000000000e+02,1.043709697852258067e+01,1.010122011228256156e+01
3.145000000000000000e+02,1.026914359094539364e+01,9.934519407238353139e+00,1.053095268056979883e+01,1.679419118015101908e-01,1.054835145771943985e+02,6.510000000000000000e+02,1.043708550274690339e+01,1.010120167914388389e+01
3.150000000000000000e+02,1.026912875632963384e+01,9.934499993357967185e+00,1.053094608607059257e+01,1.679453711810764971e-01,1.054832110617773395e+02,6.510000000000000000e+02,1.043707412751070862e+01,1.010118338514855729e+01
3.155000000000000000e+02,1.026911404059041644e+01,9.934480722155747401e+00,1.053093956121749564e+01,1.679488113571481755e-01,1.054829099818875164e+02,6.510000000000000000e+02,1.043706285194756589e+01,1.010116522923326876e+01
3.160000000000000000e+02,1.026909944277068831e+01,9.934461592564977295e+00,1.053093310533073712e+01,1.679522324285112611e-01,1.054826113178910134e+02,6.510000000000000000e+02,1.043705167519919996e+01,1.010114721034217844e+01
3.165000000000000000e+02,1.026908496192119813e+01,9.934442603527033455e+00,1.053092671773942435e+01,1.679556344931108780e-01,1.054823150503140710e+02,6.510000000000000000e+02,1.043704059641430781e+01,1.010112932742808667e+01
3.170000000000000000e+02,1.026907059710032577e+01,9.934423753991298511e+00,1.053092039777886590e+01,1.679590176488260367e-01,1.054820211598400022e+02,6.510000000000000000e+02,1.043702961474915192e+01,1.010111157945149962e+01
3.175000000000000000e+02,1.026905634737403972e+01,9.934405042915365414e+00,1.053091414478827659e+01,1.679623819927986150e-01,1.054817296273077289e+02,6.510000000000000000e+02,1.043701872936683905e+01,1.010109396538124038e+01
3.180000000000000000e+02,1.026904221132391726e+01,9.934386469264518738e+00,1.053090795811463742e+01,1.679657275090663815e-01,1.054814404235700636e+02,6.510000000000000000e+02,1.043700793883298239e+01,1.010107648381485035e+01
3.185000000000000000e+02,1.026902818846796350e+01,9.934368032011969163e+00,1.053090183711119998e+01,1.679690543938950620e-01,1.054811535387836017e+02,6.510000000000000000e+02,1.043699724286185848e+01,1.010105913407406852e+01
3.190000000000000000e+02,1.026901427795277222e+01,9.934349730138771761e+00,1.053089578113764624e+01,1.679723627572428934e-01,1.054808689554481305e+02,6.510000000000000000e+02,1.043698664071001581e+01,1.010104191519552863e+01
3.195000000000000000e+02,1.026900047887421330e+01,9.934331562633676782e+00,1.053088978955807242e+01,1.679756526938721850e-01,1.054805866550167650e+02,6.510000000000000000e+02,1.043697613156808401e+01,1.010102482618034081e+01
3.200000000000000000e+02,1.026898679033547879e+01,9.934313528493198930e+00,1.053088386174285596e+01,1.679789242987899944e-01,1.054803066190931276e+02,6.510000000000000000e+02,1.043696571463426714e+01,1.010100786603668865e+01
3.205000000000000000e+02,1.026897321144699227e+01,9.934295626721418415e+00,1.053087799706929495e+01,1.679821776671447942e-01,1.054800288294297559e+02,6.510000000000000000e+02,1.043695538911413756e+01,1.010099103377984697e+01
3.210000000000000000e+02,1.026895974132644795e+01,9.934277856330018253e+00,1.053087219492038429e+01,1.679854128930391155e-01,1.054797532679281744e+02,6.510000000000000000e+02,1.043694515421948665e+01,1.010097432843340748e+01
3.215000000000000000e+02,1.026894637909860819e+01,9.934260216338177685e+00,1.053086645468405180e+01,1.679886300699943991e-01,1.054794799166352277e+02,6.510000000000000000e+02,1.043693500916860373e+01,1.010095774902861443e+01
3.220000000000000000e+02,1.026893312389537272e+01,9.934242705772481585e+00,1.053086077575436974e+01,1.679918292920353495e-01,1.054792087577444590e+02,6.510000000000000000e+02,1.043692495318740754e+01,1.010094129460333612e+01
3.225000000000000000e+02,1.026891997485559394e+01,9.934225323666911578e+00,1.053085515753101120e+01,1.679950106516764352e-01,1.054789397735920602e+02,6.510000000000000000e+02,1.043691498550727026e+01,1.010092496420391583e+01
3.230000000000000000e+02,1.026890693112522790e+01,9.934208069063029001e+00,1.053084959941970133e+01,1.679981742421939039e-01,1.054786729466604669e+02,6.510000000000000000e+02,1.043690510536742266e+01,1.010090875688303491e+01
3.235000000000000000e+02,1.026889399185698615e+01,9.934190941009358511e+00,1.053084410083162936e+01,1.680013201554573232e-01,1.054784082595704859e+02,6.510000000000000000e+02,1.043689531201244414e+01,1.010089267170152993e+01
3.240000000000000000e+02,1.026888115621052400e+01,9.934173938561764672e+00,1.053083866118243073e+01,1.680044484829107398e-01,1.054781456950856438e+02,6.510000000000000000e+02,1.043688560469343507e+01,1.010087670772761292e+01
3.245000000000000000e+02,1.026886842335223271e+01,9.934157060783327609e+00,1.053083327989412510e+01,1.680075593163989356e-01,1.054778852361080368e+02,6.510000000000000000e+02,1.043687598266863148e+01,1.010086086403583394e+01
3.250000000000000000e+02,1.026885579245531765e+01,9.934140306744181359e+00,1.053082795639468472e+01,1.680106527468767097e-01,1.054776268656795395e+02,6.510000000000000000e+02,1.043686644520219353e+01,1.010084513970844000e+01
3.255000000000000000e+02,1.026884326269964021e+01,9.934123675521529861e+00,1.053082269011581751e+01,1.680137288644091009e-01,1.054773705669787063e+02,6.510000000000000000e+02,1.043685699156404922e+01,1.010082953383522941e+01
3.260000000000000000e+02,1.026883083327168222e+01,9.934107166199567018e+00,1.053081748049616628e+01,1.680167877600817206e-01,1.054771163233204021e+02,6.510000000000000000e+02,1.043684762103176311e+01,1.010081404551159956e+01
3.265000000000000000e+02,1.026881850336453894e+01,9.934090777869537092e+00,1.053081232697936187e+01,1.680198295229549110e-01,1.054768641181548645e+02,6.510000000000000000e+02,1.043683833288749341e+01,1.010079867384158447e+01
3.270000000000000000e+02,1.026880627217779463e+01,9.934074509629391869e+00,1.053080722901374600e+01,1.680228542426967508e-01,1.054766139350659131e+02,6.510000000000000000e+02,1.043682912642049310e+01,1.010078341793509793e+01
3.275000000000000000e+02,1.026879413891751724e+01,9.934058360584083758e+00,1.053080218605237128e+01,1.680258620081893917e-01,1.054763657577703526e+02,6.510000000000000000e+02,1.043682000092570661e+01,1.010076827690932788e+01
3.280000000000000000e+02,1.026878210279621761e+01,9.934042329845214070e+00,1.053079719755450228e+01,1.680288529082517857e-01,1.054761195701175609e+02,6.510000000000000000e+02,1.043681095570446971e+01,1.010075324988796552e+01
3.285000000000000000e+02,1.026877016303276235e+01,9.934026416531368753e+00,1.053079226298377336e+01,1.680318270305559414e-01,1.054758753560871156e+02,6.510000000000000000e+02,1.043680199006331755e+01,1.010073833600220539e+01
3.290000000000000000e+02,1.026875831885233481e+01,9.934010619767576600e+00,1.053078738180949969e+01,1.680347844631238929e-01,1.054756330997885954e+02,6.510000000000000000e+02,1.043679310331545906e+01,1.010072353438921056e+01
3.295000000000000000e+02,1.026874656948639597e+01,9.933994938685607679e+00,1.053078255350553860e+01,1.680377252935018884e-01,1.054753927854604569e+02,6.510000000000000000e+02,1.043678429477989766e+01,1.010070884419289428e+01
3.300000000000000000e+02,1.026873491417258144e+01,9.933979372423776155e+00,1.053077777755081534e+01,1.680406496088638901e-01,1.054751543974679322e+02,6.510000000000000000e+02,1.043677556378144544e+01,1.010069426456371744e+01
3.305000000000000000e+02,1.026872335215469967e+01,9.933963920126945624e+00,1.053077305342879022e+01,1.680435574948759836e-01,1.054749179203027722e+02,6.510000000000000000e+02,1.043676690964957565e+01,1.010067979465982191e+01
3.310000000000000000e+02,1.026871188268270529e+01,9.933948580946525553e+00,1.053076838062773213e+01,1.680464490386903154e-01,1.054746833385835174e+02,6.510000000000000000e+02,1.043675833172139633e+01,1.010066543364401603e+01
3.315000000000000000e+02,1.026870050501261389e+01,9.933933354040204833e+00,1.053076375864164049e+01,1.680493243256418467e-01,1.054744506370526125e+02,6.510000000000000000e+02,1.043674982933825568e+01,1.010065118068697210e+01
3.320000000000000000e+02,1.026868921840645754e+01,9.933918238572211123e+00,1.053075918696864832e+01,1.680521834414161475e-01,1.054742198005764351e+02,6.510000000000000000e+02,1.043674140184787369e+01,1.010063703496503962e+01
3.325000000000000000e+02,1.026867802213218894e+01,9.933903233712976899e+00,1.053075466511172920e+01,1.680550264707593722e-01,1.054739908141427236e+02,6.510000000000000000e+02,1.043673304860294770e+01,1.010062299566142840e+01
3.330000000000000000e+02,1.026866691546370092e+01,9.933888338639327742e+00,1.053075019257859779e+01,1.680578534984072392e-01,1.054737636628613018e+02,6.510000000000000000e+02,1.043672476896210810e+01,1.010060906196529373e+01
3.335000000000000000e+02,1.026865589768078202e+01,9.933873552534244311e+00,1.053074576888061387e+01,1.680606646085174294e-01,1.054735383319629562e+02,6.510000000000000000e+02,1.043671656228929834e+01,1.010059523307226392e+01
3.340000000000000000e+02,1.026864496806903837e+01,9.933858874586956489e+00,1.053074139353560490e+01,1.680634598851859507e-01,1.054733148067981858e+02,6.510000000000000000e+02,1.043670842795422438e+01,1.010058150818385414e+01
3.345000000000000000e+02,1.026863412591981550e+01,9.933844303992767522e+00,1.053073706606476279e+01,1.680662394120341352e-01,1.054730930728350984e+02,6.510000000000000000e+02,1.043670036533185019e+01,1.010056788650778081e+01
3.350000000000000000e+02,1.026862337053023033e+01,9.933829839953105534e+00,1.053073278599358709e+01,1.680690032712800486e-01,1.054728731156602208e+02,6.510000000000000000e+02,1.043669237380151138e+01,1.010055436725894928e+01
3.355000000000000000e+02,1.026861270120301484e+01,9.933815481675413395e+00,1.053072855285244103e+01,1.680717515464736078e-01,1.054726549209757707e+02,6.510000000000000000e+02,1.043668445274948731e+01,1.010054094965654059e+01
3.360000000000000000e+02,1.026860211724658178e+01,9.933801228373221548e+00,1.053072436617589425e+01,1.680744843196584903e-01,1.054724384746003096e+02,6.510000000000000000e+02,1.043667660156624066e+01,1.010052763292692468e+01
3.365000000000000000e+02,1.026859161797490039e+01,9.933787079265963271e+00,1.053072022550309761e+01,1.680772016728686036e-01,1.054722237624665695e+02,6.510000000000000000e+02,1.043666881964776927e+01,1.010051441630203328e+01
3.370000000000000000e+02,1.026858120270756558e+01,9.933773033579008427e+00,1.053071613037860210e+01,1.680799036874575103e-01,1.054720107706227594e+02,6.510000000000000000e+02,1.043666110639502342e+01,1.010050129902010951e+01
3.375000000000000000e+02,1.026857087076956887e+01,9.933759090543464509e+00,1.053071208034885764e+01,1.680825904451304920e-01,1.054717994852280754e+02,6.510000000000000000e+02,1.043665346121469995e+01,1.010048828032443957e+01
3.380000000000000000e+02,1.026856062149142446e+01,9.933745249396416455e+00,1.053070807496603756e+01,1.680852620257773655e-01,1.054715898925546327e+02,6.510000000000000000e+02,1.043664588351720290e+01,1.010047535946564778e+01
3.385000000000000000e+02,1.026855045420904666e+01,9.933731509380603342e+00,1.053070411378677207e+01,1.680879185107752860e-01,1.054713819789860878e+02,6.510000000000000000e+02,1.043663837271982331e+01,1.010046253569827002e+01
3.390000000000000000e+02,1.026854036826366290e+01,9.933717869744551621e+00,1.053070019637131516e+01,1.680905599797892502e-01,1.054711757310147391e+02,6.510000000000000000e+02,1.043663092824345107e+01,1.010044980828387295e+01
3.395000000000000000e+02,1.026853036300185096e+01,9.933704329742475636e+00,1.053069632228483421e+01,1.680931865121655933e-01,1.054709711352427490e+02,6.510000000000000000e+02,1.043662354951401738e+01,1.010043717648968631e+01
3.400000000000000000e+02,1.026852043777548928e+01,9.933690888634124860e+00,1.053069249109612571e+01,1.680957981880157881e-01,1.054707681783813911e+02,6.510000000000000000e+02,1.043661623596350552e+01,1.010042463958747483e+01
3.405000000000000000e+02,1.026851059194167881e+01,9.933677545685002386e+00,1.053068870237760990e+01,1.680983950854815223e-01,1.054705668472487616e+02,6.510000000000000000e+02,1.043660898702716011e+01,1.010041219685619751e+01
3.410000000000000000e+02,1.026850082486269677e+01,9.933664300166070049e+00,1.053068495570591345e+01,1.681009772833665927e-01,1.054703671287694959e+02,6.510000000000000000e+02,1.043660180214606292e+01,1.010039984757932885e+01
3.415000000000000000e+02,1.026849113590598428e+01,9.933651151353828368e+00,1.053068125066197247e+01,1.681035448603628857e-01,1.054701690099743843e+02,6.510000000000000000e+02,1.043659468076634589e+01,1.010038759104562089e+01
3.420000000000000000e+02,1.026848152444404860e+01,9.933638098530243710e+00,1.053067758683108579e+01,1.681060978938120898e-01,1.054699724779978567e+02,6.510000000000000000e+02,1.043658762233786064e+01,1.010037542655023657e+01
3.425000000000000000e+02,1.026847198985456799e+01,9.933625140982728752e+00,1.053067396380206411e+01,1.681086364614602091e-01,1.054697775200807541e+02,6.510000000000000000e+02,1.043658062631602768e+01,1.010036335339310831e+01
3.430000000000000000e+02,1.026846253152018029e+01,9.933612278004000373e+00,1.053067038116575205e+01,1.681111606396517855e-01,1.054695841235654399e+02,6.510000000000000000e+02,1.043657369215983088e+01,1.010035137088052792e+01
3.435000000000000000e+02,1.026845314882849536e+01,9.933599508892132945e+00,1.053066683851866792e+01,1.681136705060644332e-01,1.054693922758968512e+02,6.510000000000000000e+02,1.043656681933456021e+01,1.010033947832243051e+01
3.440000000000000000e+02,1.026844384117206133e+01,9.933586832950553003e+00,1.053066333546379774e+01,1.681161661371292915e-01,1.054692019646210639e+02,6.510000000000000000e+02,1.043656000730918976e+01,1.010032767503493112e+01
3.445000000000000000e+02,1.026843460794835039e+01,9.933574249487987728e+00,1.053065987160347738e+01,1.681186476080827052e-01,1.054690131773849799e+02,6.510000000000000000e+02,1.043655325555643465e+01,1.010031596034026791e+01
3.450000000000000000e+02,1.026842544855970552e+01,9.933561757818337057e+00,1.053065644654632038e+01,1.681211149948751982e-01,1.054688259019356877e+02,6.510000000000000000e+02,1.043654656355458066e+01,1.010030433356483037e+01
3.455000000000000000e+02,1.026841636241332800e+01,9.933549357260543999e+00,1.053065305990371847e+01,1.681235683731913955e-01,1.054686401261203201e+02,6.510000000000000000e+02,1.043653993078651965e+01,1.010029279404013813e+01
3.460000000000000000e+02,1.026840734892115137e+01,9.933537047138960574e+00,1.053064971128924121e+01,1.681260078176761985e-01,1.054684558378826011e+02,6.510000000000000000e+02,1.043653335673882587e+01,1.010028134110347509e+01
3.465000000000000000e+02,1.026839840749990707e+01,9.933524826782894834e+00,1.053064640032411958e+01,1.681284334028119165e-01,1.054682730252651197e+02,6.510000000000000000e+02,1.043652684090271876e+01,1.010026997409709537e+01
3.470000000000000000e+02,1.026838953757097883e+01,9.933512695526676595e+00,1.053064312663031998e+01,1.681308452033309919e-01,1.054680916764059333e+02,6.510000000000000000e+02,1.043652038277430982e+01,1.010025869236764962e+01
3.475000000000000000e+02,1.026838073856039735e+01,9.933500652709643219e+00,1.053063988983316435e+01,1.681332432923590969e-01,1.054679117795381984e+02,6.510000000000000000e+02,1.043651398185275703e+01,1.010024749526803944e+01
3.480000000000000000e+02,1.026837200989887755e+01,9.933488697676207124e+00,1.053063668956224497e+01,1.681356277439427782e-01,1.054677333229915348e+02,6.510000000000000000e+02,1.043650763764281919e+01,1.010023638215493413e+01
3.485000000000000000e+02,1.026836335102172981e+01,9.933476829775738537e+00,1.053063352545072995e+01,1.681379986309346763e-01,1.054675562951898229e+02,6.510000000000000000e+02,1.043650134965266396e+01,1.010022535239079389e+01
3.490000000000000000e+02,1.026835476136880665e+01,9.933465048362451810e+00,1.053063039713526194e+01,1.681403560266442887e-01,1.054673806846502089e+02,6.510000000000000000e+02,1.043649511739545055e+01,1.010021440534216097e+01
3.495000000000000000e+02,1.026834624038451516e+01,9.933453352795478253e+00,1.053062730425448734e+01,1.681427000030324692e-01,1.054672064799831048e+02,6.510000000000000000e+02,1.043648894038754804e+01,1.010020354038148405e+01
3.500000000000000000e+02,1.026833778751771753e+01,9.933441742438800404e+00,1.053062424645434980e+01,1.681450306325687483e-01,1.054670336698906681e+02,6.510000000000000000e+02,1.043648281815028689e+01,1.010019275688514817e+01
3.505000000000000000e+02,1.026832940222171331e+01,9.933430216661072620e+00,1.053062122338082141e+01,1.681473479869932397e-01,1.054668622431659770e+02,6.510000000000000000e+02,1.043647675020870658e+01,1.010018205423471827e+01
3.510000000000000000e+02,1.026832108395426602e+01,9.933418774835802267e+00,1.053061823468411973e+01,1.681496521373168074e-01,1.054666921886935995e+02,6.510000000000000000e+02,1.043647073609158227e+01,1.010017143181694799e+01
3.515000000000000000e+02,1.026831283217743263e+01,9.933407416341150764e+00,1.053061528001720681e+01,1.681519431552654098e-01,1.054665234954466229e+02,6.510000000000000000e+02,1.043646477533269845e+01,1.010016088902216680e+01
3.520000000000000000e+02,1.026830464635763462e+01,9.933396140560034837e+00,1.053061235903863313e+01,1.681542211113201124e-01,1.054663561524873359e+02,6.510000000000000000e+02,1.043645886746895535e+01,1.010015042524631390e+01
3.525000000000000000e+02,1.026829652596559583e+01,9.933384946880062571e+00,1.053060947140720316e+01,1.681564860756456226e-01,1.054661901489664046e+02,6.510000000000000000e+02,1.043645301204124110e+01,1.010014003988994880e+01
3.530000000000000000e+02,1.026828847047638682e+01,9.933373834693430382e+00,1.053060661678389565e+01,1.681587381187092667e-01,1.054660254741239527e+02,6.510000000000000000e+02,1.043644720859509611e+01,1.010012973235767575e+01
3.535000000000000000e+02,1.026828047936922950e+01,9.933362803396827090e+00,1.053060379483896902e+01,1.681609773100432303e-01,1.054658621172850417e+02,6.510000000000000000e+02,1.043644145667927248e+01,1.010011950205918652e+01
3.540000000000000000e+02,1.026827255212754508e+01,9.933351852391512082e+00,1.053060100524122333e+01,1.681632037190698703e-01,1.054657000678610075e+02,6.510000000000000000e+02,1.043643575584661498e+01,1.010010934840847519e+01
3.545000000000000000e+02,1.026826468823891325e+01,9.933340981083329524e+00,1.053059824766306818e+01,1.681654174148438652e-01,1.054655393153484937e+02,6.510000000000000000e+02,1.043643010565375739e+01,1.010009927082407089e+01
3.550000000000000000e+02,1.026825688719511120e+01,9.933330188882493417e+00,1.053059552178112490e+01,1.681676184658460749e-01,1.054653798493303043e+02,6.510000000000000000e+02,1.043642450566095725e+01,1.010008926872926516e+01
3.555000000000000000e+02,1.026824914849203196e+01,9.933319475203731486e+00,1.053059282727532953e+01,1.681698069410150487e-01,1.054652216594739400e+02,6.510000000000000000e+02,1.043641895543304798e+01,1.010007934155101772e+01
3.560000000000000000e+02,1.026824147162953160e+01,9.933308839466194584e+00,1.053059016382575308e+01,1.681719829078903994e-01,1.054650647355277755e+02,6.510000000000000000e+02,1.043641345453742098e+01,1.010006948872164045e+01
3.565000000000000000e+02,1.026823385611158379e+01,9.933298281093401627e+00,1.053058753111676005e+01,1.681741464343148584e-01,1.054649090673250811e+02,6.510000000000000000e+02,1.043640800254589962e+01,1.010005970967726974e+01
3.570000000000000000e+02,1.026822630144611992e+01,9.933287799513163208e+00,1.053058492883776687e+01,1.681762975878154931e-01,1.054647546447802284e+02,6.510000000000000000e+02,1.043640259903393641e+01,1.010005000385830520e+01
3.575000000000000000e+02,1.026821880714504864e+01,9.933277394157594031e+00,1.053058235668035003e+01,1.681784364355521366e-01,1.054646014578892022e+02,6.510000000000000000e+02,1.043639724358060228e+01,1.010004037070949678e+01
3.580000000000000000e+02,1.026821137272421325e+01,9.933267064463075613e+00,1.053057981433826562e+01,1.681805630439048849e-01,1.054644494967286334e+02,6.510000000000000000e+02,1.043639193576811763e+01,1.010003080968030886e+01
3.585000000000000000e+02,1.026820399770334724e+01,9.933256809870325554e+00,1.053057730150914395e+01,1.681826774794025203e-01,1.054642987514551606e+02,6.510000000000000000e+02,1.043638667518274943e+01,1.010002132022394328e+01
3.590000000000000000e+02,1.026819668160609744e+01,9.933246629824136420e+00,1.053057481789183569e+01,1.681847798083615231e-01,1.054641492123056423e+02,6.510000000000000000e+02,1.043638146141445766e+01,1.010001190179773545e+01
3.595000000000000000e+02,1.026818942395991385e+01,9.933236523773448567e+00,1.053057236318914924e+01,1.681868700964736230e-01,1.054640008695950826e+02,6.510000000000000000e+02,1.043637629405638734e+01,1.010000255386344037e+01
3.600000000000000000e+02,1.026818222429605498e+01,9.933226491171486927e+00,1.053056993710572087e+01,1.681889484090120790e-01,1.054638537137164036e+02,6.510000000000000000e+02,1.043637117270506742e+01,1.009999327588704254e+01
3.605000000000000000e+02,1.026817508214956831e+01,9.933216531475661526e+00,1.053056753935240586e+01,1.681910148112959746e-01,1.054637077351405310e+02,6.510000000000000000e+02,1.043636609696086381e+01,1.009998406733827103e+01
3.610000000000000000e+02,1.026816799705924588e+01,9.933206644147309916e+00,1.053056516963942002e+01,1.681930693676587374e-01,1.054635629244149868e+02,6.510000000000000000e+02,1.043636106642690464e+01,1.009997492769158711e+01
3.615000000000000000e+02,1.026816096856760119e+01,9.933196828651848165e+00,1.053056282768018370e+01,1.681951121428923723e-01,1.054634192721638897e+02,6.510000000000000000e+02,1.043635608071049248e+01,1.009996585642470812e+01
3.620000000000000000e+02,1.026815399622085145e+01,9.933187084458685590e+00,1.053056051319119568e+01,1.681971432015252899e-01,1.054632767690873720e+02,6.510000000000000000e+02,1.043635113942237602e+01,1.009995685301932689e+01
3.625000000000000000e+02,1.026814707956887140e+01,9.933177411041171467e+00,1.053055822589273838e+01,1.681991626065850176e-01,1.054631354059603012e+02,6.510000000000000000e+02,1.043634624217545692e+01,1.009994791696228766e+01
3.630000000000000000e+02,1.026814021816513822e+01,9.933167807876722932e+00,1.053055596550645845e+01,1.682011704223826398e-01,1.054629951736318674e+02,6.510000000000000000e+02,1.043634138858752003e+01,1.009993904774275464e+01
3.635000000000000000e+02,1.026813341156672266e+01,9.933158274446697078e+00,1.053055373175642906e+01,1.682031667117799834e-01,1.054628560630247307e+02,6.510000000000000000e+02,1.043633657827850314e+01,1.009993024485494217e+01
3.640000000000000000e+02,1.026812665933429436e+01,9.933148810236280823e+00,1.053055152437186415e+01,1.682051515377882556e-01,1.054627180651355189e+02,6.510000000000000000e+02,1.043633181087208328e+01,1.009992150779650721e+01
3.645000000000000000e+02,1.026811996103205971e+01,9.933139414734490913e+00,1.053054934308162771e+01,1.682071249625882170e-01,1.054625811710332215e+02,6.510000000000000000e+02,1.043632708599464820e+01,1.009991283606947121e+01
3.650000000000000000e+02,1.026811331622767831e+01,9.933130087434259181e+00,1.053054718761896780e+01,1.682090870489225953e-01,1.054624453718580099e+02,6.510000000000000000e+02,1.043632240327660021e+01,1.009990422917875641e+01
3.655000000000000000e+02,1.026810672449233941e+01,9.933120827832292221e+00,1.053054505771892835e+01,1.682110378586524069e-01,1.054623106588222612e+02,6.510000000000000000e+02,1.043631776235099196e+01,1.009989568663368686e+01
3.660000000000000000e+02,1.026810018540066771e+01,9.933111635429167308e+00,1.053054295311838473e+01,1.682129774534271149e-01,1.054621770232089659e+02,6.510000000000000000e+02,1.043631316285409483e+01,1.009988720794724060e+01
3.665000000000000000e+02,1.026809369853075005e+01,9.933102509729005547e+00,1.053054087355814161e+01,1.682149058942208897e-01,1.054620444563718991e+02,6.510000000000000000e+02,1.043630860442497088e+01,1.009987879263652921e+01
3.670000000000000000e+02,1.026808726346402523e+01,9.933093450239750766e+00,1.053053881878009612e+01,1.682168232427762866e-01,1.054619129497340140e+02,6.510000000000000000e+02,1.043630408670680154e+01,1.009987044022124891e+01
3.675000000000000000e+02,1.026808087978534978e+01,9.933084456473094903e+00,1.053053678852979758e+01,1.682187295593871035e-01,1.054617824947880393e+02,6.510000000000000000e+02,1.043629960934473644e+01,1.009986215022596134e+01
3.680000000000000000e+02,1.026807454708293221e+01,9.933075527944323468e+00,1.053053478255603892e+01,1.682206249043421697e-01,1.054616530830955838e+02,6.510000000000000000e+02,1.043629517198727363e+01,1.009985392217859079e+01
3.685000000000000000e+02,1.026806826494827796e+01,9.933066664172462978e+00,1.053053280060749941e+01,1.682225093382865022e-01,1.054615247062860277e+02,6.510000000000000000e+02,1.043629077428656515e+01,1.009984575560999076e+01
3.690000000000000000e+02,1.026806203297618936e+01,9.933057864680055360e+00,1.053053084243657977e+01,1.682243829207773489e-01,1.054613973560561959e+02,6.510000000000000000e+02,1.043628641589696748e+01,1.009983765005541301e+01
3.695000000000000000e+02,1.026805585076472305e+01,9.933049128993214794e+00,1.053052890779841455e+01,1.682262457114189480e-01,1.054612710241698466e+02,6.510000000000000000e+02,1.043628209647614113e+01,1.009982960505330496e+01
3.700000000000000000e+02,1.026804971791509935e+01,9.933040456641679228e+00,1.053052699644970502e+01,1.682280977692950374e-01,1.054611457024554113e+02,6.510000000000000000e+02,1.043627781568439516e+01,1.009982162014580531e+01
3.705000000000000000e+02,1.026804363403184084e+01,9.933031847158650507e+00,1.053052510815176568e+01,1.682299391533301491e-01,1.054610213828093492e+02,6.510000000000000000e+02,1.043627357318517213e+01,1.009981369487851133e+01
3.710000000000000000e+02,1.026803759872266575e+01,9.933023300080829898e+00,1.053052324266523776e+01,1.682317699222894980e-01,1.054608980571935035e+02,6.510000000000000000e+02,1.043626936864495391e+01,1.009980582880037581e+01
3.715000000000000000e+02,1.026803161159840094e+01,9.933014814948439408e+00,1.053052139975440760e+01,1.682335901344695905e-01,1.054607757176335667e+02,6.510000000000000000e+02,1.043626520173287098e+01,1.009979802146393091e+01
3.720000000000000000e+02,1.026802567227299612e+01,9.933006391305113425e+00,1.053051957918615322e+01,1.682353998480594914e-01,1.054606543562193366e+02,6.510000000000000000e+02,1.043626107212105580e+01,1.009979027242493643e+01
3.725000000000000000e+02,1.026801978036356644e+01,9.932998028697959114e+00,1.053051778072847178e+01,1.682371991209343498e-01,1.054605339651055260e+02,6.510000000000000000e+02,1.043625697948450082e+01,1.009978258124263384e+01
3.730000000000000000e+02,1.026801393549028951e+01,9.932989726677368125e+00,1.053051600415137123e+01,1.682389880101915480e-01,1.054604145365094894e+02,6.510000000000000000e+02,1.043625292350048106e+01,1.009977494748009796e+01
3.735000000000000000e+02,1.026800813727638051e+01,9.932981484797151595e+00,1.053051424922871604e+01,1.682407665731819324e-01,1.054602960627111230e+02,6.510000000000000000e+02,1.043624890384956316e+01,1.009976737070319963e+01
3.740000000000000000e+02,1.026800238534809040e+01,9.932973302614557909e+00,1.053051251573545244e+01,1.682425348669426279e-01,1.054601785360525383e+02,6.510000000000000000e+02,1.043624492021503336e+01,1.009975985048114744e+01
3.745000000000000000e+02,1.026799667933466864e+01,9.932965179690011581e+00,1.053051080345057144e+01,1.682442929476301308e-01,1.054600619489372377e+02,6.510000000000000000e+02,1.043624097228230063e+01,1.009975238638703843e+01
3.750000000000000000e+02,1.026799101886843602e+01,9.932957115587331742e+00,1.053050911215291130e+01,1.682460408722730727e-01,1.054599462938320471e+02,6.510000000000000000e+02,1.043623705974070859e+01,1.009974497799616344e+01
3.755000000000000000e+02,1.026798540358457501e+01,9.932949109873536742e+00,1.053050744162518448e+01,1.682477786963493538e-01,1.054598315632621564e+02,6.510000000000000000e+02,1.043623318228092600e+01,1.009973762488822580e+01
3.760000000000000000e+02,1.026797983312119023e+01,9.932941162118941847e+00,1.053050579165131140e+01,1.682495064758481873e-01,1.054597177498128389e+02,6.510000000000000000e+02,1.043622933959703936e+01,1.009973032664534287e+01
3.765000000000000000e+02,1.026797430711932435e+01,9.932933271896995819e+00,1.053050416201554285e+01,1.682512242660846036e-01,1.054596048461295936e+02,6.510000000000000000e+02,1.043622553138540887e+01,1.009972308285323805e+01
3.770000000000000000e+02,1.026796882522291909e+01,9.932925438784460326e+00,1.053050255250543898e+01,1.682529321224726093e-01,1.054594928449175342e+02,6.510000000000000000e+02,1.043622175734539148e+01,1.009971589310044493e+01
3.775000000000000000e+02,1.026796338707885248e+01,9.932917662361125721e+00,1.053050096291157978e+01,1.682546300998036537e-01,1.054593817389418291e+02,6.510000000000000000e+02,1.043621801717865516e+01,1.009970875697904802e+01
3.780000000000000000e+02,1.026795799233677009e+01,9.932909942210001120e+00,1.053049939302813520e+01,1.682563182525043388e-01,1.054592715210244336e+02,6.510000000000000000e+02,1.043621431058927485e+01,1.009970167408426533e+01
3.785000000000000000e+02,1.026795264064913660e+01,9.932902277917278866e+00,1.053049784264772981e+01,1.682579966353066614e-01,1.054591621840452973e+02,6.510000000000000000e+02,1.043621063728444298e+01,1.009969464401382844e+01
3.790000000000000000e+02,1.026794733167121265e+01,9.932894669072137361e+00,1.053049631156650179e+01,1.682596653020624056e-01,1.054590537209415260e+02,6.510000000000000000e+02,1.043620699697327403e+01,1.009968766636914950e+01
3.795000000000000000e+02,1.026794206506106200e+01,9.932887115266945344e+00,1.053049479958100143e+01,1.682613243064648434e-01,1.054589461247077651e+02,6.510000000000000000e+02,1.043620338936752745e+01,1.009968074075459654e+01
3.800000000000000000e+02,1.026793684047947153e+01,9.932879616097038067e+00,1.053049330649109194e+01,1.682629737019973315e-01,1.054588393883945940e+02,6.510000000000000000e+02,1.043619981418146914e+01,1.009967386677747392e+01
3.805000000000000000e+02,1.026793165758995130e+01,9.932872171160862962e+00,1.053049183210058715e+01,1.682646135423971623e-01,1.054587335051084978e+02,6.510000000000000000e+02,1.043619627113234927e+01,1.009966704404755333e+01
3.810000000000000000e+02,1.026792651605874163e+01,9.932864780059622589e+00,1.053049037621253881e+01,1.682662438802123572e-01,1.054586284680117672e+02,6.510000000000000000e+02,1.043619275993895457e+01,1.009966027217853046e+01
3.815000000000000000e+02,1.026792141555477933e+01,9.932857442397747150e+00,1.053048893863414115e+01,1.682678647682449569e-01,1.054585242703221439e+02,6.510000000000000000e+02,1.043618928032302584e+01,1.009965355078653459e+01
3.820000000000000000e+02,1.026791635574960893e+01,9.932850157782525002e+00,1.053048751917355297e+01,1.682694762588810566e-01,1.054584209053107458e+02,6.510000000000000000e+02,1.043618583200848882e+01,1.009964687949072726e+01
3.825000000000000000e+02,1.026791133631744124e+01,9.932842925824242997e+00,1.053048611763810882e+01,1.682710784045547137e-01,1.054583183663036436e+02,6.510000000000000000e+02,1.043618241472199415e+01,1.009964025791288655e+01
3.830000000000000000e+02,1.026790635693509479e+01,9.932835746136044364e+00,1.053048473384038886e+01,1.682726712568201333e-01,1.054582166466800430e+02,6.510000000000000000e+02,1.043617902819191556e+01,1.009963368567827402e+01
3.835000000000000000e+02,1.026790141728207395e+01,9.932828618333951809e+00,1.053048336759266768e+01,1.682742548674341920e-01,1.054581157398744011e+02,6.510000000000000000e+02,1.043617567214950803e+01,1.009962716241463987e+01
3.840000000000000000e+02,1.026789651704033624e+01,9.932821542036881723e+00,1.053048201870949541e+01,1.682758292879441842e-01,1.054580156393716237e+02,6.510000000000000000e+02,1.043617234632828072e+01,1.009962068775239352e+01
3.845000000000000000e+02,1.026789165589451258e+01,9.932814516866631749e+00,1.053048068700950424e+01,1.682773945690176076e-01,1.054579163387110867e+02,6.510000000000000000e+02,1.043616905046352983e+01,1.009961426132549356e+01
3.850000000000000000e+02,1.026788683353171017e+01,9.932807542447804394e+00,1.053047937230854458e+01,1.682789507622979852e-01,1.054578178314835100e+02,6.510000000000000000e+02,1.043616578429400832e+01,1.009960788276941202e+01
3.855000000000000000e+02,1.026788204964155327e+01,9.932800618407847892e+00,1.053047807442998796e+01,1.682804979175183402e-01,1.054577201113305875e+02,6.510000000000000000e+02,1.043616254755907136e+01,1.009960155172403340e+01
3.860000000000000000e+02,1.026787730391609621e+01,9.932793744376898104e+00,1.053047679319486996e+01,1.682820360851300379e-01,1.054576231719442490e+02,6.510000000000000000e+02,1.043615934000122536e+01,1.009959526783096706e+01
3.865000000000000000e+02,1.026787259605001346e+01,9.932786919987842467e+00,1.053047552842861556e+01,1.682835653158903655e-01,1.054575270070702686e+02,6.510000000000000000e+02,1.043615616136590418e+01,1.009958903073412273e+01
3.870000000000000000e+02,1.026786792574032958e+01,9.932780144876398154e+00,1.053047427995501018e+01,1.682850856585947352e-01,1.054574316105021410e+02,6.510000000000000000e+02,1.043615301139892360e+01,1.009958284008173557e+01
3.875000000000000000e+02,1.026786329268652764e+01,9.932773418680920230e+00,1.053047304760200120e+01,1.682865971638909386e-01,1.054573369760844201e+02,6.510000000000000000e+02,1.043614988985041769e+01,1.009957669552263582e+01
3.880000000000000000e+02,1.026785869659052253e+01,9.932766741042584613e+00,1.053047183119745789e+01,1.682880998800526384e-01,1.054572430977108581e+02,6.510000000000000000e+02,1.043614679647057386e+01,1.009957059671046942e+01
3.885000000000000000e+02,1.026785413715658279e+01,9.932760111605109188e+00,1.053047063057253574e+01,1.682895938565358018e-01,1.054571499693239645e+02,6.510000000000000000e+02,1.043614373101311799e+01,1.009956454330004760e+01
3.890000000000000000e+02,1.026784961409142305e+01,9.932753530014943877e+00,1.053046944556000675e+01,1.682910791423294361e-01,1.054570575849162850e+02,6.510000000000000000e+02,1.043614069323375304e+01,1.009955853494909306e+01
3.895000000000000000e+02,1.026784512710408670e+01,9.932746995921199584e+00,1.053046827599346891e+01,1.682925557855433352e-01,1.054569659385279863e+02,6.510000000000000000e+02,1.043613768288962973e+01,1.009955257131854367e+01
3.900000000000000000e+02,1.026784067590589089e+01,9.932740508975509641e+00,1.053046712170877441e+01,1.682940238348511197e-01,1.054568750242460737e+02,6.510000000000000000e+02,1.043613469974074270e+01,1.009954665207103908e+01
3.905000000000000000e+02,1.026783626021057572e+01,9.932734068832251850e+00,1.053046598254306154e+01,1.682954833379442239e-01,1.054567848362070350e+02,6.510000000000000000e+02,1.043613174354851836e+01,1.009954077687263130e+01
3.910000000000000000e+02,1.026783187973409817e+01,9.932727675148274926e+00,1.053046485833528223e+01,1.682969343429749631e-01,1.054566953685931026e+02,6.510000000000000000e+02,1.043612881407707249e+01,1.009953494539112206e+01
3.915000000000000000e+02,1.026782753419477778e+01,9.932721327582978432e+00,1.053046374892493908e+01,1.682983768969072702e-01,1.054566066156345414e+02,6.510000000000000000e+02,1.043612591109168442e+01,1.009952915729787115e+01
3.920000000000000000e+02,1.026782322331311015e+01,9.932715025798303898e+00,1.053046265415390970e+01,1.682998110476300047e-01,1.054565185716066935e+02,6.510000000000000000e+02,1.043612303436074029e+01,1.009952341226548000e+01
3.925000000000000000e+02,1.026781894681190366e+01,9.932708769458773901e+00,1.053046157386745207e+01,1.683012368419466720e-01,1.054564312308320382e+02,6.510000000000000000e+02,1.043612018365385019e+01,1.009951770996995535e+01
3.930000000000000000e+02,1.026781470441615696e+01,9.932702558231301992e+00,1.053046050790807442e+01,1.683026543262458041e-01,1.054563445876779042e+02,6.510000000000000000e+02,1.043611735874240054e+01,1.009951205008991160e+01
3.935000000000000000e+02,1.026781049585310690e+01,9.932696391785416523e+00,1.053045945612282175e+01,1.683040635476345526e-01,1.054562586365578767e+02,6.510000000000000000e+02,1.043611455940074073e+01,1.009950643230547129e+01
3.940000000000000000e+02,1.026780632085214684e+01,9.932690269793036819e+00,1.053045841836047458e+01,1.683054645521866732e-01,1.054561733719294239e+02,6.510000000000000000e+02,1.043611178540433215e+01,1.009950085629995975e+01
3.945000000000000000e+02,1.026780217914491722e+01,9.932684191928540685e+00,1.053045739447042095e+01,1.683068573861276063e-01,1.054560887882962845e+02,6.510000000000000000e+02,1.043610903653104316e+01,1.009949532175878950e+01
3.950000000000000000e+02,1.026779807046507464e+01,9.932678157868769730e+00,1.053045638430339714e+01,1.683082420947526192e-01,1.054560048802033236e+02,6.510000000000000000e+02,1.043610631255982746e+01,1.009948982837032183e+01
3.955000000000000000e+02,1.026779399454855302e+01,9.932672167292887266e+00,1.053045538771062439e+01,1.683096187244879638e-01,1.054559216422425152e+02,6.510000000000000000e+02,1.043610361327304226e+01,1.009948437582406555e+01
3.960000000000000000e+02,1.026778995113343740e+01,9.932666219882488434e+00,1.053045440454719461e+01,1.683109873199535589e-01,1.054558390690494321e+02,6.510000000000000000e+02,1.043610093845339115e+01,1.009947896381348542e+01
3.965000000000000000e+02,1.026778593995976152e+01,9.932660315321552247e+00,1.053045343466778760e+01,1.683123479265397349e-01,1.054557571552999065e+02,6.510000000000000000e+02,1.043609828788630089e+01,1.009947359203322215e+01
3.970000000000000000e+02,1.026778196076969785e+01,9.932654453296333230e+00,1.053045247792904426e+01,1.683137005892219040e-01,1.054556758957136537e+02,6.510000000000000000e+02,1.043609566135891953e+01,1.009946826018047616e+01
3.975000000000000000e+02,1.026777801330758599e+01,9.932648633495535506e+00,1.053045153419284397e+01,1.683150453523030443e-01,1.054555952850546419e+02,6.510000000000000000e+02,1.043609305865988901e+01,1.009946296795528298e+01
3.980000000000000000e+02,1.026777409731966095e+01,9.932642855610138710e+00,1.053045060331518279e+01,1.683163822604442916e-01,1.054555153181258191e+02,6.510000000000000000e+02,1.043609047958010549e+01,1.009945771505921641e+01
3.985000000000000000e+02,1.026777021255426803e+01,9.932637119333412201e+00,1.053044968515855473e+01,1.683177113579434891e-01,1.054554359897734912e+02,6.510000000000000000e+02,1.043608792391221129e+01,1.009945250119632476e+01
3.990000000000000000e+02,1.026776635876182375e+01,9.932631424360918615e+00,1.053044877958279635e+01,1.683190326883746701e-01,1.054553572948861984e+02,6.510000000000000000e+02,1.043608539145019698e+01,1.009944732607344875e+01
3.995000000000000000e+02,1.026776253569471464e+01,9.932625770390430375e+00,1.053044788645326157e+01,1.683203462955154828e-01,1.054552792283929961e+02,6.510000000000000000e+02,1.043608288199023093e+01,1.009944218939919836e+01
4.000000000000000000e+02,1.026775874310731140e+01,9.932620157122022064e+00,1.053044700563348535e+01,1.683216522229349643e-01,1.054552017852636823e+02,6.510000000000000000e+02,1.043608039533024545e+01,1.009943709088437558e+01
4.005000000000000000e+02,1.026775498075597781e+01,9.932614584258086410e+00,1.053044613698969023e+01,1.683229505136330240e-01,1.054551249605088117e+02,6.510000000000000000e+02,1.043607793126960992e+01,1.009943203024234393e+01
4.010000000000000000e+02,1.026775124839894637e+01,9.932609051503090924e+00,1.053044528039147032e+01,1.683242412114316078e-01,1.054550487491775215e+02,6.510000000000000000e+02,1.043607548961037956e+01,1.009942700718751496e+01
4.015000000000000000e+02,1.026774754579653681e+01,9.932603558563696922e+00,1.053044443570746047e+01,1.683255243583468008e-01,1.054549731463612972e+02,6.510000000000000000e+02,1.043607307015488317e+01,1.009942202143819046e+01
4.020000000000000000e+02,1.026774387271089495e+01,9.932598105148898071e+00,1.053044360280856395e+01,1.683267999969076389e-01,1.054548981471893399e+02,6.510000000000000000e+02,1.043607067270780320e+01,1.009941707271398670e+01
4.025000000000000000e+02,1.026774022890606375e+01,9.932592690969702431e+00,1.053044278156422742e+01,1.683280681695893677e-01,1.054548237468296605e+02,6.510000000000000000e+02,1.043606829707565353e+01,1.009941216073647396e+01
4.030000000000000000e+02,1.026773661414806860e+01,9.932587315739320744e+00,1.053044197185007036e+01,1.683293289189680131e-01,1.054547499404911548e+02,6.510000000000000000e+02,1.043606594306703528e+01,1.009940728522910014e+01
4.035000000000000000e+02,1.026773302820468636e+01,9.932581979173066955e+00,1.053044117353690901e+01,1.683305822864321621e-01,1.054546767234182880e+02,6.510000000000000000e+02,1.043606361049111975e+01,1.009940244591825476e+01
4.040000000000000000e+02,1.026772947084571364e+01,9.932576680988388418e+00,1.053044038650043390e+01,1.683318283136774063e-01,1.054546040908970355e+02,6.510000000000000000e+02,1.043606129915939107e+01,1.009939764253203798e+01
4.045000000000000000e+02,1.026772594184265586e+01,9.932571420904826809e+00,1.053043961061824518e+01,1.683330670428093145e-01,1.054545320382487006e+02,6.510000000000000000e+02,1.043605900888546678e+01,1.009939287479984671e+01
4.050000000000000000e+02,1.026772244096890674e+01,9.932566198643964839e+00,1.053043884576366906e+01,1.683342985138702730e-01,1.054544605608326577e+02,6.510000000000000000e+02,1.043605673948277612e+01,1.009938814245503735e+01
4.055000000000000000e+02,1.026771896799966655e+01,9.932561013929602112e+00,1.053043809182137380e+01,1.683355227690130629e-01,1.054543896540460253e+02,6.510000000000000000e+02,1.043605449076867941e+01,1.009938344523065368e+01
4.060000000000000000e+02,1.026771552271192078e+01,9.932555866487470908e+00,1.053043734867042858e+01,1.683367398481727395e-01,1.054543193133220313e+02,6.510000000000000000e+02,1.043605226256009288e+01,1.009937878286374868e+01
4.065000000000000000e+02,1.026771210488445263e+01,9.932550756045390727e+00,1.053043661619419247e+01,1.683379497924157864e-01,1.054542495341310087e+02,6.510000000000000000e+02,1.043605005467686730e+01,1.009937415509203618e+01
4.070000000000000000e+02,1.026770871429789977e+01,9.932545682333127957e+00,1.053043589427302607e+01,1.683391526419822648e-01,1.054541803119812613e+02,6.510000000000000000e+02,1.043604786693988196e+01,1.009936956165591937e+01
4.075000000000000000e+02,1.026770535073462653e+01,9.932540645082527320e+00,1.053043518279040747e+01,1.683403484367494707e-01,1.054541116424162936e+02,6.510000000000000000e+02,1.043604569917137503e+01,1.009936500229787804e+01
4.080000000000000000e+02,1.026770201397871674e+01,9.932535644027405297e+00,1.053043448163425388e+01,1.683415372171594426e-01,1.054540435210152367e+02,6.510000000000000000e+02,1.043604355119587623e+01,1.009936047676155901e+01
4.085000000000000000e+02,1.026769870381603766e+01,9.932530678903496835e+00,1.053043379068843066e+01,1.683427190228278525e-01,1.054539759433935444e+02,6.510000000000000000e+02,1.043604142283886560e+01,1.009935598479320973e+01
4.090000000000000000e+02,1.026769542003401448e+01,9.932525749448565477e+00,1.053043310983856706e+01,1.683438938930592599e-01,1.054539089051985741e+02,6.510000000000000000e+02,1.043603931392707374e+01,1.009935152614095522e+01
4.095000000000000000e+02,1.026769216242195881e+01,9.932520855402367843e+00,1.053043243897397296e+01,1.683450618670531140e-01,1.054538424021163223e+02,6.510000000000000000e+02,1.043603722428901115e+01,1.009934710055490470e+01
4.100000000000000000e+02,1.026768893077070643e+01,9.932515996506511513e+00,1.053043177798344132e+01,1.683462229844192581e-01,1.054537764298644049e+02,6.510000000000000000e+02,1.043603515375512636e+01,1.009934270778628651e+01
4.105000000000000000e+02,1.026768572487295828e+01,9.932511172504396413e+00,1.053043112675694282e+01,1.683473772833228577e-01,1.054537109841981106e+02,6.510000000000000000e+02,1.043603310215628177e+01,1.009933834758963478e+01
4.110000000000000000e+02,1.026768254452297668e+01,9.932506383141639361e+00,1.053043048518689240e+01,1.683485248031637849e-01,1.054536460609052426e+02,6.510000000000000000e+02,1.043603106932614111e+01,1.009933401971981404e+01
4.115000000000000000e+02,1.026767938951671155e+01,9.932501628165553598e+00,1.053042985316283087e+01,1.683496655817428578e-01,1.054535816558077812e+02,6.510000000000000000e+02,1.043602905509845513e+01,1.009932972393496797e+01
4.120000000000000000e+02,1.026767625965167774e+01,9.932496907325299773e+00,1.053042923058210789e+01,1.683507996575803189e-01,1.054535177647600221e+02,6.510000000000000000e+02,1.043602705930925900e+01,1.009932545999409825e+01
4.125000000000000000e+02,1.026767315472710074e+01,9.932492220372026281e+00,1.053042861733889168e+01,1.683519270693491221e-01,1.054534543836515184e+02,6.510000000000000000e+02,1.043602508179644950e+01,1.009932122765775020e+01
4.130000000000000000e+02,1.026767007454370528e+01,9.932487567058553068e+00,1.053042801332909839e+01,1.683530478541232778e-01,1.054533915084021203e+02,6.510000000000000000e+02,1.043602312239782925e+01,1.009931702668958131e+01
4.135000000000000000e+02,1.026766701890388234e+01,9.932482947139648743e+00,1.053042741844902253e+01,1.683541620495933311e-01,1.054533291349659407e+02,6.510000000000000000e+02,1.043602118095347464e+01,1.009931285685429003e+01
4.140000000000000000e+02,1.026766398761165000e+01,9.932478360371829851e+00,1.053042683259669410e+01,1.683552696931903403e-01,1.054532672593306160e+02,6.510000000000000000e+02,1.043601925730484048e+01,1.009930871791845952e+01
4.145000000000000000e+02,1.026766098047260201e+01,9.932473806513502979e+00,1.053042625567126755e+01,1.683563708228072997e-01,1.054532058775162255e+02,6.510000000000000000e+02,1.043601735129541019e+01,1.009930460964979559e+01
4.150000000000000000e+02,1.026765799729381357e+01,9.932469285324838637e+00,1.053042568757145148e+01,1.683574654752536537e-01,1.054531449855728624e+02,6.510000000000000000e+02,1.043601546276906689e+01,1.009930053181856024e+01
4.155000000000000000e+02,1.026765503788393907e+01,9.932464796567682441e+00,1.053042512820082521e+01,1.683585536867703847e-01,1.054530845795829350e+02,6.510000000000000000e+02,1.043601359157070974e+01,1.009929648419716841e+01
4.160000000000000000e+02,1.026765210205311263e+01,9.932460340005791366e+00,1.053042457745935145e+01,1.683596354945755269e-01,1.054530246556595756e+02,6.510000000000000000e+02,1.043601173754768752e+01,1.009929246655853774e+01
4.165000000000000000e+02,1.026764918961309903e+01,9.932455915404702296e+00,1.053042403525093285e+01,1.683607109348037589e-01,1.054529652099489994e+02,6.510000000000000000e+02,1.043600990054790323e+01,1.009928847867829660e+01
4.170000000000000000e+02,1.026764630037710369e+01,9.932451522531577481e+00,1.053042350147931039e+01,1.683617800440515566e-01,1.054529062386272216e+02,6.510000000000000000e+02,1.043600808042115524e+01,1.009928452033305213e+01
4.175000000000000000e+02,1.026764343415982772e+01,9.932447161155195658e+00,1.053042297604853239e+01,1.683628428582442382e-01,1.054528477379007114e+02,6.510000000000000000e+02,1.043600627701807149e+01,1.009928059130158395e+01
4.180000000000000000e+02,1.026764059077749103e+01,9.932442831046254028e+00,1.053042245886512518e+01,1.683638994132537758e-01,1.054527897040071736e+02,6.510000000000000000e+02,1.043600449019074539e+01,1.009927669136423667e+01
4.185000000000000000e+02,1.026763777004779321e+01,9.932438531977101803e+00,1.053042194983438229e+01,1.683649497444354992e-01,1.054527321332144822e+02,6.510000000000000000e+02,1.043600271979222960e+01,1.009927282030335860e+01
4.190000000000000000e+02,1.026763497178980522e+01,9.932434263721692247e+00,1.053042144886492260e+01,1.683659938879674134e-01,1.054526750218188909e+02,6.510000000000000000e+02,1.043600096567777236e+01,1.009926897790183808e+01
4.195000000000000000e+02,1.026763219582416831e+01,9.932430026055657279e+00,1.053042095586679494e+01,1.683670318787895692e-01,1.054526183661486982e+02,6.510000000000000000e+02,1.043599922770295763e+01,1.009926516394537899e+01
4.200000000000000000e+02,1.026762944197287197e+01,9.932425818756378533e+00,1.053042047074941401e+01,1.683680637513767508e-01,1.054525621625595164e+02,6.510000000000000000e+02,1.043599750572424867e+01,1.009926137822149350e+01
4.205000000000000000e+02,1.026762671005940142e+01,9.932421641602722673e+00,1.053041999342120327e+01,1.683690895416962430e-01,1.054525064074383351e+02,6.510000000000000000e+02,1.043599579960109658e+01,1.009925762051770448e+01
4.210000000000000000e+02,1.026762399990865049e+01,9.932417494375419764e+00,1.053041952379471446e+01,1.683701092839107738e-01,1.054524510972004094e+02,6.510000000000000000e+02,1.043599410919256165e+01,1.009925389062474110e+01
4.215000000000000000e+02,1.026762131134683820e+01,9.932413376856837672e+00,1.053041906178253129e+01,1.683711230128512593e-01,1.054523962282883645e+02,6.510000000000000000e+02,1.043599243435969015e+01,1.009925018833398624e+01
4.220000000000000000e+02,1.026761864420167392e+01,9.932409288830816863e+00,1.053041860728698431e+01,1.683721307626774577e-01,1.054523417971753787e+02,6.510000000000000000e+02,1.043599077496435079e+01,1.009924651343899527e+01
4.225000000000000000e+02,1.026761599830210869e+01,9.932405230082713032e+00,1.053041816023297450e+01,1.683731325674445722e-01,1.054522878003599828e+02,6.510000000000000000e+02,1.043598913086955271e+01,1.009924286573466468e+01
4.230000000000000000e+02,1.026761337347870118e+01,9.932401200399624486e+00,1.053041772053412295e+01,1.683741284611549593e-01,1.054522342343737336e+02,6.510000000000000000e+02,1.043598750193985580e+01,1.009923924501754655e+01
4.235000000000000000e+02,1.026761076956316998e+01,9.932397199570129231e+00,1.053041728810767275e+01,1.683751184777579069e-01,1.054521810957719907e+02,6.510000000000000000e+02,1.043598588804092664e+01,1.009923565108541155e+01
4.240000000000000000e+02,1.026760818638857486e+01,9.932393227384473278e+00,1.053041686286897338e+01,1.683761026509438818e-01,1.054521283811375980e+02,6.510000000000000000e+02,1.043598428903951891e+01,1.009923208373763082e+01
4.245000000000000000e+02,1.026760562378939845e+01,9.932389283634279309e+00,1.053041644473730543e+01,1.683770810136805685e-01,1.054520760870823750e+02,6.510000000000000000e+02,1.043598270480307910e+01,1.009922854277571780e+01


==> supplementary_materials/figures/data/wall_thickness_mid_cavity_s180_0.33.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,1.076137470260935913e+01,1.042161576109609911e+01,1.100657356288634503e+01,1.656543492679523055e-01,1.158346268533920806e+02,6.510000000000000000e+02,1.092702905187731055e+01,1.059572035334140772e+01
-4.850000000000000000e+01,1.076136877668673186e+01,1.042162647671489850e+01,1.100655683332257340e+01,1.656460388581005305e-01,1.158344965580374861e+02,6.510000000000000000e+02,1.092701481554483145e+01,1.059572273782863228e+01
-4.800000000000000000e+01,1.076136289068229956e+01,1.042163719319291637e+01,1.100654015601057090e+01,1.656377400795898958e-01,1.158343671258927685e+02,6.510000000000000000e+02,1.092700063076188854e+01,1.059572515060271058e+01
-4.750000000000000000e+01,1.076135704538505067e+01,1.042164790878352498e+01,1.100652353355754975e+01,1.656294543801953845e-01,1.158342385744167444e+02,6.510000000000000000e+02,1.092698649976524550e+01,1.059572759100485584e+01
-4.700000000000000000e+01,1.076135124152830969e+01,1.042165862181804137e+01,1.100650696843009513e+01,1.656211831367553067e-01,1.158341109198464949e+02,6.510000000000000000e+02,1.092697242466506502e+01,1.059573005839155435e+01
-4.650000000000000000e+01,1.076134547979209621e+01,1.042166933070139301e+01,1.100649046296070743e+01,1.656129276614370927e-01,1.158339841772503718e+02,6.510000000000000000e+02,1.092695840745353308e+01,1.059573255213065934e+01
-4.600000000000000000e+01,1.076133976080586940e+01,1.042168003390974818e+01,1.100647401935304792e+01,1.656046892008820881e-01,1.158338583605866603e+02,6.510000000000000000e+02,1.092694445000675252e+01,1.059573507160498806e+01
-4.550000000000000000e+01,1.076133408515074130e+01,1.042169072998849799e+01,1.100645763968777580e+01,1.655964689435207859e-01,1.158337334827537006e+02,6.510000000000000000e+02,1.092693055409426250e+01,1.059573761620722010e+01
-4.500000000000000000e+01,1.076132845336155697e+01,1.042170141754714230e+01,1.100644132592800517e+01,1.655882680172000854e-01,1.158336095556339700e+02,6.510000000000000000e+02,1.092691672137875791e+01,1.059574018534435780e+01
-4.450000000000000000e+01,1.076132286592943821e+01,1.042171209525854536e+01,1.100642507992445651e+01,1.655800874957671365e-01,1.158334865901508977e+02,6.510000000000000000e+02,1.092690295342520557e+01,1.059574277843367085e+01
-4.400000000000000000e+01,1.076131732330362745e+01,1.042172276185553059e+01,1.100640890341987266e+01,1.655719283976402889e-01,1.158333645963080585e+02,6.510000000000000000e+02,1.092688925170126701e+01,1.059574539490598788e+01
-4.350000000000000000e+01,1.076131182589345769e+01,1.042173341612825155e+01,1.100639279805448290e+01,1.655637916915568830e-01,1.158332435832336529e+02,6.510000000000000000e+02,1.092687561758501502e+01,1.059574803420190037e+01
-4.300000000000000000e+01,1.076130637407015556e+01,1.042174405692139416e+01,1.100637676537052378e+01,1.655556782964549278e-01,1.158331235592191604e+02,6.510000000000000000e+02,1.092686205236660868e+01,1.059575069577370066e+01
-4.250000000000000000e+01,1.076130096816904036e+01,1.042175468313507913e+01,1.100636080681465145e+01,1.655475890841840159e-01,1.158330045317675285e+02,6.510000000000000000e+02,1.092684855725322457e+01,1.059575337908485793e+01
-4.200000000000000000e+01,1.076129560849052780e+01,1.042176529371586291e+01,1.100634492374550000e+01,1.655395248818504750e-01,1.158328865076156546e+02,6.510000000000000000e+02,1.092683513337238033e+01,1.059575608360867705e+01
-4.150000000000000000e+01,1.076129029530231129e+01,1.042177588766044138e+01,1.100632911743433340e+01,1.655314864730625668e-01,1.158327694927816935e+02,6.510000000000000000e+02,1.092682178177537367e+01,1.059575880882924892e+01
-4.100000000000000000e+01,1.076128502884094118e+01,1.042178646401245778e+01,1.100631338907059131e+01,1.655234745998053203e-01,1.158326534925997748e+02,6.510000000000000000e+02,1.092680850344074628e+01,1.059576155424113786e+01
-4.050000000000000000e+01,1.076127980931298111e+01,1.042179702185934786e+01,1.100629773976524106e+01,1.655154899648397793e-01,1.158325385117455255e+02,6.510000000000000000e+02,1.092679529927782056e+01,1.059576431934813989e+01
-4.000000000000000000e+01,1.076127463689687325e+01,1.042180756033075717e+01,1.100628217055368196e+01,1.655075332325831872e-01,1.158324245542766420e+02,6.510000000000000000e+02,1.092678217012945474e+01,1.059576710366428998e+01
-3.950000000000000000e+01,1.076126951174392588e+01,1.042181807859813070e+01,1.100626668239973682e+01,1.654996050312999012e-01,1.158323116236548600e+02,6.510000000000000000e+02,1.092676911677522611e+01,1.059576990671262564e+01
-3.900000000000000000e+01,1.076126443397975585e+01,1.042182857587161493e+01,1.100625127619849586e+01,1.654917059544542268e-01,1.158321997227773466e+02,6.510000000000000000e+02,1.092675613993420924e+01,1.059577272802530246e+01
-3.850000000000000000e+01,1.076125940370568479e+01,1.042183905139716948e+01,1.100623595277938804e+01,1.654838365613825746e-01,1.158320888540071110e+02,6.510000000000000000e+02,1.092674324026706678e+01,1.059577556714430280e+01
-3.800000000000000000e+01,1.076125442099967700e+01,1.042184950445988711e+01,1.100622071290901083e+01,1.654759973802193973e-01,1.158319790191940797e+02,6.510000000000000000e+02,1.092673041837989700e+01,1.059577842361945699e+01
-3.750000000000000000e+01,1.076124948591776054e+01,1.042185993437678881e+01,1.100620555729425831e+01,1.654681889075745038e-01,1.158318702197056211e+02,6.510000000000000000e+02,1.092671767482533518e+01,1.059578129701018590e+01
-3.700000000000000000e+01,1.076124459849490655e+01,1.042187034049794292e+01,1.100619048658443511e+01,1.654604116118795765e-01,1.158317624564465689e+02,6.510000000000000000e+02,1.092670501010678663e+01,1.059578418688302648e+01
-3.650000000000000000e+01,1.076123975874603644e+01,1.042188072220504225e+01,1.100617550137430811e+01,1.654526659318602544e-01,1.158316557298804099e+02,6.510000000000000000e+02,1.092669242467789559e+01,1.059578709281417552e+01
-3.600000000000000000e+01,1.076123496666722623e+01,1.042189107891008604e+01,1.100616060220610315e+01,1.654449522807750761e-01,1.158315500400565412e+02,6.510000000000000000e+02,1.092667991894800039e+01,1.059579001438645030e+01
-3.550000000000000000e+01,1.076123022223659831e+01,1.042190141005482573e+01,1.100614578957210909e+01,1.654372710452549633e-01,1.158314453866292411e+02,6.510000000000000000e+02,1.092666749328185283e+01,1.059579295119134379e+01
-3.500000000000000000e+01,1.076122552541516875e+01,1.042191171510785352e+01,1.100613106391734952e+01,1.654296225868170656e-01,1.158313417688762001e+02,6.510000000000000000e+02,1.092665514800198601e+01,1.059579590282835149e+01
-3.450000000000000000e+01,1.076122087614769995e+01,1.042192199356369287e+01,1.100611642564067516e+01,1.654220072437979916e-01,1.158312391857176777e+02,6.510000000000000000e+02,1.092664288339149969e+01,1.059579886890390199e+01
-3.400000000000000000e+01,1.076121627436369543e+01,1.042193224494536530e+01,1.100610187509775706e+01,1.654144253323442948e-01,1.158311376357380880e+02,6.510000000000000000e+02,1.092663069969603917e+01,1.059580184903135169e+01
-3.350000000000000000e+01,1.076121171997802861e+01,1.042194246879597230e+01,1.100608741260248813e+01,1.654068771458296616e-01,1.158310371171996138e+02,6.510000000000000000e+02,1.092661859712385741e+01,1.059580484283219803e+01
-3.300000000000000000e+01,1.076120721289180260e+01,1.042195266468511150e+01,1.100607303842895845e+01,1.653993629567896140e-01,1.158309376280610508e+02,6.510000000000000000e+02,1.092660657584859152e+01,1.059580784993501368e+01
-3.250000000000000000e+01,1.076120275299273743e+01,1.042196283220482655e+01,1.100605875281424950e+01,1.653918830188564892e-01,1.158308391659870011e+02,6.510000000000000000e+02,1.092659463601159331e+01,1.059581086997388155e+01
-3.200000000000000000e+01,1.076119834015636023e+01,1.042197297096619835e+01,1.100604455595794917e+01,1.653844375659154764e-01,1.158307417283729990e+02,6.510000000000000000e+02,1.092658277772227571e+01,1.059581390259044298e+01
-3.150000000000000000e+01,1.076119397424660384e+01,1.042198308060353185e+01,1.100603044802625696e+01,1.653770268134108212e-01,1.158306453123590529e+02,6.510000000000000000e+02,1.092657100106001522e+01,1.059581694743319247e+01
-3.100000000000000000e+01,1.076118965511615144e+01,1.042199316076895954e+01,1.100601642915164291e+01,1.653696509590232289e-01,1.158305499148371922e+02,6.510000000000000000e+02,1.092655930607517512e+01,1.059582000415712955e+01
-3.050000000000000000e+01,1.076118538260712931e+01,1.042200321113451444e+01,1.100600249943588871e+01,1.653623101845535515e-01,1.158304555324669138e+02,6.510000000000000000e+02,1.092654769279168292e+01,1.059582307242257571e+01
-3.000000000000000000e+01,1.076118115655171259e+01,1.042201323138959346e+01,1.100598865895007528e+01,1.653550046555518904e-01,1.158303621616882708e+02,6.510000000000000000e+02,1.092653616120726312e+01,1.059582615189616028e+01
-2.950000000000000000e+01,1.076117697677278429e+01,1.042202322124239444e+01,1.100597490773747467e+01,1.653477345212609195e-01,1.158302697987359409e+02,6.510000000000000000e+02,1.092652471129404468e+01,1.059582924225152212e+01
-2.900000000000000000e+01,1.076117284308448419e+01,1.042203318041598514e+01,1.100596124581382718e+01,1.653404999172876089e-01,1.158301784396518883e+02,6.510000000000000000e+02,1.092651334300177091e+01,1.059583234316719569e+01
-2.850000000000000000e+01,1.076116875529239181e+01,1.042204310864928374e+01,1.100594767316840716e+01,1.653333009646555662e-01,1.158300880802891015e+02,6.510000000000000000e+02,1.092650205625704807e+01,1.059583545432773732e+01
-2.800000000000000000e+01,1.076116471315727097e+01,1.042205300569955639e+01,1.100593418976632698e+01,1.653261377240007046e-01,1.158299987155159414e+02,6.510000000000000000e+02,1.092649085088127059e+01,1.059583857543326957e+01
-2.750000000000000000e+01,1.076116071634084825e+01,1.042206287133518217e+01,1.100592079554899527e+01,1.653190101267752454e-01,1.158299103380267638e+02,6.510000000000000000e+02,1.092647972646762433e+01,1.059584170621407218e+01
-2.700000000000000000e+01,1.076115676479394700e+01,1.042207270533974750e+01,1.100590749043532135e+01,1.653119184677386555e-01,1.158298229468580161e+02,6.510000000000000000e+02,1.092646868326168708e+01,1.059584484632620871e+01
-2.650000000000000000e+01,1.076115285829339285e+01,1.042208250751010468e+01,1.100589427432296041e+01,1.653048628174715873e-01,1.158297365372271912e+02,6.510000000000000000e+02,1.092645772111086444e+01,1.059584799547592304e+01
-2.600000000000000000e+01,1.076114899661000557e+01,1.042209227765694735e+01,1.100588114708879850e+01,1.652978432348418125e-01,1.158296511042186125e+02,6.510000000000000000e+02,1.092644683984484644e+01,1.059585115337516292e+01
-2.550000000000000000e+01,1.076114517950867366e+01,1.042210201560189375e+01,1.100586810859075726e+01,1.652908597686283676e-01,1.158295666427858066e+02,6.510000000000000000e+02,1.092643603927730211e+01,1.059585431974004521e+01
-2.500000000000000000e+01,1.076114140674901876e+01,1.042211172118151019e+01,1.100585515866821318e+01,1.652839124571518770e-01,1.158294831477654014e+02,6.510000000000000000e+02,1.092642531920617088e+01,1.059585749429186663e+01
-2.450000000000000000e+01,1.076113767808554300e+01,1.042212139423877737e+01,1.100584229714297635e+01,1.652770013281674444e-01,1.158294006138803667e+02,6.510000000000000000e+02,1.092641467941371047e+01,1.059586067675737553e+01
-2.400000000000000000e+01,1.076113399326796483e+01,1.042213103463179635e+01,1.100582952382037050e+01,1.652701264008040460e-01,1.158293190357478863e+02,6.510000000000000000e+02,1.092640411966877068e+01,1.059586386686716075e+01
-2.350000000000000000e+01,1.076113035204174295e+01,1.042214064222681458e+01,1.100581683848941772e+01,1.652632876848804389e-01,1.158292384078904576e+02,6.510000000000000000e+02,1.092639363972662281e+01,1.059586706435686132e+01
-2.300000000000000000e+01,1.076112675414807995e+01,1.042215021690063814e+01,1.100580424092469300e+01,1.652564851812707014e-01,1.158291587247360752e+02,6.510000000000000000e+02,1.092638323932935052e+01,1.059587026896680939e+01
-2.250000000000000000e+01,1.076112319932435923e+01,1.042215975853968501e+01,1.100579173088562079e+01,1.652497188832144637e-01,1.158290799806279097e+02,6.510000000000000000e+02,1.092637291820757284e+01,1.059587348044114385e+01
-2.200000000000000000e+01,1.076111968730463708e+01,1.042216926703951607e+01,1.100577930811900096e+01,1.652429887753180116e-01,1.158290021698348227e+02,6.510000000000000000e+02,1.092636267607995393e+01,1.059587669852931846e+01
-2.150000000000000000e+01,1.076111621781958760e+01,1.042217874230556163e+01,1.100576697235821833e+01,1.652362948354949013e-01,1.158289252865507137e+02,6.510000000000000000e+02,1.092635251265508245e+01,1.059587992298409098e+01
-2.100000000000000000e+01,1.076111279059682424e+01,1.042218818424865745e+01,1.100575472332497284e+01,1.652296370335472608e-01,1.158288493249008013e+02,6.510000000000000000e+02,1.092634242763037200e+01,1.059588315356327826e+01
-2.050000000000000000e+01,1.076110940536110938e+01,1.042219759279119629e+01,1.100574256072828838e+01,1.652230153335788598e-01,1.158287742789472503e+02,6.510000000000000000e+02,1.092633242069468835e+01,1.059588639002753041e+01
-2.000000000000000000e+01,1.076110606183469720e+01,1.042220696786247736e+01,1.100573048426741529e+01,1.652164296918418873e-01,1.158287001426955953e+02,6.510000000000000000e+02,1.092632249152653934e+01,1.059588963214285684e+01
-1.950000000000000000e+01,1.076110275973771024e+01,1.042221630939657651e+01,1.100571849363066868e+01,1.652098800591503547e-01,1.158286269101037362e+02,6.510000000000000000e+02,1.092631263979686018e+01,1.059589287967856031e+01
-1.900000000000000000e+01,1.076109949878770777e+01,1.042222561733750830e+01,1.100570658849647820e+01,1.652033663802489893e-01,1.158285545750724168e+02,6.510000000000000000e+02,1.092630286516795657e+01,1.059589613240745720e+01
-1.850000000000000000e+01,1.076109627847680805e+01,1.042223489163497163e+01,1.100569476853432072e+01,1.651968887691256938e-01,1.158284831267063879e+02,6.510000000000000000e+02,1.092629316724593380e+01,1.059589938970768230e+01
-1.800000000000000000e+01,1.076109309867883468e+01,1.042224413224578861e+01,1.100568303340458165e+01,1.651904470342781817e-01,1.158284125622246279e+02,6.510000000000000000e+02,1.092628354571311355e+01,1.059590265164455580e+01
-1.750000000000000000e+01,1.076108995916979083e+01,1.042225333913211216e+01,1.100567138275953205e+01,1.651840410550902138e-01,1.158283428767641823e+02,6.510000000000000000e+02,1.092627400022488082e+01,1.059590591811470084e+01
-1.700000000000000000e+01,1.076108685966076450e+01,1.042226251226337830e+01,1.100565981624387746e+01,1.651776707538575029e-01,1.158282740640792525e+02,6.510000000000000000e+02,1.092626453041462220e+01,1.059590918890690681e+01
-1.650000000000000000e+01,1.076108379986197505e+01,1.042227165161329694e+01,1.100564833349442573e+01,1.651713360497422955e-01,1.158282061179042728e+02,6.510000000000000000e+02,1.092625513591171682e+01,1.059591246381223151e+01
-1.600000000000000000e+01,1.076108077948227582e+01,1.042228075716183255e+01,1.100563693414149036e+01,1.651650368571975780e-01,1.158281390319429391e+02,6.510000000000000000e+02,1.092624581633947400e+01,1.059591574262507940e+01
-1.550000000000000000e+01,1.076107779822977939e+01,1.042228982889464817e+01,1.100562561780895621e+01,1.651587730853362190e-01,1.158280727998809141e+02,6.510000000000000000e+02,1.092623657131511550e+01,1.059591902514444328e+01
-1.500000000000000000e+01,1.076107485581149881e+01,1.042229886680100570e+01,1.100561438411410897e+01,1.651525446409760345e-01,1.158280074153798580e+02,6.510000000000000000e+02,1.092622740045247554e+01,1.059592231117052386e+01
-1.450000000000000000e+01,1.076107195193421262e+01,1.042230787087693855e+01,1.100560323266861396e+01,1.651463514254359888e-01,1.158279428720943542e+02,6.510000000000000000e+02,1.092621830335964894e+01,1.059592560050877807e+01
-1.400000000000000000e+01,1.076106908630401016e+01,1.042231684112006285e+01,1.100559216307970978e+01,1.651401933372664832e-01,1.158278791636633116e+02,6.510000000000000000e+02,1.092620927964127731e+01,1.059592889296674301e+01
-1.350000000000000000e+01,1.076106625862647448e+01,1.042232577753655320e+01,1.100558117494786003e+01,1.651340702709883923e-01,1.158278162837134602e+02,6.510000000000000000e+02,1.092620032889746184e+01,1.059593218835548711e+01
-1.300000000000000000e+01,1.076106346860702523e+01,1.042233468013406394e+01,1.100557026787075188e+01,1.651279821187734698e-01,1.158277542258672810e+02,6.510000000000000000e+02,1.092619145072579911e+01,1.059593548648825134e+01
-1.250000000000000000e+01,1.076106071595088665e+01,1.042234354892412007e+01,1.100555944144027798e+01,1.651219287685005699e-01,1.158276929837416276e+02,6.510000000000000000e+02,1.092618264471938794e+01,1.059593878718238535e+01
-1.200000000000000000e+01,1.076105800036297033e+01,1.042235238392401442e+01,1.100554869524480495e+01,1.651159101062240342e-01,1.158276325509461060e+02,6.510000000000000000e+02,1.092617391046919550e+01,1.059594209025674694e+01
-1.150000000000000000e+01,1.076105532154878830e+01,1.042236118515345389e+01,1.100553802886879673e+01,1.651099260134418489e-01,1.158275729211016625e+02,6.510000000000000000e+02,1.092616524756223129e+01,1.059594539553534709e+01
-1.100000000000000000e+01,1.076105267921352926e+01,1.042236995263582777e+01,1.100552744189371523e+01,1.651039763707199959e-01,1.158275140878221237e+02,6.510000000000000000e+02,1.092615665558425064e+01,1.059594870284280965e+01
-1.050000000000000000e+01,1.076105007306270878e+01,1.042237868639837828e+01,1.100551693389753716e+01,1.650980610555910499e-01,1.158274560447272421e+02,6.510000000000000000e+02,1.092614813411829999e+01,1.059595201200711756e+01
-1.000000000000000000e+01,1.076104750280213018e+01,1.042238738647131768e+01,1.100550650445447864e+01,1.650921799423437919e-01,1.158273987854420852e+02,6.510000000000000000e+02,1.092613968274447522e+01,1.059595532285978692e+01
-9.500000000000000000e+00,1.076104496813786504e+01,1.042239605288647120e+01,1.100549615313724061e+01,1.650863329041769023e-01,1.158273423035970211e+02,6.510000000000000000e+02,1.092613130104204089e+01,1.059595863523368742e+01
-9.000000000000000000e+00,1.076104246877686776e+01,1.042240468568291867e+01,1.100548587951521107e+01,1.650805198117805961e-01,1.158272865928406503e+02,6.510000000000000000e+02,1.092612298858864683e+01,1.059596194896508692e+01
-8.500000000000000000e+00,1.076104000442632902e+01,1.042241328489675389e+01,1.100547568315619529e+01,1.650747405333888029e-01,1.158272316468259788e+02,6.510000000000000000e+02,1.092611474495971891e+01,1.059596526389294091e+01
-8.000000000000000000e+00,1.076103757479383383e+01,1.042242185057084747e+01,1.100546556362485262e+01,1.650689949356722863e-01,1.158271774592138001e+02,6.510000000000000000e+02,1.092610656972950522e+01,1.059596857985816065e+01
-7.500000000000000000e+00,1.076103517958817157e+01,1.042243038275310951e+01,1.100545552048519582e+01,1.650632828836862687e-01,1.158271240236905726e+02,6.510000000000000000e+02,1.092609846247185779e+01,1.059597189670448536e+01
-7.000000000000000000e+00,1.076103281779791310e+01,1.042243888148714959e+01,1.100544555329896568e+01,1.650576050231677694e-01,1.158270713186996517e+02,6.510000000000000000e+02,1.092609042282107978e+01,1.059597521277474463e+01
-6.500000000000000000e+00,1.076103048930903761e+01,1.042244734682318352e+01,1.100543566162653697e+01,1.650519610250511249e-01,1.158270193416769018e+02,6.510000000000000000e+02,1.092608245033408743e+01,1.059597852828398601e+01
-6.000000000000000000e+00,1.076102819438187019e+01,1.042245577881374174e+01,1.100542584502690957e+01,1.650463501516081788e-01,1.158269680979799006e+02,6.510000000000000000e+02,1.092607454453347948e+01,1.059598184423026268e+01
-5.500000000000000000e+00,1.076102593272813301e+01,1.042246417751147547e+01,1.100541610305833728e+01,1.650407722621657636e-01,1.158269175813562555e+02,6.510000000000000000e+02,1.092606670499029953e+01,1.059598516046596650e+01
-5.000000000000000000e+00,1.076102370406066910e+01,1.042247254297250336e+01,1.100540643527805251e+01,1.650352272141723808e-01,1.158268677855772495e+02,6.510000000000000000e+02,1.092605893127484151e+01,1.059598847684649847e+01
-4.500000000000000000e+00,1.076102150809335534e+01,1.042248087525634759e+01,1.100539684124141537e+01,1.650297148630930633e-01,1.158268187044356097e+02,6.510000000000000000e+02,1.092605122295644904e+01,1.059599179323026164e+01
-4.000000000000000000e+00,1.076101934454125519e+01,1.042248917442136680e+01,1.100538732050496016e+01,1.650242350641438205e-01,1.158267703317496000e+02,6.510000000000000000e+02,1.092604357960539829e+01,1.059599510947711032e+01
-3.500000000000000000e+00,1.076101721312015336e+01,1.042249744053045291e+01,1.100537787262339862e+01,1.650187876710829671e-01,1.158267226613526759e+02,6.510000000000000000e+02,1.092603600079123716e+01,1.059599842544907133e+01
-3.000000000000000000e+00,1.076101511354733375e+01,1.042250567364765779e+01,1.100536849715183862e+01,1.650133725367366744e-01,1.158266756871100966e+02,6.510000000000000000e+02,1.092602848608406951e+01,1.059600174101059800e+01
-2.500000000000000000e+00,1.076101304554094718e+01,1.042251387383768879e+01,1.100535919364498838e+01,1.650079895134724528e-01,1.158266294029057377e+02,6.510000000000000000e+02,1.092602103505442024e+01,1.059600505602747411e+01
-2.000000000000000000e+00,1.076101100882065964e+01,1.042252204116706871e+01,1.100534996165659685e+01,1.650026384519900635e-01,1.158265838026555627e+02,6.510000000000000000e+02,1.092601364727265079e+01,1.059600837036867027e+01
-1.500000000000000000e+00,1.076100900310735931e+01,1.042253017570567586e+01,1.100534080074139887e+01,1.649973192034244196e-01,1.158265388803019675e+02,6.510000000000000000e+02,1.092600632231078350e+01,1.059601168390393511e+01
-1.000000000000000000e+00,1.076100702812293086e+01,1.042253827752174544e+01,1.100533171045422698e+01,1.649920316168226320e-01,1.158264946298081668e+02,6.510000000000000000e+02,1.092599905973975360e+01,1.059601499650610812e+01
-5.000000000000000000e-01,1.076100508359071384e+01,1.042254634668702273e+01,1.100532269034972188e+01,1.649867755417196991e-01,1.158264510451688380e+02,6.510000000000000000e+02,1.092599185913243431e+01,1.059601830804899336e+01
0.000000000000000000e+00,1.076100316923541023e+01,1.042255438327359407e+01,1.100531373998341955e+01,1.649815508261940622e-01,1.158264081204075637e+02,6.510000000000000000e+02,1.092598472006160470e+01,1.059602161840921575e+01
1.000000000000000000e+00,1.020209183140600828e+01,9.896090107286331872e+00,1.042449227708448056e+01,1.475671411736223515e-01,1.041044537975953688e+02,6.510000000000000000e+02,1.034965897257963086e+01,1.005452469023238571e+01
1.500000000000000000e+00,1.019863765247481879e+01,9.892595508563552187e+00,1.042108912725450942e+01,1.475658336065217013e-01,1.040339856417250815e+02,6.510000000000000000e+02,1.034620348608134144e+01,1.005107181886829792e+01
2.000000000000000000e+00,1.019515579526755822e+01,9.889076760615319373e+00,1.041765624622002306e+01,1.475628010266514800e-01,1.039629764700244863e+02,6.510000000000000000e+02,1.034271859629420831e+01,1.004759299424090635e+01
2.500000000000000000e+00,1.019164706491062589e+01,9.885534564301401872e+00,1.041419439102999611e+01,1.475581198850801079e-01,1.038914432944453665e+02,6.510000000000000000e+02,1.033920518479570561e+01,1.004408894502554439e+01
3.000000000000000000e+00,1.018811220975364051e+01,9.881969604755093783e+00,1.041070430369480349e+01,1.475518352651838117e-01,1.038194019426213544e+02,6.510000000000000000e+02,1.033566404501882552e+01,1.004056037448845728e+01
3.500000000000000000e+00,1.018455196391763451e+01,9.878382551667531430e+00,1.040718671143790353e+01,1.475439940180804654e-01,1.037468679359093500e+02,6.510000000000000000e+02,1.033209595793571545e+01,1.003700796989955357e+01
4.000000000000000000e+00,1.018096699469269240e+01,9.874774059572551721e+00,1.040364232689838531e+01,1.475345793347875023e-01,1.036738553991214218e+02,6.510000000000000000e+02,1.032850157402747904e+01,1.003343241535790398e+01
4.500000000000000000e+00,1.017735800109458921e+01,9.871144768125747149e+00,1.040007184835437037e+01,1.475236280355556040e-01,1.036003791032728429e+02,6.510000000000000000e+02,1.032488162913014484e+01,1.002983437305903536e+01
5.000000000000000000e+00,1.017372565210384394e+01,9.867495302382021549e+00,1.039647595996223117e+01,1.475111583932046111e-01,1.035264531861263038e+02,6.510000000000000000e+02,1.032123681049704977e+01,1.002621449371063989e+01
5.500000000000000000e+00,1.017007056557800304e+01,9.863826273067227035e+00,1.039285533194701294e+01,1.474971459852068012e-01,1.034520907169098649e+02,6.510000000000000000e+02,1.031756771156320873e+01,1.002257341959279735e+01
6.000000000000000000e+00,1.016639343007362406e+01,9.860138276850664241e+00,1.038921062084759939e+01,1.474816680907624356e-01,1.033773062174669661e+02,6.510000000000000000e+02,1.031387509816438630e+01,1.001891176198286182e+01
6.500000000000000000e+00,1.016269487093863688e+01,9.856431896616101085e+00,1.038554246973813378e+01,1.474647427194668847e-01,1.033021128901478107e+02,6.510000000000000000e+02,1.031015961365810440e+01,1.001523012821917114e+01
7.000000000000000000e+00,1.015897549988273063e+01,9.852707701725250899e+00,1.038185150843329119e+01,1.474463879209078621e-01,1.032265236445284842e+02,6.510000000000000000e+02,1.030642188780363711e+01,1.001152911196182238e+01
7.500000000000000000e+00,1.015523591522091529e+01,9.848966248278873792e+00,1.037813835371112248e+01,1.474266217741533880e-01,1.031505511026005166e+02,6.510000000000000000e+02,1.030266253699506862e+01,1.000780929344676196e+01
8.000000000000000000e+00,1.015147670211464970e+01,9.845208079378751975e+00,1.037440360952293972e+01,1.474054623762728056e-01,1.030742076039148856e+02,6.510000000000000000e+02,1.029888216449092120e+01,1.000407123973837642e+01
8.500000000000000000e+00,1.014769839642363181e+01,9.841433725380769104e+00,1.037064786720934428e+01,1.473828893538728646e-01,1.029975044608530510e+02,6.510000000000000000e+02,1.029508128577750448e+01,1.000031550706975914e+01
9.000000000000000000e+00,1.014390156817735189e+01,9.837643704149465762e+00,1.036687170571017624e+01,1.473589318352512834e-01,1.029204536796625575e+02,6.510000000000000000e+02,1.029126050001260317e+01,9.996542636342100607e+00
9.500000000000000000e+00,1.014008675930501191e+01,9.833838521308333469e+00,1.036307569177544785e+01,1.473336579370712607e-01,1.028430666929939292e+02,6.510000000000000000e+02,1.028742041724208178e+01,9.992753101367940261e+00
1.000000000000000000e+01,1.013625452179469200e+01,9.830018670483928744e+00,1.035926038017305650e+01,1.473070748205632385e-01,1.027653551048955336e+02,6.510000000000000000e+02,1.028356159661525560e+01,9.988947446974130173e+00
1.050000000000000000e+01,1.013240539351820324e+01,9.826184633550901992e+00,1.035542631389503754e+01,1.472791909788535858e-01,1.026873302186921393e+02,6.510000000000000000e+02,1.027968458449705658e+01,9.985126202539348128e+00
1.100000000000000000e+01,1.012853983435967820e+01,9.822336880870137676e+00,1.035157402436220053e+01,1.472500695614171462e-01,1.026090017591966017e+02,6.510000000000000000e+02,1.027578990392109404e+01,9.981289764798260578e+00
1.150000000000000000e+01,1.012465837170627481e+01,9.818475871525606635e+00,1.034770403162682939e+01,1.472197039568390597e-01,1.025303807849950744e+02,6.510000000000000000e+02,1.027187807566311228e+01,9.977438667749435552e+00
1.200000000000000000e+01,1.012076149085446986e+01,9.814602053556573225e+00,1.034381684457365047e+01,1.471881399774563337e-01,1.024514775033128018e+02,6.510000000000000000e+02,1.026794963083192691e+01,9.973573350877012800e+00
1.250000000000000000e+01,1.011684967831909532e+01,9.810715864188091828e+00,1.033991296111823743e+01,1.471553557574766524e-01,1.023723021124332888e+02,6.510000000000000000e+02,1.026400503407657183e+01,9.969694322561618804e+00
1.300000000000000000e+01,1.011292336807122716e+01,9.806817730056371474e+00,1.033599286840325959e+01,1.471213430538753364e-01,1.022928637380630619e+02,6.510000000000000000e+02,1.026004471112510252e+01,9.965802025017350019e+00
1.350000000000000000e+01,1.010898303124549358e+01,9.802908067430426087e+00,1.033205704299497363e+01,1.470861023071487472e-01,1.022131722475012623e+02,6.510000000000000000e+02,1.025606913355264282e+01,9.961896928938344331e+00
1.400000000000000000e+01,1.010502914150631959e+01,9.798987282433122559e+00,1.032810595107403984e+01,1.470496834631423722e-01,1.021332375600985500e+02,6.510000000000000000e+02,1.025207882496946077e+01,9.957979458043176635e+00
1.450000000000000000e+01,1.010106213901531902e+01,9.795055771254157051e+00,1.032414004862604173e+01,1.470121083719208022e-01,1.020530688962567183e+02,6.510000000000000000e+02,1.024807424738724038e+01,9.954050030643399438e+00
1.500000000000000000e+01,1.009708244867611171e+01,9.791113920365010159e+00,1.032015978163050107e+01,1.469733943309247948e-01,1.019726751540043495e+02,6.510000000000000000e+02,1.024405584300703609e+01,9.950109054345187332e+00
1.550000000000000000e+01,1.009309048554360011e+01,9.787162106725556754e+00,1.031616558624595648e+01,1.469335585339707761e-01,1.018920650199941917e+02,6.510000000000000000e+02,1.024002404407757183e+01,9.946156927009628390e+00
1.600000000000000000e+01,1.008908657849116253e+01,9.783200697990883654e+00,1.031215788899455355e+01,1.468926700874601809e-01,1.018112454448159383e+02,6.510000000000000000e+02,1.023597924857862296e+01,9.942193908403702096e+00
1.650000000000000000e+01,1.008507115334710669e+01,9.779230052712867050e+00,1.030813710694344998e+01,1.468507298677318440e-01,1.017302253049366243e+02,6.510000000000000000e+02,1.023192188321483798e+01,9.938220423479375398e+00
1.700000000000000000e+01,1.008104454051528798e+01,9.775250520538012466e+00,1.030410364788359523e+01,1.468078047648546658e-01,1.016490115593929602e+02,6.510000000000000000e+02,1.022785234528014264e+01,9.934236735750433311e+00
1.750000000000000000e+01,1.007700720658831628e+01,9.771262442403838122e+00,1.030005791050674446e+01,1.467638164546613555e-01,1.015676138594531892e+02,6.510000000000000000e+02,1.022377102304297836e+01,9.930243390133654202e+00
1.800000000000000000e+01,1.007295949490958442e+01,9.767266150728739049e+00,1.029600028458038175e+01,1.467188303549716577e-01,1.014860394012699061e+02,6.510000000000000000e+02,1.021967832526455666e+01,9.926240664554612181e+00
1.850000000000000000e+01,1.006890172480945900e+01,9.763261969601868984e+00,1.029193115112004620e+01,1.466729321227825400e-01,1.014042948928884016e+02,6.510000000000000000e+02,1.021557465693224209e+01,9.922228792686677679e+00
1.900000000000000000e+01,1.006483432602506767e+01,9.759250214967817527e+00,1.028785088255919433e+01,1.466260309780804127e-01,1.013223892032928433e+02,6.510000000000000000e+02,1.021146035700314769e+01,9.918208295046985867e+00
1.950000000000000000e+01,1.006075764173663778e+01,9.755231194807981510e+00,1.028375984291660217e+01,1.465781430681386277e-01,1.012403294777874549e+02,6.510000000000000000e+02,1.020733578480477810e+01,9.914179498668499235e+00
2.000000000000000000e+01,1.005667195342804732e+01,9.751205209319294909e+00,1.027965838796172982e+01,1.465293812518370375e-01,1.011581216384363415e+02,6.510000000000000000e+02,1.020320133467988377e+01,9.910142572176210862e+00
2.050000000000000000e+01,1.005257759590213062e+01,9.747172551089274606e+00,1.027554686537851047e+01,1.464797472935135958e-01,1.010757726380006289e+02,6.510000000000000000e+02,1.019905734319564417e+01,9.906097848608617085e+00
2.100000000000000000e+01,1.004847493347537046e+01,9.743133505267898897e+00,1.027142561492427042e+01,1.464291752311300543e-01,1.009932899920417384e+02,6.510000000000000000e+02,1.019490410870650088e+01,9.902045758244240048e+00
2.150000000000000000e+01,1.004436427767856088e+01,9.739088349736176653e+00,1.026729496858833990e+01,1.463776805999390807e-01,1.009106801680829761e+02,6.510000000000000000e+02,1.019074195827849927e+01,9.897986597078620719e+00
2.200000000000000000e+01,1.004024584915962848e+01,9.735037355272757154e+00,1.026315525074988244e+01,1.463253202980061007e-01,1.008279478109274692e+02,6.510000000000000000e+02,1.018657116945763441e+01,9.893920528861622543e+00
2.250000000000000000e+01,1.003611988778349406e+01,9.730980785713914116e+00,1.025900677832875196e+01,1.462722677405698113e-01,1.007450979782733356e+02,6.510000000000000000e+02,1.018239215552406485e+01,9.889847620042925058e+00
2.300000000000000000e+01,1.003198675473539225e+01,9.726918898115775036e+00,1.025484986093839979e+01,1.462183854057632348e-01,1.006621380634170180e+02,6.510000000000000000e+02,1.017820514014115574e+01,9.885768369329628769e+00
2.350000000000000000e+01,1.002784670060573724e+01,9.722851942908352640e+00,1.025068480103369950e+01,1.461637229196969257e-01,1.005790732847471389e+02,6.510000000000000000e+02,1.017401042352543428e+01,9.881682977686040203e+00
2.400000000000000000e+01,1.002370007644691974e+01,9.718780164049270809e+00,1.024651189405720508e+01,1.461081972883155333e-01,1.004959108278768269e+02,6.510000000000000000e+02,1.016980827373523510e+01,9.877591879158604371e+00
2.450000000000000000e+01,1.001954715722381550e+01,9.714703799173616261e+00,1.024233142858385825e+01,1.460518276743017207e-01,1.004126563721988532e+02,6.510000000000000000e+02,1.016559898489811609e+01,9.873495329549514921e+00
2.500000000000000000e+01,1.001538813119100979e+01,9.710623079742349617e+00,1.023814368646224615e+01,1.459947860608751258e-01,1.003293138959586912e+02,6.510000000000000000e+02,1.016138291725188481e+01,9.869393345130134776e+00
2.550000000000000000e+01,1.001122327736106676e+01,9.706538231185202648e+00,1.023394894295467772e+01,1.459370009278053437e-01,1.002458891174158566e+02,6.510000000000000000e+02,1.015716027828887214e+01,9.865286276433261392e+00
2.600000000000000000e+01,1.000705289322222313e+01,9.702449473041660610e+00,1.022974746687285297e+01,1.458784224029640308e-01,1.001623881218700660e+02,6.510000000000000000e+02,1.015293131562518880e+01,9.861174470819259241e+00
2.650000000000000000e+01,1.000287724096584796e+01,9.698357019100258825e+00,1.022553952071496930e+01,1.458190697069151054e-01,1.000788162989227175e+02,6.510000000000000000e+02,1.014869631067276323e+01,9.857058171258932688e+00
2.700000000000000000e+01,9.998696558072861507e+00,9.694261077533877113e+00,1.022132536079712395e+01,1.457589565625479755e-01,9.999517853383629529e+01,6.510000000000000000e+02,1.014445551463541051e+01,9.852937601510312504e+00
2.750000000000000000e+01,9.994511076142197581e+00,9.690161851032947027e+00,1.021710523738344456e+01,1.456980965267179740e-01,9.991147958646057248e+01,6.510000000000000000e+02,1.014020917266891608e+01,9.848812979615479080e+00
2.800000000000000000e+01,9.990320974618329686e+00,9.686059536934537917e+00,1.021287939481437590e+01,1.456364934337336936e-01,9.982772316411859492e+01,6.510000000000000000e+02,1.013595746805206232e+01,9.844684481184595271e+00
2.850000000000000000e+01,9.986126516794699981e+00,9.681954327350876355e+00,1.020864807163327015e+01,1.455741694132677011e-01,9.974391464823058584e+01,6.510000000000000000e+02,1.013170068620796727e+01,9.840552347381430920e+00
2.900000000000000000e+01,9.981927920246114638e+00,9.677846409293271890e+00,1.020441150070880099e+01,1.455111381083467881e-01,9.966005849630249713e+01,6.510000000000000000e+02,1.012743905835446157e+01,9.836416782137767711e+00
2.950000000000000000e+01,9.977725394343080367e+00,9.673735964794067499e+00,1.020016990935745405e+01,1.454474124100901822e-01,9.957615899469557519e+01,6.510000000000000000e+02,1.012317280675317122e+01,9.832277981932989519e+00
3.000000000000000000e+01,9.973519143206631909e+00,9.669623171027090791e+00,1.019592351946199571e+01,1.453830050427463438e-01,9.949222031806439759e+01,6.510000000000000000e+02,1.011890214824937750e+01,9.828136138163886315e+00
3.050000000000000000e+01,9.969309323931634381e+00,9.665508200423134966e+00,1.019167254758928109e+01,1.453179556619661472e-01,9.940824570446797281e+01,6.510000000000000000e+02,1.011462727959360031e+01,9.823991368269666680e+00
3.100000000000000000e+01,9.965096071009037715e+00,9.661391220784823375e+00,1.018741720510486282e+01,1.452523585183031762e-01,9.932423795209487594e+01,6.510000000000000000e+02,1.011034842952734181e+01,9.819843712490733623e+00
3.150000000000000000e+01,9.960879590081528789e+00,9.657272395399511211e+00,1.018315769828632966e+01,1.451862021876065001e-01,9.924020124140841403e+01,6.510000000000000000e+02,1.010606579226913482e+01,9.815693387893920985e+00
3.200000000000000000e+01,9.956659911084805969e+00,9.653151883147693013e+00,1.017889422843395231e+01,1.451195457388135823e-01,9.915613626755872190e+01,6.510000000000000000e+02,1.010177945682361944e+01,9.811540365345992498e+00
3.250000000000000000e+01,9.952437426680416976e+00,9.649029838610507781e+00,1.017462699198078724e+01,1.450523106417584696e-01,9.907205090481164689e+01,6.510000000000000000e+02,1.009748973732217614e+01,9.807385116038659589e+00
3.300000000000000000e+01,9.948212232669233046e+00,9.644906412174695021e+00,1.017035618059610158e+01,1.449845783508437735e-01,9.898794715418934231e+01,6.510000000000000000e+02,1.009319681102007848e+01,9.803227654318389384e+00
3.350000000000000000e+01,9.943984589609192071e+00,9.640781750135047901e+00,1.016608198129246610e+01,1.449162420822781849e-01,9.890383023560434594e+01,6.510000000000000000e+02,1.008890083169147012e+01,9.799068347526914025e+00
3.400000000000000000e+01,9.939754565444946621e+00,9.636655994794168123e+00,1.016180457652919955e+01,1.448474974453900499e-01,9.881970161879985426e+01,6.510000000000000000e+02,1.008460206289033678e+01,9.794907067999556460e+00
3.450000000000000000e+01,9.935522262078293920e+00,9.632529284560861882e+00,1.015752414431234563e+01,1.447783709742828107e-01,9.873556339695532813e+01,6.510000000000000000e+02,1.008030063305257684e+01,9.790743891104010999e+00
3.500000000000000000e+01,9.931287768645260527e+00,9.628401754045730954e+00,1.015324085829364975e+01,1.447088241604272962e-01,9.865141738743285771e+01,6.510000000000000000e+02,1.007599659280568893e+01,9.786578944484833897e+00
3.550000000000000000e+01,9.927051283208204069e+00,9.624273534154582421e+00,1.014895488786683231e+01,1.446388966634926110e-01,9.856726758987367987e+01,6.510000000000000000e+02,1.007169017987169646e+01,9.782412386544709904e+00
3.600000000000000000e+01,9.922813003877070770e+00,9.620144752180934233e+00,1.014466639826363270e+01,1.445686001176321456e-01,9.848311799005186629e+01,6.510000000000000000e+02,1.006738160399470239e+01,9.778244403759437375e+00
3.650000000000000000e+01,9.918573193275397770e+00,9.616015531894555934e+00,1.014037555064614615e+01,1.444978241962334986e-01,9.839897381155877554e+01,6.510000000000000000e+02,1.006307101747163202e+01,9.774075369079165299e+00
3.700000000000000000e+01,9.914331930569105111e+00,9.611885993629618596e+00,1.013608250219898643e+01,1.444266497502637581e-01,9.831483668666020037e+01,6.510000000000000000e+02,1.005875858031936865e+01,9.769905280818841575e+00
3.750000000000000000e+01,9.910089303450433817e+00,9.607756254369476778e+00,1.013178740621818719e+01,1.443550192937240739e-01,9.823070837395799515e+01,6.510000000000000000e+02,1.005444432274415689e+01,9.765734284156710743e+00
3.800000000000000000e+01,9.905845585434125411e+00,9.603626427830240786e+00,1.012749041219997004e+01,1.442828933616229770e-01,9.814659431578155591e+01,6.510000000000000000e+02,1.005012847879574878e+01,9.761562692072502045e+00
3.850000000000000000e+01,9.901600898718577071e+00,9.599496624542759093e+00,1.012319166592556385e+01,1.442102687448025278e-01,9.806249695911597541e+01,6.510000000000000000e+02,1.004581116746337877e+01,9.757390629973773599e+00
3.900000000000000000e+01,9.897355306940879061e+00,9.595366951931953992e+00,1.011889130954542537e+01,1.441372933635142739e-01,9.797841763116895208e+01,6.510000000000000000e+02,1.004149260030439272e+01,9.753218013577365397e+00
3.950000000000000000e+01,9.893108946664764147e+00,9.591237514395063002e+00,1.011458948166433558e+01,1.440639761033977173e-01,9.789435905978911023e+01,6.510000000000000000e+02,1.003717292276816231e+01,9.749044970561365986e+00
4.000000000000000000e+01,9.888861935930284730e+00,9.587108413377375626e+00,1.011028631741932671e+01,1.439902215132998209e-01,9.781032357178231962e+01,6.510000000000000000e+02,1.003285215744358538e+01,9.744871714416984076e+00
4.050000000000000000e+01,9.884614369004024681e+00,9.582979747446776386e+00,1.010598194856033949e+01,1.439160682265153424e-01,9.772631305861460760e+01,6.510000000000000000e+02,1.002853043723053972e+01,9.740698300777509644e+00
4.100000000000000000e+01,9.880366285029001716e+00,9.578851612366129586e+00,1.010167650352773983e+01,1.438415023469670206e-01,9.764232830413523345e+01,6.510000000000000000e+02,1.002420778737596940e+01,9.736524782682035806e+00
4.150000000000000000e+01,9.876117945878387872e+00,9.574724101163479162e+00,1.009737010752800401e+01,1.437665074656332143e-01,9.755837448957002778e+01,6.510000000000000000e+02,1.001988445334402122e+01,9.732351438412754518e+00
4.200000000000000000e+01,9.871869474210649642e+00,9.570597304202797417e+00,1.009306288260876627e+01,1.436910937271793087e-01,9.747445404626856202e+01,6.510000000000000000e+02,1.001556056793782901e+01,9.728178380483470278e+00
4.250000000000000000e+01,9.867620861707813162e+00,9.566471309250362154e+00,1.008875494773112358e+01,1.436154103518159086e-01,9.739056685650177769e+01,6.510000000000000000e+02,1.001123627205963018e+01,9.724005451355997920e+00
4.300000000000000000e+01,9.863372192810738071e+00,9.562346201541233270e+00,1.008444641884146264e+01,1.435394247608215434e-01,9.730671458037276977e+01,6.510000000000000000e+02,1.000691161757155889e+01,9.719832768049915472e+00
4.350000000000000000e+01,9.859123660906254472e+00,9.558222063843052396e+00,1.008013740894111798e+01,1.434630737546811474e-01,9.722290101457269884e+01,6.510000000000000000e+02,1.000258673466093562e+01,9.715660587151573324e+00
4.400000000000000000e+01,9.854875403243781307e+00,9.554098976519705744e+00,1.007582802815465328e+01,1.433863388730490795e-01,9.713912885563470923e+01,6.510000000000000000e+02,9.998261742116829609e+00,9.711489064370733004e+00
4.450000000000000000e+01,9.850627415655418773e+00,9.549977017591778861e+00,1.007151838379710185e+01,1.433092195375383071e-01,9.705539801446661841e+01,6.510000000000000000e+02,9.993936635192957496e+00,9.707318196117881826e+00
4.500000000000000000e+01,9.846379813164968908e+00,9.545856262796888814e+00,1.006720858043987299e+01,1.432317098237913533e-01,9.697171074780163735e+01,6.510000000000000000e+02,9.989611522988759873e+00,9.703148103341176167e+00
4.550000000000000000e+01,9.842132751099981647e+00,9.541736785648435415e+00,1.006289871997359420e+01,1.431538310357060584e-01,9.688807010961508581e+01,6.510000000000000000e+02,9.985286582135687539e+00,9.698978920064275755e+00
4.600000000000000000e+01,9.837886264260163216e+00,9.537618657492474838e+00,1.005858890167214170e+01,1.430756094998946459e-01,9.680447677855255506e+01,6.510000000000000000e+02,9.980961873760058722e+00,9.694810654760269486e+00
4.650000000000000000e+01,9.833640462077516631e+00,9.533501947563291168e+00,1.005427922225349846e+01,1.429970491675421895e-01,9.672093289347874645e+01,6.510000000000000000e+02,9.976637511245058931e+00,9.690643412909974330e+00
4.700000000000000000e+01,9.829395399201919403e+00,9.529386723037852391e+00,1.004996977594011298e+01,1.429182131681877299e-01,9.663743952950704852e+01,6.510000000000000000e+02,9.972313612370106384e+00,9.686477186033732423e+00
4.750000000000000000e+01,9.825151100761761569e+00,9.525273049088418986e+00,1.004566065451769852e+01,1.428391719236166979e-01,9.655399718183586799e+01,6.510000000000000000e+02,9.967990272685378628e+00,9.682311928838144510e+00
4.800000000000000000e+01,9.820907751011322517e+00,9.521160988934838088e+00,1.004135194739255255e+01,1.427598254837228464e-01,9.647060942164640096e+01,6.510000000000000000e+02,9.963667576495044642e+00,9.678147925527600393e+00
4.850000000000000000e+01,9.816665442552558574e+00,9.517050603894587013e+00,1.003704374164770918e+01,1.426801644365482125e-01,9.638727804032927793e+01,6.510000000000000000e+02,9.959345606989106869e+00,9.673985278116010278e+00
4.900000000000000000e+01,9.812424249601944481e+00,9.512941953432175524e+00,1.003273612209832066e+01,1.426001958638341560e-01,9.630400447003670195e+01,6.510000000000000000e+02,9.955024445465779692e+00,9.669824053738111047e+00
4.950000000000000000e+01,9.808184161177296190e+00,9.508835095207206933e+00,1.002842917134484857e+01,1.425200670828326854e-01,9.622078850909049663e+01,6.510000000000000000e+02,9.950704228260129014e+00,9.665664094094465142e+00
5.000000000000000000e+01,9.803945208699715863e+00,9.504730085121213534e+00,1.002412296982643447e+01,1.424398648013820157e-01,9.613763077027074644e+01,6.510000000000000000e+02,9.946385073501097907e+00,9.661505343898333820e+00


==> supplementary_materials/figures/data/wall_thickness_mid_cavity_s180_1.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,1.076157704164005580e+01,1.042186915959591076e+01,1.100678769748145491e+01,1.656318938518360206e-01,1.158389743474152596e+02,6.510000000000000000e+02,1.092720893549189221e+01,1.059594514778821939e+01
-4.850000000000000000e+01,1.076156276370701903e+01,1.042187065173538407e+01,1.100676312506769428e+01,1.656242871008806739e-01,1.158386645216831141e+02,6.510000000000000000e+02,1.092718705080790009e+01,1.059593847660613797e+01
-4.800000000000000000e+01,1.076154854897337287e+01,1.042187216734807365e+01,1.100673862868591435e+01,1.656166912113262446e-01,1.158383560603187163e+02,6.510000000000000000e+02,1.092716524018469926e+01,1.059593185776204827e+01
-4.750000000000000000e+01,1.076153439904489950e+01,1.042187370579676831e+01,1.100671421169859876e+01,1.656091074852717171e-01,1.158380489983087358e+02,6.510000000000000000e+02,1.092714350653017163e+01,1.059592529155962914e+01
-4.700000000000000000e+01,1.076152031542875598e+01,1.042187526646360674e+01,1.100668987728716885e+01,1.656015371625145505e-01,1.158377433684964188e+02,6.510000000000000000e+02,1.092712185259127011e+01,1.059591877826624184e+01
-4.650000000000000000e+01,1.076150629953794713e+01,1.042187684875272780e+01,1.100666562846026331e+01,1.655939814240974806e-01,1.158374392016787908e+02,6.510000000000000000e+02,1.092710028096204411e+01,1.059591231811385015e+01
-4.600000000000000000e+01,1.076149235269524773e+01,1.042187845208633412e+01,1.100664146806073340e+01,1.655864413943889668e-01,1.158371365266919639e+02,6.510000000000000000e+02,1.092707879408963656e+01,1.059590591130085890e+01
-4.550000000000000000e+01,1.076147847613749775e+01,1.042188007590585741e+01,1.100661739877329204e+01,1.655789181430077639e-01,1.158368353705040619e+02,6.510000000000000000e+02,1.092705739428050649e+01,1.059589955799448902e+01
-4.500000000000000000e+01,1.076146467101935933e+01,1.042188171966857446e+01,1.100659342313089262e+01,1.655714126881618342e-01,1.158365357582973587e+02,6.510000000000000000e+02,1.092703608370752200e+01,1.059589325833119666e+01
-4.450000000000000000e+01,1.076145093841713241e+01,1.042188338285022020e+01,1.100656954352167460e+01,1.655639259977884914e-01,1.158362377135508012e+02,6.510000000000000000e+02,1.092701486441492165e+01,1.059588701241934494e+01
-4.400000000000000000e+01,1.076143727933198058e+01,1.042188506494078126e+01,1.100654576219490544e+01,1.655564589913752493e-01,1.158359412581098695e+02,6.510000000000000000e+02,1.092699373832335752e+01,1.059588082034060541e+01
-4.350000000000000000e+01,1.076142369469359750e+01,1.042188676544680526e+01,1.100652208126724751e+01,1.655490125434058712e-01,1.158356464122668967e+02,6.510000000000000000e+02,1.092697270723700420e+01,1.059587468215019079e+01
-4.300000000000000000e+01,1.076141018536325866e+01,1.042188848388900979e+01,1.100649850272869124e+01,1.655415874847639968e-01,1.158353531948270501e+02,6.510000000000000000e+02,1.092695177284802277e+01,1.059586859787849455e+01
-4.250000000000000000e+01,1.076139675213705971e+01,1.042189021980272834e+01,1.100647502844735826e+01,1.655341846023552776e-01,1.158350616231780066e+02,6.510000000000000000e+02,1.092693093673941362e+01,1.059586256753470401e+01
-4.200000000000000000e+01,1.076138339574885450e+01,1.042189197273675205e+01,1.100645166017577559e+01,1.655268046446509711e-01,1.158347717133550390e+02,6.510000000000000000e+02,1.092691020039350747e+01,1.059585659110420330e+01
-4.150000000000000000e+01,1.076137011687298539e+01,1.042189374224967224e+01,1.100642839955517438e+01,1.655194483203683009e-01,1.158344834800991663e+02,6.510000000000000000e+02,1.092688956519335441e+01,1.059585066855261637e+01
-4.100000000000000000e+01,1.076135691612700818e+01,1.042189552791959350e+01,1.100640524812071419e+01,1.655121163013952568e-01,1.158341969369171665e+02,6.510000000000000000e+02,1.092686903242840479e+01,1.059584479982561334e+01
-4.050000000000000000e+01,1.076134379407429442e+01,1.042189732933283253e+01,1.100638220730561123e+01,1.655048092241439006e-01,1.158339120961376523e+02,6.510000000000000000e+02,1.092684860329843843e+01,1.059583898485015041e+01
-4.000000000000000000e+01,1.076133075122661431e+01,1.042189914608333190e+01,1.100635927844651540e+01,1.654975276909043669e-01,1.158336289689673606e+02,6.510000000000000000e+02,1.092682827891751707e+01,1.059583322353570978e+01
-3.950000000000000000e+01,1.076131778804638373e+01,1.042190097778158275e+01,1.100633646278690136e+01,1.654902722715135555e-01,1.158333475655399951e+02,6.510000000000000000e+02,1.092680806031789764e+01,1.059582751577486981e+01
-3.900000000000000000e+01,1.076130490494898950e+01,1.042190282404665602e+01,1.100631376148129981e+01,1.654830435038186776e-01,1.158330678949664758e+02,6.510000000000000000e+02,1.092678794845280876e+01,1.059582186144517202e+01
-3.850000000000000000e+01,1.076129210230493349e+01,1.042190468450863428e+01,1.100629117559975612e+01,1.654758418965000533e-01,1.158327899653818918e+02,6.510000000000000000e+02,1.092676794420143160e+01,1.059581626040843361e+01
-3.800000000000000000e+01,1.076127938044195353e+01,1.042190655880638062e+01,1.100626870613086972e+01,1.654686679286969109e-01,1.158325137839912600e+02,6.510000000000000000e+02,1.092674804837065139e+01,1.059581071251325746e+01
-3.750000000000000000e+01,1.076126673964688507e+01,1.042190844658872351e+01,1.100624635398568074e+01,1.654615220527784203e-01,1.158322393571103390e+02,6.510000000000000000e+02,1.092672826169966349e+01,1.059580521759410665e+01
-3.700000000000000000e+01,1.076125418016772173e+01,1.042191034751301260e+01,1.100622412000095274e+01,1.654544046941274771e-01,1.158319666902099385e+02,6.510000000000000000e+02,1.092670858486184926e+01,1.059579977547359420e+01
-3.650000000000000000e+01,1.076124170221542542e+01,1.042191226124662506e+01,1.100620200494268630e+01,1.654473162526020613e-01,1.158316957879555389e+02,6.510000000000000000e+02,1.092668901846802854e+01,1.059579438596282230e+01
-3.600000000000000000e+01,1.076122930596553751e+01,1.042191418746410392e+01,1.100618000950931297e+01,1.654402571047310089e-01,1.158314266542424207e+02,6.510000000000000000e+02,1.092666956307026815e+01,1.059578904886080686e+01
-3.550000000000000000e+01,1.076121699155985745e+01,1.042191612584850091e+01,1.100615813433401513e+01,1.654332276032888516e-01,1.158311592922318454e+02,6.510000000000000000e+02,1.092665021916314672e+01,1.059578376395656996e+01
-3.500000000000000000e+01,1.076120475910813745e+01,1.042191807609074949e+01,1.100613637998854522e+01,1.654262280783913297e-01,1.158308937043878615e+02,6.510000000000000000e+02,1.092663098718652748e+01,1.059577853102974565e+01
-3.450000000000000000e+01,1.076119260868961902e+01,1.042192003788712817e+01,1.100611474698542835e+01,1.654192588391676932e-01,1.158306298925109843e+02,6.510000000000000000e+02,1.092661186752878777e+01,1.059577334985045205e+01
-3.400000000000000000e+01,1.076118054035435279e+01,1.042192201094976056e+01,1.100609323578070864e+01,1.654123201745948679e-01,1.158303678577667313e+02,6.510000000000000000e+02,1.092659286052894707e+01,1.059576822017975672e+01
-3.350000000000000000e+01,1.076116855412476347e+01,1.042192399498245514e+01,1.100607184677624417e+01,1.654054123532827381e-01,1.158301076007194155e+02,6.510000000000000000e+02,1.092657396647804546e+01,1.059576314177147971e+01
-3.300000000000000000e+01,1.076115664999677257e+01,1.042192598970930817e+01,1.100605058032289385e+01,1.653985356259342621e-01,1.158298491213569719e+02,6.510000000000000000e+02,1.092655518562270700e+01,1.059575811437083814e+01
-3.250000000000000000e+01,1.076114482794123361e+01,1.042192799485409438e+01,1.100602943672185496e+01,1.653916902244496057e-01,1.158295924191216670e+02,6.510000000000000000e+02,1.092653651816568328e+01,1.059575313771678395e+01
-3.200000000000000000e+01,1.076113308790518275e+01,1.042193001014767084e+01,1.100600841622759241e+01,1.653848763642294106e-01,1.158293374929377393e+02,6.510000000000000000e+02,1.092651796426941146e+01,1.059574821154095403e+01
-3.150000000000000000e+01,1.076112142981288144e+01,1.042193203532914758e+01,1.100598751904964345e+01,1.653780942433843437e-01,1.158290843412335960e+02,6.510000000000000000e+02,1.092649952405626479e+01,1.059574333556949632e+01
-3.100000000000000000e+01,1.076110985356695338e+01,1.042193407014209150e+01,1.100596674535479735e+01,1.653713440449339211e-01,1.158288329619670236e+02,6.510000000000000000e+02,1.092648119761188852e+01,1.059573850952202001e+01
-3.050000000000000000e+01,1.076109835904962075e+01,1.042193611433665978e+01,1.100594609526881662e+01,1.653646259362261117e-01,1.158285833526514921e+02,6.510000000000000000e+02,1.092646298498584834e+01,1.059573373311339495e+01
-3.000000000000000000e+01,1.076108694612351790e+01,1.042193816766505776e+01,1.100592556887871254e+01,1.653579400704550673e-01,1.158283355103743304e+02,6.510000000000000000e+02,1.092644488619397336e+01,1.059572900605306245e+01
-2.950000000000000000e+01,1.076107561463270024e+01,1.042194022988794799e+01,1.100590516623418580e+01,1.653512865867102499e-01,1.158280894318184409e+02,6.510000000000000000e+02,1.092642690121941129e+01,1.059572432804599096e+01
-2.900000000000000000e+01,1.076106436440383440e+01,1.042194230076949069e+01,1.100588488734938686e+01,1.653446656103930990e-01,1.158278451132878928e+02,6.510000000000000000e+02,1.092640903001422714e+01,1.059571969879343989e+01
-2.850000000000000000e+01,1.076105319524660686e+01,1.042194438007951440e+01,1.100586473220493922e+01,1.653380772548927180e-01,1.158276025507175575e+02,6.510000000000000000e+02,1.092639127250149933e+01,1.059571511799171439e+01
-2.800000000000000000e+01,1.076104210695511121e+01,1.042194646759267407e+01,1.100584470074890753e+01,1.653315216212159489e-01,1.158273617397024964e+02,6.510000000000000000e+02,1.092637362857632688e+01,1.059571058533389554e+01
-2.750000000000000000e+01,1.076103109930818569e+01,1.042194856308302064e+01,1.100582479289867699e+01,1.653249987983520519e-01,1.158271226755056063e+02,6.510000000000000000e+02,1.092635609810653818e+01,1.059570610050983319e+01
-2.700000000000000000e+01,1.076102017191829852e+01,1.042195066634201339e+01,1.100580500854231936e+01,1.653185086706669693e-01,1.158268853497416160e+02,6.510000000000000000e+02,1.092633868058896596e+01,1.059570166324763107e+01
-2.650000000000000000e+01,1.076100932461826432e+01,1.042195277715512525e+01,1.100578534754007443e+01,1.653120514091750426e-01,1.158266497588623594e+02,6.510000000000000000e+02,1.092632137602744002e+01,1.059569727320909038e+01
-2.600000000000000000e+01,1.076099855721891174e+01,1.042195489530884878e+01,1.100576580972560592e+01,1.653056271629652907e-01,1.158264158988392438e+02,6.510000000000000000e+02,1.092630418438187689e+01,1.059569293005594659e+01
-2.550000000000000000e+01,1.076098786944672625e+01,1.042195702060068818e+01,1.100574639490690920e+01,1.652992359781272347e-01,1.158261837637945462e+02,6.510000000000000000e+02,1.092628710542485315e+01,1.059568863346859935e+01
-2.500000000000000000e+01,1.076097726101659902e+01,1.042195915283043917e+01,1.100572710286853528e+01,1.652928778934436849e-01,1.158259533475986132e+02,6.510000000000000000e+02,1.092627013891004317e+01,1.059568438312315486e+01
-2.450000000000000000e+01,1.076096673163275597e+01,1.042196129180081421e+01,1.100570793337161213e+01,1.652865529367161246e-01,1.158257246438886767e+02,6.510000000000000000e+02,1.092625328456947287e+01,1.059568017869604084e+01
-2.400000000000000000e+01,1.076095628098925161e+01,1.042196343731869490e+01,1.100568888615550378e+01,1.652802611285932588e-01,1.158254976460807626e+02,6.510000000000000000e+02,1.092623654211784512e+01,1.059567601986065810e+01
-2.350000000000000000e+01,1.076094590877034562e+01,1.042196558919295235e+01,1.100566996093895256e+01,1.652740024813627306e-01,1.158252723473774495e+02,6.510000000000000000e+02,1.092621991125170844e+01,1.059567190628898459e+01
-2.300000000000000000e+01,1.076093561465153847e+01,1.042196774723753805e+01,1.100565115742083933e+01,1.652677769984244871e-01,1.158250487407898959e+02,6.510000000000000000e+02,1.092620339164996324e+01,1.059566783765311371e+01
-2.250000000000000000e+01,1.076092539829948969e+01,1.042196991126992600e+01,1.100563247528152999e+01,1.652615846765986274e-01,1.158248268191368595e+02,6.510000000000000000e+02,1.092618698297608759e+01,1.059566381362289178e+01
-2.200000000000000000e+01,1.076091525937305704e+01,1.042197208110931861e+01,1.100561391418337465e+01,1.652554255050742438e-01,1.158246065750667526e+02,6.510000000000000000e+02,1.092617068487813015e+01,1.059565983386798216e+01
-2.150000000000000000e+01,1.076090519732402839e+01,1.042197425657847631e+01,1.100559547377202207e+01,1.652492996224523558e-01,1.158243879968210024e+02,6.510000000000000000e+02,1.092615449694648078e+01,1.059565589770157601e+01
-2.100000000000000000e+01,1.076089521193362764e+01,1.042197643750426828e+01,1.100557715367652456e+01,1.652432068965911383e-01,1.158241710796415589e+02,6.510000000000000000e+02,1.092613841883022019e+01,1.059565200503703686e+01
-2.050000000000000000e+01,1.076088530290018497e+01,1.042197862371436656e+01,1.100555895351160096e+01,1.652371472504257088e-01,1.158239558170046593e+02,6.510000000000000000e+02,1.092612245015061134e+01,1.059564815564975859e+01
-2.000000000000000000e+01,1.076087546985514010e+01,1.042198081504169060e+01,1.100554087287704519e+01,1.652311206469128102e-01,1.158237422009602966e+02,6.510000000000000000e+02,1.092610659050205157e+01,1.059564434920822684e+01
-1.950000000000000000e+01,1.076086571242391088e+01,1.042198301131968385e+01,1.100552291135891458e+01,1.652251270435243502e-01,1.158235302234270847e+02,6.510000000000000000e+02,1.092609083946743453e+01,1.059564058538038722e+01
-1.900000000000000000e+01,1.076085603022650616e+01,1.042198521238685238e+01,1.100550506853064547e+01,1.652191663930865362e-01,1.158233198762058009e+02,6.510000000000000000e+02,1.092607519661959259e+01,1.059563686383341974e+01
-1.850000000000000000e+01,1.076084642287773185e+01,1.042198741808248386e+01,1.100548734395321659e+01,1.652132386421515386e-01,1.158231111509831095e+02,6.510000000000000000e+02,1.092605966151988461e+01,1.059563318423557909e+01
-1.800000000000000000e+01,1.076083688998789789e+01,1.042198962824855890e+01,1.100546973717621668e+01,1.652073437332541306e-01,1.158229040393478044e+02,6.510000000000000000e+02,1.092604423372115008e+01,1.059562954625464393e+01
-1.750000000000000000e+01,1.076082743116270812e+01,1.042199184272903878e+01,1.100545224773819619e+01,1.652014816032833511e-01,1.158226985327877117e+02,6.510000000000000000e+02,1.092602891276599131e+01,1.059562594955942494e+01
-1.700000000000000000e+01,1.076081804600388381e+01,1.042199406137271112e+01,1.100543487516732455e+01,1.651956521853194526e-01,1.158224946227037719e+02,6.510000000000000000e+02,1.092601369818920354e+01,1.059562239381856408e+01
-1.650000000000000000e+01,1.076080873410919025e+01,1.042199628402917178e+01,1.100541761898227477e+01,1.651898554072680214e-01,1.158222923004100977e+02,6.510000000000000000e+02,1.092599858951645686e+01,1.059561887870192187e+01
-1.600000000000000000e+01,1.076079949507317757e+01,1.042199851054988713e+01,1.100540047869231408e+01,1.651840911941697410e-01,1.158220915571508129e+02,6.510000000000000000e+02,1.092598358626734800e+01,1.059561540387900713e+01
-1.550000000000000000e+01,1.076079032848702077e+01,1.042200074078943750e+01,1.100538345379821692e+01,1.651783594659419485e-01,1.158218923840956762e+02,6.510000000000000000e+02,1.092596868795296317e+01,1.059561196902107838e+01
-1.500000000000000000e+01,1.076078123393900476e+01,1.042200297460308889e+01,1.100536654379271972e+01,1.651726601394785110e-01,1.158216947723514210e+02,6.510000000000000000e+02,1.092595389407848394e+01,1.059560857379952736e+01
-1.450000000000000000e+01,1.076077221101466108e+01,1.042200521185062456e+01,1.100534974816090816e+01,1.651669931270739744e-01,1.158214987129639866e+02,6.510000000000000000e+02,1.092593920414173425e+01,1.059560521788758614e+01
-1.400000000000000000e+01,1.076076325929726885e+01,1.042200745239324711e+01,1.100533306638051201e+01,1.651613583395738771e-01,1.158213041969305550e+02,6.510000000000000000e+02,1.092592461763684319e+01,1.059560190095769450e+01
-1.350000000000000000e+01,1.076075437836782100e+01,1.042200969609190864e+01,1.100531649792289457e+01,1.651557556825934692e-01,1.158211112151973197e+02,6.510000000000000000e+02,1.092591013405041345e+01,1.059559862268522679e+01
-1.300000000000000000e+01,1.076074556780523217e+01,1.042201194281080134e+01,1.100530004225293723e+01,1.651501850595105403e-01,1.158209197586651555e+02,6.510000000000000000e+02,1.092589575286474357e+01,1.059559538274572255e+01
-1.250000000000000000e+01,1.076073682718673297e+01,1.042201419241088622e+01,1.100528369882986723e+01,1.651446463711502277e-01,1.158207298181978473e+02,6.510000000000000000e+02,1.092588147355788308e+01,1.059559218081558285e+01
-1.200000000000000000e+01,1.076072815608799438e+01,1.042201644477151312e+01,1.100526746710733228e+01,1.651391395145765661e-01,1.158205413846245193e+02,6.510000000000000000e+02,1.092586729560257020e+01,1.059558901657341679e+01
-1.150000000000000000e+01,1.076071955408327518e+01,1.042201869976583239e+01,1.100525134653404180e+01,1.651336643853507369e-01,1.158203544487435011e+02,6.510000000000000000e+02,1.092585321846862634e+01,1.059558588969792581e+01
-1.100000000000000000e+01,1.076071102074571328e+01,1.042202095725424016e+01,1.100523533655380959e+01,1.651282208757451075e-01,1.158201690013278267e+02,6.510000000000000000e+02,1.092583924162145692e+01,1.059558279986996787e+01
-1.050000000000000000e+01,1.076070255564746248e+01,1.042202321711467938e+01,1.100521943660634960e+01,1.651228088758460166e-01,1.158199850331288729e+02,6.510000000000000000e+02,1.092582536452330899e+01,1.059557974677161596e+01
-1.000000000000000000e+01,1.076069415835978305e+01,1.042202547922324563e+01,1.100520364612716584e+01,1.651174282735534682e-01,1.158198025348780504e+02,6.510000000000000000e+02,1.092581158663333696e+01,1.059557673008622913e+01
-9.500000000000000000e+00,1.076068582845331534e+01,1.042202774345745198e+01,1.100518796454822201e+01,1.651120789544761602e-01,1.158196214972927010e+02,6.510000000000000000e+02,1.092579790740779089e+01,1.059557374949883979e+01
-9.000000000000000000e+00,1.076067756549810106e+01,1.042203000969683302e+01,1.100517239129828972e+01,1.651067608027716738e-01,1.158194419110769360e+02,6.510000000000000000e+02,1.092578432630087271e+01,1.059557080469532941e+01
-8.500000000000000000e+00,1.076066936899642634e+01,1.042203227782101038e+01,1.100515692580270333e+01,1.651014737730145121e-01,1.158192637654999828e+02,6.510000000000000000e+02,1.092577084276944177e+01,1.059556789522341269e+01
-8.000000000000000000e+00,1.076066123738769065e+01,1.042203454771330051e+01,1.100514156748389460e+01,1.650962189735676877e-01,1.158190870273373605e+02,6.510000000000000000e+02,1.092575745636125895e+01,1.059556501841412235e+01
-7.500000000000000000e+00,1.076065317144333022e+01,1.042203681925704473e+01,1.100512631576189193e+01,1.650909949760474282e-01,1.158189117127155896e+02,6.510000000000000000e+02,1.092574416641937773e+01,1.059556217646728449e+01
-7.000000000000000000e+00,1.076064517073271887e+01,1.042203909233823644e+01,1.100511117005490291e+01,1.650858016581223942e-01,1.158187378123224818e+02,6.510000000000000000e+02,1.092573097239084134e+01,1.059555936907459639e+01
-6.500000000000000000e+00,1.076063723482563539e+01,1.042204136684363469e+01,1.100509612977872465e+01,1.650806388939608793e-01,1.158185653168535509e+02,6.510000000000000000e+02,1.092571787371959680e+01,1.059555659593167576e+01
-6.000000000000000000e+00,1.076062936329188169e+01,1.042204364266238414e+01,1.100508119434731746e+01,1.650755065573832059e-01,1.158183942170046237e+02,6.510000000000000000e+02,1.092570486984926426e+01,1.059555385673449912e+01
-5.500000000000000000e+00,1.076062155570159362e+01,1.042204591968368455e+01,1.100506636317313713e+01,1.650704045210210635e-01,1.158182245034785467e+02,6.510000000000000000e+02,1.092569196022261480e+01,1.059555115118057245e+01
-5.000000000000000000e+00,1.076061381162566555e+01,1.042204819779929004e+01,1.100505163566739419e+01,1.650653326558973455e-01,1.158180561669938129e+02,6.510000000000000000e+02,1.092567914428156151e+01,1.059554847896976781e+01
-4.500000000000000000e+00,1.076060613063523874e+01,1.042205047690174879e+01,1.100503701123990119e+01,1.650602908320566165e-01,1.158178891982742442e+02,6.510000000000000000e+02,1.092566642146729627e+01,1.059554583980318121e+01
-4.000000000000000000e+00,1.076059851230247233e+01,1.042205275688575306e+01,1.100502248929947591e+01,1.650552789182498648e-01,1.158177235880649647e+02,6.510000000000000000e+02,1.092565379122072322e+01,1.059554323338422321e+01
-3.500000000000000000e+00,1.076059095619993755e+01,1.042205503764671803e+01,1.100500806925447961e+01,1.650502967824601930e-01,1.158175593271198522e+02,6.510000000000000000e+02,1.092564125298239652e+01,1.059554065941747858e+01
-3.000000000000000000e+00,1.076058346190121462e+01,1.042205731908249966e+01,1.100499375051297690e+01,1.650453442916400282e-01,1.158173964062142716e+02,6.510000000000000000e+02,1.092562880619285437e+01,1.059553811760957487e+01
-2.500000000000000000e+00,1.076057602898072574e+01,1.042205960109059149e+01,1.100497953248212113e+01,1.650404213117638297e-01,1.158172348161413652e+02,6.510000000000000000e+02,1.092561645029248929e+01,1.059553560766896219e+01
-2.000000000000000000e+00,1.076056865701409748e+01,1.042206188357089225e+01,1.100496541456881872e+01,1.650355277081960725e-01,1.158170745477200825e+02,6.510000000000000000e+02,1.092560418472229244e+01,1.059553312930590074e+01
-1.500000000000000000e+00,1.076056134557788369e+01,1.042206416642194533e+01,1.100495139617978424e+01,1.650306633450082106e-01,1.158169155917890123e+02,6.510000000000000000e+02,1.092559200892289262e+01,1.059553068223287475e+01
-1.000000000000000000e+00,1.076055409424975728e+01,1.042206644954976724e+01,1.100493747672213729e+01,1.650258280865027904e-01,1.158167579392108166e+02,6.510000000000000000e+02,1.092557992233625974e+01,1.059552826616325305e+01
-5.000000000000000000e-01,1.076054690260872704e+01,1.042206873285962487e+01,1.100492365560353925e+01,1.650210217950588143e-01,1.158166015808765508e+02,6.510000000000000000e+02,1.092556792440378466e+01,1.059552588081366764e+01
0.000000000000000000e+00,1.076053977023490837e+01,1.042207101625433729e+01,1.100490993223126779e+01,1.650162443339701357e-01,1.158164465077012437e+02,6.510000000000000000e+02,1.092555601456887793e+01,1.059552352590093882e+01
1.000000000000000000e+00,1.020052602153321075e+01,9.893280272451629997e+00,1.042451801198451555e+01,1.483465650486904264e-01,1.040727378193379309e+02,6.510000000000000000e+02,1.034887258658190134e+01,1.005217945648452016e+01
1.500000000000000000e+00,1.019705607521785140e+01,9.889758391389047887e+00,1.042110824807960157e+01,1.483500602255585776e-01,1.040019603415062193e+02,6.510000000000000000e+02,1.034540613544340992e+01,1.004870601499229288e+01
2.000000000000000000e+00,1.019355893325962548e+01,9.886212949636963288e+00,1.041766879598608320e+01,1.483518189780521079e-01,1.039306519880312436e+02,6.510000000000000000e+02,1.034191075223767875e+01,1.004520711428157398e+01
2.500000000000000000e+00,1.019003533242755566e+01,9.882644660731870090e+00,1.041420045176196574e+01,1.483518321475224555e-01,1.038588283422235037e+02,6.510000000000000000e+02,1.033838716457507800e+01,1.004168350028003331e+01
3.000000000000000000e+00,1.018648604425191451e+01,9.879054222067090052e+00,1.041070399542927838e+01,1.483501487677820196e-01,1.037865056963784554e+02,6.510000000000000000e+02,1.033483619301969725e+01,1.003813589548413177e+01
3.500000000000000000e+00,1.018291174700882884e+01,9.875442315182629827e+00,1.040718019121187865e+01,1.483467889240086546e-01,1.037136984171544611e+02,6.510000000000000000e+02,1.033125853593283772e+01,1.003456495808481996e+01
4.000000000000000000e+00,1.017931315223754396e+01,9.871809606056510589e+00,1.040362978777101866e+01,1.483417942226275266e-01,1.036404215392294361e+02,6.510000000000000000e+02,1.032765494646017146e+01,1.003097135801491646e+01
4.500000000000000000e+00,1.017569099306590275e+01,9.868156745391349460e+00,1.040005351844026116e+01,1.483352181146352922e-01,1.035666905232956623e+02,6.510000000000000000e+02,1.032402621118053787e+01,1.002735577495126762e+01
5.000000000000000000e+00,1.017204599581677904e+01,9.864484368899496758e+00,1.039645210146170662e+01,1.483270601722812276e-01,1.034925206577915304e+02,6.510000000000000000e+02,1.032037305598906052e+01,1.002371893564449934e+01
5.500000000000000000e+00,1.016837883586660141e+01,9.860793097583679057e+00,1.039282624022004065e+01,1.483173428508040292e-01,1.034179261838901454e+02,6.510000000000000000e+02,1.031669617871740563e+01,1.002006149301579718e+01
6.000000000000000000e+00,1.016469015382133279e+01,9.857083538017571200e+00,1.038917662347603255e+01,1.483060762196646565e-01,1.033429206154360429e+02,6.510000000000000000e+02,1.031299623004099786e+01,1.001638407760166771e+01
6.500000000000000000e+00,1.016098058280828198e+01,9.853356282620003626e+00,1.038550392559872648e+01,1.482932904635753391e-01,1.032675173042034658e+02,6.510000000000000000e+02,1.030927387327185762e+01,1.001268729234470811e+01
7.000000000000000000e+00,1.015725074684363705e+01,9.849611909930223064e+00,1.038180880679776763e+01,1.482790801701547312e-01,1.031917294198717627e+02,6.510000000000000000e+02,1.030552982701379250e+01,1.000897166667348337e+01
7.500000000000000000e+00,1.015350129466746587e+01,9.845850984876012291e+00,1.037809191335286663e+01,1.482634063387680279e-01,1.031155705784730969e+02,6.510000000000000000e+02,1.030176470100623476e+01,1.000523788832869876e+01
8.000000000000000000e+00,1.014973279446067700e+01,9.842074059040188061e+00,1.037435387784261565e+01,1.482462488589784133e-01,1.030390527492512973e+02,6.510000000000000000e+02,1.029797904331965519e+01,1.000148654560169881e+01
8.500000000000000000e+00,1.014594584000538902e+01,9.838281670925569600e+00,1.037059531937575940e+01,1.482276388535256895e-01,1.029621884212427148e+02,6.510000000000000000e+02,1.029417347885891232e+01,9.997718201151863937e+00
9.000000000000000000e+00,1.014214101857657369e+01,9.834474346214918228e+00,1.036681684380645763e+01,1.482076283632258740e-01,1.028849899417985085e+02,6.510000000000000000e+02,1.029034864693979934e+01,9.993933390213348034e+00
9.500000000000000000e+00,1.013831884824639040e+01,9.830652598027908695e+00,1.036301904396882811e+01,1.481862771350081209e-01,1.028074682414391532e+02,6.510000000000000000e+02,1.028650512538139772e+01,9.990132571111381310e+00
1.000000000000000000e+01,1.013447973958429671e+01,9.826816927174510496e+00,1.035920249989937858e+01,1.481636983648055572e-01,1.027296320735577382e+02,6.510000000000000000e+02,1.028264343794910296e+01,9.986316041219490458e+00
1.050000000000000000e+01,1.013062441091173937e+01,9.822967822405459515e+00,1.035536777905531736e+01,1.481397945778686331e-01,1.026514963536983629e+02,6.510000000000000000e+02,1.027876420548960645e+01,9.982484616333870520e+00
1.100000000000000000e+01,1.012675335947239041e+01,9.819105760659676108e+00,1.035151543653482165e+01,1.481145798343865283e-01,1.025730715323448550e+02,6.510000000000000000e+02,1.027486793930677678e+01,9.978638779638004053e+00
1.150000000000000000e+01,1.012286713905519520e+01,9.815231207305977534e+00,1.034764601529432149e+01,1.480880889218166019e-01,1.024943691970440511e+02,6.510000000000000000e+02,1.027095522797701221e+01,9.974779050133379954e+00
1.200000000000000000e+01,1.011896625030182584e+01,9.811344616384539918e+00,1.034376004636353485e+01,1.480603441904022599e-01,1.024153998402691741e+02,6.510000000000000000e+02,1.026702659449222921e+01,9.970905906111424244e+00
1.250000000000000000e+01,1.011505118229847788e+01,9.807446430843794971e+00,1.033985804905975669e+01,1.480313677925597371e-01,1.023361737063683563e+02,6.510000000000000000e+02,1.026308255009103831e+01,9.967019814505917452e+00
1.300000000000000000e+01,1.011112233474556810e+01,9.803537082772137978e+00,1.033594053119845491e+01,1.480012886299488239e-01,1.022566992496268199e+02,6.510000000000000000e+02,1.025912362337551897e+01,9.963121046115618995e+00
1.350000000000000000e+01,1.010718021516873222e+01,9.799616993628132988e+00,1.033200798930390008e+01,1.479700723690395292e-01,1.021769870442151387e+02,6.510000000000000000e+02,1.025515028753777180e+01,9.959210142799692633e+00
1.400000000000000000e+01,1.010322531600911944e+01,9.795686574465122476e+00,1.032806090881538807e+01,1.479376902750990097e-01,1.020970473462515145e+02,6.510000000000000000e+02,1.025116300628421762e+01,9.955287625734019485e+00
1.450000000000000000e+01,1.009925808236835110e+01,9.791746226155220612e+00,1.032409976429288001e+01,1.479041636515186775e-01,1.020168894559079149e+02,6.510000000000000000e+02,1.024716224601986880e+01,9.951353918716831615e+00
1.500000000000000000e+01,1.009527894888853972e+01,9.787796339607909957e+00,1.032012501961848372e+01,1.478695135850468523e-01,1.019365224489199733e+02,6.510000000000000000e+02,1.024314846247358624e+01,9.947409435303491421e+00
1.550000000000000000e+01,1.009128829165424435e+01,9.783837295984662674e+00,1.031613712819835094e+01,1.478337765906631573e-01,1.018559542107790605e+02,6.510000000000000000e+02,1.023912206824490667e+01,9.943454515063580246e+00
1.600000000000000000e+01,1.008728647686625735e+01,9.779869466910147580e+00,1.031213653315943368e+01,1.477969692929433643e-01,1.017751924105010346e+02,6.510000000000000000e+02,1.023508344615919974e+01,9.939489507573313176e+00
1.650000000000000000e+01,1.008327400511873861e+01,9.775893214681929067e+00,1.030812366754638632e+01,1.477591017002562457e-01,1.016942474144385500e+02,6.510000000000000000e+02,1.023103310681899636e+01,9.935514903418482646e+00
1.700000000000000000e+01,1.007925121173328087e+01,9.771908892474909791e+00,1.030409895451298041e+01,1.477202301396476625e-01,1.016131262556193349e+02,6.510000000000000000e+02,1.022697144187292828e+01,9.931530981593633456e+00
1.750000000000000000e+01,1.007521842841543958e+01,9.767916844541332466e+00,1.030006280751468495e+01,1.476805140574313224e-01,1.015318359145143319e+02,6.510000000000000000e+02,1.022289894247287023e+01,9.927537914358007143e+00
1.800000000000000000e+01,1.007117592210119028e+01,9.763917406409508004e+00,1.029601563049669366e+01,1.476401060211154082e-01,1.014503820548166857e+02,6.510000000000000000e+02,1.021881602812230661e+01,9.923535816080073957e+00
1.850000000000000000e+01,1.006712428060519038e+01,9.759910905078053034e+00,1.029195781807871590e+01,1.475987186219507308e-01,1.013687766628894167e+02,6.510000000000000000e+02,1.021472299922714022e+01,9.919525561983238759e+00
1.900000000000000000e+01,1.006306386227935157e+01,9.755897659206260286e+00,1.028788975573989362e+01,1.475563710142263063e-01,1.012870271789395105e+02,6.510000000000000000e+02,1.021062023329357871e+01,9.915507491265126205e+00
1.950000000000000000e+01,1.005899497791553543e+01,9.751877979301850630e+00,1.028381181999924365e+01,1.475130940909094857e-01,1.012051400786582462e+02,6.510000000000000000e+02,1.020650807200644472e+01,9.911481883824627914e+00
2.000000000000000000e+01,1.005491797515570163e+01,9.747852167905250553e+00,1.027972437859298971e+01,1.474689054241364039e-01,1.011231225651762173e+02,6.510000000000000000e+02,1.020238688057983723e+01,9.907449069731564251e+00
2.050000000000000000e+01,1.005083321096200066e+01,9.743820519769167632e+00,1.027562779065189247e+01,1.474238179336314625e-01,1.010409820166708244e+02,6.510000000000000000e+02,1.019825702889563068e+01,9.903409393028368868e+00
2.100000000000000000e+01,1.004674101774440054e+01,9.739783322036583257e+00,1.027152240687373386e+01,1.473778448528942353e-01,1.009587253067812895e+02,6.510000000000000000e+02,1.019411886259729627e+01,9.899363172891506579e+00
2.150000000000000000e+01,1.004264160277361029e+01,9.735740854414235201e+00,1.026740856969416527e+01,1.473311796492810521e-01,1.008763568382561715e+02,6.510000000000000000e+02,1.018997278242289184e+01,9.895310423124330512e+00
2.200000000000000000e+01,1.003853536328563933e+01,9.731693389343810452e+00,1.026328661345551829e+01,1.472836985579351055e-01,1.007938847277972201e+02,6.510000000000000000e+02,1.018581906184357422e+01,9.891251664727704451e+00
2.250000000000000000e+01,1.003442262151541442e+01,9.727641192168306361e+00,1.025915686457175902e+01,1.472353856242976933e-01,1.007113156059602233e+02,6.510000000000000000e+02,1.018165800713971336e+01,9.887187235891117254e+00
2.300000000000000000e+01,1.003030367141221291e+01,9.723584521297274463e+00,1.025501964169208868e+01,1.471862580405106646e-01,1.006286555353013199e+02,6.510000000000000000e+02,1.017748992945272413e+01,9.883117413371703464e+00
2.350000000000000000e+01,1.002617879963313996e+01,9.719523628367326751e+00,1.025087525586076609e+01,1.471363327575355429e-01,1.005459104226303708e+02,6.510000000000000000e+02,1.017331513239067498e+01,9.879042466875603168e+00
2.400000000000000000e+01,1.002204817515309010e+01,9.715458758399805106e+00,1.024672401067603467e+01,1.470857366149009304e-01,1.004630838390049092e+02,6.510000000000000000e+02,1.016913391176798953e+01,9.874962438538188891e+00
2.450000000000000000e+01,1.001791196727238820e+01,9.711390149954898021e+00,1.024256620244508298e+01,1.470345389337018305e-01,1.003801793396587954e+02,6.510000000000000000e+02,1.016494650620609086e+01,9.870877428338687309e+00
2.500000000000000000e+01,1.001377063444746263e+01,9.707318035284236757e+00,1.023840212033760899e+01,1.469826101912935223e-01,1.002972062070209773e+02,6.510000000000000000e+02,1.016075324463875518e+01,9.866788024256170075e+00
2.550000000000000000e+01,1.000962439885555000e+01,9.703242640478764613e+00,1.023423204653547636e+01,1.469300104410446173e-01,1.002141690341325386e+02,6.510000000000000000e+02,1.015655440929659470e+01,9.862694388414505298e+00
2.600000000000000000e+01,1.000547352335244433e+01,9.699164185614028710e+00,1.023005625638096205e+01,1.468767444526850319e-01,1.001310732045677980e+02,6.510000000000000000e+02,1.015235026780512939e+01,9.858596778899759272e+00
2.650000000000000000e+01,1.000131824817589532e+01,9.695082884893665209e+00,1.022587501852282088e+01,1.468228136464817257e-01,1.000479236399032459e+02,6.510000000000000000e+02,1.014814106182237730e+01,9.854495434529415121e+00
2.700000000000000000e+01,9.997158626882638899e+00,9.690998946788125679e+00,1.022168859505849881e+01,1.467684755217859849e-01,9.996472159646096145e+01,6.510000000000000000e+02,1.014392710240442419e+01,9.850390151360853608e+00
2.750000000000000000e+01,9.992995048421496662e+00,9.686912574171534729e+00,1.021749724167504780e+01,1.467134517738967192e-01,9.988147487470794772e+01,6.510000000000000000e+02,1.013970850019539327e+01,9.846281596647600054e+00
2.800000000000000000e+01,9.988827808265181574e+00,9.682823964456366284e+00,1.021330120778742234e+01,1.466577715185818920e-01,9.979818948511859844e+01,6.510000000000000000e+02,1.013548557978376330e+01,9.842170036746598072e+00
2.850000000000000000e+01,9.984657034953105637e+00,9.678733309722170830e+00,1.020910073667338835e+01,1.466015677113111093e-01,9.971486812529394683e+01,6.510000000000000000e+02,1.013125860266441691e+01,9.838055467241794361e+00
2.900000000000000000e+01,9.980482868730748081e+00,9.674640796846368573e+00,1.020489606560751028e+01,1.465448850250806734e-01,9.963151369635497190e+01,6.510000000000000000e+02,1.012702775375582931e+01,9.833937983705668628e+00
2.950000000000000000e+01,9.976305645148144663e+00,9.670546607628839553e+00,1.020068742599183054e+01,1.464875682574622584e-01,9.954813293306872879e+01,6.510000000000000000e+02,1.012279321340560756e+01,9.829818076890681766e+00
3.000000000000000000e+01,9.972125508990028919e+00,9.666450918914740953e+00,1.019647504348459499e+01,1.464297353121385148e-01,9.946472883443323099e+01,6.510000000000000000e+02,1.011855524430216668e+01,9.825695773677891154e+00
3.050000000000000000e+01,9.967942616333418826e+00,9.662353902714876597e+00,1.019225913812577211e+01,1.463715318539337285e-01,9.938130462785316865e+01,6.510000000000000000e+02,1.011431414818735242e+01,9.821571084479483460e+00
3.100000000000000000e+01,9.963757139187059408e+00,9.658255726322861889e+00,1.018803992446146900e+01,1.463130416949818824e-01,9.929786383487115131e+01,6.510000000000000000e+02,1.011007018088204212e+01,9.817444097492078470e+00
3.150000000000000000e+01,9.959569451465370094e+00,9.654156552430942284e+00,1.018381761166567223e+01,1.462539969022035868e-01,9.921441389017208223e+01,6.510000000000000000e+02,1.010582344836757507e+01,9.813315454563166895e+00
3.200000000000000000e+01,9.955379721292894502e+00,9.650056539241990805e+00,1.017959240365851237e+01,1.461944285186149439e-01,9.913095820605964548e+01,6.510000000000000000e+02,1.010157414981150836e+01,9.809185292774278864e+00
3.250000000000000000e+01,9.951188025755399735e+00,9.645955840579931717e+00,1.017536449922467057e+01,1.461344599700176161e-01,9.904749840432836550e+01,6.510000000000000000e+02,1.009732248572541735e+01,9.805053565785380343e+00
3.300000000000000000e+01,9.946994651378117780e+00,9.641854605997327354e+00,1.017113409212673147e+01,1.460739659807484270e-01,9.896404019808223040e+01,6.510000000000000000e+02,1.009306861735886685e+01,9.800920685397368715e+00
3.350000000000000000e+01,9.942799747620513884e+00,9.637752980880126330e+00,1.016690137121876525e+01,1.460129368095333668e-01,9.888058659899829195e+01,6.510000000000000000e+02,1.008881268443004764e+01,9.796786810810980128e+00
3.400000000000000000e+01,9.938603387506880438e+00,9.633651106551258891e+00,1.016266652055703723e+01,1.459514833101252518e-01,9.879713912964366784e+01,6.510000000000000000e+02,1.008455487081700497e+01,9.792651904196755908e+00
3.450000000000000000e+01,9.934405690004599165e+00,9.629549120370613835e+00,1.015842971950710094e+01,1.458896316451672170e-01,9.871370019821732456e+01,6.510000000000000000e+02,1.008029532164976594e+01,9.788516058359432392e+00
3.500000000000000000e+01,9.930206769652356158e+00,9.625447155833768420e+00,1.015419114285077917e+01,1.458274938732476711e-01,9.863027214601885362e+01,6.510000000000000000e+02,1.007603426352560483e+01,9.784379275779109264e+00
3.550000000000000000e+01,9.926006914642677259e+00,9.621345342668256251e+00,1.014995096089043258e+01,1.457650396389481295e-01,9.854686071631519440e+01,6.510000000000000000e+02,1.007177195428162619e+01,9.780241875003730101e+00
3.600000000000000000e+01,9.921806324813106315e+00,9.617243806926865091e+00,1.014570933955046961e+01,1.457021395003965381e-01,9.846346986055635853e+01,6.510000000000000000e+02,1.006750846431350332e+01,9.776104185312711081e+00
3.650000000000000000e+01,9.917605039700424285e+00,9.613142671080215251e+00,1.014146644047776213e+01,1.456388373314249918e-01,9.838010039443052790e+01,6.510000000000000000e+02,1.006324387703184975e+01,9.771966202369000598e+00
3.700000000000000000e+01,9.913403304947074446e+00,9.609042054106318176e+00,1.013722242113915328e+01,1.455751024344926481e-01,9.829675719698440162e+01,6.510000000000000000e+02,1.005897840738156646e+01,9.767828202512582436e+00
3.750000000000000000e+01,9.909201282844382064e+00,9.604942071577276863e+00,1.013297743491784253e+01,1.455109542632549435e-01,9.821344350173535531e+01,6.510000000000000000e+02,1.005471223710763695e+01,9.763690328581127176e+00
3.800000000000000000e+01,9.904999085498811695e+00,9.600842835745835302e+00,1.012873163120720577e+01,1.454463836405965882e-01,9.813016153424641175e+01,6.510000000000000000e+02,1.005044546913940806e+01,9.759552701858215329e+00
3.850000000000000000e+01,9.900796859378383274e+00,9.596744455628988035e+00,1.012448515550309835e+01,1.453814152186833075e-01,9.804691420656784828e+01,6.510000000000000000e+02,1.004617827459706625e+01,9.755415444159700300e+00
3.900000000000000000e+01,9.896594671673264898e+00,9.592647037088912754e+00,1.012023814949370681e+01,1.453161330891627467e-01,9.796370287392763032e+01,6.510000000000000000e+02,1.004191080476242703e+01,9.751278538584100986e+00
3.950000000000000000e+01,9.892392616802673899e+00,9.588550682913592027e+00,1.011599075114835422e+01,1.452505781989726352e-01,9.788052941543919871e+01,6.510000000000000000e+02,1.003764319500164781e+01,9.747142038603701764e+00
4.000000000000000000e+01,9.888190908826144820e+00,9.584455492894514705e+00,1.011174309480377431e+01,1.451846600256442021e-01,9.779739803489877659e+01,6.510000000000000000e+02,1.003337556885179005e+01,9.743006248800499591e+00
4.050000000000000000e+01,9.883989634517476475e+00,9.580361563902279443e+00,1.010749531124916700e+01,1.451183506182804894e-01,9.771431043093508606e+01,6.510000000000000000e+02,1.002910798513575585e+01,9.738871283899195319e+00
4.100000000000000000e+01,9.879788905820388933e+00,9.576268989961224776e+00,1.010324752780894819e+01,1.450517177178003436e-01,9.763126882438450593e+01,6.510000000000000000e+02,1.002484062353818928e+01,9.734737188102588590e+00
4.150000000000000000e+01,9.875588716650764098e+00,9.572177862321792574e+00,1.009899986842398079e+01,1.449848012885631421e-01,9.754827309304458538e+01,6.510000000000000000e+02,1.002057351793932760e+01,9.730603915362202372e+00
4.200000000000000000e+01,9.871389265032618709e+00,9.568088269531616064e+00,1.009475245373075936e+01,1.449175325911634393e-01,9.746532711305356145e+01,6.510000000000000000e+02,1.001630679762378229e+01,9.726471732441456908e+00
4.250000000000000000e+01,9.867190657152171696e+00,9.564000297504307468e+00,1.009050540113971195e+01,1.448499264256628838e-01,9.738243296577664410e+01,6.510000000000000000e+02,1.001204058357783389e+01,9.722340730726509506e+00
4.300000000000000000e+01,9.862993004594896362e+00,9.559914029586957795e+00,1.008625882491126013e+01,1.447819729619674589e-01,9.729959282838261458e+01,6.510000000000000000e+02,1.000777497755686340e+01,9.718211031632929320e+00
4.350000000000000000e+01,9.858796371241353995e+00,9.555829546626110726e+00,1.008201283622966749e+01,1.447137020596888646e-01,9.721680794516549895e+01,6.510000000000000000e+02,1.000351007330104203e+01,9.714082669181664187e+00
4.400000000000000000e+01,9.854600893973081810e+00,9.551746927032004564e+00,1.007776754327664648e+01,1.446451285834577938e-01,9.713408099271801177e+01,6.510000000000000000e+02,9.999246022556540936e+00,9.709955765389624460e+00
4.450000000000000000e+01,9.850406703607617942e+00,9.547666246841055582e+00,1.007352305130250869e+01,1.445762710358639014e-01,9.705141452462454765e+01,6.510000000000000000e+02,9.994982974643482621e+00,9.705830432571755040e+00
4.500000000000000000e+01,9.846213840522846539e+00,9.543587579777410568e+00,1.006927946269575891e+01,1.445072222718935540e-01,9.696880933059240704e+01,6.510000000000000000e+02,9.990721062794740703e+00,9.701706618250954151e+00
4.550000000000000000e+01,9.842022368334173876e+00,9.539510997312417473e+00,1.006503687705090755e+01,1.444380311900881619e-01,9.688626664364427654e+01,6.510000000000000000e+02,9.986460399524260012e+00,9.697584337144085964e+00
4.600000000000000000e+01,9.837832446892457838e+00,9.535436568722785111e+00,1.006079539123622801e+01,1.443685794804646927e-01,9.680378953987126067e+01,6.510000000000000000e+02,9.982201026372923280e+00,9.693463867411992396e+00
4.650000000000000000e+01,9.833644144910895335e+00,9.531364361147778297e+00,1.005655509945864701e+01,1.442988991262144360e-01,9.672137934102937606e+01,6.510000000000000000e+02,9.977943044037109743e+00,9.689345245784680927e+00
4.700000000000000000e+01,9.829457502137042724e+00,9.527294439644370172e+00,1.005231609332709652e+01,1.442290674585112176e-01,9.663903681021814407e+01,6.510000000000000000e+02,9.973686569595553664e+00,9.685228434678531784e+00
4.750000000000000000e+01,9.825272644277584178e+00,9.523226867241449511e+00,1.004807846191541998e+01,1.441590002305747908e-01,9.655676435173690209e+01,6.510000000000000000e+02,9.969431644508158996e+00,9.681113644047009359e+00
4.800000000000000000e+01,9.821089571200799284e+00,9.519161704992590955e+00,1.004384229182327992e+01,1.440887202070648132e-01,9.647456192484003168e+01,6.510000000000000000e+02,9.965178291407864819e+00,9.677000850993735526e+00
4.850000000000000000e+01,9.816908350988001075e+00,9.515099012027466330e+00,1.003960766723564113e+01,1.440183302223051742e-01,9.639243085113797349e+01,6.510000000000000000e+02,9.960926681210304778e+00,9.672890020765695596e+00
4.900000000000000000e+01,9.812729140870212419e+00,9.511038845602094227e+00,1.003537466998118788e+01,1.439477297938176470e-01,9.631037414099624527e+01,6.510000000000000000e+02,9.956676870664029622e+00,9.668781411076393439e+00
4.950000000000000000e+01,9.808552013896976618e+00,9.506981261147839035e+00,1.003114337958954216e+01,1.438769190429058931e-01,9.622839317715570928e+01,6.510000000000000000e+02,9.952428932939881179e+00,9.664675094854070281e+00
5.000000000000000000e+01,9.804377032176581963e+00,9.502926312318990654e+00,1.002691387334655815e+01,1.438059116403202498e-01,9.614648912929439462e+01,6.510000000000000000e+02,9.948182943816902934e+00,9.660571120536262768e+00
5.050000000000000000e+01,9.800204191226303152e+00,9.498874051039411626e+00,1.002268622634919382e+01,1.437347335514631008e-01,9.606466186335869395e+01,6.510000000000000000e+02,9.943938924777766530e+00,9.656469457674839774e+00
5.100000000000000000e+01,9.796033627017386891e+00,9.494824527548139770e+00,1.001846051155853701e+01,1.436633652316852416e-01,9.598291398416509423e+01,6.510000000000000000e+02,9.939696992249071883e+00,9.652370261785701899e+00
5.150000000000000000e+01,9.791865403973135429e+00,9.490777790443194917e+00,1.001423679985178694e+01,1.435918121868262898e-01,9.590124669805307178e+01,6.510000000000000000e+02,9.935457216159960581e+00,9.648273591786308501e+00
5.200000000000000000e+01,9.787699573526333907e+00,9.486733886725319920e+00,1.001001516007342573e+01,1.435200925759523849e-01,9.581966095858057031e+01,6.510000000000000000e+02,9.931219666102284904e+00,9.644179480950381134e+00
5.250000000000000000e+01,9.783536019522721006e+00,9.482692861839645104e+00,1.000579565908444657e+01,1.434484426581087990e-01,9.573815450099951363e+01,6.510000000000000000e+02,9.926984462180829638e+00,9.640087576864612373e+00
5.300000000000000000e+01,9.779374922504249668e+00,9.478654759716684808e+00,1.000157836181101878e+01,1.433766608618197713e-01,9.565673074178488378e+01,6.510000000000000000e+02,9.922751583366069994e+00,9.635998261642429341e+00
5.350000000000000000e+01,9.775216323294873888e+00,9.474619622812763708e+00,9.997363331292035582e+00,1.433047123004279888e-01,9.557539040777804473e+01,6.510000000000000000e+02,9.918521035595301072e+00,9.631911610994444928e+00
5.400000000000000000e+01,9.771060237208486043e+00,9.470587492148588638e+00,9.993150628725299356e+00,1.432326912142590225e-01,9.549413376298922174e+01,6.510000000000000000e+02,9.914292928422744566e+00,9.627827545994225744e+00
5.450000000000000000e+01,9.766906733318176492e+00,9.466558407347408277e+00,9.988940313512614466e+00,1.431606391337038875e-01,9.541296210593310434e+01,6.510000000000000000e+02,9.910067372451880630e+00,9.623746094184474131e+00
5.500000000000000000e+01,9.762755775675405090e+00,9.462532406671972041e+00,9.984732443304368488e+00,1.430886613359209081e-01,9.533187470048639511e+01,6.510000000000000000e+02,9.905844437011324999e+00,9.619667114339485181e+00
5.550000000000000000e+01,9.758607470563616104e+00,9.458509527060773081e+00,9.980527074042310431e+00,1.430167131951731729e-01,9.525087354479315138e+01,6.510000000000000000e+02,9.901624183758789499e+00,9.615590757368440933e+00
5.600000000000000000e+01,9.754461905843033520e+00,9.454489804163163313e+00,9.976324260001788957e+00,1.429447269857150871e-01,9.516996026751591842e+01,6.510000000000000000e+02,9.897406632828747775e+00,9.611517178857317489e+00
5.650000000000000000e+01,9.750319105411218601e+00,9.450473272373621114e+00,9.972124053833066881e+00,1.428727487868551305e-01,9.508913527969293966e+01,6.510000000000000000e+02,9.893191854198073898e+00,9.607446356624363304e+00
5.700000000000000000e+01,9.746179017022141622e+00,9.446459964865304926e+00,9.967926506601317627e+00,1.428008289271223974e-01,9.500839750858493460e+01,6.510000000000000000e+02,9.888979845949263492e+00,9.603378188095017975e+00
5.750000000000000000e+01,9.742041865408161527e+00,9.442449913622487756e+00,9.963731667826079885e+00,1.427288014325586718e-01,9.492775121812371708e+01,6.510000000000000000e+02,9.884770666840719144e+00,9.599313063975603910e+00
5.800000000000000000e+01,9.737907702582091929e+00,9.438443149472281135e+00,9.959539585519411986e+00,1.426566593499128677e-01,9.484719734646451172e+01,6.510000000000000000e+02,9.880564361932005824e+00,9.595251043232179811e+00
5.850000000000000000e+01,9.733776482693521359e+00,9.434439702115748005e+00,9.955350306223447632e+00,1.425844335057533385e-01,9.476673493571560414e+01,6.510000000000000000e+02,9.876360916199274698e+00,9.591192049187768021e+00
5.900000000000000000e+01,9.729648142234147201e+00,9.430439600157946245e+00,9.951163875046821872e+00,1.425122692120955881e-01,9.468636271855636721e+01,6.510000000000000000e+02,9.872160411446243344e+00,9.587135873022051058e+00
5.950000000000000000e+01,9.725522783498503188e+00,9.426442871137680868e+00,9.946980335700420284e+00,1.424400880165725414e-01,9.460608259102266970e+01,6.510000000000000000e+02,9.867962871515075562e+00,9.583082695481930813e+00
6.000000000000000000e+01,9.721400546974754420e+00,9.422449541555161900e+00,9.942799730532177804e+00,1.423678264751405687e-01,9.452589719273632340e+01,6.510000000000000000e+02,9.863768373449895321e+00,9.579032720499615294e+00
6.050000000000000000e+01,9.717281391460245388e+00,9.418459636900214704e+00,9.938622100561138595e+00,1.422954666083899034e-01,9.444580564063683426e+01,6.510000000000000000e+02,9.859576858068635374e+00,9.574985924851855401e+00
6.100000000000000000e+01,9.713165411125379123e+00,9.414473181680007130e+00,9.934447485510515818e+00,1.422230186924766104e-01,9.436580969092845805e+01,6.510000000000000000e+02,9.855388429817855567e+00,9.570942392432902679e+00
6.150000000000000000e+01,9.709052619177942489e+00,9.410490199445421311e+00,9.930275923840191865e+00,1.421505401393814427e-01,9.428590953802797969e+01,6.510000000000000000e+02,9.851203159317323710e+00,9.566902079038561268e+00
6.200000000000000000e+01,9.704943056429469195e+00,9.406510712816332997e+00,9.926107452778321516e+00,1.420779444226220600e-01,9.420610587082991572e+01,6.510000000000000000e+02,9.847021000852091532e+00,9.562865112006846857e+00
6.250000000000000000e+01,9.700836746838502833e+00,9.402534743507143133e+00,9.921942108352073575e+00,1.420053032454402786e-01,9.412639909496203927e+01,6.510000000000000000e+02,9.842842050083943306e+00,9.558831443593062360e+00
6.300000000000000000e+01,9.696733754548391815e+00,9.398562312351121051e+00,9.917779925417894660e+00,1.419326009368118147e-01,9.404679036980685680e+01,6.510000000000000000e+02,9.838666355485203852e+00,9.554801153611581555e+00
6.350000000000000000e+01,9.692634000311130649e+00,9.394593439324125939e+00,9.913620937690673429e+00,1.418599791606612037e-01,9.396727811767479466e+01,6.510000000000000000e+02,9.834493979471790936e+00,9.550774021150470361e+00
6.400000000000000000e+01,9.688537480932271961e+00,9.390628143567889552e+00,9.909465177772846189e+00,1.417873989243235711e-01,9.388786218592318278e+01,6.510000000000000000e+02,9.830324879856593867e+00,9.546750082007948279e+00
6.450000000000000000e+01,9.684444340830578923e+00,9.386666443412671867e+00,9.905312677182092074e+00,1.417147764557696588e-01,9.380854526851135233e+01,6.510000000000000000e+02,9.826159117286350053e+00,9.542729564374809570e+00
6.500000000000000000e+01,9.680354635569427657e+00,9.382708356399053429e+00,9.901163466378452682e+00,1.416420953354557144e-01,9.372932835356154158e+01,6.510000000000000000e+02,9.821996730904885453e+00,9.538712540233971637e+00
6.550000000000000000e+01,9.676268359974987021e+00,9.378753899300040331e+00,9.897017574791574290e+00,1.415693314399023572e-01,9.365021124985734957e+01,6.510000000000000000e+02,9.817837691414888823e+00,9.534699028535083443e+00
6.600000000000000000e+01,9.672185541512369866e+00,9.374803088141176133e+00,9.892875030846102646e+00,1.414965098357958417e-01,9.357119441173664143e+01,6.510000000000000000e+02,9.813682051348166624e+00,9.530689031676573109e+00
6.650000000000000000e+01,9.668106203958071632e+00,9.370855938221234638e+00,9.888735861987429487e+00,1.414236444664656034e-01,9.349227821822671558e+01,6.510000000000000000e+02,9.809529848424535459e+00,9.526682559491606028e+00
6.700000000000000000e+01,9.664030258578275578e+00,9.366912464132227001e+00,9.884600094706220474e+00,1.413508577701161895e-01,9.341346090370883815e+01,6.510000000000000000e+02,9.805381116348391046e+00,9.522679400808160111e+00
6.750000000000000000e+01,9.659957802410447769e+00,9.362972679778351903e+00,9.880467754562891614e+00,1.412780479287008839e-01,9.333474423117702656e+01,6.510000000000000000e+02,9.801235850339148570e+00,9.518679754481745192e+00
6.800000000000000000e+01,9.655888769633701685e+00,9.359036598394920858e+00,9.876338866210767620e+00,1.412052913109563268e-01,9.325612686583248490e+01,6.510000000000000000e+02,9.797094060944658622e+00,9.514683478322746524e+00
6.850000000000000000e+01,9.651823219464285231e+00,9.355104232566715083e+00,9.872213453419220741e+00,1.411325534478163335e-01,9.317760985743262836e+01,6.510000000000000000e+02,9.792955772912101509e+00,9.510690666016468953e+00
6.900000000000000000e+01,9.647761231628145140e+00,9.351175594245852096e+00,9.868091539096242926e+00,1.410597712505756440e-01,9.309919464157228219e+01,6.510000000000000000e+02,9.788821002878721700e+00,9.506701460377568580e+00
6.950000000000000000e+01,9.643702866309578070e+00,9.347250694769192236e+00,9.863973145310229285e+00,1.409869596883887577e-01,9.302088229646975037e+01,6.510000000000000000e+02,9.784689825997967105e+00,9.502715906621189035e+00
7.000000000000000000e+01,9.639648100897804994e+00,9.343329544875000892e+00,9.859858293311393851e+00,1.409141183631019423e-01,9.294267229789670637e+01,6.510000000000000000e+02,9.780562219260906076e+00,9.498733982534703912e+00
7.050000000000000000e+01,9.635596952659767567e+00,9.339412154719685333e+00,9.855747003552121299e+00,1.408412301188614602e-01,9.286456488620760297e+01,6.510000000000000000e+02,9.776438182778630193e+00,9.494755722540906717e+00
7.100000000000000000e+01,9.631549475615559075e+00,9.335498533893533235e+00,9.851639295708157107e+00,1.407683209117751022e-01,9.278656102140267592e+01,6.510000000000000000e+02,9.772317796527335787e+00,9.490781154703784139e+00
7.150000000000000000e+01,9.627505684633613114e+00,9.331585597669409538e+00,9.847535188697685626e+00,1.406953934063007172e-01,9.270866090137830895e+01,6.510000000000000000e+02,9.768201078039915330e+00,9.486810291227312675e+00
7.200000000000000000e+01,9.623465563396202072e+00,9.327634856089368043e+00,9.843434700700804285e+00,1.406224597112705754e-01,9.263086412604783959e+01,6.510000000000000000e+02,9.764088023107472480e+00,9.482843103684931663e+00
7.250000000000000000e+01,9.619429110115804704e+00,9.323688093646502750e+00,9.839337849178459550e+00,1.405495271960361114e-01,9.255317057413839166e+01,6.510000000000000000e+02,9.759978637311842675e+00,9.478879582919768509e+00
7.300000000000000000e+01,9.615396296729148418e+00,9.319745315757769433e+00,9.835244650890802021e+00,1.404767343320463269e-01,9.247557965604123353e+01,6.510000000000000000e+02,9.755873031061195633e+00,9.474919562397102979e+00
7.350000000000000000e+01,9.611367158854562831e+00,9.315806527380953383e+00,9.831155121915246653e+00,1.404040141325530733e-01,9.239809194949256721e+01,6.510000000000000000e+02,9.751771172987115932e+00,9.470963144722009730e+00
7.400000000000000000e+01,9.607341700815695162e+00,9.311871733028166176e+00,9.827069277663657232e+00,1.403313553390019008e-01,9.232070744552351016e+01,6.510000000000000000e+02,9.747673056154697591e+00,9.467010345476694511e+00
7.450000000000000000e+01,9.603319953160712075e+00,9.307940936778146934e+00,9.822987132899587692e+00,1.402586522045866924e-01,9.224342661229289320e+01,6.510000000000000000e+02,9.743578605365298628e+00,9.463061300956125521e+00
7.500000000000000000e+01,9.599301966734605784e+00,9.304014142288460576e+00,9.818908701754876844e+00,1.401859510268192444e-01,9.216625034942018146e+01,6.510000000000000000e+02,9.739487917761426417e+00,9.459116015707786929e+00
7.550000000000000000e+01,9.595287667729227365e+00,9.300091352807623224e+00,9.814833997745889604e+00,1.401132756116401645e-01,9.208917715647922364e+01,6.510000000000000000e+02,9.735400943340867030e+00,9.455174392117585924e+00
7.600000000000000000e+01,9.591277113659517184e+00,9.296172571186994915e+00,9.810763033789154264e+00,1.400405964809931236e-01,9.201220803967159156e+01,6.510000000000000000e+02,9.731317710140510613e+00,9.451236517178523755e+00
7.650000000000000000e+01,9.587270256951489600e+00,9.292257799891483927e+00,9.806695822217175618e+00,1.399679679810059141e-01,9.193534201188742827e+01,6.510000000000000000e+02,9.727238224932495569e+00,9.447302288970483630e+00
7.700000000000000000e+01,9.583267189255074925e+00,9.288347041011023819e+00,9.802632374792967340e+00,1.398953231789439866e-01,9.185858072210019998e+01,6.510000000000000000e+02,9.723162512434019078e+00,9.443371866076130772e+00
7.750000000000000000e+01,9.579267928053109671e+00,9.284440296271387894e+00,9.798572702725033778e+00,1.398226767751600264e-01,9.178192441836748117e+01,6.510000000000000000e+02,9.719090604828268809e+00,9.439445251277948756e+00
7.800000000000000000e+01,9.575272460704145061e+00,9.280537567044614633e+00,9.794516816681628768e+00,1.397500708649387635e-01,9.170537277902593587e+01,6.510000000000000000e+02,9.715022531569083242e+00,9.435522389839205104e+00
7.850000000000000000e+01,9.571280776054202022e+00,9.276638854358678188e+00,9.790464726804685824e+00,1.396775001599927235e-01,9.162892549811566312e+01,6.510000000000000000e+02,9.710958276214194385e+00,9.431603275894207883e+00
7.900000000000000000e+01,9.567292886470699642e+00,9.272744158908263756e+00,9.786416442723325559e+00,1.396049824269150752e-01,9.155258272663130015e+01,6.510000000000000000e+02,9.706897868897614856e+00,9.427687904043786205e+00
7.950000000000000000e+01,9.563308743443034388e+00,9.268853481063633382e+00,9.782371973567274281e+00,1.395326072037693099e-01,9.147634347088707329e+01,6.510000000000000000e+02,9.702841350646803420e+00,9.423776136239265355e+00
8.000000000000000000e+01,9.559328451630417334e+00,9.264966820880431442e+00,9.778331327979636001e+00,1.394602513468868321e-01,9.140020960785653870e+01,6.510000000000000000e+02,9.698788702977305221e+00,9.419868200283531223e+00
8.050000000000000000e+01,9.555352016455300301e+00,9.261084178108106357e+00,9.774294514129612921e+00,1.393879166472488385e-01,9.132418114968362488e+01,6.510000000000000000e+02,9.694739933102548335e+00,9.415964099808050491e+00
8.100000000000000000e+01,9.551379442937792064e+00,9.257205552200336030e+00,9.770261539724696576e+00,1.393156048562771976e-01,9.124825810073112109e+01,6.510000000000000000e+02,9.690695047794068984e+00,9.412063838081515144e+00
8.150000000000000000e+01,9.547410680821148077e+00,9.253330942322172348e+00,9.766232412022693765e+00,1.392433091550891455e-01,9.117243940740220864e+01,6.510000000000000000e+02,9.686653989976237611e+00,9.408167371666060319e+00
8.200000000000000000e+01,9.543445724365708926e+00,9.249460347359226731e+00,9.762207137843494920e+00,1.391710294763959521e-01,9.109672486935961899e+01,6.510000000000000000e+02,9.682616753842102852e+00,9.404274694889313224e+00
8.250000000000000000e+01,9.539484597401862942e+00,9.245593765925415042e+00,9.758185723580323767e+00,1.390987666970800729e-01,9.102111485096403953e+01,6.510000000000000000e+02,9.678583364098942710e+00,9.400385830704784951e+00
8.300000000000000000e+01,9.535527346931607084e+00,9.241731196370896129e+00,9.754168175211010094e+00,1.390265321488623473e-01,9.094561016072186987e+01,6.510000000000000000e+02,9.674553879080468377e+00,9.396500814782744015e+00
8.350000000000000000e+01,9.531573954346269417e+00,9.237872636790163128e+00,9.750154498308614137e+00,1.389543062094607817e-01,9.087021034638631534e+01,6.510000000000000000e+02,9.670528260555730782e+00,9.392619648136808053e+00
8.400000000000000000e+01,9.527624409151069784e+00,9.234018085029461531e+00,9.746144698052166433e+00,1.388820867743967291e-01,9.079491511587809782e+01,6.510000000000000000e+02,9.666506495925467846e+00,9.388742322376671723e+00
8.450000000000000000e+01,9.523678657526826186e+00,9.230167538694345808e+00,9.742138779236908519e+00,1.388098717753641353e-01,9.071972335233425611e+01,6.510000000000000000e+02,9.662488529302189377e+00,9.384868785751461218e+00
8.500000000000000000e+01,9.519736794301891791e+00,9.226320995156369165e+00,9.738136746284260070e+00,1.387376923174235555e-01,9.064463678005482450e+01,6.510000000000000000e+02,9.658474486619315513e+00,9.380999101984468069e+00
8.550000000000000000e+01,9.515798746720664170e+00,9.222478451560389701e+00,9.734138603251729194e+00,1.386655569141088395e-01,9.056965392476486443e+01,6.510000000000000000e+02,9.654464303634773259e+00,9.377133189806556857e+00
8.600000000000000000e+01,9.511864482158243206e+00,9.218639904830984833e+00,9.730144353842423044e+00,1.385934743019140436e-01,9.049477407806257645e+01,6.510000000000000000e+02,9.650457956460156694e+00,9.373271007856329717e+00
8.650000000000000000e+01,9.507934034835411552e+00,9.214805351679689949e+00,9.726154001414220929e+00,1.385214823716092725e-01,9.041999781186002849e+01,6.510000000000000000e+02,9.646455517207021657e+00,9.369412552463803223e+00
8.700000000000000000e+01,9.504007481336330443e+00,9.210974788611032693e+00,9.722167548989093078e+00,1.384495314424724066e-01,9.034532647805355055e+01,6.510000000000000000e+02,9.642457012778802294e+00,9.365557949893856815e+00
8.750000000000000000e+01,9.500084752812226085e+00,9.207148211928450010e+00,9.718184999261756829e+00,1.383776650620544280e-01,9.027075868880338305e+01,6.510000000000000000e+02,9.638462417874281485e+00,9.361707087750172462e+00
8.800000000000000000e+01,9.496165847053067210e+00,9.203325617740896192e+00,9.714206354608462490e+00,1.383058839089519043e-01,9.019629431226093175e+01,6.510000000000000000e+02,9.634471730962019365e+00,9.357859963144116833e+00
8.850000000000000000e+01,9.492250819266462969e+00,9.199507001968337150e+00,9.710231617095057999e+00,1.382341372570492777e-01,9.012193429256805643e+01,6.510000000000000000e+02,9.630484956523513773e+00,9.354016682009413941e+00
8.900000000000000000e+01,9.488339686271583417e+00,9.195692360347763383e+00,9.706260788485575830e+00,1.381624365652366904e-01,9.004767886095397955e+01,6.510000000000000000e+02,9.626502122836820163e+00,9.350177249706346672e+00
8.950000000000000000e+01,9.484432447699026270e+00,9.191881688438595432e+00,9.702293870250031205e+00,1.380907830225129029e-01,8.997352791932190996e+01,6.510000000000000000e+02,9.622523230721538923e+00,9.346341664676513616e+00
9.000000000000000000e+01,9.480529102934594832e+00,9.188074981628426841e+00,9.698330863572209637e+00,1.380191777912016804e-01,8.989948136502800935e+01,6.510000000000000000e+02,9.618548280725796928e+00,9.342509925143394511e+00
9.050000000000000000e+01,9.476629540429787113e+00,9.184272235138108087e+00,9.694371769357694291e+00,1.379476706282533605e-01,8.982553700637824079e+01,6.510000000000000000e+02,9.614577211058040973e+00,9.338681869801533253e+00
9.100000000000000000e+01,9.472733832960253508e+00,9.180473444026880259e+00,9.690416588240314155e+00,1.378762282862543154e-01,8.975169612443630740e+01,6.510000000000000000e+02,9.610610061246507740e+00,9.334857604673999276e+00
9.150000000000000000e+01,9.468842015990043492e+00,9.176678603197526485e+00,9.686465320590281536e+00,1.378048375701719230e-01,8.967795929703613922e+01,6.510000000000000000e+02,9.606646853560214083e+00,9.331037178419872902e+00
9.200000000000000000e+01,9.464954087991648279e+00,9.172887707401173429e+00,9.682517966520974184e+00,1.377334995382681337e-01,8.960432640468486909e+01,6.510000000000000000e+02,9.602687587529915803e+00,9.327220588453378980e+00
9.250000000000000000e+01,9.461070047225081936e+00,9.169100751242075020e+00,9.678574525895633940e+00,1.376622152247279629e-01,8.953079732400017576e+01,6.510000000000000000e+02,9.598732262449809483e+00,9.323407832000354389e+00
9.300000000000000000e+01,9.457189891743858823e+00,9.165317729182271833e+00,9.674634998334202152e+00,1.375909856384587016e-01,8.945737192783118985e+01,6.510000000000000000e+02,9.594780877382316220e+00,9.319598906105399649e+00
9.350000000000000000e+01,9.453313599273974077e+00,9.161538635546092380e+00,9.670699383219796275e+00,1.375198003062855778e-01,8.938404970169453634e+01,6.510000000000000000e+02,9.590833399580258600e+00,9.315793798967689554e+00
9.400000000000000000e+01,9.449441169753978187e+00,9.157763464524517616e+00,9.666767679705236205e+00,1.374486614946411889e-01,8.931083055518811875e+01,6.510000000000000000e+02,9.586889831248619487e+00,9.311992508259338663e+00
9.450000000000000000e+01,9.445572545354510297e+00,9.153992210179488609e+00,9.662839886719030602e+00,1.373777045604784031e-01,8.923771334326519877e+01,6.510000000000000000e+02,9.582950249914990337e+00,9.308194840794032032e+00
9.500000000000000000e+01,9.441707775012813997e+00,9.150224866447970840e+00,9.658916002971485781e+00,1.373068425804871984e-01,8.916469887775684811e+01,6.510000000000000000e+02,9.579014617593301750e+00,9.304400932432328020e+00
9.550000000000000000e+01,9.437846810072294090e+00,9.146461427146153511e+00,9.654996026960741773e+00,1.372360698826065040e-01,8.909178614926858586e+01,6.510000000000000000e+02,9.575082879954900150e+00,9.300610740189686254e+00
9.600000000000000000e+01,9.433989711962356139e+00,9.142701885973286480e+00,9.651079956978389163e+00,1.371653585885660442e-01,8.901897622100830176e+01,6.510000000000000000e+02,9.571155070550920740e+00,9.296824353373789762e+00
9.650000000000000000e+01,9.430136458784716069e+00,9.138946236515579358e+00,9.647167791115073499e+00,1.370947038049391831e-01,8.894626858911210832e+01,6.510000000000000000e+02,9.567231162589655113e+00,9.293041754979777025e+00
9.700000000000000000e+01,9.426287065655621689e+00,9.135194472249906994e+00,9.643259527266094366e+00,1.370241103162511687e-01,8.887366345095442455e+01,6.510000000000000000e+02,9.563311175971872302e+00,9.289262955339369299e+00
9.750000000000000000e+01,9.422441520760690636e+00,9.131446586547353306e+00,9.639355163136684723e+00,1.369535666742346947e-01,8.880116049157983582e+01,6.510000000000000000e+02,9.559395087434925387e+00,9.285487954086455886e+00
9.800000000000000000e+01,9.418599821518446547e+00,9.127702572676934523e+00,9.635454696247238715e+00,1.368830749898510279e-01,8.872875957412598780e+01,6.510000000000000000e+02,9.555482896508296520e+00,9.281716746528594797e+00
9.850000000000000000e+01,9.414761974072421324e+00,9.123962423808881894e+00,9.631558123938340543e+00,1.368126476188705198e-01,8.865646072898852026e+01,6.510000000000000000e+02,9.551574621691290901e+00,9.277949326453549972e+00
9.900000000000000000e+01,9.410927974410359553e+00,9.120226133018077164e+00,9.627665443375709842e+00,1.367422853189452225e-01,8.858426379213372570e+01,6.510000000000000000e+02,9.547670259729306608e+00,9.274185689091414275e+00
9.950000000000000000e+01,9.407097751701146038e+00,9.116493693287312183e+00,9.623776651555052908e+00,1.366720882745172672e-01,8.851216736977409028e+01,6.510000000000000000e+02,9.543769839975663416e+00,9.270425663426628660e+00
1.000000000000000000e+02,9.403271296480546937e+00,9.112765097510418855e+00,9.619891745306819786e+00,1.366020428930588004e-01,8.844017119333751964e+01,6.510000000000000000e+02,9.539873339373606598e+00,9.266669253587489052e+00
1.005000000000000000e+02,9.399448653456976999e+00,9.109040338495434597e+00,9.616010721300702002e+00,1.365320351477798955e-01,8.836827598559577268e+01,6.510000000000000000e+02,9.535980688604755784e+00,9.262916618309196437e+00
1.010000000000000000e+02,9.395629757825824768e+00,9.105319408967558203e+00,9.612133576050140960e+00,1.364621955099001027e-01,8.829648047694553270e+01,6.510000000000000000e+02,9.532091953335724455e+00,9.259167562315925082e+00
1.015000000000000000e+02,9.391814631136785607e+00,9.101602301572125242e+00,9.608260305916726196e+00,1.363924961892375165e-01,8.822478497865172642e+01,6.510000000000000000e+02,9.528207127326023596e+00,9.255422134947547619e+00
1.020000000000000000e+02,9.388003325094262053e+00,9.097889008877425354e+00,9.604390907114501275e+00,1.363228661908739703e-01,8.815319035582740526e+01,6.510000000000000000e+02,9.524326191285135579e+00,9.251680458903386750e+00
1.025000000000000000e+02,9.384195834778354950e+00,9.094179523377519558e+00,9.600525375714079601e+00,1.362533061505314114e-01,8.808169642890838702e+01,6.510000000000000000e+02,9.520449140928887388e+00,9.247942528627824288e+00
1.030000000000000000e+02,9.380392155154709144e+00,9.090473837494918996e+00,9.596663707646547081e+00,1.361838166898376723e-01,8.801030301641623055e+01,6.510000000000000000e+02,9.516575971844547510e+00,9.244208338464872554e+00
1.035000000000000000e+02,9.376592281078027113e+00,9.086771943583245914e+00,9.592805898707702283e+00,1.361143984129737639e-01,8.793900993502735730e+01,6.510000000000000000e+02,9.512706679491000017e+00,9.240477882665052434e+00
1.040000000000000000e+02,9.372796180472246164e+00,9.083073833929780960e+00,9.588951944561694418e+00,1.360450136623232442e-01,8.786781648641751019e+01,6.510000000000000000e+02,9.508841194134570074e+00,9.236751166809924030e+00
1.045000000000000000e+02,9.369003864399459758e+00,9.079379500757960741e+00,9.585101840744860269e+00,1.359756864072876881e-01,8.779672279842594662e+01,6.510000000000000000e+02,9.504979550806746502e+00,9.233028177992173013e+00
1.050000000000000000e+02,9.365215337784620786e+00,9.075688936229820314e+00,9.581255582669538029e+00,1.359064320117402969e-01,8.772572888133845481e+01,6.510000000000000000e+02,9.501121769796359473e+00,9.229308905772880323e+00
1.055000000000000000e+02,9.361430532616706657e+00,9.072002132448398370e+00,9.577413165627131519e+00,1.358372622865232360e-01,8.765483337883381409e+01,6.510000000000000000e+02,9.497267794903228477e+00,9.225593270330183060e+00
1.060000000000000000e+02,9.357649496700624070e+00,9.068319081459961239e+00,9.573574584792170938e+00,1.357681681548914554e-01,8.758403709858556851e+01,6.510000000000000000e+02,9.493417664855515525e+00,9.221881328545732615e+00
1.065000000000000000e+02,9.353872110210479818e+00,9.064639775256337018e+00,9.569739835225462343e+00,1.356991338973983774e-01,8.751333770911396925e+01,6.510000000000000000e+02,9.489571244107878556e+00,9.218172976313081080e+00
1.070000000000000000e+02,9.350098386493826297e+00,9.060964205777050751e+00,9.565908911877524901e+00,1.356301428198039005e-01,8.744273537275576302e+01,6.510000000000000000e+02,9.485728529313629309e+00,9.214468243674021508e+00
1.075000000000000000e+02,9.346328423424980159e+00,9.057292364911482707e+00,9.562081809591489900e+00,1.355612272858376099e-01,8.737223184486492755e+01,6.510000000000000000e+02,9.481889650710819240e+00,9.210767196139142854e+00
1.080000000000000000e+02,9.342562215001674275e+00,9.053624244500934282e+00,9.558258523106998084e+00,1.354923877733547888e-01,8.730182692832151758e+01,6.510000000000000000e+02,9.478054602775030091e+00,9.207069827228320236e+00
1.085000000000000000e+02,9.338799755141026893e+00,9.049959836340647712e+00,9.554439047062615487e+00,1.354236247472845878e-01,8.723152042476178281e+01,6.510000000000000000e+02,9.474223379888311314e+00,9.203376130393742471e+00
1.090000000000000000e+02,9.335040936073045970e+00,9.046299132181784941e+00,9.550623375999037989e+00,1.353551283730361210e-01,8.716131028893643418e+01,6.510000000000000000e+02,9.470396064446083173e+00,9.199685807700010542e+00
1.095000000000000000e+02,9.331285849215593231e+00,9.042642123733310555e+00,9.546811504362166190e+00,1.352867167440599538e-01,8.709119809549856939e+01,6.510000000000000000e+02,9.466572565959653573e+00,9.195999132471534665e+00
1.100000000000000000e+02,9.327534492149931467e+00,9.038988802663922684e+00,9.543003426505782372e+00,1.352183830244762242e-01,8.702118371335443214e+01,6.510000000000000000e+02,9.462752875174409439e+00,9.192316109125455270e+00
1.105000000000000000e+02,9.323786839748539279e+00,9.035339160603825803e+00,9.539199136694227477e+00,1.351501198200177889e-01,8.695126658795541630e+01,6.510000000000000000e+02,9.458936959568557512e+00,9.188636719928521046e+00
1.110000000000000000e+02,9.320042882703187814e+00,9.031693189146496437e+00,9.535398629105372947e+00,1.350819263541865600e-01,8.688144646225389067e+01,6.510000000000000000e+02,9.455124809057375401e+00,9.184960956349000227e+00
1.115000000000000000e+02,9.316302636089126565e+00,9.028050879850436417e+00,9.531601897833359871e+00,1.350138120218552507e-01,8.681172353663788499e+01,6.510000000000000000e+02,9.451316448110983259e+00,9.181288824067271648e+00
1.120000000000000000e+02,9.312566093328127792e+00,9.024412224240842662e+00,9.527808936891041469e+00,1.349457772061222194e-01,8.674209760539048375e+01,6.510000000000000000e+02,9.447511870534249567e+00,9.177620316122006017e+00
1.125000000000000000e+02,9.308833245800968825e+00,9.020777213811271622e+00,9.524019740212427365e+00,1.348778211836699770e-01,8.667256842477667078e+01,6.510000000000000000e+02,9.443711066984638691e+00,9.173955424617300736e+00
1.130000000000000000e+02,9.305104058123552235e+00,9.017145840025188264e+00,9.520234301655623455e+00,1.348099284281297772e-01,8.660313524931019913e+01,6.510000000000000000e+02,9.439913986551681901e+00,9.170294129695422569e+00
1.135000000000000000e+02,9.301378554220622874e+00,9.013518094317536367e+00,9.516452615004503457e+00,1.347421162926875915e-01,8.653379844681835209e+01,6.510000000000000000e+02,9.436120670513311381e+00,9.166636437927934367e+00
1.140000000000000000e+02,9.297656700491021553e+00,9.009893968096260863e+00,9.512674673971632799e+00,1.346743645040034965e-01,8.646455730464013811e+01,6.510000000000000000e+02,9.432331064995024050e+00,9.162982335987017279e+00
1.145000000000000000e+02,9.293938514125702710e+00,9.006273452743769781e+00,9.508900472200332743e+00,1.346066918957254666e-01,8.639541206585215605e+01,6.510000000000000000e+02,9.428545206021427205e+00,9.159331822229976439e+00
1.150000000000000000e+02,9.290223935087064788e+00,9.002656539618413944e+00,9.505130003267076688e+00,1.345391425738359237e-01,8.632636154494909420e+01,6.510000000000000000e+02,9.424763077660900379e+00,9.155684792513229198e+00
1.155000000000000000e+02,9.286512960982562959e+00,8.999043220055813919e+00,9.501363260683707068e+00,1.344717133963045930e-01,8.625740561620085600e+01,6.510000000000000000e+02,9.420984674378866330e+00,9.152041247586257811e+00
1.160000000000000000e+02,9.282805568134302021e+00,8.995433485370309512e+00,9.497600237899169073e+00,1.344044750680102318e-01,8.618854377870349026e+01,6.510000000000000000e+02,9.417210043202311809e+00,9.148401093066290457e+00
1.165000000000000000e+02,9.279101692737206974e+00,8.991827326856185465e+00,9.493840928302031301e+00,1.343374975246176273e-01,8.611977478739967751e+01,6.510000000000000000e+02,9.413439190261824407e+00,9.144764195212589541e+00
1.170000000000000000e+02,9.275401345556463895e+00,8.988224735789058784e+00,9.490085325222377577e+00,1.342706582377315438e-01,8.605109873081424610e+01,6.510000000000000000e+02,9.409672003794195660e+00,9.141130687318732129e+00
1.175000000000000000e+02,9.271704625938863131e+00,8.984625703427095544e+00,9.486333421933938581e+00,1.342039022954114313e-01,8.598251735804743134e+01,6.510000000000000000e+02,9.405908528234274257e+00,9.137500723643452005e+00
1.180000000000000000e+02,9.268011526698931135e+00,8.981030221012243686e+00,9.482585211655807811e+00,1.341372299649948863e-01,8.591403045548695161e+01,6.510000000000000000e+02,9.402148756663926576e+00,9.133874296733935694e+00
1.185000000000000000e+02,9.264321967518810652e+00,8.977438279771449814e+00,9.478840687554477284e+00,1.340707272302784914e-01,8.584563647775165407e+01,6.510000000000000000e+02,9.398392694749087894e+00,9.130251240288531633e+00
1.190000000000000000e+02,9.260635990380565730e+00,8.973849870917790739e+00,9.475099842745619227e+00,1.340043038594417313e-01,8.577733609978469076e+01,6.510000000000000000e+02,9.394640294240007350e+00,9.126631686521124109e+00
1.195000000000000000e+02,9.256953590346478578e+00,8.970264985651645873e+00,9.471362670295926378e+00,1.339379419155093398e-01,8.570912914611311351e+01,6.510000000000000000e+02,9.390891532261987251e+00,9.123015648430969904e+00
1.200000000000000000e+02,9.253274781498333823e+00,8.966683615161768373e+00,9.467629163224914990e+00,1.338716646791452969e-01,8.564101580451702489e+01,6.510000000000000000e+02,9.387146446177480286e+00,9.119403116819189137e+00
1.205000000000000000e+02,9.249599521137565006e+00,8.963105750626420232e+00,9.463899314506551974e+00,1.338054435221502081e-01,8.557299519814444011e+01,6.510000000000000000e+02,9.383404964659716185e+00,9.115794077615415603e+00
1.210000000000000000e+02,9.245927829539263954e+00,8.959531383214361711e+00,9.460173117071075666e+00,1.337393012604914111e-01,8.550506762975030028e+01,6.510000000000000000e+02,9.379667130799756336e+00,9.112188528278773347e+00
1.215000000000000000e+02,9.242259706872973268e+00,8.955960504085922480e+00,9.456450563806507503e+00,1.336732443077594534e-01,8.543723302553145516e+01,6.510000000000000000e+02,9.375932951180732999e+00,9.108586462565213537e+00
1.220000000000000000e+02,9.238595145685629006e+00,8.952393104393978618e+00,9.452731647560339567e+00,1.336072728698181333e-01,8.536949116924978398e+01,6.510000000000000000e+02,9.372202418555447778e+00,9.104987872815812011e+00
1.225000000000000000e+02,9.234934138497211009e+00,8.948829175284929605e+00,9.449016361141080012e+00,1.335413871439407041e-01,8.530184184446156337e+01,6.510000000000000000e+02,9.368475525641152046e+00,9.101392751353271748e+00
1.230000000000000000e+02,9.231276677802037867e+00,8.945268707899638017e+00,9.445304697319782505e+00,1.334755873209969024e-01,8.523428483454250681e+01,6.510000000000000000e+02,9.364752265123033936e+00,9.097801090481040021e+00
1.235000000000000000e+02,9.227622756070028132e+00,8.941711693374386982e+00,9.441596648831556138e+00,1.334098735849156558e-01,8.516681992271136892e+01,6.510000000000000000e+02,9.361032629654943094e+00,9.094212882485113170e+00
1.240000000000000000e+02,9.223972362620816767e+00,8.938158122841759479e+00,9.437892208377036241e+00,1.333442417965509386e-01,8.509944683321293724e+01,6.510000000000000000e+02,9.357316604417368566e+00,9.090628120824264968e+00
1.245000000000000000e+02,9.220325367738864131e+00,8.934607987431482101e+00,9.434191368623746854e+00,1.332788618854092444e-01,8.503216314199430315e+01,6.510000000000000000e+02,9.353604229624274069e+00,9.087046505853454192e+00
1.250000000000000000e+02,9.216681878849037446e+00,8.931061278271361203e+00,9.430494122207575103e+00,1.332135835519279443e-01,8.496497071474696838e+01,6.510000000000000000e+02,9.349895462400963808e+00,9.083468295297109307e+00
1.255000000000000000e+02,9.213041898490176962e+00,8.927517986488039625e+00,9.426800461734091030e+00,1.331483920433177981e-01,8.489786951763922218e+01,6.510000000000000000e+02,9.346190290533495926e+00,9.079893506446859774e+00
1.260000000000000000e+02,9.209405419027703488e+00,8.923978103207879542e+00,9.423110379779870982e+00,1.330832875108319546e-01,8.483085933343151908e+01,6.510000000000000000e+02,9.342488706538535581e+00,9.076322131516871394e+00
1.265000000000000000e+02,9.205772432809705919e+00,8.920441619557681889e+00,9.419423868893815666e+00,1.330182700988720157e-01,8.476393994485921723e+01,6.510000000000000000e+02,9.338790702908578822e+00,9.072754162710833015e+00
1.270000000000000000e+02,9.202142932168051459e+00,8.916908526665528356e+00,9.415740921598425572e+00,1.329533399469278454e-01,8.469711113465348262e+01,6.510000000000000000e+02,9.335096272114979499e+00,9.069189592221123419e+00
1.275000000000000000e+02,9.198516837737482632e+00,8.913378815661470611e+00,9.412061530391028441e+00,1.328884595927325718e-01,8.463037135683292433e+01,6.510000000000000000e+02,9.331405297330215731e+00,9.065628378144751309e+00
1.280000000000000000e+02,9.194894074073346246e+00,8.909852477678322558e+00,9.408385687745004944e+00,1.328237280001264287e-01,8.456371917614899303e+01,6.510000000000000000e+02,9.327717802073474118e+00,9.062070346073220151e+00
1.285000000000000000e+02,9.191274742339837545e+00,8.906329503852353113e+00,9.404713386110945095e+00,1.327591138744745602e-01,8.449715637149097347e+01,6.510000000000000000e+02,9.324033856214311911e+00,9.058515628465363179e+00
1.290000000000000000e+02,9.187658776979471753e+00,8.902809885323961225e+00,9.401044617917806434e+00,1.326946708276424136e-01,8.443068167787399148e+01,6.510000000000000000e+02,9.320353447807114833e+00,9.054964106151830450e+00
1.295000000000000000e+02,9.184046141093300974e+00,8.899293613238395295e+00,9.397379375574111293e+00,1.326304740954259154e-01,8.436429436438953644e+01,6.510000000000000000e+02,9.316676615188725918e+00,9.051415666997876031e+00
1.300000000000000000e+02,9.180436944066174831e+00,8.895780678746390890e+00,9.393717651468973528e+00,1.325663655336691560e-01,8.429799632524589015e+01,6.510000000000000000e+02,9.313003309599842794e+00,9.047870578532505093e+00
1.305000000000000000e+02,9.176831178142471401e+00,8.892271073004831550e+00,9.390059437973190981e+00,1.325023452430536819e-01,8.423178734362267051e+01,6.510000000000000000e+02,9.309333523385525666e+00,9.044328832899418913e+00
1.310000000000000000e+02,9.173228831688149398e+00,8.888764787177356297e+00,9.386404727440361029e+00,1.324384158525866440e-01,8.416566713250827547e+01,6.510000000000000000e+02,9.305667247540737819e+00,9.040790415835562754e+00
1.315000000000000000e+02,9.169629832026357619e+00,8.885261812434999129e+00,9.382753512207827384e+00,1.323746199572432003e-01,8.409963429639655885e+01,6.510000000000000000e+02,9.302004451983600930e+00,9.037255212069114307e+00
1.320000000000000000e+02,9.166034226821466291e+00,8.881762139956782320e+00,9.379105784597758344e+00,1.323108915350470205e-01,8.403368961928138958e+01,6.510000000000000000e+02,9.298345118356513339e+00,9.033723335286419243e+00
1.325000000000000000e+02,9.162441943726374660e+00,8.878265760930306172e+00,9.375461536918100691e+00,1.322473322657241879e-01,8.396783172904773096e+01,6.510000000000000000e+02,9.294689275992098487e+00,9.030194611460649057e+00
1.330000000000000000e+02,9.158853010127824490e+00,8.874772666552290801e+00,9.371820761463535376e+00,1.321839210296379130e-01,8.390206105010625492e+01,6.510000000000000000e+02,9.291036931157462320e+00,9.026669089098184884e+00
1.335000000000000000e+02,9.155267433560977608e+00,8.871282848029149903e+00,9.368183450516429644e+00,1.321206056205355694e-01,8.383637763445173618e+01,6.510000000000000000e+02,9.287388039181513122e+00,9.023146827940442094e+00
1.340000000000000000e+02,9.151685187153955070e+00,8.867796296577534321e+00,9.364549596347776728e+00,1.320573909352750763e-01,8.377078091927376136e+01,6.510000000000000000e+02,9.283742578089231756e+00,9.019627796218680160e+00
1.345000000000000000e+02,9.148106299712106093e+00,8.864313003424870274e+00,9.360919191218055602e+00,1.319942538718736902e-01,8.370527135388753948e+01,6.510000000000000000e+02,9.280100553583981338e+00,9.016112045840232625e+00
1.350000000000000000e+02,9.144530746850550784e+00,8.860832959809847864e+00,9.357292227378133376e+00,1.319311749046494509e-01,8.363984841500683842e+01,6.510000000000000000e+02,9.276461921755201345e+00,9.012599571945901999e+00
1.355000000000000000e+02,9.140958474161216429e+00,8.857356156982941542e+00,9.353668697070133931e+00,1.318683166824177189e-01,8.357451107928440592e+01,6.510000000000000000e+02,9.272826790843634370e+00,9.009090157478798488e+00
1.360000000000000000e+02,9.137389498137236998e+00,8.853882586206891503e+00,9.350048592528263924e+00,1.318055878231314815e-01,8.350925955365006814e+01,6.510000000000000000e+02,9.269195085960369340e+00,9.005583910314104656e+00
1.365000000000000000e+02,9.133823766426806046e+00,8.850412238757172645e+00,9.346431905979631694e+00,1.317429386966122995e-01,8.344409279803957702e+01,6.510000000000000000e+02,9.265566705123418956e+00,9.002080827730193135e+00
1.370000000000000000e+02,9.130261312449134081e+00,8.846945105922483066e+00,9.342818629645076811e+00,1.316804211351247922e-01,8.337901136691570514e+01,6.510000000000000000e+02,9.261941733584258429e+00,8.998580891314009733e+00
1.375000000000000000e+02,9.126702151147691566e+00,8.843481179005156179e+00,9.339208755739909051e+00,1.316180123994976914e-01,8.331401545695190691e+01,6.510000000000000000e+02,9.258320163547189452e+00,8.995084138748193681e+00
1.380000000000000000e+02,9.123146303434136684e+00,8.840020449321658091e+00,9.335602276474720185e+00,1.315556931105307803e-01,8.324910537425373036e+01,6.510000000000000000e+02,9.254701996544667963e+00,8.991590610323605404e+00
1.385000000000000000e+02,9.119593699795384367e+00,8.836562908202964195e+00,9.331999184056121166e+00,1.314934661292750107e-01,8.318427978098237929e+01,6.510000000000000000e+02,9.251087165924658962e+00,8.988100233666109773e+00
1.390000000000000000e+02,9.116044353078445184e+00,8.833108546995024568e+00,9.328399470687468664e+00,1.314313460382355303e-01,8.311953884601483367e+01,6.510000000000000000e+02,9.247475699116680659e+00,8.984613007040209709e+00
1.395000000000000000e+02,9.112498219797970478e+00,8.829657357059126355e+00,9.324803128569582711e+00,1.313692446551337767e-01,8.305488168426245466e+01,6.510000000000000000e+02,9.243867464453105143e+00,8.981128975142835813e+00
1.400000000000000000e+02,9.108955368668523178e+00,8.826209329772360945e+00,9.321210149901480335e+00,1.313072327230720149e-01,8.299030949776052069e+01,6.510000000000000000e+02,9.240262601391597386e+00,8.977648135945450747e+00
1.405000000000000000e+02,9.105415764216665764e+00,8.822764456527925958e+00,9.317620526881034593e+00,1.312453421616090743e-01,8.292582157908449858e+01,6.510000000000000000e+02,9.236661106378276642e+00,8.974170422055056662e+00
1.410000000000000000e+02,9.101879358152578092e+00,8.819322728735562222e+00,9.314034251705614054e+00,1.311836129890316116e-01,8.286141699068085131e+01,6.510000000000000000e+02,9.233062971141610120e+00,8.970695745163546064e+00
1.415000000000000000e+02,9.098346056281389593e+00,8.815884137821933919e+00,9.310451316572816438e+00,1.311221575967884412e-01,8.279709398006394849e+01,6.510000000000000000e+02,9.229468213878178062e+00,8.967223898684601124e+00
1.420000000000000000e+02,9.094815983903004053e+00,8.812448675230946549e+00,9.306871713681061919e+00,1.310608225962891227e-01,8.273285472027718868e+01,6.510000000000000000e+02,9.225876806499293536e+00,8.963755161306714569e+00
1.425000000000000000e+02,9.091289154517275151e+00,8.809016332424125295e+00,9.303295435230220178e+00,1.309995774165146620e-01,8.266869938032674270e+01,6.510000000000000000e+02,9.222288731933788952e+00,8.960289577100761349e+00
1.430000000000000000e+02,9.087765554131497225e+00,8.805587100880947204e+00,9.299722473422255220e+00,1.309384194030634996e-01,8.260462763653471541e+01,6.510000000000000000e+02,9.218703973534561058e+00,8.956827134728433393e+00
1.435000000000000000e+02,9.084245068804897016e+00,8.802160972099185798e+00,9.296152820461786703e+00,1.308774370651009933e-01,8.254063737363883035e+01,6.510000000000000000e+02,9.215122505869997482e+00,8.953367631739796551e+00
1.440000000000000000e+02,9.080727680298595672e+00,8.798737937595218384e+00,9.292586468556720547e+00,1.308166866442317389e-01,8.247672820924570658e+01,6.510000000000000000e+02,9.211544366942828077e+00,8.949910993654363267e+00
1.445000000000000000e+02,9.077213416768545429e+00,8.795317988904358231e+00,9.289023409918796048e+00,1.307560947646341787e-01,8.241290056988098911e+01,6.510000000000000000e+02,9.207969511533178775e+00,8.946457322003912083e+00
1.450000000000000000e+02,9.073702357259364248e+00,8.791901117581172542e+00,9.285463636764156092e+00,1.306955929022126095e-01,8.234915580613819941e+01,6.510000000000000000e+02,9.204397950161576247e+00,8.943006764357152250e+00
1.455000000000000000e+02,9.070194494064466539e+00,8.788487315199770222e+00,9.281907141313908483e+00,1.306351810416771231e-01,8.228549371068314144e+01,6.510000000000000000e+02,9.200829675106144023e+00,8.939559313022789055e+00
1.460000000000000000e+02,9.066689805069838570e+00,8.785076573354089646e+00,9.278353915794639306e+00,1.305748858652857058e-01,8.222191382217609146e+01,6.510000000000000000e+02,9.197264690935122999e+00,8.936114919204554141e+00
1.465000000000000000e+02,9.063188196366104066e+00,8.781668883658179325e+00,9.274803952438967158e+00,1.305148670389946752e-01,8.215841441326807626e+01,6.510000000000000000e+02,9.193703063405097353e+00,8.932673329327109002e+00
1.470000000000000000e+02,9.059689755570454750e+00,8.778264237746544296e+00,9.271257243486056510e+00,1.304549428313538928e-01,8.209499695929737584e+01,6.510000000000000000e+02,9.190144698401809364e+00,8.929234812739100136e+00
1.475000000000000000e+02,9.056194315585317511e+00,8.774862627274307769e+00,9.267713781182109756e+00,1.303952830368113047e-01,8.203165841147806248e+01,6.510000000000000000e+02,9.186589598622129316e+00,8.925799032548505707e+00
1.480000000000000000e+02,9.052701998958205820e+00,8.771464043917575282e+00,9.264173557780855717e+00,1.303357585848324007e-01,8.196840089190776268e+01,6.510000000000000000e+02,9.183037757543036861e+00,8.922366240373373003e+00
1.485000000000000000e+02,9.049212832305485676e+00,8.768068479373647861e+00,9.260636565544045240e+00,1.302763243881496225e-01,8.190522480505836711e+01,6.510000000000000000e+02,9.179489156693636076e+00,8.918936507917337053e+00
1.490000000000000000e+02,9.045726808001655073e+00,8.764675925361267161e+00,9.257102796741934370e+00,1.302169804136827924e-01,8.184212994698785337e+01,6.510000000000000000e+02,9.175943788415336755e+00,8.915509827587971614e+00
1.495000000000000000e+02,9.042243886492766336e+00,8.761286373620876589e+00,9.253572243653728435e+00,1.301576992469531402e-01,8.177911552948906149e+01,6.510000000000000000e+02,9.172401585739720531e+00,8.912086187245812141e+00
1.500000000000000000e+02,9.038764079907007698e+00,8.757899815914841568e+00,9.250044898568036800e+00,1.300984977545626697e-01,8.171618171133518160e+01,6.510000000000000000e+02,9.168862577661570867e+00,8.908665582152444529e+00
1.505000000000000000e+02,9.035287392816064411e+00,8.754516244027749750e+00,9.246520753783309843e+00,1.300393863145829221e-01,8.165332851277398163e+01,6.510000000000000000e+02,9.165326779130648305e+00,8.905248006501482294e+00
1.510000000000000000e+02,9.031813817649842591e+00,8.751135649766533575e+00,9.242999801608313248e+00,1.299803648853171401e-01,8.159055573194632416e+01,6.510000000000000000e+02,9.161794182535158981e+00,8.901833452764524424e+00
1.515000000000000000e+02,9.028343271404065007e+00,8.747758024960779366e+00,9.239482034362490381e+00,1.299214088475331708e-01,8.152786179878397377e+01,6.510000000000000000e+02,9.158264680251598122e+00,8.898421862556531892e+00
1.520000000000000000e+02,9.024875814399155871e+00,8.744383361462885418e+00,9.235967444376418811e+00,1.298625402619147107e-01,8.146524774469011732e+01,6.510000000000000000e+02,9.154738354661070332e+00,8.895013274137241410e+00
1.525000000000000000e+02,9.021411446605270612e+00,8.741011651148317796e+00,9.232456023992211769e+00,1.298037615205625273e-01,8.140271350544549023e+01,6.510000000000000000e+02,9.151215208125833556e+00,8.891607685084707668e+00
1.530000000000000000e+02,9.017950160513168001e+00,8.737642885915787971e+00,9.228947765563887629e+00,1.297450725720379894e-01,8.134025888135619198e+01,6.510000000000000000e+02,9.147695233085205047e+00,8.888205087941129179e+00
1.535000000000000000e+02,9.014491948629729023e+00,8.734277057687460655e+00,9.225442661457808669e+00,1.296864733626831578e-01,8.127788367328346908e+01,6.510000000000000000e+02,9.144178421992412709e+00,8.884805475267047115e+00
1.540000000000000000e+02,9.011036803478242874e+00,8.730914158409129655e+00,9.221940704053007920e+00,1.296279638375529841e-01,8.121558768264807782e+01,6.510000000000000000e+02,9.140664767315795913e+00,8.881408839640689834e+00
1.545000000000000000e+02,9.007584717598733803e+00,8.727554180050448807e+00,9.218441885741604835e+00,1.295695439388061254e-01,8.115337071143477488e+01,6.510000000000000000e+02,9.137154261537540734e+00,8.878015173659926873e+00
1.550000000000000000e+02,9.004135660759720494e+00,8.724197114605065195e+00,9.214946198929146348e+00,1.295112565925696790e-01,8.109123216294906911e+01,6.510000000000000000e+02,9.133646917352288952e+00,8.874624404167150260e+00
1.555000000000000000e+02,9.000689565853489782e+00,8.720842954090853638e+00,9.211453636034958592e+00,1.294531857331855662e-01,8.102917078816034291e+01,6.510000000000000000e+02,9.130142751586674876e+00,8.871236380120302911e+00
1.560000000000000000e+02,8.997246482286866964e+00,8.717491690550035699e+00,9.207964189492523488e+00,1.293952057790549448e-01,8.096718738230201495e+01,6.510000000000000000e+02,9.126641688065923574e+00,8.867851276507812130e+00
1.565000000000000000e+02,8.993806428171575718e+00,8.714143316049387522e+00,9.204477851749794937e+00,1.293373154404420522e-01,8.090528220858570307e+01,6.510000000000000000e+02,9.123143743612018852e+00,8.864469112731134359e+00
1.570000000000000000e+02,8.990369396134907376e+00,8.710797822680397928e+00,9.200994615269522114e+00,1.292795146513527338e-01,8.084345507186763768e+01,6.510000000000000000e+02,9.119648910786260387e+00,8.861089881483556141e+00
1.575000000000000000e+02,8.986935363051124170e+00,8.707455202559424734e+00,9.197514472529642049e+00,1.292218176114493799e-01,8.078170549780563192e+01,6.510000000000000000e+02,9.116157180662574078e+00,8.857713545439674263e+00
1.580000000000000000e+02,8.983504278746114124e+00,8.704115447827842189e+00,9.194037416023501663e+00,1.291642630059315344e-01,8.072003253308760407e+01,6.510000000000000000e+02,9.112668541752046991e+00,8.854340015740183034e+00
1.585000000000000000e+02,8.980076194416110269e+00,8.700778550652223942e+00,9.190563438260248574e+00,1.291067978320845078e-01,8.065843702276538352e+01,6.510000000000000000e+02,9.109182992248195276e+00,8.850969396584025262e+00
1.590000000000000000e+02,8.976650993454780902e+00,8.697444503224435408e+00,9.187092531765120640e+00,1.290495390558085986e-01,8.059691684182323002e+01,6.510000000000000000e+02,9.105700532510589085e+00,8.847601454398972720e+00
1.595000000000000000e+02,8.973228649545026414e+00,8.694113297761878911e+00,9.183624689079728398e+00,1.289924287633089361e-01,8.053547144369390764e+01,6.510000000000000000e+02,9.102221078308335933e+00,8.844236220781716895e+00
1.600000000000000000e+02,8.969809280830547848e+00,8.690784926507506114e+00,9.180159902762346391e+00,1.289354034352777068e-01,8.047410287273287111e+01,6.510000000000000000e+02,9.098744684265826166e+00,8.840873877395271307e+00
1.605000000000000000e+02,8.966392882715112478e+00,8.687459381730061381e+00,9.176698165388225803e+00,1.288784672735575065e-01,8.041281098653102788e+01,6.510000000000000000e+02,9.095271349988671261e+00,8.837514415441555471e+00
1.610000000000000000e+02,8.962979433396274231e+00,8.684136655724156384e+00,9.173239469549866243e+00,1.288216245977965024e-01,8.035159533444861779e+01,6.510000000000000000e+02,9.091801057994072011e+00,8.834157808798478229e+00
1.615000000000000000e+02,8.959568821210872613e+00,8.680816740810410437e+00,9.169783807857262659e+00,1.287649641604439177e-01,8.029045387800921674e+01,6.510000000000000000e+02,9.088333785371316864e+00,8.830803857050428363e+00
1.620000000000000000e+02,8.956160987884478786e+00,8.677499629335606812e+00,9.166331172938210869e+00,1.287083757139986795e-01,8.022938548688283333e+01,6.510000000000000000e+02,9.084869363598476966e+00,8.827452612170480606e+00
1.625000000000000000e+02,8.952755854434991889e+00,8.674185313672772679e+00,9.162881557438582902e+00,1.286520513210540062e-01,8.016838873942913324e+01,6.510000000000000000e+02,9.081407905756046617e+00,8.824103803113937161e+00
1.630000000000000000e+02,8.949353624832706799e+00,8.670873786221310553e+00,9.159434954022522390e+00,1.285958564098869938e-01,8.010746719659209703e+01,6.510000000000000000e+02,9.077949481242592711e+00,8.820757768422819112e+00
1.635000000000000000e+02,8.945954322095102995e+00,8.667565039407138627e+00,9.155991355372757212e+00,1.285397502481401277e-01,8.004662120040589457e+01,6.510000000000000000e+02,9.074494072343242124e+00,8.817414571846962090e+00
1.640000000000000000e+02,8.942557939123011224e+00,8.664259065682767158e+00,9.152550754190819760e+00,1.284837327486108016e-01,7.998585056415301153e+01,6.510000000000000000e+02,9.071041671871620693e+00,8.814074206374399978e+00
1.645000000000000000e+02,8.939164468838733058e+00,8.660955857527437018e+00,9.149113143197281417e+00,1.284278038234228647e-01,7.992515510174376914e+01,6.510000000000000000e+02,9.067592272662155395e+00,8.810736665015308944e+00
1.650000000000000000e+02,8.935773904186238070e+00,8.657655407447201412e+00,9.145678515132024344e+00,1.283719633828770412e-01,7.986453462771852685e+01,6.510000000000000000e+02,9.064145867569115111e+00,8.807401940803361029e+00
1.655000000000000000e+02,8.932386225273635461e+00,8.654357707975069758e+00,9.142246862754440428e+00,1.283162345329874610e-01,7.980398873350293343e+01,6.510000000000000000e+02,9.060702459806623921e+00,8.804069990740648777e+00
1.660000000000000000e+02,8.929001436042666384e+00,8.651062751671032558e+00,9.138818178843646223e+00,1.282605974140602345e-01,7.974351742570100043e+01,6.510000000000000000e+02,9.057262033456726869e+00,8.800740838628605900e+00
1.665000000000000000e+02,8.925619446678753732e+00,8.647770531122244364e+00,9.135392456198768940e+00,1.282051050337506548e-01,7.968311905588664956e+01,6.510000000000000000e+02,9.053824551712503776e+00,8.797414341645003688e+00
1.670000000000000000e+02,8.922240316132585392e+00,8.644481038943061080e+00,9.131969687639063693e+00,1.281497132924975801e-01,7.962279460783865659e+01,6.510000000000000000e+02,9.050390029425082972e+00,8.794090602840089588e+00
1.675000000000000000e+02,8.918864056089811143e+00,8.641194267775148319e+00,9.128549866004219027e+00,1.280944096696907952e-01,7.956254422879943888e+01,6.510000000000000000e+02,9.046958465759502133e+00,8.790769646420121930e+00
1.680000000000000000e+02,8.915490659627423042e+00,8.637910210287596868e+00,9.125132984154527449e+00,1.280391940684288410e-01,7.950236773712151717e+01,6.510000000000000000e+02,9.043529853695851273e+00,8.787451465558994812e+00
1.685000000000000000e+02,8.912120119845248212e+00,8.634628859176949334e+00,9.121719034971047080e+00,1.279840663924100563e-01,7.944226495180079439e+01,6.510000000000000000e+02,9.040104186237657657e+00,8.784136053452836990e+00
1.690000000000000000e+02,8.908752334101530224e+00,8.631350207167320931e+00,9.118308011355901854e+00,1.279290702189705142e-01,7.938223399736654073e+01,6.510000000000000000e+02,9.036681404320500377e+00,8.780823263882558294e+00
1.695000000000000000e+02,8.905387343489429952e+00,8.628074247010497189e+00,9.114899906232373894e+00,1.278741899284756567e-01,7.932227554603160513e+01,6.510000000000000000e+02,9.033261533417906719e+00,8.777513153560954962e+00
1.700000000000000000e+02,8.902025188856470095e+00,8.624800971485973022e+00,9.111494712545113117e+00,1.278193973687029583e-01,7.926239026137878341e+01,6.510000000000000000e+02,9.029844586225173941e+00,8.774205791487768025e+00
1.705000000000000000e+02,8.898665863394318976e+00,8.621530373401059322e+00,9.108092423260403692e+00,1.277646924389499172e-01,7.920257796497335789e+01,6.510000000000000000e+02,9.026430555833268699e+00,8.770901170955367476e+00
1.710000000000000000e+02,8.895309348195219457e+00,8.618262445590934462e+00,9.104693031366224432e+00,1.277100751680172175e-01,7.914283826338868266e+01,6.510000000000000000e+02,9.023019423363235703e+00,8.767599273027203211e+00
1.715000000000000000e+02,8.891955589315008623e+00,8.614997180918738451e+00,9.101296529872543672e+00,1.276555459299411610e-01,7.908317014075710460e+01,6.510000000000000000e+02,9.019611135244950617e+00,8.764300043385068406e+00
1.720000000000000000e+02,8.888604639240282879e+00,8.611734572275619115e+00,9.097902911811377891e+00,1.276011039679846304e-01,7.902357447445773175e+01,6.510000000000000000e+02,9.016205743208267620e+00,8.761003535272298137e+00
1.725000000000000000e+02,8.885256491257328193e+00,8.608474612580804930e+00,9.094512170237074145e+00,1.275467491775193196e-01,7.896405108865623390e+01,6.510000000000000000e+02,9.012803240434847041e+00,8.757709742079807569e+00
1.730000000000000000e+02,8.881911112608042558e+00,8.605217294781679627e+00,9.091124298226368694e+00,1.274925299835665826e-01,7.890459935747185227e+01,6.510000000000000000e+02,9.009403642591609085e+00,8.754418582624476031e+00
1.735000000000000000e+02,8.878568409722731758e+00,8.601962611853842589e+00,9.087739288878664112e+00,1.274385906343930841e-01,7.884521760050931505e+01,6.510000000000000000e+02,9.006007000357124426e+00,8.751129819088337314e+00
1.740000000000000000e+02,8.875228389489404179e+00,8.598710556801162141e+00,9.084357135316086129e+00,1.273848113632727319e-01,7.878590585576472449e+01,6.510000000000000000e+02,9.002613200852675135e+00,8.747843578126131447e+00
1.745000000000000000e+02,8.871891144463276646e+00,8.595461122655834174e+00,9.080977830683682583e+00,1.273311191668166920e-01,7.872666569311419948e+01,6.510000000000000000e+02,8.999222263630093366e+00,8.744560025296459926e+00
1.750000000000000000e+02,8.868556661534027441e+00,8.592214302478424770e+00,9.077601368149574412e+00,1.272775080473173837e-01,7.866749682289430723e+01,6.510000000000000000e+02,8.995834169581344852e+00,8.741279153486710030e+00
1.755000000000000000e+02,8.865224918784328167e+00,8.588970089357971460e+00,9.074227740905135065e+00,1.272239640095708946e-01,7.860839879765291016e+01,6.510000000000000000e+02,8.992448882793899756e+00,8.738000954774758355e+00
1.760000000000000000e+02,8.861895931505550550e+00,8.585728476411972565e+00,9.070856942165034908e+00,1.271705066773691495e-01,7.854937183860319294e+01,6.510000000000000000e+02,8.989066438182920393e+00,8.734725424828180707e+00
1.765000000000000000e+02,8.858569644078659877e+00,8.582489456786490223e+00,9.067488965167520121e+00,1.271171513239878204e-01,7.849041490915263353e+01,6.510000000000000000e+02,8.985686795402648031e+00,8.731452492754671724e+00
1.770000000000000000e+02,8.855246057367361701e+00,8.579253023656173482e+00,9.064123803174448213e+00,1.270638955425789363e-01,7.843152797007067534e+01,6.510000000000000000e+02,8.982309952909940165e+00,8.728182161824783236e+00
1.775000000000000000e+02,8.851925206519908329e+00,8.576019170224308041e+00,9.060761449471458562e+00,1.270107261874472704e-01,7.837271158638917257e+01,6.510000000000000000e+02,8.978935932707354795e+00,8.724914480332460087e+00
1.780000000000000000e+02,8.848606986557410181e+00,8.572787889722860655e+00,9.057401897368102084e+00,1.269576442682368300e-01,7.831396384599074167e+01,6.510000000000000000e+02,8.975564630825646262e+00,8.721649342289172324e+00
1.785000000000000000e+02,8.845291355052054882e+00,8.569559175412523544e+00,9.054045140197997554e+00,1.269046854362572141e-01,7.825528395494427514e+01,6.510000000000000000e+02,8.972196040488311652e+00,8.718386669615796336e+00
1.790000000000000000e+02,8.841978342750234532e+00,8.566333020582762359e+00,9.050691171318870687e+00,1.268518192993201843e-01,7.819667239772373080e+01,6.510000000000000000e+02,8.968830162049554744e+00,8.715126523450914320e+00
1.795000000000000000e+02,8.838668022507709665e+00,8.563109418551833940e+00,9.047339984112806377e+00,1.267990362761145517e-01,7.813813040770091334e+01,6.510000000000000000e+02,8.965467058783826104e+00,8.711868986231595002e+00
1.800000000000000000e+02,8.835360405718777344e+00,8.559888362666873363e+00,9.043991571986271794e+00,1.267463391248863647e-01,7.807965813342462980e+01,6.510000000000000000e+02,8.962106744843662653e+00,8.708614066593890257e+00
1.805000000000000000e+02,8.832055486064023242e+00,8.556669846303858407e+00,9.040645928370254936e+00,1.266937277315903221e-01,7.802125540956014049e+01,6.510000000000000000e+02,8.958749213795613286e+00,8.705361758332433197e+00
1.810000000000000000e+02,8.828753257249744024e+00,8.553453862867698376e+00,9.037303046720399635e+00,1.266412019831184288e-01,7.796292207143768849e+01,6.510000000000000000e+02,8.955394459232863369e+00,8.702112055266624679e+00
1.815000000000000000e+02,8.825453713008055701e+00,8.550240405792274956e+00,9.033962920517108586e+00,1.265887617649389951e-01,7.790465795505286906e+01,6.510000000000000000e+02,8.952042474772994751e+00,8.698864951243118426e+00
1.820000000000000000e+02,8.822156835100962269e+00,8.547029468540413788e+00,9.030625543265626831e+00,1.265363933688875286e-01,7.784646268196543417e+01,6.510000000000000000e+02,8.948693228469849714e+00,8.695620441732074823e+00
1.825000000000000000e+02,8.818862615016751505e+00,8.543821044603992831e+00,9.027290908496224731e+00,1.264840940797401225e-01,7.778833604859528350e+01,6.510000000000000000e+02,8.945346709096492432e+00,8.692378520937012354e+00
1.830000000000000000e+02,8.815571060818449212e+00,8.540615127503905057e+00,9.023959009764187300e+00,1.264318799327206200e-01,7.773027814860303408e+01,6.510000000000000000e+02,8.942002940751168083e+00,8.689139180885728564e+00
1.835000000000000000e+02,8.812282166341729450e+00,8.537411710790115293e+00,9.020629840650011388e+00,1.263797508118512936e-01,7.767228882063974993e+01,6.510000000000000000e+02,8.938661917153581271e+00,8.685902415529877629e+00
1.840000000000000000e+02,8.808995925448458664e+00,8.534210788041693974e+00,9.017303394759480284e+00,1.263277066005852600e-01,7.761436790402250097e+01,6.510000000000000000e+02,8.935323632049042786e+00,8.682668218847872765e+00
1.845000000000000000e+02,8.805712332026752520e+00,8.531012352866843784e+00,9.013979665723718782e+00,1.262757471810503629e-01,7.755651523873416409e+01,6.510000000000000000e+02,8.931988079207803466e+00,8.679436584845701574e+00
1.850000000000000000e+02,8.802431379991039861e+00,8.527816398902880124e+00,9.010658647199356608e+00,1.262238724361775255e-01,7.749873066542375000e+01,6.510000000000000000e+02,8.928655252427217803e+00,8.676207507554861920e+00
1.855000000000000000e+02,8.799152969635857247e+00,8.524622919816323474e+00,9.007340332868549737e+00,1.261720906027597178e-01,7.744101237949860206e+01,6.510000000000000000e+02,8.925325060238616715e+00,8.672980879033097779e+00
1.860000000000000000e+02,8.795877133968964756e+00,8.521431909302849661e+00,9.004024716439145593e+00,1.261204093411303906e-01,7.738336091353045276e+01,6.510000000000000000e+02,8.921997543310094869e+00,8.669756724627832867e+00
1.865000000000000000e+02,8.792603887181972055e+00,8.518243361087362686e+00,9.000711791644691928e+00,1.260688374993799155e-01,7.732577646867595433e+01,6.510000000000000000e+02,8.918672724681350417e+00,8.666535049682591918e+00
1.870000000000000000e+02,8.789333205994113385e+00,8.515057268923996503e+00,8.997401552244577161e+00,1.260173675542702321e-01,7.726825858291604732e+01,6.510000000000000000e+02,8.915350573548384006e+00,8.663315838439840988e+00
1.875000000000000000e+02,8.786065100250297633e+00,8.511873626596115017e+00,8.994093992024103201e+00,1.259659839206106191e-01,7.721080737494136770e+01,6.510000000000000000e+02,8.912031084170909168e+00,8.660099116329687874e+00
1.880000000000000000e+02,8.782799599555410452e+00,8.508692427916345835e+00,8.990789104794531639e+00,1.259146843605010446e-01,7.715342331368827899e+01,6.510000000000000000e+02,8.908714283915911025e+00,8.656884915194909880e+00
1.885000000000000000e+02,8.779536698008138629e+00,8.505513666726612243e+00,8.987486884393238284e+00,1.258634687547044162e-01,7.709610624443861582e+01,6.510000000000000000e+02,8.905400166762843739e+00,8.653673229253435295e+00
1.890000000000000000e+02,8.776276344036972432e+00,8.502337336898097675e+00,8.984187324683691855e+00,1.258123764190238469e-01,7.703885522096317118e+01,6.510000000000000000e+02,8.902088720455996196e+00,8.650463967617948668e+00
1.895000000000000000e+02,8.773018477191531161e+00,8.499163432331318546e+00,8.980890419555615622e+00,1.257614589282644579e-01,7.698166914569578978e+01,6.510000000000000000e+02,8.898779936119796119e+00,8.647257018263267980e+00
1.900000000000000000e+02,8.769763107102862776e+00,8.495991946956072738e+00,8.977596162925003398e+00,1.257106606611996802e-01,7.692454812490632321e+01,6.510000000000000000e+02,8.895473767764061179e+00,8.644052446441662596e+00
1.905000000000000000e+02,8.766510255606659641e+00,8.492822874731521310e+00,8.974304548734227893e+00,1.256598970600106280e-01,7.686749247138585872e+01,6.510000000000000000e+02,8.892170152666670546e+00,8.640850358546646959e+00
1.910000000000000000e+02,8.763259910018028620e+00,8.489656209646144092e+00,8.971015570952074469e+00,1.256091747624759891e-01,7.681050191531369364e+01,6.510000000000000000e+02,8.888869084780504082e+00,8.637650735255553158e+00
1.915000000000000000e+02,8.760012105492824830e+00,8.486491945717753893e+00,8.967729223573829955e+00,1.255585244312691362e-01,7.675357703143819776e+01,6.510000000000000000e+02,8.885570629924092856e+00,8.634453581061556804e+00
1.920000000000000000e+02,8.756766858983846546e+00,8.483330076993528479e+00,8.964445500621355478e+00,1.255079570566709213e-01,7.669671806988237961e+01,6.510000000000000000e+02,8.882274816040517607e+00,8.631258901927175486e+00
1.925000000000000000e+02,8.753524164803296870e+00,8.480170597550010569e+00,8.961164396143127320e+00,1.254574725170309324e-01,7.663992488120562996e+01,6.510000000000000000e+02,8.878981637320327636e+00,8.628066692286266104e+00
1.930000000000000000e+02,8.750284017290518079e+00,8.477013501493086522e+00,8.957885904214322181e+00,1.254070706907189081e-01,7.658319731662911067e+01,6.510000000000000000e+02,8.875691087981236294e+00,8.624876946599798089e+00
1.935000000000000000e+02,8.747046410812025385e+00,8.473858782958032521e+00,8.954610018936842053e+00,1.253567514568868224e-01,7.652653522803534258e+01,6.510000000000000000e+02,8.872403162268911458e+00,8.621689659355137536e+00
1.940000000000000000e+02,8.743811339761554891e+00,8.470706436109502135e+00,8.951336734439413689e+00,1.253065146942943797e-01,7.646993846796759442e+01,6.510000000000000000e+02,8.869117854455849326e+00,8.618504825067260455e+00
1.945000000000000000e+02,8.740578798560106222e+00,8.467556455141503235e+00,8.948066044877625913e+00,1.252563602809282639e-01,7.641340688962925753e+01,6.510000000000000000e+02,8.865835158841035124e+00,8.615322438279177319e+00
1.950000000000000000e+02,8.737348781655956742e+00,8.464408834277445948e+00,8.944797944433979353e+00,1.252062880954561974e-01,7.635694034688347642e+01,6.510000000000000000e+02,8.862555069751412162e+00,8.612142493560501322e+00
1.955000000000000000e+02,8.734121283524718393e+00,8.461263567770116012e+00,8.941532427317943288e+00,1.251562980159468264e-01,7.630053869425253765e+01,6.510000000000000000e+02,8.859277581540665025e+00,8.608964985508773538e+00
1.960000000000000000e+02,8.730896200367389781e+00,8.458120649901669452e+00,8.938269487766001831e+00,1.251064020737178151e-01,7.624420007342955330e+01,6.510000000000000000e+02,8.856002602441106930e+00,8.605789798293672632e+00
1.965000000000000000e+02,8.727673607592524974e+00,8.454980074983652116e+00,8.935009120041710773e+00,1.250565855205202359e-01,7.618792575024916403e+01,6.510000000000000000e+02,8.852730193113044876e+00,8.602617022072003294e+00
1.970000000000000000e+02,8.724453517019329141e+00,8.451841837356992571e+00,8.931751318435775744e+00,1.250068506622929732e-01,7.613171588334344619e+01,6.510000000000000000e+02,8.849460367681622586e+00,8.599446666357035696e+00
1.975000000000000000e+02,8.721235922369555027e+00,8.448705931391993218e+00,8.928496077266022013e+00,1.249571973998679503e-01,7.607557031481117349e+01,6.510000000000000000e+02,8.846193119769422353e+00,8.596278724969687701e+00
1.980000000000000000e+02,8.718020625821122138e+00,8.445572351488342733e+00,8.925243390877515282e+00,1.249076102417703421e-01,7.601948554333883123e+01,6.510000000000000000e+02,8.842928236062892466e+00,8.593113015579351810e+00
1.985000000000000000e+02,8.714807705300611218e+00,8.442441092075082310e+00,8.921993253642572341e+00,1.248580897908248832e-01,7.596346288295310956e+01,6.510000000000000000e+02,8.839665795091434575e+00,8.589949615509786085e+00
1.990000000000000000e+02,8.711597182393703065e+00,8.439312147610639414e+00,8.918745659960796601e+00,1.248086845276982076e-01,7.590750267602344081e+01,6.510000000000000000e+02,8.836405866921401397e+00,8.586788497866004732e+00
1.995000000000000000e+02,8.708389134280727362e+00,8.436185512582801138e+00,8.915500604259159800e+00,1.247593603165260134e-01,7.585160621204522613e+01,6.510000000000000000e+02,8.833148494597253375e+00,8.583629773964201348e+00
2.000000000000000000e+02,8.705183555681292873e+00,8.433061181508710646e+00,8.912258080991961151e+00,1.247101170352999944e-01,7.579577335139497052e+01,6.510000000000000000e+02,8.829893672716593755e+00,8.580473438645993767e+00
2.005000000000000000e+02,8.701980441342596961e+00,8.429939148934865401e+00,8.909018084640964119e+00,1.246609545614874165e-01,7.574000395510127248e+01,6.510000000000000000e+02,8.826641395904083254e+00,8.577319486781110669e+00
2.010000000000000000e+02,8.698779786039436246e+00,8.426819409437101172e+00,8.905780609715353791e+00,1.246118727732835885e-01,7.568429788484435505e+01,6.510000000000000000e+02,8.823391658812719029e+00,8.574167913266151686e+00
2.015000000000000000e+02,8.695581584574236800e+00,8.423701957620595593e+00,8.902545650751820361e+00,1.245628715481520155e-01,7.562865500295491472e+01,6.510000000000000000e+02,8.820144456122388732e+00,8.571018713026084868e+00
2.020000000000000000e+02,8.692385830210470843e+00,8.420586788119869937e+00,8.899313202314575122e+00,1.245139506685390141e-01,7.557307514515485991e+01,6.510000000000000000e+02,8.816899780879010606e+00,8.567871879541931079e+00
2.025000000000000000e+02,8.689192486297828921e+00,8.417473895598718059e+00,8.896083258995373555e+00,1.244651081098933632e-01,7.551755762707144015e+01,6.510000000000000000e+02,8.813657594407722229e+00,8.564727378187935614e+00
2.030000000000000000e+02,8.686001580748511586e+00,8.414363274750307653e+00,8.892855815413559739e+00,1.244163457590097971e-01,7.546210288785766807e+01,6.510000000000000000e+02,8.810417926507522424e+00,8.561585234989502524e+00
2.035000000000000000e+02,8.682813076234115357e+00,8.411254920297075444e+00,8.889630866216103655e+00,1.243676164634021503e-01,7.540671022084691799e+01,6.510000000000000000e+02,8.807180692697517799e+00,8.558445459770712915e+00
2.040000000000000000e+02,8.679626976889434076e+00,8.408148826990748503e+00,8.886408406077638489e+00,1.243189810220779318e-01,7.535137966698917467e+01,6.510000000000000000e+02,8.803945957911512465e+00,8.555307995867353910e+00
2.045000000000000000e+02,8.676443244041763592e+00,8.405044989612326489e+00,8.883188429700425104e+00,1.242704626788656147e-01,7.529611051497238350e+01,6.510000000000000000e+02,8.800713706720628693e+00,8.552172781362896714e+00
2.050000000000000000e+02,8.673261889950738990e+00,8.401943402972101183e+00,8.879970931814453294e+00,1.242220437358538265e-01,7.524090292782176448e+01,6.510000000000000000e+02,8.797483933686592650e+00,8.549039846214883553e+00
2.055000000000000000e+02,8.670082911256280056e+00,8.398844061909596093e+00,8.876755907177443561e+00,1.241737337236873129e-01,7.518575680420505591e+01,6.510000000000000000e+02,8.794256644979967064e+00,8.545909177532593048e+00
2.060000000000000000e+02,8.666906303783907362e+00,8.395746961293575339e+00,8.873543350574850663e+00,1.241255449159902602e-01,7.513067202946992040e+01,6.510000000000000000e+02,8.791031848699896400e+00,8.542780758867916546e+00
2.065000000000000000e+02,8.663731944194216439e+00,8.392652096022040098e+00,8.870333256819931123e+00,1.240775994166329471e-01,7.507564645152829996e+01,6.510000000000000000e+02,8.787809543610849872e+00,8.539654344777583006e+00
2.070000000000000000e+02,8.660559915476216730e+00,8.389559461022205511e+00,8.867125620753700588e+00,1.240298405631436313e-01,7.502068145090353823e+01,6.510000000000000000e+02,8.784589756039359543e+00,8.536530074913073918e+00
2.075000000000000000e+02,8.657390235479565987e+00,8.386469051250475815e+00,8.863920437245013773e+00,1.239822044704693704e-01,7.496577727640229227e+01,6.510000000000000000e+02,8.781372439950036579e+00,8.533408031009095396e+00
2.080000000000000000e+02,8.654222889110256389e+00,8.383380861692451447e+00,8.860717701190559126e+00,1.239347010977496499e-01,7.491093362453605664e+01,6.510000000000000000e+02,8.778157590208007122e+00,8.530288188012507433e+00
2.085000000000000000e+02,8.651057922447986215e+00,8.380294887362889966e+00,8.857517407514890806e+00,1.238872739131863104e-01,7.485615123418769201e+01,6.510000000000000000e+02,8.774945196361173316e+00,8.527170648534799113e+00
2.090000000000000000e+02,8.647895257224346821e+00,8.377211123305714935e+00,8.854319551170412694e+00,1.238400355943851394e-01,7.480142873433936757e+01,6.510000000000000000e+02,8.771735292818732432e+00,8.524055221629961210e+00
2.095000000000000000e+02,8.644734927071617392e+00,8.374129564593969732e+00,8.851124127137447672e+00,1.237929503872884363e-01,7.474676665389750951e+01,6.510000000000000000e+02,8.768527877458906161e+00,8.520941976684328623e+00
2.100000000000000000e+02,8.641576965469415228e+00,8.371050206329819332e+00,8.847931130424203872e+00,1.237459445024605698e-01,7.469216550891239592e+01,6.510000000000000000e+02,8.765322909971876797e+00,8.517831020966953659e+00
2.105000000000000000e+02,8.638421367715467980e+00,8.367973043644539644e+00,8.844740556066813753e+00,1.236990178217962782e-01,7.463762517321325163e+01,6.510000000000000000e+02,8.762120385537263800e+00,8.514722349893672160e+00
2.110000000000000000e+02,8.635268098120862490e+00,8.364898071698473103e+00,8.841552399129353645e+00,1.236522163692638787e-01,7.458314499703693912e+01,6.510000000000000000e+02,8.758920314490126202e+00,8.511615881751598778e+00
2.115000000000000000e+02,8.632117091971752032e+00,8.361825285681041109e+00,8.838366654703859737e+00,1.236056294954802209e-01,7.452872384115384818e+01,6.510000000000000000e+02,8.755722721467233072e+00,8.508511462476272769e+00
2.120000000000000000e+02,8.628968435513396429e+00,8.358754680810704940e+00,8.835183317910297873e+00,1.235591217516130574e-01,7.447436311765453354e+01,6.510000000000000000e+02,8.752527557265008085e+00,8.505409313761782997e+00
2.125000000000000000e+02,8.625822063824177377e+00,8.355686252334953323e+00,8.832002383896643494e+00,1.235127211894248844e-01,7.442006166905160569e+01,6.510000000000000000e+02,8.749334785013603621e+00,8.502309342634752909e+00
2.130000000000000000e+02,8.622677953092960479e+00,8.352619995530268682e+00,8.828823847838808803e+00,1.234664776908944994e-01,7.436581905386880464e+01,6.510000000000000000e+02,8.746144430783855839e+00,8.499211475402065119e+00
2.135000000000000000e+02,8.619536164327065819e+00,8.349555905702150227e+00,8.825647704940733362e+00,1.234203275814870909e-01,7.431163626540246980e+01,6.510000000000000000e+02,8.742956491908552508e+00,8.496115836745579131e+00
2.140000000000000000e+02,8.616396569924036797e+00,8.346493978185012708e+00,8.822473950434345014e+00,1.233743995061555715e-01,7.425751109265222283e+01,6.510000000000000000e+02,8.739770969430193048e+00,8.493022170417880545e+00
2.145000000000000000e+02,8.613259302076214041e+00,8.343434208342277003e+00,8.819302579579577639e+00,1.233285502640506237e-01,7.420344573611265560e+01,6.510000000000000000e+02,8.736587852340264249e+00,8.489930751812163834e+00
2.150000000000000000e+02,8.610124356329331263e+00,8.340376591566249331e+00,8.816133587664392479e+00,1.232827797414884213e-01,7.414944007523635605e+01,6.510000000000000000e+02,8.733407136070820087e+00,8.486841576587842439e+00
2.155000000000000000e+02,8.606991662427725842e+00,8.337321123278121249e+00,8.812966970004737277e+00,1.232371714817783043e-01,7.409549287753520730e+01,6.510000000000000000e+02,8.730228833909503550e+00,8.483754490945946358e+00
2.160000000000000000e+02,8.603861258319236427e+00,8.334267798928003401e+00,8.809802721944629766e+00,1.231916714857723971e-01,7.404160474033014339e+01,6.510000000000000000e+02,8.727052929805010351e+00,8.480669586833464280e+00
2.165000000000000000e+02,8.600733093696707243e+00,8.331216613994833153e+00,8.806640838856072406e+00,1.231462469169189583e-01,7.398777474713944002e+01,6.510000000000000000e+02,8.723879340613626354e+00,8.477586846779788132e+00
2.170000000000000000e+02,8.597607141831192124e+00,8.328167563986408339e+00,8.803481316139155410e+00,1.231009828208000367e-01,7.393400241723814759e+01,6.510000000000000000e+02,8.720708124651990190e+00,8.474506159010392281e+00
2.175000000000000000e+02,8.594483489823979028e+00,8.325120644439307327e+00,8.800332536412305728e+00,1.230557969971210891e-01,7.388028918603154693e+01,6.510000000000000000e+02,8.717539286821098798e+00,8.471427692826857481e+00
2.180000000000000000e+02,8.591362133385977984e+00,8.322075850918928097e+00,8.797190005628154452e+00,1.230106893334379503e-01,7.382663493666875354e+01,6.510000000000000000e+02,8.714372822719415268e+00,8.468351444052540700e+00
2.185000000000000000e+02,8.588243067820135579e+00,8.319033179019411861e+00,8.794049806174932371e+00,1.229656592193543035e-01,7.377303954530786712e+01,6.510000000000000000e+02,8.711208727039489119e+00,8.465277408600782039e+00
2.190000000000000000e+02,8.585126282031554368e+00,8.315992624363625296e+00,8.790911933641778475e+00,1.229206986999358403e-01,7.371950277659782103e+01,6.510000000000000000e+02,8.708046980731490194e+00,8.462205583331620318e+00
2.195000000000000000e+02,8.582011779086350600e+00,8.312954182603196074e+00,8.787776383644718692e+00,1.228758159779704540e-01,7.366602464252910920e+01,6.510000000000000000e+02,8.704887595064320749e+00,8.459135963108380452e+00
2.200000000000000000e+02,8.578899554806126204e+00,8.309917849418404501e+00,8.784643151826765362e+00,1.228310109419031154e-01,7.361260502870175060e+01,6.510000000000000000e+02,8.701730565748027502e+00,8.456068543864223130e+00
2.205000000000000000e+02,8.575789605040183616e+00,8.306883620518199507e+00,8.781512233857819538e+00,1.227862834807512543e-01,7.355924382132627670e+01,6.510000000000000000e+02,8.698575888520934996e+00,8.453003321559432237e+00
2.210000000000000000e+02,8.572681925665532887e+00,8.303851491640191540e+00,8.778383625434738491e+00,1.227416334834000589e-01,7.350594090722269414e+01,6.510000000000000000e+02,8.695423559148933279e+00,8.449940292182132495e+00
2.215000000000000000e+02,8.569576456523844143e+00,8.300821458550574405e+00,8.775257322281323269e+00,1.226970469745493758e-01,7.345269520954404641e+01,6.510000000000000000e+02,8.692273503498395115e+00,8.446879409549294948e+00
2.220000000000000000e+02,8.566473244817936816e+00,8.297793517044150136e+00,8.772133320148297386e+00,1.226525365251041610e-01,7.339950749889760573e+01,6.510000000000000000e+02,8.689125781343042476e+00,8.443820708292832933e+00
2.225000000000000000e+02,8.563372253215318253e+00,8.294767662944281028e+00,8.769011614813335243e+00,1.226080910049833078e-01,7.334637709111787274e+01,6.510000000000000000e+02,8.685980344220300964e+00,8.440764162210335542e+00
2.230000000000000000e+02,8.560273475194474457e+00,8.291743892102870106e+00,8.765892202081026596e+00,1.225637094730143289e-01,7.329330383299786433e+01,6.510000000000000000e+02,8.682837184667487662e+00,8.437709765721459476e+00
2.235000000000000000e+02,8.557176878268867526e+00,8.288722200400307827e+00,8.762775077782924527e+00,1.225194189422981472e-01,7.324028713399727053e+01,6.510000000000000000e+02,8.679696297211163980e+00,8.434657459326569295e+00
2.240000000000000000e+02,8.554082513163496770e+00,8.285702583745482741e+00,8.759660237777493919e+00,1.224752079696677376e-01,7.318732781857674752e+01,6.510000000000000000e+02,8.676557721133164591e+00,8.431607305193828950e+00
2.245000000000000000e+02,8.550990364040941927e+00,8.282685038075737083e+00,8.756547677950120345e+00,1.224311196983890598e-01,7.313442558499164647e+01,6.510000000000000000e+02,8.673421483739330640e+00,8.428559244342553214e+00
2.250000000000000000e+02,8.547900400293581669e+00,8.279669559356833020e+00,8.753437394213118949e+00,1.223872015251148415e-01,7.308157988043632258e+01,6.510000000000000000e+02,8.670287601818696288e+00,8.425513198768467049e+00
2.255000000000000000e+02,8.544812670582413006e+00,8.276656143582936664e+00,8.750329382505743325e+00,1.223433598689356860e-01,7.302879147304977892e+01,6.510000000000000000e+02,8.667156030451348414e+00,8.422469310713477597e+00
2.260000000000000000e+02,8.541727171058775880e+00,8.273644786776573667e+00,8.747223638794130451e+00,1.222995946225331337e-01,7.297606025564859067e+01,6.510000000000000000e+02,8.664026765681308362e+00,8.419427576436243399e+00
2.265000000000000000e+02,8.538643897901559754e+00,8.270635484988654085e+00,8.744120159071339771e+00,1.222559056776530567e-01,7.292338612164461153e+01,6.510000000000000000e+02,8.660899803579212630e+00,8.416387992223906878e+00
2.270000000000000000e+02,8.535562847317166302e+00,8.267628234298337375e+00,8.741018939357338979e+00,1.222122929282985215e-01,7.287076896504393630e+01,6.510000000000000000e+02,8.657775140245465906e+00,8.413350554388868474e+00
2.275000000000000000e+02,8.532483945284024429e+00,8.264623030813117666e+00,8.737919975698959618e+00,1.221686632100442982e-01,7.281820745880014556e+01,6.510000000000000000e+02,8.654652608494068033e+00,8.410315282073979049e+00
2.280000000000000000e+02,8.529407237118210361e+00,8.261619870668722498e+00,8.734823264169973456e+00,1.221250868137089413e-01,7.276570235343376680e+01,6.510000000000000000e+02,8.651532323931919066e+00,8.407282150304503432e+00
2.285000000000000000e+02,8.526332740176584934e+00,8.258618750029098621e+00,8.731728800870964591e+00,1.220815860051267243e-01,7.271325390984866033e+01,6.510000000000000000e+02,8.648414326181711687e+00,8.404251154171458182e+00
2.290000000000000000e+02,8.523260450775239860e+00,8.255619665086438630e+00,8.728636581929436034e+00,1.220381606785969075e-01,7.266086202441115915e+01,6.510000000000000000e+02,8.645298611453837268e+00,8.401222290096642453e+00
2.295000000000000000e+02,8.520190365257723997e+00,8.252622612061029983e+00,8.725546603499749310e+00,1.219948107276658950e-01,7.260852659407503040e+01,6.510000000000000000e+02,8.642185175985389378e+00,8.398195554530058615e+00
2.300000000000000000e+02,8.517122479994990059e+00,8.249627587201365131e+00,8.722458861763080051e+00,1.219515360469756726e-01,7.255624751638023895e+01,6.510000000000000000e+02,8.639074016041965010e+00,8.395170943948015108e+00
2.305000000000000000e+02,8.514056791385389289e+00,8.246634586784002963e+00,8.719373352927464182e+00,1.219083365316261935e-01,7.250402468945158319e+01,6.510000000000000000e+02,8.635965127917016204e+00,8.392148454853764150e+00
2.310000000000000000e+02,8.510993295854655472e+00,8.243643607113593674e+00,8.716290073227780155e+00,1.218652120763227126e-01,7.245185801199730236e+01,6.510000000000000000e+02,8.632858507930979641e+00,8.389128083778333078e+00
2.315000000000000000e+02,8.507931953243430101e+00,8.240654644522825478e+00,8.713209018925716975e+00,1.218222136438517067e-01,7.239974677275766624e+01,6.510000000000000000e+02,8.629754166887282807e+00,8.386109739599579171e+00
2.320000000000000000e+02,8.504872717046135122e+00,8.237667695372433485e+00,8.710130186309738676e+00,1.217794009993444782e-01,7.234769015566345729e+01,6.510000000000000000e+02,8.626652118045479156e+00,8.383093316046789312e+00
2.325000000000000000e+02,8.501815663181556459e+00,8.234682756051102004e+00,8.707053571695151817e+00,1.217366632304803936e-01,7.229568938589372351e+01,6.510000000000000000e+02,8.623552326412035285e+00,8.380078999951075858e+00
2.330000000000000000e+02,8.498760788184174686e+00,8.231699822975501846e+00,8.703979171423997130e+00,1.216940002340411581e-01,7.224374436446984760e+01,6.510000000000000000e+02,8.620454788418214775e+00,8.377066787950134596e+00
2.335000000000000000e+02,8.495708088615723241e+00,8.228718892590206835e+00,8.700906981865113465e+00,1.216514119085221890e-01,7.219185499298997399e+01,6.510000000000000000e+02,8.617359500524244709e+00,8.374056676707201774e+00
2.340000000000000000e+02,8.492657561065207972e+00,8.225739961367683151e+00,8.697836999414070291e+00,1.216088981506411454e-01,7.214002117362745992e+01,6.510000000000000000e+02,8.614266459215848215e+00,8.371048662914565952e+00
2.345000000000000000e+02,8.489609202148839628e+00,8.222763025808278670e+00,8.694769220493194339e+00,1.215664588595451179e-01,7.208824280912992322e+01,6.510000000000000000e+02,8.611175661008385163e+00,8.368042743289294094e+00
2.350000000000000000e+02,8.486563008510049855e+00,8.219788082440153687e+00,8.691703641551525195e+00,1.215240939336037634e-01,7.203651980281755129e+01,6.510000000000000000e+02,8.608087102443654715e+00,8.365038914576446771e+00
2.355000000000000000e+02,8.483518976819432567e+00,8.216815127819275588e+00,8.688640259064788651e+00,1.214818032725503150e-01,7.198485205858179370e+01,6.510000000000000000e+02,8.605000780091984325e+00,8.362037173546882585e+00
2.360000000000000000e+02,8.480477103774761716e+00,8.213844158529354900e+00,8.685579069535442898e+00,1.214395867753421260e-01,7.193323948088412578e+01,6.510000000000000000e+02,8.601916690550103439e+00,8.359037516999419992e+00
2.365000000000000000e+02,8.477437314856638650e+00,8.210875171181864829e+00,8.682520069492600356e+00,1.213974050418378525e-01,7.188168075727460860e+01,6.510000000000000000e+02,8.598834719898476919e+00,8.356039909814800382e+00
2.370000000000000000e+02,8.474399631046637182e+00,8.207908162415975539e+00,8.679463255492017026e+00,1.213552691204452944e-01,7.183017620802665704e+01,6.510000000000000000e+02,8.595754900167081658e+00,8.353044361926190930e+00
2.375000000000000000e+02,8.471364095872422340e+00,8.204943128898513294e+00,8.676408624116124457e+00,1.213132069055843781e-01,7.177872653900611510e+01,6.510000000000000000e+02,8.592677302778009008e+00,8.350050888966837448e+00
2.380000000000000000e+02,8.468330688608158852e+00,8.201980067323937362e+00,8.673356171973940931e+00,1.212712002863194360e-01,7.172733135564160989e+01,6.510000000000000000e+02,8.589601888894478066e+00,8.347059488321837861e+00
2.385000000000000000e+02,8.465299378049923718e+00,8.199018974414338246e+00,8.670305895701115872e+00,1.212292422483207954e-01,7.167599008918853087e+01,6.510000000000000000e+02,8.586528620298244263e+00,8.344070135801603172e+00
2.390000000000000000e+02,8.462270141157363312e+00,8.196059846919359515e+00,8.667257791959876556e+00,1.211873708038208874e-01,7.162470232076579180e+01,6.510000000000000000e+02,8.583457511961183783e+00,8.341082770353541065e+00
2.395000000000000000e+02,8.459243028302923406e+00,8.193102681616167615e+00,8.664211857439015674e+00,1.211455627996139012e-01,7.157346885927765356e+01,6.510000000000000000e+02,8.580388591102536822e+00,8.338097465503309991e+00
2.400000000000000000e+02,8.456217971330428185e+00,8.190147475309480285e+00,8.661168088853878899e+00,1.211038437079597629e-01,7.152228851961253042e+01,6.510000000000000000e+02,8.577321815038386532e+00,8.335114127622468061e+00
2.405000000000000000e+02,8.453194926224947281e+00,8.187194224831433331e+00,8.658126482946332914e+00,1.210623662042753651e-01,7.147116055726617390e+01,6.510000000000000000e+02,8.574257292429223298e+00,8.332132560020673040e+00
2.410000000000000000e+02,8.450174007337890814e+00,8.184242927041632143e+00,8.655087036484774288e+00,1.210209616464533178e-01,7.142008682744673820e+01,6.510000000000000000e+02,8.571194968984343632e+00,8.329153045691436219e+00
2.415000000000000000e+02,8.447155071775421575e+00,8.181293578827082413e+00,8.652049746264056651e+00,1.209797695299974774e-01,7.136906491125677121e+01,6.510000000000000000e+02,8.568134841305418803e+00,8.326175302245426124e+00
2.420000000000000000e+02,8.444138212362101825e+00,8.178346177102167047e+00,8.649014609105526219e+00,1.209386818161953953e-01,7.131809631423328710e+01,6.510000000000000000e+02,8.565076894178297096e+00,8.323199530545908331e+00
2.425000000000000000e+02,8.441123469913710764e+00,8.175400718808582212e+00,8.645981621856964949e+00,1.208976668959712286e-01,7.126718168018898325e+01,6.510000000000000000e+02,8.562021136809681465e+00,8.320225803017740063e+00
2.430000000000000000e+02,8.438110841501474724e+00,8.172457200915362208e+00,8.642950781392579884e+00,1.208567246730597594e-01,7.121632092136344738e+01,6.510000000000000000e+02,8.558967566174535690e+00,8.317254116828415533e+00
2.435000000000000000e+02,8.435100324223379076e+00,8.169515620418787094e+00,8.639922084612988940e+00,1.208158550524056490e-01,7.116551395054541729e+01,6.510000000000000000e+02,8.555916179275785183e+00,8.314284469170974745e+00
2.440000000000000000e+02,8.432091915204141586e+00,8.166575974342391575e+00,8.636895528445172943e+00,1.207750579390170498e-01,7.111476068107121762e+01,6.510000000000000000e+02,8.552866973143158802e+00,8.311316857265124369e+00
2.445000000000000000e+02,8.429085611595191097e+00,8.163638259736893943e+00,8.633871109842498726e+00,1.207343332383254420e-01,7.106406102682359460e+01,6.510000000000000000e+02,8.549819944833517482e+00,8.308351278356864711e+00
2.450000000000000000e+02,8.426081371457154745e+00,8.160702473680194302e+00,8.630848825784628531e+00,1.206936426128320111e-01,7.101341423378443096e+01,6.510000000000000000e+02,8.546775014069986298e+00,8.305387728844323192e+00
2.455000000000000000e+02,8.423079225838593587e+00,8.157768613277321279e+00,8.627828673277578631e+00,1.206530190510141376e-01,7.096282079575981072e+01,6.510000000000000000e+02,8.543732244889607585e+00,8.302426206787579588e+00
2.460000000000000000e+02,8.420079163983043458e+00,8.154836675660389389e+00,8.624810649353603864e+00,1.206124670523164161e-01,7.091228049494982599e+01,6.510000000000000000e+02,8.540691631035359777e+00,8.299466696930727139e+00
2.465000000000000000e+02,8.417081171767053505e+00,8.151906657988599036e+00,8.621794751071286456e+00,1.205719861382297114e-01,7.086179305595675260e+01,6.510000000000000000e+02,8.537653157905282342e+00,8.296509185628824667e+00
2.470000000000000000e+02,8.414085270931954241e+00,8.148978557448172566e+00,8.618780975515377918e+00,1.205315770484653437e-01,7.081135880757983614e+01,6.510000000000000000e+02,8.534616847980418086e+00,8.293553693883488620e+00
2.475000000000000000e+02,8.411091457654821468e+00,8.146052371252320512e+00,8.615769319796912740e+00,1.204912382808564220e-01,7.076097764753635033e+01,6.510000000000000000e+02,8.531582695935677307e+00,8.290600219373963853e+00
2.480000000000000000e+02,8.408099720358594098e+00,8.143128096641230940e+00,8.612759781053053842e+00,1.204509586623070116e-01,7.071064934093693921e+01,6.510000000000000000e+02,8.528550679020902692e+00,8.287648761696287281e+00
2.485000000000000000e+02,8.405110066408004954e+00,8.140205730881994839e+00,8.609752356447163635e+00,1.204107505305888753e-01,7.066037397727652092e+01,6.510000000000000000e+02,8.525520816938593427e+00,8.284699315877414705e+00
2.490000000000000000e+02,8.402122493192647923e+00,8.137285271268607900e+00,8.606747043168741840e+00,1.203706137949577676e-01,7.061015147527922409e+01,6.510000000000000000e+02,8.522493106987607092e+00,8.281751879397690530e+00
2.495000000000000000e+02,8.399136998128552634e+00,8.134366715121931435e+00,8.603743838433373980e+00,1.203305483638085066e-01,7.055998175420144491e+01,6.510000000000000000e+02,8.519467546492361265e+00,8.278806449764744002e+00
2.500000000000000000e+02,8.396153548059929861e+00,8.131450059789603557e+00,8.600742739482774013e+00,1.202906116878508513e-01,7.050986423385958801e+01,6.510000000000000000e+02,8.516444159747781129e+00,8.275862936372078593e+00
2.505000000000000000e+02,8.393172086065419535e+00,8.128535302646106686e+00,8.597743743584686626e+00,1.202509059232875349e-01,7.045979794668309637e+01,6.510000000000000000e+02,8.513422991988706556e+00,8.272921180142130737e+00
2.510000000000000000e+02,8.390192694423085129e+00,8.125622441092643200e+00,8.594746848032881914e+00,1.202112715242286828e-01,7.040978419935197508e+01,6.510000000000000000e+02,8.510403965947313409e+00,8.269981422898856849e+00
2.515000000000000000e+02,8.387215370653761326e+00,8.122711472557121226e+00,8.591752050147166031e+00,1.201717084015951204e-01,7.035982291323085747e+01,6.510000000000000000e+02,8.507387079055355628e+00,8.267043662252165248e+00
2.520000000000000000e+02,8.384240103812450329e+00,8.119802394494143982e+00,8.588759347273299483e+00,1.201322086498795710e-01,7.030991386593210279e+01,6.510000000000000000e+02,8.504372312462329830e+00,8.264107895162570827e+00
2.525000000000000000e+02,8.381266878477065418e+00,8.116895204384938722e+00,8.585768736783002453e+00,1.200927602090141322e-01,7.026005675931131123e+01,6.510000000000000000e+02,8.501359638686080800e+00,8.261174118268051814e+00
2.530000000000000000e+02,8.378295703557567364e+00,8.113989899737379830e+00,8.582780216073917501e+00,1.200533929180473414e-01,7.021025171340232873e+01,6.510000000000000000e+02,8.498349096475614317e+00,8.258242310639520412e+00
2.535000000000000000e+02,8.375326484729086474e+00,8.111086478085843154e+00,8.579793782569582916e+00,1.200141997311085090e-01,7.016049713394156129e+01,6.510000000000000000e+02,8.495340684460193970e+00,8.255312284997977201e+00
2.540000000000000000e+02,8.372359321489483364e+00,8.108184936991330360e+00,8.576809433719398967e+00,1.199750774210311399e-01,7.011079462733403034e+01,6.510000000000000000e+02,8.492334398910514892e+00,8.252384244068453611e+00
2.545000000000000000e+02,8.369394211515690074e+00,8.105285274041284183e+00,8.573827166998606586e+00,1.199360259012909047e-01,7.006114411806134967e+01,6.510000000000000000e+02,8.489330237416981007e+00,8.249458185614400918e+00
2.550000000000000000e+02,8.366431152510671154e+00,8.102387486849613296e+00,8.570846979908258945e+00,1.198970450871146287e-01,7.001154553112166923e+01,6.510000000000000000e+02,8.486328197597785561e+00,8.246534107423556748e+00
2.555000000000000000e+02,8.363470142203441426e+00,8.099491573056676330e+00,8.567868869975171719e+00,1.198581348932042795e-01,6.996199879202852401e+01,6.510000000000000000e+02,8.483328277096644499e+00,8.243612007310236578e+00
2.560000000000000000e+02,8.360511138542863208e+00,8.096597530329219694e+00,8.564892834751937301e+00,1.198192965276201200e-01,6.991250316151965194e+01,6.510000000000000000e+02,8.480330435070483119e+00,8.240691842015241519e+00
2.565000000000000000e+02,8.357554158413826428e+00,8.093705356360334946e+00,8.561918871816837751e+00,1.197805292736868754e-01,6.986305888601333436e+01,6.510000000000000000e+02,8.477334687687514858e+00,8.237773629140139775e+00
2.570000000000000000e+02,8.354599193918769373e+00,8.090815048869442805e+00,8.558946978773862568e+00,1.197417998122611987e-01,6.981366578965041469e+01,6.510000000000000000e+02,8.474340993731029670e+00,8.234857394106507300e+00
2.575000000000000000e+02,8.351646259834614838e+00,8.087926605602262953e+00,8.555977153252673162e+00,1.197031290319240798e-01,6.976432408850955369e+01,6.510000000000000000e+02,8.471349388866538987e+00,8.231943130802690689e+00
2.580000000000000000e+02,8.348695355392194983e+00,8.085040024330726993e+00,8.553009392908512254e+00,1.196645426067909079e-01,6.971503373990451280e+01,6.510000000000000000e+02,8.468359897998986696e+00,8.229030812785403270e+00
2.585000000000000000e+02,8.345746384769329396e+00,8.082155302853010426e+00,8.550043695422283818e+00,1.196262084002377574e-01,6.966579314862654826e+01,6.510000000000000000e+02,8.465372593169567139e+00,8.226120176369091652e+00
2.590000000000000000e+02,8.342799447333710816e+00,8.079272438993443828e+00,8.547080058500423405e+00,1.195879444835160343e-01,6.961660389489746592e+01,6.510000000000000000e+02,8.462387391817227211e+00,8.223211502850194421e+00
2.595000000000000000e+02,8.339854541020329748e+00,8.076391430602528843e+00,8.544118479874891037e+00,1.195497507759662181e-01,6.956746590828801402e+01,6.510000000000000000e+02,8.459404291796296604e+00,8.220304790244364668e+00
2.600000000000000000e+02,8.336911653009181578e+00,8.073512275556822715e+00,8.541158957303169430e+00,1.195116246616390876e-01,6.951837893850955652e+01,6.510000000000000000e+02,8.456423277670822358e+00,8.217400028347544350e+00
2.605000000000000000e+02,8.333970746706507171e+00,8.070634971758989806e+00,8.538201488568230246e+00,1.194735579235923911e-01,6.946934233800274683e+01,6.510000000000000000e+02,8.453444304630099992e+00,8.214497188782916126e+00
2.610000000000000000e+02,8.331031776396127242e+00,8.067759517137696790e+00,8.535246071478457708e+00,1.194357017372259661e-01,6.942035534617147619e+01,6.510000000000000000e+02,8.450467478133354859e+00,8.211596074658901401e+00
2.615000000000000000e+02,8.328094798468962168e+00,8.064885909647617979e+00,8.532292703867653927e+00,1.193979637655763204e-01,6.937141884603713038e+01,6.510000000000000000e+02,8.447492762234537267e+00,8.208696834703385292e+00
2.620000000000000000e+02,8.325159841365630697e+00,8.062014147269378483e+00,8.529341383594985615e+00,1.193602959149605708e-01,6.932253326452790532e+01,6.510000000000000000e+02,8.444520137280591143e+00,8.205799545450668475e+00
2.625000000000000000e+02,8.322226903173781665e+00,8.059144228009525790e+00,8.526392108545008952e+00,1.193226981082953359e-01,6.927369853419332912e+01,6.510000000000000000e+02,8.441549601282078541e+00,8.202904205065486565e+00
2.630000000000000000e+02,8.319295982006579493e+00,8.056276149900469363e+00,8.523444876627529254e+00,1.192851702684947501e-01,6.922491458807681397e+01,6.510000000000000000e+02,8.438581152275075326e+00,8.200010811738085437e+00
2.635000000000000000e+02,8.316367076002652681e+00,8.053409911000510846e+00,8.520499685777673804e+00,1.192477123190891219e-01,6.917618135971423499e+01,6.510000000000000000e+02,8.435614788321741386e+00,8.197119363683563975e+00
2.640000000000000000e+02,8.313440183326072486e+00,8.050545509393712607e+00,8.517556533955808362e+00,1.192103241842263073e-01,6.912749878313275076e+01,6.510000000000000000e+02,8.432650507510299320e+00,8.194229859141845651e+00
2.645000000000000000e+02,8.310515302166306739e+00,8.047682943189942151e+00,8.514615419147498088e+00,1.191730057890371813e-01,6.907886679284912645e+01,6.510000000000000000e+02,8.429688307955343518e+00,8.191342296377268184e+00
2.650000000000000000e+02,8.307592430738191425e+00,8.044822210524776196e+00,8.511676339363479116e+00,1.191357570578901043e-01,6.903028532386825589e+01,6.510000000000000000e+02,8.426728187796083347e+00,8.188456673680301279e+00
2.655000000000000000e+02,8.304671567281898703e+00,8.041963309559518436e+00,8.508739292639662111e+00,1.190985779165751740e-01,6.898175431168213834e+01,6.510000000000000000e+02,8.423770145198474779e+00,8.185572989365324403e+00
2.660000000000000000e+02,8.301752687064466230e+00,8.039106238481117828e+00,8.505804277037052330e+00,1.190614824425634127e-01,6.893327331378350209e+01,6.510000000000000000e+02,8.420814169507028879e+00,8.182691204621903580e+00
2.665000000000000000e+02,8.298835728310590909e+00,8.036250995502150829e+00,8.502871290641717650e+00,1.190245123805623723e-01,6.888484128003182150e+01,6.510000000000000000e+02,8.417860240691153351e+00,8.179811215930028467e+00
2.670000000000000000e+02,8.295920698398484561e+00,8.033397578860764554e+00,8.499940331564797447e+00,1.189876735273832642e-01,6.883645830056785542e+01,6.510000000000000000e+02,8.414908371925868380e+00,8.176933024871100741e+00
2.675000000000000000e+02,8.293007620757373743e+00,8.030545986820689208e+00,8.497011397942404898e+00,1.189508987123705230e-01,6.878812471424437547e+01,6.510000000000000000e+02,8.411958519469745710e+00,8.174056722045003553e+00
2.680000000000000000e+02,8.290096487231664923e+00,8.027696217671142165e+00,8.494084487935680272e+00,1.189141823089607808e-01,6.873984035036501439e+01,6.510000000000000000e+02,8.409010669540625926e+00,8.171182304922705697e+00
2.685000000000000000e+02,8.287187323671915351e+00,8.024848269726824412e+00,8.491159599730620400e+00,1.188775284120205389e-01,6.869160560438983509e+01,6.510000000000000000e+02,8.406064852083936501e+00,8.168309795259895978e+00
2.690000000000000000e+02,8.284280127974220420e+00,8.022002141327888580e+00,8.488236731538210122e+00,1.188409830795486150e-01,6.864342041800787797e+01,6.510000000000000000e+02,8.403121111053769354e+00,8.165439144894671486e+00
2.695000000000000000e+02,8.281374820882827947e+00,8.019157830839871437e+00,8.485315881594225118e+00,1.188046557223458866e-01,6.859528347017339911e+01,6.510000000000000000e+02,8.400179476605174500e+00,8.162570165160481395e+00
2.700000000000000000e+02,8.278471506154133408e+00,8.016315336653661916e+00,8.482397048159343811e+00,1.187683978778828336e-01,6.854719641054036572e+01,6.510000000000000000e+02,8.397239904032016256e+00,8.159703108276250560e+00
2.705000000000000000e+02,8.275570182276888787e+00,8.013474657185520655e+00,8.479480229518999934e+00,1.187322094776543380e-01,6.849915917935777543e+01,6.510000000000000000e+02,8.394302391754541404e+00,8.156837972799234393e+00
2.710000000000000000e+02,8.272670779093667548e+00,8.010635790876948548e+00,8.476565423983403846e+00,1.186962001793074040e-01,6.845117060720723146e+01,6.510000000000000000e+02,8.391366979272975257e+00,8.153974578914359839e+00
2.715000000000000000e+02,8.269773311344396305e+00,8.007798736194722267e+00,8.473652629887475030e+00,1.186603439966918000e-01,6.840323089826145520e+01,6.510000000000000000e+02,8.388433655341087203e+00,8.151112967347703631e+00
2.720000000000000000e+02,8.266877829838744418e+00,8.004963491630842753e+00,8.470741845590838537e+00,1.186245573738662906e-01,6.835534083909151093e+01,6.510000000000000000e+02,8.385502387212611097e+00,8.148253272464879515e+00
2.725000000000000000e+02,8.263984328443569893e+00,8.002130055702467715e+00,8.467833069477762820e+00,1.185888464508445539e-01,6.830750029526346623e+01,6.510000000000000000e+02,8.382573174894414336e+00,8.145395481992725450e+00
2.730000000000000000e+02,8.261092683453242103e+00,7.999298426951906293e+00,8.464926299957149070e+00,1.185533718673773551e-01,6.825970722658580314e+01,6.510000000000000000e+02,8.379646055320618458e+00,8.142539311585863970e+00
2.735000000000000000e+02,8.258203020290197927e+00,7.996468603946564890e+00,8.462021535462445954e+00,1.185179668163330174e-01,6.821196363278842512e+01,6.510000000000000000e+02,8.376720987106530458e+00,8.139685053473865395e+00
2.740000000000000000e+02,8.255315337615403593e+00,7.993640585278908972e+00,8.459118774451686917e+00,1.184826312347163485e-01,6.816426945737244125e+01,6.510000000000000000e+02,8.373797968850119844e+00,8.136832706380687341e+00
2.745000000000000000e+02,8.252429634114493595e+00,7.990814369566454189e+00,8.456218015407381827e+00,1.184473650588586807e-01,6.811662464430047237e+01,6.510000000000000000e+02,8.370876999173352928e+00,8.133982269055636039e+00
2.750000000000000000e+02,8.249545833985319376e+00,7.987989955451683777e+00,8.453319256836513418e+00,1.184121301875853127e-01,6.806902789960010125e+01,6.510000000000000000e+02,8.367957964172905605e+00,8.131133703797734924e+00
2.755000000000000000e+02,8.246663838037175509e+00,7.985167341602017466e+00,8.450422497270523081e+00,1.183771895310890415e-01,6.802147761659131220e+01,6.510000000000000000e+02,8.365041027568265619e+00,8.128286648506085399e+00
2.760000000000000000e+02,8.243783786094621036e+00,7.982346526709852341e+00,8.447527735265197180e+00,1.183423452487954441e-01,6.797397602255553295e+01,6.510000000000000000e+02,8.362126131343416091e+00,8.125441440845824204e+00
2.765000000000000000e+02,8.240905644458832668e+00,7.979527509492390536e+00,8.444634969400732771e+00,1.183076255548693029e-01,6.792652253513789162e+01,6.510000000000000000e+02,8.359213270013702513e+00,8.122598018903962824e+00
2.770000000000000000e+02,8.238029475083012088e+00,7.976710288691714723e+00,8.441744198281607936e+00,1.182729754670822780e-01,6.787911812906233422e+01,6.510000000000000000e+02,8.356302450550094463e+00,8.119756499615931489e+00
2.775000000000000000e+02,8.235155276797572199e+00,7.973894863074695749e+00,8.438855420536611973e+00,1.182383949273140139e-01,6.783176275100188946e+01,6.510000000000000000e+02,8.353393671724886005e+00,8.116916881870258393e+00
2.780000000000000000e+02,8.232283046465060039e+00,7.971081231432950887e+00,8.435968634818745926e+00,1.182038817715119622e-01,6.778445631478192013e+01,6.510000000000000000e+02,8.350486928236572126e+00,8.114079164693549728e+00
2.785000000000000000e+02,8.229412741721715108e+00,7.968269392582873145e+00,8.433083839805245674e+00,1.181693923566666249e-01,6.773719807890165612e+01,6.510000000000000000e+02,8.347582134078381344e+00,8.111243349365047095e+00
2.790000000000000000e+02,8.226544404639621888e+00,7.965459345365494492e+00,8.430201034197500221e+00,1.181349722428905319e-01,6.768998871317431565e+01,6.510000000000000000e+02,8.344679376882513822e+00,8.108409432396731731e+00
2.795000000000000000e+02,8.223678034146285398e+00,7.962651088646520492e+00,8.427320216721041035e+00,1.181006213736355975e-01,6.764282816606895210e+01,6.510000000000000000e+02,8.341778655519920704e+00,8.105577412772650092e+00
2.800000000000000000e+02,8.220813616333511931e+00,7.959844621316264579e+00,8.424441386125469222e+00,1.180663309813637374e-01,6.759571617300585444e+01,6.510000000000000000e+02,8.338879947314874030e+00,8.102747285352148054e+00
2.805000000000000000e+02,8.217951099111019175e+00,7.957039942289599210e+00,8.421564541184460850e+00,1.180320595342135570e-01,6.754865183445789967e+01,6.510000000000000000e+02,8.335983158645232649e+00,8.099919039576805702e+00
2.810000000000000000e+02,8.215090536796619602e+00,7.954237050505954087e+00,8.418689680695688793e+00,1.179978474172228148e-01,6.750163601976046834e+01,6.510000000000000000e+02,8.333088384213843014e+00,8.097092689379396191e+00
2.815000000000000000e+02,8.212231922766500603e+00,7.951435944929251320e+00,8.415816803480801411e+00,1.179636903969195627e-01,6.745466858555724343e+01,6.510000000000000000e+02,8.330195613163420276e+00,8.094268232369582705e+00
2.820000000000000000e+02,8.209375255974418195e+00,7.948636624547880558e+00,8.412945908385401239e+00,1.179295883278176915e-01,6.740774948120819943e+01,6.510000000000000000e+02,8.327304844302235054e+00,8.091445667646599560e+00
2.825000000000000000e+02,8.206520549591980185e+00,7.945839088374638592e+00,8.410076994278959717e+00,1.178955549227438948e-01,6.736087889274597273e+01,6.510000000000000000e+02,8.324416104514723358e+00,8.088624994669235235e+00
2.830000000000000000e+02,8.203667802714626589e+00,7.943043335446706266e+00,8.407210060054822520e+00,1.178615901260091497e-01,6.731405677172367064e+01,6.510000000000000000e+02,8.321529392840636419e+00,8.085806212588618536e+00
2.835000000000000000e+02,8.200817014461723176e+00,7.940249364825634260e+00,8.404345104630154495e+00,1.178276938838014459e-01,6.726728307013087260e+01,6.510000000000000000e+02,8.318644708345525274e+00,8.082989320577922854e+00
2.840000000000000000e+02,8.197968183976540146e+00,7.937457175597252501e+00,8.401482126945897022e+00,1.177938661424584310e-01,6.722055774039239395e+01,6.510000000000000000e+02,8.315762050118998161e+00,8.080174317834080355e+00
2.845000000000000000e+02,8.195121310426209504e+00,7.934666766871687038e+00,8.398621125966711176e+00,1.177601068482838076e-01,6.717388073536670845e+01,6.510000000000000000e+02,8.312881417274493145e+00,8.077361203577924087e+00
2.850000000000000000e+02,8.192276393001685975e+00,7.931878137783286320e+00,8.395762100680990159e+00,1.177264159482106498e-01,6.712725200834472616e+01,6.510000000000000000e+02,8.310002808949896291e+00,8.074549977053475658e+00
2.855000000000000000e+02,8.189433430917695489e+00,7.929091287490576789e+00,8.392905050100756270e+00,1.176927933903922224e-01,6.708067151304840081e+01,6.510000000000000000e+02,8.307126224308087004e+00,8.071740637527302198e+00
2.860000000000000000e+02,8.186592423412720976e+00,7.926306215176275316e+00,8.390049973261660909e+00,1.176592391220662448e-01,6.703413920362935130e+01,6.510000000000000000e+02,8.304251662534786860e+00,8.068933184290655092e+00
2.865000000000000000e+02,8.183753369748931306e+00,7.923522920047168405e+00,8.387196869222950824e+00,1.176257530919871258e-01,6.698765503466744065e+01,6.510000000000000000e+02,8.301379122840918612e+00,8.066127616656942223e+00
2.870000000000000000e+02,8.180916269212156422e+00,7.920741401334174370e+00,8.384345737067379289e+00,1.175923352490271662e-01,6.694121896116945436e+01,6.510000000000000000e+02,8.298508604461183324e+00,8.063323933963129519e+00
2.875000000000000000e+02,8.178081046866148895e+00,7.917961658292223426e+00,8.381496575901232760e+00,1.175589578580737010e-01,6.689482971768401853e+01,6.510000000000000000e+02,8.295640004724223360e+00,8.060522089008074431e+00
2.880000000000000000e+02,8.175247723222108576e+00,7.915183690200248812e+00,8.378649384854201188e+00,1.175256376259259106e-01,6.684848761154765384e+01,6.510000000000000000e+02,8.292773360848034514e+00,8.057722085596182637e+00
2.885000000000000000e+02,8.172416306463450297e+00,7.912407496361170800e+00,8.375804163079452636e+00,1.174924149737947704e-01,6.680219275372606091e+01,6.510000000000000000e+02,8.289908721437244665e+00,8.054923891489654153e+00
2.890000000000000000e+02,8.169586776781441628e+00,7.909633076101810545e+00,8.372960909753501824e+00,1.174593028552719520e-01,6.675594479118942104e+01,6.510000000000000000e+02,8.287046079636713358e+00,8.052127473926169898e+00
2.895000000000000000e+02,8.166759196484099093e+00,7.906860428772888305e+00,8.370119624076192366e+00,1.174262586010132309e-01,6.670974469956662745e+01,6.510000000000000000e+02,8.284185455085111727e+00,8.049332937883084682e+00
2.900000000000000000e+02,8.163933550700253505e+00,7.904089553748966601e+00,8.367280305270668350e+00,1.173932693832033664e-01,6.666359219994572527e+01,6.510000000000000000e+02,8.281326820083457108e+00,8.046540281317049903e+00
2.905000000000000000e+02,8.161109807402896266e+00,7.901320450428447550e+00,8.364442952583326374e+00,1.173603106602122415e-01,6.661748673100599660e+01,6.510000000000000000e+02,8.278470118063108174e+00,8.043749496742682581e+00
2.910000000000000000e+02,8.158287985892934913e+00,7.898553118233481385e+00,8.361607565283787125e+00,1.173274655426603391e-01,6.657142859493566789e+01,6.510000000000000000e+02,8.275615451435596626e+00,8.040960520350274976e+00
2.915000000000000000e+02,8.155468098990672488e+00,7.895787556609962010e+00,8.358774142664811890e+00,1.172947112765180128e-01,6.652541796294796939e+01,6.510000000000000000e+02,8.272762810267190403e+00,8.038173387714152796e+00
2.920000000000000000e+02,8.152650158537189995e+00,7.893023765027476379e+00,8.355942684042323876e+00,1.172620246778844355e-01,6.647945498992802982e+01,6.510000000000000000e+02,8.269912183215074819e+00,8.035388133859305171e+00
2.925000000000000000e+02,8.149834070622233639e+00,7.890261742979277848e+00,8.353113188755310503e+00,1.172294104742132720e-01,6.643353811335509818e+01,6.510000000000000000e+02,8.267063481096446509e+00,8.032604660148018993e+00
2.930000000000000000e+02,8.147019891080034881e+00,7.887501489982215119e+00,8.350285656165794990e+00,1.171968361024974675e-01,6.638766820404617874e+01,6.510000000000000000e+02,8.264216727182532196e+00,8.029823054977537566e+00
2.935000000000000000e+02,8.144207646065327211e+00,7.884743005576752672e+00,8.347460085658852336e+00,1.171643193357269908e-01,6.634184565995433047e+01,6.510000000000000000e+02,8.261371965401053785e+00,8.027043326729598860e+00
2.940000000000000000e+02,8.141397345486128145e+00,7.881986289326900597e+00,8.344636476642456557e+00,1.171318699100634131e-01,6.629607061203719809e+01,6.510000000000000000e+02,8.258529215396190892e+00,8.024265475576065398e+00
2.945000000000000000e+02,8.138588988974273519e+00,7.879231340820121332e+00,8.341814828547562399e+00,1.170994877794572370e-01,6.625034302149148857e+01,6.510000000000000000e+02,8.255688476753729077e+00,8.021489501194816185e+00
2.950000000000000000e+02,8.135782576184583448e+00,7.876478159667406054e+00,8.338995140827952568e+00,1.170671728990626825e-01,6.620466284991923089e+01,6.510000000000000000e+02,8.252849749083646103e+00,8.018715403285520793e+00
2.955000000000000000e+02,8.132978106794825024e+00,7.873726745503136115e+00,8.336177412960273259e+00,1.170349252244242133e-01,6.615903005932621284e+01,6.510000000000000000e+02,8.250013032019248627e+00,8.015943181570401421e+00
2.960000000000000000e+02,8.130175580505678568e+00,7.870977097985084825e+00,8.333361644443945337e+00,1.170027447108473867e-01,6.611344461212073043e+01,6.510000000000000000e+02,8.247178325216527384e+00,8.013172835794831528e+00
2.965000000000000000e+02,8.127374922785097766e+00,7.868229216794407677e+00,8.330547834801169671e+00,1.169705561739441402e-01,6.606790524652772945e+01,6.510000000000000000e+02,8.244345478959042239e+00,8.010404366611153293e+00
2.970000000000000000e+02,8.124576141622105396e+00,7.865483101635536656e+00,8.327735983576816992e+00,1.169383730091054230e-01,6.602241206409715346e+01,6.510000000000000000e+02,8.241514514631210986e+00,8.007637768612999807e+00
2.975000000000000000e+02,8.121779267703695737e+00,7.862738752236196227e+00,8.324926090338449214e+00,1.169062694959161625e-01,6.597696554914902833e+01,6.510000000000000000e+02,8.238685537199611275e+00,8.004872998207780199e+00
2.980000000000000000e+02,8.118984254012213242e+00,7.859996168347323398e+00,8.322118154676234170e+00,1.168742430717142067e-01,6.593156490559182714e+01,6.510000000000000000e+02,8.235858497083926366e+00,8.002110010940498341e+00
2.985000000000000000e+02,8.116191181760143536e+00,7.857255349743073936e+00,8.319312176202938502e+00,1.168422832768391956e-01,6.588621141804246406e+01,6.510000000000000000e+02,8.233033465036983856e+00,7.999348898483303216e+00
2.990000000000000000e+02,8.113400050783422301e+00,7.854516296220735327e+00,8.316508154553853061e+00,1.168103900690800750e-01,6.584090505128054360e+01,6.510000000000000000e+02,8.230210440852502529e+00,7.996589660714342962e+00
2.995000000000000000e+02,8.110610857171735688e+00,7.851779007600764970e+00,8.313706089386773357e+00,1.167785663843809996e-01,6.579564571003882634e+01,6.510000000000000000e+02,8.227389423556115133e+00,7.993832290787354466e+00
3.000000000000000000e+02,8.107823554924701526e+00,7.849043483726636516e+00,8.310905980381923186e+00,1.167468013830792878e-01,6.575043261342499079e+01,6.510000000000000000e+02,8.224570356307779662e+00,7.991076753541621613e+00
3.005000000000000000e+02,8.105038109376797806e+00,7.846309724464912705e+00,8.308107827241959953e+00,1.167152082267514102e-01,6.570526519428163681e+01,6.510000000000000000e+02,8.221753317603550215e+00,7.988322901150047173e+00
3.010000000000000000e+02,8.102254563213545424e+00,7.843577729705127233e+00,8.305311629691905395e+00,1.166837164275222050e-01,6.566014409679405617e+01,6.510000000000000000e+02,8.218938279641067268e+00,7.985570846786023580e+00
3.015000000000000000e+02,8.099472917397793736e+00,7.840847499359808737e+00,8.302517387479058542e+00,1.166522864405389603e-01,6.561506929559212153e+01,6.510000000000000000e+02,8.216125203838331004e+00,7.982820630957254693e+00
3.020000000000000000e+02,8.096693211818486446e+00,7.838119033364386645e+00,8.299725100373057884e+00,1.166209230550296766e-01,6.557004140600174935e+01,6.510000000000000000e+02,8.213314134873515471e+00,7.980072288763455646e+00
3.025000000000000000e+02,8.093915446467073949e+00,7.835392331677192068e+00,8.296934768165733942e+00,1.165896262318245058e-01,6.552506039550316075e+01,6.510000000000000000e+02,8.210505072698898843e+00,7.977325820235248166e+00
3.030000000000000000e+02,8.091139620197749238e+00,7.832667394279351214e+00,8.294146390671111035e+00,1.165583946123797399e-01,6.548012621288840762e+01,6.510000000000000000e+02,8.207698014810130616e+00,7.974581225585369637e+00
3.035000000000000000e+02,8.088365721519386042e+00,7.829944221174903518e+00,8.291359967725378866e+00,1.165272150402055784e-01,6.543523863689483733e+01,6.510000000000000000e+02,8.204892936559591732e+00,7.971838506479180353e+00
3.040000000000000000e+02,8.085593763153346103e+00,7.827222812390568940e+00,8.288575499186807249e+00,1.164961018883991367e-01,6.539039784449947490e+01,6.510000000000000000e+02,8.202089865041745753e+00,7.969097661264945565e+00
3.045000000000000000e+02,8.082823745179982922e+00,7.824503167975812801e+00,8.285792984935746119e+00,1.164650551197434630e-01,6.534560380470941254e+01,6.510000000000000000e+02,8.199288800299726176e+00,7.966358690060239667e+00
3.050000000000000000e+02,8.080055667701795841e+00,7.821785288002826242e+00,8.283012424874518942e+00,1.164340746970919382e-01,6.530085648691046174e+01,6.510000000000000000e+02,8.196489742398886946e+00,7.963621593004703847e+00
3.055000000000000000e+02,8.077289530843362542e+00,7.819069172566426751e+00,8.280233818927488443e+00,1.164031605840389338e-01,6.525615586086573217e+01,6.510000000000000000e+02,8.193692691427401087e+00,7.960886370259323996e+00
3.060000000000000000e+02,8.074525334751303518e+00,7.816354821784033291e+00,8.277457167040889630e+00,1.163723127451075923e-01,6.521150189671429587e+01,6.510000000000000000e+02,8.190897647496411693e+00,7.958153022006195343e+00
3.065000000000000000e+02,8.071763039320167366e+00,7.813642235795666302e+00,8.274682469182831568e+00,1.163415233205123273e-01,6.516689391298369571e+01,6.510000000000000000e+02,8.188104562640679873e+00,7.955421515999655746e+00
3.070000000000000000e+02,8.069002633852031536e+00,7.810931414763882863e+00,8.271909725343288500e+00,1.163108163699283493e-01,6.512233171111566321e+01,6.510000000000000000e+02,8.185313450221959997e+00,7.952691817482103076e+00
3.075000000000000000e+02,8.066244061780240671e+00,7.808222358873708302e+00,8.269138935534025237e+00,1.162802226257100835e-01,6.507781435437888717e+01,6.510000000000000000e+02,8.182524284405950254e+00,7.949963839154531087e+00
3.080000000000000000e+02,8.063487330908705175e+00,7.805515068332653961e+00,8.266370099788552750e+00,1.162497957012465777e-01,6.503334195072578439e+01,6.510000000000000000e+02,8.179737126609952114e+00,7.947237535207459125e+00
3.085000000000000000e+02,8.060732538550148263e+00,7.802809543370628376e+00,8.263603218162051789e+00,1.162194377865245903e-01,6.498891601576053745e+01,6.510000000000000000e+02,8.176951976336672701e+00,7.944513100763623825e+00
3.090000000000000000e+02,8.057979653641602624e+00,7.800105784239944384e+00,8.260838290731410183e+00,1.161892019212594079e-01,6.494453602914512658e+01,6.510000000000000000e+02,8.174168855562861324e+00,7.941790451720343036e+00
3.095000000000000000e+02,8.055228645922159814e+00,7.797403791215224089e+00,8.258075317595103826e+00,1.161591381803213224e-01,6.490020148346773965e+01,6.510000000000000000e+02,8.171387784102481788e+00,7.939069507741837839e+00
3.100000000000000000e+02,8.052479570815835430e+00,7.794703564593413958e+00,8.255314298873162926e+00,1.161291388066014868e-01,6.485591321528633557e+01,6.510000000000000000e+02,8.168608709622436237e+00,7.936350432009232847e+00
3.105000000000000000e+02,8.049732411197492610e+00,7.792005104693703110e+00,8.252555234707193321e+00,1.160991996825597450e-01,6.481167091605033193e+01,6.510000000000000000e+02,8.165831610880051272e+00,7.933633211514933059e+00
3.110000000000000000e+02,8.046987194013400568e+00,7.789308411857518877e+00,8.249798125260197068e+00,1.160693270261853871e-01,6.476747498929198343e+01,6.510000000000000000e+02,8.163056521039587565e+00,7.930917866987215348e+00
3.115000000000000000e+02,8.044243917705673041e+00,7.786613486448461074e+00,8.247042970716696786e+00,1.160395212395625708e-01,6.472332537803423236e+01,6.510000000000000000e+02,8.160283438945235446e+00,7.928204396466111525e+00
3.120000000000000000e+02,8.041502485709431269e+00,7.783920328852277137e+00,8.244289771282522494e+00,1.160098038638852358e-01,6.467922050226350450e+01,6.510000000000000000e+02,8.157512289573316977e+00,7.925492681845545562e+00
3.125000000000000000e+02,8.038762997156370105e+00,7.781228939476825701e+00,8.241538527184937735e+00,1.159801528703229417e-01,6.463516192031026719e+01,6.510000000000000000e+02,8.154743150026693144e+00,7.922782844286045290e+00
3.130000000000000000e+02,8.036025352981610581e+00,7.778539318752018872e+00,8.238789238672444171e+00,1.159507213501603656e-01,6.459114804354484818e+01,6.510000000000000000e+02,8.151976074331772182e+00,7.920074631631450757e+00
3.135000000000000000e+02,8.033289651366331441e+00,7.775851467129807126e+00,8.236041906014799352e+00,1.159213589993443316e-01,6.454718038422163318e+01,6.510000000000000000e+02,8.149211010365675634e+00,7.917368292366985472e+00
3.140000000000000000e+02,8.030555887655985714e+00,7.773165385084109147e+00,8.233296529502908356e+00,1.158920607577909323e-01,6.450325883451291986e+01,6.510000000000000000e+02,8.146447948413777951e+00,7.914663826898195254e+00
3.145000000000000000e+02,8.027824006639391996e+00,7.770481073110800274e+00,8.230553109448900173e+00,1.158628050636446721e-01,6.445938247117295816e+01,6.510000000000000000e+02,8.143686811703036099e+00,7.911961201575747005e+00
3.150000000000000000e+02,8.025094071113546335e+00,7.767798531727667211e+00,8.227811646186024674e+00,1.158336159376925495e-01,6.441555227680298401e+01,6.510000000000000000e+02,8.140927687051238593e+00,7.909260455175854077e+00
3.155000000000000000e+02,8.022365973672599182e+00,7.765117761474351177e+00,8.225072140068565574e+00,1.158044885308035926e-01,6.437176649510378468e+01,6.510000000000000000e+02,8.138170462203401456e+00,7.906561485141796020e+00
3.160000000000000000e+02,8.019639762176717923e+00,7.762438762912340806e+00,8.222334591471847531e+00,1.157754388011598135e-01,6.432802586731544636e+01,6.510000000000000000e+02,8.135415200977877959e+00,7.903864323375558776e+00
3.165000000000000000e+02,8.016915497449938144e+00,7.759761536624903755e+00,8.219599000792154442e+00,1.157464554578368221e-01,6.428433133520402976e+01,6.510000000000000000e+02,8.132661952907774605e+00,7.901169041992100794e+00
3.170000000000000000e+02,8.014193180106390813e+00,7.757086083217061834e+00,8.216865368446708118e+00,1.157175384747503033e-01,6.424068287677444289e+01,6.510000000000000000e+02,8.129910718581141893e+00,7.898475641631639732e+00
3.175000000000000000e+02,8.011472810781228304e+00,7.754412403315540381e+00,8.214133694873639868e+00,1.156886878260504070e-01,6.419708047037778442e+01,6.510000000000000000e+02,8.127161498607279100e+00,7.895784122955178397e+00
3.180000000000000000e+02,8.008754390130569334e+00,7.751740497568724741e+00,8.211403980531921221e+00,1.156599034867973053e-01,6.415352409471023520e+01,6.510000000000000000e+02,8.124414293617366667e+00,7.893094486643772001e+00
3.185000000000000000e+02,8.006037812867258907e+00,7.749070366646650498e+00,8.208676225901232471e+00,1.156313808026943751e-01,6.411001207728669726e+01,6.510000000000000000e+02,8.121669193669953657e+00,7.890406432064564157e+00
3.190000000000000000e+02,8.003323176146636797e+00,7.746402011240956398e+00,8.205950431482058605e+00,1.156029418796104824e-01,6.406654590201711130e+01,6.510000000000000000e+02,8.118926118026248417e+00,7.887720234267026065e+00
3.195000000000000000e+02,8.000610489931935021e+00,7.743735432064774216e+00,8.203226597795540087e+00,1.155745696476920270e-01,6.402312569275817111e+01,6.510000000000000000e+02,8.116185059579626326e+00,7.885035920284242827e+00
3.200000000000000000e+02,7.997899749958198079e+00,7.741070629852813134e+00,8.200504725383522597e+00,1.155462613643552516e-01,6.397975134889668425e+01,6.510000000000000000e+02,8.113446011322553275e+00,7.882353488593843771e+00
3.205000000000000000e+02,7.995190887489873610e+00,7.738407605361219410e+00,8.197784814808427356e+00,1.155179791910868614e-01,6.393642173091750180e+01,6.510000000000000000e+02,8.110708866680960583e+00,7.879672908298787526e+00
3.210000000000000000e+02,7.992483977601770206e+00,7.735746359367562164e+00,8.195066866653192506e+00,1.154897634771888948e-01,6.389313801768903289e+01,6.510000000000000000e+02,8.107973741078959407e+00,7.876994214124581895e+00
3.215000000000000000e+02,7.989778905645716911e+00,7.733086892670833379e+00,8.192350881521363704e+00,1.154616648669422041e-01,6.384989835715511219e+01,6.510000000000000000e+02,8.105240570512659559e+00,7.874317240778775151e+00
3.220000000000000000e+02,7.987075758241958923e+00,7.730429206091351091e+00,8.189636860036854316e+00,1.154336455957746810e-01,6.380670409443188618e+01,6.510000000000000000e+02,8.102509403837734325e+00,7.871642112646183520e+00
3.225000000000000000e+02,7.984374565544838376e+00,7.727773300470758500e+00,8.186924802844044891e+00,1.154056927678711458e-01,6.376355567684255732e+01,6.510000000000000000e+02,8.099780258312708980e+00,7.868968872776966883e+00
3.230000000000000000e+02,7.981675328415263948e+00,7.725119176671955579e+00,8.184214710607628618e+00,1.153778063617229149e-01,6.372045308643374995e+01,6.510000000000000000e+02,8.097053134776986738e+00,7.866297522053540270e+00
3.235000000000000000e+02,7.978978047734576862e+00,7.722466835579101740e+00,8.181506584012659289e+00,1.153499863572272632e-01,6.367739630558288866e+01,6.510000000000000000e+02,8.094328034091804014e+00,7.863628061377349709e+00
3.240000000000000000e+02,7.976282724404557101e+00,7.719816278097517248e+00,8.178800423764478467e+00,1.153222327338464248e-01,6.363438531699729594e+01,6.510000000000000000e+02,8.091604957138404330e+00,7.860960491670709871e+00
3.245000000000000000e+02,7.973589240173940773e+00,7.717167505153700979e+00,8.176096230588690617e+00,1.152945659618863639e-01,6.359141820795798594e+01,6.510000000000000000e+02,8.088883806135827470e+00,7.858294674212054964e+00
3.250000000000000000e+02,7.970897706439426855e+00,7.714520517695250490e+00,8.173394005230957049e+00,1.152669604600584929e-01,6.354849671869501293e+01,6.510000000000000000e+02,8.086164666899485098e+00,7.855630745979367724e+00
3.255000000000000000e+02,7.968208132532604182e+00,7.711875316690841586e+00,8.170693748457155792e+00,1.152394212729963840e-01,6.350562096757407460e+01,6.510000000000000000e+02,8.083447553805600094e+00,7.852968711259608270e+00
3.260000000000000000e+02,7.965520519435352220e+00,7.709231903130167929e+00,8.167995461053218165e+00,1.152119483812510531e-01,6.346279093859544673e+01,6.510000000000000000e+02,8.080732467816604370e+00,7.850308571054101847e+00
3.265000000000000000e+02,7.962834835445025128e+00,7.706590278023939256e+00,8.165299143825125228e+00,1.151845120675517031e-01,6.342000608839703801e+01,6.510000000000000000e+02,8.078019347512576331e+00,7.847650323377472148e+00
3.270000000000000000e+02,7.960151020114253129e+00,7.703950442403782795e+00,8.162604797598655537e+00,1.151570530238674728e-01,6.337726540988712998e+01,6.510000000000000000e+02,8.075308073138121046e+00,7.844993967090385212e+00
3.275000000000000000e+02,7.957469168325483011e+00,7.701312397322285008e+00,8.159912423219919830e+00,1.151296598995743825e-01,6.333457040343925115e+01,6.510000000000000000e+02,8.072598828225057588e+00,7.842339508425909322e+00
3.280000000000000000e+02,7.954789281140002721e+00,7.698676143852850373e+00,8.157222021554666469e+00,1.151023326770061889e-01,6.329192105432755966e+01,6.510000000000000000e+02,8.069891613817008036e+00,7.839686948462996519e+00
3.285000000000000000e+02,7.952111342893822155e+00,7.696041683089744012e+00,8.154533593488544341e+00,1.150750515606829422e-01,6.324931707727228059e+01,6.510000000000000000e+02,8.067186394454504139e+00,7.837036291333139282e+00
3.290000000000000000e+02,7.949435314363574534e+00,7.693409016148025970e+00,8.151847139926985619e+00,1.150478097942563005e-01,6.320675781578916030e+01,6.510000000000000000e+02,8.064483124157831639e+00,7.834387504569317429e+00
3.295000000000000000e+02,7.946761216585623622e+00,7.690778144163508578e+00,8.149162661795156026e+00,1.150206267019297651e-01,6.316424357799632361e+01,6.510000000000000000e+02,8.061781843287553428e+00,7.831740589883693815e+00
3.300000000000000000e+02,7.944089087593638965e+00,7.688149068292675636e+00,8.146480160037933516e+00,1.149935093477192499e-01,6.312177493881644352e+01,6.510000000000000000e+02,8.059082596941358645e+00,7.829095578245920173e+00
3.305000000000000000e+02,7.941418792314363095e+00,7.685521789712710827e+00,8.143799635619810573e+00,1.149666505349413309e-01,6.307934976565893237e+01,6.510000000000000000e+02,8.056385442849304468e+00,7.826452141779421723e+00
3.310000000000000000e+02,7.938750257339574290e+00,7.682896309621433772e+00,8.141121089524935073e+00,1.149401661634959632e-01,6.303696689020685540e+01,6.510000000000000000e+02,8.053690423503070406e+00,7.823810091176078174e+00
3.315000000000000000e+02,7.936083674599765381e+00,7.680272629237245852e+00,8.138444522756991262e+00,1.149137745516509851e-01,6.299462926583062483e+01,6.510000000000000000e+02,8.050997449151415353e+00,7.821169900048115409e+00
3.320000000000000000e+02,7.933419064566591850e+00,7.677650749799079577e+00,8.135769936339148245e+00,1.148874496616142521e-01,6.295233718011841262e+01,6.510000000000000000e+02,8.048306514228206865e+00,7.818531614904977722e+00
3.325000000000000000e+02,7.930756428476364306e+00,7.675030672566395040e+00,8.133097331314059986e+00,1.148611914803228523e-01,6.291009062112745909e+01,6.510000000000000000e+02,8.045617619956686895e+00,7.815895236996041717e+00
3.330000000000000000e+02,7.928095767584954601e+00,7.672412398819117740e+00,8.130426708743756947e+00,1.148349999952654049e-01,6.286788957722237825e+01,6.510000000000000000e+02,8.042930767580219964e+00,7.813260767589688349e+00
3.335000000000000000e+02,7.925437083167760299e+00,7.669795929857579964e+00,8.127758069709599908e+00,1.148088751945960662e-01,6.282573403707415594e+01,6.510000000000000000e+02,8.040245958362355339e+00,7.810628207973165260e+00
3.340000000000000000e+02,7.922780376519638956e+00,7.667181267002522560e+00,8.125091415312301280e+00,1.147828170660398217e-01,6.278362398965828817e+01,6.510000000000000000e+02,8.037563193585677723e+00,7.807997559453600189e+00
3.345000000000000000e+02,7.920125497967426043e+00,7.664568411595014119e+00,8.122426746671845166e+00,1.147569755934167435e-01,6.274155706700111068e+01,6.510000000000000000e+02,8.034882473560841731e+00,7.805368522374009466e+00
3.350000000000000000e+02,7.917472530350187832e+00,7.661957364996433206e+00,8.119764064927370129e+00,1.147312020662108745e-01,6.269953451757736218e+01,6.510000000000000000e+02,8.032203732416398623e+00,7.802741328283977040e+00
3.355000000000000000e+02,7.914821544027615730e+00,7.659348128588439053e+00,8.117103371237206488e+00,1.147054954606665650e-01,6.265755742449257326e+01,6.510000000000000000e+02,8.029527039488282725e+00,7.800116048566948734e+00
3.360000000000000000e+02,7.912172444413885231e+00,7.656740703772885404e+00,8.114444666778833692e+00,1.146800317828942373e-01,6.261562429983212041e+01,6.510000000000000000e+02,8.026852476196779662e+00,7.797492412630990799e+00
3.365000000000000000e+02,7.909525308658020393e+00,7.654135091971807192e+00,8.111787952748723995e+00,1.146546720650891693e-01,6.257373630212811122e+01,6.510000000000000000e+02,8.024179980723110006e+00,7.794870636592930779e+00
3.370000000000000000e+02,7.906880158123433588e+00,7.651531294627411661e+00,8.109133230362413514e+00,1.146293796968625017e-01,6.253189372961573156e+01,6.510000000000000000e+02,8.021509537820294966e+00,7.792250778426571323e+00
3.375000000000000000e+02,7.904236994237952452e+00,7.648929313201977109e+00,8.106480500854381432e+00,1.146041546708863046e-01,6.249009657334764256e+01,6.510000000000000000e+02,8.018841148908837368e+00,7.789632839567066647e+00
3.380000000000000000e+02,7.901595818448499564e+00,7.646329149177863549e+00,8.103829765478087310e+00,1.145789969800859315e-01,6.244834482467177850e+01,6.510000000000000000e+02,8.016174815428584566e+00,7.787016821468413674e+00
3.385000000000000000e+02,7.898956546102859022e+00,7.643730804057414119e+00,8.101181025505743705e+00,1.145539953807046957e-01,6.240663713507888843e+01,6.510000000000000000e+02,8.013510541483563898e+00,7.784402550722154146e+00
3.390000000000000000e+02,7.896319200020339046e+00,7.641134279362983506e+00,8.098534282228412096e+00,1.145290495325819169e-01,6.236497381179668764e+01,6.510000000000000000e+02,8.010848249552921629e+00,7.781790150487758240e+00
3.395000000000000000e+02,7.893683846074980970e+00,7.638539576636844686e+00,8.095889536955962029e+00,1.145041710454079986e-01,6.232335586697189456e+01,6.510000000000000000e+02,8.008188017120389190e+00,7.779179675029572749e+00
3.400000000000000000e+02,7.891050406682718510e+00,7.635946697441180042e+00,8.093246791016889929e+00,1.144793845644709457e-01,6.228178205029776393e+01,6.510000000000000000e+02,8.005529791247189664e+00,7.776571022118247356e+00
3.405000000000000000e+02,7.888418881663374016e+00,7.633355643357990772e+00,8.090606045758450549e+00,1.144546763854306648e-01,6.224025232552973108e+01,6.510000000000000000e+02,8.002873558048804625e+00,7.773964205277943407e+00
3.410000000000000000e+02,7.885789352998220814e+00,7.630766415989140405e+00,8.087967302546466897e+00,1.144300356385775513e-01,6.219876795291634153e+01,6.510000000000000000e+02,8.000219388636796936e+00,7.771359317359643804e+00
3.415000000000000000e+02,7.883161819998613318e+00,7.628179016956210035e+00,8.085330562765300044e+00,1.144054637664913554e-01,6.215732889042347153e+01,6.510000000000000000e+02,7.997567283765103952e+00,7.768756356232121796e+00
3.420000000000000000e+02,7.880536268555059287e+00,7.625593447900564925e+00,8.082695827817881096e+00,1.143809707962497452e-01,6.211593488649198491e+01,6.510000000000000000e+02,7.994917239351309490e+00,7.766155297758809084e+00
3.425000000000000000e+02,7.877912718216502519e+00,7.623009710483211521e+00,8.080063099125592174e+00,1.143565452645753655e-01,6.207458621528216725e+01,6.510000000000000000e+02,7.992269263481077246e+00,7.763556172951926904e+00
3.430000000000000000e+02,7.875291170615400738e+00,7.620427806384817870e+00,8.077432378128220236e+00,1.143321871676929030e-01,6.203328287099543559e+01,6.510000000000000000e+02,7.989623357783093738e+00,7.760958983447707737e+00
3.435000000000000000e+02,7.872671627402784367e+00,7.617847737305679878e+00,8.074803666283902004e+00,1.143078965015907056e-01,6.199202484811542035e+01,6.510000000000000000e+02,7.986979523904374823e+00,7.758363730901193911e+00
3.440000000000000000e+02,7.870054090248171264e+00,7.615269504965634262e+00,8.072176965069118637e+00,1.142836732631968277e-01,6.195081214140650872e+01,6.510000000000000000e+02,7.984337763511367925e+00,7.755770416984974602e+00
3.445000000000000000e+02,7.867438509729926643e+00,7.612693111104032795e+00,8.069552275978573164e+00,1.142595162488141414e-01,6.190964394143486516e+01,6.510000000000000000e+02,7.981698025978740674e+00,7.753178993481111725e+00
3.450000000000000000e+02,7.864824897667478609e+00,7.610118557479742307e+00,8.066929600525210020e+00,1.142353966336275839e-01,6.186852039681431137e+01,6.510000000000000000e+02,7.979060294301105749e+00,7.750589501033851469e+00
3.455000000000000000e+02,7.862213215322759297e+00,7.607545845871030110e+00,8.064308940240129786e+00,1.142112812905061725e-01,6.182744085996986172e+01,6.510000000000000000e+02,7.976424496613265802e+00,7.748001934032252791e+00
3.460000000000000000e+02,7.859603524390326612e+00,7.604974978075598635e+00,8.061690296672521683e+00,1.141872282163844537e-01,6.178640628369657861e+01,6.510000000000000000e+02,7.973790752606711330e+00,7.745416296173941895e+00
3.465000000000000000e+02,7.856995847562875390e+00,7.602405955910477076e+00,8.059073671389633375e+00,1.141632422534545332e-01,6.174541699450208654e+01,6.510000000000000000e+02,7.971159089816329590e+00,7.742832605309421190e+00
3.470000000000000000e+02,7.854390138810683375e+00,7.599838781212025829e+00,8.056459065976779854e+00,1.141393717401799346e-01,6.170447224882775572e+01,6.510000000000000000e+02,7.968529510550863115e+00,7.740250767070504523e+00
3.475000000000000000e+02,7.851786352739285491e+00,7.597273455835871658e+00,8.053846482037171128e+00,1.141156644047644636e-01,6.166357131392543778e+01,6.510000000000000000e+02,7.965902017144049552e+00,7.737670688334522318e+00
3.480000000000000000e+02,7.849184501972347405e+00,7.594709981656879272e+00,8.051235921191937095e+00,1.140921444733210000e-01,6.162271436343341691e+01,6.510000000000000000e+02,7.963276646445669016e+00,7.735092357499026683e+00
3.485000000000000000e+02,7.846584612516703139e+00,7.592148360569090038e+00,8.048627385080072472e+00,1.140687772918483195e-01,6.158190176733676680e+01,6.510000000000000000e+02,7.960653389808551417e+00,7.732515835224855749e+00
3.490000000000000000e+02,7.843986692563688301e+00,7.589588594485709550e+00,8.046020875358367519e+00,1.140455098155864350e-01,6.154113361142532312e+01,6.510000000000000000e+02,7.958032202379275333e+00,7.729941182748101269e+00
3.495000000000000000e+02,7.841390720833563144e+00,7.587030685339040126e+00,8.043416393701347644e+00,1.140223558542894922e-01,6.150040953440927183e+01,6.510000000000000000e+02,7.955413076687851692e+00,7.727368364979274595e+00
3.500000000000000000e+02,7.838796775013515017e+00,7.584474635080439064e+00,8.040813941801284059e+00,1.139992698113105329e-01,6.145973071347980010e+01,6.510000000000000000e+02,7.952796044824824939e+00,7.724797505202205095e+00
3.505000000000000000e+02,7.836204857004299917e+00,7.581920445680297327e+00,8.038213521368055225e+00,1.139762516877775300e-01,6.141909714688657829e+01,6.510000000000000000e+02,7.950181108692078169e+00,7.722228605316522554e+00
3.510000000000000000e+02,7.833614968724457839e+00,7.579368119127990688e+00,8.035615134129185932e+00,1.139533014862202515e-01,6.137850883314348494e+01,6.510000000000000000e+02,7.947568270210678243e+00,7.719661667238236546e+00
3.515000000000000000e+02,7.831027015191770246e+00,7.576817657431813124e+00,8.033018781829696309e+00,1.139304504178507427e-01,6.133796426019574000e+01,6.510000000000000000e+02,7.944957465609621572e+00,7.717096564773918921e+00
3.520000000000000000e+02,7.828441012870148263e+00,7.574269062618969706e+00,8.030424466232103597e+00,1.139076453540215916e-01,6.129746364365749400e+01,6.510000000000000000e+02,7.942348658224170244e+00,7.714533367516125395e+00
3.525000000000000000e+02,7.825857045645694399e+00,7.571722336735524195e+00,8.027832189116388406e+00,1.138849082311464006e-01,6.125700827120517289e+01,6.510000000000000000e+02,7.939741953876840341e+00,7.711972137414548456e+00
3.530000000000000000e+02,7.823275008093133920e+00,7.569177481846361744e+00,8.025241952279911217e+00,1.138623915596268521e-01,6.121659649646629475e+01,6.510000000000000000e+02,7.937137399652760550e+00,7.709412616533506402e+00
3.535000000000000000e+02,7.820694871620078814e+00,7.566634500035072541e+00,8.022653757537387520e+00,1.138400712069438242e-01,6.117622783679700404e+01,6.510000000000000000e+02,7.934534942827023762e+00,7.706854800413134754e+00
3.540000000000000000e+02,7.818116680887856162e+00,7.564093393404062837e+00,8.020067606720783004e+00,1.138178702349065957e-01,6.113590294356174581e+01,6.510000000000000000e+02,7.931934551122762578e+00,7.704298810652948859e+00
3.545000000000000000e+02,7.815540464402864984e+00,7.561554164074360429e+00,8.017483501679345537e+00,1.137957796599441962e-01,6.109562223018696159e+01,6.510000000000000000e+02,7.929336244062809236e+00,7.701744684742919844e+00
3.550000000000000000e+02,7.812966279602735931e+00,7.559016814185672395e+00,8.014901444279500353e+00,1.137737422926640707e-01,6.105538655064469822e+01,6.510000000000000000e+02,7.926740021895399835e+00,7.699192537310072026e+00
3.555000000000000000e+02,7.810394123209896122e+00,7.556481345896312263e+00,8.012321436404747033e+00,1.137517515963904352e-01,6.101519582086293525e+01,6.510000000000000000e+02,7.924145874806286294e+00,7.696642371613505951e+00
3.560000000000000000e+02,7.807824015039528831e+00,7.553947761383114745e+00,8.009743479955695022e+00,1.137298292306427039e-01,6.097505032388481538e+01,6.510000000000000000e+02,7.921553844270171396e+00,7.694094185808886266e+00
3.565000000000000000e+02,7.805255907217463651e+00,7.551416062841416199e+00,8.007167576849996138e+00,1.137079505022181303e-01,6.093494927516051973e+01,6.510000000000000000e+02,7.918963857719680810e+00,7.691547956715245604e+00
3.570000000000000000e+02,7.802689840817671474e+00,7.548886252485073278e+00,8.004593729022262849e+00,1.136861346769630493e-01,6.089489328921708733e+01,6.510000000000000000e+02,7.916375975494633899e+00,7.689003706140708161e+00
3.575000000000000000e+02,7.800125828826952379e+00,7.546358332546334147e+00,8.002021938424041636e+00,1.136643871220447410e-01,6.085488253843317352e+01,6.510000000000000000e+02,7.913790215948997009e+00,7.686461441704907749e+00
3.580000000000000000e+02,7.797563830600232393e+00,7.543832305275892658e+00,7.999452207023738382e+00,1.136426753196883577e-01,6.081491634993878392e+01,6.510000000000000000e+02,7.911206505919921028e+00,7.683921155280542870e+00
3.585000000000000000e+02,7.795003745123839423e+00,7.541308172942709831e+00,7.996884536806561528e+00,1.136210268593764727e-01,6.077499312423925915e+01,6.510000000000000000e+02,7.908624771983216561e+00,7.681382718264462284e+00
3.590000000000000000e+02,7.792445657828197980e+00,7.538785937834105333e+00,7.994318929774508753e+00,1.135995076823065331e-01,6.073511417835120341e+01,6.510000000000000000e+02,7.906045165510504624e+00,7.678846150145892224e+00
3.595000000000000000e+02,7.789889633024689175e+00,7.536265602255633134e+00,7.991755387946255951e+00,1.135780568093366499e-01,6.069528046969411150e+01,6.510000000000000000e+02,7.903467689834026366e+00,7.676311576215352872e+00
3.600000000000000000e+02,7.787335672936526620e+00,7.533747168531084171e+00,7.989193913357134136e+00,1.135566742467508661e-01,6.065549200125575879e+01,6.510000000000000000e+02,7.900892347183277487e+00,7.673778998689775754e+00
3.605000000000000000e+02,7.784783779803765569e+00,7.531230639002376215e+00,7.986634508059120563e+00,1.135353600011348718e-01,6.061574877626638624e+01,6.510000000000000000e+02,7.898319139804900857e+00,7.671248419802630281e+00
3.610000000000000000e+02,7.782233821763040460e+00,7.528716016029628477e+00,7.984077174120715270e+00,1.135142915678659797e-01,6.057604875098273567e+01,6.510000000000000000e+02,7.895748113330906648e+00,7.668719530195174272e+00
3.615000000000000000e+02,7.779685798315115086e+00,7.526203301990990191e+00,7.981521913626900222e+00,1.134934086881658338e-01,6.053639187432155211e+01,6.510000000000000000e+02,7.893179207003281128e+00,7.666192389626949932e+00
3.620000000000000000e+02,7.777139805665270522e+00,7.523692499282661039e+00,7.978968728679139311e+00,1.134725959602348178e-01,6.049677958689719759e+01,6.510000000000000000e+02,7.890612401625504368e+00,7.663667209705035788e+00
3.625000000000000000e+02,7.774595770619358248e+00,7.521183610318868062e+00,7.976417621395285984e+00,1.134518688115434548e-01,6.045721072306924526e+01,6.510000000000000000e+02,7.888047639430902258e+00,7.661143901807814238e+00
3.630000000000000000e+02,7.772053730773602176e+00,7.518676637531779505e+00,7.973868593909502422e+00,1.134313327999267595e-01,6.041768586129263952e+01,6.510000000000000000e+02,7.885485063573528741e+00,7.658622397973675611e+00
3.635000000000000000e+02,7.769513770402871167e+00,7.516171583371487941e+00,7.971321648372240887e+00,1.134108657201646775e-01,6.037820625294323662e+01,6.510000000000000000e+02,7.882924636123036066e+00,7.656102904682706267e+00
3.640000000000000000e+02,7.766975891859980941e+00,7.513668450305980961e+00,7.968776786950221513e+00,1.133904675810137319e-01,6.033877190287238790e+01,6.510000000000000000e+02,7.880366359440994728e+00,7.653585424278968041e+00
3.645000000000000000e+02,7.764440070415877138e+00,7.511167240821035485e+00,7.966234011826295536e+00,1.133701022201680370e-01,6.029938238715713084e+01,6.510000000000000000e+02,7.877810172636046104e+00,7.651069968195709059e+00
3.650000000000000000e+02,7.761906332048394752e+00,7.508667957420235517e+00,7.963693325199483475e+00,1.133498011366834007e-01,6.026003808491068270e+01,6.510000000000000000e+02,7.875256133185078333e+00,7.648556530911711171e+00
3.655000000000000000e+02,7.759374682535594481e+00,7.506170602624878896e+00,7.961154729284833031e+00,1.133295688461186806e-01,6.022073905514919545e+01,6.510000000000000000e+02,7.872704251381712481e+00,7.646045113689475592e+00
3.660000000000000000e+02,7.756845121173480351e+00,7.503675178974006599e+00,7.958618226313434185e+00,1.133094078402212684e-01,6.018148525577793606e+01,6.510000000000000000e+02,7.870154529013702494e+00,7.643535713333259096e+00
3.665000000000000000e+02,7.754317574304415928e+00,7.501181689024291721e+00,7.956083818532368568e+00,1.132893786323926344e-01,6.014227552647722774e+01,6.510000000000000000e+02,7.867606952936808895e+00,7.641028195672022960e+00
3.670000000000000000e+02,7.751792017400331858e+00,7.498690135350055463e+00,7.953551508204591336e+00,1.132694783833863711e-01,6.010310945576474495e+01,6.510000000000000000e+02,7.865061495783717938e+00,7.638522539016944890e+00
3.675000000000000000e+02,7.749268526952945990e+00,7.496200520543141010e+00,7.951021297608892979e+00,1.132496651901037654e-01,6.006398818948915164e+01,6.510000000000000000e+02,7.862518192143050477e+00,7.636018861762841503e+00
3.680000000000000000e+02,7.746747137056537724e+00,7.493712847212955275e+00,7.948493189039945506e+00,1.132299211703571840e-01,6.002491222054191411e+01,6.510000000000000000e+02,7.859977058226895075e+00,7.633517215886180374e+00
3.685000000000000000e+02,7.744227850207973773e+00,7.491227117986333894e+00,7.945967184808084838e+00,1.132102463344042825e-01,5.998588155581191472e+01,6.510000000000000000e+02,7.857438096542377792e+00,7.631017603873570643e+00
3.690000000000000000e+02,7.741710668920104510e+00,7.488743335507638932e+00,7.943443287239395190e+00,1.131906406941071558e-01,5.994689620241211259e+01,6.510000000000000000e+02,7.854901309614210625e+00,7.628520028225997507e+00
3.695000000000000000e+02,7.739195595721670706e+00,7.486261502438538606e+00,7.940921498675577617e+00,1.131711042595230782e-01,5.990795616767702114e+01,6.510000000000000000e+02,7.852366699981192966e+00,7.626024491462148447e+00
3.700000000000000000e+02,7.736682586290057451e+00,7.483781621458105882e+00,7.938401821473813236e+00,1.131516041100991687e-01,5.986906072651650135e+01,6.510000000000000000e+02,7.849834190400156508e+00,7.623530982179957505e+00
3.705000000000000000e+02,7.734171620812227310e+00,7.481303695262685238e+00,7.935884258007027015e+00,1.131321245005787318e-01,5.983020953777125328e+01,6.510000000000000000e+02,7.847303745312805390e+00,7.621039496311649231e+00
3.710000000000000000e+02,7.731662770770300952e+00,7.478827726565922873e+00,7.933368810663600890e+00,1.131127138461626991e-01,5.979140368694911700e+01,6.510000000000000000e+02,7.844775484616463679e+00,7.618550056924138225e+00
3.715000000000000000e+02,7.729155949529078917e+00,7.476353718098669887e+00,7.930855481847179256e+00,1.130934607186085961e-01,5.975264182299807914e+01,6.510000000000000000e+02,7.842249410247687180e+00,7.616062488810470654e+00
3.720000000000000000e+02,7.726651100776497749e+00,7.473881672608971627e+00,7.928344273976871470e+00,1.130743632428476836e-01,5.971392304475343593e+01,6.510000000000000000e+02,7.839725464019345225e+00,7.613576737533650274e+00
3.725000000000000000e+02,7.724148338119126045e+00,7.471411592862077455e+00,7.925835189487089316e+00,1.130553329133807128e-01,5.967524905756861386e+01,6.510000000000000000e+02,7.837203671032506591e+00,7.611093005205744610e+00
3.730000000000000000e+02,7.721647700584040486e+00,7.468943481640143212e+00,7.923328230827207719e+00,1.130363720424382851e-01,5.963662043333931706e+01,6.510000000000000000e+02,7.834684072626478368e+00,7.608611328541601715e+00
3.735000000000000000e+02,7.719149190821948281e+00,7.466477341742471019e+00,7.920823400462419173e+00,1.130174806427615558e-01,5.959803718109797188e+01,6.510000000000000000e+02,7.832166671464710461e+00,7.606131710179186989e+00
3.740000000000000000e+02,7.716652811498972753e+00,7.464013175985351189e+00,7.918320700872732765e+00,1.129986587278163923e-01,5.955949931008927933e+01,6.510000000000000000e+02,7.829651470226789201e+00,7.603654152771155417e+00
3.745000000000000000e+02,7.714158530032606542e+00,7.461550987202050678e+00,7.915820134553208653e+00,1.129799711827409042e-01,5.952100630036327544e+01,6.510000000000000000e+02,7.827138501215347155e+00,7.601178558849866818e+00
3.750000000000000000e+02,7.711666251700588504e+00,7.459090778242726927e+00,7.913321704014006031e+00,1.129615972187721362e-01,5.948255670006402340e+01,6.510000000000000000e+02,7.824627848919360140e+00,7.598704654481816867e+00
3.755000000000000000e+02,7.709176067404614585e+00,7.456632551974410106e+00,7.910825411780283645e+00,1.129432443237849693e-01,5.944415181468246345e+01,6.510000000000000000e+02,7.822119311728399360e+00,7.596232823080829810e+00
3.760000000000000000e+02,7.706688009962979535e+00,7.454176311280896527e+00,7.908331260392133188e+00,1.129249460755291090e-01,5.940579212635330464e+01,6.510000000000000000e+02,7.819612956038509033e+00,7.593763063887450038e+00
3.765000000000000000e+02,7.704202095915204218e+00,7.451722059062920955e+00,7.905839252404479822e+00,1.129067178878777333e-01,5.936747786164843177e+01,6.510000000000000000e+02,7.817108813803081091e+00,7.591295378027326457e+00
3.770000000000000000e+02,7.701718328017123305e+00,7.449269798237848406e+00,7.903349390387116813e+00,1.128885597762906423e-01,5.932920903104324140e+01,6.510000000000000000e+02,7.814606887793414280e+00,7.588829768240833218e+00
3.775000000000000000e+02,7.699236709039615434e+00,7.446819531739882869e+00,7.900861676924597177e+00,1.128704717568370514e-01,5.929098564521778769e+01,6.510000000000000000e+02,7.812107180796452610e+00,7.586366237282778258e+00
3.780000000000000000e+02,7.696757241768565905e+00,7.444371262519593024e+00,7.898376114616119104e+00,1.128524538454274695e-01,5.925280771505580191e+01,6.510000000000000000e+02,7.809609695613993097e+00,7.583904787923138713e+00
3.785000000000000000e+02,7.694279929004846252e+00,7.441924993544322575e+00,7.895892706075602341e+00,1.128345060576213255e-01,5.921467525164408841e+01,6.510000000000000000e+02,7.807114435062468161e+00,7.581445422947225232e+00
3.790000000000000000e+02,7.691804751902076021e+00,7.439480727797952220e+00,7.893411453931537203e+00,1.128166055530131773e-01,5.917658792787185718e+01,6.510000000000000000e+02,7.804621357455089559e+00,7.578988146349062482e+00
3.795000000000000000e+02,7.689331697598160709e+00,7.437038468280874781e+00,7.890932360826988123e+00,1.127987357857437867e-01,5.913854551048266472e+01,6.510000000000000000e+02,7.802130433383903885e+00,7.576532961812416644e+00
3.800000000000000000e+02,7.686860724786567900e+00,7.434568724834076825e+00,7.888455429419492404e+00,1.127810488044816289e-01,5.910054736723571267e+01,6.510000000000000000e+02,7.799641773591050153e+00,7.574079675982085647e+00
3.805000000000000000e+02,7.684391847603643022e+00,7.432087464295883628e+00,7.885980662380917217e+00,1.127635289919511896e-01,5.906259368098803719e+01,6.510000000000000000e+02,7.797155376595593879e+00,7.571628318611692166e+00
3.810000000000000000e+02,7.681925138585395274e+00,7.429608126375083721e+00,7.883508062397683425e+00,1.127460797314292357e-01,5.902468551332504632e+01,6.510000000000000000e+02,7.794671218316824302e+00,7.569179058853965358e+00
3.815000000000000000e+02,7.679460444727968849e+00,7.427130713864485756e+00,7.881037632170466267e+00,1.127289097985753746e-01,5.898682052924587538e+01,6.510000000000000000e+02,7.792189354526543710e+00,7.566731534929393987e+00
3.820000000000000000e+02,7.676997849277410246e+00,7.424655229572114656e+00,7.878569374414223780e+00,1.127117974872808986e-01,5.894899992710279690e+01,6.510000000000000000e+02,7.789709646764690909e+00,7.564286051790129584e+00
3.825000000000000000e+02,7.674537384335327062e+00,7.422181676321361721e+00,7.876103291858088440e+00,1.126947125380233644e-01,5.891122416179455001e+01,6.510000000000000000e+02,7.787232096873350606e+00,7.561842671797302629e+00
3.830000000000000000e+02,7.672079093878475753e+00,7.419710056950799881e+00,7.873639387245331633e+00,1.126777030079428171e-01,5.887349388748231860e+01,6.510000000000000000e+02,7.784756796886418861e+00,7.559401390870531756e+00
3.835000000000000000e+02,7.669622853979577215e+00,7.417240374314193474e+00,7.871177663333335239e+00,1.126609099051487095e-01,5.883580720290648713e+01,6.510000000000000000e+02,7.782283763884725758e+00,7.556961944074427784e+00
3.840000000000000000e+02,7.667168712115092433e+00,7.414772631280580839e+00,7.868718122893600508e+00,1.126443055395081050e-01,5.879816479960708620e+01,6.510000000000000000e+02,7.779813017654600316e+00,7.554524406575584550e+00
3.845000000000000000e+02,7.664716544593186853e+00,7.412306830733863094e+00,7.866260768711502926e+00,1.126279078576445936e-01,5.876056475458890560e+01,6.510000000000000000e+02,7.777344452450830836e+00,7.552088636735541982e+00
3.850000000000000000e+02,7.662266566857612204e+00,7.409829852659896687e+00,7.863805603586420112e+00,1.126115816955401971e-01,5.872301030991589954e+01,6.510000000000000000e+02,7.774878148553152180e+00,7.549654985162071341e+00
3.855000000000000000e+02,7.659818781905968876e+00,7.407333432835288889e+00,7.861352630331581715e+00,1.125953270734824790e-01,5.868550147931823346e+01,6.510000000000000000e+02,7.772414108979451619e+00,7.547223454832487022e+00
3.860000000000000000e+02,7.657373192749966861e+00,7.404838845676894543e+00,7.858901851774039216e+00,1.125791440124048470e-01,5.864803827671237713e+01,6.510000000000000000e+02,7.769952336762371736e+00,7.544794048737561987e+00
3.865000000000000000e+02,7.654929802415427531e+00,7.402346093788597869e+00,7.856453270754528262e+00,1.125630325330391618e-01,5.861062071620093405e+01,6.510000000000000000e+02,7.767492834948466651e+00,7.542366769882388411e+00
3.870000000000000000e+02,7.652488575126531245e+00,7.399855179788223047e+00,7.854006890127648965e+00,1.125470285493072459e-01,5.857324822607736792e+01,6.510000000000000000e+02,7.765035603675839226e+00,7.539941546577224152e+00
3.875000000000000000e+02,7.650049494911471015e+00,7.397366106307805111e+00,7.851562712761612772e+00,1.125311497110307729e-01,5.853592053425052910e+01,6.510000000000000000e+02,7.762580644622500969e+00,7.537518345200440173e+00
3.880000000000000000e+02,7.647612622397269355e+00,7.394878875993462053e+00,7.849120741538132329e+00,1.125153428295110614e-01,5.849863852462208058e+01,6.510000000000000000e+02,7.760127965226780056e+00,7.535097279567757766e+00
3.885000000000000000e+02,7.645177960664669037e+00,7.392393491505329095e+00,7.846680979352502305e+00,1.124996079272151395e-01,5.846140221201656573e+01,6.510000000000000000e+02,7.757677568591883954e+00,7.532678352737454119e+00
3.890000000000000000e+02,7.642745512808255981e+00,7.389909955517544482e+00,7.844243429113562094e+00,1.124839450263301621e-01,5.842421161143942498e+01,6.510000000000000000e+02,7.755229457834586171e+00,7.530261567781925791e+00
3.895000000000000000e+02,7.640315281936331360e+00,7.387428270718002565e+00,7.841808093743448893e+00,1.124683541499200135e-01,5.838706673807503478e+01,6.510000000000000000e+02,7.752783636086251207e+00,7.527846927786412401e+00
3.900000000000000000e+02,7.637887267378938638e+00,7.384948439808708187e+00,7.839374976177795773e+00,1.124528383203608067e-01,5.834996755003562185e+01,6.510000000000000000e+02,7.750340105699299542e+00,7.525434429058577734e+00
3.905000000000000000e+02,7.635461252119632114e+00,7.382470465505219792e+00,7.836944079365429694e+00,1.124375522879611233e-01,5.831291073578481843e+01,6.510000000000000000e+02,7.747898804407594042e+00,7.523023699831671074e+00
3.910000000000000000e+02,7.633037459480481068e+00,7.379994350537133485e+00,7.834515406268553583e+00,1.124223406248685275e-01,5.827589964050380189e+01,6.510000000000000000e+02,7.745459800105349402e+00,7.520615118855612735e+00
3.915000000000000000e+02,7.630615895758674938e+00,7.377520097647630060e+00,7.832088959862472777e+00,1.124072014073287107e-01,5.823893432753318677e+01,6.510000000000000000e+02,7.743023097166003232e+00,7.518208694351345756e+00
3.920000000000000000e+02,7.628196477237722206e+00,7.375047709593625100e+00,7.829664743135683835e+00,1.123920809635537282e-01,5.820201347520531954e+01,6.510000000000000000e+02,7.740588558201276115e+00,7.515804396274168298e+00
3.925000000000000000e+02,7.625779276670574092e+00,7.372577189145696153e+00,7.827242759089730662e+00,1.123770222425009013e-01,5.816513817162648792e+01,6.510000000000000000e+02,7.738156298913074771e+00,7.513402254428074301e+00
3.930000000000000000e+02,7.623364314315528745e+00,7.370108539088018773e+00,7.824823010739208051e+00,1.123620358024242233e-01,5.812830869586912286e+01,6.510000000000000000e+02,7.735726350117952066e+00,7.511002278513104535e+00
3.935000000000000000e+02,7.620951554440343223e+00,7.367641762218318569e+00,7.822405501111711068e+00,1.123471377115556058e-01,5.809152447447866052e+01,6.510000000000000000e+02,7.733298692151898912e+00,7.508604416728786646e+00
3.940000000000000000e+02,7.618540993096724279e+00,7.365176861347830339e+00,7.819990233247647637e+00,1.123323309140807358e-01,5.805478541606381526e+01,6.510000000000000000e+02,7.730873324010804737e+00,7.506208662182643820e+00
3.945000000000000000e+02,7.616132679405454908e+00,7.362713839301212815e+00,7.817577210200411741e+00,1.123175965189991271e-01,5.801809223279551730e+01,6.510000000000000000e+02,7.728450275924453550e+00,7.503815082886456267e+00
3.950000000000000000e+02,7.613726616619391763e+00,7.360252698916583292e+00,7.815166435036100978e+00,1.123029345494024195e-01,5.798144494172697705e+01,6.510000000000000000e+02,7.726029551168793752e+00,7.501423682069989773e+00
3.955000000000000000e+02,7.611322808004509000e+00,7.357793443045579806e+00,7.812757910833586728e+00,1.122883450290266955e-01,5.794484356007899351e+01,6.510000000000000000e+02,7.723611153033535182e+00,7.499034462975481929e+00
3.960000000000000000e+02,7.608921201940471946e+00,7.355336074552805137e+00,7.810351640684455532e+00,1.122738877339834046e-01,5.790828728320613550e+01,6.510000000000000000e+02,7.721195089674455225e+00,7.496647314206487778e+00
3.965000000000000000e+02,7.606521782672685639e+00,7.352880596316301975e+00,7.807947627692886527e+00,1.122595834076855481e-01,5.787177584434092381e+01,6.510000000000000000e+02,7.718781366080371242e+00,7.494262199265000035e+00
3.970000000000000000e+02,7.604124604676770538e+00,7.350427011227403717e+00,7.805545874975626575e+00,1.122453234312095760e-01,5.783531001608282907e+01,6.510000000000000000e+02,7.716369928107980058e+00,7.491879281245561017e+00
3.975000000000000000e+02,7.601729673042114221e+00,7.347975322190540837e+00,7.803146385661964501e+00,1.122311100792219435e-01,5.779888984407857322e+01,6.510000000000000000e+02,7.713960783121335929e+00,7.489498562962891626e+00
3.980000000000000000e+02,7.599337011641664752e+00,7.345525532123247103e+00,7.800749162893613864e+00,1.122169693756541325e-01,5.776251566472272714e+01,6.510000000000000000e+02,7.711553981017319259e+00,7.487120042266010245e+00
3.985000000000000000e+02,7.596946623817729893e+00,7.343077643956321232e+00,7.798354209824702288e+00,1.122029013454996504e-01,5.772618749620595224e+01,6.510000000000000000e+02,7.709149525163229377e+00,7.484743722472229521e+00
3.990000000000000000e+02,7.594558485171347684e+00,7.340631660633436084e+00,7.795961529621715513e+00,1.121888755100054064e-01,5.768990492847630946e+01,6.510000000000000000e+02,7.706747360681352355e+00,7.482369609661342125e+00
3.995000000000000000e+02,7.592172621226731977e+00,7.338187585111315414e+00,7.793571125463365057e+00,1.121749162379933884e-01,5.765366832233779348e+01,6.510000000000000000e+02,7.704347537464725448e+00,7.479997704988738505e+00
4.000000000000000000e+02,7.589789040828942568e+00,7.335745420359643276e+00,7.791183000540659265e+00,1.121610295605637575e-01,5.761747778083920224e+01,6.510000000000000000e+02,7.701950070389505854e+00,7.477628011268379282e+00
4.005000000000000000e+02,7.587407747370387590e+00,7.333305169360960996e+00,7.788797158056731895e+00,1.121472155021313866e-01,5.758133332280106487e+01,6.510000000000000000e+02,7.699554962872519503e+00,7.475260531868256564e+00
4.010000000000000000e+02,7.585028714036849529e+00,7.330866835110741775e+00,7.786413601226842118e+00,1.121334699341707264e-01,5.754523450784297722e+01,6.510000000000000000e+02,7.697162183971021143e+00,7.472895244102678802e+00
4.015000000000000000e+02,7.582651881615110057e+00,7.328430420617200625e+00,7.784032333278275040e+00,1.121197841723043515e-01,5.750918040376401308e+01,6.510000000000000000e+02,7.694771665787413895e+00,7.470532097442806219e+00
4.020000000000000000e+02,7.580277218906410042e+00,7.325995928901334331e+00,7.781653357450355024e+00,1.121062959346370708e-01,5.747317053705967993e+01,6.510000000000000000e+02,7.692383514841047543e+00,7.468170922971772541e+00
4.025000000000000000e+02,7.577904751786415538e+00,7.323563362996885928e+00,7.779276676994288486e+00,1.120929188739877291e-01,5.743720524960882301e+01,6.510000000000000000e+02,7.689997670660403628e+00,7.465811832912427448e+00
4.030000000000000000e+02,7.575534587709806367e+00,7.321132725950335818e+00,7.776902295173257151e+00,1.120796148263845105e-01,5.740128612964721100e+01,6.510000000000000000e+02,7.687614202536190433e+00,7.463454972883422300e+00
4.035000000000000000e+02,7.573166695334498932e+00,7.318704020820584688e+00,7.774530215262166699e+00,1.120663821449302960e-01,5.736541266933070915e+01,6.510000000000000000e+02,7.685233077479429298e+00,7.461100313189568567e+00
4.040000000000000000e+02,7.570801023496066762e+00,7.316277250679195987e+00,7.772160440547764004e+00,1.120531931911570994e-01,5.732958405547342551e+01,6.510000000000000000e+02,7.682854216687223570e+00,7.458747830304909954e+00
4.045000000000000000e+02,7.568437569279988786e+00,7.313852418610281347e+00,7.769792974328455948e+00,1.120401301536381455e-01,5.729380023085363405e+01,6.510000000000000000e+02,7.680477699433627237e+00,7.456397439126350335e+00
4.050000000000000000e+02,7.566076362957815604e+00,7.311429527710389564e+00,7.767427819914296094e+00,1.120271999419357178e-01,5.725806162363580398e+01,6.510000000000000000e+02,7.678103562899751822e+00,7.454049163015880275e+00
4.055000000000000000e+02,7.563717476283647656e+00,7.309008581088646928e+00,7.765064980626975810e+00,1.120143428337407321e-01,5.722236927403913853e+01,6.510000000000000000e+02,7.675731819117388888e+00,7.451703133449906424e+00
4.060000000000000000e+02,7.561360912778734900e+00,7.306589581866402838e+00,7.762704459799683931e+00,1.120015588531832612e-01,5.718672320248360563e+01,6.510000000000000000e+02,7.673362471631918424e+00,7.449359353925551375e+00
4.065000000000000000e+02,7.559006675976257306e+00,7.304172533177380799e+00,7.760346260777054361e+00,1.119888480246871848e-01,5.715112342953550950e+01,6.510000000000000000e+02,7.670995524000943533e+00,7.447017827951570190e+00
4.070000000000000000e+02,7.556654723183140021e+00,7.301757438167679304e+00,7.757990386915185610e+00,1.119762541223386643e-01,5.711556928689331869e+01,6.510000000000000000e+02,7.668630977305477714e+00,7.444678469060801440e+00
4.075000000000000000e+02,7.554305025431435894e+00,7.299344299995596863e+00,7.755636841581557306e+00,1.119638107166733010e-01,5.708006031216884679e+01,6.510000000000000000e+02,7.666268836148110388e+00,7.442341214714762287e+00
4.080000000000000000e+02,7.551957536622739831e+00,7.296933121831592040e+00,7.753285628154854336e+00,1.119516158140290707e-01,5.704459579923637591e+01,6.510000000000000000e+02,7.663909152436769290e+00,7.440005920808710371e+00
4.085000000000000000e+02,7.549612388038166699e+00,7.294523906858296769e+00,7.750936750025104516e+00,1.119394948297104952e-01,5.700917766012207721e+01,6.510000000000000000e+02,7.661551882867876806e+00,7.437672893208456593e+00
4.090000000000000000e+02,7.547269525151814484e+00,7.292116658270471063e+00,7.748590210593432559e+00,1.119275608733248106e-01,5.697380506416834578e+01,6.510000000000000000e+02,7.659197086025139711e+00,7.435341964278490146e+00
4.095000000000000000e+02,7.544928933424248640e+00,7.289711379275106928e+00,7.746246013272202191e+00,1.119158493033461793e-01,5.693847776774765634e+01,6.510000000000000000e+02,7.656844782727594279e+00,7.433013084120903002e+00
4.100000000000000000e+02,7.542590692367369343e+00,7.287308073090874139e+00,7.743904161484723936e+00,1.119042124722737785e-01,5.690319690535591235e+01,6.510000000000000000e+02,7.654494904839642899e+00,7.430686479895095786e+00
4.105000000000000000e+02,7.540254645889228335e+00,7.284906742948531466e+00,7.741564658665403442e+00,1.118927700952840054e-01,5.686796011685368768e+01,6.510000000000000000e+02,7.652147415984512868e+00,7.428361875793944691e+00
4.110000000000000000e+02,7.537920944246693011e+00,7.282507392090820098e+00,7.739227508259573618e+00,1.118814122631684033e-01,5.683276961212294509e+01,6.510000000000000000e+02,7.649802356509860957e+00,7.426039531983525066e+00
4.115000000000000000e+02,7.535589603701732919e+00,7.280110023772297545e+00,7.736892713723407589e+00,1.118701295483610220e-01,5.679762560130280491e+01,6.510000000000000000e+02,7.647459733250093095e+00,7.423719474153371856e+00
4.120000000000000000e+02,7.533260627346439975e+00,7.277714641259382056e+00,7.734560278524002186e+00,1.118589212576977243e-01,5.676252809779301600e+01,6.510000000000000000e+02,7.645119548604137449e+00,7.421401706088742500e+00
4.125000000000000000e+02,7.530933848144333531e+00,7.275321247830299320e+00,7.732230206139146134e+00,1.118477312562804332e-01,5.672747454011319945e+01,6.510000000000000000e+02,7.642781579400613090e+00,7.419086116888053084e+00
4.130000000000000000e+02,7.528609359830959136e+00,7.272929846774947471e+00,7.729902500057423964e+00,1.118366476894976647e-01,5.669246632870075331e+01,6.510000000000000000e+02,7.640446007520456995e+00,7.416772712141462165e+00
4.135000000000000000e+02,7.526287246555869892e+00,7.270540441394884645e+00,7.727577163777990421e+00,1.118256389580336296e-01,5.665750469119790012e+01,6.510000000000000000e+02,7.638112885513903549e+00,7.414461607597836235e+00
4.140000000000000000e+02,7.523967479394554125e+00,7.268153035003452445e+00,7.725254200810730332e+00,1.118146705339411184e-01,5.662258915153345384e+01,6.510000000000000000e+02,7.635782149928495244e+00,7.412152808860613007e+00
4.145000000000000000e+02,7.521650021917842821e+00,7.265767630925405562e+00,7.722933614675943303e+00,1.118036887306250587e-01,5.658771911703046698e+01,6.510000000000000000e+02,7.633453710648467450e+00,7.409846333187218193e+00
4.150000000000000000e+02,7.519334856040628345e+00,7.263384232497170245e+00,7.720615408904496491e+00,1.117927104278047951e-01,5.655289428737233237e+01,6.510000000000000000e+02,7.631127566468433265e+00,7.407542145612823425e+00
4.155000000000000000e+02,7.517022046397602963e+00,7.261002843066563628e+00,7.718299587037626530e+00,1.117817950317437914e-01,5.651811561572812792e+01,6.510000000000000000e+02,7.628803841429347976e+00,7.405240251365858839e+00
4.160000000000000000e+02,7.514711629615209887e+00,7.258623465992927848e+00,7.715986152626995498e+00,1.117709538453645901e-01,5.648338362239758936e+01,6.510000000000000000e+02,7.626482583460575171e+00,7.402940675769845491e+00
4.165000000000000000e+02,7.512403517146790222e+00,7.256246104646995931e+00,7.713675109234477745e+00,1.117603468861854549e-01,5.644869697957558685e+01,6.510000000000000000e+02,7.624163864032976079e+00,7.400643170260604364e+00
4.170000000000000000e+02,7.510097615706653684e+00,7.253870762410802087e+00,7.711366460432269143e+00,1.117499664345147359e-01,5.641405425244088434e+01,6.510000000000000000e+02,7.621847582141167976e+00,7.398347649272139392e+00
4.175000000000000000e+02,7.507794021712821397e+00,7.251497442677765193e+00,7.709060209802731656e+00,1.117397481617180138e-01,5.637945684378602351e+01,6.510000000000000000e+02,7.619533769874539786e+00,7.396054273551103009e+00
4.180000000000000000e+02,7.505492692469243998e+00,7.249126148852553797e+00,7.706756360938438633e+00,1.117297186654461344e-01,5.634490408674228945e+01,6.510000000000000000e+02,7.617222411134689786e+00,7.393762973803798211e+00
4.185000000000000000e+02,7.503193587987603941e+00,7.246756884351047923e+00,7.704454917441709405e+00,1.117198343951756462e-01,5.631039534021557813e+01,6.510000000000000000e+02,7.614913422382779906e+00,7.391473753592428864e+00
4.190000000000000000e+02,7.500896897041717359e+00,7.244389652600268903e+00,7.702155882925368680e+00,1.117100257723200041e-01,5.627593338990811844e+01,6.510000000000000000e+02,7.612606922814037169e+00,7.389186871269397550e+00
4.195000000000000000e+02,7.498602623439554193e+00,7.242024457038390040e+00,7.699859261011964051e+00,1.117002928257372629e-01,5.624151825967192053e+01,6.510000000000000000e+02,7.610302916265291095e+00,7.386902330613817291e+00
4.200000000000000000e+02,7.496310770999508044e+00,7.239661301114651337e+00,7.697565055333946304e+00,1.116906355848019256e-01,5.620714997348057551e+01,6.510000000000000000e+02,7.608001406584310011e+00,7.384620135414706077e+00
4.205000000000000000e+02,7.494021284407133443e+00,7.237300188289381708e+00,7.695273269533497995e+00,1.116810551095424459e-01,5.617282766921751858e+01,6.510000000000000000e+02,7.605702339516676069e+00,7.382340229297589929e+00
4.210000000000000000e+02,7.491734157715171705e+00,7.234941122033753835e+00,7.692983907262767040e+00,1.116715696821365678e-01,5.613855122935152053e+01,6.510000000000000000e+02,7.603405727397308134e+00,7.380062588033034388e+00
4.215000000000000000e+02,7.489449463286470099e+00,7.232584105829918286e+00,7.690696972183706848e+00,1.116621601180613071e-01,5.610432170112421346e+01,6.510000000000000000e+02,7.601111623404531059e+00,7.377787303168408251e+00
4.220000000000000000e+02,7.487167204978999457e+00,7.230229143170967099e+00,7.688412467967661534e+00,1.116528264468288068e-01,5.607013910896660036e+01,6.510000000000000000e+02,7.598820031425828070e+00,7.375514378532170845e+00
4.225000000000000000e+02,7.484887386660740383e+00,7.227876237560744599e+00,7.686130398295679456e+00,1.116435686976897934e-01,5.603600347742461452e+01,6.510000000000000000e+02,7.596530955358430148e+00,7.373243817963051505e+00
4.230000000000000000e+02,7.482610012209843120e+00,7.225525392514031253e+00,7.683850766858431491e+00,1.116343868998275757e-01,5.600191483116149271e+01,6.510000000000000000e+02,7.594244399109671306e+00,7.370975625310014934e+00
4.235000000000000000e+02,7.480335085514338012e+00,7.223176611556358928e+00,7.681573577355944593e+00,1.116252810829016368e-01,5.596787319495363278e+01,6.510000000000000000e+02,7.591960366597239052e+00,7.368709804431436083e+00
4.240000000000000000e+02,7.478062610472205662e+00,7.220829898223687593e+00,7.679298833497682608e+00,1.116162512759598241e-01,5.593387859369126858e+01,6.510000000000000000e+02,7.589678861748165417e+00,7.366446359196245020e+00
4.245000000000000000e+02,7.475792590991328979e+00,7.218485256062797895e+00,7.677026539002410388e+00,1.116072975083703123e-01,5.589993105237795845e+01,6.510000000000000000e+02,7.587399888499699152e+00,7.364185293482957917e+00
4.250000000000000000e+02,7.473525030989303097e+00,7.216142688631039803e+00,7.674756697598573929e+00,1.115984198097440122e-01,5.586603059612769329e+01,6.510000000000000000e+02,7.585123450799047262e+00,7.361926611179558932e+00
4.255000000000000000e+02,7.471259930019112261e+00,7.213802199496440082e+00,7.672489313023356239e+00,1.115896106745720429e-01,5.583217718311968980e+01,6.510000000000000000e+02,7.582849540693683998e+00,7.359670319344541412e+00
4.260000000000000000e+02,7.468997237245172727e+00,7.211463792237447379e+00,7.670224389023562850e+00,1.115807757958713065e-01,5.579836999950323673e+01,6.510000000000000000e+02,7.580578013041044727e+00,7.357416461449300726e+00
4.265000000000000000e+02,7.466737009692166360e+00,7.209127470443081442e+00,7.667961929354973449e+00,1.115720252061272455e-01,5.576460988871531299e+01,6.510000000000000000e+02,7.578309034898293994e+00,7.355164984486038726e+00
4.270000000000000000e+02,7.464479102967293223e+00,7.206793237712632916e+00,7.665701937782423592e+00,1.115635785804641456e-01,5.573089471070108658e+01,6.510000000000000000e+02,7.576042681547757951e+00,7.352915524386828494e+00
4.275000000000000000e+02,7.462223600508154142e+00,7.204461097655799229e+00,7.663444418079793152e+00,1.115553262188171829e-01,5.569722565478867438e+01,6.510000000000000000e+02,7.573778926726970617e+00,7.350668274289337667e+00
4.280000000000000000e+02,7.459970348694615616e+00,7.202131053892565582e+00,7.661189374029834909e+00,1.115475201132296312e-01,5.566360045264627843e+01,6.510000000000000000e+02,7.571517868807845275e+00,7.348422828581385957e+00
4.285000000000000000e+02,7.457719582576473272e+00,7.199803110053346167e+00,7.658936809424384151e+00,1.115397914434606286e-01,5.563002249741985850e+01,6.510000000000000000e+02,7.569259374019933873e+00,7.346179791133013559e+00
4.290000000000000000e+02,7.455471296123038272e+00,7.197477269778586262e+00,7.656686728063901271e+00,1.115321303807391834e-01,5.559649166342180138e+01,6.510000000000000000e+02,7.567003426503777774e+00,7.343939165742298769e+00
4.295000000000000000e+02,7.453225444720473547e+00,7.195153536718999376e+00,7.654439133757525049e+00,1.115244891212006373e-01,5.556300724150244719e+01,6.510000000000000000e+02,7.564749933841675045e+00,7.341700955599272937e+00
4.300000000000000000e+02,7.450982090804872726e+00,7.192831914535456228e+00,7.652194030323487439e+00,1.115169251965807407e-01,5.552957014210024766e+01,6.510000000000000000e+02,7.562499016001453356e+00,7.339465165608291208e+00
4.305000000000000000e+02,7.448741238393671971e+00,7.190512406898949216e+00,7.649951421588522038e+00,1.115094386380569569e-01,5.549618039145186543e+01,6.510000000000000000e+02,7.560250677031728372e+00,7.337231799755615569e+00
4.310000000000000000e+02,7.446502891513392619e+00,7.188195017490469851e+00,7.647711311387947575e+00,1.115020294773541726e-01,5.546283801589488860e+01,6.510000000000000000e+02,7.558004920990748055e+00,7.335000862036038072e+00


==> supplementary_materials/figures/data/wall_thickness_mid_cavity_s180_243.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,1.076059830977468756e+01,1.042213734589268093e+01,1.100503807321664773e+01,1.649635169927512190e-01,1.158176889462644681e+02,6.510000000000000000e+02,1.092556182676743859e+01,1.059563479278193476e+01
-4.850000000000000000e+01,1.076060470202927632e+01,1.042212882024325360e+01,1.100505361896079215e+01,1.649718497850539423e-01,1.158178292645560816e+02,6.510000000000000000e+02,1.092557655181432885e+01,1.059563285224422380e+01
-4.800000000000000000e+01,1.076061106546972290e+01,1.042212031930806759e+01,1.100506910721445664e+01,1.649801551963781532e-01,1.158179689539180686e+02,6.510000000000000000e+02,1.092559122066610122e+01,1.059563091027334458e+01
-4.750000000000000000e+01,1.076061739902501557e+01,1.042211184371033106e+01,1.100508453570839329e+01,1.649884321154060363e-01,1.158181079909317930e+02,6.510000000000000000e+02,1.092560583114042316e+01,1.059562896690960976e+01
-4.700000000000000000e+01,1.076062370169352178e+01,1.042210339405536601e+01,1.100509990230265345e+01,1.649966794897473055e-01,1.158182463536910518e+02,6.510000000000000000e+02,1.092562038118327017e+01,1.059562702220377517e+01
-4.650000000000000000e+01,1.076062997254046749e+01,1.042209497093175941e+01,1.100511520498044327e+01,1.650048963186160345e-01,1.158183840217453735e+02,6.510000000000000000e+02,1.092563486885908475e+01,1.059562507622185201e+01
-4.600000000000000000e+01,1.076063621069412157e+01,1.042208657491088175e+01,1.100513044184348033e+01,1.650130816548131818e-01,1.158185209760187746e+02,6.510000000000000000e+02,1.092564929234893434e+01,1.059562312903930881e+01
-4.550000000000000000e+01,1.076064241534277421e+01,1.042207820654803818e+01,1.100514561110601619e+01,1.650212346005592856e-01,1.158186571987430682e+02,6.510000000000000000e+02,1.092566364994333483e+01,1.059562118074221537e+01
-4.500000000000000000e+01,1.076064858573217720e+01,1.042206986638017696e+01,1.100516071109066196e+01,1.650293543067446467e-01,1.158187926734028110e+02,6.510000000000000000e+02,1.092567794003892168e+01,1.059561923142543272e+01
-4.450000000000000000e+01,1.076065472116266264e+01,1.042206155492852382e+01,1.100517574022299883e+01,1.650374399690789917e-01,1.158189273846718521e+02,6.510000000000000000e+02,1.092569216113174235e+01,1.059561728119358470e+01
-4.400000000000000000e+01,1.076066082098623511e+01,1.042205327269774706e+01,1.100519069702752084e+01,1.650454908289198386e-01,1.158190613183511175e+02,6.510000000000000000e+02,1.092570631181515672e+01,1.059561533015731527e+01
-4.350000000000000000e+01,1.076066688460423926e+01,1.042204502017528966e+01,1.100520558012295425e+01,1.650535061687401217e-01,1.158191944613168971e+02,6.510000000000000000e+02,1.092572039077297852e+01,1.059561337843550000e+01
-4.300000000000000000e+01,1.076067291146509497e+01,1.042203679783278325e+01,1.100522038821755189e+01,1.650614853130628612e-01,1.158193268014724424e+02,6.510000000000000000e+02,1.092573439677815905e+01,1.059561142615203266e+01
-4.250000000000000000e+01,1.076067890106187441e+01,1.042202860612593618e+01,1.100523512010616933e+01,1.650694276252963888e-01,1.158194583276947611e+02,6.510000000000000000e+02,1.092574832868717039e+01,1.059560947343657844e+01
-4.200000000000000000e+01,1.076068485292988264e+01,1.042202044549395801e+01,1.100524977466670684e+01,1.650773325050441664e-01,1.158195890297815822e+02,6.510000000000000000e+02,1.092576218543492494e+01,1.059560752042483855e+01
-4.150000000000000000e+01,1.076069076664494695e+01,1.042201231635930192e+01,1.100526435085456534e+01,1.650851993903012793e-01,1.158197188984155304e+02,6.510000000000000000e+02,1.092577596603524803e+01,1.059560556725464586e+01
-4.100000000000000000e+01,1.076069664182130303e+01,1.042200421913413066e+01,1.100527884770021636e+01,1.650930277521901468e-01,1.158198479251166617e+02,6.510000000000000000e+02,1.092578966957349351e+01,1.059560361406911255e+01
-4.050000000000000000e+01,1.076070247810948999e+01,1.042199615420799574e+01,1.100529326430652155e+01,1.651008170954243737e-01,1.158199761021973018e+02,6.510000000000000000e+02,1.092580329520491489e+01,1.059560166101406686e+01
-4.000000000000000000e+01,1.076070827519480311e+01,1.042198812195932689e+01,1.100530759984511242e+01,1.651085669566709213e-01,1.158201034227284083e+02,6.510000000000000000e+02,1.092581684215147497e+01,1.059559970823813302e+01
-3.950000000000000000e+01,1.076071403279553529e+01,1.042198012275103913e+01,1.100532185355257475e+01,1.651162769039112854e-01,1.158202298805013868e+02,6.510000000000000000e+02,1.092583030969944602e+01,1.059559775589162456e+01
-3.900000000000000000e+01,1.076071975066114916e+01,1.042197215693132328e+01,1.100533602472881434e+01,1.651239465334388701e-01,1.158203554699877174e+02,6.510000000000000000e+02,1.092584369719458870e+01,1.059559580412770963e+01
-3.850000000000000000e+01,1.076072542857077430e+01,1.042196422483399765e+01,1.100535011273250419e+01,1.651315754702191996e-01,1.158204801863069804e+02,6.510000000000000000e+02,1.092585700404099391e+01,1.059559385310055646e+01
-3.800000000000000000e+01,1.076073106633189802e+01,1.042195632677867678e+01,1.100536411697947692e+01,1.651391633662015190e-01,1.158206040251977100e+02,6.510000000000000000e+02,1.092587022969810029e+01,1.059559190296569753e+01
-3.750000000000000000e+01,1.076073666377867966e+01,1.042194846307114808e+01,1.100537803694091288e+01,1.651467099002066063e-01,1.158207269829815544e+02,6.510000000000000000e+02,1.092588337367888585e+01,1.059558995387847347e+01
-3.700000000000000000e+01,1.076074222077083320e+01,1.042194063400377679e+01,1.100539187214030434e+01,1.651542147756616952e-01,1.158208490565381794e+02,6.510000000000000000e+02,1.092589643554649470e+01,1.059558800599517170e+01
-3.650000000000000000e+01,1.076074773719187583e+01,1.042193283985506014e+01,1.100540562215010887e+01,1.651616777182307594e-01,1.158209702432667569e+02,6.510000000000000000e+02,1.092590941491010703e+01,1.059558605947364462e+01
-3.600000000000000000e+01,1.076075321294844578e+01,1.042192508089028280e+01,1.100541928658953417e+01,1.651690984796422290e-01,1.158210905410728770e+02,6.510000000000000000e+02,1.092592231142808856e+01,1.059558411446880299e+01
-3.550000000000000000e+01,1.076075864796879245e+01,1.042191735736188996e+01,1.100543286512382224e+01,1.651764768305410691e-01,1.158212099483333191e+02,6.510000000000000000e+02,1.092593512479933437e+01,1.059558217113825229e+01
-3.500000000000000000e+01,1.076076404220159155e+01,1.042190966951015163e+01,1.100544635746149247e+01,1.651838125650521016e-01,1.158213284638722484e+02,6.510000000000000000e+02,1.092594785476664399e+01,1.059558022963653912e+01
-3.450000000000000000e+01,1.076076939561519907e+01,1.042190201756216617e+01,1.100545976335237874e+01,1.651911054963636771e-01,1.158214460869438227e+02,6.510000000000000000e+02,1.092596050111156281e+01,1.059557829011883534e+01
-3.400000000000000000e+01,1.076077470819628701e+01,1.042189440173366499e+01,1.100547308258475887e+01,1.651983554579832258e-01,1.158215628172029028e+02,6.510000000000000000e+02,1.092597306365427023e+01,1.059557635273830378e+01
-3.350000000000000000e+01,1.076077997994908664e+01,1.042188682222742813e+01,1.100548631498435093e+01,1.652055623003195195e-01,1.158216786546880428e+02,6.510000000000000000e+02,1.092598554224940521e+01,1.059557441764876806e+01
-3.300000000000000000e+01,1.076078521089416817e+01,1.042187927923600554e+01,1.100549946041356897e+01,1.652127258937236554e-01,1.158217935997958818e+02,6.510000000000000000e+02,1.092599793678789233e+01,1.059557248500044402e+01
-3.250000000000000000e+01,1.076079040106787943e+01,1.042187177293978628e+01,1.100551251876844461e+01,1.652198461249144712e-01,1.158219076532681413e+02,6.510000000000000000e+02,1.092601024719279401e+01,1.059557055494296485e+01
-3.200000000000000000e+01,1.076079555052137593e+01,1.042186430350805715e+01,1.100552548997745639e+01,1.652269228966073700e-01,1.158220208161705074e+02,6.510000000000000000e+02,1.092602247341798360e+01,1.059556862762476648e+01
-3.150000000000000000e+01,1.076080065931976293e+01,1.042185687109891390e+01,1.100553837400005364e+01,1.652339561271954638e-01,1.158221330898740860e+02,6.510000000000000000e+02,1.092603461544695698e+01,1.059556670319256710e+01
-3.100000000000000000e+01,1.076080572754132447e+01,1.042184947586064503e+01,1.100555117082488721e+01,1.652409457514285585e-01,1.158222444760389891e+02,6.510000000000000000e+02,1.092604667329275259e+01,1.059556478178989636e+01
-3.050000000000000000e+01,1.076081075527692477e+01,1.042184211793071036e+01,1.100556388046898348e+01,1.652478917170501771e-01,1.158223549766004794e+02,6.510000000000000000e+02,1.092605864699397600e+01,1.059556286355987531e+01
-3.000000000000000000e+01,1.076081574262907026e+01,1.042183479743593821e+01,1.100557650297605683e+01,1.652547939863692472e-01,1.158224645937491175e+02,6.510000000000000000e+02,1.092607053661543937e+01,1.059556094864270115e+01
-2.950000000000000000e+01,1.076082068971136785e+01,1.042182751449412770e+01,1.100558903841497127e+01,1.652616525351022214e-01,1.158225733299188960e+02,6.510000000000000000e+02,1.092608234224647035e+01,1.059555903717626713e+01
-2.900000000000000000e+01,1.076082559664806304e+01,1.042182026921387816e+01,1.100560148687938700e+01,1.652684673507434365e-01,1.158226811877766096e+02,6.510000000000000000e+02,1.092609406399880712e+01,1.059555712929732074e+01
-2.850000000000000000e+01,1.076083046357300788e+01,1.042181306169284305e+01,1.100561384848519353e+01,1.652752384340319403e-01,1.158227881702003117e+02,6.510000000000000000e+02,1.092610570200704068e+01,1.059555522513897685e+01
-2.800000000000000000e+01,1.076083529062957034e+01,1.042180589202028074e+01,1.100562612337082413e+01,1.652819657962724398e-01,1.158228942802762731e+02,6.510000000000000000e+02,1.092611725642584375e+01,1.059555332483329870e+01
-2.750000000000000000e+01,1.076084007796953657e+01,1.042179876027621965e+01,1.100563831169517037e+01,1.652886494611173207e-01,1.158229995212760883e+02,6.510000000000000000e+02,1.092612872743065289e+01,1.059555142850841847e+01
-2.700000000000000000e+01,1.076084482575314283e+01,1.042179166653289712e+01,1.100565041363686269e+01,1.652952894621504965e-01,1.158231038966565478e+02,6.510000000000000000e+02,1.092614011521529171e+01,1.059554953629099217e+01
-2.650000000000000000e+01,1.076084953414830103e+01,1.042178461085286401e+01,1.100566242939343198e+01,1.653018858430427562e-01,1.158232074100429685e+02,6.510000000000000000e+02,1.092615141999134387e+01,1.059554764830525819e+01
-2.600000000000000000e+01,1.076085420333006759e+01,1.042177759329095466e+01,1.100567435918031833e+01,1.653084386575500442e-01,1.158233100652177967e+02,6.510000000000000000e+02,1.092616264198761833e+01,1.059554576467251685e+01
-2.550000000000000000e+01,1.076085883348020467e+01,1.042177061389391923e+01,1.100568620322970936e+01,1.653149479684620227e-01,1.158234118661107601e+02,6.510000000000000000e+02,1.092617378144866613e+01,1.059554388551174142e+01
-2.500000000000000000e+01,1.076086342478685864e+01,1.042176367270083581e+01,1.100569796178982607e+01,1.653214138476531148e-01,1.158235128167921459e+02,6.510000000000000000e+02,1.092618483863451395e+01,1.059554201093920511e+01
-2.450000000000000000e+01,1.076086797744406987e+01,1.042175676974279241e+01,1.100570963512420342e+01,1.653278363753987457e-01,1.158236129214617733e+02,6.510000000000000000e+02,1.092619581381946858e+01,1.059554014106866937e+01
-2.400000000000000000e+01,1.076087249165150972e+01,1.042174990504366683e+01,1.100572122351085902e+01,1.653342156403215524e-01,1.158237121844435649e+02,6.510000000000000000e+02,1.092620670729182919e+01,1.059553827601118847e+01
-2.350000000000000000e+01,1.076087696761387136e+01,1.042174307862017457e+01,1.100573272724137652e+01,1.653405517380784340e-01,1.158238106101717761e+02,6.510000000000000000e+02,1.092621751935195107e+01,1.059553641587579342e+01
-2.300000000000000000e+01,1.076088140554054284e+01,1.042173629048182448e+01,1.100574414662011336e+01,1.653468447725135460e-01,1.158239082031844163e+02,6.510000000000000000e+02,1.092622825031305744e+01,1.059553456076802824e+01
-2.250000000000000000e+01,1.076088580564557518e+01,1.042172954063167367e+01,1.100575548196393072e+01,1.653530948547652646e-01,1.158240049681224804e+02,6.510000000000000000e+02,1.092623890050034241e+01,1.059553271079080972e+01
-2.200000000000000000e+01,1.076089016814695043e+01,1.042172282906504321e+01,1.100576673360096791e+01,1.653593021012193520e-01,1.158241009097130956e+02,6.510000000000000000e+02,1.092624947024816784e+01,1.059553086604573124e+01
-2.150000000000000000e+01,1.076089449326660485e+01,1.042171615577162846e+01,1.100577790187045579e+01,1.653654666364981207e-01,1.158241960327714537e+02,6.510000000000000000e+02,1.092625995990310273e+01,1.059552902663010698e+01
-2.100000000000000000e+01,1.076089878122999188e+01,1.042170952073715107e+01,1.100578898712190146e+01,1.653715885899449400e-01,1.158242903421899115e+02,6.510000000000000000e+02,1.092627036981993705e+01,1.059552719264004672e+01
-2.050000000000000000e+01,1.076090303226574285e+01,1.042170292393924136e+01,1.100579998971440432e+01,1.653776680974594904e-01,1.158243838429313826e+02,6.510000000000000000e+02,1.092628070036320231e+01,1.059552536416828339e+01
-2.000000000000000000e+01,1.076090724660551778e+01,1.042169636534761423e+01,1.100581091001611789e+01,1.653837053001332158e-01,1.158244765400259695e+02,6.510000000000000000e+02,1.092629095190565103e+01,1.059552354130538454e+01
-1.950000000000000000e+01,1.076091142448352933e+01,1.042168984492882622e+01,1.100582174840410055e+01,1.653897003447732938e-01,1.158245684385602772e+02,6.510000000000000000e+02,1.092630112482830285e+01,1.059552172413875581e+01
-1.900000000000000000e+01,1.076091556613686073e+01,1.042168336264141004e+01,1.100583250526315204e+01,1.653956533825382547e-01,1.158246595436844331e+02,6.510000000000000000e+02,1.092631121951940010e+01,1.059551991275432314e+01
-1.850000000000000000e+01,1.076091967180440534e+01,1.042167691844251287e+01,1.100584318098578507e+01,1.654015645697244907e-01,1.158247498605891224e+02,6.510000000000000000e+02,1.092632123637412889e+01,1.059551810723468002e+01
-1.800000000000000000e+01,1.076092374172725030e+01,1.042167051228193664e+01,1.100585377597136016e+01,1.654074340675032728e-01,1.158248393945140009e+02,6.510000000000000000e+02,1.092633117579475410e+01,1.059551630765974650e+01
-1.750000000000000000e+01,1.076092777614841900e+01,1.042166414410362840e+01,1.100586429062586369e+01,1.654132620402948284e-01,1.158249281507413855e+02,6.510000000000000000e+02,1.092634103818871516e+01,1.059551451410812462e+01
-1.700000000000000000e+01,1.076093177531243583e+01,1.042165781384740875e+01,1.100587472536226841e+01,1.654190486578656638e-01,1.158250161345877274e+02,6.510000000000000000e+02,1.092635082397030111e+01,1.059551272665457056e+01
-1.650000000000000000e+01,1.076093573946539017e+01,1.042165152144840334e+01,1.100588508059886017e+01,1.654247940929160221e-01,1.158251033514042518e+02,6.510000000000000000e+02,1.092636053355830761e+01,1.059551094537247451e+01
-1.600000000000000000e+01,1.076093966885449227e+01,1.042164526683786008e+01,1.100589535675903718e+01,1.654304985217615320e-01,1.158251898065673942e+02,6.510000000000000000e+02,1.092637016737625366e+01,1.059550917033273087e+01
-1.550000000000000000e+01,1.076094356372826688e+01,1.042163904994178480e+01,1.100590555427208805e+01,1.654361621249095249e-01,1.158252755054834324e+02,6.510000000000000000e+02,1.092637972585317563e+01,1.059550740160335636e+01
-1.500000000000000000e+01,1.076094742433594220e+01,1.042163287068161637e+01,1.100591567357037803e+01,1.654417850853289462e-01,1.158253604535745893e+02,6.510000000000000000e+02,1.092638920942127179e+01,1.059550563925061262e+01
-1.450000000000000000e+01,1.076095125092765059e+01,1.042162672897536524e+01,1.100592571509171869e+01,1.654473675898132101e-01,1.158254446562837643e+02,6.510000000000000000e+02,1.092639861851746375e+01,1.059550388333783744e+01
-1.400000000000000000e+01,1.076095504375416745e+01,1.042162062473672712e+01,1.100593567927750982e+01,1.654529098275646093e-01,1.158255281190686503e+02,6.510000000000000000e+02,1.092640795358173023e+01,1.059550213392660289e+01
-1.350000000000000000e+01,1.076095880306669628e+01,1.042161455787580238e+01,1.100594556657309120e+01,1.654584119905090356e-01,1.158256108473970443e+02,6.510000000000000000e+02,1.092641721505720476e+01,1.059550039107618780e+01
-1.300000000000000000e+01,1.076096252911703033e+01,1.042160852829877093e+01,1.100595537742732688e+01,1.654638742729813705e-01,1.158256928467502433e+02,6.510000000000000000e+02,1.092642640339001225e+01,1.059549865484405018e+01
-1.250000000000000000e+01,1.076096622215699306e+01,1.042160253590796515e+01,1.100596511229140972e+01,1.654692968726166613e-01,1.158257741226112358e+02,6.510000000000000000e+02,1.092643551902961008e+01,1.059549692528437603e+01
-1.200000000000000000e+01,1.076096988243868147e+01,1.042159658060243821e+01,1.100597477161973359e+01,1.654746799880960906e-01,1.158258546804695328e+02,6.510000000000000000e+02,1.092644456242677720e+01,1.059549520245058396e+01
-1.150000000000000000e+01,1.076097351021410020e+01,1.042159066227829101e+01,1.100598435586920054e+01,1.654800238206674545e-01,1.158259345258132669e+02,6.510000000000000000e+02,1.092645353403476705e+01,1.059549348639343336e+01
-1.100000000000000000e+01,1.076097710573526456e+01,1.042158478082757078e+01,1.100599386549908409e+01,1.654853285741451629e-01,1.158260136641318070e+02,6.510000000000000000e+02,1.092646243430941055e+01,1.059549177716111856e+01
-1.050000000000000000e+01,1.076098066925410990e+01,1.042157893613992137e+01,1.100600330097060287e+01,1.654905944534426909e-01,1.158260921009131863e+02,6.510000000000000000e+02,1.092647126370755117e+01,1.059549007480066685e+01
-1.000000000000000000e+01,1.076098420102215059e+01,1.042157312810232739e+01,1.100601266274767909e+01,1.654958216653067415e-01,1.158261698416370109e+02,6.510000000000000000e+02,1.092648002268745699e+01,1.059548837935684418e+01
-9.500000000000000000e+00,1.076098770129054216e+01,1.042156735659790989e+01,1.100602195129400052e+01,1.655010104187366604e-01,1.158262468917759378e+02,6.510000000000000000e+02,1.092648871170927904e+01,1.059548669087180528e+01
-9.000000000000000000e+00,1.076099117031001917e+01,1.042156162150728349e+01,1.100603116707552687e+01,1.655061609232026942e-01,1.158263232567937422e+02,6.510000000000000000e+02,1.092649733123322164e+01,1.059548500938681670e+01
-8.500000000000000000e+00,1.076099460833080457e+01,1.042155592270827746e+01,1.100604031055951282e+01,1.655112733900614697e-01,1.158263989421438396e+02,6.510000000000000000e+02,1.092650588172086579e+01,1.059548333494074157e+01
-8.000000000000000000e+00,1.076099801560261149e+01,1.042155026007618446e+01,1.100604938221301410e+01,1.655163480314555957e-01,1.158264739532690157e+02,6.510000000000000000e+02,1.092651436363406781e+01,1.059548166757115695e+01
-7.500000000000000000e+00,1.076100139237444075e+01,1.042154463348435378e+01,1.100605838250506885e+01,1.655213850617812676e-01,1.158265482955974193e+02,6.510000000000000000e+02,1.092652277743622236e+01,1.059548000731265915e+01
-7.000000000000000000e+00,1.076100473889453824e+01,1.042153904280349508e+01,1.100606731190483423e+01,1.655263846952257090e-01,1.158266219745410126e+02,6.510000000000000000e+02,1.092653112358976486e+01,1.059547835419931339e+01
-6.500000000000000000e+00,1.076100805541022609e+01,1.042153348790257006e+01,1.100607617088197010e+01,1.655313471474443854e-01,1.158266949954922040e+02,6.510000000000000000e+02,1.092653940255767075e+01,1.059547670826278143e+01
-6.000000000000000000e+00,1.076101134216822608e+01,1.042152796864711206e+01,1.100608495990619851e+01,1.655362726352992142e-01,1.158267673638312232e+02,6.510000000000000000e+02,1.092654761480352477e+01,1.059547506953292739e+01
-5.500000000000000000e+00,1.076101459941424210e+01,1.042152248490133637e+01,1.100609367944787209e+01,1.655411613756539169e-01,1.158268390849160596e+02,6.510000000000000000e+02,1.092655576078989732e+01,1.059547343803858865e+01
-5.000000000000000000e+00,1.076101782739297619e+01,1.042151703652789330e+01,1.100610232997669513e+01,1.655460135861603066e-01,1.158269101640837278e+02,6.510000000000000000e+02,1.092656384097913680e+01,1.059547181380681735e+01
-4.500000000000000000e+00,1.076102102634819602e+01,1.042151162338688941e+01,1.100611091196252644e+01,1.655508294858349660e-01,1.158269806066514178e+02,6.510000000000000000e+02,1.092657185583403034e+01,1.059547019686236169e+01
-4.000000000000000000e+00,1.076102419652252529e+01,1.042150624533691250e+01,1.100611942587469727e+01,1.655556092933831158e-01,1.158270504179117637e+02,6.510000000000000000e+02,1.092657980581590849e+01,1.059546858722914209e+01
-3.500000000000000000e+00,1.076102733815746326e+01,1.042150090223433878e+01,1.100612787218223687e+01,1.655603532281419987e-01,1.158271196031333403e+02,6.510000000000000000e+02,1.092658769138560615e+01,1.059546698492932215e+01
-3.000000000000000000e+00,1.076103045149334392e+01,1.042149559393395641e+01,1.100613625135322060e+01,1.655650615099242551e-01,1.158271881675598109e+02,6.510000000000000000e+02,1.092659551300326726e+01,1.059546538998341880e+01
-2.500000000000000000e+00,1.076103353676946206e+01,1.042149032028869193e+01,1.100614456385582329e+01,1.655697343588611037e-01,1.158272561164127410e+02,6.510000000000000000e+02,1.092660327112832341e+01,1.059546380241060071e+01
-2.000000000000000000e+00,1.076103659422381398e+01,1.042148508115088923e+01,1.100615281015679869e+01,1.655743719948264969e-01,1.158273234548855584e+02,6.510000000000000000e+02,1.092661096621864125e+01,1.059546222222898848e+01
-1.500000000000000000e+00,1.076103962409323600e+01,1.042147987637197026e+01,1.100616099072261811e+01,1.655789746389043637e-01,1.158273901881471630e+02,6.510000000000000000e+02,1.092661859873213892e+01,1.059546064945433130e+01
-1.000000000000000000e+00,1.076104262661315758e+01,1.042147470580082391e+01,1.100616910601774023e+01,1.655835425109270787e-01,1.158274563213358874e+02,6.510000000000000000e+02,1.092662616912408602e+01,1.059545908410223092e+01
-5.000000000000000000e-01,1.076104560201772209e+01,1.042146956928399959e+01,1.100617715650611039e+01,1.655880758320426027e-01,1.158275218595627365e+02,6.510000000000000000e+02,1.092663367784976636e+01,1.059545752618567960e+01
0.000000000000000000e+00,1.076104855053979570e+01,1.042146446666868265e+01,1.100618514265051040e+01,1.655925748221482030e-01,1.158275868079108477e+02,6.510000000000000000e+02,1.092664112536194310e+01,1.059545597571764652e+01
1.000000000000000000e+00,1.026304059845773509e+01,9.943872320826242728e+00,1.049581367447688152e+01,1.547556549200937992e-01,1.053539516383214476e+02,6.510000000000000000e+02,1.041779625337782811e+01,1.010828494353764029e+01
1.500000000000000000e+00,1.026150082105374928e+01,9.942260140580696515e+00,1.049435683677145903e+01,1.547877350834300780e-01,1.053223583434190260e+02,6.510000000000000000e+02,1.041628855613717874e+01,1.010671308597031981e+01
2.000000000000000000e+00,1.025998502213396968e+01,9.940674839123850859e+00,1.049292244543064001e+01,1.548191915791597983e-01,1.052912616364946103e+02,6.510000000000000000e+02,1.041480421371312914e+01,1.010516583055480844e+01
2.500000000000000000e+00,1.025849324102244609e+01,9.939116288857906767e+00,1.049151059491102167e+01,1.548500596300321774e-01,1.052606621170706518e+02,6.510000000000000000e+02,1.041334330065248004e+01,1.010364318139241391e+01
3.000000000000000000e+00,1.025702542183913657e+01,9.937584340384491455e+00,1.049012134640112315e+01,1.548804022162570404e-01,1.052305584432449876e+02,6.510000000000000000e+02,1.041190582405539189e+01,1.010214501962287947e+01
3.500000000000000000e+00,1.025558155212614686e+01,9.936078824090859740e+00,1.048875472997437619e+01,1.549102874901291393e-01,1.052009501694804356e+02,6.510000000000000000e+02,1.041049183961627556e+01,1.010067126463601817e+01
4.000000000000000000e+00,1.025416164346964010e+01,9.934599551664302197e+00,1.048741074663733031e+01,1.549395998060568991e-01,1.051718372899920411e+02,6.510000000000000000e+02,1.040910124327569619e+01,1.009922204366358223e+01
4.500000000000000000e+00,1.025276560804638137e+01,9.933146317535449299e+00,1.048608937028931010e+01,1.549683713512373662e-01,1.051432178096579406e+02,6.510000000000000000e+02,1.040773397939761757e+01,1.009779723669514340e+01
5.000000000000000000e+00,1.025139328940725214e+01,9.931718900253459381e+00,1.048479054958787771e+01,1.549966526890595997e-01,1.051150883364488635e+02,6.510000000000000000e+02,1.040638994209631285e+01,1.009639663671819321e+01
5.500000000000000000e+00,1.025004453534650395e+01,9.930317063795477850e+00,1.048351420972069015e+01,1.550245327502934867e-01,1.050874455823411608e+02,6.510000000000000000e+02,1.040506906809679677e+01,1.009502000259620935e+01
6.000000000000000000e+00,1.024871920815441051e+01,9.928940558810047889e+00,1.048226025410592044e+01,1.550520030803013150e-01,1.050602865312523875e+02,6.510000000000000000e+02,1.040377121123471227e+01,1.009366720507411053e+01
6.500000000000000000e+00,1.024741710345226409e+01,9.927589123799783977e+00,1.048102856599009236e+01,1.550791755052301490e-01,1.050336068428013618e+02,6.510000000000000000e+02,1.040249627895749462e+01,1.009233792794703355e+01
7.000000000000000000e+00,1.024613811453181711e+01,9.926262486242366734e+00,1.047981900998356863e+01,1.551059822761198248e-01,1.050074041277994468e+02,6.510000000000000000e+02,1.040124409680793605e+01,1.009103213225569640e+01
7.500000000000000000e+00,1.024488200768627699e+01,9.924960363654028228e+00,1.047863143351026238e+01,1.551324970065812159e-01,1.049816734430415011e+02,6.510000000000000000e+02,1.040001450469285871e+01,1.008974951067969705e+01
8.000000000000000000e+00,1.024364863665686265e+01,9.923682464596398134e+00,1.047746566818009484e+01,1.551586468297418975e-01,1.049564115969680529e+02,6.510000000000000000e+02,1.039880728348660455e+01,1.008848998982712075e+01
8.500000000000000000e+00,1.024243778679558226e+01,9.922428489628693171e+00,1.047632153109846698e+01,1.551844411538123580e-01,1.049316140271541826e+02,6.510000000000000000e+02,1.039762222794939284e+01,1.008725334564176990e+01
9.000000000000000000e+00,1.024124922521444603e+01,9.921198132208939313e+00,1.047519882608820652e+01,1.552098988405087310e-01,1.049072758056535832e+02,6.510000000000000000e+02,1.039645912405495487e+01,1.008603932637393896e+01
9.500000000000000000e+00,1.024008270900573692e+01,9.919991079543844847e+00,1.047409734487315269e+01,1.552350376069582538e-01,1.048833918041791122e+02,6.510000000000000000e+02,1.039531774661269559e+01,1.008484767139878002e+01
1.000000000000000000e+01,1.023893798622756002e+01,9.918807013390704697e+00,1.047301686817678146e+01,1.552598740902517427e-01,1.048599567143162119e+02,6.510000000000000000e+02,1.039419786031781179e+01,1.008367811213730825e+01
1.050000000000000000e+01,1.023781479683373519e+01,9.917645610811200996e+00,1.047195716676679034e+01,1.552844239073561672e-01,1.048369650665759991e+02,6.510000000000000000e+02,1.039309922074109060e+01,1.008253037292637799e+01
1.100000000000000000e+01,1.023671287255873708e+01,9.916506544885052676e+00,1.047091800244305482e+01,1.553087026001071791e-01,1.048144112283130767e+02,6.510000000000000000e+02,1.039202157515884473e+01,1.008140416995862942e+01
1.150000000000000000e+01,1.023563189594259271e+01,9.915389485380680767e+00,1.046989912894876085e+01,1.553327512323465776e-01,1.047922885728427786e+02,6.510000000000000000e+02,1.039096464717493973e+01,1.008029914471024568e+01
1.200000000000000000e+01,1.023457158483903306e+01,9.914294099378507141e+00,1.046890029286705825e+01,1.553565605782483705e-01,1.047705911861092716e+02,6.510000000000000000e+02,1.038992814541728293e+01,1.007921502426078497e+01
1.250000000000000000e+01,1.023353165720937952e+01,9.913220051863611104e+00,1.046792123444071798e+01,1.553801225448923351e-01,1.047493131615886170e+02,6.510000000000000000e+02,1.038891177975427205e+01,1.007815153466448876e+01
1.300000000000000000e+01,1.023251187326038192e+01,9.912167006276147774e+00,1.046696168833187102e+01,1.554034617367879845e-01,1.047284494723344608e+02,6.510000000000000000e+02,1.038791533499716913e+01,1.007710841152359471e+01
1.350000000000000000e+01,1.023151193718037710e+01,9.911134625024693889e+00,1.046602138436851703e+01,1.554265913281758782e-01,1.047079939459564457e+02,6.510000000000000000e+02,1.038693852850855137e+01,1.007608534585220106e+01
1.400000000000000000e+01,1.023053154297321043e+01,9.910122569974051387e+00,1.046510004821577056e+01,1.554495286038404811e-01,1.046879402077129697e+02,6.510000000000000000e+02,1.038598107157705108e+01,1.007508201436936979e+01
1.450000000000000000e+01,1.022957039070743690e+01,9.909130502894345938e+00,1.046419740202413529e+01,1.554722939960923866e-01,1.046682820126387412e+02,6.510000000000000000e+02,1.038504268470352976e+01,1.007409809671134582e+01
1.500000000000000000e+01,1.022862817556049286e+01,9.908158085878500998e+00,1.046331316502321052e+01,1.554949030364827234e-01,1.046490130187403196e+02,6.510000000000000000e+02,1.038412307859697492e+01,1.007313327252401081e+01
1.550000000000000000e+01,1.022770462097183852e+01,9.907204981736859040e+00,1.046244705409143982e+01,1.555173354529103547e-01,1.046301274554750904e+02,6.510000000000000000e+02,1.038322195642474988e+01,1.007218728551892895e+01
1.600000000000000000e+01,1.022679942561554967e+01,9.906270854353259381e+00,1.046159878427590684e+01,1.555395988942497032e-01,1.046116190585947265e+02,6.510000000000000000e+02,1.038233902450980040e+01,1.007125982672130071e+01
1.650000000000000000e+01,1.022591228772723326e+01,9.905355369024853474e+00,1.046076806927418801e+01,1.555617005127099273e-01,1.045934815589572224e+02,6.510000000000000000e+02,1.038147398823994294e+01,1.007035058721452359e+01
1.700000000000000000e+01,1.022504290430256013e+01,9.904458192771823377e+00,1.045995462191090652e+01,1.555836456729546569e-01,1.045757086656290227e+02,6.510000000000000000e+02,1.038062654997551526e+01,1.006945925862960500e+01
1.750000000000000000e+01,1.022419091791000589e+01,9.903578994628437826e+00,1.045915815454538844e+01,1.556054557318245213e-01,1.045582929837269575e+02,6.510000000000000000e+02,1.037979637364183105e+01,1.006858546217818073e+01
1.800000000000000000e+01,1.022335606301501620e+01,9.902717445903594040e+00,1.045837837948181637e+01,1.556271080874010171e-01,1.045412289879575667e+02,6.510000000000000000e+02,1.037898317110241919e+01,1.006772895492761499e+01
1.850000000000000000e+01,1.022253805957495842e+01,9.901873220424512567e+00,1.045761500933767785e+01,1.556486190952714177e-01,1.045245108720848322e+02,6.510000000000000000e+02,1.037818667867023059e+01,1.006688944047968803e+01
1.900000000000000000e+01,1.022173661243211029e+01,9.901045994761286551e+00,1.045686775736661644e+01,1.556699974090311744e-01,1.045081325220283901e+02,6.510000000000000000e+02,1.037740660984114172e+01,1.006606661502307887e+01
1.950000000000000000e+01,1.022095142474259255e+01,9.900235448431722318e+00,1.045613633779443497e+01,1.556912477803948369e-01,1.044920877915830602e+02,6.510000000000000000e+02,1.037664267252298700e+01,1.006526017696219810e+01
2.000000000000000000e+01,1.022018218828880975e+01,9.899441264084391179e+00,1.045542046609862830e+01,1.557123658510836672e-01,1.044763703026947610e+02,6.510000000000000000e+02,1.037589455413989370e+01,1.006446982243772581e+01
2.050000000000000000e+01,1.021942862095569282e+01,9.898663127669294681e+00,1.045471985928931247e+01,1.557333629346726589e-01,1.044609742191393167e+02,6.510000000000000000e+02,1.037516198389036504e+01,1.006369525802102061e+01
2.100000000000000000e+01,1.021869042377532288e+01,9.897900728590474984e+00,1.045403423614004446e+01,1.557542451505123382e-01,1.044458933618398930e+02,6.510000000000000000e+02,1.037444466892583428e+01,1.006293617862481149e+01
2.150000000000000000e+01,1.021796725409635265e+01,9.897153759841312848e+00,1.045336331743225777e+01,1.557750593411732776e-01,1.044311206748980965e+02,6.510000000000000000e+02,1.037374231343752484e+01,1.006219219475517868e+01
2.200000000000000000e+01,1.021725887739590100e+01,9.896421918132650930e+00,1.045270682615491786e+01,1.557957821896791828e-01,1.044166512934734357e+02,6.510000000000000000e+02,1.037305465958557882e+01,1.006146309520622140e+01
2.250000000000000000e+01,1.021656502733794802e+01,9.895704903998989721e+00,1.045206448770256102e+01,1.558163986237107723e-01,1.044024797079049023e+02,6.510000000000000000e+02,1.037238142596165957e+01,1.006074862871423825e+01
2.300000000000000000e+01,1.021588542425504187e+01,9.895002421893352107e+00,1.045143603003977795e+01,1.558369115320347442e-01,1.043886001445024618e+02,6.510000000000000000e+02,1.037172233578707647e+01,1.006004851272300726e+01
2.350000000000000000e+01,1.021521979012061010e+01,9.894314180280433746e+00,1.045082118386691050e+01,1.558573247298343234e-01,1.043750068661436927e+02,6.510000000000000000e+02,1.037107711485044348e+01,1.005936246539077494e+01
2.400000000000000000e+01,1.021456781868960384e+01,9.893639891701146993e+00,1.045021968275635160e+01,1.558776673911840827e-01,1.043616935698005790e+02,6.510000000000000000e+02,1.037044548608078642e+01,1.005869015129841948e+01
2.450000000000000000e+01,1.021392926642354126e+01,9.892979272841023075e+00,1.044963126328694258e+01,1.558979205315867422e-01,1.043486552211294196e+02,6.510000000000000000e+02,1.036982718695512773e+01,1.005803134589195480e+01
2.500000000000000000e+01,1.021330386256173206e+01,9.892332044584811968e+00,1.044905566515402562e+01,1.559180618637146243e-01,1.043358862310337400e+02,6.510000000000000000e+02,1.036922192442544599e+01,1.005738580069801635e+01
2.550000000000000000e+01,1.021269135386649118e+01,9.891697932061115139e+00,1.044849263128087102e+01,1.559381061465746343e-01,1.043233813822879767e+02,6.510000000000000000e+02,1.036862946001306618e+01,1.005675324771991619e+01
2.600000000000000000e+01,1.021209148440416925e+01,9.891076664674320895e+00,1.044794190789971111e+01,1.559580597902939791e-01,1.043111354022536972e+02,6.510000000000000000e+02,1.036804954419446290e+01,1.005613342461387560e+01
2.650000000000000000e+01,1.021150399841920198e+01,9.890467976134408090e+00,1.044740324463532843e+01,1.559779245257569835e-01,1.042991430226707337e+02,6.510000000000000000e+02,1.036748192294495929e+01,1.005552607389344466e+01
2.700000000000000000e+01,1.021092862185543382e+01,9.889871604479440137e+00,1.044687639457892026e+01,1.559977141883020224e-01,1.042873986074584849e+02,6.510000000000000000e+02,1.036692633604373626e+01,1.005493090766713138e+01
2.750000000000000000e+01,1.021036512887759606e+01,9.889287292083475123e+00,1.044636111434517467e+01,1.560174177944562979e-01,1.042758974996548744e+02,6.510000000000000000e+02,1.036638254667205317e+01,1.005434771108314074e+01
2.800000000000000000e+01,1.020981324719359229e+01,9.888714785670311258e+00,1.044585716412627541e+01,1.560370861073758775e-01,1.042646341148106330e+02,6.510000000000000000e+02,1.036585033330096728e+01,1.005377616108621552e+01
2.850000000000000000e+01,1.020927276369678260e+01,9.888153836312751466e+00,1.044536430773121971e+01,1.560566714945811617e-01,1.042536040482789019e+02,6.510000000000000000e+02,1.036532943519136296e+01,1.005321609220220047e+01
2.900000000000000000e+01,1.020874344247831367e+01,9.887604199424373519e+00,1.044488231262085698e+01,1.560761735492084412e-01,1.042428024462937088e+02,6.510000000000000000e+02,1.036481961602752122e+01,1.005266726892910611e+01
2.950000000000000000e+01,1.020822505058907126e+01,9.887065634748539722e+00,1.044441094993968733e+01,1.560955933882524627e-01,1.042322245177495006e+02,6.510000000000000000e+02,1.036432064397732411e+01,1.005212945720081841e+01
3.000000000000000000e+01,1.020771735896004984e+01,9.886537906350415739e+00,1.044394999453219874e+01,1.561149320437378030e-01,1.042218655524213489e+02,6.510000000000000000e+02,1.036383229100378855e+01,1.005160242691631112e+01
3.050000000000000000e+01,1.020722014240717535e+01,9.886020782594560075e+00,1.044349922495825744e+01,1.561341904677212844e-01,1.042117209209957593e+02,6.510000000000000000e+02,1.036335433287489671e+01,1.005108595193945398e+01
3.100000000000000000e+01,1.020673317962856608e+01,9.885514036126604509e+00,1.044305842350502012e+01,1.561533695367345598e-01,1.042017860749483162e+02,6.510000000000000000e+02,1.036288654916530128e+01,1.005057981009183088e+01
3.150000000000000000e+01,1.020625624958569055e+01,9.885017443824102301e+00,1.044262737618768178e+01,1.561724678749953910e-01,1.041920564719291349e+02,6.510000000000000000e+02,1.036242871746068595e+01,1.005008378171069516e+01
3.200000000000000000e+01,1.020578911957607460e+01,9.884530786792899093e+00,1.044220587274719669e+01,1.561914695344650550e-01,1.041825273284127036e+02,6.510000000000000000e+02,1.036198058911053899e+01,1.004959765004160843e+01
3.250000000000000000e+01,1.020533160146153939e+01,9.884053850314838741e+00,1.044179370664393858e+01,1.562103926694169143e-01,1.041731947825675064e+02,6.510000000000000000e+02,1.036154199413095789e+01,1.004912120879212267e+01
3.300000000000000000e+01,1.020488349097649561e+01,9.883586423826628220e+00,1.044139067504722007e+01,1.562292396292811192e-01,1.041640546397197653e+02,6.510000000000000000e+02,1.036111273060577531e+01,1.004865425134721413e+01
3.350000000000000000e+01,1.020444457288936846e+01,9.883128300865834603e+00,1.044099657882084564e+01,1.562480025901365199e-01,1.041551024794846683e+02,6.510000000000000000e+02,1.036069257547950428e+01,1.004819657029923086e+01
3.400000000000000000e+01,1.020401465987316669e+01,9.882679279036972630e+00,1.044061122249859608e+01,1.562666890701171762e-01,1.041463344570194636e+02,6.510000000000000000e+02,1.036028134894328367e+01,1.004774797080304971e+01
3.450000000000000000e+01,1.020359355982334826e+01,9.882239159966749398e+00,1.044023441427145649e+01,1.562853010987691471e-01,1.041377466294080421e+02,6.510000000000000000e+02,1.035987886092211774e+01,1.004730825872458055e+01
3.500000000000000000e+01,1.020318108193167106e+01,9.881807749261259488e+00,1.043986596595503435e+01,1.563038391157157703e-01,1.041293350808106624e+02,6.510000000000000000e+02,1.035948492104738605e+01,1.004687724281595607e+01
3.550000000000000000e+01,1.020277703908225853e+01,9.881384856444091369e+00,1.043950569296681508e+01,1.563223035226470603e-01,1.041210959718027738e+02,6.510000000000000000e+02,1.035909934260490672e+01,1.004645473555961033e+01
3.600000000000000000e+01,1.020238124087768661e+01,9.880970294929294795e+00,1.043915341428600563e+01,1.563406924494842865e-01,1.041130253963285242e+02,6.510000000000000000e+02,1.035872193332717117e+01,1.004604054842820204e+01
3.650000000000000000e+01,1.020199351177737945e+01,9.880563881953076333e+00,1.043880895243101037e+01,1.563590076218132341e-01,1.041051197536122288e+02,6.510000000000000000e+02,1.035835251939919210e+01,1.004563450415556680e+01
3.700000000000000000e+01,1.020161367827041232e+01,9.880165438532282352e+00,1.043847213342058922e+01,1.563772502357699268e-01,1.040973754850652853e+02,6.510000000000000000e+02,1.035799092850618308e+01,1.004523642803464334e+01
3.750000000000000000e+01,1.020124156762654088e+01,9.879774789401844615e+00,1.043814278673452378e+01,1.563954205728015356e-01,1.040897890486477593e+02,6.510000000000000000e+02,1.035763698819934220e+01,1.004484614705373957e+01
3.800000000000000000e+01,1.020087701060854890e+01,9.879391762971154733e+00,1.043782074527515746e+01,1.564135188890592443e-01,1.040823569744532477e+02,6.510000000000000000e+02,1.035729052949760742e+01,1.004446349171948860e+01
3.850000000000000000e+01,1.020051983410838581e+01,9.879016191265325375e+00,1.043750584532985748e+01,1.564315428253864604e-01,1.040750757136293032e+02,6.510000000000000000e+02,1.035695137693377177e+01,1.004408829128299985e+01
3.900000000000000000e+01,1.020016987404348363e+01,9.878647909869082255e+00,1.043719792652562539e+01,1.564494919960672248e-01,1.040679419028900838e+02,6.510000000000000000e+02,1.035661936603955091e+01,1.004372038204741635e+01
3.950000000000000000e+01,1.019982698063510895e+01,9.878286757866812096e+00,1.043689683178807392e+01,1.564673698758266007e-01,1.040609524727277773e+02,6.510000000000000000e+02,1.035629435051093417e+01,1.004335961075928196e+01
4.000000000000000000e+01,1.019949099816084370e+01,9.877932577790335955e+00,1.043660240729494504e+01,1.564851766423009383e-01,1.040541042320728593e+02,6.510000000000000000e+02,1.035597617480314625e+01,1.004300582151854293e+01
4.050000000000000000e+01,1.019916177415844594e+01,9.877585215572178612e+00,1.043631450243129422e+01,1.565029124592597076e-01,1.040473940570630873e+02,6.510000000000000000e+02,1.035566468661770578e+01,1.004265886169918787e+01
4.100000000000000000e+01,1.019883914191742846e+01,9.877244520473464462e+00,1.043603296974623440e+01,1.565205982652881078e-01,1.040408185403883863e+02,6.510000000000000000e+02,1.035535974018271688e+01,1.004231854365214183e+01
4.150000000000000000e+01,1.019852295488260729e+01,9.876910345041693517e+00,1.043575766490318024e+01,1.565382094480618769e-01,1.040343746722846845e+02,6.510000000000000000e+02,1.035506116433067092e+01,1.004198474543454545e+01
4.200000000000000000e+01,1.019821308859505749e+01,9.876582545036400873e+00,1.043548844663220621e+01,1.565557496895669254e-01,1.040280599031523820e+02,6.510000000000000000e+02,1.035476883828462391e+01,1.004165733890548928e+01
4.250000000000000000e+01,1.019790940312844185e+01,9.876260979385618199e+00,1.043522517668544580e+01,1.565732191165718212e-01,1.040218713673600064e+02,6.510000000000000000e+02,1.035448262224501370e+01,1.004133618401186823e+01
4.300000000000000000e+01,1.019761176156843696e+01,9.875945510130058835e+00,1.043496771978522197e+01,1.565906178477161348e-01,1.040158062612768504e+02,6.510000000000000000e+02,1.035420237941615262e+01,1.004102114372072130e+01
4.350000000000000000e+01,1.019732002996179077e+01,9.875636002352818466e+00,1.043471594357866117e+01,1.566079459929617113e-01,1.040098618422080676e+02,6.510000000000000000e+02,1.035392797595475223e+01,1.004071208396882753e+01
4.400000000000000000e+01,1.019703407503015846e+01,9.875332324138177853e+00,1.043446971858653960e+01,1.566252048025288668e-01,1.040040353821055845e+02,6.510000000000000000e+02,1.035365927983268541e+01,1.004040887022762973e+01
4.450000000000000000e+01,1.019675375932173900e+01,9.875034346508741123e+00,1.043422891815579767e+01,1.566423991271178040e-01,1.039983240694463120e+02,6.510000000000000000e+02,1.035339615844885586e+01,1.004011136019462214e+01
4.500000000000000000e+01,1.019647896921637376e+01,9.874741943369901520e+00,1.043399341840793859e+01,1.566595230308524545e-01,1.039927255758280751e+02,6.510000000000000000e+02,1.035313849224722738e+01,1.003981944618552191e+01
4.550000000000000000e+01,1.019620958209394779e+01,9.874454991455790420e+00,1.043376309819361936e+01,1.566765766052476139e-01,1.039872373916411448e+02,6.510000000000000000e+02,1.035288615869919582e+01,1.003953300548869976e+01
4.600000000000000000e+01,1.019594547804214635e+01,9.874173370276611905e+00,1.043353783904272980e+01,1.566935599362588305e-01,1.039818570629335852e+02,6.510000000000000000e+02,1.035263903797840612e+01,1.003925191810588835e+01
4.650000000000000000e+01,1.019568653980683770e+01,9.873896962061067484e+00,1.043331752511767441e+01,1.567104731090456782e-01,1.039765821903803698e+02,6.510000000000000000e+02,1.035239701291588332e+01,1.003897606669779208e+01
4.700000000000000000e+01,1.019543264666962123e+01,9.873625651706229078e+00,1.043310204316006740e+01,1.567273090757603515e-01,1.039714103021868397e+02,6.510000000000000000e+02,1.035215995574538184e+01,1.003870533759386063e+01
4.750000000000000000e+01,1.019518369101504618e+01,9.873359326717132234e+00,1.043289128244688690e+01,1.567440731658622799e-01,1.039663391980117950e+02,6.510000000000000000e+02,1.035192776418090865e+01,1.003843961784918370e+01
4.800000000000000000e+01,1.019493956493251119e+01,9.873097877159096925e+00,1.043268513473826786e+01,1.567607674152159680e-01,1.039613666708268909e+02,6.510000000000000000e+02,1.035170033234772724e+01,1.003817879751729336e+01
4.850000000000000000e+01,1.019470016130383883e+01,9.872841195606623543e+00,1.043248349423473442e+01,1.567773919001287930e-01,1.039564905294994901e+02,6.510000000000000000e+02,1.035147755320396712e+01,1.003792276940370876e+01
4.900000000000000000e+01,1.019446537542351727e+01,9.872589177089480472e+00,1.043228625752754901e+01,1.567939466957868344e-01,1.039517086324294013e+02,6.510000000000000000e+02,1.035125932211930433e+01,1.003767142872773022e+01
4.950000000000000000e+01,1.019423510495090568e+01,9.872341719043060237e+00,1.043209332355348096e+01,1.568104318791873342e-01,1.039470188865595475e+02,6.510000000000000000e+02,1.035104553683009243e+01,1.003742467307171893e+01
5.000000000000000000e+01,1.019400924986238977e+01,9.872098721258987908e+00,1.043190459354628707e+01,1.568268475252114214e-01,1.039424192463846737e+02,6.510000000000000000e+02,1.035083609738760124e+01,1.003718240233717829e+01
5.050000000000000000e+01,1.019378771240507930e+01,9.871860085836649645e+00,1.043171997099102200e+01,1.568431937103858531e-01,1.039379077129940754e+02,6.510000000000000000e+02,1.035063090611546599e+01,1.003694451869469262e+01
5.100000000000000000e+01,1.019357039705016454e+01,9.871625717127550104e+00,1.043153936157976602e+01,1.568594705124403410e-01,1.039334823331068804e+02,6.510000000000000000e+02,1.035042986756260497e+01,1.003671092653772234e+01
5.150000000000000000e+01,1.019335721044768839e+01,9.871395521695252029e+00,1.043136267316710430e+01,1.568756780096988990e-01,1.039291411981368753e+02,6.510000000000000000e+02,1.035023288845738776e+01,1.003648153243798902e+01
5.200000000000000000e+01,1.019314806138090823e+01,9.871169408260152878e+00,1.043118981572295745e+01,1.568918162819645801e-01,1.039248824432496292e+02,6.510000000000000000e+02,1.035003987766287281e+01,1.003625624509894365e+01
5.250000000000000000e+01,1.019294286072230804e+01,9.870947287662975356e+00,1.043102070129328318e+01,1.569078854104636045e-01,1.039207042464538517e+02,6.510000000000000000e+02,1.034985074613277156e+01,1.003603497531184452e+01
5.300000000000000000e+01,1.019274152138918588e+01,9.870729072813368532e+00,1.043085524395257124e+01,1.569238854780662384e-01,1.039166048276846510e+02,6.510000000000000000e+02,1.034966540686725267e+01,1.003581763591111908e+01
5.350000000000000000e+01,1.019254395830093785e+01,9.870514678641155726e+00,1.043069335976479017e+01,1.569398165693968450e-01,1.039125824479218068e+02,6.510000000000000000e+02,1.034948377487033611e+01,1.003560414173154136e+01
5.400000000000000000e+01,1.019235008833599565e+01,9.870304022060484073e+00,1.043053496673773850e+01,1.569556787718831559e-01,1.039086354083015067e+02,6.510000000000000000e+02,1.034930576710787875e+01,1.003539440956411255e+01
5.450000000000000000e+01,1.019215983028967898e+01,9.870097021915769986e+00,1.043037998478540196e+01,1.569714721745950892e-01,1.039047620492472106e+02,6.510000000000000000e+02,1.034913130246427393e+01,1.003518835811508403e+01
5.500000000000000000e+01,1.019197310483325936e+01,9.869893598946633873e+00,1.043022833568365471e+01,1.569871968687966690e-01,1.039009607496252272e+02,6.510000000000000000e+02,1.034896030170205528e+01,1.003498590796446166e+01
5.550000000000000000e+01,1.019178983447312703e+01,9.869693675742425398e+00,1.043007994303186337e+01,1.570028529488292635e-01,1.038972299259038437e+02,6.510000000000000000e+02,1.034879268742195713e+01,1.003478698152429871e+01
5.600000000000000000e+01,1.019160994351029181e+01,9.869497176700663843e+00,1.042993473221336131e+01,1.570184405111714476e-01,1.038935680313184378e+02,6.510000000000000000e+02,1.034862838402146323e+01,1.003459150299912039e+01
5.650000000000000000e+01,1.019143335189067656e+01,9.869304027992150452e+00,1.042979263035702431e+01,1.570339583736717060e-01,1.038899734301121498e+02,6.510000000000000000e+02,1.034846731026434874e+01,1.003439939351700616e+01
5.700000000000000000e+01,1.019125999023442120e+01,9.869114157513392271e+00,1.042965356629681750e+01,1.570494072348114223e-01,1.038864447048657240e+02,6.510000000000000000e+02,1.034830939746923306e+01,1.003421058299960933e+01
5.750000000000000000e+01,1.019108979137938853e+01,9.868927494849529580e+00,1.042951747053599831e+01,1.570647879095026234e-01,1.038829804835582564e+02,6.510000000000000000e+02,1.034815457928889160e+01,1.003402500346988546e+01
5.800000000000000000e+01,1.019092268641738563e+01,9.868743971234380297e+00,1.042938427520785538e+01,1.570801005033625741e-01,1.038795793585107106e+02,6.510000000000000000e+02,1.034800278692074826e+01,1.003384258591402478e+01
5.850000000000000000e+01,1.019075860804612965e+01,9.868563519520840543e+00,1.042925391404201285e+01,1.570953451259644307e-01,1.038762399549265467e+02,6.510000000000000000e+02,1.034785395317209478e+01,1.003366326292016630e+01
5.900000000000000000e+01,1.019059749053093888e+01,9.868386074137806219e+00,1.042912632232979142e+01,1.571105218896212963e-01,1.038729609301039005e+02,6.510000000000000000e+02,1.034770801242055960e+01,1.003348696864131817e+01
5.950000000000000000e+01,1.019043926967130886e+01,9.868211571047549313e+00,1.042900143688580350e+01,1.571256309085573566e-01,1.038697409727475218e+02,6.510000000000000000e+02,1.034756490057986511e+01,1.003331363876275084e+01
6.000000000000000000e+01,1.019028388276527686e+01,9.868039947721749527e+00,1.042887919601704283e+01,1.571406723001217420e-01,1.038665788022366883e+02,6.510000000000000000e+02,1.034742455506539649e+01,1.003314321046515545e+01
6.050000000000000000e+01,1.019013126857567819e+01,9.867871143100554576e+00,1.042875953948287027e+01,1.571556461847322672e-01,1.038634731679315024e+02,6.510000000000000000e+02,1.034728691476041007e+01,1.003297562239094454e+01
6.100000000000000000e+01,1.018998136729641857e+01,9.867705097561586314e+00,1.042864240846827251e+01,1.571705526867576697e-01,1.038604228484800700e+02,6.510000000000000000e+02,1.034715191998317607e+01,1.003281081460966284e+01
6.150000000000000000e+01,1.018983412052093662e+01,9.867541752889909645e+00,1.042852774554825501e+01,1.571853919308740799e-01,1.038574266511691491e+02,6.510000000000000000e+02,1.034701951245181029e+01,1.003264872859006296e+01
6.200000000000000000e+01,1.018968947120819024e+01,9.867381052229804439e+00,1.042841549465895135e+01,1.572001640458174920e-01,1.038544834112270792e+02,6.510000000000000000e+02,1.034688963525400673e+01,1.003248930716237197e+01
6.250000000000000000e+01,1.018954736166538311e+01,9.867222940056915803e+00,1.042830560106486537e+01,1.572148671795145780e-01,1.038515919500842273e+02,6.510000000000000000e+02,1.034676222884489682e+01,1.003233249448586761e+01
6.300000000000000000e+01,1.018940773428732349e+01,9.867067362163266964e+00,1.042819801132703894e+01,1.572294982677409358e-01,1.038487510906798832e+02,6.510000000000000000e+02,1.034663723255506618e+01,1.003217823601958258e+01
6.350000000000000000e+01,1.018927054120082154e+01,9.866914265611429258e+00,1.042809267327093359e+01,1.572440626933394314e-01,1.038459598570351972e+02,6.510000000000000000e+02,1.034651460389416044e+01,1.003202647850748264e+01
6.400000000000000000e+01,1.018913572052199257e+01,9.866763598712536165e+00,1.042798953595769973e+01,1.572585487795707948e-01,1.038432169823814775e+02,6.510000000000000000e+02,1.034639426930156425e+01,1.003187717174242266e+01
6.450000000000000000e+01,1.018900323116194606e+01,9.866615310991360133e+00,1.042788854967137624e+01,1.572729679858789475e-01,1.038405216310876540e+02,6.510000000000000000e+02,1.034627619914782493e+01,1.003173026317606720e+01
6.500000000000000000e+01,1.018887302413811291e+01,9.866469353159770250e+00,1.042778966585876788e+01,1.572873210457232940e-01,1.038378728033710843e+02,6.510000000000000000e+02,1.034616034518383643e+01,1.003158570309238939e+01
6.550000000000000000e+01,1.018874505112637507e+01,9.866325677085978185e+00,1.042769283712586237e+01,1.573016081045840731e-01,1.038352695127644978e+02,6.510000000000000000e+02,1.034604665923096078e+01,1.003144344302179114e+01
6.600000000000000000e+01,1.018861926170128918e+01,9.866184235771354949e+00,1.042759801721756219e+01,1.573158256853217363e-01,1.038327107289215689e+02,6.510000000000000000e+02,1.034593508738660894e+01,1.003130343601596763e+01
6.650000000000000000e+01,1.018849561199378861e+01,9.866044983322751705e+00,1.042750516094992186e+01,1.573299764231915476e-01,1.038301955570980084e+02,6.510000000000000000e+02,1.034582558841698052e+01,1.003116563557059848e+01
6.700000000000000000e+01,1.018837405805273555e+01,9.865907874924193521e+00,1.042741422424229114e+01,1.573440616548771598e-01,1.038277231005399983e+02,6.510000000000000000e+02,1.034571811970761068e+01,1.003102999639785864e+01
6.750000000000000000e+01,1.018825455592406648e+01,9.865772866808521613e+00,1.042732516404068654e+01,1.573580815345019257e-01,1.038252924621317277e+02,6.510000000000000000e+02,1.034561263745856863e+01,1.003089647438956611e+01
6.800000000000000000e+01,1.018813706268304387e+01,9.865639916236517593e+00,1.042723793831580181e+01,1.573720362190289823e-01,1.038229027657996255e+02,6.510000000000000000e+02,1.034550909890207393e+01,1.003076502646401558e+01
6.850000000000000000e+01,1.018802153640797847e+01,9.865508981470098249e+00,1.042715250605025368e+01,1.573859258671033157e-01,1.038205531559738546e+02,6.510000000000000000e+02,1.034540746227508379e+01,1.003063561054087494e+01
6.900000000000000000e+01,1.018790793615876744e+01,9.865380021751276374e+00,1.042706882719629746e+01,1.573997506402639301e-01,1.038182427971484145e+02,6.510000000000000000e+02,1.034530768679903012e+01,1.003050818551850298e+01
6.950000000000000000e+01,1.018779622195185119e+01,9.865252997273422864e+00,1.042698686265822694e+01,1.574135107015658397e-01,1.038159708733678031e+02,6.510000000000000000e+02,1.034520973265341759e+01,1.003038271125028480e+01
7.000000000000000000e+01,1.018768635473848505e+01,9.865127869161149476e+00,1.042690657427060508e+01,1.574272062152493601e-01,1.038137365877814347e+02,6.510000000000000000e+02,1.034511356095373458e+01,1.003025914852323552e+01
7.050000000000000000e+01,1.018757829638175849e+01,9.865004599445647671e+00,1.042682792477398479e+01,1.574408373492194868e-01,1.038115391621738723e+02,6.510000000000000000e+02,1.034501913373097715e+01,1.003013745903253806e+01
7.100000000000000000e+01,1.018747200963464827e+01,9.864883151051017762e+00,1.042675087779370990e+01,1.574544042723455828e-01,1.038093778365141588e+02,6.510000000000000000e+02,1.034492641390699319e+01,1.003001760536230158e+01
7.150000000000000000e+01,1.018736745811882827e+01,9.864763487761743832e+00,1.042667539782042851e+01,1.574679071558389154e-01,1.038072518685225276e+02,6.510000000000000000e+02,1.034483536527466896e+01,1.002989955096298935e+01
7.200000000000000000e+01,1.018726460630450426e+01,9.864645574212051571e+00,1.042660145018731477e+01,1.574813461723710006e-01,1.038051605332567249e+02,6.510000000000000000e+02,1.034474595247687390e+01,1.002978326013213284e+01
7.250000000000000000e+01,1.018716341948937298e+01,9.864529375853853921e+00,1.042652900105126967e+01,1.574947214964040609e-01,1.038031031226816339e+02,6.510000000000000000e+02,1.034465814098577674e+01,1.002966869799296923e+01
7.300000000000000000e+01,1.018706386377861151e+01,9.864414858943167275e+00,1.042645801736824929e+01,1.575080333044113212e-01,1.038010789452594480e+02,6.510000000000000000e+02,1.034457189708302316e+01,1.002955583047419985e+01
7.350000000000000000e+01,1.018696590606585772e+01,9.864301990524333874e+00,1.042638846688278953e+01,1.575212817744363059e-01,1.037990873255600519e+02,6.510000000000000000e+02,1.034448718784029353e+01,1.002944462429142192e+01
7.400000000000000000e+01,1.018686951401432594e+01,9.864190738403529224e+00,1.042632031810244797e+01,1.575344670864783914e-01,1.037971276038747135e+02,6.510000000000000000e+02,1.034440398110080572e+01,1.002933504692784794e+01
7.450000000000000000e+01,1.018677465603781229e+01,9.864081071138414814e+00,1.042625354027950024e+01,1.575475894212814143e-01,1.037951991358267350e+02,6.510000000000000000e+02,1.034432224545909307e+01,1.002922706661653152e+01
7.500000000000000000e+01,1.018668130128213711e+01,9.863972958007252601e+00,1.042618810339949853e+01,1.575606489617103478e-01,1.037933012919923783e+02,6.510000000000000000e+02,1.034424195024384652e+01,1.002912065232042593e+01
7.550000000000000000e+01,1.018658941960863196e+01,9.863866369004163914e+00,1.042612397815220682e+01,1.575736458920356520e-01,1.037914334575622348e+02,6.510000000000000000e+02,1.034416306550066622e+01,1.002901577371659592e+01
7.600000000000000000e+01,1.018649898157552514e+01,9.863761274813118263e+00,1.042606113592199257e+01,1.575865803972727741e-01,1.037895950319605305e+02,6.510000000000000000e+02,1.034408556197279871e+01,1.002891240117825333e+01
7.650000000000000000e+01,1.018640995842186392e+01,9.863657646795637390e+00,1.042599954877272950e+01,1.575994526650539296e-01,1.037877854285164148e+02,6.510000000000000000e+02,1.034400941108691718e+01,1.002881050575680888e+01
7.700000000000000000e+01,1.018632232205103350e+01,9.863555456973113422e+00,1.042593918942468001e+01,1.576122628831513883e-01,1.037860040741263106e+02,6.510000000000000000e+02,1.034393458493418549e+01,1.002871005916788150e+01
7.750000000000000000e+01,1.018623604501392776e+01,9.863454678007778753e+00,1.042588003124498286e+01,1.576250112416240079e-01,1.037842504089099123e+02,6.510000000000000000e+02,1.034386105625555174e+01,1.002861103377230201e+01
7.800000000000000000e+01,1.018615110049405281e+01,9.863355283194131573e+00,1.042582204823153091e+01,1.576376979313867110e-01,1.037825238859052916e+02,6.510000000000000000e+02,1.034378879842543952e+01,1.002851340256266433e+01
7.850000000000000000e+01,1.018606746229206372e+01,9.863257246437180825e+00,1.042576521499030129e+01,1.576503231441006292e-01,1.037808239707525217e+02,6.510000000000000000e+02,1.034371778543616571e+01,1.002841713914796351e+01
7.900000000000000000e+01,1.018598510481025343e+01,9.863160542239070239e+00,1.042570950672740970e+01,1.576628870727788956e-01,1.037791501413764621e+02,6.510000000000000000e+02,1.034364799188303330e+01,1.002832221773747534e+01
7.950000000000000000e+01,1.018590400033429688e+01,9.863065145684867474e+00,1.042565489923256195e+01,1.576753876995315440e-01,1.037775018319124598e+02,6.510000000000000000e+02,1.034357938803382915e+01,1.002822861263476639e+01
8.000000000000000000e+01,1.018582412486172828e+01,9.862971032427012119e+00,1.042560136886594080e+01,1.576878255762069470e-01,1.037758785529501466e+02,6.510000000000000000e+02,1.034351195043793581e+01,1.002813629928552075e+01
8.050000000000000000e+01,1.018574545683349442e+01,9.862878178675487106e+00,1.042554889254179962e+01,1.577002027956330155e-01,1.037742798653659833e+02,6.510000000000000000e+02,1.034344565962912732e+01,1.002804525403786151e+01
8.100000000000000000e+01,1.018566797291554593e+01,9.862786561177735223e+00,1.042549744771352316e+01,1.577125195555586501e-01,1.037727052933020531e+02,6.510000000000000000e+02,1.034338049247110547e+01,1.002795545335998817e+01
8.150000000000000000e+01,1.018559165030648828e+01,9.862696157211114922e+00,1.042544701236749738e+01,1.577247760534914167e-01,1.037711543717743723e+02,6.510000000000000000e+02,1.034331642635997994e+01,1.002786687425299661e+01
8.200000000000000000e+01,1.018551646672388600e+01,9.862606944566476130e+00,1.042539756500614345e+01,1.577369724870283096e-01,1.037696266463928225e+02,6.510000000000000000e+02,1.034325343921091367e+01,1.002777949423685833e+01
8.250000000000000000e+01,1.018544240039197035e+01,9.862518901538804172e+00,1.042534908462810073e+01,1.577491090555057374e-01,1.037681216731103291e+02,6.510000000000000000e+02,1.034319150944747534e+01,1.002769329133646359e+01
8.300000000000000000e+01,1.018536943002910888e+01,9.862432006910520244e+00,1.042530155072523534e+01,1.577611859592850940e-01,1.037666390179667815e+02,6.510000000000000000e+02,1.034313061598839312e+01,1.002760824406982465e+01
8.350000000000000000e+01,1.018529753483632838e+01,9.862346239947001436e+00,1.042525494327077062e+01,1.577732033986536386e-01,1.037651782568536589e+02,6.510000000000000000e+02,1.034307073823498158e+01,1.002752433143767519e+01
8.400000000000000000e+01,1.018522669448451623e+01,9.862261580372804204e+00,1.042520924270617044e+01,1.577851615750893999e-01,1.037637389752532329e+02,6.510000000000000000e+02,1.034301185605960605e+01,1.002744153290942641e+01
8.450000000000000000e+01,1.018515688910360950e+01,9.862178008370820592e+00,1.042516442992945613e+01,1.577970606899425088e-01,1.037623207680171049e+02,6.510000000000000000e+02,1.034295394979355187e+01,1.002735982841366713e+01
8.500000000000000000e+01,1.018508809927118897e+01,9.862095504566994464e+00,1.042512048627242827e+01,1.578089009452053604e-01,1.037609232391331346e+02,6.510000000000000000e+02,1.034289700021639469e+01,1.002727919832598324e+01
8.550000000000000000e+01,1.018502030600221708e+01,9.862014050020325939e+00,1.042507739351010976e+01,1.578206825439527616e-01,1.037595460015161137e+02,6.510000000000000000e+02,1.034284098854616829e+01,1.002719962345826410e+01
8.600000000000000000e+01,1.018495349073729273e+01,9.861933626210426240e+00,1.042503513383174507e+01,1.578324056901226347e-01,1.037581886767676735e+02,6.510000000000000000e+02,1.034278589642741508e+01,1.002712108504716859e+01
8.650000000000000000e+01,1.018488763533331642e+01,9.861854215029177695e+00,1.042499368984486807e+01,1.578440705873073169e-01,1.037568508949850354e+02,6.510000000000000000e+02,1.034273170592062208e+01,1.002704356474600900e+01
8.700000000000000000e+01,1.018482272205246808e+01,9.861775798770603174e+00,1.042495304455887428e+01,1.578556774405128760e-01,1.037555322945364509e+02,6.510000000000000000e+02,1.034267839949298207e+01,1.002696704461195409e+01
8.750000000000000000e+01,1.018475873355307115e+01,9.861698360121367912e+00,1.042491318137666845e+01,1.578672264555549543e-01,1.037542325218743002e+02,6.510000000000000000e+02,1.034262596000862544e+01,1.002689150709751509e+01
8.800000000000000000e+01,1.018469565287952960e+01,9.861621882150032548e+00,1.042487408408478089e+01,1.578787178374659594e-01,1.037529512313291775e+02,6.510000000000000000e+02,1.034257437071699570e+01,1.002681693504206351e+01
8.850000000000000000e+01,1.018463346345300025e+01,9.861546348297896003e+00,1.042483573683848519e+01,1.578901517924188591e-01,1.037516880849197065e+02,6.510000000000000000e+02,1.034252361524541897e+01,1.002674331166058330e+01
8.900000000000000000e+01,1.018457214906229780e+01,9.861471742369843696e+00,1.042479812416088336e+01,1.579015285265739366e-01,1.037504427521664780e+02,6.510000000000000000e+02,1.034247367758887393e+01,1.002667062053572344e+01
8.950000000000000000e+01,1.018451169385521915e+01,9.861398048525835236e+00,1.042476123093051577e+01,1.579128482467387351e-01,1.037492149099151106e+02,6.510000000000000000e+02,1.034242454210195739e+01,1.002659884560848091e+01
9.000000000000000000e+01,1.018445208232947685e+01,9.861325251271789938e+00,1.042472504237197128e+01,1.579241111603135461e-01,1.037480042421509978e+02,6.510000000000000000e+02,1.034237619348979109e+01,1.002652797116916261e+01
9.050000000000000000e+01,1.018439329932422588e+01,9.861253335451555913e+00,1.042468954404825965e+01,1.579353174738092058e-01,1.037468104398257367e+02,6.510000000000000000e+02,1.034232861679803506e+01,1.002645798185041670e+01
9.100000000000000000e+01,1.018433533001193503e+01,9.861182286238463490e+00,1.042465472185255138e+01,1.579464673954291687e-01,1.037456332006920121e+02,6.510000000000000000e+02,1.034228179740736486e+01,1.002638886261650519e+01
9.150000000000000000e+01,1.018427815989010554e+01,9.861112089127423985e+00,1.042462056199970455e+01,1.579575611330927554e-01,1.037444722291336774e+02,6.510000000000000000e+02,1.034223572102319721e+01,1.002632059875701209e+01
9.200000000000000000e+01,1.018422177477343205e+01,9.861042729926802863e+00,1.042458705101905458e+01,1.579685988946008812e-01,1.037433272360060386e+02,6.510000000000000000e+02,1.034219037366803207e+01,1.002625317587883202e+01
9.250000000000000000e+01,1.018416616078616954e+01,9.860974194751111810e+00,1.042455417574576693e+01,1.579795808881307440e-01,1.037421979384796913e+02,6.510000000000000000e+02,1.034214574167429923e+01,1.002618657989803808e+01
9.300000000000000000e+01,1.018411130435458389e+01,9.860906470013274472e+00,1.042452192331424499e+01,1.579905073219073086e-01,1.037410840598866457e+02,6.510000000000000000e+02,1.034210181167649090e+01,1.002612079703267511e+01
9.350000000000000000e+01,1.018405719219966166e+01,9.860839542417853210e+00,1.042449028115025556e+01,1.580013784051369219e-01,1.037399853295715673e+02,6.510000000000000000e+02,1.034205857060479872e+01,1.002605581379452460e+01
9.400000000000000000e+01,1.018400381132998689e+01,9.860773398953366353e+00,1.042445923696433496e+01,1.580121943458672740e-01,1.037389014827457174e+02,6.510000000000000000e+02,1.034201600567585544e+01,1.002599161698412011e+01
9.450000000000000000e+01,1.018395114716911642e+01,9.860708026885811606e+00,1.042442877874435148e+01,1.580229548662692718e-01,1.037378322221918410e+02,6.510000000000000000e+02,1.034197410203538503e+01,1.002592819230284782e+01
9.500000000000000000e+01,1.018389918874103017e+01,9.860643413751734698e+00,1.042439889474914061e+01,1.580336605563671393e-01,1.037367773243090596e+02,6.510000000000000000e+02,1.034193284929739676e+01,1.002586552818466359e+01
9.550000000000000000e+01,1.018384792430365948e+01,9.860579547351596474e+00,1.042436957350143878e+01,1.580443117367767436e-01,1.037357365498163091e+02,6.510000000000000000e+02,1.034189223604043661e+01,1.002580361256688235e+01
9.600000000000000000e+01,1.018379734194778585e+01,9.860516415743838081e+00,1.042434080378196803e+01,1.580549086164054484e-01,1.037347096560005184e+02,6.510000000000000000e+02,1.034185225056419100e+01,1.002574243333138071e+01
9.650000000000000000e+01,1.018374743001861304e+01,9.860454007237489549e+00,1.042431257462303407e+01,1.580654514038290770e-01,1.037336964053382076e+02,6.510000000000000000e+02,1.034181288142244171e+01,1.002568197861478438e+01
9.700000000000000000e+01,1.018369817710983227e+01,9.860392310388576220e+00,1.042428487530203185e+01,1.580759403081705428e-01,1.037326965653744253e+02,6.510000000000000000e+02,1.034177411741800334e+01,1.002562223680166120e+01
9.750000000000000000e+01,1.018364957205747245e+01,9.860331313991155255e+00,1.042425769533593360e+01,1.580863755382774516e-01,1.037317099085971677e+02,6.510000000000000000e+02,1.034173594759574932e+01,1.002556319651919559e+01
9.800000000000000000e+01,1.018360160393414837e+01,9.860271007073308169e+00,1.042423102447523142e+01,1.580967573027776407e-01,1.037307362123197834e+02,6.510000000000000000e+02,1.034169836123692576e+01,1.002550484663136920e+01
9.850000000000000000e+01,1.018355426204341541e+01,9.860211378891129641e+00,1.042420485269839681e+01,1.581070858100801502e-01,1.037297752585659651e+02,6.510000000000000000e+02,1.034166134785349556e+01,1.002544717623333526e+01
9.900000000000000000e+01,1.018350753591420954e+01,9.860152418923352258e+00,1.042417917020653029e+01,1.581173612689792396e-01,1.037288268339561910e+02,6.510000000000000000e+02,1.034162489718318945e+01,1.002539017464523141e+01
9.950000000000000000e+01,1.018346141529539750e+01,9.860094116865788294e+00,1.042415396741747813e+01,1.581275838885454199e-01,1.037278907295965666e+02,6.510000000000000000e+02,1.034158899918394248e+01,1.002533383140685252e+01
1.000000000000000000e+02,1.018341589015054893e+01,9.860036462626199594e+00,1.042412923496079458e+01,1.581377538766997881e-01,1.037269667409718608e+02,6.510000000000000000e+02,1.034155364402724864e+01,1.002527813627384923e+01
1.005000000000000000e+02,1.018337095065285069e+01,9.859979446319581342e+00,1.042410496367297768e+01,1.581478714414767950e-01,1.037260546678418223e+02,6.510000000000000000e+02,1.034151882209432749e+01,1.002522307921137390e+01
1.010000000000000000e+02,1.018332658717999806e+01,9.859923058262392459e+00,1.042408114459115431e+01,1.581579367919569157e-01,1.037251543141372849e+02,6.510000000000000000e+02,1.034148452397195328e+01,1.002516865038804106e+01
1.015000000000000000e+02,1.018328279030946426e+01,9.859867288968567678e+00,1.042405776895184921e+01,1.581679501355253981e-01,1.037242654878629793e+02,6.510000000000000000e+02,1.034145074044498891e+01,1.002511484017393961e+01
1.020000000000000000e+02,1.018323955081356402e+01,9.859812129144286175e+00,1.042403482818122029e+01,1.581779116805052676e-01,1.037233880009972466e+02,6.510000000000000000e+02,1.034141746249406957e+01,1.002506163913305848e+01
1.025000000000000000e+02,1.018319685965509258e+01,9.859757569683614165e+00,1.042401231389352745e+01,1.581878216346775112e-01,1.037225216694028518e+02,6.510000000000000000e+02,1.034138468128976918e+01,1.002500903802041599e+01
1.030000000000000000e+02,1.018315470798247446e+01,9.859703601663923678e+00,1.042399021788631508e+01,1.581976802047882769e-01,1.037216663127278338e+02,6.510000000000000000e+02,1.034135238818726421e+01,1.002495702777768649e+01
1.035000000000000000e+02,1.018311308712552332e+01,9.859650216341613316e+00,1.042396853213508479e+01,1.582074875994008978e-01,1.037208217543196014e+02,6.510000000000000000e+02,1.034132057472492328e+01,1.002490559952612159e+01
1.040000000000000000e+02,1.018307198859119467e+01,9.859597405146617533e+00,1.042394724879022050e+01,1.582172440248940104e-01,1.037199878211374511e+02,6.510000000000000000e+02,1.034128923261608790e+01,1.002485474456629966e+01
1.045000000000000000e+02,1.018303140405925866e+01,9.859545159682953752e+00,1.042392636017171448e+01,1.582269496884778082e-01,1.037191643436648008e+02,6.510000000000000000e+02,1.034125835374773672e+01,1.002480445437078060e+01
1.050000000000000000e+02,1.018299132537832996e+01,9.859493471717721391e+00,1.042390585876555598e+01,1.582366047966597133e-01,1.037183511558278752e+02,6.510000000000000000e+02,1.034122793017498765e+01,1.002475472058167050e+01
1.055000000000000000e+02,1.018295174456184427e+01,9.859442333181920759e+00,1.042388573722015721e+01,1.582462095563414994e-01,1.037175480949140507e+02,6.510000000000000000e+02,1.034119795411818465e+01,1.002470553500550210e+01
1.060000000000000000e+02,1.018291265378423915e+01,9.859391736165243003e+00,1.042386598834187161e+01,1.582557641733399467e-01,1.037167550014932402e+02,6.510000000000000000e+02,1.034116841795757935e+01,1.002465688961089896e+01
1.065000000000000000e+02,1.018287404537709051e+01,9.859341672912428578e+00,1.042384660509160454e+01,1.582652688537032337e-01,1.037159717193397057e+02,6.510000000000000000e+02,1.034113931423079258e+01,1.002460877652338667e+01
1.070000000000000000e+02,1.018283591182530579e+01,9.859292135819544001e+00,1.042382758058039904e+01,1.582747238034921677e-01,1.037151980953541681e+02,6.510000000000000000e+02,1.034111063562879806e+01,1.002456118802181351e+01
1.075000000000000000e+02,1.018279824576384307e+01,9.859243117430626313e+00,1.042380890806690807e+01,1.582841292275206091e-01,1.037144339794965333e+02,6.510000000000000000e+02,1.034108237499136429e+01,1.002451411653632363e+01
1.080000000000000000e+02,1.018276103997385462e+01,9.859194610434268924e+00,1.042379058095356292e+01,1.582934853312194246e-01,1.037136792247077324e+02,6.510000000000000000e+02,1.034105452530507385e+01,1.002446755464263539e+01
1.085000000000000000e+02,1.018272428737962088e+01,9.859146607658534123e+00,1.042377259278270074e+01,1.583027923195412245e-01,1.037129336868469522e+02,6.510000000000000000e+02,1.034102707969916146e+01,1.002442149506007851e+01
1.090000000000000000e+02,1.018268798104490003e+01,9.859099102072214293e+00,1.042375493723350033e+01,1.583120503969061843e-01,1.037121972246171282e+02,6.510000000000000000e+02,1.034100003144180668e+01,1.002437593064799337e+01
1.095000000000000000e+02,1.018265211416989047e+01,9.859052086776175727e+00,1.042373760811883265e+01,1.583212597675316968e-01,1.037114696995029135e+02,6.510000000000000000e+02,1.034097337393742144e+01,1.002433085440235949e+01
1.100000000000000000e+02,1.018261668008799958e+01,9.859005555003639287e+00,1.042372059938264073e+01,1.583304206352138532e-01,1.037107509757048831e+02,6.510000000000000000e+02,1.034094710072321277e+01,1.002428625945278640e+01
1.105000000000000000e+02,1.018258167226268185e+01,9.858959500115535235e+00,1.042370390509526423e+01,1.583395332038760039e-01,1.037100409200751017e+02,6.510000000000000000e+02,1.034092120546655735e+01,1.002424213905880634e+01
1.110000000000000000e+02,1.018254708428453270e+01,9.858913915598630950e+00,1.042368751945232930e+01,1.583485976763094882e-01,1.037093394020574806e+02,6.510000000000000000e+02,1.034089568196084130e+01,1.002419848660822232e+01
1.115000000000000000e+02,1.018251290986822077e+01,9.858868795062242896e+00,1.042367143677011576e+01,1.583576142555438993e-01,1.037086462936256908e+02,6.510000000000000000e+02,1.034087052412376373e+01,1.002415529561267604e+01
1.120000000000000000e+02,1.018247914284992639e+01,9.858824132234959237e+00,1.042365565148530671e+01,1.583665831443547556e-01,1.037079614692305825e+02,6.510000000000000000e+02,1.034084572599428142e+01,1.002411255970557136e+01
1.125000000000000000e+02,1.018244577718404820e+01,9.858779920962218668e+00,1.042364015814847633e+01,1.583755045445521259e-01,1.037072848057330106e+02,6.510000000000000000e+02,1.034082128172859960e+01,1.002407027263949679e+01
1.130000000000000000e+02,1.018241280694086370e+01,9.858736155204042007e+00,1.042362495142412016e+01,1.583843786581316526e-01,1.037066161823562140e+02,6.510000000000000000e+02,1.034079718559899419e+01,1.002402842828273144e+01
1.135000000000000000e+02,1.018238022630385942e+01,9.858692829031715732e+00,1.042361002608734388e+01,1.583932056863440185e-01,1.037059554806314452e+02,6.510000000000000000e+02,1.034077343199020405e+01,1.002398702061751479e+01
1.140000000000000000e+02,1.018234802956693841e+01,9.858649936625802468e+00,1.042359537702075656e+01,1.584019858305172890e-01,1.037053025843407568e+02,6.510000000000000000e+02,1.034075001539745564e+01,1.002394604373642117e+01
1.145000000000000000e+02,1.018231621113197605e+01,9.858607472272973737e+00,1.042358099921286474e+01,1.584107192910718109e-01,1.037046573794673634e+02,6.510000000000000000e+02,1.034072693042304891e+01,1.002390549184090496e+01
1.150000000000000000e+02,1.018228476550660488e+01,9.858565430364162552e+00,1.042356688775432616e+01,1.584194062687803994e-01,1.037040197541504511e+02,6.510000000000000000e+02,1.034070417177538559e+01,1.002386535923782418e+01
1.155000000000000000e+02,1.018225368730156788e+01,9.858523805392295003e+00,1.042355303783706688e+01,1.584280469626882515e-01,1.037033895986307925e+02,6.510000000000000000e+02,1.034068173426425652e+01,1.002382564033887924e+01
1.160000000000000000e+02,1.018222297122817110e+01,9.858482591949480067e+00,1.042353944475112648e+01,1.584366415730704414e-01,1.037027668051996159e+02,6.510000000000000000e+02,1.034065961280124313e+01,1.002378632965510086e+01
1.165000000000000000e+02,1.018219261209651272e+01,9.858441784725130219e+00,1.042352610388229905e+01,1.584451902984212457e-01,1.037021512681615150e+02,6.510000000000000000e+02,1.034063780239493546e+01,1.002374742179809175e+01
1.170000000000000000e+02,1.018216260481282909e+01,9.858401378503527823e+00,1.042351301071028402e+01,1.584536933379184498e-01,1.037015428837812152e+02,6.510000000000000000e+02,1.034061629815074745e+01,1.002370891147491072e+01
1.175000000000000000e+02,1.018213294437761185e+01,9.858361368161940419e+00,1.042350016080643016e+01,1.584621508894532571e-01,1.037009415502443801e+02,6.510000000000000000e+02,1.034059509526706400e+01,1.002367079348815793e+01
1.180000000000000000e+02,1.018210362588332174e+01,9.858321748668261719e+00,1.042348754983136239e+01,1.584705631509448487e-01,1.037003471676116675e+02,6.510000000000000000e+02,1.034057418903426750e+01,1.002363306273237775e+01
1.185000000000000000e+02,1.018207464451232269e+01,9.858282515079363151e+00,1.042347517353312547e+01,1.584789303203408550e-01,1.036997596377762392e+02,6.510000000000000000e+02,1.034055357483266491e+01,1.002359571419198225e+01
1.190000000000000000e+02,1.018204599553496337e+01,9.858243662538503926e+00,1.042346302774532774e+01,1.584872525934288845e-01,1.036991788644242121e+02,6.510000000000000000e+02,1.034053324812839136e+01,1.002355874294153537e+01
1.195000000000000000e+02,1.018201767430763027e+01,9.858205186274066278e+00,1.042345110838479805e+01,1.584955301677230532e-01,1.036986047529961326e+02,6.510000000000000000e+02,1.034051320447535360e+01,1.002352214413990872e+01
1.200000000000000000e+02,1.018198967627060902e+01,9.858167081597327908e+00,1.042343941144990715e+01,1.585037632393997142e-01,1.036980372106422976e+02,6.510000000000000000e+02,1.034049343951000743e+01,1.002348591303120884e+01
1.205000000000000000e+02,1.018196199694648918e+01,9.858129343900582597e+00,1.042342793301892279e+01,1.585119520032435836e-01,1.036974761461904109e+02,6.510000000000000000e+02,1.034047394894973060e+01,1.002345004494324598e+01
1.210000000000000000e+02,1.018193463193818715e+01,9.858091968655301685e+00,1.042341666924796506e+01,1.585200966553845237e-01,1.036969214701058490e+02,6.510000000000000000e+02,1.034045472859357240e+01,1.002341453528280191e+01
1.215000000000000000e+02,1.018190757692729242e+01,9.858054951410709421e+00,1.042340561636924612e+01,1.585281973899601293e-01,1.036963730944571154e+02,6.510000000000000000e+02,1.034043577431725325e+01,1.002337937953733160e+01
1.220000000000000000e+02,1.018188082767209579e+01,9.858018287791900036e+00,1.042339477068879106e+01,1.585362544015242181e-01,1.036958309328762624e+02,6.510000000000000000e+02,1.034041708207362120e+01,1.002334457327057216e+01
1.225000000000000000e+02,1.018185438000636900e+01,9.857981973497860650e+00,1.042338412858554975e+01,1.585442678838434594e-01,1.036952949005337103e+02,6.510000000000000000e+02,1.034039864789021301e+01,1.002331011212252498e+01
1.230000000000000000e+02,1.018182822983704661e+01,9.857946004300579546e+00,1.042337368651252305e+01,1.585522380303905909e-01,1.036947649140910386e+02,6.510000000000000000e+02,1.034038046786743692e+01,1.002327599180665629e+01
1.235000000000000000e+02,1.018180237314312109e+01,9.857910376042209322e+00,1.042336344098637468e+01,1.585601650341809665e-01,1.036942408916785752e+02,6.510000000000000000e+02,1.034036253817730255e+01,1.002324220810893962e+01
1.240000000000000000e+02,1.018177680597398727e+01,9.857875084635727703e+00,1.042335338859566640e+01,1.585680490876089366e-01,1.036937227528612766e+02,6.510000000000000000e+02,1.034034485506159662e+01,1.002320875688637791e+01
1.245000000000000000e+02,1.018175152444782761e+01,9.857840126061207187e+00,1.042334352599442759e+01,1.585758903824487365e-01,1.036932104186062702e+02,6.510000000000000000e+02,1.034032741483027706e+01,1.002317563406537815e+01
1.250000000000000000e+02,1.018172652475011297e+01,9.857805496364587583e+00,1.042333384990165079e+01,1.585836891102377355e-01,1.036927038112518460e+02,6.510000000000000000e+02,1.034031021386035221e+01,1.002314283563987551e+01
1.255000000000000000e+02,1.018170180313223483e+01,9.857771191657979770e+00,1.042332435709941585e+01,1.585914454620038772e-01,1.036922028544799161e+02,6.510000000000000000e+02,1.034029324859423937e+01,1.002311035767023029e+01
1.260000000000000000e+02,1.018167735591003975e+01,9.857737208116589045e+00,1.042331504443246359e+01,1.585991596285394600e-01,1.036917074732861295e+02,6.510000000000000000e+02,1.034027651553857829e+01,1.002307819628149943e+01
1.265000000000000000e+02,1.018165317946243142e+01,9.857703541977958395e+00,1.042330590880585106e+01,1.586068317999644872e-01,1.036912175939510519e+02,6.510000000000000000e+02,1.034026001126239613e+01,1.002304634766246672e+01
1.270000000000000000e+02,1.018162927023001174e+01,9.857670189540620242e+00,1.042329694718358013e+01,1.586144621653442777e-01,1.036907331440125120e+02,6.510000000000000000e+02,1.034024373239535599e+01,1.002301480806466571e+01
1.275000000000000000e+02,1.018160562471383912e+01,9.857637147162908065e+00,1.042328815658798291e+01,1.586220509143309032e-01,1.036902540522407747e+02,6.510000000000000000e+02,1.034022767562817080e+01,1.002298357379950922e+01
1.280000000000000000e+02,1.018158223947401275e+01,9.857604411261339905e+00,1.042327953409831132e+01,1.586295982349762157e-01,1.036897802486088409e+02,6.510000000000000000e+02,1.034021183770898844e+01,1.002295264123903706e+01
1.285000000000000000e+02,1.018155911112848777e+01,9.857571978309605853e+00,1.042327107684872800e+01,1.586371043157012162e-01,1.036893116642691979e+02,6.510000000000000000e+02,1.034019621544418932e+01,1.002292200681278800e+01
1.290000000000000000e+02,1.018153623635184957e+01,9.857539844837424070e+00,1.042326278202808432e+01,1.586445693440934890e-01,1.036888482315281692e+02,6.510000000000000000e+02,1.034018080569594389e+01,1.002289166700775702e+01
1.295000000000000000e+02,1.018151361187410053e+01,9.857508007429322205e+00,1.042325464687836245e+01,1.586519935072906173e-01,1.036883898838214009e+02,6.510000000000000000e+02,1.034016560538139018e+01,1.002286161836681089e+01
1.300000000000000000e+02,1.018149123447959070e+01,9.857476462723395727e+00,1.042324666869364691e+01,1.586593769915435881e-01,1.036879365556920902e+02,6.510000000000000000e+02,1.034015061147113457e+01,1.002283185748804684e+01
1.305000000000000000e+02,1.018146910100562152e+01,9.857445207410345134e+00,1.042323884481760388e+01,1.586667199834199127e-01,1.036874881827625217e+02,6.510000000000000000e+02,1.034013582098904216e+01,1.002280238102220089e+01
1.310000000000000000e+02,1.018144720834176198e+01,9.857414238232156123e+00,1.042323117264443511e+01,1.586740226681641885e-01,1.036870447017199695e+02,6.510000000000000000e+02,1.034012123100992753e+01,1.002277318567359821e+01
1.315000000000000000e+02,1.018142555342825695e+01,9.857383551981193648e+00,1.042322364961734493e+01,1.586812852312294575e-01,1.036866060502845244e+02,6.510000000000000000e+02,1.034010683865948721e+01,1.002274426819702668e+01
1.320000000000000000e+02,1.018140413325529714e+01,9.857353145499464731e+00,1.042321627322642108e+01,1.586885078566378782e-01,1.036861721671938028e+02,6.510000000000000000e+02,1.034009264111193360e+01,1.002271562539865890e+01
1.325000000000000000e+02,1.018138294486201900e+01,9.857323015676923816e+00,1.042320904100833623e+01,1.586956907287850049e-01,1.036857429921830942e+02,6.510000000000000000e+02,1.034007863559080498e+01,1.002268725413323303e+01
1.330000000000000000e+02,1.018136198533525416e+01,9.857293159451035791e+00,1.042320195054535326e+01,1.587028340312379715e-01,1.036853184659593836e+02,6.510000000000000000e+02,1.034006481936649280e+01,1.002265915130401730e+01
1.335000000000000000e+02,1.018134125180868566e+01,9.857263573805379764e+00,1.042319499946430206e+01,1.587099379468453197e-01,1.036848985301843413e+02,6.510000000000000000e+02,1.034005118975553117e+01,1.002263131386184014e+01
1.340000000000000000e+02,1.018132074146186028e+01,9.857234255769418141e+00,1.042318818543567538e+01,1.587170026584481253e-01,1.036844831274543708e+02,6.510000000000000000e+02,1.034003774412030907e+01,1.002260373880341149e+01
1.345000000000000000e+02,1.018130045151950469e+01,9.857205202416849943e+00,1.042318150617234096e+01,1.587240283476235303e-01,1.036840722012861420e+02,6.510000000000000000e+02,1.034002447986712703e+01,1.002257642317188058e+01
1.350000000000000000e+02,1.018128037925014873e+01,9.857176410864569860e+00,1.042317495942909567e+01,1.587310151960516502e-01,1.036836656960892213e+02,6.510000000000000000e+02,1.034001139444620065e+01,1.002254936405409680e+01
1.355000000000000000e+02,1.018126052196544151e+01,9.857147878272789043e+00,1.042316854300161211e+01,1.587379633845322768e-01,1.036832635571514771e+02,6.510000000000000000e+02,1.033999848534997312e+01,1.002252255858090813e+01
1.360000000000000000e+02,1.018124087701944802e+01,9.857119601843537637e+00,1.042316225472553803e+01,1.587448730935321906e-01,1.036828657306252381e+02,6.510000000000000000e+02,1.033998575011298016e+01,1.002249600392591589e+01
1.365000000000000000e+02,1.018122144180750155e+01,9.857091578819648703e+00,1.042315609247533104e+01,1.587517445031853824e-01,1.036824721635036326e+02,6.510000000000000000e+02,1.033997318631068651e+01,1.002246969730431658e+01
1.370000000000000000e+02,1.018120221376559087e+01,9.857063806484225310e+00,1.042315005416412177e+01,1.587585777925833996e-01,1.036820828036080684e+02,6.510000000000000000e+02,1.033996079155817327e+01,1.002244363597300669e+01
1.375000000000000000e+02,1.018118319036945607e+01,9.857036282159807428e+00,1.042314413774262860e+01,1.587653731403771695e-01,1.036816975995700005e+02,6.510000000000000000e+02,1.033994856350983405e+01,1.002241781722907987e+01
1.380000000000000000e+02,1.018116436913388156e+01,9.857009003207730657e+00,1.042313834119811311e+01,1.587721307252688008e-01,1.036813165008163509e+02,6.510000000000000000e+02,1.033993649985914942e+01,1.002239223840861371e+01
1.385000000000000000e+02,1.018114574761174218e+01,9.856981967027076408e+00,1.042313266255378501e+01,1.587788507251929326e-01,1.036809394575502523e+02,6.510000000000000000e+02,1.033992459833693367e+01,1.002236689688654891e+01
1.390000000000000000e+02,1.018112732136248688e+01,9.856955171054007536e+00,1.042312709986827102e+01,1.587855308896301276e-01,1.036805663786135767e+02,6.510000000000000000e+02,1.033991285225211598e+01,1.002234179047285600e+01
1.395000000000000000e+02,1.018110908949658366e+01,9.856928612761183928e+00,1.042312165123436074e+01,1.587921731686040283e-01,1.036801972464895840e+02,6.510000000000000000e+02,1.033990126266518850e+01,1.002231691632798061e+01
1.400000000000000000e+02,1.018109105024428906e+01,9.856902289657142546e+00,1.042311631477887879e+01,1.587987784151746462e-01,1.036798320253905104e+02,6.510000000000000000e+02,1.033988982865946227e+01,1.002229227182911409e+01
1.405000000000000000e+02,1.018107320130381055e+01,9.856876199285338203e+00,1.042311108866158342e+01,1.588053468056269957e-01,1.036794706684806613e+02,6.510000000000000000e+02,1.033987854810943574e+01,1.002226785449818358e+01
1.410000000000000000e+02,1.018105554040795724e+01,9.856850339223541368e+00,1.042310597107451287e+01,1.588118785146619694e-01,1.036791131296289166e+02,6.510000000000000000e+02,1.033986741892261918e+01,1.002224366189329530e+01
1.415000000000000000e+02,1.018103806532348798e+01,9.856824707083324810e+00,1.042310096024162291e+01,1.588183737164347020e-01,1.036787593633957698e+02,6.510000000000000000e+02,1.033985643903992191e+01,1.002221969160705228e+01
1.420000000000000000e+02,1.018102077385031734e+01,9.856799300509164752e+00,1.042309605441788634e+01,1.588248325853195420e-01,1.036784093250174834e+02,6.510000000000000000e+02,1.033984560643563633e+01,1.002219594126499835e+01
1.425000000000000000e+02,1.018100366382112298e+01,9.856774117177822703e+00,1.042309125188861429e+01,1.588312552938355715e-01,1.036780629703973204e+02,6.510000000000000000e+02,1.033983491911495811e+01,1.002217240852728786e+01
1.430000000000000000e+02,1.018098673310043978e+01,9.856749154798285062e+00,1.042308655096903536e+01,1.588376420152134427e-01,1.036777202560881079e+02,6.510000000000000000e+02,1.033982437511565244e+01,1.002214909108522534e+01
1.435000000000000000e+02,1.018096997958428140e+01,9.856724411110576511e+00,1.042308195000356719e+01,1.588439929215395285e-01,1.036773811392836251e+02,6.510000000000000000e+02,1.033981397250582113e+01,1.002212598666274168e+01
1.440000000000000000e+02,1.018095340119941561e+01,9.856699883885408298e+00,1.042307744736521791e+01,1.588503081849574339e-01,1.036770455778044209e+02,6.510000000000000000e+02,1.033980370938437332e+01,1.002210309301445967e+01
1.445000000000000000e+02,1.018093699590282775e+01,9.856675570923357554e+00,1.042307304145476898e+01,1.588565879758122024e-01,1.036767135300861895e+02,6.510000000000000000e+02,1.033979358387863989e+01,1.002208040792701382e+01
1.450000000000000000e+02,1.018092076168112214e+01,9.856651470054782038e+00,1.042306873070146978e+01,1.588628324649440371e-01,1.036763849551685155e+02,6.510000000000000000e+02,1.033978359414606629e+01,1.002205792921617800e+01
1.455000000000000000e+02,1.018090469655003005e+01,9.856627579138876882e+00,1.042306451355982944e+01,1.588690418224875112e-01,1.036760598126840591e+02,6.510000000000000000e+02,1.033977373837251790e+01,1.002203565472754221e+01
1.460000000000000000e+02,1.018088879855375062e+01,9.856603896063125703e+00,1.042306038851276107e+01,1.588752162178721783e-01,1.036757380628455394e+02,6.510000000000000000e+02,1.033976401477162455e+01,1.002201358233587847e+01
1.465000000000000000e+02,1.018087306576442508e+01,9.856580418742872496e+00,1.042305635406725095e+01,1.588813558205325882e-01,1.036754196664348910e+02,6.510000000000000000e+02,1.033975442158495817e+01,1.002199170994389377e+01
1.470000000000000000e+02,1.018085749628177616e+01,9.856557145121366048e+00,1.042305240875654349e+01,1.588874607978343900e-01,1.036751045847956334e+02,6.510000000000000000e+02,1.033974495707960983e+01,1.002197003548394250e+01
1.475000000000000000e+02,1.018084208823254144e+01,9.856534073168401022e+00,1.042304855113865081e+01,1.588935313182957554e-01,1.036747927798219422e+02,6.510000000000000000e+02,1.033973561955083653e+01,1.002194855691424635e+01
1.480000000000000000e+02,1.018082683976974678e+01,9.856511200880072820e+00,1.042304477979586785e+01,1.588995675494586368e-01,1.036744842139434581e+02,6.510000000000000000e+02,1.033972640731920478e+01,1.002192727222028878e+01
1.485000000000000000e+02,1.018081174907250563e+01,9.856488526278628370e+00,1.042304109333389484e+01,1.589055696573435095e-01,1.036741788501208958e+02,6.510000000000000000e+02,1.033971731872984989e+01,1.002190617941516315e+01
1.490000000000000000e+02,1.018079681434548966e+01,9.856466047411629461e+00,1.042303749038310201e+01,1.589115378086332353e-01,1.036738766518359824e+02,6.510000000000000000e+02,1.033970835215412265e+01,1.002188527653685668e+01
1.495000000000000000e+02,1.018078203381835500e+01,9.856443762351796423e+00,1.042303396959537487e+01,1.589174721687631187e-01,1.036735775830791084e+02,6.510000000000000000e+02,1.033969950598711840e+01,1.002186456164959338e+01
1.500000000000000000e+02,1.018076740574537098e+01,9.856421669196286928e+00,1.042303052964587806e+01,1.589233729029583542e-01,1.036732816083421653e+02,6.510000000000000000e+02,1.033969077864832897e+01,1.002184403284241299e+01
1.505000000000000000e+02,1.018075292840494939e+01,9.856399766066669343e+00,1.042302716923144779e+01,1.589292401754704431e-01,1.036729886926086834e+02,6.510000000000000000e+02,1.033968216858041878e+01,1.002182368822947822e+01
1.510000000000000000e+02,1.018073860009918086e+01,9.856378051108166005e+00,1.042302388707114424e+01,1.589350741506145304e-01,1.036726988013446658e+02,6.510000000000000000e+02,1.033967367424979500e+01,1.002180352594856494e+01
1.515000000000000000e+02,1.018072441915345649e+01,9.856356522489127414e+00,1.042302068190487674e+01,1.589408749911872254e-01,1.036724119004904310e+02,6.510000000000000000e+02,1.033966529414464297e+01,1.002178354416226824e+01
1.520000000000000000e+02,1.018071038391612504e+01,9.856335178400641439e+00,1.042301755249342499e+01,1.589466428608136694e-01,1.036721279564543323e+02,6.510000000000000000e+02,1.033965702677693876e+01,1.002176374105531131e+01
1.525000000000000000e+02,1.018069649275784627e+01,9.856314017056739374e+00,1.042301449761784760e+01,1.589523779213831423e-01,1.036718469360987598e+02,6.510000000000000000e+02,1.033964887067922866e+01,1.002174411483646388e+01
1.530000000000000000e+02,1.018068274407151819e+01,9.856293036693559273e+00,1.042301151607923160e+01,1.589580803344683158e-01,1.036715688067392165e+02,6.510000000000000000e+02,1.033964082440598808e+01,1.002172466373705007e+01
1.535000000000000000e+02,1.018066913627160552e+01,9.856272235568516393e+00,1.042300860669864093e+01,1.589637502617076426e-01,1.036712935361305199e+02,6.510000000000000000e+02,1.033963288653331425e+01,1.002170538600989858e+01
1.540000000000000000e+02,1.018065566779387332e+01,9.856251611960820114e+00,1.042300576831625492e+01,1.589693878638780422e-01,1.036710210924613307e+02,6.510000000000000000e+02,1.033962505565775203e+01,1.002168627992999639e+01
1.545000000000000000e+02,1.018064233709510802e+01,9.856231164170562664e+00,1.042300299979072520e+01,1.589749933002953530e-01,1.036707514443481841e+02,6.510000000000000000e+02,1.033961733039540398e+01,1.002166734379481206e+01
1.550000000000000000e+02,1.018062914265254015e+01,9.856210890518315892e+00,1.042300029999977617e+01,1.589805667311608162e-01,1.036704845608243488e+02,6.510000000000000000e+02,1.033960970938370139e+01,1.002164857592137892e+01
1.555000000000000000e+02,1.018061608296370402e+01,9.856190789345417258e+00,1.042299766783922976e+01,1.589861083150517496e-01,1.036702204113364161e+02,6.510000000000000000e+02,1.033960219127875568e+01,1.002162997464865413e+01
1.560000000000000000e+02,1.018060315654595094e+01,9.856170859012591379e+00,1.042299510222270698e+01,1.589916182102858733e-01,1.036699589657344944e+02,6.510000000000000000e+02,1.033959477475623601e+01,1.002161153833566409e+01
1.565000000000000000e+02,1.018059036193620592e+01,9.856151097900625047e+00,1.042299260208131351e+01,1.589970965749217813e-01,1.036697001942676479e+02,6.510000000000000000e+02,1.033958745851112759e+01,1.002159326536128603e+01
1.570000000000000000e+02,1.018057769769047560e+01,9.856131504409599842e+00,1.042299016636334485e+01,1.590025435665956000e-01,1.036694440675733517e+02,6.510000000000000000e+02,1.033958024125707098e+01,1.002157515412388022e+01
1.575000000000000000e+02,1.018056516238380915e+01,9.856112076958330803e+00,1.042298779403403763e+01,1.590079593413758208e-01,1.036691905566767815e+02,6.510000000000000000e+02,1.033957312172518428e+01,1.002155720304243403e+01
1.580000000000000000e+02,1.018055275460959308e+01,9.856092813984369982e+00,1.042298548407519654e+01,1.590133440556731892e-01,1.036689396329767590e+02,6.510000000000000000e+02,1.033956609866526755e+01,1.002153941055392039e+01
1.585000000000000000e+02,1.018054047297957432e+01,9.856073713943670711e+00,1.042298323548508598e+01,1.590186978654770933e-01,1.036686912682460076e+02,6.510000000000000000e+02,1.033955917084505138e+01,1.002152177511409725e+01
1.590000000000000000e+02,1.018052831612341436e+01,9.856054775310413518e+00,1.042298104727724706e+01,1.590240209251015391e-01,1.036684454346218303e+02,6.510000000000000000e+02,1.033955233704851651e+01,1.002150429519831398e+01
1.595000000000000000e+02,1.018051628268833575e+01,9.856035996576462566e+00,1.042297891848162550e+01,1.590293133899128020e-01,1.036682021045996009e+02,6.510000000000000000e+02,1.033954559607824919e+01,1.002148696929842231e+01
1.600000000000000000e+02,1.018050437133896402e+01,9.856017376251131168e+00,1.042297684814324477e+01,1.590345754130572109e-01,1.036679612510285438e+02,6.510000000000000000e+02,1.033953894675202001e+01,1.002146979592590625e+01
1.605000000000000000e+02,1.018049258075693153e+01,9.855998912861188899e+00,1.042297483532222202e+01,1.590398071481887166e-01,1.036677228471046561e+02,6.510000000000000000e+02,1.033953238790511975e+01,1.002145277360874331e+01
1.610000000000000000e+02,1.018048090964074426e+01,9.855980604950062229e+00,1.042297287909350700e+01,1.590450087481600494e-01,1.036674868663673550e+02,6.510000000000000000e+02,1.033952591838890456e+01,1.002143590089258574e+01
1.615000000000000000e+02,1.018046935670522579e+01,9.855962451077903808e+00,1.042297097854673105e+01,1.590501803654051638e-01,1.036672532826883781e+02,6.510000000000000000e+02,1.033951953707063076e+01,1.002141917633982082e+01
1.620000000000000000e+02,1.018045792068151911e+01,9.855944449821331332e+00,1.042296913278581982e+01,1.590553221509578008e-01,1.036670220702716136e+02,6.510000000000000000e+02,1.033951324283247608e+01,1.002140259853056037e+01
1.625000000000000000e+02,1.018044660031674553e+01,9.855926599773328078e+00,1.042296734092855104e+01,1.590604342570695329e-01,1.036667932036468045e+02,6.510000000000000000e+02,1.033950703457381337e+01,1.002138616605967592e+01
1.630000000000000000e+02,1.018043539437368139e+01,9.855908899542759727e+00,1.042296560210672141e+01,1.590655168334474123e-01,1.036665666576618889e+02,6.510000000000000000e+02,1.033950091120712855e+01,1.002136987754023423e+01
1.635000000000000000e+02,1.018042430163056267e+01,9.855891347753665599e+00,1.042296391546545387e+01,1.590705700303080283e-01,1.036663424074798883e+02,6.510000000000000000e+02,1.033949487166086989e+01,1.002135373160025544e+01
1.640000000000000000e+02,1.018041332088087003e+01,9.855873943046132624e+00,1.042296228016326509e+01,1.590755939969057675e-01,1.036661204285741320e+02,6.510000000000000000e+02,1.033948891487777644e+01,1.002133772688396363e+01
1.645000000000000000e+02,1.018040245093301088e+01,9.855856684074854712e+00,1.042296069537186654e+01,1.590805888826779257e-01,1.036659006967221188e+02,6.510000000000000000e+02,1.033948303981568984e+01,1.002132186205033371e+01
1.650000000000000000e+02,1.018039169061007954e+01,9.855839569509690534e+00,1.042295916027561731e+01,1.590855548356641391e-01,1.036656831880001306e+02,6.510000000000000000e+02,1.033947724544574420e+01,1.002130613577441665e+01
1.655000000000000000e+02,1.018038103874965294e+01,9.855822598035409499e+00,1.042295767407156681e+01,1.590904920032699399e-01,1.036654678787793102e+02,6.510000000000000000e+02,1.033947153075292213e+01,1.002129054674638375e+01
1.660000000000000000e+02,1.018037049420364504e+01,9.855805768351270757e+00,1.042295623596906040e+01,1.590954005332484433e-01,1.036652547457230185e+02,6.510000000000000000e+02,1.033946589473689492e+01,1.002127509367039693e+01
1.665000000000000000e+02,1.018036005583802250e+01,9.855789079171064060e+00,1.042295484518997739e+01,1.591002805723923108e-01,1.036650437657805668e+02,6.510000000000000000e+02,1.033946033641041495e+01,1.002125977526563005e+01
1.670000000000000000e+02,1.018034972253246018e+01,9.855772529222278422e+00,1.042295350096772211e+01,1.591051322662614953e-01,1.036648349161801974e+02,6.510000000000000000e+02,1.033945485479872062e+01,1.002124459026619796e+01
1.675000000000000000e+02,1.018033949318033393e+01,9.855756117246164294e+00,1.042295220254770349e+01,1.591099557609826354e-01,1.036646281744294811e+02,6.510000000000000000e+02,1.033944944894131623e+01,1.002122953741934985e+01
1.680000000000000000e+02,1.018032936565646551e+01,9.855739841997850803e+00,1.042295094918688037e+01,1.591147519828211843e-01,1.036644234975459256e+02,6.510000000000000000e+02,1.033944411763928706e+01,1.002121461367364397e+01
1.685000000000000000e+02,1.018031933968031666e+01,9.855723702245850149e+00,1.042294974015353404e+01,1.591195204711802758e-01,1.036642208796640716e+02,6.510000000000000000e+02,1.033943886015149793e+01,1.002119981920913716e+01
1.690000000000000000e+02,1.018030941442740733e+01,9.855707696772070037e+00,1.042294857472683667e+01,1.591242611856549805e-01,1.036640203039771961e+02,6.510000000000000000e+02,1.033943367561306204e+01,1.002118515324175263e+01
1.695000000000000000e+02,1.018029958884336317e+01,9.855691824371376697e+00,1.042294745219746943e+01,1.591289742699548981e-01,1.036638217490565523e+02,6.510000000000000000e+02,1.033942856311331759e+01,1.002117061457340697e+01
1.700000000000000000e+02,1.018028986188635443e+01,9.855676083851500735e+00,1.042294637186653361e+01,1.591336598659592594e-01,1.036636251937284214e+02,6.510000000000000000e+02,1.033942352175231427e+01,1.002115620202039459e+01
1.705000000000000000e+02,1.018028023252695213e+01,9.855660474032926999e+00,1.042294533304581527e+01,1.591383181170971661e-01,1.036634306170721516e+02,6.510000000000000000e+02,1.033941855064404791e+01,1.002114191440985458e+01
1.710000000000000000e+02,1.018027069974803744e+01,9.855644993748731153e+00,1.042294433505734297e+01,1.591429491640414806e-01,1.036632379984170171e+02,6.510000000000000000e+02,1.033941364891207826e+01,1.002112775058399485e+01
1.715000000000000000e+02,1.018026126254448549e+01,9.855629641844119604e+00,1.042294337723396680e+01,1.591475531487972772e-01,1.036630473173370888e+02,6.510000000000000000e+02,1.033940881569328241e+01,1.002111370939568680e+01
1.720000000000000000e+02,1.018025191992290424e+01,9.855614417176687070e+00,1.042294245891748083e+01,1.591521302114318748e-01,1.036628585536448099e+02,6.510000000000000000e+02,1.033940405013433583e+01,1.002109978971147264e+01
1.725000000000000000e+02,1.018024267090179080e+01,9.855599318615922755e+00,1.042294157946058952e+01,1.591566804923643108e-01,1.036626716873949761e+02,6.510000000000000000e+02,1.033939935139415667e+01,1.002108599040942671e+01
1.730000000000000000e+02,1.018023351451111047e+01,9.855584345043151728e+00,1.042294073822567846e+01,1.591612041309484471e-01,1.036624866988756821e+02,6.510000000000000000e+02,1.033939471864206006e+01,1.002107231038016266e+01
1.735000000000000000e+02,1.018022444979196450e+01,9.855569495351268472e+00,1.042293993458367574e+01,1.591657012660185888e-01,1.036623035686016152e+02,6.510000000000000000e+02,1.033939015105798376e+01,1.002105874852594525e+01
1.740000000000000000e+02,1.018021547579676067e+01,9.855554768444918068e+00,1.042293916791668096e+01,1.591701720359439409e-01,1.036621222773178346e+02,6.510000000000000000e+02,1.033938564783270486e+01,1.002104530376081648e+01
1.745000000000000000e+02,1.018020659158903385e+01,9.855540163239886908e+00,1.042293843761463279e+01,1.591746165786837586e-01,1.036619428059958068e+02,6.510000000000000000e+02,1.033938120816771722e+01,1.002103197501035048e+01
1.750000000000000000e+02,1.018019779624304633e+01,9.855525678663129341e+00,1.042293774307696452e+01,1.591790350314603864e-01,1.036617651358253482e+02,6.510000000000000000e+02,1.033937683127450846e+01,1.002101876121158597e+01
1.755000000000000000e+02,1.018018908884373985e+01,9.855511313652566940e+00,1.042293708371181182e+01,1.591834275314136238e-01,1.036615892482137866e+02,6.510000000000000000e+02,1.033937251637515331e+01,1.002100566131232640e+01
1.760000000000000000e+02,1.018018046848664682e+01,9.855497067157145352e+00,1.042293645893671616e+01,1.591877942140207947e-01,1.036614151247837299e+02,6.510000000000000000e+02,1.033936826270066689e+01,1.002099267427262674e+01
1.765000000000000000e+02,1.018017193427761846e+01,9.855482938136717053e+00,1.042293586817745599e+01,1.591921352153310709e-01,1.036612427473681208e+02,6.510000000000000000e+02,1.033936406949294984e+01,1.002097979906228709e+01
1.770000000000000000e+02,1.018016348533281601e+01,9.855468925561448046e+00,1.042293531086841973e+01,1.591964506701132320e-01,1.036610720980095692e+02,6.510000000000000000e+02,1.033935993600292846e+01,1.002096703466270355e+01
1.775000000000000000e+02,1.018015512077846907e+01,9.855455028412036356e+00,1.042293478645264315e+01,1.592007407134359009e-01,1.036609031589557901e+02,6.510000000000000000e+02,1.033935586149190655e+01,1.002095438006503336e+01
1.780000000000000000e+02,1.018014683932279318e+01,9.855441245679484652e+00,1.042293429438084296e+01,1.592050051731782601e-01,1.036607359038460316e+02,6.510000000000000000e+02,1.033935184449597067e+01,1.002094183414961392e+01
1.785000000000000000e+02,1.018013863977568967e+01,9.855427576364929720e+00,1.042293383411223395e+01,1.592092439432000461e-01,1.036605703084109820e+02,6.510000000000000000e+02,1.033934788371888835e+01,1.002092939583248921e+01
1.790000000000000000e+02,1.018013052206582891e+01,9.855414019479606935e+00,1.042293340511401567e+01,1.592134577076166069e-01,1.036604063714114972e+02,6.510000000000000000e+02,1.033934397977344588e+01,1.002091706435821372e+01
1.795000000000000000e+02,1.018012248535832676e+01,9.855400574044592688e+00,1.042293300686093360e+01,1.592176465995382428e-01,1.036602440758868937e+02,6.510000000000000000e+02,1.033934013195786505e+01,1.002090483875878846e+01
1.800000000000000000e+02,1.018011452882777768e+01,9.855387239090809715e+00,1.042293263883615140e+01,1.592218107503606817e-01,1.036600834050690310e+02,6.510000000000000000e+02,1.033933633957813747e+01,1.002089271807741611e+01
1.805000000000000000e+02,1.018010665165808604e+01,9.855374013658984467e+00,1.042293230052971609e+01,1.592259502912910241e-01,1.036599243423793553e+02,6.510000000000000000e+02,1.033933260194937631e+01,1.002088070136679576e+01
1.810000000000000000e+02,1.018009885304209305e+01,9.855360896799236770e+00,1.042293199143955285e+01,1.592300653530210330e-01,1.036597668714212830e+02,6.510000000000000000e+02,1.033932891839511470e+01,1.002086878768907319e+01
1.815000000000000000e+02,1.018009113218187167e+01,9.855347887570873766e+00,1.042293171107075089e+01,1.592341560656728716e-01,1.036596109759859559e+02,6.510000000000000000e+02,1.033932528824754371e+01,1.002085697611619963e+01
1.820000000000000000e+02,1.018008348828835885e+01,9.855334985042535578e+00,1.042293145893571449e+01,1.592382225586360112e-01,1.036594566400449224e+02,6.510000000000000000e+02,1.033932171084699547e+01,1.002084526572972401e+01
1.825000000000000000e+02,1.018007592058124722e+01,9.855322188292360508e+00,1.042293123455475623e+01,1.592422649613301489e-01,1.036593038477481343e+02,6.510000000000000000e+02,1.033931818554257731e+01,1.002083365561991712e+01
1.830000000000000000e+02,1.018006842828889269e+01,9.855309496407308245e+00,1.042293103745406668e+01,1.592462834021159679e-01,1.036591525834216725e+02,6.510000000000000000e+02,1.033931471169100824e+01,1.002082214488677536e+01
1.835000000000000000e+02,1.018006101064815816e+01,9.855296908483248686e+00,1.042293086716489725e+01,1.592502780082409586e-01,1.036590028315644787e+02,6.510000000000000000e+02,1.033931128865639870e+01,1.002081073263991584e+01
1.840000000000000000e+02,1.018005366690441704e+01,9.855284423624910417e+00,1.042293072323042402e+01,1.592542489078551393e-01,1.036588545768492651e+02,6.510000000000000000e+02,1.033930791581227204e+01,1.002079941799656027e+01
1.845000000000000000e+02,1.018004639631123176e+01,9.855272040945585843e+00,1.042293060519710224e+01,1.592581962281591490e-01,1.036587078041151528e+02,6.510000000000000000e+02,1.033930459253939205e+01,1.002078820008307147e+01
1.850000000000000000e+02,1.018003919813051894e+01,9.855259759567491784e+00,1.042293051261701997e+01,1.592621200944788484e-01,1.036585624983708698e+02,6.510000000000000000e+02,1.033930131822499909e+01,1.002077707803604056e+01
1.855000000000000000e+02,1.018003207163221191e+01,9.855247578621371574e+00,1.042293044505195532e+01,1.592660206330976380e-01,1.036584186447887106e+02,6.510000000000000000e+02,1.033929809226530949e+01,1.002076605099911433e+01
1.860000000000000000e+02,1.018002501609429444e+01,9.855235497246127352e+00,1.042293040206783239e+01,1.592698979697316775e-01,1.036582762287049349e+02,6.510000000000000000e+02,1.033929491406402690e+01,1.002075511812456377e+01
1.865000000000000000e+02,1.018001803080258405e+01,9.855223514588994149e+00,1.042293038323733079e+01,1.592737522283320661e-01,1.036581352356146226e+02,6.510000000000000000e+02,1.033929178303091767e+01,1.002074427857425221e+01
1.870000000000000000e+02,1.018001111505063605e+01,9.855211629805465279e+00,1.042293038813961026e+01,1.592775835333723744e-01,1.036579956511707081e+02,6.510000000000000000e+02,1.033928869858400823e+01,1.002073353151726387e+01
1.875000000000000000e+02,1.018000426813975778e+01,9.855199842059031212e+00,1.042293041635952733e+01,1.592813920084329982e-01,1.036578574611838093e+02,6.510000000000000000e+02,1.033928566014818884e+01,1.002072287613132495e+01
1.880000000000000000e+02,1.017999748937885407e+01,9.855188150521142276e+00,1.042293046748817353e+01,1.592851777769637711e-01,1.036577206516192291e+02,6.510000000000000000e+02,1.033928266715581756e+01,1.002071231160189058e+01
1.885000000000000000e+02,1.017999077808421582e+01,9.855176554371196218e+00,1.042293054112240114e+01,1.592889409611950302e-01,1.036575852085922236e+02,6.510000000000000000e+02,1.033927971904541110e+01,1.002070183712302054e+01
1.890000000000000000e+02,1.017998413357956089e+01,9.855165052796520442e+00,1.042293063686538979e+01,1.592926816831181924e-01,1.036574511183693943e+02,6.510000000000000000e+02,1.033927681526267861e+01,1.002069145189644139e+01
1.895000000000000000e+02,1.017997755519595771e+01,9.855153644992112660e+00,1.042293075432555938e+01,1.592964000643769529e-01,1.036573183673669547e+02,6.510000000000000000e+02,1.033927395526033521e+01,1.002068115513158197e+01
1.900000000000000000e+02,1.017997104227166894e+01,9.855142330160287401e+00,1.042293089311728060e+01,1.593000962265397058e-01,1.036571869421475327e+02,6.510000000000000000e+02,1.033927113849821033e+01,1.002067094604512931e+01
1.905000000000000000e+02,1.017996459415194366e+01,9.855131107511263977e+00,1.042293105286009869e+01,1.593037702890309215e-01,1.036570568294154384e+02,6.510000000000000000e+02,1.033926836444097397e+01,1.002066082386291335e+01
1.910000000000000000e+02,1.017995821018915592e+01,9.855119976262571413e+00,1.042293123317933556e+01,1.593074223723980887e-01,1.036569280160205579e+02,6.510000000000000000e+02,1.033926563256155440e+01,1.002065078781675744e+01
1.915000000000000000e+02,1.017995188974270171e+01,9.855108935639043111e+00,1.042293143370559250e+01,1.593110525960251822e-01,1.036568004889552412e+02,6.510000000000000000e+02,1.033926294233872767e+01,1.002064083714667575e+01
1.920000000000000000e+02,1.017994563217852111e+01,9.855097984872751127e+00,1.042293165407485844e+01,1.593146610786774497e-01,1.036566742353451502e+02,6.510000000000000000e+02,1.033926029325719753e+01,1.002063097109984291e+01
1.925000000000000000e+02,1.017993943686956193e+01,9.855087123202958210e+00,1.042293189392849229e+01,1.593182479388826345e-01,1.036565492424584818e+02,6.510000000000000000e+02,1.033925768480844454e+01,1.002062118893067932e+01
1.930000000000000000e+02,1.017993330319530543e+01,9.855076349876334518e+00,1.042293215291278230e+01,1.593218132944412280e-01,1.036564254976963184e+02,6.510000000000000000e+02,1.033925511648974727e+01,1.002061148990086359e+01
1.935000000000000000e+02,1.017992723054192084e+01,9.855065664146250626e+00,1.042293243067935649e+01,1.593253572623723469e-01,1.036563029885956695e+02,6.510000000000000000e+02,1.033925258780429246e+01,1.002060187327954743e+01
1.940000000000000000e+02,1.017992121830205221e+01,9.855055065273035098e+00,1.042293272688460526e+01,1.593288799598392147e-01,1.036561817028256058e+02,6.510000000000000000e+02,1.033925009826189090e+01,1.002059233834221352e+01
1.945000000000000000e+02,1.017991526587466922e+01,9.855044552523940737e+00,1.042293304119010600e+01,1.593323815031153778e-01,1.036560616281836218e+02,6.510000000000000000e+02,1.033924764737778546e+01,1.002058288437155475e+01
1.950000000000000000e+02,1.017990937266529450e+01,9.855034125172918991e+00,1.042293337326206526e+01,1.593358620076933685e-01,1.036559427526004669e+02,6.510000000000000000e+02,1.033924523467298862e+01,1.002057351065760216e+01
1.955000000000000000e+02,1.017990353808540327e+01,9.855023782500717644e+00,1.042293372277158880e+01,1.593393215894284565e-01,1.036558250641282939e+02,6.510000000000000000e+02,1.033924285967483314e+01,1.002056421649597517e+01
1.960000000000000000e+02,1.017989776155298287e+01,9.855013523794710295e+00,1.042293408939448263e+01,1.593427603616535682e-01,1.036557085509511182e+02,6.510000000000000000e+02,1.033924052191463794e+01,1.002055500119132958e+01
1.965000000000000000e+02,1.017989204249192525e+01,9.855003348348976289e+00,1.042293447281124408e+01,1.593461784402420700e-01,1.036555932013739465e+02,6.510000000000000000e+02,1.033923822093216671e+01,1.002054586405168379e+01
1.970000000000000000e+02,1.017988638033217086e+01,9.854993255463627477e+00,1.042293487270674746e+01,1.593495759377832610e-01,1.036554790038239702e+02,6.510000000000000000e+02,1.033923595626995429e+01,1.002053680439438565e+01
1.975000000000000000e+02,1.017988077450975837e+01,9.854983244445406854e+00,1.042293528877091191e+01,1.593529529679376111e-01,1.036553659468530100e+02,6.510000000000000000e+02,1.033923372747769598e+01,1.002052782154182076e+01
1.980000000000000000e+02,1.017987522446654225e+01,9.854973314607510915e+00,1.042293572069749708e+01,1.593563096436403370e-01,1.036552540191309646e+02,6.510000000000000000e+02,1.033923153411018347e+01,1.002051891482290102e+01
1.985000000000000000e+02,1.017986972965017678e+01,9.854963465269495515e+00,1.042293616818502144e+01,1.593596460764486189e-01,1.036551432094455834e+02,6.510000000000000000e+02,1.033922937572662626e+01,1.002051008357372908e+01
1.990000000000000000e+02,1.017986428951408762e+01,9.854953695756689669e+00,1.042293663093638045e+01,1.593629623782836513e-01,1.036550335067021251e+02,6.510000000000000000e+02,1.033922725189237113e+01,1.002050132713580410e+01
1.995000000000000000e+02,1.017985890351736167e+01,9.854944005400737339e+00,1.042293710865819101e+01,1.593662586600698705e-01,1.036549248999210278e+02,6.510000000000000000e+02,1.033922516217743137e+01,1.002049264485729196e+01
2.000000000000000000e+02,1.017985357112474354e+01,9.854934393539569015e+00,1.042293760106197809e+01,1.593695350329327742e-01,1.036548173782378086e+02,6.510000000000000000e+02,1.033922310615767515e+01,1.002048403609181015e+01
2.005000000000000000e+02,1.017984829180657158e+01,9.854924859516851043e+00,1.042293810786359742e+01,1.593727916067293193e-01,1.036547109309017003e+02,6.510000000000000000e+02,1.033922108341330137e+01,1.002047550019984179e+01
2.010000000000000000e+02,1.017984306503854164e+01,9.854915402682449255e+00,1.042293862878199917e+01,1.593760284911370229e-01,1.036546055472709043e+02,6.510000000000000000e+02,1.033921909352967994e+01,1.002046703654740512e+01
2.015000000000000000e+02,1.017983789030181008e+01,9.854906022392402321e+00,1.042293916354049088e+01,1.593792457952727948e-01,1.036545012168146798e+02,6.510000000000000000e+02,1.033921713609708348e+01,1.002045864450653667e+01
2.020000000000000000e+02,1.017983276708287477e+01,9.854896718007751133e+00,1.042293971186650303e+01,1.593824436275301237e-01,1.036543979291108712e+02,6.510000000000000000e+02,1.033921521071040495e+01,1.002045032345534459e+01
2.025000000000000000e+02,1.017982769487362482e+01,9.854887488895695213e+00,1.042294027349154462e+01,1.593856220963953962e-01,1.036542956738471162e+02,6.510000000000000000e+02,1.033921331697002088e+01,1.002044207277722876e+01
2.030000000000000000e+02,1.017982267317100842e+01,9.854878334428935460e+00,1.042294084815049082e+01,1.593887813091965644e-01,1.036541944408137681e+02,6.510000000000000000e+02,1.033921145448020518e+01,1.002043389186181166e+01
2.035000000000000000e+02,1.017981770147737741e+01,9.854869253985761191e+00,1.042294143558222608e+01,1.593919213733548390e-01,1.036540942199112294e+02,6.510000000000000000e+02,1.033920962285073131e+01,1.002042578010402174e+01
2.040000000000000000e+02,1.017981277930009654e+01,9.854860246950249092e+00,1.042294203553013077e+01,1.593950423950789286e-01,1.036539950011416948e+02,6.510000000000000000e+02,1.033920782169517594e+01,1.002041773690501891e+01
2.045000000000000000e+02,1.017980790615149367e+01,9.854851312712009204e+00,1.042294264774048607e+01,1.593981444809977055e-01,1.036538967746084268e+02,6.510000000000000000e+02,1.033920605063249099e+01,1.002040976167049635e+01
2.050000000000000000e+02,1.017980308154897706e+01,9.854842450665938003e+00,1.042294327196358594e+01,1.594012277362556740e-01,1.036537995305178725e+02,6.510000000000000000e+02,1.033920430928523260e+01,1.002040185381272153e+01
2.055000000000000000e+02,1.017979830501482574e+01,9.854833660212467095e+00,1.042294390795305681e+01,1.594042922666900619e-01,1.036537032591757566e+02,6.510000000000000000e+02,1.033920259728151692e+01,1.002039401274813457e+01
2.060000000000000000e+02,1.017979357607616286e+01,9.854824940757286100e+00,1.042294455546574561e+01,1.594073381762731445e-01,1.036536079509859434e+02,6.510000000000000000e+02,1.033920091425243548e+01,1.002038623789988847e+01
2.065000000000000000e+02,1.017978889426503564e+01,9.854816291711234300e+00,1.042294521426239129e+01,1.594103655692893640e-01,1.036535135964526972e+02,6.510000000000000000e+02,1.033919925983432364e+01,1.002037852869574586e+01
2.070000000000000000e+02,1.017978425911815421e+01,9.854807712490410765e+00,1.042294588410725176e+01,1.594133745498453603e-01,1.036534201861750972e+02,6.510000000000000000e+02,1.033919763366799849e+01,1.002037088456830816e+01
2.075000000000000000e+02,1.017977967017694141e+01,9.854799202516216994e+00,1.042294656476791559e+01,1.594163652203469117e-01,1.036533277108478330e+02,6.510000000000000000e+02,1.033919603539728804e+01,1.002036330495659477e+01
2.080000000000000000e+02,1.017977512698759135e+01,9.854790761215078021e+00,1.042294725601512262e+01,1.594193376842195642e-01,1.036532361612629245e+02,6.510000000000000000e+02,1.033919446467181125e+01,1.002035578930337323e+01
2.085000000000000000e+02,1.017977062910093444e+01,9.854782388018476169e+00,1.042294795762343007e+01,1.594222920434602841e-01,1.036531455283064247e+02,6.510000000000000000e+02,1.033919292114439337e+01,1.002034833705747552e+01
2.090000000000000000e+02,1.017976617607224377e+01,9.854774082363036314e+00,1.042294866936972220e+01,1.594252283996714092e-01,1.036530558029548104e+02,6.510000000000000000e+02,1.033919140447191687e+01,1.002034094767257244e+01
2.095000000000000000e+02,1.017976176746124217e+01,9.854765843690561411e+00,1.042294939103505236e+01,1.594281468543873037e-01,1.036529669762750387e+02,6.510000000000000000e+02,1.033918991431562873e+01,1.002033362060685384e+01
2.100000000000000000e+02,1.017975740283227815e+01,9.854757671446986222e+00,1.042295012240330188e+01,1.594310475078231648e-01,1.036528790394279866e+02,6.510000000000000000e+02,1.033918845034010126e+01,1.002032635532445504e+01
2.105000000000000000e+02,1.017975308175389770e+01,9.854749565083700702e+00,1.042295086326124220e+01,1.594339304608881347e-01,1.036527919836601797e+02,6.510000000000000000e+02,1.033918701221478642e+01,1.002031915129300899e+01
2.110000000000000000e+02,1.017974880379910552e+01,9.854741524056683133e+00,1.042295161339949949e+01,1.594367958131181207e-01,1.036527058003084960e+02,6.510000000000000000e+02,1.033918559961222527e+01,1.002031200798598753e+01
2.115000000000000000e+02,1.017974456854521392e+01,9.854733547826798556e+00,1.042295237260926832e+01,1.594396436633831737e-01,1.036526204807972817e+02,6.510000000000000000e+02,1.033918421220859862e+01,1.002030492488183100e+01
2.120000000000000000e+02,1.017974037557375944e+01,9.854725635859521660e+00,1.042295314068837264e+01,1.594424741114652821e-01,1.036525360166373559e+02,6.510000000000000000e+02,1.033918284968522450e+01,1.002029790146229438e+01
2.125000000000000000e+02,1.017973622447051874e+01,9.854717787625098424e+00,1.042295391743522437e+01,1.594452872550121414e-01,1.036524523994251297e+02,6.510000000000000000e+02,1.033918151172553124e+01,1.002029093721550623e+01
2.130000000000000000e+02,1.017973211482552287e+01,9.854710002598219276e+00,1.042295470265248447e+01,1.594480831921484543e-01,1.036523696208437713e+02,6.510000000000000000e+02,1.033918019801767052e+01,1.002028403163337344e+01
2.135000000000000000e+02,1.017972804623264160e+01,9.854702280258749170e+00,1.042295549614355465e+01,1.594508620202248483e-01,1.036522876726544240e+02,6.510000000000000000e+02,1.033917890825286534e+01,1.002027718421241786e+01
2.140000000000000000e+02,1.017972401829000617e+01,9.854694620090127088e+00,1.042295629771711418e+01,1.594536238367973147e-01,1.036522065467051306e+02,6.510000000000000000e+02,1.033917764212680446e+01,1.002027039445320966e+01
2.145000000000000000e+02,1.017972003059983521e+01,9.854687021581010953e+00,1.042295710718322432e+01,1.594563687375057104e-01,1.036521262349264845e+02,6.510000000000000000e+02,1.033917639933734023e+01,1.002026366186233020e+01
2.150000000000000000e+02,1.017971608276818429e+01,9.854679484223986208e+00,1.042295792435500701e+01,1.594590968186850588e-01,1.036520467293274663e+02,6.510000000000000000e+02,1.033917517958686894e+01,1.002025698594949787e+01
2.155000000000000000e+02,1.017971217440514664e+01,9.854672007516770194e+00,1.042295874904850628e+01,1.594618081761689232e-01,1.036519680219991670e+02,6.510000000000000000e+02,1.033917398258131470e+01,1.002025036622897858e+01
2.160000000000000000e+02,1.017970830512473057e+01,9.854664590960778625e+00,1.042295958108203990e+01,1.594645029049087670e-01,1.036518901051121304e+02,6.510000000000000000e+02,1.033917280802963923e+01,1.002024380221982192e+01
2.165000000000000000e+02,1.017970447454468541e+01,9.854657234061930282e+00,1.042296042027682290e+01,1.594671810994636729e-01,1.036518129709129283e+02,6.510000000000000000e+02,1.033917165564414908e+01,1.002023729344522174e+01
2.170000000000000000e+02,1.017970068228661162e+01,9.854649936330291737e+00,1.042296126645693732e+01,1.594698428537829338e-01,1.036517366117263350e+02,6.510000000000000000e+02,1.033917052514039625e+01,1.002023083943282877e+01
2.175000000000000000e+02,1.017969692797583114e+01,9.854642697280370456e+00,1.042296211944860929e+01,1.594724882621852136e-01,1.036516610199531101e+02,6.510000000000000000e+02,1.033916941623801655e+01,1.002022443971364574e+01
2.180000000000000000e+02,1.017969321124150284e+01,9.854635516430725772e+00,1.042296297908092129e+01,1.594751174174005581e-01,1.036515861880716187e+02,6.510000000000000000e+02,1.033916832865890356e+01,1.002021809382410211e+01
2.185000000000000000e+02,1.017968953171639868e+01,9.854628393303777045e+00,1.042296384518522068e+01,1.594777304121479666e-01,1.036515121086338382e+02,6.510000000000000000e+02,1.033916726212854797e+01,1.002021180130425115e+01
2.190000000000000000e+02,1.017968588903701743e+01,9.854621327426565713e+00,1.042296471759573784e+01,1.594803273393528842e-01,1.036514387742676320e+02,6.510000000000000000e+02,1.033916621637636979e+01,1.002020556169766508e+01
2.195000000000000000e+02,1.017968228284336618e+01,9.854614318329414147e+00,1.042296559614743856e+01,1.594829082905158679e-01,1.036513661776719459e+02,6.510000000000000000e+02,1.033916519113388333e+01,1.002019937455285081e+01
2.200000000000000000e+02,1.017967871277903136e+01,9.854607365547904507e+00,1.042296648068093390e+01,1.594854733569635863e-01,1.036512943116184431e+02,6.510000000000000000e+02,1.033916418613599397e+01,1.002019323942206697e+01
2.205000000000000000e+02,1.017967517849123205e+01,9.854600468620974496e+00,1.042296737103656845e+01,1.594880226297401282e-01,1.036512231689528392e+02,6.510000000000000000e+02,1.033916320112097331e+01,1.002018715586149078e+01
2.210000000000000000e+02,1.017967167963058017e+01,9.854593627091340124e+00,1.042296826705790203e+01,1.594905561996614873e-01,1.036511527425897299e+02,6.510000000000000000e+02,1.033916223583024063e+01,1.002018112343091794e+01
2.215000000000000000e+02,1.017966821585122794e+01,9.854586840505849210e+00,1.042296916859080369e+01,1.594930741561736698e-01,1.036510830255155327e+02,6.510000000000000000e+02,1.033916129000740192e+01,1.002017514169505574e+01
2.220000000000000000e+02,1.017966478681070974e+01,9.854580108415170514e+00,1.042297007548282650e+01,1.594955765898001532e-01,1.036510140107856728e+02,6.510000000000000000e+02,1.033916036340051114e+01,1.002016921022091012e+01
2.225000000000000000e+02,1.017966139216981247e+01,9.854573430373900322e+00,1.042297098758450602e+01,1.594980635896402210e-01,1.036509456915214855e+02,6.510000000000000000e+02,1.033915945575945372e+01,1.002016332858017300e+01
2.230000000000000000e+02,1.017965803159283844e+01,9.854566805940093488e+00,1.042297190474839041e+01,1.595005352432604107e-01,1.036508780609154883e+02,6.510000000000000000e+02,1.033915856683609924e+01,1.002015749634957764e+01
2.235000000000000000e+02,1.017965470474737444e+01,9.854560234675920682e+00,1.042297282682918791e+01,1.595029916405557302e-01,1.036508111122276432e+02,6.510000000000000000e+02,1.033915769638793059e+01,1.002015171310681829e+01
2.240000000000000000e+02,1.017965141130423667e+01,9.854553716147261611e+00,1.042297375368381651e+01,1.595054328680398925e-01,1.036507448387827566e+02,6.510000000000000000e+02,1.033915684417227787e+01,1.002014597843619725e+01
2.245000000000000000e+02,1.017964815093763598e+01,9.854547249923548691e+00,1.042297468517117842e+01,1.595078590137394003e-01,1.036506792339751684e+02,6.510000000000000000e+02,1.033915600995137574e+01,1.002014029192389621e+01
2.250000000000000000e+02,1.017964492332475857e+01,9.854540835577886071e+00,1.042297562115327025e+01,1.595102701648555277e-01,1.036506142912595863e+02,6.510000000000000000e+02,1.033915519348961531e+01,1.002013465315990182e+01
2.255000000000000000e+02,1.017964172814606627e+01,9.854534472686944824e+00,1.042297656149161611e+01,1.595126664074925371e-01,1.036505500041570542e+02,6.510000000000000000e+02,1.033915439455355845e+01,1.002012906173857409e+01
2.260000000000000000e+02,1.017963856508519527e+01,9.854528160831174333e+00,1.042297750605160012e+01,1.595150478281258943e-01,1.036504863662533751e+02,6.510000000000000000e+02,1.033915361291332147e+01,1.002012351725706729e+01
2.265000000000000000e+02,1.017963543382895253e+01,9.854521899594542944e+00,1.042297845470143969e+01,1.595174145120798748e-01,1.036504233711985847e+02,6.510000000000000000e+02,1.033915284834103154e+01,1.002011801931687351e+01
2.270000000000000000e+02,1.017963233406702273e+01,9.854515688564493558e+00,1.042297940731002015e+01,1.595197665451590641e-01,1.036503610127014667e+02,6.510000000000000000e+02,1.033915210061218204e+01,1.002011256752186519e+01
2.275000000000000000e+02,1.017962926549224534e+01,9.854509527331678953e+00,1.042298036374852899e+01,1.595221040114732647e-01,1.036502992845344693e+02,6.510000000000000000e+02,1.033915136950371938e+01,1.002010716148077130e+01
2.280000000000000000e+02,1.017962622780058801e+01,9.854503415490579954e+00,1.042298132389006859e+01,1.595244269959933681e-01,1.036502381805340320e+02,6.510000000000000000e+02,1.033915065479658146e+01,1.002010180080459456e+01
2.285000000000000000e+02,1.017962322069079306e+01,9.854497352639073782e+00,1.042298228760950707e+01,1.595267355824307731e-01,1.036501776945927702e+02,6.510000000000000000e+02,1.033914995627322320e+01,1.002009648510836115e+01
2.290000000000000000e+02,1.017962024386465991e+01,9.854491338378320364e+00,1.042298325478398446e+01,1.595290298541619800e-01,1.036501178206654004e+02,6.510000000000000000e+02,1.033914927371882087e+01,1.002009121401049718e+01
2.295000000000000000e+02,1.017961729702696871e+01,9.854485372312876024e+00,1.042298422529226087e+01,1.595313098945546626e-01,1.036500585527673195e+02,6.510000000000000000e+02,1.033914860692152438e+01,1.002008598713241483e+01
2.300000000000000000e+02,1.017961437988522100e+01,9.854479454050716569e+00,1.042298519901500775e+01,1.595335757860982251e-01,1.036499998849690769e+02,6.510000000000000000e+02,1.033914795567132039e+01,1.002008080409912338e+01
2.305000000000000000e+02,1.017961149214984928e+01,9.854473583203125386e+00,1.042298617583448284e+01,1.595358276112734397e-01,1.036499418114009075e+02,6.510000000000000000e+02,1.033914731976112300e+01,1.002007566453857557e+01
2.310000000000000000e+02,1.017960863353416023e+01,9.854467759384386127e+00,1.042298715563539879e+01,1.595380654516828922e-01,1.036498843262512679e+02,6.510000000000000000e+02,1.033914669898584116e+01,1.002007056808247754e+01
2.315000000000000000e+02,1.017960580375434176e+01,9.854461982212262328e+00,1.042298813830285553e+01,1.595402893889752149e-01,1.036498274237674053e+02,6.510000000000000000e+02,1.033914609314331656e+01,1.002006551436536697e+01
2.320000000000000000e+02,1.017960300252928540e+01,9.854456251307780690e+00,1.042298912372553055e+01,1.595424995041384852e-01,1.036497710982512643e+02,6.510000000000000000e+02,1.033914550203342309e+01,1.002006050302514595e+01
2.325000000000000000e+02,1.017960022958050281e+01,9.854450566294872260e+00,1.042299011179231627e+01,1.595446958775003088e-01,1.036497153440580661e+02,6.510000000000000000e+02,1.033914492545800279e+01,1.002005553370300284e+01
2.330000000000000000e+02,1.017959748463233538e+01,9.854444926800976390e+00,1.042299110239440374e+01,1.595468785897064812e-01,1.036496601556006851e+02,6.510000000000000000e+02,1.033914436322204189e+01,1.002005060604263065e+01
2.335000000000000000e+02,1.017959476741179081e+01,9.854439332456443879e+00,1.042299209542482252e+01,1.595490477200357526e-01,1.036496055273458836e+02,6.510000000000000000e+02,1.033914381513182690e+01,1.002004571969175650e+01
2.340000000000000000e+02,1.017959207764851470e+01,9.854433782894858496e+00,1.042299309077815472e+01,1.595512033480309677e-01,1.036495514538142260e+02,6.510000000000000000e+02,1.033914328099654689e+01,1.002004087430048429e+01
2.345000000000000000e+02,1.017958941507477810e+01,9.854428277752724341e+00,1.042299408835039287e+01,1.595533455529009603e-01,1.036494979295795531e+02,6.510000000000000000e+02,1.033914276062767890e+01,1.002003606952187553e+01
2.350000000000000000e+02,1.017958677942557699e+01,9.854422816669593743e+00,1.042299508803989028e+01,1.595554744127597735e-01,1.036494449492710572e+02,6.510000000000000000e+02,1.033914225383833596e+01,1.002003130501281802e+01
2.355000000000000000e+02,1.017958417043849728e+01,9.854417399288141866e+00,1.042299608974546565e+01,1.595575900062031205e-01,1.036493925075706386e+02,6.510000000000000000e+02,1.033914176044470068e+01,1.002002658043229566e+01
2.360000000000000000e+02,1.017958158785349987e+01,9.854412025253875385e+00,1.042299709336765723e+01,1.595596924102971048e-01,1.036493405992080739e+02,6.510000000000000000e+02,1.033914128026379764e+01,1.002002189544320387e+01
2.365000000000000000e+02,1.017957903141310538e+01,9.854406694215510853e+00,1.042299809880853090e+01,1.595617817028616436e-01,1.036492892189655635e+02,6.510000000000000000e+02,1.033914081311596789e+01,1.002001724971024288e+01
2.370000000000000000e+02,1.017957650086246701e+01,9.854401405824516402e+00,1.042299910597257195e+01,1.595638579610568764e-01,1.036492383616787691e+02,6.510000000000000000e+02,1.033914035882352245e+01,1.002001264290140981e+01
2.375000000000000000e+02,1.017957399594903123e+01,9.854396159735333782e+00,1.042300011476563704e+01,1.595659212609487343e-01,1.036491880222295947e+02,6.510000000000000000e+02,1.033913991720998027e+01,1.002000807468808397e+01
2.380000000000000000e+02,1.017957151642276870e+01,9.854390955605120794e+00,1.042300112509401444e+01,1.595679716786502500e-01,1.036491381955514157e+02,6.510000000000000000e+02,1.033913948810142003e+01,1.002000354474411914e+01
2.385000000000000000e+02,1.017956906203607481e+01,9.854385793094412094e+00,1.042300213686617383e+01,1.595700092901587708e-01,1.036490888766268483e+02,6.510000000000000000e+02,1.033913907132623322e+01,1.001999905274591463e+01
2.390000000000000000e+02,1.017956663254389227e+01,9.854380671865465402e+00,1.042300314999214805e+01,1.595720341706493572e-01,1.036490400604903641e+02,6.510000000000000000e+02,1.033913866671454151e+01,1.001999459837324302e+01
2.395000000000000000e+02,1.017956422770338420e+01,9.854375591584679128e+00,1.042300416438277288e+01,1.595740463949096299e-01,1.036489917422212415e+02,6.510000000000000000e+02,1.033913827409829445e+01,1.001999018130847396e+01
2.400000000000000000e+02,1.017956184727417401e+01,9.854370551920583310e+00,1.042300517995156994e+01,1.595760460379922752e-01,1.036489439169490936e+02,6.510000000000000000e+02,1.033913789331216471e+01,1.001998580123618154e+01
2.405000000000000000e+02,1.017955949101814639e+01,9.854365552544493312e+00,1.042300619661279981e+01,1.595780331736930402e-01,1.036488965798492075e+02,6.510000000000000000e+02,1.033913752419183929e+01,1.001998145784445349e+01
2.410000000000000000e+02,1.017955715869951838e+01,9.854360593130442325e+00,1.042300721428106236e+01,1.595800078755836848e-01,1.036488497261441921e+02,6.510000000000000000e+02,1.033913716657510307e+01,1.001997715082393547e+01
2.415000000000000000e+02,1.017955485008470795e+01,9.854355673355209788e+00,1.042300823287308731e+01,1.595819702172293353e-01,1.036488033511015345e+02,6.510000000000000000e+02,1.033913682030193826e+01,1.001997287986747942e+01
2.420000000000000000e+02,1.017955256494249383e+01,9.854350792898165068e+00,1.042300925230795983e+01,1.595839202719712968e-01,1.036487574500366975e+02,6.510000000000000000e+02,1.033913648521446582e+01,1.001996864467052184e+01
2.425000000000000000e+02,1.017955030295184393e+01,9.854345951441452200e+00,1.042301027250438317e+01,1.595858580898822099e-01,1.036487120164292719e+02,6.510000000000000000e+02,1.033913616104172561e+01,1.001996444486196225e+01
2.430000000000000000e+02,1.017954806392386757e+01,9.854341148669918837e+00,1.042301129338306076e+01,1.595877837524439236e-01,1.036486670464592095e+02,6.510000000000000000e+02,1.033913584767631200e+01,1.001996028017142493e+01
2.435000000000000000e+02,1.017954584768930637e+01,9.854336384270721894e+00,1.042301231486654345e+01,1.595896973451533807e-01,1.036486225367073075e+02,6.510000000000000000e+02,1.033913554503445908e+01,1.001995615034415366e+01
2.440000000000000000e+02,1.017954365402564676e+01,9.854331657933910193e+00,1.042301333687777820e+01,1.595915989388264622e-01,1.036485784826656698e+02,6.510000000000000000e+02,1.033913525296447311e+01,1.001995205508682041e+01
2.445000000000000000e+02,1.017954148271254233e+01,9.854326969351548726e+00,1.042301435934116327e+01,1.595934886048165358e-01,1.036485348798705104e+02,6.510000000000000000e+02,1.033913497131735859e+01,1.001994799410772607e+01
2.450000000000000000e+02,1.017953933353189022e+01,9.854322318219240984e+00,1.042301538218339196e+01,1.595953664137099159e-01,1.036484917239036037e+02,6.510000000000000000e+02,1.033913469994560153e+01,1.001994396711818069e+01
2.455000000000000000e+02,1.017953720626775471e+01,9.854317704234853537e+00,1.042301640533100837e+01,1.595972324361413786e-01,1.036484490103908058e+02,6.510000000000000000e+02,1.033913443870389592e+01,1.001993997383161350e+01
2.460000000000000000e+02,1.017953510070607237e+01,9.854313127098066616e+00,1.042301742871225656e+01,1.595990867413810688e-01,1.036484067349956462e+02,6.510000000000000000e+02,1.033913418744745272e+01,1.001993601396469025e+01
2.465000000000000000e+02,1.017953301663496291e+01,9.854308586511518087e+00,1.042301845225637358e+01,1.596009293999433032e-01,1.036483648934266313e+02,6.510000000000000000e+02,1.033913394603490588e+01,1.001993208723501994e+01
2.470000000000000000e+02,1.017953095384455153e+01,9.854304082180277646e+00,1.042301947589402467e+01,1.596027604803801347e-01,1.036483234814323140e+02,6.510000000000000000e+02,1.033913371432493200e+01,1.001992819336417107e+01
2.475000000000000000e+02,1.017952891212700095e+01,9.854299613811619452e+00,1.042302049955697996e+01,1.596045800516727176e-01,1.036482824948029844e+02,6.510000000000000000e+02,1.033913349217867328e+01,1.001992433207532862e+01
2.480000000000000000e+02,1.017952689127651844e+01,9.854295181115556801e+00,1.042302152317815889e+01,1.596063881823074626e-01,1.036482419293703856e+02,6.510000000000000000e+02,1.033913327945882621e+01,1.001992050309421245e+01
2.485000000000000000e+02,1.017952489108925818e+01,9.854290783804348308e+00,1.042302254669143124e+01,1.596081849406564834e-01,1.036482017810058238e+02,6.510000000000000000e+02,1.033913307602991516e+01,1.001991670614860297e+01
2.490000000000000000e+02,1.017952291136336562e+01,9.854286421592641787e+00,1.042302357003189783e+01,1.596099703942712722e-01,1.036481620456209498e+02,6.510000000000000000e+02,1.033913288175763689e+01,1.001991294096909435e+01
2.495000000000000000e+02,1.017952095189883366e+01,9.854282094197380104e+00,1.042302459313587271e+01,1.596117446105349003e-01,1.036481227191649452e+02,6.510000000000000000e+02,1.033913269650936861e+01,1.001990920728829870e+01
2.500000000000000000e+02,1.017951901249779034e+01,9.854277801336932541e+00,1.042302561594075172e+01,1.596135076560641908e-01,1.036480837976302922e+02,6.510000000000000000e+02,1.033913252015385531e+01,1.001990550484172715e+01
2.505000000000000000e+02,1.017951709296413121e+01,9.854273542734032887e+00,1.042302663838479404e+01,1.596152595982315292e-01,1.036480452770455400e+02,6.510000000000000000e+02,1.033913235256236263e+01,1.001990183336589979e+01
2.510000000000000000e+02,1.017951519310349795e+01,9.854269318112603315e+00,1.042302766040711326e+01,1.596170005027737204e-01,1.036480071534744383e+02,6.510000000000000000e+02,1.033913219360627167e+01,1.001989819260072423e+01
2.515000000000000000e+02,1.017951331272370474e+01,9.854265127198779339e+00,1.042302868194840215e+01,1.596187304361288695e-01,1.036479694230251880e+02,6.510000000000000000e+02,1.033913204315983414e+01,1.001989458228757712e+01
2.520000000000000000e+02,1.017951145163433502e+01,9.854260969720986196e+00,1.042302970295045128e+01,1.596204494634801685e-01,1.036479320818414891e+02,6.510000000000000000e+02,1.033913190109781510e+01,1.001989100217085493e+01
2.525000000000000000e+02,1.017950960964672369e+01,9.854256845409924637e+00,1.042303072335512759e+01,1.596221576501143380e-01,1.036478951261028669e+02,6.510000000000000000e+02,1.033913176729683769e+01,1.001988745199660968e+01
2.530000000000000000e+02,1.017950778657400690e+01,9.854252753998489212e+00,1.042303174310598912e+01,1.596238550609328233e-01,1.036478585520253404e+02,6.510000000000000000e+02,1.033913164163493903e+01,1.001988393151307477e+01
2.535000000000000000e+02,1.017950598223117709e+01,9.854248695221953014e+00,1.042303276214786223e+01,1.596255417605060012e-01,1.036478223558626439e+02,6.510000000000000000e+02,1.033913152399168389e+01,1.001988044047067028e+01
2.540000000000000000e+02,1.017950419643500837e+01,9.854244668817063513e+00,1.042303378042589301e+01,1.596272178131820929e-01,1.036477865339047355e+02,6.510000000000000000e+02,1.033913141424819138e+01,1.001987697862182713e+01
2.545000000000000000e+02,1.017950242900399438e+01,9.854240674523286003e+00,1.042303479788631115e+01,1.596288832825437376e-01,1.036477510824762618e+02,6.510000000000000000e+02,1.033913131228653803e+01,1.001987354572145072e+01
2.550000000000000000e+02,1.017950067975846018e+01,9.854236712082371952e+00,1.042303581447676919e+01,1.596305382318970734e-01,1.036477159979391587e+02,6.510000000000000000e+02,1.033913121799035828e+01,1.001987014152656208e+01
2.555000000000000000e+02,1.017949894852036508e+01,9.854232781237877603e+00,1.042303683014547744e+01,1.596321827250869463e-01,1.036476812766887718e+02,6.510000000000000000e+02,1.033913113124545013e+01,1.001986676579527824e+01
2.560000000000000000e+02,1.017949723511340565e+01,9.854228881735973999e+00,1.042303784484193230e+01,1.596338168243778277e-01,1.036476469151554056e+02,6.510000000000000000e+02,1.033913105193778392e+01,1.001986341828902738e+01
2.565000000000000000e+02,1.017949553936301399e+01,9.854225013324334981e+00,1.042303885851589840e+01,1.596354405919752084e-01,1.036476129098044936e+02,6.510000000000000000e+02,1.033913097995498909e+01,1.001986009877103889e+01
2.570000000000000000e+02,1.017949386109626708e+01,9.854221175752336137e+00,1.042303987111835539e+01,1.596370540903516988e-01,1.036475792571352343e+02,6.510000000000000000e+02,1.033913091518661886e+01,1.001985680700591530e+01
2.575000000000000000e+02,1.017949220014200407e+01,9.854217368772356878e+00,1.042304088260123685e+01,1.596386573813778076e-01,1.036475459536824246e+02,6.510000000000000000e+02,1.033913085752338290e+01,1.001985354276062523e+01
2.580000000000000000e+02,1.017949055633053490e+01,9.854213592138574285e+00,1.042304189291719041e+01,1.596402505262131399e-01,1.036475129960106329e+02,6.510000000000000000e+02,1.033913080685674935e+01,1.001985030580432223e+01
2.585000000000000000e+02,1.017948892949387840e+01,9.854209845606117568e+00,1.042304290201956718e+01,1.596418335863390436e-01,1.036474803807192302e+02,6.510000000000000000e+02,1.033913076308021672e+01,1.001984709590753830e+01
2.590000000000000000e+02,1.017948731946579244e+01,9.854206128933586939e+00,1.042304390986415541e+01,1.596434066218741787e-01,1.036474481044426881e+02,6.510000000000000000e+02,1.033913072608766726e+01,1.001984391284391762e+01
2.595000000000000000e+02,1.017948572608138846e+01,9.854202441881096064e+00,1.042304491640498121e+01,1.596449696940738516e-01,1.036474161638433600e+02,6.510000000000000000e+02,1.033913069577546295e+01,1.001984075638731397e+01
2.600000000000000000e+02,1.017948414917752942e+01,9.854198784210559836e+00,1.042304592159828580e+01,1.596465228621245791e-01,1.036473845556185438e+02,6.510000000000000000e+02,1.033913067203965497e+01,1.001983762631540387e+01
2.605000000000000000e+02,1.017948258859262722e+01,9.854195155685866681e+00,1.042304692540108135e+01,1.596480661862953454e-01,1.036473532764974834e+02,6.510000000000000000e+02,1.033913065477892168e+01,1.001983452240633099e+01
2.610000000000000000e+02,1.017948104416665700e+01,9.854191556072649405e+00,1.042304792777063227e+01,1.596495997263619737e-01,1.036473223232410703e+02,6.510000000000000000e+02,1.033913064389301795e+01,1.001983144444029428e+01
2.615000000000000000e+02,1.017947951574100252e+01,9.854187985138890937e+00,1.042304892866729915e+01,1.596511235410095764e-01,1.036472916926385750e+02,6.510000000000000000e+02,1.033913063928201126e+01,1.001982839219999377e+01
2.620000000000000000e+02,1.017947800315870488e+01,9.854184442654110754e+00,1.042304992804891839e+01,1.596526376890280152e-01,1.036472613815130046e+02,6.510000000000000000e+02,1.033913064084773303e+01,1.001982536546967673e+01
2.625000000000000000e+02,1.017947650626427425e+01,9.854180928389897787e+00,1.042305092587561610e+01,1.596541422289857182e-01,1.036472313867171806e+02,6.510000000000000000e+02,1.033913064849326169e+01,1.001982236403528859e+01
2.630000000000000000e+02,1.017947502490370937e+01,9.854177442119663510e+00,1.042305192210900344e+01,1.596556372190669482e-01,1.036472017051341936e+02,6.510000000000000000e+02,1.033913066212277521e+01,1.001981938768464175e+01
2.635000000000000000e+02,1.017947355892453665e+01,9.854173983618915500e+00,1.042305291670996503e+01,1.596571227169088503e-01,1.036471723336780002e+02,6.510000000000000000e+02,1.033913068164144455e+01,1.001981643620762696e+01
2.640000000000000000e+02,1.017947210817570713e+01,9.854170552664353266e+00,1.042305390964047085e+01,1.596585987799816198e-01,1.036471432692915471e+02,6.510000000000000000e+02,1.033913070695568770e+01,1.001981350939572479e+01
2.645000000000000000e+02,1.017947067250764626e+01,9.854167149034804396e+00,1.042305490086380537e+01,1.596600654655344065e-01,1.036471145089477233e+02,6.510000000000000000e+02,1.033913073797318027e+01,1.001981060704211046e+01
2.650000000000000000e+02,1.017946925177210460e+01,9.854163772511006059e+00,1.042305589034358526e+01,1.596615228308126133e-01,1.036470860496463899e+02,6.510000000000000000e+02,1.033913077460291774e+01,1.001980772894129146e+01
2.655000000000000000e+02,1.017946784582245456e+01,9.854160422875484215e+00,1.042305687804627823e+01,1.596629709316454704e-01,1.036470578884199512e+02,6.510000000000000000e+02,1.033913081675409984e+01,1.001980487489080929e+01
2.660000000000000000e+02,1.017946645451324450e+01,9.854157099912546514e+00,1.042305786393560929e+01,1.596644098246191024e-01,1.036470300223250973e+02,6.510000000000000000e+02,1.033913086433786432e+01,1.001980204468862468e+01
2.665000000000000000e+02,1.017946507770061793e+01,9.854153803408031820e+00,1.042305884797759319e+01,1.596658395660986718e-01,1.036470024484507917e+02,6.510000000000000000e+02,1.033913091726671674e+01,1.001979923813451911e+01
2.670000000000000000e+02,1.017946371524200622e+01,9.854150533150015434e+00,1.042305983013873494e+01,1.596672602113050066e-01,1.036469751639119750e+02,6.510000000000000000e+02,1.033913097545331006e+01,1.001979645503070060e+01
2.675000000000000000e+02,1.017946236699622276e+01,9.854147288927672221e+00,1.042306081038645260e+01,1.596686718148578044e-01,1.036469481658514553e+02,6.510000000000000000e+02,1.033913103881108064e+01,1.001979369518136487e+01
2.680000000000000000e+02,1.017946103282355175e+01,9.854144070532280253e+00,1.042306178868877353e+01,1.596700744328943267e-01,1.036469214514425232e+02,6.510000000000000000e+02,1.033913110725644557e+01,1.001979095839065792e+01
2.685000000000000000e+02,1.017945971258544446e+01,9.854140877756320194e+00,1.042306276501435569e+01,1.596714681191582219e-01,1.036468950178814481e+02,6.510000000000000000e+02,1.033913118070460335e+01,1.001978824446628558e+01
2.690000000000000000e+02,1.017945840614471109e+01,9.854137710393681360e+00,1.042306373933238817e+01,1.596728529285304510e-01,1.036468688623925658e+02,6.510000000000000000e+02,1.033913125907324115e+01,1.001978555321618103e+01
2.695000000000000000e+02,1.017945711336557046e+01,9.854134568241450509e+00,1.042306471161293047e+01,1.596742289152367766e-01,1.036468429822285913e+02,6.510000000000000000e+02,1.033913134228080821e+01,1.001978288445033449e+01
2.700000000000000000e+02,1.017945583411346888e+01,9.854131451097519090e+00,1.042306568182633519e+01,1.596755961326304929e-01,1.036468173746670516e+02,6.510000000000000000e+02,1.033913143024610015e+01,1.001978023798083939e+01
2.705000000000000000e+02,1.017945456825518313e+01,9.854128358761432338e+00,1.042306664994390530e+01,1.596769546340072454e-01,1.036467920370125313e+02,6.510000000000000000e+02,1.033913152288918980e+01,1.001977761362117647e+01
2.710000000000000000e+02,1.017945331565867306e+01,9.854125291034474543e+00,1.042306761593692421e+01,1.596783044735285984e-01,1.036467669665938729e+02,6.510000000000000000e+02,1.033913162013220166e+01,1.001977501118514269e+01
2.715000000000000000e+02,1.017945207619327341e+01,9.854122247719256933e+00,1.042306857977822077e+01,1.596796457031258165e-01,1.036467421607674169e+02,6.510000000000000000e+02,1.033913172189640051e+01,1.001977243049014810e+01
2.720000000000000000e+02,1.017945084972952685e+01,9.854119228620241699e+00,1.042306954144079434e+01,1.596809783756503454e-01,1.036467176169142022e+02,6.510000000000000000e+02,1.033913182810517739e+01,1.001976987135387631e+01
2.725000000000000000e+02,1.017944963613915910e+01,9.854116233543491532e+00,1.042307050089772247e+01,1.596823025432444476e-01,1.036466933324391846e+02,6.510000000000000000e+02,1.033913193868240477e+01,1.001976733359591520e+01
2.730000000000000000e+02,1.017944843529521393e+01,9.854113262296662512e+00,1.042307145812343450e+01,1.596836182581558294e-01,1.036466693047741785e+02,6.510000000000000000e+02,1.033913205355336729e+01,1.001976481703705701e+01
2.735000000000000000e+02,1.017944724707203363e+01,9.854110314688670158e+00,1.042307241309238819e+01,1.596849255718144900e-01,1.036466455313772741e+02,6.510000000000000000e+02,1.033913217264384699e+01,1.001976232150022028e+01
2.740000000000000000e+02,1.017944607134504764e+01,9.854107390530256083e+00,1.042307336577939481e+01,1.596862245358645627e-01,1.036466220097286310e+02,6.510000000000000000e+02,1.033913229588091021e+01,1.001975984680918330e+01
2.745000000000000000e+02,1.017944490799084534e+01,9.854104489633606079e+00,1.042307431616079683e+01,1.596875152010238663e-01,1.036465987373318143e+02,6.510000000000000000e+02,1.033913242319186843e+01,1.001975739278982225e+01
2.750000000000000000e+02,1.017944375688732173e+01,9.854101611812254191e+00,1.042307526421280883e+01,1.596887976183875291e-01,1.036465757117170767e+02,6.510000000000000000e+02,1.033913255450570823e+01,1.001975495926893345e+01
2.755000000000000000e+02,1.017944261791347671e+01,9.854098756881612076e+00,1.042307620991282846e+01,1.596900718384502149e-01,1.036465529304369682e+02,6.510000000000000000e+02,1.033913268975192778e+01,1.001975254607502741e+01
2.760000000000000000e+02,1.017944149094956785e+01,9.854095924658601291e+00,1.042307715323838657e+01,1.596913379117037290e-01,1.036465303910695894e+02,6.510000000000000000e+02,1.033913282886127050e+01,1.001975015303786343e+01
2.765000000000000000e+02,1.017944037587681905e+01,9.854093114961386846e+00,1.042307809416746167e+01,1.596925958877679907e-01,1.036465080912125671e+02,6.510000000000000000e+02,1.033913297176458812e+01,1.001974777998904997e+01
2.770000000000000000e+02,1.017943927257773851e+01,9.854090327609435818e+00,1.042307903267834668e+01,1.596938458162601715e-01,1.036464860284896048e+02,6.510000000000000000e+02,1.033913311839399896e+01,1.001974542676147983e+01
2.775000000000000000e+02,1.017943818093585762e+01,9.854087562424176383e+00,1.042307996874943044e+01,1.596950877468489016e-01,1.036464642005451964e+02,6.510000000000000000e+02,1.033913326868270488e+01,1.001974309318900858e+01
2.780000000000000000e+02,1.017943710083581976e+01,9.854084819227827197e+00,1.042308090236012319e+01,1.596963217283853820e-01,1.036464426050463175e+02,6.510000000000000000e+02,1.033913342256420442e+01,1.001974077910743510e+01
2.785000000000000000e+02,1.017943603216351001e+01,9.854082097845179078e+00,1.042308183349052975e+01,1.596975478100440549e-01,1.036464212396853242e+02,6.510000000000000000e+02,1.033913357997355220e+01,1.001973848435346603e+01
2.790000000000000000e+02,1.017943497480584725e+01,9.854079398100367371e+00,1.042308276212138551e+01,1.596987660400189801e-01,1.036464001021752068e+02,6.510000000000000000e+02,1.033913374084586501e+01,1.001973620876582771e+01
2.795000000000000000e+02,1.017943392865073093e+01,9.854076719820492158e+00,1.042308368823371545e+01,1.596999764667731414e-01,1.036463791902491494e+02,6.510000000000000000e+02,1.033913390511750485e+01,1.001973395218395879e+01
2.800000000000000000e+02,1.017943289358735193e+01,9.854074062834252246e+00,1.042308461180958545e+01,1.597011791382781654e-01,1.036463585016663274e+02,6.510000000000000000e+02,1.033913407272563134e+01,1.001973171444907251e+01
2.805000000000000000e+02,1.017943186950573597e+01,9.854071426971277248e+00,1.042308553283050365e+01,1.597023741023944343e-01,1.036463380342029836e+02,6.510000000000000000e+02,1.033913424360812883e+01,1.001972949540334135e+01
2.810000000000000000e+02,1.017943085629717537e+01,9.854068812062688920e+00,1.042308645127854305e+01,1.597035614062194131e-01,1.036463177856608695e+02,6.510000000000000000e+02,1.033913441770339503e+01,1.001972729489095570e+01
2.815000000000000000e+02,1.017942985385380439e+01,9.854066217940843586e+00,1.042308736713668438e+01,1.597047410970109937e-01,1.036462977538589456e+02,6.510000000000000000e+02,1.033913459495081533e+01,1.001972511275679345e+01
2.820000000000000000e+02,1.017942886206899544e+01,9.854063644439277070e+00,1.042308828038813040e+01,1.597059132221332334e-01,1.036462779366413827e+02,6.510000000000000000e+02,1.033913477529112868e+01,1.001972294884686221e+01
2.825000000000000000e+02,1.017942788083712458e+01,9.854061091393347738e+00,1.042308919101664699e+01,1.597070778276442893e-01,1.036462583318724455e+02,6.510000000000000000e+02,1.033913495866477028e+01,1.001972080300948065e+01
2.830000000000000000e+02,1.017942691005337252e+01,9.854058558639412269e+00,1.042309009900653294e+01,1.597082349602515217e-01,1.036462389374328836e+02,6.510000000000000000e+02,1.033913514501362485e+01,1.001971867509312197e+01
2.835000000000000000e+02,1.017942594961411729e+01,9.854056046015264414e+00,1.042309100434233571e+01,1.597093846662255567e-01,1.036462197512277470e+02,6.510000000000000000e+02,1.033913533428034448e+01,1.001971656494789187e+01
2.840000000000000000e+02,1.017942499941663570e+01,9.854053553359907625e+00,1.042309190700906107e+01,1.597105269911285874e-01,1.036462007711801476e+02,6.510000000000000000e+02,1.033913552640776423e+01,1.001971447242550539e+01
2.845000000000000000e+02,1.017942405935924732e+01,9.854051080513661631e+00,1.042309280699202034e+01,1.597116619804117843e-01,1.036461819952344570e+02,6.510000000000000000e+02,1.033913572133965886e+01,1.001971239737883579e+01
2.850000000000000000e+02,1.017942312934111548e+01,9.854048627318308107e+00,1.042309370427710924e+01,1.597127896796327329e-01,1.036461634213521279e+02,6.510000000000000000e+02,1.033913591902074813e+01,1.001971033966148283e+01
2.855000000000000000e+02,1.017942220926256347e+01,9.854046193616779803e+00,1.042309459885053613e+01,1.597139101336406408e-01,1.036461450475181039e+02,6.510000000000000000e+02,1.033913611939620480e+01,1.001970829912892214e+01
2.860000000000000000e+02,1.017942129902476900e+01,9.854043779253949253e+00,1.042309549069894636e+01,1.597150233879885695e-01,1.036461268717349071e+02,6.510000000000000000e+02,1.033913632241275593e+01,1.001970627563678029e+01
2.865000000000000000e+02,1.017942039852990277e+01,9.854041384074612608e+00,1.042309637980989834e+01,1.597161294864351266e-01,1.036461088920248130e+02,6.510000000000000000e+02,1.033913652801633987e+01,1.001970426904346745e+01
2.870000000000000000e+02,1.017941950768108939e+01,9.854039007925464944e+00,1.042309726617058097e+01,1.597172284734427183e-01,1.036460911064295516e+02,6.510000000000000000e+02,1.033913673615453277e+01,1.001970227920764778e+01
2.875000000000000000e+02,1.017941862638227413e+01,9.854036650654331098e+00,1.042309814976859528e+01,1.597183203928199680e-01,1.036460735130074795e+02,6.510000000000000000e+02,1.033913694677509376e+01,1.001970030598945449e+01
2.880000000000000000e+02,1.017941775453836506e+01,9.854034312110620419e+00,1.042309903059221909e+01,1.597194052886448667e-01,1.036460561098366639e+02,6.510000000000000000e+02,1.033913715982701120e+01,1.001969834924972069e+01
2.885000000000000000e+02,1.017941689205524014e+01,9.854031992144449248e+00,1.042309990862994695e+01,1.597204832046130729e-01,1.036460388950146978e+02,6.510000000000000000e+02,1.033913737525985255e+01,1.001969640885062773e+01
2.890000000000000000e+02,1.017941603883972057e+01,9.854029690607561065e+00,1.042310078387123440e+01,1.597215541834407782e-01,1.036460218666581454e+02,6.510000000000000000e+02,1.033913759302316215e+01,1.001969448465628076e+01
2.895000000000000000e+02,1.017941519479947843e+01,9.854027407352639045e+00,1.042310165630530605e+01,1.597226182689281127e-01,1.036460050229011784e+02,6.510000000000000000e+02,1.033913781306840640e+01,1.001969257653054868e+01
2.900000000000000000e+02,1.017941435984301357e+01,9.854025142233698631e+00,1.042310252592165121e+01,1.597236755027010291e-01,1.036459883618942683e+02,6.510000000000000000e+02,1.033913803534571585e+01,1.001969068434031307e+01
2.905000000000000000e+02,1.017941353387970516e+01,9.854022895105893909e+00,1.042310339271005937e+01,1.597247259287185583e-01,1.036459718818063322e+02,6.510000000000000000e+02,1.033913825980842383e+01,1.001968880795098649e+01
2.910000000000000000e+02,1.017941271681996440e+01,9.854020665825597547e+00,1.042310425666070550e+01,1.597257695877880579e-01,1.036459555808264383e+02,6.510000000000000000e+02,1.033913848640775157e+01,1.001968694723217723e+01
2.915000000000000000e+02,1.017941190857492906e+01,9.854018454250116577e+00,1.042310511776443960e+01,1.597268065229957290e-01,1.036459394571591019e+02,6.510000000000000000e+02,1.033913871509792415e+01,1.001968510205193219e+01
2.920000000000000000e+02,1.017941110905654156e+01,9.854016260238493530e+00,1.042310597601236033e+01,1.597278367757424267e-01,1.036459235090247972e+02,6.510000000000000000e+02,1.033913894583228554e+01,1.001968327228079936e+01
2.925000000000000000e+02,1.017941031817783326e+01,9.854014083650200817e+00,1.042310683139644212e+01,1.597288603874270352e-01,1.036459077346659825e+02,6.510000000000000000e+02,1.033913917856525977e+01,1.001968145779040498e+01
2.930000000000000000e+02,1.017940953585239683e+01,9.854011924346279372e+00,1.042310768390825970e+01,1.597298773994466070e-01,1.036458921323367406e+02,6.510000000000000000e+02,1.033913941325184283e+01,1.001967965845294906e+01
2.935000000000000000e+02,1.017940876199468292e+01,9.854009782188837718e+00,1.042310853353966316e+01,1.597308878531963350e-01,1.036458767003084915e+02,6.510000000000000000e+02,1.033913964984787981e+01,1.001967787414148781e+01
2.940000000000000000e+02,1.017940799652007833e+01,9.854007657040998680e+00,1.042310938028294842e+01,1.597318917891463463e-01,1.036458614368714706e+02,6.510000000000000000e+02,1.033913988830922470e+01,1.001967610473093373e+01
2.945000000000000000e+02,1.017940723934480474e+01,9.854005548766897604e+00,1.042311022413087152e+01,1.597328892481994222e-01,1.036458463403330086e+02,6.510000000000000000e+02,1.033914012859300513e+01,1.001967435009660434e+01
2.950000000000000000e+02,1.017940649038580148e+01,9.854003457231751639e+00,1.042311106507629859e+01,1.597338802702790994e-01,1.036458314090147610e+02,6.510000000000000000e+02,1.033914037065608049e+01,1.001967261011552068e+01
2.955000000000000000e+02,1.017940574956097599e+01,9.854001382301943224e+00,1.042311190311258962e+01,1.597348648959044937e-01,1.036458166412583637e+02,6.510000000000000000e+02,1.033914061445688048e+01,1.001967088466506972e+01
2.960000000000000000e+02,1.017940501678884502e+01,9.853999323845126668e+00,1.042311273823308326e+01,1.597358431647240284e-01,1.036458020354174607e+02,6.510000000000000000e+02,1.033914085995356835e+01,1.001966917362412168e+01
2.965000000000000000e+02,1.017940429198869801e+01,9.853997281729656166e+00,1.042311357043147702e+01,1.597368151162216754e-01,1.036457875898613850e+02,6.510000000000000000e+02,1.033914110710492018e+01,1.001966747687247583e+01
2.970000000000000000e+02,1.017940357508064864e+01,9.853995255825152455e+00,1.042311439970205278e+01,1.597377807902596591e-01,1.036457733029765080e+02,6.510000000000000000e+02,1.033914135587090932e+01,1.001966579429038973e+01
2.975000000000000000e+02,1.017940286598556909e+01,9.853993246002358930e+00,1.042311522603937490e+01,1.597387402254495936e-01,1.036457591731640520e+02,6.510000000000000000e+02,1.033914160621101885e+01,1.001966412576011933e+01
2.980000000000000000e+02,1.017940216462521974e+01,9.853991252132910716e+00,1.042311604943824221e+01,1.597396934612703434e-01,1.036457451988437128e+02,6.510000000000000000e+02,1.033914185808649044e+01,1.001966247116394904e+01
2.985000000000000000e+02,1.017940147092202885e+01,9.853989274089805406e+00,1.042311686989374486e+01,1.597406405362759574e-01,1.036457313784484739e+02,6.510000000000000000e+02,1.033914211145830286e+01,1.001966083038575306e+01
2.990000000000000000e+02,1.017940078479910682e+01,9.853987311746283950e+00,1.042311768740203348e+01,1.597415814887473418e-01,1.036457177104252168e+02,6.510000000000000000e+02,1.033914236628785410e+01,1.001965920331036131e+01
2.995000000000000000e+02,1.017940010618027102e+01,9.853985364977601691e+00,1.042311850195710043e+01,1.597425163570724560e-01,1.036457041932350052e+02,6.510000000000000000e+02,1.033914262253734329e+01,1.001965758982319876e+01
3.000000000000000000e+02,1.017939943499026967e+01,9.853983433659516677e+00,1.042311931355532018e+01,1.597434451795832766e-01,1.036456908253580593e+02,6.510000000000000000e+02,1.033914288016985239e+01,1.001965598981068517e+01
3.005000000000000000e+02,1.017939877115435365e+01,9.853981517669229362e+00,1.042312012219226069e+01,1.597443679937415317e-01,1.036456776052844759e+02,6.510000000000000000e+02,1.033914313914809568e+01,1.001965440316061162e+01
3.010000000000000000e+02,1.017939811459863897e+01,9.853979616883904669e+00,1.042312092786415612e+01,1.597452848373331624e-01,1.036456645315220584e+02,6.510000000000000000e+02,1.033914339943597049e+01,1.001965282976130567e+01
3.015000000000000000e+02,1.017939746524994327e+01,9.853977731182341770e+00,1.042312173056761182e+01,1.597461957473281235e-01,1.036456516025927215e+02,6.510000000000000000e+02,1.033914366099726934e+01,1.001965126950261542e+01
3.020000000000000000e+02,1.017939682303581250e+01,9.853975860444927903e+00,1.042312253029940372e+01,1.597471007617807248e-01,1.036456388170333724e+02,6.510000000000000000e+02,1.033914392379759306e+01,1.001964972227403017e+01
3.025000000000000000e+02,1.017939618788435041e+01,9.853974004551682597e+00,1.042312332705701650e+01,1.597479999165177245e-01,1.036456261733917756e+02,6.510000000000000000e+02,1.033914418780086741e+01,1.001964818796783163e+01
3.030000000000000000e+02,1.017939555972451693e+01,9.853972163384252525e+00,1.042312412083889761e+01,1.597488932491018254e-01,1.036456136702335442e+02,6.510000000000000000e+02,1.033914445297362050e+01,1.001964666647541513e+01
3.035000000000000000e+02,1.017939493848600918e+01,9.853970336824820819e+00,1.042312491164142152e+01,1.597497807957911908e-01,1.036456013061388859e+02,6.510000000000000000e+02,1.033914471928180134e+01,1.001964515769021880e+01
3.040000000000000000e+02,1.017939432409895240e+01,9.853968524757455327e+00,1.042312569946239087e+01,1.597506625927339607e-01,1.036455890796967907e+02,6.510000000000000000e+02,1.033914498669168758e+01,1.001964366150621899e+01
3.045000000000000000e+02,1.017939371649434932e+01,9.853966727066593378e+00,1.042312648429994582e+01,1.597515386759139344e-01,1.036455769895139554e+02,6.510000000000000000e+02,1.033914525517026206e+01,1.001964217781843658e+01
3.050000000000000000e+02,1.017939311560376048e+01,9.853964943637732787e+00,1.042312726615212881e+01,1.597524090812592612e-01,1.036455650342085022e+02,6.510000000000000000e+02,1.033914552468501924e+01,1.001964070652249994e+01
3.055000000000000000e+02,1.017939252135938055e+01,9.853963174357062371e+00,1.042312804501739798e+01,1.597532738448595169e-01,1.036455532124114427e+02,6.510000000000000000e+02,1.033914579520423871e+01,1.001963924751452062e+01
3.060000000000000000e+02,1.017939193369422846e+01,9.853961419111854525e+00,1.042312882089449211e+01,1.597541330016628569e-01,1.036455415227702161e+02,6.510000000000000000e+02,1.033914606669589098e+01,1.001963780069256416e+01
3.065000000000000000e+02,1.017939135254178673e+01,9.853959677790166793e+00,1.042312959378233472e+01,1.597549865872674446e-01,1.036455299639419820e+02,6.510000000000000000e+02,1.033914633912905323e+01,1.001963636595451845e+01
3.070000000000000000e+02,1.017939077783630175e+01,9.853957950280991085e+00,1.042313036368013890e+01,1.597558346359671533e-01,1.036455185345989776e+02,6.510000000000000000e+02,1.033914661247226974e+01,1.001963494320033377e+01
3.075000000000000000e+02,1.017939020951263451e+01,9.853956236474486374e+00,1.042313113058660257e+01,1.597566771834661725e-01,1.036455072334263861e+02,6.510000000000000000e+02,1.033914688669610094e+01,1.001963353232916809e+01
3.080000000000000000e+02,1.017938964750620734e+01,9.853954536261563035e+00,1.042313189450132604e+01,1.597575142637300272e-01,1.036454960591203047e+02,6.510000000000000000e+02,1.033914716176993842e+01,1.001963213324247803e+01
3.085000000000000000e+02,1.017938909175310869e+01,9.853952849533889946e+00,1.042313265542424894e+01,1.597583459114829685e-01,1.036454850103905443e+02,6.510000000000000000e+02,1.033914743766459132e+01,1.001963074584162605e+01
3.090000000000000000e+02,1.017938854219003630e+01,9.853951176183668892e+00,1.042313341335495913e+01,1.597591721605250981e-01,1.036454740859592079e+02,6.510000000000000000e+02,1.033914771435056146e+01,1.001962937002951115e+01
3.095000000000000000e+02,1.017938799875428835e+01,9.853949516104465900e+00,1.042313416829514772e+01,1.597599930453610095e-01,1.036454632845606767e+02,6.510000000000000000e+02,1.033914799179964916e+01,1.001962800570892753e+01
3.100000000000000000e+02,1.017938746138383621e+01,9.853947869190600173e+00,1.042313492024302590e+01,1.597608085994625116e-01,1.036454526049428182e+02,6.510000000000000000e+02,1.033914826998329950e+01,1.001962665278437292e+01
3.105000000000000000e+02,1.017938693001723038e+01,9.853946235337197379e+00,1.042313566919908041e+01,1.597616188563002193e-01,1.036454420458652095e+02,6.510000000000000000e+02,1.033914854887353130e+01,1.001962531116093125e+01
3.110000000000000000e+02,1.017938640459354716e+01,9.853944614440134586e+00,1.042313641516471812e+01,1.597624238493434712e-01,1.036454316060981853e+02,6.510000000000000000e+02,1.033914882844289096e+01,1.001962398074420335e+01
3.115000000000000000e+02,1.017938588505259467e+01,9.853943006396365334e+00,1.042313715814080410e+01,1.597632236122233929e-01,1.036454212844269591e+02,6.510000000000000000e+02,1.033914910866481840e+01,1.001962266144037095e+01
3.120000000000000000e+02,1.017938537133457366e+01,9.853941411103523507e+00,1.042313789812793168e+01,1.597640181773211931e-01,1.036454110796444894e+02,6.510000000000000000e+02,1.033914938951189555e+01,1.001962135315725178e+01


==> supplementary_materials/figures/data/wall_thickness_mid_cavity_s180_27.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,1.076103696146476452e+01,1.042214146139196451e+01,1.100575168097751799e+01,1.651961965618019279e-01,1.158272062693693130e+02,6.510000000000000000e+02,1.092623315802656769e+01,1.059584076490296312e+01
-4.850000000000000000e+01,1.076103309346437875e+01,1.042213329883569983e+01,1.100574981677895181e+01,1.651991611174520591e-01,1.158271240014694428e+02,6.510000000000000000e+02,1.092623225458183001e+01,1.059583393234692572e+01
-4.800000000000000000e+01,1.076102925196246751e+01,1.042212519724555619e+01,1.100574796420943002e+01,1.652021065159805235e-01,1.158270422975892160e+02,6.510000000000000000e+02,1.092623135847844829e+01,1.059582714544648674e+01
-4.750000000000000000e+01,1.076102543669439449e+01,1.042211715628509694e+01,1.100574612296727040e+01,1.652050325931878061e-01,1.158269611519778977e+02,6.510000000000000000e+02,1.092623046928758335e+01,1.059582040410120740e+01
-4.700000000000000000e+01,1.076102164740115796e+01,1.042210917562743866e+01,1.100574429276024979e+01,1.652079391977419875e-01,1.158268805590102914e+02,6.510000000000000000e+02,1.092622958659890031e+01,1.059581370820341562e+01
-4.650000000000000000e+01,1.076101788382951696e+01,1.042210125493830830e+01,1.100574247331204347e+01,1.652108261948000423e-01,1.158268005131906762e+02,6.510000000000000000e+02,1.092622871002431673e+01,1.059580705763471720e+01
-4.600000000000000000e+01,1.076101414573135528e+01,1.042209339388423039e+01,1.100574066435635956e+01,1.652136934614913122e-01,1.158267210091375148e+02,6.510000000000000000e+02,1.092622783919284579e+01,1.059580045226986478e+01
-4.550000000000000000e+01,1.076101043286375791e+01,1.042208559213100116e+01,1.100573886563557480e+01,1.652165408877562802e-01,1.158266420415855436e+02,6.510000000000000000e+02,1.092622697375151475e+01,1.059579389197600108e+01
-4.500000000000000000e+01,1.076100674498904120e+01,1.042207784934352865e+01,1.100573707690680969e+01,1.652193683767652355e-01,1.158265636053864824e+02,6.510000000000000000e+02,1.092622611336580718e+01,1.059578737661227699e+01
-4.450000000000000000e+01,1.076100308187389132e+01,1.042207016518841378e+01,1.100573529793291883e+01,1.652221758427646903e-01,1.158264856954896089e+02,6.510000000000000000e+02,1.092622525771665742e+01,1.059578090603112699e+01
-4.400000000000000000e+01,1.076099944328946911e+01,1.042206253933101401e+01,1.100573352848917708e+01,1.652249632109714650e-01,1.158264083069443302e+02,6.510000000000000000e+02,1.092622440650044169e+01,1.059577448007849654e+01
-4.350000000000000000e+01,1.076099582901206730e+01,1.042205497143599580e+01,1.100573176835912470e+01,1.652277304177288686e-01,1.158263314349140956e+02,6.510000000000000000e+02,1.092622355942979517e+01,1.059576809859433766e+01
-4.300000000000000000e+01,1.076099223882184042e+01,1.042204746116645531e+01,1.100573001733593870e+01,1.652304774096660656e-01,1.158262550746488984e+02,6.510000000000000000e+02,1.092622271623150532e+01,1.059576176141217374e+01
-4.250000000000000000e+01,1.076098867250321334e+01,1.042204000818655096e+01,1.100572827522296748e+01,1.652332041429095677e-01,1.158261792214937884e+02,6.510000000000000000e+02,1.092622187664612277e+01,1.059575546836030391e+01
-4.200000000000000000e+01,1.076098512984468591e+01,1.042203261215898458e+01,1.100572654182854748e+01,1.652359105819276863e-01,1.158261038708842960e+02,6.510000000000000000e+02,1.092622104042661313e+01,1.059574921926275870e+01
-4.150000000000000000e+01,1.076098161063879033e+01,1.042202527274730173e+01,1.100572481696983651e+01,1.652385967015768398e-01,1.158260290183460910e+02,6.510000000000000000e+02,1.092622020734036603e+01,1.059574301393721285e+01
-4.100000000000000000e+01,1.076097811468146936e+01,1.042201798961463588e+01,1.100572310047227198e+01,1.652412624840038091e-01,1.158259546594808427e+02,6.510000000000000000e+02,1.092621937716547187e+01,1.059573685219746508e+01
-4.050000000000000000e+01,1.076097464177263774e+01,1.042201076242340818e+01,1.100572139216824752e+01,1.652439079198523841e-01,1.158258807899783704e+02,6.510000000000000000e+02,1.092621854969248929e+01,1.059573073385278441e+01
-4.000000000000000000e+01,1.076097119171561189e+01,1.042200359083573602e+01,1.100571969189605603e+01,1.652465330072653560e-01,1.158258074056042233e+02,6.510000000000000000e+02,1.092621772472287667e+01,1.059572465870834534e+01
-3.950000000000000000e+01,1.076096776431719348e+01,1.042199647451290190e+01,1.100571799950267504e+01,1.652491377512540216e-01,1.158257345022012998e+02,6.510000000000000000e+02,1.092621690206844676e+01,1.059571862656593844e+01
-3.900000000000000000e+01,1.076096435938728213e+01,1.042198941311724347e+01,1.100571631483930268e+01,1.652517221640126543e-01,1.158256620756815067e+02,6.510000000000000000e+02,1.092621608155129387e+01,1.059571263722326862e+01
-3.850000000000000000e+01,1.076096097673949359e+01,1.042198240631114814e+01,1.100571463776604553e+01,1.652542862643405497e-01,1.158255901220389177e+02,6.510000000000000000e+02,1.092621526300383472e+01,1.059570669047515246e+01
-3.800000000000000000e+01,1.076095761619008506e+01,1.042197545375663914e+01,1.100571296814601574e+01,1.652568300777989829e-01,1.158255186373267520e+02,6.510000000000000000e+02,1.092621444626788474e+01,1.059570078611228539e+01
-3.750000000000000000e+01,1.076095427755838330e+01,1.042196855511551945e+01,1.100571130585405655e+01,1.652593536339815317e-01,1.158254476176656027e+02,6.510000000000000000e+02,1.092621363119236477e+01,1.059569492392440182e+01
-3.700000000000000000e+01,1.076095096066659629e+01,1.042196171004982652e+01,1.100570965076240171e+01,1.652618569700301798e-01,1.158253770592405232e+02,6.510000000000000000e+02,1.092621281763662466e+01,1.059568910369656614e+01
-3.650000000000000000e+01,1.076094766533992875e+01,1.042195491822155695e+01,1.100570800275117023e+01,1.652643401280631530e-01,1.158253069583028179e+02,6.510000000000000000e+02,1.092621200546799187e+01,1.059568332521186562e+01
-3.600000000000000000e+01,1.076094439140618952e+01,1.042194817929300932e+01,1.100570636170465555e+01,1.652668031547023242e-01,1.158252373111613025e+02,6.510000000000000000e+02,1.092621119456089218e+01,1.059567758825148687e+01
-3.550000000000000000e+01,1.076094113869606517e+01,1.042194149292588534e+01,1.100570472751482853e+01,1.652692461013350878e-01,1.158251681141882585e+02,6.510000000000000000e+02,1.092621038479740037e+01,1.059567189259472997e+01
-3.500000000000000000e+01,1.076093790704260478e+01,1.042193485878253512e+01,1.100570310007579344e+01,1.652716690244817599e-01,1.158250993638086044e+02,6.510000000000000000e+02,1.092620957606708565e+01,1.059566623801812213e+01
-3.450000000000000000e+01,1.076093469628129995e+01,1.042192827652693232e+01,1.100570147928710618e+01,1.652740719850078754e-01,1.158250310565012313e+02,6.510000000000000000e+02,1.092620876826630827e+01,1.059566062429629163e+01
-3.400000000000000000e+01,1.076093150625025530e+01,1.042192174582215003e+01,1.100569986505223952e+01,1.652764550467594462e-01,1.158249631888022151e+02,6.510000000000000000e+02,1.092620796129701510e+01,1.059565505120349727e+01
-3.350000000000000000e+01,1.076092833678977279e+01,1.042191526633216725e+01,1.100569825727907869e+01,1.652788182792393479e-01,1.158248957572968862e+02,6.510000000000000000e+02,1.092620715506901163e+01,1.059564951851053394e+01
-3.300000000000000000e+01,1.076092518774249207e+01,1.042190883772318166e+01,1.100569665587909718e+01,1.652811617537760513e-01,1.158248287586214786e+02,6.510000000000000000e+02,1.092620634949626890e+01,1.059564402598871702e+01
-3.250000000000000000e+01,1.076092205895344911e+01,1.042190245965623951e+01,1.100569506076698545e+01,1.652834855464097863e-01,1.158247621894653179e+02,6.510000000000000000e+02,1.092620554449985981e+01,1.059563857340704018e+01
-3.200000000000000000e+01,1.076091895026965695e+01,1.042189613179663610e+01,1.100569347186119984e+01,1.652857897367904227e-01,1.158246960465615416e+02,6.510000000000000000e+02,1.092620474000644748e+01,1.059563316053286641e+01
-3.150000000000000000e+01,1.076091586154019453e+01,1.042188985380942690e+01,1.100569188908454699e+01,1.652880744063405238e-01,1.158246303266883075e+02,6.510000000000000000e+02,1.092620393594653549e+01,1.059562778713385356e+01
-3.100000000000000000e+01,1.076091279261603084e+01,1.042188362536098722e+01,1.100569031236101303e+01,1.652903396398295865e-01,1.158245650266656099e+02,6.510000000000000000e+02,1.092620313225586060e+01,1.059562245297620109e+01
-3.050000000000000000e+01,1.076090974335036243e+01,1.042187744611754496e+01,1.100568874161938560e+01,1.652925855249016973e-01,1.158245001433622576e+02,6.510000000000000000e+02,1.092620232887526477e+01,1.059561715782546010e+01
-3.000000000000000000e+01,1.076090671359825279e+01,1.042187131574722514e+01,1.100568717679191444e+01,1.652948121521803926e-01,1.158244356736883702e+02,6.510000000000000000e+02,1.092620152575043235e+01,1.059561190144607146e+01
-2.950000000000000000e+01,1.076090370321663769e+01,1.042186523391776731e+01,1.100568561781227572e+01,1.652970196140615966e-01,1.158243716145948241e+02,6.510000000000000000e+02,1.092620072283069987e+01,1.059560668360257552e+01
-2.900000000000000000e+01,1.076090071206414400e+01,1.042185920029826818e+01,1.100568406461763615e+01,1.652992080060780022e-01,1.158243079630700549e+02,6.510000000000000000e+02,1.092619992007022311e+01,1.059560150405806667e+01
-2.850000000000000000e+01,1.076089774000116073e+01,1.042185321455820635e+01,1.100568251714757473e+01,1.653013774245901124e-01,1.158242447161405693e+02,6.510000000000000000e+02,1.092619911742575134e+01,1.059559636257657189e+01
-2.800000000000000000e+01,1.076089478689004331e+01,1.042184727637211061e+01,1.100568097534360845e+01,1.653035279695673487e-01,1.158241818708765152e+02,6.510000000000000000e+02,1.092619831485961157e+01,1.059559125892047504e+01
-2.750000000000000000e+01,1.076089185259472281e+01,1.042184138540734395e+01,1.100567943915133284e+01,1.653056597414921114e-01,1.158241194243820615e+02,6.510000000000000000e+02,1.092619751233621450e+01,1.059558619285323111e+01
-2.700000000000000000e+01,1.076088893698063664e+01,1.042183554133722900e+01,1.100567790851669159e+01,1.653077728438259730e-01,1.158240573737948438e+02,6.510000000000000000e+02,1.092619670982446145e+01,1.059558116413681006e+01
-2.650000000000000000e+01,1.076088603991492754e+01,1.042182974383445959e+01,1.100567638338856646e+01,1.653098673804386520e-01,1.158239957162893461e+02,6.510000000000000000e+02,1.092619590729536760e+01,1.059557617253448925e+01
-2.600000000000000000e+01,1.076088316126610422e+01,1.042182399257371905e+01,1.100567486371718040e+01,1.653119434576542368e-01,1.158239344490701370e+02,6.510000000000000000e+02,1.092619510472375843e+01,1.059557121780845179e+01
-2.550000000000000000e+01,1.076088030090433811e+01,1.042181828723074766e+01,1.100567334945703735e+01,1.653140011824149880e-01,1.158238735693779802e+02,6.510000000000000000e+02,1.092619430208675269e+01,1.059556629972192354e+01
-2.500000000000000000e+01,1.076087745870142598e+01,1.042181262748158765e+01,1.100567184056369996e+01,1.653160406640126479e-01,1.158238130744892800e+02,6.510000000000000000e+02,1.092619349936543927e+01,1.059556141803741269e+01
-2.450000000000000000e+01,1.076087463453026416e+01,1.042180701300248025e+01,1.100567033699287656e+01,1.653180620119373834e-01,1.158237529617042156e+02,6.510000000000000000e+02,1.092619269654220204e+01,1.059555657251832628e+01
-2.400000000000000000e+01,1.076087182826534416e+01,1.042180144347204696e+01,1.100566883870398094e+01,1.653200653377666363e-01,1.158236932283579961e+02,6.510000000000000000e+02,1.092619189360311083e+01,1.059555176292757750e+01
-2.350000000000000000e+01,1.076086903978248444e+01,1.042179591857031795e+01,1.100566734565797056e+01,1.653220507528566641e-01,1.158236338718143372e+02,6.510000000000000000e+02,1.092619109053534032e+01,1.059554698902962677e+01
-2.300000000000000000e+01,1.076086626895891207e+01,1.042179043797754545e+01,1.100566585781693263e+01,1.653240183707035960e-01,1.158235748894679347e+02,6.510000000000000000e+02,1.092619028732961439e+01,1.059554225058820798e+01
-2.250000000000000000e+01,1.076086351567314203e+01,1.042178500137625541e+01,1.100566437514313911e+01,1.653259683051595541e-01,1.158235162787413941e+02,6.510000000000000000e+02,1.092618948397830181e+01,1.059553754736798403e+01
-2.200000000000000000e+01,1.076086077980498423e+01,1.042177960844903595e+01,1.100566289760269534e+01,1.653279006712723709e-01,1.158234580370854871e+02,6.510000000000000000e+02,1.092618868047625647e+01,1.059553287913371200e+01
-2.150000000000000000e+01,1.076085806123535527e+01,1.042177425888018760e+01,1.100566142516201751e+01,1.653298155839213190e-01,1.158234001619749449e+02,6.510000000000000000e+02,1.092618787681927728e+01,1.059552824565143325e+01
-2.100000000000000000e+01,1.076085535984652175e+01,1.042176895235336787e+01,1.100565995778875816e+01,1.653317131592340061e-01,1.158233426509137871e+02,6.510000000000000000e+02,1.092618707300575487e+01,1.059552364668728863e+01
-2.050000000000000000e+01,1.076085267552190139e+01,1.042176368855684210e+01,1.100565849545205488e+01,1.653335935140617108e-01,1.158232855014311298e+02,6.510000000000000000e+02,1.092618626903596279e+01,1.059551908200783821e+01
-2.000000000000000000e+01,1.076085000814602566e+01,1.042175846717888277e+01,1.100565703812249829e+01,1.653354567656645513e-01,1.158232287110802190e+02,6.510000000000000000e+02,1.092618546491168985e+01,1.059551455138036147e+01
-1.950000000000000000e+01,1.076084735760453270e+01,1.042175328790944633e+01,1.100565558577219960e+01,1.653373030313446124e-01,1.158231722774381183e+02,6.510000000000000000e+02,1.092618466063587590e+01,1.059551005457318773e+01
-1.900000000000000000e+01,1.076084472378416912e+01,1.042174815043883029e+01,1.100565413837326290e+01,1.653391324287606101e-01,1.158231161981058790e+02,6.510000000000000000e+02,1.092618385621292809e+01,1.059550559135540837e+01
-1.850000000000000000e+01,1.076084210657302442e+01,1.042174305445979599e+01,1.100565269589995587e+01,1.653409450765051525e-01,1.158230604707137843e+02,6.510000000000000000e+02,1.092618305164952908e+01,1.059550116149651977e+01
-1.800000000000000000e+01,1.076083950586008342e+01,1.042173799966572112e+01,1.100565125832797087e+01,1.653427410930032038e-01,1.158230050929112593e+02,6.510000000000000000e+02,1.092618224695308626e+01,1.059549676476708235e+01
-1.750000000000000000e+01,1.076083692153524929e+01,1.042173298575123574e+01,1.100564982563265559e+01,1.653445205970891507e-01,1.158229500623677097e+02,6.510000000000000000e+02,1.092618144213233933e+01,1.059549240093815925e+01
-1.700000000000000000e+01,1.076083435348981254e+01,1.042172801241371083e+01,1.100564839779081261e+01,1.653462837080593995e-01,1.158228953767825686e+02,6.510000000000000000e+02,1.092618063719787180e+01,1.059548806978175328e+01
-1.650000000000000000e+01,1.076083180161566766e+01,1.042172307935121367e+01,1.100564697478025700e+01,1.653480305446234089e-01,1.158228410338680874e+02,6.510000000000000000e+02,1.092617983216029209e+01,1.059548377107104500e+01
-1.600000000000000000e+01,1.076082926580587440e+01,1.042171818626320068e+01,1.100564555657837928e+01,1.653497612260052818e-01,1.158227870313616847e+02,6.510000000000000000e+02,1.092617902703187838e+01,1.059547950457986865e+01
-1.550000000000000000e+01,1.076082674595439315e+01,1.042171333285057067e+01,1.100564414316571593e+01,1.653514758715243227e-01,1.158227333670203194e+02,6.510000000000000000e+02,1.092617822182591780e+01,1.059547527008287027e+01
-1.500000000000000000e+01,1.076082424195614706e+01,1.042170851881640381e+01,1.100564273452211772e+01,1.653531745999656521e-01,1.158226800386213569e+02,6.510000000000000000e+02,1.092617741655611141e+01,1.059547106735618094e+01
-1.450000000000000000e+01,1.076082175370718019e+01,1.042170374386402543e+01,1.100564133063034333e+01,1.653548575307867974e-01,1.158226270439666905e+02,6.510000000000000000e+02,1.092617661123796502e+01,1.059546689617639359e+01
-1.400000000000000000e+01,1.076081928110427199e+01,1.042169900769890134e+01,1.100563993147013697e+01,1.653565247827539220e-01,1.158225743808737036e+02,6.510000000000000000e+02,1.092617580588702708e+01,1.059546275632151868e+01
-1.350000000000000000e+01,1.076081682404525530e+01,1.042169431002885283e+01,1.100563853702518813e+01,1.653581764752009575e-01,1.158225220471826162e+02,6.510000000000000000e+02,1.092617500052045720e+01,1.059545864757005340e+01
-1.300000000000000000e+01,1.076081438242860067e+01,1.042168965056188057e+01,1.100563714727979381e+01,1.653598127266133755e-01,1.158224700407471914e+02,6.510000000000000000e+02,1.092617419515521426e+01,1.059545456970198707e+01
-1.250000000000000000e+01,1.076081195615381070e+01,1.042168502900825189e+01,1.100563576222424089e+01,1.653614336557823750e-01,1.158224183594435175e+02,6.510000000000000000e+02,1.092617338980959296e+01,1.059545052249802843e+01
-1.200000000000000000e+01,1.076080954512107368e+01,1.042168044507981506e+01,1.100563438183270115e+01,1.653630393803362242e-01,1.158223670011619078e+02,6.510000000000000000e+02,1.092617258450141016e+01,1.059544650574073721e+01
-1.150000000000000000e+01,1.076080714923158332e+01,1.042167589848943621e+01,1.100563300608690476e+01,1.653646300195203978e-01,1.158223159638150719e+02,6.510000000000000000e+02,1.092617177925110461e+01,1.059544251921206381e+01
-1.100000000000000000e+01,1.076080476838725630e+01,1.042167138895274903e+01,1.100563163497581876e+01,1.653662056903687227e-01,1.158222652453303283e+02,6.510000000000000000e+02,1.092617097407762472e+01,1.059543856269688611e+01
-1.050000000000000000e+01,1.076080240249079267e+01,1.042166691618600538e+01,1.100563026848475268e+01,1.653677665111128181e-01,1.158222148436524748e+02,6.510000000000000000e+02,1.092617016900190485e+01,1.059543463597967872e+01
-1.000000000000000000e+01,1.076080005144599738e+01,1.042166247990737027e+01,1.100562890659978343e+01,1.653693125980876255e-01,1.158221647567493306e+02,6.510000000000000000e+02,1.092616936404408534e+01,1.059543073884790942e+01
-9.500000000000000000e+00,1.076079771515712125e+01,1.042165807983655235e+01,1.100562754930956366e+01,1.653708440686163517e-01,1.158221149825987055e+02,6.510000000000000000e+02,1.092616855922573826e+01,1.059542687108850600e+01
-9.000000000000000000e+00,1.076079539352905989e+01,1.042165371569497978e+01,1.100562619659888952e+01,1.653723610394893795e-01,1.158220655191920088e+02,6.510000000000000000e+02,1.092616775456854938e+01,1.059542303248957040e+01
-8.500000000000000000e+00,1.076079308646781740e+01,1.042164938720582512e+01,1.100562484846793510e+01,1.653738636260729811e-01,1.158220163645441687e+02,6.510000000000000000e+02,1.092616695009389005e+01,1.059541922284174476e+01
-8.000000000000000000e+00,1.076079079388016524e+01,1.042164509409349016e+01,1.100562350489649965e+01,1.653753519448267484e-01,1.158219675166869820e+02,6.510000000000000000e+02,1.092616614582499146e+01,1.059541544193533724e+01
-7.500000000000000000e+00,1.076078851567335803e+01,1.042164083608464509e+01,1.100562216587357511e+01,1.653768261112059657e-01,1.158219189736622496e+02,6.510000000000000000e+02,1.092616534178456433e+01,1.059541168956215174e+01
-7.000000000000000000e+00,1.076078625175533787e+01,1.042163661290718579e+01,1.100562083138791536e+01,1.653782862394518050e-01,1.158218707335261826e+02,6.510000000000000000e+02,1.092616453799479004e+01,1.059540796551588571e+01
-6.500000000000000000e+00,1.076078400203495811e+01,1.042163242429064773e+01,1.100561950142788348e+01,1.653797324439551797e-01,1.158218227943547163e+02,6.510000000000000000e+02,1.092616373447891398e+01,1.059540426959100223e+01
-6.000000000000000000e+00,1.076078176642177020e+01,1.042162826996646885e+01,1.100561817598306824e+01,1.653811648391519118e-01,1.158217751542387930e+02,6.510000000000000000e+02,1.092616293126092231e+01,1.059540060158261987e+01
-5.500000000000000000e+00,1.076077954482605925e+01,1.042162414966786521e+01,1.100561685504470688e+01,1.653825835378445186e-01,1.158217278112845747e+02,6.510000000000000000e+02,1.092616212836390233e+01,1.059539696128821440e+01
-5.000000000000000000e+00,1.076077733715857399e+01,1.042162006312942069e+01,1.100561553860199382e+01,1.653839886533002845e-01,1.158216807636084411e+02,6.510000000000000000e+02,1.092616132581187394e+01,1.059539334850527403e+01
-4.500000000000000000e+00,1.076077514333106322e+01,1.042161601008827354e+01,1.100561422664589628e+01,1.653853802982023502e-01,1.158216340093480170e+02,6.510000000000000000e+02,1.092616052362926560e+01,1.059538976303286084e+01
-4.000000000000000000e+00,1.076077296325564525e+01,1.042161199028143947e+01,1.100561291916537954e+01,1.653867585838108001e-01,1.158215875466485301e+02,6.510000000000000000e+02,1.092615972183945594e+01,1.059538620467183456e+01
-3.500000000000000000e+00,1.076077079684508853e+01,1.042160800344865379e+01,1.100561161615252104e+01,1.653881236215359873e-01,1.158215413736691346e+02,6.510000000000000000e+02,1.092615892046662474e+01,1.059538267322355232e+01
-3.000000000000000000e+00,1.076076864401294131e+01,1.042160404933041207e+01,1.100561031759806596e+01,1.653894755220997603e-01,1.158214954885855974e+02,6.510000000000000000e+02,1.092615811953504057e+01,1.059537916849084205e+01
-2.500000000000000000e+00,1.076076650467325990e+01,1.042160012767026345e+01,1.100560902349493375e+01,1.653908143959548771e-01,1.158214498895845139e+02,6.510000000000000000e+02,1.092615731906921361e+01,1.059537569027730441e+01
-2.000000000000000000e+00,1.076076437874104386e+01,1.042159623821376613e+01,1.100560773383373459e+01,1.653921403525510370e-01,1.158214045748725169e+02,6.510000000000000000e+02,1.092615651909359364e+01,1.059537223838849229e+01
-1.500000000000000000e+00,1.076076226613156983e+01,1.042159238070651561e+01,1.100560644860743409e+01,1.653934535008069751e-01,1.158213595426619520e+02,6.510000000000000000e+02,1.092615571963237642e+01,1.059536881263076147e+01
-1.000000000000000000e+00,1.076076016676099201e+01,1.042158855489692648e+01,1.100560516780714337e+01,1.653947539488483387e-01,1.158213147911838661e+02,6.510000000000000000e+02,1.092615492070984118e+01,1.059536541281214461e+01
-5.000000000000000000e-01,1.076075808054587135e+01,1.042158476053481486e+01,1.100560389142490436e+01,1.653960418051615422e-01,1.158212703186780601e+02,6.510000000000000000e+02,1.092615412235103278e+01,1.059536203874070992e+01
0.000000000000000000e+00,1.076075600740355931e+01,1.042158099737162757e+01,1.100560261945229179e+01,1.653973171761814742e-01,1.158212261234008480e+02,6.510000000000000000e+02,1.092615332457974020e+01,1.059535869022737664e+01
1.000000000000000000e+00,1.021761473248794694e+01,9.903382429401808906e+00,1.044943369733519134e+01,1.526870080879409730e-01,1.044229641439935676e+02,6.510000000000000000e+02,1.037030174057588816e+01,1.006492772440000572e+01
1.500000000000000000e+00,1.021460378133821933e+01,9.900290197081416110e+00,1.044656831626689275e+01,1.527258035307797190e-01,1.043614555807931765e+02,6.510000000000000000e+02,1.036732958486899925e+01,1.006187797780743942e+01
2.000000000000000000e+00,1.021158941549000687e+01,9.897198488227074265e+00,1.044369755988326354e+01,1.527634255032059851e-01,1.042998950547190162e+02,6.510000000000000000e+02,1.036435284099321308e+01,1.005882598998680066e+01
2.500000000000000000e+00,1.020857275548173249e+01,9.894108269134767042e+00,1.044082265533028497e+01,1.527999403319153793e-01,1.042383055257293449e+02,6.510000000000000000e+02,1.036137269581364961e+01,1.005577281514981713e+01
3.000000000000000000e+00,1.020555481212184645e+01,9.891020472053432044e+00,1.043794478782437452e+01,1.528353544122667274e-01,1.041767076687816882e+02,6.510000000000000000e+02,1.035839016653411271e+01,1.005271945770957842e+01
3.500000000000000000e+00,1.020253664536778437e+01,9.887935995911771414e+00,1.043506510149865818e+01,1.528697592002260242e-01,1.041151231633504750e+02,6.510000000000000000e+02,1.035540640456801142e+01,1.004966688616755910e+01
4.000000000000000000e+00,1.019951932295087005e+01,9.884855707041282358e+00,1.043218470024883260e+01,1.529032448706177383e-01,1.040535738215401409e+02,6.510000000000000000e+02,1.035242256782148829e+01,1.004661607808025181e+01
4.500000000000000000e+00,1.019650381747741186e+01,9.881780439896777679e+00,1.042930464857976069e+01,1.529358693034132965e-01,1.039920794799510446e+02,6.510000000000000000e+02,1.034943968678082626e+01,1.004356794817399745e+01
5.000000000000000000e+00,1.019349105987794246e+01,9.878710997772639502e+00,1.042642597245131242e+01,1.529676808407351707e-01,1.039306590991933206e+02,6.510000000000000000e+02,1.034645874071867588e+01,1.004052337903720726e+01
5.500000000000000000e+00,1.019048190948030452e+01,9.875648153514447358e+00,1.042354966012274531e+01,1.529987027310346637e-01,1.038693301504827389e+02,6.510000000000000000e+02,1.034348061221133896e+01,1.003748320674927008e+01
6.000000000000000000e+00,1.018747720220608066e+01,9.872592650225344713e+00,1.042067666299400841e+01,1.530290793875324906e-01,1.038081096446068443e+02,6.510000000000000000e+02,1.034050628159361374e+01,1.003444812281854759e+01
6.500000000000000000e+00,1.018447782086596298e+01,9.869545201966790415e+00,1.041780789644227490e+01,1.530587993259088508e-01,1.037470154797617994e+02,6.510000000000000000e+02,1.033753662019187125e+01,1.003141902154005471e+01
7.000000000000000000e+00,1.018148451816437827e+01,9.866506494452959686e+00,1.041494424065538915e+01,1.530879135359235199e-01,1.036860629028917060e+02,6.510000000000000000e+02,1.033457243170030182e+01,1.002839660462845472e+01
7.500000000000000000e+00,1.017849814488783444e+01,9.863477185738176445e+00,1.041208654145981605e+01,1.531164947532299703e-01,1.036252691464506057e+02,6.510000000000000000e+02,1.033161463964106552e+01,1.002538165013460514e+01
8.000000000000000000e+00,1.017551946418967290e+01,9.860457906897481806e+00,1.040923561114152207e+01,1.531445651727667001e-01,1.035646496239448311e+02,6.510000000000000000e+02,1.032866402936243944e+01,1.002237489901690637e+01
8.500000000000000000e+00,1.017254915111915103e+01,9.857449262699265802e+00,1.040639222926142438e+01,1.531722243949394102e-01,1.035042179622610377e+02,6.510000000000000000e+02,1.032572137551408886e+01,1.001937692672421143e+01
9.000000000000000000e+00,1.016958783523198839e+01,9.854451832270310518e+00,1.040355714346257443e+01,1.531996086493834230e-01,1.034439868585887581e+02,6.510000000000000000e+02,1.032278744388137248e+01,1.001638822658260430e+01
9.500000000000000000e+00,1.016663621492342706e+01,9.851466169751848412e+00,1.040073107027008170e+01,1.532266979554077202e-01,1.033839703475588578e+02,6.510000000000000000e+02,1.031986291287883617e+01,1.001340951696801973e+01
1.000000000000000000e+01,1.016369497376949305e+01,9.848492804947778012e+00,1.039791469588165995e+01,1.532534321278175571e-01,1.033241821342862039e+02,6.510000000000000000e+02,1.031694840589731044e+01,1.001044154164167566e+01
1.050000000000000000e+01,1.016076471338416631e+01,9.845532243963743824e+00,1.039510867695088692e+01,1.532798478634919692e-01,1.032646342725138879e+02,6.510000000000000000e+02,1.031404456124765900e+01,1.000748486552067362e+01
1.100000000000000000e+01,1.015784600920279601e+01,9.842584969837014697e+00,1.039231364135891056e+01,1.533059803264102128e-01,1.032053382702810183e+02,6.510000000000000000e+02,1.031115198952920586e+01,1.000454002887638616e+01
1.150000000000000000e+01,1.015493941116889864e+01,9.839651443156940402e+00,1.038953018897778513e+01,1.533318631897136741e-01,1.031463051047805806e+02,6.510000000000000000e+02,1.030827127435861357e+01,1.000160754797918550e+01
1.200000000000000000e+01,1.015204544441127865e+01,9.836732102676062794e+00,1.038675889242293593e+01,1.533575286722330400e-01,1.030875452369922414e+02,6.510000000000000000e+02,1.030540297308351150e+01,9.998687915739044030e+00
1.250000000000000000e+01,1.014916458892337836e+01,9.833827365911133711e+00,1.038400029779539757e+01,1.533830054943864929e-01,1.030290681994307249e+02,6.510000000000000000e+02,1.030254759441776358e+01,9.995781583428991368e+00
1.300000000000000000e+01,1.014629727628077482e+01,9.830937629734977534e+00,1.038125492541371564e+01,1.534082753601517801e-01,1.029708825176116420e+02,6.510000000000000000e+02,1.029970555164092616e+01,9.992889000920621712e+00
1.350000000000000000e+01,1.014344402817977553e+01,9.828063270957390074e+00,1.037852327053245105e+01,1.534334157754018990e-01,1.029129985658924653e+02,6.510000000000000000e+02,1.029687744395517690e+01,9.990010612404374157e+00
1.400000000000000000e+01,1.014060524973371358e+01,9.825204646897166327e+00,1.037580580405192521e+01,1.534584693772040598e-01,1.028554243327505446e+02,6.510000000000000000e+02,1.029406371911091789e+01,9.987146780356509268e+00
1.450000000000000000e+01,1.013778133554419369e+01,9.822362095943464766e+00,1.037310297321663377e+01,1.534834702720493382e-01,1.027981675829549744e+02,6.510000000000000000e+02,1.029126480581624214e+01,9.984297865272145245e+00
1.500000000000000000e+01,1.013497269132420442e+01,9.819535938105605766e+00,1.037041520229802316e+01,1.535084409667540617e-01,1.027412362953354545e+02,6.510000000000000000e+02,1.028848113229095951e+01,9.981464250357451107e+00
1.550000000000000000e+01,1.013217967616741788e+01,9.816726475555324072e+00,1.036774289326970688e+01,1.535334130131888186e-01,1.026846374990515471e+02,6.510000000000000000e+02,1.028571308918060723e+01,9.978646263154228535e+00
1.600000000000000000e+01,1.012940268151194445e+01,9.813933993155908198e+00,1.036508642646271383e+01,1.535583766324374599e-01,1.026283788592553492e+02,6.510000000000000000e+02,1.028296105814438199e+01,9.975844304879506907e+00
1.650000000000000000e+01,1.012664203784495598e+01,9.811158758982854167e+00,1.036244616122826834e+01,1.535833527000705634e-01,1.025724668088752196e+02,6.510000000000000000e+02,1.028022539054502715e+01,9.973058685144884805e+00
1.700000000000000000e+01,1.012389803315528525e+01,9.808401024833795390e+00,1.035982243656300561e+01,1.536083467268935521e-01,1.025169069099096220e+02,6.510000000000000000e+02,1.027750637988217974e+01,9.970289686428392528e+00
1.750000000000000000e+01,1.012117097417683986e+01,9.805661026727388929e+00,1.035721557173071261e+01,1.536333851841484299e-01,1.024617051055628991e+02,6.510000000000000000e+02,1.027480435936098857e+01,9.967537588992691155e+00
1.800000000000000000e+01,1.011846114877634228e+01,9.802938985393099713e+00,1.035462586688532305e+01,1.536584926955461006e-01,1.024068669516737202e+02,6.510000000000000000e+02,1.027211964147188894e+01,9.964802656080795629e+00
1.850000000000000000e+01,1.011576878474035013e+01,9.800235106749644487e+00,1.035205360367071670e+01,1.536836666729657352e-01,1.023523967757293178e+02,6.510000000000000000e+02,1.026945245141331675e+01,9.962085118067385281e+00
1.900000000000000000e+01,1.011309414717643662e+01,9.797549582373733301e+00,1.034949904579743496e+01,1.537089364832366911e-01,1.022982996668091005e+02,6.510000000000000000e+02,1.026680308365967242e+01,9.959385210693200818e+00
1.950000000000000000e+01,1.011043744236829056e+01,9.794882589958369579e+00,1.034696243962115503e+01,1.537343282925170140e-01,1.022445795197381955e+02,6.510000000000000000e+02,1.026417177066080733e+01,9.956703114075773797e+00
2.000000000000000000e+01,1.010779887784814512e+01,9.792234293761650221e+00,1.034444401470852704e+01,1.537598588843263059e-01,1.021912402492323366e+02,6.510000000000000000e+02,1.026155873673247143e+01,9.954039018963818819e+00
2.050000000000000000e+01,1.010517868586961399e+01,9.789604845045801085e+00,1.034194398438292239e+01,1.537855333279341818e-01,1.021382862636145177e+02,6.510000000000000000e+02,1.025896421919754786e+01,9.951393152541680109e+00
2.100000000000000000e+01,1.010257704488976493e+01,9.786994382503442225e+00,1.033946254626845018e+01,1.538113610766356776e-01,1.020857208827298734e+02,6.510000000000000000e+02,1.025638840596640122e+01,9.948765683813128646e+00
2.150000000000000000e+01,1.009999411599125807e+01,9.784403032679472645e+00,1.033699988281477999e+01,1.538373482226749189e-01,1.020335470727662113e+02,6.510000000000000000e+02,1.025383146421393299e+01,9.946156767768583151e+00
2.200000000000000000e+01,1.009743006544750976e+01,9.781830910376703159e+00,1.033455616180784453e+01,1.538635141059449818e-01,1.019817679075763408e+02,6.510000000000000000e+02,1.025129357955345455e+01,9.943566551341564974e+00
2.250000000000000000e+01,1.009488503503524193e+01,9.779278119049745754e+00,1.033213153685108310e+01,1.538898687282757860e-01,1.019303859622756789e+02,6.510000000000000000e+02,1.024877490376351830e+01,9.940995166306967334e+00
2.300000000000000000e+01,1.009235915393531791e+01,9.776744751215856510e+00,1.032972614790213406e+01,1.539164213782141799e-01,1.018794035567918854e+02,6.510000000000000000e+02,1.024627557531353261e+01,9.938442732557103199e+00
2.350000000000000000e+01,1.008985250470820816e+01,9.774230888798491890e+00,1.032734012170836024e+01,1.539431916022283853e-01,1.018288220730071600e+02,6.510000000000000000e+02,1.024379569631043552e+01,9.935909313105979024e+00
2.400000000000000000e+01,1.008736521415477050e+01,9.771736603542274580e+00,1.032497357229808266e+01,1.539701792061630159e-01,1.017786437798245061e+02,6.510000000000000000e+02,1.024133539336093435e+01,9.933395034948608426e+00
2.450000000000000000e+01,1.008489738731386609e+01,9.769261957349110403e+00,1.032262660142567867e+01,1.539973855733085817e-01,1.017288705074134327e+02,6.510000000000000000e+02,1.023889477288717309e+01,9.930900001740557315e+00
2.500000000000000000e+01,1.008244910959317941e+01,9.766807002631601620e+00,1.032029929901420928e+01,1.540248202081044293e-01,1.016795036927764357e+02,6.510000000000000000e+02,1.023647392980128323e+01,9.928424289385075596e+00
2.550000000000000000e+01,1.008002045344793096e+01,9.764371782669837074e+00,1.031799174357389148e+01,1.540524892408196844e-01,1.016305445113699193e+02,6.510000000000000000e+02,1.023407294268874956e+01,9.925967964207112360e+00
2.600000000000000000e+01,1.007761144163645461e+01,9.761956331926153752e+00,1.031570400264271470e+01,1.540803433828065727e-01,1.015819931208189217e+02,6.510000000000000000e+02,1.023169178501925991e+01,9.923531098253647542e+00
2.650000000000000000e+01,1.007522215511170671e+01,9.759560676375311772e+00,1.031343613320076713e+01,1.541084276272896569e-01,1.015338508823195696e+02,6.510000000000000000e+02,1.022933058273899576e+01,9.921113727484417666e+00
2.700000000000000000e+01,1.007285264846017370e+01,9.757184833844210203e+00,1.031118818204584464e+01,1.541367619572581171e-01,1.014861186189777840e+02,6.510000000000000000e+02,1.022698941041743126e+01,9.918715886502916135e+00
2.750000000000000000e+01,1.007050295566597420e+01,9.754828814295700923e+00,1.030896018620834020e+01,1.541653503832836059e-01,1.014387967353358846e+02,6.510000000000000000e+02,1.022466830604925825e+01,9.916337605282690149e+00
2.800000000000000000e+01,1.006817310197928705e+01,9.752492620125730483e+00,1.030675217330487037e+01,1.541941964446660318e-01,1.013918854616364484e+02,6.510000000000000000e+02,1.022236729842395420e+01,9.913978905534619912e+00
2.850000000000000000e+01,1.006586310425074871e+01,9.750176246512106459e+00,1.030456416192132352e+01,1.542233032271903836e-01,1.013453848607748284e+02,6.510000000000000000e+02,1.022008640747793784e+01,9.911639801023557794e+00
2.900000000000000000e+01,1.006357297125451566e+01,9.747879681627209081e+00,1.030239616195614794e+01,1.542526733870028532e-01,1.012992948350114801e+02,6.510000000000000000e+02,1.021782564464151832e+01,9.909320297867513005e+00
2.950000000000000000e+01,1.006130268540474937e+01,9.745602906958900746e+00,1.030024817497403156e+01,1.542822995674641706e-01,1.012536147552926451e+02,6.510000000000000000e+02,1.021558498497221379e+01,9.907020385837284948e+00
3.000000000000000000e+01,1.005905223605003584e+01,9.743345897556840995e+00,1.029812019454637451e+01,1.543121695108790326e-01,1.012083441332424059e+02,6.510000000000000000e+02,1.021336440556091496e+01,9.904740066539158505e+00
3.050000000000000000e+01,1.005682163238071070e+01,9.741108622323515931e+00,1.029601220657804461e+01,1.543423083059959344e-01,1.011634828936538497e+02,6.510000000000000000e+02,1.021116394068670630e+01,9.902479324074715095e+00
3.100000000000000000e+01,1.005461085393609899e+01,9.738891044234666339e+00,1.029392418962570588e+01,1.543727170679092264e-01,1.011190303598645102e+02,6.510000000000000000e+02,1.020898357100400666e+01,9.900238136868189542e+00
3.150000000000000000e+01,1.005241987367195655e+01,9.736693120603206353e+00,1.029185611520576593e+01,1.544033965705750022e-01,1.010749857254674424e+02,6.510000000000000000e+02,1.020682327024253233e+01,9.898016477101382549e+00
3.200000000000000000e+01,1.005024865823403957e+01,9.734514803321884457e+00,1.028980794809047161e+01,1.544343472612300927e-01,1.010313480599491385e+02,6.510000000000000000e+02,1.020468300549526930e+01,9.895814310972809835e+00
3.250000000000000000e+01,1.004809716297576649e+01,9.732356039093545519e+00,1.028777964660986299e+01,1.544655647635730100e-01,1.009881162072993703e+02,6.510000000000000000e+02,1.020256272773933937e+01,9.893631598212193623e+00
3.300000000000000000e+01,1.004596532846713508e+01,9.730216769656456322e+00,1.028577116292046867e+01,1.544970366731462930e-01,1.009452887151045815e+02,6.510000000000000000e+02,1.020046236514028060e+01,9.891468291793989565e+00
3.350000000000000000e+01,1.004385312381727857e+01,9.728096932001957242e+00,1.028378244329604208e+01,1.545287796084633403e-01,1.009028647165413730e+02,6.510000000000000000e+02,1.019838190342574258e+01,9.889324344208814566e+00
3.400000000000000000e+01,1.004176049301157470e+01,9.725996458589625249e+00,1.028181342838395906e+01,1.545607928663324804e-01,1.008608428376995221e+02,6.510000000000000000e+02,1.019632128587790731e+01,9.887199700145240300e+00
3.450000000000000000e+01,1.003968735634855669e+01,9.723915277568641713e+00,1.027986405345670917e+01,1.545930772732987679e-01,1.008192212327658694e+02,6.510000000000000000e+02,1.019428043362185576e+01,9.885094279075257617e+00
3.500000000000000000e+01,1.003763363433243327e+01,9.721853312950608839e+00,1.027793424867120819e+01,1.546256408010491801e-01,1.007779980658748400e+02,6.510000000000000000e+02,1.019225927513348218e+01,9.883007993531382596e+00
3.550000000000000000e+01,1.003559928917431243e+01,9.719810484823970143e+00,1.027602393930204094e+01,1.546584710946480312e-01,1.007371723355573181e+02,6.510000000000000000e+02,1.019025776026896146e+01,9.880940818079665178e+00
3.600000000000000000e+01,1.003358424597856846e+01,9.717786709534239620e+00,1.027413304598071520e+01,1.546915665218756841e-01,1.006967423019022903e+02,6.510000000000000000e+02,1.018827581250044290e+01,9.878892679456692250e+00
3.650000000000000000e+01,1.003158842566865161e+01,9.715781899876104077e+00,1.027226148492242253e+01,1.547249252500198513e-01,1.006567061445028770e+02,6.510000000000000000e+02,1.018631335091867207e+01,9.876863500418631148e+00
3.700000000000000000e+01,1.002961174518960519e+01,9.713795965262903565e+00,1.027040916814435612e+01,1.547585452566018760e-01,1.006170619665752213e+02,6.510000000000000000e+02,1.018437029044620701e+01,9.874853199933003367e+00
3.750000000000000000e+01,1.002765410842381399e+01,9.711828811900399927e+00,1.026857600367805290e+01,1.547924128344922712e-01,1.005778076092601196e+02,6.510000000000000000e+02,1.018244652125830640e+01,9.872861695589321585e+00
3.800000000000000000e+01,1.002571543027196554e+01,9.709880342950215848e+00,1.026676189577239739e+01,1.548265322248534304e-01,1.005389411438741547e+02,6.510000000000000000e+02,1.018054196249681986e+01,9.870888898047111226e+00
3.850000000000000000e+01,1.002379558757334443e+01,9.707950458695508544e+00,1.026496674509718687e+01,1.548609261811689786e-01,1.005004598879125410e+02,6.510000000000000000e+02,1.017865651375451463e+01,9.868934661392176011e+00
3.900000000000000000e+01,1.002189451569715395e+01,9.706039056689814259e+00,1.026319044893020127e+01,1.548955719934662634e-01,1.004623623219838606e+02,6.510000000000000000e+02,1.017679008769061966e+01,9.866998943703688241e+00
3.950000000000000000e+01,1.002001211544940595e+01,9.704146031913543524e+00,1.026143290134734443e+01,1.549304662729798499e-01,1.004246462431324574e+02,6.510000000000000000e+02,1.017494258172238553e+01,9.865081649176426382e+00
4.000000000000000000e+01,1.001814828379881739e+01,9.702271276915416465e+00,1.025969399339579624e+01,1.549656060827431792e-01,1.003873093752497709e+02,6.510000000000000000e+02,1.017311388988156118e+01,9.863182677716073599e+00
4.050000000000000000e+01,1.001630291498041458e+01,9.700414681957408192e+00,1.025797361327307478e+01,1.550009883657911258e-01,1.003503493910395008e+02,6.510000000000000000e+02,1.017130390334620493e+01,9.861301926614622460e+00
4.100000000000000000e+01,1.001447587006923179e+01,9.698576135146305788e+00,1.025627164648892276e+01,1.550365843977240254e-01,1.003137632947006352e+02,6.510000000000000000e+02,1.016951245446695573e+01,9.859439285671509623e+00
4.150000000000000000e+01,1.001266705836193971e+01,9.696755522570871477e+00,1.025458797603243433e+01,1.550724076806588025e-01,1.002775490732302046e+02,6.510000000000000000e+02,1.016773946604259748e+01,9.857594650681280157e+00
4.200000000000000000e+01,1.001087637764993765e+01,9.694952728424844679e+00,1.025292248252514860e+01,1.551084639092479012e-01,1.002417044841658509e+02,6.510000000000000000e+02,1.016598484155918669e+01,9.855767913740690389e+00
4.250000000000000000e+01,1.000910371272977173e+01,9.693167635124105175e+00,1.025127504436824211e+01,1.551447496221975142e-01,1.002062270255162417e+02,6.510000000000000000e+02,1.016424846235197066e+01,9.853958963107574576e+00
4.300000000000000000e+01,1.000734893859771901e+01,9.691400123431591851e+00,1.024964553789352095e+01,1.551812655290127629e-01,1.001711140040241048e+02,6.510000000000000000e+02,1.016253020412673180e+01,9.852167673068706222e+00
4.350000000000000000e+01,1.000561193989166142e+01,9.689650072575458850e+00,1.024803383750022689e+01,1.552180059769424358e-01,1.001363629210820108e+02,6.510000000000000000e+02,1.016082994586860266e+01,9.850393933914718403e+00
4.400000000000000000e+01,1.000389259984357793e+01,9.687917360353125673e+00,1.024643981578787333e+01,1.552549650528418645e-01,1.001019712533786503e+02,6.510000000000000000e+02,1.015914756489642023e+01,9.848637634790735618e+00
4.450000000000000000e+01,1.000219079597866489e+01,9.686201863242537513e+00,1.024486334369155571e+01,1.552921390065484242e-01,1.000679363675975395e+02,6.510000000000000000e+02,1.015748293498521271e+01,9.846898656972117081e+00
4.500000000000000000e+01,1.000050640262538693e+01,9.684503456501051488e+00,1.024330429060296055e+01,1.553295272845295893e-01,1.000342555709977717e+02,6.510000000000000000e+02,1.015583592990991590e+01,9.845176875340856171e+00
4.550000000000000000e+01,9.998839263636567054e+00,9.682822014265889621e+00,1.024176252449236735e+01,1.553671455124476797e-01,1.000009255699449255e+02,6.510000000000000000e+02,1.015420640914901362e+01,9.843472118124118708e+00
4.600000000000000000e+01,9.997189283080539113e+00,9.681157409648756484e+00,1.024023791202229638e+01,1.554049657955851871e-01,9.996794426513430665e+01,6.510000000000000000e+02,1.015259424887612560e+01,9.841784317284952621e+00
4.650000000000000000e+01,9.995556335125401759e+00,9.679509514829453209e+00,1.023873031866377659e+01,1.554429852394002831e-01,9.993530897032569271e+01,6.510000000000000000e+02,1.015099932036480190e+01,9.840113349886001615e+00
4.700000000000000000e+01,9.993940281002913650e+00,9.677878201143389703e+00,1.023723960880005812e+01,1.554812046187571684e-01,9.990301674524229725e+01,6.510000000000000000e+02,1.014942148562167112e+01,9.838459076384156177e+00
4.750000000000000000e+01,9.992340993845163055e+00,9.676263339170073863e+00,1.023576564583198767e+01,1.555196184410773674e-01,9.987106488899858903e+01,6.510000000000000000e+02,1.014786061228623915e+01,9.836821375404085188e+00
4.800000000000000000e+01,9.990758349558568341e+00,9.674664798807958377e+00,1.023430829227687688e+01,1.555582194075001423e-01,9.983945075889945997e+01,6.510000000000000000e+02,1.014631656896606771e+01,9.835200130151067199e+00
4.850000000000000000e+01,9.989192216495411003e+00,9.673082449359519330e+00,1.023286740986261378e+01,1.555970034636115773e-01,9.980817156557935732e+01,6.510000000000000000e+02,1.014478921995902283e+01,9.833595213031799176e+00
4.900000000000000000e+01,9.987642462290168055e+00,9.671516159609552687e+00,1.023144285962351674e+01,1.556359665365369960e-01,9.977722450862137293e+01,6.510000000000000000e+02,1.014327842882670438e+01,9.832006495753631725e+00
4.950000000000000000e+01,9.986108953942423483e+00,9.669965797888378845e+00,1.023003450198348929e+01,1.556751045391903121e-01,9.974660677818232557e+01,6.510000000000000000e+02,1.014178405848161368e+01,9.830433849403231505e+00
5.000000000000000000e+01,9.984591557897751102e+00,9.668431232147977283e+00,1.022864219684464082e+01,1.557144133717305867e-01,9.971631555657475587e+01,6.510000000000000000e+02,1.014030597126948230e+01,9.828877144526019904e+00
5.050000000000000000e+01,9.983090137218333382e+00,9.666912330032610967e+00,1.022726580366566473e+01,1.557538889465718002e-01,9.968634796174794133e+01,6.510000000000000000e+02,1.013884402616490377e+01,9.827336248271761221e+00
5.100000000000000000e+01,9.981604558619594059e+00,9.665408958937451445e+00,1.022590518154233763e+01,1.557935271484379991e-01,9.965670118775680919e+01,6.510000000000000000e+02,1.013739808576803192e+01,9.825811031471157975e+00
5.150000000000000000e+01,9.980134670858889834e+00,9.663920986075199338e+00,1.022456018927989874e+01,1.558333548432813687e-01,9.962737208296138647e+01,6.510000000000000000e+02,1.013596802570217115e+01,9.824301316015608521e+00
5.200000000000000000e+01,9.978680336989526722e+00,9.662448278534901291e+00,1.022323068546587876e+01,1.558733711626263396e-01,9.959835777565901083e+01,6.510000000000000000e+02,1.013455370815215240e+01,9.822806965826899273e+00
5.250000000000000000e+01,9.977241409858374155e+00,9.660990703338804053e+00,1.022191652853967625e+01,1.559135622716330549e-01,9.956965518949294847e+01,6.510000000000000000e+02,1.013315497213000604e+01,9.821327847586742266e+00
5.300000000000000000e+01,9.975817781419870300e+00,9.659548127497433967e+00,1.022061757685564665e+01,1.559539029211270689e-01,9.954126202792922129e+01,6.510000000000000000e+02,1.013177168434099862e+01,9.819863878498743759e+00
5.350000000000000000e+01,9.974409321077418511e+00,9.658120418062194901e+00,1.021933368874899273e+01,1.559943844527742762e-01,9.951317555237689305e+01,6.510000000000000000e+02,1.013040370553019365e+01,9.818414936624643374e+00
5.400000000000000000e+01,9.973015893594384451e+00,9.656707442175777700e+00,1.021806472259424226e+01,1.560350030540644528e-01,9.948539293606428657e+01,6.510000000000000000e+02,1.012905089664844915e+01,9.816980890540321525e+00
5.450000000000000000e+01,9.971637363911375118e+00,9.655309067120390054e+00,1.021681053686278418e+01,1.560757550863087761e-01,9.945791135867915500e+01,6.510000000000000000e+02,1.012771311899768278e+01,9.815561608825065676e+00
5.500000000000000000e+01,9.970273596689899875e+00,9.653925160363801439e+00,1.021557099017810266e+01,1.561166365098583531e-01,9.943072799704691533e+01,6.510000000000000000e+02,1.012639023319975884e+01,9.814156960180042688e+00
5.550000000000000000e+01,9.968924434607890461e+00,9.652555589603636577e+00,1.021434594136855978e+01,1.561576437170993092e-01,9.940383959261352231e+01,6.510000000000000000e+02,1.012508207832498819e+01,9.812766790890790958e+00
5.600000000000000000e+01,9.967589763587671570e+00,9.651200222809524831e+00,1.021313524951832719e+01,1.561987723262076577e-01,9.937724375165393553e+01,6.510000000000000000e+02,1.012378853591387795e+01,9.811390991261463412e+00
5.650000000000000000e+01,9.966269450150727849e+00,9.649858928263380875e+00,1.021193877401358741e+01,1.562400183337414872e-01,9.935093769633661509e+01,6.510000000000000000e+02,1.012250946848446986e+01,9.810029431816985834e+00
5.700000000000000000e+01,9.964963359800362852e+00,9.648531574597885907e+00,1.021075637458893226e+01,1.562813777840040275e-01,9.932491863120581854e+01,6.510000000000000000e+02,1.012124473758436771e+01,9.808681982016359768e+00
5.750000000000000000e+01,9.963671358360677743e+00,9.647218030833245805e+00,1.020958791137147870e+01,1.563228467458726012e-01,9.929918376983164308e+01,6.510000000000000000e+02,1.011999420510655057e+01,9.807348511614804920e+00
5.800000000000000000e+01,9.962393312016624591e+00,9.645918166412338124e+00,1.020843324492094339e+01,1.563644213157340535e-01,9.927373033556699511e+01,6.510000000000000000e+02,1.011875773333235884e+01,9.806028890700890344e+00
5.850000000000000000e+01,9.961129087151551431e+00,9.644631851233912201e+00,1.020729223627080628e+01,1.564060973893856010e-01,9.924855555819728181e+01,6.510000000000000000e+02,1.011753518454093737e+01,9.804722989762165497e+00
5.900000000000000000e+01,9.959878550300848232e+00,9.643358955684218969e+00,1.020616474696372933e+01,1.564478705704629713e-01,9.922365667294896241e+01,6.510000000000000000e+02,1.011632642087131018e+01,9.803430679730384512e+00
5.950000000000000000e+01,9.958641569496954560e+00,9.642099350667582058e+00,1.020505063908823296e+01,1.564897376583830602e-01,9.919903094770513974e+01,6.510000000000000000e+02,1.011513130715533748e+01,9.802151831838571638e+00
6.000000000000000000e+01,9.957418012734551738e+00,9.640852907634767988e+00,1.020394977531383951e+01,1.565316948691751475e-01,9.917467565182913347e+01,6.510000000000000000e+02,1.011394970760372658e+01,9.800886317865376895e+00
6.050000000000000000e+01,9.956207748542896141e+00,9.639619498610398907e+00,1.020286201892207067e+01,1.565737384522353504e-01,9.915058806771851607e+01,6.510000000000000000e+02,1.011278148699513224e+01,9.799634010090660041e+00
6.100000000000000000e+01,9.955010646015447051e+00,9.638398996218672465e+00,1.020178723383467201e+01,1.566158646905798091e-01,9.912676549135366599e+01,6.510000000000000000e+02,1.011162651070602791e+01,9.798394781324866187e+00
6.150000000000000000e+01,9.953826574838291918e+00,9.637191273708145545e+00,1.020072528464522676e+01,1.566580699006537014e-01,9.910320523282200611e+01,6.510000000000000000e+02,1.011048464473894626e+01,9.797168504937639355e+00
6.200000000000000000e+01,9.952655405316782833e+00,9.635996204974752288e+00,1.019967603664770373e+01,1.567003504347407317e-01,9.907990461680775240e+01,6.510000000000000000e+02,1.010935575575152434e+01,9.795955054882043100e+00
6.250000000000000000e+01,9.951497000972896245e+00,9.634813664583935733e+00,1.019863935585895831e+01,1.567427048460348638e-01,9.905686083589499447e+01,6.510000000000000000e+02,1.010823970581892972e+01,9.794754296126860993e+00
6.300000000000000000e+01,9.950351238275349175e+00,9.633643527791155847e+00,1.019761510904136159e+01,1.567851281473273961e-01,9.903407134145592750e+01,6.510000000000000000e+02,1.010713636642267588e+01,9.793566110128020696e+00
6.350000000000000000e+01,9.949217992226316198e+00,9.632485670561768742e+00,1.019660316373052567e+01,1.568276160146946097e-01,9.901153355798471978e+01,6.510000000000000000e+02,1.010604560824101128e+01,9.792390376211622893e+00
6.400000000000000000e+01,9.948097135846968087e+00,9.631339969588994521e+00,1.019560338825416679e+01,1.568701649469648740e-01,9.898924487289716012e+01,6.510000000000000000e+02,1.010496730079393402e+01,9.791226970900003934e+00
6.450000000000000000e+01,9.946988542891384455e+00,9.630206302311874467e+00,1.019461565175363127e+01,1.569127714820119923e-01,9.896720269026663175e+01,6.510000000000000000e+02,1.010390131437339711e+01,9.790075771409371796e+00
6.500000000000000000e+01,9.945892087865557230e+00,9.629084546930984700e+00,1.019363982420189885e+01,1.569554321952229825e-01,9.894540443116227380e+01,6.510000000000000000e+02,1.010284752006078079e+01,9.788936655670333664e+00
6.550000000000000000e+01,9.944807646045310534e+00,9.627974582424247529e+00,1.019267577642091283e+01,1.569981437008408087e-01,9.892384753396676444e+01,6.510000000000000000e+02,1.010180578974615173e+01,9.787809502344469337e+00
6.600000000000000000e+01,9.943735093492952259e+00,9.626876288560884731e+00,1.019172338009645529e+01,1.570409026530825425e-01,9.890252945466937717e+01,6.510000000000000000e+02,1.010077599614603372e+01,9.786694190839869023e+00
6.650000000000000000e+01,9.942674307072991269e+00,9.625789545914937406e+00,1.019078250780107631e+01,1.570837057452675045e-01,9.888144766714006551e+01,6.510000000000000000e+02,1.009975801281825980e+01,9.785590601327724514e+00
6.700000000000000000e+01,9.941625164466730169e+00,9.624714235877867452e+00,1.018985303299960066e+01,1.571265497101045627e-01,9.886059966338194727e+01,6.510000000000000000e+02,1.009875171417683504e+01,9.784498614756625301e+00
6.750000000000000000e+01,9.940587544185991220e+00,9.623650240669846312e+00,1.018893483007179235e+01,1.571694313210825478e-01,9.883998295376747478e+01,6.510000000000000000e+02,1.009775697550707463e+01,9.783418112864907812e+00
6.800000000000000000e+01,9.939561325585827944e+00,9.622597443350750623e+00,1.018802777431282358e+01,1.572123473910984059e-01,9.881959506725370090e+01,6.510000000000000000e+02,1.009677367297692641e+01,9.782348978194727707e+00
6.850000000000000000e+01,9.938546388876428495e+00,9.621555727830051197e+00,1.018713174195473670e+01,1.572552947740102902e-01,9.879943355158314944e+01,6.510000000000000000e+02,1.009580168365043740e+01,9.781291094102417816e+00
6.900000000000000000e+01,9.937542615133907020e+00,9.620524978875764077e+00,1.018624661017123501e+01,1.572982703639268232e-01,9.877949597346193400e+01,6.510000000000000000e+02,1.009484088549783465e+01,9.780244344769979392e+00
6.950000000000000000e+01,9.936549886310547919e+00,9.619505082123239958e+00,1.018537225709197713e+01,1.573412710947167392e-01,9.875977991872788664e+01,6.510000000000000000e+02,1.009389115740526677e+01,9.779208615215830847e+00
7.000000000000000000e+01,9.935568085243989600e+00,9.618495924082543169e+00,1.018450856180829867e+01,1.573842939420541376e-01,9.874028299249856389e+01,6.510000000000000000e+02,1.009295237918604471e+01,9.778183791301934491e+00
7.050000000000000000e+01,9.934597069797648672e+00,9.617497392145564206e+00,1.018365540438298211e+01,1.574272983720177710e-01,9.872100229350473910e+01,6.510000000000000000e+02,1.009202436816966575e+01,9.777169771425631595e+00
7.100000000000000000e+01,9.933636750469629462e+00,9.616509374592336457e+00,1.018281266585825406e+01,1.574703189691760985e-01,9.870193599163708598e+01,6.510000000000000000e+02,1.009110706943880587e+01,9.776166431500453058e+00
7.150000000000000000e+01,9.932687012893854472e+00,9.615531760596990551e+00,1.018198022825494498e+01,1.575133529634070995e-01,9.868308175247203451e+01,6.510000000000000000e+02,1.009020036585726210e+01,9.775173659930448622e+00
7.200000000000000000e+01,9.931747743527235883e+00,9.614564440232625131e+00,1.018115797458987437e+01,1.575563974922630506e-01,9.866443725944908749e+01,6.510000000000000000e+02,1.008930414101949857e+01,9.774191346034973193e+00
7.250000000000000000e+01,9.930818829747499521e+00,9.613607304475614512e+00,1.018034578887332664e+01,1.575994497332399991e-01,9.864600021582370459e+01,6.510000000000000000e+02,1.008841827948073977e+01,9.773219380014259272e+00
7.300000000000000000e+01,9.929900159858204844e+00,9.612660245209706744e+00,1.017954355611408523e+01,1.576425069041097748e-01,9.862776834473501708e+01,6.510000000000000000e+02,1.008754266676231559e+01,9.772257652954095875e+00
7.350000000000000000e+01,9.928991623093184060e+00,9.611723155229514148e+00,1.017875116232333710e+01,1.576855662631963806e-01,9.860973938926235860e+01,6.510000000000000000e+02,1.008667718935637936e+01,9.771306056829986986e+00
7.400000000000000000e+01,9.928093109620316881e+00,9.610795928243105024e+00,1.017796849452176922e+01,1.577286251076714663e-01,9.859191111246877881e+01,6.510000000000000000e+02,1.008582173472798793e+01,9.770364484512645831e+00
7.450000000000000000e+01,9.927204510544958893e+00,9.609878458874634433e+00,1.017719544073859872e+01,1.577716807760852491e-01,9.857428129743908585e+01,6.510000000000000000e+02,1.008497619132104361e+01,9.769432829768872395e+00
7.500000000000000000e+01,9.926325717912718005e+00,9.608970642666184503e+00,1.017643189001435111e+01,1.578147306458915766e-01,9.855684774730427478e+01,6.510000000000000000e+02,1.008414044855861036e+01,9.768510987266825651e+00
7.550000000000000000e+01,9.925456624711703313e+00,9.608072376079075383e+00,1.017567773240245366e+01,1.578577721337238171e-01,9.853960828525647742e+01,6.510000000000000000e+02,1.008331439684542730e+01,9.767598852577979329e+00
7.600000000000000000e+01,9.924597124874040333e+00,9.607183556494767629e+00,1.017493285897014488e+01,1.579008026961641054e-01,9.852256075455015605e+01,6.510000000000000000e+02,1.008249792757020558e+01,9.766696322177875089e+00
7.650000000000000000e+01,9.923747113277432419e+00,9.606304082215485707e+00,1.017419716179813527e+01,1.579438198276556793e-01,9.850570301850393662e+01,6.510000000000000000e+02,1.008169093310508835e+01,9.765803293449778266e+00
7.700000000000000000e+01,9.922906485745823346e+00,9.605433852464550171e+00,1.017347053398447798e+01,1.579868210628648517e-01,9.848903296048607103e+01,6.510000000000000000e+02,1.008089330680868834e+01,9.764919664682958356e+00
7.750000000000000000e+01,9.922075130851679248e+00,9.604572767386027721e+00,1.017275286964182790e+01,1.580297927319177231e-01,9.847254831765626193e+01,6.510000000000000000e+02,1.008010492358359578e+01,9.764045338119760942e+00
7.800000000000000000e+01,9.921252943009974956e+00,9.603720728044045529e+00,1.017204406389466342e+01,1.580727279069836511e-01,9.845624694649202979e+01,6.510000000000000000e+02,1.007932567091695830e+01,9.763180215102989834e+00
7.850000000000000000e+01,9.920439832361708454e+00,9.602877636421917273e+00,1.017134401287962575e+01,1.581156399727995376e-01,9.844012702311279384e+01,6.510000000000000000e+02,1.007855547233450721e+01,9.762324192388907917e+00
7.900000000000000000e+01,9.919635698517211608e+00,9.602043395421041794e+00,1.017065261374531993e+01,1.581585266180789429e-01,9.842418651083903569e+01,6.510000000000000000e+02,1.007779422513529077e+01,9.761477171899130667e+00
7.950000000000000000e+01,9.918840442030999682e+00,9.601217908858842520e+00,1.016996976464879054e+01,1.582013855682966597e-01,9.840842339286545837e+01,6.510000000000000000e+02,1.007704182759929701e+01,9.760639056462704133e+00
8.000000000000000000e+01,9.918053964400371569e+00,9.600401081467280662e+00,1.016929536475341678e+01,1.582442145861832350e-01,9.839283567220793714e+01,6.510000000000000000e+02,1.007629817898655489e+01,9.759809749814190027e+00
8.050000000000000000e+01,9.917276160490805736e+00,9.599592818890345214e+00,1.016862931422814320e+01,1.582870071528627021e-01,9.837742122007266232e+01,6.510000000000000000e+02,1.007556316764366855e+01,9.758989153337942923e+00
8.100000000000000000e+01,9.916506918863102982e+00,9.598793027681576717e+00,1.016797151424160361e+01,1.583297474549969497e-01,9.836217778078896856e+01,6.510000000000000000e+02,1.007483666631810060e+01,9.758177171408107142e+00
8.150000000000000000e+01,9.915746165747874485e+00,9.598001615301644307e+00,1.016732186696367890e+01,1.583724509291971894e-01,9.834710385675697353e+01,6.510000000000000000e+02,1.007411861667707242e+01,9.757373714818676547e+00
8.200000000000000000e+01,9.914993806848000801e+00,9.597218490115066558e+00,1.016668027555273213e+01,1.584151158841572982e-01,9.833219753877480684e+01,6.510000000000000000e+02,1.007340892273215793e+01,9.756578690963843670e+00
8.250000000000000000e+01,9.914249748343591406e+00,9.596443561387024701e+00,1.016604664416273707e+01,1.584577402665785228e-01,9.831745692798136815e+01,6.510000000000000000e+02,1.007270748861016862e+01,9.755792008077012412e+00
8.300000000000000000e+01,9.913513897342353332e+00,9.595676739279690892e+00,1.016542087793349225e+01,1.585003220564233650e-01,9.830288014489195803e+01,6.510000000000000000e+02,1.007201421939877761e+01,9.755013575285929051e+00
8.350000000000000000e+01,9.912786161875727586e+00,9.594917934849030772e+00,1.016480288298624224e+01,1.585428592696010164e-01,9.828846532930029412e+01,6.510000000000000000e+02,1.007132902114532769e+01,9.754243302606127486e+00
8.400000000000000000e+01,9.912066445139462445e+00,9.594167060040446060e+00,1.016419256642200963e+01,1.585853457801363053e-01,9.827421052475587260e+01,6.510000000000000000e+02,1.007065179091959983e+01,9.753481099359326834e+00
8.450000000000000000e+01,9.911354661186393855e+00,9.593424027684680055e+00,1.016358983631367430e+01,1.586277827104305704e-01,9.826011399326890228e+01,6.510000000000000000e+02,1.006998244389682462e+01,9.752726878475964867e+00
8.500000000000000000e+01,9.910650722331347140e+00,9.592688751494005572e+00,1.016299460170130509e+01,1.586701692928164653e-01,9.824617396267026947e+01,6.510000000000000000e+02,1.006932089162416410e+01,9.751980553038530175e+00
8.550000000000000000e+01,9.909954540263257172e+00,9.591961146057132126e+00,1.016240677259324698e+01,1.587125036792610688e-01,9.823238864890846855e+01,6.510000000000000000e+02,1.006866704394251677e+01,9.751242036583995798e+00
8.600000000000000000e+01,9.909266027574480162e+00,9.591241126835074127e+00,1.016182625995263678e+01,1.587547840555592338e-01,9.821875628670224501e+01,6.510000000000000000e+02,1.006802081163003848e+01,9.750511243518920068e+00
8.650000000000000000e+01,9.908585097755970850e+00,9.590528610156217937e+00,1.016125297569308294e+01,1.587970086402449577e-01,9.820527512942480541e+01,6.510000000000000000e+02,1.006738210639621656e+01,9.749788089115726919e+00
8.700000000000000000e+01,9.907911665192003170e+00,9.589823513211221950e+00,1.016068683267882022e+01,1.588391756843776648e-01,9.819194344897984195e+01,6.510000000000000000e+02,1.006675084087638083e+01,9.749072489507625505e+00
8.750000000000000000e+01,9.907245645155843050e+00,9.589125754048259509e+00,1.016012774471376723e+01,1.588812834712197697e-01,9.817875953569689784e+01,6.510000000000000000e+02,1.006612692862706382e+01,9.748364361684624058e+00
8.800000000000000000e+01,9.906586953803980578e+00,9.588435251567926088e+00,1.015957562653733603e+01,1.589233303153145538e-01,9.816572169819775695e+01,6.510000000000000000e+02,1.006551028411929671e+01,9.747663623488666218e+00
8.850000000000000000e+01,9.905935508171133108e+00,9.587751925517364882e+00,1.015903039381939088e+01,1.589653145628201480e-01,9.815282826327974419e+01,6.510000000000000000e+02,1.006490082273395359e+01,9.746970193608312627e+00
8.900000000000000000e+01,9.905291226164610663e+00,9.587075696485266363e+00,1.015849196314946568e+01,1.590072345913522978e-01,9.814007757578602309e+01,6.510000000000000000e+02,1.006429846075596402e+01,9.746283991573259087e+00
8.950000000000000000e+01,9.904654026558947777e+00,9.586406485896114660e+00,1.015796025203379394e+01,1.590490888085730470e-01,9.812746799848119394e+01,6.510000000000000000e+02,1.006370311536752027e+01,9.745604937750373509e+00
9.000000000000000000e+01,9.904023828990148104e+00,9.585744216004805196e+00,1.015743517889026215e+01,1.590908756528532642e-01,9.811499791192066766e+01,6.510000000000000000e+02,1.006311470464300228e+01,9.744932953337293924e+00
9.050000000000000000e+01,9.903400553949701646e+00,9.585088809890720540e+00,1.015691666303830232e+01,1.591325935922448531e-01,9.810266571431463944e+01,6.510000000000000000e+02,1.006253314754194683e+01,9.744267960357454683e+00
9.100000000000000000e+01,9.902784122778758302e+00,9.584440191451799151e+00,1.015640462469613148e+01,1.591742411250343936e-01,9.809046982139680892e+01,6.510000000000000000e+02,1.006195836390379306e+01,9.743609881653723548e+00
9.150000000000000000e+01,9.902174457662495044e+00,9.583798285399238281e+00,1.015589898497592536e+01,1.592158167780628186e-01,9.807840866629582877e+01,6.510000000000000000e+02,1.006139027444055856e+01,9.742958640884431532e+00
9.200000000000000000e+01,9.901571481623678395e+00,9.583163017250564408e+00,1.015539966587013865e+01,1.592573191078796579e-01,9.806648069939274137e+01,6.510000000000000000e+02,1.006082880073155650e+01,9.742314162515798515e+00
9.250000000000000000e+01,9.900975118516610607e+00,9.582534313324602593e+00,1.015490659024693798e+01,1.592987466980296252e-01,9.805468438818455468e+01,6.510000000000000000e+02,1.006027386521463818e+01,9.741676371818581259e+00
9.300000000000000000e+01,9.900385293020907085e+00,9.581912100734506055e+00,1.015441968184760313e+01,1.593400981623859514e-01,9.804301821714706477e+01,6.510000000000000000e+02,1.005972539118329223e+01,9.741045194858520162e+00
9.350000000000000000e+01,9.899801930635330649e+00,9.581296307382382693e+00,1.015393886527552247e+01,1.593813721416212914e-01,9.803148068759678324e+01,6.510000000000000000e+02,1.005918330277695283e+01,9.740420558493708469e+00
9.400000000000000000e+01,9.899224957671263425e+00,9.580686861952477429e+00,1.015346406599370432e+01,1.594225673031667012e-01,9.802007031754715172e+01,6.510000000000000000e+02,1.005864752497442893e+01,9.739802390368096141e+00
9.450000000000000000e+01,9.898654301246232023e+00,9.580083693904763109e+00,1.015299521030380703e+01,1.594636823432371564e-01,9.800878564156700179e+01,6.510000000000000000e+02,1.005811798358946874e+01,9.739190618902995311e+00
9.500000000000000000e+01,9.898089889277922993e+00,9.579486733469435578e+00,1.015253222535404021e+01,1.595047159839059203e-01,9.799762521064693033e+01,6.510000000000000000e+02,1.005759460526182814e+01,9.738585173294016073e+00
9.550000000000000000e+01,9.897531644395119343e+00,9.578895911640152860e+00,1.015207503912911235e+01,1.595456674132539887e-01,9.798658747179308648e+01,6.510000000000000000e+02,1.005707731180837250e+01,9.737985976981864411e+00
9.600000000000000000e+01,9.896979496140991372e+00,9.578311160167354288e+00,1.015162358044001856e+01,1.595865354067878827e-01,9.797567100931831874e+01,6.510000000000000000e+02,1.005656603154777784e+01,9.737392960734203129e+00
9.650000000000000000e+01,9.896433380856125339e+00,9.577732411552096536e+00,1.015117777892016804e+01,1.596273183283971053e-01,9.796487454248014615e+01,6.510000000000000000e+02,1.005606069918452228e+01,9.736806062527730177e+00
9.700000000000000000e+01,9.895893229592415352e+00,9.577159599039591242e+00,1.015073756501171687e+01,1.596680150044920699e-01,9.795419668650849587e+01,6.510000000000000000e+02,1.005556124459690892e+01,9.736225214587923560e+00
9.750000000000000000e+01,9.895358974168818378e+00,9.576592656613154730e+00,1.015030286996063502e+01,1.597086242856765315e-01,9.794363607233461266e+01,6.510000000000000000e+02,1.005506759845449594e+01,9.735650349883142596e+00
9.800000000000000000e+01,9.894830547164501056e+00,9.576031518987106139e+00,1.014987362581772601e+01,1.597491450486651920e-01,9.793319134644352175e+01,6.510000000000000000e+02,1.005457969221316716e+01,9.735081402115836724e+00
9.850000000000000000e+01,9.894307881912181912e+00,9.575476121600933865e+00,1.014944976542088462e+01,1.597895761933674219e-01,9.792286117072957552e+01,6.510000000000000000e+02,1.005409745810554867e+01,9.734518305718815157e+00
9.900000000000000000e+01,9.893790912491613909e+00,9.574926400611802890e+00,1.014903122239127953e+01,1.598299166452395448e-01,9.791264422235647658e+01,6.510000000000000000e+02,1.005362082913685207e+01,9.733960995846373976e+00
9.950000000000000000e+01,9.893279573722825404e+00,9.574382292889465518e+00,1.014861793113111865e+01,1.598701653525337052e-01,9.790253919361113333e+01,6.510000000000000000e+02,1.005314973907535858e+01,9.733409408370292226e+00
1.000000000000000000e+02,9.892773801158986302e+00,9.573843736008374350e+00,1.014820982680587669e+01,1.599103212872937108e-01,9.789254479175181700e+01,6.510000000000000000e+02,1.005268412244627818e+01,9.732863479871692647e+00
1.005000000000000000e+02,9.892273531080359561e+00,9.573310668241916233e+00,1.014780684534405353e+01,1.599503834451022899e-01,9.788265973887729388e+01,6.510000000000000000e+02,1.005222391452546127e+01,9.732323147635256078e+00
1.010000000000000000e+02,9.891778700487126486e+00,9.572783028555537754e+00,1.014740892343058754e+01,1.599903508438529631e-01,9.787288277177391649e+01,6.510000000000000000e+02,1.005176905133097875e+01,9.731788349643274216e+00
1.015000000000000000e+02,9.891289247093004278e+00,9.572260756601219001e+00,1.014701599849510671e+01,1.600302225243667165e-01,9.786321264177890100e+01,6.510000000000000000e+02,1.005131946961737199e+01,9.731259024568638338e+00
1.020000000000000000e+02,9.890805109318110411e+00,9.571743792709378695e+00,1.014662800871123771e+01,1.600699975503035999e-01,9.785364811462898160e+01,6.510000000000000000e+02,1.005087510686841412e+01,9.730735111767806700e+00
1.025000000000000000e+02,9.890326226282461164e+00,9.571232077885062139e+00,1.014624489298152454e+01,1.601096750063949470e-01,9.784418797032132886e+01,6.510000000000000000e+02,1.005043590128885711e+01,9.730216551276066994e+00
1.030000000000000000e+02,9.889852537799278309e+00,9.570725553795449869e+00,1.014586659093412102e+01,1.601492539991700714e-01,9.783483100297131330e+01,6.510000000000000000e+02,1.005000179179844721e+01,9.729703283800107627e+00
1.035000000000000000e+02,9.889383984368173230e+00,9.570224162770449183e+00,1.014549304291374909e+01,1.601887336571944098e-01,9.782557602066842151e+01,6.510000000000000000e+02,1.004957271802536845e+01,9.729195250710978016e+00
1.040000000000000000e+02,9.888920507168812435e+00,9.569727847792579567e+00,1.014512418998225129e+01,1.602281131293588623e-01,9.781642184534086937e+01,6.510000000000000000e+02,1.004914862029817080e+01,9.728692394039454072e+00
1.045000000000000000e+02,9.888462048053927589e+00,9.569236552491377168e+00,1.014475997390008821e+01,1.602673915854988806e-01,9.780736731260847705e+01,6.510000000000000000e+02,1.004872943963942511e+01,9.728194656468428292e+00
1.050000000000000000e+02,9.888008549542821157e+00,9.568750221136390621e+00,1.014440033712213562e+01,1.603065682162553574e-01,9.779841127164520742e+01,6.510000000000000000e+02,1.004831511775907771e+01,9.727701981326566383e+00
1.055000000000000000e+02,9.887559954814346241e+00,9.568268798631867966e+00,1.014404522279503240e+01,1.603456422325570951e-01,9.778955258503125947e+01,6.510000000000000000e+02,1.004790559704690445e+01,9.727214312581789812e+00
1.060000000000000000e+02,9.887116207700865189e+00,9.567792230509409634e+00,1.014369457474784220e+01,1.603846128649421554e-01,9.778079012862495745e+01,6.510000000000000000e+02,1.004750082056580673e+01,9.726731594835923644e+00
1.065000000000000000e+02,9.886677252681321804e+00,9.567320462923269986e+00,1.014334833748340259e+01,1.604234793633126932e-01,9.777212279141733120e+01,6.510000000000000000e+02,1.004710073204463505e+01,9.726253773318010332e+00
1.070000000000000000e+02,9.886243034874917512e+00,9.566853442642393901e+00,1.014300645617448993e+01,1.604622409971228070e-01,9.776354947539864781e+01,6.510000000000000000e+02,1.004670527587204099e+01,9.725780793877795816e+00
1.075000000000000000e+02,9.885813500034412726e+00,9.566391117043391290e+00,1.014266887665295691e+01,1.605008970555123204e-01,9.775506909541826417e+01,6.510000000000000000e+02,1.004631439708992602e+01,9.725312602978899434e+00
1.080000000000000000e+02,9.885388594539646689e+00,9.565933434106115740e+00,1.014233554540465754e+01,1.605394468461976420e-01,9.774668057904821694e+01,6.510000000000000000e+02,1.004592804138584405e+01,9.724849147693449325e+00
1.085000000000000000e+02,9.884968262608765599e+00,9.565480342405727754e+00,1.014200640956434007e+01,1.605778871289754439e-01,9.773838281061738087e+01,6.510000000000000000e+02,1.004554614973774207e+01,9.724390375479790904e+00
1.090000000000000000e+02,9.884552449693899234e+00,9.565031791107111658e+00,1.014168141690652547e+01,1.606162152527718379e-01,9.773017469935179236e+01,6.510000000000000000e+02,1.004516866494667227e+01,9.723936234441127979e+00
1.095000000000000000e+02,9.884141108970181833e+00,9.564587729962422458e+00,1.014136051583711051e+01,1.606544351476213994e-01,9.772205530956689756e+01,6.510000000000000000e+02,1.004479554411780384e+01,9.723486673822561599e+00
1.100000000000000000e+02,9.883734180315997264e+00,9.564148109297763156e+00,1.014104365538760888e+01,1.606925517537058368e-01,9.771402344333586143e+01,6.510000000000000000e+02,1.004442673206970404e+01,9.723041628562292260e+00
1.105000000000000000e+02,9.883331620441950349e+00,9.563712880013374829e+00,1.014073078521101579e+01,1.607305599404104390e-01,9.770607823252645119e+01,6.510000000000000000e+02,1.004406218038235998e+01,9.722601060501540715e+00
1.110000000000000000e+02,9.882933381079061164e+00,9.563281993573431450e+00,1.014042185557368114e+01,1.607684580519413153e-01,9.769821871195118490e+01,6.510000000000000000e+02,1.004370183913100156e+01,9.722164923027118988e+00
1.115000000000000000e+02,9.882539412817385127e+00,9.562855402002952587e+00,1.014011681734469050e+01,1.608062455205369889e-01,9.769044389448741583e+01,6.510000000000000000e+02,1.004334565833792325e+01,9.721733167296848777e+00
1.120000000000000000e+02,9.882149666823444534e+00,9.562433057880051379e+00,1.013981562199673725e+01,1.608439217954588107e-01,9.768275280467727839e+01,6.510000000000000000e+02,1.004299358861890390e+01,9.721305745027986944e+00
1.125000000000000000e+02,9.881764094833922485e+00,9.562014914329777682e+00,1.013951822159297222e+01,1.608814863422664831e-01,9.767514447859659299e+01,6.510000000000000000e+02,1.004264558117618833e+01,9.720882608491656640e+00
1.130000000000000000e+02,9.881382649149042408e+00,9.561600925019716257e+00,1.013922456878306022e+01,1.609189386425796675e-01,9.766761796371761761e+01,6.510000000000000000e+02,1.004230158779162174e+01,9.720463710506463073e+00
1.135000000000000000e+02,9.881005282627203457e+00,9.561191044153238394e+00,1.013893461679558960e+01,1.609562781941093479e-01,9.766017231879679628e+01,6.510000000000000000e+02,1.004196156082131175e+01,9.720049004433093387e+00
1.140000000000000000e+02,9.880631948678471943e+00,9.560785226462765962e+00,1.013864831943203093e+01,1.609935045102048323e-01,9.765280661374021065e+01,6.510000000000000000e+02,1.004162545318867750e+01,9.719638444168266389e+00
1.145000000000000000e+02,9.880262599222696451e+00,9.560383427205767504e+00,1.013836563106322686e+01,1.610306148813869520e-01,9.764551988852790032e+01,6.510000000000000000e+02,1.004129321410408338e+01,9.719231984341309527e+00
1.150000000000000000e+02,9.879897173437637292e+00,9.559985602158066698e+00,1.013808650661921718e+01,1.610676055345047208e-01,9.763831093125364191e+01,6.510000000000000000e+02,1.004096477897214257e+01,9.718829567903132016e+00
1.155000000000000000e+02,9.879535641836261206e+00,9.559591707608543487e+00,1.013781090158359888e+01,1.611044836174589379e-01,9.763117915295465821e+01,6.510000000000000000e+02,1.004064012545372009e+01,9.718431158218802324e+00
1.160000000000000000e+02,9.879177961946936648e+00,9.559201700352904396e+00,1.013753877198796616e+01,1.611412466503086838e-01,9.762412370519005833e+01,6.510000000000000000e+02,1.004031920859724636e+01,9.718036715296628714e+00
1.165000000000000000e+02,9.878824089849249646e+00,9.558815537688644781e+00,1.013727007440533434e+01,1.611778942240635060e-01,9.761714371177234284e+01,6.510000000000000000e+02,1.004000198407331368e+01,9.717646195625185612e+00
1.170000000000000000e+02,9.878473982138794796e+00,9.558433177408522496e+00,1.013700476594286037e+01,1.612144259415323466e-01,9.761023830692477077e+01,6.510000000000000000e+02,1.003968840808032681e+01,9.717259556197262782e+00
1.175000000000000000e+02,9.878127595922114423e+00,9.558054577795980222e+00,1.013674280423822438e+01,1.612508414208573271e-01,9.760340663517695248e+01,6.510000000000000000e+02,1.003937843734297175e+01,9.716876754501257096e+00
1.180000000000000000e+02,9.877784888810481334e+00,9.557679697619441583e+00,1.013648414745259885e+01,1.612871402949022370e-01,9.759664785123720776e+01,6.510000000000000000e+02,1.003907202910538388e+01,9.716497748515578792e+00
1.185000000000000000e+02,9.877445818914200260e+00,9.557308496127097541e+00,1.013622875426138137e+01,1.613233222084372587e-01,9.758996111987399047e+01,6.510000000000000000e+02,1.003876914112263741e+01,9.716122496705763112e+00
1.190000000000000000e+02,9.877110344837284117e+00,9.556940933041035535e+00,1.013597658385368128e+01,1.613593868209183824e-01,9.758334561580690547e+01,6.510000000000000000e+02,1.003846973165820167e+01,9.715750958016364791e+00
1.195000000000000000e+02,9.876778425671739470e+00,9.556576968551580009e+00,1.013572759592420525e+01,1.613953338055010289e-01,9.757680052358891487e+01,6.510000000000000000e+02,1.003817375947724067e+01,9.715383091866238274e+00
1.200000000000000000e+02,9.876450020992336931e+00,9.556216563313178369e+00,1.013548175066430801e+01,1.614311628474104643e-01,9.757032503749782393e+01,6.510000000000000000e+02,1.003788118383974748e+01,9.715018858144928160e+00
1.205000000000000000e+02,9.876125090850482735e+00,9.555859678437881755e+00,1.013523900876177386e+01,1.614668736448930386e-01,9.756391836141111185e+01,6.510000000000000000e+02,1.003759196449537505e+01,9.714658217205588642e+00
1.210000000000000000e+02,9.875803595769358623e+00,9.555506275491516988e+00,1.013499933138962916e+01,1.615024659105421811e-01,9.755757970870617157e+01,6.510000000000000000e+02,1.003730606167989947e+01,9.714301129858817774e+00
1.215000000000000000e+02,9.875485496738619418e+00,9.555156316487225965e+00,1.013476268020552773e+01,1.615379393665553054e-01,9.755130830214962145e+01,6.510000000000000000e+02,1.003702343610517644e+01,9.713947557372064168e+00
1.220000000000000000e+02,9.875170755208552364e+00,9.554809763880928841e+00,1.013452901734066103e+01,1.615732937498747246e-01,9.754510337377944040e+01,6.510000000000000000e+02,1.003674404895842720e+01,9.713597461458677529e+00
1.225000000000000000e+02,9.874859333085025170e+00,9.554466580566332468e+00,1.013429830539750753e+01,1.616085288088420224e-01,9.753896416480016285e+01,6.510000000000000000e+02,1.003646786189386653e+01,9.713250804276182038e+00
1.230000000000000000e+02,9.874551192724446480e+00,9.554126729865824785e+00,1.013407050744548421e+01,1.616436443030762615e-01,9.753288992547935266e+01,6.510000000000000000e+02,1.003619483702752113e+01,9.712907548421370052e+00
1.235000000000000000e+02,9.874246296928635758e+00,9.553790175536747142e+00,1.013384558701212335e+01,1.616786400046403283e-01,9.752687991504259912e+01,6.510000000000000000e+02,1.003592493693327548e+01,9.712567656923994264e+00
1.240000000000000000e+02,9.873944608939320133e+00,9.553456881755089114e+00,1.013362350807957135e+01,1.617135156967919873e-01,9.752093340156086754e+01,6.510000000000000000e+02,1.003565812463611095e+01,9.712231093242527535e+00
1.245000000000000000e+02,9.873646092433110866e+00,9.553126813115008886e+00,1.013340423507815480e+01,1.617482711748281787e-01,9.751504966184768364e+01,6.510000000000000000e+02,1.003539436360793857e+01,9.711897821258283159e+00
1.250000000000000000e+02,9.873350711516652112e+00,9.552799934624555789e+00,1.013318773288126806e+01,1.617829062445694244e-01,9.750922798135931657e+01,6.510000000000000000e+02,1.003513361776122004e+01,9.711567805272082410e+00
1.255000000000000000e+02,9.873058429714470563e+00,9.552476211699291397e+00,1.013297396680094486e+01,1.618174201858520733e-01,9.750346763403157979e+01,6.510000000000000000e+02,1.003487584990032211e+01,9.711241009528619017e+00
1.260000000000000000e+02,9.872769212949455309e+00,9.552155610158134635e+00,1.013276290258395562e+01,1.618518133446510965e-01,9.749776794164554872e+01,6.510000000000000000e+02,1.003462102629410602e+01,9.710917399604802824e+00
1.265000000000000000e+02,9.872483026638233738e+00,9.551838096218920882e+00,1.013255450640016164e+01,1.618860855863666903e-01,9.749212821596648837e+01,6.510000000000000000e+02,1.003436911222460104e+01,9.710596941051866438e+00
1.270000000000000000e+02,9.872199836557827624e+00,9.551523636493913116e+00,1.013234874484792414e+01,1.619202367589936131e-01,9.748654777600449961e+01,6.510000000000000000e+02,1.003412007331682076e+01,9.710279599798834482e+00
1.275000000000000000e+02,9.871919608890507902e+00,9.551212197984250807e+00,1.013214558493959316e+01,1.619542667221658960e-01,9.748102594890642081e+01,6.510000000000000000e+02,1.003387387561267197e+01,9.709965342168342062e+00
1.280000000000000000e+02,9.871642310219522543e+00,9.550903748076484234e+00,1.013194499409764759e+01,1.619881753452693807e-01,9.747556206986791949e+01,6.510000000000000000e+02,1.003363048556479065e+01,9.709654134874252662e+00
1.285000000000000000e+02,9.871367907524184915e+00,9.550598254537185028e+00,1.013174694015948063e+01,1.620219625082335857e-01,9.747015548203343371e+01,6.510000000000000000e+02,1.003338987003241911e+01,9.709345945015950718e+00
1.290000000000000000e+02,9.871096368175095392e+00,9.550295685509796684e+00,1.013155139135806593e+01,1.620556280995393839e-01,9.746480553639827349e+01,6.510000000000000000e+02,1.003315199627463272e+01,9.709040740075556286e+00
1.295000000000000000e+02,9.870827659929487297e+00,9.549996009508737060e+00,1.013135831632713213e+01,1.620891720182427442e-01,9.745951159171460176e+01,6.510000000000000000e+02,1.003291683194773043e+01,9.708738487911244164e+00
1.300000000000000000e+02,9.870561750927127065e+00,9.549699195415350061e+00,1.013116768409310353e+01,1.621225941733208942e-01,9.745427301440709300e+01,6.510000000000000000e+02,1.003268434510044749e+01,9.708439156753806643e+00
1.305000000000000000e+02,9.870298608502949378e+00,9.549405212474086468e+00,1.013097946407010141e+01,1.621558930335110227e-01,9.744908915466075428e+01,6.510000000000000000e+02,1.003245450153645990e+01,9.708142715469438855e+00
1.310000000000000000e+02,9.870038191379345349e+00,9.549114030288343713e+00,1.013079362605650502e+01,1.621890560714372986e-01,9.744395918919622090e+01,6.510000000000000000e+02,1.003222724745078409e+01,9.707849135307908384e+00
1.315000000000000000e+02,9.869780480220322616e+00,9.548825618815699912e+00,1.013061014022844830e+01,1.622220971903155784e-01,9.743888273655495880e+01,6.510000000000000000e+02,1.003200257741064050e+01,9.707558383030006510e+00
1.320000000000000000e+02,9.869525444649704937e+00,9.548539948363480079e+00,1.013042897713337176e+01,1.622550163343535745e-01,9.743385919291360153e+01,6.510000000000000000e+02,1.003178046098405751e+01,9.707270428315350586e+00
1.325000000000000000e+02,9.869273054651602095e+00,9.548256989585011567e+00,1.013025010769415069e+01,1.622878134579512632e-01,9.742888796166911902e+01,6.510000000000000000e+02,1.003156086810955294e+01,9.706985241193651248e+00
1.330000000000000000e+02,9.869023280565379252e+00,9.547976713476812094e+00,1.013007350319433009e+01,1.623204885233390515e-01,9.742396845333590250e+01,6.510000000000000000e+02,1.003134376908871772e+01,9.706702792042040784e+00
1.335000000000000000e+02,9.868776088913644884e+00,9.547699091371908864e+00,1.012989913527922248e+01,1.623530437308789987e-01,9.741910000392238089e+01,6.510000000000000000e+02,1.003112913264452288e+01,9.706423045182766884e+00
1.340000000000000000e+02,9.868531454473943754e+00,9.547424094937323247e+00,1.012972697594934068e+01,1.623854770607091880e-01,9.741428211110186908e+01,6.510000000000000000e+02,1.003091693153465336e+01,9.706145977413235926e+00
1.345000000000000000e+02,9.868289349080097139e+00,9.547151696171315649e+00,1.012955699755809036e+01,1.624177882588558886e-01,9.740951421511056196e+01,6.510000000000000000e+02,1.003070713733895225e+01,9.705871560821240251e+00
1.350000000000000000e+02,9.868049744453145422e+00,9.546881867397246424e+00,1.012938917280643381e+01,1.624499773200815123e-01,9.740479575413309021e+01,6.510000000000000000e+02,1.003049972177322680e+01,9.705599767133064049e+00
1.355000000000000000e+02,9.867812612649370152e+00,9.546614581258928922e+00,1.012922347473941898e+01,1.624820442475251869e-01,9.740012617306486220e+01,6.510000000000000000e+02,1.003029465689689559e+01,9.705330568401846492e+00
1.360000000000000000e+02,9.867577924204450568e+00,9.546349810719494400e+00,1.012905987673622477e+01,1.625139886967062464e-01,9.739550488676911755e+01,6.510000000000000000e+02,1.003009191290115609e+01,9.705063935507743267e+00
1.365000000000000000e+02,9.867345647832058475e+00,9.546087529056796583e+00,1.012889835251632320e+01,1.625458087624342685e-01,9.739093127373649850e+01,6.510000000000000000e+02,1.002989145659449299e+01,9.704799839069623957e+00
1.370000000000000000e+02,9.867115752630452263e+00,9.545827709858533794e+00,1.012873887612662926e+01,1.625774943576428211e-01,9.738640471747963545e+01,6.510000000000000000e+02,1.002969324698809395e+01,9.704538258272810580e+00
1.375000000000000000e+02,9.866888221831416672e+00,9.545570327019813561e+00,1.012858142194055411e+01,1.626090579739234432e-01,9.738192488785067269e+01,6.510000000000000000e+02,1.002949727980533901e+01,9.704279163857492563e+00
1.380000000000000000e+02,9.866663029107492378e+00,9.545315354738738378e+00,1.012842596465504563e+01,1.626404996511487955e-01,9.737749126208341011e+01,6.510000000000000000e+02,1.002930352875864095e+01,9.704022529456343804e+00
1.385000000000000000e+02,9.866440148442494618e+00,9.545062767514215452e+00,1.012827247928397512e+01,1.626718194373640847e-01,9.737310332363701093e+01,6.510000000000000000e+02,1.002911196787985837e+01,9.703768329005130866e+00
1.390000000000000000e+02,9.866219554128271341e+00,9.544812540138932988e+00,1.012812094115645323e+01,1.627030173876603536e-01,9.736876056213009178e+01,6.510000000000000000e+02,1.002892257151593114e+01,9.703516536740609766e+00
1.395000000000000000e+02,9.866001211475786903e+00,9.544564647700019222e+00,1.012797132591166260e+01,1.627340954565605347e-01,9.736446229066577018e+01,6.510000000000000000e+02,1.002873530693234905e+01,9.703267116019226535e+00
1.400000000000000000e+02,9.865785100632677995e+00,9.544319065571988503e+00,1.012782360949777072e+01,1.627650517965617549e-01,9.736020811395206920e+01,6.510000000000000000e+02,1.002855015242923997e+01,9.703020048836116018e+00
1.405000000000000000e+02,9.865571198667900887e+00,9.544075769416599186e+00,1.012767776816173360e+01,1.627958864440728626e-01,9.735599757662870957e+01,6.510000000000000000e+02,1.002836708511197372e+01,9.702775312223828053e+00
1.410000000000000000e+02,9.865359483321679335e+00,9.543834735175007467e+00,1.012753377845245595e+01,1.628265995322050463e-01,9.735183023668020041e+01,6.510000000000000000e+02,1.002818608285388358e+01,9.702532883789473317e+00
1.415000000000000000e+02,9.865149930369959463e+00,9.543595939069305700e+00,1.012739161721057002e+01,1.628571911495450275e-01,9.734770561338753225e+01,6.510000000000000000e+02,1.002800712151950435e+01,9.702292739220414575e+00
1.420000000000000000e+02,9.864942515874766116e+00,9.543359357595608827e+00,1.012725126157323707e+01,1.628876613900919479e-01,9.734362323174671872e+01,6.510000000000000000e+02,1.002783017726485859e+01,9.702054854484675417e+00
1.425000000000000000e+02,9.864737216181465485e+00,9.543124967523567648e+00,1.012711268896617156e+01,1.629180103538386271e-01,9.733958262241330317e+01,6.510000000000000000e+02,1.002765522653530361e+01,9.701819205827627357e+00
1.430000000000000000e+02,9.864534007914677716e+00,9.542892745890025452e+00,1.012697587709409319e+01,1.629482381475652331e-01,9.733558332162063209e+01,6.510000000000000000e+02,1.002748224606224348e+01,9.701585769767111955e+00
1.435000000000000000e+02,9.864332867974932029e+00,9.542662669995888081e+00,1.012684080394707564e+01,1.629783448837160698e-01,9.733162487111160033e+01,6.510000000000000000e+02,1.002731121285864901e+01,9.701354523091216819e+00
1.440000000000000000e+02,9.864133773535145977e+00,9.542434717411850897e+00,1.012670744779116916e+01,1.630083306808208787e-01,9.732770681806805158e+01,6.510000000000000000e+02,1.002714210421596697e+01,9.701125442854324987e+00
1.445000000000000000e+02,9.863936702037769066e+00,9.542208865956652630e+00,1.012657578716528484e+01,1.630381956618408568e-01,9.732382871505240018e+01,6.510000000000000000e+02,1.002697489769960981e+01,9.700898506375928321e+00
1.450000000000000000e+02,9.863741631191484061e+00,9.541985093708809984e+00,1.012644580087949819e+01,1.630679399570378330e-01,9.731999011994184912e+01,6.510000000000000000e+02,1.002680957114852056e+01,9.700673691234445783e+00
1.455000000000000000e+02,9.863548538967732426e+00,9.541763379001553247e+00,1.012631746801186416e+01,1.630975637008840184e-01,9.731619059585764830e+01,6.510000000000000000e+02,1.002664610266861622e+01,9.700450975266848630e+00
1.460000000000000000e+02,9.863357403597548867e+00,9.541543700415724416e+00,1.012619076790376305e+01,1.631270670346113560e-01,9.731242971110189899e+01,6.510000000000000000e+02,1.002648447063216075e+01,9.700230336562936984e+00
1.465000000000000000e+02,9.863168203568665859e+00,9.541326036783248199e+00,1.012606568015502972e+01,1.631564501033358205e-01,9.730870703909828023e+01,6.510000000000000000e+02,1.002632465367200076e+01,9.700011753465330955e+00
1.470000000000000000e+02,9.862980917621872123e+00,9.541110367175214435e+00,1.012594218462308859e+01,1.631857130576493398e-01,9.730502215831931778e+01,6.510000000000000000e+02,1.002616663067952096e+01,9.699795204564223283e+00
1.475000000000000000e+02,9.862795524748282361e+00,9.540896670906802157e+00,1.012582026142030678e+01,1.632148560546259064e-01,9.730137465223165805e+01,6.510000000000000000e+02,1.002601038080290863e+01,9.699580668693656094e+00
1.480000000000000000e+02,9.862612004186184222e+00,9.540684927533657600e+00,1.012569989090914291e+01,1.632438792542037498e-01,9.729776410923139451e+01,6.510000000000000000e+02,1.002585588344038747e+01,9.699368124931980972e+00
1.485000000000000000e+02,9.862430335418419958e+00,9.540475116836475422e+00,1.012558105370138861e+01,1.632727828235931433e-01,9.729419012259243971e+01,6.510000000000000000e+02,1.002570311824201177e+01,9.699157552594826370e+00
1.490000000000000000e+02,9.862250498169036206e+00,9.540267218834012297e+00,1.012546373065261385e+01,1.633015669334471620e-01,9.729065229039832730e+01,6.510000000000000000e+02,1.002555206510248453e+01,9.698948931235589654e+00
1.495000000000000000e+02,9.862072471077199864e+00,9.540061213771597437e+00,1.012534790285741160e+01,1.633302313940918626e-01,9.728715018926600067e+01,6.510000000000000000e+02,1.002540270247129151e+01,9.698742239683108224e+00
1.500000000000000000e+02,9.861896235089236740e+00,9.539857082125413612e+00,1.012523355165171068e+01,1.633587765936684866e-01,9.728368344155742875e+01,6.510000000000000000e+02,1.002525501168290489e+01,9.698537458495568586e+00
1.505000000000000000e+02,9.861721771222729416e+00,9.539654804594878357e+00,1.012512065860247468e+01,1.633872028781125363e-01,9.728025167107270477e+01,6.510000000000000000e+02,1.002510897410084212e+01,9.698334568344616713e+00
1.510000000000000000e+02,9.861549060137161149e+00,9.539454362099686335e+00,1.012500920551139139e+01,1.634155104366528666e-01,9.727685449454341438e+01,6.510000000000000000e+02,1.002496457057381463e+01,9.698133549700509448e+00
1.515000000000000000e+02,9.861378082719211235e+00,9.539255735775148182e+00,1.012489917441344822e+01,1.634436994633819973e-01,9.727349153322907682e+01,6.510000000000000000e+02,1.002482178218259357e+01,9.697934383255828905e+00
1.520000000000000000e+02,9.861208820079561121e+00,9.539058906971945362e+00,1.012479054756423658e+01,1.634717701557676095e-01,9.727016241285278397e+01,6.510000000000000000e+02,1.002468059023532909e+01,9.697737049923791375e+00
1.525000000000000000e+02,9.861041241512431554e+00,9.538863857259206824e+00,1.012468330744452238e+01,1.634997093165679594e-01,9.726686652175565939e+01,6.510000000000000000e+02,1.002454095082899954e+01,9.697541532195863567e+00
1.530000000000000000e+02,9.860875339622705127e+00,9.538670568412447537e+00,1.012457743675719080e+01,1.635275294545908698e-01,9.726360371646872238e+01,6.510000000000000000e+02,1.002440286907729572e+01,9.697347810168114535e+00
1.535000000000000000e+02,9.860711097217564003e+00,9.538479022417046593e+00,1.012447291841911756e+01,1.635552319381758102e-01,9.726037365668396717e+01,6.510000000000000000e+02,1.002426632915573990e+01,9.697155865279388109e+00
1.540000000000000000e+02,9.860548496277388608e+00,9.538289201462985645e+00,1.012436973556543052e+01,1.635828169814988464e-01,9.725717598544986231e+01,6.510000000000000000e+02,1.002413131325888607e+01,9.696965679295889373e+00
1.545000000000000000e+02,9.860387518992657974e+00,9.538101087942990830e+00,1.012426787154427288e+01,1.636102848023675560e-01,9.725401034999930516e+01,6.510000000000000000e+02,1.002399780379502658e+01,9.696777234190289363e+00
1.550000000000000000e+02,9.860228147762741813e+00,9.537914664449751001e+00,1.012416730991335001e+01,1.636376356230144491e-01,9.725087640172496606e+01,6.510000000000000000e+02,1.002386578338575696e+01,9.696590512139726670e+00
1.555000000000000000e+02,9.860070365192685315e+00,9.537729913775628177e+00,1.012406803443726666e+01,1.636648696690349847e-01,9.724777379611479944e+01,6.510000000000000000e+02,1.002373523486172147e+01,9.696405495523650941e+00
1.560000000000000000e+02,9.859914154090269278e+00,9.537546818909795832e+00,1.012397002908376109e+01,1.636919871695982909e-01,9.724470219269315407e+01,6.510000000000000000e+02,1.002360614125986693e+01,9.696222166920669849e+00
1.565000000000000000e+02,9.859759497463873146e+00,9.537365363031433674e+00,1.012387327802341730e+01,1.637189883570220605e-01,9.724166125497769997e+01,6.510000000000000000e+02,1.002347848582089362e+01,9.696040509106850891e+00
1.570000000000000000e+02,9.859606378520432202e+00,9.537185529511036819e+00,1.012377776562518505e+01,1.637458734679368422e-01,9.723865065043860056e+01,6.510000000000000000e+02,1.002335225198836888e+01,9.695860505052495526e+00
1.575000000000000000e+02,9.859454780662533224e+00,9.537007301910039203e+00,1.012368347645627509e+01,1.637726427418542685e-01,9.723567005043996403e+01,6.510000000000000000e+02,1.002322742340438744e+01,9.695682137920680788e+00
1.580000000000000000e+02,9.859304687486233121e+00,9.536830663975347733e+00,1.012359039528194415e+01,1.637992964219606995e-01,9.723271913019631540e+01,6.510000000000000000e+02,1.002310398390819302e+01,9.695505391064271450e+00
1.585000000000000000e+02,9.859156082778547159e+00,9.536655599638912406e+00,1.012349850705145649e+01,1.638258347547452143e-01,9.722979756872230439e+01,6.510000000000000000e+02,1.002298191753329348e+01,9.695330248023802611e+00
1.590000000000000000e+02,9.859008950514891012e+00,9.536482093010210548e+00,1.012340779690664228e+01,1.638522579889401809e-01,9.722690504878080731e+01,6.510000000000000000e+02,1.002286120850383178e+01,9.695156692525950248e+00
1.595000000000000000e+02,9.858863274857020187e+00,9.536310128380389273e+00,1.012331825017775877e+01,1.638785663771086532e-01,9.722404125684231246e+01,6.510000000000000000e+02,1.002274184123412937e+01,9.694984708479911006e+00
1.600000000000000000e+02,9.858719040150877078e+00,9.536139690219595622e+00,1.012322985237713802e+01,1.639047601754317074e-01,9.722120588304161970e+01,6.510000000000000000e+02,1.002262380032630951e+01,9.694814279975446425e+00
1.605000000000000000e+02,9.858576230924882111e+00,9.535970763172242570e+00,1.012314258920632248e+01,1.639308396423315439e-01,9.721839862114291009e+01,6.510000000000000000e+02,1.002250707056721524e+01,9.694645391282550762e+00
1.610000000000000000e+02,9.858434831886254912e+00,9.535803332053960801e+00,1.012305644653928205e+01,1.639568050387888443e-01,9.721561916846668794e+01,6.510000000000000000e+02,1.002239163692504320e+01,9.694478026847466623e+00
1.615000000000000000e+02,9.858294827920037307e+00,9.535637381855799788e+00,1.012297141043800153e+01,1.639826566299823207e-01,9.721286722587038298e+01,6.510000000000000000e+02,1.002227748455002043e+01,9.694312171290055957e+00
1.620000000000000000e+02,9.858156204086316876e+00,9.535472897735704834e+00,1.012288746712054177e+01,1.640083946822728234e-01,9.721014249769180537e+01,6.510000000000000000e+02,1.002216459876859034e+01,9.694147809404043414e+00
1.625000000000000000e+02,9.858018945618578499e+00,9.535309865016673214e+00,1.012280460298771523e+01,1.640340194659008766e-01,9.720744469171695812e+01,6.510000000000000000e+02,1.002205296508448029e+01,9.693984926152676707e+00
1.630000000000000000e+02,9.857883037920963432e+00,9.535148269188804093e+00,1.012272280461480811e+01,1.640595312527650396e-01,9.720477351912472841e+01,6.510000000000000000e+02,1.002194256917372961e+01,9.693823506668199030e+00
1.635000000000000000e+02,9.857748466566860657e+00,9.534988095902278360e+00,1.012264205874153689e+01,1.640849303185370478e-01,9.720212869445894910e+01,6.510000000000000000e+02,1.002183339688539832e+01,9.693663536248324775e+00
1.640000000000000000e+02,9.857615217295721877e+00,9.534829330971833272e+00,1.012256235227728318e+01,1.641102169407050171e-01,9.719950993556449248e+01,6.510000000000000000e+02,1.002172543423642637e+01,9.693505000355017387e+00
1.645000000000000000e+02,9.857483276012340312e+00,9.534671960366502219e+00,1.012248367229712009e+01,1.641353913987326496e-01,9.719691696357260469e+01,6.510000000000000000e+02,1.002161866741107410e+01,9.693347884613608301e+00
1.650000000000000000e+02,9.857352628784502357e+00,9.534515970218468084e+00,1.012240600603468899e+01,1.641604539751162495e-01,9.719434950285405250e+01,6.510000000000000000e+02,1.002151308275961838e+01,9.693192174809386330e+00
1.655000000000000000e+02,9.857223261840397655e+00,9.534361346812989524e+00,1.012232934088549463e+01,1.641854049552258221e-01,9.719180728096776534e+01,6.510000000000000000e+02,1.002140866679562414e+01,9.693037856885171166e+00
1.660000000000000000e+02,9.857095161567249519e+00,9.534208076584258507e+00,1.012225366440338625e+01,1.642102446260901294e-01,9.718929002863262667e+01,6.510000000000000000e+02,1.002130540619333843e+01,9.692884916941158835e+00
1.665000000000000000e+02,9.856968314509474638e+00,9.534056146122805941e+00,1.012217896429918795e+01,1.642349732772949988e-01,9.718679747969115112e+01,6.510000000000000000e+02,1.002120328778677028e+01,9.692733341232179001e+00
1.670000000000000000e+02,9.856842707366402223e+00,9.533905542167065761e+00,1.012210522843431626e+01,1.642595912001385272e-01,9.718432937106345548e+01,6.510000000000000000e+02,1.002110229856654122e+01,9.692583116166263224e+00
1.675000000000000000e+02,9.856718326989835077e+00,9.533756251603103138e+00,1.012203244482770081e+01,1.642840986884765431e-01,9.718188544269916918e+01,6.510000000000000000e+02,1.002100242567830968e+01,9.692434228301358701e+00
1.680000000000000000e+02,9.856595160382662257e+00,9.533608261463360378e+00,1.012196060165786449e+01,1.643084960377196313e-01,9.717946543754911204e+01,6.510000000000000000e+02,1.002090365642038172e+01,9.692286664344942793e+00
1.685000000000000000e+02,9.856473191385838106e+00,9.533461558927026402e+00,1.012188968722979610e+01,1.643327842268149375e-01,9.717706903647945182e+01,6.510000000000000000e+02,1.002080597561265307e+01,9.692140407159023141e+00
1.690000000000000000e+02,9.856352408008531185e+00,9.533316131308209762e+00,1.012181969000038961e+01,1.643569634101775534e-01,9.717469600227698834e+01,6.510000000000000000e+02,1.002070937141870921e+01,9.691995444598353160e+00
1.695000000000000000e+02,9.856232800336345079e+00,9.533171966067742531e+00,1.012175059858501314e+01,1.643810333464386653e-01,9.717234613855008263e+01,6.510000000000000000e+02,1.002061383368278413e+01,9.691851766989906025e+00
1.700000000000000000e+02,9.856114355959071816e+00,9.533029050804458393e+00,1.012168240173208567e+01,1.644049943391923951e-01,9.717001919990616443e+01,6.510000000000000000e+02,1.002051935029826346e+01,9.691709361619878393e+00
1.705000000000000000e+02,9.855997062608853554e+00,9.532887373256198060e+00,1.012161508832957502e+01,1.644288466933796766e-01,9.716771494377927354e+01,6.510000000000000000e+02,1.002042590930223298e+01,9.691568215915474127e+00
1.710000000000000000e+02,9.855880908158175302e+00,9.532746921292819309e+00,1.012154864741237148e+01,1.644525907167134204e-01,9.716543313039026941e+01,6.510000000000000000e+02,1.002033349887488889e+01,9.691428317441461715e+00
1.715000000000000000e+02,9.855765880617850527e+00,9.532607682920415826e+00,1.012148306814834875e+01,1.644762267174635362e-01,9.716317352270618812e+01,6.510000000000000000e+02,1.002024210733531362e+01,9.691289653900387435e+00
1.720000000000000000e+02,9.855651968136402985e+00,9.532469646277238695e+00,1.012141833983617190e+01,1.644997550059351110e-01,9.716093588642794998e+01,6.510000000000000000e+02,1.002015172314233915e+01,9.691152213130466819e+00
1.725000000000000000e+02,9.855539158290335777e+00,9.532332799631989317e+00,1.012135445191227312e+01,1.645231763390541946e-01,9.715871997614686961e+01,6.510000000000000000e+02,1.002006233462939022e+01,9.691015981951281333e+00
1.730000000000000000e+02,9.855427436162804256e+00,9.532197131383284727e+00,1.012129139394950883e+01,1.645464939822627315e-01,9.715652549815240491e+01,6.510000000000000000e+02,1.001997393014506699e+01,9.690880942180541524e+00
1.735000000000000000e+02,9.855316794377044332e+00,9.532062630054609187e+00,1.012122915564553693e+01,1.645697048272548035e-01,9.715435230527715760e+01,6.510000000000000000e+02,1.001988649920430063e+01,9.690747089549789806e+00
1.740000000000000000e+02,9.855207215824309586e+00,9.531929284298930938e+00,1.012116772683123678e+01,1.645928029559188821e-01,9.715220005762041922e+01,6.510000000000000000e+02,1.001980001878022897e+01,9.690614412868390204e+00
1.745000000000000000e+02,9.855098694047516261e+00,9.531797082893374906e+00,1.012110709745894077e+01,1.646157937849258290e-01,9.715006862898050599e+01,6.510000000000000000e+02,1.001971448783244156e+01,9.690482900262590960e+00
1.750000000000000000e+02,9.854991219074452857e+00,9.531666014737458781e+00,1.012104725761419921e+01,1.646386788091087905e-01,9.714795782259459145e+01,6.510000000000000000e+02,1.001962989788356317e+01,9.690352540265344317e+00
1.755000000000000000e+02,9.854884779966953445e+00,9.531536068852769716e+00,1.012098819750188561e+01,1.646614583490762507e-01,9.714586742228995320e+01,6.510000000000000000e+02,1.001954623831603008e+01,9.690223321617876806e+00
1.760000000000000000e+02,9.854779365911916500e+00,9.531407234380512961e+00,1.012092990745610877e+01,1.646841327268994959e-01,9.714379721437525461e+01,6.510000000000000000e+02,1.001946349863881558e+01,9.690095233185015644e+00
1.765000000000000000e+02,9.854674966218050614e+00,9.531279500580952302e+00,1.012087237792201933e+01,1.647067022661138358e-01,9.714174698757611282e+01,6.510000000000000000e+02,1.001938166848416500e+01,9.689968263951936223e+00
1.770000000000000000e+02,9.854571570315991735e+00,9.531152856834051335e+00,1.012081559946810394e+01,1.647291672909297344e-01,9.713971653303654819e+01,6.510000000000000000e+02,1.001930073760692075e+01,9.689842403025060946e+00
1.775000000000000000e+02,9.854469167756118253e+00,9.531027292633099890e+00,1.012075956278148325e+01,1.647515281273400078e-01,9.713770564427628074e+01,6.510000000000000000e+02,1.001922069588345821e+01,9.689717639628780077e+00
1.780000000000000000e+02,9.854367748206815492e+00,9.530902797590890430e+00,1.012070425866673062e+01,1.647737851022258448e-01,9.713571411715558668e+01,6.510000000000000000e+02,1.001914153330904256e+01,9.689593963104590202e+00
1.785000000000000000e+02,9.854267301453742078e+00,9.530779361426532148e+00,1.012064967803988758e+01,1.647959385433056256e-01,9.713374174986080334e+01,6.510000000000000000e+02,1.001906323999704718e+01,9.689471362910436980e+00
1.790000000000000000e+02,9.854167817398492346e+00,9.530656973975020207e+00,1.012059581193277680e+01,1.648179887788205344e-01,9.713178834287728591e+01,6.510000000000000000e+02,1.001898580617731405e+01,9.689349828619672422e+00
1.795000000000000000e+02,9.854069286056416743e+00,9.530535625183045312e+00,1.012054265149057919e+01,1.648399361394833895e-01,9.712985369894687437e+01,6.510000000000000000e+02,1.001890922219589974e+01,9.689229349916931966e+00
1.800000000000000000e+02,9.853971697555602205e+00,9.530415305102179602e+00,1.012049018796580135e+01,1.648617809559008440e-01,9.712793762304679035e+01,6.510000000000000000e+02,1.001883347851150319e+01,9.689109916599701222e+00
1.805000000000000000e+02,9.853875042135221918e+00,9.530296003887297474e+00,1.012043841272133271e+01,1.648835235606272986e-01,9.712603992235720796e+01,6.510000000000000000e+02,1.001875856569584933e+01,9.688991518574594508e+00
1.810000000000000000e+02,9.853779310144290093e+00,9.530177711807144902e+00,1.012038731722922158e+01,1.649051642863772205e-01,9.712416040623598690e+01,6.510000000000000000e+02,1.001868447443066756e+01,9.688874145857912623e+00
1.815000000000000000e+02,9.853684492041097087e+00,9.530060419237409874e+00,1.012033689306337081e+01,1.649267034666057063e-01,9.712229888620755958e+01,6.510000000000000000e+02,1.001861119550770240e+01,9.688757788574491769e+00
1.820000000000000000e+02,9.853590578390836185e+00,9.529944116642099061e+00,1.012028713190877305e+01,1.649481414370348453e-01,9.712045517591617738e+01,6.510000000000000000e+02,1.001853871982787147e+01,9.688642436953800896e+00
1.825000000000000000e+02,9.853497559864770494e+00,9.529828794606762798e+00,1.012023802555045116e+01,1.649694785318688850e-01,9.711862909110807607e+01,6.510000000000000000e+02,1.001846703839663988e+01,9.688528081332901110e+00
1.830000000000000000e+02,9.853405427240002012e+00,9.529714443812716596e+00,1.012018956587724539e+01,1.649907150875822015e-01,9.711682044962782356e+01,6.510000000000000000e+02,1.001839614232758358e+01,9.688414712152420449e+00
1.835000000000000000e+02,9.853314171396270638e+00,9.529601055042970614e+00,1.012014174487893747e+01,1.650118514411328952e-01,9.711502907135458429e+01,6.510000000000000000e+02,1.001832602283740314e+01,9.688302319955138131e+00
1.840000000000000000e+02,9.853223783316057194e+00,9.529488619178144049e+00,1.012009455464335161e+01,1.650328879299118312e-01,9.711325477820369656e+01,6.510000000000000000e+02,1.001825667124596819e+01,9.688190895386146195e+00
1.845000000000000000e+02,9.853134254082569043e+00,9.529377127197106390e+00,1.012004798735756594e+01,1.650538248924801055e-01,9.711149739408691062e+01,6.510000000000000000e+02,1.001818807897505081e+01,9.688080429190089049e+00
1.850000000000000000e+02,9.853045574878935398e+00,9.529266570174673490e+00,1.012000203530632625e+01,1.650746626667839168e-01,9.710975674489591825e+01,6.510000000000000000e+02,1.001812023754571968e+01,9.687970912212151120e+00
1.855000000000000000e+02,9.852957736986899917e+00,9.529156939282536598e+00,1.011995669087132121e+01,1.650954015923636331e-01,9.710803265847697219e+01,6.510000000000000000e+02,1.001805313857926372e+01,9.687862335394537894e+00
1.860000000000000000e+02,9.852870731785925429e+00,9.529048225786443282e+00,1.011991194652681969e+01,1.651160420095141024e-01,9.710632496461261098e+01,6.510000000000000000e+02,1.001798677379543889e+01,9.687754689776411965e+00
1.865000000000000000e+02,9.852784550751788828e+00,9.528940421044158171e+00,1.011986779484299959e+01,1.651365842584985588e-01,9.710463349499369201e+01,6.510000000000000000e+02,1.001792113501028858e+01,9.687647966493290852e+00
1.870000000000000000e+02,9.852699185454559583e+00,9.528833516510120560e+00,1.011982422847926522e+01,1.651570286801808118e-01,9.710295808317941635e+01,6.510000000000000000e+02,1.001785621413474026e+01,9.687542156774378910e+00
1.875000000000000000e+02,9.852614627559194815e+00,9.528727503727877135e+00,1.011978124018815350e+01,1.651773756166569351e-01,9.710129856460902431e+01,6.510000000000000000e+02,1.001779200317585250e+01,9.687437251942537131e+00
1.880000000000000000e+02,9.852530868823052401e+00,9.528622374325369293e+00,1.011973882281398041e+01,1.651976254098916075e-01,9.709965477655218535e+01,6.510000000000000000e+02,1.001772849423294431e+01,9.687333243413160488e+00
1.885000000000000000e+02,9.852447901095551686e+00,9.528518120028158123e+00,1.011969696928857587e+01,1.652177784020875118e-01,9.709802655810226213e+01,6.510000000000000000e+02,1.001766567949763953e+01,9.687230122693463841e+00
1.890000000000000000e+02,9.852365716316265676e+00,9.528414732644874263e+00,1.011965567263166221e+01,1.652378349362121912e-01,9.709641375013850961e+01,6.510000000000000000e+02,1.001760355125247770e+01,9.687127881380053651e+00
1.895000000000000000e+02,9.852284306514688339e+00,9.528312204072072689e+00,1.011961492594951473e+01,1.652577953553698020e-01,9.709481619532132868e+01,6.510000000000000000e+02,1.001754210187005789e+01,9.687026511159318787e+00
1.900000000000000000e+02,9.852203663808833056e+00,9.528210526291767124e+00,1.011957472243398826e+01,1.652776600026455156e-01,9.709323373806412860e+01,6.510000000000000000e+02,1.001748132381147727e+01,9.686926003806187069e+00
1.905000000000000000e+02,9.852123780403850617e+00,9.528109691371588141e+00,1.011953505536153841e+01,1.652974292224717867e-01,9.709166622450663908e+01,6.510000000000000000e+02,1.001742120962632399e+01,9.686826351181379025e+00
1.910000000000000000e+02,9.852044648591821385e+00,9.528009691464175646e+00,1.011949591808979676e+01,1.653171033579539095e-01,9.709011350250942485e+01,6.510000000000000000e+02,1.001736175194977641e+01,9.686727545233868142e+00
1.915000000000000000e+02,9.851966260354569016e+00,9.527910518804951323e+00,1.011945730406258903e+01,1.653366825534643425e-01,9.708857541376258382e+01,6.510000000000000000e+02,1.001730294290803336e+01,9.686629577801104674e+00
1.920000000000000000e+02,9.851888602472005374e+00,9.527812165711949888e+00,1.011941920680277107e+01,1.653561642762508277e-01,9.708705169658196610e+01,6.510000000000000000e+02,1.001724476674825581e+01,9.686532438195754935e+00
1.925000000000000000e+02,9.851811673601428510e+00,9.527714624580784886e+00,1.011938161991300156e+01,1.653755519669441731e-01,9.708554232529775163e+01,6.510000000000000000e+02,1.001718722556837271e+01,9.686436121634486085e+00
1.930000000000000000e+02,9.851735466369504479e+00,9.527617887889038073e+00,1.011934453707568515e+01,1.653948459697496265e-01,9.708404715439610300e+01,6.510000000000000000e+02,1.001713031233925300e+01,9.686340620399755963e+00
1.935000000000000000e+02,9.851659973484681032e+00,9.527521948193768964e+00,1.011930795205199729e+01,1.654140466303350432e-01,9.708256603998279388e+01,6.510000000000000000e+02,1.001707402011501635e+01,9.686245926854345711e+00
1.940000000000000000e+02,9.851585187735702576e+00,9.527426798132832886e+00,1.011927185868045420e+01,1.654331542930007615e-01,9.708109883975282628e+01,6.510000000000000000e+02,1.001701834202870245e+01,9.686152033442702702e+00
1.945000000000000000e+02,9.851511101990571007e+00,9.527332430416107556e+00,1.011923625087599810e+01,1.654521693028842555e-01,9.707964541297050687e+01,6.510000000000000000e+02,1.001696327129345576e+01,9.686058932687686251e+00
1.950000000000000000e+02,9.851437709195936421e+00,9.527238837832573637e+00,1.011920112262954063e+01,1.654710920053324985e-01,9.707820562045711199e+01,6.510000000000000000e+02,1.001690880120126792e+01,9.685966617190603145e+00
1.955000000000000000e+02,9.851365002375077395e+00,9.527146013246053258e+00,1.011917176307005128e+01,1.654899227455368937e-01,9.707677932455082725e+01,6.510000000000000000e+02,1.001685492512061515e+01,9.685875079629539641e+00
1.960000000000000000e+02,9.851292974628766075e+00,9.527053949596405502e+00,1.011915304871671850e+01,1.655086618680112198e-01,9.707536638912344529e+01,6.510000000000000000e+02,1.001680163649677802e+01,9.685784312760755910e+00
1.965000000000000000e+02,9.851221619133482932e+00,9.526962639895637963e+00,1.011913471481645566e+01,1.655273097185851194e-01,9.707396667954557756e+01,6.510000000000000000e+02,1.001674892885206702e+01,9.685694309414897063e+00
1.970000000000000000e+02,9.851150929140294110e+00,9.526872077231606895e+00,1.011911675599964866e+01,1.655458666425715375e-01,9.707258006266413020e+01,6.510000000000000000e+02,1.001669679578286676e+01,9.685605062497721462e+00
1.975000000000000000e+02,9.851080897974005879e+00,9.526782254759840640e+00,1.011909916696686373e+01,1.655643329847688028e-01,9.707120640678502355e+01,6.510000000000000000e+02,1.001664523095877435e+01,9.685516564989237409e+00
1.980000000000000000e+02,9.851011519032740082e+00,9.526693165710096167e+00,1.011908194248753645e+01,1.655827090904058163e-01,9.706984558166546151e+01,6.510000000000000000e+02,1.001659422812314659e+01,9.685428809942333572e+00
1.985000000000000000e+02,9.850942785787179190e+00,9.526604803384961073e+00,1.011906507740068228e+01,1.656009953043579286e-01,9.706849745849824274e+01,6.510000000000000000e+02,1.001654378109153498e+01,9.685341790482821622e+00
1.990000000000000000e+02,9.850874689537231887e+00,9.526517161148365886e+00,1.011904856661305274e+01,1.656191906406676850e-01,9.706716186527374646e+01,6.510000000000000000e+02,1.001649388017789910e+01,9.685255498896564674e+00
1.995000000000000000e+02,9.850807223653587741e+00,9.526430232437604673e+00,1.011903240509709434e+01,1.656372953004131843e-01,9.706583867118013131e+01,6.510000000000000000e+02,1.001644451895400145e+01,9.685169928353174029e+00
2.000000000000000000e+02,9.850740384329094823e+00,9.526344010759736136e+00,1.011901658789292924e+01,1.656553111200392836e-01,9.706452780155439086e+01,6.510000000000000000e+02,1.001639569544913400e+01,9.685085073209055651e+00
2.005000000000000000e+02,9.850674165314181607e+00,9.526258489688512299e+00,1.011900111010369585e+01,1.656732384440120498e-01,9.706322913312477851e+01,6.510000000000000000e+02,1.001634740375819455e+01,9.685000926870168669e+00
2.010000000000000000e+02,9.850608560426618254e+00,9.526173662860387026e+00,1.011898596689807306e+01,1.656910776173438071e-01,9.706194254395218479e+01,6.510000000000000000e+02,1.001629963804396262e+01,9.684917482809273892e+00
2.015000000000000000e+02,9.850543563552193405e+00,9.526089523980216356e+00,1.011897115350736698e+01,1.657088289832392980e-01,9.706066791344257183e+01,6.510000000000000000e+02,1.001625239253543320e+01,9.684834734568955383e+00
2.020000000000000000e+02,9.850479168643024863e+00,9.526006066819277862e+00,1.011895666522605630e+01,1.657264928857155040e-01,9.705940512231435946e+01,6.510000000000000000e+02,1.001620566152873870e+01,9.684752675757309248e+00
2.025000000000000000e+02,9.850415369716378322e+00,9.525923285208035551e+00,1.011894249741001417e+01,1.657440696681897752e-01,9.705815405257483519e+01,6.510000000000000000e+02,1.001615943938456788e+01,9.684671300048188769e+00
2.030000000000000000e+02,9.850352160854381367e+00,9.525841173041021293e+00,1.011892864547627013e+01,1.657615596743194641e-01,9.705691458751422829e+01,6.510000000000000000e+02,1.001611372052870053e+01,9.684590601180060432e+00
2.035000000000000000e+02,9.850289536203908014e+00,9.525759724275314255e+00,1.011891510490186086e+01,1.657789632461721674e-01,9.705568661170319444e+01,6.510000000000000000e+02,1.001606849945008193e+01,9.684510572957735874e+00
2.040000000000000000e+02,9.850227489974754391e+00,9.525678932935029763e+00,1.011890187122370399e+01,1.657962807270011996e-01,9.705447001095724602e+01,6.510000000000000000e+02,1.001602377070175542e+01,9.684431209247753358e+00
2.045000000000000000e+02,9.850166016439059646e+00,9.525598793105247708e+00,1.011888894003665307e+01,1.658135124598865695e-01,9.705326467232524124e+01,6.510000000000000000e+02,1.001597952889894749e+01,9.684352503979173576e+00
2.050000000000000000e+02,9.850105109930847647e+00,9.525519298927962453e+00,1.011887630699430218e+01,1.658306587861679282e-01,9.705207048407925186e+01,6.510000000000000000e+02,1.001593576871701430e+01,9.684274451144679219e+00
2.055000000000000000e+02,9.850044764845499401e+00,9.525440444605461465e+00,1.011886396780646358e+01,1.658477200480618641e-01,9.705088733570535453e+01,6.510000000000000000e+02,1.001589248489356088e+01,9.684197044797436149e+00
2.060000000000000000e+02,9.849984975638943041e+00,9.525362224399835043e+00,1.011885191823956198e+01,1.658646965867809908e-01,9.704971511788671990e+01,6.510000000000000000e+02,1.001584967222572331e+01,9.684120279052160996e+00
2.065000000000000000e+02,9.849925736826468992e+00,9.525284632632644133e+00,1.011884015411632021e+01,1.658815887436862480e-01,9.704855372248059098e+01,6.510000000000000000e+02,1.001580732557015629e+01,9.684044148082781689e+00
2.070000000000000000e+02,9.849867042982550558e+00,9.525207663682316195e+00,1.011882867131331487e+01,1.658983968589817781e-01,9.704740304251419047e+01,6.510000000000000000e+02,1.001576543984153211e+01,9.683968646123569002e+00
2.075000000000000000e+02,9.849808888739817192e+00,9.525131311984194937e+00,1.011881746576184682e+01,1.659151212731284075e-01,9.704626297216501030e+01,6.510000000000000000e+02,1.001572401001294743e+01,9.683893767466688729e+00
2.080000000000000000e+02,9.849751268788757841e+00,9.525055572028390927e+00,1.011880653344636727e+01,1.659317623257478558e-01,9.704513340675427457e+01,6.510000000000000000e+02,1.001568303111450575e+01,9.683819506463009930e+00
2.085000000000000000e+02,9.849694177876633816e+00,9.524980438363432000e+00,1.011879587040457373e+01,1.659483203568267173e-01,9.704401424272609233e+01,6.510000000000000000e+02,1.001564249823345953e+01,9.683745857519806322e+00
2.090000000000000000e+02,9.849637610806514232e+00,9.524905905591007027e+00,1.011878547272600848e+01,1.659647957050981726e-01,9.704290537762770441e+01,6.510000000000000000e+02,1.001560240651161315e+01,9.683672815101417086e+00
2.095000000000000000e+02,9.849581562438256555e+00,9.524831968369626978e+00,1.011877533655147587e+01,1.659811887088277482e-01,9.704180671012885284e+01,6.510000000000000000e+02,1.001556275114708505e+01,9.683600373729429833e+00
2.100000000000000000e+02,9.849526027686035690e+00,9.524758621409819881e+00,1.011876545807280081e+01,1.659974997061814672e-01,9.704071813997336449e+01,6.510000000000000000e+02,1.001552352739221696e+01,9.683528527979854417e+00
2.105000000000000000e+02,9.849471001518297797e+00,9.524685859475912508e+00,1.011875583353169716e+01,1.660137290349136541e-01,9.703963956797792889e+01,6.510000000000000000e+02,1.001548473055321153e+01,9.683457272483384060e+00
2.110000000000000000e+02,9.849416478957188303e+00,9.524613677384774491e+00,1.011874645921955285e+01,1.660298770316377681e-01,9.703857089602054486e+01,6.510000000000000000e+02,1.001544635598882493e+01,9.683386601925549897e+00
2.115000000000000000e+02,9.849362455078241041e+00,9.524542070005466599e+00,1.011873733147641552e+01,1.660459440336566339e-01,9.703751202703489298e+01,6.510000000000000000e+02,1.001540839911189629e+01,9.683316511044584018e+00
2.120000000000000000e+02,9.849308925009241378e+00,9.524471032258405856e+00,1.011872844669054494e+01,1.660619303763523624e-01,9.703646286498701556e+01,6.510000000000000000e+02,1.001537085538559424e+01,9.683246994632888516e+00
2.125000000000000000e+02,9.849255883929847855e+00,9.524400559115042242e+00,1.011871980129769355e+01,1.660778363956956216e-01,9.703542331486859496e+01,6.510000000000000000e+02,1.001533372032554148e+01,9.683178047534152455e+00
2.130000000000000000e+02,9.849203327070842562e+00,9.524330645597192557e+00,1.011871139178096790e+01,1.660936624261583061e-01,9.703439328268149211e+01,6.510000000000000000e+02,1.001529698949700276e+01,9.683109664644684145e+00
2.135000000000000000e+02,9.849151249713743894e+00,9.524261286776312119e+00,1.011870321466934186e+01,1.661094088028566007e-01,9.703337267543061273e+01,6.510000000000000000e+02,1.001526065851660086e+01,9.683041840910885156e+00
2.140000000000000000e+02,9.849099647190151074e+00,9.524192477773180343e+00,1.011869526653769391e+01,1.661250758592550114e-01,9.703236140111040697e+01,6.510000000000000000e+02,1.001522472304940692e+01,9.682974571330897007e+00
2.145000000000000000e+02,9.849048514881124206e+00,9.524124213757202639e+00,1.011868754400583370e+01,1.661406639288393883e-01,9.703135936869280442e+01,6.510000000000000000e+02,1.001518917880996362e+01,9.682907850952284790e+00
2.150000000000000000e+02,9.848997848216736628e+00,9.524056489946017834e+00,1.011868004373882357e+01,1.661561733443876476e-01,9.703036648811836073e+01,6.510000000000000000e+02,1.001515402156112522e+01,9.682841674872348037e+00
2.155000000000000000e+02,9.848947642675296876e+00,9.523989301604704139e+00,1.011867276244489489e+01,1.661716044380238677e-01,9.702938267028079622e+01,6.510000000000000000e+02,1.001511924711332213e+01,9.682776038237273397e+00
2.160000000000000000e+02,9.848897893783064461e+00,9.523922644045516250e+00,1.011866569687550843e+01,1.661869575410636901e-01,9.702840782702122624e+01,6.510000000000000000e+02,1.001508485132412751e+01,9.682710936241999633e+00
2.165000000000000000e+02,9.848848597113423864e+00,9.523856512627110860e+00,1.011865884382652858e+01,1.662022329850598445e-01,9.702744187111228769e+01,6.510000000000000000e+02,1.001505083009848462e+01,9.682646364128363103e+00
2.170000000000000000e+02,9.848799748286509725e+00,9.523790902754198484e+00,1.011865220013442368e+01,1.662174310991945403e-01,9.702648471624961246e+01,6.510000000000000000e+02,1.001501717938570302e+01,9.682582317187314658e+00
2.175000000000000000e+02,9.848751342968631306e+00,9.523725809876973258e+00,1.011864576267804061e+01,1.662325522141954171e-01,9.702553627704206463e+01,6.510000000000000000e+02,1.001498389518282650e+01,9.682518790754436111e+00
2.180000000000000000e+02,9.848703376871714710e+00,9.523661229490461011e+00,1.011863952837730096e+01,1.662475966584234521e-01,9.702459646899900747e+01,6.510000000000000000e+02,1.001495097353013897e+01,9.682455780213290453e+00
2.185000000000000000e+02,9.848655845752777083e+00,9.523597157134352287e+00,1.011863349419292568e+01,1.662625647602230528e-01,9.702366520852099541e+01,6.510000000000000000e+02,1.001491841051300113e+01,9.682393280992553031e+00
2.190000000000000000e+02,9.848608745413464760e+00,9.523533588392222526e+00,1.011862765712566414e+01,1.662774568475062775e-01,9.702274241289025269e+01,6.510000000000000000e+02,1.001488620226097126e+01,9.682331288565958261e+00
2.195000000000000000e+02,9.848562071699520359e+00,9.523470518891155479e+00,1.011862201421601881e+01,1.662922732470242804e-01,9.702182800026002951e+01,6.510000000000000000e+02,1.001485434494654569e+01,9.682269798452496801e+00
2.200000000000000000e+02,9.848515820500246321e+00,9.523407944301119699e+00,1.011861656254349207e+01,1.663070142851517663e-01,9.702092188964407171e+01,6.510000000000000000e+02,1.001482283478539692e+01,9.682208806215095720e+00
2.205000000000000000e+02,9.848469987747989762e+00,9.523345860334742952e+00,1.011861129922555058e+01,1.663216802873148659e-01,9.702002400090647427e+01,6.510000000000000000e+02,1.001479166803530418e+01,9.682148307460673564e+00
2.210000000000000000e+02,9.848424569417783658e+00,9.523284262746599893e+00,1.011860622141981736e+01,1.663362715787230217e-01,9.701913425475456165e+01,6.510000000000000000e+02,1.001476084099650699e+01,9.682088297839060331e+00
2.215000000000000000e+02,9.848379561526634518e+00,9.523223147332892324e+00,1.011860132631945142e+01,1.663507884832236272e-01,9.701825257272453484e+01,6.510000000000000000e+02,1.001473035000985590e+01,9.682028773043411363e+00
2.220000000000000000e+02,9.848334960133268368e+00,9.523162509930955366e+00,1.011859661115551212e+01,1.663652313242945380e-01,9.701737887717673914e+01,6.510000000000000000e+02,1.001470019145756396e+01,9.681969728808974551e+00
2.225000000000000000e+02,9.848290761337539223e+00,9.523102346418758302e+00,1.011859207319555232e+01,1.663796004245764737e-01,9.701651309128376965e+01,6.510000000000000000e+02,1.001467036176211600e+01,9.681911160912964220e+00
2.230000000000000000e+02,9.848246959512389154e+00,9.523042652714472922e+00,1.011858770974240684e+01,1.663938938380890020e-01,9.701565510345162124e+01,6.510000000000000000e+02,1.001464085335047827e+01,9.681853065674300041e+00
2.235000000000000000e+02,9.848203551439018710e+00,9.522983424776029437e+00,1.011858351813689438e+01,1.664081126571218261e-01,9.701480485053420466e+01,6.510000000000000000e+02,1.001461166409614023e+01,9.681795438781895413e+00
2.240000000000000000e+02,9.848160534524160070e+00,9.522924658600723902e+00,1.011857949575324689e+01,1.664222587232093431e-01,9.701396228195771698e+01,6.510000000000000000e+02,1.001458279324736900e+01,9.681738275800951143e+00
2.245000000000000000e+02,9.848117905027496732e+00,9.522866350224738596e+00,1.011857564000089660e+01,1.664363323561716401e-01,9.701312732405135364e+01,6.510000000000000000e+02,1.001455423738366868e+01,9.681681572671324787e+00
2.250000000000000000e+02,9.848075659247525593e+00,9.522808495722721034e+00,1.011857194832348839e+01,1.664503338747920780e-01,9.701229990391061619e+01,6.510000000000000000e+02,1.001452599312231762e+01,9.681625325372733570e+00
2.255000000000000000e+02,9.848033793521151935e+00,9.522751091207293683e+00,1.011856841819892772e+01,1.664642635972359563e-01,9.701147994938958163e+01,6.510000000000000000e+02,1.001449805711838792e+01,9.681569529923915951e+00
2.260000000000000000e+02,9.847992304223303961e+00,9.522694132828823044e+00,1.011856504713834681e+01,1.664781218405831098e-01,9.701066738909300113e+01,6.510000000000000000e+02,1.001447042606388749e+01,9.681514182382722211e+00
2.265000000000000000e+02,9.847951187766431858e+00,9.522637616774757063e+00,1.011856183268561971e+01,1.664919089209341563e-01,9.700986215236642352e+01,6.510000000000000000e+02,1.001444309668736565e+01,9.681459278845498062e+00
2.270000000000000000e+02,9.847910440600115223e+00,9.522581539269502571e+00,1.011855877241820068e+01,1.665056251541413013e-01,9.700906416928872034e+01,6.510000000000000000e+02,1.001441606575425602e+01,9.681404815445974421e+00
2.275000000000000000e+02,9.847870059210633187e+00,9.522525896573789339e+00,1.011855586394402806e+01,1.665192708550806977e-01,9.700827337066336042e+01,6.510000000000000000e+02,1.001438933006571474e+01,9.681350788355553405e+00
2.280000000000000000e+02,9.847830040120546968e+00,9.522470684984353895e+00,1.011855310490376780e+01,1.665328463377583612e-01,9.700748968800999705e+01,6.510000000000000000e+02,1.001436288645830430e+01,9.681297193782787858e+00
2.285000000000000000e+02,9.847790379888349932e+00,9.522415900833459901e+00,1.011855049297010112e+01,1.665463519149993354e-01,9.700671305355774621e+01,6.510000000000000000e+02,1.001433673180335049e+01,9.681244027973351152e+00
2.290000000000000000e+02,9.847751075107925800e+00,9.522361540488722298e+00,1.011854802584545432e+01,1.665597878995430381e-01,9.700594340023445739e+01,6.510000000000000000e+02,1.001431086300746998e+01,9.681191287208381624e+00
2.295000000000000000e+02,9.847712122408262658e+00,9.522307600352547752e+00,1.011854570126293673e+01,1.665731546025345233e-01,9.700518066166090136e+01,6.510000000000000000e+02,1.001428527701079751e+01,9.681138967805729578e+00
2.300000000000000000e+02,9.847673518453039065e+00,9.522254076861763394e+00,1.011854351698735144e+01,1.665864523349324666e-01,9.700442477214278370e+01,6.510000000000000000e+02,1.001425997078797181e+01,9.681087066118106321e+00
2.305000000000000000e+02,9.847635259940243913e+00,9.522200966487377016e+00,1.011854147081095512e+01,1.665996814065729970e-01,9.700367566666314190e+01,6.510000000000000000e+02,1.001423494134681746e+01,9.681035578533672137e+00
2.310000000000000000e+02,9.847597343601751874e+00,9.522148265733976658e+00,1.011853956055685977e+01,1.666128421262238757e-01,9.700293328087367684e+01,6.510000000000000000e+02,1.001421018572797550e+01,9.680984501475528248e+00
2.315000000000000000e+02,9.847559766202921949e+00,9.522095971139622250e+00,1.011853778407701654e+01,1.666259348022105791e-01,9.700219755108726361e+01,6.510000000000000000e+02,1.001418570100513250e+01,9.680933831400711398e+00
2.320000000000000000e+02,9.847522524542281275e+00,9.522044079275298500e+00,1.011853613925209672e+01,1.666389597417411994e-01,9.700146841427141453e+01,6.510000000000000000e+02,1.001416148428402408e+01,9.680883564800540242e+00
2.325000000000000000e+02,9.847485615451150309e+00,9.521992586744609355e+00,1.011853462398905634e+01,1.666519172513765135e-01,9.700074580804086111e+01,6.510000000000000000e+02,1.001413753270252549e+01,9.680833698199773352e+00
2.330000000000000000e+02,9.847449035793262695e+00,9.521941490183474244e+00,1.011853323622529288e+01,1.666648076364590780e-01,9.700002967065015014e+01,6.510000000000000000e+02,1.001411384342972077e+01,9.680784228156804616e+00
2.335000000000000000e+02,9.847412782464346037e+00,9.521890786259760375e+00,1.011853197392475501e+01,1.666776312014270067e-01,9.699931994098510302e+01,6.510000000000000000e+02,1.001409041366577313e+01,9.680735151262918947e+00
2.340000000000000000e+02,9.847376852391898083e+00,9.521840471672817330e+00,1.011853083507861051e+01,1.666903882508564416e-01,9.699861655855897880e+01,6.510000000000000000e+02,1.001406724064275444e+01,9.680686464141041725e+00
2.345000000000000000e+02,9.847341242534644934e+00,9.521790543153370479e+00,1.011852981770494253e+01,1.667030790868610224e-01,9.699791946350080707e+01,6.510000000000000000e+02,1.001404432162150471e+01,9.680638163447783384e+00
2.350000000000000000e+02,9.847305949882374065e+00,9.521740997462945444e+00,1.011852891984784364e+01,1.667157040117995537e-01,9.699722859655297214e+01,6.510000000000000000e+02,1.001402165389417398e+01,9.680590245870575927e+00
2.355000000000000000e+02,9.847270971455493793e+00,9.521691831393750860e+00,1.011852813957813346e+01,1.667282633271324199e-01,9.699654389906210383e+01,6.510000000000000000e+02,1.001399923478262721e+01,9.680542708128360374e+00
2.360000000000000000e+02,9.847236304304679777e+00,9.521643041768136584e+00,1.011852747499208860e+01,1.667407573327471249e-01,9.699586531297198633e+01,6.510000000000000000e+02,1.001397706163742640e+01,9.680495546971933152e+00
2.365000000000000000e+02,9.847201945510601462e+00,9.521594625438421389e+00,1.011852692421127564e+01,1.667531863281561666e-01,9.699519278081837115e+01,6.510000000000000000e+02,1.001395513183875785e+01,9.680448759182445073e+00
2.370000000000000000e+02,9.847167892183533056e+00,9.521546579286516376e+00,1.011852648538249966e+01,1.667655506113542019e-01,9.699452624572101911e+01,6.510000000000000000e+02,1.001393344279488851e+01,9.680402341572179381e+00
2.375000000000000000e+02,9.847134141463058654e+00,9.521498900223640760e+00,1.011852615667784505e+01,1.667778504809521722e-01,9.699386565137845650e+01,6.510000000000000000e+02,1.001391199194400983e+01,9.680356290982105705e+00
2.380000000000000000e+02,9.847100690517757826e+00,9.521451585189993239e+00,1.011852593629165220e+01,1.667900862321737565e-01,9.699321094206064231e+01,6.510000000000000000e+02,1.001389077674993189e+01,9.680310604285583764e+00
2.385000000000000000e+02,9.847067536544784616e+00,9.521404631154448239e+00,1.011852582244904752e+01,1.668022581620579037e-01,9.699256206260213276e+01,6.510000000000000000e+02,1.001386979470684224e+01,9.680265278382726990e+00
2.390000000000000000e+02,9.847034676769744976e+00,9.521358035114202423e+00,1.011852581338917645e+01,1.668143665646755758e-01,9.699191895839820177e+01,6.510000000000000000e+02,1.001384904333442094e+01,9.680220310205069012e+00
2.395000000000000000e+02,9.847002108446135438e+00,9.521311794094566849e+00,1.011852590738216584e+01,1.668264117343035147e-01,9.699128157539479389e+01,6.510000000000000000e+02,1.001382852018043934e+01,9.680175696711831534e+00
2.400000000000000000e+02,9.846969828855268503e+00,9.521265905148556641e+00,1.011852610271836461e+01,1.668383939633977520e-01,9.699064986008625056e+01,6.510000000000000000e+02,1.001380822281866756e+01,9.680131434891871223e+00
2.405000000000000000e+02,9.846937835305785924e+00,9.521220365356688475e+00,1.011852639771202256e+01,1.668503135447266805e-01,9.699002375950655619e+01,6.510000000000000000e+02,1.001378814885051227e+01,9.680087521761059577e+00
2.410000000000000000e+02,9.846906125133481069e+00,9.521175171826614658e+00,1.011852679069959038e+01,1.668621707690849942e-01,9.698940322122503233e+01,6.510000000000000000e+02,1.001376829590256534e+01,9.680043954364396797e+00
2.415000000000000000e+02,9.846874695700876146e+00,9.521130321692947263e+00,1.011852728003990798e+01,1.668739659266467446e-01,9.698878819333830847e+01,6.510000000000000000e+02,1.001374866162752220e+01,9.680000729774230095e+00
2.420000000000000000e+02,9.846843544397120951e+00,9.521085812116844238e+00,1.011852786411394867e+01,1.668856993066549499e-01,9.698817862446831839e+01,6.510000000000000000e+02,1.001372924370377682e+01,9.679957845090465085e+00
2.425000000000000000e+02,9.846812668637520360e+00,9.521041640285801577e+00,1.011852854132476764e+01,1.668973711972150109e-01,9.698757446375290669e+01,6.510000000000000000e+02,1.001371003983473429e+01,9.679915297440304656e+00
2.430000000000000000e+02,9.846782065863328270e+00,9.520997803413386862e+00,1.011852931009573275e+01,1.669089818863875030e-01,9.698697566084203459e+01,6.510000000000000000e+02,1.001369104774971674e+01,9.679873083976939796e+00
2.435000000000000000e+02,9.846751733541401208e+00,9.520954298738919519e+00,1.011853016887461010e+01,1.669205316601107825e-01,9.698638216589030492e+01,6.510000000000000000e+02,1.001367226520151377e+01,9.679831201881290426e+00
2.440000000000000000e+02,9.846721669163965629e+00,9.520911123527159958e+00,1.011853111612535017e+01,1.669320208038653497e-01,9.698579392955285527e+01,6.510000000000000000e+02,1.001365368996783189e+01,9.679789648360099363e+00
2.445000000000000000e+02,9.846691870248351464e+00,9.520868275068256281e+00,1.011853215033606368e+01,1.669434496028310566e-01,9.698521090298028469e+01,6.510000000000000000e+02,1.001363531985118271e+01,9.679748420645520213e+00
2.450000000000000000e+02,9.846662334336723887e+00,9.520825750677166965e+00,1.011853327001448299e+01,1.669548183401217412e-01,9.698463303781252876e+01,6.510000000000000000e+02,1.001361715267684538e+01,9.679707515996602396e+00
2.455000000000000000e+02,9.846633058995788446e+00,9.520783547693607574e+00,1.011853447368840619e+01,1.669661272985533684e-01,9.698406028617385743e+01,6.510000000000000000e+02,1.001359918629434276e+01,9.679666931697235910e+00
2.460000000000000000e+02,9.846604041816387820e+00,9.520741663481832262e+00,1.011853575990481602e+01,1.669773767596060277e-01,9.698349260066436273e+01,6.510000000000000000e+02,1.001358141857599371e+01,9.679626665056781931e+00
2.465000000000000000e+02,9.846575280413548015e+00,9.520700095430141729e+00,1.011853712723147858e+01,1.669885670043605441e-01,9.698292993436132292e+01,6.510000000000000000e+02,1.001356384741790784e+01,9.679586713409188192e+00
2.470000000000000000e+02,9.846546772426005845e+00,9.520658840950922297e+00,1.011853857425488279e+01,1.669996983127723100e-01,9.698237224080953922e+01,6.510000000000000000e+02,1.001354647073877757e+01,9.679547074113232341e+00
2.475000000000000000e+02,9.846518515515931824e+00,9.520617897480100567e+00,1.011854009958088696e+01,1.670107709632573378e-01,9.698181947401579350e+01,6.510000000000000000e+02,1.001352928647918894e+01,9.679507744552672932e+00
2.480000000000000000e+02,9.846490507368699241e+00,9.520577262477136316e+00,1.011854170183384660e+01,1.670217852341477072e-01,9.698127158844471296e+01,6.510000000000000000e+02,1.001351229260284725e+01,9.679468722134551228e+00
2.485000000000000000e+02,9.846462745692766916e+00,9.520536933424729398e+00,1.011854337965720418e+01,1.670327414021867130e-01,9.698072853901584267e+01,6.510000000000000000e+02,1.001349548709495352e+01,9.679430004290578538e+00
2.490000000000000000e+02,9.846435228219187152e+00,9.520496907828460920e+00,1.011854513171249081e+01,1.670436397433092135e-01,9.698019028109452222e+01,6.510000000000000000e+02,1.001347886796249753e+01,9.679391588475876773e+00
2.495000000000000000e+02,9.846407952701612842e+00,9.520457183216587183e+00,1.011854695667998527e+01,1.670544805330061999e-01,9.697965677049172939e+01,6.510000000000000000e+02,1.001346243323462026e+01,9.679353472168607198e+00
2.500000000000000000e+02,9.846380916915931536e+00,9.520417757140076986e+00,1.011854885325696962e+01,1.670652640445609849e-01,9.697912796345649156e+01,6.510000000000000000e+02,1.001344618096049111e+01,9.679315652871370190e+00
2.505000000000000000e+02,9.846354118659929711e+00,9.520378627171909969e+00,1.011855082015922136e+01,1.670759905519576538e-01,9.697860381667027241e+01,6.510000000000000000e+02,1.001343010921188714e+01,9.679278128107972279e+00
2.510000000000000000e+02,9.846327555753244809e+00,9.520339790907218713e+00,1.011855285611968291e+01,1.670866603267155415e-01,9.697808428724478347e+01,6.510000000000000000e+02,1.001341421607995841e+01,9.679240895426529434e+00
2.515000000000000000e+02,9.846301226036963783e+00,9.520301245962897951e+00,1.011855495988867837e+01,1.670972736402785153e-01,9.697756933271502078e+01,6.510000000000000000e+02,1.001339849967724049e+01,9.679203952396685295e+00
2.520000000000000000e+02,9.846275127373560920e+00,9.520262989977398504e+00,1.011855713023306613e+01,1.671078307629779158e-01,9.697705891103753117e+01,6.510000000000000000e+02,1.001338295813653723e+01,9.679167296610582838e+00
2.525000000000000000e+02,9.846249257646508823e+00,9.520225020610554978e+00,1.011855936593653560e+01,1.671183319637742637e-01,9.697655298058278106e+01,6.510000000000000000e+02,1.001336758961028295e+01,9.679130925682734699e+00
2.530000000000000000e+02,9.846223614760100773e+00,9.520187335543289109e+00,1.011856166580083283e+01,1.671287775112446639e-01,9.697605150013187369e+01,6.510000000000000000e+02,1.001335239227134544e+01,9.679094837248856109e+00
2.535000000000000000e+02,9.846198196219885901e+00,9.520149932477544041e+00,1.011856402864198401e+01,1.671391671023283454e-01,9.697555442042340701e+01,6.510000000000000000e+02,1.001333736332221491e+01,9.679059029117558666e+00
2.540000000000000000e+02,9.846172994642957477e+00,9.520112809135799381e+00,1.011856645329347515e+01,1.671494953463457667e-01,9.697506159423080874e+01,6.510000000000000000e+02,1.001332248998930297e+01,9.679023499296611988e+00
2.545000000000000000e+02,9.846148013395357168e+00,9.520075963261170671e+00,1.011856893860480433e+01,1.671597685961831448e-01,9.697457308992647995e+01,6.510000000000000000e+02,1.001330778199153926e+01,9.678988244799175078e+00
2.550000000000000000e+02,9.846123250849318609e+00,9.520039392616972407e+00,1.011857148344014945e+01,1.671699872986954771e-01,9.697408887556900936e+01,6.510000000000000000e+02,1.001329323814801420e+01,9.678953263550623021e+00
2.555000000000000000e+02,9.846098705009897145e+00,9.520003094986634551e+00,1.011857408668067393e+01,1.671801517177431973e-01,9.697360891192592192e+01,6.510000000000000000e+02,1.001327885672763962e+01,9.678918553292154670e+00
2.560000000000000000e+02,9.846074373901519294e+00,9.519967068173391667e+00,1.011857674722155132e+01,1.671902621147867141e-01,9.697313316014621876e+01,6.510000000000000000e+02,1.001326463601630756e+01,9.678884111786732802e+00
2.565000000000000000e+02,9.846050255568055576e+00,9.519931310000245617e+00,1.011857946397395303e+01,1.672003187514820854e-01,9.697266158176235251e+01,6.510000000000000000e+02,1.001325057431953702e+01,9.678849936816574129e+00
2.570000000000000000e+02,9.846026348072388856e+00,9.519895818309557001e+00,1.011858223586351890e+01,1.672103218879179287e-01,9.697219413868158711e+01,6.510000000000000000e+02,1.001323666996030681e+01,9.678816026184472676e+00
2.575000000000000000e+02,9.846002649496378822e+00,9.519860590963016733e+00,1.011858506183117790e+01,1.672202717838615071e-01,9.697173079318517352e+01,6.510000000000000000e+02,1.001322292128024039e+01,9.678782377712517260e+00
2.580000000000000000e+02,9.845979157940600857e+00,9.519825625841386696e+00,1.011858794083218704e+01,1.672301686973595158e-01,9.697127150792326233e+01,6.510000000000000000e+02,1.001320932663796093e+01,9.678748989243242562e+00
2.585000000000000000e+02,9.845955871524054714e+00,9.519790920844299009e+00,1.011859087183633754e+01,1.672400128858284041e-01,9.697081624590906301e+01,6.510000000000000000e+02,1.001319588440988362e+01,9.678715858638225811e+00
2.590000000000000000e+02,9.845932788384144985e+00,9.519756473889973591e+00,1.011859385382656740e+01,1.672498046056404564e-01,9.697036497051858817e+01,6.510000000000000000e+02,1.001318259298978397e+01,9.678682983778504223e+00
2.595000000000000000e+02,9.845909906676340029e+00,9.519722282915319411e+00,1.011859688580099359e+01,1.672595441123842785e-01,9.696991764548398862e+01,6.510000000000000000e+02,1.001316945078872500e+01,9.678650362563956833e+00
2.600000000000000000e+02,9.845887224574019214e+00,9.519688345875525926e+00,1.011859996677134887e+01,1.672692316600360996e-01,9.696947423489002915e+01,6.510000000000000000e+02,1.001315645623405537e+01,9.678617992913983059e+00
2.605000000000000000e+02,9.845864740268380544e+00,9.519654660743769981e+00,1.011860309576365324e+01,1.672788675027758742e-01,9.696903470317313634e+01,6.510000000000000000e+02,1.001314360777115553e+01,9.678585872765603781e+00
2.610000000000000000e+02,9.845842451968088938e+00,9.519621225511286866e+00,1.011860627181550321e+01,1.672884518931213871e-01,9.696859901511379576e+01,6.510000000000000000e+02,1.001313090386121196e+01,9.678554000074967689e+00
2.615000000000000000e+02,9.845820357899242481e+00,9.519588038186963530e+00,1.011860949397956411e+01,1.672979850821888770e-01,9.696816713583571357e+01,6.510000000000000000e+02,1.001311834298143033e+01,9.678522372817052855e+00
2.620000000000000000e+02,9.845798456304999391e+00,9.519555096797500227e+00,1.011861276132214549e+01,1.673074673207827490e-01,9.696773903079920842e+01,6.510000000000000000e+02,1.001310592362578333e+01,9.678490988984215448e+00
2.625000000000000000e+02,9.845776745445594003e+00,9.519522399386758593e+00,1.011861607291962706e+01,1.673168988583078609e-01,9.696731466580078518e+01,6.510000000000000000e+02,1.001309364430390048e+01,9.678459846587285753e+00
2.630000000000000000e+02,9.845755223598109396e+00,9.519489944016031657e+00,1.011861942786403290e+01,1.673262799441185278e-01,9.696689400696936900e+01,6.510000000000000000e+02,1.001308150354222803e+01,9.678428943653988981e+00
2.635000000000000000e+02,9.845733889056191401e+00,9.519457728763569548e+00,1.011862282525873802e+01,1.673356108250310947e-01,9.696647702075973996e+01,6.510000000000000000e+02,1.001306949988122241e+01,9.678398278231160390e+00
2.640000000000000000e+02,9.845712740130069918e+00,9.519425751724533313e+00,1.011862626421986100e+01,1.673448917482280307e-01,9.696606367395381199e+01,6.510000000000000000e+02,1.001305763187829889e+01,9.678367848381842720e+00
2.645000000000000000e+02,9.845691775146049096e+00,9.519394011010779977e+00,1.011862974387531899e+01,1.673541229596518520e-01,9.696565393365015950e+01,6.510000000000000000e+02,1.001304589810570178e+01,9.678337652186396411e+00
2.650000000000000000e+02,9.845670992446736491e+00,9.519362504750821685e+00,1.011863326336707658e+01,1.673633047040062882e-01,9.696524776726856487e+01,6.510000000000000000e+02,1.001303429715074245e+01,9.678307687742730536e+00
2.655000000000000000e+02,9.845650388050342983e+00,9.519331231089497081e+00,1.011863682184648994e+01,1.673724342605240611e-01,9.696484509546617403e+01,6.510000000000000000e+02,1.001302282231086771e+01,9.678277953789820032e+00
2.660000000000000000e+02,9.845629962100138854e+00,9.519300188187870049e+00,1.011864041847857010e+01,1.673815141126932804e-01,9.696444592187063449e+01,6.510000000000000000e+02,1.001301147621283327e+01,9.678248447987444436e+00
2.665000000000000000e+02,9.845609713576790156e+00,9.519269374223124913e+00,1.011864405243926335e+01,1.673905452508388236e-01,9.696405022671700635e+01,6.510000000000000000e+02,1.001300025882762768e+01,9.678219168325952637e+00
2.670000000000000000e+02,9.845589640885545890e+00,9.519238787388266232e+00,1.011864772291620262e+01,1.673995279160591931e-01,9.696365797865929892e+01,6.510000000000000000e+02,1.001298916880160661e+01,9.678190112969486947e+00
2.675000000000000000e+02,9.845569742446926398e+00,9.519208425892282222e+00,1.011865142910860094e+01,1.674084623480636969e-01,9.696326914665216634e+01,6.510000000000000000e+02,1.001297820479499023e+01,9.678161280098862562e+00
2.680000000000000000e+02,9.845550016696630991e+00,9.519178287959396911e+00,1.011865517022754979e+01,1.674173487856914222e-01,9.696288369994945811e+01,6.510000000000000000e+02,1.001296736548232147e+01,9.678132667910938736e+00
2.685000000000000000e+02,9.845530462085203993e+00,9.519148371829565747e+00,1.011865894549247535e+01,1.674261874664460803e-01,9.696250160809725571e+01,6.510000000000000000e+02,1.001295664955165066e+01,9.678104274618757330e+00
2.690000000000000000e+02,9.845511077078146656e+00,9.519118675757969328e+00,1.011866275413713012e+01,1.674349786282064712e-01,9.696212284093671485e+01,6.510000000000000000e+02,1.001294605570635277e+01,9.678076098449940545e+00
2.695000000000000000e+02,9.845491860155540564e+00,9.519089198014880182e+00,1.011866659540372027e+01,1.674437225061189694e-01,9.696174736859572363e+01,6.510000000000000000e+02,1.001293558266165995e+01,9.678048137649421179e+00
2.700000000000000000e+02,9.845472809812044090e+00,9.519059936885641449e+00,1.011867046854740160e+01,1.674524193356032864e-01,9.696137516148959890e+01,6.510000000000000000e+02,1.001292522914764760e+01,9.678020390476440582e+00
2.705000000000000000e+02,9.845453924556633041e+00,9.519030890670379108e+00,1.011867437283167703e+01,1.674610693512652571e-01,9.696100619031588508e+01,6.510000000000000000e+02,1.001291499390790030e+01,9.677992855205367562e+00
2.710000000000000000e+02,9.845435202912428352e+00,9.519002057683941587e+00,1.011867830753156738e+01,1.674696727850332745e-01,9.696064042605001987e+01,6.510000000000000000e+02,1.001290487569746190e+01,9.677965530127394800e+00
2.715000000000000000e+02,9.845416643416756486e+00,9.518973436255713239e+00,1.011868227193187053e+01,1.674782298702510164e-01,9.696027783994813376e+01,6.510000000000000000e+02,1.001289487328700645e+01,9.677938413546504748e+00
2.720000000000000000e+02,9.845398244620746198e+00,9.518945024729589477e+00,1.011868626532887028e+01,1.674867408377936628e-01,9.695991840353771352e+01,6.510000000000000000e+02,1.001288498545853933e+01,9.677911503782951286e+00
2.725000000000000000e+02,9.845380005089381825e+00,9.518916821463573541e+00,1.011869028702644613e+01,1.674952059175707775e-01,9.695956208861917958e+01,6.510000000000000000e+02,1.001287521100695344e+01,9.677884799171811991e+00
2.730000000000000000e+02,9.845361923401183546e+00,9.518888824829971895e+00,1.011869433633999016e+01,1.675036253397702846e-01,9.695920886725981802e+01,6.510000000000000000e+02,1.001286554874095280e+01,9.677858298061412512e+00
2.735000000000000000e+02,9.845343998148221587e+00,9.518861033215026524e+00,1.011869841259430203e+01,1.675119993320626222e-01,9.695885871179343951e+01,6.510000000000000000e+02,1.001285599748028332e+01,9.677831998816159853e+00
2.740000000000000000e+02,9.845326227153778476e+00,9.518833445018740846e+00,1.011870251512466901e+01,1.675203271605459066e-01,9.695851157909400797e+01,6.510000000000000000e+02,1.001284655431432391e+01,9.677805899993231264e+00
2.745000000000000000e+02,9.845308608797088468e+00,9.518806058655046698e+00,1.011870664327378400e+01,1.675286087568252369e-01,9.695816743720607178e+01,6.510000000000000000e+02,1.001283721755391376e+01,9.677780000040263175e+00
2.750000000000000000e+02,9.845291142742999213e+00,9.518778872551331816e+00,1.011871079639612603e+01,1.675368456175822252e-01,9.695782628001325065e+01,6.510000000000000000e+02,1.001282798836058063e+01,9.677754297125417793e+00
2.755000000000000000e+02,9.845273827636130903e+00,9.518751885148455827e+00,1.011871497385362417e+01,1.675450379669992662e-01,9.695748808088436022e+01,6.510000000000000000e+02,1.001281886560312984e+01,9.677728789669130194e+00
2.760000000000000000e+02,9.845256662133843761e+00,9.518725094900663208e+00,1.011871917501785134e+01,1.675531860286617603e-01,9.695715281343917979e+01,6.510000000000000000e+02,1.001280984816250452e+01,9.677703476105181224e+00
2.765000000000000000e+02,9.845239644906182974e+00,9.518698500275343477e+00,1.011872339927024100e+01,1.675612900259209892e-01,9.695682045154757134e+01,6.510000000000000000e+02,1.001280093493210366e+01,9.677678354880262290e+00
2.770000000000000000e+02,9.845222774635791652e+00,9.518672099753040072e+00,1.011872764600081709e+01,1.675693501799279950e-01,9.695649096932699251e+01,6.510000000000000000e+02,1.001279212481571790e+01,9.677653424455863629e+00
2.775000000000000000e+02,9.845206050017679900e+00,9.518645891827146599e+00,1.011873191460601973e+01,1.675773667114461019e-01,9.695616434113867399e+01,6.510000000000000000e+02,1.001278341672912653e+01,9.677628683306233270e+00
2.780000000000000000e+02,9.845189469759050738e+00,9.518619875003833997e+00,1.011873620449458677e+01,1.675853398406447758e-01,9.695584054158400988e+01,6.510000000000000000e+02,1.001277480959969601e+01,9.677604129918405462e+00
2.785000000000000000e+02,9.845173032579539907e+00,9.518594047802327651e+00,1.011874051508106831e+01,1.675932697864790932e-01,9.695551954550913365e+01,6.510000000000000000e+02,1.001276630236601761e+01,9.677579762793060425e+00
2.790000000000000000e+02,9.845156737210656317e+00,9.518568408754084942e+00,1.011874484579075961e+01,1.676011567670011304e-01,9.695520132799401836e+01,6.510000000000000000e+02,1.001275789397765692e+01,9.677555580443653938e+00
2.795000000000000000e+02,9.845140582395734086e+00,9.518542956403045707e+00,1.011874919605577716e+01,1.676090009991021423e-01,9.695488586435133982e+01,6.510000000000000000e+02,1.001274958339483589e+01,9.677531581396630500e+00
2.800000000000000000e+02,9.845124566890101292e+00,9.518517689305685536e+00,1.011875356531648151e+01,1.676168026993928861e-01,9.695457313013015721e+01,6.510000000000000000e+02,1.001274136958949335e+01,9.677507764190709239e+00
2.805000000000000000e+02,9.845108689460619900e+00,9.518492606030513059e+00,1.011875795302221093e+01,1.676245620830142391e-01,9.695426310110653390e+01,6.510000000000000000e+02,1.001273325154363469e+01,9.677484127377605105e+00
2.810000000000000000e+02,9.845092948885824313e+00,9.518467705158220937e+00,1.011876235862880691e+01,1.676322793638450603e-01,9.695395575328610960e+01,6.510000000000000000e+02,1.001272522824967126e+01,9.677460669521979142e+00
2.815000000000000000e+02,9.845077343955512816e+00,9.518442985281581059e+00,1.011876678160244758e+01,1.676399547556929326e-01,9.695365106289661128e+01,6.510000000000000000e+02,1.001271729871120542e+01,9.677437389199820217e+00
2.820000000000000000e+02,9.845061873471014025e+00,9.518418445005048412e+00,1.011877122141457441e+01,1.676475884712083642e-01,9.695334900639281273e+01,6.510000000000000000e+02,1.001270946194222233e+01,9.677414284999805716e+00
2.825000000000000000e+02,9.845046536244698387e+00,9.518394082944942269e+00,1.011877567754624252e+01,1.676551807220406365e-01,9.695304956044668643e+01,6.510000000000000000e+02,1.001270171696673827e+01,9.677391355522658500e+00
2.830000000000000000e+02,9.845031331100132732e+00,9.518369897729407114e+00,1.011878014948516125e+01,1.676627317184249122e-01,9.695275270195051576e+01,6.510000000000000000e+02,1.001269406281855723e+01,9.677368599381706460e+00
2.835000000000000000e+02,9.845016256871929272e+00,9.518345887997920585e+00,1.011878463672634609e+01,1.676702416704242971e-01,9.695245840801440806e+01,6.510000000000000000e+02,1.001268649854235449e+01,9.677346015201505836e+00
2.840000000000000000e+02,9.845001312405344152e+00,9.518322052401304134e+00,1.011878913877283814e+01,1.676777107869478478e-01,9.695216665595769712e+01,6.510000000000000000e+02,1.001267902319229108e+01,9.677323601618395443e+00
2.845000000000000000e+02,9.844986496556529687e+00,9.518298389601909548e+00,1.011879365513519069e+01,1.676851392760615733e-01,9.695187742331444269e+01,6.510000000000000000e+02,1.001267163583258935e+01,9.677301357280468252e+00
2.850000000000000000e+02,9.844971808192369167e+00,9.518274898273256568e+00,1.011879818533071251e+01,1.676925273445235842e-01,9.695159068782972156e+01,6.510000000000000000e+02,1.001266433553689339e+01,9.677279280847846721e+00
2.855000000000000000e+02,9.844957246190153555e+00,9.518251577099906768e+00,1.011880272888381604e+01,1.676998751987159031e-01,9.695130642745365890e+01,6.510000000000000000e+02,1.001265712138886776e+01,9.677257370991437568e+00
2.860000000000000000e+02,9.844942809437672082e+00,9.518228424777532837e+00,1.011880728532578821e+01,1.677071830440244882e-01,9.695102462034309099e+01,6.510000000000000000e+02,1.001264999248169651e+01,9.677235626393647649e+00
2.865000000000000000e+02,9.844928496833027509e+00,9.518205440012641461e+00,1.011881185419600726e+01,1.677144510846328707e-01,9.695074524485764300e+01,6.510000000000000000e+02,1.001264294791766041e+01,9.677214045748394611e+00
2.870000000000000000e+02,9.844914307284581056e+00,9.518182621522555564e+00,1.011881643503804540e+01,1.677216795238851976e-01,9.695046827955897584e+01,6.510000000000000000e+02,1.001263598680846734e+01,9.677192627760696553e+00
2.875000000000000000e+02,9.844900239710829837e+00,9.518159968035330820e+00,1.011882102740588962e+01,1.677288685647520261e-01,9.695019370320837027e+01,6.510000000000000000e+02,1.001262910827558272e+01,9.677171371146076950e+00
2.880000000000000000e+02,9.844886293040264746e+00,9.518137478289551368e+00,1.011882563085779196e+01,1.677360184084865646e-01,9.694992149476361476e+01,6.510000000000000000e+02,1.001262231144874981e+01,9.677150274631777904e+00
2.885000000000000000e+02,9.844872466211301187e+00,9.518115151034377774e+00,1.011883024496050076e+01,1.677431292562284737e-01,9.694965163337806757e+01,6.510000000000000000e+02,1.001261559546752977e+01,9.677129336955072603e+00
2.890000000000000000e+02,9.844858758172140512e+00,9.518092985029355191e+00,1.011883486928376463e+01,1.677502013079184562e-01,9.694938409839753035e+01,6.510000000000000000e+02,1.001260895948005825e+01,9.677108556864221001e+00
2.895000000000000000e+02,9.844845167880817982e+00,9.518070979044281898e+00,1.011883950340699734e+01,1.677572347618853654e-01,9.694911886936125711e+01,6.510000000000000000e+02,1.001260240264270429e+01,9.677087933118933449e+00
2.900000000000000000e+02,9.844831694304872372e+00,9.518049131859234180e+00,1.011884414691494705e+01,1.677642298172770663e-01,9.694885592599594304e+01,6.510000000000000000e+02,1.001259592412215049e+01,9.677067464487596027e+00
2.905000000000000000e+02,9.844818336421495175e+00,9.518027442264363813e+00,1.011884879939876214e+01,1.677711866710103195e-01,9.694859524821791297e+01,6.510000000000000000e+02,1.001258952309250638e+01,9.677047149750485744e+00
2.910000000000000000e+02,9.844805093217248171e+00,9.518005909059940706e+00,1.011885346045542988e+01,1.677781055192710258e-01,9.694833681612792020e+01,6.510000000000000000e+02,1.001258319873651992e+01,9.677026987697976423e+00
2.915000000000000000e+02,9.844791963688027892e+00,9.517984531055882158e+00,1.011885812968815479e+01,1.677849865576180877e-01,9.694808061001052124e+01,6.510000000000000000e+02,1.001257695024564498e+01,9.677006977130410803e+00
2.920000000000000000e+02,9.844778946839046085e+00,9.517963307072388801e+00,1.011886280670632843e+01,1.677918299809841862e-01,9.694782661033367788e+01,6.510000000000000000e+02,1.001257077682003072e+01,9.676987116858061455e+00
2.925000000000000000e+02,9.844766041684575697e+00,9.517942235939031548e+00,1.011886749112543882e+01,1.677986359827457197e-01,9.694757479774347075e+01,6.510000000000000000e+02,1.001256467766732072e+01,9.676967405701830671e+00
2.930000000000000000e+02,9.844753247247943762e+00,9.517921316494886597e+00,1.011887218256641496e+01,1.678054047561708395e-01,9.694732515306429832e+01,6.510000000000000000e+02,1.001255865200411321e+01,9.676947842491772533e+00
2.935000000000000000e+02,9.844740562561641539e+00,9.517900547589173144e+00,1.011887688065590041e+01,1.678121364929728854e-01,9.694707765730082372e+01,6.510000000000000000e+02,1.001255269905461454e+01,9.676928426068668543e+00
2.940000000000000000e+02,9.844727986666859110e+00,9.517879928080393626e+00,1.011888158502727819e+01,1.678188313845513091e-01,9.694683229162899352e+01,6.510000000000000000e+02,1.001254681805141189e+01,9.676909155282308106e+00
2.945000000000000000e+02,9.844715518613657679e+00,9.517859456836086807e+00,1.011888629531829054e+01,1.678254896210102931e-01,9.694658903739910727e+01,6.510000000000000000e+02,1.001254100823466686e+01,9.676890028992648496e+00
2.950000000000000000e+02,9.844703157460820364e+00,9.517839132733355356e+00,1.011889101117324330e+01,1.678321113919347130e-01,9.694634787613334481e+01,6.510000000000000000e+02,1.001253526885275491e+01,9.676871046068887594e+00
2.955000000000000000e+02,9.844690902275662125e+00,9.517818954658533670e+00,1.011889573224075356e+01,1.678386968862870532e-01,9.694610878952168775e+01,6.510000000000000000e+02,1.001252959916194918e+01,9.676852205389376849e+00
2.960000000000000000e+02,9.844678752134198518e+00,9.517798921507120369e+00,1.011890045817566097e+01,1.678452462912714549e-01,9.694587175942511692e+01,6.510000000000000000e+02,1.001252399842547014e+01,9.676833505842925121e+00
2.965000000000000000e+02,9.844666706120834831e+00,9.517779032183582899e+00,1.011890518863863342e+01,1.678517597940908934e-01,9.694563676787001327e+01,6.510000000000000000e+02,1.001251846591492622e+01,9.676814946326743438e+00
2.970000000000000000e+02,9.844654763328296809e+00,9.517759285601320229e+00,1.011890992329472638e+01,1.678582375805529048e-01,9.694540379704618260e+01,6.510000000000000000e+02,1.001251300090885010e+01,9.676796525747745292e+00
2.975000000000000000e+02,9.844642922857653744e+00,9.517739680682653969e+00,1.011891466181496391e+01,1.678646798362583847e-01,9.694517282930780766e+01,6.510000000000000000e+02,1.001250760269391193e+01,9.676778243021393777e+00
2.980000000000000000e+02,9.844631183818130182e+00,9.517720216358766194e+00,1.011891940387441124e+01,1.678710867452069821e-01,9.694494384716935542e+01,6.510000000000000000e+02,1.001250227056333664e+01,9.676760097072921951e+00
2.985000000000000000e+02,9.844619545327173427e+00,9.517700891569482735e+00,1.011892414915410043e+01,1.678774584910895928e-01,9.694471683330721135e+01,6.510000000000000000e+02,1.001249700381826102e+01,9.676742086836084056e+00
2.990000000000000000e+02,9.844608006510137344e+00,9.517681705263356662e+00,1.011892889733991474e+01,1.678837952565137570e-01,9.694449177055321343e+01,6.510000000000000000e+02,1.001249180176665199e+01,9.676724211253622698e+00
2.995000000000000000e+02,9.844596566500484869e+00,9.517662656397405385e+00,1.011893364812277163e+01,1.678900972231075761e-01,9.694426864189873072e+01,6.510000000000000000e+02,1.001248666372359253e+01,9.676706469277378986e+00
3.000000000000000000e+02,9.844585224439503790e+00,9.517643743937263423e+00,1.011893840119856769e+01,1.678963645725018161e-01,9.694404743048927742e+01,6.510000000000000000e+02,1.001248158901200647e+01,9.676688859867002890e+00
3.005000000000000000e+02,9.844573979476328063e+00,9.517624966856862656e+00,1.011894315626682861e+01,1.679025974842123237e-01,9.694382811962434232e+01,6.510000000000000000e+02,1.001247657696054105e+01,9.676671381992116849e+00
3.010000000000000000e+02,9.844562830767758399e+00,9.517606324138538909e+00,1.011894791303339325e+01,1.679087961378102900e-01,9.694361069275456089e+01,6.510000000000000000e+02,1.001247162690556891e+01,9.676654034629947887e+00
3.015000000000000000e+02,9.844551777478354637e+00,9.517587814772779709e+00,1.011895267120937092e+01,1.679149607123545107e-01,9.694339513348326420e+01,6.510000000000000000e+02,1.001246673819071020e+01,9.676636816766000848e+00
3.020000000000000000e+02,9.844540818780131985e+00,9.517569437758249151e+00,1.011895743050882146e+01,1.679210913846872211e-01,9.694318142555999884e+01,6.510000000000000000e+02,1.001246191016481824e+01,9.676619727395443959e+00
3.025000000000000000e+02,9.844529953852781290e+00,9.517551192101949553e+00,1.011896219064979796e+01,1.679271883323272818e-01,9.694296955288582751e+01,6.510000000000000000e+02,1.001245714218510763e+01,9.676602765520453175e+00
3.030000000000000000e+02,9.844519181883285341e+00,9.517533076818713411e+00,1.011896695135602187e+01,1.679332517305265893e-01,9.694275949950473148e+01,6.510000000000000000e+02,1.001245243361381121e+01,9.676585930152759474e+00
3.035000000000000000e+02,9.844508502066183553e+00,9.517515090931425448e+00,1.011897171235599302e+01,1.679392817556793482e-01,9.694255124960999126e+01,6.510000000000000000e+02,1.001244778382186240e+01,9.676569220310504704e+00
3.040000000000000000e+02,9.844497913603044381e+00,9.517497233470876949e+00,1.011897647338174444e+01,1.679452785813456417e-01,9.694234478753244844e+01,6.510000000000000000e+02,1.001244319218438861e+01,9.676552635021698379e+00
3.045000000000000000e+02,9.844487415702838362e+00,9.517479503475524183e+00,1.011898123417099171e+01,1.679512423817123845e-01,9.694214009774913166e+01,6.510000000000000000e+02,1.001243865808455169e+01,9.676536173321126810e+00
3.050000000000000000e+02,9.844477007581598826e+00,9.517461899991751295e+00,1.011898599446434233e+01,1.679571733291663482e-01,9.694193716487548329e+01,6.510000000000000000e+02,1.001243418091076620e+01,9.676519834252433228e+00
3.055000000000000000e+02,9.844466688462622628e+00,9.517444422073518595e+00,1.011899075400831194e+01,1.679630715956891562e-01,9.694173597367009165e+01,6.510000000000000000e+02,1.001242976005831053e+01,9.676503616866932944e+00
3.060000000000000000e+02,9.844456457575983421e+00,9.517427068782591704e+00,1.011899551255112506e+01,1.679689373530642016e-01,9.694153650902499919e+01,6.510000000000000000e+02,1.001242539492904804e+01,9.676487520222917027e+00
3.065000000000000000e+02,9.844446314158830091e+00,9.517409839188012199e+00,1.011900026984598000e+01,1.679747707711730376e-01,9.694133875597100314e+01,6.510000000000000000e+02,1.001242108493000416e+01,9.676471543387657803e+00
3.070000000000000000e+02,9.844436257455216222e+00,9.517392732366397823e+00,1.011900502565220883e+01,1.679805720197515839e-01,9.694114269967494124e+01,6.510000000000000000e+02,1.001241682947496869e+01,9.676455685435463749e+00
3.075000000000000000e+02,9.844426286715817653e+00,9.517375747401844777e+00,1.011900977972970317e+01,1.679863412676160794e-01,9.694094832543387952e+01,6.510000000000000000e+02,1.001241262798343357e+01,9.676439945448201740e+00
3.080000000000000000e+02,9.844416401198328614e+00,9.517358883385762525e+00,1.011901453184510480e+01,1.679920786828699442e-01,9.694075561868285718e+01,6.510000000000000000e+02,1.001240847988119853e+01,9.676424322515458698e+00
3.085000000000000000e+02,9.844406600167012300e+00,9.517342139416856028e+00,1.011901928176785681e+01,1.679977844324396508e-01,9.694056456498604746e+01,6.510000000000000000e+02,1.001240438459945281e+01,9.676408815734571789e+00
3.090000000000000000e+02,9.844396882892700873e+00,9.517325514600980085e+00,1.011902402927096567e+01,1.680034586833659138e-01,9.694037515003711292e+01,6.510000000000000000e+02,1.001240034157606829e+01,9.676393424209335237e+00
3.095000000000000000e+02,9.844387248652800793e+00,9.517309008051077157e+00,1.011902877413302093e+01,1.680091016004807702e-01,9.694018735965845224e+01,6.510000000000000000e+02,1.001239635025327956e+01,9.676378147052320244e+00
3.100000000000000000e+02,9.844377696731200444e+00,9.517292618887509548e+00,1.011903351613210233e+01,1.680147133496607548e-01,9.694000117980066022e+01,6.510000000000000000e+02,1.001239241008086189e+01,9.676362983381538996e+00
3.105000000000000000e+02,9.844368226418314549e+00,9.517276346237318663e+00,1.011903825505581977e+01,1.680202940940067058e-01,9.693981659654188832e+01,6.510000000000000000e+02,1.001238852051232087e+01,9.676347932324306456e+00
3.110000000000000000e+02,9.844358837010847907e+00,9.517260189234436396e+00,1.011904299068831570e+01,1.680258439977162788e-01,9.693963359608473240e+01,6.510000000000000000e+02,1.001238468100856593e+01,9.676332993013131656e+00
3.115000000000000000e+02,9.844349527811763423e+00,9.517244147020036849e+00,1.011904772282867171e+01,1.680313632229868959e-01,9.693945216475427173e+01,6.510000000000000000e+02,1.001238089103475026e+01,9.676318164588776582e+00
3.120000000000000000e+02,9.844340298130358491e+00,9.517228218742017631e+00,1.011905245126587616e+01,1.680368519314099918e-01,9.693927228900032844e+01,6.510000000000000000e+02,1.001237715006176643e+01,9.676303446198948777e+00
3.125000000000000000e+02,9.844331147282055383e+00,9.517212403555017630e+00,1.011905717580159170e+01,1.680423102841262506e-01,9.693909395539326113e+01,6.510000000000000000e+02,1.001237345756618069e+01,9.676288836997928300e+00
3.130000000000000000e+02,9.844322074588433225e+00,9.517196700620432992e+00,1.011906189623810448e+01,1.680477384414131581e-01,9.693891715062439118e+01,6.510000000000000000e+02,1.001236981302984574e+01,9.676274336147020705e+00
3.135000000000000000e+02,9.844313078867847011e+00,9.517181109106262582e+00,1.011906661238017868e+01,1.680531364024805685e-01,9.693874185142327349e+01,6.510000000000000000e+02,1.001236621527032788e+01,9.676259942465366137e+00
3.140000000000000000e+02,9.844304159694630130e+00,9.517165628187195026e+00,1.011907132403735154e+01,1.680585044014540896e-01,9.693856804948262607e+01,6.510000000000000000e+02,1.001236266409608255e+01,9.676245655293175929e+00
3.145000000000000000e+02,9.844295316681430208e+00,9.517150257044267647e+00,1.011907603102267572e+01,1.680638426829415555e-01,9.693839573725328762e+01,6.510000000000000000e+02,1.001235915936437237e+01,9.676231473998488042e+00
3.150000000000000000e+02,9.844286549173727252e+00,9.517134994865154241e+00,1.011908073315171563e+01,1.680691514033583744e-01,9.693822490189620567e+01,6.510000000000000000e+02,1.001235570057708379e+01,9.676217397770368933e+00
3.155000000000000000e+02,9.844277856522671399e+00,9.517119840844024736e+00,1.011908543024273044e+01,1.680744307199102672e-01,9.693805553068442293e+01,6.510000000000000000e+02,1.001235228724257986e+01,9.676203425802761160e+00
3.160000000000000000e+02,9.844269238085475493e+00,9.517104794181287630e+00,1.011909012211846459e+01,1.680796807880131361e-01,9.693788761100981333e+01,6.510000000000000000e+02,1.001234891887349043e+01,9.676189557297462329e+00
3.165000000000000000e+02,9.844260693224947900e+00,9.517089854083707223e+00,1.011909480860550481e+01,1.680849017626868946e-01,9.693772113037429961e+01,6.510000000000000000e+02,1.001234559498763410e+01,9.676175791462259923e+00
3.170000000000000000e+02,9.844252221309442774e+00,9.517075019764416055e+00,1.011909948953132243e+01,1.680900937979883658e-01,9.693755607638891547e+01,6.510000000000000000e+02,1.001234231510743022e+01,9.676162127511453548e+00
3.175000000000000000e+02,9.844243821713238418e+00,9.517060290442579173e+00,1.011910416472678520e+01,1.680952570477337038e-01,9.693739243678122364e+01,6.510000000000000000e+02,1.001233907876097184e+01,9.676148564665504992e+00
3.180000000000000000e+02,9.844235493815904903e+00,9.517045665343660588e+00,1.011910883402732431e+01,1.681003916641576057e-01,9.693723019938251184e+01,6.510000000000000000e+02,1.001233588548006281e+01,9.676135102151746992e+00
3.185000000000000000e+02,9.844227237002654007e+00,9.517031143699083984e+00,1.011911349727113496e+01,1.681054977996677968e-01,9.693706935213539566e+01,6.510000000000000000e+02,1.001233273480232278e+01,9.676121739202987015e+00
3.190000000000000000e+02,9.844219050664092308e+00,9.517016724746426348e+00,1.011911815429801642e+01,1.681105756054006028e-01,9.693690988308821943e+01,6.510000000000000000e+02,1.001232962626949252e+01,9.676108475058692093e+00
3.195000000000000000e+02,9.844210934196366836e+00,9.517002407729359348e+00,1.011912280495214311e+01,1.681156252318923294e-01,9.693675178039839579e+01,6.510000000000000000e+02,1.001232655942825822e+01,9.676095308964475450e+00
3.200000000000000000e+02,9.844202887000799151e+00,9.516988191897340243e+00,1.011912744907669826e+01,1.681206468287181899e-01,9.693659503232498764e+01,6.510000000000000000e+02,1.001232353382951779e+01,9.676082240172082294e+00
3.205000000000000000e+02,9.844194908484160678e+00,9.516974076505830382e+00,1.011913208652325835e+01,1.681256405454732150e-01,9.693643962723430718e+01,6.510000000000000000e+02,1.001232054902963320e+01,9.676069267938688157e+00
3.210000000000000000e+02,9.844186998058376048e+00,9.516960060815939926e+00,1.011913671714349228e+01,1.681306065301213237e-01,9.693628555359377685e+01,6.510000000000000000e+02,1.001231760458849784e+01,9.676056391528256029e+00
3.215000000000000000e+02,9.844179155140576398e+00,9.516946144094880822e+00,1.011914134079240846e+01,1.681355449303889305e-01,9.693613279997326515e+01,6.510000000000000000e+02,1.001231470007096469e+01,9.676043610210186330e+00
3.220000000000000000e+02,9.844171379153248580e+00,9.516932325615288235e+00,1.011914595732729616e+01,1.681404558933008442e-01,9.693598135504795721e+01,6.510000000000000000e+02,1.001231183504654787e+01,9.676030923259947514e+00
3.225000000000000000e+02,9.844163669523810611e+00,9.516918604655584701e+00,1.011915056660732759e+01,1.681453395648711269e-01,9.693583120758988514e+01,6.510000000000000000e+02,1.001230900908868016e+01,9.676018329958939290e+00
3.230000000000000000e+02,9.844156025684783984e+00,9.516904980499967692e+00,1.011915516849580321e+01,1.681501960910835314e-01,9.693568234647152337e+01,6.510000000000000000e+02,1.001230622177586937e+01,9.676005829593700369e+00
3.235000000000000000e+02,9.844148447073679975e+00,9.516891452438031251e+00,1.011915976285854413e+01,1.681550256163958645e-01,9.693553476066321650e+01,6.510000000000000000e+02,1.001230347269007659e+01,9.675993421457285137e+00
3.240000000000000000e+02,9.844140933132973004e+00,9.516878019765034225e+00,1.011916434956159883e+01,1.681598282846174242e-01,9.693538843923283821e+01,6.510000000000000000e+02,1.001230076141759007e+01,9.675981104848355940e+00
3.245000000000000000e+02,9.844133483310015365e+00,9.516864681781763480e+00,1.011916892847734673e+01,1.681646042393217522e-01,9.693524337134434177e+01,6.510000000000000000e+02,1.001229808754933792e+01,9.675968879070692807e+00
3.250000000000000000e+02,9.844126097057106506e+00,9.516851437794429103e+00,1.011917349947303890e+01,1.681693536233828667e-01,9.693509954625886849e+01,6.510000000000000000e+02,1.001229545068048843e+01,9.675956743433722806e+00
3.255000000000000000e+02,9.844118773831441516e+00,9.516838287114559591e+00,1.011917806243718410e+01,1.681740765787692049e-01,9.693495695333376716e+01,6.510000000000000000e+02,1.001229285041021200e+01,9.675944697252672810e+00
3.260000000000000000e+02,9.844111513094846444e+00,9.516825229059376667e+00,1.011918261723715418e+01,1.681787732467503182e-01,9.693481558201726500e+01,6.510000000000000000e+02,1.001229028634159590e+01,9.675932739848095210e+00
3.265000000000000000e+02,9.844104314314016335e+00,9.516812262950988810e+00,1.011918716375625671e+01,1.681834437674845362e-01,9.693467542185332775e+01,6.510000000000000000e+02,1.001228775808150218e+01,9.675920870546532271e+00
3.270000000000000000e+02,9.844097176960241669e+00,9.516799388116938374e+00,1.011919170187383443e+01,1.681880882814118794e-01,9.693453646247634481e+01,6.510000000000000000e+02,1.001228526524165297e+01,9.675909088678828596e+00
3.275000000000000000e+02,9.844090100509559349e+00,9.516786603890091456e+00,1.011919623148070535e+01,1.681927069275523101e-01,9.693439869361392880e+01,6.510000000000000000e+02,1.001228280743711352e+01,9.675897393582006956e+00
3.280000000000000000e+02,9.844083084442511122e+00,9.516773909608215121e+00,1.011920075246043105e+01,1.681972998445376011e-01,9.693426210508216911e+01,6.510000000000000000e+02,1.001228038428704714e+01,9.675885784597973327e+00
3.285000000000000000e+02,9.844076128244237722e+00,9.516761304614496098e+00,1.011920526470264292e+01,1.682018671700442891e-01,9.693412668678755040e+01,6.510000000000000000e+02,1.001227799541428176e+01,9.675874261074193683e+00
3.290000000000000000e+02,9.844069231404386500e+00,9.516748788257002545e+00,1.011920976809872563e+01,1.682064090412066226e-01,9.693399242872510513e+01,6.510000000000000000e+02,1.001227564044559415e+01,9.675862822363180626e+00
3.295000000000000000e+02,9.844062393417212675e+00,9.516736359889064190e+00,1.011921426254300727e+01,1.682109255950293425e-01,9.693385932098057367e+01,6.510000000000000000e+02,1.001227331901224282e+01,9.675851467822184304e+00
3.300000000000000000e+02,9.844055613781254266e+00,9.516724018868851331e+00,1.011921874793279486e+01,1.682154169669440591e-01,9.693372735372361149e+01,6.510000000000000000e+02,1.001227103074819880e+01,9.675840196814311511e+00
3.305000000000000000e+02,9.844048891999516826e+00,9.516711764559691034e+00,1.011922322416580400e+01,1.682198832920472065e-01,9.693359651721171133e+01,6.510000000000000000e+02,1.001226877529156489e+01,9.675829008707468759e+00
3.310000000000000000e+02,9.844042227579326010e+00,9.516699596329772248e+00,1.011922769114293530e+01,1.682243247049972079e-01,9.693346680178740371e+01,6.510000000000000000e+02,1.001226655228432350e+01,9.675817902874328524e+00
3.315000000000000000e+02,9.844035620032345335e+00,9.516687513551854494e+00,1.011923214876561161e+01,1.682287413393444564e-01,9.693333819787822847e+01,6.510000000000000000e+02,1.001226436137168996e+01,9.675806878693000712e+00
3.320000000000000000e+02,9.844029068874455390e+00,9.516675515603804314e+00,1.011923659693954924e+01,1.682331333286142261e-01,9.693321069599481632e+01,6.510000000000000000e+02,1.001226220220306828e+01,9.675795935545840720e+00
3.325000000000000000e+02,9.844022573625876404e+00,9.516663601868287969e+00,1.011924103557095656e+01,1.682375008049666054e-01,9.693308428673293520e+01,6.510000000000000000e+02,1.001226007443084320e+01,9.675785072820909605e+00
3.330000000000000000e+02,9.844016133811010150e+00,9.516651771732712817e+00,1.011924546456854834e+01,1.682418439006918565e-01,9.693295896077054863e+01,6.510000000000000000e+02,1.001225797771170178e+01,9.675774289910316739e+00
3.335000000000000000e+02,9.844009748958271189e+00,9.516640024589158031e+00,1.011924988384286550e+01,1.682461627464062470e-01,9.693283470886437669e+01,6.510000000000000000e+02,1.001225591170467766e+01,9.675763586211864720e+00
3.340000000000000000e+02,9.844003418600371091e+00,9.516628359834424344e+00,1.011925429330667647e+01,1.682504574728568014e-01,9.693271152185560879e+01,6.510000000000000000e+02,1.001225387607322759e+01,9.675752961127512819e+00
3.345000000000000000e+02,9.843997142274082179e+00,9.516616776869843974e+00,1.011925869287567004e+01,1.682547282101995723e-01,9.693258939066538460e+01,6.510000000000000000e+02,1.001225187048428289e+01,9.675742414063883245e+00
3.350000000000000000e+02,9.843990919520059890e+00,9.516605275101438721e+00,1.011926308246483330e+01,1.682589750875879142e-01,9.693246830629091448e+01,6.510000000000000000e+02,1.001224989460764725e+01,9.675731944432472531e+00
3.355000000000000000e+02,9.843984749883038177e+00,9.516593853939875558e+00,1.011926746199336868e+01,1.682631982334300558e-01,9.693234825980957226e+01,6.510000000000000000e+02,1.001224794811646923e+01,9.675721551649608898e+00
3.360000000000000000e+02,9.843978632911918325e+00,9.516582512800230376e+00,1.011927183138024411e+01,1.682673977757505324e-01,9.693222924238064309e+01,6.510000000000000000e+02,1.001224603068767038e+01,9.675711235136168042e+00
3.365000000000000000e+02,9.843972568159205849e+00,9.516571251102037721e+00,1.011927619054802996e+01,1.682715738419326423e-01,9.693211124523418221e+01,6.510000000000000000e+02,1.001224414200113877e+01,9.675700994317272929e+00
3.370000000000000000e+02,9.843966555181562939e+00,9.516560068269376060e+00,1.011928053942017591e+01,1.682757265585123341e-01,9.693199425968195726e+01,6.510000000000000000e+02,1.001224228174007536e+01,9.675690828623050521e+00
3.375000000000000000e+02,9.843960593539408777e+00,9.516548963730723898e+00,1.011928487792281750e+01,1.682798560513333874e-01,9.693187827710939075e+01,6.510000000000000000e+02,1.001224044959074178e+01,9.675680737488075778e+00
3.380000000000000000e+02,9.843954682796914213e+00,9.516537936918844309e+00,1.011928920598365345e+01,1.682839624464236850e-01,9.693176328897595795e+01,6.510000000000000000e+02,1.001223864524333784e+01,9.675670720350490583e+00
3.385000000000000000e+02,9.843948822522190056e+00,9.516526987271040738e+00,1.011929352353098466e+01,1.682880458679853197e-01,9.693164928681807169e+01,6.510000000000000000e+02,1.001223686839017546e+01,9.675660776654204653e+00
3.390000000000000000e+02,9.843943012286931804e+00,9.516516114228604550e+00,1.011929783049757603e+01,1.682921064406112666e-01,9.693153626224294328e+01,6.510000000000000000e+02,1.001223511872754379e+01,9.675650905846321592e+00
3.395000000000000000e+02,9.843937251666844190e+00,9.516505317237273331e+00,1.011930212681420649e+01,1.682961442875330893e-01,9.693142420693622796e+01,6.510000000000000000e+02,1.001223339595437700e+01,9.675641107379311379e+00
3.400000000000000000e+02,9.843931540240987488e+00,9.516494595747087004e+00,1.011930641241460549e+01,1.683001595313944887e-01,9.693131311264959038e+01,6.510000000000000000e+02,1.001223169977238037e+01,9.675631380709592833e+00
3.405000000000000000e+02,9.843925877592321072e+00,9.516483949212082294e+00,1.011931068723523097e+01,1.683041522952819780e-01,9.693120297121157591e+01,6.510000000000000000e+02,1.001223002988760413e+01,9.675621725297039788e+00
3.410000000000000000e+02,9.843920263307168739e+00,9.516473377090758134e+00,1.011931495121281799e+01,1.683081227004062930e-01,9.693109377451642672e+01,6.510000000000000000e+02,1.001222838600757470e+01,9.675612140606764555e+00
3.415000000000000000e+02,9.843914696975614831e+00,9.516462878845437956e+00,1.011931920428615861e+01,1.683120708675453769e-01,9.693098551453222456e+01,6.510000000000000000e+02,1.001222676784315979e+01,9.675602626108069870e+00
3.420000000000000000e+02,9.843909178191367459e+00,9.516452453942719103e+00,1.011932344639657266e+01,1.683159969178178172e-01,9.693087818329868810e+01,6.510000000000000000e+02,1.001222517510918486e+01,9.675593181273550059e+00
3.425000000000000000e+02,9.843903706551557775e+00,9.516442101853055391e+00,1.011932767748461792e+01,1.683199009705700910e-01,9.693077177292225599e+01,6.510000000000000000e+02,1.001222360752212914e+01,9.675583805580988184e+00
3.430000000000000000e+02,9.843898281656827010e+00,9.516431822051076850e+00,1.011933189749554174e+01,1.683237831452834843e-01,9.693066627557857373e+01,6.510000000000000000e+02,1.001222206480210986e+01,9.675574498511542387e+00
3.435000000000000000e+02,9.843892903111148840e+00,9.516421614015396102e+00,1.011933610637365533e+01,1.683276435606468613e-01,9.693056168350872781e+01,6.510000000000000000e+02,1.001222054667179684e+01,9.675565259550502617e+00
3.440000000000000000e+02,9.843887570522086961e+00,9.516411477228563953e+00,1.011934030406644780e+01,1.683314823341445221e-01,9.693045798902406318e+01,6.510000000000000000e+02,1.001221905285623137e+01,9.675556088187944326e+00
3.445000000000000000e+02,9.843882283500510866e+00,9.516401411177085379e+00,1.011934449052135321e+01,1.683352995839116073e-01,9.693035518450122368e+01,6.510000000000000000e+02,1.001221758308442134e+01,9.675546983916598620e+00
3.450000000000000000e+02,9.843877041660654470e+00,9.516391415351449723e+00,1.011934866568757307e+01,1.683390954267759976e-01,9.693025326238280570e+01,6.510000000000000000e+02,1.001221613708742986e+01,9.675537946233877307e+00
3.455000000000000000e+02,9.843871844620180056e+00,9.516381489245770098e+00,1.011935282951594495e+01,1.683428699782073823e-01,9.693015221517839564e+01,6.510000000000000000e+02,1.001221471459838774e+01,9.675528974641970592e+00
3.460000000000000000e+02,9.843866691999950902e+00,9.516371632358165300e+00,1.011935698195890865e+01,1.683466233544296808e-01,9.693005203546087500e+01,6.510000000000000000e+02,1.001221331535437997e+01,9.675520068645520055e+00
3.465000000000000000e+02,9.843861583424143191e+00,9.516361844190488029e+00,1.011936112297033041e+01,1.683503556708757509e-01,9.692995271586818262e+01,6.510000000000000000e+02,1.001221193909501928e+01,9.675511227753268884e+00
3.470000000000000000e+02,9.843856518520206933e+00,9.516352124248312450e+00,1.011936525250544605e+01,1.683540670416206475e-01,9.692985424910223458e+01,6.510000000000000000e+02,1.001221058556182797e+01,9.675502451478585897e+00
3.475000000000000000e+02,9.843851496918674115e+00,9.516342472041090517e+00,1.011936937051911123e+01,1.683577575804124649e-01,9.692975662792551361e+01,6.510000000000000000e+02,1.001220925449908528e+01,9.675493739338261179e+00
3.480000000000000000e+02,9.843846518253464239e+00,9.516332887081969005e+00,1.011937347697040046e+01,1.683614274008785050e-01,9.692965984516732192e+01,6.510000000000000000e+02,1.001220794565434247e+01,9.675485090852586012e+00
3.485000000000000000e+02,9.843841582161557469e+00,9.516323368887691814e+00,1.011937757181843622e+01,1.683650766157011869e-01,9.692956389371674675e+01,6.510000000000000000e+02,1.001220665877725757e+01,9.675476505545855588e+00
3.490000000000000000e+02,9.843836688283030156e+00,9.516313916978628384e+00,1.011938165502134268e+01,1.683687053368758679e-01,9.692946876652382571e+01,6.510000000000000000e+02,1.001220539361990447e+01,9.675467982946154066e+00
3.495000000000000000e+02,9.843831836260990897e+00,9.516304530878679557e+00,1.011938572654052670e+01,1.683723136766383521e-01,9.692937445659825357e+01,6.510000000000000000e+02,1.001220414993762908e+01,9.675459522584352712e+00
3.500000000000000000e+02,9.843827025741729742e+00,9.516295210115481851e+00,1.011938978634010056e+01,1.683759017449407147e-01,9.692928095701167024e+01,6.510000000000000000e+02,1.001220292748667084e+01,9.675451123996788638e+00
3.505000000000000000e+02,9.843822256374606283e+00,9.516285954220336407e+00,1.011939383438563134e+01,1.683794696533152391e-01,9.692918826089679385e+01,6.510000000000000000e+02,1.001220172602792147e+01,9.675442786721291100e+00
3.510000000000000000e+02,9.843817527811946633e+00,9.516276762727837735e+00,1.011939787064022056e+01,1.683830175110625493e-01,9.692909636144383967e+01,6.510000000000000000e+02,1.001220054532300985e+01,9.675434510300883417e+00
3.515000000000000000e+02,9.843812839708986573e+00,9.516267635176225426e+00,1.011940189506914400e+01,1.683865454277758689e-01,9.692900525190059113e+01,6.510000000000000000e+02,1.001219938513676233e+01,9.675426294281210815e+00
3.520000000000000000e+02,9.843808191724120249e+00,9.516258571107114150e+00,1.011940590764145220e+01,1.683900535122080100e-01,9.692891492557671995e+01,6.510000000000000000e+02,1.001219824523632695e+01,9.675418138211911767e+00
3.525000000000000000e+02,9.843803583518454303e+00,9.516249570065674845e+00,1.011940990832661846e+01,1.683935418723745414e-01,9.692882537583507485e+01,6.510000000000000000e+02,1.001219712539082884e+01,9.675410041646079762e+00
3.530000000000000000e+02,9.843799014756141830e+00,9.516240631600449973e+00,1.011941389709422268e+01,1.683970106161721825e-01,9.692873659609844594e+01,6.510000000000000000e+02,1.001219602537231346e+01,9.675402004139968426e+00
3.535000000000000000e+02,9.843794485104160330e+00,9.516231755263417469e+00,1.011941787391428882e+01,1.684004598506576855e-01,9.692864857984497462e+01,6.510000000000000000e+02,1.001219494495481754e+01,9.675394025253501340e+00
3.540000000000000000e+02,9.843789994232414742e+00,9.516222940609731396e+00,1.011942183875860657e+01,1.684038896822027676e-01,9.692856132061031360e+01,6.510000000000000000e+02,1.001219388391461784e+01,9.675386104550211641e+00
3.545000000000000000e+02,9.843785541813472761e+00,9.516214187198073660e+00,1.011942579160220568e+01,1.684073002175757172e-01,9.692847481198253945e+01,6.510000000000000000e+02,1.001219284203104820e+01,9.675378241595897322e+00
3.550000000000000000e+02,9.843781127522897023e+00,9.516205494590423086e+00,1.011942973241772492e+01,1.684106915610059096e-01,9.692838904760799323e+01,6.510000000000000000e+02,1.001219181908390254e+01,9.675370435961889726e+00
3.555000000000000000e+02,9.843776750964703837e+00,9.516196862351755215e+00,1.011943366118137000e+01,1.684140637450173283e-01,9.692830401970033449e+01,6.510000000000000000e+02,1.001219081470972228e+01,9.675362687219687174e+00
3.560000000000000000e+02,9.843772411210933271e+00,9.516188290050816789e+00,1.011943757786407794e+01,1.684174162708433342e-01,9.692821970982083712e+01,6.510000000000000000e+02,1.001218982748177488e+01,9.675354994940089881e+00
3.565000000000000000e+02,9.843768108633637937e+00,9.516179777259036854e+00,1.011944148245029851e+01,1.684207499233287830e-01,9.692813612555740121e+01,6.510000000000000000e+02,1.001218885855696605e+01,9.675347358710309820e+00
3.570000000000000000e+02,9.843763842919161178e+00,9.516171323551441574e+00,1.011944537491785034e+01,1.684240648060767176e-01,9.692805326076839378e+01,6.510000000000000000e+02,1.001218790772523626e+01,9.675339778113084321e+00
3.575000000000000000e+02,9.843759613756693838e+00,9.516162928506055607e+00,1.011944925524583638e+01,1.684273610216973360e-01,9.692797110936805893e+01,6.510000000000000000e+02,1.001218697477839115e+01,9.675332252734996530e+00
3.580000000000000000e+02,9.843755420837922543e+00,9.516154591704081511e+00,1.011945312341037173e+01,1.684306386724775118e-01,9.692788966531961137e+01,6.510000000000000000e+02,1.001218605951039997e+01,9.675324782165445114e+00
3.585000000000000000e+02,9.843751263857262401e+00,9.516146312729819812e+00,1.011945697939379762e+01,1.684338978598146352e-01,9.692780892263971282e+01,6.510000000000000000e+02,1.001218516171707762e+01,9.675317365997448960e+00
3.590000000000000000e+02,9.843747142511812598e+00,9.516138091170796898e+00,1.011946082318130102e+01,1.684371386856585717e-01,9.692772887539807414e+01,6.510000000000000000e+02,1.001218428119747195e+01,9.675310003826153249e+00
3.595000000000000000e+02,9.843743056501166322e+00,9.516129926617464818e+00,1.011946465475435986e+01,1.684403612496280789e-01,9.692764951771283677e+01,6.510000000000000000e+02,1.001218341775079423e+01,9.675302695251538410e+00
3.600000000000000000e+02,9.843739005527496033e+00,9.516121818663304310e+00,1.011946847409732264e+01,1.684435656526157010e-01,9.692757084375323018e+01,6.510000000000000000e+02,1.001218257118011223e+01,9.675295439874881609e+00
3.605000000000000000e+02,9.843734989295519711e+00,9.516113766905025528e+00,1.011947228119427322e+01,1.684467519938011304e-01,9.692749284773813656e+01,6.510000000000000000e+02,1.001218174128932148e+01,9.675288237301717942e+00
3.610000000000000000e+02,9.843731007512387166e+00,9.516105770942235864e+00,1.011947607603136490e+01,1.684499203727626571e-01,9.692741552393441395e+01,6.510000000000000000e+02,1.001218092788514902e+01,9.675281087139623537e+00
3.615000000000000000e+02,9.843727059887847020e+00,9.516097830377402644e+00,1.011947985859384502e+01,1.684530708873661908e-01,9.692733886665962473e+01,6.510000000000000000e+02,1.001218013077521185e+01,9.675273989000480412e+00
3.620000000000000000e+02,9.843723146134268021e+00,9.516089944816059187e+00,1.011948362887221187e+01,1.684562036362883819e-01,9.692726287028308718e+01,6.510000000000000000e+02,1.001217934977055712e+01,9.675266942497980693e+00
3.625000000000000000e+02,9.843719265966203835e+00,9.516082113866731973e+00,1.011948738685475924e+01,1.684593187168027251e-01,9.692718752921676639e+01,6.510000000000000000e+02,1.001217858468300648e+01,9.675259947249401193e+00
3.630000000000000000e+02,9.843715419100778519e+00,9.516074337140793205e+00,1.011949113252956245e+01,1.684624162264789227e-01,9.692711283792330335e+01,6.510000000000000000e+02,1.001217783532725925e+01,9.675253002874299568e+00
3.635000000000000000e+02,9.843711605257528419e+00,9.516066614252496336e+00,1.011949486588883040e+01,1.684654962610204754e-01,9.692703879091222063e+01,6.510000000000000000e+02,1.001217710151854945e+01,9.675246108996507388e+00
3.640000000000000000e+02,9.843707824158229869e+00,9.516058944819047127e+00,1.011949858692215898e+01,1.684685589168906095e-01,9.692696538273750662e+01,6.510000000000000000e+02,1.001217638307512026e+01,9.675239265241341258e+00
3.645000000000000000e+02,9.843704075527179853e+00,9.516051328460267911e+00,1.011950229562349080e+01,1.684716042897165256e-01,9.692689260800234763e+01,6.510000000000000000e+02,1.001217567981689527e+01,9.675232471237462661e+00
3.650000000000000000e+02,9.843700359091036134e+00,9.516043764798871152e+00,1.011950599198318734e+01,1.684746324746496937e-01,9.692682046135645635e+01,6.510000000000000000e+02,1.001217499156568458e+01,9.675225726616385913e+00
3.655000000000000000e+02,9.843696674578755079e+00,9.516036253460438132e+00,1.011950967599446116e+01,1.684776435659029181e-01,9.692674893749433807e+01,6.510000000000000000e+02,1.001217431814465719e+01,9.675219031012851190e+00
3.660000000000000000e+02,9.843693021721550807e+00,9.516028794073463359e+00,1.011951334765185173e+01,1.684806376578828480e-01,9.692667803115516278e+01,6.510000000000000000e+02,1.001217365937943526e+01,9.675212384063668125e+00
3.665000000000000000e+02,9.843689400252817023e+00,9.516021386268899818e+00,1.011951700694974754e+01,1.684836148436973102e-01,9.692660773712046307e+01,6.510000000000000000e+02,1.001217301509651492e+01,9.675205785409119130e+00
3.670000000000000000e+02,9.843685809908523154e+00,9.516014029680503583e+00,1.011952065388488187e+01,1.684865752169057429e-01,9.692653805022273161e+01,6.510000000000000000e+02,1.001217238512542806e+01,9.675199234691616468e+00
3.675000000000000000e+02,9.843682250426619262e+00,9.516006723944848034e+00,1.011952428845333785e+01,1.684895188695630930e-01,9.692646896533297252e+01,6.510000000000000000e+02,1.001217176929618269e+01,9.675192731557055836e+00
3.680000000000000000e+02,9.843678721547375332e+00,9.515999468701110686e+00,1.011952791065342794e+01,1.684924458946394643e-01,9.692640047736811937e+01,6.510000000000000000e+02,1.001217116744201441e+01,9.675186275652734480e+00
3.685000000000000000e+02,9.843675223013162778e+00,9.515992263591241951e+00,1.011953152048082671e+01,1.684953563829829637e-01,9.692633258128586249e+01,6.510000000000000000e+02,1.001217057939614641e+01,9.675179866630179149e+00
3.690000000000000000e+02,9.843671754568680043e+00,9.515985108259723546e+00,1.011953511793392302e+01,1.684982504256364866e-01,9.692626527208975062e+01,6.510000000000000000e+02,1.001217000499431720e+01,9.675173504143044667e+00
3.695000000000000000e+02,9.843668315960821147e+00,9.515978002353769227e+00,1.011953870301432801e+01,1.685011281141981510e-01,9.692619854482671826e+01,6.510000000000000000e+02,1.001216944407502041e+01,9.675167187846621886e+00
3.700000000000000000e+02,9.843664906938553116e+00,9.515970945523152480e+00,1.011954227572110732e+01,1.685039895380928965e-01,9.692613239458383134e+01,6.510000000000000000e+02,1.001216889647664665e+01,9.675160917400459581e+00
3.705000000000000000e+02,9.843661527252939081e+00,9.515963937420050200e+00,1.011954583605402824e+01,1.685068347873527606e-01,9.692606681648973677e+01,6.510000000000000000e+02,1.001216836204029192e+01,9.675154692465586237e+00
3.710000000000000000e+02,9.843658176657164915e+00,9.515956977699531194e+00,1.011954938401304815e+01,1.685096639512783101e-01,9.692600180571444923e+01,6.510000000000000000e+02,1.001216784060844311e+01,9.675148512705886716e+00
3.715000000000000000e+02,9.843654854906377594e+00,9.515950066018948661e+00,1.011955291960119929e+01,1.685124771181815417e-01,9.692593735746642380e+01,6.510000000000000000e+02,1.001216733202455877e+01,9.675142377788196413e+00
3.720000000000000000e+02,9.843651561758093749e+00,9.515943202038188886e+00,1.011955644281660938e+01,1.685152743768786598e-01,9.692587346700085504e+01,6.510000000000000000e+02,1.001216683613497338e+01,9.675136287381214117e+00
3.725000000000000000e+02,9.843648296971748479e+00,9.515936385419804466e+00,1.011955995367233641e+01,1.685180558150431995e-01,9.692581012961049680e+01,6.510000000000000000e+02,1.001216635278679234e+01,9.675130241156706390e+00
3.730000000000000000e+02,9.843645060308775285e+00,9.515929615828655486e+00,1.011956345217192776e+01,1.685208215204412885e-01,9.692574734062728226e+01,6.510000000000000000e+02,1.001216588182921718e+01,9.675124238788333386e+00
3.735000000000000000e+02,9.843641851532581200e+00,9.515922892932135113e+00,1.011956693831693421e+01,1.685235715794392575e-01,9.692568509542165600e+01,6.510000000000000000e+02,1.001216542311201962e+01,9.675118279953140998e+00
3.740000000000000000e+02,9.843638670408710212e+00,9.515916216400070127e+00,1.011957041210350283e+01,1.685263060787022260e-01,9.692562338940631150e+01,6.510000000000000000e+02,1.001216497648741210e+01,9.675112364330008319e+00
3.745000000000000000e+02,9.843635516704543065e+00,9.515909585904733348e+00,1.011957387354457971e+01,1.685290251040618970e-01,9.692556221802965410e+01,6.510000000000000000e+02,1.001216454180860538e+01,9.675106491600480751e+00
3.750000000000000000e+02,9.843632390189622328e+00,9.515903001120742388e+00,1.011957732264554899e+01,1.685317287415460386e-01,9.692550157678286382e+01,6.510000000000000000e+02,1.001216411893116742e+01,9.675100661448075456e+00
3.755000000000000000e+02,9.843629290635151463e+00,9.515896461725242617e+00,1.011958075941346102e+01,1.685344170761948202e-01,9.692544146118950721e+01,6.510000000000000000e+02,1.001216370771134656e+01,9.675094873558956365e+00
3.760000000000000000e+02,9.843626217814557933e+00,9.515889967397656690e+00,1.011958418385578540e+01,1.685370901920609510e-01,9.692538186681655077e+01,6.510000000000000000e+02,1.001216330800661858e+01,9.675089127622497287e+00
3.765000000000000000e+02,9.843623171503095293e+00,9.515883517819675674e+00,1.011958759597829172e+01,1.685397481743713677e-01,9.692532278926732658e+01,6.510000000000000000e+02,1.001216291967746663e+01,9.675083423328722176e+00
3.770000000000000000e+02,9.843620151477811220e+00,9.515877112675367400e+00,1.011959099579033250e+01,1.685423911061306734e-01,9.692526422417981280e+01,6.510000000000000000e+02,1.001216254258394045e+01,9.675077760371680213e+00
3.775000000000000000e+02,9.843617157517691396e+00,9.515870751651366533e+00,1.011959438330128158e+01,1.685450190708487339e-01,9.692520616723025739e+01,6.510000000000000000e+02,1.001216217658853935e+01,9.675072138446843439e+00
3.780000000000000000e+02,9.843614189403746551e+00,9.515864434436211994e+00,1.011959775852056431e+01,1.685476321519233933e-01,9.692514861413478400e+01,6.510000000000000000e+02,1.001216182155566869e+01,9.675066557251822630e+00
3.785000000000000000e+02,9.843611246918527513e+00,9.515858160720904735e+00,1.011960112145728274e+01,1.685502304306849275e-01,9.692509156063917430e+01,6.510000000000000000e+02,1.001216147734921336e+01,9.675061016487843446e+00
3.790000000000000000e+02,9.843608329846688321e+00,9.515851930198788722e+00,1.011960447212268299e+01,1.685528139903586520e-01,9.692503500253117465e+01,6.510000000000000000e+02,1.001216114383704614e+01,9.675055515856330501e+00
3.795000000000000000e+02,9.843605437974483507e+00,9.515845742565343102e+00,1.011960781052640357e+01,1.685553829121025637e-01,9.692497893562949685e+01,6.510000000000000000e+02,1.001216082088658688e+01,9.675050055062381915e+00
3.800000000000000000e+02,9.843602571090180220e+00,9.515839597518242599e+00,1.011961113667980783e+01,1.685579372768086226e-01,9.692492335579223095e+01,6.510000000000000000e+02,1.001216050836698912e+01,9.675044633813371320e+00
3.805000000000000000e+02,9.843599728983768671e+00,9.515833494757465871e+00,1.011961445059654707e+01,1.685604771655145329e-01,9.692486825891157309e+01,6.510000000000000000e+02,1.001216020614928226e+01,9.675039251818253305e+00
3.810000000000000000e+02,9.843596911446891085e+00,9.515827433985108996e+00,1.011961775228732741e+01,1.685630026584773455e-01,9.692481364091202067e+01,6.510000000000000000e+02,1.001215991410536965e+01,9.675033908788414294e+00
3.815000000000000000e+02,9.843594118272999793e+00,9.515821414905554221e+00,1.011962104176565802e+01,1.685655138351224991e-01,9.692475949775328559e+01,6.510000000000000000e+02,1.001215963210812276e+01,9.675028604437876822e+00
3.820000000000000000e+02,9.843591349257387435e+00,9.515815437225091600e+00,1.011962431904498239e+01,1.685680107755872792e-01,9.692470582543170110e+01,6.510000000000000000e+02,1.001215936003297458e+01,9.675023338481800295e+00
3.825000000000000000e+02,9.843588604197085701e+00,9.515809500652313346e+00,1.011962758413961261e+01,1.685704935583027253e-01,9.692465261997722337e+01,6.510000000000000000e+02,1.001215909775538826e+01,9.675018110638783142e+00
3.830000000000000000e+02,9.843585882890620198e+00,9.515803604898042778e+00,1.011963083706317512e+01,1.685729622627206437e-01,9.692459987744955185e+01,6.510000000000000000e+02,1.001215884515334231e+01,9.675012920627899859e+00
3.835000000000000000e+02,9.843583185138289338e+00,9.515797749675087402e+00,1.011963407783003888e+01,1.685754169660722834e-01,9.692454759394254893e+01,6.510000000000000000e+02,1.001215860210436226e+01,9.675007768172216416e+00
3.840000000000000000e+02,9.843580510742171441e+00,9.515791934698409449e+00,1.011963730645574699e+01,1.685778577465069095e-01,9.692449576558549040e+01,6.510000000000000000e+02,1.001215836848867902e+01,9.675002652995663865e+00
3.845000000000000000e+02,9.843577859506035921e+00,9.515786159684985535e+00,1.011964052295479632e+01,1.685802846817543166e-01,9.692444438854083444e+01,6.510000000000000000e+02,1.001215814418779182e+01,9.674997574824281799e+00
3.850000000000000000e+02,9.843575231235055512e+00,9.515780424353932787e+00,1.011964372734314033e+01,1.685826978480956806e-01,9.692439345899803982e+01,6.510000000000000000e+02,1.001215792908315194e+01,9.674992533386960858e+00
3.855000000000000000e+02,9.843572625736278781e+00,9.515774728426181994e+00,1.011964691963603791e+01,1.685850973223705085e-01,9.692434297318379777e+01,6.510000000000000000e+02,1.001215772305864782e+01,9.674987528413907967e+00
3.860000000000000000e+02,9.843570042818376109e+00,9.515769071624886166e+00,1.011965009985196140e+01,1.685874831806386531e-01,9.692429292735656077e+01,6.510000000000000000e+02,1.001215752599901521e+01,9.674982559637737012e+00
3.865000000000000000e+02,9.843567482291646797e+00,9.515763453675237571e+00,1.011965326800710940e+01,1.685898554992097675e-01,9.692424331780675573e+01,6.510000000000000000e+02,1.001215733779085681e+01,9.674977626792436780e+00
3.870000000000000000e+02,9.843564943967718861e+00,9.515757874304311414e+00,1.011965642411779776e+01,1.685922143525851735e-01,9.692419414085048857e+01,6.510000000000000000e+02,1.001215715832030284e+01,9.674972729615133105e+00
3.875000000000000000e+02,9.843562427660048186e+00,9.515752333241183081e+00,1.011965956820147561e+01,1.685945598157219116e-01,9.692414539284001762e+01,6.510000000000000000e+02,1.001215698747576965e+01,9.674967867844326719e+00
3.880000000000000000e+02,9.843559933183472666e+00,9.515746830216931684e+00,1.011966270027680181e+01,1.685968919637238772e-01,9.692409707015482923e+01,6.510000000000000000e+02,1.001215682514719596e+01,9.674963041219749371e+00
3.885000000000000000e+02,9.843557460354666944e+00,9.515741364964711124e+00,1.011966582036275319e+01,1.685992108703500969e-01,9.692404916921013580e+01,6.510000000000000000e+02,1.001215667122501785e+01,9.674958249484316042e+00
3.890000000000000000e+02,9.843555008991639710e+00,9.515735937219444551e+00,1.011966892847941679e+01,1.686015166091466566e-01,9.692400168644729774e+01,6.510000000000000000e+02,1.001215652560078695e+01,9.674953492382492470e+00
3.895000000000000000e+02,9.843552578914067652e+00,9.515730546717980687e+00,1.011967202464450288e+01,1.686038092540126376e-01,9.692395461834075832e+01,6.510000000000000000e+02,1.001215638816807996e+01,9.674948769660055348e+00
3.900000000000000000e+02,9.843550169943046768e+00,9.515725193199072507e+00,1.011967510887715527e+01,1.686060888773481536e-01,9.692390796139230247e+01,6.510000000000000000e+02,1.001215625882039539e+01,9.674944081065698143e+00
3.905000000000000000e+02,9.843547781901095917e+00,9.515719876403514021e+00,1.011967818119827278e+01,1.686083555521122601e-01,9.692386171213198054e+01,6.510000000000000000e+02,1.001215613745320887e+01,9.674939426348984739e+00
3.910000000000000000e+02,9.843545414612236755e+00,9.515714596073907572e+00,1.011968124162777194e+01,1.686106093503311198e-01,9.692381586711907460e+01,6.510000000000000000e+02,1.001215602396256799e+01,9.674934805261905524e+00
3.915000000000000000e+02,9.843543067902034593e+00,9.515709351954603434e+00,1.011968429018597426e+01,1.686128503437154813e-01,9.692377042294322109e+01,6.510000000000000000e+02,1.001215591824574958e+01,9.674930217558319612e+00
3.920000000000000000e+02,9.843540741597562871e+00,9.515704143791872127e+00,1.011968732689333983e+01,1.686150786036092475e-01,9.692372537622361506e+01,6.510000000000000000e+02,1.001215582020117267e+01,9.674925662993953068e+00
3.925000000000000000e+02,9.843538435527248609e+00,9.515698971334089151e+00,1.011969035177021858e+01,1.686172942011953391e-01,9.692368072360594056e+01,6.510000000000000000e+02,1.001215572972844292e+01,9.674921141326052521e+00
3.930000000000000000e+02,9.843536149521105116e+00,9.515693834330960499e+00,1.011969336483880255e+01,1.686194972068784659e-01,9.692363646176708869e+01,6.510000000000000000e+02,1.001215564672798486e+01,9.674916652314227150e+00
3.935000000000000000e+02,9.843533883410318097e+00,9.515688732534179906e+00,1.011969636612105106e+01,1.686216876911597329e-01,9.692359258740681582e+01,6.510000000000000000e+02,1.001215557110147714e+01,9.674912195719157282e+00
3.940000000000000000e+02,9.843531637027751913e+00,9.515683665697229898e+00,1.011969935563939771e+01,1.686238657238650629e-01,9.692354909725793277e+01,6.510000000000000000e+02,1.001215550275161625e+01,9.674907771303887571e+00
3.945000000000000000e+02,9.843529410207469965e+00,9.515678633575467060e+00,1.011970233341556380e+01,1.686260313739910699e-01,9.692350598807637141e+01,6.510000000000000000e+02,1.001215544158146109e+01,9.674903378833480616e+00
3.950000000000000000e+02,9.843527202785031349e+00,9.515673635925967488e+00,1.011970529947195452e+01,1.686281847114538546e-01,9.692346325664797746e+01,6.510000000000000000e+02,1.001215538749648459e+01,9.674899018073576329e+00
3.955000000000000000e+02,9.843525014597350520e+00,9.515668672507556991e+00,1.011970825383158257e+01,1.686303258046202291e-01,9.692342089978475883e+01,6.510000000000000000e+02,1.001215534040197142e+01,9.674894688792731401e+00
3.960000000000000000e+02,9.843522845482675976e+00,9.515663743080928327e+00,1.011971119651831508e+01,1.686324547219537340e-01,9.692337891432491404e+01,6.510000000000000000e+02,1.001215530020462907e+01,9.674890390760722880e+00
3.965000000000000000e+02,9.843520695280584931e+00,9.515658847408499099e+00,1.011971412755449862e+01,1.686345715310373639e-01,9.692333729713261903e+01,6.510000000000000000e+02,1.001215526681162160e+01,9.674886123749546485e+00
3.970000000000000000e+02,9.843518563832166279e+00,9.515653985254109770e+00,1.011971704696279239e+01,1.686366763001681812e-01,9.692329604510206309e+01,6.510000000000000000e+02,1.001215524013233527e+01,9.674881887531999070e+00
3.975000000000000000e+02,9.843516450979707955e+00,9.515649156383421570e+00,1.011971995476800501e+01,1.686387690960943486e-01,9.692325515515040024e+01,6.510000000000000000e+02,1.001215522007580283e+01,9.674877681883614855e+00
3.980000000000000000e+02,9.843514356566831935e+00,9.515644360563927151e+00,1.011972285099338187e+01,1.686408499863295274e-01,9.692321462422144407e+01,6.510000000000000000e+02,1.001215520655316027e+01,9.674873506580503602e+00
3.985000000000000000e+02,9.843512280438410755e+00,9.515639597564653940e+00,1.011972573566331590e+01,1.686429190368900766e-01,9.692317444928309556e+01,6.510000000000000000e+02,1.001215519947530197e+01,9.674869361401521317e+00
3.990000000000000000e+02,9.843510222440684743e+00,9.515634867156334664e+00,1.011972860880553604e+01,1.686449763141465441e-01,9.692313462733027052e+01,6.510000000000000000e+02,1.001215519875483118e+01,9.674865246126538310e+00
3.995000000000000000e+02,9.843508182421340180e+00,9.515630169111192416e+00,1.011973147044156462e+01,1.686470218842067159e-01,9.692309515538627807e+01,6.510000000000000000e+02,1.001215520430554662e+01,9.674861160537133742e+00
4.000000000000000000e+02,9.843506160228940871e+00,9.515625503203493096e+00,1.011973432059685329e+01,1.686490558125554595e-01,9.692305603049156559e+01,6.510000000000000000e+02,1.001215521604149572e+01,9.674857104416384246e+00
4.005000000000000000e+02,9.843504155713651116e+00,9.515620869208909482e+00,1.011973715929905282e+01,1.686510781635407186e-01,9.692301724971763122e+01,6.510000000000000000e+02,1.001215523387719131e+01,9.674853077550109148e+00
4.010000000000000000e+02,9.843502168726809387e+00,9.515616266904808995e+00,1.011973998657226659e+01,1.686530890028934415e-01,9.692297881015961991e+01,6.510000000000000000e+02,1.001215525772970238e+01,9.674849079723916390e+00
4.015000000000000000e+02,9.843500199120908789e+00,9.515611696069893100e+00,1.011974280244217894e+01,1.686550883948477464e-01,9.692294070893481717e+01,6.510000000000000000e+02,1.001215528751575690e+01,9.674845110726060682e+00
4.020000000000000000e+02,9.843498246749744496e+00,9.515607156484547247e+00,1.011974560693518654e+01,1.686570764032722936e-01,9.692290294318620170e+01,6.510000000000000000e+02,1.001215532315301715e+01,9.674841170346471841e+00
4.025000000000000000e+02,9.843496311468260984e+00,9.515602647930849756e+00,1.011974840007712118e+01,1.686590530919790387e-01,9.692286551007913431e+01,6.510000000000000000e+02,1.001215536456024147e+01,9.674837258376282279e+00
4.030000000000000000e+02,9.843494393132647957e+00,9.515598170192461680e+00,1.011975118189428713e+01,1.686610185244660776e-01,9.692282840680357481e+01,6.510000000000000000e+02,1.001215541165711365e+01,9.674833374608180492e+00
4.035000000000000000e+02,9.843492491600423833e+00,9.515593723054466935e+00,1.011975395241375608e+01,1.686629727635063636e-01,9.692279163057534674e+01,6.510000000000000000e+02,1.001215546436393034e+01,9.674829518836917330e+00
4.040000000000000000e+02,9.843490606730084025e+00,9.515589306303537498e+00,1.011975671166121593e+01,1.686649158720219255e-01,9.692275517862950096e+01,6.510000000000000000e+02,1.001215552260210551e+01,9.674825690858062543e+00
4.045000000000000000e+02,9.843488738381553915e+00,9.515584919728055979e+00,1.011975945966281110e+01,1.686668479128268228e-01,9.692271904822933948e+01,6.510000000000000000e+02,1.001215558629438185e+01,9.674821890468727759e+00
4.050000000000000000e+02,9.843486886415735881e+00,9.515580563117740809e+00,1.011976219644847852e+01,1.686687689472388396e-01,9.692268323665675211e+01,6.510000000000000000e+02,1.001215565536297447e+01,9.674818117468497292e+00
4.055000000000000000e+02,9.843485050694736671e+00,9.515576236263676435e+00,1.011976492204254896e+01,1.686706790374449261e-01,9.692264774121770188e+01,6.510000000000000000e+02,1.001215572973218038e+01,9.674814371657291190e+00
4.060000000000000000e+02,9.843483231081821216e+00,9.515571938958819587e+00,1.011976763647366795e+01,1.686725782443415644e-01,9.692261255924061913e+01,6.510000000000000000e+02,1.001215580932616334e+01,9.674810652837480873e+00
4.065000000000000000e+02,9.843481427441295395e+00,9.515567670997256755e+00,1.011977033976874196e+01,1.686744666296944584e-01,9.692257768807453999e+01,6.510000000000000000e+02,1.001215589407098960e+01,9.674806960811602963e+00


==> supplementary_materials/figures/data/wall_thickness_mid_cavity_s180_3.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,1.076148550363133616e+01,1.042194925152921847e+01,1.100662497069907708e+01,1.655411929933685022e-01,1.158369741314450749e+02,6.510000000000000000e+02,1.092702669662470427e+01,1.059594431063796804e+01
-4.850000000000000000e+01,1.076146955155083695e+01,1.042194555541142265e+01,1.100660006701405003e+01,1.655354554078612983e-01,1.158366288959528561e+02,6.510000000000000000e+02,1.092700500695869792e+01,1.059593409614297599e+01
-4.800000000000000000e+01,1.076145368578856854e+01,1.042194191492794531e+01,1.100657526309537459e+01,1.655297249770182055e-01,1.158362855212233313e+02,6.510000000000000000e+02,1.092698341076558677e+01,1.059592396081155208e+01
-4.750000000000000000e+01,1.076143790730986538e+01,1.042193832947191012e+01,1.100655056134575105e+01,1.655240026304941880e-01,1.158359440283325767e+02,6.510000000000000000e+02,1.092696190994036165e+01,1.059591390467937089e+01
-4.700000000000000000e+01,1.076142221700587420e+01,1.042193479844500104e+01,1.100652596402647632e+01,1.655182892549966200e-01,1.158356044367455269e+02,6.510000000000000000e+02,1.092694050626087154e+01,1.059590392775087686e+01
-4.650000000000000000e+01,1.076140661569673540e+01,1.042193132125782284e+01,1.100650147326364348e+01,1.655125856964783371e-01,1.158352667643853806e+02,6.510000000000000000e+02,1.092691920139321304e+01,1.059589403000025598e+01
-4.600000000000000000e+01,1.076139110413491196e+01,1.042192789732985858e+01,1.100647709105405525e+01,1.655068927630649611e-01,1.158349310277061193e+02,6.510000000000000000e+02,1.092689799689797781e+01,1.059588421137184788e+01
-4.550000000000000000e+01,1.076137568300812219e+01,1.042192452608780684e+01,1.100645281927049801e+01,1.655012112248905598e-01,1.158345972417554179e+02,6.510000000000000000e+02,1.092687689423301123e+01,1.059587447178323139e+01
-4.500000000000000000e+01,1.076136035294254611e+01,1.042192120696694246e+01,1.100642865966777784e+01,1.654955418164492098e-01,1.158342654202448472e+02,6.510000000000000000e+02,1.092685589475899555e+01,1.059586481112609668e+01
-4.450000000000000000e+01,1.076134511450542952e+01,1.042191793940865630e+01,1.100640461388744917e+01,1.654898852388941854e-01,1.158339355756062332e+02,6.510000000000000000e+02,1.092683499974432237e+01,1.059585522926653489e+01
-4.400000000000000000e+01,1.076132996820801324e+01,1.042191472286308773e+01,1.100638068346279930e+01,1.654842421590886348e-01,1.158336077190548679e+02,6.510000000000000000e+02,1.092681421036710354e+01,1.059584572604892472e+01
-4.350000000000000000e+01,1.076131491450794009e+01,1.042191155678747805e+01,1.100635686982339756e+01,1.654786132135824539e-01,1.158332818606421171e+02,6.510000000000000000e+02,1.092679352772152157e+01,1.059583630129435683e+01
-4.300000000000000000e+01,1.076129995381184479e+01,1.042190844064440647e+01,1.100633317430001945e+01,1.654729990072963675e-01,1.158329580093112554e+02,6.510000000000000000e+02,1.092677295281914063e+01,1.059582695480454717e+01
-4.250000000000000000e+01,1.076128508647765081e+01,1.042190537390430194e+01,1.100630959812867538e+01,1.654674001178666476e-01,1.158326361729480709e+02,6.510000000000000000e+02,1.092675248659551812e+01,1.059581768635978527e+01
-4.200000000000000000e+01,1.076127031281700219e+01,1.042190235604410020e+01,1.100628614245502312e+01,1.654618170934908095e-01,1.158323163584324362e+02,6.510000000000000000e+02,1.092673212991049247e+01,1.059580849572351191e+01
-4.150000000000000000e+01,1.076125563309734012e+01,1.042189938654612646e+01,1.100626280833801118e+01,1.654562504563819592e-01,1.158319985716843092e+02,6.510000000000000000e+02,1.092671188355372180e+01,1.059579938264095844e+01
-4.100000000000000000e+01,1.076124104754370059e+01,1.042189646489929444e+01,1.100623959675393415e+01,1.654507007027113952e-01,1.158316828177024576e+02,6.510000000000000000e+02,1.092669174824641232e+01,1.059579034684098886e+01
-4.050000000000000000e+01,1.076122655634134340e+01,1.042189359059828746e+01,1.100621650860007961e+01,1.654451683046485322e-01,1.158313691006215294e+02,6.510000000000000000e+02,1.092667172464599190e+01,1.059578138803669489e+01
-4.000000000000000000e+01,1.076121215963709510e+01,1.042189076314398477e+01,1.100619354469811384e+01,1.654396537090455088e-01,1.158310574237406456e+02,6.510000000000000000e+02,1.092665181334614211e+01,1.059577250592804987e+01
-3.950000000000000000e+01,1.076119785741282087e+01,1.042188798204172606e+01,1.100617070579746404e+01,1.654341574429729900e-01,1.158307477868351469e+02,6.510000000000000000e+02,1.092663201485579449e+01,1.059576369996984901e+01
-3.900000000000000000e+01,1.076118364985944531e+01,1.042188524680266148e+01,1.100614799257843757e+01,1.654286798190698349e-01,1.158304401941089310e+02,6.510000000000000000e+02,1.092661232967851426e+01,1.059575497004037459e+01
-3.850000000000000000e+01,1.076116953702558909e+01,1.042188255694643928e+01,1.100612540565552955e+01,1.654232212152890735e-01,1.158301346467247868e+02,6.510000000000000000e+02,1.092659275824087750e+01,1.059574631581030069e+01
-3.800000000000000000e+01,1.076115551892291577e+01,1.042187991199071462e+01,1.100610294557998614e+01,1.654177819938967287e-01,1.158298311450449063e+02,6.510000000000000000e+02,1.092657330091681267e+01,1.059573773692901888e+01
-3.750000000000000000e+01,1.076114159553335448e+01,1.042187731146496255e+01,1.100608061284285277e+01,1.654123624976933937e-01,1.158295296887851862e+02,6.510000000000000000e+02,1.092655395803104668e+01,1.059572923303566050e+01
-3.700000000000000000e+01,1.076112776681020300e+01,1.042187475490057125e+01,1.100605840787789091e+01,1.654069630509021616e-01,1.158292302770392581e+02,6.510000000000000000e+02,1.092653472986110508e+01,1.059572080375929914e+01
-3.650000000000000000e+01,1.076111403267974254e+01,1.042187224183386896e+01,1.100603633106380030e+01,1.654015839600041504e-01,1.158289329083133765e+02,6.510000000000000000e+02,1.092651561663974746e+01,1.059571244871973938e+01
-3.600000000000000000e+01,1.076110039304260191e+01,1.042186977180673679e+01,1.100601438272679289e+01,1.653962255145219329e-01,1.158286375805560624e+02,6.510000000000000000e+02,1.092649661855712218e+01,1.059570416752807986e+01
-3.550000000000000000e+01,1.076108684777483759e+01,1.042186734436515927e+01,1.100599256314302821e+01,1.653908879877504512e-01,1.158283442911819776e+02,6.510000000000000000e+02,1.092647773576258885e+01,1.059569595978708811e+01
-3.500000000000000000e+01,1.076107339672955021e+01,1.042186495905886368e+01,1.100597087254076634e+01,1.653855716364396045e-01,1.158280530371059740e+02,6.510000000000000000e+02,1.092645896836599029e+01,1.059568782509311191e+01
-3.450000000000000000e+01,1.076106003973743519e+01,1.042186261544495096e+01,1.100594931110255814e+01,1.653802767032036547e-01,1.158277638147562811e+02,6.510000000000000000e+02,1.092644031644063851e+01,1.059567976303423187e+01
-3.400000000000000000e+01,1.076104677660840991e+01,1.042186031307703864e+01,1.100592787896752256e+01,1.653750034163087856e-01,1.158274766201091950e+02,6.510000000000000000e+02,1.092642178002471809e+01,1.059567177319210174e+01
-3.350000000000000000e+01,1.076103360713243617e+01,1.042185805152671207e+01,1.100590657623305191e+01,1.653697519893560786e-01,1.158271914487067704e+02,6.510000000000000000e+02,1.092640335912179239e+01,1.059566385514308173e+01
-3.300000000000000000e+01,1.076102053108086842e+01,1.042185583036199148e+01,1.100588540295690798e+01,1.653645226227472009e-01,1.158269082956862235e+02,6.510000000000000000e+02,1.092638505370361557e+01,1.059565600845812128e+01
-3.250000000000000000e+01,1.076100754820690319e+01,1.042185364914712942e+01,1.100586435915897177e+01,1.653593155043116825e-01,1.158266271557900211e+02,6.510000000000000000e+02,1.092636686371121435e+01,1.059564823270259204e+01
-3.200000000000000000e+01,1.076099465824679413e+01,1.042185150746043654e+01,1.100584344482325783e+01,1.653541308096718454e-01,1.158263480233918443e+02,6.510000000000000000e+02,1.092634878905646545e+01,1.059564052743712104e+01
-3.150000000000000000e+01,1.076098186092097642e+01,1.042184940488245282e+01,1.100582265989905828e+01,1.653489687019258358e-01,1.158260708925210878e+02,6.510000000000000000e+02,1.092633082962290203e+01,1.059563289221905080e+01
-3.100000000000000000e+01,1.076096915593459435e+01,1.042184734099818755e+01,1.100580200430294120e+01,1.653438293343733601e-01,1.158257957568746406e+02,6.510000000000000000e+02,1.092631298526896622e+01,1.059562532660022072e+01
-3.050000000000000000e+01,1.076095654297837001e+01,1.042184531539408887e+01,1.100578147792030315e+01,1.653387128477334378e-01,1.158255226098351471e+02,6.510000000000000000e+02,1.092629525582610306e+01,1.059561783013063696e+01
-3.000000000000000000e+01,1.076094402172948428e+01,1.042184332766234256e+01,1.100576108060660374e+01,1.653336193729227910e-01,1.158252514444904477e+02,6.510000000000000000e+02,1.092627764110240740e+01,1.059561040235656115e+01
-2.950000000000000000e+01,1.076093159185228210e+01,1.042184137739572058e+01,1.100574081218897149e+01,1.653285490308968597e-01,1.158249822536491678e+02,6.510000000000000000e+02,1.092626014088317810e+01,1.059560304282138610e+01
-2.900000000000000000e+01,1.076091925299896523e+01,1.042183946419285689e+01,1.100572067246757335e+01,1.653235019335397293e-01,1.158247150298553834e+02,6.510000000000000000e+02,1.092624275493250607e+01,1.059559575106542617e+01
-2.850000000000000000e+01,1.076090700481027973e+01,1.042183758766019785e+01,1.100570066121713175e+01,1.653184781823512084e-01,1.158244497654034717e+02,6.510000000000000000e+02,1.092622548299263130e+01,1.059558852662792816e+01
-2.800000000000000000e+01,1.076089484691621223e+01,1.042183574740262841e+01,1.100568077818739710e+01,1.653134778704911101e-01,1.158241864523535298e+02,6.510000000000000000e+02,1.092620832478670323e+01,1.059558136904572123e+01
-2.750000000000000000e+01,1.076088277893656375e+01,1.042183394302622190e+01,1.100566102310512306e+01,1.653085010834077218e-01,1.158239250825439370e+02,6.510000000000000000e+02,1.092619128001997097e+01,1.059557427785315475e+01
-2.700000000000000000e+01,1.076087080048165667e+01,1.042183217414621943e+01,1.100564139567464395e+01,1.653035478969472893e-01,1.158236656476060631e+02,6.510000000000000000e+02,1.092617434837860557e+01,1.059556725258470955e+01
-2.650000000000000000e+01,1.076085891115274329e+01,1.042183044037832218e+01,1.100562189557942538e+01,1.652986183798189623e-01,1.158234081389736758e+02,6.510000000000000000e+02,1.092615752953256170e+01,1.059556029277292311e+01
-2.600000000000000000e+01,1.076084711054247833e+01,1.042182874134176807e+01,1.100560252248311777e+01,1.652937125940656116e-01,1.158231525478935282e+02,6.510000000000000000e+02,1.092614082313654222e+01,1.059555339794841267e+01
-2.550000000000000000e+01,1.076083539823589952e+01,1.042182707665958930e+01,1.100558327603007669e+01,1.652888305925966084e-01,1.158228988654454525e+02,6.510000000000000000e+02,1.092612422882849721e+01,1.059554656764330360e+01
-2.500000000000000000e+01,1.076082377381037070e+01,1.042182544595868166e+01,1.100556415584670056e+01,1.652839724232270380e-01,1.158226470825424599e+02,6.510000000000000000e+02,1.092610774623359760e+01,1.059553980138714202e+01
-2.450000000000000000e+01,1.076081223683655175e+01,1.042182384886903534e+01,1.100554516154224949e+01,1.652791381263678250e-01,1.158223971899510616e+02,6.510000000000000000e+02,1.092609137496291893e+01,1.059553309871018456e+01
-2.400000000000000000e+01,1.076080078687838260e+01,1.042182228502203323e+01,1.100552629270976901e+01,1.652743277352869411e-01,1.158221491782907719e+02,6.510000000000000000e+02,1.092607511461367054e+01,1.059552645914309466e+01
-2.350000000000000000e+01,1.076078942349389500e+01,1.042182075405565733e+01,1.100550754892708660e+01,1.652695412787850149e-01,1.158219030380525822e+02,6.510000000000000000e+02,1.092605896477268068e+01,1.059551988221510932e+01
-2.300000000000000000e+01,1.076077814623537243e+01,1.042181925560787192e+01,1.100548892975712434e+01,1.652647787785178624e-01,1.158216587596014904e+02,6.510000000000000000e+02,1.092604292501389018e+01,1.059551336745685468e+01
-2.250000000000000000e+01,1.076076695464999133e+01,1.042181778932044622e+01,1.100547043474923825e+01,1.652600402508324351e-01,1.158214163331909674e+02,6.510000000000000000e+02,1.092602699490082330e+01,1.059550691439915937e+01
-2.200000000000000000e+01,1.076075584828000054e+01,1.042181635483899527e+01,1.100545206343973703e+01,1.652553257070809578e-01,1.158211757489667804e+02,6.510000000000000000e+02,1.092601117398708155e+01,1.059550052257291952e+01
-2.150000000000000000e+01,1.076074482666311738e+01,1.042181495181315398e+01,1.100543381535248244e+01,1.652506351530952655e-01,1.158209369969755329e+02,6.510000000000000000e+02,1.092599546181621228e+01,1.059549419151002070e+01
-2.100000000000000000e+01,1.076073388933293273e+01,1.042181357989396950e+01,1.100541568999970465e+01,1.652459685899734798e-01,1.158207000671735045e+02,6.510000000000000000e+02,1.092597985792290594e+01,1.059548792074295953e+01
-2.050000000000000000e+01,1.076072303581939948e+01,1.042181223873538443e+01,1.100539768688263642e+01,1.652413260131868067e-01,1.158204649494368965e+02,6.510000000000000000e+02,1.092596436183258746e+01,1.059548170980621329e+01
-2.000000000000000000e+01,1.076071226564883432e+01,1.042181092799556019e+01,1.100537980549205841e+01,1.652367074147310655e-01,1.158202316335625426e+02,6.510000000000000000e+02,1.092594897306356572e+01,1.059547555823410292e+01
-1.950000000000000000e+01,1.076070157834417351e+01,1.042180964733407045e+01,1.100536204530917850e+01,1.652321127821287927e-01,1.158200001092732236e+02,6.510000000000000000e+02,1.092593369112630164e+01,1.059546946556204361e+01
-1.900000000000000000e+01,1.076069097342582381e+01,1.042180839641308765e+01,1.100534440580574369e+01,1.652275420983236043e-01,1.158197703662358578e+02,6.510000000000000000e+02,1.092591851552414717e+01,1.059546343132750046e+01
-1.850000000000000000e+01,1.076068045031389886e+01,1.042180717490199982e+01,1.100532688644488388e+01,1.652229952187330431e-01,1.158195423919167837e+02,6.510000000000000000e+02,1.092590344553263293e+01,1.059545745509516479e+01
-1.800000000000000000e+01,1.076067000850970068e+01,1.042180598246946488e+01,1.100530948668186504e+01,1.652184721008042034e-01,1.158193161755634861e+02,6.510000000000000000e+02,1.092588848061050655e+01,1.059545153640889659e+01
-1.750000000000000000e+01,1.076065964763889049e+01,1.042180481878620846e+01,1.100529220596418511e+01,1.652139728592571521e-01,1.158190917091519054e+02,6.510000000000000000e+02,1.092587362049814814e+01,1.059544567477963461e+01
-1.700000000000000000e+01,1.076064936721283161e+01,1.042180368352718745e+01,1.100527504373201459e+01,1.652094974614971290e-01,1.158188689821494108e+02,6.510000000000000000e+02,1.092585886467432843e+01,1.059543986975133656e+01
-1.650000000000000000e+01,1.076063916674109677e+01,1.042180257637058460e+01,1.100525799941882710e+01,1.652050458724479698e-01,1.158186479839842491e+02,6.510000000000000000e+02,1.092584421261354422e+01,1.059543412086864933e+01
-1.600000000000000000e+01,1.076062904573192114e+01,1.042180149699673208e+01,1.100524107245233552e+01,1.652006180535015856e-01,1.158184287040547247e+02,6.510000000000000000e+02,1.092582966378542153e+01,1.059542842767841897e+01
-1.550000000000000000e+01,1.076061900369227686e+01,1.042180044508894454e+01,1.100522426225433925e+01,1.651962139626751980e-01,1.158182111317309477e+02,6.510000000000000000e+02,1.092581521765495012e+01,1.059542278972960183e+01
-1.500000000000000000e+01,1.076060904012806851e+01,1.042179942033271089e+01,1.100520756824089652e+01,1.651918335553985151e-01,1.158179952563592963e+02,6.510000000000000000e+02,1.092580087368346753e+01,1.059541720657266950e+01
-1.450000000000000000e+01,1.076059915454448301e+01,1.042179842241666066e+01,1.100519098982328181e+01,1.651874767846709946e-01,1.158177810672699195e+02,6.510000000000000000e+02,1.092578663132915473e+01,1.059541167775981130e+01
-1.400000000000000000e+01,1.076058934644624010e+01,1.042179745103301869e+01,1.100517452640803739e+01,1.651831435996437281e-01,1.158175685537817969e+02,6.510000000000000000e+02,1.092577249004588502e+01,1.059540620284659695e+01
-1.350000000000000000e+01,1.076057961533715179e+01,1.042179650587509521e+01,1.100515817739750801e+01,1.651788339477195389e-01,1.158173577051937713e+02,6.510000000000000000e+02,1.092575844928487072e+01,1.059540078138943109e+01
-1.300000000000000000e+01,1.076056996072112781e+01,1.042179558663912431e+01,1.100514194219014286e+01,1.651745477733451151e-01,1.158171485108060494e+02,6.510000000000000000e+02,1.092574450849447310e+01,1.059539541294778431e+01
-1.250000000000000000e+01,1.076056038210172261e+01,1.042179469302519657e+01,1.100512582018084018e+01,1.651702850195858885e-01,1.158169409599105961e+02,6.510000000000000000e+02,1.092573066712130903e+01,1.059539009708213619e+01
-1.200000000000000000e+01,1.076055087898259366e+01,1.042179382473497462e+01,1.100510981076115868e+01,1.651660456260780341e-01,1.158167350418008112e+02,6.510000000000000000e+02,1.092571692460867006e+01,1.059538483335651549e+01
-1.150000000000000000e+01,1.076054145086758318e+01,1.042179298147375022e+01,1.100509391331936548e+01,1.651618295307085704e-01,1.158165307457733633e+02,6.510000000000000000e+02,1.092570328039829342e+01,1.059537962133687472e+01
-1.100000000000000000e+01,1.076053209726071458e+01,1.042179216294853461e+01,1.100507812724164403e+01,1.651576366696153042e-01,1.158163280611283312e+02,6.510000000000000000e+02,1.092568973393032827e+01,1.059537446059109911e+01
-1.050000000000000000e+01,1.076052281766651042e+01,1.042179136886845647e+01,1.100506245191115973e+01,1.651534669758734919e-01,1.158161269771757418e+02,6.510000000000000000e+02,1.092567628464238183e+01,1.059536935069063723e+01
-1.000000000000000000e+01,1.076051361158994268e+01,1.042179059894565363e+01,1.100504688670922349e+01,1.651493203831197187e-01,1.158159274832354129e+02,6.510000000000000000e+02,1.092566293197306138e+01,1.059536429120682222e+01
-9.500000000000000000e+00,1.076050447853667080e+01,1.042178985289573312e+01,1.100503143101546399e+01,1.651451968200897125e-01,1.158157295686404780e+02,6.510000000000000000e+02,1.092564967535675891e+01,1.059535928171658092e+01
-9.000000000000000000e+00,1.076049541739778981e+01,1.042178913043571598e+01,1.100501608420758970e+01,1.651410968852688177e-01,1.158155332097193195e+02,6.510000000000000000e+02,1.092563651428305960e+01,1.059535432051252180e+01
-8.500000000000000000e+00,1.076048642779140785e+01,1.042178843128470156e+01,1.100500084566170145e+01,1.651370203841356632e-01,1.158153383981844371e+02,6.510000000000000000e+02,1.092562344817554276e+01,1.059534940740727116e+01
-8.000000000000000000e+00,1.076047750973495276e+01,1.042178775516577538e+01,1.100498571475291598e+01,1.651329666896483306e-01,1.158151451341994544e+02,6.510000000000000000e+02,1.092561047642460181e+01,1.059534454304530371e+01
-7.500000000000000000e+00,1.076046866273780722e+01,1.042178710180289158e+01,1.100497069085540502e+01,1.651289357250120826e-01,1.158149534071760485e+02,6.510000000000000000e+02,1.092559759846281864e+01,1.059533972701279581e+01
-7.000000000000000000e+00,1.076045988631077144e+01,1.042178647092511135e+01,1.100495577334242370e+01,1.651249274127849775e-01,1.158147632065563073e+02,6.510000000000000000e+02,1.092558481372355672e+01,1.059533495889798616e+01
-6.500000000000000000e+00,1.076045117996559775e+01,1.042178586226019377e+01,1.100494096158676527e+01,1.651209416744575942e-01,1.158145745218024985e+02,6.510000000000000000e+02,1.092557212164005520e+01,1.059533023829114029e+01
-6.000000000000000000e+00,1.076044254321548266e+01,1.042178527554018963e+01,1.100492625496070254e+01,1.651169784295600795e-01,1.158143873424074144e+02,6.510000000000000000e+02,1.092555952164504163e+01,1.059532556478592369e+01
-5.500000000000000000e+00,1.076043397557516990e+01,1.042178471050080546e+01,1.100491165283621520e+01,1.651130375965549624e-01,1.158142016578968025e+02,6.510000000000000000e+02,1.092554701317172494e+01,1.059532093797861307e+01
-5.000000000000000000e+00,1.076042547656070525e+01,1.042178416687736053e+01,1.100489715458535045e+01,1.651091190931524011e-01,1.158140174578244057e+02,6.510000000000000000e+02,1.092553459565385943e+01,1.059531635746755285e+01
-4.500000000000000000e+00,1.076041704568977053e+01,1.042178364440865046e+01,1.100488275958006490e+01,1.651052228357323681e-01,1.158138347317786270e+02,6.510000000000000000e+02,1.092552226852550312e+01,1.059531182285403972e+01
-4.000000000000000000e+00,1.076040868248158766e+01,1.042178314283785134e+01,1.100486846719259937e+01,1.651013487400799229e-01,1.158136534693809097e+02,6.510000000000000000e+02,1.092551003122166620e+01,1.059530733374150735e+01
-3.500000000000000000e+00,1.076040038645710517e+01,1.042178266190568081e+01,1.100485427679575778e+01,1.650974967201771781e-01,1.158134736602895174e+02,6.510000000000000000e+02,1.092549788317728421e+01,1.059530288973692791e+01
-3.000000000000000000e+00,1.076039215713907105e+01,1.042178220136253053e+01,1.100484018776278283e+01,1.650936666895689020e-01,1.158132952942010405e+02,6.510000000000000000e+02,1.092548582382863920e+01,1.059529849044950289e+01
-2.500000000000000000e+00,1.076038399405205404e+01,1.042178176095761621e+01,1.100482619946776452e+01,1.650898585614153646e-01,1.158131183608514903e+02,6.510000000000000000e+02,1.092547385261346982e+01,1.059529413549063825e+01
-2.000000000000000000e+00,1.076037589672229977e+01,1.042178134044034898e+01,1.100481231128531157e+01,1.650860722470736675e-01,1.158129428500122060e+02,6.510000000000000000e+02,1.092546196896937261e+01,1.059528982447522516e+01
-1.500000000000000000e+00,1.076036786467820683e+01,1.042178093955798346e+01,1.100479852259101499e+01,1.650823076579366611e-01,1.158127687515011104e+02,6.510000000000000000e+02,1.092545017233614324e+01,1.059528555702027042e+01
-1.000000000000000000e+00,1.076035989745000698e+01,1.042178055807051074e+01,1.100478483276164532e+01,1.650785647041195237e-01,1.158125960551751064e+02,6.510000000000000000e+02,1.092543846215412806e+01,1.059528133274588768e+01
-5.000000000000000000e-01,1.076035199456983982e+01,1.042178019573464276e+01,1.100477124117494654e+01,1.650748432959834311e-01,1.158124247509323368e+02,6.510000000000000000e+02,1.092542683786582280e+01,1.059527715127385683e+01
0.000000000000000000e+00,1.076034415557193569e+01,1.042177985230982529e+01,1.100475774721007305e+01,1.650711433422441254e-01,1.158122548287154245e+02,6.510000000000000000e+02,1.092541529891417973e+01,1.059527301222969164e+01
1.000000000000000000e+00,1.020122581499183845e+01,9.892098759458974655e+00,1.042763382100831926e+01,1.495043500919832069e-01,1.040873596791522999e+02,6.510000000000000000e+02,1.035073016508382082e+01,1.005172146489985430e+01
1.500000000000000000e+00,1.019776315948644552e+01,9.888569953504029897e+00,1.042425060455081010e+01,1.495161585517425507e-01,1.040167285386470581e+02,6.510000000000000000e+02,1.034727931803818812e+01,1.004824700093470469e+01
2.000000000000000000e+00,1.019427484335157352e+01,9.885019373999218928e+00,1.042083899085034737e+01,1.495261805214425366e-01,1.039455976604520799e+02,6.510000000000000000e+02,1.034380102387301648e+01,1.004474866283013235e+01
2.500000000000000000e+00,1.019076169439254365e+01,9.881447773423452929e+00,1.041739986909372995e+01,1.495344554583242225e-01,1.038739844652675828e+02,6.510000000000000000e+02,1.034029614985086631e+01,1.004122723893421920e+01
3.000000000000000000e+00,1.018722444579815622e+01,9.877855886818794673e+00,1.041393410984955636e+01,1.495410856923953535e-01,1.038019044453776019e+02,6.510000000000000000e+02,1.033676553149055088e+01,1.003768336010575979e+01
3.500000000000000000e+00,1.018366381425346745e+01,9.874244432106999980e+00,1.041044256533663237e+01,1.495461678518093807e-01,1.037293727380546215e+02,6.510000000000000000e+02,1.033320998210527719e+01,1.003411764640165771e+01
4.000000000000000000e+00,1.018008068763414009e+01,9.870614110401167096e+00,1.040692606969578726e+01,1.495496241909803348e-01,1.036564078968372371e+02,6.510000000000000000e+02,1.032963031182511848e+01,1.003053106344315992e+01
4.500000000000000000e+00,1.017647582220734748e+01,9.866965606316856707e+00,1.040338543926000625e+01,1.495514969185219034e-01,1.035830258102012635e+02,6.510000000000000000e+02,1.032602731912586869e+01,1.002692432528882449e+01
5.000000000000000000e+00,1.017284998464648815e+01,9.863299588280916907e+00,1.039982147282599634e+01,1.495518131002462892e-01,1.035092425549236168e+02,6.510000000000000000e+02,1.032240179774673372e+01,1.002329817154624259e+01
5.500000000000000000e+00,1.016920391051599992e+01,9.859616708836647092e+00,1.039623495192569891e+01,1.495506101742625771e-01,1.034350735586574217e+02,6.510000000000000000e+02,1.031875452069026267e+01,1.001965330034173896e+01
6.000000000000000000e+00,1.016553830697974448e+01,9.855917604946274224e+00,1.039262664109666190e+01,1.495479247745432616e-01,1.033605336524769740e+02,6.510000000000000000e+02,1.031508623175428774e+01,1.001599038220520121e+01
6.500000000000000000e+00,1.016185386512564826e+01,9.852202898291855249e+00,1.038899728815275481e+01,1.495437930967248030e-01,1.032856373222228399e+02,6.510000000000000000e+02,1.031139765822237386e+01,1.001231007202892442e+01
7.000000000000000000e+00,1.015815125795144880e+01,9.848473195572379879e+00,1.038534762445494941e+01,1.495382488325419923e-01,1.032103986672845224e+02,6.510000000000000000e+02,1.030768950678399243e+01,1.000861300911890694e+01
7.500000000000000000e+00,1.015443113629516780e+01,9.844729088796686511e+00,1.038167836517978770e+01,1.495313192571122718e-01,1.031348313171995414e+02,6.510000000000000000e+02,1.030396245555228063e+01,1.000489981703805498e+01
8.000000000000000000e+00,1.015069409119768373e+01,9.840971155574415263e+00,1.037799020958846263e+01,1.495231360800056419e-01,1.030589477012987487e+02,6.510000000000000000e+02,1.030021722727768818e+01,1.000117095511767751e+01
8.500000000000000000e+00,1.014694073544075437e+01,9.837199959403500671e+00,1.037428384129391290e+01,1.495137276269393189e-01,1.029827606432958618e+02,6.510000000000000000e+02,1.029645446306769330e+01,9.997427007813815436e+00
9.000000000000000000e+00,1.014317170044513894e+01,9.833416049954015747e+00,1.037055992852659259e+01,1.495030402813651293e-01,1.029062833037644964e+02,6.510000000000000000e+02,1.029267474072650401e+01,9.993668660163773865e+00
9.500000000000000000e+00,1.013938761638478780e+01,9.829619963349472300e+00,1.036681912439954090e+01,1.494910787108132411e-01,1.028295288179112958e+02,6.510000000000000000e+02,1.028887869509560105e+01,9.989896537673974564e+00
1.000000000000000000e+01,1.013558895098863388e+01,9.825812222443314425e+00,1.036306206717210010e+01,1.494778807034029544e-01,1.027525070202224242e+02,6.510000000000000000e+02,1.028506683169203484e+01,9.986111070285231150e+00
1.050000000000000000e+01,1.013177641278898911e+01,9.821993337092841614e+00,1.035928938051086057e+01,1.494635094104211082e-01,1.026752326193925740e+02,6.510000000000000000e+02,1.028123992219940952e+01,9.982312903378568691e+00
1.100000000000000000e+01,1.012795057753732308e+01,9.818163804427832986e+00,1.035550167374961994e+01,1.494479971067474711e-01,1.025977176048778148e+02,6.510000000000000000e+02,1.027739857464407081e+01,9.978502580430575364e+00
1.150000000000000000e+01,1.012411199100051107e+01,9.814324109118729211e+00,1.035169954214728705e+01,1.494313753628947472e-01,1.025199733422631425e+02,6.510000000000000000e+02,1.027354336636340548e+01,9.974680615637614878e+00
1.200000000000000000e+01,1.012026117360798594e+01,9.810474723637863548e+00,1.034788356714391533e+01,1.494136684732065845e-01,1.024420106663639132e+02,6.510000000000000000e+02,1.026967484208119252e+01,9.970847505134779354e+00
1.250000000000000000e+01,1.011639858661441060e+01,9.806616108518149133e+00,1.034405431661437547e+01,1.493949478828641708e-01,1.023638392137069815e+02,6.510000000000000000e+02,1.026579353449727527e+01,9.967003638731547710e+00
1.300000000000000000e+01,1.011252473640853999e+01,9.802748712607561643e+00,1.034021234511981646e+01,1.493753000295653666e-01,1.022854695247335428e+02,6.510000000000000000e+02,1.026190003643810478e+01,9.963149436378975210e+00
1.350000000000000000e+01,1.010863999456529605e+01,9.798872973321541835e+00,1.033635819415690626e+01,1.493548381640464051e-01,1.022069094074080908e+02,6.510000000000000000e+02,1.025799483272934332e+01,9.959285156401250561e+00
1.400000000000000000e+01,1.010474501369953515e+01,9.794989316889637365e+00,1.033249239240473827e+01,1.493334359446980564e-01,1.021281722669766765e+02,6.510000000000000000e+02,1.025407844964423454e+01,9.955411577754837538e+00
1.450000000000000000e+01,1.010084024827014204e+01,9.791098158599352175e+00,1.032861545596905373e+01,1.493111400842736802e-01,1.020492675376272871e+02,6.510000000000000000e+02,1.025015138835441597e+01,9.951529108185868111e+00
1.500000000000000000e+01,1.009692619890021348e+01,9.787199903035242343e+00,1.032472788862460078e+01,1.492879419740843483e-01,1.019702055556563636e+02,6.510000000000000000e+02,1.024621414087429727e+01,9.947638256926129685e+00
1.550000000000000000e+01,1.009300331391498773e+01,9.783294944314794961e+00,1.032083018205332081e+01,1.492638693686190732e-01,1.018909955973978043e+02,6.510000000000000000e+02,1.024226718328360697e+01,9.943739444546368489e+00
1.600000000000000000e+01,1.008907203053814250e+01,9.779383666320013546e+00,1.031692281608147432e+01,1.492389495527028098e-01,1.018116467014506270e+02,6.510000000000000000e+02,1.023831098009084428e+01,9.939833080985438940e+00
1.650000000000000000e+01,1.008513269514379296e+01,9.775466442925749178e+00,1.031300625891347877e+01,1.492133390111534674e-01,1.017321660991971726e+02,6.510000000000000000e+02,1.023434603415494593e+01,9.935919356132639990e+00
1.700000000000000000e+01,1.008118560697605304e+01,9.771543638224510886e+00,1.030908096736188106e+01,1.491871436620437474e-01,1.016525600461351360e+02,6.510000000000000000e+02,1.023037275063809659e+01,9.931998463314007708e+00
1.750000000000000000e+01,1.007723134052566039e+01,9.767615606745499335e+00,1.030514738707669053e+01,1.491601915006640633e-01,1.015728402532011216e+02,6.510000000000000000e+02,1.022639153202632478e+01,9.928071149024997766e+00
1.800000000000000000e+01,1.007327031747385249e+01,9.763682693672040003e+00,1.030120595276953743e+01,1.491324974021338012e-01,1.014930153906811654e+02,6.510000000000000000e+02,1.022240281487598601e+01,9.924137820071718963e+00
1.850000000000000000e+01,1.006930281168487085e+01,9.759745235053637558e+00,1.029725708843640142e+01,1.491041855745228739e-01,1.014130911715606800e+02,6.510000000000000000e+02,1.021840699725939317e+01,9.920198626110348528e+00
1.900000000000000000e+01,1.006532910910884659e+01,9.755803558015095689e+00,1.029330120757673761e+01,1.490753172107724955e-01,1.013330735248753740e+02,6.510000000000000000e+02,1.021440442631961965e+01,9.916253791898073544e+00
1.950000000000000000e+01,1.006134962321857174e+01,9.751857980961172956e+00,1.028933871340948869e+01,1.490458889016903488e-01,1.012529709176389900e+02,6.510000000000000000e+02,1.021039551212026097e+01,9.912303734316880721e+00
2.000000000000000000e+01,1.005736475732523871e+01,9.747908813778135340e+00,1.028536999908661365e+01,1.490159556981711375e-01,1.011727916169404011e+02,6.510000000000000000e+02,1.020638071302341032e+01,9.908348801627067104e+00
2.050000000000000000e+01,1.005337496424169430e+01,9.743956358030965603e+00,1.028139544790272808e+01,1.489854013656431719e-01,1.010925448214617717e+02,6.510000000000000000e+02,1.020236036560733872e+01,9.904389562876051656e+00
2.100000000000000000e+01,1.004938058246079535e+01,9.740000907157538634e+00,1.027741543350264486e+01,1.489542485405204175e-01,1.010122374592983476e+02,6.510000000000000000e+02,1.019833483100131488e+01,9.900426333920275823e+00
2.150000000000000000e+01,1.004538194172902621e+01,9.736042746658348790e+00,1.027343032008522883e+01,1.489225194263666674e-01,1.009318762720078979e+02,6.510000000000000000e+02,1.019430446115539368e+01,9.896459422302658737e+00
2.200000000000000000e+01,1.004137923675706823e+01,9.732082154283109077e+00,1.026944046260412158e+01,1.488903920670704983e-01,1.008514653252258455e+02,6.510000000000000000e+02,1.019026962882413834e+01,9.892488844689998118e+00
2.250000000000000000e+01,1.003737266945371687e+01,9.728119400213726564e+00,1.026544620696540022e+01,1.488579927267980885e-01,1.007710088074950789e+02,6.510000000000000000e+02,1.018623066218051321e+01,9.888514676726918751e+00
2.300000000000000000e+01,1.003336268893809979e+01,9.724154747243145991e+00,1.026144789022265158e+01,1.488251876984990618e-01,1.006905157842686691e+02,6.510000000000000000e+02,1.018218787663659874e+01,9.884537501239600843e+00
2.350000000000000000e+01,1.002934953139436125e+01,9.720188450951447123e+00,1.025744584076826982e+01,1.487918926613491233e-01,1.006099910502020549e+02,6.510000000000000000e+02,1.017814142405570976e+01,9.880557638733012737e+00
2.400000000000000000e+01,1.002533356082709837e+01,9.716220759877801427e+00,1.025344037852190304e+01,1.487581115598112236e-01,1.005294419816010105e+02,6.510000000000000000e+02,1.017409167238691126e+01,9.876575449267287254e+00
2.450000000000000000e+01,1.002131513663832685e+01,9.712251915689000370e+00,1.024943181511586943e+01,1.487238778397372840e-01,1.004488758596561411e+02,6.510000000000000000e+02,1.017003901447806413e+01,9.872591258798589564e+00
2.500000000000000000e+01,1.001729453265972580e+01,9.708282153345223264e+00,1.024542045407699398e+01,1.486892107849478728e-01,1.003682982354582975e+02,6.510000000000000000e+02,1.016598374344467537e+01,9.868605321874778014e+00
2.550000000000000000e+01,1.001327201543326595e+01,9.704311701261302048e+00,1.024140659100640249e+01,1.486541292846223494e-01,1.002877145052123495e+02,6.510000000000000000e+02,1.016192614471788858e+01,9.864617886148643322e+00
2.600000000000000000e+01,1.000924781743464997e+01,9.700340781466049833e+00,1.023739051375498832e+01,1.486186654182570510e-01,1.002071293785310075e+02,6.510000000000000000e+02,1.015786648285290639e+01,9.860629152016391785e+00
2.650000000000000000e+01,1.000522211076350665e+01,9.696369609756555263e+00,1.023337250259651476e+01,1.485829222223174761e-01,1.001265463704870768e+02,6.510000000000000000e+02,1.015380503298582404e+01,9.856639188541189256e+00
2.700000000000000000e+01,1.000119501758290674e+01,9.692398395850828408e+00,1.022935283039752896e+01,1.485471091188604875e-01,1.000459680233527280e+02,6.510000000000000000e+02,1.014974212670176712e+01,9.852647908464046367e+00
2.750000000000000000e+01,9.997166876992420015e+00,9.688427343536416103e+00,1.022533176278472311e+01,1.485111146772851998e-01,9.996540111761706271e+01,6.510000000000000000e+02,1.014567799166970552e+01,9.848655762315134510e+00
2.800000000000000000e+01,9.993137920668166529e+00,9.684456650815818080e+00,1.022130955830799515e+01,1.484748578851849965e-01,9.988485028492009121e+01,6.510000000000000000e+02,1.014161277855335008e+01,9.844663062782981200e+00
2.850000000000000000e+01,9.989108498662190527e+00,9.680486510049059135e+00,1.021728646860188761e+01,1.484382856352752245e-01,9.980432252268754212e+01,6.510000000000000000e+02,1.013754678429746647e+01,9.840670213026914581e+00
2.900000000000000000e+01,9.985078811006410149e+00,9.676517108093769082e+00,1.021326273854318067e+01,1.484013976548785307e-01,9.972382183683511414e+01,6.510000000000000000e+02,1.013348020866128785e+01,9.836677413351532451e+00
2.950000000000000000e+01,9.981048970592835801e+00,9.672548626439056108e+00,1.020923860640593261e+01,1.483644194225443025e-01,9.964335055432290744e+01,6.510000000000000000e+02,1.012941339001538132e+01,9.832684551170292053e+00
3.000000000000000000e+01,9.977019220381736275e+00,9.668581241342046440e+00,1.020521430401374019e+01,1.483272141721636572e-01,9.956291348633065752e+01,6.510000000000000000e+02,1.012534643455390082e+01,9.828692006209571730e+00
3.050000000000000000e+01,9.972989849104955340e+00,9.664615123956780351e+00,1.020119005688839486e+01,1.482897514095471991e-01,9.948251638072356684e+01,6.510000000000000000e+02,1.012127960051450160e+01,9.824700097695407308e+00
3.100000000000000000e+01,9.968960992905321561e+00,9.660650440461807875e+00,1.019716608439623684e+01,1.482519939122053099e-01,9.940216193176681259e+01,6.510000000000000000e+02,1.011721298681752756e+01,9.820708998993115557e+00
3.150000000000000000e+01,9.964932893812857628e+00,9.656687352184990303e+00,1.019314259989219806e+01,1.482140046491656482e-01,9.932185496936762092e+01,6.510000000000000000e+02,1.011314689846202164e+01,9.816718889163691841e+00
3.200000000000000000e+01,9.960905609748909484e+00,9.652726015725477282e+00,1.018911981085974183e+01,1.481759095019620776e-01,9.924159666648402833e+01,6.510000000000000000e+02,1.010908151925087139e+01,9.812729700246949349e+00
3.250000000000000000e+01,9.956879355509375529e+00,9.648766583072729830e+00,1.018509791904906514e+01,1.481377925424239850e-01,9.916139130574813976e+01,6.510000000000000000e+02,1.010501714805180029e+01,9.808741562966950767e+00
3.300000000000000000e+01,9.952854389311605487e+00,9.644809201723305137e+00,1.018107712061169501e+01,1.480995582491389240e-01,9.908124397399288341e+01,6.510000000000000000e+02,1.010095394756074327e+01,9.804754831062465925e+00
3.350000000000000000e+01,9.948830862607048076e+00,9.640854014794504323e+00,1.017705760623329070e+01,1.480611537854202298e-01,9.900115763802277513e+01,6.510000000000000000e+02,1.009689201639246825e+01,9.800769708821627901e+00
3.400000000000000000e+01,9.944808942980465361e+00,9.636901161135309479e+00,1.017303956126327513e+01,1.480226255844584171e-01,9.892113561006915745e+01,6.510000000000000000e+02,1.009283156856492347e+01,9.796786317396007249e+00
3.450000000000000000e+01,9.940788838926380322e+00,9.632950775435684676e+00,1.016902316584180888e+01,1.479839594831094118e-01,9.884118199238758962e+01,6.510000000000000000e+02,1.008877279840949015e+01,9.792804879443270494e+00
3.500000000000000000e+01,9.936770706332307412e+00,9.629002988332125312e+00,1.016500859502400189e+01,1.479451682594019046e-01,9.876129984303516096e+01,6.510000000000000000e+02,1.008471587459170848e+01,9.788825538072904564e+00
3.550000000000000000e+01,9.932754613115960751e+00,9.625057926511622952e+00,1.016099601890233473e+01,1.479062708322947395e-01,9.868149046932789759e+01,6.510000000000000000e+02,1.008066088394825499e+01,9.784848342283664735e+00
3.600000000000000000e+01,9.928740745694604186e+00,9.621115712813081089e+00,1.015698560272541151e+01,1.478672720126443241e-01,9.860175752534871663e+01,6.510000000000000000e+02,1.007660801770724923e+01,9.780873473681959140e+00
3.650000000000000000e+01,9.924729188934202639e+00,9.617176466325982886e+00,1.015297750701513912e+01,1.478282796532069954e-01,9.852210267394777077e+01,6.510000000000000000e+02,1.007255746858740864e+01,9.776900909280994867e+00
3.700000000000000000e+01,9.920720173144188081e+00,9.613240302487122690e+00,1.014897188768109437e+01,1.477892318935762617e-01,9.844253041089375245e+01,6.510000000000000000e+02,1.006850940503776570e+01,9.772930941250612236e+00
3.750000000000000000e+01,9.916713847075095956e+00,9.609307333174752941e+00,1.014496889613185182e+01,1.477501162342304830e-01,9.836304362161820336e+01,6.510000000000000000e+02,1.006446396330932735e+01,9.768963730840866333e+00
3.800000000000000000e+01,9.912710335636486292e+00,9.605377666800682945e+00,1.014096867938520496e+01,1.477109357185426020e-01,9.828364471876525954e+01,6.510000000000000000e+02,1.006042127135502895e+01,9.764999399917943634e+00
3.850000000000000000e+01,9.908709766643671202e+00,9.601451408400413001e+00,1.013697138017479915e+01,1.476717148183830652e-01,9.820433617493706890e+01,6.510000000000000000e+02,1.005638148146205424e+01,9.761038051825288164e+00
3.900000000000000000e+01,9.904712239244005900e+00,9.597528659720762079e+00,1.013297713705530256e+01,1.476325019127337768e-01,9.812511989785105015e+01,6.510000000000000000e+02,1.005234474115674104e+01,9.757079737331272540e+00
3.950000000000000000e+01,9.900717903213623217e+00,9.593609519305278610e+00,1.012898608450529458e+01,1.475932625764278527e-01,9.804599877017274423e+01,6.510000000000000000e+02,1.004831116579005190e+01,9.753124640637196308e+00
4.000000000000000000e+01,9.896726865231421755e+00,9.589694082577860712e+00,1.012499835302672579e+01,1.475540121148416484e-01,9.796697483148453500e+01,6.510000000000000000e+02,1.004428087734626374e+01,9.749172853116579773e+00
4.050000000000000000e+01,9.892739184660745977e+00,9.585782441924457942e+00,1.012101406924334945e+01,1.475147772900783083e-01,9.788804918524111542e+01,6.510000000000000000e+02,1.004025396195082465e+01,9.745224407370669084e+00
4.100000000000000000e+01,9.888755005543035992e+00,9.581874686772795968e+00,1.011703335599708176e+01,1.474755377301784354e-01,9.780922459388125390e+01,6.510000000000000000e+02,1.003623054327321462e+01,9.741279467812857362e+00
4.150000000000000000e+01,9.884774406672375946e+00,9.577970903669093872e+00,1.011305633244096391e+01,1.474362763871913118e-01,9.773050252640013014e+01,6.510000000000000000e+02,1.003221068305956720e+01,9.737338130285182913e+00
4.200000000000000000e+01,9.880797540618994290e+00,9.574071176355356982e+00,1.010908311413177785e+01,1.473970303410060412e-01,9.765188592325573325e+01,6.510000000000000000e+02,1.002819457096000200e+01,9.733400510277988360e+00
4.250000000000000000e+01,9.876824511804370488e+00,9.570175585841997901e+00,1.010511381311878942e+01,1.473578124709614412e-01,9.757337676187586339e+01,6.510000000000000000e+02,1.002418232427533340e+01,9.729466699333407576e+00
4.300000000000000000e+01,9.872855345862701526e+00,9.566284210480375805e+00,1.010114853803197654e+01,1.473186863209048347e-01,9.749497547566902256e+01,6.510000000000000000e+02,1.002017403218360592e+01,9.725536659541795359e+00
4.350000000000000000e+01,9.868890133391790442e+00,9.562397126032969652e+00,1.009718739416756783e+01,1.472797052609800816e-01,9.741668377653958544e+01,6.510000000000000000e+02,1.001616983865277000e+01,9.721610428130809112e+00
4.400000000000000000e+01,9.864929038867598976e+00,9.558514405741881603e+00,1.009323048357151720e+01,1.472407764018940635e-01,9.733850478812864537e+01,6.510000000000000000e+02,1.001216981526949290e+01,9.717688262465705051e+00
4.450000000000000000e+01,9.860972039185966764e+00,9.554636120396255095e+00,1.008927790512128375e+01,1.472019480736169450e-01,9.726043797112411937e+01,6.510000000000000000e+02,1.000817398725958363e+01,9.713770091112349903e+00
4.500000000000000000e+01,9.857019234362304871e+00,9.550762338396848961e+00,1.008532975460579095e+01,1.471632078945950550e-01,9.718248519634626348e+01,6.510000000000000000e+02,1.000418244225689968e+01,9.709856026467710066e+00
4.550000000000000000e+01,9.853070790517493904e+00,9.546893125819712722e+00,1.008138612480334473e+01,1.471245460263747584e-01,9.710464963499251212e+01,6.510000000000000000e+02,1.000019533654386983e+01,9.705946244491119757e+00
4.600000000000000000e+01,9.849126759363697303e+00,9.543028546478318219e+00,1.007744710555787115e+01,1.470860123019656907e-01,9.702693221702892856e+01,6.510000000000000000e+02,9.996212771665662800e+00,9.702040747061731807e+00
4.650000000000000000e+01,9.845187172029620015e+00,9.539168661983982389e+00,1.007351278385350213e+01,1.470476673589724559e-01,9.694933346877229496e+01,6.510000000000000000e+02,9.992234839388592249e+00,9.698139504670647781e+00
4.700000000000000000e+01,9.841252073622802854e+00,9.535313531804776588e+00,1.006958324388707382e+01,1.470095480362696438e-01,9.687185418379894486e+01,6.510000000000000000e+02,9.988261621659072276e+00,9.694242525586533432e+00
4.750000000000000000e+01,9.837321608006705631e+00,9.531463213322819428e+00,1.006565856713917206e+01,1.469715618804168511e-01,9.679449705935718384e+01,6.510000000000000000e+02,9.984293169887122232e+00,9.690350046126287253e+00
4.800000000000000000e+01,9.833395888773287297e+00,9.527617761890432746e+00,1.006173883244356659e+01,1.469336833599099168e-01,9.671726421264909845e+01,6.510000000000000000e+02,9.980329572133197047e+00,9.686462205413377546e+00
4.850000000000000000e+01,9.829474983198272398e+00,9.523777230884618916e+00,1.005782411605470372e+01,1.468959186861623079e-01,9.664015685624731589e+01,6.510000000000000000e+02,9.976370901884434872e+00,9.682579064512108147e+00
4.900000000000000000e+01,9.825558931906133608e+00,9.519941671760172142e+00,1.005391449171392360e+01,1.468582379679156114e-01,9.656317566641943984e+01,6.510000000000000000e+02,9.972417169874049137e+00,9.678700693938218080e+00
4.950000000000000000e+01,9.821647816315405066e+00,9.516111134101663538e+00,1.005001003071386378e+01,1.468206744295587618e-01,9.648632213817309378e+01,6.510000000000000000e+02,9.968468490744962551e+00,9.674827141885845805e+00
5.000000000000000000e+01,9.817741667170363229e+00,9.512285665673763546e+00,1.004611080196151285e+01,1.467832466350742215e-01,9.640959676478581741e+01,6.510000000000000000e+02,9.964524913805435702e+00,9.670958420535288980e+00
5.050000000000000000e+01,9.813840545299900242e+00,9.508465312470576691e+00,1.004221687203958169e+01,1.467459539438235316e-01,9.633300062357112381e+01,6.510000000000000000e+02,9.960586499243722969e+00,9.667094591356075739e+00
5.100000000000000000e+01,9.809944496776139999e+00,9.504650118763539268e+00,1.003832830526651243e+01,1.467088001643813144e-01,9.625653450187412830e+01,6.510000000000000000e+02,9.956653296940521258e+00,9.663235696611756964e+00
5.150000000000000000e+01,9.806053620436768981e+00,9.500840127148109104e+00,1.003444516375500228e+01,1.466717940237834694e-01,9.618020022204322572e+01,6.510000000000000000e+02,9.952725414460553921e+00,9.659381826412985816e+00
5.200000000000000000e+01,9.802167913024970147e+00,9.497035378589371746e+00,1.003056750746910986e+01,1.466348909763792729e-01,9.610399758638794765e+01,6.510000000000000000e+02,9.948802804001349642e+00,9.655533022048590652e+00
5.250000000000000000e+01,9.798287441849744539e+00,9.493235912466280624e+00,1.002669539427998480e+01,1.465981328674606510e-01,9.602792780567062891e+01,6.510000000000000000e+02,9.944885574717204690e+00,9.651689308982284388e+00
5.300000000000000000e+01,9.794412196133903237e+00,9.489441766614943319e+00,1.002282888002021011e+01,1.465617014523344641e-01,9.595199060010915559e+01,6.510000000000000000e+02,9.940973897586237840e+00,9.647850494681568634e+00
5.350000000000000000e+01,9.790542308412941708e+00,9.485652977370641281e+00,1.001896801853689389e+01,1.465254238178588519e-01,9.587618839264881387e+01,6.510000000000000000e+02,9.937067732230801198e+00,9.644016884595082217e+00
5.400000000000000000e+01,9.786677660354053288e+00,9.481869579608845910e+00,1.001511286174334359e+01,1.464894626198599836e-01,9.580051879033173634e+01,6.510000000000000000e+02,9.933167122973912910e+00,9.640188197734191888e+00
5.450000000000000000e+01,9.782818445129521479e+00,9.478091606785159939e+00,1.001126345966962106e+01,1.464536954799564306e-01,9.572498541528614169e+01,6.510000000000000000e+02,9.929272140609478825e+00,9.636364749649565908e+00
5.500000000000000000e+01,9.778964598720559565e+00,9.474319090974152147e+00,1.000741986051168375e+01,1.464183015849792047e-01,9.564958694206896439e+01,6.510000000000000000e+02,9.925382900305537603e+00,9.632546297135579749e+00
5.550000000000000000e+01,9.775116277880751881e+00,9.470552062907286128e+00,1.000358211067946712e+01,1.463831189018846013e-01,9.557432626358868788e+01,6.510000000000000000e+02,9.921499396782635927e+00,9.628733158978867834e+00
5.600000000000000000e+01,9.771273511188104166e+00,9.466790552009777926e+00,9.999750254843712938e+00,1.463481259572374238e-01,9.549920380441749046e+01,6.510000000000000000e+02,9.917621637145341396e+00,9.624925385230866937e+00
5.650000000000000000e+01,9.767436225674016370e+00,9.463034586436480211e+00,9.995924335981614561e+00,1.463134543245577790e-01,9.542421804952547859e+01,6.510000000000000000e+02,9.913749679998575814e+00,9.621122771349458702e+00
5.700000000000000000e+01,9.763604499329620268e+00,9.459284193106947569e+00,9.992104395421330665e+00,1.462789398563302257e-01,9.534937034757508911e+01,6.510000000000000000e+02,9.909883439185950493e+00,9.617325559473290042e+00
5.750000000000000000e+01,9.759778403806921077e+00,9.455539397739393337e+00,9.988290472885468674e+00,1.462446882474805754e-01,9.527466200025656917e+01,6.510000000000000000e+02,9.906023092054400792e+00,9.613533715559439585e+00
5.800000000000000000e+01,9.755957921650182385e+00,9.451800224883919910e+00,9.984482606533342519e+00,1.462107988029768546e-01,9.520009256669554532e+01,6.510000000000000000e+02,9.902168720453159878e+00,9.609747122847204892e+00
5.850000000000000000e+01,9.752143116659937050e+00,9.448066697954784487e+00,9.980680833002347541e+00,1.461772028563012860e-01,9.512566314245266597e+01,6.510000000000000000e+02,9.898320319516237475e+00,9.605965913803634848e+00
5.900000000000000000e+01,9.748333994850307604e+00,9.444338839261842367e+00,9.976885187448147008e+00,1.461439649624678982e-01,9.505137373364910047e+01,6.510000000000000000e+02,9.894477959812775225e+00,9.602190029887838207e+00
5.950000000000000000e+01,9.744530690976201726e+00,9.440616670041162450e+00,9.973095703583883420e+00,1.461109376690576112e-01,9.497722679348366626e+01,6.510000000000000000e+02,9.890641628645258976e+00,9.598419753307146252e+00
6.000000000000000000e+01,9.740733233035134830e+00,9.436900210484809648e+00,9.969312413718494525e+00,1.460781241343555303e-01,9.490322273550572163e+01,6.510000000000000000e+02,9.886811357169488446e+00,9.594655108900779439e+00
6.050000000000000000e+01,9.736941647807716649e+00,9.433189479769865216e+00,9.965535348793938653e+00,1.460455274180086638e-01,9.482936194889124693e+01,6.510000000000000000e+02,9.882987175225723675e+00,9.590896120389707846e+00
6.100000000000000000e+01,9.733155912762740058e+00,9.429484496086674383e+00,9.961764538421553183e+00,1.460131406043508606e-01,9.475564385937744305e+01,6.510000000000000000e+02,9.879169053367091280e+00,9.587142772158390613e+00
6.150000000000000000e+01,9.729376098724049626e+00,9.425785276666323043e+00,9.958000010917498201e+00,1.459809760918724664e-01,9.468206971580353581e+01,6.510000000000000000e+02,9.875357074815921621e+00,9.583395122632175855e+00
6.200000000000000000e+01,9.725602225890291663e+00,9.422091837807412773e+00,9.954241793337240907e+00,1.459490369780226393e-01,9.460863977763700916e+01,6.510000000000000000e+02,9.871551262868315746e+00,9.579653188912269357e+00
6.250000000000000000e+01,9.721834264325918795e+00,9.418404194902111115e+00,9.950489911509230012e+00,1.459173533875857687e-01,9.453535333704110144e+01,6.510000000000000000e+02,9.867751617713503620e+00,9.575916910938332194e+00
6.300000000000000000e+01,9.718072185485770120e+00,9.414722362461473537e+00,9.946744390067662422e+00,1.458860077707904435e-01,9.446220972957549122e+01,6.510000000000000000e+02,9.863958193256561202e+00,9.572186177714980815e+00
6.350000000000000000e+01,9.714316116805058243e+00,9.411046354140152559e+00,9.943005252484431011e+00,1.458548951738382893e-01,9.438921126766466330e+01,6.510000000000000000e+02,9.860171011978897226e+00,9.568461221631219260e+00
6.400000000000000000e+01,9.710566059730874500e+00,9.407376182760414096e+00,9.939272521100253499e+00,1.458239940248987621e-01,9.431635783763057646e+01,6.510000000000000000e+02,9.856390053755772485e+00,9.564742065705974738e+00
6.450000000000000000e+01,9.706822031380259119e+00,9.403711860335496553e+00,9.935546217155092563e+00,1.457933615333749933e-01,9.424364965315636766e+01,6.510000000000000000e+02,9.852615392913634196e+00,9.561028669846884043e+00
6.500000000000000000e+01,9.703083994708345372e+00,9.400053398092429902e+00,9.931826360817606059e+00,1.457630953481047764e-01,9.417108588833073668e+01,6.510000000000000000e+02,9.848847090056450426e+00,9.557320899360242095e+00
6.550000000000000000e+01,9.699352038943757748e+00,9.396400806494057178e+00,9.928112971213998605e+00,1.457330708244895523e-01,9.409866810329437214e+01,6.510000000000000000e+02,9.845085109768248799e+00,9.553618968119268473e+00
6.600000000000000000e+01,9.695626179462720984e+00,9.392754095260665181e+00,9.924406066456107567e+00,1.457032900687124932e-01,9.402639646061973622e+01,6.510000000000000000e+02,9.841329469531432395e+00,9.549922889394009573e+00
6.650000000000000000e+01,9.691906430766021430e+00,9.389113273390940151e+00,9.920705663668693219e+00,1.456737551127378072e-01,9.395427110565240980e+01,6.510000000000000000e+02,9.837580185878760375e+00,9.546232675653284261e+00
6.700000000000000000e+01,9.688192806502902599e+00,9.385478349182351465e+00,9.917011779016133843e+00,1.456444679146772225e-01,9.388229216700874247e+01,6.510000000000000000e+02,9.833837274417579266e+00,9.542548338588225931e+00
6.750000000000000000e+01,9.684485319494323008e+00,9.381849330251016639e+00,9.913324427728326782e+00,1.456154303616007395e-01,9.381045975706045681e+01,6.510000000000000000e+02,9.830100749855924747e+00,9.538869889132723046e+00
6.800000000000000000e+01,9.680783981755608281e+00,9.378226223551045848e+00,9.909643624126021066e+00,1.455866442715178788e-01,9.373877397240622145e+01,6.510000000000000000e+02,9.826370626027127742e+00,9.535197337484090596e+00
6.850000000000000000e+01,9.677088804518520604e+00,9.374609035393275391e+00,9.905969381645363114e+00,1.455581113941120386e-01,9.366723489433030636e+01,6.510000000000000000e+02,9.822646915912631727e+00,9.531530693124407705e+00
6.900000000000000000e+01,9.673399797472931994e+00,9.370997771463668968e+00,9.902301712862001892e+00,1.455298336519041946e-01,9.359584257423210829e+01,6.510000000000000000e+02,9.818929631124834856e+00,9.527869963821027355e+00
6.950000000000000000e+01,9.669716925632314997e+00,9.367392436841019077e+00,9.898640629514343203e+00,1.455018263817670909e-01,9.352459620334047941e+01,6.510000000000000000e+02,9.815218752014081005e+00,9.524215099250547212e+00
7.000000000000000000e+01,9.666040243688112099e+00,9.363793036014335769e+00,9.894986142526402517e+00,1.454740771555063927e-01,9.345349669972237905e+01,6.510000000000000000e+02,9.811514320843619075e+00,9.520566166532605124e+00
7.050000000000000000e+01,9.662369759946352943e+00,9.360199572899635001e+00,9.891338262029881534e+00,1.454465874680758719e-01,9.338254408773184423e+01,6.510000000000000000e+02,9.807816347414428648e+00,9.516923172478277237e+00
7.100000000000000000e+01,9.658705482031455958e+00,9.356612050856378815e+00,9.887696997385903686e+00,1.454193587530386300e-01,9.331173837852463748e+01,6.510000000000000000e+02,9.804124840784494310e+00,9.513286123278415829e+00
7.150000000000000000e+01,9.655047382346054974e+00,9.353030472703416365e+00,9.884062357205888105e+00,1.453924264871498395e-01,9.324107891302722351e+01,6.510000000000000000e+02,9.800439808833203870e+00,9.509654955858906078e+00
7.200000000000000000e+01,9.651395359659703743e+00,9.349454840734496841e+00,9.880434349372155367e+00,1.453658907224070762e-01,9.317056363064637026e+01,6.510000000000000000e+02,9.796761250382109765e+00,9.506029468937295945e+00
7.250000000000000000e+01,9.647749562266332291e+00,9.345885156733388044e+00,9.876812981057819130e+00,1.453396193212166954e-01,9.310019522115462109e+01,6.510000000000000000e+02,9.793089181587548708e+00,9.502409942945115873e+00
7.300000000000000000e+01,9.644109995244951605e+00,9.342321421988534880e+00,9.873198258746228362e+00,1.453136134943203150e-01,9.302997364665037594e+01,6.510000000000000000e+02,9.789423608739273419e+00,9.498796381750631568e+00
7.350000000000000000e+01,9.640476648402170667e+00,9.338763637307332388e+00,9.869590188249894425e+00,1.452878532290491909e-01,9.295989856868345669e+01,6.510000000000000000e+02,9.785764501631218693e+00,9.495188795173120866e+00
7.400000000000000000e+01,9.636849530703925026e+00,9.335211803030134092e+00,9.865988774728895905e+00,1.452623475644209128e-01,9.288997002704839190e+01,6.510000000000000000e+02,9.782111878268345606e+00,9.491587183139504447e+00
7.450000000000000000e+01,9.633228648285546925e+00,9.331665919043647506e+00,9.862394022708928176e+00,1.452371088850147041e-01,9.282018800794665481e+01,6.510000000000000000e+02,9.778465757170561545e+00,9.487991539400532304e+00
7.500000000000000000e+01,9.629613996285838695e+00,9.328125984794175096e+00,9.858805936098638867e+00,1.452121411145162466e-01,9.275055228339117264e+01,6.510000000000000000e+02,9.774826137400353332e+00,9.484401855171322282e+00
7.550000000000000000e+01,9.626005554625530536e+00,9.324591999300345435e+00,9.855224518206757267e+00,1.451874513137831058e-01,9.268106233370055236e+01,6.510000000000000000e+02,9.771193005939313281e+00,9.480818103311747791e+00
7.600000000000000000e+01,9.622403362233741930e+00,9.321063961165657830e+00,9.851649771758607343e+00,1.451630333403517992e-01,9.261171877177578438e+01,6.510000000000000000e+02,9.767566395574094784e+00,9.477240328893389076e+00
7.650000000000000000e+01,9.618807420373434169e+00,9.317541868590518916e+00,9.848081698912270809e+00,1.451388880621133637e-01,9.254252148705896275e+01,6.510000000000000000e+02,9.763946308435548005e+00,9.473668532311322110e+00
7.700000000000000000e+01,9.615217729821583958e+00,9.314025719384023461e+00,9.844520301274316765e+00,1.451150163014731653e-01,9.247347035983149510e+01,6.510000000000000000e+02,9.760332746123054903e+00,9.470102713520111237e+00
7.750000000000000000e+01,9.611634290882806297e+00,9.310515510975479359e+00,9.840965579915138761e+00,1.450914188373303715e-01,9.240456526149446859e+01,6.510000000000000000e+02,9.756725709720136308e+00,9.466542872045476287e+00
7.800000000000000000e+01,9.608057103402652288e+00,9.307011240425520526e+00,9.837417535383831790e+00,1.450680964072991463e-01,9.233580605484139880e+01,6.510000000000000000e+02,9.753125199809952406e+00,9.462989006995352170e+00
7.850000000000000000e+01,9.604486112499538208e+00,9.303512904436949782e+00,9.833876167722650052e+00,1.450451424460282301e-01,9.226719157854368802e+01,6.510000000000000000e+02,9.749531254945566161e+00,9.459440970053510256e+00
7.900000000000000000e+01,9.600921297669529508e+00,9.300020499365304616e+00,9.830341476481251561e+00,1.450225132183266263e-01,9.219872129338452282e+01,6.510000000000000000e+02,9.745943810887855108e+00,9.455898784451202133e+00
7.950000000000000000e+01,9.597362645936847514e+00,9.296534021229078348e+00,9.826813460730319250e+00,1.450002591315680545e-01,9.213039483277212582e+01,6.510000000000000000e+02,9.742362905068414847e+00,9.452362386805278405e+00
8.000000000000000000e+01,9.593810180791916054e+00,9.293053465719768980e+00,9.823292119075139439e+00,1.449783552048501678e-01,9.206221250854453331e+01,6.510000000000000000e+02,9.738788535996766527e+00,9.448831825587065580e+00
8.050000000000000000e+01,9.590263960481181016e+00,9.289578828211556782e+00,9.819777449668517733e+00,1.449567286919588027e-01,9.199417528489726692e+01,6.510000000000000000e+02,9.735220689173139874e+00,9.445307231789222158e+00
8.100000000000000000e+01,9.586723968027930809e+00,9.286110103770718993e+00,9.816269450223485293e+00,1.449353845486402448e-01,9.192628270485546693e+01,6.510000000000000000e+02,9.731659352576571109e+00,9.441788583479290509e+00
8.150000000000000000e+01,9.583190148339442160e+00,9.282647287164902394e+00,9.812768118025768871e+00,1.449143408498816399e-01,9.185853358541409364e+01,6.510000000000000000e+02,9.728104489189323800e+00,9.438275807489560520e+00
8.200000000000000000e+01,9.579662501622836501e+00,9.279190372871962467e+00,9.809273449945726142e+00,1.448936495698060489e-01,9.179092781468435192e+01,6.510000000000000000e+02,9.724556151192642162e+00,9.434768852053029065e+00
8.250000000000000000e+01,9.576141077232906085e+00,9.275739355088715499e+00,9.805785442450174472e+00,1.448732485892565425e-01,9.172346618922421158e+01,6.510000000000000000e+02,9.721014325822164182e+00,9.431267828643649764e+00
8.300000000000000000e+01,9.572625880865983206e+00,9.272294227739390493e+00,9.802304091613791570e+00,1.448531267632151009e-01,9.165614868335831034e+01,6.510000000000000000e+02,9.717479007629197696e+00,9.427772754102766939e+00
8.350000000000000000e+01,9.569116908096948038e+00,9.268854984483862580e+00,9.798829393130164434e+00,1.448332844330264269e-01,9.158897508110653973e+01,6.510000000000000000e+02,9.713950192529974714e+00,9.424283623663921361e+00
8.400000000000000000e+01,9.565614154176042661e+00,9.265421618725646624e+00,9.795361342322653542e+00,1.448137219103348972e-01,9.152194516062657215e+01,6.510000000000000000e+02,9.710427876086377807e+00,9.420800432265707514e+00
8.450000000000000000e+01,9.562117614038282198e+00,9.261994123619638586e+00,9.791899934155038565e+00,1.447944394746620289e-01,9.145505869440394520e+01,6.510000000000000000e+02,9.706912053512944283e+00,9.417323174563620114e+00
8.500000000000000000e+01,9.558627219408432296e+00,9.258572492079739646e+00,9.788445163241615177e+00,1.447755328456374058e-01,9.138831427452652179e+01,6.510000000000000000e+02,9.703402752254069341e+00,9.413851686562795251e+00
8.550000000000000000e+01,9.555143027504724884e+00,9.255156716786245852e+00,9.784997023857323839e+00,1.447569067551191246e-01,9.132171283812547813e+01,6.510000000000000000e+02,9.699899934259844869e+00,9.410386120749606675e+00
8.600000000000000000e+01,9.551665032424658364e+00,9.251746790192951764e+00,9.781555509947480687e+00,1.447385613140495797e-01,9.125525414277521463e+01,6.510000000000000000e+02,9.696403593738708082e+00,9.406926471110608645e+00
8.650000000000000000e+01,9.548193227930546811e+00,9.248342704534104897e+00,9.778120615137190441e+00,1.447204966899906520e-01,9.118893794006096698e+01,6.510000000000000000e+02,9.692913724620536797e+00,9.403472731240556826e+00
8.700000000000000000e+01,9.544727607512701439e+00,9.244944451831257126e+00,9.774692332740668732e+00,1.447027130227593883e-01,9.112276397677128159e+01,6.510000000000000000e+02,9.689430320535461050e+00,9.400024894489941829e+00
8.750000000000000000e+01,9.541268164397392226e+00,9.241552023899840762e+00,9.771270655770099012e+00,1.446852104265662631e-01,9.105673199505935145e+01,6.510000000000000000e+02,9.685953374823958129e+00,9.396582953970824548e+00
8.800000000000000000e+01,9.537814891554589281e+00,9.238165412355492379e+00,9.767855576944468154e+00,1.446679889910162387e-01,9.099084173259920760e+01,6.510000000000000000e+02,9.682482880545606463e+00,9.393146902563573875e+00
8.850000000000000000e+01,9.534367781705558542e+00,9.234784608620403290e+00,9.764447088698100075e+00,1.446510487797732225e-01,9.092509292273804533e+01,6.510000000000000000e+02,9.679018830485331293e+00,9.389716732925784015e+00
8.900000000000000000e+01,9.530926827330166162e+00,9.231409603929360941e+00,9.761045183188961971e+00,1.446343898333017630e-01,9.085948529464432966e+01,6.510000000000000000e+02,9.675561217163467731e+00,9.386292437496864594e+00
8.950000000000000000e+01,9.527491991738717303e+00,9.228040389335600224e+00,9.757649852306643723e+00,1.446180258858549561e-01,9.079401802605653415e+01,6.510000000000000000e+02,9.672110017624573786e+00,9.382873965852862597e+00
9.000000000000000000e+01,9.524063272082869958e+00,9.224676955716619275e+00,9.754261087680390574e+00,1.446019562255979607e-01,9.072869093638213656e+01,6.510000000000000000e+02,9.668665228308469750e+00,9.379461315857271941e+00
9.050000000000000000e+01,9.520640666463505042e+00,9.221319293779707493e+00,9.750878880686663308e+00,1.445861991174992589e-01,9.066350386889389767e+01,6.510000000000000000e+02,9.665226865581004745e+00,9.376054467346005339e+00
9.100000000000000000e+01,9.517224180812007717e+00,9.217967394067422049e+00,9.747503222456662897e+00,1.445707288449829542e-01,9.059845680347156360e+01,6.510000000000000000e+02,9.661794909656990171e+00,9.372653451967025262e+00
9.150000000000000000e+01,9.513813809676008759e+00,9.214621246962824586e+00,9.744134103883453690e+00,1.445555396662086267e-01,9.053354950923011302e+01,6.510000000000000000e+02,9.658369349342216026e+00,9.369258270009799716e+00
9.200000000000000000e+01,9.510409544230661538e+00,9.211280842694662851e+00,9.740771515629257138e+00,1.445406314894686628e-01,9.046878169314504703e+01,6.510000000000000000e+02,9.654950175720131256e+00,9.365868912741193597e+00
9.250000000000000000e+01,9.507011375456048796e+00,9.207946171342378250e+00,9.737415448132210827e+00,1.445260042031939196e-01,9.040415305894167375e+01,6.510000000000000000e+02,9.651537379659243854e+00,9.362485371252855515e+00
9.300000000000000000e+01,9.503619289087056998e+00,9.204617222840997925e+00,9.734065891613127519e+00,1.445116609301203281e-01,9.033966321205235772e+01,6.510000000000000000e+02,9.648130950017176133e+00,9.359107628156936087e+00
9.350000000000000000e+01,9.500233216132508929e+00,9.201293986985787043e+00,9.730722836081969973e+00,1.444976398648651628e-01,9.027531072883392937e+01,6.510000000000000000e+02,9.644730855997373453e+00,9.355735576267642628e+00
9.400000000000000000e+01,9.496853210703303461e+00,9.197976453436918831e+00,9.727386271344249380e+00,1.444838977227952959e-01,9.021109650234680544e+01,6.510000000000000000e+02,9.641337108426098368e+00,9.352369312980506777e+00
9.450000000000000000e+01,9.493479224982696252e+00,9.194664611723945669e+00,9.724056187007320773e+00,1.444704186976298044e-01,9.014701949705673201e+01,6.510000000000000000e+02,9.637949643680327583e+00,9.349008806285066697e+00
9.500000000000000000e+01,9.490111279622993834e+00,9.191334991210526439e+00,9.720732572486207701e+00,1.444572335422557585e-01,9.008307999195025673e+01,6.510000000000000000e+02,9.634568513165248760e+00,9.345654046080738908e+00
9.550000000000000000e+01,9.486749372959641491e+00,9.188004946624058533e+00,9.717415417009744871e+00,1.444443278792912344e-01,9.001927782920665777e+01,6.510000000000000000e+02,9.631193700838933225e+00,9.342305045080351533e+00
9.600000000000000000e+01,9.483393454181229032e+00,9.184680713318609691e+00,9.714104709626115053e+00,1.444316695380918336e-01,8.995561191397297307e+01,6.510000000000000000e+02,9.627825123719322420e+00,9.338961784643137420e+00
9.650000000000000000e+01,9.480043518840009398e+00,9.181362279575417062e+00,9.710800439208604473e+00,1.444192596403616469e-01,8.989208204165552729e+01,6.510000000000000000e+02,9.624462778480371128e+00,9.335624259199647668e+00
9.700000000000000000e+01,9.476699588161388021e+00,9.178049633570829258e+00,9.707502594460823531e+00,1.444071259127035212e-01,8.982868850227259827e+01,6.510000000000000000e+02,9.621106714074091570e+00,9.332292462248686249e+00
9.750000000000000000e+01,9.473361654499051099e+00,9.174742763380152155e+00,9.704211163922169092e+00,1.443952707482507036e-01,8.976543103114744326e+01,6.510000000000000000e+02,9.617756925247300970e+00,9.328966383750799451e+00
9.800000000000000000e+01,9.470029707046595746e+00,9.171441656981132340e+00,9.700926135972878228e+00,1.443836938500740741e-01,8.970230930339482711e+01,6.510000000000000000e+02,9.614413400896669515e+00,9.325646013196521977e+00
9.850000000000000000e+01,9.466703713167101242e+00,9.168146302257452973e+00,9.697647498839078395e+00,1.443723755926573094e-01,8.963932257572606943e+01,6.510000000000000000e+02,9.611076088759759273e+00,9.322331337574443211e+00
9.900000000000000000e+01,9.463383679963746076e+00,9.164856687002179925e+00,9.694375240597723931e+00,1.443613318243437416e-01,8.957647086833027572e+01,6.510000000000000000e+02,9.607745011788090039e+00,9.319022348139402112e+00
9.950000000000000000e+01,9.460069599655918537e+00,9.161572798921064020e+00,9.691109349181374455e+00,1.443505652431968656e-01,8.951375391602010723e+01,6.510000000000000000e+02,9.604420164899114098e+00,9.315719034412721200e+00
1.000000000000000000e+02,9.456761451564474896e+00,9.158294625635727826e+00,9.687849812382772541e+00,1.443400788004455260e-01,8.945117121014398265e+01,6.510000000000000000e+02,9.601101530364921643e+00,9.312421372764029925e+00
1.005000000000000000e+02,9.453459220859972589e+00,9.155022154686884406e+00,9.684596617859403622e+00,1.443298733362328445e-01,8.938872235279967526e+01,6.510000000000000000e+02,9.597789094196205184e+00,9.309129347523739995e+00
1.010000000000000000e+02,9.450162908904083281e+00,9.151755373537353577e+00,9.681349753137885372e+00,1.443199439200698042e-01,8.932640725103958346e+01,6.510000000000000000e+02,9.594482852824153696e+00,9.305842964984014642e+00
1.015000000000000000e+02,9.446872504043419383e+00,9.148494269574991122e+00,9.678109205618278921e+00,1.443102901606224397e-01,8.926422556749781734e+01,6.510000000000000000e+02,9.591182794204041073e+00,9.302562213882795916e+00
1.020000000000000000e+02,9.443587994519059947e+00,9.145238830115665962e+00,9.674874962578254411e+00,1.443009116551933479e-01,8.920217696332900914e+01,6.510000000000000000e+02,9.587888906174251602e+00,9.299287082863866516e+00
1.025000000000000000e+02,9.440309362775153090e+00,9.141989042406043708e+00,9.671647011177061160e+00,1.442918091402626279e-01,8.914026099108515666e+01,6.510000000000000000e+02,9.584601171915414497e+00,9.296017553634889907e+00
1.030000000000000000e+02,9.437036589322305602e+00,9.138744893626270738e+00,9.668425338459767815e+00,1.442829754897550498e-01,8.907847716522414316e+01,6.510000000000000000e+02,9.581319564812060818e+00,9.292753613832548609e+00
1.035000000000000000e+02,9.433769631840876357e+00,9.135506370892763073e+00,9.665209931360935869e+00,1.442743940681401604e-01,8.901682456742688032e+01,6.510000000000000000e+02,9.578044025909017378e+00,9.289495237772737113e+00
1.040000000000000000e+02,9.430508474326030566e+00,9.132273461260661307e+00,9.662000776708413952e+00,1.442660254066200354e-01,8.895530277042171008e+01,6.510000000000000000e+02,9.574774499732651378e+00,9.286242448919411530e+00
1.045000000000000000e+02,9.427253099125007196e+00,9.129046151726441849e+00,9.658797861227021997e+00,1.442579153654574009e-01,8.889391134110763915e+01,6.510000000000000000e+02,9.571511014490464930e+00,9.282995183759549462e+00
1.050000000000000000e+02,9.424003546589968749e+00,9.125824429230398493e+00,9.655601171542116390e+00,1.442500788444733284e-01,8.883265093138692237e+01,6.510000000000000000e+02,9.568253625434442355e+00,9.279753467745493367e+00
1.055000000000000000e+02,9.420759804762859346e+00,9.122608280658987212e+00,9.652410694183101825e+00,1.442425145147687160e-01,8.877152120202909202e+01,6.510000000000000000e+02,9.565002319277628118e+00,9.276517290248092351e+00
1.060000000000000000e+02,9.417521861159867669e+00,9.119397692847087455e+00,9.649226415586801053e+00,1.442352218873924896e-01,8.871052180465693482e+01,6.510000000000000000e+02,9.561757083047259798e+00,9.273286639272475540e+00
1.065000000000000000e+02,9.414289703220704908e+00,9.116192652580462408e+00,9.646048322100810424e+00,1.442282004643001825e-01,8.864965238997655206e+01,6.510000000000000000e+02,9.558517903685004313e+00,9.270061502756405503e+00
1.070000000000000000e+02,9.411063318311423842e+00,9.112993146597849758e+00,9.642876399986679559e+00,1.442214497392030614e-01,8.858891260783170196e+01,6.510000000000000000e+02,9.555284768050626099e+00,9.266841868572219809e+00
1.075000000000000000e+02,9.407842693727207717e+00,9.109799161593043593e+00,9.639710635423149654e+00,1.442149691951094825e-01,8.852830210725633719e+01,6.510000000000000000e+02,9.552057662922317505e+00,9.263627724532097929e+00
1.080000000000000000e+02,9.404627816694999254e+00,9.106610684217185891e+00,9.636551014509011637e+00,1.442087583082419799e-01,8.846782053652614763e+01,6.510000000000000000e+02,9.548836575003241123e+00,9.260419058386757385e+00
1.085000000000000000e+02,9.401418674376149198e+00,9.103427701080585521e+00,9.633397523266237883e+00,1.442028165451580413e-01,8.840746754320815626e+01,6.510000000000000000e+02,9.545621490921307739e+00,9.257215857830992434e+00
1.090000000000000000e+02,9.398215253868931640e+00,9.100250198754858744e+00,9.630250147642941627e+00,1.441971433652244061e-01,8.834724277420934868e+01,6.510000000000000000e+02,9.542412397234155463e+00,9.254018110503707817e+00
1.095000000000000000e+02,9.395017542211030914e+00,9.097078163774806825e+00,9.627108873516124987e+00,1.441917382191819363e-01,8.828714587582368267e+01,6.510000000000000000e+02,9.539209280430213767e+00,9.250825803991849838e+00
1.100000000000000000e+02,9.391825526381953892e+00,9.093911582640295421e+00,9.623973686694489160e+00,1.441866005504172654e-01,8.822717649377796079e+01,6.510000000000000000e+02,9.536012126932371658e+00,9.247638925831537904e+00
1.105000000000000000e+02,9.388639193305380104e+00,9.090750441818084226e+00,9.620844572921063431e+00,1.441817297947915466e-01,8.816733427327650929e+01,6.510000000000000000e+02,9.532820923100171484e+00,9.244457463510588724e+00
1.110000000000000000e+02,9.385458529851444354e+00,9.087594727743580236e+00,9.617721517875910564e+00,1.441771253813111109e-01,8.810761885904443602e+01,6.510000000000000000e+02,9.529635655232755909e+00,9.241281404470132799e+00
1.115000000000000000e+02,9.382283522838976708e+00,9.084444426822665619e+00,9.614604507178670545e+00,1.441727867314751832e-01,8.804802989536968028e+01,6.510000000000000000e+02,9.526456309570452419e+00,9.238110736107502774e+00
1.120000000000000000e+02,9.379114124221905158e+00,9.081299525433319531e+00,9.611493526391001296e+00,1.441687243051452683e-01,8.798856637624659527e+01,6.510000000000000000e+02,9.523282848527049538e+00,9.234945399916759001e+00
1.125000000000000000e+02,9.375950304962158199e+00,9.078160009927275453e+00,9.608388561019017615e+00,1.441649694933551940e-01,8.792922765954899944e+01,6.510000000000000000e+02,9.520115274455513088e+00,9.231785335468801534e+00
1.130000000000000000e+02,9.372792102302033967e+00,9.075025866631653670e+00,9.605289596515724782e+00,1.441614782845429543e-01,8.787001432479657126e+01,6.510000000000000000e+02,9.516953580586577033e+00,9.228630624017490902e+00
1.135000000000000000e+02,9.369639502876482950e+00,9.071897081850419653e+00,9.602196618283391771e+00,1.441582500775952791e-01,8.781092601492889571e+01,6.510000000000000000e+02,9.513797752954078035e+00,9.225481252798886089e+00
1.140000000000000000e+02,9.366492493279485743e+00,9.068773641866064494e+00,9.599109611675599396e+00,1.441552842649093391e-01,8.775196237264243848e+01,6.510000000000000000e+02,9.510647777544393833e+00,9.222337209014575876e+00
1.145000000000000000e+02,9.363351060065951970e+00,9.065655532940944283e+00,9.596028561999617068e+00,1.441525802324031269e-01,8.769312304042583150e+01,6.510000000000000000e+02,9.507503640298352821e+00,9.219198479833549342e+00
1.150000000000000000e+02,9.360215162862093763e+00,9.062542741318781125e+00,9.592953454518408307e+00,1.441501454118119530e-01,8.763440715949570858e+01,6.510000000000000000e+02,9.504365308273905910e+00,9.216065017450283392e+00
1.155000000000000000e+02,9.357084797615073057e+00,9.059435253226141072e+00,9.589884274452833424e+00,1.441479650499395693e-01,8.757581454558713574e+01,6.510000000000000000e+02,9.501232762665011933e+00,9.212936832565132406e+00
1.160000000000000000e+02,9.353959897584422478e+00,9.056333054873654476e+00,9.586821006983708315e+00,1.441460737046442175e-01,8.751734385618205181e+01,6.510000000000000000e+02,9.498105971289067639e+00,9.209813823879779093e+00
1.165000000000000000e+02,9.350840448221180878e+00,9.053236132457442409e+00,9.583763637253710499e+00,1.441445273362854107e-01,8.745899473285028591e+01,6.510000000000000000e+02,9.494984975557466456e+00,9.206695920884893525e+00
1.170000000000000000e+02,9.347726485967370991e+00,9.050144472160390308e+00,9.580712150369187441e+00,1.441432618910856167e-01,8.740076773640448948e+01,6.510000000000000000e+02,9.491869747858457274e+00,9.203583224076284708e+00
1.175000000000000000e+02,9.344617957025279864e+00,9.047058060153375436e+00,9.577666531402313055e+00,1.441422367765587964e-01,8.734266174718224818e+01,6.510000000000000000e+02,9.488760193801839549e+00,9.200475720248720179e+00
1.180000000000000000e+02,9.341514898748707552e+00,9.043976882596622247e+00,9.574626765392773464e+00,1.441414704344080311e-01,8.728467736704304514e+01,6.510000000000000000e+02,9.485656369183114833e+00,9.197373428314298494e+00
1.185000000000000000e+02,9.338417308440723374e+00,9.040900925640757535e+00,9.571592837349541583e+00,1.441409605261053661e-01,8.722681444308668119e+01,6.510000000000000000e+02,9.482558268966828408e+00,9.194276347914618341e+00
1.190000000000000000e+02,9.335325170083240920e+00,9.037830175427982837e+00,9.568564732252800908e+00,1.441407079941799951e-01,8.716907257489074823e+01,6.510000000000000000e+02,9.479465878077419916e+00,9.191184462089060148e+00
1.195000000000000000e+02,9.332238442465779826e+00,9.034764618093269917e+00,9.565542435055327530e+00,1.441407312868242807e-01,8.711145089745200210e+01,6.510000000000000000e+02,9.476379173752603080e+00,9.188097711178954796e+00
1.200000000000000000e+02,9.329157129582743124e+00,9.031704239765568687e+00,9.562525930684556030e+00,1.441410303752012345e-01,8.705394938508214864e+01,6.510000000000000000e+02,9.473298159957945330e+00,9.185016099207542695e+00
1.205000000000000000e+02,9.326081173211751008e+00,9.028649026568654534e+00,9.559515204043840697e+00,1.441416835344431491e-01,8.699656687426683277e+01,6.510000000000000000e+02,9.470222856746195461e+00,9.181939489677308330e+00
1.210000000000000000e+02,9.323010616093419856e+00,9.025598964622361109e+00,9.556510240014221225e+00,1.441425895948008351e-01,8.693930403392570838e+01,6.510000000000000000e+02,9.467153205688221718e+00,9.178868026498619770e+00
1.215000000000000000e+02,9.319945444407874646e+00,9.022554040043530676e+00,9.553511023455961038e+00,1.441437478819559970e-01,8.688216050679254465e+01,6.510000000000000000e+02,9.464089192289829811e+00,9.175801696525919482e+00
1.220000000000000000e+02,9.316885644319643944e+00,9.019514238947024865e+00,9.550517539210076734e+00,1.441451577179990173e-01,8.682513593582299904e+01,6.510000000000000000e+02,9.461030802037642573e+00,9.172740486601643539e+00
1.225000000000000000e+02,9.313831201978956642e+00,9.016479547446627052e+00,9.547529772099791145e+00,1.441468184225240257e-01,8.676822996421810785e+01,6.510000000000000000e+02,9.457978020401478503e+00,9.169684383556433005e+00
1.230000000000000000e+02,9.310782103522969422e+00,9.013449951656120618e+00,9.544547706931805209e+00,1.441487293108358325e-01,8.671144223544554563e+01,6.510000000000000000e+02,9.454930832833806420e+00,9.166633374212134200e+00
1.235000000000000000e+02,9.307738335076978231e+00,9.010425437690072314e+00,9.541571328497877147e+00,1.441508896954661889e-01,8.665477239326153835e+01,6.510000000000000000e+02,9.451889224772443754e+00,9.163587445381510932e+00
1.240000000000000000e+02,9.304699882755562257e+00,9.007405991664850120e+00,9.538600621576232896e+00,1.441532988860657893e-01,8.659822008173112806e+01,6.510000000000000000e+02,9.448853181641627685e+00,9.160546583869496828e+00
1.245000000000000000e+02,9.301666699724965071e+00,9.004391599699419046e+00,9.535635570932637251e+00,1.441559549619227665e-01,8.654178433212329935e+01,6.510000000000000000e+02,9.445822654686889308e+00,9.157510744763042609e+00
1.250000000000000000e+02,9.298638790381263064e+00,9.001382247916229318e+00,9.532676161321958830e+00,1.441588579161897643e-01,8.648546513029880600e+01,6.510000000000000000e+02,9.442797648297451829e+00,9.154479932465072523e+00
1.255000000000000000e+02,9.295616155444646367e+00,8.998377922442040600e+00,9.529722377489182605e+00,1.441620075974366644e-01,8.642926239379801245e+01,6.510000000000000000e+02,9.439778163042083392e+00,9.151454147847209342e+00
1.260000000000000000e+02,9.292598780998078567e+00,8.995378609408689385e+00,9.526774204170784799e+00,1.441654033044609540e-01,8.637317576811692277e+01,6.510000000000000000e+02,9.436764184302539604e+00,9.148433377693617530e+00
1.265000000000000000e+02,9.289586653119259907e+00,8.992384294953854607e+00,9.523831626096047387e+00,1.441690443333601690e-01,8.631720489915548455e+01,6.510000000000000000e+02,9.433755697452619771e+00,9.145417608785900043e+00
1.270000000000000000e+02,9.286579757881648689e+00,8.989394965221956468e+00,9.520894627987965819e+00,1.441729299783263973e-01,8.626134943323570781e+01,6.510000000000000000e+02,9.430752687859975225e+00,9.142406827903320377e+00
1.275000000000000000e+02,9.283578081355427614e+00,8.986410606364797715e+00,9.517963194564529772e+00,1.441770595311770431e-01,8.620560901711796475e+01,6.510000000000000000e+02,9.427755140886603158e+00,9.139401021824250293e+00
1.280000000000000000e+02,9.280581609608475446e+00,8.983431204542268844e+00,9.515037310539941728e+00,1.441814322814876093e-01,8.614998329801778709e+01,6.510000000000000000e+02,9.424763041889962167e+00,9.136400177326988725e+00
1.285000000000000000e+02,9.277590302707437786e+00,8.980456745923147466e+00,9.512116960625597528e+00,1.441860499743868318e-01,8.609447144189829260e+01,6.510000000000000000e+02,9.421776352681824562e+00,9.133404252733051010e+00
1.290000000000000000e+02,9.274604160776000583e+00,8.977487216685672067e+00,9.509202129531093561e+00,1.441909090162195595e-01,8.603907335732642991e+01,6.510000000000000000e+02,9.418795069792221142e+00,9.130413251759780024e+00
1.295000000000000000e+02,9.271623174891878705e+00,8.974522603018368017e+00,9.506292801965313899e+00,1.441960058186062543e-01,8.598378878528619396e+01,6.510000000000000000e+02,9.415819180710483849e+00,9.127427169073271784e+00
1.300000000000000000e+02,9.268647337996496205e+00,8.971562891120534289e+00,9.503388962637506765e+00,1.442013429372243638e-01,8.592861750345441862e+01,6.510000000000000000e+02,9.412848680933718626e+00,9.124445995059272008e+00
1.305000000000000000e+02,9.265676636160097956e+00,8.968608067203021506e+00,9.500490596258135412e+00,1.442069196523775021e-01,8.587355916155873103e+01,6.510000000000000000e+02,9.409883555812474043e+00,9.121469716507720094e+00
1.310000000000000000e+02,9.262711055455854492e+00,8.965658117488716883e+00,9.497597687540022093e+00,1.442127352437048704e-01,8.581861340987059350e+01,6.510000000000000000e+02,9.406923790699559973e+00,9.118498320212149011e+00
1.315000000000000000e+02,9.259750581960718208e+00,8.962713028213205035e+00,9.494710221199097688e+00,1.442187889885096774e-01,8.576377989921918754e+01,6.510000000000000000e+02,9.403969370949226914e+00,9.115531792972209502e+00
1.320000000000000000e+02,9.256795201756167657e+00,8.959772785625409242e+00,9.491828181955391130e+00,1.442250801632747326e-01,8.570905828100408996e+01,6.510000000000000000e+02,9.401020281919441501e+00,9.112570121592892036e+00
1.325000000000000000e+02,9.253844853600009301e+00,8.956837375988063954e+00,9.488951554533718635e+00,1.442315651974504787e-01,8.565444731889868990e+01,6.510000000000000000e+02,9.398076418797460363e+00,9.109613288402560016e+00
1.330000000000000000e+02,9.250899563599267239e+00,8.953906785578409355e+00,9.486080323665200709e+00,1.442382795862575118e-01,8.559994741709911636e+01,6.510000000000000000e+02,9.395137843185525028e+00,9.106661284013009450e+00
1.335000000000000000e+02,9.247959325217806281e+00,8.950981000688623013e+00,9.483214474087201751e+00,1.442452292683805148e-01,8.554555836704967930e+01,6.510000000000000000e+02,9.392204554486188073e+00,9.103714095949426266e+00
1.340000000000000000e+02,9.245024112464738764e+00,8.948060007626311929e+00,9.480353990544774234e+00,1.442524246344534522e-01,8.549127960206735111e+01,6.510000000000000000e+02,9.389276537099192410e+00,9.100771687830286893e+00
1.345000000000000000e+02,9.242093902682945838e+00,8.945143792715134268e+00,9.477498857791356812e+00,1.442598730199946833e-01,8.543711061697304388e+01,6.510000000000000000e+02,9.386353775702941604e+00,9.097834029662951849e+00
1.350000000000000000e+02,9.239168686276538978e+00,8.942232342295303837e+00,9.474649060589293015e+00,1.442675591516267564e-01,8.538305114209651947e+01,6.510000000000000000e+02,9.383436245428166345e+00,9.094901127124911611e+00
1.355000000000000000e+02,9.236248463923210750e+00,8.939325642723963128e+00,9.471804583711048053e+00,1.442754782063453700e-01,8.532910110093553158e+01,6.510000000000000000e+02,9.380523942129556758e+00,9.091972985716864741e+00
1.360000000000000000e+02,9.233333223956293523e+00,8.936423680375703782e+00,9.468965411939894494e+00,1.442836288370335784e-01,8.527526019016549697e+01,6.510000000000000000e+02,9.377616852793325464e+00,9.089049595119259806e+00
1.365000000000000000e+02,9.230422952529130143e+00,8.933526441643108384e+00,9.466131530070091671e+00,1.442920103100395479e-01,8.522152806681589254e+01,6.510000000000000000e+02,9.374714962839169274e+00,9.086130942219091011e+00
1.370000000000000000e+02,9.227517635806393059e+00,8.930633912937082641e+00,9.463302922907869785e+00,1.443006218932962603e-01,8.516790438859679568e+01,6.510000000000000000e+02,9.371818257699688459e+00,9.083217013913095883e+00
1.375000000000000000e+02,9.224617259964745131e+00,8.927746080687445129e+00,9.460479575272445985e+00,1.443094628526662704e-01,8.511438881390829181e+01,6.510000000000000000e+02,9.368926722817411346e+00,9.080307797112077139e+00
1.380000000000000000e+02,9.221721811193383189e+00,8.924862931343152894e+00,9.457661471996390290e+00,1.443185324539374148e-01,8.506098100184942723e+01,6.510000000000000000e+02,9.366040343647322075e+00,9.077403278739446080e+00
1.385000000000000000e+02,9.218831275694624239e+00,8.921984451372841463e+00,9.454848597926472920e+00,1.443278299624138616e-01,8.500768061222704830e+01,6.510000000000000000e+02,9.363159105657038239e+00,9.074503445732212015e+00
1.390000000000000000e+02,9.215945639684397506e+00,8.919110627265231628e+00,9.452040937924111930e+00,1.443373546431681864e-01,8.495448730556324790e+01,6.510000000000000000e+02,9.360282994327565831e+00,9.071608285041229180e+00
1.395000000000000000e+02,9.213064837858270906e+00,8.916241445529436760e+00,9.449238476866179681e+00,1.443471990767759838e-01,8.490139982046174794e+01,6.510000000000000000e+02,9.357412036935047084e+00,9.068717638781494728e+00
1.400000000000000000e+02,9.210188903326500309e+00,8.913376892695467291e+00,9.446441199645438047e+00,1.443572776269955171e-01,8.484841865856249399e+01,6.510000000000000000e+02,9.354546180953496659e+00,9.065831625699505736e+00
1.405000000000000000e+02,9.207317827087727835e+00,8.910516955314436771e+00,9.443649091171273824e+00,1.443675809764794760e-01,8.479554356744448285e+01,6.510000000000000000e+02,9.351685408064208005e+00,9.062950246111249442e+00
1.410000000000000000e+02,9.204451577894168679e+00,8.907661619959153398e+00,9.440862136369933211e+00,1.443780872887201194e-01,8.474277388188758664e+01,6.510000000000000000e+02,9.348829665182888604e+00,9.060073490605448754e+00
1.415000000000000000e+02,9.201590144214314648e+00,8.904810873224212386e+00,9.438080320185774141e+00,1.443887984415725967e-01,8.469010930721742625e+01,6.510000000000000000e+02,9.345978942655888133e+00,9.057201345772742940e+00
1.420000000000000000e+02,9.198733527309661540e+00,8.901964701726617690e+00,9.435303627581166808e+00,1.443997324466499144e-01,8.463754978918152005e+01,6.510000000000000000e+02,9.343133259756312370e+00,9.054333794863012486e+00
1.425000000000000000e+02,9.195881576689277637e+00,8.899123092105766020e+00,9.432532043537385391e+00,1.444110151038621170e-01,8.458509251377661542e+01,6.510000000000000000e+02,9.340292591793140531e+00,9.051470561585416519e+00
1.430000000000000000e+02,9.193034359928811128e+00,8.896286031024093433e+00,9.429765553054975769e+00,1.444225637870180101e-01,8.453273861976254011e+01,6.510000000000000000e+02,9.337456923715828694e+00,9.048611796141791785e+00
1.435000000000000000e+02,9.190191919424892220e+00,8.893453505167244089e+00,9.427004141154489147e+00,1.444343326440362951e-01,8.448048879230890407e+01,6.510000000000000000e+02,9.334626252068927599e+00,9.045757586780855064e+00
1.440000000000000000e+02,9.187354241556176859e+00,8.890625501244324269e+00,9.424247792876384366e+00,1.444463209402237491e-01,8.442834269947343273e+01,6.510000000000000000e+02,9.331800562496400886e+00,9.042907920615952833e+00
1.445000000000000000e+02,9.184521312720168140e+00,8.887802005988325149e+00,9.421496493282166540e+00,1.444585279422303248e-01,8.437630001010624881e+01,6.510000000000000000e+02,9.328979840662398715e+00,9.040062784777939342e+00
1.450000000000000000e+02,9.181693119333639075e+00,8.884983006156311092e+00,9.418750227454729895e+00,1.444709529164385498e-01,8.432436039385528659e+01,6.510000000000000000e+02,9.326164072250078263e+00,9.037222166417201663e+00
1.455000000000000000e+02,9.178869647832936352e+00,8.882168488529774919e+00,9.416008980498673964e+00,1.444835951295151688e-01,8.427252352117028522e+01,6.510000000000000000e+02,9.323353242962451048e+00,9.034386052703421655e+00
1.460000000000000000e+02,9.176050884674415542e+00,8.879358439914801338e+00,9.413272737540498980e+00,1.444964538489622308e-01,8.422078906330904147e+01,6.510000000000000000e+02,9.320547338523377690e+00,9.031554430825453395e+00
1.465000000000000000e+02,9.173236816334826571e+00,8.876552847142397340e+00,9.410541483729618406e+00,1.445095283415071541e-01,8.416915669234221298e+01,6.510000000000000000e+02,9.317746344676335113e+00,9.028727287993319806e+00
1.470000000000000000e+02,9.170427429311658329e+00,8.873751697068806621e+00,9.407815204238316298e+00,1.445228178753346637e-01,8.411762608115824946e+01,6.510000000000000000e+02,9.314950247186992272e+00,9.025904611436322611e+00
1.475000000000000000e+02,9.167622670310381139e+00,8.870954976575696094e+00,9.405093884262424098e+00,1.445363320395274820e-01,8.406619617646828146e+01,6.510000000000000000e+02,9.312159002349908121e+00,9.023086338270854156e+00
1.480000000000000000e+02,9.164822562096535563e+00,8.868162672570354843e+00,9.402377509021812685e+00,1.445500607302726281e-01,8.401486731477081094e+01,6.510000000000000000e+02,9.309372622826806776e+00,9.020272501366262574e+00
1.485000000000000000e+02,9.162027094877771560e+00,8.865374771986031632e+00,9.399666063760312440e+00,1.445640022728532093e-01,8.396363923802755380e+01,6.510000000000000000e+02,9.306591097150624492e+00,9.017463092604918629e+00
1.490000000000000000e+02,9.159236227489182980e+00,8.862591261782045038e+00,9.396959533746560567e+00,1.445781222182999648e-01,8.391251110437444538e+01,6.510000000000000000e+02,9.303814349707483444e+00,9.014658105270882515e+00
1.495000000000000000e+02,9.156449936211320306e+00,8.859812128944140497e+00,9.394257904274205373e+00,1.445925099025522909e-01,8.386148242826421040e+01,6.510000000000000000e+02,9.301042446113873652e+00,9.011857426308768737e+00
1.500000000000000000e+02,9.153668230326967858e+00,8.857037360484531163e+00,9.391561160662035945e+00,1.446071323093504890e-01,8.381055329361197437e+01,6.510000000000000000e+02,9.298275362636317709e+00,9.009061098017618008e+00
1.505000000000000000e+02,9.150891111931528599e+00,8.854266943442214099e+00,9.388869288254825918e+00,1.446219644916129088e-01,8.375972365504084394e+01,6.510000000000000000e+02,9.295513076423141285e+00,9.006269147439914136e+00
1.510000000000000000e+02,9.148118567699798476e+00,8.851500864883243835e+00,9.386182272423155837e+00,1.446370057223951011e-01,8.370899319211815737e+01,6.510000000000000000e+02,9.292755573422194715e+00,9.003481561977404013e+00
1.515000000000000000e+02,9.145350584330184773e+00,8.848739111900728815e+00,9.383500098564287129e+00,1.446522552760054481e-01,8.365836158526488475e+01,6.510000000000000000e+02,9.290002839606190221e+00,9.000698329054179325e+00
1.520000000000000000e+02,9.142587148544892628e+00,8.845981671615227526e+00,9.380822752102147888e+00,1.446677124271754378e-01,8.360782851575713437e+01,6.510000000000000000e+02,9.287254860972067760e+00,8.997919436117717495e+00
1.525000000000000000e+02,9.139828247090282076e+00,8.843228531174791129e+00,9.378150218487609990e+00,1.446833764519691312e-01,8.355739366573094173e+01,6.510000000000000000e+02,9.284511623542250902e+00,8.995144870638311474e+00
1.530000000000000000e+02,9.137073866737148720e+00,8.840479677755197940e+00,9.375482483199021999e+00,1.446992466261745325e-01,8.350705671818512599e+01,6.510000000000000000e+02,9.281773113363323446e+00,8.992374620110973993e+00
1.535000000000000000e+02,9.134323994280842740e+00,8.837735098560155933e+00,9.372819531742024424e+00,1.447153222279510265e-01,8.345681735698228465e+01,6.510000000000000000e+02,9.279039316508793434e+00,8.989608672052892047e+00
1.540000000000000000e+02,9.131578616541666804e+00,8.834994780821242344e+00,9.370161349650290461e+00,1.447316025341827683e-01,8.340667526685312794e+01,6.510000000000000000e+02,9.276310219075849517e+00,8.986847014007484091e+00
1.545000000000000000e+02,9.128837720365025277e+00,8.832258711798395723e+00,9.367507922485708960e+00,1.447480868252834507e-01,8.335663013339889460e+01,6.510000000000000000e+02,9.273585807190308117e+00,8.984089633539742437e+00
1.550000000000000000e+02,9.126101292621713768e+00,8.829526878779935473e+00,9.364859235838876472e+00,1.447647743805310638e-01,8.330668164309315671e+01,6.510000000000000000e+02,9.270866067002243582e+00,8.981336518241182176e+00
1.555000000000000000e+02,9.123369320208061239e+00,8.826799269082691524e+00,9.362215275328900077e+00,1.447816644816730669e-01,8.325682948328376654e+01,6.510000000000000000e+02,9.268150984689734528e+00,8.978587655726387950e+00
1.560000000000000000e+02,9.120641751288262711e+00,8.824075870052086046e+00,9.359576026604235821e+00,1.447988114736165899e-01,8.320707265114678819e+01,6.510000000000000000e+02,9.265440562761877885e+00,8.975842939814645760e+00
1.565000000000000000e+02,9.117918578326365875e+00,8.821356669062387468e+00,9.356941475342148706e+00,1.448162067578906975e-01,8.315741093472882994e+01,6.510000000000000000e+02,9.262734785084255407e+00,8.973102371568476343e+00
1.570000000000000000e+02,9.115199799508744150e+00,8.818641653516769097e+00,9.354311607249382376e+00,1.448338105386053898e-01,8.310784421763938212e+01,6.510000000000000000e+02,9.260033610047349484e+00,8.970365988970138815e+00
1.575000000000000000e+02,9.112485423851770960e+00,8.815930810847607546e+00,9.351686408062814593e+00,1.448516138978440115e-01,8.305837258995980221e+01,6.510000000000000000e+02,9.257337037749614694e+00,8.967633809953927226e+00
1.580000000000000000e+02,9.109775434936784322e+00,8.813224128516186084e+00,9.349065863548958077e+00,1.448696125485423591e-01,8.300899567961764092e+01,6.510000000000000000e+02,9.254645047485327680e+00,8.964905822388240964e+00
1.585000000000000000e+02,9.107069812245448759e+00,8.810521594013321689e+00,9.346449959504838034e+00,1.448877997048494404e-01,8.295971303961569276e+01,6.510000000000000000e+02,9.251957611950299309e+00,8.962182012540599985e+00
1.590000000000000000e+02,9.104368448672262915e+00,8.807823194859176752e+00,9.343838681757643982e+00,1.449062617658267993e-01,8.291052267387793506e+01,6.510000000000000000e+02,9.249274710438090352e+00,8.959462186906435477e+00
1.595000000000000000e+02,9.101671391159920077e+00,8.805128918603520205e+00,9.341232016164891405e+00,1.449249535019904167e-01,8.286142535480649940e+01,6.510000000000000000e+02,9.246596344661909939e+00,8.956746437657930215e+00
1.600000000000000000e+02,9.098978650987335826e+00,8.802438752825647583e+00,9.338629948615364995e+00,1.449438324417593738e-01,8.281242120568622056e+01,6.510000000000000000e+02,9.243922483429093617e+00,8.954034818545576258e+00
1.605000000000000000e+02,9.096290236699161369e+00,8.799752685134658137e+00,9.336032465028646143e+00,1.449629065417498974e-01,8.276351031454150586e+01,6.510000000000000000e+02,9.241253143240911072e+00,8.951327330157411666e+00
1.610000000000000000e+02,9.093606135485218900e+00,8.797070703169550754e+00,9.333439551355587227e+00,1.449821750959308098e-01,8.271469237842995881e+01,6.510000000000000000e+02,9.238588310581150154e+00,8.948623960389287646e+00
1.615000000000000000e+02,9.090926334563114608e+00,8.794392794599147578e+00,9.330851193578592273e+00,1.450016374013315124e-01,8.266596709530222142e+01,6.510000000000000000e+02,9.235927971964446925e+00,8.945924697161784067e+00
1.620000000000000000e+02,9.088250821178478489e+00,8.791718947122467043e+00,9.328267377711290109e+00,1.450212927551185194e-01,8.261733416400365115e+01,6.510000000000000000e+02,9.233272113933596259e+00,8.943229528423360719e+00
1.625000000000000000e+02,9.085579582605063820e+00,8.789049148468588868e+00,9.325688089799138325e+00,1.450411404559802386e-01,8.256879328427476139e+01,6.510000000000000000e+02,9.230620723061043975e+00,8.940538442149083664e+00
1.630000000000000000e+02,9.082912606144851964e+00,8.786383386396835249e+00,9.323113315919322019e+00,1.450611798037766409e-01,8.252034415675115042e+01,6.510000000000000000e+02,9.227973785948629271e+00,8.937851426341076433e+00
1.635000000000000000e+02,9.080249879128230006e+00,8.783721648696742434e+00,9.320543042181169469e+00,1.450814101005039602e-01,8.247198648296499357e+01,6.510000000000000000e+02,9.225331289228734022e+00,8.935168469027725990e+00
1.640000000000000000e+02,9.077591388914116877e+00,8.781063923188199283e+00,9.317977254726283576e+00,1.451018306484496700e-01,8.242371996534527057e+01,6.510000000000000000e+02,9.222693219562568601e+00,8.932489558265666929e+00
1.645000000000000000e+02,9.074937122890130325e+00,8.778410197721699504e+00,9.315415939728675099e+00,1.451224407519345339e-01,8.237554430721917242e+01,6.510000000000000000e+02,9.220059563642063694e+00,8.929814682138195181e+00
1.650000000000000000e+02,9.072287068472634886e+00,8.775760460178027245e+00,9.312859083394743109e+00,1.451432397161252219e-01,8.232745921281110668e+01,6.510000000000000000e+02,9.217430308188760080e+00,8.927143828756509691e+00
1.655000000000000000e+02,9.069641211751694243e+00,8.773114698468685191e+00,9.310306671963529013e+00,1.451642256692430855e-01,8.227946436231889038e+01,6.510000000000000000e+02,9.214805437420938716e+00,8.924476986082451546e+00
1.660000000000000000e+02,9.066999525918305380e+00,8.770472900535818184e+00,9.307758691707254783e+00,1.451853854911656638e-01,8.223155919916298728e+01,6.510000000000000000e+02,9.212184911409471155e+00,8.921814140427139606e+00
1.665000000000000000e+02,9.064362014066160711e+00,8.767835054352124402e+00,9.305215128930250046e+00,1.452067320601552469e-01,8.218374371708114268e+01,6.510000000000000000e+02,9.209568746126315375e+00,8.919155282006006047e+00
1.670000000000000000e+02,9.061728663728231936e+00,8.765201147921244385e+00,9.302675969970403358e+00,1.452282646870679261e-01,8.213601762389785677e+01,6.510000000000000000e+02,9.206956928415300112e+00,8.916500399041163760e+00
1.675000000000000000e+02,9.059099462466829067e+00,8.762571169277636685e+00,9.300141201198670160e+00,1.452499826860942089e-01,8.208838062833712002e+01,6.510000000000000000e+02,9.204349445152923082e+00,8.913849479780736829e+00
1.680000000000000000e+02,9.056474397873621740e+00,8.759945106486402011e+00,9.297610809019429823e+00,1.452718853710636970e-01,8.204083244001965625e+01,6.510000000000000000e+02,9.201746283244686353e+00,8.911202512502558903e+00
1.685000000000000000e+02,9.053853457569871921e+00,8.757322947643727318e+00,9.295084779870240510e+00,1.452939720580807281e-01,8.199337276946633324e+01,6.510000000000000000e+02,9.199147429627952732e+00,8.908559485511791110e+00
1.690000000000000000e+02,9.051236598255339771e+00,8.754704680876733036e+00,9.292563100221869377e+00,1.453162695175929109e-01,8.194600077578341768e+01,6.510000000000000000e+02,9.196552867772931350e+00,8.905920328737746416e+00
1.695000000000000000e+02,9.048623818160548282e+00,8.752090294343481958e+00,9.290045756579008440e+00,1.453387677078660789e-01,8.189871635998123622e+01,6.510000000000000000e+02,9.193962585868414195e+00,8.903285050452684146e+00
1.700000000000000000e+02,9.046015125426977832e+00,8.749479776233116013e+00,9.287532735479913981e+00,1.453614478278173472e-01,8.185151959996824189e+01,6.510000000000000000e+02,9.191376573254794735e+00,8.900653677599160929e+00
1.705000000000000000e+02,9.043410507794638065e+00,8.746873114765882917e+00,9.285024023497213008e+00,1.453843091991043335e-01,8.180441020985175271e+01,6.510000000000000000e+02,9.188794816993741676e+00,8.898026198595532676e+00
1.710000000000000000e+02,9.040809953033472013e+00,8.744270298193097091e+00,9.282519607236416448e+00,1.454073511465319157e-01,8.175738790463654482e+01,6.510000000000000000e+02,9.186217304180004817e+00,8.895402601886940985e+00
1.715000000000000000e+02,9.038213448943437811e+00,8.741671314797223147e+00,9.280019473337487668e+00,1.454305729955530091e-01,8.171045240022385769e+01,6.510000000000000000e+02,9.183644021938992097e+00,8.892782875947885302e+00
1.720000000000000000e+02,9.035620956371797519e+00,8.739076152891847471e+00,9.277523608474151473e+00,1.454539923120755640e-01,8.166360293110470536e+01,6.510000000000000000e+02,9.181074948683871639e+00,8.890166964059721622e+00
1.725000000000000000e+02,9.033032443226868935e+00,8.736484800821884278e+00,9.275031999354485635e+00,1.454776219053056652e-01,8.161683885886441203e+01,6.510000000000000000e+02,9.178510065132176265e+00,8.887554821321563381e+00
1.730000000000000000e+02,9.030447944341100097e+00,8.733897246963328698e+00,9.272544632720927993e+00,1.455014293711348883e-01,8.157016074140346973e+01,6.510000000000000000e+02,9.175949373712235513e+00,8.884946514969966458e+00
1.735000000000000000e+02,9.027867447634990938e+00,8.731313479723375792e+00,9.270061495349882108e+00,1.455254140416812614e-01,8.152356829819952111e+01,6.510000000000000000e+02,9.173392861676671117e+00,8.882342033593310759e+00
1.740000000000000000e+02,9.025290941059413541e+00,8.728733487540681679e+00,9.267582574052187994e+00,1.455495752514167629e-01,8.147706124962498109e+01,6.510000000000000000e+02,9.170840516310828860e+00,8.879741365807996445e+00
1.745000000000000000e+02,9.022718406629467225e+00,8.726157258885024248e+00,9.265107855672971127e+00,1.455739177430682985e-01,8.143063921085726520e+01,6.510000000000000000e+02,9.168292324372535163e+00,8.877144488886399287e+00
1.750000000000000000e+02,9.020149803091646490e+00,8.723584782257507442e+00,9.262637327091937323e+00,1.455984812311248155e-01,8.138430138795109769e+01,6.510000000000000000e+02,9.165748284322772221e+00,8.874551321860520758e+00
1.755000000000000000e+02,9.017585081993660268e+00,8.721016046190603888e+00,9.260170975223150691e+00,1.456233223249628062e-01,8.133804686299957609e+01,6.510000000000000000e+02,9.163208404318623934e+00,8.871961759668698377e+00
1.760000000000000000e+02,9.015024280612612628e+00,8.718451039248064305e+00,9.257708787015255680e+00,1.456483475059262289e-01,8.129187622116616296e+01,6.510000000000000000e+02,9.160672628118540217e+00,8.869375933106686816e+00
1.765000000000000000e+02,9.012467409593069689e+00,8.715889750024869542e+00,9.255250749450857128e+00,1.456735458693885210e-01,8.124578959094337449e+01,6.510000000000000000e+02,9.158140955462458876e+00,8.866793863723680502e+00
1.770000000000000000e+02,9.009914439222374227e+00,8.713332167147431306e+00,9.252796849548513336e+00,1.456988912901000521e-01,8.119978636903100266e+01,6.510000000000000000e+02,9.155613330512474946e+00,8.864215547932275285e+00
1.775000000000000000e+02,9.007365350413531147e+00,8.710778279273496238e+00,9.250347074360968591e+00,1.457243727381508924e-01,8.115386614864019066e+01,6.510000000000000000e+02,9.153089723151682122e+00,8.861640977675380171e+00
1.780000000000000000e+02,9.004820156431801337e+00,8.708228075092149467e+00,9.247901410975293501e+00,1.457500253290514580e-01,8.110802911956386652e+01,6.510000000000000000e+02,9.150570181760853572e+00,8.859070131102750878e+00
1.785000000000000000e+02,9.002278845503090210e+00,8.705681543323855465e+00,9.245459846514233249e+00,1.457758484122627374e-01,8.106227501017276893e+01,6.510000000000000000e+02,9.148054693915351976e+00,8.856502997090828444e+00
1.790000000000000000e+02,8.999741367170617679e+00,8.703138672720287516e+00,9.243022368134376165e+00,1.458019127665794168e-01,8.101660287372844493e+01,6.510000000000000000e+02,9.145543279937196957e+00,8.853939454404038401e+00
1.795000000000000000e+02,8.997207730803911119e+00,8.700599452064478712e+00,9.240588963027692060e+00,1.458281730627301875e-01,8.097101280729648920e+01,6.510000000000000000e+02,9.143035903866641334e+00,8.851379557741182680e+00
1.800000000000000000e+02,8.994677919656295373e+00,8.698063870170903655e+00,9.238159618420677788e+00,1.458546171843379535e-01,8.092550444770647289e+01,6.510000000000000000e+02,9.140532536840632716e+00,8.848823302471958030e+00
1.805000000000000000e+02,8.992151941581854047e+00,8.695531915885274188e+00,9.235734321575042927e+00,1.458812251352605283e-01,8.088007787234126056e+01,6.510000000000000000e+02,9.138033166717114852e+00,8.846270716446593241e+00
1.810000000000000000e+02,8.989629778360034962e+00,8.693003578084615768e+00,9.233313059787313648e+00,1.459079882978345510e-01,8.083473269302660924e+01,6.510000000000000000e+02,9.135537766657868985e+00,8.843721790062200938e+00
1.815000000000000000e+02,8.987111428236156385e+00,8.690478845677203523e+00,9.230895820388941075e+00,1.459349179125688234e-01,8.078946882379909766e+01,6.510000000000000000e+02,9.133046346148725902e+00,8.841176510323588644e+00
1.820000000000000000e+02,8.984596879651743251e+00,8.687957707602697255e+00,9.228482590746027725e+00,1.459620133430113431e-01,8.074428599918699945e+01,6.510000000000000000e+02,9.130558892994754316e+00,8.838634866308732185e+00
1.825000000000000000e+02,8.982086118675072228e+00,8.685440152832061500e+00,9.226073358260283186e+00,1.459892773146621858e-01,8.069918391238627464e+01,6.510000000000000000e+02,9.128075395989734275e+00,8.836096841360410181e+00
1.830000000000000000e+02,8.979579116128245886e+00,8.682926170367448293e+00,9.223668110367974293e+00,1.460167339104873063e-01,8.065416198938841319e+01,6.510000000000000000e+02,9.125595850038733303e+00,8.833562382217758469e+00
1.835000000000000000e+02,8.977075863727780103e+00,8.680415749242293089e+00,9.221266834540521984e+00,1.460443332732688781e-01,8.060922001040511020e+01,6.510000000000000000e+02,9.123120197001050258e+00,8.831031530454511724e+00
1.840000000000000000e+02,8.974576334316120452e+00,8.677908878521229497e+00,9.218869518284384057e+00,1.460720550519819527e-01,8.056435742573407310e+01,6.510000000000000000e+02,9.120648389368103182e+00,8.828504279264137722e+00
1.845000000000000000e+02,8.972080549062923183e+00,8.675405547300075071e+00,9.216476149140847340e+00,1.460999394297926857e-01,8.051957457117462980e+01,6.510000000000000000e+02,9.118180488492717117e+00,8.825980609633129248e+00
1.850000000000000000e+02,8.969588496595600091e+00,8.672905744705943221e+00,9.214086714686906987e+00,1.461279857810740268e-01,8.047487118648855642e+01,6.510000000000000000e+02,9.115716482376672758e+00,8.823460510814525648e+00
1.855000000000000000e+02,8.967100148500122714e+00,8.670409459896816884e+00,9.211701202533415511e+00,1.461561711210157821e-01,8.043024669958768413e+01,6.510000000000000000e+02,9.113256319621140022e+00,8.820943977379107181e+00
1.860000000000000000e+02,8.964615496589420474e+00,8.667916682062205780e+00,9.209319600326637101e+00,1.461844989015170793e-01,8.038570090941027502e+01,6.510000000000000000e+02,9.110799995490935999e+00,8.818430997687903172e+00
1.865000000000000000e+02,8.962134543554714838e+00,8.665427400422533566e+00,9.206941895748638416e+00,1.462129867944466921e-01,8.034123381428402411e+01,6.510000000000000000e+02,9.108347530349162113e+00,8.815921556760267563e+00
1.870000000000000000e+02,8.959657209005722933e+00,8.662941604229292381e+00,9.204568076515387887e+00,1.462415390996795184e-01,8.029684389064645700e+01,6.510000000000000000e+02,9.105898748105403229e+00,8.813415669906042638e+00
1.875000000000000000e+02,8.957183512998390995e+00,8.660459282765028632e+00,9.202198130378430818e+00,1.462702403873249180e-01,8.025253146875314769e+01,6.510000000000000000e+02,9.103453753385714720e+00,8.810913272611065494e+00
1.880000000000000000e+02,8.954713479175548940e+00,8.657980425343382080e+00,9.199832045124248125e+00,1.462990998419311794e-01,8.020829692074281070e+01,6.510000000000000000e+02,9.101012579017480064e+00,8.808414379333616040e+00
1.885000000000000000e+02,8.952247099397608210e+00,8.655505021309000568e+00,9.197469808574485484e+00,1.463281168981445113e-01,8.016414004646786395e+01,6.510000000000000000e+02,9.098575216295753165e+00,8.805918982499463254e+00
1.890000000000000000e+02,8.949784362539480398e+00,8.653033060037373048e+00,9.195111408585473711e+00,1.463572909446793080e-01,8.012006059256886203e+01,6.510000000000000000e+02,9.096141653484158596e+00,8.803427071594800424e+00
1.895000000000000000e+02,8.947325257507065643e+00,8.650564530934993002e+00,9.192756833048880694e+00,1.463866213712381181e-01,8.007605830654037504e+01,6.510000000000000000e+02,9.093711878878304233e+00,8.800938636135828830e+00
1.900000000000000000e+02,8.944869773237158483e+00,8.648099423439296274e+00,9.190406069890757479e+00,1.464161075699390302e-01,8.003213293672770590e+01,6.510000000000000000e+02,9.091285880807099318e+00,8.798453665667219425e+00
1.905000000000000000e+02,8.942417898697362588e+00,8.645637727018550933e+00,9.188059107071874010e+00,1.464457489349050012e-01,7.998828423232404816e+01,6.510000000000000000e+02,9.088863647632267728e+00,8.795972149762457448e+00
1.910000000000000000e+02,8.939969622886197342e+00,8.643179431171812865e+00,9.185715932589037180e+00,1.464755448619131095e-01,7.994451194337057132e+01,6.510000000000000000e+02,9.086445167748109952e+00,8.793494078024284732e+00
1.915000000000000000e+02,8.937524934833088963e+00,8.640724525429009262e+00,9.183376534472381891e+00,1.465054947485175396e-01,7.990081582075471545e+01,6.510000000000000000e+02,9.084030429581606114e+00,8.791019440084570036e+00
1.920000000000000000e+02,8.935083807403589873e+00,8.638272999350709469e+00,9.181040900789009029e+00,1.465356028292054968e-01,7.985719532822233191e+01,6.510000000000000000e+02,9.081619410232793399e+00,8.788548204574384570e+00
1.925000000000000000e+02,8.932646214577964372e+00,8.635824842528391443e+00,9.178709019639317290e+00,1.465658612864711441e-01,7.981364994650867573e+01,6.510000000000000000e+02,9.079212075864436571e+00,8.786080353291493950e+00
1.930000000000000000e+02,8.930212151210401572e+00,8.633380044583935486e+00,9.176380879157733261e+00,1.465962717512567792e-01,7.977017953251728954e+01,6.510000000000000000e+02,9.076808422961658351e+00,8.783615879459146569e+00
1.935000000000000000e+02,8.927781632127723910e+00,8.630938595169943994e+00,9.174056467515800506e+00,1.466268337987834125e-01,7.972678429934700262e+01,6.510000000000000000e+02,9.074408465926508072e+00,8.781154798328939748e+00
1.940000000000000000e+02,8.925354646512548840e+00,8.628500483969860468e+00,9.171735772918571783e+00,1.466575468357189382e-01,7.968346400206704061e+01,6.510000000000000000e+02,9.072012193348268028e+00,8.778697099676831428e+00
1.945000000000000000e+02,8.922931183578269199e+00,8.626065700697189698e+00,9.169418783606420931e+00,1.466884102704754667e-01,7.964021839658119006e+01,6.510000000000000000e+02,9.069619593848745609e+00,8.776242773307794565e+00
1.950000000000000000e+02,8.920511232568964388e+00,8.623634235096174550e+00,9.167105487853083545e+00,1.467194235134500202e-01,7.959704723962518358e+01,6.510000000000000000e+02,9.067230656082415408e+00,8.773791809055515145e+00
1.955000000000000000e+02,8.918094782759396821e+00,8.621206076941657415e+00,9.164795873966221862e+00,1.467505859769693555e-01,7.955395028876498031e+01,6.510000000000000000e+02,9.064845368736367703e+00,8.771344196782427716e+00
1.960000000000000000e+02,8.915681800742017771e+00,8.618781216038572168e+00,9.162489930291393136e+00,1.467819237460543658e-01,7.951092690522101236e+01,6.510000000000000000e+02,9.062463724488072359e+00,8.768899876995963183e+00
1.965000000000000000e+02,8.913272298265066951e+00,8.616359642222390036e+00,9.160187645206987028e+00,1.468134099235392231e-01,7.946797724035279487e+01,6.510000000000000000e+02,9.060085708188605480e+00,8.766458888341526645e+00
1.970000000000000000e+02,8.910866265043829060e+00,8.613941345358881563e+00,9.157889007125927350e+00,1.468450435175671642e-01,7.942510106030185568e+01,6.510000000000000000e+02,9.057711308561396280e+00,8.764021221526261840e+00
1.975000000000000000e+02,8.908463690475256769e+00,8.611526315344034899e+00,9.155594004495268834e+00,1.468768239481169635e-01,7.938229812592912538e+01,6.510000000000000000e+02,9.055340514423374287e+00,8.761586866527141026e+00
1.980000000000000000e+02,8.906064563986761939e+00,8.609114542104098433e+00,9.153302625796909453e+00,1.469087506365268359e-01,7.933956819891430712e+01,6.510000000000000000e+02,9.052973314623288914e+00,8.759155813350236741e+00
1.985000000000000000e+02,8.903668867432218192e+00,8.606706015595586123e+00,9.151014859546979352e+00,1.469408286352312798e-01,7.929691090800173470e+01,6.510000000000000000e+02,9.050609696067448695e+00,8.756728038796987690e+00
1.990000000000000000e+02,8.901276548500053565e+00,8.604300725804851169e+00,9.148730694295313270e+00,1.469730360316704731e-01,7.925432526619738383e+01,6.510000000000000000e+02,9.048249584531724565e+00,8.754303512468382564e+00
1.995000000000000000e+02,8.898887620683657573e+00,8.601898662748469704e+00,9.146450118627841519e+00,1.470054202245109631e-01,7.921181147913223697e+01,6.510000000000000000e+02,9.045893040908167038e+00,8.751882200459146333e+00
2.000000000000000000e+02,8.896502098966031724e+00,8.599499816472979674e+00,9.144173121162699758e+00,1.470379482844439700e-01,7.916936975514271069e+01,6.510000000000000000e+02,9.043540047250475666e+00,8.749464150681587782e+00
2.005000000000000000e+02,8.894119972926572970e+00,8.597104177054811558e+00,9.141899690553865199e+00,1.470706196420808742e-01,7.912699985997329577e+01,6.510000000000000000e+02,9.041190592568653983e+00,8.747049353284491957e+00
2.010000000000000000e+02,8.891741232175027321e+00,8.594711734600343433e+00,9.139629815489087150e+00,1.471034337308312068e-01,7.908470156017689590e+01,6.510000000000000000e+02,9.038844665905859443e+00,8.744637798444196974e+00
2.015000000000000000e+02,8.889365866351342405e+00,8.592322479245783740e+00,9.137363484690146365e+00,1.471363899854904733e-01,7.904247462311030858e+01,6.510000000000000000e+02,9.036502256336833128e+00,8.742229476365851681e+00
2.020000000000000000e+02,8.886993865125671022e+00,8.589936401157048707e+00,9.135100686912945633e+00,1.471694878424796293e-01,7.900031881693313096e+01,6.510000000000000000e+02,9.034163352968151983e+00,8.739824377283191836e+00
2.025000000000000000e+02,8.884625185354384058e+00,8.587553490529920452e+00,9.132841410947337479e+00,1.472027209453078134e-01,7.895823332528711092e+01,6.510000000000000000e+02,9.031827906299691122e+00,8.737422464409075218e+00
2.030000000000000000e+02,8.882259834431453172e+00,8.585173737589679277e+00,9.130585645617710355e+00,1.472360784739570327e-01,7.891621822915867313e+01,6.510000000000000000e+02,9.029495912905410648e+00,8.735023755957497471e+00
2.035000000000000000e+02,8.879897817271437788e+00,8.582797132591245770e+00,9.128333379781802037e+00,1.472695759132046367e-01,7.887427357317169196e+01,6.510000000000000000e+02,9.027167393184640787e+00,8.732628241358233012e+00
2.040000000000000000e+02,8.877539103977737156e+00,8.580423665819193246e+00,9.126084602330230666e+00,1.473032227832123398e-01,7.883239878209616336e+01,6.510000000000000000e+02,9.024842326760950328e+00,8.730235881194523984e+00
2.045000000000000000e+02,8.875183701691574001e+00,8.578053327587561228e+00,9.123839302189377776e+00,1.473370096670792162e-01,7.879059393318941318e+01,6.510000000000000000e+02,9.022520711358653855e+00,8.727846692024494146e+00
2.050000000000000000e+02,8.872831602587838873e+00,8.575686108239894523e+00,9.121597468317684587e+00,1.473709348231940497e-01,7.874885884031212413e+01,6.510000000000000000e+02,9.020202537411032395e+00,8.725460667764643574e+00
2.055000000000000000e+02,8.870482782144197387e+00,8.573321998148825784e+00,9.119359089707208099e+00,1.474049790737154975e-01,7.870719301617238273e+01,6.510000000000000000e+02,9.017887761217913578e+00,8.723077803070481195e+00
2.060000000000000000e+02,8.868137244449098233e+00,8.570960987716560453e+00,9.117124155384615847e+00,1.474391602046414285e-01,7.866559649234710605e+01,6.510000000000000000e+02,9.015576404653739218e+00,8.720698084244455472e+00
2.065000000000000000e+02,8.865794979646359764e+00,8.568603067374338522e+00,9.114892654409775474e+00,1.474734779322928180e-01,7.862406904781606443e+01,6.510000000000000000e+02,9.013268457578654136e+00,8.718321501714067168e+00
2.070000000000000000e+02,8.863455939970100061e+00,8.566248227582777375e+00,9.112664575874779516e+00,1.475079076316597737e-01,7.858260978260511820e+01,6.510000000000000000e+02,9.010963847601759724e+00,8.715948032338440399e+00
2.075000000000000000e+02,8.861120138162801751e+00,8.563896458831438352e+00,9.110439908908556816e+00,1.475424672458846009e-01,7.854121888259535922e+01,6.510000000000000000e+02,9.008662605408686019e+00,8.713577670916917484e+00
2.080000000000000000e+02,8.858787562972327834e+00,8.561547751639064785e+00,9.108218642671408460e+00,1.475771701654421675e-01,7.849989610702722587e+01,6.510000000000000000e+02,9.006364733137768752e+00,8.711210392806885139e+00
2.085000000000000000e+02,8.856458220747406074e+00,8.559202096553370609e+00,9.106000766357384535e+00,1.476120075040012747e-01,7.845864152060369179e+01,6.510000000000000000e+02,9.004070228251407570e+00,8.708846213243406353e+00
2.090000000000000000e+02,8.854132101576347225e+00,8.556859484150990625e+00,9.103786269192820413e+00,1.476469787247636223e-01,7.841745490249135742e+01,6.510000000000000000e+02,9.001779080301112401e+00,8.706485122851583824e+00
2.095000000000000000e+02,8.851809195576912259e+00,8.554519905037494709e+00,9.101575140425671506e+00,1.476820832924249927e-01,7.837633603262558779e+01,6.510000000000000000e+02,8.999491278869337307e+00,8.704127112284487211e+00
2.100000000000000000e+02,8.849489492896337239e+00,8.552183349847117810e+00,9.099367369361322844e+00,1.477173206729436306e-01,7.833528469170946096e+01,6.510000000000000000e+02,8.997206813569281536e+00,8.701772172223392943e+00
2.105000000000000000e+02,8.847172983711230287e+00,8.549849809242802579e+00,9.097162945325456107e+00,1.477526903347762544e-01,7.829430066121105369e+01,6.510000000000000000e+02,8.994925674046006847e+00,8.699420293376453728e+00
2.110000000000000000e+02,8.844859658227456123e+00,8.547519273916377003e+00,9.094961857678910633e+00,1.477881917477060769e-01,7.825338372335957615e+01,6.510000000000000000e+02,8.992647849975163865e+00,8.697071466479750157e+00
2.115000000000000000e+02,8.842549506680096982e+00,8.545191734588138743e+00,9.092764095812848169e+00,1.478238243839020694e-01,7.821253366114392236e+01,6.510000000000000000e+02,8.990373331063999274e+00,8.694725682296194691e+00
2.120000000000000000e+02,8.840242519333468607e+00,8.542867182006991911e+00,9.090569649154730314e+00,1.478595877172168838e-01,7.817175025831126334e+01,6.510000000000000000e+02,8.988102107050686129e+00,8.692382931616252861e+00
2.125000000000000000e+02,8.837938686481013661e+00,8.540545606950418644e+00,9.088378507161332109e+00,1.478954812221925375e-01,7.813103329936369335e+01,6.510000000000000000e+02,8.985834167703206532e+00,8.690043205258822567e+00
2.130000000000000000e+02,8.835637998445166730e+00,8.538227000223933771e+00,9.086190659322062046e+00,1.479315043767905347e-01,7.809038256955528823e+01,6.510000000000000000e+02,8.983569502821957542e+00,8.687706494068377694e+00
2.135000000000000000e+02,8.833340445577478661e+00,8.535911352661591067e+00,9.084006095158057903e+00,1.479676566593442211e-01,7.804979785489217647e+01,6.510000000000000000e+02,8.981308102236821966e+00,8.685372788918135356e+00
2.140000000000000000e+02,8.831046018258385644e+00,8.533598655125809174e+00,9.081824804228192605e+00,1.480039375509948629e-01,7.800927894212789226e+01,6.510000000000000000e+02,8.979049955809379924e+00,8.683042080707391364e+00
2.145000000000000000e+02,8.828754706897260718e+00,8.531288898507035867e+00,9.079646776120545937e+00,1.480403465343160807e-01,7.796882561876252282e+01,6.510000000000000000e+02,8.976795053431576576e+00,8.680714360362944859e+00
2.150000000000000000e+02,8.826466501932126008e+00,8.528982073723938129e+00,9.077472000456889845e+00,1.480768830939606651e-01,7.792843767303676827e+01,6.510000000000000000e+02,8.974543385026086284e+00,8.678389618838165731e+00
2.155000000000000000e+02,8.824181390218473808e+00,8.526678171723249378e+00,9.075300466889272499e+00,1.481135457253489052e-01,7.788811482990539048e+01,6.510000000000000000e+02,8.972294935943823546e+00,8.676067844493125847e+00
2.160000000000000000e+02,8.821899357906042738e+00,8.524377183479751707e+00,9.073132165101011282e+00,1.481503327304295459e-01,7.784785680211120962e+01,6.510000000000000000e+02,8.970049690636471951e+00,8.673749025175613525e+00
2.165000000000000000e+02,8.819620403462987923e+00,8.522079099996052065e+00,9.070967084811858427e+00,1.481872457783737773e-01,7.780766352099203687e+01,6.510000000000000000e+02,8.967807649241361645e+00,8.671433157684614201e+00
2.170000000000000000e+02,8.817344517442124996e+00,8.519783912302512974e+00,9.068805215771652328e+00,1.482242843607150529e-01,7.776753477774093426e+01,6.510000000000000000e+02,8.965568801802840326e+00,8.669120233081409665e+00
2.175000000000000000e+02,8.815071690424812090e+00,8.517491611457383982e+00,9.066646547761937569e+00,1.482614479709302990e-01,7.772747036428339129e+01,6.510000000000000000e+02,8.963333138395743305e+00,8.666810242453880875e+00
2.180000000000000000e+02,8.812801913020942735e+00,8.515202188546828310e+00,9.064491070597851419e+00,1.482987361037105545e-01,7.768747007327554854e+01,6.510000000000000000e+02,8.961100649124652762e+00,8.664503176917232707e+00
2.185000000000000000e+02,8.810535175868587032e+00,8.512915634684324218e+00,9.062338774124237162e+00,1.483361482557823963e-01,7.764753369809706385e+01,6.510000000000000000e+02,8.958871324124368485e+00,8.662199027612803803e+00
2.190000000000000000e+02,8.808271469634419759e+00,8.510631941011032708e+00,9.060189648217786385e+00,1.483736839255588857e-01,7.760766103285733664e+01,6.510000000000000000e+02,8.956645153559978922e+00,8.659897785708860596e+00
2.195000000000000000e+02,8.806010785013219433e+00,8.508351098695740689e+00,9.058043682787690898e+00,1.484113426132000479e-01,7.756785187238540402e+01,6.510000000000000000e+02,8.954422127626420647e+00,8.657599442400019996e+00
2.200000000000000000e+02,8.803753112728026409e+00,8.506073098934626486e+00,9.055900867775454444e+00,1.484491238208776598e-01,7.752810601223158926e+01,6.510000000000000000e+02,8.952202236548902903e+00,8.655303988907148138e+00
2.205000000000000000e+02,8.801498443529952809e+00,8.503797932950977412e+00,9.053761193151469655e+00,1.484870270523096225e-01,7.748842324866301112e+01,6.510000000000000000e+02,8.949985470582261016e+00,8.653011416477642825e+00
2.210000000000000000e+02,8.799246768198178970e+00,8.501525591995582332e+00,9.051624648921521299e+00,1.485250518127327890e-01,7.744880337866207753e+01,6.510000000000000000e+02,8.947771820010911981e+00,8.650721716385447735e+00
2.215000000000000000e+02,8.796998058342243354e+00,8.499256067346347976e+00,9.049491225121325755e+00,1.485632191383483014e-01,7.740924586855794587e+01,6.510000000000000000e+02,8.945561277480591045e+00,8.648434839203895663e+00
2.220000000000000000e+02,8.794752255059583135e+00,8.496989350308426836e+00,9.047360911817657225e+00,1.486015272328410630e-01,7.736974964177156266e+01,6.510000000000000000e+02,8.943353782292424725e+00,8.646150727826741544e+00
2.225000000000000000e+02,8.792509418162611112e+00,8.494725432213893868e+00,9.045233699096728586e+00,1.486399552733876639e-01,7.733031570478189565e+01,6.510000000000000000e+02,8.941149373435997916e+00,8.643869462889224309e+00
2.230000000000000000e+02,8.790269538542142769e+00,8.492464304421927679e+00,9.043109577099748719e+00,1.486785027725591457e-01,7.729094385740860673e+01,6.510000000000000000e+02,8.938948041314702664e+00,8.641591035769584650e+00
2.235000000000000000e+02,8.788032607116642581e+00,8.490205958318524537e+00,9.040988535984743280e+00,1.487171692452138039e-01,7.725163390017364407e+01,6.510000000000000000e+02,8.936749776361855524e+00,8.639315437871429637e+00
2.240000000000000000e+02,8.785798614832371456e+00,8.487950385316693769e+00,9.038870565947334512e+00,1.487559542069819274e-01,7.721238563430243573e+01,6.510000000000000000e+02,8.934554569039352856e+00,8.637042660625390056e+00
2.245000000000000000e+02,8.783567552663033240e+00,8.485697576856027879e+00,9.036755657206201775e+00,1.487948571765131123e-01,7.717319886171702592e+01,6.510000000000000000e+02,8.932362409839544881e+00,8.634772695486519822e+00
2.250000000000000000e+02,8.781339374840998246e+00,8.483447524402905060e+00,9.034643800018130833e+00,1.488338276647383218e-01,7.713407272439025064e+01,6.510000000000000000e+02,8.930173202505736541e+00,8.632505547176261729e+00
2.255000000000000000e+02,8.779114059533117853e+00,8.481200219450443001e+00,9.032534984666899192e+00,1.488728800662179885e-01,7.709500680471126088e+01,6.510000000000000000e+02,8.927986939599335869e+00,8.630241179466899837e+00
2.260000000000000000e+02,8.776891640235911396e+00,8.478955653517992630e+00,9.030429201467530476e+00,1.489120542390358626e-01,7.705600166434074083e+01,6.510000000000000000e+02,8.925803694474948813e+00,8.627979585996875755e+00
2.265000000000000000e+02,8.774672115217050816e+00,8.476713818151809576e+00,9.028326440765590988e+00,1.489513444459658054e-01,7.701705723257994407e+01,6.510000000000000000e+02,8.923623459663017954e+00,8.625720770771085455e+00
2.270000000000000000e+02,8.772455475587316087e+00,8.474474704924222834e+00,9.026226692936839768e+00,1.489907502137218787e-01,7.697817331481114422e+01,6.510000000000000000e+02,8.921446225801037855e+00,8.623464725373594320e+00
2.275000000000000000e+02,8.770241712484683205e+00,8.472238305433927863e+00,9.024129948388779354e+00,1.490302710711697565e-01,7.693934971710180548e+01,6.510000000000000000e+02,8.919271983555852046e+00,8.621211441413514365e+00
2.280000000000000000e+02,8.768030817074262018e+00,8.470004611306006126e+00,9.022036197557623538e+00,1.490699065483966357e-01,7.690058624620230887e+01,6.510000000000000000e+02,8.917100723622658265e+00,8.618960910525865771e+00
2.285000000000000000e+02,8.765822780548225168e+00,8.467773614191534293e+00,9.019945430908489215e+00,1.491096561775274998e-01,7.686188270954360746e+01,6.510000000000000000e+02,8.914932436725752751e+00,8.616713124370697585e+00
2.290000000000000000e+02,8.763617594125815202e+00,8.465545305767822271e+00,9.017857638940268927e+00,1.491495194921154677e-01,7.682323891523627424e+01,6.510000000000000000e+02,8.912767113617931614e+00,8.614468074633698791e+00
2.295000000000000000e+02,8.761415223478202563e+00,8.463319677738249780e+00,9.015772812175363526e+00,1.491895168121213922e-01,7.678465423012224278e+01,6.510000000000000000e+02,8.910604740290324344e+00,8.612225706666080782e+00
2.300000000000000000e+02,8.759215678510383185e+00,8.461096721832264578e+00,9.013690941174386850e+00,1.492296325296550152e-01,7.674612878588705200e+01,6.510000000000000000e+02,8.908445311040038561e+00,8.609986045980729585e+00
2.305000000000000000e+02,8.757018926657627489e+00,8.458876429804913499e+00,9.011612016527504210e+00,1.492698842009893279e-01,7.670766198016927717e+01,6.510000000000000000e+02,8.906288810858615790e+00,8.607749042456637412e+00
2.310000000000000000e+02,8.754824944623146976e+00,8.456658793437080490e+00,9.009536028854023826e+00,1.493102799854868212e-01,7.666925337070502167e+01,6.510000000000000000e+02,8.904135224608634047e+00,8.605514664637659905e+00
2.315000000000000000e+02,8.752633739088533815e+00,8.454443804535443974e+00,9.007462968800364678e+00,1.493508376533632664e-01,7.663090304333867664e+01,6.510000000000000000e+02,8.901984576741895694e+00,8.603282901435170160e+00
2.320000000000000000e+02,8.750445327388421290e+00,8.452231454932404020e+00,9.005392827044058635e+00,1.493915132015210812e-01,7.659261125183050467e+01,6.510000000000000000e+02,8.899836840589943066e+00,8.601053814186899515e+00
2.325000000000000000e+02,8.748259705143732745e+00,8.450021736486142743e+00,9.003325594291819556e+00,1.494322991065316630e-01,7.655437788065778193e+01,6.510000000000000000e+02,8.897692004250265185e+00,8.598827406037202081e+00
2.330000000000000000e+02,8.746076860149367249e+00,8.447814641079745002e+00,9.001261261279053016e+00,1.494731953028645699e-01,7.651620267975425804e+01,6.510000000000000000e+02,8.895550055452231319e+00,8.596603664846503179e+00
2.335000000000000000e+02,8.743896784245491105e+00,8.445610160622313956e+00,8.999199818769033854e+00,1.495142012998210701e-01,7.647808546992898471e+01,6.510000000000000000e+02,8.893410985545312286e+00,8.594382582945671700e+00
2.340000000000000000e+02,8.741719472160353277e+00,8.443408287047818206e+00,8.997141257558242344e+00,1.495553163035336086e-01,7.644002612258213958e+01,6.510000000000000000e+02,8.891274788463885415e+00,8.592164155856819363e+00
2.345000000000000000e+02,8.739544915404637848e+00,8.441209012315823657e+00,8.995085568471401061e+00,1.495965398667640223e-01,7.640202445311517465e+01,6.510000000000000000e+02,8.889141455271403203e+00,8.589948375537874270e+00
2.350000000000000000e+02,8.737373105514979699e+00,8.439012328410896657e+00,8.993032742363851639e+00,1.496378715424432071e-01,7.636408027757623529e+01,6.510000000000000000e+02,8.887010977057423489e+00,8.587735233972535909e+00
2.355000000000000000e+02,8.735204034054095956e+00,8.436818227343309218e+00,8.990982770116257683e+00,1.496793108873825384e-01,7.632619341266267554e+01,6.510000000000000000e+02,8.884883344941478356e+00,8.585524723166713557e+00
2.360000000000000000e+02,8.733037692610707836e+00,8.434626701147610817e+00,8.988935642642534418e+00,1.497208574580139728e-01,7.628836367571733490e+01,6.510000000000000000e+02,8.882758550068722059e+00,8.583316835152695390e+00
2.365000000000000000e+02,8.730874072799261754e+00,8.432437741883637372e+00,8.986891350877890261e+00,1.497625108131447058e-01,7.625059088472343660e+01,6.510000000000000000e+02,8.880636583612407264e+00,8.581111561986116243e+00
2.370000000000000000e+02,8.728713166260176237e+00,8.430251341636187945e+00,8.984849885796803548e+00,1.498042705130593621e-01,7.621287485830768560e+01,6.510000000000000000e+02,8.878517436773234905e+00,8.578908895747115793e+00
2.375000000000000000e+02,8.726554964659529290e+00,8.428067492514742298e+00,8.982811238397394149e+00,1.498461361196950781e-01,7.617521541573387367e+01,6.510000000000000000e+02,8.876401100779224507e+00,8.576708828539834073e+00
2.380000000000000000e+02,8.724399459689200498e+00,8.425886186653878340e+00,8.980775399707820128e+00,1.498881071965552092e-01,7.613761237690417261e+01,6.510000000000000000e+02,8.874287566885755041e+00,8.574511352492644178e+00
2.385000000000000000e+02,8.722246609034055354e+00,8.423707416212474541e+00,8.978742360782545617e+00,1.499301262060471762e-01,7.610006495155023742e+01,6.510000000000000000e+02,8.872176735240101308e+00,8.572316482828009399e+00
2.390000000000000000e+02,8.720096430303060586e+00,8.421531173374310342e+00,8.976712112706691116e+00,1.499722360693568346e-01,7.606257342537581678e+01,6.510000000000000000e+02,8.870068666372416644e+00,8.570124194233704529e+00
2.395000000000000000e+02,8.717948923424593488e+00,8.419357450347362715e+00,8.974684646589874859e+00,1.500144500419779425e-01,7.602513776666141609e+01,6.510000000000000000e+02,8.867963373466571042e+00,8.567934473382614158e+00
2.400000000000000000e+02,8.715804052842246463e+00,8.417186239364232492e+00,8.972659953575973901e+00,1.500568017461647585e-01,7.598775733129161836e+01,6.510000000000000000e+02,8.865860854588412110e+00,8.565747251096080817e+00
2.405000000000000000e+02,8.713661817152708267e+00,8.415017532682085744e+00,8.970638024831988133e+00,1.500992606618440639e-01,7.595043205175628032e+01,6.510000000000000000e+02,8.863761077814553246e+00,8.563562556490863287e+00
2.410000000000000000e+02,8.711522208057555616e+00,8.412851322581865077e+00,8.968618851557019767e+00,1.501418037241127046e-01,7.591316174270551187e+01,6.510000000000000000e+02,8.861664011781668293e+00,8.561380404333442939e+00
2.415000000000000000e+02,8.709385238155595843e+00,8.410687601369140509e+00,8.966602424978095343e+00,1.501844491073415222e-01,7.587594659535626818e+01,6.510000000000000000e+02,8.859569687262936810e+00,8.559200789048253100e+00
2.420000000000000000e+02,8.707250899341238082e+00,8.408526361373452218e+00,8.964588736346222220e+00,1.502271963882781391e-01,7.583878643461349611e+01,6.510000000000000000e+02,8.857478095729517165e+00,8.557023702952960775e+00
2.425000000000000000e+02,8.705119183534035798e+00,8.406367594948687127e+00,8.962577776944307573e+00,1.502700451439439588e-01,7.580168108599983157e+01,6.510000000000000000e+02,8.855389228677978508e+00,8.554849138390091312e+00
2.430000000000000000e+02,8.702990082678626393e+00,8.404211294472448301e+00,8.960569538073819729e+00,1.503129949553585198e-01,7.576463037565495995e+01,6.510000000000000000e+02,8.853303077633983165e+00,8.552677087723267846e+00
2.435000000000000000e+02,8.700863588744384813e+00,8.402057452346198829e+00,8.958564011079880984e+00,1.503560454025754389e-01,7.572763413032691915e+01,6.510000000000000000e+02,8.851219634146961113e+00,8.550507543341810290e+00
2.440000000000000000e+02,8.698739693725331179e+00,8.399906060995553148e+00,8.956561187324702189e+00,1.503991960682622420e-01,7.569069217737065003e+01,6.510000000000000000e+02,8.849138889793593421e+00,8.548340497657068937e+00
2.445000000000000000e+02,8.696618389640287106e+00,8.397757112869753016e+00,8.954561058200576795e+00,1.504424465367769914e-01,7.565380434474960225e+01,6.510000000000000000e+02,8.847060836177064402e+00,8.546175943103509809e+00
2.450000000000000000e+02,8.694499668532781556e+00,8.395610600441779425e+00,8.952563615125621155e+00,1.504857963933904641e-01,7.561697046103280684e+01,6.510000000000000000e+02,8.844985464926171659e+00,8.544013872139391452e+00
2.455000000000000000e+02,8.692383522471015311e+00,8.393466516208308192e+00,8.950568849550023742e+00,1.505292452257568636e-01,7.558019035539383879e+01,6.510000000000000000e+02,8.842912767696772036e+00,8.541854277245256810e+00
2.460000000000000000e+02,8.690269943547349385e+00,8.391324852689216129e+00,8.948576752948250501e+00,1.505727926216666734e-01,7.554346385760032945e+01,6.510000000000000000e+02,8.840842736169015836e+00,8.539697150925681157e+00
2.465000000000000000e+02,8.688158923878926743e+00,8.389185602428117505e+00,8.946587316822601110e+00,1.506164381721875611e-01,7.550679079802472415e+01,6.510000000000000000e+02,8.838775362051116247e+00,8.537542485706739015e+00
2.470000000000000000e+02,8.686050455607119858e+00,8.387048757991909298e+00,8.944600532700601292e+00,1.506601814681217677e-01,7.547017100763265773e+01,6.510000000000000000e+02,8.836710637075242403e+00,8.535390274138997313e+00
2.475000000000000000e+02,8.683944530897511171e+00,8.384914311970771195e+00,8.942616392140113390e+00,1.507040221032609484e-01,7.543360431798289767e+01,6.510000000000000000e+02,8.834648553000771898e+00,8.533240508794250445e+00
2.480000000000000000e+02,8.681841141939850459e+00,8.382782256978350333e+00,8.940634886724389219e+00,1.507479596719679404e-01,7.539709056122470088e+01,6.510000000000000000e+02,8.832589101611818094e+00,8.531093182267882824e+00
2.485000000000000000e+02,8.679740280948070819e+00,8.380652585651514386e+00,8.938656008061748537e+00,1.507919937702137947e-01,7.536062957009770003e+01,6.510000000000000000e+02,8.830532274718285279e+00,8.528948287177858134e+00
2.490000000000000000e+02,8.677641940160082612e+00,8.378525290649948332e+00,8.936679747787009020e+00,1.508361239954343624e-01,7.532422117792721394e+01,6.510000000000000000e+02,8.828478064155516947e+00,8.526805816164648277e+00
2.495000000000000000e+02,8.675546111837920904e+00,8.376400364656252151e+00,8.934706097563042348e+00,1.508803499467606946e-01,7.528786521862610925e+01,6.510000000000000000e+02,8.826426461784681265e+00,8.524665761891158766e+00
2.500000000000000000e+02,8.673452788267388414e+00,8.374277800376550118e+00,8.932735049079971290e+00,1.509246712246742061e-01,7.525156152668760967e+01,6.510000000000000000e+02,8.824377459492062314e+00,8.522528117042714513e+00
2.505000000000000000e+02,8.671361961758154990e+00,8.372157590539499594e+00,8.930766594055834062e+00,1.509690874312945019e-01,7.521530993718606339e+01,6.510000000000000000e+02,8.822331049189449104e+00,8.520392874326859101e+00
2.510000000000000000e+02,8.669273574806407368e+00,8.370039727896260828e+00,8.928800724234649877e+00,1.510136371575883651e-01,7.517910943344423913e+01,6.510000000000000000e+02,8.820287211963997009e+00,8.518259937648817726e+00
2.515000000000000000e+02,8.667187631007482906e+00,8.367924205221152434e+00,8.926837431384170074e+00,1.510583205893713810e-01,7.514296004730837808e+01,6.510000000000000000e+02,8.818245951596853871e+00,8.516129310418110165e+00
2.520000000000000000e+02,8.665104156813233871e+00,8.365811015311157561e+00,8.924876707299770118e+00,1.511030947896839782e-01,7.510686219367701710e+01,6.510000000000000000e+02,8.816207251602918404e+00,8.514001062023551114e+00
2.525000000000000000e+02,8.663023149153508129e+00,8.363700150985597048e+00,8.922918543803183056e+00,1.511479623003824102e-01,7.507081578927711973e+01,6.510000000000000000e+02,8.814171111453889651e+00,8.511875186853124831e+00
2.530000000000000000e+02,8.660944600455962927e+00,8.361591605086223566e+00,8.920962932739358919e+00,1.511929227312762414e-01,7.503482067205133887e+01,6.510000000000000000e+02,8.812137523187239196e+00,8.509751677724688435e+00
2.535000000000000000e+02,8.658868503171724740e+00,8.359485370477781174e+00,8.919012751783133908e+00,1.512379756926967855e-01,7.499887668051098899e+01,6.510000000000000000e+02,8.810106478864422996e+00,8.507630527479028260e+00
2.540000000000000000e+02,8.656794849775064193e+00,8.357381440046571797e+00,8.917078396272113849e+00,1.512831207976484960e-01,7.496298365373034756e+01,6.510000000000000000e+02,8.808077970572712800e+00,8.505511728977415586e+00
2.545000000000000000e+02,8.654723632763552388e+00,8.355279806701826573e+00,8.915146579875738553e+00,1.513283576596582136e-01,7.492714143134790561e+01,6.510000000000000000e+02,8.806051990423210185e+00,8.503395275103892814e+00
2.550000000000000000e+02,8.652654844658025368e+00,8.353180463374938469e+00,8.913217294521107448e+00,1.513736858934068841e-01,7.489134985356494667e+01,6.510000000000000000e+02,8.804028530551430975e+00,8.501281158764619761e+00
2.555000000000000000e+02,8.650588478002127601e+00,8.351083403018540352e+00,8.911290532157732258e+00,1.514191051159903822e-01,7.485560876113729023e+01,6.510000000000000000e+02,8.802007583118118816e+00,8.499169372886136387e+00
2.560000000000000000e+02,8.648524525113153061e+00,8.348988618608169432e+00,8.909366284765370736e+00,1.514646146041873642e-01,7.481991799096088869e+01,6.510000000000000000e+02,8.799989139717339981e+00,8.497059910508966141e+00
2.565000000000000000e+02,8.646462962235879957e+00,8.346896103141627776e+00,8.907444544345739956e+00,1.515101916768513690e-01,7.478427709549883673e+01,6.510000000000000000e+02,8.797973153912732158e+00,8.494952770559029531e+00
2.570000000000000000e+02,8.644403769488022249e+00,8.344805849638245121e+00,8.905525302927355114e+00,1.515558479941882530e-01,7.474868570499997134e+01,6.510000000000000000e+02,8.795959617482211002e+00,8.492847921493835273e+00
2.575000000000000000e+02,8.642346956034799632e+00,8.342717851139033414e+00,8.903608552563699874e+00,1.516015892034368595e-01,7.471314395033296307e+01,6.510000000000000000e+02,8.793948545238237102e+00,8.490745366831362162e+00
2.580000000000000000e+02,8.640292499096306145e+00,8.340632100706379504e+00,8.901694285333677570e+00,1.516474300760753680e-01,7.467765141298855269e+01,6.510000000000000000e+02,8.791939929172380985e+00,8.488645069020229528e+00
2.585000000000000000e+02,8.638240409881014159e+00,8.338548591425421819e+00,8.899782493338866729e+00,1.516933523010679796e-01,7.464220825203365450e+01,6.510000000000000000e+02,8.789933762182082333e+00,8.486547057579947761e+00
2.590000000000000000e+02,8.636190690432774986e+00,8.336467316402487171e+00,8.897873168711047498e+00,1.517393627539372625e-01,7.460681447572670777e+01,6.510000000000000000e+02,8.787930053186713053e+00,8.484451327678838695e+00
2.595000000000000000e+02,8.634143333573906176e+00,8.334388268765456687e+00,8.895966303604483372e+00,1.517854611665037656e-01,7.457146993092025866e+01,6.510000000000000000e+02,8.785928794740410552e+00,8.482357872407403576e+00
2.600000000000000000e+02,8.632098332052523304e+00,8.332311441663343032e+00,8.894096413028460546e+00,1.518316471669330925e-01,7.453617446330538598e+01,6.510000000000000000e+02,8.783929979219456285e+00,8.480266684885590323e+00
2.605000000000000000e+02,8.630055678639326544e+00,8.330236828267914007e+00,8.892230903555105925e+00,1.518779203864609184e-01,7.450092791911581003e+01,6.510000000000000000e+02,8.781933599025787629e+00,8.478177758252867235e+00
2.610000000000000000e+02,8.628015333954097699e+00,8.328164421770196668e+00,8.890367825529322587e+00,1.519242253678759202e-01,7.446572957320066166e+01,6.510000000000000000e+02,8.779939559321974230e+00,8.476091108586221168e+00
2.615000000000000000e+02,8.625977307115780590e+00,8.326094215383511354e+00,8.888507171178298805e+00,1.519705896258695677e-01,7.443057956298765987e+01,6.510000000000000000e+02,8.777947896741650879e+00,8.474006717489910301e+00
2.620000000000000000e+02,8.623941606827823847e+00,8.324026202342164282e+00,8.886648932753322683e+00,1.520170399538351980e-01,7.439547801841237629e+01,6.510000000000000000e+02,8.775958646781658601e+00,8.471924566873987317e+00
2.625000000000000000e+02,8.621908225949500348e+00,8.321960375902195395e+00,8.884793102530261777e+00,1.520635759879009063e-01,7.436042478783789988e+01,6.510000000000000000e+02,8.773971801937403114e+00,8.469844649961599359e+00
2.630000000000000000e+02,8.619877157362170195e+00,8.319896729340154451e+00,8.882939672810723053e+00,1.521101973656352468e-01,7.432541972015673082e+01,6.510000000000000000e+02,8.771987354727803776e+00,8.467766959996534837e+00
2.635000000000000000e+02,8.617848393969170573e+00,8.317835255953470508e+00,8.881088635920981744e+00,1.521569037256479406e-01,7.429046266478839300e+01,6.510000000000000000e+02,8.770005297694819291e+00,8.465691490243523631e+00
2.640000000000000000e+02,8.615821928695904575e+00,8.315775949060739691e+00,8.879239984211809045e+00,1.522036947076189362e-01,7.425555347167987463e+01,6.510000000000000000e+02,8.768025623403524094e+00,8.463618233988286832e+00
2.645000000000000000e+02,8.613797754489279868e+00,8.313718802000900965e+00,8.877393710058530729e+00,1.522505699528969303e-01,7.422069199129555273e+01,6.510000000000000000e+02,8.766048324442177631e+00,8.461547184536383881e+00
2.650000000000000000e+02,8.611775863187572710e+00,8.311663808134291287e+00,8.875549805860512009e+00,1.522975274453790273e-01,7.418587805464602525e+01,6.510000000000000000e+02,8.764073390632951543e+00,8.459478335742193877e+00
2.655000000000000000e+02,8.609756203987753764e+00,8.309610960841224525e+00,8.873708264041589189e+00,1.523445342632359367e-01,7.415111074922549506e+01,6.510000000000000000e+02,8.762100738250989451e+00,8.457411669724516301e+00
2.660000000000000000e+02,8.607738709806591615e+00,8.307560253524194138e+00,8.871869077049636232e+00,1.523917596714564893e-01,7.411638894471859373e+01,6.510000000000000000e+02,8.760130469478047743e+00,8.455346950135133710e+00
2.665000000000000000e+02,8.605723455661431487e+00,8.305511679605240616e+00,8.870032237349803950e+00,1.524390887985902499e-01,7.408171387111505624e+01,6.510000000000000000e+02,8.758162544460020627e+00,8.453284366862840571e+00
2.670000000000000000e+02,8.603710457610858953e+00,8.303465232526601625e+00,8.868197737446333662e+00,1.524865003854051770e-01,7.404708577120221946e+01,6.510000000000000000e+02,8.756196957996262853e+00,8.451223957225453276e+00
2.675000000000000000e+02,8.601699708730652816e+00,8.301420905749660406e+00,8.866365569859238960e+00,1.525339940807282357e-01,7.401250449852720692e+01,6.510000000000000000e+02,8.754233702811379914e+00,8.449165714649923942e+00
2.680000000000000000e+02,8.599691202117911715e+00,8.299378692760862819e+00,8.864535727133079135e+00,1.525815695351117884e-01,7.397796990714601861e+01,6.510000000000000000e+02,8.752272771653025529e+00,8.447109632582799676e+00
2.685000000000000000e+02,8.597684930890883592e+00,8.297338587061910076e+00,8.862708201836376531e+00,1.526292264006056110e-01,7.394348185161982201e+01,6.510000000000000000e+02,8.750314157291489536e+00,8.445055704490279425e+00
2.690000000000000000e+02,8.595680888188940827e+00,8.295300582176635018e+00,8.860882986561149366e+00,1.526769643299893398e-01,7.390904018701363043e+01,6.510000000000000000e+02,8.748357852518930500e+00,8.443003923858951154e+00
2.695000000000000000e+02,8.593679067172647734e+00,8.293264671648826081e+00,8.859060073922874423e+00,1.527247829777671206e-01,7.387464476889695675e+01,6.510000000000000000e+02,8.746403850150414883e+00,8.440954284194880586e+00
2.700000000000000000e+02,8.591679460732661866e+00,8.291230849043040863e+00,8.857239456561426749e+00,1.527726816072008109e-01,7.384029544822095659e+01,6.510000000000000000e+02,8.744452142339863343e+00,8.438906779125462165e+00
2.705000000000000000e+02,8.589681995427476124e+00,8.289199107942335942e+00,8.855421127138891180e+00,1.528207109610200121e-01,7.380599095226958184e+01,6.510000000000000000e+02,8.742502706388496136e+00,8.436861284466456112e+00
2.710000000000000000e+02,8.587686721327976613e+00,8.287169441952073612e+00,8.853605078341258761e+00,1.528688355861151649e-01,7.377173210456629704e+01,6.510000000000000000e+02,8.740555556914090474e+00,8.434817885741860977e+00
2.715000000000000000e+02,8.585693641764983397e+00,8.285141844695601776e+00,8.851791302878446288e+00,1.529170395036918706e-01,7.373751893121423961e+01,6.510000000000000000e+02,8.738610681268674796e+00,8.432776602261291998e+00
2.720000000000000000e+02,8.583702750002828452e+00,8.283116309816344724e+00,8.849979793483788271e+00,1.529653223743243085e-01,7.370335129025519905e+01,6.510000000000000000e+02,8.736668072377151262e+00,8.430737427628503866e+00
2.725000000000000000e+02,8.581714039327014376e+00,8.281092830978339592e+00,8.848170542912974668e+00,1.530136838600546223e-01,7.366922904023081742e+01,6.510000000000000000e+02,8.734727723187070580e+00,8.428700355466959948e+00
2.730000000000000000e+02,8.579727503043406145e+00,8.279071401864777968e+00,8.846363543945209074e+00,1.530621236241088978e-01,7.363515204016776750e+01,6.510000000000000000e+02,8.732789626667516458e+00,8.426665379419297608e+00
2.735000000000000000e+02,8.577743134478225784e+00,8.277052016172596893e+00,8.844558789382899633e+00,1.531106413313219061e-01,7.360112014957722693e+01,6.510000000000000000e+02,8.730853775809547912e+00,8.424632493146903656e+00
2.740000000000000000e+02,8.575760902803496677e+00,8.275034667629013185e+00,8.842756272051280675e+00,1.531592665806722764e-01,7.356713282299256207e+01,6.510000000000000000e+02,8.728920169384169370e+00,8.422601636222823984e+00
2.745000000000000000e+02,8.573780806176245051e+00,8.273019349966086011e+00,8.840955984798409162e+00,1.532079930839073401e-01,7.353319000150099782e+01,6.510000000000000000e+02,8.726988799260153584e+00,8.420572813092338293e+00
2.750000000000000000e+02,8.571802857333429060e+00,8.271006056952892038e+00,8.839157920494766785e+00,1.532567965433018486e-01,7.349929187067624525e+01,6.510000000000000000e+02,8.725059653876730437e+00,8.418546060790125907e+00
2.755000000000000000e+02,8.569827049386221418e+00,8.268994782371816399e+00,8.837362072034176563e+00,1.533056763776931009e-01,7.346543828680138688e+01,6.510000000000000000e+02,8.723132725763916184e+00,8.416521373008528428e+00
2.760000000000000000e+02,8.567853347844096135e+00,8.266985520014136668e+00,8.835568432333044342e+00,1.533546078353123510e-01,7.343162862590759232e+01,6.510000000000000000e+02,8.721207955679407320e+00,8.414498740008783173e+00
2.765000000000000000e+02,8.565881773413602573e+00,8.264978263706176165e+00,8.833776994330051480e+00,1.534036144230226661e-01,7.339786322501741722e+01,6.510000000000000000e+02,8.719285387836626100e+00,8.412478158990580823e+00
2.770000000000000000e+02,8.563912319819012353e+00,8.262973007286468885e+00,8.831987750985689445e+00,1.534526958307683431e-01,7.336414195140559968e+01,6.510000000000000000e+02,8.717365015649781057e+00,8.410459623988245426e+00
2.775000000000000000e+02,8.561944933965316196e+00,8.260969744609148790e+00,8.830200695283425105e+00,1.535018080213586267e-01,7.333046385732016859e+01,6.510000000000000000e+02,8.715446741986674795e+00,8.408443125943957597e+00
2.780000000000000000e+02,8.559979635217072058e+00,8.258968469550124425e+00,8.828415820230194555e+00,1.535510106561395749e-01,7.329682926820453304e+01,6.510000000000000000e+02,8.713530645873213132e+00,8.406428624560932761e+00
2.785000000000000000e+02,8.558016438482955124e+00,8.256969176006128563e+00,8.826633118854321225e+00,1.536002879225225604e-01,7.326323840979435431e+01,6.510000000000000000e+02,8.711616726405477351e+00,8.404416150560431120e+00
2.790000000000000000e+02,8.556055337310761288e+00,8.254971857890614828e+00,8.824852584206151818e+00,1.536496394983716540e-01,7.322969114684192959e+01,6.510000000000000000e+02,8.709704976809131693e+00,8.402405697812390883e+00
2.795000000000000000e+02,8.554096325267575907e+00,8.252976509136269456e+00,8.823074209358457765e+00,1.536990650628722310e-01,7.319618734455745823e+01,6.510000000000000000e+02,8.707795390330447916e+00,8.400397260204703898e+00
2.800000000000000000e+02,8.552139386758787154e+00,8.250983123692954280e+00,8.821297987405609220e+00,1.537485620287886712e-01,7.316272671087689616e+01,6.510000000000000000e+02,8.705887948787575326e+00,8.398390824729998982e+00
2.805000000000000000e+02,8.550184515907377047e+00,8.248991695532160051e+00,8.819523911463482690e+00,1.537981302102742476e-01,7.312930912091844959e+01,6.510000000000000000e+02,8.703982646117651711e+00,8.396386385697104160e+00
2.810000000000000000e+02,8.548231714982909679e+00,8.247002218641341642e+00,8.817751974670816395e+00,1.538477714294660403e-01,7.309593458981346714e+01,6.510000000000000000e+02,8.702079486412376497e+00,8.394383943553442862e+00
2.815000000000000000e+02,8.546280971276967620e+00,8.245014687027330424e+00,8.815982170187593780e+00,1.538974882103187058e-01,7.306260287688823496e+01,6.510000000000000000e+02,8.700178459487286631e+00,8.392383483066650385e+00
2.820000000000000000e+02,8.544332249539285939e+00,8.243029094715494054e+00,8.814214491195373924e+00,1.539473200803267439e-01,7.302931336787700900e+01,6.510000000000000000e+02,8.698279569619613127e+00,8.390384929458960528e+00
2.825000000000000000e+02,8.542385578716318761e+00,8.241045435749267511e+00,8.812448930897600619e+00,1.539972240364388956e-01,7.299606652047147293e+01,6.510000000000000000e+02,8.696382802752758323e+00,8.388388354679879200e+00
2.830000000000000000e+02,8.540440952511572092e+00,8.239063704190707327e+00,8.810685482518982425e+00,1.540471997652760050e-01,7.296286220309228554e+01,6.510000000000000000e+02,8.694488152276846904e+00,8.386393752746295505e+00
2.835000000000000000e+02,8.538498364647315597e+00,8.237083894119377803e+00,8.808924139306418155e+00,1.540972469559318547e-01,7.292970028460426590e+01,6.510000000000000000e+02,8.692595611603247008e+00,8.384401117691382410e+00
2.840000000000000000e+02,8.536557808865435248e+00,8.235105999634221519e+00,8.807164894526458454e+00,1.541473652977762843e-01,7.289658063432968049e+01,6.510000000000000000e+02,8.690705174163209534e+00,8.382410443567659186e+00
2.845000000000000000e+02,8.534619278926150798e+00,8.233130014849050937e+00,8.805407741468544103e+00,1.541975544820028965e-01,7.286350312202615953e+01,6.510000000000000000e+02,8.688816833408152362e+00,8.380421724444147458e+00
2.850000000000000000e+02,8.532682768609442192e+00,8.231155933902302380e+00,8.803652673443064458e+00,1.542478142003060604e-01,7.283046761791007384e+01,6.510000000000000000e+02,8.686930582809749168e+00,8.378434954409136992e+00
2.855000000000000000e+02,8.530748271713864739e+00,8.229183750943988684e+00,8.801899683781742922e+00,1.542981441452752067e-01,7.279747399263575858e+01,6.510000000000000000e+02,8.685046415859138946e+00,8.376450127568588755e+00
2.860000000000000000e+02,8.528815782056724970e+00,8.227213460147471125e+00,8.800148765836516063e+00,1.543485440113498974e-01,7.276452211729827013e+01,6.510000000000000000e+02,8.683164326068073535e+00,8.374467238045374629e+00
2.865000000000000000e+02,8.526885293474165906e+00,8.225245055699875962e+00,8.798399912980748638e+00,1.543990134932733127e-01,7.273161186343369877e+01,6.510000000000000000e+02,8.681284306967437914e+00,8.372486279980892121e+00
2.870000000000000000e+02,8.524956799820952114e+00,8.223278531806279545e+00,8.796653118609105704e+00,1.544495522875534987e-01,7.269874310301528908e+01,6.510000000000000000e+02,8.679406352108506084e+00,8.370507247533396367e+00
2.875000000000000000e+02,8.523030294970617149e+00,8.221313882693353392e+00,8.794908376136319816e+00,1.545001600916474926e-01,7.266591570845525894e+01,6.510000000000000000e+02,8.677530455062264281e+00,8.368530134878970017e+00
2.880000000000000000e+02,8.521105772815456447e+00,8.219351102602917791e+00,8.793165678998709822e+00,1.545508366034563374e-01,7.263312955260371950e+01,6.510000000000000000e+02,8.675656609418911813e+00,8.366554936211999305e+00
2.885000000000000000e+02,8.519183227266010405e+00,8.217390185795405699e+00,8.791425020652903655e+00,1.546015815229243306e-01,7.260038450873990712e+01,6.510000000000000000e+02,8.673784808788933987e+00,8.364581645743085048e+00
2.890000000000000000e+02,8.517262652251229582e+00,8.215431126547006357e+00,8.789686394576339268e+00,1.546523945504108544e-01,7.256768045057383176e+01,6.510000000000000000e+02,8.671915046801641935e+00,8.362610257700819005e+00
2.895000000000000000e+02,8.515344041718547530e+00,8.213473919152557201e+00,8.787949794267937875e+00,1.547032753877560785e-01,7.253501725224727181e+01,6.510000000000000000e+02,8.670047317106304163e+00,8.360640766330790896e+00
2.900000000000000000e+02,8.513427389633584141e+00,8.211518557924241790e+00,8.786215213246197919e+00,1.547542237377194652e-01,7.250239478832796181e+01,6.510000000000000000e+02,8.668181613371302774e+00,8.358673165895863733e+00
2.905000000000000000e+02,8.511512689980389013e+00,8.209565037186985492e+00,8.784482645048802496e+00,1.548052393042875785e-01,7.246981293381324463e+01,6.510000000000000000e+02,8.666317929284675259e+00,8.356707450676100990e+00
2.910000000000000000e+02,8.509599936760960048e+00,8.207613351292158299e+00,8.782752083234647955e+00,1.548563217924494861e-01,7.243727156412121815e+01,6.510000000000000000e+02,8.664456258553411061e+00,8.354743614968510812e+00
2.915000000000000000e+02,8.507689123995691105e+00,8.205663494603705033e+00,8.781023521383028552e+00,1.549074709080003054e-01,7.240477055509767013e+01,6.510000000000000000e+02,8.662596594903689606e+00,8.352781653087690827e+00
2.920000000000000000e+02,8.505780245722736055e+00,8.203715461502971706e+00,8.779296953093357558e+00,1.549586863577650242e-01,7.237230978300486584e+01,6.510000000000000000e+02,8.660738932080501939e+00,8.350821559364971947e+00
2.925000000000000000e+02,8.503873295998442217e+00,8.201769246388455059e+00,8.777572371985604249e+00,1.550099678494862854e-01,7.233988912452812770e+01,6.510000000000000000e+02,8.658883263847929612e+00,8.348863328148956597e+00
2.930000000000000000e+02,8.501968268896966663e+00,8.199824843676426056e+00,8.775849771699800073e+00,1.550613150929426587e-01,7.230750845676922722e+01,6.510000000000000000e+02,8.657029583989908517e+00,8.346906953804023033e+00
2.935000000000000000e+02,8.500065134089695107e+00,8.197882247798036204e+00,8.774129145895221527e+00,1.551127697466085642e-01,7.227516725510575668e+01,6.510000000000000000e+02,8.655177903836303699e+00,8.344952364343088291e+00
2.940000000000000000e+02,8.498163894776388005e+00,8.195941453203122506e+00,8.772410488252520011e+00,1.551643158904530140e-01,7.224286554740673694e+01,6.510000000000000000e+02,8.653328210666840548e+00,8.342999578885933687e+00
2.945000000000000000e+02,8.496264560423972156e+00,8.194002454357688592e+00,8.770693792469916872e+00,1.552159268833829542e-01,7.221060346467461954e+01,6.510000000000000000e+02,8.651480487307354750e+00,8.341048633540589563e+00
2.950000000000000000e+02,8.494367125177745947e+00,8.192065245743638258e+00,8.768979052266402618e+00,1.552676024387058817e-01,7.217838088566750798e+01,6.510000000000000000e+02,8.649634727616453134e+00,8.339099522739038761e+00
2.955000000000000000e+02,8.492471583200442709e+00,8.190129821860548276e+00,8.767266261380868286e+00,1.553193422709513716e-01,7.214619768955050461e+01,6.510000000000000000e+02,8.647790925471394274e+00,8.337152240929491143e+00
2.960000000000000000e+02,8.490577928672749408e+00,8.188196177223758809e+00,8.765555413571696874e+00,1.553711460958146218e-01,7.211405375590395295e+01,6.510000000000000000e+02,8.645949074768562781e+00,8.335206782576934259e+00
2.965000000000000000e+02,8.488686155792377619e+00,8.186264306370128807e+00,8.763846502616795320e+00,1.554230136295695897e-01,7.208194896470686786e+01,6.510000000000000000e+02,8.644109169421946959e+00,8.333263142162806503e+00
2.970000000000000000e+02,8.486796258774916168e+00,8.184334203849127576e+00,8.762139522313503903e+00,1.554749445896271010e-01,7.204988319635106109e+01,6.510000000000000000e+02,8.642271203364543908e+00,8.331321314185288429e+00
2.975000000000000000e+02,8.484908231853260929e+00,8.182405864227357384e+00,8.760434466478473681e+00,1.555269386944505006e-01,7.201785633163090949e+01,6.510000000000000000e+02,8.640435170547711152e+00,8.329381293158810706e+00
2.980000000000000000e+02,8.483022069277586397e+00,8.180479282087983250e+00,8.758731328948114125e+00,1.555789956634434923e-01,7.198586825174223236e+01,6.510000000000000000e+02,8.638601064941029861e+00,8.327443073614142932e+00
2.985000000000000000e+02,8.481137765315258648e+00,8.178554452030029509e+00,8.757030103577271518e+00,1.556311152174234547e-01,7.195391883828052926e+01,6.510000000000000000e+02,8.636768880532683212e+00,8.325506650097835859e+00
2.990000000000000000e+02,8.479255276632498450e+00,8.176631368669466937e+00,8.755330784240964448e+00,1.556833287223872708e-01,7.192200734514214844e+01,6.510000000000000000e+02,8.634938605354886221e+00,8.323571947910110680e+00
2.995000000000000000e+02,8.477374595343713182e+00,8.174710026638665639e+00,8.753633364833076413e+00,1.557356362233249802e-01,7.189013361816887482e+01,6.510000000000000000e+02,8.633110231567037829e+00,8.321638959120388535e+00
3.000000000000000000e+02,8.475495755528976716e+00,8.172790420585601012e+00,8.751937839265734098e+00,1.557880055093804339e-01,7.185829820465028206e+01,6.510000000000000000e+02,8.631283761038357483e+00,8.319707750019595949e+00
3.005000000000000000e+02,8.473618749008137385e+00,8.170872545169590495e+00,8.750244201470474437e+00,1.558404332142414583e-01,7.182650094416662512e+01,6.510000000000000000e+02,8.629459182222378288e+00,8.317778315793896482e+00
3.010000000000000000e+02,8.471743549733634637e+00,8.168956395076852672e+00,8.748552445398008359e+00,1.558928939948351911e-01,7.179474136685152530e+01,6.510000000000000000e+02,8.627636443728469828e+00,8.315850655738799446e+00
3.015000000000000000e+02,8.469870174988301414e+00,8.167041965003352999e+00,8.746862565017613278e+00,1.559454157227072868e-01,7.176301975384129150e+01,6.510000000000000000e+02,8.625815590711008340e+00,8.313924759265594489e+00
3.020000000000000000e+02,8.467998619158718654e+00,8.165129249662619770e+00,8.745174554317385329e+00,1.559979981252373749e-01,7.173133598949304712e+01,6.510000000000000000e+02,8.623996617283955501e+00,8.312000621033481806e+00
3.025000000000000000e+02,8.466128876648282287e+00,8.163218243782036865e+00,8.743488407303967591e+00,1.560506409310743747e-01,7.169968995855290927e+01,6.510000000000000000e+02,8.622179517579356300e+00,8.310078235717208273e+00
3.030000000000000000e+02,8.464260941876871058e+00,8.161308942107456943e+00,8.741804118002306723e+00,1.561033438694683917e-01,7.166808154614956550e+01,6.510000000000000000e+02,8.620364285746338950e+00,8.308157598007403166e+00
3.035000000000000000e+02,8.462394809280766594e+00,8.159401339398092645e+00,8.740121680456750752e+00,1.561561066710485668e-01,7.163651063779272476e+01,6.510000000000000000e+02,8.618550915951814773e+00,8.306238702609718416e+00
3.040000000000000000e+02,8.460530473313239597e+00,8.157495430431097816e+00,8.738441088729935302e+00,1.562089290675995057e-01,7.160497711938239718e+01,6.510000000000000000e+02,8.616739402380838797e+00,8.304321544245638620e+00
3.045000000000000000e+02,8.458667928443988515e+00,8.155591209998057423e+00,8.736762336902831549e+00,1.562618107910336840e-01,7.157348087719861951e+01,6.510000000000000000e+02,8.614929739235021700e+00,8.302406117652955331e+00
3.050000000000000000e+02,8.456807164197323701e+00,8.153688672906904245e+00,8.735085419074973601e+00,1.563147582207621011e-01,7.154202171605678018e+01,6.510000000000000000e+02,8.613121922418084608e+00,8.300492405976561017e+00
3.055000000000000000e+02,8.454948173443110448e+00,8.151787813981057340e+00,8.733410329363650249e+00,1.563677732757023930e-01,7.151059949612820787e+01,6.510000000000000000e+02,8.611315946718812953e+00,8.298580400167407944e+00
3.060000000000000000e+02,8.453090957319181697e+00,8.149888628057430751e+00,8.731737061904668806e+00,1.564208468235688543e-01,7.147921421403231079e+01,6.510000000000000000e+02,8.609511804142750080e+00,8.296670110495613315e+00
3.065000000000000000e+02,8.451235510360916692e+00,8.147991109991640002e+00,8.730065610851381663e+00,1.564739786004097077e-01,7.144786575756437230e+01,6.510000000000000000e+02,8.607709488961324595e+00,8.294761531760507012e+00
3.070000000000000000e+02,8.449381818459816174e+00,8.146095254652223616e+00,8.728395970376160662e+00,1.565271634766803865e-01,7.141655386702535679e+01,6.510000000000000000e+02,8.605908981936496005e+00,8.292854654983134566e+00
3.075000000000000000e+02,8.447529860201877128e+00,8.144201056918950243e+00,8.726728134669070158e+00,1.565803922138337689e-01,7.138527815822818923e+01,6.510000000000000000e+02,8.604110252415711813e+00,8.290949467988042443e+00
3.080000000000000000e+02,8.445679654801221403e+00,8.142308511700299789e+00,8.725062097937898997e+00,1.566336783968681756e-01,7.135403894073138531e+01,6.510000000000000000e+02,8.602313333198088330e+00,8.289045976404352700e+00
3.085000000000000000e+02,8.443831196857585653e+00,8.140417613912081407e+00,8.723397854408478480e+00,1.566870217656778919e-01,7.132283610381520589e+01,6.510000000000000000e+02,8.600518218623264488e+00,8.287144175091908593e+00
3.090000000000000000e+02,8.441984480986757688e+00,8.138528358484450109e+00,8.721735398324000244e+00,1.567404220604486087e-01,7.129166953712893928e+01,6.510000000000000000e+02,8.598724903047205714e+00,8.285244058926307886e+00
3.095000000000000000e+02,8.440139501820855372e+00,8.136640740361714919e+00,8.720074723945961281e+00,1.567938790231789836e-01,7.126053913069591772e+01,6.510000000000000000e+02,8.596933380844033579e+00,8.283345622797675389e+00
3.100000000000000000e+02,8.438296232370610994e+00,8.134754754504481156e+00,8.718415825554101772e+00,1.568473897775775616e-01,7.122944440892008799e+01,6.510000000000000000e+02,8.595143622148187390e+00,8.281448842593034598e+00
3.105000000000000000e+02,8.436454658755316416e+00,8.132870395891840687e+00,8.716758697444213055e+00,1.569009647264166252e-01,7.119838512196633928e+01,6.510000000000000000e+02,8.593355623481732763e+00,8.279553694028898292e+00
3.110000000000000000e+02,8.434614805845880525e+00,8.130987659517325383e+00,8.715103333931081053e+00,1.569545955608384058e-01,7.116736166806219899e+01,6.510000000000000000e+02,8.591569401406719209e+00,8.277660210285041842e+00
3.115000000000000000e+02,8.432776668337499615e+00,8.129106540385340196e+00,8.713449729345189354e+00,1.570082820266056611e-01,7.113637393868224024e+01,6.510000000000000000e+02,8.589784950364103722e+00,8.275768386310893732e+00
3.120000000000000000e+02,8.430940229438599332e+00,8.127227033517051780e+00,8.711797878036620091e+00,1.570620098711913437e-01,7.110542162731096028e+01,6.510000000000000000e+02,8.588002239309791008e+00,8.273878219567407655e+00
3.125000000000000000e+02,8.429105493457200282e+00,8.125349133949937297e+00,8.710147774371618468e+00,1.571157904958916107e-01,7.107450479145350641e+01,6.510000000000000000e+02,8.586221283953092254e+00,8.271989702961308311e+00
3.130000000000000000e+02,8.427272457056368182e+00,8.123472836724532797e+00,8.708499412734152401e+00,1.571696259864034106e-01,7.104362335679357443e+01,6.510000000000000000e+02,8.584442083042770122e+00,8.270102831069964466e+00
3.135000000000000000e+02,8.425441114993775571e+00,8.121598136912961508e+00,8.706852787524537618e+00,1.572235160917356267e-01,7.101277721623981165e+01,6.510000000000000000e+02,8.582664631085510365e+00,8.268217598902040777e+00
3.140000000000000000e+02,8.423611462042586595e+00,8.119725029599845101e+00,8.705207893160817889e+00,1.572774605619561561e-01,7.098196626305606571e+01,6.510000000000000000e+02,8.580888922604543723e+00,8.266334001480629468e+00
3.145000000000000000e+02,8.421783451633553241e+00,8.117853509882765550e+00,8.703564724079285497e+00,1.573314979755364162e-01,7.095118970646399248e+01,6.510000000000000000e+02,8.579114949609090601e+00,8.264451953658017658e+00
3.150000000000000000e+02,8.419957117245822076e+00,8.115983572868993079e+00,8.701923274731637292e+00,1.573855917729151677e-01,7.092044808075628737e+01,6.510000000000000000e+02,8.577342709018736855e+00,8.262571525472905520e+00
3.155000000000000000e+02,8.418132456360023497e+00,8.114115213682913108e+00,8.700283539587326587e+00,1.574397392074738666e-01,7.088974132430375619e+01,6.510000000000000000e+02,8.575572195567497502e+00,8.260692717152549491e+00
3.160000000000000000e+02,8.416309463810595304e+00,8.112248427464207268e+00,8.698645513132555962e+00,1.574939400327327876e-01,7.085906933177481903e+01,6.510000000000000000e+02,8.573803403843328397e+00,8.258815523777862211e+00
3.165000000000000000e+02,8.414488132533465503e+00,8.110383209365577883e+00,8.697009189870966495e+00,1.575481933463112882e-01,7.082843196577320555e+01,6.510000000000000000e+02,8.572036325879777152e+00,8.256939939187153854e+00
3.170000000000000000e+02,8.412668409615440268e+00,8.108519554551250508e+00,8.695374564321877386e+00,1.576024574708982662e-01,7.079782830474246680e+01,6.510000000000000000e+02,8.570270867086339450e+00,8.255065952144542862e+00
3.175000000000000000e+02,8.410850314718109288e+00,8.106657458206823819e+00,8.693741631022133376e+00,1.576567333898518386e-01,7.076725866217687155e+01,6.510000000000000000e+02,8.568507048107960600e+00,8.253193581328256201e+00
3.180000000000000000e+02,8.409033828421604184e+00,8.104796915527877843e+00,8.692110384524893263e+00,1.577110011376506304e-01,7.073672268741873381e+01,6.510000000000000000e+02,8.566744829559254981e+00,8.251322827283953387e+00
3.185000000000000000e+02,8.407218984843984444e+00,8.102937921723123438e+00,8.690480819399818202e+00,1.577653209998719497e-01,7.070622095563132348e+01,6.510000000000000000e+02,8.564984305843857726e+00,8.249453663844112938e+00
3.190000000000000000e+02,8.405405778909832648e+00,8.101080472019797085e+00,8.688852930232709326e+00,1.578196927353212042e-01,7.067575336354589410e+01,6.510000000000000000e+02,8.563225471645154130e+00,8.247586086174511166e+00
3.195000000000000000e+02,8.403594205558620800e+00,8.099224561657196730e+00,8.687226711626882647e+00,1.578741161031947948e-01,7.064531980823377921e+01,6.510000000000000000e+02,8.561468321661815040e+00,8.245720089455426560e+00
3.200000000000000000e+02,8.401784259744589534e+00,8.097370185885660376e+00,8.685602158202087253e+00,1.579285908640686298e-01,7.061492018710424645e+01,6.510000000000000000e+02,8.559712850608658385e+00,8.243855668880520682e+00
3.205000000000000000e+02,8.399975925664922016e+00,8.095517339973994808e+00,8.683979264593894243e+00,1.579831281465962634e-01,7.058455422052925599e+01,6.510000000000000000e+02,8.557959053811519112e+00,8.241992797518324920e+00
3.210000000000000000e+02,8.398169185694893457e+00,8.093666019203119788e+00,8.682358025454950834e+00,1.580377343467372075e-01,7.055422159703267937e+01,6.510000000000000000e+02,8.556206920041631747e+00,8.240131451348156943e+00
3.215000000000000000e+02,8.396363996814718789e+00,8.091816218865471200e+00,8.680738435452537871e+00,1.580923692462314067e-01,7.052392156422033054e+01,6.510000000000000000e+02,8.554456366060950501e+00,8.238271627568488853e+00
3.220000000000000000e+02,8.394560414293902539e+00,8.089967934271873773e+00,8.679120489270690797e+00,1.581470549459497166e-01,7.049365504021830020e+01,6.510000000000000000e+02,8.552707469239852145e+00,8.236413359347952934e+00
3.225000000000000000e+02,8.392758434270938039e+00,8.088121160745370020e+00,8.677504181609966949e+00,1.582017908395484118e-01,7.046342194265079684e+01,6.510000000000000000e+02,8.550960225110486590e+00,8.234556643431387712e+00
3.230000000000000000e+02,8.390958051787851701e+00,8.086275893620188171e+00,8.675889507186713701e+00,1.582565766923006989e-01,7.043322217092973858e+01,6.510000000000000000e+02,8.549214628480152456e+00,8.232701475095550947e+00
3.235000000000000000e+02,8.389159261901452780e+00,8.084432128247899030e+00,8.674276460733461036e+00,1.583114122701683169e-01,7.040305562480192236e+01,6.510000000000000000e+02,8.547470674171622207e+00,8.230847849631285129e+00
3.240000000000000000e+02,8.387362059682669013e+00,8.082589859992843628e+00,8.672665036998935761e+00,1.583662973405127461e-01,7.037292220433765522e+01,6.510000000000000000e+02,8.545728357023183008e+00,8.228995762342156794e+00
3.245000000000000000e+02,8.385566440216701167e+00,8.080749084232195401e+00,8.671055230747338527e+00,1.584212316706703483e-01,7.034282180993265854e+01,6.510000000000000000e+02,8.543987671887371960e+00,8.227145208546032151e+00
3.250000000000000000e+02,8.383772398603300147e+00,8.078909796357363504e+00,8.669447036758704428e+00,1.584762150292938765e-01,7.031275434231253030e+01,6.510000000000000000e+02,8.542248613632592580e+00,8.225296183574005937e+00
3.255000000000000000e+02,8.381979929956271391e+00,8.077071991773403070e+00,8.667840449828911886e+00,1.585312471859405548e-01,7.028271970252406220e+01,6.510000000000000000e+02,8.540511177142210641e+00,8.223448682770330365e+00
3.260000000000000000e+02,8.380189025865950825e+00,8.075235665897810833e+00,8.666235464769538765e+00,1.585863219951924308e-01,7.025271773076806880e+01,6.510000000000000000e+02,8.538775347861141896e+00,8.221602703870757978e+00
3.265000000000000000e+02,8.378399660249405301e+00,8.073400814162132733e+00,8.664632076408141259e+00,1.586414037232037333e-01,7.022274796184262868e+01,6.510000000000000000e+02,8.537041063972608868e+00,8.219758256526201734e+00
3.270000000000000000e+02,8.376611853028236965e+00,8.071567432010327892e+00,8.663030279587269789e+00,1.586965335421517409e-01,7.019281072605146221e+01,6.510000000000000000e+02,8.535308386570388706e+00,8.217915319486085224e+00
3.275000000000000000e+02,8.374825591657831581e+00,8.069735514902221851e+00,8.661430069165007239e+00,1.587517240653337491e-01,7.016290580058067405e+01,6.510000000000000000e+02,8.533577315723166024e+00,8.216073867592497137e+00
3.280000000000000000e+02,8.373040865041600611e+00,8.067905058310030242e+00,8.659831440015995696e+00,1.588069855105488648e-01,7.013303298630354732e+01,6.510000000000000000e+02,8.531847850552148671e+00,8.214233879531052551e+00
3.285000000000000000e+02,8.371257682346620044e+00,8.066076057718122527e+00,8.658234387028825196e+00,1.588622943984342173e-01,7.010319241282884661e+01,6.510000000000000000e+02,8.530119976745055510e+00,8.212395387948186354e+00
3.290000000000000000e+02,8.369476038785048644e+00,8.064248508623750311e+00,8.656638905108501092e+00,1.589176505042822762e-01,7.007338398343888741e+01,6.510000000000000000e+02,8.528393689289332613e+00,8.210558388280766451e+00
3.295000000000000000e+02,8.367695929582961156e+00,8.062422406538066966e+00,8.655044989174591308e+00,1.589730536031108143e-01,7.004360760173116773e+01,6.510000000000000000e+02,8.526668983186072026e+00,8.208722875979852063e+00
3.300000000000000000e+02,8.365917329899078325e+00,8.060597746984649703e+00,8.653452634161981294e+00,1.590285211429177392e-01,7.001386284124262716e+01,6.510000000000000000e+02,8.524945851041994871e+00,8.206888808756160003e+00
3.305000000000000000e+02,8.364140242983868490e+00,8.058774525498771268e+00,8.651861835021186664e+00,1.590840434642012413e-01,6.998414973718716681e+01,6.510000000000000000e+02,8.523224286448069620e+00,8.205056199519667359e+00
3.310000000000000000e+02,8.362364676174589562e+00,8.056952737633872985e+00,8.650272586717647982e+00,1.591396121224535887e-01,6.995446839347903278e+01,6.510000000000000000e+02,8.521504288297043317e+00,8.203225064052135806e+00
3.315000000000000000e+02,8.360590624751761624e+00,8.055132378953368644e+00,8.648684884231844450e+00,1.591952268963824080e-01,6.992481871495364487e+01,6.510000000000000000e+02,8.519785851648142838e+00,8.201395397855378633e+00
3.320000000000000000e+02,8.358818084009838500e+00,8.053313445033582596e+00,8.647098722559496409e+00,1.592508875652093314e-01,6.989520060676021274e+01,6.510000000000000000e+02,8.518068971575047499e+00,8.199567196444627726e+00
3.325000000000000000e+02,8.357047035444086447e+00,8.051495931463787059e+00,8.645514096711119478e+00,1.593065769660875208e-01,6.986561373808946485e+01,6.510000000000000000e+02,8.516353612410174634e+00,8.197740458478000036e+00
3.330000000000000000e+02,8.355277483563366303e+00,8.049679833846363763e+00,8.643931001711880668e+00,1.593623061433547261e-01,6.983605817196028909e+01,6.510000000000000000e+02,8.514639789706720308e+00,8.195915177420012299e+00
3.335000000000000000e+02,8.353509428316234775e+00,8.047865147796050778e+00,8.642349432602223658e+00,1.594180805370643272e-01,6.980653389337034298e+01,6.510000000000000000e+02,8.512927508853298519e+00,8.194091347779169254e+00
3.340000000000000000e+02,8.351742865050967524e+00,8.046051868940198304e+00,8.640769384436987721e+00,1.594738999292650283e-01,6.977704080868839753e+01,6.510000000000000000e+02,8.511216764980233052e+00,8.192268965121703772e+00
3.345000000000000000e+02,8.349977789129164663e+00,8.044239992919115068e+00,8.639190852285860700e+00,1.595297641028703695e-01,6.974757882458510494e+01,6.510000000000000000e+02,8.509507553232035448e+00,8.190448025026295653e+00
3.350000000000000000e+02,8.348214195925564240e+00,8.042429515385803640e+00,8.637613831233281303e+00,1.595856728418753590e-01,6.971814784802951692e+01,6.510000000000000000e+02,8.507799868767438767e+00,8.188628523083689714e+00
3.355000000000000000e+02,8.346452080828479225e+00,8.040620432005837870e+00,8.636038316378433777e+00,1.596416259298881757e-01,6.968874778629560751e+01,6.510000000000000000e+02,8.506093706758367290e+00,8.186810454898592937e+00
3.360000000000000000e+02,8.344691439239198871e+00,8.038812738457398410e+00,8.634464302835013427e+00,1.596976231525482626e-01,6.965937854695253861e+01,6.510000000000000000e+02,8.504389062391746634e+00,8.184993816086651108e+00
3.365000000000000000e+02,8.342932266572290700e+00,8.037006430431175019e+00,8.632891785731075629e+00,1.597536642951347119e-01,6.963004003786878116e+01,6.510000000000000000e+02,8.502685930867425412e+00,8.183178602277155989e+00
3.370000000000000000e+02,8.341174558255394444e+00,8.035201503630409192e+00,8.631320760209350240e+00,1.598097491445210627e-01,6.960073216720871869e+01,6.510000000000000000e+02,8.500984307399916062e+00,8.181364809110872827e+00
3.375000000000000000e+02,8.339418309729236256e+00,8.033397953770673894e+00,8.629751221425648211e+00,1.598658774870301835e-01,6.957145484343193687e+01,6.510000000000000000e+02,8.499284187216266773e+00,8.179552432242207516e+00
3.380000000000000000e+02,8.337663516447637591e+00,8.031595776581065493e+00,8.628183164552211792e+00,1.599220491112560427e-01,6.954220797529393394e+01,6.510000000000000000e+02,8.497585565558894771e+00,8.177741467336382186e+00
3.385000000000000000e+02,8.335910173877410401e+00,8.029794967800796712e+00,8.626616584775154806e+00,1.599782638053224293e-01,6.951299147184309390e+01,6.510000000000000000e+02,8.495888437682733496e+00,8.175931910072087305e+00
3.390000000000000000e+02,8.334158277498241674e+00,8.027995523182566373e+00,8.625051477293997237e+00,1.600345213584288551e-01,6.948380524241889589e+01,6.510000000000000000e+02,8.494192798856671445e+00,8.174123756139813679e+00
3.395000000000000000e+02,8.332407822802782249e+00,8.026197438491275093e+00,8.623487837322924676e+00,1.600908215602803719e-01,6.945464919665282366e+01,6.510000000000000000e+02,8.492498644363061899e+00,8.172317001242500822e+00
3.400000000000000000e+02,8.330658805296408786e+00,8.024400709504101670e+00,8.621925660090052901e+00,1.601471642015477315e-01,6.942552324446438661e+01,6.510000000000000000e+02,8.490805969497957406e+00,8.170511641094861943e+00
3.405000000000000000e+02,8.328911219441179625e+00,8.022605332010323664e+00,8.620364940837685452e+00,1.602035494923507997e-01,6.939642727860312732e+01,6.510000000000000000e+02,8.489114768933530897e+00,8.168707669948830130e+00
3.410000000000000000e+02,8.327165039423357840e+00,8.020811301811486160e+00,8.618805674822233698e+00,1.602599656911139481e-01,6.936736085039792954e+01,6.510000000000000000e+02,8.487425005114470622e+00,8.166905073732245057e+00
3.415000000000000000e+02,8.325420267957944986e+00,8.019018614721149518e+00,8.617247857314350057e+00,1.603164198089998549e-01,6.933832399258531609e+01,6.510000000000000000e+02,8.485736687766944897e+00,8.165103848148945076e+00
3.420000000000000000e+02,8.323676915826688116e+00,8.017227266564857402e+00,8.615691483598350686e+00,1.603729155411438845e-01,6.930931687110523853e+01,6.510000000000000000e+02,8.484049831367832084e+00,8.163304000285542372e+00
3.425000000000000000e+02,8.321934955482475971e+00,8.015437253180270005e+00,8.614136548971991658e+00,1.604294527604032683e-01,6.928033901259411209e+01,6.510000000000000000e+02,8.482364408242878184e+00,8.161505502722071981e+00
3.430000000000000000e+02,8.320194385230204048e+00,8.013648570416959771e+00,8.612583048747405101e+00,1.604860306998783237e-01,6.925139037406600551e+01,6.510000000000000000e+02,8.480680415930082816e+00,8.159708354530325281e+00
3.435000000000000000e+02,8.318455221018004053e+00,8.011861214136425602e+00,8.611030978250338919e+00,1.605426496530239222e-01,6.922247120643932305e+01,6.510000000000000000e+02,8.478997870671028281e+00,8.157912571364981602e+00
3.440000000000000000e+02,8.316717452423970869e+00,8.010075180212075097e+00,8.609480332820508508e+00,1.605993137151618955e-01,6.919358132301923092e+01,6.510000000000000000e+02,8.477316766139132653e+00,8.156118138708807308e+00
3.445000000000000000e+02,8.314981043088902624e+00,8.008290464529141062e+00,8.607931107811110039e+00,1.606560454941820260e-01,6.916472011188163549e+01,6.510000000000000000e+02,8.475637088583084733e+00,8.154324997594720514e+00
3.450000000000000000e+02,8.313246024079932184e+00,8.006507062984633549e+00,8.606383298589220132e+00,1.607128185696269362e-01,6.913588806693338995e+01,6.510000000000000000e+02,8.473958842649558676e+00,8.152533205510305692e+00
3.455000000000000000e+02,8.311512370895016488e+00,8.004724971487339857e+00,8.604836900534913013e+00,1.607696396046962017e-01,6.910708476855951687e+01,6.510000000000000000e+02,8.472282010499712968e+00,8.150742731290320009e+00
3.460000000000000000e+02,8.309780101842639155e+00,8.002944185957744594e+00,8.603291909041930197e+00,1.608265006829413812e-01,6.907831050430179687e+01,6.510000000000000000e+02,8.470606602525581508e+00,8.148953601159698579e+00
3.465000000000000000e+02,8.308049192722066323e+00,8.001164702328047440e+00,8.601748319517913188e+00,1.608833830718343905e-01,6.904956485163842217e+01,6.510000000000000000e+02,8.468932575793902018e+00,8.147165809650232404e+00
3.470000000000000000e+02,8.306319608861873149e+00,7.999386516542046799e+00,8.600206127383925647e+00,1.609402865325590126e-01,6.902084722039244014e+01,6.510000000000000000e+02,8.467259895394430913e+00,8.145379322329313609e+00
3.475000000000000000e+02,8.304591396142841475e+00,7.997609624555098051e+00,8.598665328073940017e+00,1.609972294395628500e-01,6.899215836477691255e+01,6.510000000000000000e+02,8.465588625582403992e+00,8.143594166703277182e+00
3.480000000000000000e+02,8.302864475516992471e+00,7.995834022334154412e+00,8.597125917035498333e+00,1.610541787270878544e-01,6.896349694728752411e+01,6.510000000000000000e+02,8.463918654244080741e+00,8.141810296789904200e+00
3.485000000000000000e+02,8.301138857030689877e+00,7.994059705857663012e+00,8.595587889729577213e+00,1.611111627516913225e-01,6.893486313046797420e+01,6.510000000000000000e+02,8.462250019782381116e+00,8.140027694278998638e+00
3.490000000000000000e+02,8.299414577322103526e+00,7.992286671115595986e+00,8.594051241631699867e+00,1.611681870886907397e-01,6.890625751079608108e+01,6.510000000000000000e+02,8.460582764410794709e+00,8.138246390233412342e+00
3.495000000000000000e+02,8.297691651582066896e+00,7.990514914109287936e+00,8.592515968227196765e+00,1.612252500986634529e-01,6.887768032600408219e+01,6.510000000000000000e+02,8.458916901680730405e+00,8.136466401483403388e+00
3.500000000000000000e+02,8.295970075563108281e+00,7.988744430851508760e+00,8.590982065016820712e+00,1.612823515855966450e-01,6.884913149157154066e+01,6.510000000000000000e+02,8.457252427148704399e+00,8.134687723977512164e+00
3.505000000000000000e+02,8.294249845029842305e+00,7.986975217366365953e+00,8.589449527513833615e+00,1.613394913544261844e-01,6.882061092324806850e+01,6.510000000000000000e+02,8.455589336384267796e+00,8.132910353675416815e+00
3.510000000000000000e+02,8.292530955758744327e+00,7.985207269689259313e+00,8.587918351244617554e+00,1.613966692099069178e-01,6.879211853704907753e+01,6.510000000000000000e+02,8.453927624968651244e+00,8.131134286548837409e+00
3.515000000000000000e+02,8.290813403538079385e+00,7.983440583866892482e+00,8.586388531748584185e+00,1.614538849579565116e-01,6.876365424925468517e+01,6.510000000000000000e+02,8.452267288496035036e+00,8.129359518580123733e+00
3.520000000000000000e+02,8.289097184167909305e+00,7.981675155957172585e+00,8.584860064577936711e+00,1.615111384047677179e-01,6.873521797640917441e+01,6.510000000000000000e+02,8.450608322572676911e+00,8.127586045763141698e+00
3.525000000000000000e+02,8.287382287196582098e+00,7.979910982029260857e+00,8.583332945298133509e+00,1.615684284278091354e-01,6.870680953120428569e+01,6.510000000000000000e+02,8.448950715624391705e+00,8.125813858768772491e+00
3.530000000000000000e+02,8.285668671037942801e+00,7.978148058163374579e+00,8.581807169487039033e+00,1.616257687151641531e-01,6.867842821533245967e+01,6.510000000000000000e+02,8.447294439753108009e+00,8.124042902322779369e+00
3.535000000000000000e+02,8.283956351128015427e+00,7.976386380450943392e+00,8.580282732735531326e+00,1.616831800184431178e-01,6.865007427809504748e+01,6.510000000000000000e+02,8.445639531146458268e+00,8.122273171109570811e+00
3.540000000000000000e+02,8.282245347310054129e+00,7.974625944994377491e+00,8.578759630647290635e+00,1.617406283050856763e-01,6.862174802388354067e+01,6.510000000000000000e+02,8.443985975615140305e+00,8.120504719004967953e+00
3.545000000000000000e+02,8.280535655442381682e+00,7.972866747907230156e+00,8.577237858838564932e+00,1.617981133849797915e-01,6.859344937054751767e+01,6.510000000000000000e+02,8.442333768827360529e+00,8.118737542057401058e+00
3.550000000000000000e+02,8.278827271394957776e+00,7.971108785314010348e+00,8.575717412937752471e+00,1.618556350677224920e-01,6.856517823619606133e+01,6.510000000000000000e+02,8.440682906462679824e+00,8.116971636327233952e+00
3.555000000000000000e+02,8.277120191049156972e+00,7.969352053350188925e+00,8.574198288586860173e+00,1.619131931637991795e-01,6.853693453919413514e+01,6.510000000000000000e+02,8.439033384212956790e+00,8.115206997885357154e+00
3.560000000000000000e+02,8.275414410297836199e+00,7.967596548162155123e+00,8.572680481440015043e+00,1.619707874844221185e-01,6.850871819816340746e+01,6.510000000000000000e+02,8.437385197782258928e+00,8.113443622813413469e+00
3.565000000000000000e+02,8.273709925045343638e+00,7.965842265907207675e+00,8.571163987164053921e+00,1.620284178412883802e-01,6.848052913198196734e+01,6.510000000000000000e+02,8.435738342886631713e+00,8.111681507204055563e+00
3.570000000000000000e+02,8.272006731207417474e+00,7.964089202753450891e+00,8.569648801437972807e+00,1.620860840467133468e-01,6.845236725978240599e+01,6.510000000000000000e+02,8.434092815254128794e+00,8.109920647160704377e+00
3.575000000000000000e+02,8.270304824711182334e+00,7.962337354879838180e+00,8.568134919953477535e+00,1.621437859132288106e-01,6.842423250095134790e+01,6.510000000000000000e+02,8.432448610624412311e+00,8.108161038797954134e+00
3.580000000000000000e+02,8.268604201494976991e+00,7.960586718476115209e+00,8.566622338414211058e+00,1.622015232544385954e-01,6.839612477512643807e+01,6.510000000000000000e+02,8.430805724749415475e+00,8.106402678240536730e+00
3.585000000000000000e+02,8.266904857508535542e+00,7.958837289742697330e+00,8.565111052536327207e+00,1.622592958841082011e-01,6.836804400219901368e+01,6.510000000000000000e+02,8.429164153392642689e+00,8.104645561624426620e+00
3.590000000000000000e+02,8.265206788712744057e+00,7.957089064890767283e+00,8.563601058048282866e+00,1.623171036169399617e-01,6.833999010230981241e+01,6.510000000000000000e+02,8.427523892329682909e+00,8.102889685095803429e+00
3.595000000000000000e+02,8.263509991079667216e+00,7.955342040142180160e+00,8.562092350690758025e+00,1.623749462676100930e-01,6.831196299584887299e+01,6.510000000000000000e+02,8.425884937347277059e+00,8.101135044812055597e+00
3.600000000000000000e+02,8.261814455544861602e+00,7.953596211729362153e+00,8.560584926216597168e+00,1.624328270675318431e-01,6.828396252115919651e+01,6.510000000000000000e+02,8.424247282612395082e+00,8.099381628477329897e+00
3.605000000000000000e+02,8.260120167249205281e+00,7.951851575895367397e+00,8.559078780390876773e+00,1.624907531782792403e-01,6.825598842226548868e+01,6.510000000000000000e+02,8.422610920427485937e+00,8.097629414070926401e+00
3.610000000000000000e+02,8.258427138090983277e+00,7.950108128893814019e+00,8.557573908990583789e+00,1.625487136633875784e-01,6.822804087947125140e+01,6.510000000000000000e+02,8.420975851754370467e+00,8.095878424427596087e+00
3.615000000000000000e+02,8.256735364086615903e+00,7.948365866988773121e+00,8.556070307805461184e+00,1.626067083406379510e-01,6.820011981415592572e+01,6.510000000000000000e+02,8.419342072427253854e+00,8.094128655745977952e+00
3.620000000000000000e+02,8.255044841263485367e+00,7.946624786454830058e+00,8.554567972635727102e+00,1.626647370269832527e-01,6.817222514794293886e+01,6.510000000000000000e+02,8.417709578290470063e+00,8.092380104236502447e+00
3.625000000000000000e+02,8.253355565659912685e+00,7.944884883577020496e+00,8.553066899294828218e+00,1.627227995416682116e-01,6.814435680270014473e+01,6.510000000000000000e+02,8.416078365201581590e+00,8.090632766118243779e+00
3.630000000000000000e+02,8.251667533325170112e+00,7.943146154650817969e+00,8.551567083608119901e+00,1.627808957031085801e-01,6.811651470053861601e+01,6.510000000000000000e+02,8.414448429028279719e+00,8.088886637622060505e+00
3.635000000000000000e+02,8.249980740319342587e+00,7.941408595982059282e+00,8.550068521412438116e+00,1.628390253307840096e-01,6.808869876381076836e+01,6.510000000000000000e+02,8.412819765650125348e+00,8.087141714988558050e+00
3.640000000000000000e+02,8.248295182713489382e+00,7.939672203886856572e+00,8.548571208556344558e+00,1.628971882448903008e-01,6.806090891511263408e+01,6.510000000000000000e+02,8.411192370958378461e+00,8.085397994468598526e+00
3.645000000000000000e+02,8.246610856589454031e+00,7.937936974691700343e+00,8.547075140900703971e+00,1.629553842653803652e-01,6.803314507728012472e+01,6.510000000000000000e+02,8.409566240854832841e+00,8.083655472324073443e+00
3.650000000000000000e+02,8.244927758039812815e+00,7.936202904733309360e+00,8.545580314318284465e+00,1.630136132137476879e-01,6.800540717338840579e+01,6.510000000000000000e+02,8.407941371253558671e+00,8.081914144826065183e+00
3.655000000000000000e+02,8.243245876958518181e+00,7.934469990358644864e+00,8.544086724692274259e+00,1.630718749506549214e-01,6.797769502439354028e+01,6.510000000000000000e+02,8.406317751909172742e+00,8.080174002007863621e+00
3.660000000000000000e+02,8.241565214476635148e+00,7.932738227924882146e+00,8.542594367918175280e+00,1.631301692677964987e-01,6.795000863659663537e+01,6.510000000000000000e+02,8.404695383744430259e+00,8.078435045208838261e+00
3.665000000000000000e+02,8.239885767891109936e+00,7.931007613799337719e+00,8.541103239903625521e+00,1.631884959802124002e-01,6.792234795311475182e+01,6.510000000000000000e+02,8.403074263871323168e+00,8.076697271910896703e+00
3.670000000000000000e+02,8.238207533337234878e+00,7.929278144359454217e+00,8.539613336568038449e+00,1.632468549111307787e-01,6.789471289797275233e+01,6.510000000000000000e+02,8.401454388248366101e+00,8.074960678426105432e+00
3.675000000000000000e+02,8.236530506960878739e+00,7.927549815992786186e+00,8.538124653841029144e+00,1.633052458837743470e-01,6.786710339543039083e+01,6.510000000000000000e+02,8.399835752844653669e+00,8.073225261077105586e+00
3.680000000000000000e+02,8.234854684918497369e+00,7.925822625096923701e+00,8.536637187664966930e+00,1.633636687225287765e-01,6.783951936998261090e+01,6.510000000000000000e+02,8.398218353641025757e+00,8.071491016195968982e+00
3.685000000000000000e+02,8.233180063377027125e+00,7.924096568079519898e+00,8.535150933992563083e+00,1.634221232518263678e-01,6.781196074635708726e+01,6.510000000000000000e+02,8.396602186628852493e+00,8.069757940125201756e+00
3.690000000000000000e+02,8.231506638513879537e+00,7.922371641358175509e+00,8.533665888788391385e+00,1.634806092969156854e-01,6.778442744951415477e+01,6.510000000000000000e+02,8.394987247810794528e+00,8.068026029216962769e+00
3.695000000000000000e+02,8.229834406516946643e+00,7.920647841360486829e+00,8.532182048028447596e+00,1.635391266830648338e-01,6.775691940464639629e+01,6.510000000000000000e+02,8.393373533200012560e+00,8.066295279833880727e+00
3.700000000000000000e+02,8.228163363584487300e+00,7.918925164523958671e+00,8.530699407700286230e+00,1.635976752365955744e-01,6.772943653717679524e+01,6.510000000000000000e+02,8.391761038821082153e+00,8.064565688347890671e+00
3.705000000000000000e+02,8.226493494056242639e+00,7.917203607295989265e+00,8.529217963802954827e+00,1.636562573555186972e-01,6.770197857832130239e+01,6.510000000000000000e+02,8.390149751411762225e+00,8.062837236700724830e+00
3.710000000000000000e+02,8.224824770595388301e+00,7.915483166133778781e+00,8.527737712345844656e+00,1.637148646970909005e-01,6.767454506392225255e+01,6.510000000000000000e+02,8.388539635292477925e+00,8.061109905898296901e+00
3.715000000000000000e+02,8.223157222868740845e+00,7.913763837504404819e+00,8.526258649350120677e+00,1.637735017487137457e-01,6.764713647189337564e+01,6.510000000000000000e+02,8.386930724617453592e+00,8.059383721120026323e+00
3.720000000000000000e+02,8.221490849066261930e+00,7.912045617884731818e+00,8.524780770847943501e+00,1.638321692899036564e-01,6.761975276097450660e+01,6.510000000000000000e+02,8.385323018356166003e+00,8.057658679776356081e+00
3.725000000000000000e+02,8.219825628124199923e+00,7.910328503761375529e+00,8.523304072882892157e+00,1.638908888782770468e-01,6.759239358022470867e+01,6.510000000000000000e+02,8.383716517002476110e+00,8.055934739245923737e+00
3.730000000000000000e+02,8.218161556759325137e+00,7.908612491630642616e+00,8.521828551509001315e+00,1.639496597621684093e-01,6.756505886393297544e+01,6.510000000000000000e+02,8.382111216521492381e+00,8.054211896997157893e+00
3.735000000000000000e+02,8.216498637754671819e+00,7.906897577998621252e+00,8.520354202792306708e+00,1.640084577150774103e-01,6.753774863842646425e+01,6.510000000000000000e+02,8.380507095469749146e+00,8.052490180039594492e+00
3.740000000000000000e+02,8.214836847244317397e+00,7.905183759380951969e+00,8.518881022809262404e+00,1.640672768786338165e-01,6.751046249818534761e+01,6.510000000000000000e+02,8.378904124122952268e+00,8.050769570365684302e+00
3.745000000000000000e+02,8.213176211955872219e+00,7.903471032302940458e+00,8.517409007646165264e+00,1.641261256988346129e-01,6.748320087377472021e+01,6.510000000000000000e+02,8.377302337654707998e+00,8.049050086257036440e+00
3.750000000000000000e+02,8.211516728189486969e+00,7.901759393299427892e+00,8.515938153401627631e+00,1.641850040067008853e-01,6.745596369287646610e+01,6.510000000000000000e+02,8.375701732196187521e+00,8.047331724182786417e+00
3.755000000000000000e+02,8.209858392255352300e+00,7.900048838914966787e+00,8.514468456184690837e+00,1.642439116332951587e-01,6.742875088339424394e+01,6.510000000000000000e+02,8.374102303888648180e+00,8.045614480622056419e+00
3.760000000000000000e+02,8.208201200473636661e+00,7.898339365703529680e+00,8.512999912115649437e+00,1.643028484109887444e-01,6.740156237345283330e+01,6.510000000000000000e+02,8.372504048884625405e+00,8.043898352062649693e+00
3.765000000000000000e+02,8.206545119412369971e+00,7.896630970228640578e+00,8.511532517325926861e+00,1.643618624659069494e-01,6.737439761878425770e+01,6.510000000000000000e+02,8.370906981878277975e+00,8.042183256946461967e+00
3.770000000000000000e+02,8.204890149767136265e+00,7.894923649063234627e+00,8.510066267956043262e+00,1.644209465283402727e-01,6.734725661740303337e+01,6.510000000000000000e+02,8.369311096295476204e+00,8.040469203238794549e+00
3.775000000000000000e+02,8.203236313258791768e+00,7.893217398789673211e+00,8.508601160158065113e+00,1.644800592530994976e-01,6.732013970105958833e+01,6.510000000000000000e+02,8.367716372511891265e+00,8.038756254005690494e+00
3.780000000000000000e+02,8.201583606246948932e+00,7.891512215999771485e+00,8.507137190095392043e+00,1.645392004737899483e-01,6.729304679875127704e+01,6.510000000000000000e+02,8.366122806720738936e+00,8.037044405773158928e+00
3.785000000000000000e+02,8.199932025101016819e+00,7.889808097294704226e+00,8.505674353941216737e+00,1.645983700251106574e-01,6.726597783969219790e+01,6.510000000000000000e+02,8.364530395126127615e+00,8.035333655075906023e+00
3.790000000000000000e+02,8.198281566200193993e+00,7.888105039284944553e+00,8.504212647879507259e+00,1.646575677415884342e-01,6.723893275331248276e+01,6.510000000000000000e+02,8.362939133941782899e+00,8.033623998458605087e+00
3.795000000000000000e+02,8.196632225933411675e+00,7.886403038590287906e+00,8.502752068104880934e+00,1.647167934589214011e-01,6.721191146925751525e+01,6.510000000000000000e+02,8.361349019392333659e+00,8.031915432474489691e+00
3.800000000000000000e+02,8.194984000699319537e+00,7.884702091839845828e+00,8.501292610822567042e+00,1.647760470126084509e-01,6.718491391738692187e+01,6.510000000000000000e+02,8.359760047711928266e+00,8.030207953686710809e+00
3.805000000000000000e+02,8.193336886906237737e+00,7.883002195671906520e+00,8.499834272248596889e+00,1.648353282387917118e-01,6.715794002777400351e+01,6.510000000000000000e+02,8.358172215145030393e+00,8.028501558667446858e+00
3.810000000000000000e+02,8.191690880972137379e+00,7.881303346734007675e+00,8.498377048608700690e+00,1.648946369740454665e-01,6.713098973070486863e+01,6.510000000000000000e+02,8.356585517946182762e+00,8.026796243998091995e+00
3.815000000000000000e+02,8.190045979324581893e+00,7.879605541682871639e+00,8.496920936139428449e+00,1.649539730556910389e-01,6.710406295667760901e+01,6.510000000000000000e+02,8.354999952380273598e+00,8.025092006268891964e+00
3.820000000000000000e+02,8.188402178400737697e+00,7.877908777184377875e+00,8.495465931087352374e+00,1.650133363208232118e-01,6.707715963640167445e+01,6.510000000000000000e+02,8.353415514721559632e+00,8.023388842079913985e+00
3.825000000000000000e+02,8.186759474647297807e+00,7.876213049913559416e+00,8.494012029709683276e+00,1.650727266075195931e-01,6.705027970079694910e+01,6.510000000000000000e+02,8.351832201254817178e+00,8.021686748039778436e+00
3.830000000000000000e+02,8.185117864520462305e+00,7.874518356554484733e+00,8.492559228273840688e+00,1.651321437544188142e-01,6.702342308099294144e+01,6.510000000000000000e+02,8.350250008274882063e+00,8.019985720766042547e+00
3.835000000000000000e+02,8.183477344485920568e+00,7.872824693800313689e+00,8.491107523057447537e+00,1.651915875995909055e-01,6.699658970832800264e+01,6.510000000000000000e+02,8.348668932085510974e+00,8.018285756886330162e+00
3.840000000000000000e+02,8.181837911018810416e+00,7.871132058353198957e+00,8.489656910348147179e+00,1.652510579828480319e-01,6.696977951434909926e+01,6.510000000000000000e+02,8.347088969001658754e+00,8.016586853035962079e+00
3.845000000000000000e+02,8.180199560603707454e+00,7.869440446924362398e+00,8.488207386444292624e+00,1.653105547434592093e-01,6.694299243081067630e+01,6.510000000000000000e+02,8.345510115347165581e+00,8.014889005860247551e+00
3.850000000000000000e+02,8.178562278796974283e+00,7.867749856233979600e+00,8.486758947655228980e+00,1.653700882658006854e-01,6.691622821425380607e+01,6.510000000000000000e+02,8.343932367062775413e+00,8.013192190531173154e+00
3.855000000000000000e+02,8.176926051747114954e+00,7.866060283011140797e+00,8.485311590298042717e+00,1.654296683701717008e-01,6.688948663091771607e+01,6.510000000000000000e+02,8.342355720117286211e+00,8.011496383376941921e+00
3.860000000000000000e+02,8.175290873956962301e+00,7.864371723993883734e+00,8.483865310702880080e+00,1.654892985658443783e-01,6.686276758174381030e+01,6.510000000000000000e+02,8.340780172522807234e+00,8.009801575391117368e+00
3.865000000000000000e+02,8.173656734238221588e+00,7.862684175929138597e+00,8.482420105206287531e+00,1.655489866906829644e-01,6.683607087615214937e+01,6.510000000000000000e+02,8.339205720928905663e+00,8.008107747547537514e+00
3.870000000000000000e+02,8.172023660091392472e+00,7.860997635572658737e+00,8.480975970156666932e+00,1.656087004227902171e-01,6.680939694274925955e+01,6.510000000000000000e+02,8.337632360514183105e+00,8.006414959668603615e+00
3.875000000000000000e+02,8.170391646938886865e+00,7.859312099688994913e+00,8.479532901912463672e+00,1.656684378531155799e-01,6.678274569566941921e+01,6.510000000000000000e+02,8.336060084792002556e+00,8.004723209085771174e+00
3.880000000000000000e+02,8.168760674908776664e+00,7.857627565051561902e+00,8.478090896841978363e+00,1.657281730958563570e-01,6.675611679129379183e+01,6.510000000000000000e+02,8.334488848004633965e+00,8.003032501812921140e+00
3.885000000000000000e+02,8.167130758116449840e+00,7.855944028442484850e+00,8.476649951323087961e+00,1.657879334957569895e-01,6.672951045906458489e+01,6.510000000000000000e+02,8.332918691612208661e+00,8.001342824620692795e+00
3.890000000000000000e+02,8.165501893129549771e+00,7.854261486652684532e+00,8.475210061743808865e+00,1.658477188966279159e-01,6.670292663256547883e+01,6.510000000000000000e+02,8.331349612026176743e+00,7.999654174232921910e+00
3.895000000000000000e+02,8.163874076524804124e+00,7.852579936481754785e+00,8.473771224501867039e+00,1.659075291422319465e-01,6.667636524557978817e+01,6.510000000000000000e+02,8.329781605667035294e+00,7.997966547382572067e+00
3.900000000000000000e+02,8.162247304888015975e+00,7.850899374737979386e+00,8.472333436004822360e+00,1.659673640774343706e-01,6.664982623209050416e+01,6.510000000000000000e+02,8.328214668965451040e+00,7.996279940810582687e+00
3.905000000000000000e+02,8.160621574814037160e+00,7.849219798238295631e+00,8.470896692670201844e+00,1.660272235466077329e-01,6.662330952627894476e+01,6.510000000000000000e+02,8.326648798360645642e+00,7.994594351267429566e+00
3.910000000000000000e+02,8.158996882906699000e+00,7.847541203808281018e+00,8.469460990924959631e+00,1.660871073956436683e-01,6.659681506252428562e+01,6.510000000000000000e+02,8.325083990302342585e+00,7.992909775511056303e+00
3.915000000000000000e+02,8.157373225778830061e+00,7.845863588282115053e+00,8.468026327205487647e+00,1.661470154695227630e-01,6.657034277540275014e+01,6.510000000000000000e+02,8.323520241248353102e+00,7.991226210309307021e+00
3.920000000000000000e+02,8.155750589056967925e+00,7.844186948502524181e+00,8.466592697958009950e+00,1.662069309138474171e-01,6.654389241478686756e+01,6.510000000000000000e+02,8.321957519970816008e+00,7.989543658143119842e+00
3.925000000000000000e+02,8.154128961256027708e+00,7.842511281320805772e+00,8.465160099638467273e+00,1.662668412445305610e-01,6.651746377929171672e+01,6.510000000000000000e+02,8.320395802500557991e+00,7.987862120011496536e+00
3.930000000000000000e+02,8.152508358122172893e+00,7.840836583596769493e+00,8.463728528712444188e+00,1.663267753281010564e-01,6.649105712544292146e+01,6.510000000000000000e+02,8.318835133450273034e+00,7.986181582794070088e+00
3.935000000000000000e+02,8.150888776303858663e+00,7.839162852198667153e+00,8.462297981654621992e+00,1.663867330117215493e-01,6.646467238859852955e+01,6.510000000000000000e+02,8.317275509315580351e+00,7.984502043292137863e+00
3.940000000000000000e+02,8.149270212458361584e+00,7.837490084003270852e+00,8.460868454949494577e+00,1.664467141433901010e-01,6.643830950431028270e+01,6.510000000000000000e+02,8.315716926601751879e+00,7.982823498314973065e+00
3.945000000000000000e+02,8.147652646738809068e+00,7.835818275895724661e+00,8.459439945091309809e+00,1.665066945081782046e-01,6.641196813122596154e+01,6.510000000000000000e+02,8.314159341246988078e+00,7.981145952230630947e+00
3.950000000000000000e+02,8.146036079519497264e+00,7.834147424769616563e+00,8.458012448583190235e+00,1.665666793334758533e-01,6.638564826749757231e+01,6.510000000000000000e+02,8.312602758852973395e+00,7.979469400186022021e+00
3.955000000000000000e+02,8.144420520300373667e+00,7.832477527526902961e+00,8.456585961938438700e+00,1.666266871409436967e-01,6.635935006435735772e+01,6.510000000000000000e+02,8.311047207441315976e+00,7.977793833159429582e+00
3.960000000000000000e+02,8.142805965773765919e+00,7.830808581077879360e+00,8.455160481678447582e+00,1.666867177794967292e-01,6.633307345812492883e+01,6.510000000000000000e+02,8.309492683553260761e+00,7.976119247994269301e+00
3.965000000000000000e+02,8.141192412640679166e+00,7.829140582341194587e+00,8.453736004334832188e+00,1.667467710983361884e-01,6.630681838530989580e+01,6.510000000000000000e+02,8.307939183739016187e+00,7.974445641542343921e+00
3.970000000000000000e+02,8.139579857610753422e+00,7.827473528243769962e+00,8.452312526448263696e+00,1.668068469479370153e-01,6.628058478261141317e+01,6.510000000000000000e+02,8.306386704558690326e+00,7.972773010662817406e+00
3.975000000000000000e+02,8.137968297402268902e+00,7.825807415720801075e+00,8.450890044568733828e+00,1.668669451779667967e-01,6.625437258691741249e+01,6.510000000000000000e+02,8.304835242580235644e+00,7.971101352224302161e+00
3.980000000000000000e+02,8.136357728742105166e+00,7.824142241715746238e+00,8.449468555255151614e+00,1.669270656392878582e-01,6.622818173530433228e+01,6.510000000000000000e+02,8.303284794381394107e+00,7.969430663102816226e+00
3.985000000000000000e+02,8.134748148365678944e+00,7.822478003180237671e+00,8.448048055075888740e+00,1.669872081823709775e-01,6.620201216503539854e+01,6.510000000000000000e+02,8.301735356548050504e+00,7.967760940183309160e+00
3.990000000000000000e+02,8.133139553016951240e+00,7.820814697074155220e+00,8.446628540608456248e+00,1.670473726587242691e-01,6.617586381356096581e+01,6.510000000000000000e+02,8.300186925675676619e+00,7.966092180358227637e+00
3.995000000000000000e+02,8.131531939448404245e+00,7.819152320365494901e+00,8.445210008439394400e+00,1.671075589200610167e-01,6.614973661851773556e+01,6.510000000000000000e+02,8.298639498368466150e+00,7.964424380528342340e+00
4.000000000000000000e+02,8.129925304420986265e+00,7.817490870030425754e+00,8.443792455163139365e+00,1.671677668180141518e-01,6.612363051772757672e+01,6.510000000000000000e+02,8.297093071239000750e+00,7.962757537602971780e+00
4.005000000000000000e+02,8.128319644704088631e+00,7.815830343053212559e+00,8.442375877385712712e+00,1.672279962049664226e-01,6.609754544919711350e+01,6.510000000000000000e+02,8.295547640909054721e+00,7.961091648499121654e+00
4.010000000000000000e+02,8.126714957075527934e+00,7.814170736426186537e+00,8.440960271720902242e+00,1.672882469337382272e-01,6.607148135111724230e+01,6.510000000000000000e+02,8.294003204009266383e+00,7.959426710141788597e+00
4.015000000000000000e+02,8.125111233827093216e+00,7.812512047149781758e+00,8.439545634791805639e+00,1.673485167200018942e-01,6.604543808811160943e+01,6.510000000000000000e+02,8.292459750547093833e+00,7.957762717107090822e+00
4.020000000000000000e+02,8.123508468513973568e+00,7.810854272232474749e+00,8.438131963230013355e+00,1.674088038799378397e-01,6.601941554563475734e+01,6.510000000000000000e+02,8.290917272393912185e+00,7.956099664634034951e+00
4.025000000000000000e+02,8.121906665651090762e+00,7.809197408690747189e+00,8.436719253676148611e+00,1.674691119348672430e-01,6.599341378899985955e+01,6.510000000000000000e+02,8.289375777585958005e+00,7.954437553716223519e+00
4.030000000000000000e+02,8.120305822049621369e+00,7.807541453548999755e+00,8.435307502779402000e+00,1.675294407387442064e-01,6.596743275712721299e+01,6.510000000000000000e+02,8.287835262788364687e+00,7.952776381310878051e+00
4.035000000000000000e+02,8.118705925371832777e+00,7.805886403839676468e+00,8.433896707198540454e+00,1.675898011446557700e-01,6.594147224411541686e+01,6.510000000000000000e+02,8.286295726516488713e+00,7.951116124227176840e+00
4.040000000000000000e+02,8.117106975004087843e+00,7.804232256603101270e+00,8.432486863601779348e+00,1.676501899271341522e-01,6.591553222984261140e+01,6.510000000000000000e+02,8.284757164931221496e+00,7.949456785076954191e+00
4.045000000000000000e+02,8.115508974390182928e+00,7.802579008887540191e+00,8.431077968665141142e+00,1.677105990021910686e-01,6.588961275842527243e+01,6.510000000000000000e+02,8.283219573392374357e+00,7.947798375387991499e+00
4.050000000000000000e+02,8.113911920374228259e+00,7.800926657749103654e+00,8.429670019072714737e+00,1.677710282250692020e-01,6.586371376950269507e+01,6.510000000000000000e+02,8.281682948599296878e+00,7.946140892149158752e+00
4.055000000000000000e+02,8.112315809808498202e+00,7.799275200251821971e+00,8.428263011517874048e+00,1.678314774509023222e-01,6.583783520289226487e+01,6.510000000000000000e+02,8.280147287259401523e+00,7.944484332357595768e+00
4.060000000000000000e+02,8.110720639553392175e+00,7.797624633467500566e+00,8.426856942702993791e+00,1.678919465364205887e-01,6.581197699858918782e+01,6.510000000000000000e+02,8.278612586089813874e+00,7.942828693016972252e+00
4.065000000000000000e+02,8.109126406477486171e+00,7.795974954475794583e+00,8.425451809339675080e+00,1.679524353373397783e-01,6.578613909676620608e+01,6.510000000000000000e+02,8.277078841814827115e+00,7.941173971140146115e+00
4.070000000000000000e+02,8.107533107457394195e+00,7.794326160364131617e+00,8.424047608146704391e+00,1.680129437105314372e-01,6.576032143777203487e+01,6.510000000000000000e+02,8.275546051167925299e+00,7.939520163746863091e+00
4.075000000000000000e+02,8.105940739377821558e+00,7.792678248227701054e+00,8.422644335852153219e+00,1.680734715127310541e-01,6.573452396213140503e+01,6.510000000000000000e+02,8.274014210890552334e+00,7.937867267865090781e+00
4.080000000000000000e+02,8.104349299131513362e+00,7.791031215169433644e+00,8.421241989192930433e+00,1.681340186008993820e-01,6.570874661054433830e+01,6.510000000000000000e+02,8.272483317732412189e+00,7.936215280530614535e+00
4.085000000000000000e+02,8.102758783619236738e+00,7.789385058299952647e+00,8.419840564914423453e+00,1.681945848330473059e-01,6.568298932388584888e+01,6.510000000000000000e+02,8.270953368452284238e+00,7.934564198786188349e+00
4.090000000000000000e+02,8.101169189749741761e+00,7.787739774737629794e+00,8.418440059771645778e+00,1.682551700667908601e-01,6.565725204320469288e+01,6.510000000000000000e+02,8.269424359816532899e+00,7.932914019682951512e+00
4.095000000000000000e+02,8.099580514439731260e+00,7.786095361608465382e+00,8.417040470525725127e+00,1.683157741600475599e-01,6.563153470972288517e+01,6.510000000000000000e+02,8.267896288599779098e+00,7.931264740279683423e+00
4.100000000000000000e+02,8.097992754613844824e+00,7.784451816046088268e+00,8.415641793947447269e+00,1.683763969712938624e-01,6.560583726483535827e+01,6.510000000000000000e+02,8.266369151585138297e+00,7.929616357642550462e+00
4.105000000000000000e+02,8.096405907204646368e+00,7.782809135191763872e+00,8.414244026816053434e+00,1.684370383592808107e-01,6.558015965010955028e+01,6.510000000000000000e+02,8.264842945563929177e+00,7.927968868845365336e+00
4.110000000000000000e+02,8.094819969152576178e+00,7.781167316194335548e+00,8.412847165919815851e+00,1.684976981832140008e-01,6.555450180728436749e+01,6.510000000000000000e+02,8.263317667335790873e+00,7.926322270969363259e+00
4.115000000000000000e+02,8.093234937405924256e+00,7.779526356210227256e+00,8.411451208054101514e+00,1.685583763020068737e-01,6.552886367826944536e+01,6.510000000000000000e+02,8.261793313707931574e+00,7.924676561103917827e+00
4.120000000000000000e+02,8.091650808920821447e+00,7.777886252403409806e+00,8.410056150023200061e+00,1.686190725755156994e-01,6.550324520514521964e+01,6.510000000000000000e+02,8.260269881496338229e+00,7.923031736345306442e+00
4.125000000000000000e+02,8.090067580661196800e+00,7.776247001945364445e+00,8.408661988639558160e+00,1.686797868635098729e-01,6.547764633016161895e+01,6.510000000000000000e+02,8.258747367524705396e+00,7.921387793797686427e+00
4.130000000000000000e+02,8.088485249598784677e+00,7.774608602015087300e+00,8.407268720724676569e+00,1.687405190262374344e-01,6.545206699573836318e+01,6.510000000000000000e+02,8.257225768625023221e+00,7.919744730572547908e+00
4.135000000000000000e+02,8.086903812713039486e+00,7.772971049799068055e+00,8.405876343107427928e+00,1.688012689241676079e-01,6.542650714446310189e+01,6.510000000000000000e+02,8.255705081637207954e+00,7.918102543788871017e+00
4.140000000000000000e+02,8.085323266991196078e+00,7.771334342491198477e+00,8.404484852625138558e+00,1.688620364178620159e-01,6.540096671909236647e+01,6.510000000000000000e+02,8.254185303409057539e+00,7.916461230573333729e+00
4.145000000000000000e+02,8.083743609428134747e+00,7.769698477292869221e+00,8.403094246123526290e+00,1.689228213685651792e-01,6.537544566254932477e+01,6.510000000000000000e+02,8.252666430796699260e+00,7.914820788059569345e+00
4.150000000000000000e+02,8.082164837026454052e+00,7.768063451412846376e+00,8.401704520456220848e+00,1.689836236374335499e-01,6.534994391792447743e+01,6.510000000000000000e+02,8.251148460663888073e+00,7.913181213389020030e+00
4.155000000000000000e+02,8.080586946796429970e+00,7.766429262067291006e+00,8.400315672485159979e+00,1.690444430859205649e-01,6.532446142847510373e+01,6.510000000000000000e+02,8.249631389882351229e+00,7.911542503710509600e+00
4.160000000000000000e+02,8.079009935755914640e+00,7.764795906479715626e+00,8.398927699080269704e+00,1.691052795762892913e-01,6.529899813762337146e+01,6.510000000000000000e+02,8.248115215332205707e+00,7.909904656179625348e+00
4.165000000000000000e+02,8.077433800930405638e+00,7.763163381881008185e+00,8.397540597119181882e+00,1.691661329701753258e-01,6.527355398895710437e+01,6.510000000000000000e+02,8.246599933900581547e+00,7.908267667960230618e+00
4.170000000000000000e+02,8.075858529284598575e+00,7.761531685509313938e+00,8.396154363488523842e+00,1.692270077613904078e-01,6.524812876517465554e+01,6.510000000000000000e+02,8.245085537045987678e+00,7.906631521523207695e+00
4.175000000000000000e+02,8.074284117586465470e+00,7.759900814610146469e+00,8.394768995082451113e+00,1.692879039411207820e-01,6.522272240592982939e+01,6.510000000000000000e+02,8.243572021527585392e+00,7.904996213645344660e+00
4.180000000000000000e+02,8.072710573199259443e+00,7.758270766436228705e+00,8.393384488803139476e+00,1.693488166293408148e-01,6.519733502033687955e+01,6.510000000000000000e+02,8.242059389828600757e+00,7.903361756569919905e+00
4.185000000000000000e+02,8.071137893178509159e+00,7.756641538247581735e+00,8.392000841560570024e+00,1.694097456895382603e-01,6.517196655263661853e+01,6.510000000000000000e+02,8.240547638868047642e+00,7.901728147488970677e+00
4.190000000000000000e+02,8.069566074587253723e+00,7.755013127311409349e+00,8.390618050272797390e+00,1.694706909848293641e-01,6.514661694723240259e+01,6.510000000000000000e+02,8.239036765572082643e+00,7.900095383602423027e+00
4.195000000000000000e+02,8.067995114495966291e+00,7.753385530902190403e+00,8.389236111865756129e+00,1.695316523793411190e-01,6.512128614868926491e+01,6.510000000000000000e+02,8.237526766875308937e+00,7.898463462116625422e+00
4.200000000000000000e+02,8.066425009982566507e+00,7.751758746301545600e+00,8.387855023273063537e+00,1.695926297367520708e-01,6.509597410173327603e+01,6.510000000000000000e+02,8.236017639719319661e+00,7.896832380245815131e+00
4.205000000000000000e+02,8.064855758132384977e+00,7.750132770798262349e+00,8.386474781436580983e+00,1.696536229216478175e-01,6.507068075125151552e+01,6.510000000000000000e+02,8.234509381054031962e+00,7.895202135210737104e+00
4.210000000000000000e+02,8.063287356038133069e+00,7.748507601688317870e+00,8.385095383305923633e+00,1.697146317985487596e-01,6.504540604229094924e+01,6.510000000000000000e+02,8.233001987836681579e+00,7.893572724239585447e+00
4.215000000000000000e+02,8.061719800799894031e+00,7.746883236274753948e+00,8.383716825838114062e+00,1.697756562319101825e-01,6.502014992005805993e+01,6.510000000000000000e+02,8.231495457031803298e+00,7.891944144567982988e+00
4.220000000000000000e+02,8.060153089525089243e+00,7.745259671867750662e+00,8.382339105998363848e+00,1.698366960872971232e-01,6.499491232991869083e+01,6.510000000000000000e+02,8.229989785612385589e+00,7.890316393437792009e+00
4.225000000000000000e+02,8.058587219328490647e+00,7.743636905784572200e+00,8.380962220759682779e+00,1.698977512295446746e-01,6.496969321739734937e+01,6.510000000000000000e+02,8.228484970558035627e+00,7.888689468098945667e+00
4.230000000000000000e+02,8.057022187332135488e+00,7.742014935349507354e+00,8.379586167102436534e+00,1.699588215245200207e-01,6.494449252817631191e+01,6.510000000000000000e+02,8.226981008856656175e+00,7.887063365807615689e+00
4.235000000000000000e+02,8.055457990665331636e+00,7.740393757893928139e+00,8.378210942014863605e+00,1.700199068379219802e-01,6.491931020809509789e+01,6.510000000000000000e+02,8.225477897503253644e+00,7.885438083827408740e+00
4.240000000000000000e+02,8.053894626464638051e+00,7.738773370756183212e+00,8.376836542492824833e+00,1.700810070358167170e-01,6.489414620315028515e+01,6.510000000000000000e+02,8.223975633500453242e+00,7.883813619428821085e+00
4.245000000000000000e+02,8.052332091873843467e+00,7.737153771281650272e+00,8.375462965539997029e+00,1.701421219844588828e-01,6.486900045949475668e+01,6.510000000000000000e+02,8.222474213858301795e+00,7.882189969889383363e+00
4.250000000000000000e+02,8.050770384043936190e+00,7.735534956822657904e+00,8.374090208167347171e+00,1.702032515502913124e-01,6.484387292343723175e+01,6.510000000000000000e+02,8.220973635594226891e+00,7.880567132493644600e+00
4.255000000000000000e+02,8.049209500133079231e+00,7.733916924738480247e+00,8.372718267393498337e+00,1.702643956001487213e-01,6.481876354144169738e+01,6.510000000000000000e+02,8.219473895733228730e+00,7.878945104532930621e+00
4.260000000000000000e+02,8.047649437306631626e+00,7.732299672395341439e+00,8.371347140244770557e+00,1.703255540006967661e-01,6.479367226012738001e+01,6.510000000000000000e+02,8.217974991307327670e+00,7.877323883305933805e+00
4.265000000000000000e+02,8.046090192737050728e+00,7.730683197166417386e+00,8.369976823754880613e+00,1.703867266197306996e-01,6.476859902626752330e+01,6.510000000000000000e+02,8.216476919356781039e+00,7.875703466117318641e+00
4.270000000000000000e+02,8.044531749090028327e+00,7.729067496431713202e+00,8.368607314965167632e+00,1.704479199060665862e-01,6.474354355551777473e+01,6.510000000000000000e+02,8.214979668996095441e+00,7.874083829183961214e+00
4.275000000000000000e+02,8.042974111613157007e+00,7.727452567578133369e+00,8.367238610924388809e+00,1.705091300779335295e-01,6.471850592351940179e+01,6.510000000000000000e+02,8.213483241691092118e+00,7.872464981535223671e+00
4.280000000000000000e+02,8.041417283927659199e+00,7.725838407999412460e+00,8.365870708688660784e+00,1.705703540895548986e-01,6.469348617994474182e+01,6.510000000000000000e+02,8.211987638017214763e+00,7.870846929838104522e+00
4.285000000000000000e+02,8.039861263234216793e+00,7.724225015096175539e+00,8.364503605322639146e+00,1.706315918093473938e-01,6.466848427217749418e+01,6.510000000000000000e+02,8.210492855043565186e+00,7.869229671424869288e+00
4.290000000000000000e+02,8.038306046740494537e+00,7.722612386275804930e+00,8.363137297896329869e+00,1.706928431054305639e-01,6.464350014775220643e+01,6.510000000000000000e+02,8.208998889845924296e+00,7.867613203635063890e+00
4.295000000000000000e+02,8.036751631661161355e+00,7.721000518952513048e+00,8.361771783487876419e+00,1.707541078466939810e-01,6.461853375435485702e+01,6.510000000000000000e+02,8.207505739507855225e+00,7.865997523814467485e+00
4.300000000000000000e+02,8.035198015217897449e+00,7.719389410547274011e+00,8.360407059183302181e+00,1.708153859017297882e-01,6.459358503982241473e+01,6.510000000000000000e+02,8.206013401119626849e+00,7.864382629316168938e+00
4.305000000000000000e+02,8.033645194629560393e+00,7.717779058487800548e+00,8.359043122075654253e+00,1.708766771270316398e-01,6.456865395198060753e+01,6.510000000000000000e+02,8.204521871756591977e+00,7.862768517502528809e+00
4.310000000000000000e+02,8.032093145943960621e+00,7.716169460208585740e+00,8.357679969265818798e+00,1.709379537571698304e-01,6.454374008915463889e+01,6.510000000000000000e+02,8.203031099701130202e+00,7.861155192186791929e+00
4.315000000000000000e+02,8.030541887608322327e+00,7.714560613150813317e+00,8.356317597861016466e+00,1.709992433118725230e-01,6.451884374984506110e+01,6.510000000000000000e+02,8.201541130920194433e+00,7.859542644296449332e+00
4.320000000000000000e+02,8.028991416872020892e+00,7.712952514762314138e+00,8.354956004975976569e+00,1.710605456607273422e-01,6.449396488248633830e+01,6.510000000000000000e+02,8.200051962532747041e+00,7.857930871211293855e+00
4.325000000000000000e+02,8.027441730991323965e+00,7.711345162497673655e+00,8.353595187732905103e+00,1.711218606739622894e-01,6.446910343566149493e+01,6.510000000000000000e+02,8.198563591665285699e+00,7.856319870317361342e+00
4.330000000000000000e+02,8.025892827229347049e+00,7.709738553818095141e+00,8.352235143261035333e+00,1.711831882215322787e-01,6.444425935810117778e+01,6.510000000000000000e+02,8.197076015450880604e+00,7.854709639007814381e+00
4.335000000000000000e+02,8.024344702856010869e+00,7.708132686191407679e+00,8.350875868696814308e+00,1.712445281744115200e-01,6.441943259868300231e+01,6.510000000000000000e+02,8.195589231030423250e+00,7.853100174681598489e+00
4.340000000000000000e+02,8.022797345619290255e+00,7.706527557092085701e+00,8.349517361183856679e+00,1.713058932483194907e-01,6.439462295793751423e+01,6.510000000000000000e+02,8.194103238867608496e+00,7.851491452370970237e+00
4.345000000000000000e+02,8.021250729577889871e+00,7.704923164001201030e+00,8.348159617872420668e+00,1.713673146151356852e-01,6.436983002327222891e+01,6.510000000000000000e+02,8.192618044193025639e+00,7.849883414962754991e+00
4.350000000000000000e+02,8.019704884745753048e+00,7.703319504406393570e+00,8.346802635921019231e+00,1.714287480259189811e-01,6.434505425406462109e+01,6.510000000000000000e+02,8.191133632771672168e+00,7.848276136719833929e+00
4.355000000000000000e+02,8.018159808419772716e+00,7.701716575801848208e+00,8.345446412494277766e+00,1.714901933522058330e-01,6.432029559977418387e+01,6.510000000000000000e+02,8.189650001771978438e+00,7.846669615067566994e+00
4.360000000000000000e+02,8.016615497903574195e+00,7.700114375688325907e+00,8.344090944764385398e+00,1.715516504656888486e-01,6.429555401000529002e+01,6.510000000000000000e+02,8.188167148369263515e+00,7.845063847437885762e+00
4.365000000000000000e+02,8.015071950507492105e+00,7.698512901573121070e+00,8.342736229909373691e+00,1.716131192381915305e-01,6.427082943450663777e+01,6.510000000000000000e+02,8.186685069745683663e+00,7.843458831269300546e+00
4.370000000000000000e+02,8.013529163548534839e+00,7.696912150969982491e+00,8.341382265115896644e+00,1.716745995415416837e-01,6.424612182317062548e+01,6.510000000000000000e+02,8.185203763090076023e+00,7.841854564006991879e+00
4.375000000000000000e+02,8.011987134350372131e+00,7.695312121399200400e+00,8.340029047576946297e+00,1.717360912479756196e-01,6.422143112603301063e+01,6.510000000000000000e+02,8.183723225598347639e+00,7.840251043102395734e+00
4.380000000000000000e+02,8.010445860243294192e+00,7.693712810387502543e+00,8.338676574492343008e+00,1.717975942301374903e-01,6.419675729327218505e+01,6.510000000000000000e+02,8.182243454473431044e+00,7.838648266013156451e+00
4.385000000000000000e+02,8.008905338564245469e+00,7.692114215468113692e+00,8.337324843069012559e+00,1.718591083603215053e-01,6.417210027520927440e+01,6.510000000000000000e+02,8.180764446924566613e+00,7.837046230203924324e+00
4.390000000000000000e+02,8.007365566656741152e+00,7.690516334180637514e+00,8.335973850520636219e+00,1.719206335112043460e-01,6.414746002230693023e+01,6.510000000000000000e+02,8.179286200167947385e+00,7.835444933145536694e+00
4.395000000000000000e+02,8.005826541870892044e+00,7.688919164071096546e+00,8.334623594067933183e+00,1.719821695558444996e-01,6.412283648516957157e+01,6.510000000000000000e+02,8.177808711426735044e+00,7.833844372315048155e+00
4.400000000000000000e+02,8.004288261563376139e+00,7.687322702691940179e+00,8.333274070938703204e+00,1.720437163674295167e-01,6.409822961454277390e+01,6.510000000000000000e+02,8.176331977930805905e+00,7.832244545195946372e+00
4.405000000000000000e+02,8.002750723097380003e+00,7.685726947601987824e+00,8.331925278366801635e+00,1.721052738190239351e-01,6.407363936131197590e+01,6.510000000000000000e+02,8.174855996916404521e+00,7.830645449278356374e+00
4.410000000000000000e+02,8.001213903503119340e+00,7.684131896366396930e+00,8.330577213593345576e+00,1.721668696289994915e-01,6.404906536060947531e+01,6.510000000000000000e+02,8.173380773132118193e+00,7.829047033874120487e+00
4.415000000000000000e+02,7.999677814257881714e+00,7.682537546556732266e+00,8.329229873866280442e+00,1.722284843602000792e-01,6.402450778275476750e+01,6.510000000000000000e+02,8.171906298618081266e+00,7.827449329897681274e+00
4.420000000000000000e+02,7.998142458960784573e+00,7.680943895750814931e+00,8.327883256440163251e+00,1.722901093758786306e-01,6.399996667562001562e+01,6.510000000000000000e+02,8.170432568336662982e+00,7.825852349584905276e+00
4.425000000000000000e+02,7.996607835000872910e+00,7.679350941532822716e+00,8.326537358576075576e+00,1.723517445500105938e-01,6.397544199064677173e+01,6.510000000000000000e+02,8.168959579550882921e+00,7.824256090450862011e+00
4.430000000000000000e+02,7.995073939773619465e+00,7.677758681493178194e+00,8.325192177541932637e+00,1.724133897571270557e-01,6.395093367941480977e+01,6.510000000000000000e+02,8.167487329530747076e+00,7.822660550016492742e+00
4.435000000000000000e+02,7.993540770680926499e+00,7.676167113228621552e+00,8.323847710613119233e+00,1.724750448716852735e-01,6.392644169364169926e+01,6.510000000000000000e+02,8.166015815552611912e+00,7.821065725809241087e+00
4.440000000000000000e+02,7.992008325131089386e+00,7.674576234342122660e+00,8.322503955071102411e+00,1.725367097680940431e-01,6.390196598518224391e+01,6.510000000000000000e+02,8.164545034899182596e+00,7.819471615362995287e+00
4.445000000000000000e+02,7.990476600538773511e+00,7.672986042442940580e+00,8.321160908203935946e+00,1.725983843214675684e-01,6.387750650602805536e+01,6.510000000000000000e+02,8.163074984860241301e+00,7.817878216217305720e+00
4.450000000000000000e+02,7.988945594325025823e+00,7.671396535146482343e+00,8.319818567306358048e+00,1.726600684068708980e-01,6.385306320830748916e+01,6.510000000000000000e+02,8.161605662731897581e+00,7.816285525918154065e+00
4.455000000000000000e+02,7.987415303917225096e+00,7.669807710074414864e+00,8.318476929679768261e+00,1.727217618993198700e-01,6.382863604428470694e+01,6.510000000000000000e+02,8.160137065816543966e+00,7.814693542017906225e+00
4.460000000000000000e+02,7.985885726749083702e+00,7.668219564854586778e+00,8.317135992632177732e+00,1.727834646739069280e-01,6.380422496635947027e+01,6.510000000000000000e+02,8.158669191422990963e+00,7.813102262075178217e+00
4.465000000000000000e+02,7.984356860260611199e+00,7.666632097120991141e+00,8.315795753478296248e+00,1.728451766067043149e-01,6.377982992706689203e+01,6.510000000000000000e+02,8.157202036867316153e+00,7.811511683653906246e+00
4.470000000000000000e+02,7.982828701898110779e+00,7.665045304513832036e+00,8.314456209538708009e+00,1.729068975731570257e-01,6.375545087907664765e+01,6.510000000000000000e+02,8.155735599471267250e+00,7.809921804324954309e+00
4.475000000000000000e+02,7.981301249114161500e+00,7.663459184679374481e+00,8.313117358141148827e+00,1.729686274487861608e-01,6.373108777519279755e+01,6.510000000000000000e+02,8.154269876562947772e+00,7.808332621665376116e+00
4.480000000000000000e+02,7.979774499367563223e+00,7.661873735270059882e+00,8.311779196619639265e+00,1.730303661096901091e-01,6.370674056835289178e+01,6.510000000000000000e+02,8.152804865477254026e+00,7.806744133257873308e+00
4.485000000000000000e+02,7.978248450123361479e+00,7.660288953944431434e+00,8.310441722314756419e+00,1.730921134321676824e-01,6.368240921162823298e+01,6.510000000000000000e+02,8.151340563555528718e+00,7.805156336691193353e+00
4.490000000000000000e+02,7.976723098852814609e+00,7.658704838367093259e+00,8.309104932573333713e+00,1.731538692922670875e-01,6.365809365822292420e+01,6.510000000000000000e+02,8.149876968145081335e+00,7.803569229560547882e+00
4.495000000000000000e+02,7.975198443033375106e+00,7.657121386208763703e+00,8.307768824748817948e+00,1.732156335663122271e-01,6.363379386147375527e+01,6.510000000000000000e+02,8.148414076599687306e+00,7.801982809467062907e+00
4.500000000000000000e+02,7.973674480148690513e+00,7.655538595146174963e+00,8.306433396201008179e+00,1.732774061310522196e-01,6.360950977484998958e+01,6.510000000000000000e+02,8.146951886279742538e+00,7.800397074017638488e+00
4.505000000000000000e+02,7.972151207688524366e+00,7.653956462862142374e+00,8.305098644295998866e+00,1.733391868632357113e-01,6.358524135195200699e+01,6.510000000000000000e+02,8.145490394551760716e+00,7.798812020825288016e+00
4.510000000000000000e+02,7.970628623148797054e+00,7.652374987045473809e+00,8.303764566406442782e+00,1.734009756396606983e-01,6.356098854651166619e+01,6.510000000000000000e+02,8.144029598788456781e+00,7.797227647509136439e+00
4.515000000000000000e+02,7.969106724031559175e+00,7.650794165390994550e+00,8.302431159911426661e+00,1.734627723373495800e-01,6.353675131239197071e+01,6.510000000000000000e+02,8.142569496368908588e+00,7.795643951694208873e+00
4.520000000000000000e+02,7.967585488401554450e+00,7.649213995599494886e+00,8.301098422195927640e+00,1.735245919113335977e-01,6.351252929898502941e+01,6.510000000000000000e+02,8.141110080312888186e+00,7.794060896490220713e+00
4.525000000000000000e+02,7.966064895819759073e+00,7.647634475377798502e+00,8.299766350651740510e+00,1.735864507134259327e-01,6.348832218028314855e+01,6.510000000000000000e+02,8.139651346533185006e+00,7.792478445106334028e+00
4.530000000000000000e+02,7.964544966798793979e+00,7.646055602438661225e+00,8.298434942676486514e+00,1.736483317242780156e-01,6.346413027127062634e+01,6.510000000000000000e+02,8.138193298523072272e+00,7.790896635074514798e+00
4.535000000000000000e+02,7.963025713166964614e+00,7.644477374500784350e+00,8.297104195674100069e+00,1.737102202492733782e-01,6.343995374917729180e+01,6.510000000000000000e+02,8.136735933416238353e+00,7.789315492917690875e+00
4.540000000000000000e+02,7.961507132456413061e+00,7.642899789288783552e+00,8.295774107054846525e+00,1.737721161666052339e-01,6.341579256851136392e+01,6.510000000000000000e+02,8.135279248623019654e+00,7.787735016289808243e+00
4.545000000000000000e+02,7.959989222205300585e+00,7.641322844533231518e+00,8.294444674235251114e+00,1.738340193541902112e-01,6.339164668390937152e+01,6.510000000000000000e+02,8.133823241559490214e+00,7.786155202851110957e+00
4.550000000000000000e+02,7.958471979957767672e+00,7.639746537970544260e+00,8.293115894637971053e+00,1.738959296901927409e-01,6.336751605013573396e+01,6.510000000000000000e+02,8.132367909647960857e+00,7.784576050267574487e+00
4.555000000000000000e+02,7.956955403263954452e+00,7.638170867343084147e+00,8.291787765691928769e+00,1.739578470526006726e-01,6.334340062208262623e+01,6.510000000000000000e+02,8.130913250316556429e+00,7.782997556211353363e+00
4.560000000000000000e+02,7.955439489679935861e+00,7.636595830399023122e+00,8.290460284832082749e+00,1.740197713199983787e-01,6.331930035476922569e+01,6.510000000000000000e+02,8.129459260999933434e+00,7.781419718359937399e+00
4.565000000000000000e+02,7.953924236767758060e+00,7.635021424892415531e+00,8.289133449499582085e+00,1.740817023705941158e-01,6.329521520334180451e+01,6.510000000000000000e+02,8.128005939138352787e+00,7.779842534397163334e+00
4.570000000000000000e+02,7.952409642095362052e+00,7.633447648583145728e+00,8.287807257141695416e+00,1.741436400832416243e-01,6.327114512307272776e+01,6.510000000000000000e+02,8.126553282178603510e+00,7.778266002012119706e+00
4.575000000000000000e+02,7.950895703236613876e+00,7.631874499236919185e+00,8.286481705211796722e+00,1.742055843365182266e-01,6.324709006936048894e+01,6.510000000000000000e+02,8.125101287573132325e+00,7.776690118900096316e+00
4.580000000000000000e+02,7.949382417771270859e+00,7.630301974625258943e+00,8.285156791169308477e+00,1.742675350092726116e-01,6.322304999772921974e+01,6.510000000000000000e+02,8.123649952780544581e+00,7.775114882761998025e+00
4.585000000000000000e+02,7.947869783284956746e+00,7.628730072525501171e+00,8.283832512479696319e+00,1.743294919804502519e-01,6.319902486382822104e+01,6.510000000000000000e+02,8.122199275265407081e+00,7.773540291304506411e+00
4.590000000000000000e+02,7.946357797369165255e+00,7.627158790720717008e+00,8.282508866614561427e+00,1.743914551291183557e-01,6.317501462343177110e+01,6.510000000000000000e+02,8.120749252498281834e+00,7.771966342240046899e+00
4.595000000000000000e+02,7.944846457621210334e+00,7.625588126999750749e+00,8.281185851051388269e+00,1.744534243345649271e-01,6.315101923243834392e+01,6.510000000000000000e+02,8.119299881955775788e+00,7.770393033286644879e+00
4.600000000000000000e+02,7.943335761644247484e+00,7.624018079157199423e+00,8.279863463273695601e+00,1.745153994758014693e-01,6.312703864687060218e+01,6.510000000000000000e+02,8.117851161120048786e+00,7.768820362168446181e+00
4.605000000000000000e+02,7.941825707047230232e+00,7.622448644993388811e+00,8.278541700770954748e+00,1.745773804327062917e-01,6.310307282287498509e+01,6.510000000000000000e+02,8.116403087479936218e+00,7.767248326614523357e+00
4.610000000000000000e+02,7.940316291444911023e+00,7.620879822314378771e+00,8.277220561038653557e+00,1.746393670841852874e-01,6.307912171672103341e+01,6.510000000000000000e+02,8.114955658529096283e+00,7.765676924360725764e+00
4.615000000000000000e+02,7.938807512457792370e+00,7.619311608931910840e+00,8.275900041578154287e+00,1.747013593102589857e-01,6.305518528480112650e+01,6.510000000000000000e+02,8.113508871768051023e+00,7.764106153147533718e+00
4.620000000000000000e+02,7.937299367712151721e+00,7.617744002663452640e+00,8.274580139896748676e+00,1.747633569906957007e-01,6.303126348363037579e+01,6.510000000000000000e+02,8.112062724702846950e+00,7.762536010721456492e+00
4.625000000000000000e+02,7.935791854840015702e+00,7.616177001332155250e+00,8.273260853507574453e+00,1.748253600050121981e-01,6.300735626984602789e+01,6.510000000000000000e+02,8.110617214845028400e+00,7.760966494835003004e+00
4.630000000000000000e+02,7.934284971479126369e+00,7.614610602766795466e+00,8.271942179929784089e+00,1.748873682334409763e-01,6.298346360020713774e+01,6.510000000000000000e+02,8.109172339712566568e+00,7.759397603245685282e+00
4.635000000000000000e+02,7.932778714864792136e+00,7.613044804801812226e+00,8.270624116688326311e+00,1.749493822103656837e-01,6.295958542534769720e+01,6.510000000000000000e+02,8.107728097075158402e+00,7.757829332654426757e+00
4.640000000000000000e+02,7.931273055277541673e+00,7.611479605277267524e+00,8.269306661313949647e+00,1.750114456979806055e-01,6.293572128349686068e+01,6.510000000000000000e+02,8.106284500975522889e+00,7.756261609579560456e+00
4.645000000000000000e+02,7.929768018131936991e+00,7.609915002038865062e+00,8.267989811343275264e+00,1.750735140481574637e-01,6.291187155670927211e+01,6.510000000000000000e+02,8.104841532180094177e+00,7.754694504083779805e+00
4.650000000000000000e+02,7.928263601088343826e+00,7.608350992937934265e+00,8.266673564318685052e+00,1.751355871415213594e-01,6.288803620222572022e+01,6.510000000000000000e+02,8.103399188229865047e+00,7.753128013946822605e+00
4.655000000000000000e+02,7.926759789857351635e+00,7.606787575831328141e+00,8.265357917788374920e+00,1.751976428328060331e-01,6.286421498015353393e+01,6.510000000000000000e+02,8.101957432690158001e+00,7.751562147024546157e+00
4.660000000000000000e+02,7.925256585023457312e+00,7.605224748581536076e+00,8.264042869306262418e+00,1.752596863580881958e-01,6.284040789612001277e+01,6.510000000000000000e+02,8.100516271381545508e+00,7.749996898665369116e+00
4.665000000000000000e+02,7.923753993323780165e+00,7.603662509056599461e+00,8.262728416432020495e+00,1.753217342863556960e-01,6.281661505722772887e+01,6.510000000000000000e+02,8.099075727610136610e+00,7.748432259037424608e+00
4.670000000000000000e+02,7.922252012441215463e+00,7.602100855130109025e+00,8.261414556731208947e+00,1.753837864987930206e-01,6.279283642119553832e+01,6.510000000000000000e+02,8.097635798940009622e+00,7.746868225942421304e+00
4.675000000000000000e+02,7.920750640064226467e+00,7.600539784681192401e+00,8.260101287774769929e+00,1.754458428765795219e-01,6.276907194586053151e+01,6.510000000000000000e+02,8.096196482940806405e+00,7.745304797187646528e+00
4.680000000000000000e+02,7.919249866585264641e+00,7.598979295594513239e+00,8.258788607139504023e+00,1.755079062074580976e-01,6.274532147455206399e+01,6.510000000000000000e+02,8.094757772792721795e+00,7.743741960377807487e+00
4.685000000000000000e+02,7.917749664952436817e+00,7.597419385760259658e+00,8.257476512407633251e+00,1.755699862318345628e-01,6.272158457691986655e+01,6.510000000000000000e+02,8.093319651184270214e+00,7.742179678720602531e+00
4.690000000000000000e+02,7.916250059065402134e+00,7.595860053074049212e+00,8.256165001167481421e+00,1.756320767738759614e-01,6.269786162404488294e+01,6.510000000000000000e+02,8.091882135839277623e+00,7.740617982291526644e+00
4.695000000000000000e+02,7.914751034468679336e+00,7.594301295437039023e+00,8.254854071012832861e+00,1.756941917252389795e-01,6.267415238662902510e+01,6.510000000000000000e+02,8.090445226193917705e+00,7.739056842743440967e+00
4.700000000000000000e+02,7.913252600986732332e+00,7.592743110755859171e+00,8.253543719543086965e+00,1.757563119836328402e-01,6.265045700822538066e+01,6.510000000000000000e+02,8.089008912970365728e+00,7.737496289003099825e+00
4.705000000000000000e+02,7.911754730187364970e+00,7.591185496942580713e+00,8.252233944363137397e+00,1.758184450317825664e-01,6.262677503625553044e+01,6.510000000000000000e+02,8.087573175219146648e+00,7.735936285155582404e+00
4.710000000000000000e+02,7.910257436821110488e+00,7.589628451914713914e+00,8.250924743083594137e+00,1.758805671395047288e-01,6.260310669068099543e+01,6.510000000000000000e+02,8.086138003960616771e+00,7.734376869681605982e+00
4.715000000000000000e+02,7.908760731098668728e+00,7.588071973595235775e+00,8.249616113320492161e+00,1.759426901993716152e-01,6.257945213200293466e+01,6.510000000000000000e+02,8.084703421298039316e+00,7.732818040899297252e+00
4.720000000000000000e+02,7.907264613180808865e+00,7.586516059912488785e+00,8.248308052695051629e+00,1.760048164259061243e-01,6.255581135826655270e+01,6.510000000000000000e+02,8.083269429606716017e+00,7.731259796754902602e+00
4.725000000000000000e+02,7.905769080810501670e+00,7.584960708800295492e+00,8.247000558834910677e+00,1.760669457011453387e-01,6.253218432846785646e+01,6.510000000000000000e+02,8.081836026511645343e+00,7.729702135109356220e+00
4.730000000000000000e+02,7.904274131736120701e+00,7.583405918197819062e+00,8.245693629372761180e+00,1.761290779072433588e-01,6.250857100171726444e+01,6.510000000000000000e+02,8.080403209643364448e+00,7.728145053828877842e+00
4.735000000000000000e+02,7.902779763711439642e+00,7.581851686049629002e+00,8.244387261946760859e+00,1.761912129263727700e-01,6.248497133723950014e+01,6.510000000000000000e+02,8.078970976637812385e+00,7.726588550785066900e+00
4.740000000000000000e+02,7.901285974495618092e+00,7.580298010305668299e+00,8.243081454200549274e+00,1.762533506408228423e-01,6.246138529437329368e+01,6.510000000000000000e+02,8.077539325136442017e+00,7.725032623854795055e+00
4.745000000000000000e+02,7.899792761853189127e+00,7.578744888921231215e+00,8.241776203783365062e+00,1.763154909329749387e-01,6.243781283257096959e+01,6.510000000000000000e+02,8.076108252786164954e+00,7.723477270920213300e+00
4.750000000000000000e+02,7.898300123554024665e+00,7.577192319856922431e+00,8.240471508349585861e+00,1.763776336851546889e-01,6.241425391139789980e+01,6.510000000000000000e+02,8.074677757239179243e+00,7.721922489868870976e+00
4.755000000000000000e+02,7.896808057373340795e+00,7.575640301078745864e+00,8.239167365559200817e+00,1.764397787800009720e-01,6.239070849053243961e+01,6.510000000000000000e+02,8.073247836153340629e+00,7.720368278593340072e+00
4.760000000000000000e+02,7.895316542709977625e+00,7.574088830557935026e+00,8.237863773077563678e+00,1.765019343109002770e-01,6.236717624240532842e+01,6.510000000000000000e+02,8.071818477020878291e+00,7.718814608399076960e+00
4.765000000000000000e+02,7.893825566314164099e+00,7.572537906271127994e+00,8.236560728575412327e+00,1.765641050985172489e-01,6.234365695460436285e+01,6.510000000000000000e+02,8.070389671412680599e+00,7.717261461215646712e+00
4.770000000000000000e+02,7.892335155326613005e+00,7.570987526200209317e+00,8.235258229728882995e+00,1.766262779191709043e-01,6.232015104605592626e+01,6.510000000000000000e+02,8.068961433245783965e+00,7.715708877407441157e+00
4.775000000000000000e+02,7.890845307543552067e+00,7.569437688332350866e+00,8.233956274219439209e+00,1.766884526551328882e-01,6.229665847688377056e+01,6.510000000000000000e+02,8.067533760198685400e+00,7.714156854888419623e+00
4.780000000000000000e+02,7.889356020766459920e+00,7.567888390659993192e+00,8.232654859733862907e+00,1.767506291897238124e-01,6.227317920732294709e+01,6.510000000000000000e+02,8.066106649956184427e+00,7.712605391576735414e+00
4.785000000000000000e+02,7.887867292802096308e+00,7.566339631180853509e+00,8.231353983964353915e+00,1.768128074056188881e-01,6.224971319771972844e+01,6.510000000000000000e+02,8.064680100207715086e+00,7.711054485396477531e+00
4.790000000000000000e+02,7.886379121462431918e+00,7.564791407897880404e+00,8.230053644608267049e+00,1.768749871857564215e-01,6.222626040853052132e+01,6.510000000000000000e+02,8.063254108648187923e+00,7.709504134276675913e+00
4.795000000000000000e+02,7.884891504564667031e+00,7.563243718819250283e+00,8.228753839368319944e+00,1.769371684131656186e-01,6.220282080032213656e+01,6.510000000000000000e+02,8.061828672977833676e+00,7.707954336151501273e+00
4.800000000000000000e+02,7.883404439931225305e+00,7.561696561958382468e+00,8.227454565952500687e+00,1.769993509708439883e-01,6.217939433377146230e+01,6.510000000000000000e+02,8.060403790902070043e+00,7.706405088960381455e+00
4.805000000000000000e+02,7.881917925389714696e+00,7.560149935333915217e+00,8.226155822074034063e+00,1.770615347420024244e-01,6.215598096966489550e+01,6.510000000000000000e+02,8.058979460131716621e+00,7.704856390647711883e+00
4.810000000000000000e+02,7.880431958772934564e+00,7.558603836969636447e+00,8.224857605451415310e+00,1.771237196098933153e-01,6.213258066889828513e+01,6.510000000000000000e+02,8.057555678382827935e+00,7.703308239163041193e+00
4.815000000000000000e+02,7.878946537918861459e+00,7.557058264894607191e+00,8.223559913808301758e+00,1.771859054575168901e-01,6.210919339247641346e+01,6.510000000000000000e+02,8.056132443376377239e+00,7.701760632461344791e+00
4.820000000000000000e+02,7.877461660670618038e+00,7.555513217143004390e+00,8.222262744873622964e+00,1.772480921679152055e-01,6.208581910151265504e+01,6.510000000000000000e+02,8.054709752838533632e+00,7.700213568502702444e+00
4.825000000000000000e+02,7.875977324876465069e+00,7.553968691754188391e+00,8.220966096381427946e+00,1.773102796248568480e-01,6.206245775722888425e+01,6.510000000000000000e+02,8.053287604501321084e+00,7.698667045251609053e+00
4.830000000000000000e+02,7.874493521156074038e+00,7.552424686772674534e+00,8.219669966070982881e+00,1.773724599588900053e-01,6.203910920428086229e+01,6.510000000000000000e+02,8.051865981114964654e+00,7.697121061197184311e+00
4.835000000000000000e+02,7.873010252499761386e+00,7.550881200248134029e+00,8.218374351686684065e+00,1.774346385542429072e-01,6.201577348692522662e+01,6.510000000000000000e+02,8.050444891054004515e+00,7.695575613945518256e+00
4.840000000000000000e+02,7.871527518379791033e+00,7.549338230235370872e+00,8.217079250978082783e+00,1.774968182960514340e-01,6.199245059311553518e+01,6.510000000000000000e+02,8.049024336675842051e+00,7.694030700083740015e+00
4.845000000000000000e+02,7.870045267233540365e+00,7.547795774794276547e+00,8.215784661699837343e+00,1.775590690900338275e-01,6.196913973132115672e+01,6.510000000000000000e+02,8.047604336323574969e+00,7.692486198143505760e+00
4.850000000000000000e+02,7.868563546808076126e+00,7.546253831989909955e+00,8.214490581611745057e+00,1.776213201549274867e-01,6.194584162353046253e+01,6.510000000000000000e+02,8.046184866963002946e+00,7.690942226653148417e+00
4.855000000000000000e+02,7.867082354982072978e+00,7.544712399892385513e+00,8.213197008478696048e+00,1.776835713750979373e-01,6.192255623160689737e+01,6.510000000000000000e+02,8.044765926357170471e+00,7.689398783606975485e+00
4.860000000000000000e+02,7.865601689639266425e+00,7.543171476576923773e+00,8.211903940070614638e+00,1.777458226342918668e-01,6.189928351752001845e+01,6.510000000000000000e+02,8.043347512273557598e+00,7.687855867004975252e+00
4.865000000000000000e+02,7.864121548668431494e+00,7.541631060123815899e+00,8.210611374162507303e+00,1.778080738161505747e-01,6.187602344334538174e+01,6.510000000000000000e+02,8.041929622484582652e+00,7.686313474852281225e+00
4.870000000000000000e+02,7.862641929963366749e+00,7.540091148618448536e+00,8.209319308534430704e+00,1.778703248049169627e-01,6.185277597126426485e+01,6.510000000000000000e+02,8.040512254768284350e+00,7.684771605158450036e+00
4.875000000000000000e+02,7.861162813899420954e+00,7.538551740151222091e+00,8.208027740971465036e+00,1.779325824898167763e-01,6.182954079054655239e+01,6.510000000000000000e+02,8.039095396389237536e+00,7.683230231409604372e+00
4.880000000000000000e+02,7.859684204867338764e+00,7.537012832817616470e+00,8.206736669263761996e+00,1.779948441653977365e-01,6.180631796479059403e+01,6.510000000000000000e+02,8.037679049032735890e+00,7.681689360701940750e+00
4.885000000000000000e+02,7.858206111765700719e+00,7.535474424718115571e+00,8.205446091206326287e+00,1.780571053228283129e-01,6.178310762774774645e+01,6.510000000000000000e+02,8.036263217088528421e+00,7.680149006442873016e+00
4.890000000000000000e+02,7.856728518244761261e+00,7.533936513958257031e+00,8.204156004599306939e+00,1.781193418341356638e-01,6.175990950933595514e+01,6.510000000000000000e+02,8.034847860078897952e+00,7.678609176410625459e+00
4.895000000000000000e+02,7.855251431336607304e+00,7.532399098648562052e+00,8.202866407247700664e+00,1.781815689177892736e-01,6.173672372101782457e+01,6.510000000000000000e+02,8.033433000254396106e+00,7.677069862418818502e+00
4.900000000000000000e+02,7.853774854144138118e+00,7.530862176904610905e+00,8.201577296961538366e+00,1.782437951753689243e-01,6.171355031010530467e+01,6.510000000000000000e+02,8.032018649319507375e+00,7.675531058968769749e+00
4.905000000000000000e+02,7.852298765786567714e+00,7.529325746846922129e+00,8.200288671555723496e+00,1.783060427333257036e-01,6.169038895204847961e+01,6.510000000000000000e+02,8.030604808519893112e+00,7.673992723053242315e+00
4.910000000000000000e+02,7.850823146586696666e+00,7.527789806601028921e+00,8.199000528850476144e+00,1.783683322929447423e-01,6.166723934094640924e+01,6.510000000000000000e+02,8.029191478879640798e+00,7.672454814293752534e+00
4.915000000000000000e+02,7.849347994060259737e+00,7.526254354297455151e+00,8.197712866670261889e+00,1.784305844289550969e-01,6.164410140531748539e+01,6.510000000000000000e+02,8.027778578489215278e+00,7.670917409631304196e+00
4.920000000000000000e+02,7.847873340020461441e+00,7.524719388071630988e+00,8.196425682844724392e+00,1.784928324915084352e-01,6.162097565225476359e+01,6.510000000000000000e+02,8.026366172511970376e+00,7.669380507528952506e+00
4.925000000000000000e+02,7.846399185269755883e+00,7.523184906064009247e+00,8.195138975208875465e+00,1.785550791859241981e-01,6.159786209090498943e+01,6.510000000000000000e+02,8.024954264455679720e+00,7.667844106083832045e+00
4.930000000000000000e+02,7.844925527760845618e+00,7.521650906419907301e+00,8.193852741601673983e+00,1.786173243965550883e-01,6.157476068468837127e+01,6.510000000000000000e+02,8.023542852157399707e+00,7.666308203364291529e+00
4.935000000000000000e+02,7.843452365451285324e+00,7.520117387289659838e+00,8.192566979867317301e+00,1.786795680078421267e-01,6.155167139712682456e+01,6.510000000000000000e+02,8.022131933459126785e+00,7.664772797443443864e+00
4.940000000000000000e+02,7.841979696303481795e+00,7.518584346828451004e+00,8.191281687854905513e+00,1.787418099042660247e-01,6.152859419184390077e+01,6.510000000000000000e+02,8.020721506207747709e+00,7.663237886399215881e+00
4.945000000000000000e+02,7.840507494108956088e+00,7.517051783196428083e+00,8.189996863418329553e+00,1.788040396668270360e-01,6.150552864977987610e+01,6.510000000000000000e+02,8.019311533775782763e+00,7.661703454442128525e+00
4.950000000000000000e+02,7.839035752727184558e+00,7.515502700376906375e+00,8.188712504416391980e+00,1.788662563593914345e-01,6.148247467019908186e+01,6.510000000000000000e+02,8.017902009086576243e+00,7.660169496367792874e+00
4.955000000000000000e+02,7.837564498358781329e+00,7.513946339991449008e+00,8.187428608712570721e+00,1.789284710041722792e-01,6.145943266366982982e+01,6.510000000000000000e+02,8.016492969362953858e+00,7.658636027354609688e+00
4.960000000000000000e+02,7.836093728220368426e+00,7.512390426609599992e+00,8.186145174175175399e+00,1.789906840970968693e-01,6.143640258244814589e+01,6.510000000000000000e+02,8.015084412317465379e+00,7.657103044123271474e+00
4.965000000000000000e+02,7.834623404617174991e+00,7.510834958350789847e+00,8.184862198677247846e+00,1.790529240642255715e-01,6.141338384179115906e+01,6.510000000000000000e+02,8.013676328681400562e+00,7.655570480552949419e+00
4.970000000000000000e+02,7.833153561915202623e+00,7.509279933339089830e+00,8.183579680096537246e+00,1.791151616983540085e-01,6.139037696569506153e+01,6.510000000000000000e+02,8.012268723613557242e+00,7.654038400216848892e+00
4.975000000000000000e+02,7.831684198110024475e+00,7.507725349703227025e+00,8.182297616315690192e+00,1.791773968844029841e-01,6.136738191848052537e+01,6.510000000000000000e+02,8.010861594994427293e+00,7.652506801225620769e+00
4.980000000000000000e+02,7.830215311201962791e+00,7.506171205576565697e+00,8.181016005221929177e+00,1.792396295068964251e-01,6.134439866456742152e+01,6.510000000000000000e+02,8.009454940708859993e+00,7.650975681695065589e+00
4.985000000000000000e+02,7.828746899196074693e+00,7.504617499097062883e+00,8.179734844707230224e+00,1.793018594507603536e-01,6.132142716847466346e+01,6.510000000000000000e+02,8.008048758646834742e+00,7.649445039745314645e+00
4.990000000000000000e+02,7.827278960102161953e+00,7.503064228407287040e+00,8.178454132668290910e+00,1.793640866006210033e-01,6.129846739482005802e+01,6.510000000000000000e+02,8.006643046702782485e+00,7.647914873501540534e+00
4.995000000000000000e+02,7.825811491348523496e+00,7.501511391654427818e+00,8.177173485376904694e+00,1.794263096932422752e-01,6.127551929873273906e+01,6.510000000000000000e+02,8.005237801041765522e+00,7.646385181655281471e+00
5.000000000000000000e+02,7.824344465492407252e+00,7.499958986990229448e+00,8.175876324988472277e+00,1.794884787435609697e-01,6.125258242868333269e+01,6.510000000000000000e+02,8.003832944235968583e+00,7.644855986748845922e+00
5.005000000000000000e+02,7.822877906570865569e+00,7.498407012571033370e+00,8.174579583967151564e+00,1.795506445685131347e-01,6.122965717507954508e+01,6.510000000000000000e+02,8.002428551139379564e+00,7.643327262002353351e+00
5.010000000000000000e+02,7.821411812612402592e+00,7.496855466557768466e+00,8.173283260156411600e+00,1.796128070524596609e-01,6.120674350293009525e+01,6.510000000000000000e+02,8.001024619664862669e+00,7.641799005559943403e+00
5.015000000000000000e+02,7.819946181650181849e+00,7.495304347115895993e+00,8.171987351404109035e+00,1.796749660798488413e-01,6.118384137734106076e+01,6.510000000000000000e+02,7.999621147730031190e+00,7.640271215570333396e+00
5.020000000000000000e+02,7.818481011722046681e+00,7.493753652415471755e+00,8.170691855562491668e+00,1.797371215351438456e-01,6.116095076351592752e+01,6.510000000000000000e+02,7.998218133257189777e+00,7.638743890186902696e+00
5.025000000000000000e+02,7.817016300870472278e+00,7.492203380630998666e+00,8.169396770488257076e+00,1.797992733025091383e-01,6.113807162675478679e+01,6.510000000000000000e+02,7.996815574172981833e+00,7.637217027567961836e+00
5.030000000000000000e+02,7.815552047142591441e+00,7.490653529941604383e+00,8.168102094042387407e+00,1.798614212668235846e-01,6.111520393245487526e+01,6.510000000000000000e+02,7.995413468409415358e+00,7.635690625875768411e+00
5.035000000000000000e+02,7.814088248590170593e+00,7.489104098530886766e+00,8.166807824089964640e+00,1.799235653118715916e-01,6.109234764610953761e+01,6.510000000000000000e+02,7.994011813902042185e+00,7.634164683278298114e+00
5.040000000000000000e+02,7.812624903269588472e+00,7.487555084587005361e+00,8.165513958501048108e+00,1.799857053222241876e-01,6.106950273330847523e+01,6.510000000000000000e+02,7.992610608591813381e+00,7.632639197947363563e+00
5.045000000000000000e+02,7.811161993155185890e+00,7.486006486302581919e+00,8.164220495149697499e+00,1.800478122447045359e-01,6.104666889800619600e+01,6.510000000000000000e+02,7.991209805399890342e+00,7.631114180910481437e+00
5.050000000000000000e+02,7.809699523950401456e+00,7.484458301874748365e+00,8.162927431914328125e+00,1.801098996986611744e-01,6.102384623036058997e+01,6.510000000000000000e+02,7.989809423649061770e+00,7.629589624251741142e+00
5.055000000000000000e+02,7.808237502217090231e+00,7.482910529505120145e+00,8.161634766677588360e+00,1.801719828426631420e-01,6.100103483443083263e+01,6.510000000000000000e+02,7.988409485059752235e+00,7.628065519374427339e+00
5.060000000000000000e+02,7.806775926030120161e+00,7.481363167399787351e+00,8.160342497326448452e+00,1.802340615613109709e-01,6.097823467619031135e+01,6.510000000000000000e+02,7.987009987591431326e+00,7.626541864468808107e+00
5.065000000000000000e+02,7.805314786482425937e+00,7.479816213769338695e+00,8.159050621752108157e+00,1.802961291596608395e-01,6.095544561027115549e+01,6.510000000000000000e+02,7.985610915642086916e+00,7.625018657322764071e+00
5.070000000000000000e+02,7.803854069318709286e+00,7.478269666828787798e+00,8.157759137850053577e+00,1.803581739045132248e-01,6.093266740611635868e+01,6.510000000000000000e+02,7.984212243223222316e+00,7.623495895414196255e+00
5.075000000000000000e+02,7.802393791888949437e+00,7.476723524797614040e+00,8.156468043520048283e+00,1.804202138194885563e-01,6.090990033726188813e+01,6.510000000000000000e+02,7.982814005708438465e+00,7.621973578069460409e+00
5.080000000000000000e+02,7.800933952286031925e+00,7.475177785899771443e+00,8.155177336666010746e+00,1.804822487885335280e-01,6.088714437005674540e+01,6.510000000000000000e+02,7.981416201074566175e+00,7.620451703497497675e+00
5.085000000000000000e+02,7.799474548607364000e+00,7.473632448363582981e+00,8.153887015196135124e+00,1.805442786961862223e-01,6.086439947094397240e+01,6.510000000000000000e+02,7.980018827303550388e+00,7.618930269911178499e+00
5.090000000000000000e+02,7.798015578954873739e+00,7.472087510421817846e+00,8.152597077022861072e+00,1.806063034261344846e-01,6.084166560646018240e+01,6.510000000000000000e+02,7.978621882381007779e+00,7.617409275528739698e+00
5.095000000000000000e+02,7.796557041434995838e+00,7.470542970311691455e+00,8.151307520062699652e+00,1.806683228627054549e-01,6.081894274323562399e+01,6.510000000000000000e+02,7.977225364297700239e+00,7.615888718572290550e+00
5.100000000000000000e+02,7.795098934158657400e+00,7.468998826274825475e+00,8.150018342236426960e+00,1.807303368898807161e-01,6.079623084799376898e+01,6.510000000000000000e+02,7.975829271048538338e+00,7.614368597268776462e+00
5.105000000000000000e+02,7.793641255241262833e+00,7.467455076557222071e+00,8.148729541468977544e+00,1.807923453914167811e-01,6.077352988755072261e+01,6.510000000000000000e+02,7.974433600632679919e+00,7.612848909849844858e+00
5.110000000000000000e+02,7.792184002802701848e+00,7.465911719409317193e+00,8.147441115689408875e+00,1.808543482513249312e-01,6.075083982881574940e+01,6.510000000000000000e+02,7.973038351054026585e+00,7.611329654551377111e+00
5.115000000000000000e+02,7.790727161608559825e+00,7.464368753085852681e+00,8.146153062830947533e+00,1.809163432215235567e-01,6.072816042987001595e+01,6.510000000000000000e+02,7.971643504830083771e+00,7.609810818387035880e+00
5.120000000000000000e+02,7.789270733829513738e+00,7.462826175846040577e+00,8.144865380830768942e+00,1.809783308367584886e-01,6.070549172112542635e+01,6.510000000000000000e+02,7.970249064666272254e+00,7.608292402992754333e+00
5.125000000000000000e+02,7.787814726849010327e+00,7.461283985953374831e+00,8.143578067630459216e+00,1.810403124582301015e-01,6.068283381446130420e+01,6.510000000000000000e+02,7.968855039307240595e+00,7.606774414390779171e+00
5.130000000000000000e+02,7.786359138804513691e+00,7.459742181675762751e+00,8.142291121175542656e+00,1.811022879697964383e-01,6.066018667715245982e+01,6.510000000000000000e+02,7.967461426774309352e+00,7.605256850834717142e+00
5.135000000000000000e+02,7.784903967837916383e+00,7.458200761285485925e+00,8.141004539415625629e+00,1.811642572551148134e-01,6.063755027656534224e+01,6.510000000000000000e+02,7.966068225093031252e+00,7.603739710582802402e+00
5.140000000000000000e+02,7.783449212095532310e+00,7.456659723059118505e+00,8.139718320304430321e+00,1.812262201977137832e-01,6.061492458015771234e+01,6.510000000000000000e+02,7.964675432293246260e+00,7.602222991897818360e+00
5.145000000000000000e+02,7.781994869728074526e+00,7.455119065277594714e+00,8.138432461799663287e+00,1.812881766812088347e-01,6.059230955547847230e+01,6.510000000000000000e+02,7.963283046409283195e+00,7.600706693046865858e+00
5.150000000000000000e+02,7.780540938890656122e+00,7.453578786226184860e+00,8.137146961863178873e+00,1.813501265889433112e-01,6.056970517016731748e+01,6.510000000000000000e+02,7.961891065479600016e+00,7.599190812301713116e+00
5.155000000000000000e+02,7.779087402337744983e+00,7.452038884194439383e+00,8.135861818460787376e+00,1.814120695540054895e-01,6.054711115218967166e+01,6.510000000000000000e+02,7.960499471891751000e+00,7.597675332783738966e+00
5.160000000000000000e+02,7.777634273036992951e+00,7.450499357476234152e+00,8.134577029562347406e+00,1.814740057046897725e-01,6.052452769986618364e+01,6.510000000000000000e+02,7.959108278741683584e+00,7.596160267332302318e+00
5.165000000000000000e+02,7.776181549709444418e+00,7.448960204369796223e+00,8.133292593141760563e+00,1.815359349329906391e-01,6.050195478971357232e+01,6.510000000000000000e+02,7.957717484642435224e+00,7.594645614776454501e+00
5.170000000000000000e+02,7.774729230527521295e+00,7.447421423177612354e+00,8.132008507176850642e+00,1.815978571225950189e-01,6.047939238973059162e+01,6.510000000000000000e+02,7.956327087650116425e+00,7.593131373404926165e+00
5.175000000000000000e+02,7.773277313668006450e+00,7.445883012206451212e+00,8.130724769649415151e+00,1.816597721565360313e-01,6.045684046800565881e+01,6.510000000000000000e+02,7.954937085824543175e+00,7.591617541511469724e+00
5.180000000000000000e+02,7.771825797312027717e+00,7.444344969767394460e+00,8.129441378545353203e+00,1.817216799177904518e-01,6.043429899271688299e+01,6.510000000000000000e+02,7.953547477229817808e+00,7.590104117394237626e+00
5.185000000000000000e+02,7.770374679645031257e+00,7.442807294175785238e+00,8.128158331854397289e+00,1.817835802898277175e-01,6.041176793213161034e+01,6.510000000000000000e+02,7.952158259934859252e+00,7.588591099355203262e+00
5.190000000000000000e+02,7.768923932633496676e+00,7.441269983751251260e+00,8.126875627570255389e+00,1.818454499596005025e-01,6.038924683871652377e+01,6.510000000000000000e+02,7.950769382593096957e+00,7.587078482673896396e+00
5.195000000000000000e+02,7.767473560399630550e+00,7.439733036817629319e+00,8.125593263690589652e+00,1.819072949361018876e-01,6.036673577545828095e+01,6.510000000000000000e+02,7.949380855335733465e+00,7.585566265463528524e+00
5.200000000000000000e+02,7.766023567028371488e+00,7.438196451703070089e+00,8.124311238216973763e+00,1.819691257524254646e-01,6.034423480636716874e+01,6.510000000000000000e+02,7.947992692780796453e+00,7.584054441275946523e+00
5.205000000000000000e+02,7.764573965041946302e+00,7.436660226739942203e+00,8.123029549154836104e+00,1.820309486490274131e-01,6.032174412487326975e+01,6.510000000000000000e+02,7.946604913690973326e+00,7.582543016392919277e+00
5.210000000000000000e+02,7.763124752647057925e+00,7.435124360264841137e+00,8.121748194513561003e+00,1.820927635085329011e-01,6.029926369968361399e+01,6.510000000000000000e+02,7.945217516155590687e+00,7.581031989138524274e+00
5.215000000000000000e+02,7.761675928054686757e+00,7.433588850618569666e+00,8.120467172306415904e+00,1.821545702133682554e-01,6.027679349959320376e+01,6.510000000000000000e+02,7.943830498268054541e+00,7.579521357841318974e+00
5.220000000000000000e+02,7.760227489480077345e+00,7.432053696146224908e+00,8.119186480550959928e+00,1.822163686459991327e-01,6.025433349348480050e+01,6.510000000000000000e+02,7.942443858126075895e+00,7.578011120834078795e+00
5.225000000000000000e+02,7.758779435142733050e+00,7.430518895197113949e+00,8.117906117267546406e+00,1.822781586884785754e-01,6.023188365032865477e+01,6.510000000000000000e+02,7.941057593831211570e+00,7.576501276454254530e+00
5.230000000000000000e+02,7.757331763266401836e+00,7.428984446124703211e+00,8.116626080481150751e+00,1.823399402232799282e-01,6.020944393918246362e+01,6.510000000000000000e+02,7.939671703489683097e+00,7.574991823043121464e+00
5.235000000000000000e+02,7.755884472079086045e+00,7.427450347286666421e+00,8.115346368220498263e+00,1.824017131325114949e-01,6.018701432919115746e+01,6.510000000000000000e+02,7.938286185211597790e+00,7.573482758946574300e+00
5.240000000000000000e+02,7.754437559813018410e+00,7.425916597044893486e+00,8.114066978518090778e+00,1.824634772978220854e-01,6.016459478958648788e+01,6.510000000000000000e+02,7.936901037110839496e+00,7.571974082515196436e+00
5.245000000000000000e+02,7.752991024704636303e+00,7.424383193765484279e+00,8.112787909410196008e+00,1.825252326015896764e-01,6.014218528968691402e+01,6.510000000000000000e+02,7.935516257306225896e+00,7.570465792103046709e+00
5.250000000000000000e+02,7.751544857927135546e+00,7.422850135818690909e+00,8.111509158936971886e+00,1.825869783388439915e-01,6.011978568911552401e+01,6.510000000000000000e+02,7.934131836265979842e+00,7.568957879588291249e+00
5.255000000000000000e+02,7.750099059164774928e+00,7.421317421578967455e+00,8.110230725142306696e+00,1.826487145130424594e-01,6.009739597977999637e+01,6.510000000000000000e+02,7.932747773677817804e+00,7.567450344651732941e+00
5.260000000000000000e+02,7.748653632295495086e+00,7.419785049424899803e+00,8.108952606073440705e+00,1.827104414739203764e-01,6.007501621870975583e+01,6.510000000000000000e+02,7.931364073769414880e+00,7.565943190821575293e+00
5.265000000000000000e+02,7.747208575572573253e+00,7.418253017739273147e+00,8.107674799782191855e+00,1.827721591030848081e-01,6.005264637556840768e+01,6.510000000000000000e+02,7.929980734675658560e+00,7.564436416469487057e+00
5.270000000000000000e+02,7.745763854175190311e+00,7.416721324909008040e+00,8.106397304323799347e+00,1.828339028283623990e-01,6.003028592067034452e+01,6.510000000000000000e+02,7.928597757003553070e+00,7.562929951346827551e+00
5.275000000000000000e+02,7.744319492431839258e+00,7.415189969325177266e+00,8.105120117757200759e+00,1.828956445136392384e-01,6.000793521764180838e+01,6.510000000000000000e+02,7.927215136945478413e+00,7.561423847918200103e+00
5.280000000000000000e+02,7.742875495544561559e+00,7.413658949382992525e+00,8.103843238144941452e+00,1.829573765855843359e-01,5.998559434115151845e+01,6.510000000000000000e+02,7.925832872130145645e+00,7.559918118958977473e+00
5.285000000000000000e+02,7.741431861783103052e+00,7.412128263481826629e+00,8.102566663553476545e+00,1.830190989259909973e-01,5.996326326120227890e+01,6.510000000000000000e+02,7.924450960709093827e+00,7.558412762857112277e+00
5.290000000000000000e+02,7.739988589421380460e+00,7.410597910025146007e+00,8.101290392053265066e+00,1.830808114159576672e-01,5.994094194788188901e+01,6.510000000000000000e+02,7.923069400837337461e+00,7.556907778005422571e+00
5.295000000000000000e+02,7.738545676737445866e+00,7.409067887420595078e+00,8.100014421717757429e+00,1.831425139367177934e-01,5.991863037136288028e+01,6.510000000000000000e+02,7.921688190674164076e+00,7.555403162800727657e+00
5.300000000000000000e+02,7.737103122013475165e+00,7.407538194079885230e+00,8.098738750624466576e+00,1.832042063695684952e-01,5.989632850190216118e+01,6.510000000000000000e+02,7.920307328383042744e+00,7.553898915643906697e+00
5.305000000000000000e+02,7.735660902494015723e+00,7.406008828418840118e+00,8.097463376854472372e+00,1.832658652722029824e-01,5.987403597574849812e+01,6.510000000000000000e+02,7.918926767766218511e+00,7.552395037221812046e+00
5.310000000000000000e+02,7.734219010315306342e+00,7.404479788857449840e+00,8.096188298492778657e+00,1.833274837007154712e-01,5.985175266580270659e+01,6.510000000000000000e+02,7.917546494016021619e+00,7.550891526614591065e+00
5.315000000000000000e+02,7.732777470906207817e+00,7.402951073819736827e+00,8.094913513627648882e+00,1.833890916109533753e-01,5.982947897347649047e+01,6.510000000000000000e+02,7.916166562517161331e+00,7.549388379295253415e+00
5.320000000000000000e+02,7.731336282565171025e+00,7.401422681733832221e+00,8.093639020350449798e+00,1.834506888834690486e-01,5.980721486936045750e+01,6.510000000000000000e+02,7.914786971448640074e+00,7.547885593681701977e+00
5.325000000000000000e+02,7.729895443594737792e+00,7.399894611032005187e+00,8.092364816757667612e+00,1.835122753987134259e-01,5.978496032412869710e+01,6.510000000000000000e+02,7.913407718993450857e+00,7.546383168196024727e+00
5.330000000000000000e+02,7.728454952301558656e+00,7.398366860150529689e+00,8.091090900948694653e+00,1.835738510368943310e-01,5.976271530853899350e+01,6.510000000000000000e+02,7.912028803338452931e+00,7.544881101264663492e+00
5.335000000000000000e+02,7.727014806996339580e+00,7.396839427529767974e+00,8.089817271026358725e+00,1.836354156784255898e-01,5.974047979343205839e+01,6.510000000000000000e+02,7.910650222674764365e+00,7.543379391317913907e+00
5.340000000000000000e+02,7.725575005993869482e+00,7.395312311614186562e+00,8.088543925097299692e+00,1.836969692031239221e-01,5.971825374973158773e+01,6.510000000000000000e+02,7.909271975196993765e+00,7.541878036790744311e+00
5.345000000000000000e+02,7.724135547613014907e+00,7.393785510852318943e+00,8.087270861271711908e+00,1.837585114911066686e-01,5.969603714844443942e+01,6.510000000000000000e+02,7.907894059104121354e+00,7.540377036121907572e+00
5.350000000000000000e+02,7.722696430176682725e+00,7.392259023696727382e+00,8.085998077663321126e+00,1.838200424223901674e-01,5.967382996065985168e+01,6.510000000000000000e+02,7.906516472599073531e+00,7.538876387754292807e+00
5.355000000000000000e+02,7.721257636696249094e+00,7.390732848604055327e+00,8.084725572389377390e+00,1.838815465640845359e-01,5.965163191540694498e+01,6.510000000000000000e+02,7.905139183260333269e+00,7.537376090132165807e+00
5.360000000000000000e+02,7.719819157274640631e+00,7.389206984034940362e+00,8.083453343570624838e+00,1.839430155667272082e-01,5.962944285400032385e+01,6.510000000000000000e+02,7.903762172841368283e+00,7.535876141707912979e+00
5.365000000000000000e+02,7.718381013719453954e+00,7.387681428454133226e+00,8.082181389331598353e+00,1.840044727759048426e-01,5.960726311894648433e+01,6.510000000000000000e+02,7.902385486495358435e+00,7.534376540943549472e+00
5.370000000000000000e+02,7.716943201840383182e+00,7.386156180330359255e+00,8.080909707799742492e+00,1.840659139489896901e-01,5.958509264110838188e+01,6.510000000000000000e+02,7.901009115789372927e+00,7.532877287891393436e+00
5.375000000000000000e+02,7.715505702696957790e+00,7.384631238136401876e+00,8.079638297106946254e+00,1.841273529168998835e-01,5.956293113044146281e+01,6.510000000000000000e+02,7.899633055613858090e+00,7.531378349780057491e+00
5.380000000000000000e+02,7.714068503081198180e+00,7.383106600349091941e+00,8.078367155387992327e+00,1.841888210165065209e-01,5.954077839201684696e+01,6.510000000000000000e+02,7.898257324097704313e+00,7.529879682064691160e+00
5.385000000000000000e+02,7.712631632671518744e+00,7.381582265449236679e+00,8.077096280781487891e+00,1.842502770116231925e-01,5.951863486586418617e+01,6.510000000000000000e+02,7.896881909683141743e+00,7.528381355659894858e+00
5.390000000000000000e+02,7.711195089822692417e+00,7.380058231921672984e+00,8.075825671429283759e+00,1.843117207814385095e-01,5.949650052372301445e+01,6.510000000000000000e+02,7.895506810604130621e+00,7.526883369041254213e+00
5.395000000000000000e+02,7.709758865139515471e+00,7.378534498255236329e+00,8.074555325476945100e+00,1.843731462092355056e-01,5.947437521564044260e+01,6.510000000000000000e+02,7.894132011348750311e+00,7.525385718930280632e+00
5.400000000000000000e+02,7.708322957080497417e+00,7.377011062942790076e+00,8.073285241073374863e+00,1.844345532489588824e-01,5.945225891508637517e+01,6.510000000000000000e+02,7.892757510329456494e+00,7.523888403831538341e+00
5.405000000000000000e+02,7.706887337330642573e+00,7.375487924481173962e+00,8.072015416370964758e+00,1.844959073025029261e-01,5.943015117011876924e+01,6.510000000000000000e+02,7.891383244633145111e+00,7.522391430028140036e+00
5.410000000000000000e+02,7.705452033853202209e+00,7.373965081371227193e+00,8.070745849525483351e+00,1.845572430869431846e-01,5.940805242198830882e+01,6.510000000000000000e+02,7.890009276940144645e+00,7.520894790766259774e+00
5.415000000000000000e+02,7.704017049617049473e+00,7.372442532117790215e+00,8.069476538696198631e+00,1.846185658900033055e-01,5.938596271566146356e+01,6.510000000000000000e+02,7.888635615507053167e+00,7.519398483727046667e+00
5.420000000000000000e+02,7.702582383000310173e+00,7.370920275229638108e+00,8.068207482045739454e+00,1.846798755895177613e-01,5.936388202335449904e+01,6.510000000000000000e+02,7.887262258589827546e+00,7.517902507410792801e+00
5.425000000000000000e+02,7.701148032385065179e+00,7.369398309219586274e+00,8.066938677740251862e+00,1.847411720634805632e-01,5.934181031736373768e+01,6.510000000000000000e+02,7.885889204448545797e+00,7.516406860321583672e+00
5.430000000000000000e+02,7.699713996157352192e+00,7.367876632604388298e+00,8.065670123949297832e+00,1.848024551897631540e-01,5.931974757006558718e+01,6.510000000000000000e+02,7.884516451347114874e+00,7.514911540967589509e+00
5.435000000000000000e+02,7.698280272707136440e+00,7.366355243904765260e+00,8.064401818845800207e+00,1.848637248458798454e-01,5.929769375391575892e+01,6.510000000000000000e+02,7.883143997553015758e+00,7.513416547861257122e+00
5.440000000000000000e+02,7.696846860428313342e+00,7.364834141645413723e+00,8.063133760606065792e+00,1.849249809092464725e-01,5.927564884144946689e+01,6.510000000000000000e+02,7.881771841337561035e+00,7.511921879519066536e+00
5.445000000000000000e+02,7.695413757718688963e+00,7.363313324354979095e+00,8.061865947410007394e+00,1.849862232574147891e-01,5.925361280528110797e+01,6.510000000000000000e+02,7.880399980976103613e+00,7.510427534461274313e+00
5.450000000000000000e+02,7.693980962445475136e+00,7.361792790566072497e+00,8.060598377440426177e+00,1.850474508609507296e-01,5.923158560954353646e+01,6.510000000000000000e+02,7.879028413306425449e+00,7.508933511584523934e+00
5.455000000000000000e+02,7.692548458961437241e+00,7.360272538815247678e+00,8.059331048883803916e+00,1.851086397699929220e-01,5.920956700198747313e+01,6.510000000000000000e+02,7.877657098731430274e+00,7.507439819191444208e+00
5.460000000000000000e+02,7.691116260301927632e+00,7.358752567642983244e+00,8.058063959930221287e+00,1.851698146585159799e-01,5.918755718974138347e+01,6.510000000000000000e+02,7.876286074960443528e+00,7.505946445643411735e+00
5.465000000000000000e+02,7.689684364880503331e+00,7.357232875593731514e+00,8.056797108772542515e+00,1.852309754034218714e-01,5.916555614573657351e+01,6.510000000000000000e+02,7.874915340283925147e+00,7.504453389477080627e+00
5.470000000000000000e+02,7.688252747976148882e+00,7.355713461215865223e+00,8.055530493607131248e+00,1.852921158132817270e-01,5.914356348494536064e+01,6.510000000000000000e+02,7.873544863789430970e+00,7.502960632162866794e+00
5.475000000000000000e+02,7.686821430979605019e+00,7.354194323061673089e+00,8.054264112633777728e+00,1.853532417941489707e-01,5.912157953601094817e+01,6.510000000000000000e+02,7.872174672773754267e+00,7.501468189185455770e+00
5.480000000000000000e+02,7.685390412402163030e+00,7.352675459687371351e+00,8.052997964055609970e+00,1.854143532451695275e-01,5.909960427343241918e+01,6.510000000000000000e+02,7.870804765647331891e+00,7.499976059156993280e+00
5.485000000000000000e+02,7.683959690672661935e+00,7.351156869653141968e+00,8.051732046079393967e+00,1.854754500426574193e-01,5.907763767045083370e+01,6.510000000000000000e+02,7.869435140715319577e+00,7.498484240630004294e+00
5.490000000000000000e+02,7.682529264223811438e+00,7.349638551523031360e+00,8.050466356914292021e+00,1.855365320626654879e-01,5.905567970038509884e+01,6.510000000000000000e+02,7.868065796286477287e+00,7.496992732161144701e+00
5.495000000000000000e+02,7.681099131492173271e+00,7.348120503865004594e+00,8.049200894773390402e+00,1.855975991812192916e-01,5.903373033663166325e+01,6.510000000000000000e+02,7.866696730673393034e+00,7.495501532310953507e+00
5.500000000000000000e+02,7.679669252656322165e+00,7.346602725250959587e+00,8.047935657872995918e+00,1.856586996957878821e-01,5.901178898296765141e+01,6.510000000000000000e+02,7.865327952352110685e+00,7.494010552960533644e+00
5.505000000000000000e+02,7.678239599913194269e+00,7.345085214256684480e+00,8.046670644432689201e+00,1.857198666504999152e-01,5.898985522254381664e+01,6.510000000000000000e+02,7.863959466563693823e+00,7.492519733262695603e+00
5.510000000000000000e+02,7.676810236058672743e+00,7.343567969461855860e+00,8.045405852675068914e+00,1.857810184647662177e-01,5.896792998727702440e+01,6.510000000000000000e+02,7.862591254523438877e+00,7.491029217593907497e+00
5.515000000000000000e+02,7.675381159544264698e+00,7.342050989450056520e+00,8.044141280826142548e+00,1.858421550141236278e-01,5.894601325086735955e+01,6.510000000000000000e+02,7.861223314558388076e+00,7.489539004530140431e+00
5.520000000000000000e+02,7.673952368825275094e+00,7.340534272808767469e+00,8.042876927115356622e+00,1.859032761748521945e-01,5.892410498709159583e+01,6.510000000000000000e+02,7.859855645000127566e+00,7.488049092650422622e+00
5.525000000000000000e+02,7.672523862360858260e+00,7.339017818129349280e+00,8.041612789775133052e+00,1.859643818219682831e-01,5.890220516980321008e+01,6.510000000000000000e+02,7.858488244182826321e+00,7.486559480538890199e+00
5.530000000000000000e+02,7.671095638613977030e+00,7.337501624007064294e+00,8.040348867041290148e+00,1.860254718310915545e-01,5.888031377293236091e+01,6.510000000000000000e+02,7.857121110445068446e+00,7.485070166782885615e+00
5.535000000000000000e+02,7.669667696051423178e+00,7.335985689041018887e+00,8.039085157152699779e+00,1.860865460773251656e-01,5.885843077048573946e+01,6.510000000000000000e+02,7.855754242128748288e+00,7.483581149974097180e+00
5.540000000000000000e+02,7.668240033143794321e+00,7.334470011834230974e+00,8.037821658351566256e+00,1.861476044356294435e-01,5.883655613654627103e+01,6.510000000000000000e+02,7.854387637579423931e+00,7.482092428708164711e+00
5.545000000000000000e+02,7.666812648365466387e+00,7.332954590993601585e+00,8.036558368883223835e+00,1.862086467813341972e-01,5.881468984527282373e+01,6.510000000000000000e+02,7.853021295146800362e+00,7.480604001584131524e+00
5.550000000000000000e+02,7.665385540194644243e+00,7.331439425129858023e+00,8.035295286996239739e+00,1.862696729883686342e-01,5.879283187090032925e+01,6.510000000000000000e+02,7.851655213183013515e+00,7.479115867206274970e+00
5.555000000000000000e+02,7.663958707113311952e+00,7.329924512857630248e+00,8.034032410942296920e+00,1.863306829317772639e-01,5.877098218773977578e+01,6.510000000000000000e+02,7.850289390045089633e+00,7.477628024181534272e+00
5.560000000000000000e+02,7.662532147607245214e+00,7.328409852795374491e+00,8.032769738976432095e+00,1.863916764858099540e-01,5.874914077017769642e+01,6.510000000000000000e+02,7.848923824093055224e+00,7.476140471121435205e+00
5.565000000000000000e+02,7.661105860165995374e+00,7.326895443565402566e+00,8.031507269357227585e+00,1.864526535247140737e-01,5.872730759267616207e+01,6.510000000000000000e+02,7.847558513690709781e+00,7.474653206641280967e+00
5.570000000000000000e+02,7.659679843282919620e+00,7.325381283793891640e+00,8.030245000345113127e+00,1.865136139223854128e-01,5.870548262977304432e+01,6.510000000000000000e+02,7.846193457205305144e+00,7.473166229360534096e+00
5.575000000000000000e+02,7.658254095455125032e+00,7.323867372110861140e+00,8.028982930204406898e+00,1.865745575525548372e-01,5.868366585608112729e+01,6.510000000000000000e+02,7.844828653007679620e+00,7.471679537902570445e+00
5.580000000000000000e+02,7.656828615183483677e+00,7.322353707150227820e+00,8.027721057202480637e+00,1.866354842892995192e-01,5.866185724628851972e+01,6.510000000000000000e+02,7.843464099472782891e+00,7.470193130894184463e+00
5.585000000000000000e+02,7.655403400972633499e+00,7.320840287549690295e+00,8.026459379610001221e+00,1.866963940056949323e-01,5.864005677515808657e+01,6.510000000000000000e+02,7.842099794978328653e+00,7.468707006966939232e+00
5.590000000000000000e+02,7.653978451330961441e+00,7.319327111950791220e+00,8.025197895700678430e+00,1.867572865752793743e-01,5.861826441752766925e+01,6.510000000000000000e+02,7.840735737906240566e+00,7.467221164755683205e+00
5.595000000000000000e+02,7.652553733402594816e+00,7.317814178998959029e+00,8.023936603751339547e+00,1.868181876519190432e-01,5.859647967785154066e+01,6.510000000000000000e+02,7.839371921054513415e+00,7.465735545750676216e+00
5.600000000000000000e+02,7.651129252211669396e+00,7.316301487343403132e+00,8.022675502041954232e+00,1.868790777608298759e-01,5.857470262375383641e+01,6.510000000000000000e+02,7.838008329972498522e+00,7.464250174450840269e+00
5.605000000000000000e+02,7.649705025624295551e+00,7.314789035637184078e+00,8.021414588855467542e+00,1.869399501448561485e-01,5.855293352402176765e+01,6.510000000000000000e+02,7.836644975769151422e+00,7.462765075479439680e+00
5.610000000000000000e+02,7.648281057522321902e+00,7.313276822537218003e+00,8.020153862478041518e+00,1.870008049478162626e-01,5.853117243590588714e+01,6.510000000000000000e+02,7.835281862470138137e+00,7.461280252574504779e+00
5.615000000000000000e+02,7.646857346432338609e+00,7.311764846704151388e+00,8.018893321198598656e+00,1.870616420423404369e-01,5.850941933460978817e+01,6.510000000000000000e+02,7.833918988474679601e+00,7.459795704389997617e+00
5.620000000000000000e+02,7.645433875399460177e+00,7.310253106802560907e+00,8.017632963309539562e+00,1.871224511312910843e-01,5.848767395482298070e+01,6.510000000000000000e+02,7.832556326530751178e+00,7.458311424268168288e+00
5.625000000000000000e+02,7.644010656572457485e+00,7.308741601500782892e+00,8.016372787106256226e+00,1.871832410315052431e-01,5.846593648351634442e+01,6.510000000000000000e+02,7.831193897603962562e+00,7.456827415540952408e+00
5.630000000000000000e+02,7.642587690274046608e+00,7.307230329470947083e+00,8.015112790887009453e+00,1.872440127876236482e-01,5.844420692385320137e+01,6.510000000000000000e+02,7.829831703061670645e+00,7.455343677486422571e+00
5.635000000000000000e+02,7.641164975045436236e+00,7.305719289389041471e+00,8.013852972953223741e+00,1.873047662710447536e-01,5.842248525132897896e+01,6.510000000000000000e+02,7.828469741316481212e+00,7.453860208774392149e+00
5.640000000000000000e+02,7.639742509431508566e+00,7.304208479934852782e+00,8.012593331609261682e+00,1.873655013534674674e-01,5.840077144151227628e+01,6.510000000000000000e+02,7.827108010784976422e+00,7.452377008078041598e+00
5.645000000000000000e+02,7.638320291980875254e+00,7.302697899791935399e+00,8.011333865162612256e+00,1.874262179060804667e-01,5.837906547004538993e+01,6.510000000000000000e+02,7.825746509886956304e+00,7.450894074074794204e+00
5.650000000000000000e+02,7.636898321245831234e+00,7.301187547647694842e+00,8.010074571923761155e+00,1.874869157999563274e-01,5.835736731264358212e+01,6.510000000000000000e+02,7.824385237045787811e+00,7.449411405445875545e+00
5.655000000000000000e+02,7.635476595782374254e+00,7.299677422193323828e+00,8.008815450205238662e+00,1.875475949060977088e-01,5.833567694509545731e+01,6.510000000000000000e+02,7.823024190688471435e+00,7.447929000876277073e+00
5.660000000000000000e+02,7.634055114150195109e+00,7.298167522123804929e+00,8.007556498324516880e+00,1.876082550952987149e-01,5.831399434326266373e+01,6.510000000000000000e+02,7.821663369245494657e+00,7.446446859054896450e+00
5.665000000000000000e+02,7.632633874912666094e+00,7.296657846137880377e+00,8.006297714601043225e+00,1.876688962379601533e-01,5.829231948307950972e+01,6.510000000000000000e+02,7.820302771150626775e+00,7.444964978674704525e+00
5.670000000000000000e+02,7.631212876636848996e+00,7.295148392938159532e+00,8.005039097357281364e+00,1.877295182043211275e-01,5.827065234055327636e+01,6.510000000000000000e+02,7.818942394841170263e+00,7.443483358432527730e+00
5.675000000000000000e+02,7.629792117893466674e+00,7.293639161230950130e+00,8.003780644918508713e+00,1.877901208646438613e-01,5.824899289176362061e+01,6.510000000000000000e+02,7.817582238758109980e+00,7.442001997028822480e+00
5.680000000000000000e+02,7.628371597256926151e+00,7.292130149726412824e+00,8.002522355613297833e+00,1.878507040883824475e-01,5.822734111286268188e+01,6.510000000000000000e+02,7.816222301345308487e+00,7.440520893168543815e+00
5.685000000000000000e+02,7.626951313305283975e+00,7.290621357138474146e+00,8.001264227772946214e+00,1.879112677459841840e-01,5.820569698007510340e+01,6.510000000000000000e+02,7.814862581051268187e+00,7.439040045559300651e+00
5.690000000000000000e+02,7.625531264620288852e+00,7.289112782184821171e+00,8.000006259731533120e+00,1.879718117064884397e-01,5.818406046969771950e+01,6.510000000000000000e+02,7.813503076326777652e+00,7.437559452913800051e+00
5.695000000000000000e+02,7.624111449787335459e+00,7.287604423586961921e+00,7.998748449826408091e+00,1.880323358389585364e-01,5.816243155809940646e+01,6.510000000000000000e+02,7.812143785626293635e+00,7.436079113948376396e+00
5.700000000000000000e+02,7.622691867395471554e+00,7.286096280070135656e+00,7.997490796398112778e+00,1.880928400129200095e-01,5.814081022172118196e+01,6.510000000000000000e+02,7.810784707408391370e+00,7.434599027382551739e+00
5.705000000000000000e+02,7.621272516037402411e+00,7.284588350363405240e+00,7.996233297789795635e+00,1.881533240970225118e-01,5.811919643707583560e+01,6.510000000000000000e+02,7.809425840134425201e+00,7.433119191940380510e+00
5.710000000000000000e+02,7.619853394309465955e+00,7.283080633199551457e+00,7.994975952346913495e+00,1.882137879597327035e-01,5.809759018074763759e+01,6.510000000000000000e+02,7.808067182269199158e+00,7.431639606349732752e+00
5.715000000000000000e+02,7.618434480585631441e+00,7.281573127315151162e+00,7.993718758419198878e+00,1.882742609449629956e-01,5.807599113231042054e+01,6.510000000000000000e+02,7.806708741530594686e+00,7.430160219640667307e+00
5.720000000000000000e+02,7.617015754196162725e+00,7.280065831450570180e+00,7.992461714358379155e+00,1.883347709922052748e-01,5.805439898563723489e+01,6.510000000000000000e+02,7.805350525188369026e+00,7.428680983203957311e+00
5.725000000000000000e+02,7.615597242951032797e+00,7.278558744349908238e+00,7.991204818519480391e+00,1.883952610071578382e-01,5.803281414121332915e+01,6.510000000000000000e+02,7.803992503958191662e+00,7.427201981943874820e+00
5.730000000000000000e+02,7.614178954992123494e+00,7.277051864761016731e+00,7.989948069260114139e+00,1.884557304500023844e-01,5.801123672098438533e+01,6.510000000000000000e+02,7.802634685442125573e+00,7.425723224542121415e+00
5.735000000000000000e+02,7.612760889582107282e+00,7.275545191435536907e+00,7.988691464941021003e+00,1.885161791608666038e-01,5.798966671175637089e+01,6.510000000000000000e+02,7.801277068742972887e+00,7.424244710421240789e+00
5.740000000000000000e+02,7.611343045338802682e+00,7.274038723128857242e+00,7.987435003925662080e+00,1.885766070077884160e-01,5.796810409053794189e+01,6.510000000000000000e+02,7.799919652346591903e+00,7.422766438331014349e+00
5.745000000000000000e+02,7.609925420883653757e+00,7.272532458600101890e+00,7.986178684579783749e+00,1.886370138580483469e-01,5.794654883440853155e+01,6.510000000000000000e+02,7.798562434741701743e+00,7.421288407025605771e+00
5.750000000000000000e+02,7.608508014841717682e+00,7.271026396612194631e+00,7.984922505273353899e+00,1.886973995792048386e-01,5.792500092051862026e+01,6.510000000000000000e+02,7.797205414420922409e+00,7.419810615262513842e+00
5.755000000000000000e+02,7.607090825841666515e+00,7.269520535931807359e+00,7.983666464378479155e+00,1.887577640379907162e-01,5.790346032608907478e+01,6.510000000000000000e+02,7.795848589879657453e+00,7.418333061803676465e+00
5.760000000000000000e+02,7.605673852515776545e+00,7.268014875329329882e+00,7.982410560270018607e+00,1.888181071017156210e-01,5.788192702841165271e+01,6.510000000000000000e+02,7.794491959617491972e+00,7.416855745414061118e+00
5.765000000000000000e+02,7.604257093499949605e+00,7.266509413578886800e+00,7.981154791325881348e+00,1.888784286367263254e-01,5.786040100484858328e+01,6.510000000000000000e+02,7.793135522136676485e+00,7.415378664863222724e+00
5.770000000000000000e+02,7.602840547433670437e+00,7.265004149458423655e+00,7.979899155925932241e+00,1.889387285094411839e-01,5.783888223283226893e+01,6.510000000000000000e+02,7.791779275943111926e+00,7.413901818924228948e+00
5.775000000000000000e+02,7.601424212960024462e+00,7.263499081749574593e+00,7.978643652454457502e+00,1.889990065863727808e-01,5.781737068986556949e+01,6.510000000000000000e+02,7.790423219546396716e+00,7.412425206373651321e+00
5.780000000000000000e+02,7.600008088725703104e+00,7.261994209237726317e+00,7.977388279297477069e+00,1.890592627331642017e-01,5.779586635352131907e+01,6.510000000000000000e+02,7.789067351458866639e+00,7.410948825992538680e+00
5.785000000000000000e+02,7.598592173380996684e+00,7.260489530712018968e+00,7.976133034844030689e+00,1.891194968155533451e-01,5.777436920144270971e+01,6.510000000000000000e+02,7.787711670196549640e+00,7.409472676565444615e+00
5.790000000000000000e+02,7.597176465579778437e+00,7.258985044965311495e+00,7.974877917486454137e+00,1.891797086993267651e-01,5.775287921134282243e+01,6.510000000000000000e+02,7.786356174279106312e+00,7.407996756880451450e+00
5.795000000000000000e+02,7.595760963979514280e+00,7.257480750794194080e+00,7.973622925619474167e+00,1.892398982494257476e-01,5.773139636100444960e+01,6.510000000000000000e+02,7.785000862228939944e+00,7.406521065730088615e+00
5.800000000000000000e+02,7.594345667241261921e+00,7.255976646999045876e+00,7.972368057640720096e+00,1.893000653310929204e-01,5.770992062828048574e+01,6.510000000000000000e+02,7.783645732572354703e+00,7.405045601910169140e+00
5.805000000000000000e+02,7.592930574029660207e+00,7.254472732383978162e+00,7.971113311950507985e+00,1.893602098090242380e-01,5.768845199109330224e+01,6.510000000000000000e+02,7.782290783838684334e+00,7.403570364220636968e+00
5.810000000000000000e+02,7.591515683012903359e+00,7.252969005756813914e+00,7.969858686951914351e+00,1.894203315477818172e-01,5.766699042743454129e+01,6.510000000000000000e+02,7.780936014560685621e+00,7.402095351465121098e+00
5.815000000000000000e+02,7.590100961078290354e+00,7.251465465929102017e+00,7.968604181050964463e+00,1.894804659463273644e-01,5.764553544633682947e+01,6.510000000000000000e+02,7.779581427024617746e+00,7.400620495131962961e+00
5.820000000000000000e+02,7.588686436864680473e+00,7.249962111716107493e+00,7.967349792656214014e+00,1.895405793678519579e-01,5.762408746828106132e+01,6.510000000000000000e+02,7.778227016232531987e+00,7.399145857496828960e+00
5.825000000000000000e+02,7.587272110779817780e+00,7.248458941936873678e+00,7.966095520179133693e+00,1.896006697433506583e-01,5.760264649698435591e+01,6.510000000000000000e+02,7.776872780523167883e+00,7.397671441036466788e+00
5.830000000000000000e+02,7.585857981505879089e+00,7.246955955414183137e+00,7.964841362034038141e+00,1.896607369367692419e-01,5.758121251071185753e+01,6.510000000000000000e+02,7.775518718442649302e+00,7.396197244569109763e+00
5.835000000000000000e+02,7.584444047728600147e+00,7.245453150974498158e+00,7.963587316637757318e+00,1.897207808114629857e-01,5.755978548779749815e+01,6.510000000000000000e+02,7.774164828540063077e+00,7.394723266917137217e+00
5.840000000000000000e+02,7.583030308137265862e+00,7.243950527448045129e+00,7.962333382410034410e+00,1.897808012314086135e-01,5.753836540664439525e+01,6.510000000000000000e+02,7.772811109368674032e+00,7.393249506905857693e+00
5.845000000000000000e+02,7.581616747465020012e+00,7.242448083668755032e+00,7.961079557773423687e+00,1.898407808443679790e-01,5.751695202751366764e+01,6.510000000000000000e+02,7.771457528309387186e+00,7.391775966620651950e+00
5.850000000000000000e+02,7.580203348911236816e+00,7.240945818474290085e+00,7.959825841153202575e+00,1.899007003999182708e-01,5.749554508685751131e+01,6.510000000000000000e+02,7.770104049311155059e+00,7.390302648511318573e+00
5.855000000000000000e+02,7.578790140611993742e+00,7.239443730706050850e+00,7.958572230977304152e+00,1.899605960597869347e-01,5.747414502349295162e+01,6.510000000000000000e+02,7.768750736671779400e+00,7.388829544552207196e+00
5.860000000000000000e+02,7.577377121270726157e+00,7.237941819209122052e+00,7.957318725676511662e+00,1.900204676862168873e-01,5.745275181609671478e+01,6.510000000000000000e+02,7.767397588956942656e+00,7.387356653584509658e+00
5.865000000000000000e+02,7.575964289594426582e+00,7.236440082832366727e+00,7.956065323684025081e+00,1.900803151412504277e-01,5.743136544341417249e+01,6.510000000000000000e+02,7.766044604735676593e+00,7.385883974453176570e+00
5.870000000000000000e+02,7.574551644293619823e+00,7.234938520428306319e+00,7.954812023436266699e+00,1.901401382867521916e-01,5.740998588425888727e+01,6.510000000000000000e+02,7.764691782580372958e+00,7.384411506006867576e+00
5.875000000000000000e+02,7.573139184082376296e+00,7.233437130853243247e+00,7.953558823371478681e+00,1.901999369843181409e-01,5.738861311751273320e+01,6.510000000000000000e+02,7.763339121066695547e+00,7.382939247098057933e+00
5.880000000000000000e+02,7.571726907678319130e+00,7.231935912967194291e+00,7.952305721931372418e+00,1.902597110953897497e-01,5.736724712212598831e+01,6.510000000000000000e+02,7.761986618773708102e+00,7.381467196582930157e+00
5.885000000000000000e+02,7.570314813802597520e+00,7.230434865633883490e+00,7.951052717560064487e+00,1.903194604808666479e-01,5.734588787711678748e+01,6.510000000000000000e+02,7.760634274283464862e+00,7.379995353321730178e+00
5.890000000000000000e+02,7.568902901179903608e+00,7.228933987720749244e+00,7.949799808703394532e+00,1.903791850015173481e-01,5.732453536157140661e+01,6.510000000000000000e+02,7.759282086181420901e+00,7.378523716178387204e+00
5.895000000000000000e+02,7.567491168538470703e+00,7.227433278098911451e+00,7.948546993812000139e+00,1.904388845178426326e-01,5.730318955464414898e+01,6.510000000000000000e+02,7.757930053056312225e+00,7.377052284020628292e+00
5.900000000000000000e+02,7.566079614610026205e+00,7.225932735643289639e+00,7.947294271338085636e+00,1.904985588903945481e-01,5.728185043555671285e+01,6.510000000000000000e+02,7.756578173500421336e+00,7.375581055719631074e+00
5.905000000000000000e+02,7.564668238129873323e+00,7.224432359232480394e+00,7.946041639736502127e+00,1.905582079788429861e-01,5.726051798359903700e+01,6.510000000000000000e+02,7.755226446108716587e+00,7.374110030151030948e+00
5.910000000000000000e+02,7.563257037836809360e+00,7.222932147748798215e+00,7.944789097464847849e+00,1.906178316432964592e-01,5.723919217812842675e+01,6.510000000000000000e+02,7.753874869480107179e+00,7.372639206193512429e+00
5.915000000000000000e+02,7.561846012473188772e+00,7.221432100078262195e+00,7.943536642983355378e+00,1.906774297428456832e-01,5.721787299857000875e+01,6.510000000000000000e+02,7.752523442216034510e+00,7.371168582730343033e+00
5.920000000000000000e+02,7.560435160784860109e+00,7.219932215110660856e+00,7.942284274754632278e+00,1.907370021369291235e-01,5.719656042441617672e+01,6.510000000000000000e+02,7.751172162921789344e+00,7.369698158647931763e+00
5.925000000000000000e+02,7.559024481521204208e+00,7.218432491739442902e+00,7.941031991243301391e+00,1.907965486845139280e-01,5.717525443522681883e+01,6.510000000000000000e+02,7.749821030205718664e+00,7.368227932836688865e+00
5.930000000000000000e+02,7.557613973435114652e+00,7.216932928861775842e+00,7.939779790918596980e+00,1.908560692440739170e-01,5.715395501062899797e+01,6.510000000000000000e+02,7.748470042679188374e+00,7.366757904191041817e+00
5.935000000000000000e+02,7.556203623369698974e+00,7.215433525378569968e+00,7.938527672251327161e+00,1.909155477361740016e-01,5.713266194419277610e+01,6.510000000000000000e+02,7.747119171105873114e+00,7.365288075633524834e+00
5.940000000000000000e+02,7.554793437690014990e+00,7.213934280194470361e+00,7.937275633714851786e+00,1.909749941892114611e-01,5.711137533456967930e+01,6.510000000000000000e+02,7.745768431879225702e+00,7.363818443500804278e+00
5.945000000000000000e+02,7.553383419384624986e+00,7.212435192217779623e+00,7.936023673785213894e+00,1.910344141131311846e-01,5.709009522761011368e+01,6.510000000000000000e+02,7.744417833497756476e+00,7.362349005271494384e+00
5.950000000000000000e+02,7.551973567220233718e+00,7.210936260360532479e+00,7.934771790941010039e+00,1.910938073647628077e-01,5.706882160320626696e+01,6.510000000000000000e+02,7.743067374584996720e+00,7.360879759855470716e+00
5.955000000000000000e+02,7.550563879967057801e+00,7.209437483538498448e+00,7.933519983663448905e+00,1.911531738013069748e-01,5.704755444131750153e+01,6.510000000000000000e+02,7.741717053768365275e+00,7.359410706165750327e+00
5.960000000000000000e+02,7.549154356398811494e+00,7.207938860671184500e+00,7.932268250436392165e+00,1.912125132793592586e-01,5.702629372196976476e+01,6.510000000000000000e+02,7.740366869678171113e+00,7.357941843119451875e+00
5.965000000000000000e+02,7.547744989654995074e+00,7.206440390681743580e+00,7.931016589746030299e+00,1.912718277698303715e-01,5.700503934096048653e+01,6.510000000000000000e+02,7.739016817424825057e+00,7.356473161885164203e+00
5.970000000000000000e+02,7.546335745479337831e+00,7.204942072497123817e+00,7.929765000081843596e+00,1.913311295263999123e-01,5.698379078462502889e+01,6.510000000000000000e+02,7.737666875005737133e+00,7.355004615952938529e+00
5.975000000000000000e+02,7.544926661214312880e+00,7.203443905047921980e+00,7.928513479935454633e+00,1.913904039451043981e-01,5.696254860982482882e+01,6.510000000000000000e+02,7.736317065159417972e+00,7.353536257269207788e+00
5.980000000000000000e+02,7.543517704968066617e+00,7.201945887268486501e+00,7.927262027801108779e+00,1.914496784150270248e-01,5.694131234453191581e+01,6.510000000000000000e+02,7.734967383383094308e+00,7.352068026553039815e+00
5.985000000000000000e+02,7.542108858739392296e+00,7.200448018096870406e+00,7.926010642175405962e+00,1.915089678773236326e-01,5.692008172185265380e+01,6.510000000000000000e+02,7.733617826616716151e+00,7.350599890862068442e+00
5.990000000000000000e+02,7.540700168637444634e+00,7.198950296474840194e+00,7.924759321557918845e+00,1.915682297011651880e-01,5.689885741991962220e+01,6.510000000000000000e+02,7.732268398338609572e+00,7.349131938936278807e+00
5.995000000000000000e+02,7.539291633459573205e+00,7.197452721347892712e+00,7.923508064450619948e+00,1.916274637417335891e-01,5.687763941921360811e+01,6.510000000000000000e+02,7.730919097201306656e+00,7.347664169717839755e+00
6.000000000000000000e+02,7.537883252006608359e+00,7.195955291665242726e+00,7.922256869357958919e+00,1.916866698538346181e-01,5.685642770028137249e+01,6.510000000000000000e+02,7.729569921860441895e+00,7.346196582152773935e+00
6.005000000000000000e+02,7.536475023082879865e+00,7.194458006379847781e+00,7.921005734787091690e+00,1.917458478922378362e-01,5.683522224373600551e+01,6.510000000000000000e+02,7.728220870975118117e+00,7.344729175190640724e+00
6.010000000000000000e+02,7.535066945496208923e+00,7.192960864448258107e+00,7.919754659247711714e+00,1.918049977112691595e-01,5.681402303025658540e+01,6.510000000000000000e+02,7.726871943207477500e+00,7.343261947784940347e+00
6.015000000000000000e+02,7.533659018057886847e+00,7.191463864830856423e+00,7.918503641251580127e+00,1.918641191648340627e-01,5.679283004058783035e+01,6.510000000000000000e+02,7.725523137222720216e+00,7.341794898893053478e+00
6.020000000000000000e+02,7.532251239582733682e+00,7.189967006491788659e+00,7.917252679313796726e+00,1.919232121065309604e-01,5.677164325554091562e+01,6.510000000000000000e+02,7.724174451689264309e+00,7.340328027476203054e+00
6.025000000000000000e+02,7.530843608889055574e+00,7.188470288398807639e+00,7.916001771951274080e+00,1.919822763899451945e-01,5.675046265599299744e+01,6.510000000000000000e+02,7.722825885278999714e+00,7.338861332499110546e+00
6.030000000000000000e+02,7.529436115287602149e+00,7.186973709523490683e+00,7.914750917684059139e+00,1.920413116469093517e-01,5.672928807957632102e+01,6.510000000000000000e+02,7.721477426934511890e+00,7.337394803640692409e+00
6.035000000000000000e+02,7.528028734553051216e+00,7.185477268841071741e+00,7.913500115034524995e+00,1.921002965497587978e-01,5.670811915219090338e+01,6.510000000000000000e+02,7.720129031102810124e+00,7.335928438003291419e+00
6.040000000000000000e+02,7.526621495624167046e+00,7.183980965330456492e+00,7.912249362527669305e+00,1.921592483200343648e-01,5.668695631510668420e+01,6.510000000000000000e+02,7.718780743944201106e+00,7.334462247304132987e+00
6.045000000000000000e+02,7.525214392093205973e+00,7.182484797974426627e+00,7.910998658690818530e+00,1.922181726224253262e-01,5.666579947285303120e+01,6.510000000000000000e+02,7.717432564715631216e+00,7.332996219470780730e+00
6.050000000000000000e+02,7.523807415713348767e+00,7.180988765759328984e+00,7.909748002053848204e+00,1.922770710337655398e-01,5.664464850078850588e+01,6.510000000000000000e+02,7.716084486747114113e+00,7.331530344679583422e+00
6.055000000000000000e+02,7.522400579888492977e+00,7.179492867674766465e+00,7.908497391148548772e+00,1.923359398667175979e-01,5.662350359807114586e+01,6.510000000000000000e+02,7.714736519755210686e+00,7.330064640021774380e+00
6.060000000000000000e+02,7.520993883460547202e+00,7.177997102715175437e+00,7.907246824510677286e+00,1.923947789725436730e-01,5.660236474602685774e+01,6.510000000000000000e+02,7.713388662433090737e+00,7.328599104488003668e+00
6.065000000000000000e+02,7.519587325274939893e+00,7.176501469878225237e+00,7.905996300677499811e+00,1.924535882022234135e-01,5.658123192604743679e+01,6.510000000000000000e+02,7.712040913477164139e+00,7.327133737072716535e+00
6.070000000000000000e+02,7.518180904180553625e+00,7.175005968165079295e+00,7.904745818188898987e+00,1.925123674062288737e-01,5.656010511958946552e+01,6.510000000000000000e+02,7.710693271586782416e+00,7.325668536774323947e+00
6.075000000000000000e+02,7.516774611253465466e+00,7.173510596580944920e+00,7.903495375587360705e+00,1.925711160688812762e-01,5.653898419112870499e+01,6.510000000000000000e+02,7.709345727322346242e+00,7.324203495184584689e+00
6.080000000000000000e+02,7.515368437611011032e+00,7.172015354134662957e+00,7.902244971417696107e+00,1.926298382333061499e-01,5.651786900761756982e+01,6.510000000000000000e+02,7.707998275844317071e+00,7.322738599377704993e+00
6.085000000000000000e+02,7.513962372901103137e+00,7.170520239838598542e+00,7.900994604227243201e+00,1.926885558390594444e-01,5.649675942092492420e+01,6.510000000000000000e+02,7.706650928740163664e+00,7.321273817062043499e+00
6.090000000000000000e+02,7.512556440578848083e+00,7.169025252708998153e+00,7.899744272565775383e+00,1.927472428874897892e-01,5.647565577252346003e+01,6.510000000000000000e+02,7.705303683466337539e+00,7.319809197691358627e+00
6.095000000000000000e+02,7.511150639510058902e+00,7.167530391765813746e+00,7.898493974985712818e+00,1.928058992278152139e-01,5.645455804418940460e+01,6.510000000000000000e+02,7.703956538737874560e+00,7.318344740282242356e+00
6.100000000000000000e+02,7.509744935844854474e+00,7.166035656032768486e+00,7.897243710041864873e+00,1.928645613083834198e-01,5.643346574045611419e+01,6.510000000000000000e+02,7.702609497153238394e+00,7.316880374536470555e+00
6.105000000000000000e+02,7.508339340893972924e+00,7.164541044537332759e+00,7.895993476291547353e+00,1.929232049118097259e-01,5.641237902100958479e+01,6.510000000000000000e+02,7.701262545805782622e+00,7.315416135982162338e+00
6.110000000000000000e+02,7.506933873630253551e+00,7.163046556311646995e+00,7.894743272294345360e+00,1.929818175087402721e-01,5.639129816494629210e+01,6.510000000000000000e+02,7.699915691138993878e+00,7.313952056121513223e+00
6.115000000000000000e+02,7.505528532932769004e+00,7.161552190389618211e+00,7.893493096612328230e+00,1.930403989472201931e-01,5.637022315429363317e+01,6.510000000000000000e+02,7.698568931879988142e+00,7.312488133985548977e+00
6.120000000000000000e+02,7.504123317684063821e+00,7.160057945810915925e+00,7.892242947810344411e+00,1.930989490755088966e-01,5.634915397114374969e+01,6.510000000000000000e+02,7.697222266759571774e+00,7.311024368608555868e+00
6.125000000000000000e+02,7.502718226770086929e+00,7.158563821616908740e+00,7.890992824454325039e+00,1.931574677415406893e-01,5.632809059765240534e+01,6.510000000000000000e+02,7.695875694511627785e+00,7.309560759028546961e+00
6.130000000000000000e+02,7.501313259080301776e+00,7.157069816853804944e+00,7.889742725114872179e+00,1.932159547927453369e-01,5.630703301604039979e+01,6.510000000000000000e+02,7.694529213873046558e+00,7.308097304287556106e+00
6.135000000000000000e+02,7.499908413507648142e+00,7.155575930571458798e+00,7.888492648364396231e+00,1.932744100764750561e-01,5.628598120859321341e+01,6.510000000000000000e+02,7.693182823584122865e+00,7.306634003431174307e+00
6.140000000000000000e+02,7.498503675742962393e+00,7.154082161823565045e+00,7.887242592776868122e+00,1.933328479757604190e-01,5.626493496523713134e+01,6.510000000000000000e+02,7.691836523718722951e+00,7.305170827767201835e+00
6.145000000000000000e+02,7.497098997467914749e+00,7.152588509667479499e+00,7.885992556929171116e+00,1.933913203025437455e-01,5.624389358060277999e+01,6.510000000000000000e+02,7.690490317770458439e+00,7.303707677165370171e+00
6.150000000000000000e+02,7.495694437844437452e+00,7.151094973164655144e+00,7.884742539400352079e+00,1.934497605648674845e-01,5.622285791539462707e+01,6.510000000000000000e+02,7.689144198409304742e+00,7.302244677279569274e+00
6.155000000000000000e+02,7.494289995778817826e+00,7.149601551379689113e+00,7.883492538771971425e+00,1.935081686094649034e-01,5.620182795214905269e+01,6.510000000000000000e+02,7.687798164388281563e+00,7.300781827169353200e+00
6.160000000000000000e+02,7.492885670180707613e+00,7.148108243381057214e+00,7.882242553628146631e+00,1.935665442822299409e-01,5.618080367346475157e+01,6.510000000000000000e+02,7.686452214462937249e+00,7.299319125898477978e+00
6.165000000000000000e+02,7.491481459963300615e+00,7.146615048241335089e+00,7.880992582555622405e+00,1.936248874291814637e-01,5.615978506200583098e+01,6.510000000000000000e+02,7.685106347392482995e+00,7.297856572534118236e+00
6.170000000000000000e+02,7.490077364043265185e+00,7.145121965036770106e+00,7.879742624144069119e+00,1.936831978955894373e-01,5.613877210050037547e+01,6.510000000000000000e+02,7.683760561938854039e+00,7.296394166147676330e+00
6.175000000000000000e+02,7.488673381340739788e+00,7.143628992847330217e+00,7.878492676984152787e+00,1.937414755265802757e-01,5.611776477174056055e+01,6.510000000000000000e+02,7.682414856867319841e+00,7.294931905814158846e+00
6.180000000000000000e+02,7.487269510779298365e+00,7.142136130756365553e+00,7.877242739669745752e+00,1.937997201671143310e-01,5.609676305858213397e+01,6.510000000000000000e+02,7.681069230946413029e+00,7.293469790612183701e+00
6.185000000000000000e+02,7.485865751285960989e+00,7.140643377851518814e+00,7.875992810796581090e+00,1.938579316613819881e-01,5.607576694394415995e+01,6.510000000000000000e+02,7.679723682947342311e+00,7.292007819624579668e+00
6.190000000000000000e+02,7.484462101791280908e+00,7.139150733223982748e+00,7.874742888963321086e+00,1.939161098536095196e-01,5.605477641081072449e+01,6.510000000000000000e+02,7.678378211644890428e+00,7.290545991937672277e+00
6.195000000000000000e+02,7.483058542089208842e+00,7.137658195969505570e+00,7.873492972770963938e+00,1.939742835186334946e-01,5.603379116700084239e+01,6.510000000000000000e+02,7.677032825607842170e+00,7.289084258570575514e+00
6.200000000000000000e+02,7.481655048654502593e+00,7.136165765194184551e+00,7.872243060822833982e+00,1.940324864393944970e-01,5.601281087285126148e+01,6.510000000000000000e+02,7.675687535093896230e+00,7.287622562215108069e+00
6.205000000000000000e+02,7.480251626374581519e+00,7.134673439992185173e+00,7.870993151723951087e+00,1.940906603735811087e-01,5.599183557832382263e+01,6.510000000000000000e+02,7.674342286748163211e+00,7.286160966000999828e+00
6.210000000000000000e+02,7.478848268052236570e+00,7.133181219469740597e+00,7.869743244083231559e+00,1.941488059511675690e-01,5.597086517540019912e+01,6.510000000000000000e+02,7.672997074003403917e+00,7.284699462101068335e+00
6.215000000000000000e+02,7.477445014166011816e+00,7.131689102736538111e+00,7.868493336511080294e+00,1.942069176411906906e-01,5.594990026673583827e+01,6.510000000000000000e+02,7.671651931807202729e+00,7.283238096524821792e+00
6.220000000000000000e+02,7.476041863666374354e+00,7.130197088907006986e+00,7.867243427620184804e+00,1.942649952860472373e-01,5.592894083568569386e+01,6.510000000000000000e+02,7.670306858952422147e+00,7.281776868380326562e+00
6.225000000000000000e+02,7.474638815507167244e+00,7.128705177098821899e+00,7.865993516025449495e+00,1.943230387285275196e-01,5.590798686566708398e+01,6.510000000000000000e+02,7.668961854235694986e+00,7.280315776778639503e+00
6.230000000000000000e+02,7.473235868645766722e+00,7.127213366441778497e+00,7.864743600344822561e+00,1.943810478102308281e-01,5.588703834016144611e+01,6.510000000000000000e+02,7.667616916455997966e+00,7.278854820835535477e+00
6.235000000000000000e+02,7.471833022043067096e+00,7.125721656052440345e+00,7.863493679198270137e+00,1.944390223729941247e-01,5.586609524271460003e+01,6.510000000000000000e+02,7.666272044416061249e+00,7.277393999670072944e+00
6.240000000000000000e+02,7.470430274663372394e+00,7.124230045059810834e+00,7.862243751208061404e+00,1.944969622583564428e-01,5.584515755693480088e+01,6.510000000000000000e+02,7.664927236921728948e+00,7.275933312405016729e+00
6.245000000000000000e+02,7.469027625474421228e+00,7.122738532596706307e+00,7.860993814998998630e+00,1.945548673070685575e-01,5.582422526649294525e+01,6.510000000000000000e+02,7.663582492781490174e+00,7.274472758167352282e+00
6.250000000000000000e+02,7.467624982184478455e+00,7.121247117799170745e+00,7.859743869197928667e+00,1.946128232367962951e-01,5.580329702551393467e+01,6.510000000000000000e+02,7.662237805421274750e+00,7.273012158947682160e+00
6.255000000000000000e+02,7.466222432700954315e+00,7.119755799807977681e+00,7.858493912434393991e+00,1.946707461898367353e-01,5.578237411398906431e+01,6.510000000000000000e+02,7.660893178890791688e+00,7.271551686511116941e+00
6.260000000000000000e+02,7.464819978126283395e+00,7.118264577767768664e+00,7.857243943339889292e+00,1.947286340071759381e-01,5.576145654673558028e+01,6.510000000000000000e+02,7.659548612133458612e+00,7.270091344119107291e+00
6.265000000000000000e+02,7.463417617441463037e+00,7.116773450827418301e+00,7.855993960548679489e+00,1.947864865285985903e-01,5.574054430766975798e+01,6.510000000000000000e+02,7.658204103970062349e+00,7.268631130912864613e+00
6.270000000000000000e+02,7.462015313454803511e+00,7.115282418138021647e+00,7.854743962696986159e+00,1.948443480622563395e-01,5.571963685820578860e+01,6.510000000000000000e+02,7.656859661517059656e+00,7.267170965392547366e+00
6.275000000000000000e+02,7.460613094040915882e+00,7.113791478854990302e+00,7.853493948423681204e+00,1.949021829247446214e-01,5.569873459988360054e+01,6.510000000000000000e+02,7.655515276965660476e+00,7.265710911116171289e+00
6.280000000000000000e+02,7.459210965433780594e+00,7.112300632137593226e+00,7.852243916369648247e+00,1.949599820512971649e-01,5.567783762144900095e+01,6.510000000000000000e+02,7.654170947485078536e+00,7.264250983382483540e+00
6.285000000000000000e+02,7.457808926628207047e+00,7.110809877151240244e+00,7.850993865178368836e+00,1.950177452805954004e-01,5.565694590706969080e+01,6.510000000000000000e+02,7.652826671908802503e+00,7.262791181347610703e+00
6.290000000000000000e+02,7.456406976622531602e+00,7.109312690534523860e+00,7.849743793495732369e+00,1.950754724509362326e-01,5.563605944097711387e+01,6.510000000000000000e+02,7.651482449073468750e+00,7.261331504171594453e+00
6.295000000000000000e+02,7.455005102526262917e+00,7.107802217005734668e+00,7.848493699969731452e+00,1.951331765001244334e-01,5.561517803526364645e+01,6.510000000000000000e+02,7.650138279026387877e+00,7.259871926026138844e+00
6.300000000000000000e+02,7.453603298922301335e+00,7.106291801675937769e+00,7.847243583250819832e+00,1.951908488342981585e-01,5.559430160517406705e+01,6.510000000000000000e+02,7.648794147756598605e+00,7.258412450088003176e+00
6.305000000000000000e+02,7.452201559204161718e+00,7.104781443573311428e+00,7.845993441991701012e+00,1.952484428410773964e-01,5.557343003343680721e+01,6.510000000000000000e+02,7.647450002045238726e+00,7.256953116363085599e+00
6.310000000000000000e+02,7.450799872147126024e+00,7.103271141719667447e+00,7.844743274846995185e+00,1.953060408101033041e-01,5.555256318436454421e+01,6.510000000000000000e+02,7.646105912957229300e+00,7.255493831337023636e+00
6.315000000000000000e+02,7.449398243579287815e+00,7.101760895144090924e+00,7.843493080474379653e+00,1.953636338994794719e-01,5.553170114089258647e+01,6.510000000000000000e+02,7.644761877478767786e+00,7.254034609679807843e+00
6.320000000000000000e+02,7.447996697593392668e+00,7.100250702889232102e+00,7.842242857533676670e+00,1.954211900355370124e-01,5.551084424887697821e+01,6.510000000000000000e+02,7.643417887628929819e+00,7.252575507557855516e+00
6.325000000000000000e+02,7.446595233211068532e+00,7.098740563980082463e+00,7.840992604686842782e+00,1.954787090546634409e-01,5.548999249297549596e+01,6.510000000000000000e+02,7.642073942265732889e+00,7.251116524156405063e+00
6.330000000000000000e+02,7.445193849457510282e+00,7.097230477455536146e+00,7.839742320598193537e+00,1.955361907927302967e-01,5.546914585790966612e+01,6.510000000000000000e+02,7.640730040250240052e+00,7.249657658664779625e+00
6.335000000000000000e+02,7.443792545361422874e+00,7.095720442357733582e+00,7.838492003934291574e+00,1.955936350848495042e-01,5.544830432846400470e+01,6.510000000000000000e+02,7.639386180446273045e+00,7.248198910276573592e+00
6.340000000000000000e+02,7.442391319955028450e+00,7.094210457731982444e+00,7.837241653363953731e+00,1.956510417660392298e-01,5.542746788948609549e+01,6.510000000000000000e+02,7.638042361721067763e+00,7.246740278188990025e+00
6.345000000000000000e+02,7.440990150336766362e+00,7.092700522628589077e+00,7.835991267558278572e+00,1.957083701240002471e-01,5.540663618354537334e+01,6.510000000000000000e+02,7.636698520460767803e+00,7.245281780212765810e+00
6.350000000000000000e+02,7.439589044712340282e+00,7.091190636097389977e+00,7.834740845190816039e+00,1.957656369267212759e-01,5.538580933880518842e+01,6.510000000000000000e+02,7.635354681639061170e+00,7.243823407785618507e+00
6.355000000000000000e+02,7.438188014896378597e+00,7.089680797192829509e+00,7.833490384937445761e+00,1.958228656124375577e-01,5.536498753964479391e+01,6.510000000000000000e+02,7.634010880508815156e+00,7.242365149283941150e+00
6.360000000000000000e+02,7.436787059934959920e+00,7.088171004973606415e+00,7.832239885475948959e+00,1.958800560146771175e-01,5.534417077116038541e+01,6.510000000000000000e+02,7.632667115949637093e+00,7.240907003920282747e+00
6.365000000000000000e+02,7.435386178877696928e+00,7.086661258500977389e+00,7.830989345487012976e+00,1.959372079668742495e-01,5.532335901851133286e+01,6.510000000000000000e+02,7.631323386844571566e+00,7.239448970910822290e+00
6.370000000000000000e+02,7.433985370777758561e+00,7.085151556839541342e+00,7.829738763653212530e+00,1.959943213014402053e-01,5.530255226692013792e+01,6.510000000000000000e+02,7.629979692079198905e+00,7.237991049476318217e+00
6.375000000000000000e+02,7.432584634691824732e+00,7.083641899057122160e+00,7.828488138659357887e+00,1.960513958506932275e-01,5.528175050167200766e+01,6.510000000000000000e+02,7.628636030542518043e+00,7.236533238841130533e+00
6.380000000000000000e+02,7.431183969680016155e+00,7.082132284224742058e+00,7.827237469192765751e+00,1.961084314466373935e-01,5.526095370811370344e+01,6.510000000000000000e+02,7.627292401126653409e+00,7.235075538233378900e+00
6.385000000000000000e+02,7.429783374806064877e+00,7.080622711418587123e+00,7.825986753943002583e+00,1.961654279206309359e-01,5.524016187165587866e+01,6.510000000000000000e+02,7.625948802726695064e+00,7.233617946885434691e+00
6.390000000000000000e+02,7.428382849137118882e+00,7.079113179713822035e+00,7.824735991601773577e+00,1.962223851040500178e-01,5.521937497777042125e+01,6.510000000000000000e+02,7.624605234241169427e+00,7.232160464033069225e+00
6.395000000000000000e+02,7.426982391743945477e+00,7.077603688191019593e+00,7.823485180863150035e+00,1.962793028274487372e-01,5.519859301199304724e+01,6.510000000000000000e+02,7.623261694571394465e+00,7.230703088916497379e+00
6.400000000000000000e+02,7.425582001700754553e+00,7.076094235934136556e+00,7.822234320423369525e+00,1.963361809210459330e-01,5.517781595992084931e+01,6.510000000000000000e+02,7.621918182621801208e+00,7.229245820779708787e+00
6.405000000000000000e+02,7.424181678085285618e+00,7.074584822031264153e+00,7.820983408981136975e+00,1.963930192150344645e-01,5.515704380721364686e+01,6.510000000000000000e+02,7.620574697300320111e+00,7.227788658870252014e+00
6.410000000000000000e+02,7.422781414182061610e+00,7.073075445571388897e+00,7.819732445237185026e+00,1.964498247606774328e-01,5.513627645637514263e+01,6.510000000000000000e+02,7.619231238942739459e+00,7.226331589421383761e+00
6.415000000000000000e+02,7.421381163524781499e+00,7.071566105647359102e+00,7.818481427894677260e+00,1.965066541293914726e-01,5.511551323943757552e+01,6.510000000000000000e+02,7.617887817654173332e+00,7.224874509395390554e+00
6.420000000000000000e+02,7.419980976434128017e+00,7.070056801356459530e+00,7.817230355658942642e+00,1.965634433138377102e-01,5.509475487789173798e+01,6.510000000000000000e+02,7.616544419747965478e+00,7.223417533120289669e+00
6.425000000000000000e+02,7.418580852001607440e+00,7.068547531798549777e+00,7.815979227237439098e+00,1.966201921429129029e-01,5.507400135764321902e+01,6.510000000000000000e+02,7.615201044144520814e+00,7.221960659858694953e+00
6.430000000000000000e+02,7.417180789322245893e+00,7.067038296076617598e+00,7.814728041340289089e+00,1.966769004449367697e-01,5.505325266465960254e+01,6.510000000000000000e+02,7.613857689767182357e+00,7.220503888877309429e+00
6.435000000000000000e+02,7.415780787494573367e+00,7.065529093297044483e+00,7.813476796679504233e+00,1.967335680476746673e-01,5.503250878497040333e+01,6.510000000000000000e+02,7.612514355542248090e+00,7.219047219446898644e+00
6.440000000000000000e+02,7.414380845620666349e+00,7.064019922568991028e+00,7.812225491969685187e+00,1.967901947789547912e-01,5.501176970466777050e+01,6.510000000000000000e+02,7.611171040399621113e+00,7.217590650841711586e+00
6.445000000000000000e+02,7.412980962806156704e+00,7.062510783005554238e+00,7.810974125927671707e+00,1.968467804655225084e-01,5.499103540990613226e+01,6.510000000000000000e+02,7.609827743271678102e+00,7.216134182340634418e+00
6.450000000000000000e+02,7.411581138160248550e+00,7.061001673725357364e+00,7.809722697272371228e+00,1.969033249345387981e-01,5.497030588690304853e+01,6.510000000000000000e+02,7.608484463094787209e+00,7.214677813225709890e+00
6.455000000000000000e+02,7.410181350429076552e+00,7.059492593846930397e+00,7.808471204724898307e+00,1.969598444544050919e-01,5.494958082657439746e+01,6.510000000000000000e+02,7.607141194883482171e+00,7.213221505974670933e+00
6.460000000000000000e+02,7.408781544148043352e+00,7.057983542490416262e+00,7.807219647008705188e+00,1.970164205708937188e-01,5.492885943888323652e+01,6.510000000000000000e+02,7.605797964718936655e+00,7.211765123577150050e+00
6.465000000000000000e+02,7.407381793155350280e+00,7.056474518780261995e+00,7.805968022849304688e+00,1.970729552048533229e-01,5.490814277924253872e+01,6.510000000000000000e+02,7.604454748360203631e+00,7.210308837950496041e+00
6.470000000000000000e+02,7.405982096573541007e+00,7.054965521846377818e+00,7.804716330974888372e+00,1.971294481819860223e-01,5.488743083410835055e+01,6.510000000000000000e+02,7.603111544755527085e+00,7.208852648391554929e+00
6.475000000000000000e+02,7.404582453528715469e+00,7.053456550821045390e+00,7.803464570115689725e+00,1.971858993282333550e-01,5.486672358999922494e+01,6.510000000000000000e+02,7.601768352856949740e+00,7.207396554200482086e+00
6.480000000000000000e+02,7.403182863150510329e+00,7.051947604839467587e+00,7.802212739003971720e+00,1.972423084686541761e-01,5.484602103349543256e+01,6.510000000000000000e+02,7.600425171619164644e+00,7.205940554681856902e+00
6.485000000000000000e+02,7.401783324572192235e+00,7.050438683040150423e+00,7.800960836374078333e+00,1.972986754277772925e-01,5.482532315124052502e+01,6.510000000000000000e+02,7.599081999999969916e+00,7.204484649144414554e+00
6.490000000000000000e+02,7.400383836930493509e+00,7.048929784564836432e+00,7.799708860963187718e+00,1.973550000301951823e-01,5.480462992993901850e+01,6.510000000000000000e+02,7.597738836960689746e+00,7.203028836900298160e+00
6.495000000000000000e+02,7.398984399365780895e+00,7.047420908558144070e+00,7.798456811510471098e+00,1.974112820999042173e-01,5.478394135635853246e+01,6.510000000000000000e+02,7.596395681465685890e+00,7.201573117265875901e+00
6.500000000000000000e+02,7.397585011021963197e+00,7.045912054168060656e+00,7.797204686757400083e+00,1.974675214601739059e-01,5.476325741732844676e+01,6.510000000000000000e+02,7.595052532482136520e+00,7.200117489561789874e+00
6.505000000000000000e+02,7.396185671046606736e+00,7.044403220546426425e+00,7.795952485447471325e+00,1.975237179340738891e-01,5.474257809974164246e+01,6.510000000000000000e+02,7.593709388980681041e+00,7.198661953112532430e+00
6.510000000000000000e+02,7.394786378590692877e+00,7.042894406849970146e+00,7.794700206326747427e+00,1.975798713444741617e-01,5.472190339055094910e+01,6.510000000000000000e+02,7.592366249935167843e+00,7.197206507246217910e+00
6.515000000000000000e+02,7.393387132808919127e+00,7.041385612234374314e+00,7.793447848143457257e+00,1.976359815134305642e-01,5.470123327677326586e+01,6.510000000000000000e+02,7.591023114322349663e+00,7.195751151295488590e+00
6.520000000000000000e+02,7.391987932859474419e+00,7.039876835860553683e+00,7.792195409647624693e+00,1.976920482627777531e-01,5.468056774548640675e+01,6.510000000000000000e+02,7.589679981122252173e+00,7.194295884596696666e+00
6.525000000000000000e+02,7.390588777904208762e+00,7.038368076894904846e+00,7.790942889591749854e+00,1.977480714138879769e-01,5.465990678383153778e+01,6.510000000000000000e+02,7.588336849318095823e+00,7.192840706490320812e+00
6.530000000000000000e+02,7.389189667108637671e+00,7.036859334505082941e+00,7.789690286730668767e+00,1.978040507876711041e-01,5.463925037901307036e+01,6.510000000000000000e+02,7.586993717896309164e+00,7.191385616320966179e+00
6.535000000000000000e+02,7.387790599641682832e+00,7.035350607859756522e+00,7.788437599821501856e+00,1.978599862046191427e-01,5.461859851829491674e+01,6.510000000000000000e+02,7.585650585846302363e+00,7.189930613437063300e+00
6.540000000000000000e+02,7.386391574675929661e+00,7.033841896132766003e+00,7.787184827623412353e+00,1.979158774851566549e-01,5.459795118900427724e+01,6.510000000000000000e+02,7.584307452161086260e+00,7.188475697190773062e+00
6.545000000000000000e+02,7.384992591387570471e+00,7.032333198501672378e+00,7.785931968897645383e+00,1.979717244486547401e-01,5.457730837853048911e+01,6.510000000000000000e+02,7.582964315836225211e+00,7.187020866938915731e+00
6.550000000000000000e+02,7.383593648956451538e+00,7.030824514146730486e+00,7.784679022408109716e+00,1.980275269144616823e-01,5.455667007432590765e+01,6.510000000000000000e+02,7.581621175870913554e+00,7.185566122041990411e+00
6.555000000000000000e+02,7.382194746565938104e+00,7.029315842252267466e+00,7.783425986920512685e+00,1.980832847013329345e-01,5.453603626390381010e+01,6.510000000000000000e+02,7.580278031267270400e+00,7.184111461864606696e+00
6.560000000000000000e+02,7.380795883403097335e+00,7.027807182004836228e+00,7.782172861203220826e+00,1.981389976277602161e-01,5.451540693484104594e+01,6.510000000000000000e+02,7.578934881030857440e+00,7.182656885775337230e+00
6.565000000000000000e+02,7.379397058658593522e+00,7.026298532594737800e+00,7.780919644026562665e+00,1.981946655115773837e-01,5.449478207477634584e+01,6.510000000000000000e+02,7.577591724170170906e+00,7.181202393147015250e+00
6.570000000000000000e+02,7.377998271526766239e+00,7.024789893214879122e+00,7.779666334163048980e+00,1.982502881702454256e-01,5.447416167141153664e+01,6.510000000000000000e+02,7.576248559697011942e+00,7.179747983356519647e+00
6.575000000000000000e+02,7.376599521205460697e+00,7.023281263062579605e+00,7.778412930387425206e+00,1.983058654206337756e-01,5.445354571250886977e+01,6.510000000000000000e+02,7.574905386626094916e+00,7.178293655784827365e+00
6.580000000000000000e+02,7.375200806896225814e+00,7.021772641340752408e+00,7.777159431476432516e+00,1.983613970796768156e-01,5.443293418589414046e+01,6.510000000000000000e+02,7.573562203975903628e+00,7.176839409816548887e+00
6.585000000000000000e+02,7.373802127804229833e+00,7.020264027249532468e+00,7.775905836209680011e+00,1.984168829631491326e-01,5.441232707945500380e+01,6.510000000000000000e+02,7.572219010767379466e+00,7.175385244841080201e+00
6.590000000000000000e+02,7.372403483138229241e+00,7.018755419999633816e+00,7.774652143368794732e+00,1.984723228871090872e-01,5.439172438114089658e+01,6.510000000000000000e+02,7.570875806025338939e+00,7.173931160251119543e+00
6.595000000000000000e+02,7.371004848116485597e+00,7.017246818797396202e+00,7.773398351736727108e+00,1.985277335331062099e-01,5.437112573193852683e+01,6.510000000000000000e+02,7.569532581649592196e+00,7.172477114583379887e+00
6.600000000000000000e+02,7.369606236466708538e+00,7.015738222854145612e+00,7.772144460099918106e+00,1.985831045179295984e-01,5.435053132996897318e+01,6.510000000000000000e+02,7.568189340984638136e+00,7.171023131948778051e+00
6.605000000000000000e+02,7.368207656821970986e+00,7.014229631386307950e+00,7.770890467246435840e+00,1.986384290394372920e-01,5.432994129954117568e+01,6.510000000000000000e+02,7.566846085861407722e+00,7.169569227782533360e+00
6.610000000000000000e+02,7.366809108405335316e+00,7.012721043613994176e+00,7.769636371966637256e+00,1.986937069117362675e-01,5.430935562885012757e+01,6.510000000000000000e+02,7.565502815317071139e+00,7.168115401493599492e+00
6.615000000000000000e+02,7.365410590443616456e+00,7.011212458759977117e+00,7.768382173052922113e+00,1.987489379482784424e-01,5.428877430615455069e+01,6.510000000000000000e+02,7.564159528391894760e+00,7.166661652495337265e+00
6.620000000000000000e+02,7.364012093324361352e+00,7.009703876051149862e+00,7.767127869300118448e+00,1.988041201165959282e-01,5.426819718880278032e+01,6.510000000000000000e+02,7.562816213440956226e+00,7.165207973207765590e+00
6.625000000000000000e+02,7.362613513091059936e+00,7.008195294715926948e+00,7.765873459505344023e+00,1.988592484337544097e-01,5.424762274383871130e+01,6.510000000000000000e+02,7.561472761524814068e+00,7.163754264657305804e+00
6.630000000000000000e+02,7.361214945217298578e+00,7.006686713986843174e+00,7.764618942467352625e+00,1.989143317141486011e-01,5.422705238105179859e+01,6.510000000000000000e+02,7.560129276931447428e+00,7.162300613503148838e+00
6.635000000000000000e+02,7.359816404330750572e+00,7.005178133100356419e+00,7.763364316987875213e+00,1.989693674071480733e-01,5.420648631462241696e+01,6.510000000000000000e+02,7.558785771737898784e+00,7.160847036923602360e+00
6.640000000000000000e+02,7.358417889675157753e+00,7.003669551294623652e+00,7.762109581870377362e+00,1.990243553238894292e-01,5.418592453310348844e+01,6.510000000000000000e+02,7.557442244999046821e+00,7.159393534351268684e+00
6.645000000000000000e+02,7.357019400497782691e+00,7.002160967813369830e+00,7.760854735920339920e+00,1.990792952754223966e-01,5.416536702510811097e+01,6.510000000000000000e+02,7.556098695773205698e+00,7.157940105222360572e+00
6.650000000000000000e+02,7.355620936049676928e+00,7.000652381901484311e+00,7.759599777945913601e+00,1.991341870722299623e-01,5.414481377931323891e+01,6.510000000000000000e+02,7.554755123121906557e+00,7.156486748977447299e+00
6.655000000000000000e+02,7.354222495585567287e+00,6.999143792808077080e+00,7.758344706757267950e+00,1.991890305240767156e-01,5.412426478445793521e+01,6.510000000000000000e+02,7.553411526109645280e+00,7.155033465061490183e+00
6.660000000000000000e+02,7.352824078363934035e+00,6.997635199784977722e+00,7.757089521167055857e+00,1.992438254404226561e-01,5.410372002934457214e+01,6.510000000000000000e+02,7.552067903804357663e+00,7.153580252923511296e+00
6.665000000000000000e+02,7.351425683646921172e+00,6.996126602087812785e+00,7.755834219989893086e+00,1.992985716304014054e-01,5.408317950283751685e+01,6.510000000000000000e+02,7.550724255277323493e+00,7.152127112016519739e+00
6.670000000000000000e+02,7.350027307097040108e+00,6.994617998975265039e+00,7.754578802042709107e+00,1.993532686315866997e-01,5.406264314078627109e+01,6.510000000000000000e+02,7.549380575728627640e+00,7.150674038465452576e+00
6.675000000000000000e+02,7.348628920094954609e+00,6.993109389709381674e+00,7.753323266144536596e+00,1.994079141552859147e-01,5.404211052148369987e+01,6.510000000000000000e+02,7.548036834250241078e+00,7.149221005939668139e+00
6.680000000000000000e+02,7.347230553284342491e+00,6.991600773555633808e+00,7.752067611116634893e+00,1.994625103703742131e-01,5.402158209615819118e+01,6.510000000000000000e+02,7.546693063654716482e+00,7.147768042913968500e+00
6.685000000000000000e+02,7.345832205941802862e+00,6.990092149782579867e+00,7.750811835782242198e+00,1.995170570842712265e-01,5.400105785391938440e+01,6.510000000000000000e+02,7.545349263026074560e+00,7.146315148857532051e+00
6.690000000000000000e+02,7.344433877347725570e+00,6.988583517662603661e+00,7.749555938966507185e+00,1.995715541034186191e-01,5.398053778394019986e+01,6.510000000000000000e+02,7.544005431451143551e+00,7.144862323244306701e+00
6.695000000000000000e+02,7.343035566786020318e+00,6.987074876470423135e+00,7.748299919498018440e+00,1.996260012341500301e-01,5.396002187545322215e+01,6.510000000000000000e+02,7.542661568020170293e+00,7.143409565551869456e+00
6.700000000000000000e+02,7.341637273544638020e+00,6.985566225484794778e+00,7.747043776207092058e+00,1.996803982818870782e-01,5.393951011775796189e+01,6.510000000000000000e+02,7.541317671826525348e+00,7.141956875262750692e+00
6.705000000000000000e+02,7.340238996915123160e+00,6.984057563987308370e+00,7.745787507925997240e+00,1.997347450520520762e-01,5.391900250021453900e+01,6.510000000000000000e+02,7.539973741967174625e+00,7.140504251863070806e+00
6.710000000000000000e+02,7.338840736192767444e+00,6.982548891263390622e+00,7.744531113489243168e+00,1.997890413490473194e-01,5.389849901224555850e+01,6.510000000000000000e+02,7.538629777541813404e+00,7.139051694843720597e+00
6.715000000000000000e+02,7.337442490676522766e+00,6.981040206602908249e+00,7.743274591733502632e+00,1.998432869772541476e-01,5.387799964333515845e+01,6.510000000000000000e+02,7.537285777653776719e+00,7.137599203699268813e+00
6.720000000000000000e+02,7.336044249603913769e+00,6.979531509295380687e+00,7.742017941497825184e+00,1.998974661218155535e-01,5.385750422910857793e+01,6.510000000000000000e+02,7.535941715725728685e+00,7.136146783482098854e+00
6.725000000000000000e+02,7.334645991432209300e+00,6.978022798637482538e+00,7.740761161623462172e+00,1.999515456844469241e-01,5.383701244025417054e+01,6.510000000000000000e+02,7.534597537116656696e+00,7.134694445747761904e+00
6.730000000000000000e+02,7.333247733970345017e+00,6.976514073926312953e+00,7.739504250953778808e+00,2.000055690992365021e-01,5.381652455545192026e+01,6.510000000000000000e+02,7.533253303069581186e+00,7.133242164871108848e+00
6.735000000000000000e+02,7.331849365197411039e+00,6.975005334463324047e+00,7.738247208333751459e+00,2.000596433878405189e-01,5.379603897485814912e+01,6.510000000000000000e+02,7.531909008585251364e+00,7.131789721809571603e+00
6.740000000000000000e+02,7.330451007649943840e+00,6.973496579555185981e+00,7.736990032611758217e+00,2.001136658126259349e-01,5.377555745480103866e+01,6.510000000000000000e+02,7.530564673462569303e+00,7.130337341837317489e+00
6.745000000000000000e+02,7.329052660647779049e+00,6.971987808508968598e+00,7.735732722637653325e+00,2.001676361745299837e-01,5.375507998511999119e+01,6.510000000000000000e+02,7.529220296822308534e+00,7.128885024473249565e+00
6.750000000000000000e+02,7.327654316571753590e+00,6.970479020640434342e+00,7.734475277263845427e+00,2.002215609121262008e-01,5.373460645662674295e+01,6.510000000000000000e+02,7.527875877483880984e+00,7.127432755659627084e+00
6.755000000000000000e+02,7.326255906916218308e+00,6.968970215259460588e+00,7.733217695344698939e+00,2.002755046862275956e-01,5.371413589140210121e+01,6.510000000000000000e+02,7.526531411602445765e+00,7.125980402229990851e+00
6.760000000000000000e+02,7.324857505574365213e+00,6.967461391687799654e+00,7.731959975737239255e+00,2.003293959989862205e-01,5.369366934387043955e+01,6.510000000000000000e+02,7.525186901573352571e+00,7.124528109575378743e+00
6.765000000000000000e+02,7.323459111880636918e+00,6.965952549245097103e+00,7.730702117300028320e+00,2.003832346495315608e-01,5.367320680411613409e+01,6.510000000000000000e+02,7.523842346530168257e+00,7.123075877231105579e+00
6.770000000000000000e+02,7.322060725173180629e+00,6.964443687262457772e+00,7.729444118894172711e+00,2.004370204366049402e-01,5.365274826228510818e+01,6.510000000000000000e+02,7.522497745609785014e+00,7.121623704736576244e+00
6.775000000000000000e+02,7.320662344794036436e+00,6.962934805066455013e+00,7.728185979383099813e+00,2.004907531586244962e-01,5.363229370858743295e+01,6.510000000000000000e+02,7.521153097952661071e+00,7.120171591635411801e+00
6.780000000000000000e+02,7.319263970089010307e+00,6.961425901983342435e+00,7.726927697632281600e+00,2.005444326130793320e-01,5.361184313329523121e+01,6.510000000000000000e+02,7.519808402702089722e+00,7.118719537475930004e+00
6.785000000000000000e+02,7.317865600407770899e+00,6.959916977350657064e+00,7.725669272509414931e+00,2.005980585973520802e-01,5.359139652674440413e+01,6.510000000000000000e+02,7.518463659005123034e+00,7.117267541810417875e+00
6.790000000000000000e+02,7.316467235103674582e+00,6.958408030507275299e+00,7.724410702884472180e+00,2.006516309082860827e-01,5.357095387933176056e+01,6.510000000000000000e+02,7.517118866011959888e+00,7.115815604195388389e+00
6.795000000000000000e+02,7.315068873534243288e+00,6.956899060793722889e+00,7.723151987629623072e+00,2.007051493419262644e-01,5.355051518152190937e+01,6.510000000000000000e+02,7.515774022876168914e+00,7.114363724192316774e+00
6.800000000000000000e+02,7.313670507156297518e+00,6.955390067551954658e+00,7.721893125619036624e+00,2.007586084430630913e-01,5.353008030611184864e+01,6.510000000000000000e+02,7.514429115599360998e+00,7.112911898713234038e+00
6.805000000000000000e+02,7.312272079782218270e+00,6.953881050130441999e+00,7.720634115729523295e+00,2.008119711004441588e-01,5.350964841649982162e+01,6.510000000000000000e+02,7.513084050882662623e+00,7.111460108681774805e+00
6.810000000000000000e+02,7.310873654006014633e+00,6.952372007880573967e+00,7.719374956839916813e+00,2.008652791077784605e-01,5.348922044519029839e+01,6.510000000000000000e+02,7.511738933113792704e+00,7.110008374898235672e+00
6.815000000000000000e+02,7.309475229199604129e+00,6.950862940157014336e+00,7.718115647831304216e+00,2.009185322587201394e-01,5.346879638288759651e+01,6.510000000000000000e+02,7.510393761458324491e+00,7.108556696940883768e+00
6.820000000000000000e+02,7.308076804738796284e+00,6.949353846319369588e+00,7.716856187587617377e+00,2.009717303460182569e-01,5.344837622035947078e+01,6.510000000000000000e+02,7.509048535084813736e+00,7.107105074392777944e+00
6.825000000000000000e+02,7.306678331271562854e+00,6.947844725735687454e+00,7.715596574993729639e+00,2.010248683476297815e-01,5.342795923436757022e+01,6.510000000000000000e+02,7.507703199619192524e+00,7.105653462923933184e+00
6.830000000000000000e+02,7.305279856442862041e+00,6.946335577765874625e+00,7.714336808937257928e+00,2.010779508325990506e-01,5.340754612326087170e+01,6.510000000000000000e+02,7.506357807275461091e+00,7.104201905610262102e+00
6.835000000000000000e+02,7.303881379932974482e+00,6.944826401777076441e+00,7.713076888308383339e+00,2.011309776210456757e-01,5.338713688229042020e+01,6.510000000000000000e+02,7.505012357554020852e+00,7.102750402311929001e+00
6.840000000000000000e+02,7.302482901132775872e+00,6.943317197141507080e+00,7.711816811999276489e+00,2.011839485038081077e-01,5.336673150247214181e+01,6.510000000000000000e+02,7.503666849636584146e+00,7.101298952628967598e+00
6.845000000000000000e+02,7.301084419436702611e+00,6.941807963234686518e+00,7.710556578904452785e+00,2.012368632715107741e-01,5.334632997488072448e+01,6.510000000000000000e+02,7.502321282708212635e+00,7.099847556165192586e+00
6.850000000000000000e+02,7.299685934243297147e+00,6.940298699434213958e+00,7.709296187920547716e+00,2.012897217136586092e-01,5.332593229065699347e+01,6.510000000000000000e+02,7.500975655956955812e+00,7.098396212529638483e+00
6.855000000000000000e+02,7.298287444954818071e+00,6.938789405123557685e+00,7.708035637946353269e+00,2.013425236199090362e-01,5.330553844100275285e+01,6.510000000000000000e+02,7.499629968574726746e+00,7.096944921334909395e+00
6.860000000000000000e+02,7.296888950977783672e+00,6.937280079690270718e+00,7.706774927883258464e+00,2.013952687788219953e-01,5.328514841718815376e+01,6.510000000000000000e+02,7.498284219756605751e+00,7.095493682198962482e+00
6.865000000000000000e+02,7.295490451722407066e+00,6.935770722520587128e+00,7.705514056634388709e+00,2.014479569785282420e-01,5.326476221054363691e+01,6.510000000000000000e+02,7.496938408700935419e+00,7.094042494743877825e+00
6.870000000000000000e+02,7.294091946602773824e+00,6.934261333006891626e+00,7.704253023105449572e+00,2.015005880070090960e-01,5.324437981246260421e+01,6.510000000000000000e+02,7.495592534609782476e+00,7.092591358595765172e+00
6.875000000000000000e+02,7.292693435037030270e+00,6.932751910544658891e+00,7.702991826204359960e+00,2.015531616513644986e-01,5.322400121440386300e+01,6.510000000000000000e+02,7.494246596688395101e+00,7.091140273385665438e+00
6.880000000000000000e+02,7.291294896841643336e+00,6.931242454533824038e+00,7.701730464841186397e+00,2.016056966217920354e-01,5.320362612961935156e+01,6.510000000000000000e+02,7.492900593463436287e+00,7.089689200219851273e+00
6.885000000000000000e+02,7.289896280384215999e+00,6.929732964376217552e+00,7.700468937928400592e+00,2.016581824248334098e-01,5.318325380129851254e+01,6.510000000000000000e+02,7.491554462809049575e+00,7.088238097959381534e+00
6.890000000000000000e+02,7.288497633077417603e+00,6.928223439478720103e+00,7.699207244380677828e+00,2.017106249315159805e-01,5.316288492358538775e+01,6.510000000000000000e+02,7.490208258008933306e+00,7.086787008145901900e+00
6.895000000000000000e+02,7.287098845057962571e+00,6.926713879250638861e+00,7.697945383114482176e+00,2.017630867987200705e-01,5.314251792083963721e+01,6.510000000000000000e+02,7.488861931856682475e+00,7.085335758259242667e+00
6.900000000000000000e+02,7.285700041817853467e+00,6.925204283103698621e+00,7.696683353048990206e+00,2.018154899583217698e-01,5.312215459133179252e+01,6.510000000000000000e+02,7.487515531776176125e+00,7.083884551859531697e+00
6.905000000000000000e+02,7.284301227888584584e+00,6.923694650454069510e+00,7.695421153106039469e+00,2.018678347769172765e-01,5.310179500133666153e+01,6.510000000000000000e+02,7.486169062665501528e+00,7.082433393111667641e+00
6.910000000000000000e+02,7.282902402713236967e+00,6.922184980721497460e+00,7.694158782208602609e+00,2.019201210392020662e-01,5.308143914272672959e+01,6.510000000000000000e+02,7.484822523752439061e+00,7.080982281674034873e+00
6.915000000000000000e+02,7.281503565738875139e+00,6.920675273328980026e+00,7.692896239282791093e+00,2.019723485290561837e-01,5.306108700743830298e+01,6.510000000000000000e+02,7.483475914267931017e+00,7.079531217209819260e+00
6.920000000000000000e+02,7.280104716416523125e+00,6.919165527702107354e+00,7.691633523256477645e+00,2.020245170299737325e-01,5.304073858747130288e+01,6.510000000000000000e+02,7.482129233446496386e+00,7.078080199386549864e+00
6.925000000000000000e+02,7.278705854201117376e+00,6.917655743271089008e+00,7.690370633060203076e+00,2.020766263251488060e-01,5.302039387488856903e+01,6.510000000000000000e+02,7.480782480526265488e+00,7.076629227875969264e+00
6.930000000000000000e+02,7.277306978551528971e+00,6.916145919469847136e+00,7.689107567626363604e+00,2.021286761971103907e-01,5.300005286181597342e+01,6.510000000000000000e+02,7.479435654748639806e+00,7.075178302354418136e+00
6.935000000000000000e+02,7.275908088930890472e+00,6.914636055735064346e+00,7.687844325889968466e+00,2.021806664277010779e-01,5.297971554044711695e+01,6.510000000000000000e+02,7.478088755358591300e+00,7.073727422503189644e+00
6.940000000000000000e+02,7.274509184806299267e+00,6.913126151506824968e+00,7.686580906788173628e+00,2.022325967982488981e-01,5.295938190303897386e+01,6.510000000000000000e+02,7.476741781604548720e+00,7.072276588008049814e+00
6.945000000000000000e+02,7.273110265649015638e+00,6.911616206229257209e+00,7.685317309260312868e+00,2.022844670896533081e-01,5.293905194191484753e+01,6.510000000000000000e+02,7.475394732738668502e+00,7.070825798559362774e+00
6.950000000000000000e+02,7.271711302643497632e+00,6.910106219348698176e+00,7.684053532247826723e+00,2.023362702113934986e-01,5.291872523523626626e+01,6.510000000000000000e+02,7.474047572854891186e+00,7.069375032432104078e+00
6.955000000000000000e+02,7.270312312298155000e+00,6.908596190316222518e+00,7.682789574694765200e+00,2.023880100862001097e-01,5.289840202498079691e+01,6.510000000000000000e+02,7.472700322384355331e+00,7.067924302211954668e+00
6.960000000000000000e+02,7.268913305182207907e+00,6.907086118585165302e+00,7.681525435546407543e+00,2.024396891861196812e-01,5.287808246601269957e+01,6.510000000000000000e+02,7.471352994368326783e+00,7.066473615996088142e+00
6.965000000000000000e+02,7.267514240054335772e+00,6.905576003613638214e+00,7.680261113752048452e+00,2.024913233517983691e-01,5.285776596542531536e+01,6.510000000000000000e+02,7.470005563406134641e+00,7.065022916702537792e+00
6.970000000000000000e+02,7.266115130595271587e+00,6.904065844862728341e+00,7.678996608262568913e+00,2.025429067672974981e-01,5.283745272014728300e+01,6.510000000000000000e+02,7.468658037362568614e+00,7.063572223827973673e+00
6.975000000000000000e+02,7.264716002613950785e+00,6.902555641796670471e+00,7.677731918030626268e+00,2.025944288331294196e-01,5.281714310122944767e+01,6.510000000000000000e+02,7.467310431447080177e+00,7.062121573780821393e+00
6.980000000000000000e+02,7.263316855608556111e+00,6.901045393883614487e+00,7.676467042011853259e+00,2.026458893262010064e-01,5.279683710142817432e+01,6.510000000000000000e+02,7.465962744934757644e+00,7.060670966282354577e+00
6.985000000000000000e+02,7.261917689081615279e+00,6.899535100595020509e+00,7.675201979163817967e+00,2.026972880231189267e-01,5.277653471356838821e+01,6.510000000000000000e+02,7.464614977104734983e+00,7.059220401058495575e+00
6.990000000000000000e+02,7.260518502539814456e+00,6.898024761405725513e+00,7.673936728446445699e+00,2.027486246996334229e-01,5.275623593054058347e+01,6.510000000000000000e+02,7.463267127239447518e+00,7.057769877840181394e+00
6.995000000000000000e+02,7.259119287174413238e+00,6.896514375794110308e+00,7.672671288821873326e+00,2.027998953195482568e-01,5.273594062296918139e+01,6.510000000000000000e+02,7.461919182493962133e+00,7.056319391854865231e+00
7.000000000000000000e+02,7.257720046951400938e+00,6.895003943241885480e+00,7.671405659254272535e+00,2.028511016976386749e-01,5.271564884938019446e+01,6.510000000000000000e+02,7.460571148649039586e+00,7.054868945253761403e+00
7.005000000000000000e+02,7.256320785232003523e+00,6.893493463234268148e+00,7.670139838710715807e+00,2.029022453687756300e-01,5.269536065936569713e+01,6.510000000000000000e+02,7.459223030600779403e+00,7.053418539863227643e+00
7.010000000000000000e+02,7.254921501539259410e+00,6.891982935260405618e+00,7.668873826160282903e+00,2.029533261066986671e-01,5.267507604607442318e+01,6.510000000000000000e+02,7.457874827645957438e+00,7.051968175432560493e+00
7.015000000000000000e+02,7.253522195400535999e+00,6.890472358812796294e+00,7.667607620574588445e+00,2.030043436842057236e-01,5.265479500272286373e+01,6.510000000000000000e+02,7.456526539084741501e+00,7.050517851716329609e+00
7.020000000000000000e+02,7.252122829289177730e+00,6.888961733387563235e+00,7.666341220927044731e+00,2.030552991739061619e-01,5.263451698561986092e+01,6.510000000000000000e+02,7.455178128463082921e+00,7.049067530115271651e+00
7.025000000000000000e+02,7.250723409196181635e+00,6.887451058484088229e+00,7.665074626193635332e+00,2.031061921225202349e-01,5.261424208194400620e+01,6.510000000000000000e+02,7.453829601318702203e+00,7.047617217073661067e+00
7.030000000000000000e+02,7.249323944649792573e+00,6.885940333605019781e+00,7.663807835352528741e+00,2.031570524376594133e-01,5.259397044242798103e+01,6.510000000000000000e+02,7.452480997087452153e+00,7.046166892212132993e+00
7.035000000000000000e+02,7.247924397963727117e+00,6.884429558257200377e+00,7.662540847384385678e+00,2.032079367645726886e-01,5.257370154416197749e+01,6.510000000000000000e+02,7.451132334728299611e+00,7.044716461199154622e+00
7.040000000000000000e+02,7.246524826089982163e+00,6.882918731950393720e+00,7.661273661272089974e+00,2.032587571667399395e-01,5.255343617750342133e+01,6.510000000000000000e+02,7.449783583256722075e+00,7.043266068923243139e+00
7.045000000000000000e+02,7.245125210232152391e+00,6.881407854198512197e+00,7.660006276000756564e+00,2.033095188394762332e-01,5.253317407239222803e+01,6.510000000000000000e+02,7.448434729071627736e+00,7.041815691392676158e+00
7.050000000000000000e+02,7.243725547102012996e+00,6.879896924518864587e+00,7.658738690557729711e+00,2.033602223957104438e-01,5.251291518179120033e+01,6.510000000000000000e+02,7.447085769497722829e+00,7.040365324706303163e+00
7.055000000000000000e+02,7.242325857324065197e+00,6.878385942431515687e+00,7.657470903933005779e+00,2.034108613784711694e-01,5.249265980219148986e+01,6.510000000000000000e+02,7.445736718702536727e+00,7.038914995945594555e+00
7.060000000000000000e+02,7.240926140461350080e+00,6.876874907461067110e+00,7.656202915118946351e+00,2.034614355572561539e-01,5.247240792737552084e+01,6.510000000000000000e+02,7.444387576018606012e+00,7.037464704904093260e+00
7.065000000000000000e+02,7.239526396081262583e+00,6.875363819135382748e+00,7.654934723110246253e+00,2.035119447011765892e-01,5.245215955119340379e+01,6.510000000000000000e+02,7.443038340782439199e+00,7.036014451380085966e+00
7.070000000000000000e+02,7.238126581776854529e+00,6.873852676985825028e+00,7.653666326903755923e+00,2.035624088151418709e-01,5.243191406810731792e+01,6.510000000000000000e+02,7.441688990591996067e+00,7.034564172961712991e+00
7.075000000000000000e+02,7.236726713787912324e+00,6.872341480547284220e+00,7.652397725498579106e+00,2.036128196432261395e-01,5.241167171037466233e+01,6.510000000000000000e+02,7.440339533431138186e+00,7.033113894144686462e+00
7.080000000000000000e+02,7.235326816800299987e+00,6.870830229358309893e+00,7.651128917896264703e+00,2.036631648515078996e-01,5.239143283062689704e+01,6.510000000000000000e+02,7.438989981651808137e+00,7.031663651948790950e+00
7.085000000000000000e+02,7.233926890397889053e+00,6.869318922960679252e+00,7.649859903100582059e+00,2.037134442069242213e-01,5.237119742297231539e+01,6.510000000000000000e+02,7.437640334604813219e+00,7.030213446190964888e+00


==> supplementary_materials/figures/data/wall_thickness_mid_cavity_s180_81.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,1.076069034933840385e+01,1.042214609625512090e+01,1.100518085653599698e+01,1.650053129725321810e-01,1.158196835476538382e+02,6.510000000000000000e+02,1.092569566231093781e+01,1.059568503636587167e+01
-4.850000000000000000e+01,1.076069437197388723e+01,1.042213740379043685e+01,1.100519250621674949e+01,1.650126034289831622e-01,1.158197725263209179e+02,6.510000000000000000e+02,1.092570697540287128e+01,1.059568176854490318e+01
-4.800000000000000000e+01,1.076069836976585137e+01,1.042212874118522414e+01,1.100520410402350535e+01,1.650198659726353489e-01,1.158198609612470733e+02,6.510000000000000000e+02,1.092571823573848633e+01,1.059567850379321641e+01
-4.750000000000000000e+01,1.076070234208109078e+01,1.042212010894221308e+01,1.100521564842653710e+01,1.650270997481012025e-01,1.158199488385207587e+02,6.510000000000000000e+02,1.092572944182919237e+01,1.059567524233298919e+01
-4.700000000000000000e+01,1.076070628833425502e+01,1.042211150754782878e+01,1.100522713799015939e+01,1.650343039469562567e-01,1.158200361452756084e+02,6.510000000000000000e+02,1.092574059228121008e+01,1.059567198438729818e+01
-4.650000000000000000e+01,1.076071020798553235e+01,1.042210293747326233e+01,1.100523857136859363e+01,1.650414778049418829e-01,1.158201228696401017e+02,6.510000000000000000e+02,1.092575168579047507e+01,1.059566873018059141e+01
-4.600000000000000000e+01,1.076071410053806687e+01,1.042209439917459868e+01,1.100524994730268169e+01,1.650486206004830314e-01,1.158202090006809044e+02,6.510000000000000000e+02,1.092576272113855040e+01,1.059566547993758334e+01
-4.550000000000000000e+01,1.076071796553653215e+01,1.042208589309238853e+01,1.100526126461616272e+01,1.650557316523126594e-01,1.158202945283719743e+02,6.510000000000000000e+02,1.092577369718884484e+01,1.059566223388422124e+01
-4.500000000000000000e+01,1.076072180256451460e+01,1.042207741965199119e+01,1.100527252220977559e+01,1.650628103191990881e-01,1.158203794435377603e+02,6.510000000000000000e+02,1.092578461288371194e+01,1.059565899224531549e+01
-4.450000000000000000e+01,1.076072561124251514e+01,1.042206897926374687e+01,1.100528371905973124e+01,1.650698559969410728e-01,1.158204637378094475e+02,6.510000000000000000e+02,1.092579546723945683e+01,1.059565575524557346e+01
-4.400000000000000000e+01,1.076072939122658134e+01,1.042206057232350069e+01,1.100529485421401255e+01,1.650768681173602759e-01,1.158205474035950147e+02,6.510000000000000000e+02,1.092580625934394156e+01,1.059565252310922112e+01
-4.350000000000000000e+01,1.076073314220595378e+01,1.042205219921216930e+01,1.100530592678899744e+01,1.650838461471366425e-01,1.158206304340283452e+02,6.510000000000000000e+02,1.092581698835309112e+01,1.059564929605881822e+01
-4.300000000000000000e+01,1.076073686390158990e+01,1.042204386029659879e+01,1.100531693596672689e+01,1.650907895866440267e-01,1.158207128229369829e+02,6.510000000000000000e+02,1.092582765348823415e+01,1.059564607431494565e+01
-4.250000000000000000e+01,1.076074055606489921e+01,1.042203555592949371e+01,1.100532788099086368e+01,1.650976979663169031e-01,1.158207945648136956e+02,6.510000000000000000e+02,1.092583825403121622e+01,1.059564285809858220e+01
-4.200000000000000000e+01,1.076074421847547669e+01,1.042202728644883258e+01,1.100533876116477217e+01,1.651045708493750486e-01,1.158208756547687557e+02,6.510000000000000000e+02,1.092584878932485104e+01,1.059563964762610055e+01
-4.150000000000000000e+01,1.076074785094036557e+01,1.042201905218071012e+01,1.100534957584860329e+01,1.651114078265098484e-01,1.158209560885121334e+02,6.510000000000000000e+02,1.092585925876687547e+01,1.059563644311385566e+01
-4.100000000000000000e+01,1.076075145329213179e+01,1.042201085343666378e+01,1.100536032445682189e+01,1.651182085168233504e-01,1.158210358623125416e+02,6.510000000000000000e+02,1.092586966180895480e+01,1.059563324477530877e+01
-4.050000000000000000e+01,1.076075502538766315e+01,1.042200269051314976e+01,1.100537100645550659e+01,1.651249725675062729e-01,1.158211149729712446e+02,6.510000000000000000e+02,1.092587999795516929e+01,1.059563005282015524e+01
-4.000000000000000000e+01,1.076075856710696144e+01,1.042199456369586308e+01,1.100538162135993403e+01,1.651316996503123247e-01,1.158211934177952855e+02,6.510000000000000000e+02,1.092589026675727482e+01,1.059562686745664983e+01
-3.950000000000000000e+01,1.076076207835190068e+01,1.042198647325637495e+01,1.100539216873225712e+01,1.651383894617099446e-01,1.158212711945703006e+02,6.510000000000000000e+02,1.092590046781360869e+01,1.059562368889019091e+01
-3.900000000000000000e+01,1.076076555904512055e+01,1.042197841945347925e+01,1.100540264817991165e+01,1.651450417221939082e-01,1.158213483015370571e+02,6.510000000000000000e+02,1.092591060076731324e+01,1.059562051732292609e+01
-3.850000000000000000e+01,1.076076900912876688e+01,1.042197040253688556e+01,1.100541305935277769e+01,1.651516561754919621e-01,1.158214247373635857e+02,6.510000000000000000e+02,1.092592066530425932e+01,1.059561735295327445e+01
-3.800000000000000000e+01,1.076077242856355731e+01,1.042196242273962170e+01,1.100542340194152935e+01,1.651582325865113832e-01,1.158215005011247456e+02,6.510000000000000000e+02,1.092593066115006906e+01,1.059561419597704557e+01
-3.750000000000000000e+01,1.076077581732769772e+01,1.042195448028502014e+01,1.100543367567587261e+01,1.651647707405465570e-01,1.158215755922783501e+02,6.510000000000000000e+02,1.092594058806824364e+01,1.059561104658715180e+01
-3.700000000000000000e+01,1.076077917541613971e+01,1.042194657538358094e+01,1.100544388032243326e+01,1.651712704443771274e-01,1.158216500106498614e+02,6.510000000000000000e+02,1.092595044586051678e+01,1.059560790497176264e+01
-3.650000000000000000e+01,1.076078250283929805e+01,1.042193870823566115e+01,1.100545401568325055e+01,1.651777315220623876e-01,1.158217237564031876e+02,6.510000000000000000e+02,1.092596023436136043e+01,1.059560477131723744e+01
-3.600000000000000000e+01,1.076078579962223358e+01,1.042193087902963100e+01,1.100546408159373257e+01,1.651841538175105595e-01,1.158217968300239420e+02,6.510000000000000000e+02,1.092596995343974520e+01,1.059560164580472374e+01
-3.550000000000000000e+01,1.076078906580423933e+01,1.042192308794279754e+01,1.100547407792201504e+01,1.651905371913764964e-01,1.158218692323096661e+02,6.510000000000000000e+02,1.092597960299561599e+01,1.059559852861286444e+01
-3.500000000000000000e+01,1.076079230143760235e+01,1.042191533514234614e+01,1.100548400456594855e+01,1.651968815220557218e-01,1.158219409643433977e+02,6.510000000000000000e+02,1.092598918295965760e+01,1.059559541991554532e+01
-3.450000000000000000e+01,1.076079550658709927e+01,1.042190762078472943e+01,1.100549386145262609e+01,1.652031867029506718e-01,1.158220120274819180e+02,6.510000000000000000e+02,1.092599869329004925e+01,1.059559231988414929e+01
-3.400000000000000000e+01,1.076079868132904060e+01,1.042189994501543282e+01,1.100550364853673990e+01,1.652094526438849242e-01,1.158220824233357149e+02,6.510000000000000000e+02,1.092600813397292470e+01,1.059558922868515651e+01
-3.350000000000000000e+01,1.076080182575094923e+01,1.042189230797017707e+01,1.100551336579950856e+01,1.652156792685274822e-01,1.158221521537611522e+02,6.510000000000000000e+02,1.092601750501947855e+01,1.059558614648242170e+01
-3.300000000000000000e+01,1.076080493995046972e+01,1.042188470977456305e+01,1.100552301324719906e+01,1.652218665156499899e-01,1.158222212208373634e+02,6.510000000000000000e+02,1.092602680646612079e+01,1.059558307343482042e+01
-3.250000000000000000e+01,1.076080802403505920e+01,1.042187715054546437e+01,1.100553259090924563e+01,1.652280143369712906e-01,1.158222896268590745e+02,6.510000000000000000e+02,1.092603603837203075e+01,1.059558000969808766e+01
-3.200000000000000000e+01,1.076081107812146520e+01,1.042186963038990122e+01,1.100554209883822310e+01,1.652341226973124688e-01,1.158223573743252075e+02,6.510000000000000000e+02,1.092604520081877695e+01,1.059557695542415345e+01
-3.150000000000000000e+01,1.076081410233475033e+01,1.042186214940548972e+01,1.100555153710767442e+01,1.652401915744367844e-01,1.158224244659179760e+02,6.510000000000000000e+02,1.092605429390918559e+01,1.059557391076031330e+01
-3.100000000000000000e+01,1.076081709680804721e+01,1.042185470768110989e+01,1.100556090581245172e+01,1.652462209567903129e-01,1.158224909044968598e+02,6.510000000000000000e+02,1.092606331776483586e+01,1.059557087585125679e+01
-3.050000000000000000e+01,1.076082006168222271e+01,1.042184730529740122e+01,1.100557020506693284e+01,1.652522108452318672e-01,1.158225566930918262e+02,6.510000000000000000e+02,1.092607227252745439e+01,1.059556785083698927e+01
-3.000000000000000000e+01,1.076082299710489032e+01,1.042183994232463462e+01,1.100557943500317926e+01,1.652581612514038567e-01,1.158226218348816730e+02,6.510000000000000000e+02,1.092608115835629512e+01,1.059556483585348730e+01
-2.950000000000000000e+01,1.076082590323041899e+01,1.042183261882535383e+01,1.100558859577068382e+01,1.652640721961557702e-01,1.158226863331936300e+02,6.510000000000000000e+02,1.092608997542657612e+01,1.059556183103426363e+01
-2.900000000000000000e+01,1.076082878021919953e+01,1.042182533485585871e+01,1.100559768753507228e+01,1.652699437121141479e-01,1.158227501914884385e+02,6.510000000000000000e+02,1.092609872393131454e+01,1.059555883650708630e+01
-2.850000000000000000e+01,1.076083162823733375e+01,1.042181809046342345e+01,1.100560671047752592e+01,1.652757758397446208e-01,1.158228134133523923e+02,6.510000000000000000e+02,1.092610740407707937e+01,1.059555585239758990e+01
-2.800000000000000000e+01,1.076083444745614592e+01,1.042181088568702130e+01,1.100561566479532516e+01,1.652815686299745068e-01,1.158228760024875896e+02,6.510000000000000000e+02,1.092611601608611949e+01,1.059555287882617058e+01
-2.750000000000000000e+01,1.076083723805214554e+01,1.042180372055824833e+01,1.100562455069925960e+01,1.652873221409375815e-01,1.158229379627102560e+02,6.510000000000000000e+02,1.092612456019308276e+01,1.059554991591120832e+01
-2.700000000000000000e+01,1.076084000020604670e+01,1.042179659510155965e+01,1.100563336841252848e+01,1.652930364399669283e-01,1.158229992979300249e+02,6.510000000000000000e+02,1.092613303664601432e+01,1.059554696376607907e+01
-2.650000000000000000e+01,1.076084273410302039e+01,1.042178950933423209e+01,1.100564211817272664e+01,1.652987116021242819e-01,1.158230600121550964e+02,6.510000000000000000e+02,1.092614144570514512e+01,1.059554402250089744e+01
-2.600000000000000000e+01,1.076084543993213316e+01,1.042178246326712276e+01,1.100565080022783349e+01,1.653043477099890024e-01,1.158231201094799871e+02,6.510000000000000000e+02,1.092614978764212275e+01,1.059554109222214358e+01
-2.550000000000000000e+01,1.076084811788607354e+01,1.042177545690393181e+01,1.100565941483850274e+01,1.653099448529224413e-01,1.158231795940795479e+02,6.510000000000000000e+02,1.092615806273899537e+01,1.059553817303315171e+01
-2.500000000000000000e+01,1.076085076816063690e+01,1.042176849024162522e+01,1.100566796227416688e+01,1.653155031276966058e-01,1.158232384701977367e+02,6.510000000000000000e+02,1.092616627128833251e+01,1.059553526503293952e+01
-2.450000000000000000e+01,1.076085339095469173e+01,1.042176156327087000e+01,1.100567644281528956e+01,1.653210226372338332e-01,1.158232967421469084e+02,6.510000000000000000e+02,1.092617441359192476e+01,1.059553236831745693e+01
-2.400000000000000000e+01,1.076085598646977992e+01,1.042175467597606442e+01,1.100568485675153951e+01,1.653265034904487507e-01,1.158233544142988762e+02,6.510000000000000000e+02,1.092618248996022778e+01,1.059552948297933028e+01
-2.350000000000000000e+01,1.076085855491001730e+01,1.042174782833512126e+01,1.100569320438129139e+01,1.653319458029295919e-01,1.158234114910830783e+02,6.510000000000000000e+02,1.092619050071294673e+01,1.059552660910708788e+01
-2.300000000000000000e+01,1.076086109648174372e+01,1.042174102032184813e+01,1.100570148601132736e+01,1.653373496951534571e-01,1.158234679769785060e+02,6.510000000000000000e+02,1.092619844617689751e+01,1.059552374678658992e+01
-2.250000000000000000e+01,1.076086361139323877e+01,1.042173425190225267e+01,1.100570970195706977e+01,1.653427152934303368e-01,1.158235238765077355e+02,6.510000000000000000e+02,1.092620632668666936e+01,1.059552089609980818e+01
-2.200000000000000000e+01,1.076086609985465792e+01,1.042172752303762806e+01,1.100571785254017776e+01,1.653480427285907994e-01,1.158235791942353785e+02,6.510000000000000000e+02,1.092621414258324997e+01,1.059551805712606765e+01
-2.150000000000000000e+01,1.076086856207784415e+01,1.042172083368383717e+01,1.100572593808844601e+01,1.653533321371921661e-01,1.158236339347641319e+02,6.510000000000000000e+02,1.092622189421503620e+01,1.059551522994065031e+01
-2.100000000000000000e+01,1.076087099827588922e+01,1.042171418379133918e+01,1.100573395893838580e+01,1.653585836592099123e-01,1.158236881027249154e+02,6.510000000000000000e+02,1.092622958193510030e+01,1.059551241461667992e+01
-2.050000000000000000e+01,1.076087340866318698e+01,1.042170757330617725e+01,1.100574191543121216e+01,1.653637974397683674e-01,1.158237417027781788e+02,6.510000000000000000e+02,1.092623720610295557e+01,1.059550961122341839e+01
-2.000000000000000000e+01,1.076087579345507628e+01,1.042170100216893935e+01,1.100574980791389557e+01,1.653689736281435951e-01,1.158237947396062708e+02,6.510000000000000000e+02,1.092624476708322057e+01,1.059550681982693376e+01
-1.950000000000000000e+01,1.076087815286784810e+01,1.042169447031547058e+01,1.100575763673818841e+01,1.653741123772911603e-01,1.158238472179131264e+02,6.510000000000000000e+02,1.092625226524513771e+01,1.059550404049055672e+01
-1.900000000000000000e+01,1.076088048711849332e+01,1.042168797767696553e+01,1.100576540226127698e+01,1.653792138439507675e-01,1.158238991424191937e+02,6.510000000000000000e+02,1.092625970096244359e+01,1.059550127327454128e+01
-1.850000000000000000e+01,1.076088279642450196e+01,1.042168152418065397e+01,1.100577310484474758e+01,1.653842781883312074e-01,1.158239505178566731e+02,6.510000000000000000e+02,1.092626707461283253e+01,1.059549851823617139e+01
-1.800000000000000000e+01,1.076088508100373886e+01,1.042167510974825184e+01,1.100578074485281022e+01,1.653893055735860262e-01,1.158240013489669593e+02,6.510000000000000000e+02,1.092627438657732597e+01,1.059549577543015175e+01
-1.750000000000000000e+01,1.076088734107469236e+01,1.042166873429748186e+01,1.100578832265610352e+01,1.653942961669144229e-01,1.158240516405061129e+02,6.510000000000000000e+02,1.092628163724160473e+01,1.059549304490777821e+01
-1.700000000000000000e+01,1.076088957685568559e+01,1.042166239774361003e+01,1.100579583862772104e+01,1.653992501374111912e-01,1.158241013972273379e+02,6.510000000000000000e+02,1.092628882699309756e+01,1.059549032671827362e+01
-1.650000000000000000e+01,1.076089178856506834e+01,1.042165609999696230e+01,1.100580329314392181e+01,1.654041676578495712e-01,1.158241506238857141e+02,6.510000000000000000e+02,1.092629595622291916e+01,1.059548762090721929e+01
-1.600000000000000000e+01,1.076089397642120993e+01,1.042164984096354985e+01,1.100581068658343042e+01,1.654090489029507172e-01,1.158241993252372453e+02,6.510000000000000000e+02,1.092630302532416131e+01,1.059548492751825854e+01
-1.550000000000000000e+01,1.076089614064231981e+01,1.042164362054625393e+01,1.100581801932796822e+01,1.654138940506947042e-01,1.158242475060357890e+02,6.510000000000000000e+02,1.092631003469301554e+01,1.059548224659162585e+01
-1.500000000000000000e+01,1.076089828144634097e+01,1.042163743864400338e+01,1.100582529176164748e+01,1.654187032803802748e-01,1.158242951710297746e+02,6.510000000000000000e+02,1.092631698472672142e+01,1.059547957816596053e+01
-1.450000000000000000e+01,1.076090039905108853e+01,1.042163129515274100e+01,1.100583250427086313e+01,1.654234767739884149e-01,1.158243423249658832e+02,6.510000000000000000e+02,1.092632387582507825e+01,1.059547692227710058e+01
-1.400000000000000000e+01,1.076090249367351781e+01,1.042162518996513221e+01,1.100583965724251101e+01,1.654282147154482185e-01,1.158243889725728621e+02,6.510000000000000000e+02,1.092633070838896536e+01,1.059547427895807026e+01
-1.350000000000000000e+01,1.076090456553027508e+01,1.042161912297016357e+01,1.100584675106749977e+01,1.654329172906370826e-01,1.158244351185736036e+02,6.510000000000000000e+02,1.092633748282091233e+01,1.059547164823963961e+01
-1.300000000000000000e+01,1.076090661483718058e+01,1.042161309405388536e+01,1.100585378613704179e+01,1.654375846876953160e-01,1.158244807676738901e+02,6.510000000000000000e+02,1.092634419952487690e+01,1.059546903014948427e+01
-1.250000000000000000e+01,1.076090864180947726e+01,1.042160710309919658e+01,1.100586076284395176e+01,1.654422170950864690e-01,1.158245259245672258e+02,6.510000000000000000e+02,1.092635085890456459e+01,1.059546642471438993e+01
-1.200000000000000000e+01,1.076091064666174546e+01,1.042160114998628906e+01,1.100586768158236772e+01,1.654468147035899062e-01,1.158245705939336716e+02,6.510000000000000000e+02,1.092635746136533648e+01,1.059546383195815622e+01
-1.150000000000000000e+01,1.076091262960756723e+01,1.042159523459257464e+01,1.100587454274704768e+01,1.654513777061434043e-01,1.158246147804325119e+02,6.510000000000000000e+02,1.092636400731371182e+01,1.059546125190142440e+01
-1.100000000000000000e+01,1.076091459085971103e+01,1.042158935679297294e+01,1.100588134673353835e+01,1.654559062959039817e-01,1.158246584887056514e+02,6.510000000000000000e+02,1.092637049715561659e+01,1.059545868456380724e+01
-1.050000000000000000e+01,1.076091653063003051e+01,1.042158351645990422e+01,1.100588809393725143e+01,1.654604006671915040e-01,1.158247017233755827e+02,6.510000000000000000e+02,1.092637693129722187e+01,1.059545612996283737e+01
-1.000000000000000000e+01,1.076091844912937034e+01,1.042157771346268369e+01,1.100589478475511207e+01,1.654648610160656952e-01,1.158247444890439368e+02,6.510000000000000000e+02,1.092638331014543596e+01,1.059545358811330651e+01
-9.500000000000000000e+00,1.076092034656739216e+01,1.042157194766840966e+01,1.100590141958430301e+01,1.654692875391731433e-01,1.158247867902868222e+02,6.510000000000000000e+02,1.092638963410656672e+01,1.059545105902821938e+01
-9.000000000000000000e+00,1.076092222315275038e+01,1.042156621894207547e+01,1.100590799882109927e+01,1.654736804343765466e-01,1.158248286316592441e+02,6.510000000000000000e+02,1.092639590358712809e+01,1.059544854271837444e+01
-8.500000000000000000e+00,1.076092407909282400e+01,1.042156052714686076e+01,1.100591452286215954e+01,1.654780398999687319e-01,1.158248700176888661e+02,6.510000000000000000e+02,1.092640211899279201e+01,1.059544603919285422e+01
-8.000000000000000000e+00,1.076092591459395287e+01,1.042155487214322385e+01,1.100592099210410879e+01,1.654823661349875130e-01,1.158249109528813250e+02,6.510000000000000000e+02,1.092640828072894088e+01,1.059544354845896486e+01
-7.500000000000000000e+00,1.076092772986127954e+01,1.042154925378991592e+01,1.100592740694353999e+01,1.654866593395829255e-01,1.158249514417168342e+02,6.510000000000000000e+02,1.092641438920086294e+01,1.059544107052169792e+01
-7.000000000000000000e+00,1.076092952509864276e+01,1.042154367194356013e+01,1.100593376777620946e+01,1.654909197141787858e-01,1.158249914886475551e+02,6.510000000000000000e+02,1.092642044481282149e+01,1.059543860538446403e+01
-6.500000000000000000e+00,1.076093130050858804e+01,1.042153812645908850e+01,1.100594007499766747e+01,1.654951474592634975e-01,1.158250310980979805e+02,6.510000000000000000e+02,1.092642644796785056e+01,1.059543615304932374e+01
-6.000000000000000000e+00,1.076093305629224162e+01,1.042153261718956614e+01,1.100594632900257608e+01,1.654993427762289360e-01,1.158250702744624476e+02,6.510000000000000000e+02,1.092643239906847086e+01,1.059543371351601238e+01
-5.500000000000000000e+00,1.076093479264937791e+01,1.042152714398624447e+01,1.100595253018486552e+01,1.655035058673183790e-01,1.158251090221062753e+02,6.510000000000000000e+02,1.092643829851669679e+01,1.059543128678205903e+01
-5.000000000000000000e+00,1.076093650977847993e+01,1.042152170669887390e+01,1.100595867893834878e+01,1.655076369332160180e-01,1.158251473453666591e+02,6.510000000000000000e+02,1.092644414671169528e+01,1.059542887284526458e+01
-4.500000000000000000e+00,1.076093820787668953e+01,1.042151630517544270e+01,1.100596477565551012e+01,1.655117361770304663e-01,1.158251852485527138e+02,6.510000000000000000e+02,1.092644994405372039e+01,1.059542647169965868e+01
-4.000000000000000000e+00,1.076093988713965111e+01,1.042151093926279515e+01,1.100597082072803445e+01,1.655158038014124533e-01,1.158252227359411819e+02,6.510000000000000000e+02,1.092645569094106506e+01,1.059542408333823893e+01
-3.500000000000000000e+00,1.076094154776152934e+01,1.042150560880628163e+01,1.100597681454545729e+01,1.655198400076645648e-01,1.158252598117764478e+02,6.510000000000000000e+02,1.092646138776919429e+01,1.059542170775386438e+01
-3.000000000000000000e+00,1.076094318993507315e+01,1.042150031364984741e+01,1.100598275749717381e+01,1.655238449985190485e-01,1.158252964802731100e+02,6.510000000000000000e+02,1.092646703493359084e+01,1.059541934493655368e+01
-2.500000000000000000e+00,1.076094481385164592e+01,1.042149505363634709e+01,1.100598864997089166e+01,1.655278189764611274e-01,1.158253327456157535e+02,6.510000000000000000e+02,1.092647263282810677e+01,1.059541699487518329e+01
-2.000000000000000000e+00,1.076094641970090748e+01,1.042148982860692996e+01,1.100599449235310701e+01,1.655317621438867626e-01,1.158253686119522570e+02,6.510000000000000000e+02,1.092647818184479469e+01,1.059541465755702205e+01
-1.500000000000000000e+00,1.076094800767118009e+01,1.042148463840162798e+01,1.100600028502907612e+01,1.655356747031029030e-01,1.158254040834017360e+02,6.510000000000000000e+02,1.092648368237428258e+01,1.059541233296807583e+01
-1.000000000000000000e+00,1.076094957794915707e+01,1.042147948286003611e+01,1.100600602838227182e+01,1.655395568558563069e-01,1.158254391640481771e+02,6.510000000000000000e+02,1.092648913480501349e+01,1.059541002109330066e+01
-5.000000000000000000e-01,1.076095113071992770e+01,1.042147436182066578e+01,1.100601172279433548e+01,1.655434088038581220e-01,1.158254738579409064e+02,6.510000000000000000e+02,1.092649453952378735e+01,1.059540772191606983e+01
0.000000000000000000e+00,1.076095266616738577e+01,1.042146927512061083e+01,1.100601736864641822e+01,1.655472307493602580e-01,1.158255081691037702e+02,6.510000000000000000e+02,1.092649989691674683e+01,1.059540543541802649e+01
1.000000000000000000e+00,1.024004532630915065e+01,9.923125698870153499e+00,1.047274121725660123e+01,1.539092611822132917e-01,1.048822163455435259e+02,6.510000000000000000e+02,1.039395458749136303e+01,1.008613606512693828e+01
1.500000000000000000e+00,1.023782194874139684e+01,9.920828838588546361e+00,1.047063634786507258e+01,1.539449255613195011e-01,1.048366972942371689e+02,6.510000000000000000e+02,1.039176687430271606e+01,1.008387702318007584e+01
2.000000000000000000e+00,1.023561692007227286e+01,9.918553675620618293e+00,1.046854787619513161e+01,1.539797064048236686e-01,1.047915634844543291e+02,6.510000000000000000e+02,1.038959662647709692e+01,1.008163721366744880e+01
2.500000000000000000e+00,1.023343086915032707e+01,9.916300686800875397e+00,1.046647654414965878e+01,1.540136692472438840e-01,1.047468275639938042e+02,6.510000000000000000e+02,1.038744453839757043e+01,1.007941719990308371e+01
3.000000000000000000e+00,1.023126432608341219e+01,9.914070307061562559e+00,1.046442303973563348e+01,1.540468992683384775e-01,1.047025001573612712e+02,6.510000000000000000e+02,1.038531122535175122e+01,1.007721742681507493e+01
3.500000000000000000e+00,1.022911787816607188e+01,9.911862931050913872e+00,1.046238799918656959e+01,1.540793508099317644e-01,1.046585930117627754e+02,6.510000000000000000e+02,1.038319722897600350e+01,1.007503852735614025e+01
4.000000000000000000e+00,1.022699207528937571e+01,9.909678914762928059e+00,1.046037200902984132e+01,1.541111297196862684e-01,1.046151171483351732e+02,6.510000000000000000e+02,1.038110320500906170e+01,1.007288094556968971e+01
4.500000000000000000e+00,1.022488728905929634e+01,9.907518577195443044e+00,1.045837560811671807e+01,1.541422829416600193e-01,1.045720799173568167e+02,6.510000000000000000e+02,1.037902957200095777e+01,1.007074500611763668e+01
5.000000000000000000e+00,1.022280401874360933e+01,9.905382201920428287e+00,1.045639928960484788e+01,1.541728500668048951e-01,1.045294912733382091e+02,6.510000000000000000e+02,1.037697686881041470e+01,1.006863116867680397e+01
5.500000000000000000e+00,1.022074265267169402e+01,9.903270038635524131e+00,1.045444350288661717e+01,1.542028749717026248e-01,1.044873588987919533e+02,6.510000000000000000e+02,1.037494552764339595e+01,1.006653977769999209e+01
6.000000000000000000e+00,1.021870353180409374e+01,9.901182304662238920e+00,1.045250865548036145e+01,1.542323965400765051e-01,1.044456895030479302e+02,6.510000000000000000e+02,1.037293592834417133e+01,1.006447113526401616e+01
6.500000000000000000e+00,1.021668696069972349e+01,9.899119186404449877e+00,1.045059511486826942e+01,1.542614514927370950e-01,1.044044890483484096e+02,6.510000000000000000e+02,1.037094841219246177e+01,1.006242550920698697e+01
7.000000000000000000e+00,1.021469320913977086e+01,9.897080840788047951e+00,1.044870321028166060e+01,1.542900744804170943e-01,1.043637627839293174e+02,6.510000000000000000e+02,1.036898328362018873e+01,1.006040313465935299e+01
7.500000000000000000e+00,1.021272248669008675e+01,9.895067396643606017e+00,1.044683323443757850e+01,1.543183021725154092e-01,1.043235147285307676e+02,6.510000000000000000e+02,1.036704078886260305e+01,1.005840418451757223e+01
8.000000000000000000e+00,1.021077499188150917e+01,9.893078956050578299e+00,1.044498544523340122e+01,1.543461662911771448e-01,1.042837486738816182e+02,6.510000000000000000e+02,1.036512115817268764e+01,1.005642882559033069e+01
8.500000000000000000e+00,1.020885091699775593e+01,9.891115595647645975e+00,1.044316006738307578e+01,1.543737014230072424e-01,1.042444682851769784e+02,6.510000000000000000e+02,1.036322461842076414e+01,1.005447721557474949e+01
9.000000000000000000e+00,1.020695037081356205e+01,9.889177367890807702e+00,1.044135729400938395e+01,1.544009581055762748e-01,1.042056755281150373e+02,6.510000000000000000e+02,1.036135132891913813e+01,1.005254941270798597e+01
9.500000000000000000e+00,1.020507352774230014e+01,9.887264302289253237e+00,1.043957728818420172e+01,1.544279270255908276e-01,1.041673736912720898e+02,6.510000000000000000e+02,1.035950145476789075e+01,1.005064560071670954e+01
1.000000000000000000e+01,1.020322048043269803e+01,9.885376406593035625e+00,1.043782018442085224e+01,1.544546322438399844e-01,1.041295644057428404e+02,6.510000000000000000e+02,1.035767511267653873e+01,1.004876584818885732e+01
1.050000000000000000e+01,1.020139126632111370e+01,9.883513667944491488e+00,1.043608609012031074e+01,1.544810965742104414e-01,1.040922481777714665e+02,6.510000000000000000e+02,1.035587236289532420e+01,1.004691016974690321e+01
1.100000000000000000e+01,1.019958593210936471e+01,9.881676053986565122e+00,1.043437508696725580e+01,1.545073411357585635e-01,1.040554257049481066e+02,6.510000000000000000e+02,1.035409327324512319e+01,1.004507859097360623e+01
1.150000000000000000e+01,1.019780452989550668e+01,9.879863513944208364e+00,1.043268723227642170e+01,1.545333854722900913e-01,1.040190977971828090e+02,6.510000000000000000e+02,1.035233791536779613e+01,1.004327114442321545e+01
1.200000000000000000e+01,1.019604706116513881e+01,9.878075979657053196e+00,1.043102256029854935e+01,1.545592480806348978e-01,1.039832642346615330e+02,6.510000000000000000e+02,1.035060630924577474e+01,1.004148781308450467e+01
1.250000000000000000e+01,1.019431350759196242e+01,9.876313366580287578e+00,1.042938108347258641e+01,1.545849462320410816e-01,1.039479243966734856e+02,6.510000000000000000e+02,1.034889845382400253e+01,1.003972856135992231e+01
1.300000000000000000e+01,1.019260383214485977e+01,9.874575574750558360e+00,1.042776279363695657e+01,1.546104960333084255e-01,1.039130772845377635e+02,6.510000000000000000e+02,1.034721432817816833e+01,1.003799333611155120e+01
1.350000000000000000e+01,1.019091798015190342e+01,9.872862489710946932e+00,1.042616766319492605e+01,1.546359124843466604e-01,1.038787215436132101e+02,6.510000000000000000e+02,1.034555389263625003e+01,1.003628206766755682e+01
1.400000000000000000e+01,1.018925587671634858e+01,9.871173983410001185e+00,1.042459564624004464e+01,1.546612079036760179e-01,1.038448554104288775e+02,6.510000000000000000e+02,1.034391708462002590e+01,1.003459466881267304e+01
1.450000000000000000e+01,1.018761732840473222e+01,9.869509915054088367e+00,1.042304667963159481e+01,1.546863814172372287e-01,1.038114747066083225e+02,6.510000000000000000e+02,1.034230370982196945e+01,1.003293094698749321e+01
1.500000000000000000e+01,1.018600223924083004e+01,9.867870131935948308e+00,1.042152068403532716e+01,1.547115578170246142e-01,1.037785772839413596e+02,6.510000000000000000e+02,1.034071379705785532e+01,1.003129068142380476e+01
1.550000000000000000e+01,1.018441055585440402e+01,9.866254470231314855e+00,1.042001756491836773e+01,1.547366866614601766e-01,1.037461618123975740e+02,6.510000000000000000e+02,1.033914724251586392e+01,1.002967386919294235e+01
1.600000000000000000e+01,1.018284219378870148e+01,9.864662755757908741e+00,1.041853721350553741e+01,1.547617425519361989e-01,1.037142263405611828e+02,6.510000000000000000e+02,1.033760393634063668e+01,1.002808045123676450e+01
1.650000000000000000e+01,1.018129701614768479e+01,9.863094804706005192e+00,1.041707950769885827e+01,1.547867334307736209e-01,1.036827678638639156e+02,6.510000000000000000e+02,1.033608374957845832e+01,1.002651028271691125e+01
1.700000000000000000e+01,1.017977486533927589e+01,9.861550424339462495e+00,1.041564431295378057e+01,1.548116727257678460e-01,1.036517829630054166e+02,6.510000000000000000e+02,1.033458653806504302e+01,1.002496319261350699e+01
1.750000000000000000e+01,1.017827552323740470e+01,9.860029413664944897e+00,1.041423148312585134e+01,1.548366125137709826e-01,1.036212670035083931e+02,6.510000000000000000e+02,1.033311213575117726e+01,1.002343891072363391e+01
1.800000000000000000e+01,1.017679888124447629e+01,9.858531564073906850e+00,1.041284086127275899e+01,1.548615104274850829e-01,1.035912175567107170e+02,6.510000000000000000e+02,1.033166039167196182e+01,1.002193737081699076e+01
1.850000000000000000e+01,1.017534475851372378e+01,9.857056659955734546e+00,1.041147228042950346e+01,1.548863732051849740e-01,1.035616307432173784e+02,6.510000000000000000e+02,1.033023113171890905e+01,1.002045838530854027e+01
1.900000000000000000e+01,1.017391296586552762e+01,9.855604479284279407e+00,1.041012556434545466e+01,1.549112069860570373e-01,1.035325025190565924e+02,6.510000000000000000e+02,1.032882417285158461e+01,1.001900175887947064e+01
1.950000000000000000e+01,1.017250330643547684e+01,9.854174794177392727e+00,1.040880052818860335e+01,1.549360173445058497e-01,1.035038286889112840e+02,6.510000000000000000e+02,1.032743932377998242e+01,1.001756728909096950e+01
2.000000000000000000e+01,1.017111557629368335e+01,9.852767371431134791e+00,1.040749697921686945e+01,1.549608093233603434e-01,1.034756049187501361e+02,6.510000000000000000e+02,1.032607638561704455e+01,1.001615476697032214e+01
2.050000000000000000e+01,1.016974956503596239e+01,9.851381973030164829e+00,1.040621471742666593e+01,1.549855874674929135e-01,1.034478267478717868e+02,6.510000000000000000e+02,1.032473515250345564e+01,1.001476397756846914e+01
2.100000000000000000e+01,1.016840505634750613e+01,9.850018356632395111e+00,1.040495353615126994e+01,1.550103558510808610e-01,1.034204896003746228e+02,6.510000000000000000e+02,1.032341541219858705e+01,1.001339470049642699e+01
2.150000000000000000e+01,1.016708182572117813e+01,9.848676276031865129e+00,1.040371322266061860e+01,1.550351167649856032e-01,1.033935887383402417e+02,6.510000000000000000e+02,1.032211694248616496e+01,1.001204670895619309e+01
2.200000000000000000e+01,1.016577963797737461e+01,9.847355481598345506e+00,1.040249355870635917e+01,1.550598693229922331e-01,1.033671192109898698e+02,6.510000000000000000e+02,1.032083950730036648e+01,1.001071976865438273e+01
2.250000000000000000e+01,1.016449827371665648e+01,9.846055720695519042e+00,1.040129432105378093e+01,1.550846218450790681e-01,1.033410763963217249e+02,6.510000000000000000e+02,1.031958289556173725e+01,1.000941365187157750e+01
2.300000000000000000e+01,1.016323749810738342e+01,9.844776738078357070e+00,1.040011528198071744e+01,1.551093768012774821e-01,1.033154553617076914e+02,6.510000000000000000e+02,1.031834687490865932e+01,1.000812812130610574e+01
2.350000000000000000e+01,1.016199705647781393e+01,9.843518276269918488e+00,1.039895620976150603e+01,1.551341683684132333e-01,1.032902507860591186e+02,6.510000000000000000e+02,1.031713122484622858e+01,1.000686288810940106e+01
2.400000000000000000e+01,1.016077670104802522e+01,9.842280075919397575e+00,1.039781686911406489e+01,1.551590109283188801e-01,1.032654574872326378e+02,6.510000000000000000e+02,1.031593571197634240e+01,1.000561769011970625e+01
2.450000000000000000e+01,1.015957621124092825e+01,9.841061876140257070e+00,1.039669702163046416e+01,1.551838601177557286e-01,1.032410708224536222e+02,6.510000000000000000e+02,1.031476007135868400e+01,1.000439235112317249e+01
2.500000000000000000e+01,1.015839534075765194e+01,9.839863414831006239e+00,1.039559642618589841e+01,1.552087171972906243e-01,1.032170856450207879e+02,6.510000000000000000e+02,1.031360405795494195e+01,1.000318662356036192e+01
2.550000000000000000e+01,1.015723384137725738e+01,9.838684428979215468e+00,1.039451483932768383e+01,1.552335831672002897e-01,1.031934967737623339e+02,6.510000000000000000e+02,1.031246742454445631e+01,1.000200025821005667e+01
2.600000000000000000e+01,1.015609143258899927e+01,9.837524654947781499e+00,1.039345201563351395e+01,1.552585031199844035e-01,1.031702983898987469e+02,6.510000000000000000e+02,1.031134993570898395e+01,1.000083292946901459e+01
2.650000000000000000e+01,1.015496786392942141e+01,9.836383828745031366e+00,1.039240770806248548e+01,1.552834878170835098e-01,1.031474852790279328e+02,6.510000000000000000e+02,1.031025135174650487e+01,9.999684376112337958e+00
2.700000000000000000e+01,1.015386290138171965e+01,9.835261686279984872e+00,1.039138166827890686e+01,1.553085055924002811e-01,1.031250525519653536e+02,6.510000000000000000e+02,1.030917140697411938e+01,9.998554395789319926e+00
2.750000000000000000e+01,1.015277630520061791e+01,9.834157963603241015e+00,1.039037364696230981e+01,1.553335325040345327e-01,1.031029952097632929e+02,6.510000000000000000e+02,1.030810983770465228e+01,9.997442772696581770e+00
2.800000000000000000e+01,1.015170775237976208e+01,9.833072397132136544e+00,1.038938339409238765e+01,1.553586558516371341e-01,1.030813066016753794e+02,6.510000000000000000e+02,1.030706640823139786e+01,9.996349096528124534e+00
2.850000000000000000e+01,1.015065704294044657e+01,9.832004723863807527e+00,1.038841065923134011e+01,1.553838143737337474e-01,1.030599825331658224e+02,6.510000000000000000e+02,1.030604085731417996e+01,9.995273228566711410e+00
2.900000000000000000e+01,1.014962391652857043e+01,9.830954681574553433e+00,1.038745519177374987e+01,1.554090176525485811e-01,1.030390176097364758e+02,6.510000000000000000e+02,1.030503293418111888e+01,9.994214898876021991e+00
2.950000000000000000e+01,1.014860814578236692e+01,9.829922009006251571e+00,1.038651674119216572e+01,1.554342264688022279e-01,1.030184070953981745e+02,6.510000000000000000e+02,1.030404237225116937e+01,9.993173919313564468e+00
3.000000000000000000e+01,1.014760947827866033e+01,9.828906446040972966e+00,1.038559505726279752e+01,1.554594402598579450e-01,1.029981457612167901e+02,6.510000000000000000e+02,1.030306891853851958e+01,9.992150038018801084e+00
3.050000000000000000e+01,1.014662766230618018e+01,9.827907733866336315e+00,1.038468989028652878e+01,1.554846583451246211e-01,1.029782283964576663e+02,6.510000000000000000e+02,1.030211232065130567e+01,9.991143003961056479e+00
3.100000000000000000e+01,1.014566244704976228e+01,9.826925615125517766e+00,1.038380099127436829e+01,1.555098799365270124e-01,1.029586498122336309e+02,6.510000000000000000e+02,1.030117232698628982e+01,9.990152567113234738e+00
3.150000000000000000e+01,1.014471358276333923e+01,9.825959834063374032e+00,1.038292811214164502e+01,1.555351041472367302e-01,1.029394048449250931e+02,6.510000000000000000e+02,1.030024868691057627e+01,9.989178478616103973e+00
3.200000000000000000e+01,1.014378080454403985e+01,9.825010136647664538e+00,1.038207100588168252e+01,1.555603208594383002e-01,1.029204880240619957e+02,6.510000000000000000e+02,1.029934112540347790e+01,9.988220483684601803e+00
3.250000000000000000e+01,1.014286388133445271e+01,9.824076270703896441e+00,1.038122942673012616e+01,1.555855379886773027e-01,1.029018945749102159e+02,6.510000000000000000e+02,1.029844941932312885e+01,9.987278343345774800e+00
3.300000000000000000e+01,1.014196256789828254e+01,9.823157986025080390e+00,1.038040313031418549e+01,1.556107546170610034e-01,1.028836194356024265e+02,6.510000000000000000e+02,1.029757332251534407e+01,9.986351813281221013e+00
3.350000000000000000e+01,1.014107662027067747e+01,9.822255034475094959e+00,1.037959187379852644e+01,1.556359695483620353e-01,1.028656575732177885e+02,6.510000000000000000e+02,1.029671258981903925e+01,9.985440650722313904e+00
3.400000000000000000e+01,1.014020579625736573e+01,9.821367170087350829e+00,1.037879541601101430e+01,1.556611815296239099e-01,1.028480039938866781e+02,6.510000000000000000e+02,1.029586697778698756e+01,9.984544614727742129e+00
3.450000000000000000e+01,1.013934985285068180e+01,9.820494149149521235e+00,1.037801351756372981e+01,1.556863939768193261e-01,1.028306536917726675e+02,6.510000000000000000e+02,1.029503624682750207e+01,9.983663458873861529e+00
3.500000000000000000e+01,1.013850852324075369e+01,9.819635730286575992e+00,1.037724594096717823e+01,1.557116554460407087e-01,1.028136011954671574e+02,6.510000000000000000e+02,1.029422017868679440e+01,9.982796867794712981e+00
3.550000000000000000e+01,1.013768160291573395e+01,9.818791674535058078e+00,1.037649245072946869e+01,1.557369089151064423e-01,1.027968422668945578e+02,6.510000000000000000e+02,1.029341851183083989e+01,9.981944694000628004e+00
3.600000000000000000e+01,1.013686885777688573e+01,9.817961745411432517e+00,1.037575281345962885e+01,1.557621529813599526e-01,1.027803720880682761e+02,6.510000000000000000e+02,1.029263101075824594e+01,9.981106704795525530e+00
3.650000000000000000e+01,1.013607005597122424e+01,9.817145708969073681e+00,1.037502679793681715e+01,1.557873862121521569e-01,1.027641858892593092e+02,6.510000000000000000e+02,1.029185744218337817e+01,9.980282669759072078e+00
3.700000000000000000e+01,1.013528496796367051e+01,9.816343333854593567e+00,1.037431417520856414e+01,1.558126071480376851e-01,1.027482789503766156e+02,6.510000000000000000e+02,1.029109757511170642e+01,9.979472360815632825e+00
3.750000000000000000e+01,1.013451336660222069e+01,9.815554391361780873e+00,1.037361471865020590e+01,1.558378143089180767e-01,1.027326466022076659e+02,6.510000000000000000e+02,1.029035118091113965e+01,9.978675552293303497e+00
3.800000000000000000e+01,1.013375502717798682e+01,9.814778655470801638e+00,1.037292820403485294e+01,1.558630061967838931e-01,1.027172842275558367e+02,6.510000000000000000e+02,1.028961803337477221e+01,9.977892020981203203e+00
3.850000000000000000e+01,1.013300972747827444e+01,9.814015902884015929e+00,1.037225440959566214e+01,1.558881813006242067e-01,1.027021872622385388e+02,6.510000000000000000e+02,1.028889790877889965e+01,9.977121546177651012e+00
3.900000000000000000e+01,1.013227724651567563e+01,9.813265913063695223e+00,1.037159311607699763e+01,1.559133384155905744e-01,1.026873511693551677e+02,6.510000000000000000e+02,1.028819058493126626e+01,9.976363908100084998e+00
3.950000000000000000e+01,1.013155735615046282e+01,9.812528468261303871e+00,1.037094410677414658e+01,1.559384786707286030e-01,1.026727712700967032e+02,6.510000000000000000e+02,1.028749583482118979e+01,9.975618877479734081e+00
4.000000000000000000e+01,1.013084985445832942e+01,9.811803353538342876e+00,1.037030716758452797e+01,1.559635975282107068e-01,1.026584434173323075e+02,6.510000000000000000e+02,1.028681345198653929e+01,9.974886256930117767e+00
4.050000000000000000e+01,1.013015451185619753e+01,9.811090356786397848e+00,1.036968208704088568e+01,1.559887043474314228e-01,1.026443629099644568e+02,6.510000000000000000e+02,1.028614321620362837e+01,9.974165807508764914e+00
4.100000000000000000e+01,1.012947113064388027e+01,9.810389268746032343e+00,1.036906865634332675e+01,1.560137906021747956e-01,1.026305256894058715e+02,6.510000000000000000e+02,1.028548492124605396e+01,9.973457340041704811e+00
4.150000000000000000e+01,1.012879951112661203e+01,9.809699883017875877e+00,1.036846666938004091e+01,1.560388506520151708e-01,1.026169276595114894e+02,6.510000000000000000e+02,1.028483836177862720e+01,9.972760660474595085e+00
4.200000000000000000e+01,1.012813944961274082e+01,9.809021996071146887e+00,1.036787592276049175e+01,1.560638829822549034e-01,1.026035646463733428e+02,6.510000000000000000e+02,1.028420333259499486e+01,9.972075566630485000e+00
4.250000000000000000e+01,1.012749074515336467e+01,9.808355407250672897e+00,1.036729621582572314e+01,1.560888860871557371e-01,1.025904325335269789e+02,6.510000000000000000e+02,1.028357963124051899e+01,9.971401859066208573e+00
4.300000000000000000e+01,1.012685319955412844e+01,9.807699918777721848e+00,1.036672735066632178e+01,1.561138584712620792e-01,1.025775272621264804e+02,6.510000000000000000e+02,1.028296705802539002e+01,9.970739341082866858e+00
4.350000000000000000e+01,1.012622661235635668e+01,9.807055335755647363e+00,1.036616913213514657e+01,1.561387919376449329e-01,1.025648447271418462e+02,6.510000000000000000e+02,1.028236540429400137e+01,9.970087820418711999e+00
4.400000000000000000e+01,1.012561078632380784e+01,9.806421466161559408e+00,1.036562136785443577e+01,1.561636789041564166e-01,1.025523808907259138e+02,6.510000000000000000e+02,1.028177446522796323e+01,9.969447107419652454e+00
4.450000000000000000e+01,1.012500554116683915e+01,9.805798120840435672e+00,1.036508386821776462e+01,1.561885307333072404e-01,1.025401320657918234e+02,6.510000000000000000e+02,1.028119407190014556e+01,9.968817010433530967e+00
4.500000000000000000e+01,1.012441068976825598e+01,9.805185113500732186e+00,1.036455644639502438e+01,1.562133459891327236e-01,1.025280944245588302e+02,6.510000000000000000e+02,1.028062403575738770e+01,9.968197343779122477e+00
4.550000000000000000e+01,1.012382604777942241e+01,9.804582260702138896e+00,1.036403891833275814e+01,1.562381232530435649e-01,1.025162641968547348e+02,6.510000000000000000e+02,1.028006417103246584e+01,9.967587924526377208e+00
4.600000000000000000e+01,1.012325143361554147e+01,9.803989381845006790e+00,1.036353110274489708e+01,1.562628611269725187e-01,1.025046376699667121e+02,6.510000000000000000e+02,1.027951429474251377e+01,9.966988572488569176e+00
4.650000000000000000e+01,1.012268666844719789e+01,9.803406299155406955e+00,1.036303282110466562e+01,1.562875582311901712e-01,1.024932111884164811e+02,6.510000000000000000e+02,1.027897422667838789e+01,9.966399110216007884e+00
4.700000000000000000e+01,1.012213157619127557e+01,9.802832837669091859e+00,1.036254389764957118e+01,1.563122132074498682e-01,1.024819811537262666e+02,6.510000000000000000e+02,1.027844378939872527e+01,9.965819362983824092e+00
4.750000000000000000e+01,1.012158598349821403e+01,9.802268825215476156e+00,1.036206415935595260e+01,1.563368247195219274e-01,1.024709440241109064e+02,6.510000000000000000e+02,1.027792280821773652e+01,9.965249158778693328e+00
4.800000000000000000e+01,1.012104971521826080e+01,9.801714092397586953e+00,1.036159343593032567e+01,1.563613887380038148e-01,1.024600962218077171e+02,6.510000000000000000e+02,1.027741110395626478e+01,9.964688326480256819e+00
4.850000000000000000e+01,1.012052260666886916e+01,9.801168472570637391e+00,1.036113155980220490e+01,1.563859059191610446e-01,1.024494343836658032e+02,6.510000000000000000e+02,1.027690851258802951e+01,9.964136700749708808e+00
4.900000000000000000e+01,1.012000449400031243e+01,9.800631801824602363e+00,1.036067836609861814e+01,1.564103758277431699e-01,1.024389551642530733e+02,6.510000000000000000e+02,1.027641486982805574e+01,9.963594118172567349e+00
4.950000000000000000e+01,1.011949521464434021e+01,9.800103918955120008e+00,1.036023369263374327e+01,1.564347972183368907e-01,1.024286552449904519e+02,6.510000000000000000e+02,1.027593001186267685e+01,9.963060417426003568e+00
5.000000000000000000e+01,1.011899460868263567e+01,9.799584665443877185e+00,1.035979737988606253e+01,1.564591688702108851e-01,1.024185313620718034e+02,6.510000000000000000e+02,1.027545377755284761e+01,9.962535439812423732e+00
5.050000000000000000e+01,1.011850251882536789e+01,9.799073885431235809e+00,1.035936927097300142e+01,1.564834895870710341e-01,1.024085803059886501e+02,6.510000000000000000e+02,1.027498600841243892e+01,9.962019029238296852e+00
5.100000000000000000e+01,1.011801879038955931e+01,9.798571425690811409e+00,1.035894921163611393e+01,1.565077581972036669e-01,1.023987989210521192e+02,6.510000000000000000e+02,1.027452654858676340e+01,9.961511032192357007e+00
5.150000000000000000e+01,1.011754325820700373e+01,9.798077135604613019e+00,1.035853705021743743e+01,1.565319835571052642e-01,1.023891838435663288e+02,6.510000000000000000e+02,1.027407524176410902e+01,9.961011274649898439e+00
5.200000000000000000e+01,1.011707577254725621e+01,9.797590867131908965e+00,1.035813263763171932e+01,1.565561618926621656e-01,1.023797320192892499e+02,6.510000000000000000e+02,1.027363193443991918e+01,9.960519610654595013e+00
5.250000000000000000e+01,1.011661618163682341e+01,9.797112474783926217e+00,1.035773582734649700e+01,1.565802723990430689e-01,1.023704403482605869e+02,6.510000000000000000e+02,1.027319645403586712e+01,9.960035909237781482e+00
5.300000000000000000e+01,1.011616435755268917e+01,9.796641815593945424e+00,1.035734647534959585e+01,1.566043246603111561e-01,1.023613062235217512e+02,6.510000000000000000e+02,1.027276868221300177e+01,9.959560032892378345e+00
5.350000000000000000e+01,1.011572016016414288e+01,9.796178749087081528e+00,1.035696444012825523e+01,1.566283192661518109e-01,1.023523267891474262e+02,6.510000000000000000e+02,1.027234847943029550e+01,9.959091840897992043e+00
5.400000000000000000e+01,1.011528344582757200e+01,9.795723137250487156e+00,1.035658958263881857e+01,1.566522538680220067e-01,1.023434991180752576e+02,6.510000000000000000e+02,1.027193569969559483e+01,9.958631191959549156e+00
5.450000000000000000e+01,1.011485408164164213e+01,9.795274844502268152e+00,1.035622176628352165e+01,1.566761288619538950e-01,1.023348205022577275e+02,6.510000000000000000e+02,1.027153021050359527e+01,9.958177952779687203e+00
5.500000000000000000e+01,1.011443193284967457e+01,9.794833737662999695e+00,1.035586085687183910e+01,1.566999432799686676e-01,1.023262881964731577e+02,6.510000000000000000e+02,1.027113187612964396e+01,9.957731989569706954e+00
5.550000000000000000e+01,1.011401686706282810e+01,9.794399685920661014e+00,1.035550672259821425e+01,1.567236961774631787e-01,1.023178995041749175e+02,6.510000000000000000e+02,1.027074056324029172e+01,9.957293170885364475e+00
5.600000000000000000e+01,1.011360875423022598e+01,9.793972560803323901e+00,1.035515923401696270e+01,1.567473866357892709e-01,1.023096517768593969e+02,6.510000000000000000e+02,1.027035614086601534e+01,9.956861367594436629e+00
5.650000000000000000e+01,1.011320746660891601e+01,9.793552236147668566e+00,1.035481826400081573e+01,1.567710137612345622e-01,1.023015424134300417e+02,6.510000000000000000e+02,1.026997848037015082e+01,9.956436452847681196e+00
5.700000000000000000e+01,1.011281287873384471e+01,9.793138588062095806e+00,1.035448368772261318e+01,1.567945766842256117e-01,1.022935688595627113e+02,6.510000000000000000e+02,1.026960745541807185e+01,9.956018302049619351e+00
5.750000000000000000e+01,1.011242486571972599e+01,9.792731494899367561e+00,1.035415538261335655e+01,1.568180722333520349e-01,1.022857285726055778e+02,6.510000000000000000e+02,1.026924293795307719e+01,9.955606793486374784e+00
5.800000000000000000e+01,1.011204330822235953e+01,9.792330837225605933e+00,1.035383322834315933e+01,1.568415018970904795e-01,1.022780191240819363e+02,6.510000000000000000e+02,1.026888481011944876e+01,9.955201806325270297e+00
5.850000000000000000e+01,1.011166808750768809e+01,9.791936497782273818e+00,1.035351710678133763e+01,1.568648649912892656e-01,1.022704380977901053e+02,6.510000000000000000e+02,1.026853295249897613e+01,9.954803222516398264e+00
5.900000000000000000e+01,1.011129908691651202e+01,9.791548361460039374e+00,1.035320690196920168e+01,1.568881607408991741e-01,1.022629831200593742e+02,6.510000000000000000e+02,1.026818724765741209e+01,9.954410926175613739e+00
5.950000000000000000e+01,1.011093619191345105e+01,9.791166315257974873e+00,1.035290250008856283e+01,1.569113883955672584e-01,1.022556518607534883e+02,6.510000000000000000e+02,1.026784758030901834e+01,9.954024803517883768e+00
6.000000000000000000e+01,1.011057928155881314e+01,9.790790248263418150e+00,1.035260378942818882e+01,1.569345426666607368e-01,1.022484418593682989e+02,6.510000000000000000e+02,1.026751382422547287e+01,9.953644738892151622e+00
6.050000000000000000e+01,1.011022825248601897e+01,9.790420051614660224e+00,1.035231066035607483e+01,1.569576266147867938e-01,1.022413510139190436e+02,6.510000000000000000e+02,1.026718587910080593e+01,9.953270625871232014e+00
6.100000000000000000e+01,1.010988299788623301e+01,9.790055618466348974e+00,1.035202300528656494e+01,1.569806403831315034e-01,1.022343771524041927e+02,6.510000000000000000e+02,1.026686363826936343e+01,9.952902357503102593e+00
6.150000000000000000e+01,1.010954341141349566e+01,9.789696843962399697e+00,1.035174071864978806e+01,1.570035833123837876e-01,1.022275181124269352e+02,6.510000000000000000e+02,1.026654699472587851e+01,9.952539828101111041e+00
6.200000000000000000e+01,1.010920938869124086e+01,9.789343625199173005e+00,1.035146369685706169e+01,1.570264547648992648e-01,1.022207717718991660e+02,6.510000000000000000e+02,1.026623584345614049e+01,9.952182933926341235e+00
6.250000000000000000e+01,1.010888082728227744e+01,9.788995861207377303e+00,1.035119183827540823e+01,1.570492541251232443e-01,1.022141360484164920e+02,6.510000000000000000e+02,1.026593008140740082e+01,9.951831573157154054e+00
6.300000000000000000e+01,1.010855762665858215e+01,9.788653452899193752e+00,1.035092504319417728e+01,1.570719807980809068e-01,1.022076088986292035e+02,6.510000000000000000e+02,1.026562960745666331e+01,9.951485645860500995e+00
6.350000000000000000e+01,1.010823968816931995e+01,9.788316303050899947e+00,1.035066321379234111e+01,1.570946342106848415e-01,1.022011883175791809e+02,6.510000000000000000e+02,1.026533432238000465e+01,9.951145053958635245e+00
6.400000000000000000e+01,1.010792691501155893e+01,9.787984316270463836e+00,1.035040625411179782e+01,1.571172138098394511e-01,1.021948723380904340e+02,6.510000000000000000e+02,1.026504412882139761e+01,9.950809701201720259e+00
6.450000000000000000e+01,1.010761921220015402e+01,9.787657398970594613e+00,1.035015407002320842e+01,1.571397190628104068e-01,1.021886590301448194e+02,6.510000000000000000e+02,1.026475893126296413e+01,9.950479493137343923e+00
6.500000000000000000e+01,1.010731648653785975e+01,9.787335459326907738e+00,1.034990656919543994e+01,1.571621494578145095e-01,1.021825465002622195e+02,6.510000000000000000e+02,1.026447863599567434e+01,9.950154337080045153e+00
6.550000000000000000e+01,1.010701863724235317e+01,9.787018407254743479e+00,1.034966366106950453e+01,1.571845061327836468e-01,1.021765327025324694e+02,6.510000000000000000e+02,1.026420314337513595e+01,9.949834131109568602e+00
6.600000000000000000e+01,1.010672557905148139e+01,9.786706154385106160e+00,1.034942525682721381e+01,1.572067878395901341e-01,1.021706159043963282e+02,6.510000000000000000e+02,1.026393236689107269e+01,9.949518791211890090e+00
6.650000000000000000e+01,1.010643722900720753e+01,9.786398614026948550e+00,1.034919126935685618e+01,1.572289932422775982e-01,1.021647944201788789e+02,6.510000000000000000e+02,1.026366622224948522e+01,9.949208235764929853e+00
6.700000000000000000e+01,1.010615350076605701e+01,9.786095701138759040e+00,1.034896161323038655e+01,1.572511219045504838e-01,1.021590664963862878e+02,6.510000000000000000e+02,1.026340462267060794e+01,9.948902378861507856e+00
6.750000000000000000e+01,1.010587430962628730e+01,9.785797332305438800e+00,1.034873620467188537e+01,1.572731734096045608e-01,1.021534304130389330e+02,6.510000000000000000e+02,1.026314748303589219e+01,9.948601136216684182e+00
6.800000000000000000e+01,1.010559957249943253e+01,9.785503425702870572e+00,1.034851496153107853e+01,1.572951473571334580e-01,1.021478844830828052e+02,6.510000000000000000e+02,1.026289471985656654e+01,9.948304425142298513e+00
6.850000000000000000e+01,1.010532920788206468e+01,9.785213901076279086e+00,1.034829780325077664e+01,1.573170433656307377e-01,1.021424270518076725e+02,6.510000000000000000e+02,1.026264625124769481e+01,9.948012164516434552e+00
6.900000000000000000e+01,1.010506313582768989e+01,9.784928679704044896e+00,1.034808465084030793e+01,1.573388610691776324e-01,1.021370564962662826e+02,6.510000000000000000e+02,1.026240199689686605e+01,9.947724274758511953e+00
6.950000000000000000e+01,1.010480127792057026e+01,9.784647684378372290e+00,1.034787542684860462e+01,1.573606001200760773e-01,1.021317712247353597e+02,6.510000000000000000e+02,1.026216187804064717e+01,9.947440677800493347e+00
7.000000000000000000e+01,1.010454355724749931e+01,9.784370839372540374e+00,1.034767005533727158e+01,1.573822601866297355e-01,1.021265696761333999e+02,6.510000000000000000e+02,1.026192581743412902e+01,9.947161297060871377e+00
7.050000000000000000e+01,1.010428989837103764e+01,9.784098070414817272e+00,1.034746846185181290e+01,1.574038409531315075e-01,1.021214503194698011e+02,6.510000000000000000e+02,1.026169373932416740e+01,9.946886057417906102e+00
7.100000000000000000e+01,1.010404022730308604e+01,9.783829304665303539e+00,1.034727057339685530e+01,1.574253421196303848e-01,1.021164116533004744e+02,6.510000000000000000e+02,1.026146556942271637e+01,9.946614885183455712e+00
7.150000000000000000e+01,1.010379447147888143e+01,9.783564470686016534e+00,1.034707631840528030e+01,1.574467634019192375e-01,1.021114522051929612e+02,6.510000000000000000e+02,1.026124123488080109e+01,9.946347708076961780e+00
7.200000000000000000e+01,1.010355255973085598e+01,9.783303498417321720e+00,1.034688562671490075e+01,1.574681045298150228e-01,1.021065705311881402e+02,6.510000000000000000e+02,1.026102066426067161e+01,9.946084455201042118e+00
7.250000000000000000e+01,1.010331442226322984e+01,9.783046319151212700e+00,1.034669842954618701e+01,1.574893652500669039e-01,1.021017652152790731e+02,6.510000000000000000e+02,1.026080378751329825e+01,9.945825057013163217e+00
7.300000000000000000e+01,1.010307999062726125e+01,9.782792865508485036e+00,1.034651465947141880e+01,1.575105453217177653e-01,1.020970348689004936e+02,6.510000000000000000e+02,1.026059053594897996e+01,9.945569445305544320e+00
7.350000000000000000e+01,1.010284919769579659e+01,9.782543071409341096e+00,1.034633425039113774e+01,1.575316445192331272e-01,1.020923781304075533e+02,6.510000000000000000e+02,1.026038084221502977e+01,9.945317553176563408e+00
7.400000000000000000e+01,1.010262197763865721e+01,9.782296872051464476e+00,1.034615713751031940e+01,1.575526626306729128e-01,1.020877936645696167e+02,6.510000000000000000e+02,1.026017464026932835e+01,9.945069315007984301e+00
7.450000000000000000e+01,1.010239826589955925e+01,9.782054203890291788e+00,1.034598325731372270e+01,1.575735994570757748e-01,1.020832801620962869e+02,6.510000000000000000e+02,1.025997186535663452e+01,9.944824666442483974e+00
7.500000000000000000e+01,1.010217799917137960e+01,9.781815004607445019e+00,1.034581254753929258e+01,1.575944548134400602e-01,1.020788363391302198e+02,6.510000000000000000e+02,1.025977245398481941e+01,9.944583544357939786e+00
7.550000000000000000e+01,1.010196111537298513e+01,9.781579213095591641e+00,1.034564494716032002e+01,1.576152285268425102e-01,1.020744609367713878e+02,6.510000000000000000e+02,1.025957634389982864e+01,9.944345886846143401e+00
7.600000000000000000e+01,1.010174755362646337e+01,9.781346769426473742e+00,1.034548039635644479e+01,1.576359204380251566e-01,1.020701527206105510e+02,6.510000000000000000e+02,1.025938347406448692e+01,9.944111633188438049e+00
7.650000000000000000e+01,1.010153725172148498e+01,9.781117614835380891e+00,1.034531883649283834e+01,1.576565276480041966e-01,1.020659104286268644e+02,6.510000000000000000e+02,1.025919377936948784e+01,9.943880724073480337e+00
7.700000000000000000e+01,1.010133014411614916e+01,9.780891691697194190e+00,1.034516021009621412e+01,1.576770423534423760e-01,1.020617327301149118e+02,6.510000000000000000e+02,1.025900718646959220e+01,9.943653101762707891e+00
7.750000000000000000e+01,1.010112617419909142e+01,9.780668943503457058e+00,1.034500446083665359e+01,1.576974654572118328e-01,1.020576184777016095e+02,6.510000000000000000e+02,1.025882363965630262e+01,9.943428708741880229e+00
7.800000000000000000e+01,1.010092529402880146e+01,9.780449314841824560e+00,1.034485153350160402e+01,1.577178058358741364e-01,1.020535667018285295e+02,6.510000000000000000e+02,1.025864309986467759e+01,9.943207488192927102e+00
7.850000000000000000e+01,1.010072744887965790e+01,9.780232751374249744e+00,1.034470137397405232e+01,1.577380638957862624e-01,1.020495762933525583e+02,6.510000000000000000e+02,1.025846551277544449e+01,9.942989384983871304e+00
7.900000000000000000e+01,1.010053258265162235e+01,9.780019199817759912e+00,1.034455392921319472e+01,1.577582373902159940e-01,1.020456461146715270e+02,6.510000000000000000e+02,1.025829082004183768e+01,9.942774345261407021e+00
7.950000000000000000e+01,1.010034063824370598e+01,9.779808607921165020e+00,1.034440914723615634e+01,1.577783218428991663e-01,1.020417750074008438e+02,6.510000000000000000e+02,1.025811896008660540e+01,9.942562316400806566e+00
8.000000000000000000e+01,1.010015156965739180e+01,9.779600924447629851e+00,1.034426697709196752e+01,1.577983237822891127e-01,1.020379620410411832e+02,6.510000000000000000e+02,1.025794989343968133e+01,9.942353245875104051e+00
8.050000000000000000e+01,1.009996532586110973e+01,9.779396099152219080e+00,1.034412736884504902e+01,1.578182431505048833e-01,1.020342061814678374e+02,6.510000000000000000e+02,1.025778356901161459e+01,9.942147082710604877e+00
8.100000000000000000e+01,1.009978185681459273e+01,9.779194082766148099e+00,1.034399027355498824e+01,1.578380798974783061e-01,1.020305064147069487e+02,6.510000000000000000e+02,1.025761993671206973e+01,9.941943776917113951e+00
8.150000000000000000e+01,1.009960111345009715e+01,9.778994826974987120e+00,1.034385564325053863e+01,1.578578339841907874e-01,1.020268617465526262e+02,6.510000000000000000e+02,1.025745894743428721e+01,9.941743279465907079e+00
8.200000000000000000e+01,1.009942304765323406e+01,9.778798284401995389e+00,1.034372343092445767e+01,1.578775053798640582e-01,1.020232712021743140e+02,6.510000000000000000e+02,1.025730055303309740e+01,9.941545542273370728e+00
8.250000000000000000e+01,1.009924761224365675e+01,9.778604408587211694e+00,1.034359359050343841e+01,1.578970940637678677e-01,1.020197338257230086e+02,6.510000000000000000e+02,1.025714470630742525e+01,9.941350518179890017e+00
8.300000000000000000e+01,1.009907476095778911e+01,9.778413153969967908e+00,1.034346607682902430e+01,1.579166000238952094e-01,1.020162486799777355e+02,6.510000000000000000e+02,1.025699136098168474e+01,9.941158160933893484e+00
8.350000000000000000e+01,1.009890444843020951e+01,9.778224475867800081e+00,1.034334084564506817e+01,1.579360232570118372e-01,1.020128148459657211e+02,6.510000000000000000e+02,1.025684047168722124e+01,9.940968425173197787e+00
8.400000000000000000e+01,1.009873663017634193e+01,9.778038330473510342e+00,1.034321785357957069e+01,1.579553637679369515e-01,1.020094314226084720e+02,6.510000000000000000e+02,1.025669199394427800e+01,9.940781266408404093e+00
8.450000000000000000e+01,1.009857126257459292e+01,9.777854674820055436e+00,1.034309705812533942e+01,1.579746215698678569e-01,1.020060975263575358e+02,6.510000000000000000e+02,1.025654588414445989e+01,9.940596641004725953e+00
8.500000000000000000e+01,1.009840830284985280e+01,9.777673466770551158e+00,1.034297841762113812e+01,1.579937966845393338e-01,1.020028122908576336e+02,6.510000000000000000e+02,1.025640209953439275e+01,9.940414506165312858e+00
8.550000000000000000e+01,1.009824770590530463e+01,9.777494665006583929e+00,1.034286189123776722e+01,1.580128928139884759e-01,1.019995748041171879e+02,6.510000000000000000e+02,1.025626059871929208e+01,9.940234813091315402e+00
8.600000000000000000e+01,1.009808942982648539e+01,9.777318229002530003e+00,1.034274743895918292e+01,1.580319109046390280e-01,1.019963842176375692e+02,6.510000000000000000e+02,1.025612134073112536e+01,9.940057518921847191e+00
8.650000000000000000e+01,1.009793343830788004e+01,9.777144119021089708e+00,1.034263502156874814e+01,1.580508463038423628e-01,1.019932397945137552e+02,6.510000000000000000e+02,1.025598428461172240e+01,9.939882592004037676e+00
8.700000000000000000e+01,1.009777969179341461e+01,9.776972296086647418e+00,1.034252460063023094e+01,1.580696990646362765e-01,1.019901407337579116e+02,6.510000000000000000e+02,1.025584939085805125e+01,9.939709992728779753e+00
8.750000000000000000e+01,1.009762815149304416e+01,9.776802721979075628e+00,1.034241613847155605e+01,1.580884692472556696e-01,1.019870862499337960e+02,6.510000000000000000e+02,1.025571662074029966e+01,9.939539682245788654e+00
8.800000000000000000e+01,1.009747877936703375e+01,9.776635359210876786e+00,1.034230959817818274e+01,1.581071569183604142e-01,1.019840755728363462e+02,6.510000000000000000e+02,1.025558593628539406e+01,9.939371622448673449e+00
8.850000000000000000e+01,1.009733153811072093e+01,9.776470171019948197e+00,1.034220494356719655e+01,1.581257621520193724e-01,1.019811079471815844e+02,6.510000000000000000e+02,1.025545730026274072e+01,9.939205775958701139e+00
8.900000000000000000e+01,1.009718639114085903e+01,9.776307121344235185e+00,1.034210213917527632e+01,1.581442850277866852e-01,1.019781826323271190e+02,6.510000000000000000e+02,1.025533067616864535e+01,9.939042106113072705e+00
8.950000000000000000e+01,1.009704330257996041e+01,9.776146174817961665e+00,1.034200115024872879e+01,1.581627256319053931e-01,1.019752989019541189e+02,6.510000000000000000e+02,1.025520602821186422e+01,9.938880576948054824e+00
9.000000000000000000e+01,1.009690223724352975e+01,9.775987296754246714e+00,1.034190194272460595e+01,1.581810840569203569e-01,1.019724560438068295e+02,6.510000000000000000e+02,1.025508332130045019e+01,9.938721153186609314e+00
9.050000000000000000e+01,1.009676316062523505e+01,9.775830453129721320e+00,1.034180448321886914e+01,1.581993604011813492e-01,1.019696533593902359e+02,6.510000000000000000e+02,1.025496252102641748e+01,9.938563800224054390e+00
9.100000000000000000e+01,1.009662603744481757e+01,9.775675610577989616e+00,1.034170873900697529e+01,1.582175538714234442e-01,1.019668901343616909e+02,6.510000000000000000e+02,1.025484359131623968e+01,9.938408483573393681e+00
9.150000000000000000e+01,1.009649083004520165e+01,9.775522736364523624e+00,1.034161467801949286e+01,1.582356617898734163e-01,1.019641656058489332e+02,6.510000000000000000e+02,1.025472649183507556e+01,9.938255168255327732e+00
9.200000000000000000e+01,1.009635751183111729e+01,9.775371798388379219e+00,1.034152226882362058e+01,1.582536879880608871e-01,1.019614792364704812e+02,6.510000000000000000e+02,1.025461119981917868e+01,9.938103823843057683e+00
9.250000000000000000e+01,1.009622605087579217e+01,9.775222765157382199e+00,1.034143148061150796e+01,1.582716325853728845e-01,1.019588303800642421e+02,6.510000000000000000e+02,1.025449768346116564e+01,9.937954418290418701e+00
9.300000000000000000e+01,1.009609641562838078e+01,9.775075605776958554e+00,1.034134228318689885e+01,1.582894959882014119e-01,1.019562183982044417e+02,6.510000000000000000e+02,1.025438591161658053e+01,9.937806919640179260e+00
9.350000000000000000e+01,1.009596857345936627e+01,9.774930289945947592e+00,1.034125464695446794e+01,1.583072805975247188e-01,1.019536426313693482e+02,6.510000000000000000e+02,1.025427585405689257e+01,9.937661292861841744e+00
9.400000000000000000e+01,1.009584249644876763e+01,9.774786787939236277e+00,1.034116854290592613e+01,1.583249839358999711e-01,1.019511025136391709e+02,6.510000000000000000e+02,1.025416748038466608e+01,9.937517512512867413e+00
9.450000000000000000e+01,1.009571815504727077e+01,9.774645070593587448e+00,1.034108394260700337e+01,1.583426061443593824e-01,1.019485974470716485e+02,6.510000000000000000e+02,1.025406076119162968e+01,9.937375548902910083e+00
9.500000000000000000e+01,1.009559551656298382e+01,9.774505109303118999e+00,1.034100081818537475e+01,1.583601452088189698e-01,1.019461267696371749e+02,6.510000000000000000e+02,1.025395566177180129e+01,9.937235371354164570e+00
9.550000000000000000e+01,1.009547455555385653e+01,9.774366876002023474e+00,1.034091914232464049e+01,1.583776030200760576e-01,1.019436899669737215e+02,6.510000000000000000e+02,1.025385215857393462e+01,9.937096952533780225e+00
9.600000000000000000e+01,1.009535524489052882e+01,9.774230343160047241e+00,1.034083888824599029e+01,1.583949801744949926e-01,1.019412864902832041e+02,6.510000000000000000e+02,1.025375022506502454e+01,9.936960264716034885e+00
9.650000000000000000e+01,1.009523755721601823e+01,9.774095483766590320e+00,1.034076002970425456e+01,1.584122768295891936e-01,1.019389157860751709e+02,6.510000000000000000e+02,1.025364983404560704e+01,9.936825280386427650e+00
9.700000000000000000e+01,1.009512146569517910e+01,9.773962271317612860e+00,1.034068254098322548e+01,1.584294931485930868e-01,1.019365773114388958e+02,6.510000000000000000e+02,1.025355095884377299e+01,9.936691972546586982e+00
9.750000000000000000e+01,1.009500694197954651e+01,9.773830679817796963e+00,1.034060639685205807e+01,1.584466297111311872e-01,1.019342704930820531e+02,6.510000000000000000e+02,1.025345357169067739e+01,9.936560312268415629e+00
9.800000000000000000e+01,1.009489395893878516e+01,9.773700683753570928e+00,1.034053157258821898e+01,1.584636869539245152e-01,1.019319947823018424e+02,6.510000000000000000e+02,1.025335764589271115e+01,9.936430271984860951e+00
9.850000000000000000e+01,1.009478249461192334e+01,9.773572258090053921e+00,1.034045804396044232e+01,1.584806643607046539e-01,1.019297497344995236e+02,6.510000000000000000e+02,1.025326315897262752e+01,9.936301830251217382e+00
9.900000000000000000e+01,1.009467252414253657e+01,9.773445378269542516e+00,1.034038578720988966e+01,1.584975621083835884e-01,1.019275348468725610e+02,6.510000000000000000e+02,1.025317008625092008e+01,9.936174962034153069e+00
9.950000000000000000e+01,1.009456402314466672e+01,9.773320020177370893e+00,1.034031477904703955e+01,1.585143803782737559e-01,1.019253496261533627e+02,6.510000000000000000e+02,1.025307840352293987e+01,9.936049642766393575e+00
1.000000000000000000e+02,1.009445696615719257e+01,9.773196160163537982e+00,1.034024499665524388e+01,1.585311185963505509e-01,1.019231935571629037e+02,6.510000000000000000e+02,1.025298808475354306e+01,9.935925847560843849e+00
1.005000000000000000e+02,1.009435133011727181e+01,9.773073775021961396e+00,1.034017641764475748e+01,1.585477771536268898e-01,1.019210661734806962e+02,6.510000000000000000e+02,1.025289910727089904e+01,9.935803552963646368e+00
1.010000000000000000e+02,1.009424709314236601e+01,9.772952841973769011e+00,1.034010902007658572e+01,1.585643568063425934e-01,1.019189670326624935e+02,6.510000000000000000e+02,1.025281144994870886e+01,9.935682736336023169e+00
1.015000000000000000e+02,1.009414423263345029e+01,9.772833338669787651e+00,1.034004278244138852e+01,1.585808577482543114e-01,1.019168956776513255e+02,6.510000000000000000e+02,1.025272509038170554e+01,9.935563374885196808e+00
1.020000000000000000e+02,1.009404272641639544e+01,9.772715243174513233e+00,1.033997768365796865e+01,1.585972801760381079e-01,1.019148516599989875e+02,6.510000000000000000e+02,1.025264000659243457e+01,9.935445446240356304e+00
1.025000000000000000e+02,1.009394255273359242e+01,9.772598533955626721e+00,1.033991370304690527e+01,1.586136242884138015e-01,1.019128345396958650e+02,6.510000000000000000e+02,1.025255617702200617e+01,9.935328928445178676e+00
1.030000000000000000e+02,1.009384369023429251e+01,9.772483189885054600e+00,1.033985082034002545e+01,1.586298902887694484e-01,1.019108438849756624e+02,6.510000000000000000e+02,1.025247358052306268e+01,9.935213799945524116e+00
1.035000000000000000e+02,1.009374611796733490e+01,9.772369190225251856e+00,1.033978901566428377e+01,1.586460783801848795e-01,1.019088792721660752e+02,6.510000000000000000e+02,1.025239219634751997e+01,9.935100039587149823e+00
1.040000000000000000e+02,1.009364981537253847e+01,9.772256514622670309e+00,1.033972826954011381e+01,1.586621887705713385e-01,1.019069402855155460e+02,6.510000000000000000e+02,1.025231200414310884e+01,9.934987626601966326e+00
1.045000000000000000e+02,1.009355476227316650e+01,9.772145143097523246e+00,1.033966856285844749e+01,1.586782216695544756e-01,1.019050265170395448e+02,6.510000000000000000e+02,1.025223298394272220e+01,9.934876540603612582e+00
1.050000000000000000e+02,1.009346093886769324e+01,9.772035056037619682e+00,1.033960987688891642e+01,1.586941772899502501e-01,1.019031375663536352e+02,6.510000000000000000e+02,1.025215511615764363e+01,9.934766761577742855e+00
1.055000000000000000e+02,1.009336832572220466e+01,9.771926234189622917e+00,1.033955219326511532e+01,1.587100558453049537e-01,1.019012730405186744e+02,6.510000000000000000e+02,1.025207838156751095e+01,9.934658269876898373e+00
1.060000000000000000e+02,1.009327690376445652e+01,9.771818658651664435e+00,1.033949549397893009e+01,1.587258575526281912e-01,1.018994325539208461e+02,6.510000000000000000e+02,1.025200276131708677e+01,9.934551046211828051e+00
1.065000000000000000e+02,1.009318665427515072e+01,9.771712310872729290e+00,1.033943976137376453e+01,1.587415826308076761e-01,1.018976157280941521e+02,6.510000000000000000e+02,1.025192823690595745e+01,9.934445071644343983e+00
1.070000000000000000e+02,1.009309755888039639e+01,9.771607172636482375e+00,1.033938497813505997e+01,1.587572313006639924e-01,1.018958221915676461e+02,6.510000000000000000e+02,1.025185479018105994e+01,9.934340327579731067e+00
1.075000000000000000e+02,1.009300959954625299e+01,9.771503226062607794e+00,1.033933112728576198e+01,1.587728037841858453e-01,1.018940515797543043e+02,6.510000000000000000e+02,1.025178240333043966e+01,9.934236795762066308e+00
1.080000000000000000e+02,1.009292275857087517e+01,9.771400453592894664e+00,1.033927819217791644e+01,1.587883003075348520e-01,1.018923035347924895e+02,6.510000000000000000e+02,1.025171105887840994e+01,9.934134458263340406e+00
1.085000000000000000e+02,1.009283701857851590e+01,9.771298837985977315e+00,1.033922615648539889e+01,1.588037210964021173e-01,1.018905777054229418e+02,6.510000000000000000e+02,1.025164073967491873e+01,9.934033297482113056e+00
1.090000000000000000e+02,1.009275236186734581e+01,9.771198362315827168e+00,1.033917500419354951e+01,1.588190654784960576e-01,1.018888737335383183e+02,6.510000000000000000e+02,1.025157142734584248e+01,9.933933296388849143e+00
1.095000000000000000e+02,1.009266877226809989e+01,9.771099009963069904e+00,1.033912471959847679e+01,1.588343344877915508e-01,1.018871912925278593e+02,6.510000000000000000e+02,1.025150310675589083e+01,9.933834437780308946e+00
1.100000000000000000e+02,1.009258623341099081e+01,9.771000764605892286e+00,1.033907528729930014e+01,1.588495284507613625e-01,1.018855300515261035e+02,6.510000000000000000e+02,1.025143576186175132e+01,9.933736704960230313e+00
1.105000000000000000e+02,1.009250472915858943e+01,9.770903610214496382e+00,1.033902669219991921e+01,1.588646476009949182e-01,1.018838896843459025e+02,6.510000000000000000e+02,1.025136937675958571e+01,9.933640081557594925e+00
1.110000000000000000e+02,1.009242424366719248e+01,9.770807531050508032e+00,1.033897891948619474e+01,1.588796921751621793e-01,1.018822698707469954e+02,6.510000000000000000e+02,1.025130393584235478e+01,9.933544551492030195e+00
1.115000000000000000e+02,1.009234476138141012e+01,9.770712511657533739e+00,1.033893195463389603e+01,1.588946624095745885e-01,1.018806702963250359e+02,6.510000000000000000e+02,1.025123942379098452e+01,9.933450098971835729e+00
1.120000000000000000e+02,1.009226626702802676e+01,9.770618536855028680e+00,1.033888578339551856e+01,1.589095585430244650e-01,1.018790906523881574e+02,6.510000000000000000e+02,1.025117582557105145e+01,9.933356708485002073e+00
1.125000000000000000e+02,1.009218874561076618e+01,9.770525591730230275e+00,1.033884039179884873e+01,1.589243808150931081e-01,1.018775306358500501e+02,6.510000000000000000e+02,1.025111312642585837e+01,9.933264364795672208e+00
1.130000000000000000e+02,1.009211218240425367e+01,9.770433661639152945e+00,1.033879576613781737e+01,1.589391294672976018e-01,1.018759899491081597e+02,6.510000000000000000e+02,1.025105131187155116e+01,9.933173052936956182e+00
1.135000000000000000e+02,1.009203656294932294e+01,9.770342732192395019e+00,1.033875189296571406e+01,1.589538047415084698e-01,1.018744682999477931e+02,6.510000000000000000e+02,1.025099036769083227e+01,9.933082758207815388e+00
1.140000000000000000e+02,1.009196187304725889e+01,9.770252789262347193e+00,1.033870875909744846e+01,1.589684068819695872e-01,1.018729654014261428e+02,6.510000000000000000e+02,1.025093027992922856e+01,9.932993466165289220e+00
1.145000000000000000e+02,1.009188809875421811e+01,9.770163818969528791e+00,1.033866635159882641e+01,1.589829361328975454e-01,1.018714809717584728e+02,6.510000000000000000e+02,1.025087103488711548e+01,9.932905162621318951e+00
1.150000000000000000e+02,1.009181522052549695e+01,9.770075807679271307e+00,1.033862465777820816e+01,1.589973850044349435e-01,1.018700146136683173e+02,6.510000000000000000e+02,1.025081260552993179e+01,9.932817835521062122e+00
1.155000000000000000e+02,1.009174322837171545e+01,9.769988741992060355e+00,1.033858366519165806e+01,1.590117583160672032e-01,1.018685661266691227e+02,6.510000000000000000e+02,1.025075498668778273e+01,9.932731470055648160e+00
1.160000000000000000e+02,1.009167211152524324e+01,9.769902608748758155e+00,1.033854336162709586e+01,1.590260595427072099e-01,1.018671352941500601e+02,6.510000000000000000e+02,1.025069817106795078e+01,9.932646051982535695e+00
1.165000000000000000e+02,1.009160185701326817e+01,9.769817395017554418e+00,1.033850373510730769e+01,1.590402889322575231e-01,1.018657218539772913e+02,6.510000000000000000e+02,1.025064214594552503e+01,9.932561568081009540e+00
1.170000000000000000e+02,1.009153245209424021e+01,9.769733088093728313e+00,1.033846477388020801e+01,1.590544467340158363e-01,1.018643255486970389e+02,6.510000000000000000e+02,1.025058689882825469e+01,9.932478005360225737e+00
1.175000000000000000e+02,1.009146388425183538e+01,9.769649675493274898e+00,1.033842646641715746e+01,1.590685331994389773e-01,1.018629461254133588e+02,6.510000000000000000e+02,1.025053241745127330e+01,9.932395351052395682e+00
1.180000000000000000e+02,1.009139614119256478e+01,9.769567144951558646e+00,1.033838880140626948e+01,1.590825485793622707e-01,1.018615833357387146e+02,6.510000000000000000e+02,1.025047868977192778e+01,9.932313592613203568e+00
1.185000000000000000e+02,1.009132921083913281e+01,9.769485484415117327e+00,1.033835176774966591e+01,1.590964931255275105e-01,1.018602369356599979e+02,6.510000000000000000e+02,1.025042570396466068e+01,9.932232717713604941e+00
1.190000000000000000e+02,1.009126308132738181e+01,9.769404682037894361e+00,1.033831535455873585e+01,1.591103670917284607e-01,1.018589066854770806e+02,6.510000000000000000e+02,1.025037344841911136e+01,9.932152714235654045e+00
1.195000000000000000e+02,1.009119774100184408e+01,9.769324726177989859e+00,1.033827955115071973e+01,1.591241707311401854e-01,1.018575923497115951e+02,6.510000000000000000e+02,1.025032191173298379e+01,9.932073570270704366e+00
1.200000000000000000e+02,1.009113317841159940e+01,9.769245605393658494e+00,1.033824434704327011e+01,1.591379042981734826e-01,1.018562936970238013e+02,6.510000000000000000e+02,1.025027108270977294e+01,9.931995274113427641e+00
1.205000000000000000e+02,1.009106938230669037e+01,9.769167308439884678e+00,1.033820973194997528e+01,1.591515680476581207e-01,1.018550105001395707e+02,6.510000000000000000e+02,1.025022095035434866e+01,9.931917814259032085e+00
1.210000000000000000e+02,1.009100634163335108e+01,9.769089824263467392e+00,1.033817569577757034e+01,1.591651622352251161e-01,1.018537425357538524e+02,6.510000000000000000e+02,1.025017150386857523e+01,9.931841179398125163e+00
1.215000000000000000e+02,1.009094404553049174e+01,9.769013142000018135e+00,1.033814222862147680e+01,1.591786871165447315e-01,1.018524895844594482e+02,6.510000000000000000e+02,1.025012273264703566e+01,9.931765358413947808e+00
1.220000000000000000e+02,1.009088248332575333e+01,9.768937250969166541e+00,1.033810932076115741e+01,1.591921429485806116e-01,1.018512514306670624e+02,6.510000000000000000e+02,1.025007462627433341e+01,9.931690340377171466e+00
1.225000000000000000e+02,1.009082164453241326e+01,9.768862140672061045e+00,1.033807696266004683e+01,1.592055299880651142e-01,1.018500278625426176e+02,6.510000000000000000e+02,1.025002717452047918e+01,9.931616114544347340e+00
1.230000000000000000e+02,1.009076151884471173e+01,9.768787800787457343e+00,1.033804514495832372e+01,1.592188484923174052e-01,1.018488186719124400e+02,6.510000000000000000e+02,1.024998036733702911e+01,9.931542670352392577e+00
1.235000000000000000e+02,1.009070209613535596e+01,9.768714221168208311e+00,1.033801385847020526e+01,1.592320987194079940e-01,1.018476236542130522e+02,6.510000000000000000e+02,1.024993419485476309e+01,9.931469997415947049e+00
1.240000000000000000e+02,1.009064336645132443e+01,9.768641391837672217e+00,1.033798309418074624e+01,1.592452809275056447e-01,1.018464426084058090e+02,6.510000000000000000e+02,1.024988864737882999e+01,9.931398085523818864e+00
1.245000000000000000e+02,1.009058532001029462e+01,9.768569302986501057e+00,1.033795284324197183e+01,1.592583953754777570e-01,1.018452753369048338e+02,6.510000000000000000e+02,1.024984371538577221e+01,9.931326924634817033e+00
1.250000000000000000e+02,1.009052794719775825e+01,9.768497944969446678e+00,1.033792309696923084e+01,1.592714423216930186e-01,1.018441216455182428e+02,6.510000000000000000e+02,1.024979938951945080e+01,9.931256504876065705e+00
1.255000000000000000e+02,1.009047123804164414e+01,9.768427308302166878e+00,1.033789384683929136e+01,1.592844224540430620e-01,1.018429813329821911e+02,6.510000000000000000e+02,1.024975566049568698e+01,9.931186815587601302e+00
1.260000000000000000e+02,1.009041518160755047e+01,9.768357383657869875e+00,1.033786508448469199e+01,1.592973373827530070e-01,1.018418541789133371e+02,6.510000000000000000e+02,1.024971251899030378e+01,9.931117844224795377e+00
1.265000000000000000e+02,1.009035977095878600e+01,9.768288161864662200e+00,1.033783680169374541e+01,1.593101855661225863e-01,1.018407400426085445e+02,6.510000000000000000e+02,1.024966995652490809e+01,9.931049585392663914e+00
1.270000000000000000e+02,1.009030499711870732e+01,9.768219633902051058e+00,1.033780899040525902e+01,1.593229672645193329e-01,1.018396387427767280e+02,6.510000000000000000e+02,1.024962796438322599e+01,9.930982029854188653e+00
1.275000000000000000e+02,1.009025085126265076e+01,9.768151790898301101e+00,1.033778164270599476e+01,1.593356827383613783e-01,1.018385501012003544e+02,6.510000000000000000e+02,1.024958653400101305e+01,9.930915168524290237e+00
1.280000000000000000e+02,1.009019732471484687e+01,9.768084624127423510e+00,1.033775475082787132e+01,1.593483322484998965e-01,1.018374739426730429e+02,6.510000000000000000e+02,1.024954565696334718e+01,9.930848992466346559e+00
1.285000000000000000e+02,1.009014440894572751e+01,9.768018125006436847e+00,1.033772830714507229e+01,1.593609160554031734e-01,1.018364100949447533e+02,6.510000000000000000e+02,1.024950532500113276e+01,9.930783492890324027e+00
1.290000000000000000e+02,1.009009209556887754e+01,9.767952285092450282e+00,1.033770230417119329e+01,1.593734344201923059e-01,1.018353583886604525e+02,6.510000000000000000e+02,1.024946552998907023e+01,9.930718661148686621e+00
1.295000000000000000e+02,1.009004037633835793e+01,9.767887096080126952e+00,1.033767673455621861e+01,1.593858876038253825e-01,1.018343186573055732e+02,6.510000000000000000e+02,1.024942626394218337e+01,9.930654488734532492e+00
1.300000000000000000e+02,1.008998924314601986e+01,9.767822549798840015e+00,1.033765159108445353e+01,1.593982758671532995e-01,1.018332907371518417e+02,6.510000000000000000e+02,1.024938751901317424e+01,9.930590967278867254e+00
1.305000000000000000e+02,1.008993868801883309e+01,9.767758638210379374e+00,1.033762686667133757e+01,1.594105994711382812e-01,1.018322744672029501e+02,6.510000000000000000e+02,1.024934928748997187e+01,9.930528088547694310e+00
1.310000000000000000e+02,1.008988870311629427e+01,9.767695353406177006e+00,1.033760255436102504e+01,1.594228586766374689e-01,1.018312696891424451e+02,6.510000000000000000e+02,1.024931156179293090e+01,9.930465844439655854e+00
1.315000000000000000e+02,1.008983928072776592e+01,9.767632687604782760e+00,1.033757864732298160e+01,1.594350537456551420e-01,1.018302762472798975e+02,6.510000000000000000e+02,1.024927433447342118e+01,9.930404226982112448e+00
1.320000000000000000e+02,1.008979041319878256e+01,9.767570633149516013e+00,1.033755513885109067e+01,1.594471849160482568e-01,1.018292939870557063e+02,6.510000000000000000e+02,1.024923759811482959e+01,9.930343228282733747e+00
1.325000000000000000e+02,1.008974209036150782e+01,9.767509182506117327e+00,1.033753202236018787e+01,1.594592516375193392e-01,1.018283227029453997e+02,6.510000000000000000e+02,1.024920134199902755e+01,9.930282838723988093e+00
1.330000000000000000e+02,1.008969430768255293e+01,9.767448328260346813e+00,1.033750929138359176e+01,1.594712550102110049e-01,1.018273623036562157e+02,6.510000000000000000e+02,1.024916556269276313e+01,9.930223052672340955e+00
1.335000000000000000e+02,1.008964705794649319e+01,9.767388063115696184e+00,1.033748693957141818e+01,1.594831952956646537e-01,1.018264126435100394e+02,6.510000000000000000e+02,1.024913025324215887e+01,9.930163862650829287e+00
1.340000000000000000e+02,1.008960033405596413e+01,9.767328379891141665e+00,1.033746496068763498e+01,1.594950727542894520e-01,1.018254735792150996e+02,6.510000000000000000e+02,1.024909540681025355e+01,9.930105261301672925e+00
1.345000000000000000e+02,1.008955412902928295e+01,9.767269271519015916e+00,1.033744334860819691e+01,1.595068876462881757e-01,1.018245449698184757e+02,6.510000000000000000e+02,1.024906101667557223e+01,9.930047241382995438e+00
1.350000000000000000e+02,1.008950843599836311e+01,9.767210731042883509e+00,1.033742209731889261e+01,1.595186402322564256e-01,1.018236266766636930e+02,6.510000000000000000e+02,1.024902707623061993e+01,9.929989795766108074e+00
1.355000000000000000e+02,1.008946324820640150e+01,9.767152751615174822e+00,1.033740120091255754e+01,1.595303307719330155e-01,1.018227185633438552e+02,6.510000000000000000e+02,1.024899357897833418e+01,9.929932917434468820e+00
1.360000000000000000e+02,1.008941855900592266e+01,9.767095326495923047e+00,1.033738065358814850e+01,1.595419595256691303e-01,1.018218204956624362e+02,6.510000000000000000e+02,1.024896051853159129e+01,9.929876599480252253e+00
1.365000000000000000e+02,1.008937436185657255e+01,9.767038449048840221e+00,1.033736044964721401e+01,1.595535267526895784e-01,1.018209323415879339e+02,6.510000000000000000e+02,1.024892788860926274e+01,9.929820835103882359e+00
1.370000000000000000e+02,1.008933065032323739e+01,9.766982112742395472e+00,1.033734058349354612e+01,1.595650327128335932e-01,1.018200539712165806e+02,6.510000000000000000e+02,1.024889568303607135e+01,9.929765617610403439e+00
1.375000000000000000e+02,1.008928741807390495e+01,9.766926311143993900e+00,1.033732104962907883e+01,1.595764776654142736e-01,1.018191852567285309e+02,6.510000000000000000e+02,1.024886389573931922e+01,9.929710940408490671e+00
1.380000000000000000e+02,1.008924465887789879e+01,9.766871037921978527e+00,1.033730184265412433e+01,1.595878618688936490e-01,1.018183260723521073e+02,6.510000000000000000e+02,1.024883252074679341e+01,9.929656797009005942e+00
1.385000000000000000e+02,1.008920236660386038e+01,9.766816286841523365e+00,1.033728295726408319e+01,1.595991855823511718e-01,1.018174762943234981e+02,6.510000000000000000e+02,1.024880155218621169e+01,9.929603181021509073e+00
1.390000000000000000e+02,1.008916053521781819e+01,9.766762051762995611e+00,1.033726438824828087e+01,1.596104490641804541e-01,1.018166358008471661e+02,6.510000000000000000e+02,1.024877098428199851e+01,9.929550086153637878e+00
1.395000000000000000e+02,1.008911915878152499e+01,9.766708326640829441e+00,1.033724613048767793e+01,1.596216525723621327e-01,1.018158044720623536e+02,6.510000000000000000e+02,1.024874081135388693e+01,9.929497506209163049e+00
1.400000000000000000e+02,1.008907823145057847e+01,9.766655105521380165e+00,1.033722817895349522e+01,1.596327963649538662e-01,1.018149821900052245e+02,6.510000000000000000e+02,1.024871102781553311e+01,9.929445435085623828e+00
1.405000000000000000e+02,1.008903774747266091e+01,9.766602382540948923e+00,1.033721052870500401e+01,1.596438806992221959e-01,1.018141688385729253e+02,6.510000000000000000e+02,1.024868162817188377e+01,9.929393866773438049e+00
1.410000000000000000e+02,1.008899770118580541e+01,9.766550151924835887e+00,1.033719317488801437e+01,1.596549058322411785e-01,1.018133643034887967e+02,6.510000000000000000e+02,1.024865260701804637e+01,9.929342795353566231e+00
1.415000000000000000e+02,1.008895808701691621e+01,9.766498407985023889e+00,1.033717611273346648e+01,1.596658720209478965e-01,1.018125684722722468e+02,6.510000000000000000e+02,1.024862395903786449e+01,9.929292214995969701e+00
1.420000000000000000e+02,1.008891889947973119e+01,9.766447145118934969e+00,1.033715933755569871e+01,1.596767795217630681e-01,1.018117812341977668e+02,6.510000000000000000e+02,1.024859567900149493e+01,9.929242119957969237e+00
1.425000000000000000e+02,1.008888013317367971e+01,9.766396357807723305e+00,1.033714284475036926e+01,1.596876285904293979e-01,1.018110024802713980e+02,6.510000000000000000e+02,1.024856776176410911e+01,9.929192504583248535e+00
1.430000000000000000e+02,1.008884178278182553e+01,9.766346040614784840e+00,1.033712662979348806e+01,1.596984194827728576e-01,1.018102321031896622e+02,6.510000000000000000e+02,1.024854020226459816e+01,9.929143363299051117e+00
1.435000000000000000e+02,1.008880384306979039e+01,9.766296188184341531e+00,1.033711068823962087e+01,1.597091524542151864e-01,1.018094699973174215e+02,6.510000000000000000e+02,1.024851299552400619e+01,9.929094690615574592e+00
1.440000000000000000e+02,1.008876630888391546e+01,9.766246795239903022e+00,1.033709501572039002e+01,1.597198277591228566e-01,1.018087160586505604e+02,6.510000000000000000e+02,1.024848613664303620e+01,9.929046481124792933e+00
1.445000000000000000e+02,1.008872917514980827e+01,9.766197856582484960e+00,1.033707960794294856e+01,1.597304456518404692e-01,1.018079701847870950e+02,6.510000000000000000e+02,1.024845962080164874e+01,9.928998729497969578e+00
1.450000000000000000e+02,1.008869243687098205e+01,9.766149367089964173e+00,1.033706446068876872e+01,1.597410063866914476e-01,1.018072322748991780e+02,6.510000000000000000e+02,1.024843344325767269e+01,9.928951430484289631e+00
1.455000000000000000e+02,1.008865608912744349e+01,9.766101321714588224e+00,1.033704956981195089e+01,1.597515102169474177e-01,1.018065022297048472e+02,6.510000000000000000e+02,1.024840759934439127e+01,9.928904578910497492e+00
1.460000000000000000e+02,1.008862012707423972e+01,9.766053715482774678e+00,1.033703493123736905e+01,1.597619573959695727e-01,1.018057799514384527e+02,6.510000000000000000e+02,1.024838208447020804e+01,9.928858169678269618e+00
1.465000000000000000e+02,1.008858454594008336e+01,9.766006543493061187e+00,1.033702054096110423e+01,1.597723481755809471e-01,1.018050653438226334e+02,6.510000000000000000e+02,1.024835689411566442e+01,9.928812197764502301e+00
1.470000000000000000e+02,1.008854934102614642e+01,9.765959800915021916e+00,1.033700639504715291e+01,1.597826828084562834e-01,1.018043583120445703e+02,6.510000000000000000e+02,1.024833202383460318e+01,9.928766658217691443e+00
1.475000000000000000e+02,1.008851450770447045e+01,9.765913482987951255e+00,1.033699248962669870e+01,1.597929615458971164e-01,1.018036587627232166e+02,6.510000000000000000e+02,1.024830746925036884e+01,9.928721546158573830e+00
1.480000000000000000e+02,1.008848004141704280e+01,9.765867585019563535e+00,1.033697882089701103e+01,1.598031846386473165e-01,1.018029666038906811e+02,6.510000000000000000e+02,1.024828322605569042e+01,9.928676856778395177e+00
1.485000000000000000e+02,1.008844593767412334e+01,9.765822102384857928e+00,1.033696538512051255e+01,1.598133523380880772e-01,1.018022817449590463e+02,6.510000000000000000e+02,1.024825929001221070e+01,9.928632585336034211e+00
1.490000000000000000e+02,1.008841219205335271e+01,9.765777030524940727e+00,1.033695217862230820e+01,1.598234648934709068e-01,1.018016040967012970e+02,6.510000000000000000e+02,1.024823565694682515e+01,9.928588727159882055e+00
1.495000000000000000e+02,1.008837880019842537e+01,9.765732364945732158e+00,1.033693919779156900e+01,1.598335225551208438e-01,1.018009335712254142e+02,6.510000000000000000e+02,1.024821232275354710e+01,9.928545277643305411e+00
1.500000000000000000e+02,1.008834575781782661e+01,9.765688101216818851e+00,1.033692643907740916e+01,1.598435255711268821e-01,1.018002700819479429e+02,6.510000000000000000e+02,1.024818928338895319e+01,9.928502232246700032e+00
1.505000000000000000e+02,1.008831306068379163e+01,9.765644234970363158e+00,1.033691389898947577e+01,1.598534741902194189e-01,1.017996135435738552e+02,6.510000000000000000e+02,1.024816653487401119e+01,9.928459586493572075e+00
1.510000000000000000e+02,1.008828070463113669e+01,9.765600761900110172e+00,1.033690157409584920e+01,1.598633686606313886e-01,1.017989638720724344e+02,6.510000000000000000e+02,1.024814407329176724e+01,9.928417335970504354e+00
1.515000000000000000e+02,1.008824868555606535e+01,9.765557677760103417e+00,1.033688946102307327e+01,1.598732092290142681e-01,1.017983209846528609e+02,6.510000000000000000e+02,1.024812189478507918e+01,9.928375476327051530e+00
1.520000000000000000e+02,1.008821699941526084e+01,9.765514978363928122e+00,1.033687755645392592e+01,1.598829961430975888e-01,1.017976847997467615e+02,6.510000000000000000e+02,1.024809999555835915e+01,9.928334003272164310e+00
1.525000000000000000e+02,1.008818564014259600e+01,9.765472659582790982e+00,1.033686585712724870e+01,1.598927271643800774e-01,1.017970551941793218e+02,6.510000000000000000e+02,1.024807836730697552e+01,9.928292912978214702e+00
1.530000000000000000e+02,1.008815460496569649e+01,9.765430717346037071e+00,1.033685435983634271e+01,1.599024039146312581e-01,1.017964321124682527e+02,6.510000000000000000e+02,1.024805700888032689e+01,9.928252201051064318e+00
1.535000000000000000e+02,1.008812389096453366e+01,9.765389147638767753e+00,1.033684306142863818e+01,1.599120277713090565e-01,1.017958154960753063e+02,6.510000000000000000e+02,1.024803591873584097e+01,9.928211863193224573e+00
1.540000000000000000e+02,1.008809349432658387e+01,9.765347946501524490e+00,1.033683195880234429e+01,1.599215989774516178e-01,1.017952052680938237e+02,6.510000000000000000e+02,1.024801509330403526e+01,9.928171895349132470e+00
1.545000000000000000e+02,1.008806340933912082e+01,9.765307110029125326e+00,1.033682104891116360e+01,1.599311171398282438e-01,1.017946013130764271e+02,6.510000000000000000e+02,1.024799452647894782e+01,9.928132292199293829e+00
1.550000000000000000e+02,1.008803363415214349e+01,9.765266634369689669e+00,1.033681032875516870e+01,1.599405831060916605e-01,1.017940035939092240e+02,6.510000000000000000e+02,1.024797421725823554e+01,9.928093051046053219e+00
1.555000000000000000e+02,1.008800416523222587e+01,9.765226515723824718e+00,1.033679979538670146e+01,1.599499971562103329e-01,1.017934120393330062e+02,6.510000000000000000e+02,1.024795416238843515e+01,9.928054168076014818e+00
1.560000000000000000e+02,1.008797499898180483e+01,9.765186750343751498e+00,1.033678944590634785e+01,1.599593595321335826e-01,1.017928265767838809e+02,6.510000000000000000e+02,1.024793435851393753e+01,9.928015639449672136e+00
1.565000000000000000e+02,1.008794613185487954e+01,9.765147334532361612e+00,1.033677927746267500e+01,1.599686704745653110e-01,1.017922471347392417e+02,6.510000000000000000e+02,1.024791480232944529e+01,9.927977461380315560e+00
1.570000000000000000e+02,1.008791756035584086e+01,9.765108264642366365e+00,1.033676928725108723e+01,1.599779302250252111e-01,1.017916736426948319e+02,6.510000000000000000e+02,1.024789549058086635e+01,9.927939630130817150e+00
1.575000000000000000e+02,1.008788928103891891e+01,9.765069537075262929e+00,1.033675947251350991e+01,1.599871390222171175e-01,1.017911060311524523e+02,6.510000000000000000e+02,1.024787642006113764e+01,9.927902142016701958e+00
1.580000000000000000e+02,1.008786129050707281e+01,9.765031148280950646e+00,1.033674983053733598e+01,1.599962971064215478e-01,1.017905442315988154e+02,6.510000000000000000e+02,1.024785758761349364e+01,9.927864993400651983e+00
1.585000000000000000e+02,1.008783358541128017e+01,9.764993094756160730e+00,1.033674035865392327e+01,1.600054047156474202e-01,1.017899881764900272e+02,6.510000000000000000e+02,1.024783899012692778e+01,9.927828180695632554e+00
1.590000000000000000e+02,1.008780616244968975e+01,9.764955373044573506e+00,1.033673105423841321e+01,1.600144620877472501e-01,1.017894377992351735e+02,6.510000000000000000e+02,1.024782062453743769e+01,9.927791700361943583e+00
1.595000000000000000e+02,1.008777901836682922e+01,9.764917979735235676e+00,1.033672191470996538e+01,1.600234694603096530e-01,1.017888930341801483e+02,6.510000000000000000e+02,1.024780248782714054e+01,9.927755548906519678e+00
1.600000000000000000e+02,1.008775214995272052e+01,9.764880911462384461e+00,1.033671293752811060e+01,1.600324270699555740e-01,1.017883538165896340e+02,6.510000000000000000e+02,1.024778457702267609e+01,9.927719722882764941e+00
1.605000000000000000e+02,1.008772555404217997e+01,9.764844164904326718e+00,1.033670412019481510e+01,1.600413351522308736e-01,1.017878200826329191e+02,6.510000000000000000e+02,1.024776688919441092e+01,9.927684218889949008e+00
1.610000000000000000e+02,1.008769922751417880e+01,9.764807736782639580e+00,1.033669546025254249e+01,1.600501939428538301e-01,1.017872917693713362e+02,6.510000000000000000e+02,1.024774942145703349e+01,9.927649033571325887e+00
1.615000000000000000e+02,1.008767316729081465e+01,9.764771623861959071e+00,1.033668695528337977e+01,1.600590036760358992e-01,1.017867688147368455e+02,6.510000000000000000e+02,1.024773217096685052e+01,9.927614163614778775e+00
1.620000000000000000e+02,1.008764737033682657e+01,9.764735822948564348e+00,1.033667860290870166e+01,1.600677645861625920e-01,1.017862511575230826e+02,6.510000000000000000e+02,1.024771513492298780e+01,9.927579605750663561e+00
1.625000000000000000e+02,1.008762183365871579e+01,9.764700330890397240e+00,1.033667040078853105e+01,1.600764769058437287e-01,1.017857387373666285e+02,6.510000000000000000e+02,1.024769831056456049e+01,9.927545356752872863e+00
1.630000000000000000e+02,1.008759655430409374e+01,9.764665144575728206e+00,1.033666234662034711e+01,1.600851408681357724e-01,1.017852314947346173e+02,6.510000000000000000e+02,1.024768169517222915e+01,9.927511413435958332e+00
1.635000000000000000e+02,1.008757152936114032e+01,9.764630260932808170e+00,1.033665443813884544e+01,1.600937567043755339e-01,1.017847293709131691e+02,6.510000000000000000e+02,1.024766528606551574e+01,9.927477772656764898e+00
1.640000000000000000e+02,1.008754675595768902e+01,9.764595676929339163e+00,1.033664667311518315e+01,1.601023246462939809e-01,1.017842323079896261e+02,6.510000000000000000e+02,1.024764908060398128e+01,9.927444431311393203e+00
1.645000000000000000e+02,1.008752223126061764e+01,9.764561389571516870e+00,1.033663904935592015e+01,1.601108449240126186e-01,1.017837402488394787e+02,6.510000000000000000e+02,1.024763307618463060e+01,9.927411386336606469e+00
1.650000000000000000e+02,1.008749795247527281e+01,9.764527395903570550e+00,1.033663156470314348e+01,1.601193177673444767e-01,1.017832531371150964e+02,6.510000000000000000e+02,1.024761727024261759e+01,9.927378634707928029e+00
1.655000000000000000e+02,1.008747391684484462e+01,9.764493693007180397e+00,1.033662421703338197e+01,1.601277434046033954e-01,1.017827709172329094e+02,6.510000000000000000e+02,1.024760166024944752e+01,9.927346173440239951e+00
1.660000000000000000e+02,1.008745012164972721e+01,9.764460278000784754e+00,1.033661700425608743e+01,1.601361220651507378e-01,1.017822935343611732e+02,6.510000000000000000e+02,1.024758624371487770e+01,9.927313999584576720e+00
1.665000000000000000e+02,1.008742656420680817e+01,9.764427148039048987e+00,1.033660992431660475e+01,1.601444539760918662e-01,1.017818209344044647e+02,6.510000000000000000e+02,1.024757101818290117e+01,9.927282110230715162e+00
1.670000000000000000e+02,1.008740324186895521e+01,9.764394300312062569e+00,1.033660297519015181e+01,1.601527393640106434e-01,1.017813530639941177e+02,6.510000000000000000e+02,1.024755598123296707e+01,9.927250502504945118e+00
1.675000000000000000e+02,1.008738015202439264e+01,9.764361732045076181e+00,1.033659615488523187e+01,1.601609784559989702e-01,1.017808898704756473e+02,6.510000000000000000e+02,1.024754113048039272e+01,9.927219173568394339e+00
1.680000000000000000e+02,1.008735729209614362e+01,9.764329440497794721e+00,1.033658946144159962e+01,1.601691714764624797e-01,1.017804313018967122e+02,6.510000000000000000e+02,1.024752646357260666e+01,9.927188120619682365e+00
1.685000000000000000e+02,1.008733465954149366e+01,9.764297422963871043e+00,1.033658289293030919e+01,1.601773186504791002e-01,1.017799773069971678e+02,6.510000000000000000e+02,1.024751197819197301e+01,9.927157340891016091e+00
1.690000000000000000e+02,1.008731225185126590e+01,9.764265676770133240e+00,1.033657644745270154e+01,1.601854202019585560e-01,1.017795278351939459e+02,6.510000000000000000e+02,1.024749767205322470e+01,9.927126831649307093e+00
1.695000000000000000e+02,1.008729006654955462e+01,9.764234199276469184e+00,1.033657012313994628e+01,1.601934763544012319e-01,1.017790828365758387e+02,6.510000000000000000e+02,1.024748354290395724e+01,9.927096590195153780e+00
1.700000000000000000e+02,1.008726810119295259e+01,9.764202987875075124e+00,1.033656391815237896e+01,1.602014873301410569e-01,1.017786422618876685e+02,6.510000000000000000e+02,1.024746958852309575e+01,9.927066613862811195e+00
1.705000000000000000e+02,1.008724635337008380e+01,9.764172039989951202e+00,1.033655783067995770e+01,1.602094533509418051e-01,1.017782060625210363e+02,6.510000000000000000e+02,1.024745580672102463e+01,9.927036900019141186e+00
1.710000000000000000e+02,1.008722482070113635e+01,9.764141353076075447e+00,1.033655185894036066e+01,1.602173746381605202e-01,1.017777741905050277e+02,6.510000000000000000e+02,1.024744219533929801e+01,9.927007446062976470e+00
1.715000000000000000e+02,1.008720350083734374e+01,9.764110924619750165e+00,1.033654600117941058e+01,1.602252514112321724e-01,1.017773465984949581e+02,6.510000000000000000e+02,1.024742875224857563e+01,9.926978249426111844e+00
1.720000000000000000e+02,1.008718239146044660e+01,9.764080752137271446e+00,1.033654025566990775e+01,1.602330838900527521e-01,1.017769232397625956e+02,6.510000000000000000e+02,1.024741547535049868e+01,9.926949307570392733e+00
1.725000000000000000e+02,1.008716149028226461e+01,9.764050833175536681e+00,1.033653462071203499e+01,1.602408722943300945e-01,1.017765040681871653e+02,6.510000000000000000e+02,1.024740236257659554e+01,9.926920617987935458e+00
1.730000000000000000e+02,1.008714079504411032e+01,9.764021165309026529e+00,1.033652909463201652e+01,1.602486168410407197e-01,1.017760890382425742e+02,6.510000000000000000e+02,1.024738941188515007e+01,9.926892178203068795e+00
1.735000000000000000e+02,1.008712030351649247e+01,9.763991746142504979e+00,1.033652367578186748e+01,1.602563177480572643e-01,1.017756781049928207e+02,6.510000000000000000e+02,1.024737662126455007e+01,9.926863985768434873e+00
1.740000000000000000e+02,1.008710001349847474e+01,9.763962573309015625e+00,1.033651836253977230e+01,1.602639752316052379e-01,1.017752712240779687e+02,6.510000000000000000e+02,1.024736398873007914e+01,9.926836038266870332e+00
1.745000000000000000e+02,1.008707992281732757e+01,9.763933644469769746e+00,1.033651315330926579e+01,1.602715895074004193e-01,1.017748683517076813e+02,6.510000000000000000e+02,1.024735151232472852e+01,9.926808333309928400e+00
1.750000000000000000e+02,1.008706002932822798e+01,9.763904957314464284e+00,1.033650804651779964e+01,1.602791607909202776e-01,1.017744694446550398e+02,6.510000000000000000e+02,1.024733919011914729e+01,9.926780868537306901e+00
1.755000000000000000e+02,1.008704033091337848e+01,9.763876509558258476e+00,1.033650304061719183e+01,1.602866892962680478e-01,1.017740744602386229e+02,6.510000000000000000e+02,1.024732702020964759e+01,9.926753641617109380e+00
1.760000000000000000e+02,1.008702082548202661e+01,9.763848298943988979e+00,1.033649813408296758e+01,1.602941752369854145e-01,1.017736833563229908e+02,6.510000000000000000e+02,1.024731500071901280e+01,9.926726650245040418e+00
1.765000000000000000e+02,1.008700150852835975e+01,9.763820323240718579e+00,1.033649332541459920e+01,1.603016163997374455e-01,1.017732960412737668e+02,6.510000000000000000e+02,1.024730312492809681e+01,9.926699892128622693e+00
1.770000000000000000e+02,1.008698238046746987e+01,9.763792580243487507e+00,1.033648861313403344e+01,1.603090154344679052e-01,1.017729125242907458e+02,6.510000000000000000e+02,1.024729139590193761e+01,9.926673365033002128e+00
1.775000000000000000e+02,1.008696343929258532e+01,9.763765067772663286e+00,1.033648399578589228e+01,1.603163725586072286e-01,1.017725327649356331e+02,6.510000000000000000e+02,1.024727981185119141e+01,9.926647066733977454e+00
1.780000000000000000e+02,1.008694468301622393e+01,9.763737783674399040e+00,1.033647947193765226e+01,1.603236879821009486e-01,1.017721567231574511e+02,6.510000000000000000e+02,1.024726837099832544e+01,9.926620995034122430e+00
1.785000000000000000e+02,1.008692610967566594e+01,9.763710725819480629e+00,1.033647504017797658e+01,1.603309619146073839e-01,1.017717843594051317e+02,6.510000000000000000e+02,1.024725707159027444e+01,9.926595147761057447e+00
1.790000000000000000e+02,1.008690771733271951e+01,9.763683892102788420e+00,1.033647069911709160e+01,1.603381945654980267e-01,1.017714156346228833e+02,6.510000000000000000e+02,1.024724591189821687e+01,9.926569522767220377e+00
1.795000000000000000e+02,1.008688950407339213e+01,9.763657280443780451e+00,1.033646644738675313e+01,1.603453861422895477e-01,1.017710505102430716e+02,6.510000000000000000e+02,1.024723489021568135e+01,9.926544117931101141e+00
1.800000000000000000e+02,1.008687146800731149e+01,9.763630888785309381e+00,1.033646228363932629e+01,1.603525368522674133e-01,1.017706889481749641e+02,6.510000000000000000e+02,1.024722400485958040e+01,9.926518931155044356e+00
1.805000000000000000e+02,1.008685360726749458e+01,9.763604715093817887e+00,1.033645820654719216e+01,1.603596469025407034e-01,1.017703309107999843e+02,6.510000000000000000e+02,1.024721325417003470e+01,9.926493960364954461e+00
1.810000000000000000e+02,1.008683592001003504e+01,9.763578757358569504e+00,1.033645421480337490e+01,1.603667164985279892e-01,1.017699763609651882e+02,6.510000000000000000e+02,1.024720263650856289e+01,9.926469203511507189e+00
1.815000000000000000e+02,1.008681840441356492e+01,9.763553013591568686e+00,1.033645030712012414e+01,1.603737458456350740e-01,1.017696252619727773e+02,6.510000000000000000e+02,1.024719215025920072e+01,9.926444658567930901e+00
1.820000000000000000e+02,1.008680105759423462e+01,9.763527481827454224e+00,1.033644648222934848e+01,1.603807338363209267e-01,1.017692775552700510e+02,6.510000000000000000e+02,1.024718179143055607e+01,9.926420323757913167e+00
1.825000000000000000e+02,1.008678387742103766e+01,9.763502160122602191e+00,1.033644273888241827e+01,1.603876802466417395e-01,1.017689331977758940e+02,6.510000000000000000e+02,1.024717155766767895e+01,9.926396197174396363e+00
1.830000000000000000e+02,1.008676686359660479e+01,9.763477046555234296e+00,1.033643907584887245e+01,1.603945870413085728e-01,1.017685921841026584e+02,6.510000000000000000e+02,1.024716145063791295e+01,9.926372276555296637e+00
1.835000000000000000e+02,1.008675001438682450e+01,9.763452139224938264e+00,1.033643549191762112e+01,1.604014544218912430e-01,1.017682544793132848e+02,6.510000000000000000e+02,1.024715146880871508e+01,9.926348559964933926e+00
1.840000000000000000e+02,1.008673332807859602e+01,9.763427436252518632e+00,1.033643198589473933e+01,1.604082825890308650e-01,1.017679200488946520e+02,6.510000000000000000e+02,1.024714161066762586e+01,9.926325045489564403e+00
1.845000000000000000e+02,1.008671680297959483e+01,9.763402935779359026e+00,1.033642855660455240e+01,1.604150717441706342e-01,1.017675888587535837e+02,6.510000000000000000e+02,1.024713187472376497e+01,9.926301731235424697e+00
1.850000000000000000e+02,1.008670043741779487e+01,9.763378635967455921e+00,1.033642520288865363e+01,1.604218220857172583e-01,1.017672608752056504e+02,6.510000000000000000e+02,1.024712225950351119e+01,9.926278615332078559e+00
1.855000000000000000e+02,1.008668422974140277e+01,9.763354534999173495e+00,1.033642192360635015e+01,1.604285338128269012e-01,1.017669360649752406e+02,6.510000000000000000e+02,1.024711276355422918e+01,9.926255695928574596e+00
1.860000000000000000e+02,1.008666817831823259e+01,9.763330631076312827e+00,1.033641871763371256e+01,1.604352071235671529e-01,1.017666143951824154e+02,6.510000000000000000e+02,1.024710338544180033e+01,9.926232971194664856e+00
1.865000000000000000e+02,1.008665228153581594e+01,9.763306922421062239e+00,1.033641558386396042e+01,1.604418422151881185e-01,1.017662958333450689e+02,6.510000000000000000e+02,1.024709412375100293e+01,9.926210439320627188e+00
1.870000000000000000e+02,1.008663653780076608e+01,9.763283407274242265e+00,1.033641252120491494e+01,1.604484392835824891e-01,1.017659803473659679e+02,6.510000000000000000e+02,1.024708497708434862e+01,9.926188098517183533e+00
1.875000000000000000e+02,1.008662094553874411e+01,9.763260083895927366e+00,1.033640952858421436e+01,1.604549985251241262e-01,1.017656679055326094e+02,6.510000000000000000e+02,1.024707594406386946e+01,9.926165947013620539e+00
1.880000000000000000e+02,1.008660550319400961e+01,9.763236950565380212e+00,1.033640660494212327e+01,1.604615201343982667e-01,1.017653584765075152e+02,6.510000000000000000e+02,1.024706702332840891e+01,9.926143983059612097e+00
1.885000000000000000e+02,1.008659020922927141e+01,9.763214005580127974e+00,1.033640374923568750e+01,1.604680043052292004e-01,1.017650520293254885e+02,6.510000000000000000e+02,1.024705821353450119e+01,9.926122204924041625e+00
1.890000000000000000e+02,1.008657506212529498e+01,9.763191247255873506e+00,1.033640096043712298e+01,1.604744512313836802e-01,1.017647485333859123e+02,6.510000000000000000e+02,1.024704951335667857e+01,9.926100610893911380e+00
1.895000000000000000e+02,1.008656006038080655e+01,9.763168673926671204e+00,1.033639823753423848e+01,1.604808611057605139e-01,1.017644479584505035e+02,6.510000000000000000e+02,1.024704092148656720e+01,9.926079199275045895e+00
1.900000000000000000e+02,1.008654520251211117e+01,9.763146283944189818e+00,1.033639557952918864e+01,1.604872341197967900e-01,1.017641502746354973e+02,6.510000000000000000e+02,1.024703243663190655e+01,9.926057968392314024e+00
1.905000000000000000e+02,1.008653048705287070e+01,9.763124075677827918e+00,1.033639298543960727e+01,1.604935704642251881e-01,1.017638554524073840e+02,6.510000000000000000e+02,1.024702405751709477e+01,9.926036916588646619e+00
1.910000000000000000e+02,1.008651591255383195e+01,9.763102047514065518e+00,1.033639045429606185e+01,1.604998703300472840e-01,1.017635634625776220e+02,6.510000000000000000e+02,1.024701578288387971e+01,9.926016042223785973e+00
1.915000000000000000e+02,1.008650147758273796e+01,9.763080197856533360e+00,1.033638798514473223e+01,1.605061339064804415e-01,1.017632742763003648e+02,6.510000000000000000e+02,1.024700761148921835e+01,9.925995343676257576e+00
1.920000000000000000e+02,1.008648718072377015e+01,9.763058525125757114e+00,1.033638557704557925e+01,1.605123613822014572e-01,1.017629878650614330e+02,6.510000000000000000e+02,1.024699954210597141e+01,9.925974819341568889e+00
1.925000000000000000e+02,1.008647302057766559e+01,9.763037027758896258e+00,1.033638322907190421e+01,1.605185529452931026e-01,1.017627042006807869e+02,6.510000000000000000e+02,1.024699157352296019e+01,9.925954467632372769e+00
1.930000000000000000e+02,1.008645899576128890e+01,9.763015704209248469e+00,1.033638094031067922e+01,1.605247087831364883e-01,1.017624232553037587e+02,6.510000000000000000e+02,1.024698370454442653e+01,9.925934286978153054e+00
1.935000000000000000e+02,1.008644510490742618e+01,9.762994552946702598e+00,1.033637870986160934e+01,1.605308290819794925e-01,1.017621450013967319e+02,6.510000000000000000e+02,1.024697593398940576e+01,9.925914275825446609e+00
1.940000000000000000e+02,1.008643134666461272e+01,9.762973572456528970e+00,1.033637653683841329e+01,1.605369140277476681e-01,1.017618694117440725e+02,6.510000000000000000e+02,1.024696826069236089e+01,9.925894432636866327e+00
1.945000000000000000e+02,1.008641771969677947e+01,9.762952761240335064e+00,1.033637442036737042e+01,1.605429638053425812e-01,1.017615964594405824e+02,6.510000000000000000e+02,1.024696068350212030e+01,9.925874755891436862e+00
1.950000000000000000e+02,1.008640422268322290e+01,9.762932117815054767e+00,1.033637235958674871e+01,1.605489785986422002e-01,1.017613261178910307e+02,6.510000000000000000e+02,1.024695320128186538e+01,9.925855244084582196e+00
1.955000000000000000e+02,1.008639085431832783e+01,9.762911640712703232e+00,1.033637035364885115e+01,1.605549585917441235e-01,1.017610583608047961e+02,6.510000000000000000e+02,1.024694581291007189e+01,9.925835895726583757e+00
1.960000000000000000e+02,1.008637761331124594e+01,9.762891328480431952e+00,1.033636840171684668e+01,1.605609039668051130e-01,1.017607931621889321e+02,6.510000000000000000e+02,1.024693851727805161e+01,9.925816709344442046e+00
1.965000000000000000e+02,1.008636449838593663e+01,9.762871179680786327e+00,1.033636650296672954e+01,1.605668149062025873e-01,1.017605304963493182e+02,6.510000000000000000e+02,1.024693131329214069e+01,9.925797683479734346e+00
1.970000000000000000e+02,1.008635150828062343e+01,9.762851192890844132e+00,1.033636465658604386e+01,1.605726915904282515e-01,1.017602703378794047e+02,6.510000000000000000e+02,1.024692419987105119e+01,9.925778816690195683e+00
1.975000000000000000e+02,1.008633864174790240e+01,9.762831366701878011e+00,1.033636286177370778e+01,1.605785342003575311e-01,1.017600126616628557e+02,6.510000000000000000e+02,1.024691717594826024e+01,9.925760107547544564e+00
1.980000000000000000e+02,1.008632589755442055e+01,9.762811699719819103e+00,1.033636111774161748e+01,1.605843429152514212e-01,1.017597574428664871e+02,6.510000000000000000e+02,1.024691024046967058e+01,9.925741554639168740e+00
1.985000000000000000e+02,1.008631327448065917e+01,9.762792190564670847e+00,1.033635942371167715e+01,1.605901179144854363e-01,1.017595046569365280e+02,6.510000000000000000e+02,1.024690339239514358e+01,9.925723156566172989e+00
1.990000000000000000e+02,1.008630077132084324e+01,9.762772837870340226e+00,1.033635777891712593e+01,1.605958593759297670e-01,1.017592542795961350e+02,6.510000000000000000e+02,1.024689663069677259e+01,9.925704911944913889e+00
1.995000000000000000e+02,1.008628838688262341e+01,9.762753640284481449e+00,1.033635618260258759e+01,1.606015674771379687e-01,1.017590062868393801e+02,6.510000000000000000e+02,1.024688995435976224e+01,9.925686819405484584e+00
2.000000000000000000e+02,1.008627611998693929e+01,9.762734596468623849e+00,1.033635463402318067e+01,1.606072423943755156e-01,1.017587606549283237e+02,6.510000000000000000e+02,1.024688336238131470e+01,9.925668877592563888e+00
2.005000000000000000e+02,1.008626396946795190e+01,9.762715705097582131e+00,1.033635313244494114e+01,1.606128843037002152e-01,1.017585173603917639e+02,6.510000000000000000e+02,1.024687685377165280e+01,9.925651085164252763e+00
2.010000000000000000e+02,1.008625193417270260e+01,9.762696964859506110e+00,1.033635167714428249e+01,1.606184933801527159e-01,1.017582763800182875e+02,6.510000000000000000e+02,1.024687042755285482e+01,9.925633440792548612e+00
2.015000000000000000e+02,1.008624001296108830e+01,9.762678374455544983e+00,1.033635026740802942e+01,1.606240697985669708e-01,1.017580376908559430e+02,6.510000000000000000e+02,1.024686408275965377e+01,9.925615943162521049e+00
2.020000000000000000e+02,1.008622820470561088e+01,9.762659932599801138e+00,1.033634890253315142e+01,1.606296137318968531e-01,1.017578012702066133e+02,6.510000000000000000e+02,1.024685781843750831e+01,9.925598590973713442e+00
2.025000000000000000e+02,1.008621650829118011e+01,9.762641638019228907e+00,1.033634758182675917e+01,1.606351253535924506e-01,1.017575670956228748e+02,6.510000000000000000e+02,1.024685163364477170e+01,9.925581382937586739e+00
2.030000000000000000e+02,1.008620492261493240e+01,9.762623489453320147e+00,1.033634630460572090e+01,1.606406048355486504e-01,1.017573351449036352e+02,6.510000000000000000e+02,1.024684552745048194e+01,9.925564317779384638e+00
2.035000000000000000e+02,1.008619344593376255e+01,9.762605485654155757e+00,1.033634507019642612e+01,1.606460515623588103e-01,1.017571053826797680e+02,6.510000000000000000e+02,1.024683949749612211e+01,9.925547394371402987e+00
2.040000000000000000e+02,1.008618207599632299e+01,9.762587625385950929e+00,1.033634387793537002e+01,1.606514642916367641e-01,1.017568777631285428e+02,6.510000000000000000e+02,1.024683354028795890e+01,9.925530611704685313e+00
2.045000000000000000e+02,1.008617081357915168e+01,9.762569907425145743e+00,1.033634272716799352e+01,1.606568454153767256e-01,1.017566523026747376e+02,6.510000000000000000e+02,1.024682765899452797e+01,9.925513968163773626e+00
2.050000000000000000e+02,1.008615965762679068e+01,9.762552330560303915e+00,1.033634161724898171e+01,1.606621951022235983e-01,1.017564289800732382e+02,6.510000000000000000e+02,1.024682185272901336e+01,9.925497462524566217e+00
2.055000000000000000e+02,1.008614860709544025e+01,9.762534893591476859e+00,1.033634054754279852e+01,1.606675135205113403e-01,1.017562077743141344e+02,6.510000000000000000e+02,1.024681612061595004e+01,9.925481093574928693e+00
2.060000000000000000e+02,1.008613766095242603e+01,9.762517595330782783e+00,1.033633951742175050e+01,1.606728008379395278e-01,1.017559886646119764e+02,6.510000000000000000e+02,1.024681046179036414e+01,9.925464860114486143e+00
2.065000000000000000e+02,1.008612681817639078e+01,9.762500434601781407e+00,1.033633852626829253e+01,1.606780572210338709e-01,1.017557716304093134e+02,6.510000000000000000e+02,1.024680487539742302e+01,9.925448760955356775e+00
2.070000000000000000e+02,1.008611607775701557e+01,9.762483410239294557e+00,1.033633757347312354e+01,1.606832828361724752e-01,1.017555566513715632e+02,6.510000000000000000e+02,1.024679936059318841e+01,9.925432794920842738e+00
2.075000000000000000e+02,1.008610543869509257e+01,9.762466521089750771e+00,1.033633665843576210e+01,1.606884778486144805e-01,1.017553437073880360e+02,6.510000000000000000e+02,1.024679391654370519e+01,9.925416960846478176e+00
2.080000000000000000e+02,1.008609490000185538e+01,9.762449766010430352e+00,1.033633578056322655e+01,1.606936424226085014e-01,1.017551327785584476e+02,6.510000000000000000e+02,1.024678854242446313e+01,9.925401257579245851e+00
2.085000000000000000e+02,1.008608446069932718e+01,9.762433143869811758e+00,1.033633493927171720e+01,1.606987767223647112e-01,1.017549238452004801e+02,6.510000000000000000e+02,1.024678323742169184e+01,9.925385683976962525e+00
2.090000000000000000e+02,1.008607411981998681e+01,9.762416653547143497e+00,1.033633413398539425e+01,1.607038809108677357e-01,1.017547168878423207e+02,6.510000000000000000e+02,1.024677800073085443e+01,9.925370238909119180e+00
2.095000000000000000e+02,1.008606387640671542e+01,9.762400293932397943e+00,1.033633336413673121e+01,1.607089551504168323e-01,1.017545118872220229e+02,6.510000000000000000e+02,1.024677283155713248e+01,9.925354921256298368e+00
2.100000000000000000e+02,1.008605372951264734e+01,9.762384063926415223e+00,1.033633262916636930e+01,1.607139996031660689e-01,1.017543088242844505e+02,6.510000000000000000e+02,1.024676772911581502e+01,9.925339729909481434e+00
2.105000000000000000e+02,1.008604367820100478e+01,9.762367962440245961e+00,1.033633192852227367e+01,1.607190144295594647e-01,1.017541076801776683e+02,6.510000000000000000e+02,1.024676269263056483e+01,9.925324663771444733e+00
2.110000000000000000e+02,1.008603372154490785e+01,9.762351988395204572e+00,1.033633126165893401e+01,1.607239997900046236e-01,1.017539084362495174e+02,6.510000000000000000e+02,1.024675772133491414e+01,9.925309721754903336e+00
2.115000000000000000e+02,1.008602385862741890e+01,9.762336140723201439e+00,1.033633062804183922e+01,1.607289558442253907e-01,1.017537110740483115e+02,6.510000000000000000e+02,1.024675281447164288e+01,9.925294902783193152e+00
2.120000000000000000e+02,1.008601408854124593e+01,9.762320418366053687e+00,1.033633002714227977e+01,1.607338827505607748e-01,1.017535155753165981e+02,6.510000000000000000e+02,1.024674797129180703e+01,9.925280205790686594e+00
2.125000000000000000e+02,1.008600441038893969e+01,9.762304820275641504e+00,1.033632945843852546e+01,1.607387806676381925e-01,1.017533219219956635e+02,6.510000000000000000e+02,1.024674319105657716e+01,9.925265629721300442e+00
2.130000000000000000e+02,1.008599482328219210e+01,9.762289345413771358e+00,1.033632892141662474e+01,1.607436497525931429e-01,1.017531300962109668e+02,6.510000000000000000e+02,1.024673847303478524e+01,9.925251173529598958e+00
2.135000000000000000e+02,1.008598532634223055e+01,9.762273992752437124e+00,1.033632841556942239e+01,1.607484901615552353e-01,1.017529400802799984e+02,6.510000000000000000e+02,1.024673381650378445e+01,9.925236836180674871e+00
2.140000000000000000e+02,1.008597591869947685e+01,9.762258761272320839e+00,1.033632794039693792e+01,1.607533020513212951e-01,1.017527518567061833e+02,6.510000000000000000e+02,1.024672922075079917e+01,9.925222616648156304e+00
2.145000000000000000e+02,1.008596659949363250e+01,9.762243649964259973e+00,1.033632749540640461e+01,1.607580855766577999e-01,1.017525654081794357e+02,6.510000000000000000e+02,1.024672468507029066e+01,9.925208513916974340e+00
2.150000000000000000e+02,1.008595736787320440e+01,9.762228657828387668e+00,1.033632708011164425e+01,1.607628408922438523e-01,1.017523807175675330e+02,6.510000000000000000e+02,1.024672020876544920e+01,9.925194526980961385e+00
2.155000000000000000e+02,1.008594822299582283e+01,9.762213783874376105e+00,1.033632669403330162e+01,1.607675681515923494e-01,1.017521977679219702e+02,6.510000000000000000e+02,1.024671579114741604e+01,9.925180654844229622e+00
2.160000000000000000e+02,1.008593916402765345e+01,9.762199027121049255e+00,1.033632633669892265e+01,1.607722675082912667e-01,1.017520165424665919e+02,6.510000000000000000e+02,1.024671143153594421e+01,9.925166896519362680e+00
2.165000000000000000e+02,1.008593019014387338e+01,9.762184386596135965e+00,1.033632600764230247e+01,1.607769391140618509e-01,1.017518370246065302e+02,6.510000000000000000e+02,1.024670712925793481e+01,9.925153251029811940e+00
2.170000000000000000e+02,1.008592130052805125e+01,9.762169861336513321e+00,1.033632570640403436e+01,1.607815831209708501e-01,1.017516591979163536e+02,6.510000000000000000e+02,1.024670288364902326e+01,9.925139717407081008e+00
2.175000000000000000e+02,1.008591249437228043e+01,9.762155450388281253e+00,1.033632543252859826e+01,1.607861996803519322e-01,1.017514830461425248e+02,6.510000000000000000e+02,1.024669869405263256e+01,9.925126294691928308e+00
2.180000000000000000e+02,1.008590377087710444e+01,9.762141152805824618e+00,1.033632518557142177e+01,1.607907889419429859e-01,1.017513085532015538e+02,6.510000000000000000e+02,1.024669455981904775e+01,9.925112981935161116e+00
2.185000000000000000e+02,1.008589512925117582e+01,9.762126967652434928e+00,1.033632496509213539e+01,1.607953510555046317e-01,1.017511357031736452e+02,6.510000000000000000e+02,1.024669048030668073e+01,9.925099778195670908e+00
2.190000000000000000e+02,1.008588656871143741e+01,9.762112894000120278e+00,1.033632477065618005e+01,1.607998861702813753e-01,1.017509644803061377e+02,6.510000000000000000e+02,1.024668645488171848e+01,9.925086682541154559e+00
2.195000000000000000e+02,1.008587808848297129e+01,9.762098930929269613e+00,1.033632460183474144e+01,1.608043944339768716e-01,1.017507948690101784e+02,6.510000000000000000e+02,1.024668248291694717e+01,9.925073694048993644e+00
2.200000000000000000e+02,1.008586968779890114e+01,9.762085077528752208e+00,1.033632445820553869e+01,1.608088759945883461e-01,1.017506268538593446e+02,6.510000000000000000e+02,1.024667856379348940e+01,9.925060811804312877e+00
2.205000000000000000e+02,1.008586136539596012e+01,9.762071332895793319e+00,1.033632433935154005e+01,1.608133302856478430e-01,1.017504604091844556e+02,6.510000000000000000e+02,1.024667469568160882e+01,9.925048035110313194e+00
2.210000000000000000e+02,1.008585311988249167e+01,9.762057696135835627e+00,1.033632424486228096e+01,1.608177565474892545e-01,1.017502955066643722e+02,6.510000000000000000e+02,1.024667087642998098e+01,9.925035363335002359e+00
2.215000000000000000e+02,1.008584495167204587e+01,9.762044166362420228e+00,1.033632417433290129e+01,1.608221565625387039e-01,1.017501321552099114e+02,6.510000000000000000e+02,1.024666710823458438e+01,9.925022795109507356e+00
2.220000000000000000e+02,1.008583686002872071e+01,9.762030742697156427e+00,1.033632412736355555e+01,1.608265304756531511e-01,1.017499703400188196e+02,6.510000000000000000e+02,1.024666339050437358e+01,9.925010329553066057e+00
2.225000000000000000e+02,1.008582884422383152e+01,9.762017424269769705e+00,1.033632410356002218e+01,1.608308784305286787e-01,1.017498100464341775e+02,6.510000000000000000e+02,1.024665972265436054e+01,9.924997965793302512e+00
2.230000000000000000e+02,1.008582090353628757e+01,9.762004210217648748e+00,1.033632410253391498e+01,1.608352005705094012e-01,1.017496512599520742e+02,6.510000000000000000e+02,1.024665610410679584e+01,9.924985702965777534e+00
2.235000000000000000e+02,1.008581303725228473e+01,9.761991099686158080e+00,1.033632412390222832e+01,1.608394970381567257e-01,1.017494939662156384e+02,6.510000000000000000e+02,1.024665253429044220e+01,9.924973540214129031e+00
2.240000000000000000e+02,1.008580524466521844e+01,9.761978091828201087e+00,1.033632416728649872e+01,1.608437679756270500e-01,1.017493381510130348e+02,6.510000000000000000e+02,1.024664901264084627e+01,9.924961476689592388e+00
2.245000000000000000e+02,1.008579752507585248e+01,9.761965185804529099e+00,1.033632423231482278e+01,1.608480135238629927e-01,1.017491838002807754e+02,6.510000000000000000e+02,1.024664553859971683e+01,9.924949511551989900e+00
2.250000000000000000e+02,1.008578987779180913e+01,9.761952380783215588e+00,1.033632431861936674e+01,1.608522338230253812e-01,1.017490309000935724e+02,6.510000000000000000e+02,1.024664211161483429e+01,9.924937643968783973e+00
2.255000000000000000e+02,1.008578230212786586e+01,9.761939675939885319e+00,1.033632442583765609e+01,1.608564290144347264e-01,1.017488794366709470e+02,6.510000000000000000e+02,1.024663873114230128e+01,9.924925873113430441e+00
2.260000000000000000e+02,1.008577479740571903e+01,9.761927070457575795e+00,1.033632455361224523e+01,1.608605992360418180e-01,1.017487293963709618e+02,6.510000000000000000e+02,1.024663539664176071e+01,9.924914198169677348e+00
2.265000000000000000e+02,1.008576736295379028e+01,9.761914563526572053e+00,1.033632470159059125e+01,1.608647446266882053e-01,1.017485807656876489e+02,6.510000000000000000e+02,1.024663210758047782e+01,9.924902618327102743e+00
2.270000000000000000e+02,1.008575999810749657e+01,9.761902154344408444e+00,1.033632486942550344e+01,1.608688653245425315e-01,1.017484335312561257e+02,6.510000000000000000e+02,1.024662886343203994e+01,9.924891132782953207e+00
2.275000000000000000e+02,1.008575270220869413e+01,9.761889842115758498e+00,1.033632505677415026e+01,1.608729614669390795e-01,1.017482876798411269e+02,6.510000000000000000e+02,1.024662566367563343e+01,9.924879740741756606e+00
2.280000000000000000e+02,1.008574547460598936e+01,9.761877626052502421e+00,1.033632526329838264e+01,1.608770331902165396e-01,1.017481431983432856e+02,6.510000000000000000e+02,1.024662250779620543e+01,9.924868441415773290e+00
2.285000000000000000e+02,1.008573831465448478e+01,9.761865505373270580e+00,1.033632548866472689e+01,1.608810806302032603e-01,1.017480000737942589e+02,6.510000000000000000e+02,1.024661939528468757e+01,9.924857234024281993e+00
2.290000000000000000e+02,1.008573122171575243e+01,9.761853479303894687e+00,1.033632573254460851e+01,1.608851039224334090e-01,1.017478582933560460e+02,6.510000000000000000e+02,1.024661632563818614e+01,9.924846117793318712e+00
2.295000000000000000e+02,1.008572419515775387e+01,9.761841547076709702e+00,1.033632599461421009e+01,1.608891032011767752e-01,1.017477178443193964e+02,6.510000000000000000e+02,1.024661329835893042e+01,9.924835091956577315e+00
2.300000000000000000e+02,1.008571723435480649e+01,9.761829707931028111e+00,1.033632627455234143e+01,1.608930786009484526e-01,1.017475787141032413e+02,6.510000000000000000e+02,1.024661031295575420e+01,9.924824155753857013e+00
2.305000000000000000e+02,1.008571033868748046e+01,9.761817961112948083e+00,1.033632657204518956e+01,1.608970302548919373e-01,1.017474408902524061e+02,6.510000000000000000e+02,1.024660736894237267e+01,9.924813308432590020e+00
2.310000000000000000e+02,1.008570350754240863e+01,9.761806305875104783e+00,1.033632688678124012e+01,1.609009582957497408e-01,1.017473043604337590e+02,6.510000000000000000e+02,1.024660446583815876e+01,9.924802549246660277e+00
2.315000000000000000e+02,1.008569674031236829e+01,9.761794741476952808e+00,1.033632721845375357e+01,1.609048628551089655e-01,1.017471691124379447e+02,6.510000000000000000e+02,1.024660160316747692e+01,9.924791877457259659e+00
2.320000000000000000e+02,1.008569003639622075e+01,9.761783267183847812e+00,1.033632756676038156e+01,1.609087440648031275e-01,1.017470351341785033e+02,6.510000000000000000e+02,1.024659878046102257e+01,9.924781292331417148e+00
2.325000000000000000e+02,1.008568339519873902e+01,9.761771882268202916e+00,1.033632793140237816e+01,1.609126020549718483e-01,1.017469024136876925e+02,6.510000000000000000e+02,1.024659599725371173e+01,9.924770793143768088e+00
2.330000000000000000e+02,1.008567681613071088e+01,9.761760586008513485e+00,1.033632831208613467e+01,1.609164369569718867e-01,1.017467709391194290e+02,6.510000000000000000e+02,1.024659325308768310e+01,9.924760379173738656e+00
2.335000000000000000e+02,1.008567029860859599e+01,9.761749377689591611e+00,1.033632870852133046e+01,1.609202488989574520e-01,1.017466406987413023e+02,6.510000000000000000e+02,1.024659054750755338e+01,9.924750049709638589e+00
2.340000000000000000e+02,1.008566384205465560e+01,9.761738256602589203e+00,1.033632912042196139e+01,1.609240380107316015e-01,1.017465116809383545e+02,6.510000000000000000e+02,1.024658788006538757e+01,9.924739804043923641e+00
2.345000000000000000e+02,1.008565744589692059e+01,9.761727222044532581e+00,1.033632954750611965e+01,1.609278044198655666e-01,1.017463838742113751e+02,6.510000000000000000e+02,1.024658525031678558e+01,9.924729641477055608e+00
2.350000000000000000e+02,1.008565110956908661e+01,9.761716273318910453e+00,1.033632998949514459e+01,1.609315482541784914e-01,1.017462572671756362e+02,6.510000000000000000e+02,1.024658265782326438e+01,9.924719561314908844e+00
2.355000000000000000e+02,1.008564483251032406e+01,9.761705409735160544e+00,1.033633044611491414e+01,1.609352696404979799e-01,1.017461318485564590e+02,6.510000000000000000e+02,1.024658010215082271e+01,9.924709562869825419e+00
2.360000000000000000e+02,1.008563861416533669e+01,9.761694630608634071e+00,1.033633091709438467e+01,1.609389687053610629e-01,1.017460076071908190e+02,6.510000000000000000e+02,1.024657758287069775e+01,9.924699645459975628e+00
2.365000000000000000e+02,1.008563245398438291e+01,9.761683935260819567e+00,1.033633140216730162e+01,1.609426455744214501e-01,1.017458845320275600e+02,6.510000000000000000e+02,1.024657509955880563e+01,9.924689808409961955e+00
2.370000000000000000e+02,1.008562635142302888e+01,9.761673323018865034e+00,1.033633190107040001e+01,1.609463003727193975e-01,1.017457626121222489e+02,6.510000000000000000e+02,1.024657265179574672e+01,9.924680051050309260e+00
2.375000000000000000e+02,1.008562030504178075e+01,9.761662793215828415e+00,1.033633241354399779e+01,1.609499326627691906e-01,1.017456418182952120e+02,6.510000000000000000e+02,1.024657023770455133e+01,9.924670372379011951e+00
2.380000000000000000e+02,1.008561431491690286e+01,9.761652345190389823e+00,1.033633293933223740e+01,1.609535429488785641e-01,1.017455221522445328e+02,6.510000000000000000e+02,1.024656785786578084e+01,9.924660771968023099e+00
2.385000000000000000e+02,1.008560838081864297e+01,9.761641978287013188e+00,1.033633347818268078e+01,1.609571315410356085e-01,1.017454036094331826e+02,6.510000000000000000e+02,1.024656551235967861e+01,9.924651249277607334e+00
2.390000000000000000e+02,1.008560250222365084e+01,9.761631691855999549e+00,1.033633402984665217e+01,1.609606985621515052e-01,1.017452861793415764e+02,6.510000000000000000e+02,1.024656320078580229e+01,9.924641803661499395e+00
2.395000000000000000e+02,1.008559667861348252e+01,9.761621485253058950e+00,1.033633459407915289e+01,1.609642441334475649e-01,1.017451698515487806e+02,6.510000000000000000e+02,1.024656092274693009e+01,9.924632434480034959e+00
2.400000000000000000e+02,1.008559090947491477e+01,9.761611357839115044e+00,1.033633517063750951e+01,1.609677683769339396e-01,1.017450546157392779e+02,6.510000000000000000e+02,1.024655867785184782e+01,9.924623141097981716e+00
2.405000000000000000e+02,1.008558519429953293e+01,9.761601308981012082e+00,1.033633575928321591e+01,1.609712714136317946e-01,1.017449404616944690e+02,6.510000000000000000e+02,1.024655646571316581e+01,9.924613922885901829e+00
2.410000000000000000e+02,1.008557953258397788e+01,9.761591338050854105e+00,1.033633635978040566e+01,1.609747533628729521e-01,1.017448273792970923e+02,6.510000000000000000e+02,1.024655428594685169e+01,9.924604779221105844e+00
2.415000000000000000e+02,1.008557392382975770e+01,9.761581444426068899e+00,1.033633697189752709e+01,1.609782143447249236e-01,1.017447153585283814e+02,6.510000000000000000e+02,1.024655213817448285e+01,9.924595709485032557e+00
2.420000000000000000e+02,1.008556836754326014e+01,9.761571627489274761e+00,1.033633759540553498e+01,1.609816544780513781e-01,1.017446043894677103e+02,6.510000000000000000e+02,1.024655002202131193e+01,9.924586713065208343e+00
2.425000000000000000e+02,1.008556286323554829e+01,9.761561886628578932e+00,1.033633823007831687e+01,1.609850738811049176e-01,1.017444944622885288e+02,6.510000000000000000e+02,1.024654793711665235e+01,9.924577789354442459e+00
2.430000000000000000e+02,1.008555741042250986e+01,9.761552221237259630e+00,1.033633887569374643e+01,1.609884726715813952e-01,1.017443855672615314e+02,6.510000000000000000e+02,1.024654588309409142e+01,9.924568937750926523e+00
2.435000000000000000e+02,1.008555200862472567e+01,9.761542630713844204e+00,1.033633953203218248e+01,1.609918509668354647e-01,1.017442776947519860e+02,6.510000000000000000e+02,1.024654385959156144e+01,9.924560157657891679e+00
2.440000000000000000e+02,1.008554665736736844e+01,9.761533114461579785e+00,1.033634019887688105e+01,1.609952088833421224e-01,1.017441708352174743e+02,6.510000000000000000e+02,1.024654186625071084e+01,9.924551448484026039e+00
2.445000000000000000e+02,1.008554135618012282e+01,9.761523671889161591e+00,1.033634087601503282e+01,1.609985465370739055e-01,1.017440649792066552e+02,6.510000000000000000e+02,1.024653990271719728e+01,9.924542809643050134e+00
2.450000000000000000e+02,1.008553610459742522e+01,9.761514302410192911e+00,1.033634156323614661e+01,1.610018640435013637e-01,1.017439601173636845e+02,6.510000000000000000e+02,1.024653796864092747e+01,9.924534240553924747e+00
2.455000000000000000e+02,1.008553090215793446e+01,9.761505005443197547e+00,1.033634226033204406e+01,1.610051615174313000e-01,1.017438562404178839e+02,6.510000000000000000e+02,1.024653606367536618e+01,9.924525740640502747e+00
2.460000000000000000e+02,1.008552574840493676e+01,9.761495780411593159e+00,1.033634296709857026e+01,1.610084390728996062e-01,1.017437533391916276e+02,6.510000000000000000e+02,1.024653418747783640e+01,9.924517309332035353e+00
2.465000000000000000e+02,1.008552064288607752e+01,9.761486626743723249e+00,1.033634368333441955e+01,1.610116968237636503e-01,1.017436514045952549e+02,6.510000000000000000e+02,1.024653233970984090e+01,9.924508946062312376e+00
2.470000000000000000e+02,1.008551558515319257e+01,9.761477543872633333e+00,1.033634440884024208e+01,1.610149348830025307e-01,1.017435504276233331e+02,6.510000000000000000e+02,1.024653052003619536e+01,9.924500650270189794e+00
2.475000000000000000e+02,1.008551057476261370e+01,9.761468531236326740e+00,1.033634514342053201e+01,1.610181533630941353e-01,1.017434503993609667e+02,6.510000000000000000e+02,1.024652872812570870e+01,9.924492421399518705e+00
2.480000000000000000e+02,1.008550561127488621e+01,9.761459588277393351e+00,1.033634588688132538e+01,1.610213523759076171e-01,1.017433513109781842e+02,6.510000000000000000e+02,1.024652696365079407e+01,9.924484258898978339e+00
2.485000000000000000e+02,1.008550069425463391e+01,9.761450714443190790e+00,1.033634663903245787e+01,1.610245320328114460e-01,1.017432531537270961e+02,6.510000000000000000e+02,1.024652522628744578e+01,9.924476162221823827e+00
2.490000000000000000e+02,1.008549582327087002e+01,9.761441909185680998e+00,1.033634739968494820e+01,1.610276924448889035e-01,1.017431559189482897e+02,6.510000000000000000e+02,1.024652351571575970e+01,9.924468130825982115e+00
2.495000000000000000e+02,1.008549099789652281e+01,9.761433171961343191e+00,1.033634816865308359e+01,1.610308337216994901e-01,1.017430595980609098e+02,6.510000000000000000e+02,1.024652183161822272e+01,9.924460164174824683e+00
2.500000000000000000e+02,1.008548621770876252e+01,9.761424502231417222e+00,1.033634894575517116e+01,1.610339559735413650e-01,1.017429641825698923e+02,6.510000000000000000e+02,1.024652017368230439e+01,9.924452261735220659e+00
2.505000000000000000e+02,1.008548148228867269e+01,9.761415899461448831e+00,1.033634973081069930e+01,1.610370593092431690e-01,1.017428696640587020e+02,6.510000000000000000e+02,1.024651854159791675e+01,9.924444422979430414e+00
2.510000000000000000e+02,1.008547679122134610e+01,9.761407363121488601e+00,1.033635052364154383e+01,1.610401438370258898e-01,1.017427760341914649e+02,6.510000000000000000e+02,1.024651693505837180e+01,9.924436647384320409e+00
2.515000000000000000e+02,1.008547214409587589e+01,9.761398892686088402e+00,1.033635132407313151e+01,1.610432096654188794e-01,1.017426832847132090e+02,6.510000000000000000e+02,1.024651535376129630e+01,9.924428934430457261e+00
2.520000000000000000e+02,1.008546754050527383e+01,9.761390487634194812e+00,1.033635213193193536e+01,1.610462569014285694e-01,1.017425914074474775e+02,6.510000000000000000e+02,1.024651379740670265e+01,9.924421283603845012e+00
2.525000000000000000e+02,1.008546298004635133e+01,9.761382147448825819e+00,1.033635294704811436e+01,1.610492856517776461e-01,1.017425003942943817e+02,6.510000000000000000e+02,1.024651226569812934e+01,9.924413694394573326e+00
2.530000000000000000e+02,1.008545846231985266e+01,9.761373871617612608e+00,1.033635376925365001e+01,1.610522960234435641e-01,1.017424102372335568e+02,6.510000000000000000e+02,1.024651075834329639e+01,9.924406166296408927e+00
2.535000000000000000e+02,1.008545398693023465e+01,9.761365659632428304e+00,1.033635459838304982e+01,1.610552881216661680e-01,1.017423209283189180e+02,6.510000000000000000e+02,1.024650927505190090e+01,9.924398698808568398e+00
2.540000000000000000e+02,1.008544955348574490e+01,9.761357510989055797e+00,1.033635543427299019e+01,1.610582620516173291e-01,1.017422324596809062e+02,6.510000000000000000e+02,1.024650781553736323e+01,9.924391291434126572e+00
2.545000000000000000e+02,1.008544516159824234e+01,9.761349425187944462e+00,1.033635627676278190e+01,1.610612179180242187e-01,1.017421448235226364e+02,6.510000000000000000e+02,1.024650637951626742e+01,9.924383943680219033e+00
2.550000000000000000e+02,1.008544081088336064e+01,9.761341401733451661e+00,1.033635712569383713e+01,1.610641558251693639e-01,1.017420580121232803e+02,6.510000000000000000e+02,1.024650496670852995e+01,9.924376655058191332e+00
2.555000000000000000e+02,1.008543650096043542e+01,9.761333440134100314e+00,1.033635798090969793e+01,1.610670758761907628e-01,1.017419720178363747e+02,6.510000000000000000e+02,1.024650357683662527e+01,9.924369425084243801e+00
2.560000000000000000e+02,1.008543223145236389e+01,9.761325539902292903e+00,1.033635884225658685e+01,1.610699781745899839e-01,1.017418868330873636e+02,6.510000000000000000e+02,1.024650220962695357e+01,9.924362253277774215e+00
2.565000000000000000e+02,1.008542800198560840e+01,9.761317700554526411e+00,1.033635970958166794e+01,1.610728628226166803e-01,1.017418024503732994e+02,6.510000000000000000e+02,1.024650086480822431e+01,9.924355139162990724e+00
2.570000000000000000e+02,1.008542381219008455e+01,9.761309921611340812e+00,1.033636058273565617e+01,1.610757299223996297e-01,1.017417188622608251e+02,6.510000000000000000e+02,1.024649954211248470e+01,9.924348082267684390e+00
2.575000000000000000e+02,1.008541966169925175e+01,9.761302202597237354e+00,1.033636146157122759e+01,1.610785795755161620e-01,1.017416360613879078e+02,6.510000000000000000e+02,1.024649824127476805e+01,9.924341082123735447e+00
2.580000000000000000e+02,1.008541555014994096e+01,9.761294543040484939e+00,1.033636234594220937e+01,1.610814118823999386e-01,1.017415540404602581e+02,6.510000000000000000e+02,1.024649696203234051e+01,9.924334138267541405e+00
2.585000000000000000e+02,1.008541147718259268e+01,9.761286942473503814e+00,1.033636323570520155e+01,1.610842269437411656e-01,1.017414727922564452e+02,6.510000000000000000e+02,1.024649570412633537e+01,9.924327250238851761e+00
2.590000000000000000e+02,1.008540744244089460e+01,9.761279400432433917e+00,1.033636413071882743e+01,1.610870248590328124e-01,1.017413923096201387e+02,6.510000000000000000e+02,1.024649446729992874e+01,9.924320417581862230e+00
2.595000000000000000e+02,1.008540344557192014e+01,9.761271916457307185e+00,1.033636503084423097e+01,1.610898057280786277e-01,1.017413125854634899e+02,6.510000000000000000e+02,1.024649325130000044e+01,9.924313639843841628e+00
2.600000000000000000e+02,1.008539948622605920e+01,9.761264490091587476e+00,1.033636593594365571e+01,1.610925696495392467e-01,1.017412336127651713e+02,6.510000000000000000e+02,1.024649205587559919e+01,9.924306916576520976e+00
2.605000000000000000e+02,1.008539556405693460e+01,9.761257120882989469e+00,1.033636684588162247e+01,1.610953167215785631e-01,1.017411553845689127e+02,6.510000000000000000e+02,1.024649088077851289e+01,9.924300247335356318e+00
2.610000000000000000e+02,1.008539167872156916e+01,9.761249808382874704e+00,1.033636776052457762e+01,1.610980470418640620e-01,1.017410778939869829e+02,6.510000000000000000e+02,1.024648972576343375e+01,9.924293631679704575e+00
2.615000000000000000e+02,1.008538782988007654e+01,9.761242552145986906e+00,1.033636867974127682e+01,1.611007607078896176e-01,1.017410011341938372e+02,6.510000000000000000e+02,1.024648859058796724e+01,9.924287069172187614e+00
2.620000000000000000e+02,1.008538401719592947e+01,9.761235351730828569e+00,1.033636960340169964e+01,1.611034578164914910e-01,1.017409250984315321e+02,6.510000000000000000e+02,1.024648747501242063e+01,9.924280559379438316e+00
2.625000000000000000e+02,1.008538024033546066e+01,9.761228206699536614e+00,1.033637053137861272e+01,1.611061384635251170e-01,1.017408497799995928e+02,6.510000000000000000e+02,1.024648637879898594e+01,9.924274101871935372e+00
2.630000000000000000e+02,1.008537649896833521e+01,9.761221116617806004e+00,1.033637146354601200e+01,1.611088027448345505e-01,1.017407751722646765e+02,6.510000000000000000e+02,1.024648530171316985e+01,9.924267696223500579e+00
2.635000000000000000e+02,1.008537279276728604e+01,9.761214081054934155e+00,1.033637239977953293e+01,1.611114507559832654e-01,1.017407012686553145e+02,6.510000000000000000e+02,1.024648424352326970e+01,9.924261342011302389e+00
2.640000000000000000e+02,1.008536912140813513e+01,9.761207099583616653e+00,1.033637333995638485e+01,1.611140825912853736e-01,1.017406280626619264e+02,6.510000000000000000e+02,1.024648320399941959e+01,9.924255038816848895e+00
2.645000000000000000e+02,1.008536548456953419e+01,9.761200171780298973e+00,1.033637428395613433e+01,1.611166983447747114e-01,1.017405555478319883e+02,6.510000000000000000e+02,1.024648218291430801e+01,9.924248786224758589e+00
2.650000000000000000e+02,1.008536188193340166e+01,9.761193297224631138e+00,1.033637523166053285e+01,1.611192981106894517e-01,1.017404837177789005e+02,6.510000000000000000e+02,1.024648118004408914e+01,9.924242583822712405e+00
2.655000000000000000e+02,1.008535831318449105e+01,9.761186475499810555e+00,1.033637618295247051e+01,1.611218819816420400e-01,1.017404125661728358e+02,6.510000000000000000e+02,1.024648019516613218e+01,9.924236431202848152e+00
2.660000000000000000e+02,1.008535477801054192e+01,9.761179706192239180e+00,1.033637713771655342e+01,1.611244500509340094e-01,1.017403420867442918e+02,6.510000000000000000e+02,1.024647922806147626e+01,9.924230327959609355e+00
2.665000000000000000e+02,1.008535127610235627e+01,9.761172988891960500e+00,1.033637809583921729e+01,1.611270024105643517e-01,1.017402722732852425e+02,6.510000000000000000e+02,1.024647827851292092e+01,9.924224273691791609e+00
2.670000000000000000e+02,1.008534780715327805e+01,9.761166323192133731e+00,1.033637905720824435e+01,1.611295391521986309e-01,1.017402031196388350e+02,6.510000000000000000e+02,1.024647734630547546e+01,9.924218268001078869e+00
2.675000000000000000e+02,1.008534437085969770e+01,9.761159708689296721e+00,1.033638002171291070e+01,1.611320603669537666e-01,1.017401346197094796e+02,6.510000000000000000e+02,1.024647643122665208e+01,9.924212310492743327e+00
2.680000000000000000e+02,1.008534096692087978e+01,9.761153144983195418e+00,1.033638098924525117e+01,1.611345661457211642e-01,1.017400667674595667e+02,6.510000000000000000e+02,1.024647553306660086e+01,9.924206400775158698e+00
2.685000000000000000e+02,1.008533759503886529e+01,9.761146631676732355e+00,1.033638195969861151e+01,1.611370565790592180e-01,1.017399995569072928e+02,6.510000000000000000e+02,1.024647465161792503e+01,9.924200538459805543e+00
2.690000000000000000e+02,1.008533425491838109e+01,9.761140168376458703e+00,1.033638293296666788e+01,1.611395317560628815e-01,1.017399329821246710e+02,6.510000000000000000e+02,1.024647378667444464e+01,9.924194723162317544e+00
2.695000000000000000e+02,1.008533094626717030e+01,9.761133754691876163e+00,1.033638390894535597e+01,1.611419917666786217e-01,1.017398670372448066e+02,6.510000000000000000e+02,1.024647293803385040e+01,9.924188954500491988e+00
2.700000000000000000e+02,1.008532766879522491e+01,9.761127390235541768e+00,1.033638488753229190e+01,1.611444366999280342e-01,1.017398017164458537e+02,6.510000000000000000e+02,1.024647210549515286e+01,9.924183232095295182e+00
2.705000000000000000e+02,1.008532442221544301e+01,9.761121074623286376e+00,1.033638586862673314e+01,1.611468666432083197e-01,1.017397370139641737e+02,6.510000000000000000e+02,1.024647128885865044e+01,9.924177555572235576e+00
2.710000000000000000e+02,1.008532120624348316e+01,9.761114807473731503e+00,1.033638685212897101e+01,1.611492816849836307e-01,1.017396729240920905e+02,6.510000000000000000e+02,1.024647048792846604e+01,9.924171924558500280e+00
2.715000000000000000e+02,1.008531802059764182e+01,9.761108588409065590e+00,1.033638783794108917e+01,1.611516819127938593e-01,1.017396094411748351e+02,6.510000000000000000e+02,1.024646970251043498e+01,9.924166338684848654e+00
2.720000000000000000e+02,1.008531486499877339e+01,9.761102417054196678e+00,1.033638882596731534e+01,1.611540674132543871e-01,1.017395465596090673e+02,6.510000000000000000e+02,1.024646893241202861e+01,9.924160797585518168e+00
2.725000000000000000e+02,1.008531173917038792e+01,9.761096293037203608e+00,1.033638981611214369e+01,1.611564382726486389e-01,1.017394842738447807e+02,6.510000000000000000e+02,1.024646817744303640e+01,9.924155300897739451e+00
2.730000000000000000e+02,1.008530864283842909e+01,9.761090215989044694e+00,1.033639080828256951e+01,1.611587945777352704e-01,1.017394225783812658e+02,6.510000000000000000e+02,1.024646743741616461e+01,9.924149848260693574e+00
2.735000000000000000e+02,1.008530557573156017e+01,9.761084185543728253e+00,1.033639180238641586e+01,1.611611364133264390e-01,1.017393614677721558e+02,6.510000000000000000e+02,1.024646671214488691e+01,9.924144439318235200e+00
2.740000000000000000e+02,1.008530253758072881e+01,9.761078201338106552e+00,1.033639279833167102e+01,1.611634638645483286e-01,1.017393009366170986e+02,6.510000000000000000e+02,1.024646600144527753e+01,9.924139073716180093e+00
2.745000000000000000e+02,1.008529952811945485e+01,9.761072263012216865e+00,1.033639379602869646e+01,1.611657770162493175e-01,1.017392409795677395e+02,6.510000000000000000e+02,1.024646530513570397e+01,9.924133751103205725e+00
2.750000000000000000e+02,1.008529654708376988e+01,9.761066370208880016e+00,1.033639479538942219e+01,1.611680759524617423e-01,1.017391815913260160e+02,6.510000000000000000e+02,1.024646462303623018e+01,9.924128471131307805e+00
2.755000000000000000e+02,1.008529359421214089e+01,9.761060522573535181e+00,1.033639579632884775e+01,1.611703607569941743e-01,1.017391227666429927e+02,6.510000000000000000e+02,1.024646395496913520e+01,9.924123233455146575e+00
2.760000000000000000e+02,1.008529066924545958e+01,9.761054719754636011e+00,1.033639679876091577e+01,1.611726315131085108e-01,1.017390645003183920e+02,6.510000000000000000e+02,1.024646330075856859e+01,9.924118037732352349e+00
2.765000000000000000e+02,1.008528777192695891e+01,9.761048961403650637e+00,1.033639780260075902e+01,1.611748883035201696e-01,1.017390067871991164e+02,6.510000000000000000e+02,1.024646266023047936e+01,9.924112883623440240e+00
2.770000000000000000e+02,1.008528490200226813e+01,9.761043247174507442e+00,1.033639880776545183e+01,1.611771312101289988e-01,1.017389496221800016e+02,6.510000000000000000e+02,1.024646203321239568e+01,9.924107770792138794e+00
2.775000000000000000e+02,1.008528205921935417e+01,9.761037576724241660e+00,1.033639981417457321e+01,1.611793603155801113e-01,1.017388930002035181e+02,6.510000000000000000e+02,1.024646141953493483e+01,9.924102698903773501e+00
2.780000000000000000e+02,1.008527924332875969e+01,9.761031949712489109e+00,1.033640082174883368e+01,1.611815757012728112e-01,1.017388369162634660e+02,6.510000000000000000e+02,1.024646081903003214e+01,9.924097667627487240e+00
2.785000000000000000e+02,1.008527645408283746e+01,9.761026365801376059e+00,1.033640183040699867e+01,1.611837774473607043e-01,1.017387813653899116e+02,6.510000000000000000e+02,1.024646023153019847e+01,9.924092676635478227e+00
2.790000000000000000e+02,1.008527369123656747e+01,9.761020824656025496e+00,1.033640284007136323e+01,1.611859656354424908e-01,1.017387263426663253e+02,6.510000000000000000e+02,1.024645965687201077e+01,9.924087725601125953e+00
2.795000000000000000e+02,1.008527095454710754e+01,9.761015325944562449e+00,1.033640385066665601e+01,1.611881403447412986e-01,1.017386718432192936e+02,6.510000000000000000e+02,1.024645909489184881e+01,9.924082814202366265e+00
2.800000000000000000e+02,1.008526824377389985e+01,9.761009869336914946e+00,1.033640486211627696e+01,1.611903016557640622e-01,1.017386178622221564e+02,6.510000000000000000e+02,1.024645854542966461e+01,9.924077942118135098e+00
2.805000000000000000e+02,1.008526555867847208e+01,9.761004454506167605e+00,1.033640587434585179e+01,1.611924496471266177e-01,1.017385643948894227e+02,6.510000000000000000e+02,1.024645800832559850e+01,9.924073109031345652e+00
2.810000000000000000e+02,1.008526289902469486e+01,9.760999081127947008e+00,1.033640688728259960e+01,1.611945843978679349e-01,1.017385114364831793e+02,6.510000000000000000e+02,1.024645748342256191e+01,9.924068314626826037e+00
2.815000000000000000e+02,1.008526026457846214e+01,9.760993748880558485e+00,1.033640790085431149e+01,1.611967059867503160e-01,1.017384589823061987e+02,6.510000000000000000e+02,1.024645697056521243e+01,9.924063558591711853e+00
2.820000000000000000e+02,1.008525765510788830e+01,9.760988457444657485e+00,1.033640891499051051e+01,1.611988144909146381e-01,1.017384070277055059e+02,6.510000000000000000e+02,1.024645646959880274e+01,9.924058840616972077e+00
2.825000000000000000e+02,1.008525507038332769e+01,9.760983206503674126e+00,1.033640992962102878e+01,1.612009099885166885e-01,1.017383555680737288e+02,6.510000000000000000e+02,1.024645598037184335e+01,9.924054160394810253e+00
2.830000000000000000e+02,1.008525251017712066e+01,9.760977995743479241e+00,1.033641094467714971e+01,1.612029925563600308e-01,1.017383045988430581e+02,6.510000000000000000e+02,1.024645550273348071e+01,9.924049517620762373e+00
2.835000000000000000e+02,1.008524997426364145e+01,9.760972824852421681e+00,1.033641196009119412e+01,1.612050622713486481e-01,1.017382541154867113e+02,6.510000000000000000e+02,1.024645503653499112e+01,9.924044911992293549e+00
2.840000000000000000e+02,1.008524746241957359e+01,9.760967693521324762e+00,1.033641297579706908e+01,1.612071192094110816e-01,1.017382041135242332e+02,6.510000000000000000e+02,1.024645458162898493e+01,9.924040343210162263e+00
2.845000000000000000e+02,1.008524497442336632e+01,9.760962601443537778e+00,1.033641399172929631e+01,1.612091634466841228e-01,1.017381545885109659e+02,6.510000000000000000e+02,1.024645413787005133e+01,9.924035810976683081e+00
2.850000000000000000e+02,1.008524251005575501e+01,9.760957548314806331e+00,1.033641500782571399e+01,1.612111950585982389e-01,1.017381055360478967e+02,6.510000000000000000e+02,1.024645370511435338e+01,9.924031314997156628e+00
2.855000000000000000e+02,1.008524006909935089e+01,9.760952533833313183e+00,1.033641602402026471e+01,1.612132141198239221e-01,1.017380569517739133e+02,6.510000000000000000e+02,1.024645328321917503e+01,9.924026854979526746e+00
2.860000000000000000e+02,1.008523765133871031e+01,9.760947557699658717e+00,1.033641704025068719e+01,1.612152207051864017e-01,1.017380088313669688e+02,6.510000000000000000e+02,1.024645287204389632e+01,9.924022430633524294e+00
2.865000000000000000e+02,1.008523525656059228e+01,9.760942619616828964e+00,1.033641805645677714e+01,1.612172148889124135e-01,1.017379611705493403e+02,6.510000000000000000e+02,1.024645247144950488e+01,9.924018041671681445e+00
2.870000000000000000e+02,1.008523288455341671e+01,9.760937719290099679e+00,1.033641907257846704e+01,1.612191967448993735e-01,1.017379139650766717e+02,6.510000000000000000e+02,1.024645208129831531e+01,9.924013687808516337e+00
2.875000000000000000e+02,1.008523053510774581e+01,9.760932856427102067e+00,1.033642008855606242e+01,1.612211663458008037e-01,1.017378672107475808e+02,6.510000000000000000e+02,1.024645170145354811e+01,9.924009368761945282e+00
2.880000000000000000e+02,1.008522820801592879e+01,9.760928030737741068e+00,1.033642110433044792e+01,1.612231237653936888e-01,1.017378209033968517e+02,6.510000000000000000e+02,1.024645133178132284e+01,9.924005084250534736e+00
2.885000000000000000e+02,1.008522590307228484e+01,9.760923241934635897e+00,1.033642211984415837e+01,1.612250690755657190e-01,1.017377750388985760e+02,6.510000000000000000e+02,1.024645097214784961e+01,9.924000833996718285e+00
2.890000000000000000e+02,1.008522362007306050e+01,9.760918489732032910e+00,1.033642313504098986e+01,1.612270023489515425e-01,1.017377296131659818e+02,6.510000000000000000e+02,1.024645062242201199e+01,9.923996617724109015e+00
2.895000000000000000e+02,1.008522135881639592e+01,9.760913773846743524e+00,1.033642414986578295e+01,1.612289236572649886e-01,1.017376846221501125e+02,6.510000000000000000e+02,1.024645028247366163e+01,9.923992435159130210e+00
2.900000000000000000e+02,1.008521911910218805e+01,9.760909093997932828e+00,1.033642516426382052e+01,1.612308330714607718e-01,1.017376400618372259e+02,6.510000000000000000e+02,1.024644995217364674e+01,9.923988286030727579e+00
2.905000000000000000e+02,1.008521690073211907e+01,9.760904449906808722e+00,1.033642617818113152e+01,1.612327306629716961e-01,1.017375959282498030e+02,6.510000000000000000e+02,1.024644963139509102e+01,9.923984170069147126e+00
2.910000000000000000e+02,1.008521470350975058e+01,9.760899841296835078e+00,1.033642719156494039e+01,1.612346165018797017e-01,1.017375522174477567e+02,6.510000000000000000e+02,1.024644932001162800e+01,9.923980087007871376e+00
2.915000000000000000e+02,1.008521252724049688e+01,9.760895267893591409e+00,1.033642820436323717e+01,1.612364906587988866e-01,1.017375089255286014e+02,6.510000000000000000e+02,1.024644901789929463e+01,9.923976036581697358e+00
2.920000000000000000e+02,1.008521037173151136e+01,9.760890729424541945e+00,1.033642921652515234e+01,1.612383532028849320e-01,1.017374660486244125e+02,6.510000000000000000e+02,1.024644872493439607e+01,9.923972018528626649e+00
2.925000000000000000e+02,1.008520823679168821e+01,9.760886225620373224e+00,1.033643022800092481e+01,1.612402042043638850e-01,1.017374235829027924e+02,6.510000000000000000e+02,1.024644844099605301e+01,9.923968032587323407e+00
2.930000000000000000e+02,1.008520612223176194e+01,9.760881756213123595e+00,1.033643123874092318e+01,1.612420437316269550e-01,1.017373815245677662e+02,6.510000000000000000e+02,1.024644816596338792e+01,9.923964078500134178e+00
2.935000000000000000e+02,1.008520402786392900e+01,9.760877320936916846e+00,1.033643224869650723e+01,1.612438718535439686e-01,1.017373398698531588e+02,6.510000000000000000e+02,1.024644789971747372e+01,9.923960156010386058e+00
2.940000000000000000e+02,1.008520195350233628e+01,9.760872919528093661e+00,1.033643325781975975e+01,1.612456886378496046e-01,1.017372986150316194e+02,6.510000000000000000e+02,1.024644764214018622e+01,9.923956264864486343e+00
2.945000000000000000e+02,1.008519989896286084e+01,9.760868551725076614e+00,1.033643426606375826e+01,1.612474941529722927e-01,1.017372577564111111e+02,6.510000000000000000e+02,1.024644739311583308e+01,9.923952404809890382e+00
2.950000000000000000e+02,1.008519786406288610e+01,9.760864217268403920e+00,1.033643527338280599e+01,1.612492884662055093e-01,1.017372172903294683e+02,6.510000000000000000e+02,1.024644715252909322e+01,9.923948575596680755e+00
2.955000000000000000e+02,1.008519584862160201e+01,9.760859915900601536e+00,1.033643627973160051e+01,1.612510716447297376e-01,1.017371772131609617e+02,6.510000000000000000e+02,1.024644692026633130e+01,9.923944776976870941e+00
2.960000000000000000e+02,1.008519385245977951e+01,9.760855647366199150e+00,1.033643728506550374e+01,1.612528437550748150e-01,1.017371375213116380e+02,6.510000000000000000e+02,1.024644669621485527e+01,9.923941008704705524e+00
2.965000000000000000e+02,1.008519187539991613e+01,9.760851411411879397e+00,1.033643828934097186e+01,1.612546048635501161e-01,1.017370982112221611e+02,6.510000000000000000e+02,1.024644648026346516e+01,9.923937270536365318e+00
2.970000000000000000e+02,1.008518991726610814e+01,9.760847207786124358e+00,1.033643929251472393e+01,1.612563550364060627e-01,1.017370592793656101e+02,6.510000000000000000e+02,1.024644627230251537e+01,9.923933562229702687e+00
2.975000000000000000e+02,1.008518797788394217e+01,9.760843036239464254e+00,1.033644029454450752e+01,1.612580943389737009e-01,1.017370207222446226e+02,6.510000000000000000e+02,1.024644607222291626e+01,9.923929883544966302e+00
2.980000000000000000e+02,1.008518605708054139e+01,9.760838896524644426e+00,1.033644129538905965e+01,1.612598228362562003e-01,1.017369825363929579e+02,6.510000000000000000e+02,1.024644587991679678e+01,9.923926234244285993e+00
2.985000000000000000e+02,1.008518415468489948e+01,9.760834788395676753e+00,1.033644229500802503e+01,1.612615405937896651e-01,1.017369447183820341e+02,6.510000000000000000e+02,1.024644569527868931e+01,9.923922614091109651e+00
2.990000000000000000e+02,1.008518227052729088e+01,9.760830711609429500e+00,1.033644329336126155e+01,1.612632476755993249e-01,1.017369072648088633e+02,6.510000000000000000e+02,1.024644551820288996e+01,9.923919022851690031e+00
2.995000000000000000e+02,1.008518040443956210e+01,9.760826665924557943e+00,1.033644429040937496e+01,1.612649441456517063e-01,1.017368701723020479e+02,6.510000000000000000e+02,1.024644534858521538e+01,9.923915460293910584e+00
3.000000000000000000e+02,1.008517855625530402e+01,9.760822651100701464e+00,1.033644528611373303e+01,1.612666300682850107e-01,1.017368334375254193e+02,6.510000000000000000e+02,1.024644518632358903e+01,9.923911926187019006e+00
3.005000000000000000e+02,1.008517672580950197e+01,9.760818666899991669e+00,1.033644628043674807e+01,1.612683055064882132e-01,1.017367970571706053e+02,6.510000000000000000e+02,1.024644503131599116e+01,9.923908420303014566e+00
3.010000000000000000e+02,1.008517491293857127e+01,9.760814713086316985e+00,1.033644727334088920e+01,1.612699705230302982e-01,1.017367610279580390e+02,6.510000000000000000e+02,1.024644488346160109e+01,9.923904942415541441e+00
3.015000000000000000e+02,1.008517311748052236e+01,9.760810789425647727e+00,1.033644826478983347e+01,1.612716251816438962e-01,1.017367253466405259e+02,6.510000000000000000e+02,1.024644474266216676e+01,9.923901492298877969e+00
3.020000000000000000e+02,1.008517133927471399e+01,9.760806895685648854e+00,1.033644925474767895e+01,1.612732695434753449e-01,1.017366900099973606e+02,6.510000000000000000e+02,1.024644460881818908e+01,9.923898069731237115e+00
3.025000000000000000e+02,1.008516957816217818e+01,9.760803031635720828e+00,1.033645024317949002e+01,1.612749036709573147e-01,1.017366550148419719e+02,6.510000000000000000e+02,1.024644448183313550e+01,9.923894674491220869e+00
3.030000000000000000e+02,1.008516783398532191e+01,9.760799197047049347e+00,1.033645123005051403e+01,1.612765276263566638e-01,1.017366203580153865e+02,6.510000000000000000e+02,1.024644436161167782e+01,9.923891306358964215e+00
3.035000000000000000e+02,1.008516610658775470e+01,9.760795391692880685e+00,1.033645221532677816e+01,1.612781414701072447e-01,1.017365860363824765e+02,6.510000000000000000e+02,1.024644424805786258e+01,9.923887965117646814e+00
3.040000000000000000e+02,1.008516439581484470e+01,9.760791615348026085e+00,1.033645319897534343e+01,1.612797452633377704e-01,1.017365520468435989e+02,6.510000000000000000e+02,1.024644414107818235e+01,9.923884650551507036e+00
3.045000000000000000e+02,1.008516270151320349e+01,9.760787867789153083e+00,1.033645418096479496e+01,1.612813390668498825e-01,1.017365183863242919e+02,6.510000000000000000e+02,1.024644404058005343e+01,9.923881362446353549e+00
3.050000000000000000e+02,1.008516102353081934e+01,9.760784148794652282e+00,1.033645516126149388e+01,1.612829229407956588e-01,1.017364850517775494e+02,6.510000000000000000e+02,1.024644394647161505e+01,9.923878100590023621e+00
3.055000000000000000e+02,1.008515936171702698e+01,9.760780458144603600e+00,1.033645613983363098e+01,1.612844969454304833e-01,1.017364520401835080e+02,6.510000000000000000e+02,1.024644385866245777e+01,9.923874864771594417e+00
3.060000000000000000e+02,1.008515771592267818e+01,9.760776795621147528e+00,1.033645711665067601e+01,1.612860611394461019e-01,1.017364193485526158e+02,6.510000000000000000e+02,1.024644377706212417e+01,9.923871654783232188e+00
3.065000000000000000e+02,1.008515608599988056e+01,9.760773161007469056e+00,1.033645809168384488e+01,1.612876155829821023e-01,1.017363869739208724e+02,6.510000000000000000e+02,1.024644370158286222e+01,9.923868470416898901e+00
3.070000000000000000e+02,1.008515447180204028e+01,9.760769554088900790e+00,1.033645906490346711e+01,1.612891603345606717e-01,1.017363549133501408e+02,6.510000000000000000e+02,1.024644363213660014e+01,9.923865311467480410e+00
3.075000000000000000e+02,1.008515287318399523e+01,9.760765974652159116e+00,1.033646003627973009e+01,1.612906954524311598e-01,1.017363231639309475e+02,6.510000000000000000e+02,1.024644356863642791e+01,9.923862177731564316e+00
3.080000000000000000e+02,1.008515129000191557e+01,9.760762422485978362e+00,1.033646100578388172e+01,1.612922209952691310e-01,1.017362917227808907e+02,6.510000000000000000e+02,1.024644351099718520e+01,9.923859069006645939e+00
3.085000000000000000e+02,1.008514972211328065e+01,9.760758897380664934e+00,1.033646197338876149e+01,1.612937370208320509e-01,1.017362605870437307e+02,6.510000000000000000e+02,1.024644345913411136e+01,9.923855985092448151e+00
3.090000000000000000e+02,1.008514816937673864e+01,9.760755399128107967e+00,1.033646293906682700e+01,1.612952435867659740e-01,1.017362297538867040e+02,6.510000000000000000e+02,1.024644341296350447e+01,9.923852925789972801e+00
3.095000000000000000e+02,1.008514663165234282e+01,9.760751927521910787e+00,1.033646390279124461e+01,1.612967407500678907e-01,1.017361992205051848e+02,6.510000000000000000e+02,1.024644337240241043e+01,9.923849890902275206e+00
3.100000000000000000e+02,1.008514510880146808e+01,9.760748482357216815e+00,1.033646486453602265e+01,1.612982285677309613e-01,1.017361689841212780e+02,6.510000000000000000e+02,1.024644333736920032e+01,9.923846880233737622e+00
3.105000000000000000e+02,1.008514360068652849e+01,9.760745063430634971e+00,1.033646582427534888e+01,1.612997070964219126e-01,1.017361390419778502e+02,6.510000000000000000e+02,1.024644330778295220e+01,9.923843893590106546e+00
3.110000000000000000e+02,1.008514210717139115e+01,9.760741670540548753e+00,1.033646678198463675e+01,1.613011763924275532e-01,1.017361093913469858e+02,6.510000000000000000e+02,1.024644328356381884e+01,9.923840930778963454e+00
3.115000000000000000e+02,1.008514062812102452e+01,9.760738303486760969e+00,1.033646773763875615e+01,1.613026365120846239e-01,1.017360800295230803e+02,6.510000000000000000e+02,1.024644326463310762e+01,9.923837991608939646e+00
3.120000000000000000e+02,1.008513916340170447e+01,9.760734962070687359e+00,1.033646869121348821e+01,1.613040875096830862e-01,1.017360509538261653e+02,6.510000000000000000e+02,1.024644325091138697e+01,9.923835075892021962e+00
3.125000000000000000e+02,1.008513771288093253e+01,9.760731646095356595e+00,1.033646964268524471e+01,1.613055294421978647e-01,1.017360221616018947e+02,6.510000000000000000e+02,1.024644324232312975e+01,9.923832183438735299e+00
3.130000000000000000e+02,1.008513627642737021e+01,9.760728355365484887e+00,1.033647059203099339e+01,1.613069623632665539e-01,1.017359936502181910e+02,6.510000000000000000e+02,1.024644323879063634e+01,9.923829314064104068e+00
3.135000000000000000e+02,1.008513485391089937e+01,9.760725089687189993e+00,1.033647153922797735e+01,1.613083863281363772e-01,1.017359654170682148e+02,6.510000000000000000e+02,1.024644324023903685e+01,9.923826467582763655e+00
3.140000000000000000e+02,1.008513344520257959e+01,9.760721848867939698e+00,1.033647248425428167e+01,1.613098013914059936e-01,1.017359374595685892e+02,6.510000000000000000e+02,1.024644324659398542e+01,9.923823643811173767e+00
3.145000000000000000e+02,1.008513205017467662e+01,9.760718632716686827e+00,1.033647342708979444e+01,1.613112076065413569e-01,1.017359097751599677e+02,6.510000000000000000e+02,1.024644325778121789e+01,9.923820842568135348e+00
3.150000000000000000e+02,1.008513066870056107e+01,9.760715441044041540e+00,1.033647436771173211e+01,1.613126050273816503e-01,1.017358823613053573e+02,6.510000000000000000e+02,1.024644327372794272e+01,9.923818063673179424e+00
3.155000000000000000e+02,1.008512930065475643e+01,9.760712273661958704e+00,1.033647530609856346e+01,1.613139937078701125e-01,1.017358552154910853e+02,6.510000000000000000e+02,1.024644329436262602e+01,9.923815306946885073e+00
3.160000000000000000e+02,1.008512794591291239e+01,9.760709130383499854e+00,1.033647624223014638e+01,1.613153737008176658e-01,1.017358283352258326e+02,6.510000000000000000e+02,1.024644331961373034e+01,9.923812572212094452e+00
3.165000000000000000e+02,1.008512660435180663e+01,9.760706011024190332e+00,1.033647717608671535e+01,1.613167450586556195e-01,1.017358017180409036e+02,6.510000000000000000e+02,1.024644334941046075e+01,9.923809859293150737e+00
3.170000000000000000e+02,1.008512527584936436e+01,9.760702915400425894e+00,1.033647810765092601e+01,1.613181078339196994e-01,1.017357753614908376e+02,6.510000000000000000e+02,1.024644338368328533e+01,9.923807168015445157e+00
3.175000000000000000e+02,1.008512396028472047e+01,9.760699843329932790e+00,1.033647903690306435e+01,1.613194620792498535e-01,1.017357492631545028e+02,6.510000000000000000e+02,1.024644342236396888e+01,9.923804498205470281e+00
3.180000000000000000e+02,1.008512265753804726e+01,9.760696794632020001e+00,1.033647996382430279e+01,1.613208078467454620e-01,1.017357234206316008e+02,6.510000000000000000e+02,1.024644346538479311e+01,9.923801849691301413e+00
3.185000000000000000e+02,1.008512136749048871e+01,9.760693769127374964e+00,1.033648088839665036e+01,1.613221451872660361e-01,1.017356978315410601e+02,6.510000000000000000e+02,1.024644351267775555e+01,9.923799222303223644e+00
3.190000000000000000e+02,1.008512009002430609e+01,9.760690766637953431e+00,1.033648181060241633e+01,1.613234741521520077e-01,1.017356724935244046e+02,6.510000000000000000e+02,1.024644356417645774e+01,9.923796615872154447e+00
3.195000000000000000e+02,1.008511882502283719e+01,9.760687786987245929e+00,1.033648273042434873e+01,1.613247947933860449e-01,1.017356474042451424e+02,6.510000000000000000e+02,1.024644361981622254e+01,9.923794030229451835e+00
3.200000000000000000e+02,1.008511757237054418e+01,9.760684830000091239e+00,1.033648364784592921e+01,1.613261071605820995e-01,1.017356225613887233e+02,6.510000000000000000e+02,1.024644367953112756e+01,9.923791465209962581e+00
3.205000000000000000e+02,1.008511633195290713e+01,9.760681895502672845e+00,1.033648456285101425e+01,1.613274113049642522e-01,1.017355979626616289e+02,6.510000000000000000e+02,1.024644374325787055e+01,9.923788920647943712e+00
3.210000000000000000e+02,1.008511510365648967e+01,9.760678983322248925e+00,1.033648547542349228e+01,1.613287072757642604e-01,1.017355736057915294e+02,6.510000000000000000e+02,1.024644381093225398e+01,9.923786396380727126e+00
3.215000000000000000e+02,1.008511388736883241e+01,9.760676093288193300e+00,1.033648638554786814e+01,1.613299951239316465e-01,1.017355494885263738e+02,6.510000000000000000e+02,1.024644388249276439e+01,9.923783892244900429e+00
3.220000000000000000e+02,1.008511268297848495e+01,9.760673225230160455e+00,1.033648729320916715e+01,1.613312748978861233e-01,1.017355256086336652e+02,6.510000000000000000e+02,1.024644395787637130e+01,9.923781408080598609e+00
3.225000000000000000e+02,1.008511149037496857e+01,9.760670378979957817e+00,1.033648819839224586e+01,1.613325466476575043e-01,1.017355019639010152e+02,6.510000000000000000e+02,1.024644403702262530e+01,9.923778943727310065e+00
3.230000000000000000e+02,1.008511030944891296e+01,9.760667554370362708e+00,1.033648910108280106e+01,1.613338104218212665e-01,1.017354785521379767e+02,6.510000000000000000e+02,1.024644411987073411e+01,9.923776499027091802e+00
3.235000000000000000e+02,1.008510914009187864e+01,9.760664751235502479e+00,1.033649000126709794e+01,1.613350662694879034e-01,1.017354553711729466e+02,6.510000000000000000e+02,1.024644420636136743e+01,9.923774073822389852e+00
3.240000000000000000e+02,1.008510798219644045e+01,9.760661969410858063e+00,1.033649089893098250e+01,1.613363142383135163e-01,1.017354324188543444e+02,6.510000000000000000e+02,1.024644429643475263e+01,9.923771667958124709e+00
3.245000000000000000e+02,1.008510683565614663e+01,9.760659208732951342e+00,1.033649179406191188e+01,1.613375543772956056e-01,1.017354096930507694e+02,6.510000000000000000e+02,1.024644439003344232e+01,9.923769281278850940e+00
3.250000000000000000e+02,1.008510570036557752e+01,9.760656469039917127e+00,1.033649268664618504e+01,1.613387867338162973e-01,1.017353871916510286e+02,6.510000000000000000e+02,1.024644448709939404e+01,9.923766913631761000e+00
3.255000000000000000e+02,1.008510457622010037e+01,9.760653750170792620e+00,1.033649357667152024e+01,1.613400113553625781e-01,1.017353649125597457e+02,6.510000000000000000e+02,1.024644458757546239e+01,9.923764564864736570e+00
3.260000000000000000e+02,1.008510346311602213e+01,9.760651051966187097e+00,1.033649446412562156e+01,1.613412282892576211e-01,1.017353428537006721e+02,6.510000000000000000e+02,1.024644469140528003e+01,9.923762234826764228e+00
3.265000000000000000e+02,1.008510236095078128e+01,9.760648374267661964e+00,1.033649534899677391e+01,1.613424375829295987e-01,1.017353210130202257e+02,6.510000000000000000e+02,1.024644479853371237e+01,9.923759923367851954e+00
3.270000000000000000e+02,1.008510126962264053e+01,9.760645716918009640e+00,1.033649623127286254e+01,1.613436392824064702e-01,1.017352993884810672e+02,6.510000000000000000e+02,1.024644490890504578e+01,9.923757630340233504e+00
3.275000000000000000e+02,1.008510018903083427e+01,9.760643079761525343e+00,1.033649711094357393e+01,1.613448334346275770e-01,1.017352779780658238e+02,6.510000000000000000e+02,1.024644502246546196e+01,9.923755355596206584e+00
3.280000000000000000e+02,1.008509911907543710e+01,9.760640462643708659e+00,1.033649798799750208e+01,1.613460200859922478e-01,1.017352567797737493e+02,6.510000000000000000e+02,1.024644513916142863e+01,9.923753098989445576e+00
3.285000000000000000e+02,1.008509805965754502e+01,9.760637865410922487e+00,1.033649886242459459e+01,1.613471992817684941e-01,1.017352357916244472e+02,6.510000000000000000e+02,1.024644525893931224e+01,9.923750860375776028e+00
3.290000000000000000e+02,1.008509701067902498e+01,9.760635287910998770e+00,1.033649973421442958e+01,1.613483710681896388e-01,1.017352150116533949e+02,6.510000000000000000e+02,1.024644538174721475e+01,9.923748639610835198e+00
3.295000000000000000e+02,1.008509597204266939e+01,9.760632729992771317e+00,1.033650060335764564e+01,1.613495354905189472e-01,1.017351944379142736e+02,6.510000000000000000e+02,1.024644550753318839e+01,9.923746436552150385e+00
3.300000000000000000e+02,1.008509494365217662e+01,9.760630191506400877e+00,1.033650146984374274e+01,1.613506925940174086e-01,1.017351740684792958e+02,6.510000000000000000e+02,1.024644563624619487e+01,9.923744251058160160e+00
3.305000000000000000e+02,1.008509392541205330e+01,9.760627672303090918e+00,1.033650233366324755e+01,1.613518424229223314e-01,1.017351539014363766e+02,6.510000000000000000e+02,1.024644576783497563e+01,9.923742082989130964e+00
3.310000000000000000e+02,1.008509291722771728e+01,9.760625172235490865e+00,1.033650319480762469e+01,1.613529850225438877e-01,1.017351339348923460e+02,6.510000000000000000e+02,1.024644590225025986e+01,9.923739932205172920e+00


==> supplementary_materials/figures/data/wall_thickness_mid_cavity_s180_9.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev
-4.900000000000000000e+01,1.076132798492641562e+01,1.042199226445322147e+01,1.100631404313046957e+01,1.654261019574112257e-01,1.158335457943692433e+02,6.510000000000000000e+02,1.092675408688382532e+01,1.059590188296900415e+01
-4.850000000000000000e+01,1.076131523528474965e+01,1.042198591512912742e+01,1.100629622108185224e+01,1.654235453745432627e-01,1.158332705425359421e+02,6.510000000000000000e+02,1.092673878065929216e+01,1.059589168991020536e+01
-4.800000000000000000e+01,1.076130257038067839e+01,1.042197964688564937e+01,1.100627848675793885e+01,1.654209849804573473e-01,1.158329971135537306e+02,6.510000000000000000e+02,1.092672355536113749e+01,1.059588158540022107e+01
-4.750000000000000000e+01,1.076128999033023526e+01,1.042197345866301106e+01,1.100626084119118175e+01,1.654184213389085778e-01,1.158327255100999764e+02,6.510000000000000000e+02,1.092670841166914286e+01,1.059587156899132587e+01
-4.700000000000000000e+01,1.076127749521462817e+01,1.042196734942063330e+01,1.100624328533909591e+01,1.654158549909299225e-01,1.158324557340951770e+02,6.510000000000000000e+02,1.092669335020555721e+01,1.059586164022369736e+01
-4.650000000000000000e+01,1.076126508508184543e+01,1.042196131814099225e+01,1.100622582008805850e+01,1.654132864588156726e-01,1.158321877867386718e+02,6.510000000000000000e+02,1.092667837154066035e+01,1.059585179862302873e+01
-4.600000000000000000e+01,1.076125275994849417e+01,1.042195536382549470e+01,1.100620844625617956e+01,1.654107162432884581e-01,1.158319216685471815e+02,6.510000000000000000e+02,1.092666347619178246e+01,1.059584204370520411e+01
-4.550000000000000000e+01,1.076124051980128016e+01,1.042194948549302147e+01,1.100619116459579416e+01,1.654081448257000153e-01,1.158316573793876074e+02,6.510000000000000000e+02,1.092664866462698114e+01,1.059583237497558095e+01
-4.500000000000000000e+01,1.076122836459846965e+01,1.042194368218231837e+01,1.100617397579748769e+01,1.654055726695504713e-01,1.158313949185088063e+02,6.510000000000000000e+02,1.092663393726802035e+01,1.059582279192891896e+01
-4.450000000000000000e+01,1.076121629427142778e+01,1.042193795294948444e+01,1.100615688049268925e+01,1.654030002192809212e-01,1.158311342845744036e+02,6.510000000000000000e+02,1.092661929449070790e+01,1.059581329405214767e+01
-4.400000000000000000e+01,1.076120430872610534e+01,1.042193229686944278e+01,1.100613987925538240e+01,1.654004279031560110e-01,1.158308754756958336e+02,6.510000000000000000e+02,1.092660473662926179e+01,1.059580388082294888e+01
-4.350000000000000000e+01,1.076119240784389142e+01,1.042192671303135221e+01,1.100612297260473227e+01,1.653978561319518203e-01,1.158306184894500177e+02,6.510000000000000000e+02,1.092659026397584299e+01,1.059579455171193807e+01
-4.300000000000000000e+01,1.076118059148341111e+01,1.042192120054092541e+01,1.100610616100850869e+01,1.653952853012093938e-01,1.158303633229191405e+02,6.510000000000000000e+02,1.092657587678462150e+01,1.059578530618220249e+01
-4.250000000000000000e+01,1.076116885948133017e+01,1.042191575852003460e+01,1.100608944488524621e+01,1.653927157905518419e-01,1.158301099727072909e+02,6.510000000000000000e+02,1.092656157527188299e+01,1.059577614369077914e+01
-4.200000000000000000e+01,1.076115721165379213e+01,1.042191038610497067e+01,1.100607282460600267e+01,1.653901479650465856e-01,1.158298584349723086e+02,6.510000000000000000e+02,1.092654735961883894e+01,1.059576706368874532e+01
-4.150000000000000000e+01,1.076114564779743610e+01,1.042190508244689262e+01,1.100605630049674843e+01,1.653875821756237430e-01,1.158296087054476118e+02,6.510000000000000000e+02,1.092653322997306020e+01,1.059575806562181377e+01
-4.100000000000000000e+01,1.076113416769039688e+01,1.042189984670989134e+01,1.100603987284041985e+01,1.653850187592322829e-01,1.158293607794636699e+02,6.510000000000000000e+02,1.092651918644962983e+01,1.059574914893116393e+01
-4.050000000000000000e+01,1.076112277109324644e+01,1.042189467807332548e+01,1.100602354187869558e+01,1.653824580397305899e-01,1.158291146519688510e+02,6.510000000000000000e+02,1.092650522913297806e+01,1.059574031305351660e+01
-4.000000000000000000e+01,1.076111145775001887e+01,1.042188957572794372e+01,1.100600730781403236e+01,1.653799003284097124e-01,1.158288703175513632e+02,6.510000000000000000e+02,1.092649135807842775e+01,1.059573155742160822e+01
-3.950000000000000000e+01,1.076110022738904348e+01,1.042188453887933974e+01,1.100599117081155320e+01,1.653773459234680054e-01,1.158286277704572171e+02,6.510000000000000000e+02,1.092647757331251057e+01,1.059572288146557639e+01
-3.900000000000000000e+01,1.076108907972405504e+01,1.042187956674344562e+01,1.100597513100081848e+01,1.653747951126324223e-01,1.158283870046148678e+02,6.510000000000000000e+02,1.092646387483668846e+01,1.059571428461142162e+01
-3.850000000000000000e+01,1.076107801445481194e+01,1.042187465854975770e+01,1.100595918847695742e+01,1.653722481709546943e-01,1.158281480136478478e+02,6.510000000000000000e+02,1.092645026262576735e+01,1.059570576628385830e+01
-3.800000000000000000e+01,1.076106703126792041e+01,1.042186981353901487e+01,1.100594334330311952e+01,1.653697053634854419e-01,1.158279107908933838e+02,6.510000000000000000e+02,1.092643673663140547e+01,1.059569732590443536e+01
-3.750000000000000000e+01,1.076105612983765347e+01,1.042186503096301031e+01,1.100592759551141064e+01,1.653671669444338743e-01,1.158276753294197761e+02,6.510000000000000000e+02,1.092642329678208846e+01,1.059568896289322026e+01
-3.700000000000000000e+01,1.076104530982654239e+01,1.042186031008467673e+01,1.100591194510410986e+01,1.653646331574293582e-01,1.158274416220391458e+02,6.510000000000000000e+02,1.092640994298397317e+01,1.059568067666911340e+01
-3.650000000000000000e+01,1.076103457088622228e+01,1.042185565017872939e+01,1.100589639205595738e+01,1.653621042367793004e-01,1.158272096613260516e+02,6.510000000000000000e+02,1.092639667512300328e+01,1.059567246664944307e+01
-3.600000000000000000e+01,1.076102391265814084e+01,1.042185105052822536e+01,1.100588093631465192e+01,1.653595804070487341e-01,1.158269794396327086e+02,6.510000000000000000e+02,1.092638349306518997e+01,1.059566433225109172e+01
-3.550000000000000000e+01,1.076101333477402378e+01,1.042184651042757615e+01,1.100586557780239971e+01,1.653570618844233397e-01,1.158267509490994058e+02,6.510000000000000000e+02,1.092637039665844689e+01,1.059565627288960066e+01
-3.500000000000000000e+01,1.076100283685642545e+01,1.042184202918147129e+01,1.100585031641708689e+01,1.653545488747679149e-01,1.158265241816656328e+02,6.510000000000000000e+02,1.092635738573119397e+01,1.059564828798165870e+01
-3.450000000000000000e+01,1.076099241851964727e+01,1.042183760610298293e+01,1.100583515203381957e+01,1.653520415771924101e-01,1.158262991290910833e+02,6.510000000000000000e+02,1.092634446009684090e+01,1.059564037694245542e+01
-3.400000000000000000e+01,1.076098207936997042e+01,1.042183324051629612e+01,1.100582008450544080e+01,1.653495401822680511e-01,1.158260757829601602e+02,6.510000000000000000e+02,1.092633161955223819e+01,1.059563253918770265e+01
-3.350000000000000000e+01,1.076097181900621891e+01,1.042182893175341185e+01,1.100580511366388414e+01,1.653470448715017305e-01,1.158258541346937278e+02,6.510000000000000000e+02,1.092631886387771978e+01,1.059562477413471626e+01
-3.300000000000000000e+01,1.076096163702038311e+01,1.042182467915579380e+01,1.100579023932152722e+01,1.653445558197486343e-01,1.158256341755636356e+02,6.510000000000000000e+02,1.092630619284013171e+01,1.059561708120063450e+01
-3.250000000000000000e+01,1.076095153299807450e+01,1.042182048207385847e+01,1.100577546127163053e+01,1.653420731947393418e-01,1.158254158967019691e+02,6.510000000000000000e+02,1.092629360619281442e+01,1.059560945980333635e+01
-3.200000000000000000e+01,1.076094150651890580e+01,1.042181633986620604e+01,1.100576077928956309e+01,1.653395971571317569e-01,1.158251992891094773e+02,6.510000000000000000e+02,1.092628110367603789e+01,1.059560190936177548e+01
-3.150000000000000000e+01,1.076093155715694571e+01,1.042181225189994898e+01,1.100574619313359115e+01,1.653371278598285143e-01,1.158249843436651503e+02,6.510000000000000000e+02,1.092626868501677428e+01,1.059559442929711714e+01
-3.100000000000000000e+01,1.076092168448119324e+01,1.042180821755064102e+01,1.100573170254587652e+01,1.653346654505469804e-01,1.158247710511372048e+02,6.510000000000000000e+02,1.092625634993174089e+01,1.059558701903064737e+01
-3.050000000000000000e+01,1.076091188805596488e+01,1.042180423620150620e+01,1.100571730725346775e+01,1.653322100698251529e-01,1.158245594021907863e+02,6.510000000000000000e+02,1.092624409812579067e+01,1.059557967798614087e+01
-3.000000000000000000e+01,1.076090216744120376e+01,1.042180030724332518e+01,1.100570300696873716e+01,1.653297618523327517e-01,1.158243493873949461e+02,6.510000000000000000e+02,1.092623192929353593e+01,1.059557240558887159e+01
-2.950000000000000000e+01,1.076089252219294501e+01,1.042179643007517065e+01,1.100568880138994388e+01,1.653273209262410282e-01,1.158241409972327034e+02,6.510000000000000000e+02,1.092621984311918659e+01,1.059556520126670520e+01
-2.900000000000000000e+01,1.076088295186349875e+01,1.042179260410202701e+01,1.100567469020260347e+01,1.653248874157931536e-01,1.158239342221055352e+02,6.510000000000000000e+02,1.092620783927929295e+01,1.059555806444770454e+01
-2.850000000000000000e+01,1.076087345600196166e+01,1.042178882873833956e+01,1.100566067307976148e+01,1.653224614374212420e-01,1.158237290523433245e+02,6.510000000000000000e+02,1.092619591743938301e+01,1.059555099456454030e+01
-2.800000000000000000e+01,1.076086403415436266e+01,1.042178510340430542e+01,1.100564674968286738e+01,1.653200431043104213e-01,1.158235254782089356e+02,6.510000000000000000e+02,1.092618407725867336e+01,1.059554399105005373e+01
-2.750000000000000000e+01,1.076085468586406080e+01,1.042178142752795900e+01,1.100563291966193979e+01,1.653176325232505461e-01,1.158233234899055901e+02,6.510000000000000000e+02,1.092617231838731051e+01,1.059553705334081108e+01
-2.700000000000000000e+01,1.076084541067204015e+01,1.042177780054363900e+01,1.100561918265694850e+01,1.653152297964193551e-01,1.158231230775841567e+02,6.510000000000000000e+02,1.092616064046845992e+01,1.059553018087562037e+01
-2.650000000000000000e+01,1.076083620811711228e+01,1.042177422189250890e+01,1.100560553829801336e+01,1.653128350214348730e-01,1.158229242313471019e+02,6.510000000000000000e+02,1.092614904313854751e+01,1.059552337309567704e+01
-2.600000000000000000e+01,1.076082707773633729e+01,1.042177069102300102e+01,1.100559198620573831e+01,1.653104482918794915e-01,1.158227269412580398e+02,6.510000000000000000e+02,1.092613752602821720e+01,1.059551662944445916e+01
-2.550000000000000000e+01,1.076081801906494917e+01,1.042176720738909701e+01,1.100557852599204267e+01,1.653080696956206186e-01,1.158225311973393872e+02,6.510000000000000000e+02,1.092612608876057045e+01,1.059550994936932966e+01
-2.500000000000000000e+01,1.076080903163704505e+01,1.042176377045177205e+01,1.100556515726055551e+01,1.653056993168042499e-01,1.158223369895880097e+02,6.510000000000000000e+02,1.092611473095384866e+01,1.059550333232023966e+01
-2.450000000000000000e+01,1.076080011498537381e+01,1.042176037967857205e+01,1.100555187960715386e+01,1.653033372359594411e-01,1.158221443079705750e+02,6.510000000000000000e+02,1.092610345222133361e+01,1.059549677774941401e+01
-2.400000000000000000e+01,1.076079126864180679e+01,1.042175703454357816e+01,1.100553869262042106e+01,1.653009835291060214e-01,1.158219531424334150e+02,6.510000000000000000e+02,1.092609225217091229e+01,1.059549028511270130e+01
-2.350000000000000000e+01,1.076078249213743199e+01,1.042175373452410092e+01,1.100552559588211743e+01,1.652986382684889510e-01,1.158217634829048706e+02,6.510000000000000000e+02,1.092608113040592066e+01,1.059548385386894154e+01
-2.300000000000000000e+01,1.076077378500274584e+01,1.042175047910576779e+01,1.100551258896757645e+01,1.652963015227877364e-01,1.158215753192994413e+02,6.510000000000000000e+02,1.092607008652553446e+01,1.059547748347995721e+01
-2.250000000000000000e+01,1.076076514676799611e+01,1.042174726778146621e+01,1.100549967144613639e+01,1.652939733566440306e-01,1.158213886415248624e+02,6.510000000000000000e+02,1.092605912012463953e+01,1.059547117341135269e+01
-2.200000000000000000e+01,1.076075657696312859e+01,1.042174410004787788e+01,1.100548684288154355e+01,1.652916538321830275e-01,1.158212034394818062e+02,6.510000000000000000e+02,1.092604823079531329e+01,1.059546492313094568e+01
-2.150000000000000000e+01,1.076074807511806952e+01,1.042174097540736000e+01,1.100547410283226313e+01,1.652893430071240566e-01,1.158210197030689699e+02,6.510000000000000000e+02,1.092603741812519402e+01,1.059545873211094502e+01
-2.100000000000000000e+01,1.076073964076285705e+01,1.042173789336878542e+01,1.100546145085194105e+01,1.652870409370893467e-01,1.158208374221868979e+02,6.510000000000000000e+02,1.092602668169994828e+01,1.059545259982576759e+01
-2.050000000000000000e+01,1.076073127342779401e+01,1.042173485344498474e+01,1.100544888648972908e+01,1.652847476731372778e-01,1.158206565867403270e+02,6.510000000000000000e+02,1.092601602110093140e+01,1.059544652575465662e+01
-2.000000000000000000e+01,1.076072297264366995e+01,1.042173185515586553e+01,1.100543640929058853e+01,1.652824632645435166e-01,1.158204771866440126e+02,6.510000000000000000e+02,1.092600543590821260e+01,1.059544050937912729e+01
-1.950000000000000000e+01,1.076071473794174693e+01,1.042172889802549740e+01,1.100542401879565091e+01,1.652801877571738465e-01,1.158202992118217480e+02,6.510000000000000000e+02,1.092599492569891950e+01,1.059543455018457436e+01
-1.900000000000000000e+01,1.076070656885400467e+01,1.042172598158425245e+01,1.100541171454220546e+01,1.652779211942188298e-01,1.158201226522119924e+02,6.510000000000000000e+02,1.092598449004822392e+01,1.059542864765978543e+01
-1.850000000000000000e+01,1.076069846491321869e+01,1.042172310536671809e+01,1.100539949606465129e+01,1.652756636161933634e-01,1.158199474977694905e+02,6.510000000000000000e+02,1.092597412852941297e+01,1.059542280129702618e+01
-1.800000000000000000e+01,1.076069042565316991e+01,1.042172026891302217e+01,1.100538736289423980e+01,1.652734150603069052e-01,1.158197737384695074e+02,6.510000000000000000e+02,1.092596384071347693e+01,1.059541701059286289e+01
-1.750000000000000000e+01,1.076068245060842621e+01,1.042171747176873708e+01,1.100537531455957563e+01,1.652711755626149470e-01,1.158196013643040061e+02,6.510000000000000000e+02,1.092595362617104016e+01,1.059541127504581226e+01
-1.700000000000000000e+01,1.076067453931492324e+01,1.042171471348412126e+01,1.100536335058675341e+01,1.652689451553945310e-01,1.158194303652932149e+02,6.510000000000000000e+02,1.092594348447031649e+01,1.059540559415952821e+01
-1.650000000000000000e+01,1.076066669130977438e+01,1.042171199361363776e+01,1.100535147049953544e+01,1.652667238695061935e-01,1.158192607314821885e+02,6.510000000000000000e+02,1.092593341517927996e+01,1.059539996744026880e+01
-1.600000000000000000e+01,1.076065890613134712e+01,1.042170931171713733e+01,1.100533967381988454e+01,1.652645117325564628e-01,1.158190924529420869e+02,6.510000000000000000e+02,1.092592341786390264e+01,1.059539439439879160e+01
-1.550000000000000000e+01,1.076065118331942294e+01,1.042170666736015505e+01,1.100532796006780067e+01,1.652623087708398331e-01,1.158189255197739556e+02,6.510000000000000000e+02,1.092591349209026319e+01,1.059538887454858269e+01
-1.500000000000000000e+01,1.076064352241528788e+01,1.042170406011175388e+01,1.100531632876193910e+01,1.652601150081838277e-01,1.158187599221105870e+02,6.510000000000000000e+02,1.092590363742347215e+01,1.059538340740710360e+01
-1.450000000000000000e+01,1.076063592296184979e+01,1.042170148954227393e+01,1.100530477941928531e+01,1.652579304663163440e-01,1.158185956501190219e+02,6.510000000000000000e+02,1.092589385342816399e+01,1.059537799249553380e+01
-1.400000000000000000e+01,1.076062838450369341e+01,1.042169895523623957e+01,1.100529331155591350e+01,1.652557551651803180e-01,1.158184326940017570e+02,6.510000000000000000e+02,1.092588413966887373e+01,1.059537262933851132e+01
-1.350000000000000000e+01,1.076062090658714787e+01,1.042169645677632772e+01,1.100528192468681254e+01,1.652535891221988962e-01,1.158182710439981946e+02,6.510000000000000000e+02,1.092587449570934766e+01,1.059536731746494809e+01
-1.300000000000000000e+01,1.076061348876015522e+01,1.042169399374982852e+01,1.100527061832624831e+01,1.652514323539022167e-01,1.158181106903820137e+02,6.510000000000000000e+02,1.092586492111405683e+01,1.059536205640625361e+01
-1.250000000000000000e+01,1.076060613057268789e+01,1.042169156574733258e+01,1.100525939198798753e+01,1.652492848739329223e-01,1.158179516234698667e+02,6.510000000000000000e+02,1.092585541544662142e+01,1.059535684569875436e+01
-1.200000000000000000e+01,1.076059883157656571e+01,1.042168917236678638e+01,1.100524824518502598e+01,1.652471466950404810e-01,1.158177938336178130e+02,6.510000000000000000e+02,1.092584597827160664e+01,1.059535168488152479e+01
-1.150000000000000000e+01,1.076059159132542042e+01,1.042168681320206147e+01,1.100523717743024044e+01,1.652450178283462745e-01,1.158176373112204374e+02,6.510000000000000000e+02,1.092583660915376598e+01,1.059534657349707487e+01
-1.100000000000000000e+01,1.076058440937503846e+01,1.042168448786335766e+01,1.100522618823620924e+01,1.652428982825561166e-01,1.158174820467179842e+02,6.510000000000000000e+02,1.092582730765759358e+01,1.059534151109248334e+01
-1.050000000000000000e+01,1.076057728528330060e+01,1.042168219596006651e+01,1.100521527711570435e+01,1.652407880653774530e-01,1.158173280305954052e+02,6.510000000000000000e+02,1.092581807334867960e+01,1.059533649721792337e+01
-1.000000000000000000e+01,1.076057021861016239e+01,1.042167993710556217e+01,1.100520444358143379e+01,1.652386871832566828e-01,1.158171752533820182e+02,6.510000000000000000e+02,1.092580890579342068e+01,1.059533153142690587e+01
-9.500000000000000000e+00,1.076056320891779094e+01,1.042167771091998318e+01,1.100519368714650348e+01,1.652365956400143054e-01,1.158170237056538525e+02,6.510000000000000000e+02,1.092579980455780486e+01,1.059532661327777703e+01
-9.000000000000000000e+00,1.076055625577039088e+01,1.042167551702150519e+01,1.100518300732446697e+01,1.652345134398894577e-01,1.158168733780310191e+02,6.510000000000000000e+02,1.092579076921028047e+01,1.059532174233050128e+01
-8.500000000000000000e+00,1.076054935873454532e+01,1.042167335503787129e+01,1.100517240362894711e+01,1.652324405839702415e-01,1.158167242611837935e+02,6.510000000000000000e+02,1.092578179931851601e+01,1.059531691815057464e+01
-8.000000000000000000e+00,1.076054251737898682e+01,1.042167122459428263e+01,1.100516187557462189e+01,1.652303770731332888e-01,1.158165763458286506e+02,6.510000000000000000e+02,1.092577289445212152e+01,1.059531214030585389e+01
-7.500000000000000000e+00,1.076053573127484242e+01,1.042166912532742984e+01,1.100515142267670043e+01,1.652283229068887971e-01,1.158164296227332386e+02,6.510000000000000000e+02,1.092576405418173202e+01,1.059530740836795282e+01
-7.000000000000000000e+00,1.076052899999559642e+01,1.042166705687324324e+01,1.100514104445110597e+01,1.652262780828030742e-01,1.158162840827153133e+02,6.510000000000000000e+02,1.092575527807839819e+01,1.059530272191279288e+01
-6.500000000000000000e+00,1.076052232311703882e+01,1.042166501887428431e+01,1.100513074041486306e+01,1.652242425979157103e-01,1.158161397166421693e+02,6.510000000000000000e+02,1.092574656571495417e+01,1.059529808051912347e+01
-6.000000000000000000e+00,1.076051570021726000e+01,1.042166301097495129e+01,1.100512051008581338e+01,1.652222164482146372e-01,1.158159965154302000e+02,6.510000000000000000e+02,1.092573791666547400e+01,1.059529348376904601e+01
-5.500000000000000000e+00,1.076050913087697936e+01,1.042166103282472811e+01,1.100511035298307760e+01,1.652201996278485907e-01,1.158158544700519315e+02,6.510000000000000000e+02,1.092572933050482753e+01,1.059528893124913118e+01
-5.000000000000000000e+00,1.076050261467904257e+01,1.042165908407510422e+01,1.100510026862676405e+01,1.652181921306495327e-01,1.158157135715254213e+02,6.510000000000000000e+02,1.092572080680969115e+01,1.059528442254839220e+01
-4.500000000000000000e+00,1.076049615120910552e+01,1.042165716438180922e+01,1.100509025653839501e+01,1.652161939490299769e-01,1.158155738109289530e+02,6.510000000000000000e+02,1.092571234515813572e+01,1.059527995726007532e+01
-4.000000000000000000e+00,1.076048974005497705e+01,1.042165527340519660e+01,1.100508031624063499e+01,1.652142050742980983e-01,1.158154351793867676e+02,6.510000000000000000e+02,1.092570394512927479e+01,1.059527553498068109e+01
-3.500000000000000000e+00,1.076048338080699374e+01,1.042165341080854546e+01,1.100507044725776673e+01,1.652122254977075322e-01,1.158152976680774344e+02,6.510000000000000000e+02,1.092569560630470171e+01,1.059527115530928754e+01
-3.000000000000000000e+00,1.076047707304537226e+01,1.042165157625881200e+01,1.100506064911542659e+01,1.652102551917672135e-01,1.158151612679556308e+02,6.510000000000000000e+02,1.092568732823713873e+01,1.059526681785360580e+01
-2.500000000000000000e+00,1.076047081625415736e+01,1.042164976942604504e+01,1.100505092134089402e+01,1.652082940050281779e-01,1.158150259678654663e+02,6.510000000000000000e+02,1.092567911025918548e+01,1.059526252224912923e+01
-2.000000000000000000e+00,1.076046461015628530e+01,1.042164798998468633e+01,1.100504126346259426e+01,1.652063420830874874e-01,1.158148917618903226e+02,6.510000000000000000e+02,1.092567095223937379e+01,1.059525826807319682e+01
-1.500000000000000000e+00,1.076045845435231385e+01,1.042164623761254738e+01,1.100503167501097934e+01,1.652043994129903937e-01,1.158147586414275878e+02,6.510000000000000000e+02,1.092566285376530466e+01,1.059525405493932304e+01
-1.000000000000000000e+00,1.076045234844525567e+01,1.042164451198938657e+01,1.100502215551808938e+01,1.652024659812025564e-01,1.158146265979272727e+02,6.510000000000000000e+02,1.092565481442645847e+01,1.059524988246405286e+01
-5.000000000000000000e-01,1.076044629204079328e+01,1.042164281279981353e+01,1.100501270451793445e+01,1.652005417724547176e-01,1.158144956228963594e+02,6.510000000000000000e+02,1.092564683381324819e+01,1.059524575026833837e+01
0.000000000000000000e+00,1.076044028474710679e+01,1.042164113973090700e+01,1.100500332154603100e+01,1.651986267724205593e-01,1.158143657078958881e+02,6.510000000000000000e+02,1.092563891151952760e+01,1.059524165797468598e+01
1.000000000000000000e+00,1.020566464522441485e+01,9.894167547276978780e+00,1.043500191381120601e+01,1.510472959890328815e-01,1.041784061364091656e+02,6.510000000000000000e+02,1.035671194121344740e+01,1.005461734923538053e+01
1.500000000000000000e+00,1.020229352619604590e+01,9.890716965625012236e+00,1.043174666717692567e+01,1.510740689292635330e-01,1.041096165689645971e+02,6.510000000000000000e+02,1.035336759512530946e+01,1.005121945726678234e+01
2.000000000000000000e+00,1.019890223511009353e+01,9.887250296158166307e+00,1.042846890304221930e+01,1.510993243129182262e-01,1.040404378071415010e+02,6.510000000000000000e+02,1.035000155942301170e+01,1.004780291079717536e+01
2.500000000000000000e+00,1.019549180053796178e+01,9.883768400615858596e+00,1.042516968919797016e+01,1.511230800561870480e-01,1.039708912401624730e+02,6.510000000000000000e+02,1.034661488059414935e+01,1.004436872048177420e+01
3.000000000000000000e+00,1.019206316126858347e+01,9.880272119124501984e+00,1.042185006816693438e+01,1.511453667028417325e-01,1.039009964051638804e+02,6.510000000000000000e+02,1.034320852797142365e+01,1.004091779456574152e+01
3.500000000000000000e+00,1.018861725494464388e+01,9.876762270594262816e+00,1.041851105759180030e+01,1.511662528710437381e-01,1.038307728037628124e+02,6.510000000000000000e+02,1.033978350781568700e+01,1.003745100207360075e+01
4.000000000000000000e+00,1.018515499062804253e+01,9.873239653113275338e+00,1.041515365062567433e+01,1.511857992207361057e-01,1.037602393290013367e+02,6.510000000000000000e+02,1.033634078984877824e+01,1.003396919140730681e+01
4.500000000000000000e+00,1.018167717410511663e+01,9.869705044339927014e+00,1.041177881632402702e+01,1.512040200292782410e-01,1.036894127333661544e+02,6.510000000000000000e+02,1.033288119413439610e+01,1.003047315407583717e+01
5.000000000000000000e+00,1.017818462696673798e+01,9.866159201894166841e+00,1.040838750003819513e+01,1.512210163762322257e-01,1.036183100964158825e+02,6.510000000000000000e+02,1.032940564334296951e+01,1.002696361059050645e+01
5.500000000000000000e+00,1.017467830008513552e+01,9.862602863742170101e+00,1.040498062380942557e+01,1.512368282767669048e-01,1.035469510884505553e+02,6.510000000000000000e+02,1.032591512836190262e+01,1.002344147180836842e+01
6.000000000000000000e+00,1.017115899688812242e+01,9.859036748583680065e+00,1.040155908676332253e+01,1.512515152460334189e-01,1.034753523608424217e+02,6.510000000000000000e+02,1.032241051213415517e+01,1.001990748164208966e+01
6.500000000000000000e+00,1.016762749429721069e+01,9.855461556232983256e+00,1.039812376550495365e+01,1.512651400474273045e-01,1.034035300053821658e+02,6.510000000000000000e+02,1.031889263434463899e+01,1.001636235424978416e+01
7.000000000000000000e+00,1.016408460148363169e+01,9.851877967997106467e+00,1.039467551451305916e+01,1.512777260017078296e-01,1.033315007365009279e+02,6.510000000000000000e+02,1.031536232748534054e+01,1.001280687548192283e+01
7.500000000000000000e+00,1.016053107436192349e+01,9.848286647050665366e+00,1.039121516653300148e+01,1.512893198046337262e-01,1.032592801713611834e+02,6.510000000000000000e+02,1.031182039416655627e+01,1.000924175455728893e+01
8.000000000000000000e+00,1.015696764933265861e+01,9.844688238806972080e+00,1.038774353296963504e+01,1.512999671395025003e-01,1.031868835096466199e+02,6.510000000000000000e+02,1.030826761647216117e+01,1.000566768219315605e+01
8.500000000000000000e+00,1.015339504365886825e+01,9.841083371285581194e+00,1.038426140427879574e+01,1.513097126830457162e-01,1.031143255417487126e+02,6.510000000000000000e+02,1.030470475634191274e+01,1.000208533097582198e+01
9.000000000000000000e+00,1.014981391273953548e+01,9.837472655475517413e+00,1.038076955035683469e+01,1.513186130765274695e-01,1.030416197859044445e+02,6.510000000000000000e+02,1.030113252581606353e+01,9.998495299663009206e+00
9.500000000000000000e+00,1.014622496067038959e+01,9.833856685694886579e+00,1.037726872092758157e+01,1.513267038366892248e-01,1.029687807238249349e+02,6.510000000000000000e+02,1.029755166450707904e+01,9.994898256833700145e+00
1.000000000000000000e+01,1.014262886898806926e+01,9.830236039945784654e+00,1.037375964592806277e+01,1.513340208297170864e-01,1.028958223598907011e+02,6.510000000000000000e+02,1.029396288981778795e+01,9.991294848158352337e+00
1.050000000000000000e+01,1.013902626284794550e+01,9.826611280264527792e+00,1.037024303589204877e+01,1.513406172297806496e-01,1.028227575411438721e+02,6.510000000000000000e+02,1.029036688007772682e+01,9.987685645618164187e+00
1.100000000000000000e+01,1.013541778433326890e+01,9.822982953067965539e+00,1.036671958232827251e+01,1.513465231596446414e-01,1.027495994330516140e+02,6.510000000000000000e+02,1.028676430749291271e+01,9.984071261173625089e+00
1.150000000000000000e+01,1.013180400371807188e+01,9.819351589494582200e+00,1.036318995809940624e+01,1.513518349135743180e-01,1.026763597476892471e+02,6.510000000000000000e+02,1.028315583863164484e+01,9.980452168804497148e+00
1.200000000000000000e+01,1.012818551848013904e+01,9.815717705741960231e+00,1.035965481779490283e+01,1.513565850184081796e-01,1.026030507125792184e+02,6.510000000000000000e+02,1.027954210349854769e+01,9.976828933461730387e+00
1.250000000000000000e+01,1.012456293065326030e+01,9.812081803398246649e+00,1.035611479810186353e+01,1.513607506020515914e-01,1.025296846135809687e+02,6.510000000000000000e+02,1.027592368125531230e+01,9.973202180051208288e+00
1.300000000000000000e+01,1.012093677607133202e+01,9.808444369768739790e+00,1.035257051817248453e+01,1.513643609831462622e-01,1.024562723950090088e+02,6.510000000000000000e+02,1.027230113705447856e+01,9.969572415088185480e+00
1.350000000000000000e+01,1.011730763030544011e+01,9.804805878199413627e+00,1.034902257998680852e+01,1.513674582517853806e-01,1.023828257936542769e+02,6.510000000000000000e+02,1.026867508855722555e+01,9.965940172053654678e+00
1.400000000000000000e+01,1.011367598974639748e+01,9.801166788393199880e+00,1.034547156871243700e+01,1.513700598685205900e-01,1.023093549205973574e+02,6.510000000000000000e+02,1.026504604961491829e+01,9.962305929877876665e+00
1.450000000000000000e+01,1.011004239332032384e+01,9.797527546722765379e+00,1.034191805306005563e+01,1.513721935746615566e-01,1.022358707357217327e+02,6.510000000000000000e+02,1.026141458689498442e+01,9.958670199745661478e+00
1.500000000000000000e+01,1.010640733430017768e+01,9.793888586537629948e+00,1.033836258563431088e+01,1.513739451586114393e-01,1.021623832780693277e+02,6.510000000000000000e+02,1.025778127945878992e+01,9.955033389141567213e+00
1.550000000000000000e+01,1.010277131113005744e+01,9.790250328466141738e+00,1.033480570328087111e+01,1.513753348633609108e-01,1.020889026569975329e+02,6.510000000000000000e+02,1.025414664599341918e+01,9.951395976266695698e+00
1.600000000000000000e+01,1.009913470941113012e+01,9.786613180712746995e+00,1.033124792742902365e+01,1.513763981683910742e-01,1.020154366927550598e+02,6.510000000000000000e+02,1.025051110757952166e+01,9.947758311242738571e+00
1.650000000000000000e+01,1.009549803428640935e+01,9.782977539349930751e+00,1.032768976442976161e+01,1.513770992489997802e-01,1.019419955864578071e+02,6.510000000000000000e+02,1.024687513353540957e+01,9.944120935037409126e+00
1.700000000000000000e+01,1.009186179074933243e+01,9.779343788605231680e+00,1.032413170588918128e+01,1.513775089398703144e-01,1.018685895537991541e+02,6.510000000000000000e+02,1.024323929968920233e+01,9.940484281809460754e+00
1.750000000000000000e+01,1.008822641676093745e+01,9.775712301143032690e+00,1.032057422899728394e+01,1.513776599418910351e-01,1.017952274317626973e+02,6.510000000000000000e+02,1.023960407670282891e+01,9.936848756819046002e+00
1.800000000000000000e+01,1.008459227243027634e+01,9.772083438341358175e+00,1.031701779685224096e+01,1.513776112926115691e-01,1.017219164823610811e+02,6.510000000000000000e+02,1.023596988372288763e+01,9.933214661137663271e+00
1.850000000000000000e+01,1.008095981016385245e+01,9.768457550563525160e+00,1.031346285877945768e+01,1.513773665649988387e-01,1.016486658012469775e+02,6.510000000000000000e+02,1.023233717672885135e+01,9.929582443598853558e+00
1.900000000000000000e+01,1.007732935611364233e+01,9.764834977424728280e+00,1.030990985064621412e+01,1.513769939203636061e-01,1.015754819458781526e+02,6.510000000000000000e+02,1.022870635003400430e+01,9.925952362193278589e+00
1.950000000000000000e+01,1.007370137295074919e+01,9.761216048053674044e+00,1.030635919517113486e+01,1.513764754860731088e-01,1.015023741887204096e+02,6.510000000000000000e+02,1.022507784843682188e+01,9.922324897464676496e+00
2.000000000000000000e+01,1.007007616668352767e+01,9.757601081349081440e+00,1.030281130222889452e+01,1.513759332949008163e-01,1.014293486759885212e+02,6.510000000000000000e+02,1.022145209997842841e+01,9.918700233388626941e+00
2.050000000000000000e+01,1.006645411870521833e+01,9.753990386231381038e+00,1.029926656914983951e+01,1.513753248492008541e-01,1.013564130129704495e+02,6.510000000000000000e+02,1.021782944355441813e+01,9.915078793856016759e+00
2.100000000000000000e+01,1.006283563384283397e+01,9.750384261889248450e+00,1.029572538101475132e+01,1.513746328653025330e-01,1.012835752732122359e+02,6.510000000000000000e+02,1.021421026670813781e+01,9.911461000977531910e+00
2.150000000000000000e+01,1.005922096925917941e+01,9.746782998021359390e+00,1.029218811094463426e+01,1.513739048689070610e-01,1.012108405674588312e+02,6.510000000000000000e+02,1.021059487412808586e+01,9.907847064390272962e+00
2.200000000000000000e+01,1.005561033203404264e+01,9.743186875073355679e+00,1.028865512038539798e+01,1.513732372227461487e-01,1.011382130066571108e+02,6.510000000000000000e+02,1.020698356925678851e+01,9.904237094811296771e+00
2.250000000000000000e+01,1.005200418906207283e+01,9.739596164469723760e+00,1.028512675938764431e+01,1.513725536751809597e-01,1.010657018669275828e+02,6.510000000000000000e+02,1.020337674273725170e+01,9.900631635386892171e+00
2.300000000000000000e+01,1.004840289950695897e+01,9.736011128841234097e+00,1.028160336688134002e+01,1.513718693840403473e-01,1.009933142736606726e+02,6.510000000000000000e+02,1.019977476889099854e+01,9.897031030122919404e+00
2.350000000000000000e+01,1.004480676908864112e+01,9.732432022247342829e+00,1.027808527094563829e+01,1.513712058198574961e-01,1.009210562702803173e+02,6.510000000000000000e+02,1.019617797490849753e+01,9.893435563268782929e+00
2.400000000000000000e+01,1.004121608698276624e+01,9.728859090394033515e+00,1.027457278907366600e+01,1.513705821956081443e-01,1.008489335586357356e+02,6.510000000000000000e+02,1.019258666917837353e+01,9.889845504787157182e+00
2.450000000000000000e+01,1.003763113307918964e+01,9.725292570847241080e+00,1.027106622843238171e+01,1.513700171106977521e-01,1.007769516458407111e+02,6.510000000000000000e+02,1.018900115018988650e+01,9.886261115968490998e+00
2.500000000000000000e+01,1.003405212648282685e+01,9.721732693241364132e+00,1.026756588611736021e+01,1.513695769696083437e-01,1.007051148258065041e+02,6.510000000000000000e+02,1.018542170345243569e+01,9.882682549513219783e+00
2.550000000000000000e+01,1.003047930632104645e+01,9.718179679483418099e+00,1.026407204940305817e+01,1.513692877628910471e-01,1.006334277758125921e+02,6.510000000000000000e+02,1.018184859408393805e+01,9.879110018558154849e+00
2.600000000000000000e+01,1.002691295986352316e+01,9.714633743952932221e+00,1.026058499598773643e+01,1.513691064439031120e-01,1.005618961110646978e+02,6.510000000000000000e+02,1.017828206630742649e+01,9.875543853419618046e+00
2.650000000000000000e+01,1.002335325290219892e+01,9.711095093697093006e+00,1.025710499423376731e+01,1.513691058852746074e-01,1.004905230386816015e+02,6.510000000000000000e+02,1.017472235878747355e+01,9.871984147016926059e+00
2.700000000000000000e+01,1.001980053062447951e+01,9.707563928621713245e+00,1.025363230340302856e+01,1.513692414745893833e-01,1.004193153207671827e+02,6.510000000000000000e+02,1.017116977209906814e+01,9.868431289149889096e+00
2.750000000000000000e+01,1.001625500650847655e+01,9.704040441678122519e+00,1.025016717388794518e+01,1.513695142811184169e-01,1.003482770852597952e+02,6.510000000000000000e+02,1.016762452078959456e+01,9.864885492227356778e+00
2.800000000000000000e+01,1.001271693106510696e+01,9.700524819045579505e+00,1.024670984743721114e+01,1.513699587896840670e-01,1.002774132060618513e+02,6.510000000000000000e+02,1.016408688985479181e+01,9.861346972275423894e+00
2.850000000000000000e+01,1.000918647505069714e+01,9.697017240309666164e+00,1.024326055737714825e+01,1.513706347487397408e-01,1.002067269614020262e+02,6.510000000000000000e+02,1.016055710979943605e+01,9.857815840301956456e+00
2.900000000000000000e+01,1.000566382858027836e+01,9.693517878636727758e+00,1.023981952882848923e+01,1.513715728721491405e-01,1.001362220036335486e+02,6.510000000000000000e+02,1.015703540145242734e+01,9.854292255708131165e+00
2.950000000000000000e+01,1.000214922284565411e+01,9.690026900944102906e+00,1.023638697891852622e+01,1.513726994382439128e-01,1.000659027702071739e+02,6.510000000000000000e+02,1.015352192228389860e+01,9.850776523407409613e+00
3.000000000000000000e+01,9.998642866199142887e+00,9.686544468066493607e+00,1.023296311698872962e+01,1.513740413774150861e-01,9.999577326619792927e+01,6.510000000000000000e+02,1.015001690757655695e+01,9.847268824821727051e+00
3.050000000000000000e+01,9.995144953866915927e+00,9.683070734918398870e+00,1.022954814479768793e+01,1.513756193394663052e-01,9.992583722694169523e+01,6.510000000000000000e+02,1.014652057320638256e+01,9.843769334527449288e+00
3.100000000000000000e+01,9.991655616200857182e+00,9.679605850652889032e+00,1.022614225672014321e+01,1.513774253331194031e-01,9.985609707765861742e+01,6.510000000000000000e+02,1.014303304153397711e+01,9.840278190867737251e+00
3.150000000000000000e+01,9.988174994790330885e+00,9.676149958816647967e+00,1.022274563994114516e+01,1.513795842353421184e-01,9.978655550507811256e+01,6.510000000000000000e+02,1.013955457902567403e+01,9.836795410554989516e+00
3.200000000000000000e+01,9.984703264006194345e+00,9.672703197501125061e+00,1.021935847464623492e+01,1.513820930799380515e-01,9.971721580836123167e+01,6.510000000000000000e+02,1.013608535708613267e+01,9.833321170926257793e+00
3.250000000000000000e+01,9.981240623014370428e+00,9.669265699490273036e+00,1.021598093420720055e+01,1.513849169781543158e-01,9.964808176760077174e+01,6.510000000000000000e+02,1.013262553999252447e+01,9.829855706036214613e+00
3.300000000000000000e+01,9.977787258149993121e+00,9.665837592404608714e+00,1.021261318536396701e+01,1.513880300650589927e-01,9.957915690454734658e+01,6.510000000000000000e+02,1.012917528821505364e+01,9.826399228084934379e+00
3.350000000000000000e+01,9.974343289668851753e+00,9.662418998842056794e+00,1.020925538840213065e+01,1.513914606228038695e-01,9.951044343451157204e+01,6.510000000000000000e+02,1.012573475029165593e+01,9.822951829046047578e+00
3.400000000000000000e+01,9.970908820315438348e+00,9.659010036515008224e+00,1.020590769732613623e+01,1.513952423784047097e-01,9.944194322245901674e+01,6.510000000000000000e+02,1.012230406269384275e+01,9.819513577937033943e+00
3.450000000000000000e+01,9.967484008636997572e+00,9.655610818384440464e+00,1.020257026002927248e+01,1.513993295408452289e-01,9.937365921941967883e+01,6.510000000000000000e+02,1.011888333817784336e+01,9.816084679096153565e+00
3.500000000000000000e+01,9.964069031373316676e+00,9.652221452790383793e+00,1.019924321845894255e+01,1.514037410896557356e-01,9.930559475478874276e+01,6.510000000000000000e+02,1.011547277246297227e+01,9.812665290283661079e+00
3.550000000000000000e+01,9.960663979049606098e+00,9.648842043579390904e+00,1.019592670877857898e+01,1.514084894058191910e-01,9.923775143420047584e+01,6.510000000000000000e+02,1.011207246845542329e+01,9.809255489643787129e+00
3.600000000000000000e+01,9.957268950411405584e+00,9.645472690228936941e+00,1.019262086152562041e+01,1.514135822032888490e-01,9.917013102370266608e+01,6.510000000000000000e+02,1.010868253261469363e+01,9.805855368208115763e+00
3.650000000000000000e+01,9.953884072957636775e+00,9.642113487968442698e+00,1.018932580176581482e+01,1.514190813519007139e-01,9.910273587607714774e+01,6.510000000000000000e+02,1.010530315430953685e+01,9.802464991605736699e+00
3.700000000000000000e+01,9.950509505298308355e+00,9.638764527897707879e+00,1.018604164924366628e+01,1.514249348799394379e-01,9.903556892593536531e+01,6.510000000000000000e+02,1.010193444017824760e+01,9.799084570418367335e+00
3.750000000000000000e+01,9.947145354047675525e+00,9.635425897101852044e+00,1.018276851852923315e+01,1.514311495885237446e-01,9.896863208761797637e+01,6.510000000000000000e+02,1.009857650363620074e+01,9.795714204459152086e+00
3.800000000000000000e+01,9.943791721283927743e+00,9.632097678763861026e+00,1.017950651916181215e+01,1.514377319623815277e-01,9.890192718293668861e+01,6.510000000000000000e+02,1.009522945324630783e+01,9.792353989321545882e+00
3.850000000000000000e+01,9.940448704674127001e+00,9.628779952274063803e+00,1.017625575579012498e+01,1.514446881758297059e-01,9.883545594383421928e+01,6.510000000000000000e+02,1.009189339284995768e+01,9.789004016498298100e+00
3.900000000000000000e+01,9.937116379874003869e+00,9.625472793336847133e+00,1.017301632830848668e+01,1.514520303840572735e-01,9.876921966466770186e+01,6.510000000000000000e+02,1.008856841025806084e+01,9.785664349489946900e+00
3.950000000000000000e+01,9.933794821807946818e+00,9.622176274074671909e+00,1.016978833199031307e+01,1.514597692560865350e-01,9.870321962348148759e+01,6.510000000000000000e+02,1.008525459106403233e+01,9.782335052551861310e+00
4.000000000000000000e+01,9.930484131220037369e+00,9.618890463129389445e+00,1.016657185761813764e+01,1.514678843640106520e-01,9.863745760040670518e+01,6.510000000000000000e+02,1.008195201558404897e+01,9.779016246856027550e+00
4.050000000000000000e+01,9.927184391628639304e+00,9.615615425761072643e+00,1.016336699161030310e+01,1.514763883947565781e-01,9.857193504163639375e+01,6.510000000000000000e+02,1.007866078002339627e+01,9.775708003233882337e+00
4.100000000000000000e+01,9.923895678720526803e+00,9.612351223944362033e+00,1.016017381614423343e+01,1.514852915048883197e-01,9.850665323567025666e+01,6.510000000000000000e+02,1.007538097022541379e+01,9.772410387215638039e+00
4.150000000000000000e+01,9.920618049355251600e+00,9.609097916462026490e+00,1.015699240927736291e+01,1.514946581748809751e-01,9.844161311264871017e+01,6.510000000000000000e+02,1.007211270753013110e+01,9.769123391180370319e+00
4.200000000000000000e+01,9.917351585583261908e+00,9.605855558996385213e+00,1.015382284506433130e+01,1.515044150579263893e-01,9.837681605985287092e+01,6.510000000000000000e+02,1.006885600064118869e+01,9.765847170525335130e+00
4.250000000000000000e+01,9.914096320653811745e+00,9.602624204218392023e+00,1.015066519367204201e+01,1.515145415474978829e-01,9.831226251150178541e+01,6.510000000000000000e+02,1.006561086220131074e+01,9.762581779106312752e+00
4.300000000000000000e+01,9.910852320905574331e+00,9.599403901874149270e+00,1.014751952149099345e+01,1.515250324641232715e-01,9.824795356226265142e+01,6.510000000000000000e+02,1.006237735336969585e+01,9.759327288441451032e+00
4.350000000000000000e+01,9.907619662973390362e+00,9.596194698869263462e+00,1.014438589124433321e+01,1.515359952702780566e-01,9.818389054399952443e+01,6.510000000000000000e+02,1.005915565824366986e+01,9.756083667703112638e+00
4.400000000000000000e+01,9.904398401924748185e+00,9.592996639351172306e+00,1.014126436209323678e+01,1.515474428267534479e-01,9.812007433147684310e+01,6.510000000000000000e+02,1.005594584475150199e+01,9.752850959097994377e+00
4.450000000000000000e+01,9.901188623432496172e+00,9.589809764789190893e+00,1.013815498974106788e+01,1.515593230851353113e-01,9.805650638520310736e+01,6.510000000000000000e+02,1.005274794651763060e+01,9.749629300347359973e+00
4.500000000000000000e+01,9.897990361039012086e+00,9.586634114052220212e+00,1.013505782653343701e+01,1.515716545097211265e-01,9.799318715367201094e+01,6.510000000000000000e+02,1.004956201554873374e+01,9.746418706529290432e+00
4.550000000000000000e+01,9.894803664062154169e+00,9.583469723484716596e+00,1.013197292155708062e+01,1.515844376808163918e-01,9.793011739208485267e+01,6.510000000000000000e+02,1.004638810174297170e+01,9.743219226381336640e+00
4.600000000000000000e+01,9.891628596584139288e+00,9.580316626980694750e+00,1.012890032073401869e+01,1.515976536590138979e-01,9.786729814135601657e+01,6.510000000000000000e+02,1.004322625024315130e+01,9.740030942925125501e+00
4.650000000000000000e+01,9.888465191616452543e+00,9.577174856055407304e+00,1.012584006691605509e+01,1.516113104712506765e-01,9.780472983527302233e+01,6.510000000000000000e+02,1.004007650208770208e+01,9.736853881145201228e+00
4.700000000000000000e+01,9.885313458712243317e+00,9.574044439915457616e+00,1.012279219997429891e+01,1.516254354936860393e-01,9.774241244968605713e+01,6.510000000000000000e+02,1.003693889420592988e+01,9.733688023218556751e+00
4.750000000000000000e+01,9.882173395278257999e+00,9.570925405527033192e+00,1.011975675688829668e+01,1.516399687025050680e-01,9.768034569445352133e+01,6.510000000000000000e+02,1.003381336398076407e+01,9.730533426575753708e+00
4.800000000000000000e+01,9.879045091362186781e+00,9.567817777681844049e+00,1.011673377183156930e+01,1.516549636833714743e-01,9.761853114517710139e+01,6.510000000000000000e+02,1.003070005504555695e+01,9.727390127678814835e+00
4.850000000000000000e+01,9.875928584454236159e+00,9.564721579062066326e+00,1.011372327625501910e+01,1.516704153684099443e-01,9.755696932013826483e+01,6.510000000000000000e+02,1.002759899982264535e+01,9.724258169085825187e+00
4.900000000000000000e+01,9.872823919493047384e+00,9.561636830302816747e+00,1.011072529896868666e+01,1.516863096432913283e-01,9.749566088184724322e+01,6.510000000000000000e+02,1.002451022913633771e+01,9.721137609849755279e+00
4.950000000000000000e+01,9.869731123124266148e+00,9.558563550053380098e+00,1.010773986622095499e+01,1.517026477617450242e-01,9.743460613610569965e+01,6.510000000000000000e+02,1.002143377088601106e+01,9.718028475362521235e+00
5.000000000000000000e+01,9.866650219729043769e+00,9.555501755036626577e+00,1.010476700177587972e+01,1.517194308235758904e-01,9.737380534416861622e+01,6.510000000000000000e+02,1.001836965055261963e+01,9.714930788905467907e+00
5.050000000000000000e+01,9.863581212214008076e+00,9.552451460106771819e+00,1.010180672698751181e+01,1.517366661772934500e-01,9.731325834580376011e+01,6.510000000000000000e+02,1.001531787839130061e+01,9.711844546036713766e+00
5.100000000000000000e+01,9.860524115210601792e+00,9.549412678305939650e+00,1.009885906087394858e+01,1.517543564343818152e-01,9.725296521134663408e+01,6.510000000000000000e+02,1.001227847164498286e+01,9.708769758776220726e+00
5.150000000000000000e+01,9.857478960248492683e+00,9.546385420918479525e+00,1.009592402018835067e+01,1.517724819976913886e-01,9.719292633803343051e+01,6.510000000000000000e+02,1.000925144224618357e+01,9.705706478250800018e+00
5.200000000000000000e+01,9.854445747853848303e+00,9.543369697524802575e+00,1.009300161948785046e+01,1.517910547946622335e-01,9.713314152171047056e+01,6.510000000000000000e+02,1.000623680264851068e+01,9.702654693059187707e+00
5.250000000000000000e+01,9.851424505720494551e+00,9.540365516052784045e+00,1.009009187120047457e+01,1.518100865786378706e-01,9.707361109429730561e+01,6.510000000000000000e+02,1.000323459229913325e+01,9.699614419141857624e+00
5.300000000000000000e+01,9.848415223023955889e+00,9.537372882828030640e+00,1.008719478569142858e+01,1.518296043170059562e-01,9.701433463383705202e+01,6.510000000000000000e+02,1.000024482734096054e+01,9.696585618706949461e+00
5.350000000000000000e+01,9.845417946780887775e+00,9.534391802623257917e+00,1.008431037132624830e+01,1.518495700487764721e-01,9.695531283871918049e+01,6.510000000000000000e+02,9.997267516829664302e+00,9.693568376732111247e+00
5.400000000000000000e+01,9.842432685522235047e+00,9.531422278705816709e+00,1.008143863453347500e+01,1.518699838081198072e-01,9.689654566101829403e+01,6.510000000000000000e+02,9.994302669330354050e+00,9.690562701714114269e+00
5.450000000000000000e+01,9.839459446057857051e+00,9.528464312884073806e+00,1.007857957986431430e+01,1.518908455122712220e-01,9.683803301956761800e+01,6.510000000000000000e+02,9.991350291570128661e+00,9.687568600545585440e+00
5.500000000000000000e+01,9.836498233528931934e+00,9.525517905552408848e+00,1.007573321005040867e+01,1.519121549700050977e-01,9.677977480104543417e+01,6.510000000000000000e+02,9.988410388498937920e+00,9.684586078558927724e+00
5.550000000000000000e+01,9.833549051459348433e+00,9.522583055735104551e+00,1.007289952606384098e+01,1.519339118798312405e-01,9.672177086103617683e+01,6.510000000000000000e+02,9.985482963339180174e+00,9.681615139579518470e+00
5.600000000000000000e+01,9.830611893772669418e+00,9.519659761129210196e+00,1.007007852717041452e+01,1.519561205815705973e-01,9.666402086856687959e+01,6.510000000000000000e+02,9.982568014354239239e+00,9.678655773191099598e+00
5.650000000000000000e+01,9.827686764003363606e+00,9.516748018145699817e+00,1.006727021098325991e+01,1.519787787482332897e-01,9.660652468055671704e+01,6.510000000000000000e+02,9.979665542751597229e+00,9.675707985255129984e+00
5.700000000000000000e+01,9.824773666142951001e+00,9.513847821950129457e+00,1.006447457351571018e+01,1.520018828117299936e-01,9.654928216331431656e+01,6.510000000000000000e+02,9.976775548954680772e+00,9.672771783331221229e+00
5.750000000000000000e+01,9.821872597729782939e+00,9.510959166501137929e+00,1.006169160923348294e+01,1.520254320778750001e-01,9.649229305803366685e+01,6.510000000000000000e+02,9.973898029807658716e+00,9.669847165651908938e+00
5.800000000000000000e+01,9.818983554920263757e+00,9.508082044589556858e+00,1.005892131110284637e+01,1.520494257622327927e-01,9.643555707966923762e+01,6.510000000000000000e+02,9.971032980682496216e+00,9.666934129158031297e+00
5.850000000000000000e+01,9.816106532531996720e+00,9.505216447874799357e+00,1.005616367063840677e+01,1.520738629935761699e-01,9.637907391782314903e+01,6.510000000000000000e+02,9.968180395525573445e+00,9.664032669538419995e+00
5.900000000000000000e+01,9.813241524086013357e+00,9.502362366920962700e+00,1.005341867795189614e+01,1.520987428167172029e-01,9.632284323761240330e+01,6.510000000000000000e+02,9.965340266902730448e+00,9.661142781269296265e+00
5.950000000000000000e+01,9.810388521847652754e+00,9.499519791232094335e+00,1.005068632179644617e+01,1.521240641956244366e-01,9.626686468050756673e+01,6.510000000000000000e+02,9.962512586043278162e+00,9.658264457652029122e+00
6.000000000000000000e+01,9.807547516866293336e+00,9.496688709285688645e+00,1.004796658960992239e+01,1.521498260172246542e-01,9.621113786514729327e+01,6.510000000000000000e+02,9.959697342883517379e+00,9.655397690849069292e+00
6.050000000000000000e+01,9.804718499014338562e+00,9.493869108566634907e+00,1.004525946756016452e+01,1.521760270928100012e-01,9.615566238813575239e+01,6.510000000000000000e+02,9.956894526107149090e+00,9.652542471921529810e+00
6.100000000000000000e+01,9.801901389658519648e+00,9.491060975598667682e+00,1.004256494058697236e+01,1.522026894565901844e-01,9.610043651126743214e+01,6.510000000000000000e+02,9.954104079115110082e+00,9.649698700201929213e+00
6.150000000000000000e+01,9.799096222751819241e+00,9.488264295975874063e+00,1.003988299244028326e+01,1.522298063719343952e-01,9.604546069669699193e+01,6.510000000000000000e+02,9.951326029123752193e+00,9.646866416379884512e+00
6.200000000000000000e+01,9.796303005931754626e+00,9.485479054392977005e+00,1.003721360571990218e+01,1.522573578688244389e-01,9.599073488705272439e+01,6.510000000000000000e+02,9.948560363800579509e+00,9.644045648062929743e+00
6.250000000000000000e+01,9.793521724729261635e+00,9.482705234675522732e+00,1.003455676191574142e+01,1.522853424937736788e-01,9.593625859828244984e+01,6.510000000000000000e+02,9.945807067223034537e+00,9.641236382235486957e+00
6.300000000000000000e+01,9.790752337667900207e+00,9.479942819807515519e+00,1.003191244144454153e+01,1.523137757582075924e-01,9.588203082383517994e+01,6.510000000000000000e+02,9.943066113426107577e+00,9.638438561909692837e+00
6.350000000000000000e+01,9.787994828752291099e+00,9.477191791959896250e+00,1.002928062368586914e+01,1.523426558048464607e-01,9.582805105245924437e+01,6.510000000000000000e+02,9.940337484557137060e+00,9.635652172947443361e+00
6.400000000000000000e+01,9.785249206454924575e+00,9.474452132517900083e+00,1.002666128701624260e+01,1.523719640855346336e-01,9.577431924786601769e+01,6.510000000000000000e+02,9.937621170540460014e+00,9.632877242369390913e+00
6.450000000000000000e+01,9.782515452500494035e+00,9.471723822107080082e+00,1.002405440884204424e+01,1.524016989149667711e-01,9.572083485624311550e+01,6.510000000000000000e+02,9.934917151415460168e+00,9.630113753585527903e+00
6.500000000000000000e+01,9.779793547740242232e+00,9.469006840618799714e+00,1.002145996564209440e+01,1.524318585550336613e-01,9.566759730792422545e+01,6.510000000000000000e+02,9.932225406295277281e+00,9.627361689185208959e+00
6.550000000000000000e+01,9.777083469648696123e+00,9.466301167235224412e+00,1.001887793298889484e+01,1.524624408368300266e-01,9.561460596834372438e+01,6.510000000000000000e+02,9.929545910485526150e+00,9.624621028811866097e+00
6.600000000000000000e+01,9.774385190114163180e+00,9.463606780453796219e+00,1.001630828558557695e+01,1.524934428325528946e-01,9.556186009483000987e+01,6.510000000000000000e+02,9.926878632946715797e+00,9.621891747281608787e+00
6.650000000000000000e+01,9.771698696009666563e+00,9.460923658110722556e+00,1.001375099729250095e+01,1.525248659513339100e-01,9.550935924033048252e+01,6.510000000000000000e+02,9.924223561960999973e+00,9.619173830058331376e+00
6.700000000000000000e+01,9.769023917439005444e+00,9.458251777403624772e+00,1.001120604115700630e+01,1.525567761087289753e-01,9.545710186943202302e+01,6.510000000000000000e+02,9.921580693547735308e+00,9.616467141330275581e+00
6.750000000000000000e+01,9.766360878814479562e+00,9.455591114913135087e+00,1.000867338944779306e+01,1.525891000856447466e-01,9.540508824870288151e+01,6.510000000000000000e+02,9.918949978900123199e+00,9.613771778728835926e+00
6.800000000000000000e+01,9.763709549268172694e+00,9.452941646625873773e+00,1.000615301368352661e+01,1.526218305130875863e-01,9.535331758561966353e+01,6.510000000000000000e+02,9.916331379781260225e+00,9.611087718755085163e+00
6.850000000000000000e+01,9.761069912750079069e+00,9.450303347953997957e+00,1.000364488465186241e+01,1.526549717504354642e-01,9.530178938199493643e+01,6.510000000000000000e+02,9.913724884500513923e+00,9.608414940999644216e+00
6.900000000000000000e+01,9.758441934140323681e+00,9.447676193756404217e+00,1.000114897243967427e+01,1.526885225805628132e-01,9.525050276691618478e+01,6.510000000000000000e+02,9.911130456720886883e+00,9.605753411559762256e+00
6.950000000000000000e+01,9.755825579031002448e+00,9.445060158358140612e+00,9.998665246458227074e+00,1.527225036748126596e-01,9.519945689160428515e+01,6.510000000000000000e+02,9.908548082705815219e+00,9.603103075356189677e+00
7.000000000000000000e+01,9.753220829502332379e+00,9.442455215569809823e+00,9.996193675470653517e+00,1.527569052709660258e-01,9.514865122114612461e+01,6.510000000000000000e+02,9.905977734773298238e+00,9.600463924231366519e+00
7.050000000000000000e+01,9.750627660508772721e+00,9.439861338706609928e+00,9.993734227611593468e+00,1.527917187014964651e-01,9.509808508318255349e+01,6.510000000000000000e+02,9.903419379210269824e+00,9.597835941807277393e+00
7.100000000000000000e+01,9.748046020715333881e+00,9.437278500604652010e+00,9.991286870416164589e+00,1.528269688837314288e-01,9.504775730440225345e+01,6.510000000000000000e+02,9.900872989599065477e+00,9.595219051831602286e+00
7.150000000000000000e+01,9.745475902612669827e+00,9.434706673641368724e+00,9.988851570829963222e+00,1.528626299100721009e-01,9.499766755202726642e+01,6.510000000000000000e+02,9.898338532522741318e+00,9.592613272702598337e+00
7.200000000000000000e+01,9.742917289442724282e+00,9.432145829750758992e+00,9.986428295254299314e+00,1.528986858523262993e-01,9.494781531705733357e+01,6.510000000000000000e+02,9.895815975295050748e+00,9.590018603590397817e+00
7.250000000000000000e+01,9.740370152030045858e+00,9.429595940440361090e+00,9.984017009549509325e+00,1.529351344109561861e-01,9.489819985389509327e+01,6.510000000000000000e+02,9.893305286441000490e+00,9.587435017619089450e+00
7.300000000000000000e+01,9.737834460705634854e+00,9.427056976807989486e+00,9.981617679064685333e+00,1.529719732606325266e-01,9.484882040870947151e+01,6.510000000000000000e+02,9.890806433966266908e+00,9.584862487445002799e+00
7.350000000000000000e+01,9.735310167889906552e+00,9.424528909556686429e+00,9.979230268644350588e+00,1.530092348377679878e-01,9.479967589096622760e+01,6.510000000000000000e+02,9.888319402727674401e+00,9.582300933052136926e+00
7.400000000000000000e+01,9.732797239805673684e+00,9.422011709010060798e+00,9.976854742663665121e+00,1.530468770119230992e-01,9.475076545773205794e+01,6.510000000000000000e+02,9.885844116817596117e+00,9.579750362793751250e+00
7.450000000000000000e+01,9.730295603753948086e+00,9.419505345128529328e+00,9.974491065024952974e+00,1.530849339813566412e-01,9.470208753344549280e+01,6.510000000000000000e+02,9.883380537735304117e+00,9.577210669772592055e+00
7.500000000000000000e+01,9.727805288052746135e+00,9.417009787520687070e+00,9.972139199223921224e+00,1.531233747773772247e-01,9.465364249017017073e+01,6.510000000000000000e+02,9.880928662830122278e+00,9.574681913275369993e+00
7.550000000000000000e+01,9.725326245553212345e+00,9.414525005459722706e+00,9.969799108319323366e+00,1.531622225817971805e-01,9.460542924887232630e+01,6.510000000000000000e+02,9.878488468135008915e+00,9.572164022971413999e+00
7.600000000000000000e+01,9.722858439294661537e+00,9.412050967896995246e+00,9.967470754966484492e+00,1.532014826098455629e-01,9.455744692483727931e+01,6.510000000000000000e+02,9.876059921904506211e+00,9.569656956684816862e+00
7.650000000000000000e+01,9.720401859620027452e+00,9.409587643474761620e+00,9.965154101439663847e+00,1.532411147403600626e-01,9.450969515175134461e+01,6.510000000000000000e+02,9.873642974360388180e+00,9.567160744879666723e+00
7.700000000000000000e+01,9.717956469487617710e+00,9.407135000538007219e+00,9.962849109641146228e+00,1.532811116419739994e-01,9.446217304204245124e+01,6.510000000000000000e+02,9.871237581129593153e+00,9.564675357845644044e+00
7.750000000000000000e+01,9.715522232382420853e+00,9.404693007148125616e+00,9.960555741107901540e+00,1.533214670112004463e-01,9.441487972016358299e+01,6.510000000000000000e+02,9.868843699393622160e+00,9.562200765371221323e+00
7.800000000000000000e+01,9.713099118901366680e+00,9.402261631095978345e+00,9.958273957064355031e+00,1.533621894183470613e-01,9.436781445474568386e+01,6.510000000000000000e+02,9.866461308319713908e+00,9.559736929483019452e+00
7.850000000000000000e+01,9.710687078096794878e+00,9.399840839908414125e+00,9.956003718398452662e+00,1.534032918125702305e-01,9.432097609865498100e+01,6.510000000000000000e+02,9.864090369909364497e+00,9.557283786284223481e+00
7.900000000000000000e+01,9.708286071429659714e+00,9.397430600867661354e+00,9.953744985687567493e+00,1.534447956782640232e-01,9.427436375003588864e+01,6.510000000000000000e+02,9.861730867107922904e+00,9.554841275751396523e+00
7.950000000000000000e+01,9.705896066405566458e+00,9.395030881018396229e+00,9.951497719226843230e+00,1.534866947765958223e-01,9.422797661734051644e+01,6.510000000000000000e+02,9.859382761182162724e+00,9.552409371628971968e+00
8.000000000000000000e+01,9.703517050266459165e+00,9.392641647174801989e+00,9.949261879018392207e+00,1.535289478390113316e-01,9.418181428263643795e+01,6.510000000000000000e+02,9.857045998105471440e+00,9.549988102427448666e+00
8.050000000000000000e+01,9.701148987181447580e+00,9.390262865933618031e+00,9.947037424808664596e+00,1.535715521878850964e-01,9.413587589313301862e+01,6.510000000000000000e+02,9.854720539369331789e+00,9.547577434993561596e+00
8.100000000000000000e+01,9.698791830944623271e+00,9.387894503686258219e+00,9.944824316085814075e+00,1.536145035543199922e-01,9.409016039570040846e+01,6.510000000000000000e+02,9.852406334498944318e+00,9.545177327390304001e+00
8.150000000000000000e+01,9.696445557349990807e+00,9.385536526632151322e+00,9.942622512093215903e+00,1.536578011456082304e-01,9.404466716650526337e+01,6.510000000000000000e+02,9.850103358495598371e+00,9.542787756204381466e+00
8.200000000000000000e+01,9.694110130545388060e+00,9.383188900774870334e+00,9.940431971852026649e+00,1.537014423684961995e-01,9.399939535652886491e+01,6.510000000000000000e+02,9.847811572913883538e+00,9.540408688176890806e+00
8.250000000000000000e+01,9.691785514459509088e+00,9.380851591948598411e+00,9.938252654166605637e+00,1.537454246214453868e-01,9.395434411387921614e+01,6.510000000000000000e+02,9.845530939080955335e+00,9.538040089838064617e+00
8.300000000000000000e+01,9.689471672811988512e+00,9.378524565817846437e+00,9.936084517633371860e+00,1.537897452975219570e-01,9.390951258398463608e+01,6.510000000000000000e+02,9.843261418109511496e+00,9.535681927514467304e+00
8.350000000000000000e+01,9.687168569123352668e+00,9.376207787885865841e+00,9.933927520655473131e+00,1.538344017834470112e-01,9.386489990978346043e+01,6.510000000000000000e+02,9.841002970906799874e+00,9.533334167339905463e+00
8.400000000000000000e+01,9.684876163093129264e+00,9.373901223514929271e+00,9.931781621459586873e+00,1.538793916073429580e-01,9.382050516161095288e+01,6.510000000000000000e+02,9.838755554700473027e+00,9.530996771485785501e+00
8.450000000000000000e+01,9.682594419051682166e+00,9.371604837906996721e+00,9.929646778090717163e+00,1.539247120993566531e-01,9.377632750084565316e+01,6.510000000000000000e+02,9.836519131151039375e+00,9.528669706952324958e+00
8.500000000000000000e+01,9.680323302517994222e+00,9.369318596146330336e+00,9.927522948431700911e+00,1.539703605259659935e-01,9.373236611319339318e+01,6.510000000000000000e+02,9.834293663043961686e+00,9.526352941992028533e+00
8.550000000000000000e+01,9.678062764230119797e+00,9.367042463178478329e+00,9.925410090214997538e+00,1.540163197513468030e-01,9.368861989512731725e+01,6.510000000000000000e+02,9.832079083981467349e+00,9.524046444478774021e+00
8.600000000000000000e+01,9.675812776750261079e+00,9.364776403829926821e+00,9.923308161031132002e+00,1.540625989984221733e-01,9.364508817513375050e+01,6.510000000000000000e+02,9.829875375748683197e+00,9.521750177751838962e+00
8.650000000000000000e+01,9.673573304720136434e+00,9.362520382814341957e+00,9.921217118333592211e+00,1.541091981639953756e-01,9.360177012675283947e+01,6.510000000000000000e+02,9.827682502884133697e+00,9.519464106556140948e+00
8.700000000000000000e+01,9.671344310533941169e+00,9.360274364746340225e+00,9.919136919455837642e+00,1.541561146080320799e-01,9.355866488056828700e+01,6.510000000000000000e+02,9.825500425141973082e+00,9.517188195925909255e+00
8.750000000000000000e+01,9.669125756459678200e+00,9.358038314140054936e+00,9.917067521609702396e+00,1.542033456878605102e-01,9.351577156605326024e+01,6.510000000000000000e+02,9.823329102147537739e+00,9.514922410771816885e+00
8.800000000000000000e+01,9.666917604645480111e+00,9.355812195417779975e+00,9.915008881905745142e+00,1.542508887601974910e-01,9.347308931168804236e+01,6.510000000000000000e+02,9.821168493405679101e+00,9.512666715885282898e+00
8.850000000000000000e+01,9.664719817130057677e+00,9.353595972906965983e+00,9.912960957350847480e+00,1.542987411805286369e-01,9.343061724515634126e+01,6.510000000000000000e+02,9.819018558310585121e+00,9.510421075949530234e+00
8.900000000000000000e+01,9.662532355847785581e+00,9.351389610862844037e+00,9.910923704863236594e+00,1.543469003053550559e-01,9.338835449343922335e+01,6.510000000000000000e+02,9.816879256153141498e+00,9.508185455542431441e+00
8.950000000000000000e+01,9.660355182638198812e+00,9.349193073478877736e+00,9.908897081276192509e+00,1.543953634884243642e-01,9.334630018299144183e+01,6.510000000000000000e+02,9.814750546126623121e+00,9.505959819149774503e+00
9.000000000000000000e+01,9.658188259250254148e+00,9.347006324880329231e+00,9.906881043348787941e+00,1.544441280864596033e-01,9.330445343981983797e+01,6.510000000000000000e+02,9.812632387336714501e+00,9.503744131163793796e+00
9.050000000000000000e+01,9.656031547352098343e+00,9.344829329119622940e+00,9.904875547769972144e+00,1.544931914559500297e-01,9.326281338966519741e+01,6.510000000000000000e+02,9.810524738808048539e+00,9.501538355896148147e+00
9.100000000000000000e+01,9.653885008536004619e+00,9.342662050206190116e+00,9.902880551171456602e+00,1.545425509546059506e-01,9.322137915809177855e+01,6.510000000000000000e+02,9.808427559490610292e+00,9.499342457581398946e+00
9.150000000000000000e+01,9.651748604324534853e+00,9.340504452096846322e+00,9.900896010124837332e+00,1.545922039419125316e-01,9.318014987060023202e+01,6.510000000000000000e+02,9.806340808266448050e+00,9.497156400382621655e+00
9.200000000000000000e+01,9.649622296177870595e+00,9.338356498701861241e+00,9.898921881159063574e+00,1.546421477799626021e-01,9.313912465276307273e+01,6.510000000000000000e+02,9.804264443957833919e+00,9.494980148397907271e+00
9.250000000000000000e+01,9.647506045499000038e+00,9.336218153890126104e+00,9.896958120761702560e+00,1.546923798333341149e-01,9.309830263031827258e+01,6.510000000000000000e+02,9.802198425332333542e+00,9.492813665665666534e+00
9.300000000000000000e+01,9.645399813639912168e+00,9.334089381508347216e+00,9.895004685384886756e+00,1.547428974689111503e-01,9.305768292928192409e+01,6.510000000000000000e+02,9.800142711108824400e+00,9.490656916171001711e+00
9.350000000000000000e+01,9.643303561907789145e+00,9.331970145366732083e+00,9.893061531450879187e+00,1.547936980577780952e-01,9.301726467606188464e+01,6.510000000000000000e+02,9.798097259965569350e+00,9.488509863850010717e+00
9.400000000000000000e+01,9.641217251569607072e+00,9.329860409250310127e+00,9.891128615362243082e+00,1.548447789728524537e-01,9.297704699753856517e+01,6.510000000000000000e+02,9.796062030542460164e+00,9.486372472596753980e+00
9.450000000000000000e+01,9.639140843858426067e+00,9.327760136925663303e+00,9.889205893502603928e+00,1.548961375922334183e-01,9.293702902118072018e+01,6.510000000000000000e+02,9.794036981450659596e+00,9.484244706266192537e+00
9.500000000000000000e+01,9.637074299978133141e+00,9.325669292142599431e+00,9.887293322242985738e+00,1.549477712966094989e-01,9.289720987512882289e+01,6.510000000000000000e+02,9.792022071274743666e+00,9.482126528681524391e+00
9.550000000000000000e+01,9.635017581108735740e+00,9.323587838639248560e+00,9.885390857950548948e+00,1.549996774723227388e-01,9.285758868829097423e+01,6.510000000000000000e+02,9.790017258581059423e+00,9.480017903636413834e+00
9.600000000000000000e+01,9.632970648410907444e+00,9.321515740148894835e+00,9.883498456992734660e+00,1.550518535100070816e-01,9.281816459042293843e+01,6.510000000000000000e+02,9.788022501920915275e+00,9.477918794900899613e+00
9.650000000000000000e+01,9.630933463031206898e+00,9.319452960401516606e+00,9.881616075738596905e+00,1.551042968049621829e-01,9.277893671222165040e+01,6.510000000000000000e+02,9.786037759836169414e+00,9.475829166226246159e+00
9.700000000000000000e+01,9.628905985816665236e+00,9.317399463131897264e+00,9.879743670569013148e+00,1.551570043922611275e-01,9.273990417970797751e+01,6.510000000000000000e+02,9.784062990208926891e+00,9.473748981424403581e+00
9.750000000000000000e+01,9.626888159122161781e+00,9.315355212074226898e+00,9.877881197876783759e+00,1.552099499734108934e-01,9.270106575681722916e+01,6.510000000000000000e+02,9.782098109095571203e+00,9.471678209148750582e+00
9.800000000000000000e+01,9.624879963080573475e+00,9.313320170974412449e+00,9.876028614076162171e+00,1.552631549453054594e-01,9.266242095099347864e+01,6.510000000000000000e+02,9.780143118025879545e+00,9.469616808135269181e+00
9.850000000000000000e+01,9.622881358827624965e+00,9.311294303589585653e+00,9.874185875604698737e+00,1.553166167261639807e-01,9.262396889750344542e+01,6.510000000000000000e+02,9.778197975553789334e+00,9.467564742101460595e+00
9.900000000000000000e+01,9.620892307506597518e+00,9.309277573694748398e+00,9.872352938925901711e+00,1.553703327408874069e-01,9.258570873293562897e+01,6.510000000000000000e+02,9.776262640247484370e+00,9.465521974765710667e+00
9.950000000000000000e+01,9.618912770272022073e+00,9.307269945084629015e+00,9.870529760537179342e+00,1.554243004209775736e-01,9.254763959526351869e+01,6.510000000000000000e+02,9.774337070692999063e+00,9.463488469851043305e+00
1.000000000000000000e+02,9.616942708294500264e+00,9.305271381574666378e+00,9.868716296970337254e+00,1.554785172036192431e-01,9.250976062393058896e+01,6.510000000000000000e+02,9.772421225498119313e+00,9.461464191090881215e+00
1.005000000000000000e+02,9.614982076523435950e+00,9.303281847007742300e+00,9.866912504796852446e+00,1.555329728069135831e-01,9.247207083749707124e+01,6.510000000000000000e+02,9.770515049330349200e+00,9.459449103716522700e+00
1.010000000000000000e+02,9.613030820893616379e+00,9.301301305253902640e+00,9.865118340636202632e+00,1.555876457560918524e-01,9.243456907896253938e+01,6.510000000000000000e+02,9.768618466649709120e+00,9.457443175137525415e+00
1.015000000000000000e+02,9.611088924166622860e+00,9.299329720217754058e+00,9.863333761146373391e+00,1.556425601525358859e-01,9.239725491476914954e+01,6.510000000000000000e+02,9.766731484319157275e+00,9.455446364014086669e+00
1.020000000000000000e+02,9.609156347611561344e+00,9.297367055835005445e+00,9.861558723045320107e+00,1.556977134603617918e-01,9.236012749082034645e+01,6.510000000000000000e+02,9.764854061071922331e+00,9.453458634151198581e+00
1.025000000000000000e+02,9.607233052531380935e+00,9.295413276085454868e+00,9.859793183102000924e+00,1.557531031533541943e-01,9.232318595479331691e+01,6.510000000000000000e+02,9.762986155684734157e+00,9.451479949378025935e+00
1.030000000000000000e+02,9.605319000265287954e+00,9.293468344984178842e+00,9.858037098143121568e+00,1.558087267126495590e-01,9.228642945617716009e+01,6.510000000000000000e+02,9.761127726977937513e+00,9.449510273552636619e+00
1.035000000000000000e+02,9.603414152191621866e+00,9.291532226591266763e+00,9.856290425058222837e+00,1.558645816265940287e-01,9.224985714631996814e+01,6.510000000000000000e+02,9.759278733818216978e+00,9.447549570565028532e+00
1.040000000000000000e+02,9.601518469731626482e+00,9.289604885012984425e+00,9.854553120799145915e+00,1.559206653919920638e-01,9.221346817849384081e+01,6.510000000000000000e+02,9.757439135123618712e+00,9.445597804339634251e+00
1.045000000000000000e+02,9.599631914352007911e+00,9.287686284402012049e+00,9.852825142386947732e+00,1.559769755136276581e-01,9.217726170793598328e+01,6.510000000000000000e+02,9.755608889865635902e+00,9.443654938838379920e+00
1.050000000000000000e+02,9.597754439628221945e+00,9.285776388963858707e+00,9.851106446914226211e+00,1.560334998254961081e-01,9.214123673647104340e+01,6.510000000000000000e+02,9.753787939453719247e+00,9.441720939802726420e+00
1.055000000000000000e+02,9.595885978817774387e+00,9.283875162955016691e+00,9.849396991545997793e+00,1.560902317624357494e-01,9.210539187892320001e+01,6.510000000000000000e+02,9.751976210580210136e+00,9.439795747055338637e+00
1.060000000000000000e+02,9.594026522650430877e+00,9.281982570687791423e+00,9.847696733523971346e+00,1.561471901197860612e-01,9.206972686230223246e+01,6.510000000000000000e+02,9.750173712770218160e+00,9.437879332530645371e+00
1.065000000000000000e+02,9.592176040047254659e+00,9.280098576532877175e+00,9.846005630167004696e+00,1.562043648230165283e-01,9.203424098684639887e+01,6.510000000000000000e+02,9.748380404870271576e+00,9.435971675224239519e+00
1.070000000000000000e+02,9.590334492743686212e+00,9.278223144919744314e+00,9.844323638878108795e+00,1.562617534194780111e-01,9.199893341829104543e+01,6.510000000000000000e+02,9.746596246163164778e+00,9.434072739324209422e+00
1.075000000000000000e+02,9.588501832152687143e+00,9.276356240345382531e+00,9.842650717143989425e+00,1.563193506556152246e-01,9.196380312458481399e+01,6.510000000000000000e+02,9.744821182808301785e+00,9.432182481497070725e+00
1.080000000000000000e+02,9.586678019695575870e+00,9.274497827364696079e+00,9.840986822535629841e+00,1.563771539879553751e-01,9.192884926760365261e+01,6.510000000000000000e+02,9.743055173683529802e+00,9.430300865707620162e+00
1.085000000000000000e+02,9.584863013769011175e+00,9.272647870597209518e+00,9.839331912714930795e+00,1.564351723947546846e-01,9.189407095587934293e+01,6.510000000000000000e+02,9.741298186163765749e+00,9.428427841374256602e+00
1.090000000000000000e+02,9.583056774305690695e+00,9.270806334728948883e+00,9.837685945434497370e+00,1.564934046791175426e-01,9.185946732527425240e+01,6.510000000000000000e+02,9.739550178984808682e+00,9.426563369626574485e+00
1.095000000000000000e+02,9.581259279877810897e+00,9.268973184516591246e+00,9.836048878541205909e+00,1.565518386781913351e-01,9.182503786643819410e+01,6.510000000000000000e+02,9.737811118556003009e+00,9.424707441199620561e+00
1.100000000000000000e+02,9.579470469190610515e+00,9.267148384792117000e+00,9.834420669977852469e+00,1.566104862531657316e-01,9.179078131449941225e+01,6.510000000000000000e+02,9.736080955443775053e+00,9.422859982937444201e+00
1.105000000000000000e+02,9.577690323983341969e+00,9.265331900454789604e+00,9.832801277784920302e+00,1.566693331444503345e-01,9.175669722207207712e+01,6.510000000000000000e+02,9.734359657127793497e+00,9.421020990838892217e+00
1.110000000000000000e+02,9.575918810522116686e+00,9.263523696482355518e+00,9.831190660103695578e+00,1.567283745538721185e-01,9.172278484910158625e+01,6.510000000000000000e+02,9.732647185075988361e+00,9.419190435968245012e+00
1.115000000000000000e+02,9.574155891174440214e+00,9.261723737928464928e+00,9.829588775174762816e+00,1.567876081116390818e-01,9.168904338256761832e+01,6.510000000000000000e+02,9.730943499286079046e+00,9.417368283062801382e+00
1.120000000000000000e+02,9.572401528388219560e+00,9.259931989922536744e+00,9.827995581342234388e+00,1.568470314576843050e-01,9.165547201196619653e+01,6.510000000000000000e+02,9.729248559845903088e+00,9.415554496930536033e+00
1.125000000000000000e+02,9.570655684692955134e+00,9.258148417675943875e+00,9.826411037057164677e+00,1.569066422419525542e-01,9.162206992932522098e+01,6.510000000000000000e+02,9.727562326934908299e+00,9.413749042451001969e+00
1.130000000000000000e+02,9.568918322701767565e+00,9.256372986476192111e+00,9.824835100877770344e+00,1.569664381235807704e-01,9.158883632923482310e+01,6.510000000000000000e+02,9.725884760825348252e+00,9.411951884578186878e+00
1.135000000000000000e+02,9.567189405113175837e+00,9.254605661697173247e+00,9.823267731471869268e+00,1.570264167716263759e-01,9.155577040887393991e+01,6.510000000000000000e+02,9.724215821884801159e+00,9.410162988341550516e+00
1.140000000000000000e+02,9.565468894712674697e+00,9.252846408791516097e+00,9.821708887614844841e+00,1.570865758650759336e-01,9.152287136803273881e+01,6.510000000000000000e+02,9.722555470577750825e+00,9.408382318847600345e+00
1.145000000000000000e+02,9.563756754374587388e+00,9.251095193302006692e+00,9.820158528196207826e+00,1.571469130925767788e-01,9.149013840914005868e+01,6.510000000000000000e+02,9.720903667467164055e+00,9.406609841282010720e+00
1.150000000000000000e+02,9.562052947062465336e+00,9.249351980853621313e+00,9.818616612219212669e+00,1.572074261528863259e-01,9.145757073726356623e+01,6.510000000000000000e+02,9.719260373215350413e+00,9.404845520909578482e+00
1.155000000000000000e+02,9.560357435831589257e+00,9.247616737161102662e+00,9.817083098802092067e+00,1.572681127547684299e-01,9.142516756014980217e+01,6.510000000000000000e+02,9.717625548586356743e+00,9.403089323076819994e+00
1.160000000000000000e+02,9.558670178779399507e+00,9.245889428024362644e+00,9.815557947178209730e+00,1.573289736347852907e-01,9.139292799263158429e+01,6.510000000000000000e+02,9.715999152414184437e+00,9.401341205144614577e+00
1.165000000000000000e+02,9.556991124604884646e+00,9.244170019335149036e+00,9.814041116700783718e+00,1.573900152127240271e-01,9.136085097266519028e+01,6.510000000000000000e+02,9.714381139817609423e+00,9.399601109392159870e+00
1.170000000000000000e+02,9.555320256260657175e+00,9.242458477076405998e+00,9.812532566841291271e+00,1.574512235097067225e-01,9.132893608748993586e+01,6.510000000000000000e+02,9.712771479770363925e+00,9.397869032750950424e+00
1.175000000000000000e+02,9.553657537181244663e+00,9.240754767322927776e+00,9.811032257191977024e+00,1.575125962737177199e-01,9.129718255572491614e+01,6.510000000000000000e+02,9.711170133454963604e+00,9.396144940907527499e+00
1.180000000000000000e+02,9.552002930899105237e+00,9.239058856239598327e+00,9.809540147465346749e+00,1.575741312647025438e-01,9.126558959874890320e+01,6.510000000000000000e+02,9.709577062163807781e+00,9.394428799634402694e+00
1.185000000000000000e+02,9.550356386984404367e+00,9.237370710084583436e+00,9.808056197498219220e+00,1.576358281793869276e-01,9.123415617273960265e+01,6.510000000000000000e+02,9.707992215163791627e+00,9.392720558805017106e+00
1.190000000000000000e+02,9.548717849222224885e+00,9.235690295212455325e+00,9.806580367252033525e+00,1.576976913274518999e-01,9.120288112590515084e+01,6.510000000000000000e+02,9.706415540549677701e+00,9.391020157894773845e+00
1.195000000000000000e+02,9.547087315449735101e+00,9.234017578071959775e+00,9.805112616810351511e+00,1.577597099442185624e-01,9.117176433490291743e+01,6.510000000000000000e+02,9.704847025393954496e+00,9.389327605505517482e+00
1.200000000000000000e+02,9.545464749603258525e+00,9.232352525208286309e+00,9.803652906384149546e+00,1.578218818308107785e-01,9.114080503230303520e+01,6.510000000000000000e+02,9.703286631434069776e+00,9.387642867772449051e+00
1.205000000000000000e+02,9.543850108717908398e+00,9.230695103264299206e+00,9.802201196312926967e+00,1.578842033329089789e-01,9.111000231933692817e+01,6.510000000000000000e+02,9.701734312050817266e+00,9.385965905385001307e+00
1.210000000000000000e+02,9.542243355702256125e+00,9.229045278981967471e+00,9.800757447061926086e+00,1.579466720209681818e-01,9.107935541064637164e+01,6.510000000000000000e+02,9.700190027723225583e+00,9.384296683681288442e+00
1.215000000000000000e+02,9.540644452734991177e+00,9.227403019202796486e+00,9.799321619225588975e+00,1.580092870978218877e-01,9.104886350831210962e+01,6.510000000000000000e+02,9.698653739832813869e+00,9.382635165637168484e+00
1.220000000000000000e+02,9.539053365743988877e+00,9.225768290866085408e+00,9.797893673529271652e+00,1.580720464657760505e-01,9.101852588638557506e+01,6.510000000000000000e+02,9.697125412209764761e+00,9.380981319278211217e+00
1.225000000000000000e+02,9.537470067882336977e+00,9.224141061010508125e+00,9.796473570828680977e+00,1.581349482767807901e-01,9.098834195761801880e+01,6.510000000000000000e+02,9.695605016159117184e+00,9.379335119605554993e+00
1.230000000000000000e+02,9.535894523721587746e+00,9.222521296777225430e+00,9.795061272110322292e+00,1.581979903944220611e-01,9.095831097170818680e+01,6.510000000000000000e+02,9.694092514116009696e+00,9.377696533327165795e+00
1.235000000000000000e+02,9.534326697941791551e+00,9.220908965409000402e+00,9.793656738493714542e+00,1.582611706938626128e-01,9.092843218123502425e+01,6.510000000000000000e+02,9.692587868635655468e+00,9.376065527247929410e+00
1.240000000000000000e+02,9.532766555332262470e+00,9.219304034251697644e+00,9.792259931232798920e+00,1.583244870602489029e-01,9.089870484166422671e+01,6.510000000000000000e+02,9.691091042392512733e+00,9.374442068272013984e+00
1.245000000000000000e+02,9.531214060792461140e+00,9.217706470751380721e+00,9.790870811712133914e+00,1.583879373899143017e-01,9.086912821135852880e+01,6.510000000000000000e+02,9.689601998182375553e+00,9.372826123402546727e+00
1.250000000000000000e+02,9.529669179332657336e+00,9.216116242457420782e+00,9.789489341452190629e+00,1.584515195887323535e-01,9.083970155158273485e+01,6.510000000000000000e+02,9.688120698921389717e+00,9.371217659743924955e+00
1.255000000000000000e+02,9.528131872586092399e+00,9.214533317027669312e+00,9.788115482107885512e+00,1.585152371198517152e-01,9.081042406179010129e+01,6.510000000000000000e+02,9.686647109705944558e+00,9.369616635466240240e+00
1.260000000000000000e+02,9.526602104668619120e+00,9.212957662221562316e+00,9.786749195470948237e+00,1.585790896825268470e-01,9.078129498836111111e+01,6.510000000000000000e+02,9.685181194351146772e+00,9.368023014986091468e+00
1.265000000000000000e+02,9.525079845505182163e+00,9.211389245902083189e+00,9.785390443469026422e+00,1.586430679368248664e-01,9.075231368625341588e+01,6.510000000000000000e+02,9.683722913442005975e+00,9.366436777568356575e+00
1.270000000000000000e+02,9.523565060556252959e+00,9.209828036038683052e+00,9.784039188165527534e+00,1.587071698309362455e-01,9.072347942840357859e+01,6.510000000000000000e+02,9.682272230387189538e+00,9.364857890725316381e+00
1.275000000000000000e+02,9.522057715395995103e+00,9.208274000707527662e+00,9.782695391761413006e+00,1.587713933235572472e-01,9.069479149067028345e+01,6.510000000000000000e+02,9.680829108719551712e+00,9.363286322072436718e+00
1.280000000000000000e+02,9.520557775713388793e+00,9.206727108090612788e+00,9.781359016595937206e+00,1.588357363844851433e-01,9.066624915184945621e+01,6.510000000000000000e+02,9.679393512097874464e+00,9.361722039328903122e+00
1.285000000000000000e+02,9.519065207312186416e+00,9.205187326478016629e+00,9.780030025146718486e+00,1.589001969942290815e-01,9.063785169366620664e+01,6.510000000000000000e+02,9.677965404306416275e+00,9.360165010317958334e+00
1.290000000000000000e+02,9.517579976111649742e+00,9.203654624267725737e+00,9.778708380029314640e+00,1.589647731437305866e-01,9.060959840078206184e+01,6.510000000000000000e+02,9.676544749255379330e+00,9.358615202967920155e+00
1.295000000000000000e+02,9.516102048147050851e+00,9.202128969962583227e+00,9.777394043999191098e+00,1.590294628350117645e-01,9.058148856079809264e+01,6.510000000000000000e+02,9.675131510982062366e+00,9.357072585312039337e+00
1.300000000000000000e+02,9.514631389569878195e+00,9.200610332175216399e+00,9.776086979951024603e+00,1.590942640804583752e-01,9.055352146425171611e+01,6.510000000000000000e+02,9.673725653650336653e+00,9.355537125489417960e+00
1.305000000000000000e+02,9.513167955873619519e+00,9.199098679627182307e+00,9.774787150920673184e+00,1.591591593322366494e-01,9.052569619465998585e+01,6.510000000000000000e+02,9.672327115205856529e+00,9.354008796541382509e+00
1.310000000000000000e+02,9.511711695579547765e+00,9.197593981148163067e+00,9.773494520082270043e+00,1.592241249784753232e-01,9.049801170179992482e+01,6.510000000000000000e+02,9.670935820558025142e+00,9.352487570601072164e+00
1.315000000000000000e+02,9.510262596063869367e+00,9.196096205676273172e+00,9.772209050751486714e+00,1.592891903202000858e-01,9.047046769224434115e+01,6.510000000000000000e+02,9.669551786384069203e+00,9.350973405743669531e+00
1.320000000000000000e+02,9.508820631695698467e+00,9.194605322258754043e+00,9.770930706384550746e+00,1.593543593451190454e-01,9.044306361760406787e+01,6.510000000000000000e+02,9.668174991040817901e+00,9.349466272350579032e+00
1.325000000000000000e+02,9.507385769215357385e+00,9.193121300054086120e+00,9.769659450579997184e+00,1.594196301199684584e-01,9.041579878314630037e+01,6.510000000000000000e+02,9.666805399335325788e+00,9.347966139095390758e+00
1.330000000000000000e+02,9.505957975481511113e+00,9.191644108328405949e+00,9.768395247076028909e+00,1.594850007229361433e-01,9.038867249707615770e+01,6.510000000000000000e+02,9.665442976204447589e+00,9.346472974758574637e+00
1.335000000000000000e+02,9.504537217471746402e+00,9.190173716457795905e+00,9.767138059752911161e+00,1.595504692421826076e-01,9.036168407054098850e+01,6.510000000000000000e+02,9.664087686713928704e+00,9.344986748229564100e+00
1.340000000000000000e+02,9.503123462282768941e+00,9.188710093929325140e+00,9.765887852634039135e+00,1.596160337763757597e-01,9.033483281762777040e+01,6.510000000000000000e+02,9.662739496059145949e+00,9.343507428506393708e+00
1.345000000000000000e+02,9.501716676109804638e+00,9.187253210341502552e+00,9.764644589884159842e+00,1.596816912981275371e-01,9.030811803559899431e+01,6.510000000000000000e+02,9.661398367407931786e+00,9.342034984811677489e+00
1.350000000000000000e+02,9.500316802347425593e+00,9.185803035401750805e+00,9.763408235810143054e+00,1.597474143420234138e-01,9.028153858135375742e+01,6.510000000000000000e+02,9.660064216689448813e+00,9.340569388005400597e+00
1.355000000000000000e+02,9.498923829153641307e+00,9.184359538929546929e+00,9.762178754861430718e+00,1.598132240369714852e-01,9.025509417863996475e+01,6.510000000000000000e+02,9.658737053190611377e+00,9.339110605116669461e+00
1.360000000000000000e+02,9.497537728368691035e+00,9.182922690854201875e+00,9.760956111629841558e+00,1.598791222502752019e-01,9.022878423551823346e+01,6.510000000000000000e+02,9.657416850618966819e+00,9.337658606118415250e+00
1.365000000000000000e+02,9.496158467689360450e+00,9.181492461216640422e+00,9.759740270850317145e+00,1.599451071352535059e-01,9.020260808076486114e+01,6.510000000000000000e+02,9.656103574824614455e+00,9.336213360554108220e+00
1.370000000000000000e+02,9.494786014932770968e+00,9.180068820169587696e+00,9.758531197400605706e+00,1.600111768552295033e-01,9.017656504608152090e+01,6.510000000000000000e+02,9.654797191788000887e+00,9.334774838077542825e+00
1.375000000000000000e+02,9.493420338036411721e+00,9.178651737975352276e+00,9.757328856301279885e+00,1.600773295849828304e-01,9.015065446609041544e+01,6.510000000000000000e+02,9.653497667621394385e+00,9.333343008451427281e+00
1.380000000000000000e+02,9.492061405058736412e+00,9.177241185009187063e+00,9.756133212716127545e+00,1.601435635093273468e-01,9.012487567833910873e+01,6.510000000000000000e+02,9.652204968568064203e+00,9.331917841549410397e+00
1.385000000000000000e+02,9.490709184178811597e+00,9.175837131756477305e+00,9.754944231951576228e+00,1.602098768238576221e-01,9.009922802328796365e+01,6.510000000000000000e+02,9.650919061002669608e+00,9.330499307354953586e+00
1.390000000000000000e+02,9.489363643696892225e+00,9.174439548814678602e+00,9.753761879457286454e+00,1.602762677348815445e-01,9.007371084431538577e+01,6.510000000000000000e+02,9.649639911431773243e+00,9.329087375962011208e+00
1.395000000000000000e+02,9.488024752034146303e+00,9.173048406892904794e+00,9.752586120826027383e+00,1.603427344596775883e-01,9.004832348770663941e+01,6.510000000000000000e+02,9.648367486493823364e+00,9.327682017574469242e+00
1.400000000000000000e+02,9.486692477733347673e+00,9.171663676812483956e+00,9.751416921794064052e+00,1.604092752246420173e-01,9.002306530266058360e+01,6.510000000000000000e+02,9.647101752957990328e+00,9.326283202508706793e+00
1.405000000000000000e+02,9.485366789458025139e+00,9.170285329506530303e+00,9.750254248240523225e+00,1.604758882684672594e-01,8.999793564126881051e+01,6.510000000000000000e+02,9.645842677726493619e+00,9.324890901189558434e+00
1.410000000000000000e+02,9.484047655993292025e+00,9.168913336019789639e+00,9.749098066187849909e+00,1.605425718389910106e-01,8.997293385852454151e+01,6.510000000000000000e+02,9.644590227832283702e+00,9.323505084154302125e+00
1.415000000000000000e+02,9.482735046245373667e+00,9.167547667507559339e+00,9.747948341801196293e+00,1.606093241956690343e-01,8.994805931230884255e+01,6.510000000000000000e+02,9.643344370441042201e+00,9.322125722049703356e+00
1.420000000000000000e+02,9.481428920604789923e+00,9.166188295237375883e+00,9.746805041389297486e+00,1.606761322745287879e-01,8.992331119596362043e+01,6.510000000000000000e+02,9.642105052879317739e+00,9.320752788330260330e+00
1.425000000000000000e+02,9.480129247826388550e+00,9.164835190588339842e+00,9.745668131403780521e+00,1.607429938323865493e-01,8.989868886555952088e+01,6.510000000000000000e+02,9.640872241658774655e+00,9.319386253994000668e+00
1.430000000000000000e+02,9.478836006229336419e+00,9.163488325050758831e+00,9.744537578439262049e+00,1.608099190302469395e-01,8.987419186304823882e+01,6.510000000000000000e+02,9.639645925259584303e+00,9.318026087199090313e+00
1.435000000000000000e+02,9.477549165205886084e+00,9.162147670227525964e+00,9.743413349233327025e+00,1.608769061690376867e-01,8.984981955783332808e+01,6.510000000000000000e+02,9.638426071374924575e+00,9.316672259036849368e+00
1.440000000000000000e+02,9.476268694269315063e+00,9.160813197832458954e+00,9.742295410666002908e+00,1.609439535605799998e-01,8.982557132217637275e+01,6.510000000000000000e+02,9.637212647829894507e+00,9.315324740708733842e+00
1.445000000000000000e+02,9.474994563054616847e+00,9.159484879691698112e+00,9.741183729760459542e+00,1.610110595271415368e-01,8.980144653120460418e+01,6.510000000000000000e+02,9.636005622581759411e+00,9.313983503527476060e+00
1.450000000000000000e+02,9.473726741317822331e+00,9.158162687741755903e+00,9.740078273682216903e+00,1.610782224011515495e-01,8.977744456289232744e+01,6.510000000000000000e+02,9.634804963718973880e+00,9.312648518916672558e+00
1.455000000000000000e+02,9.472465198936633968e+00,9.156846594032458597e+00,9.738979009739407999e+00,1.611454405252933098e-01,8.975356479806772825e+01,6.510000000000000000e+02,9.633610639461926084e+00,9.311319758411340075e+00
1.460000000000000000e+02,9.471209905909864446e+00,9.155536570723278089e+00,9.737885905382496432e+00,1.612127122527575451e-01,8.972980662039704214e+01,6.510000000000000000e+02,9.632422618162623351e+00,9.309997193657107317e+00
1.465000000000000000e+02,9.469960832357473990e+00,9.154232590084994570e+00,9.736798928204052572e+00,1.612800359467959355e-01,8.970616941637966590e+01,6.510000000000000000e+02,9.631240868304269398e+00,9.308680796410678582e+00
1.470000000000000000e+02,9.468717948520653849e+00,9.152934624500259631e+00,9.735718045938796195e+00,1.613474099812429730e-01,8.968265257534481805e+01,6.510000000000000000e+02,9.630065358501896711e+00,9.307370538539410987e+00
1.475000000000000000e+02,9.467481224761494119e+00,9.151642646462825326e+00,9.734643226463472132e+00,1.614148327400154459e-01,8.965925548943988588e+01,6.510000000000000000e+02,9.628896057501510342e+00,9.306066392021477895e+00
1.480000000000000000e+02,9.466250622795817193e+00,9.150356628577197782e+00,9.733574437796264078e+00,1.614823167741518406e-01,8.963597739221295058e+01,6.510000000000000000e+02,9.627732939569968451e+00,9.304768306021665936e+00
1.485000000000000000e+02,9.465026112404165914e+00,9.149076543558921415e+00,9.732511648097318613e+00,1.615498618060082769e-01,8.961281766634225221e+01,6.510000000000000000e+02,9.626575974210172859e+00,9.303476250598157193e+00
1.490000000000000000e+02,9.463807673983168911e+00,9.147802364234355110e+00,9.731454825667970709e+00,1.616174506280400047e-01,8.958977589049024459e+01,6.510000000000000000e+02,9.625425124611210137e+00,9.302190223355129461e+00
1.495000000000000000e+02,9.462595278377765595e+00,9.146534063540272541e+00,9.730403938950580311e+00,1.616850816662613877e-01,8.956685146801059716e+01,6.510000000000000000e+02,9.624280360044027205e+00,9.300910196711503986e+00
1.500000000000000000e+02,9.461388895018018275e+00,9.145271614524084214e+00,9.729358956528351143e+00,1.617527531305046617e-01,8.954404377591559694e+01,6.510000000000000000e+02,9.623141648148523686e+00,9.299636141887514640e+00
1.505000000000000000e+02,9.460188485475757858e+00,9.144014990343496407e+00,9.728319847125435516e+00,1.618204620773544544e-01,8.952135204267503354e+01,6.510000000000000000e+02,9.622008947553112534e+00,9.298368023398403182e+00
1.510000000000000000e+02,9.458994031988897433e+00,9.142764164266326432e+00,9.727286579606463590e+00,1.618882085838662388e-01,8.949877588928006844e+01,6.510000000000000000e+02,9.620882240572763422e+00,9.297105823405031444e+00
1.515000000000000000e+02,9.457805505883836616e+00,9.141519109670522170e+00,9.726259122976550486e+00,1.619559911164226151e-01,8.947631473018512338e+01,6.510000000000000000e+02,9.619761497000260064e+00,9.295849514767414945e+00
1.520000000000000000e+02,9.456622878606925298e+00,9.140279800043881409e+00,9.725237446380525341e+00,1.620238081510140815e-01,8.945396798259967852e+01,6.510000000000000000e+02,9.618646686757939435e+00,9.294599070455911161e+00
1.525000000000000000e+02,9.455446121724206066e+00,9.139046208983913289e+00,9.724221519102956179e+00,1.620916581736504825e-01,8.943173506647882220e+01,6.510000000000000000e+02,9.617537779897856964e+00,9.293354463550555167e+00
1.530000000000000000e+02,9.454275191830999958e+00,9.137818310197639349e+00,9.723211310568093069e+00,1.621595617733637695e-01,8.940961512634561359e+01,6.510000000000000000e+02,9.616434753604362839e+00,9.292115630057635300e+00
1.535000000000000000e+02,9.453110072331103453e+00,9.136596077501341284e+00,9.722206790339440019e+00,1.622275004662741826e-01,8.938760780151531549e+01,6.510000000000000000e+02,9.615337572797377774e+00,9.290882571864830908e+00
1.540000000000000000e+02,9.451950738702983301e+00,9.135379484820477458e+00,9.721207928119570241e+00,1.622954675637493793e-01,8.936571258565959397e+01,6.510000000000000000e+02,9.614246206266733097e+00,9.289655271139233506e+00
1.545000000000000000e+02,9.450797162989676536e+00,9.134168506189505266e+00,9.720214693749698043e+00,1.623634615918645996e-01,8.934392890963381717e+01,6.510000000000000000e+02,9.613160624581542635e+00,9.288433701397812214e+00
1.550000000000000000e+02,9.449649307806117449e+00,9.132963115751552508e+00,9.719227057209559817e+00,1.624314696999022700e-01,8.932225602286949595e+01,6.510000000000000000e+02,9.612080777506019302e+00,9.287217838106215595e+00
1.555000000000000000e+02,9.448507147906278547e+00,9.131763287758424497e+00,9.718244988617396274e+00,1.624994933766763794e-01,8.930069340938369749e+01,6.510000000000000000e+02,9.611006641282953566e+00,9.286007654529601751e+00
1.560000000000000000e+02,9.447370662735966818e+00,9.130568996570177731e+00,9.717268458229177952e+00,1.625675395813913071e-01,8.927924064404976434e+01,6.510000000000000000e+02,9.609938202317358957e+00,9.284803123154574678e+00
1.565000000000000000e+02,9.446239824812758812e+00,9.129380216655015090e+00,9.716297436437987045e+00,1.626356068799491850e-01,8.925789716850380273e+01,6.510000000000000000e+02,9.608875431692707636e+00,9.283604217932809988e+00
1.570000000000000000e+02,9.445114606772170518e+00,9.128196922588971418e+00,9.715331893774417082e+00,1.627036938486397522e-01,8.923666242705300533e+01,6.510000000000000000e+02,9.607818300620809993e+00,9.282410912923531043e+00
1.575000000000000000e+02,9.443994981367453079e+00,9.127019089055821155e+00,9.714371800905764687e+00,1.627717990734277587e-01,8.921553586666726687e+01,6.510000000000000000e+02,9.606766780440882059e+00,9.281223182294025875e+00
1.580000000000000000e+02,9.442880921469322786e+00,9.125846690846842080e+00,9.713417128636123721e+00,1.628399211498810506e-01,8.919451693696942129e+01,6.510000000000000000e+02,9.605720842619202671e+00,9.280041000319441125e+00
1.585000000000000000e+02,9.441772400065753246e+00,9.124679702860419184e+00,9.712467847906088636e+00,1.629080586835780220e-01,8.917360509022745418e+01,6.510000000000000000e+02,9.604680458749330185e+00,9.278864341382174530e+00
1.590000000000000000e+02,9.440669390261678728e+00,9.123518100101996708e+00,9.711523929792088339e+00,1.629762102890767728e-01,8.915279978134400096e+01,6.510000000000000000e+02,9.603645600550756001e+00,9.277693179972601456e+00
1.595000000000000000e+02,9.439571865278848506e+00,9.122361857683765507e+00,9.710585345506544286e+00,1.630443745910148401e-01,8.913210046784976726e+01,6.510000000000000000e+02,9.602616239869862014e+00,9.276527490687833222e+00
1.600000000000000000e+02,9.438479798455460923e+00,9.121210950824348629e+00,9.709652066396834869e+00,1.631125502241956571e-01,8.911150660989248706e+01,6.510000000000000000e+02,9.601592348679655942e+00,9.275367248231265904e+00
1.605000000000000000e+02,9.437393163245985761e+00,9.120065354848689410e+00,9.708724063945371796e+00,1.631807358320799262e-01,8.909101767022876572e+01,6.510000000000000000e+02,9.600573899078066020e+00,9.274212427413905502e+00
1.610000000000000000e+02,9.436311933220869363e+00,9.118925045187694423e+00,9.707801309769173770e+00,1.632489300677249233e-01,8.907063311421482865e+01,6.510000000000000000e+02,9.599560863288592927e+00,9.273063003153144024e+00
1.615000000000000000e+02,9.435236082066262853e+00,9.117789997378000777e+00,9.706883775619465027e+00,1.633171315946679025e-01,8.905035240979744060e+01,6.510000000000000000e+02,9.598553213660929728e+00,9.271918950471595977e+00
1.620000000000000000e+02,9.434165578603121105e+00,9.116660187061702558e+00,9.705971433381957780e+00,1.633853393936941512e-01,8.903017493362875712e+01,6.510000000000000000e+02,9.597550917996814590e+00,9.270780239209425844e+00
1.625000000000000000e+02,9.433100387989705737e+00,9.115535589986151876e+00,9.705064255075129154e+00,1.634535526981262255e-01,8.901009999378116788e+01,6.510000000000000000e+02,9.596553940687831741e+00,9.269646835291579734e+00
1.630000000000000000e+02,9.432040498028127828e+00,9.114416182003617806e+00,9.704162212850905078e+00,1.635217693492958535e-01,8.899012732549384452e+01,6.510000000000000000e+02,9.595562267377424348e+00,9.268518728678833085e+00
1.635000000000000000e+02,9.430985882864840519e+00,9.113301939071051905e+00,9.703265278994093634e+00,1.635899880480974622e-01,8.897025640698549864e+01,6.510000000000000000e+02,9.594575870912938953e+00,9.267395894816743862e+00
1.640000000000000000e+02,9.429936516760616172e+00,9.112192837249812882e+00,9.702373425921857475e+00,1.636582075041101980e-01,8.895048671901881221e+01,6.510000000000000000e+02,9.593594724264725926e+00,9.266278309256506418e+00
1.645000000000000000e+02,9.428892374090263928e+00,9.111088852705364616e+00,9.701486626183566386e+00,1.637264264368513966e-01,8.893081774489131419e+01,6.510000000000000000e+02,9.592618800527114686e+00,9.265165947653413170e+00
1.650000000000000000e+02,9.427853429342345493e+00,9.109989961706995487e+00,9.700604852460372740e+00,1.637946435747497931e-01,8.891124897042600139e+01,6.510000000000000000e+02,9.591648072917093870e+00,9.264058785767595339e+00
1.655000000000000000e+02,9.426819657118866047e+00,9.108896140627582128e+00,9.699728077564607531e+00,1.638628576556561411e-01,8.889177988396174612e+01,6.510000000000000000e+02,9.590682514774522716e+00,9.262956799463211155e+00
1.660000000000000000e+02,9.425791032134974046e+00,9.107807365943248357e+00,9.698856274439457081e+00,1.639310674266118428e-01,8.887240997634371809e+01,6.510000000000000000e+02,9.589722099561585722e+00,9.261859964708362369e+00
1.665000000000000000e+02,9.424767529218685880e+00,9.106723614233185771e+00,9.697989416158634413e+00,1.639992716439352405e-01,8.885313874091463049e+01,6.510000000000000000e+02,9.588766800862622119e+00,9.260768257574749640e+00
1.670000000000000000e+02,9.423749123310527054e+00,9.105644862179186561e+00,9.697127475925963580e+00,1.640674690727791651e-01,8.883396567350388295e+01,6.510000000000000000e+02,9.587816592383306968e+00,9.259681654237748916e+00
1.675000000000000000e+02,9.422735789463276390e+00,9.104571086565469429e+00,9.696270427075424081e+00,1.641356584883274794e-01,8.881489027241953238e+01,6.510000000000000000e+02,9.586871447951605063e+00,9.258600130974949494e+00
1.680000000000000000e+02,9.421727502841639179e+00,9.103502264278388267e+00,9.695418243070211162e+00,1.642038386739247680e-01,8.879591203843781955e+01,6.510000000000000000e+02,9.585931341515564696e+00,9.257523664167715438e+00
1.685000000000000000e+02,9.420724238721891908e+00,9.102438372306059122e+00,9.694570897502060802e+00,1.642720084223790178e-01,8.877703047479330678e+01,6.510000000000000000e+02,9.584996247144271564e+00,9.256452230299512252e+00
1.690000000000000000e+02,9.419725946079916312e+00,9.101379387738145255e+00,9.693728364091692029e+00,1.643401331001635157e-01,8.875824457859856409e+01,6.510000000000000000e+02,9.584066079180079356e+00,9.255385812979753268e+00
1.695000000000000000e+02,9.418732620235063635e+00,9.100325287765517857e+00,9.692890616687723337e+00,1.644082365989965322e-01,8.873955423974166479e+01,6.510000000000000000e+02,9.583140856834059917e+00,9.254324383636067353e+00
1.700000000000000000e+02,9.417744243451981134e+00,9.099276049679900780e+00,9.692057629266678020e+00,1.644763261620419692e-01,8.872095909694068894e+01,6.510000000000000000e+02,9.582220569614023020e+00,9.253267917289939248e+00
1.705000000000000000e+02,9.416760791450395018e+00,9.098231650873680465e+00,9.691229375932472578e+00,1.645444006185033115e-01,8.870245866317235084e+01,6.510000000000000000e+02,9.581305192068898080e+00,9.252216390831890180e+00
1.710000000000000000e+02,9.415782240059982655e+00,9.097192068839419221e+00,9.690405830915636898e+00,1.646124588066300021e-01,8.868405245382334101e+01,6.510000000000000000e+02,9.580394698866612657e+00,9.251169781253350877e+00
1.715000000000000000e+02,9.414808565220084802e+00,9.096157281169766406e+00,9.689586968573136616e+00,1.646804995733291421e-01,8.866573998668121703e+01,6.510000000000000000e+02,9.579489064793413888e+00,9.250128065646755715e+00
1.720000000000000000e+02,9.413839742979380532e+00,9.095127265556952167e+00,9.688772763388556086e+00,1.647485217740410068e-01,8.864752078192483964e+01,6.510000000000000000e+02,9.578588264753422621e+00,9.249091221205340219e+00
1.725000000000000000e+02,9.412875734247705850e+00,9.094101999792581381e+00,9.687963189970465905e+00,1.648165043809194652e-01,8.862939406850561852e+01,6.510000000000000000e+02,9.577692238628625176e+00,9.248059229866784747e+00
1.730000000000000000e+02,9.411916519864904629e+00,9.093081461767269502e+00,9.687158223052632522e+00,1.648844535344017592e-01,8.861135945992323570e+01,6.510000000000000000e+02,9.576800973399306471e+00,9.247032066330502786e+00
1.735000000000000000e+02,9.410962069132439822e+00,9.092065629470381438e+00,9.686357837494426803e+00,1.649523928889189417e-01,8.859341635856929997e+01,6.510000000000000000e+02,9.575914462021357210e+00,9.246009676243520659e+00
1.740000000000000000e+02,9.410012368787562309e+00,9.091054480989649633e+00,9.685562008278848722e+00,1.650203096014375703e-01,8.857556448331585841e+01,6.510000000000000000e+02,9.575032678389000296e+00,9.244992059186124322e+00
1.745000000000000000e+02,9.409067402993418483e+00,9.090047994510905838e+00,9.684770710513273428e+00,1.650882021476813288e-01,8.855780350856166194e+01,6.510000000000000000e+02,9.574155605141099201e+00,9.243979200845735988e+00
1.750000000000000000e+02,9.408127148448160781e+00,9.089046148317668994e+00,9.683983919428399645e+00,1.651560694368303106e-01,8.854013296863915627e+01,6.510000000000000000e+02,9.573283217884991814e+00,9.242971079011329749e+00
1.755000000000000000e+02,9.407191581956919180e+00,9.088048920790928520e+00,9.683201610378095125e+00,1.652239103859877989e-01,8.852255240020437554e+01,6.510000000000000000e+02,9.572415492342907228e+00,9.241967671570931131e+00
1.760000000000000000e+02,9.406260676722009606e+00,9.087056290408796144e+00,9.682423758838769601e+00,1.652917230113544189e-01,8.850506127214286778e+01,6.510000000000000000e+02,9.571552399733365135e+00,9.240968953710655853e+00
1.765000000000000000e+02,9.405334412358284268e+00,9.086068235746111554e+00,9.681650340409222011e+00,1.653595068863464301e-01,8.848765917480862697e+01,6.510000000000000000e+02,9.570693919244629200e+00,9.239974905471937561e+00
1.770000000000000000e+02,9.404412767116019367e+00,9.085084735474215023e+00,9.680881330810285235e+00,1.654272612303646084e-01,8.847034567305298935e+01,6.510000000000000000e+02,9.569840028346385807e+00,9.238985505885654703e+00
1.775000000000000000e+02,9.403495718224641919e+00,9.084105768360496214e+00,9.680116705883540007e+00,1.654949849947366380e-01,8.845312031272757736e+01,6.510000000000000000e+02,9.568990703219377281e+00,9.238000733229904782e+00
1.780000000000000000e+02,9.402583243018737491e+00,9.083131313268188123e+00,9.679356441591968618e+00,1.655626771392477437e-01,8.843598264195827596e+01,6.510000000000000000e+02,9.568145920157984818e+00,9.237020565879490164e+00
1.785000000000000000e+02,9.401675318937789072e+00,9.082161349155946084e+00,9.678600514018285139e+00,1.656303366316499714e-01,8.841893221113666357e+01,6.510000000000000000e+02,9.567305655569438017e+00,9.236044982306138351e+00
1.790000000000000000e+02,9.400771923525709894e+00,9.081195855077544010e+00,9.677848899365978141e+00,1.656979624487432412e-01,8.840196857290892751e+01,6.510000000000000000e+02,9.566469885974452581e+00,9.235073961076965432e+00
1.795000000000000000e+02,9.399873034430562768e+00,9.080234810181551097e+00,9.677101573957660463e+00,1.657655535752560749e-01,8.838509128216696809e+01,6.510000000000000000e+02,9.565638588005818121e+00,9.234107480855307415e+00
1.800000000000000000e+02,9.398978629404195928e+00,9.079278193711029843e+00,9.676358514235850805e+00,1.658331090044025402e-01,8.836829989603886304e+01,6.510000000000000000e+02,9.564811738408598885e+00,9.233145520399792971e+00
1.805000000000000000e+02,9.398088685726921909e+00,9.078325985003168341e+00,9.675619696761028621e+00,1.659006283096711443e-01,8.835159396326190517e+01,6.510000000000000000e+02,9.563989314036593470e+00,9.232188057417250349e+00
1.810000000000000000e+02,9.397203174880614185e+00,9.077378163488910801e+00,9.674885098211770895e+00,1.659681169473771201e-01,8.833497292582934790e+01,6.510000000000000000e+02,9.563171291827989862e+00,9.231235057933236732e+00
1.815000000000000000e+02,9.396322082034396672e+00,9.076434708692678655e+00,9.674154695385132285e+00,1.660355668581580402e-01,8.831843647878913828e+01,6.510000000000000000e+02,9.562357648892556128e+00,9.230286515176238993e+00
1.820000000000000000e+02,9.395445385351298029e+00,9.075495600232050819e+00,9.673428465194829684e+00,1.661029770688981222e-01,8.830198418811015415e+01,6.510000000000000000e+02,9.561548362420195346e+00,9.229342408282398935e+00
1.825000000000000000e+02,9.394573063096348875e+00,9.074560817817314273e+00,9.672706384671711177e+00,1.661703466129913487e-01,8.828561562194899182e+01,6.510000000000000000e+02,9.560743409709338891e+00,9.228402716483357082e+00
1.830000000000000000e+02,9.393705093636164349e+00,9.073630341251256226e+00,9.671988430963816441e+00,1.662376745336653083e-01,8.826933035064037369e+01,6.510000000000000000e+02,9.559942768169827687e+00,9.227467419102499235e+00
1.835000000000000000e+02,9.392841455438617260e+00,9.072704150428783976e+00,9.671274581334358800e+00,1.663049598809858975e-01,8.825312794668724337e+01,6.510000000000000000e+02,9.559146415319602852e+00,9.226536495557629891e+00
1.840000000000000000e+02,9.391982122691185708e+00,9.071782225336519900e+00,9.670564813162320306e+00,1.663722068233009221e-01,8.823700790415411177e+01,6.510000000000000000e+02,9.558354329514488157e+00,9.225609915867885036e+00
1.845000000000000000e+02,9.391127077102941811e+00,9.070864546052504807e+00,9.669859103942151535e+00,1.664394108813239959e-01,8.822096985579057105e+01,6.510000000000000000e+02,9.557566487984265891e+00,9.224687666221619509e+00
1.850000000000000000e+02,9.390276298770565688e+00,9.069951092745935028e+00,9.669157431282373594e+00,1.665065695820942548e-01,8.820501340496620912e+01,6.510000000000000000e+02,9.556782868352659222e+00,9.223769729188472155e+00
1.855000000000000000e+02,9.389429748682655230e+00,9.069041845676705904e+00,9.668473020940989926e+00,1.665736662457644734e-01,8.818913779173338696e+01,6.510000000000000000e+02,9.556003414928419204e+00,9.222856082436891256e+00
1.860000000000000000e+02,9.388587418381508343e+00,9.068136785195139993e+00,9.667792707611377878e+00,1.666407110480574438e-01,8.817334283917016080e+01,6.510000000000000000e+02,9.555228129429565342e+00,9.221946707333451343e+00
1.865000000000000000e+02,9.387749292265164414e+00,9.067235891741626475e+00,9.667116320354526948e+00,1.667077077855019795e-01,8.815762823426020134e+01,6.510000000000000000e+02,9.554457000050666338e+00,9.221041584479662490e+00
1.870000000000000000e+02,9.386915349500499772e+00,9.066339145846228575e+00,9.666443837283779317e+00,1.667746555638613681e-01,8.814199356442654221e+01,6.510000000000000000e+02,9.553690005064360946e+00,9.220140693936636822e+00
1.875000000000000000e+02,9.386085545954708564e+00,9.065446528128479287e+00,9.665775236625433919e+00,1.668415250918908743e-01,8.812643797047489613e+01,6.510000000000000000e+02,9.552927071046598329e+00,9.219244020862818800e+00
1.880000000000000000e+02,9.385259882987760705e+00,9.064558019296924840e+00,9.665110496717336019e+00,1.669083421850109938e-01,8.811096146591039258e+01,6.510000000000000000e+02,9.552168225172771088e+00,9.218351540802750321e+00
1.885000000000000000e+02,9.384438328870635004e+00,9.063673600148767662e+00,9.664449596010275201e+00,1.669750885980032795e-01,8.809556342858859068e+01,6.510000000000000000e+02,9.551413417468639366e+00,9.217463240272632419e+00
1.890000000000000000e+02,9.383620859088473765e+00,9.062793251569644326e+00,9.663792513066439938e+00,1.670417572866770839e-01,8.808024337579773544e+01,6.510000000000000000e+02,9.550662616375150904e+00,9.216579101801796625e+00
1.895000000000000000e+02,9.382807470059614019e+00,9.061916954533179691e+00,9.663139226559373185e+00,1.671083727684897768e-01,8.806500122845581302e+01,6.510000000000000000e+02,9.549915842828102797e+00,9.215699097291123465e+00
1.900000000000000000e+02,9.381998141535607516e+00,9.061044690100661825e+00,9.662489715273608226e+00,1.671749341968547520e-01,8.804983658640132660e+01,6.510000000000000000e+02,9.549173075732463545e+00,9.214823207338753264e+00
1.905000000000000000e+02,9.381192853364133555e+00,9.060176439420718708e+00,9.661843958103693453e+00,1.672414407318231488e-01,8.803474905150832797e+01,6.510000000000000000e+02,9.548434294095956787e+00,9.213951412632310323e+00
1.910000000000000000e+02,9.380391585488570882e+00,9.059312183728952306e+00,9.661201934054076901e+00,1.673078915417268164e-01,8.801973822767692468e+01,6.510000000000000000e+02,9.547699477030297643e+00,9.213083693946844122e+00
1.915000000000000000e+02,9.379594317947617554e+00,9.058451904347689876e+00,9.660563622237960502e+00,1.673742858012418067e-01,8.800480372082270719e+01,6.510000000000000000e+02,9.546968603748858584e+00,9.212220032146376525e+00
1.920000000000000000e+02,9.378801030874960531e+00,9.057595582685527447e+00,9.659929001878490240e+00,1.674406226938594255e-01,8.798994513886931657e+01,6.510000000000000000e+02,9.546241653568818819e+00,9.211360408181100468e+00
1.925000000000000000e+02,9.378011704498860013e+00,9.056743200237011848e+00,9.659298052306739990e+00,1.675069014093805708e-01,8.797516209173737423e+01,6.510000000000000000e+02,9.545518605908240417e+00,9.210504803089477832e+00
1.930000000000000000e+02,9.377226319141843902e+00,9.055894738582315640e+00,9.658670752961761252e+00,1.675731211458672265e-01,8.796045419133704968e+01,6.510000000000000000e+02,9.544799440287709658e+00,9.209653197995976370e+00
1.935000000000000000e+02,9.376444840001543213e+00,9.055050179386876508e+00,9.658047083390254528e+00,1.676392575446414013e-01,8.794582075826167511e+01,6.510000000000000000e+02,9.544084097546184253e+00,9.208805582456900396e+00
1.940000000000000000e+02,9.375667250976855271e+00,9.054209504401109498e+00,9.657427023245599429e+00,1.677053150576233165e-01,8.793126147373850188e+01,6.510000000000000000e+02,9.543372566034479476e+00,9.207961935919232843e+00
1.945000000000000000e+02,9.374893544559292025e+00,9.053372695460016217e+00,9.656810552288286331e+00,1.677713113092455521e-01,8.791677618471793210e+01,6.510000000000000000e+02,9.542664855868537188e+00,9.207122233250048637e+00
1.950000000000000000e+02,9.374123701444709411e+00,9.052539734482921929e+00,9.656197650384843456e+00,1.678372455264657281e-01,8.790236451097338488e+01,6.510000000000000000e+02,9.541960946971176583e+00,9.206286455918244016e+00
1.955000000000000000e+02,9.373357702421349913e+00,9.051710603473024364e+00,9.655588297507700091e+00,1.679031169438449378e-01,8.788802607422110214e+01,6.510000000000000000e+02,9.541260819365195545e+00,9.205454585477506058e+00
1.960000000000000000e+02,9.372595528369446427e+00,9.050885284517077523e+00,9.654982473734087023e+00,1.679689248026002835e-01,8.787376049811030043e+01,6.510000000000000000e+02,9.540564453172047266e+00,9.204626603566847365e+00
1.965000000000000000e+02,9.371837143104787771e+00,9.050063759785073714e+00,9.654380159246366944e+00,1.680346511447526892e-01,8.785956708086388289e+01,6.510000000000000000e+02,9.539871794249540571e+00,9.203802491960036747e+00
1.970000000000000000e+02,9.371082537152474856e+00,9.049246011529978873e+00,9.653781334331752007e+00,1.681003047174378373e-01,8.784544563057016830e+01,6.510000000000000000e+02,9.539182841869912721e+00,9.202982232435036991e+00
1.975000000000000000e+02,9.370331699427767447e+00,9.048432022087252946e+00,9.653185979379822257e+00,1.681658925679010985e-01,8.783139592472402057e+01,6.510000000000000000e+02,9.538497591995668046e+00,9.202165806859866848e+00
1.980000000000000000e+02,9.369584611175225675e+00,9.047621773874604756e+00,9.652594074884717656e+00,1.682314139658760421e-01,8.781741759461657182e+01,6.510000000000000000e+02,9.537816025141102827e+00,9.201353197209350299e+00
1.985000000000000000e+02,9.368841253729556229e+00,9.046815249391590541e+00,9.652005601443422123e+00,1.682968681883399986e-01,8.780351027342678094e+01,6.510000000000000000e+02,9.537138121917895006e+00,9.200544385541215675e+00
1.990000000000000000e+02,9.368101608515216228e+00,9.046012431219358163e+00,9.651420539755234174e+00,1.683622545193937392e-01,8.778967359621225341e+01,6.510000000000000000e+02,9.536463863034610355e+00,9.199739353995822100e+00
1.995000000000000000e+02,9.367365657046136107e+00,9.045213302020210122e+00,9.650838870622015619e+00,1.684275722489575466e-01,8.777590719990105583e+01,6.510000000000000000e+02,9.535793229295093099e+00,9.198938084797177339e+00
2.000000000000000000e+02,9.366633380925252439e+00,9.044417844537386841e+00,9.650260574946951664e+00,1.684928206751764856e-01,8.776221072328229411e+01,6.510000000000000000e+02,9.535126201600428786e+00,9.198140560250074316e+00
2.005000000000000000e+02,9.365904761844213056e+00,9.043626041594645670e+00,9.649685633734545576e+00,1.685579991020858814e-01,8.774858380699738802e+01,6.510000000000000000e+02,9.534462760946297522e+00,9.197346762742126813e+00
2.010000000000000000e+02,9.365179781582977370e+00,9.042837876095910943e+00,9.649114028089647022e+00,1.686231068407802181e-01,8.773502609353121784e+01,6.510000000000000000e+02,9.533802888423757338e+00,9.196556674742197401e+00
2.015000000000000000e+02,9.364458422009493077e+00,9.042053331024964891e+00,9.648545739217825101e+00,1.686881432096536126e-01,8.772153722720403835e+01,6.510000000000000000e+02,9.533146565219146495e+00,9.195770278799839659e+00
2.020000000000000000e+02,9.363740665079212988e+00,9.041272389445142110e+00,9.647980748424675568e+00,1.687531075335093056e-01,8.770811685416033754e+01,6.510000000000000000e+02,9.532493772612722793e+00,9.194987557545704959e+00
2.025000000000000000e+02,9.363026492834883641e+00,9.040495034498977844e+00,9.647419037114412177e+00,1.688179991436469241e-01,8.769476462236275438e+01,6.510000000000000000e+02,9.531844491978530343e+00,9.194208493691235162e+00
2.030000000000000000e+02,9.362315887406060355e+00,9.039721249407838499e+00,9.646860586790333869e+00,1.688828173782068731e-01,8.768148018158152013e+01,6.510000000000000000e+02,9.531198704784268116e+00,9.193433070027852594e+00
2.035000000000000000e+02,9.361608831008837228e+00,9.038951017471626770e+00,9.646305379054918916e+00,1.689475615817434273e-01,8.766826318338706869e+01,6.510000000000000000e+02,9.530556392590581183e+00,9.192661269427093274e+00
2.040000000000000000e+02,9.360905305945365740e+00,9.038184322068401499e+00,9.645753395608320346e+00,1.690122311060822391e-01,8.765511328113956324e+01,6.510000000000000000e+02,9.529917537051447951e+00,9.191893074839283528e+00
2.045000000000000000e+02,9.360205294603609616e+00,9.037421146654077475e+00,9.645204618248431672e+00,1.690768253089181827e-01,8.764203012998198972e+01,6.510000000000000000e+02,9.529282119912528159e+00,9.191128469294691072e+00
2.050000000000000000e+02,9.359508779456904293e+00,9.036661474762148316e+00,9.644659028869675410e+00,1.691413435551348265e-01,8.762901338683050767e+01,6.510000000000000000e+02,9.528650123012038620e+00,9.190367435901769966e+00
2.055000000000000000e+02,9.358815734992486313e+00,9.035905290003217516e+00,9.644116609463669221e+00,1.692057766572656052e-01,8.761606255639715357e+01,6.510000000000000000e+02,9.528021511649752640e+00,9.189609958335221762e+00
2.060000000000000000e+02,9.358126142124314484e+00,9.035152576064851004e+00,9.643595966729066049e+00,1.692701233822666296e-01,8.760317726658034587e+01,6.510000000000000000e+02,9.527396265506579809e+00,9.188856018742047382e+00
2.065000000000000000e+02,9.357439983817776863e+00,9.034403316711097531e+00,9.643090233379689735e+00,1.693343926382499809e-01,8.759035718728179631e+01,6.510000000000000000e+02,9.526774376456026872e+00,9.188105591179526854e+00
2.070000000000000000e+02,9.356757252520857548e+00,9.033657495782144053e+00,9.642587575167912206e+00,1.693985834921578892e-01,8.757760216269080900e+01,6.510000000000000000e+02,9.526155836013016298e+00,9.187358669028698799e+00
2.075000000000000000e+02,9.356077931128467640e+00,9.032915097194171850e+00,9.642087974183768395e+00,1.694626953416011883e-01,8.756491185846158487e+01,6.510000000000000000e+02,9.525540626470069938e+00,9.186615235786865341e+00
2.080000000000000000e+02,9.355402002618781410e+00,9.032176104938823613e+00,9.641591412615776235e+00,1.695267275891876035e-01,8.755228594197062364e+01,6.510000000000000000e+02,9.524928730207969707e+00,9.185875275029593112e+00
2.085000000000000000e+02,9.354729450052801099e+00,9.031440503082970750e+00,9.641097872749424980e+00,1.695906796445039444e-01,8.753972408230747249e+01,6.510000000000000000e+02,9.524320129697304793e+00,9.185138770408297404e+00
2.090000000000000000e+02,9.354060256574081578e+00,9.030708275768418503e+00,9.640607336968164631e+00,1.696545509237935290e-01,8.752722595026793329e+01,6.510000000000000000e+02,9.523714807497874801e+00,9.184405705650288354e+00
2.095000000000000000e+02,9.353394405408328893e+00,9.029979407211497389e+00,9.640119787752531977e+00,1.697183408483565470e-01,8.751479121834412922e+01,6.510000000000000000e+02,9.523112746256686023e+00,9.183676064559971763e+00
2.100000000000000000e+02,9.352731861399615099e+00,9.029253881702871354e+00,9.639635207677878626e+00,1.697820280638156487e-01,8.750241920829296305e+01,6.510000000000000000e+02,9.522513889463429138e+00,9.182949833335799283e+00
2.105000000000000000e+02,9.352072621974553357e+00,9.028531683606974667e+00,9.639153579417369500e+00,1.698456278011736265e-01,8.749010986396919520e+01,6.510000000000000000e+02,9.521918249775728427e+00,9.182226994173380064e+00
2.110000000000000000e+02,9.351416675061056338e+00,9.027812797361972841e+00,9.638674885737721354e+00,1.699091445186193816e-01,8.747786294800104656e+01,6.510000000000000000e+02,9.521325819579676164e+00,9.181507530542438289e+00
2.115000000000000000e+02,9.350763999452347264e+00,9.027097207479254592e+00,9.638199109501915274e+00,1.699725716514032814e-01,8.746567804856783823e+01,6.510000000000000000e+02,9.520736571103750379e+00,9.180791427800944149e+00
2.120000000000000000e+02,9.350114574010003565e+00,9.026384898543120983e+00,9.637726233667276432e+00,1.700359026238787430e-01,8.745355475529540001e+01,6.510000000000000000e+02,9.520150476633883585e+00,9.180078671386125322e+00
2.125000000000000000e+02,9.349468391998337680e+00,9.025675855210520737e+00,9.637256241284116953e+00,1.700991489643846610e-01,8.744149293345439844e+01,6.510000000000000000e+02,9.519567540962722063e+00,9.179369243033953296e+00
2.130000000000000000e+02,9.348825436995374716e+00,9.024970062210710964e+00,9.636789115498109126e+00,1.701623101224861712e-01,8.742949226319800005e+01,6.510000000000000000e+02,9.518987747117861886e+00,9.178663126872889322e+00
2.135000000000000000e+02,9.348185683844018712e+00,9.024267504344939184e+00,9.636324839547711463e+00,1.702253848833899241e-01,8.741755226128495337e+01,6.510000000000000000e+02,9.518411068727408164e+00,9.177960298960629260e+00
2.140000000000000000e+02,9.347549125744830434e+00,9.023568166486112929e+00,9.635863396763397759e+00,1.702883734297916674e-01,8.740567278833830756e+01,6.510000000000000000e+02,9.517837499174621740e+00,9.177260752315039127e+00
2.145000000000000000e+02,9.346915726401766378e+00,9.022872033578536843e+00,9.635404770569023114e+00,1.703512685628865986e-01,8.739385315115765707e+01,6.510000000000000000e+02,9.517266994964652227e+00,9.176564457838880529e+00
2.150000000000000000e+02,9.346285481798357608e+00,9.022179090637537868e+00,9.634948944479496902e+00,1.704140735338984525e-01,8.738209326373316799e+01,6.510000000000000000e+02,9.516699555332255756e+00,9.175871408264457685e+00
2.155000000000000000e+02,9.345658384621998493e+00,9.021489322749149053e+00,9.634495902101821940e+00,1.704767907605046484e-01,8.737039297824347273e+01,6.510000000000000000e+02,9.516135175382503419e+00,9.175181593861495344e+00
2.160000000000000000e+02,9.345034419134952586e+00,9.020802715069816458e+00,9.634045627132199030e+00,1.705394197431790437e-01,8.735875198850327195e+01,6.510000000000000000e+02,9.515573838878131241e+00,9.174494999391773931e+00
2.165000000000000000e+02,9.344413569676751408e+00,9.020119252826095391e+00,9.633598103358501419e+00,1.706019599883308036e-01,8.734716998991088133e+01,6.510000000000000000e+02,9.515015529665083349e+00,9.173811609688421242e+00
2.170000000000000000e+02,9.343795820663816087e+00,9.019438921314284485e+00,9.633153314658326138e+00,1.706644110083928578e-01,8.733564667943942084e+01,6.510000000000000000e+02,9.514460231672208224e+00,9.173131409655422175e+00
2.175000000000000000e+02,9.343181156589070113e+00,9.018761705900210757e+00,9.632711244999095257e+00,1.707267723214524746e-01,8.732418175562837348e+01,6.510000000000000000e+02,9.513907928910523282e+00,9.172454384267616945e+00
2.180000000000000000e+02,9.342569562021720841e+00,9.018087592018771304e+00,9.632271878438094959e+00,1.707890434506290633e-01,8.731277491857750306e+01,6.510000000000000000e+02,9.513358605472349794e+00,9.171780518571090113e+00
2.185000000000000000e+02,9.341961006796081435e+00,9.017416565173782317e+00,9.631835199120549973e+00,1.708512157852366820e-01,8.730142559043375172e+01,6.510000000000000000e+02,9.512812222581318977e+00,9.171109791010845669e+00
2.190000000000000000e+02,9.341355489262930689e+00,9.016748610937536768e+00,9.631401191279721274e+00,1.709132963514995163e-01,8.729013373165244616e+01,6.510000000000000000e+02,9.512268785614431010e+00,9.170442192911432144e+00
2.195000000000000000e+02,9.340752995433522443e+00,9.016083714950614336e+00,9.630969839236801278e+00,1.709752853580948084e-01,8.727889906990360203e+01,6.510000000000000000e+02,9.511728280791617252e+00,9.169777710075427635e+00
2.200000000000000000e+02,9.340153510178504703e+00,9.015421862921426666e+00,9.630541127400702450e+00,1.710371823505978384e-01,8.726772131144626599e+01,6.510000000000000000e+02,9.511190692529101653e+00,9.169116327827907753e+00
2.205000000000000000e+02,9.339557014391147050e+00,9.014763040626069923e+00,9.630115040267414273e+00,1.710989896561931067e-01,8.725660008932425171e+01,6.510000000000000000e+02,9.510656004047341128e+00,9.168458024734954748e+00
2.210000000000000000e+02,9.338963495940975079e+00,9.014107233907932226e+00,9.629691562419422368e+00,1.711607048796778552e-01,8.724553516541297427e+01,6.510000000000000000e+02,9.510124200820651907e+00,9.167802791061296475e+00
2.215000000000000000e+02,9.338372941124923443e+00,9.013454428677434294e+00,9.629270678525530869e+00,1.712223267595178178e-01,8.723452627271510096e+01,6.510000000000000000e+02,9.509595267884442649e+00,9.167150614365406014e+00
2.220000000000000000e+02,9.337785332510851077e+00,9.012804610911663517e+00,9.628852373338887105e+00,1.712838526767468950e-01,8.722357307424256589e+01,6.510000000000000000e+02,9.509069185187597029e+00,9.166501479834103350e+00
2.225000000000000000e+02,9.337200653170981468e+00,9.012157766654111057e+00,9.628436631699599957e+00,1.713452803833566962e-01,8.721267524268625948e+01,6.510000000000000000e+02,9.508545933554339413e+00,9.165855372787625299e+00
2.230000000000000000e+02,9.336618893188036949e+00,9.011513882014316579e+00,9.628023438532171241e+00,1.714066134703909894e-01,8.720183258377718971e+01,6.510000000000000000e+02,9.508025506658428938e+00,9.165212279717644961e+00
2.235000000000000000e+02,9.336040037947352488e+00,9.010872943167640869e+00,9.627612778844857999e+00,1.714678515216520038e-01,8.719104481426144559e+01,6.510000000000000000e+02,9.507507889469003715e+00,9.164572186425699485e+00
2.240000000000000000e+02,9.335464072906496824e+00,9.010234936354930113e+00,9.627204637731358261e+00,1.715289941264859508e-01,8.718031165235399271e+01,6.510000000000000000e+02,9.506993067032981415e+00,9.163935078780010457e+00
2.245000000000000000e+02,9.334890983594828384e+00,9.009599847882238777e+00,9.626799000366293768e+00,1.715900408787600917e-01,8.716963281772879668e+01,6.510000000000000000e+02,9.506481024473588448e+00,9.163300942716066544e+00
2.250000000000000000e+02,9.334320755613193299e+00,9.008967664120548946e+00,9.626395852010194432e+00,1.716509913783680619e-01,8.715900803151241405e+01,6.510000000000000000e+02,9.505971746991560778e+00,9.162669764234825820e+00
2.255000000000000000e+02,9.333753374633637634e+00,9.008338371505383080e+00,9.625995178004359332e+00,1.717118452303079690e-01,8.714843701627722794e+01,6.510000000000000000e+02,9.505465219863944881e+00,9.162041529403330387e+00
2.260000000000000000e+02,9.333188826399082316e+00,9.007711956536642361e+00,9.625596963773176640e+00,1.717726020443679502e-01,8.713791949603378839e+01,6.510000000000000000e+02,9.504961428443451155e+00,9.161416224354715254e+00
2.265000000000000000e+02,9.332627096722969640e+00,9.007088405778155504e+00,9.625201194821807249e+00,1.718332614350651100e-01,8.712745519622323798e+01,6.510000000000000000e+02,9.504460358158036470e+00,9.160793835287904585e+00
2.270000000000000000e+02,9.332068171488906216e+00,9.006467705857547301e+00,9.624807856739474587e+00,1.718938230234514641e-01,8.711704384370992216e+01,6.510000000000000000e+02,9.503961994512359013e+00,9.160174348465455196e+00
2.275000000000000000e+02,9.331512036650385866e+00,9.005849843465774995e+00,9.624416935194791023e+00,1.719542864338720611e-01,8.710668516677402806e+01,6.510000000000000000e+02,9.503466323084257539e+00,9.159557750216514194e+00
2.280000000000000000e+02,9.330958678230460990e+00,9.005234805356955974e+00,9.624028415938088443e+00,1.720146512970832653e-01,8.709637889510520381e+01,6.510000000000000000e+02,9.502973329527545587e+00,9.158944026933376392e+00
2.285000000000000000e+02,9.330408082321424601e+00,9.004622578348032036e+00,9.623642284797842450e+00,1.720749172476183364e-01,8.708612475979474254e+01,6.510000000000000000e+02,9.502482999569043187e+00,9.158333165073806015e+00
2.290000000000000000e+02,9.329860235084446174e+00,9.004013149318526033e+00,9.623258527684109609e+00,1.721350839266507782e-01,8.707592249332843437e+01,6.510000000000000000e+02,9.501995319011097507e+00,9.157725151157794841e+00
2.295000000000000000e+02,9.329315122749315847e+00,9.003406505210209687e+00,9.622877130584480909e+00,1.721951509786057988e-01,8.706577182957961725e+01,6.510000000000000000e+02,9.501510273727921785e+00,9.157119971770709910e+00
2.300000000000000000e+02,9.328772731614115798e+00,9.002802633026840695e+00,9.622498079568011065e+00,1.722551180536703586e-01,8.705567250380276789e+01,6.510000000000000000e+02,9.501027849667785574e+00,9.156517613560446023e+00
2.305000000000000000e+02,9.328233047221297980e+00,9.002201519833850085e+00,9.622121360782264432e+00,1.723149848856504740e-01,8.704562423728768294e+01,6.510000000000000000e+02,9.500548032106948426e+00,9.155918062335647534e+00
2.310000000000000000e+02,9.327696055355378491e+00,9.001603152758114845e+00,9.621746960450536790e+00,1.723747511966723100e-01,8.703562675594238840e+01,6.510000000000000000e+02,9.500070806552049163e+00,9.155321304158706042e+00
2.315000000000000000e+02,9.327161743989677234e+00,9.001007518987533373e+00,9.621374864875821942e+00,1.724344165103326998e-01,8.702567982654181833e+01,6.510000000000000000e+02,9.499596160500010100e+00,9.154727327479344368e+00
2.320000000000000000e+02,9.326630099692261311e+00,9.000414605770856724e+00,9.621005060438404755e+00,1.724939804961811429e-01,8.701578318979309756e+01,6.510000000000000000e+02,9.499124080188442676e+00,9.154136119196079946e+00
2.325000000000000000e+02,9.326101109097843178e+00,8.999824400417457682e+00,9.620637533593841439e+00,1.725534428286698563e-01,8.700593658774803885e+01,6.510000000000000000e+02,9.498654551926513534e+00,9.153547666269174599e+00
2.330000000000000000e+02,9.325574758907590578e+00,8.999236890296931080e+00,9.620272270876643717e+00,1.726128031857363243e-01,8.699613976379798430e+01,6.510000000000000000e+02,9.498187562093326264e+00,9.152961955721854892e+00
2.335000000000000000e+02,9.325051035888677120e+00,8.998652062838804255e+00,9.619909258896845117e+00,1.726720612517591846e-01,8.698639246266540681e+01,6.510000000000000000e+02,9.497723097140434945e+00,9.152378974636917519e+00
2.340000000000000000e+02,9.324529926874101093e+00,8.998069905532393165e+00,9.619548484339812688e+00,1.727312167145322319e-01,8.697669443039842463e+01,6.510000000000000000e+02,9.497261143588634269e+00,9.151798710159569694e+00
2.345000000000000000e+02,9.324011413794316638e+00,8.997490405926411583e+00,9.619189933966614703e+00,1.727902701287019060e-01,8.696704532201783877e+01,6.510000000000000000e+02,9.496801683923019155e+00,9.151221143665615898e+00
2.350000000000000000e+02,9.323495487623416622e+00,8.996913551628736627e+00,9.618833594613189319e+00,1.728492204973553215e-01,8.695744496076073915e+01,6.510000000000000000e+02,9.496344708120771472e+00,9.150646267126061773e+00
2.355000000000000000e+02,9.322982136379515339e+00,8.996339330306138748e+00,9.618479453189934247e+00,1.729080673512687072e-01,8.694789311500670692e+01,6.510000000000000000e+02,9.495890203730784407e+00,9.150074069028246271e+00
2.360000000000000000e+02,9.322471347155424581e+00,8.995767729683985081e+00,9.618127496682433275e+00,1.729668103968821369e-01,8.693838953603273012e+01,6.510000000000000000e+02,9.495438157552307246e+00,9.149504536758541917e+00
2.365000000000000000e+02,9.321963107108171442e+00,8.995198737545951673e+00,9.617777712149235825e+00,1.730254493453595721e-01,8.692893397640698083e+01,6.510000000000000000e+02,9.494988556453529682e+00,9.148937657762811426e+00
2.370000000000000000e+02,9.321457403458733637e+00,8.994632341733742820e+00,9.617430086721658000e+00,1.730839839123784751e-01,8.691952618998260505e+01,6.510000000000000000e+02,9.494541387371111085e+00,9.148373419546354413e+00
2.375000000000000000e+02,9.320954223491693114e+00,8.994068530146828166e+00,9.617084607606427582e+00,1.731424138178200012e-01,8.691016593189030459e+01,6.510000000000000000e+02,9.494096637309514364e+00,9.147811809673873640e+00
2.380000000000000000e+02,9.320453554555003350e+00,8.993507290742300597e+00,9.616741262081067276e+00,1.732007387863611636e-01,8.690085295853312175e+01,6.510000000000000000e+02,9.493654293341363015e+00,9.147252815768641909e+00
2.385000000000000000e+02,9.319955384059621650e+00,8.992948611534419712e+00,9.616400037495273168e+00,1.732589585464637538e-01,8.689158702757853803e+01,6.510000000000000000e+02,9.493214342606085765e+00,9.146696425513157536e+00
2.390000000000000000e+02,9.319459699479162751e+00,8.992392480594400439e+00,9.616060921272525874e+00,1.733170728320178600e-01,8.688236789795131187e+01,6.510000000000000000e+02,9.492776772311179556e+00,9.146142626647145946e+00
2.395000000000000000e+02,9.318966488291641426e+00,8.991838886050167901e+00,9.615723900906678168e+00,1.733750812847264511e-01,8.687319532871313754e+01,6.510000000000000000e+02,9.492341569576367988e+00,9.145591407006914864e+00
2.400000000000000000e+02,9.318475707463079516e+00,8.991287816086131812e+00,9.615388963962518076e+00,1.734329423766813871e-01,8.686406849608097502e+01,6.510000000000000000e+02,9.491908649839761125e+00,9.145042765086397907e+00
2.405000000000000000e+02,9.317987373460615785e+00,8.990739258942777923e+00,9.615056098076809832e+00,1.734906955040252940e-01,8.685498771339791801e+01,6.510000000000000000e+02,9.491478068964639192e+00,9.144496677956590602e+00
2.410000000000000000e+02,9.317501475981528003e+00,8.990193202916611170e+00,9.614725290955803416e+00,1.735483422438993117e-01,8.684595278201355484e+01,6.510000000000000000e+02,9.491049818225427259e+00,9.143953133737628747e+00
2.415000000000000000e+02,9.317018002808685750e+00,8.989649636359802187e+00,9.614396530375472594e+00,1.736058823515529426e-01,8.683696346704820712e+01,6.510000000000000000e+02,9.490623885160239581e+00,9.143412120457131920e+00
2.420000000000000000e+02,9.316536941785765080e+00,8.989108547679606431e+00,9.614069804183017709e+00,1.736633155857103261e-01,8.682801953483907198e+01,6.510000000000000000e+02,9.490200257371474990e+00,9.142873626200053394e+00
2.425000000000000000e+02,9.316058244991594961e+00,8.988569925338724786e+00,9.613745100293369816e+00,1.737205864563376168e-01,8.681912006623460343e+01,6.510000000000000000e+02,9.489778831447932106e+00,9.142337658535257816e+00
2.430000000000000000e+02,9.315581926928366840e+00,8.988033757854681838e+00,9.613422406691070066e+00,1.737777370428212897e-01,8.681026533920613986e+01,6.510000000000000000e+02,9.489359663971187686e+00,9.141804189885545995e+00
2.435000000000000000e+02,9.315107985059544404e+00,8.987500033799440402e+00,9.613101711429205665e+00,1.738347802684944154e-01,8.680145530415110500e+01,6.510000000000000000e+02,9.488942765328040707e+00,9.141273204791049878e+00
2.440000000000000000e+02,9.314636407469555124e+00,8.986968741799421068e+00,9.612783002629795348e+00,1.738917159085614228e-01,8.679268973221896033e+01,6.510000000000000000e+02,9.488528123378117130e+00,9.140744691560993118e+00
2.445000000000000000e+02,9.314167182302334425e+00,8.986439870535111396e+00,9.612466268481998810e+00,1.739485437424602987e-01,8.678396839574790533e+01,6.510000000000000000e+02,9.488115726044794584e+00,9.140218638559872488e+00
2.450000000000000000e+02,9.313700297761036140e+00,8.985913408740923813e+00,9.612151497243152320e+00,1.740052635536549763e-01,8.677529106825839733e+01,6.510000000000000000e+02,9.487705561314690783e+00,9.139695034207381497e+00
2.455000000000000000e+02,9.313235742107766058e+00,8.985389345204652045e+00,9.611838677236878681e+00,1.740618751293283861e-01,8.676665752444712609e+01,6.510000000000000000e+02,9.487297617237095082e+00,9.139173866978437033e+00
2.460000000000000000e+02,9.312773503663297703e+00,8.984867668767533289e+00,9.611527796854415939e+00,1.741183782605744412e-01,8.675806754018127265e+01,6.510000000000000000e+02,9.486891881923872560e+00,9.138655125402722845e+00
2.465000000000000000e+02,9.312313570806766805e+00,8.984348368323862744e+00,9.611218844552638529e+00,1.741747727430376091e-01,8.674952089249195808e+01,6.510000000000000000e+02,9.486488343549805080e+00,9.138138798063728530e+00
2.470000000000000000e+02,9.311855931975397738e+00,8.983831432820679197e+00,9.610911808855592042e+00,1.742310583757096520e-01,8.674101735956813286e+01,6.510000000000000000e+02,9.486086990351108028e+00,9.137624873599687447e+00
2.475000000000000000e+02,9.311400575664261936e+00,8.983316851257654889e+00,9.610606678351464538e+00,1.742872349615697258e-01,8.673255672075130462e+01,6.510000000000000000e+02,9.485687810625833549e+00,9.137113340702692099e+00
2.480000000000000000e+02,9.310947482186213264e+00,8.982804612686750900e+00,9.610303441694908244e+00,1.743432916057573168e-01,8.672413859935770120e+01,6.510000000000000000e+02,9.485290773791971830e+00,9.136604190580454699e+00
2.485000000000000000e+02,9.310496636363890133e+00,8.982294706211895630e+00,9.610002087606872578e+00,1.743992231955158734e-01,8.671576270479449988e+01,6.510000000000000000e+02,9.484895859559404840e+00,9.136097413168373649e+00
2.490000000000000000e+02,9.310048038940141879e+00,8.981787120988986572e+00,9.609702604870941300e+00,1.744550452292610854e-01,8.670742905017912960e+01,6.510000000000000000e+02,9.484503084169404019e+00,9.135592993710881515e+00
2.495000000000000000e+02,9.309601678638582456e+00,8.981281846225387611e+00,9.609404982336464229e+00,1.745107575251940435e-01,8.669913741940233365e+01,6.510000000000000000e+02,9.484112436163776749e+00,9.135090921113388163e+00
2.500000000000000000e+02,9.309157544239274884e+00,8.980778871179914802e+00,9.609109208915381117e+00,1.745663599056154480e-01,8.669088759747771178e+01,6.510000000000000000e+02,9.483723904144891748e+00,9.134591184333659797e+00
2.505000000000000000e+02,9.308715624578407954e+00,8.980278185162370974e+00,9.608815273583942940e+00,1.746218521968682935e-01,8.668267937053484218e+01,6.510000000000000000e+02,9.483337476775275832e+00,9.134093772381540077e+00
2.510000000000000000e+02,9.308275908548067079e+00,8.979779777533380525e+00,9.608523165381004816e+00,1.746772342281883994e-01,8.667451252581395238e+01,6.510000000000000000e+02,9.482953142776255007e+00,9.133598674319879152e+00
2.515000000000000000e+02,9.307838385095964284e+00,8.979283637704194021e+00,9.608232873410345931e+00,1.747325058332374059e-01,8.666638685166060441e+01,6.510000000000000000e+02,9.482570890929201468e+00,9.133105879262725324e+00
2.520000000000000000e+02,9.307403043225136230e+00,8.978789755136414641e+00,9.607944386836214434e+00,1.747876668488045626e-01,8.665830213751897304e+01,6.510000000000000000e+02,9.482190710073941986e+00,9.132615376376330474e+00
2.525000000000000000e+02,9.306969871993699073e+00,8.978298119341685535e+00,9.607657694887279831e+00,1.748427171160906179e-01,8.665025817392695728e+01,6.510000000000000000e+02,9.481812589109789968e+00,9.132127154877608177e+00
2.530000000000000000e+02,9.306538860514601552e+00,8.977808719881664956e+00,9.607372786853614954e+00,1.748976564790136190e-01,8.664225475251026864e+01,6.510000000000000000e+02,9.481436516993614561e+00,9.131641204035588544e+00
2.535000000000000000e+02,9.306109997955356761e+00,8.977321546367509342e+00,9.607089652086118647e+00,1.749524847854431187e-01,8.663429166597725839e+01,6.510000000000000000e+02,9.481062482740799879e+00,9.131157513169913642e+00
2.540000000000000000e+02,9.305683273537729505e+00,8.976836588459885746e+00,9.606808279997643751e+00,1.750072018868461254e-01,8.662636870811212475e+01,6.510000000000000000e+02,9.480690475424575325e+00,9.130676071650881909e+00
2.545000000000000000e+02,9.305258676537549789e+00,8.976353835868531306e+00,9.606528660061551150e+00,1.750618076382803867e-01,8.661848567377093389e+01,6.510000000000000000e+02,9.480320484175829066e+00,9.130196868899268736e+00
2.550000000000000000e+02,9.304836196284348659e+00,8.975873278352180407e+00,9.606250781813633566e+00,1.751163018980413100e-01,8.661064235887381813e+01,6.510000000000000000e+02,9.479952498182390386e+00,9.129719894386306933e+00
2.555000000000000000e+02,9.304415822161208993e+00,8.975394905718173888e+00,9.605974634846637272e+00,1.751706845282005320e-01,8.660283856040193484e+01,6.510000000000000000e+02,9.479586506689409831e+00,9.129245137633008156e+00
2.560000000000000000e+02,9.303997543604415554e+00,8.974918707822450159e+00,9.605700208815457941e+00,1.752249553939557725e-01,8.659507407638982102e+01,6.510000000000000000e+02,9.479222498998371549e+00,9.128772588210459560e+00
2.565000000000000000e+02,9.303581350103257819e+00,8.974444674569049596e+00,9.605427493434357089e+00,1.752791143643673832e-01,8.658734870592149946e+01,6.510000000000000000e+02,9.478860464467624425e+00,9.128302235738889436e+00
2.570000000000000000e+02,9.303167231199706677e+00,8.973972795909959999e+00,9.605156478476869708e+00,1.753331613112631970e-01,8.657966224912341602e+01,6.510000000000000000e+02,9.478500392510969874e+00,9.127834069888443480e+00
2.575000000000000000e+02,9.302755176488204825e+00,8.973503061845057971e+00,9.604887153776219932e+00,1.753870961108159321e-01,8.657201450716026159e+01,6.510000000000000000e+02,9.478142272599020757e+00,9.127368080377388893e+00
2.580000000000000000e+02,9.302345175615336359e+00,8.973035462421663055e+00,9.604619509222397156e+00,1.754409186414098432e-01,8.656440528222765352e+01,6.510000000000000000e+02,9.477786094256746452e+00,9.126904256973924490e+00
2.585000000000000000e+02,9.301937218279727304e+00,8.972569987734502206e+00,9.604353534765261102e+00,1.754946287855147224e-01,8.655683437755017451e+01,6.510000000000000000e+02,9.477431847065243886e+00,9.126442589494212498e+00
2.590000000000000000e+02,9.301531294231674352e+00,8.972106627925292344e+00,9.604089220410907402e+00,1.755482264289870975e-01,8.654930159737351403e+01,6.510000000000000000e+02,9.477079520660661061e+00,9.125983067802687643e+00
2.595000000000000000e+02,9.301127393272937027e+00,8.971645373182649763e+00,9.603826556227067712e+00,1.756017114599282558e-01,8.654180674695986397e+01,6.510000000000000000e+02,9.476729104732866560e+00,9.125525681813009271e+00
2.600000000000000000e+02,9.300725505256417946e+00,8.971186213741777493e+00,9.603565532335936794e+00,1.756550837711984836e-01,8.653434963258193591e+01,6.510000000000000000e+02,9.476380589027616708e+00,9.125070421485220962e+00
2.605000000000000000e+02,9.300325616888860836e+00,8.970729139884360492e+00,9.603306138916428480e+00,1.757083464664838390e-01,8.652693000317714223e+01,6.510000000000000000e+02,9.476033963355344980e+00,9.124617270422376691e+00
2.610000000000000000e+02,9.299927716908914732e+00,8.970274141938196166e+00,9.603048366205694464e+00,1.757615006634051791e-01,8.651954764484611360e+01,6.510000000000000000e+02,9.475689217572320189e+00,9.124166216245509275e+00
2.615000000000000000e+02,9.299531799755971662e+00,8.969821210277096668e+00,9.602792204497472284e+00,1.758145418138069016e-01,8.651220244778575363e+01,6.510000000000000000e+02,9.475346341569778730e+00,9.123717257942164593e+00
2.620000000000000000e+02,9.299137855485225757e+00,8.969370335320563825e+00,9.602537644142330464e+00,1.758674698225483890e-01,8.650489422226014824e+01,6.510000000000000000e+02,9.475005325307774839e+00,9.123270385662678450e+00
2.625000000000000000e+02,9.298745865025713542e+00,8.968921507533591964e+00,9.602284675544366266e+00,1.759202715485794488e-01,8.649762260427452532e+01,6.510000000000000000e+02,9.474666136574292352e+00,9.122825593477132955e+00
2.630000000000000000e+02,9.298355817134522638e+00,8.968474717426545340e+00,9.602033289165568419e+00,1.759729449153970005e-01,8.649038737938161603e+01,6.510000000000000000e+02,9.474328762049918140e+00,9.122382872219125360e+00
2.635000000000000000e+02,9.297967712636470594e+00,8.968029955554758459e+00,9.601783475521882494e+00,1.760255049405989591e-01,8.648318856361987628e+01,6.510000000000000000e+02,9.473993217577071135e+00,9.121942207695871829e+00
2.640000000000000000e+02,9.297581541785090664e+00,8.967587212518550288e+00,9.601535225184971267e+00,1.760779515409095497e-01,8.647602597116168965e+01,6.510000000000000000e+02,9.473659493326000103e+00,9.121503590244181225e+00
2.645000000000000000e+02,9.297197294882874274e+00,8.967146478962899181e+00,9.601288528780933973e+00,1.761302846376607556e-01,8.646889941714398731e+01,6.510000000000000000e+02,9.473327579520535835e+00,9.121067010245214490e+00
2.650000000000000000e+02,9.296814962281050754e+00,8.966707745577148003e+00,9.601043376988544154e+00,1.761825041535356462e-01,8.646180871766263465e+01,6.510000000000000000e+02,9.472997466434586400e+00,9.120632458127515108e+00
2.655000000000000000e+02,9.296434534379294234e+00,8.966271003094918868e+00,9.600799760543649697e+00,1.762346100156666484e-01,8.645475368976734387e+01,6.510000000000000000e+02,9.472669144394961549e+00,9.120199924363626920e+00
2.660000000000000000e+02,9.296056001625554899e+00,8.965836242293804048e+00,9.600557670232930718e+00,1.762866021530205551e-01,8.644773415145715489e+01,6.510000000000000000e+02,9.472342603778576731e+00,9.119769399472534843e+00
2.665000000000000000e+02,9.295679354515803183e+00,8.965403453995127947e+00,9.600317096897736491e+00,1.763384804977727593e-01,8.644074992167560367e+01,6.510000000000000000e+02,9.472017835013575748e+00,9.119340874018028842e+00
2.670000000000000000e+02,9.295304583593805958e+00,8.964972629063849396e+00,9.600078031433719516e+00,1.763902449859905686e-01,8.643380082030623157e+01,6.510000000000000000e+02,9.471694828579796166e+00,9.118914338607813974e+00
2.675000000000000000e+02,9.294931679450883166e+00,8.964543758408346719e+00,9.599840464788165662e+00,1.764418955549231782e-01,8.642688666816661680e+01,6.510000000000000000e+02,9.471373575005804568e+00,9.118489783895959988e+00
2.680000000000000000e+02,9.294560632725573868e+00,8.964116832980053573e+00,9.599604387960335217e+00,1.764934321461940347e-01,8.642000728700274692e+01,6.510000000000000000e+02,9.471054064871767153e+00,9.118067200579380582e+00
2.685000000000000000e+02,9.294191434103558080e+00,8.963691843773476720e+00,9.599369792003322743e+00,1.765448547038779015e-01,8.641316249948637562e+01,6.510000000000000000e+02,9.470736288807437120e+00,9.117646579399680817e+00
2.690000000000000000e+02,9.293824074317265982e+00,8.963268781825775022e+00,9.599136668021527541e+00,1.765961631744970561e-01,8.640635212920713570e+01,6.510000000000000000e+02,9.470420237491762094e+00,9.117227911142768093e+00
2.695000000000000000e+02,9.293458544145828171e+00,8.962847638216638657e+00,9.598905007171017800e+00,1.766473575072136371e-01,8.639957600067138799e+01,6.510000000000000000e+02,9.470105901653042224e+00,9.116811186638615894e+00
2.700000000000000000e+02,9.293094834414729277e+00,8.962428404068131016e+00,9.598674800658963946e+00,1.766984376552490632e-01,8.639283393929552801e+01,6.510000000000000000e+02,9.469793272069978229e+00,9.116396396759480325e+00
2.705000000000000000e+02,9.292732935995628551e+00,8.962011070544487978e+00,9.598446039744464642e+00,1.767494035730807767e-01,8.638612577140138171e+01,6.510000000000000000e+02,9.469482339568708440e+00,9.115983532422548663e+00
2.710000000000000000e+02,9.292372839806043672e+00,8.961595628851780404e+00,9.598218715736745565e+00,1.768002552188438770e-01,8.637945132421049266e+01,6.510000000000000000e+02,9.469173095024888909e+00,9.115572584587200211e+00
2.715000000000000000e+02,9.292014534632869527e+00,8.961182070237914132e+00,9.597992819995738500e+00,1.768509903777185088e-01,8.637281038462609217e+01,6.510000000000000000e+02,9.468865525010587092e+00,9.115163544255151962e+00
2.720000000000000000e+02,9.291658003018353540e+00,8.960770385992230302e+00,9.597768343933047674e+00,1.769016005498879607e-01,8.636620262133212123e+01,6.510000000000000000e+02,9.468559603568241556e+00,9.114756402468465524e+00
2.725000000000000000e+02,9.291303246694109674e+00,8.960360567445462721e+00,9.597545279008304675e+00,1.769520963763445420e-01,8.635962806644050715e+01,6.510000000000000000e+02,9.468255343070454799e+00,9.114351150317766326e+00
2.730000000000000000e+02,9.290950256759144210e+00,8.959952605969338180e+00,9.597323616733461904e+00,1.770024778253875553e-01,8.635308655072911677e+01,6.510000000000000000e+02,9.467952734584530461e+00,9.113947778933756183e+00
2.735000000000000000e+02,9.290599024357124591e+00,8.959546492976603105e+00,9.597103348666308875e+00,1.770527448682171212e-01,8.634657790585090709e+01,6.510000000000000000e+02,9.467651769225341241e+00,9.113546279488907942e+00
2.740000000000000000e+02,9.290249526302249095e+00,8.959142219920806838e+00,9.596884466415744441e+00,1.771028881085394968e-01,8.634010169393555145e+01,6.510000000000000000e+02,9.467352414410788342e+00,9.113146638193709848e+00
2.745000000000000000e+02,9.289901758659883768e+00,8.958739778295864653e+00,9.596666961639826354e+00,1.771529062512896546e-01,8.633365783774527813e+01,6.510000000000000000e+02,9.467054664911172424e+00,9.112748852408595113e+00
2.750000000000000000e+02,9.289555722309373209e+00,8.958339159636103943e+00,9.596450826044906179e+00,1.772028099776821741e-01,8.632724635375478783e+01,6.510000000000000000e+02,9.466758532287053995e+00,9.112352912331690646e+00
2.755000000000000000e+02,9.289211408571365070e+00,8.957940355516022635e+00,9.596236051386524579e+00,1.772525992698506803e-01,8.632086707708033657e+01,6.510000000000000000e+02,9.466464007841215889e+00,9.111958809301516027e+00
2.760000000000000000e+02,9.288868800757308364e+00,8.957543357549935692e+00,9.596022629468697218e+00,1.773022620582986320e-01,8.631451968981349410e+01,6.510000000000000000e+02,9.466171062815606163e+00,9.111566538699008788e+00
2.765000000000000000e+02,9.288527891500638844e+00,8.957148157392083476e+00,9.595810552141010419e+00,1.773518001617518935e-01,8.630820405220592306e+01,6.510000000000000000e+02,9.465879691662390627e+00,9.111176091338887062e+00
2.770000000000000000e+02,9.288188679124388614e+00,8.956754746736079298e+00,9.595599811301923410e+00,1.774012238549226572e-01,8.630192013323969036e+01,6.510000000000000000e+02,9.465589902979312242e+00,9.110787455269466761e+00
2.775000000000000000e+02,9.287851155122647029e+00,8.956363117314971589e+00,9.595390398895817796e+00,1.774505331289533139e-01,8.629566777142085243e+01,6.510000000000000000e+02,9.465301688251601675e+00,9.110400621993694159e+00
2.780000000000000000e+02,9.287515311032358056e+00,8.955973260901078703e+00,9.595182306916830939e+00,1.774997279778534609e-01,8.628944680609269824e+01,6.510000000000000000e+02,9.465015039010211240e+00,9.110015583054504873e+00
2.785000000000000000e+02,9.287181138433028948e+00,8.955585169305530613e+00,9.594975527405280147e+00,1.775488083979094023e-01,8.628325707742973805e+01,6.510000000000000000e+02,9.464729946830937379e+00,9.109632330035118741e+00
2.790000000000000000e+02,9.286848628946549056e+00,8.955198834378432338e+00,9.594770052445943165e+00,1.775977743883650206e-01,8.627709842643410809e+01,6.510000000000000000e+02,9.464446403334914493e+00,9.109250854558185395e+00
2.795000000000000000e+02,9.286517774237051270e+00,8.954814248008409194e+00,9.594565874171172126e+00,1.776466259498550582e-01,8.627097069493203207e+01,6.510000000000000000e+02,9.464164400186906079e+00,9.108871148287194686e+00
2.800000000000000000e+02,9.286188566010542544e+00,8.954431402122589034e+00,9.594362984759436941e+00,1.776953630859164357e-01,8.626487372556718469e+01,6.510000000000000000e+02,9.463883929096459369e+00,9.108493202924625720e+00
2.805000000000000000e+02,9.285860995861348499e+00,8.954050288686072889e+00,9.594161376434946931e+00,1.777439857937614665e-01,8.625880735894496354e+01,6.510000000000000000e+02,9.463604981655111104e+00,9.108117010067587671e+00
2.810000000000000000e+02,9.285535051324123046e+00,8.953670899702363073e+00,9.593961041468396900e+00,1.777924938369968011e-01,8.625277136023366609e+01,6.510000000000000000e+02,9.463327545161119403e+00,9.107742557487126689e+00
2.815000000000000000e+02,9.285210728644390343e+00,8.953293227212636651e+00,9.593761972172835328e+00,1.778408874810784301e-01,8.624676565659292748e+01,6.510000000000000000e+02,9.463051616125468968e+00,9.107369841163311719e+00
2.820000000000000000e+02,9.284888019694093941e+00,8.952917263295788075e+00,9.593564160910597494e+00,1.778891667385781583e-01,8.624079009390183614e+01,6.510000000000000000e+02,9.462777186432671073e+00,9.106998852955515034e+00
2.825000000000000000e+02,9.284566916386134849e+00,8.952543000068134305e+00,9.593367600084516056e+00,1.779373316248070158e-01,8.623484451883768998e+01,6.510000000000000000e+02,9.462504248010942476e+00,9.106629584761327223e+00
2.830000000000000000e+02,9.284247410674106860e+00,8.952170429683386388e+00,9.593172282141638973e+00,1.779853821567882743e-01,8.622892877887036889e+01,6.510000000000000000e+02,9.462232792830894468e+00,9.106262028517319251e+00
2.835000000000000000e+02,9.283929494552161543e+00,8.951799544332256886e+00,9.592978199579336618e+00,1.780333183545219078e-01,8.622304272225986210e+01,6.510000000000000000e+02,9.461962812906682174e+00,9.105896176197639136e+00
2.840000000000000000e+02,9.283613160054784430e+00,8.951430336242612640e+00,9.592785344932453384e+00,1.780811402392758758e-01,8.621718619805128014e+01,6.510000000000000000e+02,9.461694300294059445e+00,9.105532019815507638e+00
2.845000000000000000e+02,9.283298399256583622e+00,8.951062797679034233e+00,9.592593710779350857e+00,1.781288478352404392e-01,8.621135905607097527e+01,6.510000000000000000e+02,9.461427247091824810e+00,9.105169551421344210e+00
2.850000000000000000e+02,9.282985196448246157e+00,8.950696920942686319e+00,9.592403289746508577e+00,1.781764369812971760e-01,8.620556100017263645e+01,6.510000000000000000e+02,9.461161633429544082e+00,9.104808759466948231e+00
2.855000000000000000e+02,9.282673546975630074e+00,8.950332698371193274e+00,9.592214074501338672e+00,1.782239094145980363e-01,8.619979194160814018e+01,6.510000000000000000e+02,9.460897456390227944e+00,9.104449637561032205e+00
2.860000000000000000e+02,9.282363447695788139e+00,8.949970122338351430e+00,9.592026057754129198e+00,1.782712676610358205e-01,8.619405181999229626e+01,6.510000000000000000e+02,9.460634715356823321e+00,9.104092180034752957e+00
2.865000000000000000e+02,9.282054890841862971e+00,8.949609185254029597e+00,9.591839232256811343e+00,1.783185117534137887e-01,8.618834048823529770e+01,6.510000000000000000e+02,9.460373402595276815e+00,9.103736379088449127e+00
2.870000000000000000e+02,9.281747866165050098e+00,8.949249879563993204e+00,9.591653590806515695e+00,1.783656443876529829e-01,8.618265775415730445e+01,6.510000000000000000e+02,9.460113510552703886e+00,9.103382221777398087e+00
2.875000000000000000e+02,9.281442365419691143e+00,8.948892197749779953e+00,9.591469126241369381e+00,1.784126661884135878e-01,8.617700346206392226e+01,6.510000000000000000e+02,9.459855031608105591e+00,9.103029699231276695e+00
2.880000000000000000e+02,9.281138384041334177e+00,8.948536132328380077e+00,9.591285831441659582e+00,1.784595739364260858e-01,8.617137752325494660e+01,6.510000000000000000e+02,9.459597957977759819e+00,9.102678810104906759e+00
2.885000000000000000e+02,9.280835914418492649e+00,8.948181675852303840e+00,9.591103699329456944e+00,1.785063676728181059e-01,8.616577979365987972e+01,6.510000000000000000e+02,9.459342282091309784e+00,9.102329546745673738e+00
2.890000000000000000e+02,9.280534948978075960e+00,8.947828820909114356e+00,9.590922722868919337e+00,1.785530474402532153e-01,8.616021012995368267e+01,6.510000000000000000e+02,9.459087996418329425e+00,9.101981901537820718e+00
2.895000000000000000e+02,9.280235480185210051e+00,8.947477560121454232e+00,9.590742895063252504e+00,1.785996132836575045e-01,8.615466838955347839e+01,6.510000000000000000e+02,9.458835093468866972e+00,9.101635866901553129e+00
2.900000000000000000e+02,9.279937500542928319e+00,8.947127886146791553e+00,9.590564208959250436e+00,1.786460652496827117e-01,8.614915443061212841e+01,6.510000000000000000e+02,9.458583565792611836e+00,9.101291435293246579e+00
2.905000000000000000e+02,9.279641002592112997e+00,8.946779791677418103e+00,9.590386657643646728e+00,1.786924033870442852e-01,8.614366811201701069e+01,6.510000000000000000e+02,9.458333405979157504e+00,9.100948599205068490e+00
2.910000000000000000e+02,9.279345978911143433e+00,8.946433269439996394e+00,9.590210234243148335e+00,1.787386277469556750e-01,8.613820929338328369e+01,6.510000000000000000e+02,9.458084606658099247e+00,9.100607351164187619e+00
2.915000000000000000e+02,9.279052422115876553e+00,8.946088312195724868e+00,9.590034931925165651e+00,1.787847383815243107e-01,8.613277783505265006e+01,6.510000000000000000e+02,9.457837160497399864e+00,9.100267683734351465e+00
2.920000000000000000e+02,9.278760324859387509e+00,8.945744912739902688e+00,9.589860743898533713e+00,1.788307353454970661e-01,8.612737359808889437e+01,6.510000000000000000e+02,9.457591060204885380e+00,9.099929589513889638e+00
2.925000000000000000e+02,9.278469679831816919e+00,8.945403063901762764e+00,9.589687663411602614e+00,1.788766186957720938e-01,8.612199644427437306e+01,6.510000000000000000e+02,9.457346298527589568e+00,9.099593061136044270e+00
2.930000000000000000e+02,9.278180479760015587e+00,8.945062758544395365e+00,9.589515683751017150e+00,1.789223884906694928e-01,8.611664623610299429e+01,6.510000000000000000e+02,9.457102868250684580e+00,9.099258091269344817e+00
2.935000000000000000e+02,9.277892717407603129e+00,8.944723989564721478e+00,9.589344798243400803e+00,1.789680447898812088e-01,8.611132283678095689e+01,6.510000000000000000e+02,9.456860762197484505e+00,9.098924672617721754e+00
2.940000000000000000e+02,9.277606385574676651e+00,8.944386749893155297e+00,9.589175000255938386e+00,1.790135876561655404e-01,8.610602611022154917e+01,6.510000000000000000e+02,9.456619973230843357e+00,9.098592797918511721e+00
2.945000000000000000e+02,9.277321467901463947e+00,8.944051032493403497e+00,9.589006283193443281e+00,1.790590118882694481e-01,8.610075574852376690e+01,6.510000000000000000e+02,9.456380479789732618e+00,9.098262456013195276e+00
2.950000000000000000e+02,9.277037966103948818e+00,8.943716830362543391e+00,9.588838640499448118e+00,1.791043226158955670e-01,8.609551178291377482e+01,6.510000000000000000e+02,9.456142288719844302e+00,9.097933643488053335e+00
2.955000000000000000e+02,9.276755873481828729e+00,8.943384136530465156e+00,9.588672065656997034e+00,1.791495201310298047e-01,8.609029408674278727e+01,6.510000000000000000e+02,9.455905393612857424e+00,9.097606353350800035e+00
2.960000000000000000e+02,9.276475182979035949e+00,8.943052944060035259e+00,9.588506552187162413e+00,1.791946045027835721e-01,8.608510252670885166e+01,6.510000000000000000e+02,9.455669787481820521e+00,9.097280578476253154e+00
2.965000000000000000e+02,9.276195887575173771e+00,8.942723246046860197e+00,9.588342093649375286e+00,1.792395758021135821e-01,8.607993697020029344e+01,6.510000000000000000e+02,9.455435463377288130e+00,9.096956311773061188e+00
2.970000000000000000e+02,9.275917980285154130e+00,8.942395035619163934e+00,9.588178683639782207e+00,1.792844341016265330e-01,8.607479728528856810e+01,6.510000000000000000e+02,9.455202414386780774e+00,9.096633546183529262e+00
2.975000000000000000e+02,9.275641454159181620e+00,8.942068305937489470e+00,9.588016315794362754e+00,1.793291794763029745e-01,8.606968334072787741e+01,6.510000000000000000e+02,9.454970633635484845e+00,9.096312274682876620e+00
2.980000000000000000e+02,9.275366302282563424e+00,8.941743050194810749e+00,9.587854983787188701e+00,1.793738120020924309e-01,8.606459500595107670e+01,6.510000000000000000e+02,9.454740114284655661e+00,9.095992490280471188e+00
2.985000000000000000e+02,9.275092517775329171e+00,8.941419261615942915e+00,9.587694681326215829e+00,1.794183317565895830e-01,8.605953215106222842e+01,6.510000000000000000e+02,9.454510849531919447e+00,9.095674186018740670e+00
2.990000000000000000e+02,9.274820093792207842e+00,8.941096933457725271e+00,9.587535402158382070e+00,1.794627388203376139e-01,8.605449464683658789e+01,6.510000000000000000e+02,9.454282832612545207e+00,9.095357354971870478e+00
2.995000000000000000e+02,9.274549023522425273e+00,8.940776059008840093e+00,9.587377140067303571e+00,1.795070332737808971e-01,8.604948236471553003e+01,6.510000000000000000e+02,9.454056056796206420e+00,9.095041990248645902e+00
3.000000000000000000e+02,9.274279300189656183e+00,8.940456631589578151e+00,9.587219888873331541e+00,1.795512152002124995e-01,8.604449517680620829e+01,6.510000000000000000e+02,9.453830515389867628e+00,9.094728084989442962e+00
3.005000000000000000e+02,9.274010917051638714e+00,8.940138644551717917e+00,9.587063642435559530e+00,1.795952846841289696e-01,8.603953295587376715e+01,6.510000000000000000e+02,9.453606201735768266e+00,9.094415632367509161e+00
3.010000000000000000e+02,9.273743867400193963e+00,8.939822091278411875e+00,9.586908394646611598e+00,1.796392418121469381e-01,8.603459557534155522e+01,6.510000000000000000e+02,9.453383109212341040e+00,9.094104625588046886e+00
3.015000000000000000e+02,9.273478144560854730e+00,8.939506965183838361e+00,9.586754139434409794e+00,1.796830866713113872e-01,8.602968290928355088e+01,6.510000000000000000e+02,9.453161231232165562e+00,9.093795057889542122e+00
3.020000000000000000e+02,9.273213741892776696e+00,8.939193259713317019e+00,9.586600870762950422e+00,1.797268193518949675e-01,8.602479483242339597e+01,6.510000000000000000e+02,9.452940561244673745e+00,9.093486922540881423e+00
3.025000000000000000e+02,9.272950652788729542e+00,8.938880968343015709e+00,9.586448582632964843e+00,1.797704399440652467e-01,8.601993122013260518e+01,6.510000000000000000e+02,9.452721092732794261e+00,9.093180212844663046e+00
3.030000000000000000e+02,9.272688870674622663e+00,8.938570084579740893e+00,9.586297269079173233e+00,1.798139485408280225e-01,8.601509194842284955e+01,6.510000000000000000e+02,9.452502819215450103e+00,9.092874922133795224e+00
3.035000000000000000e+02,9.272428389009638394e+00,8.938260601960902108e+00,9.586146924173700512e+00,1.798573452361436065e-01,8.601027689394727815e+01,6.510000000000000000e+02,9.452285734245782223e+00,9.092571043773494566e+00
3.040000000000000000e+02,9.272169201285942464e+00,8.937952514054341435e+00,9.585997542024529139e+00,1.799006301258904983e-01,8.600548593399527419e+01,6.510000000000000000e+02,9.452069831411831657e+00,9.092268571160051494e+00
3.045000000000000000e+02,9.271911301028559649e+00,8.937645814458187843e+00,9.585849116771610667e+00,1.799438033067551068e-01,8.600071894648961290e+01,6.510000000000000000e+02,9.451855104335313840e+00,9.091967497721805458e+00
3.050000000000000000e+02,9.271654681794966990e+00,8.937340496800855405e+00,9.585701642589782523e+00,1.799868648776770108e-01,8.599597580997901503e+01,6.510000000000000000e+02,9.451641546672643557e+00,9.091667816917290423e+00
3.055000000000000000e+02,9.271399337175223465e+00,8.937036554740478422e+00,9.585555113690002571e+00,1.800298149386906355e-01,8.599125640364003686e+01,6.510000000000000000e+02,9.451429152113915322e+00,9.091369522236531608e+00
3.060000000000000000e+02,9.271145260791721299e+00,8.936733981965183204e+00,9.585409524315766205e+00,1.800726535915988247e-01,8.598656060727232386e+01,6.510000000000000000e+02,9.451217914383320817e+00,9.091072607200121780e+00
3.065000000000000000e+02,9.270892446299008327e+00,8.936432772192791418e+00,9.585264868745865030e+00,1.801153809391046745e-01,8.598188830129484472e+01,6.510000000000000000e+02,9.451007827238113279e+00,9.090777065359905151e+00
3.070000000000000000e+02,9.270640887383596151e+00,8.936132919170592714e+00,9.585121141291939040e+00,1.801579970858702140e-01,8.597723936674252343e+01,6.510000000000000000e+02,9.450798884469465477e+00,9.090482890297726826e+00
3.075000000000000000e+02,9.270390577763896189e+00,8.935834416675422887e+00,9.584978336301777091e+00,1.802005021377926508e-01,8.597261368526433500e+01,6.510000000000000000e+02,9.450591079901688119e+00,9.090190075626104260e+00
3.080000000000000000e+02,9.270141511189878614e+00,8.935537258513249981e+00,9.584836448153161825e+00,1.802428962022925019e-01,8.596801113911716641e+01,6.510000000000000000e+02,9.450384407392171227e+00,9.089898614987586001e+00
3.085000000000000000e+02,9.269893681443079458e+00,8.935241438519168966e+00,9.584695471258413590e+00,1.802851793879273468e-01,8.596343161116527654e+01,6.510000000000000000e+02,9.450178860831007555e+00,9.089608502055151362e+00
3.090000000000000000e+02,9.269647082336298638e+00,8.934946950557328904e+00,9.584555400062766850e+00,1.803273518048241764e-01,8.595887498487479661e+01,6.510000000000000000e+02,9.449974434141122259e+00,9.089319730531475017e+00
3.095000000000000000e+02,9.269401707713566196e+00,8.934653788520693141e+00,9.584416229046723856e+00,1.803694135643416074e-01,8.595434114431273542e+01,6.510000000000000000e+02,9.449771121277908748e+00,9.089032294149223645e+00
3.100000000000000000e+02,9.269157551450039279e+00,8.934361946330909632e+00,9.584277952718581517e+00,1.804113647790691610e-01,8.594982997414470560e+01,6.510000000000000000e+02,9.449568916229107884e+00,9.088746186670968896e+00
3.105000000000000000e+02,9.268914607451689491e+00,8.934071417938177717e+00,9.584140565623863850e+00,1.804532055638357613e-01,8.594534135962956611e+01,6.510000000000000000e+02,9.449367813015523865e+00,9.088461401887853341e+00
3.110000000000000000e+02,9.268672869655144808e+00,8.933782197321118446e+00,9.584004062336678231e+00,1.804949360339779818e-01,8.594087518661524427e+01,6.510000000000000000e+02,9.449167805689123512e+00,9.088177933621166105e+00
3.115000000000000000e+02,9.268432332027785492e+00,8.933494278486570295e+00,9.583868437466112056e+00,1.805365563056284539e-01,8.593643134154071106e+01,6.510000000000000000e+02,9.448968888333414640e+00,9.087895775722158120e+00
3.120000000000000000e+02,9.268192988567236057e+00,8.933207655469759700e+00,9.583733685651758094e+00,1.805780664973966609e-01,8.593200971142682931e+01,6.510000000000000000e+02,9.448771055064634439e+00,9.087614922069839452e+00
3.125000000000000000e+02,9.267954833301413231e+00,8.932922322333585186e+00,9.583599801565064524e+00,1.806194667286862010e-01,8.592761018387638217e+01,6.510000000000000000e+02,9.448574300030099238e+00,9.087335366572727224e+00
3.130000000000000000e+02,9.267717860288369636e+00,8.932638273169047238e+00,9.583466779908526689e+00,1.806607571201265527e-01,8.592323264707127350e+01,6.510000000000000000e+02,9.448378617408497604e+00,9.087057103168243444e+00
3.135000000000000000e+02,9.267482063616091281e+00,8.932355502094905475e+00,9.583334615417944846e+00,1.807019377934285520e-01,8.591887698976827892e+01,6.510000000000000000e+02,9.448184001409520860e+00,9.086780125822663479e+00
3.140000000000000000e+02,9.267247437402357235e+00,8.932074003257453043e+00,9.583203302857965511e+00,1.807430088719116923e-01,8.591454310129664407e+01,6.510000000000000000e+02,9.447990446274269871e+00,9.086504428530446376e+00
3.145000000000000000e+02,9.267013975794590408e+00,8.931793770830438461e+00,9.583072837025907731e+00,1.807839704800232317e-01,8.591023087155477356e+01,6.510000000000000000e+02,9.447797946274613778e+00,9.086230005314565261e+00
3.150000000000000000e+02,9.266781672969630179e+00,8.931514799014896866e+00,9.582943212750210549e+00,1.808248227429540000e-01,8.590594019100583978e+01,6.510000000000000000e+02,9.447606495712584262e+00,9.085956850226676096e+00
3.155000000000000000e+02,9.266550523133807005e+00,8.931237082039274355e+00,9.582814424888852045e+00,1.808655657878371625e-01,8.590167095067917558e+01,6.510000000000000000e+02,9.447416088921643862e+00,9.085684957345970147e+00
3.160000000000000000e+02,9.266320520522647541e+00,8.930960614158916400e+00,9.582686468330466667e+00,1.809061997424523116e-01,8.589742304216436253e+01,6.510000000000000000e+02,9.447226720265099686e+00,9.085414320780195396e+00
3.165000000000000000e+02,9.266091659400650826e+00,8.930685389656268569e+00,9.582559337994837279e+00,1.809467247361363218e-01,8.589319635760703875e+01,6.510000000000000000e+02,9.447038384136787315e+00,9.085144934664514338e+00
3.170000000000000000e+02,9.265863934061286500e+00,8.930411402840423563e+00,9.582433028834303812e+00,1.809871408992070330e-01,8.588899078970855783e+01,6.510000000000000000e+02,9.446851074960491701e+00,9.084876793162079522e+00
3.175000000000000000e+02,9.265637338826763880e+00,8.930138648047266869e+00,9.582307535825339784e+00,1.810274483629154274e-01,8.588480623172149819e+01,6.510000000000000000e+02,9.446664787189678947e+00,9.084609890463848814e+00
3.180000000000000000e+02,9.265411868047964461e+00,8.929867119639217421e+00,9.582182853982013526e+00,1.810676472601156772e-01,8.588064257744841257e+01,6.510000000000000000e+02,9.446479515308080721e+00,9.084344220787848201e+00
3.185000000000000000e+02,9.265187516104093746e+00,8.929596812005005546e+00,9.582058978337730792e+00,1.811077377245459141e-01,8.587649972123485043e+01,6.510000000000000000e+02,9.446295253828640881e+00,9.084079778379546610e+00
3.190000000000000000e+02,9.264964270303302385e+00,8.929327719559866594e+00,9.581935903960021150e+00,1.811477098122113161e-01,8.587237742276701624e+01,6.510000000000000000e+02,9.446111980115514228e+00,9.083816560491090542e+00
3.195000000000000000e+02,9.264742129813301474e+00,8.929059836745020462e+00,9.581813625948033319e+00,1.811875703757209188e-01,8.586827566759616559e+01,6.510000000000000000e+02,9.445929700189022782e+00,9.083554559437580167e+00
3.200000000000000000e+02,9.264521091496549232e+00,8.928793158027840349e+00,9.581692139425991073e+00,1.812273229570128819e-01,8.586419439737055370e+01,6.510000000000000000e+02,9.445748414453561281e+00,9.083293768539535407e+00
3.205000000000000000e+02,9.264301149844762051e+00,8.928527677901582749e+00,9.581571439551970215e+00,1.812669676939284991e-01,8.586013350859194304e+01,6.510000000000000000e+02,9.445568117538691411e+00,9.083034182150834468e+00
3.210000000000000000e+02,9.264082299377358609e+00,8.928263390885341266e+00,9.581451521507945657e+00,1.813065047257660656e-01,8.585609289829275781e+01,6.510000000000000000e+02,9.445388804103124869e+00,9.082775794651592349e+00
3.215000000000000000e+02,9.263864534641408355e+00,8.928000291523895626e+00,9.581332380508293056e+00,1.813459341927537993e-01,8.585207246403511760e+01,6.510000000000000000e+02,9.445210468834162043e+00,9.082518600448654666e+00
3.220000000000000000e+02,9.263647850211427226e+00,8.927738374387475417e+00,9.581214011795941232e+00,1.813852562358107823e-01,8.584807210390653154e+01,6.510000000000000000e+02,9.445033106447239035e+00,9.082262593975617193e+00
3.225000000000000000e+02,9.263432240689404296e+00,8.927477634071891543e+00,9.581096410640990158e+00,1.814244709975506853e-01,8.584409171652065140e+01,6.510000000000000000e+02,9.444856711686954398e+00,9.082007769691854193e+00
3.230000000000000000e+02,9.263217700704364788e+00,8.927218065197980224e+00,9.580979572339575867e+00,1.814635786209906065e-01,8.584013120100861727e+01,6.510000000000000000e+02,9.444681279325356726e+00,9.081754122083374625e+00
3.235000000000000000e+02,9.263004224912496198e+00,8.926959662411999119e+00,9.580863492216892041e+00,1.815025792502680813e-01,8.583619045702126016e+01,6.510000000000000000e+02,9.444506804162765334e+00,9.081501645662228839e+00
3.240000000000000000e+02,9.262791806986768961e+00,8.926702420385350223e+00,9.580748165627058555e+00,1.815414737235116205e-01,8.583226936626293480e+01,6.510000000000000000e+02,9.444333280710281997e+00,9.081250333263257701e+00
3.245000000000000000e+02,9.262580439680698774e+00,8.926446333814128664e+00,9.580633587959217934e+00,1.815802635281543176e-01,8.582836779365845814e+01,6.510000000000000000e+02,9.444160703208853036e+00,9.081000176152546288e+00
3.250000000000000000e+02,9.262370112747504436e+00,8.926191397419309226e+00,9.580519754612721428e+00,1.816189471569438774e-01,8.582448554748461333e+01,6.510000000000000000e+02,9.443989059904447814e+00,9.080751165590561058e+00
3.255000000000000000e+02,9.262160827168971267e+00,8.925937605946458575e+00,9.580406661024056802e+00,1.816575244580258264e-01,8.582062264453563216e+01,6.510000000000000000e+02,9.443818351626998009e+00,9.080503302710946301e+00
3.260000000000000000e+02,9.261952579511369521e+00,8.925684954165948426e+00,9.580294302655980587e+00,1.816959954940181032e-01,8.581677901989586132e+01,6.510000000000000000e+02,9.443648575005386903e+00,9.080256584017352139e+00
3.265000000000000000e+02,9.261745364590190377e+00,8.925433436872513226e+00,9.580182674998125592e+00,1.817343604150689351e-01,8.581295457626335121e+01,6.510000000000000000e+02,9.443479725005259340e+00,9.080011004175121414e+00
3.270000000000000000e+02,9.261539177247167132e+00,8.925183048885212855e+00,9.580071773568812787e+00,1.817726193719681194e-01,8.580914921683748275e+01,6.510000000000000000e+02,9.443311796619136445e+00,9.079766557875199595e+00
3.275000000000000000e+02,9.261334012349838218e+00,8.924933785047347357e+00,9.579961593912166506e+00,1.818107725163856381e-01,8.580536284531096669e+01,6.510000000000000000e+02,9.443144784866223773e+00,9.079523239833452664e+00
3.280000000000000000e+02,9.261129863715593658e+00,8.924685640226389438e+00,9.579852131599567500e+00,1.818488203767708311e-01,8.580159534607723515e+01,6.510000000000000000e+02,9.442978684092363295e+00,9.079281043338822244e+00
3.285000000000000000e+02,9.260926724018183620e+00,8.924438609313590121e+00,9.579743382224272352e+00,1.818867638895764194e-01,8.579784658251240614e+01,6.510000000000000000e+02,9.442813487907759651e+00,9.079039960128607589e+00
3.290000000000000000e+02,9.260724591532115468e+00,8.924192687224321574e+00,9.579635341410131844e+00,1.819246020486001980e-01,8.579411652103820529e+01,6.510000000000000000e+02,9.442649193580715306e+00,9.078799989483515631e+00
3.295000000000000000e+02,9.260523461227663233e+00,8.923947868897441182e+00,9.579528004806036279e+00,1.819623350086077007e-01,8.579040506730977711e+01,6.510000000000000000e+02,9.442485796236271156e+00,9.078561126219057087e+00
3.300000000000000000e+02,9.260323328100412255e+00,8.923704149295717869e+00,9.579421368086114441e+00,1.819999629262934182e-01,8.578671212746586150e+01,6.510000000000000000e+02,9.442323291026704979e+00,9.078323365174117754e+00
3.305000000000000000e+02,9.260124187171165033e+00,8.923461523405345375e+00,9.579315426949984058e+00,1.820374859585166816e-01,8.578303760812653422e+01,6.510000000000000000e+02,9.442161673129682242e+00,9.078086701212647824e+00
3.310000000000000000e+02,9.259926033485852415e+00,8.923219986235960022e+00,9.579210177125057513e+00,1.820749042628741488e-01,8.577938141639135949e+01,6.510000000000000000e+02,9.442000937748726841e+00,9.077851129222977988e+00
3.315000000000000000e+02,9.259728862115323977e+00,8.922979532820477289e+00,9.579105614363198740e+00,1.821122179980333156e-01,8.577574345983570936e+01,6.510000000000000000e+02,9.441841080113357876e+00,9.077616644117290079e+00
3.320000000000000000e+02,9.259532668155308954e+00,8.922740158214871542e+00,9.579001734440454996e+00,1.821494273238275230e-01,8.577212364650978316e+01,6.510000000000000000e+02,9.441682095479137615e+00,9.077383240831482070e+00
3.325000000000000000e+02,9.259337446726096488e+00,8.922501857498433608e+00,9.578898533156591455e+00,1.821865324004463549e-01,8.576852188493225526e+01,6.510000000000000000e+02,9.441523979126543509e+00,9.077150914325651243e+00
3.330000000000000000e+02,9.259143192972745240e+00,8.922264625773303592e+00,9.578796006342512825e+00,1.822235333887693709e-01,8.576493808409419728e+01,6.510000000000000000e+02,9.441366726361513528e+00,9.076919659583976951e+00
3.335000000000000000e+02,9.258949902064591342e+00,8.922028458164353637e+00,9.578694149849127371e+00,1.822604304509850837e-01,8.576137215345009679e+01,6.510000000000000000e+02,9.441210332515577619e+00,9.076689471613606841e+00
3.340000000000000000e+02,9.258757569195360304e+00,8.921793349819376218e+00,9.578592959553892783e+00,1.822972237491630454e-01,8.575782400291905105e+01,6.510000000000000000e+02,9.441054792944523655e+00,9.076460345446198730e+00
3.345000000000000000e+02,9.258566189583044448e+00,8.921559295908741305e+00,9.578492431356973924e+00,1.823339134469674216e-01,8.575429354288320383e+01,6.510000000000000000e+02,9.440900103030012147e+00,9.076232276136076749e+00
3.350000000000000000e+02,9.258375758469600925e+00,8.921326291625545579e+00,9.578392561187662579e+00,1.823704997090380697e-01,8.575078068418170574e+01,6.510000000000000000e+02,9.440746258178640105e+00,9.076005258760563521e+00
3.355000000000000000e+02,9.258186271120894872e+00,8.921094332185049325e+00,9.578293344992570013e+00,1.824069826995164401e-01,8.574728533810896636e+01,6.510000000000000000e+02,9.440593253820411590e+00,9.075779288421378155e+00
3.360000000000000000e+02,9.257997722826790010e+00,8.920863412824935779e+00,9.578194778748514437e+00,1.824433625841863083e-01,8.574380741641705583e+01,6.510000000000000000e+02,9.440441085410975930e+00,9.075554360242604091e+00
3.365000000000000000e+02,9.257810108900811130e+00,8.920633528805058887e+00,9.578096858451214501e+00,1.824796395296650608e-01,8.574034683130892631e+01,6.510000000000000000e+02,9.440289748430476635e+00,9.075330469371147402e+00
3.370000000000000000e+02,9.257623424680051727e+00,8.920404675407395345e+00,9.577999580123783829e+00,1.825158137027384497e-01,8.573690349543639400e+01,6.510000000000000000e+02,9.440139238382789344e+00,9.075107610977314110e+00
3.375000000000000000e+02,9.257437665525035442e+00,8.920176847935810116e+00,9.577902939811520966e+00,1.825518852709316076e-01,8.573347732189759540e+01,6.510000000000000000e+02,9.439989550795967688e+00,9.074885780254103196e+00
3.380000000000000000e+02,9.257252826819673430e+00,8.919950041716290912e+00,9.577806933583113747e+00,1.825878544029366779e-01,8.573006822423630524e+01,6.510000000000000000e+02,9.439840681222609220e+00,9.074664972416735864e+00
3.385000000000000000e+02,9.257068903971237717e+00,8.919724252096436601e+00,9.577711557533918452e+00,1.826237212676153632e-01,8.572667611644089902e+01,6.510000000000000000e+02,9.439692625238853552e+00,9.074445182703623658e+00
3.390000000000000000e+02,9.256885891290462354e+00,8.919499474445510501e+00,9.577616807778190022e+00,1.826594846632449975e-01,8.572330089170984024e+01,6.510000000000000000e+02,9.439545375953706241e+00,9.074226406627216690e+00
3.395000000000000000e+02,9.256703778408144956e+00,8.919275704154403073e+00,9.577522680455711424e+00,1.826951376249147385e-01,8.571994235450743815e+01,6.510000000000000000e+02,9.439398916033061582e+00,9.074008640783230106e+00
3.400000000000000000e+02,9.256522567770311127e+00,8.919052936635443629e+00,9.577429171739083813e+00,1.827306888644114891e-01,8.571660055229392583e+01,6.510000000000000000e+02,9.439253256634721367e+00,9.073791878905899111e+00
3.405000000000000000e+02,9.256342254875733033e+00,8.918831167322203157e+00,9.577336277803109255e+00,1.827661385530951754e-01,8.571327540079956009e+01,6.510000000000000000e+02,9.439108393428826460e+00,9.073576116322637830e+00
3.410000000000000000e+02,9.256162835245897114e+00,8.918610391669821169e+00,9.577243994856941001e+00,1.828014868631146206e-01,8.570996681618673563e+01,6.510000000000000000e+02,9.438964322109011817e+00,9.073361348382782410e+00
3.415000000000000000e+02,9.255984304424771381e+00,8.918390605154478123e+00,9.577152319129993430e+00,1.828367339676449932e-01,8.570667471504565071e+01,6.510000000000000000e+02,9.438821038392415375e+00,9.073147570457125610e+00
3.420000000000000000e+02,9.255806657978959961e+00,8.918171803273315490e+00,9.577061246877557110e+00,1.828718800397020616e-01,8.570339901439689356e+01,6.510000000000000000e+02,9.438678538018661968e+00,9.072934777939257955e+00
3.425000000000000000e+02,9.255629891497237693e+00,8.917953981544219033e+00,9.576970774375386242e+00,1.829069252541349055e-01,8.570013963168310056e+01,6.510000000000000000e+02,9.438536816751373237e+00,9.072722966243103926e+00
3.430000000000000000e+02,9.255454000590573216e+00,8.917737135506301982e+00,9.576880897919993529e+00,1.829418697849700681e-01,8.569689648476848731e+01,6.510000000000000000e+02,9.438395870375543950e+00,9.072512130805604258e+00
3.435000000000000000e+02,9.255278980891969098e+00,8.917521260719428966e+00,9.576791613831531436e+00,1.829767138076413280e-01,8.569366949193653227e+01,6.510000000000000000e+02,9.438255694699609677e+00,9.072302267084328520e+00
3.440000000000000000e+02,9.255104828056555988e+00,8.917306352763958444e+00,9.576702918454774505e+00,1.830114574981835107e-01,8.569045857189136939e+01,6.510000000000000000e+02,9.438116285554738027e+00,9.072093370558372172e+00
3.445000000000000000e+02,9.254931537761205362e+00,8.917092407240795993e+00,9.576614808152822178e+00,1.830461010327116556e-01,8.568726364375027060e+01,6.510000000000000000e+02,9.437977638793917379e+00,9.071885436728493346e+00
3.450000000000000000e+02,9.254759105704508215e+00,8.916879419771337467e+00,9.576527279309646090e+00,1.830806445885590217e-01,8.568408462704348949e+01,6.510000000000000000e+02,9.437839750293068874e+00,9.071678461115949332e+00
3.455000000000000000e+02,9.254587527606860320e+00,8.916667385997410378e+00,9.576440328334291152e+00,1.831150883429979448e-01,8.568092144171531288e+01,6.510000000000000000e+02,9.437702615949858043e+00,9.071472439263860821e+00
3.460000000000000000e+02,9.254416799210067879e+00,8.916456301581156652e+00,9.576353951655267593e+00,1.831494324737144019e-01,8.567777400811694122e+01,6.510000000000000000e+02,9.437566231683781837e+00,9.071267366736353921e+00
3.465000000000000000e+02,9.254246913262843321e+00,8.916246162204929604e+00,9.576268145722828251e+00,1.831836733031557141e-01,8.567464218979966972e+01,6.510000000000000000e+02,9.437430586565998425e+00,9.071063239959686442e+00
3.470000000000000000e+02,9.254077862803967491e+00,8.916036963570787677e+00,9.576182907011295597e+00,1.832178074963944081e-01,8.567152585582225299e+01,6.510000000000000000e+02,9.437295670300361650e+00,9.070860055307573333e+00
3.475000000000000000e+02,9.253909649430310580e+00,8.915828701400998924e+00,9.576098232010009426e+00,1.832518426423065394e-01,8.566842503765118977e+01,6.510000000000000000e+02,9.437161492072617008e+00,9.070657806788002375e+00
3.480000000000000000e+02,9.253742268968698781e+00,8.915621371437742582e+00,9.576014117235049028e+00,1.832857789207182897e-01,8.566533965725254518e+01,6.510000000000000000e+02,9.437028047889416627e+00,9.070456490047980935e+00
3.485000000000000000e+02,9.253575717266940615e+00,8.915414969443006044e+00,9.575930559221017546e+00,1.833196165123454069e-01,8.566226963699060093e+01,6.510000000000000000e+02,9.436895333779284911e+00,9.070256100754594542e+00
3.490000000000000000e+02,9.253409990193480539e+00,8.915209491198440972e+00,9.575847554522534111e+00,1.833533555978471286e-01,8.565921489962148883e+01,6.510000000000000000e+02,9.436763345791327140e+00,9.070056634595632161e+00
3.495000000000000000e+02,9.253245083637764878e+00,8.915004932505270929e+00,9.575765099715493278e+00,1.833869963585841312e-01,8.565617536829989831e+01,6.510000000000000000e+02,9.436632079996348565e+00,9.069858087279181191e+00
3.500000000000000000e+02,9.253080993509934515e+00,8.914801289184319799e+00,9.575683191397473593e+00,1.834205389772334271e-01,8.565315096657350580e+01,6.510000000000000000e+02,9.436501532487168831e+00,9.069660454532701976e+00
3.505000000000000000e+02,9.252917715740661464e+00,8.914598557075487761e+00,9.575601826188924193e+00,1.834539836355661979e-01,8.565014161837910933e+01,6.510000000000000000e+02,9.436371699376227440e+00,9.069463732105093712e+00
3.510000000000000000e+02,9.252755246280969459e+00,8.914396732038518678e+00,9.575521000721840537e+00,1.834873305167184221e-01,8.564714724804014168e+01,6.510000000000000000e+02,9.436242576797686965e+00,9.069267915764250176e+00
3.515000000000000000e+02,9.252593581102329878e+00,8.914195809951854343e+00,9.575440711653323334e+00,1.835205798038200276e-01,8.564416778026755139e+01,6.510000000000000000e+02,9.436114160906148740e+00,9.069073001298509240e+00
3.520000000000000000e+02,9.252432716196526741e+00,8.913995786713059033e+00,9.575360955661766482e+00,1.835537316805630204e-01,8.564120314015769964e+01,6.510000000000000000e+02,9.435986447877089844e+00,9.068878984515963637e+00
3.525000000000000000e+02,9.252272647575395581e+00,8.913796658238956283e+00,9.575281729444387935e+00,1.835867863317215964e-01,8.563825325318744319e+01,6.510000000000000000e+02,9.435859433907117122e+00,9.068685861243675816e+00
3.530000000000000000e+02,9.252113370550107518e+00,8.913598420465202565e+00,9.575203029720908532e+00,1.836197426893917406e-01,8.563531803141739829e+01,6.510000000000000000e+02,9.435733113239500369e+00,9.068493627860716444e+00
3.535000000000000000e+02,9.251954873539601110e+00,8.913401069346631900e+00,9.575124853224222576e+00,1.836525876844104233e-01,8.563239725497636812e+01,6.510000000000000000e+02,9.435607461224011061e+00,9.068302285855191158e+00
3.540000000000000000e+02,9.251797161005526959e+00,8.913204600856824200e+00,9.575047196713340369e+00,1.836853360697684179e-01,8.562949101107697913e+01,6.510000000000000000e+02,9.435482497075293296e+00,9.068111824935758847e+00
3.545000000000000000e+02,9.251640229039153951e+00,8.913009010987742897e+00,9.574970056962857967e+00,1.837179880313040414e-01,8.562659922670192714e+01,6.510000000000000000e+02,9.435358217070458409e+00,9.067922241007849493e+00
3.550000000000000000e+02,9.251484073751534254e+00,8.912814295750045801e+00,9.574893430766353575e+00,1.837505437550907839e-01,8.562372182920857711e+01,6.510000000000000000e+02,9.435234617506624843e+00,9.067733529996443664e+00
3.555000000000000000e+02,9.251328691273137395e+00,8.912620451172941216e+00,9.574817314938918855e+00,1.837830034274381408e-01,8.562085874632234095e+01,6.510000000000000000e+02,9.435111694700577090e+00,9.067545687845699476e+00
3.560000000000000000e+02,9.251174077754207303e+00,8.912427473303893066e+00,9.574741706313810496e+00,1.838153672354584656e-01,8.561800990614329976e+01,6.510000000000000000e+02,9.434989444989664520e+00,9.067358710518748310e+00
3.565000000000000000e+02,9.251020229363863479e+00,8.912235358208828728e+00,9.574666601744171501e+00,1.838476353658878570e-01,8.561517523712903710e+01,6.510000000000000000e+02,9.434867864729751474e+00,9.067172593997973706e+00
3.570000000000000000e+02,9.250867142290553957e+00,8.912044101971916987e+00,9.574591998099212020e+00,1.838798080064082130e-01,8.561235466810347816e+01,6.510000000000000000e+02,9.434746950296963419e+00,9.066987334284146272e+00
3.575000000000000000e+02,9.250714812742092619e+00,8.911853700695425928e+00,9.574517892269748032e+00,1.839118853445154689e-01,8.560954812825694660e+01,6.510000000000000000e+02,9.434626698086608698e+00,9.066802927397578316e+00
3.580000000000000000e+02,9.250563236945330559e+00,8.911664150499538195e+00,9.574444281165783721e+00,1.839438675693126357e-01,8.560675554714082125e+01,6.510000000000000000e+02,9.434507104514642251e+00,9.066619369376018867e+00
3.585000000000000000e+02,9.250412411146108127e+00,8.911475447522347437e+00,9.574371161712626588e+00,1.839757548685391764e-01,8.560397685466540452e+01,6.510000000000000000e+02,9.434388166014647581e+00,9.066436656277570449e+00
3.590000000000000000e+02,9.250262331608965383e+00,8.911287587920467601e+00,9.574298530857253908e+00,1.840075474316369974e-01,8.560121198109554541e+01,6.510000000000000000e+02,9.434269879040604323e+00,9.066254784177328219e+00
3.595000000000000000e+02,9.250112994617321505e+00,8.911100567867876521e+00,9.574226385563081365e+00,1.840392454475821560e-01,8.559846085705314067e+01,6.510000000000000000e+02,9.434152240064904049e+00,9.066073749169738960e+00
3.600000000000000000e+02,9.249964396473247419e+00,8.910914383556407969e+00,9.574154722813677409e+00,1.840708491063469676e-01,8.559572341351341151e+01,6.510000000000000000e+02,9.434035245579593720e+00,9.065893547366901117e+00
3.605000000000000000e+02,9.249816524421088815e+00,8.910729031195122829e+00,9.574083539609542726e+00,1.841023450325651456e-01,8.559299940889989955e+01,6.510000000000000000e+02,9.433918869453652434e+00,9.065714179388523419e+00
3.610000000000000000e+02,9.249669383820302571e+00,8.910544507011037396e+00,9.574012832968771036e+00,1.841337468966505742e-01,8.559028894672884746e+01,6.510000000000000000e+02,9.433803130716952978e+00,9.065535636923652163e+00
3.615000000000000000e+02,9.249522971117215775e+00,8.910360807248322246e+00,9.573942599928157549e+00,1.841650550227069416e-01,8.558759196071655140e+01,6.510000000000000000e+02,9.433688026139924077e+00,9.065357916094509250e+00
3.620000000000000000e+02,9.249377282687667901e+00,8.910177928168726780e+00,9.573872837540395864e+00,1.841962696009768752e-01,8.558490838323362482e+01,6.510000000000000000e+02,9.433573552288644137e+00,9.065181013086691664e+00
3.625000000000000000e+02,9.249232314925645682e+00,8.909995866051186653e+00,9.573803542877643125e+00,1.842273908226083334e-01,8.558223814699412912e+01,6.510000000000000000e+02,9.433459705748253654e+00,9.065004924103037709e+00
3.630000000000000000e+02,9.249088064243204954e+00,8.909814617191921471e+00,9.573734713029708132e+00,1.842584188785722776e-01,8.557958118505374046e+01,6.510000000000000000e+02,9.433346483121777482e+00,9.064829645364632427e+00
3.635000000000000000e+02,9.248944527070413812e+00,8.909634177904685259e+00,9.573666345103701403e+00,1.842893539608402298e-01,8.557693743080906756e+01,6.510000000000000000e+02,9.433233881031254597e+00,9.064655173109574804e+00
3.640000000000000000e+02,9.248801699855173197e+00,8.909454544519551433e+00,9.573598436223761610e+00,1.843201962608787547e-01,8.557430681799360173e+01,6.510000000000000000e+02,9.433121896116052341e+00,9.064481503594294054e+00
3.645000000000000000e+02,9.248659579063229330e+00,8.909275713384046114e+00,9.573530983532180016e+00,1.843509459703563946e-01,8.557168928067818570e+01,6.510000000000000000e+02,9.433010525033584059e+00,9.064308633092872824e+00
3.650000000000000000e+02,9.248518161178356678e+00,8.909097680862396729e+00,9.573463984187348785e+00,1.843816032818973438e-01,8.556908475327470853e+01,6.510000000000000000e+02,9.432899764460254133e+00,9.064136557896459223e+00
3.655000000000000000e+02,9.248377440393744209e+00,8.908920443335803796e+00,9.573397435365679442e+00,1.844121680654414452e-01,8.556649312771453708e+01,6.510000000000000000e+02,9.432789608459184905e+00,9.063965272328303513e+00
3.660000000000000000e+02,9.248237412068444740e+00,8.908743997202153153e+00,9.573331334259313152e+00,1.844426403521750579e-01,8.556391431756250654e+01,6.510000000000000000e+02,9.432680052420620243e+00,9.063794771716269238e+00
3.665000000000000000e+02,9.248098076222827757e+00,8.908568338875937798e+00,9.573265678077463647e+00,1.844730208218840484e-01,8.556134832284753600e+01,6.510000000000000000e+02,9.432571097044711195e+00,9.063625055400944319e+00
3.670000000000000000e+02,9.247959429410260057e+00,8.908393464788066041e+00,9.573200464048086999e+00,1.845033096678669327e-01,8.555879507929653016e+01,6.510000000000000000e+02,9.432462739078127711e+00,9.063456119742392403e+00
3.675000000000000000e+02,9.247821468201813389e+00,8.908219371386207897e+00,9.573135689413479810e+00,1.845335070833465374e-01,8.555625452297080358e+01,6.510000000000000000e+02,9.432354975285159426e+00,9.063287961118465574e+00
3.680000000000000000e+02,9.247684189185568115e+00,8.908046055134724028e+00,9.573071351435027410e+00,1.845636132622701930e-01,8.555372659025314874e+01,6.510000000000000000e+02,9.432247802447838225e+00,9.063120575923298006e+00
3.685000000000000000e+02,9.247547588966765986e+00,8.907873512513567960e+00,9.573007447387386293e+00,1.845936283979472681e-01,8.555121121785016669e+01,6.510000000000000000e+02,9.432141217364712560e+00,9.062953960568819411e+00
3.690000000000000000e+02,9.247411664167886514e+00,8.907701740019062342e+00,9.572943974563226988e+00,1.846235526846479735e-01,8.554870834279417124e+01,6.510000000000000000e+02,9.432035216852534987e+00,9.062788111483238040e+00
3.695000000000000000e+02,9.247276411428199339e+00,8.907530734163959352e+00,9.572880930271121969e+00,1.846533863169460554e-01,8.554621790243469093e+01,6.510000000000000000e+02,9.431929797745144839e+00,9.062623025111252062e+00
3.700000000000000000e+02,9.247141827403810410e+00,8.907360491477485098e+00,9.572818311834577543e+00,1.846831294893436781e-01,8.554373983443906582e+01,6.510000000000000000e+02,9.431824956893155587e+00,9.062458697914467010e+00
3.705000000000000000e+02,9.247007908767784556e+00,8.907191008504460328e+00,9.572756116596652376e+00,1.847127823957089854e-01,8.554127407679430917e+01,6.510000000000000000e+02,9.431720691163492987e+00,9.062295126372076126e+00
3.710000000000000000e+02,9.246874652209584156e+00,8.907022281805557995e+00,9.572694341914871785e+00,1.847423452310615888e-01,8.553882056779760035e+01,6.510000000000000000e+02,9.431616997440645633e+00,9.062132306978522678e+00
3.715000000000000000e+02,9.246742054435717506e+00,8.906854307957431161e+00,9.572632985162869090e+00,1.847718181911971458e-01,8.553637924606776721e+01,6.510000000000000000e+02,9.431513872626915429e+00,9.061970236244521359e+00
3.720000000000000000e+02,9.246610112168786699e+00,8.906687083552419892e+00,9.572572043729213220e+00,1.848012014702001826e-01,8.553395005052689726e+01,6.510000000000000000e+02,9.431411313638985661e+00,9.061808910698585962e+00
3.725000000000000000e+02,9.246478822148059606e+00,8.906520605199075291e+00,9.572511515018945261e+00,1.848304952643411159e-01,8.553153292041223210e+01,6.510000000000000000e+02,9.431309317412402748e+00,9.061648326883718241e+00
3.730000000000000000e+02,9.246348181129128818e+00,8.906354869521193152e+00,9.572451396451766570e+00,1.848596997680407583e-01,8.552912779526828047e+01,6.510000000000000000e+02,9.431207880897169105e+00,9.061488481361088532e+00
3.735000000000000000e+02,9.246218185883721574e+00,8.906189873157730474e+00,9.572391685464873845e+00,1.848888151775784361e-01,8.552673461494461549e+01,6.510000000000000000e+02,9.431107001061299400e+00,9.061329370706143749e+00
3.740000000000000000e+02,9.246088833199676671e+00,8.906025612764278065e+00,9.572332379508928568e+00,1.849178416882773790e-01,8.552435331959441100e+01,6.510000000000000000e+02,9.431006674887953523e+00,9.061170991511399819e+00
3.745000000000000000e+02,9.245960119881523553e+00,8.905862085010971541e+00,9.572273476049701912e+00,1.849467794965697909e-01,8.552198384968573919e+01,6.510000000000000000e+02,9.430906899378094010e+00,9.061013340384954873e+00
3.750000000000000000e+02,9.245832042342607693e+00,8.905699286583230290e+00,9.572214972570987968e+00,1.849756290866393094e-01,8.551962613856525763e+01,6.510000000000000000e+02,9.430807671429246142e+00,9.060856413255967468e+00
3.755000000000000000e+02,9.245704597489705634e+00,8.905537214182841055e+00,9.572156866570150413e+00,1.850043906046341113e-01,8.551728012858525574e+01,6.510000000000000000e+02,9.430708988094339773e+00,9.060700206885071495e+00
3.760000000000000000e+02,9.245577782517727883e+00,8.905375864526115848e+00,9.572099155557218353e+00,1.850330640033563401e-01,8.551494576735989028e+01,6.510000000000000000e+02,9.430610846521084056e+00,9.060544718514371709e+00
3.765000000000000000e+02,9.245451594294491926e+00,8.905215234343879516e+00,9.572041837061254554e+00,1.850616494792293176e-01,8.551262299655051891e+01,6.510000000000000000e+02,9.430513243773720689e+00,9.060389944815263163e+00
3.770000000000000000e+02,9.245326029703416992e+00,8.905055320382961881e+00,9.571984908624678212e+00,1.850901472285702010e-01,8.551031175811263552e+01,6.510000000000000000e+02,9.430416176931986527e+00,9.060235882474847458e+00
3.775000000000000000e+02,9.245201085643852679e+00,8.904896119404327237e+00,9.571928367803471005e+00,1.851185574481999385e-01,8.550801199430198096e+01,6.510000000000000000e+02,9.430319643092053283e+00,9.060082528195653850e+00
3.780000000000000000e+02,9.245076759030229852e+00,8.904737628184701492e+00,9.571872212167798821e+00,1.851468803346474623e-01,8.550572364765854161e+01,6.510000000000000000e+02,9.430223639364875510e+00,9.059929878695582417e+00
3.785000000000000000e+02,9.244953046792605988e+00,8.904579843513671378e+00,9.571816439306331858e+00,1.851751160846662192e-01,8.550344666101685220e+01,6.510000000000000000e+02,9.430128162877272402e+00,9.059777930707939575e+00
3.790000000000000000e+02,9.244829945876684718e+00,8.904422762198500152e+00,9.571761046818878071e+00,1.852032648954689276e-01,8.550118097750626589e+01,6.510000000000000000e+02,9.430033210772153396e+00,9.059626680981217817e+00
3.795000000000000000e+02,9.244707453242972051e+00,8.904266381060784497e+00,9.571706032321388946e+00,1.852313269637448911e-01,8.549892654053491015e+01,6.510000000000000000e+02,9.429938780206716942e+00,9.059476126279227159e+00
3.800000000000000000e+02,9.244585565867771138e+00,8.904110696935289226e+00,9.571651393444550848e+00,1.852593024863635474e-01,8.549668329380844511e+01,6.510000000000000000e+02,9.429844868354134491e+00,9.059326263381406008e+00
3.805000000000000000e+02,9.244464280742445084e+00,8.903955706672100234e+00,9.571597127830386853e+00,1.852871916611711633e-01,8.549445118131662014e+01,6.510000000000000000e+02,9.429751472403616219e+00,9.059177089081273948e+00
3.810000000000000000e+02,9.244343592494127293e+00,8.903801407135430779e+00,9.571543233138608997e+00,1.853149958873915870e-01,8.549223010378797483e+01,6.510000000000000000e+02,9.429658588381517603e+00,9.059028596606735206e+00
3.815000000000000000e+02,9.244223498904101888e+00,8.903647795204031823e+00,9.571489707042198702e+00,1.853427149783925809e-01,8.549002001968635511e+01,6.510000000000000000e+02,9.429566213882493386e+00,9.058880783925708613e+00
3.820000000000000000e+02,9.244103998639289443e+00,8.903494867770866961e+00,9.571436547227198943e+00,1.853703483078436021e-01,8.548782090369066111e+01,6.510000000000000000e+02,9.429474346947133157e+00,9.058733650331445730e+00
3.825000000000000000e+02,9.243985088750712009e+00,8.903342621744080532e+00,9.571383751395662998e+00,1.853978960721282820e-01,8.548563270091347022e+01,6.510000000000000000e+02,9.429382984822840541e+00,9.058587192678583477e+00
3.830000000000000000e+02,9.243866766304078553e+00,8.903191054045670683e+00,9.571331317259575755e+00,1.854253584695466361e-01,8.548345535674457096e+01,6.510000000000000000e+02,9.429292124773624550e+00,9.058441407834530779e+00
3.835000000000000000e+02,9.243749028380095822e+00,8.903040161611782466e+00,9.571279242547646504e+00,1.854527356969471741e-01,8.548128881685545366e+01,6.510000000000000000e+02,9.429201764077044245e+00,9.058296292683149176e+00
3.840000000000000000e+02,9.243631872074063338e+00,8.902889941391043394e+00,9.571227525001660297e+00,1.854800279523474982e-01,8.547913302719265971e+01,6.510000000000000000e+02,9.429111900026411419e+00,9.058151844121715257e+00
3.845000000000000000e+02,9.243515294495685097e+00,8.902740390348386157e+00,9.571176162377550867e+00,1.855072354331109841e-01,8.547698793397370309e+01,6.510000000000000000e+02,9.429022529928795748e+00,9.058008059062574446e+00
3.850000000000000000e+02,9.243399292769316489e+00,8.902591505461133536e+00,9.571125152444773576e+00,1.855343583368363192e-01,8.547485348369175995e+01,6.510000000000000000e+02,9.428933651106152780e+00,9.057864934432480197e+00
3.855000000000000000e+02,9.243283864033726260e+00,8.902443283722131895e+00,9.571074492985836457e+00,1.855613968608908482e-01,8.547272962311120637e+01,6.510000000000000000e+02,9.428845260894616942e+00,9.057722467172835579e+00
3.860000000000000000e+02,9.243169005441671970e+00,8.902295722137941070e+00,9.571024181796524033e+00,1.855883512031126503e-01,8.547061629925988768e+01,6.510000000000000000e+02,9.428757356644783982e+00,9.057580654238558182e+00
3.865000000000000000e+02,9.243054714160457763e+00,8.902148817726168062e+00,9.570974216686725100e+00,1.856152215612036083e-01,8.546851345943909450e+01,6.510000000000000000e+02,9.428669935721661233e+00,9.057439492599254294e+00
3.870000000000000000e+02,9.242940987371500938e+00,8.902002567520606036e+00,9.570924595479457508e+00,1.856420081324034466e-01,8.546642105121549093e+01,6.510000000000000000e+02,9.428582995503903774e+00,9.057298979239098102e+00
3.875000000000000000e+02,9.242827822270518467e+00,8.901856968568839790e+00,9.570875316009184175e+00,1.856687111149389613e-01,8.546433902242503677e+01,6.510000000000000000e+02,9.428496533385457568e+00,9.057159111155579367e+00
3.880000000000000000e+02,9.242715216067191264e+00,8.901712017929721554e+00,9.570826376125813439e+00,1.856953307062961245e-01,8.546226732116609526e+01,6.510000000000000000e+02,9.428410546773486445e+00,9.057019885360894307e+00
3.885000000000000000e+02,9.242603165984830227e+00,8.901567712680208189e+00,9.570777773691734325e+00,1.857218671036417468e-01,8.546020589579327975e+01,6.510000000000000000e+02,9.428325033088471585e+00,9.056881298881188869e+00
3.890000000000000000e+02,9.242491669261122311e+00,8.901424049905980240e+00,9.570729506581050927e+00,1.857483205054123176e-01,8.545815469493184935e+01,6.510000000000000000e+02,9.428239989766534990e+00,9.056743348755711409e+00
3.895000000000000000e+02,9.242380723147423538e+00,8.901281026708323552e+00,9.570681572679545113e+00,1.857746911086059771e-01,8.545611366746361170e+01,6.510000000000000000e+02,9.428155414256030653e+00,9.056606032038818199e+00
3.900000000000000000e+02,9.242270324908833601e+00,8.901138640199821594e+00,9.570633969890065984e+00,1.858009791112584519e-01,8.545408276252911151e+01,6.510000000000000000e+02,9.428071304020091858e+00,9.056469345797573567e+00
3.905000000000000000e+02,9.242160471824368173e+00,8.900996887516631872e+00,9.570586696124703252e+00,1.858271847108564911e-01,8.545206192953038737e+01,6.510000000000000000e+02,9.427987656535224303e+00,9.056333287113512043e+00
3.910000000000000000e+02,9.242051161186433106e+00,8.900855765790709029e+00,9.570539749308935029e+00,1.858533081050856850e-01,8.545005111812112375e+01,6.510000000000000000e+02,9.427904469291519263e+00,9.056197853081346949e+00
3.915000000000000000e+02,9.241942390301110422e+00,8.900715272176082493e+00,9.570493127380679255e+00,1.858793494912245048e-01,8.544805027821188048e+01,6.510000000000000000e+02,9.427821739792335620e+00,9.056063040809886999e+00
3.920000000000000000e+02,9.241834156487744423e+00,8.900575403843340894e+00,9.570446828290634755e+00,1.859053090665189478e-01,8.544605935996266055e+01,6.510000000000000000e+02,9.427739465554264342e+00,9.055928847421226280e+00
3.925000000000000000e+02,9.241726457079044721e+00,8.900436157971730822e+00,9.570400850001812287e+00,1.859311870290695223e-01,8.544407831378481433e+01,6.510000000000000000e+02,9.427657644108112578e+00,9.055795270049975088e+00
3.930000000000000000e+02,9.241619285016822616e+00,8.900297531750993585e+00,9.570355190488777808e+00,1.859569760835384500e-01,8.544210700614898713e+01,6.510000000000000000e+02,9.427576261100361066e+00,9.055662308933284166e+00
3.935000000000000000e+02,9.241512641063035716e+00,8.900159522386447364e+00,9.570309847740352538e+00,1.859826822136955715e-01,8.544014545301128294e+01,6.510000000000000000e+02,9.427495323276730232e+00,9.055529958849339422e+00
3.940000000000000000e+02,9.241406523614182689e+00,8.900022127101555824e+00,9.570264819755854191e+00,1.860083073592804226e-01,8.543819362510545545e+01,6.510000000000000000e+02,9.427414830973464888e+00,9.055398216254902266e+00
3.945000000000000000e+02,9.241300930055965424e+00,8.899885343122823755e+00,9.570220104547768614e+00,1.860338517180610551e-01,8.543625147383829699e+01,6.510000000000000000e+02,9.427334781774025174e+00,9.055267078337903897e+00
3.950000000000000000e+02,9.241195857787879220e+00,8.899749167689895657e+00,9.570175700139706976e+00,1.860593154861930054e-01,8.543431895087503847e+01,6.510000000000000000e+02,9.427255173274073030e+00,9.055136542301685409e+00
3.955000000000000000e+02,9.241091304221505709e+00,8.899613598064808784e+00,9.570131604569208861e+00,1.860846988614839326e-01,8.543239600810868239e+01,6.510000000000000000e+02,9.427176003082989197e+00,9.055006605360020444e+00
3.960000000000000000e+02,9.240987266781775844e+00,8.899478631511787086e+00,9.570087815883796978e+00,1.861100020405506428e-01,8.543048259768242758e+01,6.510000000000000000e+02,9.427097268822324239e+00,9.054877264741225673e+00
3.965000000000000000e+02,9.240883742906451204e+00,8.899344265316596392e+00,9.570044332142556343e+00,1.861352252208242630e-01,8.542857867198074473e+01,6.510000000000000000e+02,9.427018968127274690e+00,9.054748517685627718e+00
3.970000000000000000e+02,9.240780730046468605e+00,8.899210496772996137e+00,9.570001151417683261e+00,1.861603685988733881e-01,8.542668418363501814e+01,6.510000000000000000e+02,9.426941098645341910e+00,9.054620361447597077e+00
3.975000000000000000e+02,9.240678225664717971e+00,8.899077323188562261e+00,9.569958271791723092e+00,1.861854323714302872e-01,8.542479908550137679e+01,6.510000000000000000e+02,9.426863658036149118e+00,9.054492793293288599e+00
3.980000000000000000e+02,9.240576227237383478e+00,8.898944741878898057e+00,9.569915691360982635e+00,1.862104167355315421e-01,8.542292333068549226e+01,6.510000000000000000e+02,9.426786643972913993e+00,9.054365810501852962e+00
3.985000000000000000e+02,9.240474732253460388e+00,8.898812750174815989e+00,9.569873408231126533e+00,1.862353218872143112e-01,8.542105687253310009e+01,6.510000000000000000e+02,9.426710054140674089e+00,9.054239410366246688e+00
3.990000000000000000e+02,9.240373738214140431e+00,8.898681345423623767e+00,9.569831420520168663e+00,1.862601480233343210e-01,8.541919966461922797e+01,6.510000000000000000e+02,9.426633886237475224e+00,9.054113590190805638e+00
3.995000000000000000e+02,9.240273242632952133e+00,8.898550524978784182e+00,9.569789726356926707e+00,1.862848953402622409e-01,8.541735166075041263e+01,6.510000000000000000e+02,9.426558137973213292e+00,9.053988347292689198e+00
4.000000000000000000e+02,9.240173243036332806e+00,8.898420286207592511e+00,9.569748323882786067e+00,1.863095640346296433e-01,8.541551281497534376e+01,6.510000000000000000e+02,9.426482807070962977e+00,9.053863679001702636e+00
4.005000000000000000e+02,9.240073736962935769e+00,8.898290626490155120e+00,9.569707211249255607e+00,1.863341543018869062e-01,8.541368308157160527e+01,6.510000000000000000e+02,9.426407891264823036e+00,9.053739582661050278e+00
4.010000000000000000e+02,9.239974721963358562e+00,8.898161543215818980e+00,9.569666386620365728e+00,1.863586663390506548e-01,8.541186241504152576e+01,6.510000000000000000e+02,9.426333388302410299e+00,9.053616055624308601e+00
4.015000000000000000e+02,9.239876195600917441e+00,8.898033033789925383e+00,9.569625848170144167e+00,1.863831003418647825e-01,8.541005077012550828e+01,6.510000000000000000e+02,9.426259295942781335e+00,9.053493095259051771e+00
4.020000000000000000e+02,9.239778155451046970e+00,8.897905095627493210e+00,9.569585594083479307e+00,1.864074565064307853e-01,8.540824810179154269e+01,6.510000000000000000e+02,9.426185611957476951e+00,9.053370698944615214e+00
4.025000000000000000e+02,9.239680599101159686e+00,8.897777726156046896e+00,9.569545622557578568e+00,1.864317350285105146e-01,8.540645436523213618e+01,6.510000000000000000e+02,9.426112334129671311e+00,9.053248864072649837e+00
4.030000000000000000e+02,9.239583520336971389e+00,8.897650922815467212e+00,9.569505931798834908e+00,1.864559326806623785e-01,8.540466944411434724e+01,6.510000000000000000e+02,9.426039453017633463e+00,9.053127587656307540e+00
4.035000000000000000e+02,9.239486920547514970e+00,8.897524683060305861e+00,9.569466520025606826e+00,1.864800530489309494e-01,8.540289336515374430e+01,6.510000000000000000e+02,9.425966973596446863e+00,9.053006867498584853e+00
4.040000000000000000e+02,9.239390797406025868e+00,8.897399004352559260e+00,9.569427385467008662e+00,1.865040963743468949e-01,8.540112608515558179e+01,6.510000000000000000e+02,9.425894893780373707e+00,9.052886701031678029e+00
4.045000000000000000e+02,9.239295148547924441e+00,8.897273884165770141e+00,9.569388526362622827e+00,1.865280628524763062e-01,8.539936756021269559e+01,6.510000000000000000e+02,9.425823211400400581e+00,9.052767085695448301e+00
4.050000000000000000e+02,9.239199971620468688e+00,8.897149319979384074e+00,9.569349940962183609e+00,1.865519526776666104e-01,8.539761774663951144e+01,6.510000000000000000e+02,9.425751924298134909e+00,9.052648018942802466e+00
4.055000000000000000e+02,9.239105264282361674e+00,8.897025309293315587e+00,9.569311627527483211e+00,1.865757660457447176e-01,8.539587660096560739e+01,6.510000000000000000e+02,9.425681030328107113e+00,9.052529498236616234e+00
4.060000000000000000e+02,9.239011024204202727e+00,8.896901849616670077e+00,9.569273584330174387e+00,1.865995031515997049e-01,8.539414407994321721e+01,6.510000000000000000e+02,9.425610527355802404e+00,9.052411521052603049e+00
4.065000000000000000e+02,9.238917248984481745e+00,8.896778938483377530e+00,9.569235809652383296e+00,1.866231642656382694e-01,8.539242013902351403e+01,6.510000000000000000e+02,9.425540413250120153e+00,9.052294084718843337e+00
4.070000000000000000e+02,9.238823934322407894e+00,8.896656573409801538e+00,9.569198301786579819e+00,1.866467513751317309e-01,8.539070469920747541e+01,6.510000000000000000e+02,9.425470685697540318e+00,9.052177182947277245e+00
4.075000000000000000e+02,9.238731080007227092e+00,8.896534751949904063e+00,9.569161059035590000e+00,1.866702628016627119e-01,8.538899775570594386e+01,6.510000000000000000e+02,9.425401342808889638e+00,9.052060817205564547e+00
4.080000000000000000e+02,9.238638683756066783e+00,8.896413471648523696e+00,9.569124079713116515e+00,1.866936987395908520e-01,8.538729926614307431e+01,6.510000000000000000e+02,9.425332382495657413e+00,9.051944985016474376e+00
4.085000000000000000e+02,9.238546743297273878e+00,8.896292730071939658e+00,9.569087362142640885e+00,1.867170593829470537e-01,8.538560918835327129e+01,6.510000000000000000e+02,9.425263802680222014e+00,9.051829683914327518e+00
4.090000000000000000e+02,9.238455256370132318e+00,8.896172524794121017e+00,9.569050904658324086e+00,1.867403449263170534e-01,8.538392748037612989e+01,6.510000000000000000e+02,9.425195601296449510e+00,9.051714911443815126e+00
4.095000000000000000e+02,9.238364220725754805e+00,8.896052853403686456e+00,9.569014705603528625e+00,1.867635555633558042e-01,8.538225410047243713e+01,6.510000000000000000e+02,9.425127776289111026e+00,9.051600665162398585e+00
4.100000000000000000e+02,9.238273634126363376e+00,8.895933713497013784e+00,9.568978763332891546e+00,1.867866914879031393e-01,8.538058900711132537e+01,6.510000000000000000e+02,9.425060325614266432e+00,9.051486942638460320e+00
4.105000000000000000e+02,9.238183494345292956e+00,8.895815102684988318e+00,9.568943076208530130e+00,1.868097528934737905e-01,8.537893215896991705e+01,6.510000000000000000e+02,9.424993247238766969e+00,9.051373741451818944e+00
4.110000000000000000e+02,9.238093799166884779e+00,8.895697018587958027e+00,9.568907642605147146e+00,1.868327399737226280e-01,8.537728351493174728e+01,6.510000000000000000e+02,9.424926539140608739e+00,9.051261059193162595e+00
4.115000000000000000e+02,9.238004546386621385e+00,8.895579458836397890e+00,9.568872460906877819e+00,1.868556529218418361e-01,8.537564303408873911e+01,6.510000000000000000e+02,9.424860199308463748e+00,9.051148893464780798e+00
4.120000000000000000e+02,9.237915733811005836e+00,8.895462421074899595e+00,9.568837529507524309e+00,1.868784919312118376e-01,8.537401067573941305e+01,6.510000000000000000e+02,9.424794225742218146e+00,9.051037241879793527e+00
4.125000000000000000e+02,9.237827359257956061e+00,8.895345902955661188e+00,9.568802846810516627e+00,1.869012571947984702e-01,8.537238639939579343e+01,6.510000000000000000e+02,9.424728616452753727e+00,9.050926102063156620e+00
4.130000000000000000e+02,9.237739420555854508e+00,8.895229902141672085e+00,9.568768411228612436e+00,1.869239489050614211e-01,8.537077016476588653e+01,6.510000000000000000e+02,9.424663369460915874e+00,9.050815471650793143e+00
4.135000000000000000e+02,9.237651915543990455e+00,8.895114416307018601e+00,9.568734221185014377e+00,1.869465672546975488e-01,8.536916193176186596e+01,6.510000000000000000e+02,9.424598482798687726e+00,9.050705348289293184e+00
4.140000000000000000e+02,9.237564842072277571e+00,8.894999443137391992e+00,9.568700275111945430e+00,1.869691124365022161e-01,8.536756166049511307e+01,6.510000000000000000e+02,9.424533954508779843e+00,9.050595729635773523e+00
4.145000000000000000e+02,9.237478195651307900e+00,8.894884980327795176e+00,9.568666571450410885e+00,1.869915819226539433e-01,8.536596926684329389e+01,6.510000000000000000e+02,9.424469777573960982e+00,9.050486613728654817e+00
4.150000000000000000e+02,9.237391973501948073e+00,8.894771025584184088e+00,9.568633108652166541e+00,1.870139751522983118e-01,8.536438469902050485e+01,6.510000000000000000e+02,9.424405948654248633e+00,9.050377998349649289e+00
4.155000000000000000e+02,9.237306176527022572e+00,8.894657576622847728e+00,9.568599885178436182e+00,1.870362958130770137e-01,8.536280797485575533e+01,6.510000000000000000e+02,9.424342472340100585e+00,9.050269880713946336e+00
4.160000000000000000e+02,9.237220802619287241e+00,8.894544631172006888e+00,9.568566899499060696e+00,1.870585440963177248e-01,8.536123905526194733e+01,6.510000000000000000e+02,9.424279346715605854e+00,9.050162258522970404e+00
4.165000000000000000e+02,9.237135849681912703e+00,8.894432186968396437e+00,9.568534150093604751e+00,1.870807201935902053e-01,8.535967790134694155e+01,6.510000000000000000e+02,9.424216569875502714e+00,9.050055129488322692e+00
4.170000000000000000e+02,9.237051315628551862e+00,8.894320241759668733e+00,9.568501635451379883e+00,1.871028242961969845e-01,8.535812447441479378e+01,6.510000000000000000e+02,9.424154139924748819e+00,9.049948491332356681e+00
4.175000000000000000e+02,9.236967198383240429e+00,8.894208793302455618e+00,9.568469354070295196e+00,1.871248565951278975e-01,8.535657873596366585e+01,6.510000000000000000e+02,9.424092054978368438e+00,9.049842341788112421e+00
4.180000000000000000e+02,9.236883495880189088e+00,8.894097839366416736e+00,9.568437304457749093e+00,1.871468172814781394e-01,8.535504064768242927e+01,6.510000000000000000e+02,9.424030313161667394e+00,9.049736678598712558e+00
4.185000000000000000e+02,9.236800206064160079e+00,8.893987377728867827e+00,9.568405485129698462e+00,1.871687065455220900e-01,8.535351017145683272e+01,6.510000000000000000e+02,9.423968912609680615e+00,9.049631499518637767e+00
4.190000000000000000e+02,9.236717324255355521e+00,8.893877406179132805e+00,9.568373894611550412e+00,1.871905243964220034e-01,8.535198722062283139e+01,6.510000000000000000e+02,9.423907848651777996e+00,9.049526799858934822e+00
4.195000000000000000e+02,9.236634849591858654e+00,8.893767922513978519e+00,9.568342531438005949e+00,1.872122711055305699e-01,8.535047177914731265e+01,6.510000000000000000e+02,9.423847120697388391e+00,9.049422578486328916e+00
4.200000000000000000e+02,9.236552781524439482e+00,8.893658924543155209e+00,9.568311394152232197e+00,1.872339469643760079e-01,8.534896383678271548e+01,6.510000000000000000e+02,9.423786728488813935e+00,9.049318834560063252e+00
4.205000000000000000e+02,9.236471118038570793e+00,8.893550410085305558e+00,9.568280481305668772e+00,1.872555521631087960e-01,8.534746335617660407e+01,6.510000000000000000e+02,9.423726670201679312e+00,9.049215565875462275e+00
4.210000000000000000e+02,9.236389857129585934e+00,8.893442376969771246e+00,9.568249791459683351e+00,1.872770868909242048e-01,8.534597030016064423e+01,6.510000000000000000e+02,9.423666944020510527e+00,9.049112770238661341e+00
4.215000000000000000e+02,9.236308996803124671e+00,8.893334823034919623e+00,9.568219323183150493e+00,1.872985513371749067e-01,8.534448463175935728e+01,6.510000000000000000e+02,9.423607548140299883e+00,9.049010445465949459e+00
4.220000000000000000e+02,9.236228535074641144e+00,8.893227746128472333e+00,9.568189075055355985e+00,1.873199456910938920e-01,8.534300631418075511e+01,6.510000000000000000e+02,9.423548480765735036e+00,9.048908589383545475e+00
4.225000000000000000e+02,9.236148469969478469e+00,8.893121144107245968e+00,9.568159045663112039e+00,1.873412701421655335e-01,8.534153531081800281e+01,6.510000000000000000e+02,9.423489740111644863e+00,9.048807199827312076e+00
4.230000000000000000e+02,9.236068799522966444e+00,8.893015014840273125e+00,9.568129233602716610e+00,1.873625248783208630e-01,8.534007158525038506e+01,6.510000000000000000e+02,9.423431324401287057e+00,9.048706274644645831e+00
4.235000000000000000e+02,9.235989521779909950e+00,8.892909356204492966e+00,9.568099637477818220e+00,1.873837100887625062e-01,8.533861510123490746e+01,6.510000000000000000e+02,9.423373231868671596e+00,9.048605811691148304e+00
4.240000000000000000e+02,9.235910634795162721e+00,8.892804166086149209e+00,9.568070255901453436e+00,1.874048259612804135e-01,8.533716582271595996e+01,6.510000000000000000e+02,9.423315460756443329e+00,9.048505808833882114e+00
4.245000000000000000e+02,9.235832134731975174e+00,8.892699442384351727e+00,9.568041087495185337e+00,1.874258727176557338e-01,8.533572367871175857e+01,6.510000000000000000e+02,9.423258007449630824e+00,9.048406262014319523e+00
4.250000000000000000e+02,9.235754021011324255e+00,8.892595183003988879e+00,9.568012130888261524e+00,1.874468505219304137e-01,8.533428865839745470e+01,6.510000000000000000e+02,9.423200871533254031e+00,9.048307170489394480e+00
4.255000000000000000e+02,9.235676292279867639e+00,8.892491385861459818e+00,9.567983384719203954e+00,1.874677595522008799e-01,8.533286073665192362e+01,6.510000000000000000e+02,9.423144051832069934e+00,9.048208532727667119e+00
4.260000000000000000e+02,9.235598946630766193e+00,8.892388048882644114e+00,9.567954847634005944e+00,1.874885999955219484e-01,8.533143987813561182e+01,6.510000000000000000e+02,9.423087546626288002e+00,9.048110346635244383e+00
4.265000000000000000e+02,9.235521982166885024e+00,8.892285170002619310e+00,9.567926518287181992e+00,1.875093720393448959e-01,8.533002604769033894e+01,6.510000000000000000e+02,9.423031354206228727e+00,9.048012610127539546e+00
4.270000000000000000e+02,9.235445397000587420e+00,8.892182747165419343e+00,9.567898395341995155e+00,1.875300758700380044e-01,8.532861921033516239e+01,6.510000000000000000e+02,9.422975472870625424e+00,9.047915321130549415e+00
4.275000000000000000e+02,9.235369189253420430e+00,8.892080778325150092e+00,9.567870477469377022e+00,1.875507116746913117e-01,8.532721933126106251e+01,6.510000000000000000e+02,9.422919900928111048e+00,9.047818477578728036e+00
4.280000000000000000e+02,9.235293357056598040e+00,8.891979261444571847e+00,9.567842763348744839e+00,1.875712796396372672e-01,8.532582637583936958e+01,6.510000000000000000e+02,9.422864636696234086e+00,9.047722077416961994e+00
4.285000000000000000e+02,9.235217898550210691e+00,8.891878194494754695e+00,9.567815251666972998e+00,1.875917799511453710e-01,8.532444030960741088e+01,6.510000000000000000e+02,9.422809678501355535e+00,9.047626118599065848e+00
4.290000000000000000e+02,9.235142811883926939e+00,8.891777575458343463e+00,9.567787941119636486e+00,1.876122127949604590e-01,8.532306109828118679e+01,6.510000000000000000e+02,9.422755024678886926e+00,9.047530599088966952e+00
4.295000000000000000e+02,9.235068095216831807e+00,8.891677402325424140e+00,9.567760830409628880e+00,1.876325783567198702e-01,8.532168870775264224e+01,6.510000000000000000e+02,9.422700673573551455e+00,9.047435516860112159e+00
4.300000000000000000e+02,9.234993746717162111e+00,8.891577673096326961e+00,9.567733918248636726e+00,1.876528768219540011e-01,8.532032310408465037e+01,6.510000000000000000e+02,9.422646623539117527e+00,9.047340869895208471e+00
4.305000000000000000e+02,9.234919764561819733e+00,8.891478385780104077e+00,9.567707203355348966e+00,1.876731083757635643e-01,8.531896425350194590e+01,6.510000000000000000e+02,9.422592872937581632e+00,9.047246656186056057e+00
4.310000000000000000e+02,9.234846146937352174e+00,8.891379538394104998e+00,9.567680684456727036e+00,1.876932732030516526e-01,8.531761212240934356e+01,6.510000000000000000e+02,9.422539420140402910e+00,9.047152873734299661e+00
4.315000000000000000e+02,9.234772892038870751e+00,8.891281128966353364e+00,9.567654360287679793e+00,1.877133714885705074e-01,8.531626667737155856e+01,6.510000000000000000e+02,9.422486263527440897e+00,9.047059520550298828e+00
4.320000000000000000e+02,9.234699998070805549e+00,8.891183155532656812e+00,9.567628229590365407e+00,1.877334034165066556e-01,8.531492788512726122e+01,6.510000000000000000e+02,9.422433401487312565e+00,9.046966594654298532e+00
4.325000000000000000e+02,9.234627463246503964e+00,8.891085616138145298e+00,9.567602291115170132e+00,1.877533691711746611e-01,8.531359571258167307e+01,6.510000000000000000e+02,9.422380832417678320e+00,9.046874094075327832e+00
4.330000000000000000e+02,9.234555285788257351e+00,8.890988508836182191e+00,9.567576543619866314e+00,1.877732689366943541e-01,8.531227012680700739e+01,6.510000000000000000e+02,9.422328554724950678e+00,9.046782016851562247e+00
4.335000000000000000e+02,9.234483463927173119e+00,8.890891831690300506e+00,9.567550985869837987e+00,1.877931028962527560e-01,8.531095109503981178e+01,6.510000000000000000e+02,9.422276566823425625e+00,9.046690361030920613e+00
4.340000000000000000e+02,9.234411995903091253e+00,8.890795582772064165e+00,9.567525616637963637e+00,1.878128712333981820e-01,8.530963858467984551e+01,6.510000000000000000e+02,9.422224867136488768e+00,9.046599124669693737e+00
4.345000000000000000e+02,9.234340876809785215e+00,8.890699760161622223e+00,9.567500434704220069e+00,1.878325718200312411e-01,8.530833250415663827e+01,6.510000000000000000e+02,9.422173448629816761e+00,9.046508304989753668e+00
4.350000000000000000e+02,9.234270106257998378e+00,8.890604361948206247e+00,9.567475438856764214e+00,1.878522058304886999e-01,8.530703284656549101e+01,6.510000000000000000e+02,9.422122312088486495e+00,9.046417900427510261e+00
4.355000000000000000e+02,9.234199684333759706e+00,8.890509386228558242e+00,9.567450627891140869e+00,1.878717747810171868e-01,8.530573961390905424e+01,6.510000000000000000e+02,9.422071459114777170e+00,9.046327909552740465e+00
4.360000000000000000e+02,9.234129609311542808e+00,8.890414831110451388e+00,9.567426000609955850e+00,1.878912788530534561e-01,8.530445277423319794e+01,6.510000000000000000e+02,9.422020888164595931e+00,9.046238330458491461e+00
4.365000000000000000e+02,9.234059879474539656e+00,8.890320694708215399e+00,9.567401555823412451e+00,1.879107182292763800e-01,8.530317229574677640e+01,6.510000000000000000e+02,9.421970597703815287e+00,9.046149161245262249e+00
4.370000000000000000e+02,9.233990493114575315e+00,8.890226975145028021e+00,9.567377292348773210e+00,1.879300930907915612e-01,8.530189814681948235e+01,6.510000000000000000e+02,9.421920586205366988e+00,9.046060400023783643e+00
4.375000000000000000e+02,9.233921448532198539e+00,8.890133670553408862e+00,9.567353209010457604e+00,1.879494036189786887e-01,8.530063029598370861e+01,6.510000000000000000e+02,9.421870852151178255e+00,9.045972044913220600e+00
4.380000000000000000e+02,9.233852744036159521e+00,8.890040779074924515e+00,9.567329304640422194e+00,1.879686499951689904e-01,8.529936871192512626e+01,6.510000000000000000e+02,9.421821394031329788e+00,9.045884094040989254e+00
4.385000000000000000e+02,9.233784377943637267e+00,8.889948298858154629e+00,9.567305578077400341e+00,1.879878324001384160e-01,8.529811336348645057e+01,6.510000000000000000e+02,9.421772210343775100e+00,9.045796545543497658e+00
4.390000000000000000e+02,9.233716348580177424e+00,8.889856228059715093e+00,9.567282028167662489e+00,1.880069510143853317e-01,8.529686421966657406e+01,6.510000000000000000e+02,9.421723299594562562e+00,9.045709397565792287e+00
4.395000000000000000e+02,9.233648654279756229e+00,8.889764564846277750e+00,9.567258653764634246e+00,1.880260060186386695e-01,8.529562124962167502e+01,6.510000000000000000e+02,9.421674660298396731e+00,9.045622648261117504e+00
4.400000000000000000e+02,9.233581293384604649e+00,8.889673307389779566e+00,9.567235453728279992e+00,1.880449975927052930e-01,8.529438442266175002e+01,6.510000000000000000e+02,9.421626290977309637e+00,9.045536295791899661e+00
4.405000000000000000e+02,9.233514264245110681e+00,8.889582453873412504e+00,9.567212426925966184e+00,1.880639259164395560e-01,8.529315370824902232e+01,6.510000000000000000e+02,9.421578190161550737e+00,9.045450338328670625e+00
4.410000000000000000e+02,9.233447565219913500e+00,8.889492002488234235e+00,9.567189572231994177e+00,1.880827911691906607e-01,8.529192907599953344e+01,6.510000000000000000e+02,9.421530356389103744e+00,9.045364774050721479e+00
4.415000000000000000e+02,9.233381192220100786e+00,8.889401951432830629e+00,9.567166888527097512e+00,1.881015912227144427e-01,8.529071044946441305e+01,6.510000000000000000e+02,9.421482783442815645e+00,9.045279600997387703e+00
4.420000000000000000e+02,9.233315145523086187e+00,8.889312298913869981e+00,9.567144374699312337e+00,1.881203280432774960e-01,8.528949783436912924e+01,6.510000000000000000e+02,9.421435473566363683e+00,9.045194817479810467e+00
4.425000000000000000e+02,9.233249424077044409e+00,8.889223043146410319e+00,9.567122029643515546e+00,1.881390023401982026e-01,8.528829121142062775e+01,6.510000000000000000e+02,9.421388426417243167e+00,9.045110421736845652e+00
4.430000000000000000e+02,9.233184026273329792e+00,8.889134182354167635e+00,9.567099852260703585e+00,1.881576142916825400e-01,8.528709055084493684e+01,6.510000000000000000e+02,9.421341640565012554e+00,9.045026411981647030e+00
4.435000000000000000e+02,9.233118950510968759e+00,8.889045714767961570e+00,9.567077841459122212e+00,1.881761640759883059e-01,8.528589582301111705e+01,6.510000000000000000e+02,9.421295114586957453e+00,9.044942786434980064e+00
4.440000000000000000e+02,9.233054195196963576e+00,8.888957638628451008e+00,9.567055996154717690e+00,1.881946518707343918e-01,8.528470699843701652e+01,6.510000000000000000e+02,9.421248847067699828e+00,9.044859543326229101e+00
4.445000000000000000e+02,9.232989758746471765e+00,8.888869952184178302e+00,9.567034315268280409e+00,1.882130778532240256e-01,8.528352404779221274e+01,6.510000000000000000e+02,9.421202836599695374e+00,9.044776680893248155e+00
4.450000000000000000e+02,9.232925639582413524e+00,8.888782653688274138e+00,9.567012797728340345e+00,1.882314422005380017e-01,8.528234694189121967e+01,6.510000000000000000e+02,9.421157081782952858e+00,9.044694197381875966e+00
4.455000000000000000e+02,9.232861836135340283e+00,8.888695741403997985e+00,9.566991442470234475e+00,1.882497450896272739e-01,8.528117565169075931e+01,6.510000000000000000e+02,9.421111581224968390e+00,9.044612091045713953e+00
4.460000000000000000e+02,9.232798346844216297e+00,8.888609213603587023e+00,9.566970248434785162e+00,1.882679866969912130e-01,8.528001014830424253e+01,6.510000000000000000e+02,9.421066333541206816e+00,9.044530360147225778e+00
4.465000000000000000e+02,9.232735170155418558e+00,8.888523068566259511e+00,9.566949214570316329e+00,1.882861671987244023e-01,8.527885040298318131e+01,6.510000000000000000e+02,9.421021337354142489e+00,9.044449002956692851e+00
4.470000000000000000e+02,9.232672304523079632e+00,8.888437304578451048e+00,9.566928339831855865e+00,1.883042867706557488e-01,8.527769638712373990e+01,6.510000000000000000e+02,9.420976591293737101e+00,9.044368017752423938e+00
4.475000000000000000e+02,9.232609748408702188e+00,8.888351919936496870e+00,9.566907623178490638e+00,1.883223455884409925e-01,8.527654807225933098e+01,6.510000000000000000e+02,9.420932093997141266e+00,9.044287402820261335e+00
4.480000000000000000e+02,9.232547500282255015e+00,8.888266912939865705e+00,9.566887063577743433e+00,1.883403438272413521e-01,8.527540543008107932e+01,6.510000000000000000e+02,9.420887844109495646e+00,9.044207156455014385e+00
4.485000000000000000e+02,9.232485558620782129e+00,8.888182281899027259e+00,9.566866660004230027e+00,1.883582816621384715e-01,8.527426843241200061e+01,6.510000000000000000e+02,9.420843840282920212e+00,9.044127276958642270e+00
4.490000000000000000e+02,9.232423921908951669e+00,8.888098025132379121e+00,9.566846411436978670e+00,1.883761592678128982e-01,8.527313705121716225e+01,6.510000000000000000e+02,9.420800081176764706e+00,9.044047762641138632e+00
4.495000000000000000e+02,9.232362588638718393e+00,8.888014140965378118e+00,9.566826316862254487e+00,1.883939768185907138e-01,8.527201125859733111e+01,6.510000000000000000e+02,9.420756565457308440e+00,9.043968611820126569e+00
4.500000000000000000e+02,9.232301557310035989e+00,8.887930627731837063e+00,9.566806375272486562e+00,1.884117344888587287e-01,8.527089102680243116e+01,6.510000000000000000e+02,9.420713291798895384e+00,9.043889822821178370e+00
4.505000000000000000e+02,9.232240826429983116e+00,8.887847483772603141e+00,9.566786585666454457e+00,1.884294324520062458e-01,8.526977632821474629e+01,6.510000000000000000e+02,9.420670258881989056e+00,9.043811393977977175e+00
4.510000000000000000e+02,9.232180394513282096e+00,8.887764707435904299e+00,9.566766947048719771e+00,1.884470708816226581e-01,8.526866713535928000e+01,6.510000000000000000e+02,9.420627465394904476e+00,9.043733323631657939e+00
4.515000000000000000e+02,9.232120260081948970e+00,8.887682297075542692e+00,9.566747458430135964e+00,1.884646499509918527e-01,8.526756342089672103e+01,6.510000000000000000e+02,9.420584910032941295e+00,9.043655610130956646e+00
4.520000000000000000e+02,9.232060421665563510e+00,8.887600251056811729e+00,9.566728118827711569e+00,1.884821698326325512e-01,8.526646515762857348e+01,6.510000000000000000e+02,9.420542591498195506e+00,9.043578251832931514e+00
4.525000000000000000e+02,9.232000877800707883e+00,8.887518567749930654e+00,9.566708927263638529e+00,1.884996306992196280e-01,8.526537231848679710e+01,6.510000000000000000e+02,9.420500508499927150e+00,9.043501247101488616e+00
4.530000000000000000e+02,9.231941627031382325e+00,8.887437245533496011e+00,9.566689882768654840e+00,1.885170327229403475e-01,8.526428487654148114e+01,6.510000000000000000e+02,9.420458659754322284e+00,9.043424594308440589e+00
4.535000000000000000e+02,9.231882667908694273e+00,8.887356282788823947e+00,9.566670984376388631e+00,1.885343760755411324e-01,8.526320280499514581e+01,6.510000000000000000e+02,9.420417043984235406e+00,9.043348291833153141e+00
4.540000000000000000e+02,9.231823998991099955e+00,8.887275677910425387e+00,9.566652231128506045e+00,1.885516609287423151e-01,8.526212607718699132e+01,6.510000000000000000e+02,9.420375659919843159e+00,9.043272338062356752e+00
4.545000000000000000e+02,9.231765618844288923e+00,8.887195429298436977e+00,9.566633622071552878e+00,1.885688874536868564e-01,8.526105466659099363e+01,6.510000000000000000e+02,9.420334506297974642e+00,9.043196731390601428e+00
4.550000000000000000e+02,9.231707526041130762e+00,8.887115535361097329e+00,9.566615156258578168e+00,1.885860558214008387e-01,8.525998854681475336e+01,6.510000000000000000e+02,9.420293581862532406e+00,9.043121470219730895e+00
4.555000000000000000e+02,9.231649719161188372e+00,8.887035994511718329e+00,9.566596832747602974e+00,1.886031662025643429e-01,8.525892769159048612e+01,6.510000000000000000e+02,9.420252885363753492e+00,9.043046552958625028e+00
4.560000000000000000e+02,9.231592196791400085e+00,8.886956805172943064e+00,9.566578650603672074e+00,1.886202187678337194e-01,8.525787207478791174e+01,6.510000000000000000e+02,9.420212415559234387e+00,9.042971978023567559e+00
4.565000000000000000e+02,9.231534957525699525e+00,8.886877965771036614e+00,9.566560608896091722e+00,1.886372136866470428e-01,8.525682167040648096e+01,6.510000000000000000e+02,9.420172171212346512e+00,9.042897743839052538e+00
4.570000000000000000e+02,9.231477999965340686e+00,8.886799474743490634e+00,9.566542706701351761e+00,1.886541511289258899e-01,8.525577645258223924e+01,6.510000000000000000e+02,9.420132151094264827e+00,9.042823848836414768e+00
4.575000000000000000e+02,9.231421322717968891e+00,8.886721330532122209e+00,9.566524943100636946e+00,1.886710312639725828e-01,8.525473639557017691e+01,6.510000000000000000e+02,9.420092353981941002e+00,9.042750291453996780e+00
4.580000000000000000e+02,9.231364924398596017e+00,8.886643531588076073e+00,9.566507317181475401e+00,1.886878542606087450e-01,8.525370147376217744e+01,6.510000000000000000e+02,9.420052778659206538e+00,9.042677070137987272e+00
4.585000000000000000e+02,9.231308803628888171e+00,8.886566076368387357e+00,9.566489828036935705e+00,1.887046202874519685e-01,8.525267166167405719e+01,6.510000000000000000e+02,9.420013423916341111e+00,9.042604183341437007e+00
4.590000000000000000e+02,9.231252959037083983e+00,8.886488963336592661e+00,9.566472474765099321e+00,1.887213295132838808e-01,8.525164693394418691e+01,6.510000000000000000e+02,9.419974288550367447e+00,9.042531629523800518e+00
4.595000000000000000e+02,9.231197389258817054e+00,8.886412190963170588e+00,9.566455256470424828e+00,1.887379821062694640e-01,8.525062726534835633e+01,6.510000000000000000e+02,9.419935371365086851e+00,9.042459407152547257e+00
4.600000000000000000e+02,9.231142092936096333e+00,8.886335757725410289e+00,9.566438172262566653e+00,1.887545782338199973e-01,8.524961263078084528e+01,6.510000000000000000e+02,9.419896671169917468e+00,9.042387514702276974e+00
4.605000000000000000e+02,9.231087068718007771e+00,8.886259662109239343e+00,9.566421221255437146e+00,1.887711180636046648e-01,8.524860300526781032e+01,6.510000000000000000e+02,9.419858186781612019e+00,9.042315950654403522e+00
4.610000000000000000e+02,9.231032315260121024e+00,8.886183902605459650e+00,9.566404402571244248e+00,1.887876017625861602e-01,8.524759836395590185e+01,6.510000000000000000e+02,9.419819917022707045e+00,9.042244713497535002e+00
4.615000000000000000e+02,9.230977831224741692e+00,8.886108477710891407e+00,9.566387715335322284e+00,1.888040294972971045e-01,8.524659868211705316e+01,6.510000000000000000e+02,9.419781860722038047e+00,9.042173801727445337e+00
4.620000000000000000e+02,9.230923615280760330e+00,8.886033385931719764e+00,9.566371158678933284e+00,1.888204014348514315e-01,8.524560393514603618e+01,6.510000000000000000e+02,9.419744016715611679e+00,9.042103213845908982e+00
4.625000000000000000e+02,9.230869666103947324e+00,8.885958625779531772e+00,9.566354731739089345e+00,1.888367177406478359e-01,8.524461409856505156e+01,6.510000000000000000e+02,9.419706383844594910e+00,9.042032948363299738e+00
4.630000000000000000e+02,9.230815982376538997e+00,8.885884195774918837e+00,9.566338433657582740e+00,1.888529785805297956e-01,8.524362914801687907e+01,6.510000000000000000e+02,9.419668960957068293e+00,9.041963003796009701e+00
4.635000000000000000e+02,9.230762562787267811e+00,8.885810094442147644e+00,9.566322263582003771e+00,1.888691841200969002e-01,8.524264905926514757e+01,6.510000000000000000e+02,9.419631746907363379e+00,9.041893378667170467e+00
4.640000000000000000e+02,9.230709406031396114e+00,8.885736320313743164e+00,9.566306220664840154e+00,1.888853345242003934e-01,8.524167380819478979e+01,6.510000000000000000e+02,9.419594740555595536e+00,9.041824071507194915e+00
4.645000000000000000e+02,9.230656510810504756e+00,8.885662871925479322e+00,9.566290304063956640e+00,1.889014299579081513e-01,8.524070337080851800e+01,6.510000000000000000e+02,9.419557940768411797e+00,9.041755080852595938e+00
4.650000000000000000e+02,9.230603875832821714e+00,8.885589747823315676e+00,9.566274512942547048e+00,1.889174705859082426e-01,8.523973772323247999e+01,6.510000000000000000e+02,9.419521346418729735e+00,9.041686405246911917e+00
4.655000000000000000e+02,9.230551499812966298e+00,8.885516946560288787e+00,9.566258846468892685e+00,1.889334565719128223e-01,8.523877684171161206e+01,6.510000000000000000e+02,9.419484956384879482e+00,9.041618043241053115e+00
4.660000000000000000e+02,9.230499381471913622e+00,8.885444466695210153e+00,9.566243303816508003e+00,1.889493880796687952e-01,8.523782070260907062e+01,6.510000000000000000e+02,9.419448769551582501e+00,9.041549993392244744e+00
4.665000000000000000e+02,9.230447519537026579e+00,8.885372306792859831e+00,9.566227884163883033e+00,1.889652652730500759e-01,8.523686928240697114e+01,6.510000000000000000e+02,9.419412784810077710e+00,9.041482254263977225e+00
4.670000000000000000e+02,9.230395912741903075e+00,8.885300465424647243e+00,9.566212586694398112e+00,1.889810883147272080e-01,8.523592255770306281e+01,6.510000000000000000e+02,9.419377001056631116e+00,9.041414824427176811e+00
4.675000000000000000e+02,9.230344559826495043e+00,8.885228941168429984e+00,9.566197410597403916e+00,1.889968573679119968e-01,8.523498050521351388e+01,6.510000000000000000e+02,9.419341417194408095e+00,9.041347702458581992e+00
4.680000000000000000e+02,9.230293459536941469e+00,8.885157732608234937e+00,9.566182355065700804e+00,1.890125725947518209e-01,8.523404310176934473e+01,6.510000000000000000e+02,9.419306032131693485e+00,9.041280886942191231e+00
4.685000000000000000e+02,9.230242610625760236e+00,8.885086838335228165e+00,9.566167419298892582e+00,1.890282341576611236e-01,8.523311032432022216e+01,6.510000000000000000e+02,9.419270844783421026e+00,9.041214376468099445e+00
4.690000000000000000e+02,9.230192011851439560e+00,8.885016256946579816e+00,9.566152602499892410e+00,1.890438422184041456e-01,8.523218214992679975e+01,6.510000000000000000e+02,9.419235854069842873e+00,9.041148169633034470e+00
4.695000000000000000e+02,9.230141661979072154e+00,8.884945987044430282e+00,9.566137903877914184e+00,1.890593969380956474e-01,8.523125855577237076e+01,6.510000000000000000e+02,9.419201058917167302e+00,9.041082265040975230e+00
4.700000000000000000e+02,9.230091559779500798e+00,8.884876027239526408e+00,9.566123322646596705e+00,1.890748984784403064e-01,8.523033951914740669e+01,6.510000000000000000e+02,9.419166458257940633e+00,9.041016661301060964e+00
4.705000000000000000e+02,9.230041704029764205e+00,8.884806376147778906e+00,9.566108858023310901e+00,1.890903469997145259e-01,8.522942501745716015e+01,6.510000000000000000e+02,9.419132051029480479e+00,9.040951357030049707e+00
4.710000000000000000e+02,9.229992093512878526e+00,8.884737032389921296e+00,9.566094509232007326e+00,1.891057426626022164e-01,8.522851502821822578e+01,6.510000000000000000e+02,9.419097836175481575e+00,9.040886350850275477e+00
4.715000000000000000e+02,9.229942727018091375e+00,8.884667994593518969e+00,9.566080275500620900e+00,1.891210856273694563e-01,8.522760952906305931e+01,6.510000000000000000e+02,9.419063812645461553e+00,9.040821641390722974e+00
4.720000000000000000e+02,9.229893600910425988e+00,8.884599261395095482e+00,9.566066156062019488e+00,1.891363736167310794e-01,8.522670845195212053e+01,6.510000000000000000e+02,9.419029974527157734e+00,9.040757227293694243e+00
4.725000000000000000e+02,9.229844711697202442e+00,8.884530831435727194e+00,9.566052150153502964e+00,1.891516047809132794e-01,8.522581173163601420e+01,6.510000000000000000e+02,9.418996316478114750e+00,9.040693106916290134e+00
4.730000000000000000e+02,9.229796062937666079e+00,8.884462703362515867e+00,9.566038257017419610e+00,1.891667837516873008e-01,8.522491943549459847e+01,6.510000000000000000e+02,9.418962846689353796e+00,9.040629279185978362e+00
4.735000000000000000e+02,9.229747653444757560e+00,8.884394875826526317e+00,9.566024475901514279e+00,1.891819106880090751e-01,8.522403154160058136e+01,6.510000000000000000e+02,9.418929564132765719e+00,9.040565742756747625e+00
4.740000000000000000e+02,9.229699482037219127e+00,8.884327347488692794e+00,9.566010806057004601e+00,1.891969857480988726e-01,8.522314802813427548e+01,6.510000000000000000e+02,9.418896467785318194e+00,9.040502496289121837e+00
4.745000000000000000e+02,9.229651547539880596e+00,8.884260117013543123e+00,9.565997246740188587e+00,1.892120090896253770e-01,8.522226887338902657e+01,6.510000000000000000e+02,9.418863556629505140e+00,9.040439538450254275e+00
4.750000000000000000e+02,9.229603848783312969e+00,8.884193183073183064e+00,9.565983797212140871e+00,1.892269808702105038e-01,8.522139405576500337e+01,6.510000000000000000e+02,9.418830829653524361e+00,9.040376867913103354e+00
4.755000000000000000e+02,9.229556384603711194e+00,8.884126544344274734e+00,9.565970456738396521e+00,1.892419012480257567e-01,8.522052355376709443e+01,6.510000000000000000e+02,9.418798285851737617e+00,9.040314483355684771e+00
4.760000000000000000e+02,9.229509153843327596e+00,8.884060199509832501e+00,9.565957224589256569e+00,1.892567703791342704e-01,8.521965734601212716e+01,6.510000000000000000e+02,9.418765924222462615e+00,9.040252383464194352e+00
4.765000000000000000e+02,9.229462155350038444e+00,8.883994147258659879e+00,9.565944100038905162e+00,1.892715884203791110e-01,8.521879541122176249e+01,6.510000000000000000e+02,9.418733743770419053e+00,9.040190566929659610e+00
4.770000000000000000e+02,9.229415387977530472e+00,8.883928386287058387e+00,9.565931082366791571e+00,1.892863555278712917e-01,8.521793772822543644e+01,6.510000000000000000e+02,9.418701743505399904e+00,9.040129032449659263e+00
4.775000000000000000e+02,9.229368850584924289e+00,8.883862915295489771e+00,9.565918170856400948e+00,1.893010718580901142e-01,8.521708427595392266e+01,6.510000000000000000e+02,9.418669922443015707e+00,9.040067778726834646e+00
4.780000000000000000e+02,9.229322542037262878e+00,8.883797732990913687e+00,9.565905364796096322e+00,1.893157375660507735e-01,8.521623503344734729e+01,6.510000000000000000e+02,9.418638279603314345e+00,9.040006804471211410e+00
4.785000000000000000e+02,9.229276461205031978e+00,8.883732838086109140e+00,9.565892663478118507e+00,1.893303528073211617e-01,8.521538997984742991e+01,6.510000000000000000e+02,9.418606814012353112e+00,9.039946108397710844e+00
4.790000000000000000e+02,9.229230606964442529e+00,8.883668229299418684e+00,9.565880066199369480e+00,1.893449177366934577e-01,8.521454909440195991e+01,6.510000000000000000e+02,9.418575524701134682e+00,9.039885689227748600e+00
4.795000000000000000e+02,9.229184978197309874e+00,8.883603905355059283e+00,9.565867572261337770e+00,1.893594325089180130e-01,8.521371235646297748e+01,6.510000000000000000e+02,9.418544410706227055e+00,9.039825545688390918e+00
4.800000000000000000e+02,9.229139573791005802e+00,8.883539864982289203e+00,9.565855180969551341e+00,1.893738972781538743e-01,8.521287974548553734e+01,6.510000000000000000e+02,9.418513471069159593e+00,9.039765676512850234e+00
4.805000000000000000e+02,9.229094392638300448e+00,8.883476106917889581e+00,9.565842891634037670e+00,1.893883121981069506e-01,8.521205124102495176e+01,6.510000000000000000e+02,9.418482704836407038e+00,9.039706080440193858e+00
4.810000000000000000e+02,9.229049433637541711e+00,8.883412629903300939e+00,9.565830703568833471e+00,1.894026774223052656e-01,8.521122682274015858e+01,6.510000000000000000e+02,9.418452111059846033e+00,9.039646756215235612e+00
4.815000000000000000e+02,9.229004695692553994e+00,8.883349432685189839e+00,9.565818616092675697e+00,1.894169931042369859e-01,8.521040647039185956e+01,6.510000000000000000e+02,9.418421688796790647e+00,9.039587702588317342e+00
4.820000000000000000e+02,9.228960177712501434e+00,8.883286514016504043e+00,9.565806628528227051e+00,1.894312593966179514e-01,8.520959016383974927e+01,6.510000000000000000e+02,9.418391437109118414e+00,9.039528918315884454e+00
4.825000000000000000e+02,9.228915878612161450e+00,8.883223872655849007e+00,9.565794740202381519e+00,1.894454764517590206e-01,8.520877788304773048e+01,6.510000000000000000e+02,9.418361355063922247e+00,9.039470402160402429e+00
4.830000000000000000e+02,9.228871797311470004e+00,8.883161507366786225e+00,9.565782950446827471e+00,1.894596444220239817e-01,8.520796960807555820e+01,6.510000000000000000e+02,9.418331441733492682e+00,9.039412152889445551e+00
4.835000000000000000e+02,9.228827932735814699e+00,8.883099416918552649e+00,9.565771258596356574e+00,1.894737634594183262e-01,8.520716531908429658e+01,6.510000000000000000e+02,9.418301696195232608e+00,9.039354169276398565e+00
4.840000000000000000e+02,9.228784283815825162e+00,8.883037600087046570e+00,9.565759663990554884e+00,1.894878337152690884e-01,8.520636499633205574e+01,6.510000000000000000e+02,9.418272117531094167e+00,9.039296450100554381e+00
4.845000000000000000e+02,9.228740849487664377e+00,8.882976055652752834e+00,9.565748165973110062e+00,1.895018553404545225e-01,8.520556862017976130e+01,6.510000000000000000e+02,9.418242704828118761e+00,9.039238994147209993e+00
4.850000000000000000e+02,9.228697628692666299e+00,8.882914782402083986e+00,9.565736763891608874e+00,1.895158284863198983e-01,8.520477617108451796e+01,6.510000000000000000e+02,9.418213457178985948e+00,9.039181800206346651e+00
4.855000000000000000e+02,9.228654620377415796e+00,8.882853779126303806e+00,9.565725457097984830e+00,1.895297533025267489e-01,8.520398762960034844e+01,6.510000000000000000e+02,9.418184373679942212e+00,9.039124867074889380e+00
4.860000000000000000e+02,9.228611823493666932e+00,8.882793044623209511e+00,9.565714244947770339e+00,1.895436299397997293e-01,8.520320297637785245e+01,6.510000000000000000e+02,9.418155453433465496e+00,9.039068193553866593e+00
4.865000000000000000e+02,9.228569236998438896e+00,8.882732577695559684e+00,9.565703126800896072e+00,1.895574585474097684e-01,8.520242219216491719e+01,6.510000000000000000e+02,9.418126695545849358e+00,9.039011778451030210e+00
4.870000000000000000e+02,9.228526858150367218e+00,8.882672377149399168e+00,9.565692102021387200e+00,1.895712385181904658e-01,8.520164522607599622e+01,6.510000000000000000e+02,9.418098096668558128e+00,9.038955619632176308e+00
4.875000000000000000e+02,9.228484685892240691e+00,8.882612441799416558e+00,9.565681169977054310e+00,1.895849699900711283e-01,8.520087205859375956e+01,6.510000000000000000e+02,9.418069655882312929e+00,9.038899715902170229e+00
4.880000000000000000e+02,9.228442720936826049e+00,8.882552770463940206e+00,9.565670330039280245e+00,1.895986538854234071e-01,8.520010270316706169e+01,6.510000000000000000e+02,9.418041374822248457e+00,9.038844067051403641e+00
4.885000000000000000e+02,9.228400962261488871e+00,8.882493361966886880e+00,9.565659581583938476e+00,1.896122903524200543e-01,8.519933714092147170e+01,6.510000000000000000e+02,9.418013252613908648e+00,9.038788671909069095e+00
4.890000000000000000e+02,9.228359408848868739e+00,8.882434215137731570e+00,9.565648923990147878e+00,1.896258795390641516e-01,8.519857535308040042e+01,6.510000000000000000e+02,9.417985288387932030e+00,9.038733529309803671e+00
4.895000000000000000e+02,9.228318059686630548e+00,8.882375328810992343e+00,9.565638356642073958e+00,1.896394215929148586e-01,8.519781732096049609e+01,6.510000000000000000e+02,9.417957481279543686e+00,9.038678638093715634e+00
4.900000000000000000e+02,9.228276913767393452e+00,8.882316701826715288e+00,9.565627878926797223e+00,1.896529166615456008e-01,8.519706302597049330e+01,6.510000000000000000e+02,9.417929830428938942e+00,9.038623997105849739e+00
4.905000000000000000e+02,9.228235970088780604e+00,8.882258333029962927e+00,9.565617490235252873e+00,1.896663648918125167e-01,8.519631244961171035e+01,6.510000000000000000e+02,9.417902334980594148e+00,9.038569605196968837e+00
4.910000000000000000e+02,9.228195227653444022e+00,8.882200221270887042e+00,9.565607189962522128e+00,1.896797664302209141e-01,8.519556557347880243e+01,6.510000000000000000e+02,9.417874994083664575e+00,9.038515461223223468e+00
4.915000000000000000e+02,9.228154685468901164e+00,8.882142365404970263e+00,9.565596977506988452e+00,1.896931214228344265e-01,8.519482237925676316e+01,6.510000000000000000e+02,9.417847806891735729e+00,9.038461564046066599e+00
4.920000000000000000e+02,9.228114342547556248e+00,8.882084764292535795e+00,9.565586852271295015e+00,1.897064300160983819e-01,8.519408284872135084e+01,6.510000000000000000e+02,9.417820772563652909e+00,9.038407912531457811e+00
4.925000000000000000e+02,9.228074197906858345e+00,8.882027416799578745e+00,9.565576813661705202e+00,1.897196923551943137e-01,8.519334696374164650e+01,6.510000000000000000e+02,9.417793890262052159e+00,9.038354505551662754e+00
4.930000000000000000e+02,9.228034250569026042e+00,8.881970321796716306e+00,9.565566861088058204e+00,1.897329085855948561e-01,8.519261470627540689e+01,6.510000000000000000e+02,9.417767159154621481e+00,9.038301341983432380e+00
4.935000000000000000e+02,9.227994499561157582e+00,8.881913478160024411e+00,9.565556993964149157e+00,1.897460788517842945e-01,8.519188605837059924e+01,6.510000000000000000e+02,9.417740578412940877e+00,9.038248420709372510e+00
4.940000000000000000e+02,9.227954943915115393e+00,8.881856884770304106e+00,9.565547211706883601e+00,1.897592032987674981e-01,8.519116100216402288e+01,6.510000000000000000e+02,9.417714147213883891e+00,9.038195740616348672e+00
4.945000000000000000e+02,9.227915582629515612e+00,8.881800540513657083e+00,9.565537513737556452e+00,1.897722820162638657e-01,8.519043951915830348e+01,6.510000000000000000e+02,9.417687864645779783e+00,9.038143300613251441e+00
4.950000000000000000e+02,9.227876412075525892e+00,8.881744444281103767e+00,9.565527899480391838e+00,1.897853113622998966e-01,8.518972154094876714e+01,6.510000000000000000e+02,9.417661723437827703e+00,9.038091100713225856e+00
4.955000000000000000e+02,9.227837434018754337e+00,8.881688594968538908e+00,9.565518368363507662e+00,1.897982953358921809e-01,8.518900710159023504e+01,6.510000000000000000e+02,9.417635729354646656e+00,9.038039138682862017e+00
4.960000000000000000e+02,9.227798647510141450e+00,8.881632991477022898e+00,9.565508919819135869e+00,1.898112340799212316e-01,8.518829618357294464e+01,6.510000000000000000e+02,9.417609881590063736e+00,9.037987413430220940e+00
4.965000000000000000e+02,9.227760051605340408e+00,8.881577632712520654e+00,9.565499553282279521e+00,1.898241277373790004e-01,8.518758876947464387e+01,6.510000000000000000e+02,9.417584179342718187e+00,9.037935923867960852e+00
4.970000000000000000e+02,9.227721645364624692e+00,8.881522517585832333e+00,9.565490268191179979e+00,1.898369764505009882e-01,8.518688484195867261e+01,6.510000000000000000e+02,9.417558621815125264e+00,9.037884668914122344e+00
4.975000000000000000e+02,9.227683427852959142e+00,8.881467645012731893e+00,9.565481063990359800e+00,1.898497803616807367e-01,8.518618438377552593e+01,6.510000000000000000e+02,9.417533208214640794e+00,9.037833647491277489e+00
4.980000000000000000e+02,9.227645396560198776e+00,8.881413013913858734e+00,9.565471940123297045e+00,1.898625413421856367e-01,8.518548734926353916e+01,6.510000000000000000e+02,9.417507937902383830e+00,9.037782855218011946e+00
4.985000000000000000e+02,9.227607551740174330e+00,8.881358623214682169e+00,9.565462896039116814e+00,1.898752582417086998e-01,8.518479374262464887e+01,6.510000000000000000e+02,9.417482809981883918e+00,9.037732293498464742e+00
4.990000000000000000e+02,9.227569892878381808e+00,8.881304471845512083e+00,9.565453931193708570e+00,1.898879307559867002e-01,8.518410355420233770e+01,6.510000000000000000e+02,9.417457823634368452e+00,9.037681962122395163e+00
4.995000000000000000e+02,9.227532419058173119e+00,8.881250558741529133e+00,9.565445045039991712e+00,1.899005590258133758e-01,8.518341676708790544e+01,6.510000000000000000e+02,9.417432978083986939e+00,9.037631860032361075e+00
5.000000000000000000e+02,9.227495129367433435e+00,8.881196882842646190e+00,9.565436237039060430e+00,1.899131431912290946e-01,8.518273336445648170e+01,6.510000000000000000e+02,9.417408272558661864e+00,9.037581986176203230e+00
5.005000000000000000e+02,9.227458022898542112e+00,8.881143443093609591e+00,9.565427506653353618e+00,1.899256833925259125e-01,8.518205332956678433e+01,6.510000000000000000e+02,9.417383706291069245e+00,9.037532339506014978e+00
5.010000000000000000e+02,9.227421098748415318e+00,8.881090238443851703e+00,9.565418853349640926e+00,1.899381797692889784e-01,8.518137664576146051e+01,6.510000000000000000e+02,9.417359278517704269e+00,9.037482918979126367e+00
5.015000000000000000e+02,9.227384356018429656e+00,8.881037267847547767e+00,9.565410276597681616e+00,1.899506324606709262e-01,8.518070329646585037e+01,6.510000000000000000e+02,9.417334988479101554e+00,9.037433723557757759e+00
5.020000000000000000e+02,9.227347793814409727e+00,8.880984530263599908e+00,9.565401775870702394e+00,1.899630416058948057e-01,8.518003326518783069e+01,6.510000000000000000e+02,9.417310835420304116e+00,9.037384752208515337e+00
5.025000000000000000e+02,9.227311411246532202e+00,8.880932024655583845e+00,9.565393350644523451e+00,1.899754073433410073e-01,8.517936653551572590e+01,6.510000000000000000e+02,9.417286818589873931e+00,9.037336003903190473e+00
5.030000000000000000e+02,9.227275207429531889e+00,8.880879749991715144e+00,9.565385000399702520e+00,1.899877298114154567e-01,8.517870309112261396e+01,6.510000000000000000e+02,9.417262937240947096e+00,9.037287477618116682e+00
5.035000000000000000e+02,9.227239181482426389e+00,8.880827705244881187e+00,9.565376724618444015e+00,1.900000091481389430e-01,8.517804291576076992e+01,6.510000000000000000e+02,9.417239190630564138e+00,9.037239172334286863e+00
5.040000000000000000e+02,9.227203332528658208e+00,8.880775889392603872e+00,9.565368522786604544e+00,1.900122454907824943e-01,8.517738599326440863e+01,6.510000000000000000e+02,9.417215578019440869e+00,9.037191087037875548e+00
5.045000000000000000e+02,9.227167659695934887e+00,8.880724301416963229e+00,9.565360394394046395e+00,1.900244389768263042e-01,8.517673230754702729e+01,6.510000000000000000e+02,9.417192098672762413e+00,9.037143220719109138e+00
5.050000000000000000e+02,9.227132162116358671e+00,8.880672940304620511e+00,9.565352338934060228e+00,1.900365897434125040e-01,8.517608184260340920e+01,6.510000000000000000e+02,9.417168751859771092e+00,9.037095572372946251e+00
5.055000000000000000e+02,9.227096838926298616e+00,8.880621805046834183e+00,9.565344355901645557e+00,1.900486979266151066e-01,8.517543458250727895e+01,6.510000000000000000e+02,9.417145536852912002e+00,9.037048140999683454e+00
5.060000000000000000e+02,9.227061689266378153e+00,8.880570894639348012e+00,9.565336444796423976e+00,1.900607636628555419e-01,8.517479051141143032e+01,6.510000000000000000e+02,9.417122452929234555e+00,9.037000925603523527e+00
5.065000000000000000e+02,9.227026712281512388e+00,8.880520208082424816e+00,9.565328605120244632e+00,1.900727870878076431e-01,8.517414961354789682e+01,6.510000000000000000e+02,9.417099499369321336e+00,9.036953925193703441e+00
5.070000000000000000e+02,9.226991907120813963e+00,8.880469744380869557e+00,9.565320836378324643e+00,1.900847683376757080e-01,8.517351187322698536e+01,6.510000000000000000e+02,9.417076675458488921e+00,9.036907138783139004e+00
5.075000000000000000e+02,9.226957272937694299e+00,8.880419502543944077e+00,9.565313138079355681e+00,1.900967075466852840e-01,8.517287727483790150e+01,6.510000000000000000e+02,9.417053980484379139e+00,9.036860565391007682e+00
5.080000000000000000e+02,9.226922808889662875e+00,8.880369481585349334e+00,9.565305509734704614e+00,1.901086048502776960e-01,8.517224580284641888e+01,6.510000000000000000e+02,9.417031413739939794e+00,9.036814204039384180e+00
5.085000000000000000e+02,9.226888514138432029e+00,8.880319680523188097e+00,9.565297950858967724e+00,1.901204603827832962e-01,8.517161744179588823e+01,6.510000000000000000e+02,9.417008974521214881e+00,9.036768053755647401e+00
5.090000000000000000e+02,9.226854387849892092e+00,8.880270098380062649e+00,9.565290460969730901e+00,1.901322742784714304e-01,8.517099217630710939e+01,6.510000000000000000e+02,9.416986662128364216e+00,9.036722113571419968e+00
5.095000000000000000e+02,9.226820429194033224e+00,8.880220734182923792e+00,9.565283039587887615e+00,1.901440466708662902e-01,8.517036999107675399e+01,6.510000000000000000e+02,9.416964475864899597e+00,9.036676382523168627e+00
5.100000000000000000e+02,9.226786637344916997e+00,8.880171586963051311e+00,9.565275686236944352e+00,1.901557776940248079e-01,8.516975087087715224e+01,6.510000000000000000e+02,9.416942415038942471e+00,9.036630859650893299e+00
5.105000000000000000e+02,9.226753011480766986e+00,8.880122655756094829e+00,9.565268400443899921e+00,1.901674674801650256e-01,8.516913480055723085e+01,6.510000000000000000e+02,9.416920478960932428e+00,9.036585544000603321e+00
5.110000000000000000e+02,9.226719550783847978e+00,8.880073939602141309e+00,9.565261181737435336e+00,1.901791161629504956e-01,8.516852176504141880e+01,6.510000000000000000e+02,9.416898666946798002e+00,9.036540434620897955e+00
5.115000000000000000e+02,9.226686254440545909e+00,8.880025437545489453e+00,9.565254029652191292e+00,1.901907238743437423e-01,8.516791174932993158e+01,6.510000000000000000e+02,9.416876978314888902e+00,9.036495530566202916e+00
5.120000000000000000e+02,9.226653121641104960e+00,8.879977148634738526e+00,9.565246943722264916e+00,1.902022907463395418e-01,8.516730473849472105e+01,6.510000000000000000e+02,9.416855412387445057e+00,9.036450830894764863e+00
5.125000000000000000e+02,9.226620151579922435e+00,8.879929071922804340e+00,9.565239923486696938e+00,1.902138169110111632e-01,8.516670071768459138e+01,6.510000000000000000e+02,9.416833968490934126e+00,9.036406334668910745e+00
5.130000000000000000e+02,9.226587343455323165e+00,8.879881206466835764e+00,9.565232968486785836e+00,1.902253024995984587e-01,8.516609967212102106e+01,6.510000000000000000e+02,9.416812645954921734e+00,9.036362040955724595e+00
5.135000000000000000e+02,9.226554696469637662e+00,8.879833551328212948e+00,9.565226078267190957e+00,1.902367476433291793e-01,8.516550158709982554e+01,6.510000000000000000e+02,9.416791444112966758e+00,9.036317948826306790e+00
5.140000000000000000e+02,9.226522209829081334e+00,8.879786105572543775e+00,9.565219252374960845e+00,1.902481524728265039e-01,8.516490644798862775e+01,6.510000000000000000e+02,9.416770362301907227e+00,9.036274057356255440e+00
5.145000000000000000e+02,9.226489882743852178e+00,8.879738868269615892e+00,9.565212490360295305e+00,1.902595171181552247e-01,8.516431424022869123e+01,6.510000000000000000e+02,9.416749399862005987e+00,9.036230365625696592e+00
5.150000000000000000e+02,9.226457714428041967e+00,8.879691838493387834e+00,9.565205791775971633e+00,1.902708417100072713e-01,8.516372494933376913e+01,6.510000000000000000e+02,9.416728556138048489e+00,9.036186872718035445e+00
5.155000000000000000e+02,9.226425704099670000e+00,8.879645015322019219e+00,9.565199156178099571e+00,1.902821263778329830e-01,8.516313856088996204e+01,6.510000000000000000e+02,9.416707830477502483e+00,9.036143577721835740e+00
5.160000000000000000e+02,9.226393850980560529e+00,8.879598397837828117e+00,9.565192583125108783e+00,1.902933712507076935e-01,8.516255506055385638e+01,6.510000000000000000e+02,9.416687222231267640e+00,9.036100479729853419e+00
5.165000000000000000e+02,9.226362154296397833e+00,8.879551985127152491e+00,9.565186072178253340e+00,1.903045764582438071e-01,8.516197443405383183e+01,6.510000000000000000e+02,9.416666730754641890e+00,9.036057577838155552e+00
5.170000000000000000e+02,9.226330613276747528e+00,8.879505776280572249e+00,9.565179622901975875e+00,1.903157421284487338e-01,8.516139666718960655e+01,6.510000000000000000e+02,9.416646355405196900e+00,9.036014871148299932e+00
5.175000000000000000e+02,9.226299227154955318e+00,8.879459770392566398e+00,9.565173234862967888e+00,1.903268683902321623e-01,8.516082174583135611e+01,6.510000000000000000e+02,9.416626095545186814e+00,9.035972358764722046e+00
5.180000000000000000e+02,9.226267995168182523e+00,8.879413966561882532e+00,9.565166907631375892e+00,1.903379553714466543e-01,8.516024965591968510e+01,6.510000000000000000e+02,9.416605950539628012e+00,9.035930039796735258e+00
5.185000000000000000e+02,9.226236916557311929e+00,8.879368363891146032e+00,9.565160640779710732e+00,1.903490031997082665e-01,8.515968038346409230e+01,6.510000000000000000e+02,9.416585919757020307e+00,9.035887913357603551e+00
5.190000000000000000e+02,9.226205990567029502e+00,8.879322961487144283e+00,9.565154433882053553e+00,1.903600120024425690e-01,8.515911391454451973e+01,6.510000000000000000e+02,9.416566002569473071e+00,9.035845978564587710e+00
5.195000000000000000e+02,9.226175216445748006e+00,8.879277758460576209e+00,9.565148286516755860e+00,1.903709819067482267e-01,8.515855023530987467e+01,6.510000000000000000e+02,9.416546198352495622e+00,9.035804234538998614e+00
5.200000000000000000e+02,9.226144593445591013e+00,8.879232753926222799e+00,9.565142198264359408e+00,1.903819130387139069e-01,8.515798933197760334e+01,6.510000000000000000e+02,9.416526506484304448e+00,9.035762680406877578e+00
5.205000000000000000e+02,9.226114120822414222e+00,8.879187947002762371e+00,9.565136168708031406e+00,1.903928055254235363e-01,8.515743119083457202e+01,6.510000000000000000e+02,9.416506926347837592e+00,9.035721315296990852e+00
5.210000000000000000e+02,9.226083797835713085e+00,8.879143336812852283e+00,9.565130197433189707e+00,1.904036594924960746e-01,8.515687579823479325e+01,6.510000000000000000e+02,9.416487457328209132e+00,9.035680138343217038e+00
5.215000000000000000e+02,9.226053623748670773e+00,8.879098922483102285e+00,9.565124284030119384e+00,1.904144750656351082e-01,8.515632314060049168e+01,6.510000000000000000e+02,9.416468098814306131e+00,9.035639148683035415e+00
5.220000000000000000e+02,9.226023597828115541e+00,8.879054703144015903e+00,9.565118428086933022e+00,1.904252523702646416e-01,8.515577320442153564e+01,6.510000000000000000e+02,9.416448850198380072e+00,9.035598345457851011e+00
5.225000000000000000e+02,9.225993719344474542e+00,8.879010677930022410e+00,9.565112629198770478e+00,1.904359915313472151e-01,8.515522597625422918e+01,6.510000000000000000e+02,9.416429710875821257e+00,9.035557727813127826e+00
5.230000000000000000e+02,9.225963987571811131e+00,8.878966845979457290e+00,9.565106886961668664e+00,1.904466926733844323e-01,8.515468144272219320e+01,6.510000000000000000e+02,9.416410680245196119e+00,9.035517294898426144e+00
5.235000000000000000e+02,9.225934401787764472e+00,8.878923206434464532e+00,9.565101200974043039e+00,1.904573559206903799e-01,8.515413959051527115e+01,6.510000000000000000e+02,9.416391757708456822e+00,9.035477045867073898e+00
5.240000000000000000e+02,9.225904961273590388e+00,8.878879758441065917e+00,9.565095570837842232e+00,1.904679813974831104e-01,8.515360040639026806e+01,6.510000000000000000e+02,9.416372942671072721e+00,9.035436979876108055e+00
5.245000000000000000e+02,9.225875665314012153e+00,8.878836501149136140e+00,9.565089996155892393e+00,1.904785692273840703e-01,8.515306387716816516e+01,6.510000000000000000e+02,9.416354234541396195e+00,9.035397096086628110e+00
5.250000000000000000e+02,9.225846513197344834e+00,8.878793433712313998e+00,9.565084476536776847e+00,1.904891195335093879e-01,8.515252998973625154e+01,6.510000000000000000e+02,9.416335632730852723e+00,9.035357393663835168e+00
5.255000000000000000e+02,9.225817504215456211e+00,8.878750555288075219e+00,9.565079011587251046e+00,1.904996324389258422e-01,8.515199873104768358e+01,6.510000000000000000e+02,9.416317136654383191e+00,9.035317871776531007e+00
5.260000000000000000e+02,9.225788637663669078e+00,8.878707865037663183e+00,9.565073600919420826e+00,1.905101080664232671e-01,8.515147008811953810e+01,6.510000000000000000e+02,9.416298745730092179e+00,9.035278529597245978e+00
5.265000000000000000e+02,9.225759912840825194e+00,8.878665362126081817e+00,9.565068244147347798e+00,1.905205465380141183e-01,8.515094404803389239e+01,6.510000000000000000e+02,9.416280459378839396e+00,9.035239366302810993e+00
5.270000000000000000e+02,9.225731329049194684e+00,8.878623045722111584e+00,9.565062940886976506e+00,1.905309479758899860e-01,8.515042059793640306e+01,6.510000000000000000e+02,9.416262277025083449e+00,9.035200381073305920e+00
5.275000000000000000e+02,9.225702885594525782e+00,8.878580914998211782e+00,9.565057690757333475e+00,1.905413125018299569e-01,8.514989972503707349e+01,6.510000000000000000e+02,9.416244198096354268e+00,9.035161573092695519e+00
5.280000000000000000e+02,9.225674581785952455e+00,8.878538969130584491e+00,9.565052493378937370e+00,1.905516402368823692e-01,8.514938141660834958e+01,6.510000000000000000e+02,9.416226222022833880e+00,9.035122941549069253e+00
5.285000000000000000e+02,9.225646416936092109e+00,8.878497207299131944e+00,9.565047348376033653e+00,1.905619313025030404e-01,8.514886565998750712e+01,6.510000000000000000e+02,9.416208348238596315e+00,9.035084485633589679e+00
5.290000000000000000e+02,9.225618390360953214e+00,8.878455628687396128e+00,9.565042255374434532e+00,1.905721858185985274e-01,8.514835244257388069e+01,6.510000000000000000e+02,9.416190576179550575e+00,9.035046204542354076e+00
5.295000000000000000e+02,9.225590501379841157e+00,8.878414232482619184e+00,9.565037214002394705e+00,1.905824039061661535e-01,8.514784175182862214e+01,6.510000000000000000e+02,9.416172905286007477e+00,9.035008097473676614e+00
5.300000000000000000e+02,9.225562749315525224e+00,8.878373017875668793e+00,9.565032223890982621e+00,1.905925856849277344e-01,8.514733357527629209e+01,6.510000000000000000e+02,9.416155335000452098e+00,9.034970163630596574e+00
5.305000000000000000e+02,9.225535133494107143e+00,8.878331984061031079e+00,9.565027284672970254e+00,1.906027312747406166e-01,8.514682790050352423e+01,6.510000000000000000e+02,9.416137864768847621e+00,9.034932402219366665e+00
5.310000000000000000e+02,9.225507653244974904e+00,8.878291130236830142e+00,9.565022395983877601e+00,1.906128407945515135e-01,8.514632471515739098e+01,6.510000000000000000e+02,9.416120494039526889e+00,9.034894812450424695e+00
5.315000000000000000e+02,9.225480307900864929e+00,8.878250455604778324e+00,9.565017557461462872e+00,1.906229143638983325e-01,8.514582400694722253e+01,6.510000000000000000e+02,9.416103222264762707e+00,9.034857393536965375e+00
5.320000000000000000e+02,9.225453096797817665e+00,8.878209959370110482e+00,9.565012768746134597e+00,1.906329521010903805e-01,8.514532576364321415e+01,6.510000000000000000e+02,9.416086048898906213e+00,9.034820144696727340e+00
5.325000000000000000e+02,9.225426019275113632e+00,8.878169640741706559e+00,9.565008029479651341e+00,1.906429541247102455e-01,8.514482997307565881e+01,6.510000000000000000e+02,9.416068973399823960e+00,9.034783065150403303e+00
5.330000000000000000e+02,9.225399074675337374e+00,8.878129498932016972e+00,9.565003339306517915e+00,1.906529205527496273e-01,8.514433662313585671e+01,6.510000000000000000e+02,9.416051995228087890e+00,9.034746154122586859e+00
5.335000000000000000e+02,9.225372262344340157e+00,8.878089533156888535e+00,9.564998697874996125e+00,1.906628515027006809e-01,8.514384570177547573e+01,6.510000000000000000e+02,9.416035113847041060e+00,9.034709410841641031e+00
5.340000000000000000e+02,9.225345581631168912e+00,8.878049742635834463e+00,9.564994104832456046e+00,1.906727470921475986e-01,8.514335719700538618e+01,6.510000000000000000e+02,9.416018328723316344e+00,9.034672834539019703e+00
5.345000000000000000e+02,9.225319031888107091e+00,8.878010126591718176e+00,9.564989559832254074e+00,1.906826074380847114e-01,8.514287109689631450e+01,6.510000000000000000e+02,9.416001639326191608e+00,9.034636424450022574e+00
5.350000000000000000e+02,9.225292612470607168e+00,8.877970684250996669e+00,9.564985062528361226e+00,1.906924326574170048e-01,8.514238738957757846e+01,6.510000000000000000e+02,9.415985045128024922e+00,9.034600179813189413e+00
5.355000000000000000e+02,9.225266322737347480e+00,8.877931414843539315e+00,9.564980612573505070e+00,1.907022228664146946e-01,8.514190606323806776e+01,6.510000000000000000e+02,9.415968545603762507e+00,9.034564099870932452e+00
5.360000000000000000e+02,9.225240162050168280e+00,8.877892317602695371e+00,9.564976209628280657e+00,1.907119781810773518e-01,8.514142710612517817e+01,6.510000000000000000e+02,9.415952140231246048e+00,9.034528183869092288e+00
5.365000000000000000e+02,9.225214129774043315e+00,8.877853391765233582e+00,9.564971853352545850e+00,1.907216987173162293e-01,8.514095050654429997e+01,6.510000000000000000e+02,9.415935828491360127e+00,9.034492431056726502e+00
5.370000000000000000e+02,9.225188225277095810e+00,8.877814636571331519e+00,9.564967543408458894e+00,1.907313845902266769e-01,8.514047625285890319e+01,6.510000000000000000e+02,9.415919609867323459e+00,9.034456840686869938e+00
5.375000000000000000e+02,9.225162447930587817e+00,8.877776051264591572e+00,9.564963279460613421e+00,1.907410359155438939e-01,8.514000433349082186e+01,6.510000000000000000e+02,9.415903483846131294e+00,9.034421412015044339e+00
5.380000000000000000e+02,9.225136797108866915e+00,8.877737635091992985e+00,9.564959061175771993e+00,1.907506528075058050e-01,8.513953473691852025e+01,6.510000000000000000e+02,9.415887449916372276e+00,9.034386144301361554e+00
5.385000000000000000e+02,9.225111272189392864e+00,8.877699387303913170e+00,9.564954888223194729e+00,1.907602353807632267e-01,8.513906745167831502e+01,6.510000000000000000e+02,9.415871507570155785e+00,9.034351036808629942e+00
5.390000000000000000e+02,9.225085872552682531e+00,8.877661307154058434e+00,9.564950760274291142e+00,1.907697837495616888e-01,8.513860246636293994e+01,6.510000000000000000e+02,9.415855656302243304e+00,9.034316088803121758e+00
5.395000000000000000e+02,9.225060597582327659e+00,8.877623393899479964e+00,9.564946677000863318e+00,1.907792980276052652e-01,8.513813976962192953e+01,6.510000000000000000e+02,9.415839895609932952e+00,9.034281299554724143e+00
5.400000000000000000e+02,9.225035446664911376e+00,8.877585646800538299e+00,9.564942638078662185e+00,1.907887783285116545e-01,8.513767935016016963e+01,6.510000000000000000e+02,9.415824224993423641e+00,9.034246668336400887e+00
5.405000000000000000e+02,9.225010419190150301e+00,8.877548065120985044e+00,9.564938643185721290e+00,1.907982247654030628e-01,8.513722119674046951e+01,6.510000000000000000e+02,9.415808643955553947e+00,9.034212194424748432e+00
5.410000000000000000e+02,9.224985514550702703e+00,8.877510648127795889e+00,9.564934692000363725e+00,1.908076374509522222e-01,8.513676529817990968e+01,6.510000000000000000e+02,9.415793152001656452e+00,9.034177877099750731e+00
5.415000000000000000e+02,9.224960732142253761e+00,8.877473395091204367e+00,9.564930784204371150e+00,1.908170164980643457e-01,8.513631164335176038e+01,6.510000000000000000e+02,9.415777748640318023e+00,9.034143715644189498e+00
5.420000000000000000e+02,9.224936071363433854e+00,8.877436305284827966e+00,9.564926919481989032e+00,1.908263620187410636e-01,8.513586022118352048e+01,6.510000000000000000e+02,9.415762433382173668e+00,9.034109709344692263e+00
5.425000000000000000e+02,9.224911531615912708e+00,8.877399377985453199e+00,9.564923097517983308e+00,1.908356741249443156e-01,8.513541102065899224e+01,6.510000000000000000e+02,9.415747205740856884e+00,9.034075857490970307e+00
5.430000000000000000e+02,9.224887112304269721e+00,8.877362612473095993e+00,9.564919318000498549e+00,1.908449529280966395e-01,8.513496403081552444e+01,6.510000000000000000e+02,9.415732065232367276e+00,9.034042159376172165e+00
5.435000000000000000e+02,9.224862812835961989e+00,8.877326008030983928e+00,9.564915580617757485e+00,1.908541985396269847e-01,8.513451924074399813e+01,6.510000000000000000e+02,9.415717011375587475e+00,9.034008614296334727e+00
5.440000000000000000e+02,9.224838632621526813e+00,8.877289563945641504e+00,9.564911885062695518e+00,1.908634110708798126e-01,8.513407663959219462e+01,6.510000000000000000e+02,9.415702043692405709e+00,9.033975221550646140e+00
5.445000000000000000e+02,9.224814571074301028e+00,8.877253279506740924e+00,9.564908231028280028e+00,1.908725906317975951e-01,8.513363621655923907e+01,6.510000000000000000e+02,9.415687161706099317e+00,9.033941980442502739e+00
5.450000000000000000e+02,9.224790627610602201e+00,8.877217154007087885e+00,9.564904618210341880e+00,1.908817373331025136e-01,8.513319796089969316e+01,6.510000000000000000e+02,9.415672364943704409e+00,9.033908890277499992e+00
5.455000000000000000e+02,9.224766801649522563e+00,8.877181186742737040e+00,9.564901046306141907e+00,1.908908512845697292e-01,8.513276186191932027e+01,6.510000000000000000e+02,9.415657652934092070e+00,9.033875950364953056e+00
5.460000000000000000e+02,9.224743092516947129e+00,8.877145377012794825e+00,9.564897515014791907e+00,1.908999326565928023e-01,8.513232790722743459e+01,6.510000000000000000e+02,9.415643025173539016e+00,9.033843159860355243e+00
5.465000000000000000e+02,9.224719499474412387e+00,8.877109724119559786e+00,9.564894024038032683e+00,1.909089816616782731e-01,8.513189608326254643e+01,6.510000000000000000e+02,9.415628481136090855e+00,9.033810517812735696e+00
5.470000000000000000e+02,9.224696022210467916e+00,8.877074227368481729e+00,9.564890573079608771e+00,1.909179982437778922e-01,8.513146638423903312e+01,6.510000000000000000e+02,9.415614020454246003e+00,9.033778023966689830e+00
5.475000000000000000e+02,9.224672660155675885e+00,8.877038886068088885e+00,9.564887161844142227e+00,1.909269825125169961e-01,8.513103879967491139e+01,6.510000000000000000e+02,9.415599642668190938e+00,9.033745677643159055e+00
5.480000000000000000e+02,9.224649412743357146e+00,8.877003699530005676e+00,9.564883790038834377e+00,1.909359345759847892e-01,8.513061331913877439e+01,6.510000000000000000e+02,9.415585347319343157e+00,9.033713478167372912e+00
5.485000000000000000e+02,9.224626279409656959e+00,8.876968667068934948e+00,9.564880457372613165e+00,1.909448545423246824e-01,8.513018993225142594e+01,6.510000000000000000e+02,9.415571133951980087e+00,9.033681424867332055e+00
5.490000000000000000e+02,9.224603259593507687e+00,8.876933788002615344e+00,9.564877163555998152e+00,1.909537425195982907e-01,8.512976862868542582e+01,6.510000000000000000e+02,9.415557002113105867e+00,9.033649517073911284e+00
5.495000000000000000e+02,9.224580352736587940e+00,8.876899061651887024e+00,9.564873908301843031e+00,1.909625986149679489e-01,8.512934939816365443e+01,6.510000000000000000e+02,9.415542951351554279e+00,9.033617754121619825e+00
5.500000000000000000e+02,9.224557558283393632e+00,8.876864487340652587e+00,9.564870691325563001e+00,1.909714229359689430e-01,8.512893223046148705e+01,6.510000000000000000e+02,9.415528981219363658e+00,9.033586135347425383e+00
5.505000000000000000e+02,9.224534875681111856e+00,8.876830064395740294e+00,9.564867512343520062e+00,1.909802155892377784e-01,8.512851711540363908e+01,6.510000000000000000e+02,9.415515091270350467e+00,9.033554660091873245e+00
5.510000000000000000e+02,9.224512304379659966e+00,8.876795792147051500e+00,9.564864371073898752e+00,1.909889766814210355e-01,8.512810404286555865e+01,6.510000000000000000e+02,9.415501281061080974e+00,9.033523327698238958e+00
5.515000000000000000e+02,9.224489843831685576e+00,8.876761669927532239e+00,9.564861267235945874e+00,1.909977063188575963e-01,8.512769300277300033e+01,6.510000000000000000e+02,9.415487550150542617e+00,9.033492137512828535e+00
5.520000000000000000e+02,9.224467493492539916e+00,8.876727697073011569e+00,9.564858200551885403e+00,1.910064046073062793e-01,8.512728398510157035e+01,6.510000000000000000e+02,9.415473898099847361e+00,9.033461088885234247e+00
5.525000000000000000e+02,9.224445252820247632e+00,8.876693872922375661e+00,9.564855170745559576e+00,1.910150716527637682e-01,8.512687697987649926e+01,6.510000000000000000e+02,9.415460324473011511e+00,9.033430181167483752e+00
5.530000000000000000e+02,9.224423121275531656e+00,8.876660196817413251e+00,9.564852177542533695e+00,1.910237075603293255e-01,8.512647197717268455e+01,6.510000000000000000e+02,9.415446828835861481e+00,9.033399413715201831e+00
5.535000000000000000e+02,9.224401098321767023e+00,8.876626668102877815e+00,9.564849220670486929e+00,1.910323124349317392e-01,8.512606896711403692e+01,6.510000000000000000e+02,9.415433410756698152e+00,9.033368785886834118e+00
5.540000000000000000e+02,9.224379183424998629e+00,8.876593286126446714e+00,9.564846299857777012e+00,1.910408863818290615e-01,8.512566793987399194e+01,6.510000000000000000e+02,9.415420069806827996e+00,9.033338297043167486e+00
5.545000000000000000e+02,9.224357376053804458e+00,8.876560050238738953e+00,9.564843414834669488e+00,1.910494295048378310e-01,8.512526888567234096e+01,6.510000000000000000e+02,9.415406805558641068e+00,9.033307946548967848e+00
5.550000000000000000e+02,9.224335675679560254e+00,8.876526959793256566e+00,9.564840565335000377e+00,1.910579419085129960e-01,8.512487179478101496e+01,6.510000000000000000e+02,9.415393617588073027e+00,9.033277733771049256e+00
5.555000000000000000e+02,9.224314081776165963e+00,8.876494014146357969e+00,9.564837751091772589e+00,1.910664236964679796e-01,8.512447665751821546e+01,6.510000000000000000e+02,9.415380505472633388e+00,9.033247658079696762e+00
5.560000000000000000e+02,9.224292593820024422e+00,8.876461212657355659e+00,9.564834971841856159e+00,1.910748749720107831e-01,8.512408346424851402e+01,6.510000000000000000e+02,9.415367468792034344e+00,9.033217718848012723e+00
5.565000000000000000e+02,9.224271211290220762e+00,8.876428554688359895e+00,9.564832227325224423e+00,1.910832958390065173e-01,8.512369220538624859e+01,6.510000000000000000e+02,9.415354507129226391e+00,9.033187915451215133e+00
5.570000000000000000e+02,9.224249933668451362e+00,8.876396039604333765e+00,9.564829517277321003e+00,1.910916863997441928e-01,8.512330287139350560e+01,6.510000000000000000e+02,9.415341620068193862e+00,9.033158247268707086e+00
5.575000000000000000e+02,9.224228760438894170e+00,8.876363666773166017e+00,9.564826841440922323e+00,1.911000467568435002e-01,8.512291545277854254e+01,6.510000000000000000e+02,9.415328807195738392e+00,9.033128713682051725e+00
5.580000000000000000e+02,9.224207691088288641e+00,8.876331435565486316e+00,9.564824199558787043e+00,1.911083770131187520e-01,8.512252994009693907e+01,6.510000000000000000e+02,9.415316068101407865e+00,9.033099314075169417e+00
5.585000000000000000e+02,9.224186725105919749e+00,8.876299345354750514e+00,9.564821591375315180e+00,1.911166772700814143e-01,8.512214632395104275e+01,6.510000000000000000e+02,9.415303402376002495e+00,9.033070047835838778e+00
5.590000000000000000e+02,9.224165861983571801e+00,8.876267395517228209e+00,9.564819016636720406e+00,1.911249476295740490e-01,8.512176459498952852e+01,6.510000000000000000e+02,9.415290809613145129e+00,9.033040914353996698e+00
5.595000000000000000e+02,9.224145101215579956e+00,8.876235585431992092e+00,9.564816475090276882e+00,1.911331881931808141e-01,8.512138474390825138e+01,6.510000000000000000e+02,9.415278289408760770e+00,9.033011913022399142e+00
5.600000000000000000e+02,9.224124442298746729e+00,8.876203914480853996e+00,9.564813966486743979e+00,1.911413990618642811e-01,8.512100676144848421e+01,6.510000000000000000e+02,9.415265841360611176e+00,9.032983043236882281e+00
5.605000000000000000e+02,9.224103884732341996e+00,8.876172382048437726e+00,9.564811490575936048e+00,1.911495803362383283e-01,8.512063063839700305e+01,6.510000000000000000e+02,9.415253465068580851e+00,9.032954304396103140e+00
5.610000000000000000e+02,9.224083428018129638e+00,8.876140987522065373e+00,9.564809047110546913e+00,1.911577321170219168e-01,8.512025636558679764e+01,6.510000000000000000e+02,9.415241160135149556e+00,9.032925695901107943e+00
5.615000000000000000e+02,9.224063071660330237e+00,8.876109730291796396e+00,9.564806635845691574e+00,1.911658545045401003e-01,8.511988393389626140e+01,6.510000000000000000e+02,9.415228926164870060e+00,9.032897217155792191e+00
5.620000000000000000e+02,9.224042815165610421e+00,8.876078609750486237e+00,9.564804256536341143e+00,1.911739475986336811e-01,8.511951333424876509e+01,6.510000000000000000e+02,9.415216762764245573e+00,9.032868867566975268e+00
5.625000000000000000e+02,9.224022658043050882e+00,8.876047625293601584e+00,9.564801908941042541e+00,1.911820114985685326e-01,8.511914455761221632e+01,6.510000000000000000e+02,9.415204669541617832e+00,9.032840646544482155e+00
5.630000000000000000e+02,9.224002599804189018e+00,8.876016776319421098e+00,9.564799592817978535e+00,1.911900463041702747e-01,8.511877759500022478e+01,6.510000000000000000e+02,9.415192646108359043e+00,9.032812553500018993e+00
5.635000000000000000e+02,9.223982639962965635e+00,8.875986062228809814e+00,9.564797307927559444e+00,1.911980521139187428e-01,8.511841243747032593e+01,6.510000000000000000e+02,9.415180692076884128e+00,9.032784587849047142e+00
5.640000000000000000e+02,9.223962778035675214e+00,8.875955482425366583e+00,9.564795054032208199e+00,1.912060290270353180e-01,8.511804907612390991e+01,6.510000000000000000e+02,9.415168807062711309e+00,9.032756749008639119e+00
5.645000000000000000e+02,9.223943013541058278e+00,8.875925036315354788e+00,9.564792830896481135e+00,1.912139771417136480e-01,8.511768750210724477e+01,6.510000000000000000e+02,9.415156990682771010e+00,9.032729036399345546e+00
5.650000000000000000e+02,9.223923346000189483e+00,8.875894723307677481e+00,9.564790638285568747e+00,1.912218965560727735e-01,8.511732770660984215e+01,6.510000000000000000e+02,9.415145242556262062e+00,9.032701449444118680e+00
5.655000000000000000e+02,9.223903774936530908e+00,8.875864542813861391e+00,9.564788475965562142e+00,1.912297873680663951e-01,8.511696968086522475e+01,6.510000000000000000e+02,9.415133562304596637e+00,9.032673987568463403e+00
5.660000000000000000e+02,9.223884299875862780e+00,8.875834494248083573e+00,9.564786343704890115e+00,1.912376496751655996e-01,8.511661341614971832e+01,6.510000000000000000e+02,9.415121949551028990e+00,9.032646650200696570e+00
5.665000000000000000e+02,9.223864920346318996e+00,8.875804577027155418e+00,9.564784241273455834e+00,1.912454835747220694e-01,8.511625890378311965e+01,6.510000000000000000e+02,9.415110403921039151e+00,9.032619436771597066e+00
5.670000000000000000e+02,9.223845635878385352e+00,8.875774790570444495e+00,9.564782168442532040e+00,1.912532891636052057e-01,8.511590613512865389e+01,6.510000000000000000e+02,9.415098925041991862e+00,9.032592346714780618e+00
5.675000000000000000e+02,9.223826446004800061e+00,8.875745134299958039e+00,9.564780124986180354e+00,1.912610665384747166e-01,8.511555510159098503e+01,6.510000000000000000e+02,9.415087512543273363e+00,9.032565379466324984e+00
5.680000000000000000e+02,9.223807350260745608e+00,8.875715607640303872e+00,9.564778110677313094e+00,1.912688157958712665e-01,8.511520579462010971e+01,6.510000000000000000e+02,9.415076166056616458e+00,9.032538534464874758e+00
5.685000000000000000e+02,9.223788348183548536e+00,8.875686210018535860e+00,9.564776125292057785e+00,1.912765370316727165e-01,8.511485820570541705e+01,6.510000000000000000e+02,9.415064885215221224e+00,9.032511811151874070e+00
5.690000000000000000e+02,9.223769439312921037e+00,8.875656940864402600e+00,9.564774168608147775e+00,1.912842303417743861e-01,8.511451232638044928e+01,6.510000000000000000e+02,9.415053669654694701e+00,9.032485208971145596e+00
5.695000000000000000e+02,9.223750623190730025e+00,8.875627799610137814e+00,9.564772240404053605e+00,1.912918958218624843e-01,8.511416814821849641e+01,6.510000000000000000e+02,9.415042519012592592e+00,9.032458727368867457e+00
5.700000000000000000e+02,9.223731899361183650e+00,8.875598785690524295e+00,9.564770340459984865e+00,1.912995335669157304e-01,8.511382566283597839e+01,6.510000000000000000e+02,9.415031432928099520e+00,9.032432365794267781e+00
5.705000000000000000e+02,9.223713267370712288e+00,8.875569898542853053e+00,9.564768468558050074e+00,1.913071436722028340e-01,8.511348486189052664e+01,6.510000000000000000e+02,9.415020411042915427e+00,9.032406123698510925e+00
5.710000000000000000e+02,9.223694726768005836e+00,8.875541137606948183e+00,9.564766624480776969e+00,1.913147262320133712e-01,8.511314573708115461e+01,6.510000000000000000e+02,9.415009453000019235e+00,9.032380000535992437e+00
5.715000000000000000e+02,9.223676277103988852e+00,8.875512502325138442e+00,9.564764808010817632e+00,1.913222813407913225e-01,8.511280828014832878e+01,6.510000000000000000e+02,9.414998558444780841e+00,9.032353995763196863e+00
5.720000000000000000e+02,9.223657917931770811e+00,8.875483992142218170e+00,9.564763018938512218e+00,1.913298090927725570e-01,8.511247248287293132e+01,6.510000000000000000e+02,9.414987727024543673e+00,9.032328108838997949e+00
5.725000000000000000e+02,9.223639648806647884e+00,8.875455606505447292e+00,9.564761257048541410e+00,1.913373095815771030e-01,8.511213833707593324e+01,6.510000000000000000e+02,9.414976958388225015e+00,9.032302339225070753e+00
5.730000000000000000e+02,9.223621469286134911e+00,8.875427344864593948e+00,9.564759522132201042e+00,1.913447829009799206e-01,8.511180583461954541e+01,6.510000000000000000e+02,9.414966252187115359e+00,9.032276686385154463e+00
5.735000000000000000e+02,9.223603378929988494e+00,8.875399206671906072e+00,9.564757813975454326e+00,1.913522291439137823e-01,8.511147496740704810e+01,6.510000000000000000e+02,9.414955608073901416e+00,9.032251149786073796e+00
5.740000000000000000e+02,9.223585377300024035e+00,8.875371191381976388e+00,9.564756132370961339e+00,1.913596484035575140e-01,8.511114572737996298e+01,6.510000000000000000e+02,9.414945025703582715e+00,9.032225728896465355e+00
5.745000000000000000e+02,9.223567462620897217e+00,8.875343298451920049e+00,9.564754477112591857e+00,1.913670384325515672e-01,8.511081808091734047e+01,6.510000000000000000e+02,9.414934501053449978e+00,9.032200424188346233e+00
5.750000000000000000e+02,9.223549635640154065e+00,8.875315527341266275e+00,9.564752847995086071e+00,1.913744013873402983e-01,8.511049204262400281e+01,6.510000000000000000e+02,9.414924037027494919e+00,9.032175234252814988e+00
5.755000000000000000e+02,9.223531896090435112e+00,8.875287877511905066e+00,9.564751244812413233e+00,1.913817376467598363e-01,8.511016760770230860e+01,6.510000000000000000e+02,9.414913633737196363e+00,9.032150158443673860e+00
5.760000000000000000e+02,9.223514243542197732e+00,8.875260348428179569e+00,9.564749667362802299e+00,1.913890473026605976e-01,8.510984476825319689e+01,6.510000000000000000e+02,9.414903290844858219e+00,9.032125196239535470e+00
5.765000000000000000e+02,9.223496677567947444e+00,8.875232939556775946e+00,9.564748115444086096e+00,1.913963304467317661e-01,8.510952351641543601e+01,6.510000000000000000e+02,9.414893008014677989e+00,9.032100347121215123e+00
5.770000000000000000e+02,9.223479197742291191e+00,8.875205650366821075e+00,9.564746588856019471e+00,1.914035871700031644e-01,8.510920384436633412e+01,6.510000000000000000e+02,9.414882784912293801e+00,9.032075610572288582e+00
5.775000000000000000e+02,9.223461803642001300e+00,8.875178480329747543e+00,9.564745087399227685e+00,1.914108175633892073e-01,8.510888574432323139e+01,6.510000000000000000e+02,9.414872621205390146e+00,9.032050986078612453e+00
5.780000000000000000e+02,9.223444494845887576e+00,8.875151428919416219e+00,9.564743610876513813e+00,1.914180217175531495e-01,8.510856920854116936e+01,6.510000000000000000e+02,9.414862516563440309e+00,9.032026473128334842e+00
5.785000000000000000e+02,9.223427270934898559e+00,8.875124495611942166e+00,9.564742159091361273e+00,1.914251997231337099e-01,8.510825422931463891e+01,6.510000000000000000e+02,9.414852470658031436e+00,9.032002071211765681e+00
5.790000000000000000e+02,9.223410131491958097e+00,8.875097679885888269e+00,9.564740731848518251e+00,1.914323516699298067e-01,8.510794079897435438e+01,6.510000000000000000e+02,9.414842483161887543e+00,9.031977779822026875e+00
5.795000000000000000e+02,9.223393076102111010e+00,8.875070981222005884e+00,9.564739328954313891e+00,1.914394776479880489e-01,8.510762890989049367e+01,6.510000000000000000e+02,9.414832553750098754e+00,9.031953598454123266e+00
5.800000000000000000e+02,9.223376104352468019e+00,8.875044399103511950e+00,9.564737950215732809e+00,1.914465777466514695e-01,8.510731855447100713e+01,6.510000000000000000e+02,9.414822682099119433e+00,9.031929526605816605e+00
5.805000000000000000e+02,9.223359215832063640e+00,8.875017933015820759e+00,9.564736595442175471e+00,1.914536520555111809e-01,8.510700972515964224e+01,6.510000000000000000e+02,9.414812867887574654e+00,9.031905563776552626e+00
5.810000000000000000e+02,9.223342410132053359e+00,8.874991582446700278e+00,9.564735264442440155e+00,1.914607006630926200e-01,8.510670241443895634e+01,6.510000000000000000e+02,9.414803110795146424e+00,9.031881709468960295e+00
5.815000000000000000e+02,9.223325686845637250e+00,8.874965346886149575e+00,9.564733957027343081e+00,1.914677236584414466e-01,8.510639661482950658e+01,6.510000000000000000e+02,9.414793410504078253e+00,9.031857963187196248e+00
5.820000000000000000e+02,9.223309045567916087e+00,8.874939225826521394e+00,9.564732673009833874e+00,1.914747211300816820e-01,8.510609231888679460e+01,6.510000000000000000e+02,9.414783766697997436e+00,9.031834324437834738e+00
5.825000000000000000e+02,9.223292485896021020e+00,8.874913218762364053e+00,9.564731412205919270e+00,1.914816931660611454e-01,8.510578951920375346e+01,6.510000000000000000e+02,9.414774179062082027e+00,9.031810792729960014e+00
5.830000000000000000e+02,9.223276007429126011e+00,8.874887325190519149e+00,9.564730174428976994e+00,1.914886398539970558e-01,8.510548820841088968e+01,6.510000000000000000e+02,9.414764647283123011e+00,9.031787367575129011e+00
5.835000000000000000e+02,9.223259609768270195e+00,8.874861544610048725e+00,9.564728959495059968e+00,1.914955612820273545e-01,8.510518837917348378e+01,6.510000000000000000e+02,9.414755171050298799e+00,9.031764048486243368e+00
5.840000000000000000e+02,9.223243292516595915e+00,8.874835876522240596e+00,9.564727767217510390e+00,1.915024575374066618e-01,8.510489002419524240e+01,6.510000000000000000e+02,9.414745750054002826e+00,9.031740834979189003e+00
5.845000000000000000e+02,9.223227055279140885e+00,8.874810320430629673e+00,9.564726597422181342e+00,1.915093287069142003e-01,8.510459313621490196e+01,6.510000000000000000e+02,9.414736383986053170e+00,9.031717726572226823e+00
5.850000000000000000e+02,9.223210897662822205e+00,8.874784875840918019e+00,9.564725449927596657e+00,1.915161748779861117e-01,8.510429770800612914e+01,6.510000000000000000e+02,9.414727072540806319e+00,9.031694722784836316e+00
5.855000000000000000e+02,9.223194819276590906e+00,8.874759542261086764e+00,9.564724324554960688e+00,1.915229961364059430e-01,8.510400373237960991e+01,6.510000000000000000e+02,9.414717815412997126e+00,9.031671823140184685e+00
5.860000000000000000e+02,9.223178819731279177e+00,8.874734319201264654e+00,9.564723221122006791e+00,1.915297925688410063e-01,8.510371120218115948e+01,6.510000000000000000e+02,9.414708612300120905e+00,9.031649027162439225e+00
5.865000000000000000e+02,9.223162898639651885e+00,8.874709206173783116e+00,9.564722139454326921e+00,1.915365642614837161e-01,8.510342011029207754e+01,6.510000000000000000e+02,9.414699462901134908e+00,9.031626334378167087e+00
5.870000000000000000e+02,9.223147055616376377e+00,8.874684202693162050e+00,9.564721079377322965e+00,1.915433112996897114e-01,8.510313044962867934e+01,6.510000000000000000e+02,9.414690366916065756e+00,9.031603744316686999e+00
5.875000000000000000e+02,9.223131290277981620e+00,8.874659308276026337e+00,9.564720040716592209e+00,1.915500337696080246e-01,8.510284221314192621e+01,6.510000000000000000e+02,9.414681324047590394e+00,9.031581256508374622e+00
5.880000000000000000e+02,9.223115602242959454e+00,8.874634522441219531e+00,9.564719023299190326e+00,1.915567317556454985e-01,8.510255539381842027e+01,6.510000000000000000e+02,9.414672333998606035e+00,9.031558870487312873e+00
5.885000000000000000e+02,9.223099991131601172e+00,8.874609844709672402e+00,9.564718026952837349e+00,1.915634053430481654e-01,8.510226998467837234e+01,6.510000000000000000e+02,9.414663396474649559e+00,9.031536585788552784e+00
5.890000000000000000e+02,9.223084456566166267e+00,8.874585274604449125e+00,9.564717051504805667e+00,1.915700546169953888e-01,8.510198597877837301e+01,6.510000000000000000e+02,9.414654511183160324e+00,9.031514401949172210e+00
5.895000000000000000e+02,9.223068998170660393e+00,8.874560811650809455e+00,9.564716096788732358e+00,1.915766796611967637e-01,8.510170336920674572e+01,6.510000000000000000e+02,9.414645677831856574e+00,9.031492318509462436e+00
5.900000000000000000e+02,9.223053615571034314e+00,8.874536455376102140e+00,9.564715162634286116e+00,1.915832805601559441e-01,8.510142214908810843e+01,6.510000000000000000e+02,9.414636896131190369e+00,9.031470335010876482e+00
5.905000000000000000e+02,9.223038308395015150e+00,8.874512205309757817e+00,9.564714248874620850e+00,1.915898573975861607e-01,8.510114231157960774e+01,6.510000000000000000e+02,9.414628165792601422e+00,9.031448450997428878e+00
5.910000000000000000e+02,9.223023076272268028e+00,8.874488060983271254e+00,9.564713355343709367e+00,1.915964102575875572e-01,8.510086384987437214e+01,6.510000000000000000e+02,9.414619486529856474e+00,9.031426666014681359e+00
5.915000000000000000e+02,9.223007918834131402e+00,8.874464021930318580e+00,9.564712481875860206e+00,1.916029392230174377e-01,8.510058675719596977e+01,6.510000000000000000e+02,9.414610858057148590e+00,9.031404979611112438e+00
5.920000000000000000e+02,9.222992835713855087e+00,8.874440087686600975e+00,9.564711628306559632e+00,1.916094443770750277e-01,8.510031102680359538e+01,6.510000000000000000e+02,9.414602280090930364e+00,9.031383391336781585e+00
5.925000000000000000e+02,9.222977826546555846e+00,8.874416257789889073e+00,9.564710794473679556e+00,1.916159258030298573e-01,8.510003665199080558e+01,6.510000000000000000e+02,9.414593752349585287e+00,9.031361900743526405e+00
5.930000000000000000e+02,9.222962890969027328e+00,8.874392531780040727e+00,9.564709980215017282e+00,1.916223835829997391e-01,8.509976362608178135e+01,6.510000000000000000e+02,9.414585274552027983e+00,9.031340507386028449e+00
5.935000000000000000e+02,9.222948028619860850e+00,8.874368909198890876e+00,9.564709185370297462e+00,1.916288177995353337e-01,8.509949194243422710e+01,6.510000000000000000e+02,9.414576846419397071e+00,9.031319210820324628e+00
5.940000000000000000e+02,9.222933239139511130e+00,8.874345389590402533e+00,9.564708409778983622e+00,1.916352285344885276e-01,8.509922159443988221e+01,6.510000000000000000e+02,9.414568467673998242e+00,9.031298010605022242e+00
5.945000000000000000e+02,9.222918522170113320e+00,8.874321972500549549e+00,9.564707653283404554e+00,1.916416158698273919e-01,8.509895257552176417e+01,6.510000000000000000e+02,9.414560138039940185e+00,9.031276906300286456e+00
5.950000000000000000e+02,9.222903877355676627e+00,8.874298657477259766e+00,9.564706915725270875e+00,1.916479798871837115e-01,8.509868487913722390e+01,6.510000000000000000e+02,9.414551857242861033e+00,9.031255897468493998e+00
5.955000000000000000e+02,9.222889304341844507e+00,8.874275444070526930e+00,9.564706196948460359e+00,1.916543206678983369e-01,8.509841849877386721e+01,6.510000000000000000e+02,9.414543625009743621e+00,9.031234983673945393e+00
5.960000000000000000e+02,9.222874802776058090e+00,8.874252331832323648e+00,9.564705496797207829e+00,1.916606382929308128e-01,8.509815342795236859e+01,6.510000000000000000e+02,9.414535441068990096e+00,9.031214164483127860e+00
5.965000000000000000e+02,9.222860372307508214e+00,8.874229320316672442e+00,9.564704815117440972e+00,1.916669328429048413e-01,8.509788966022560430e+01,6.510000000000000000e+02,9.414527305150413028e+00,9.031193439464603401e+00
5.970000000000000000e+02,9.222846012587032405e+00,8.874206409079578250e+00,9.564704151754112260e+00,1.916732043985156786e-01,8.509762718917691871e+01,6.510000000000000000e+02,9.414519216985548056e+00,9.031172808188516754e+00
5.975000000000000000e+02,9.222831722924293985e+00,8.874183597678978686e+00,9.564703506557648893e+00,1.916794525519591452e-01,8.509736600190930744e+01,6.510000000000000000e+02,9.414511175476251381e+00,9.031152270372334812e+00
5.980000000000000000e+02,9.222817502265602485e+00,8.874160885674788446e+00,9.564702879375687417e+00,1.916856763762415095e-01,8.509710607862454879e+01,6.510000000000000000e+02,9.414503178641844272e+00,9.031131825889362474e+00
5.985000000000000000e+02,9.222803351323666021e+00,8.874138272628902868e+00,9.564702270058997868e+00,1.916918774539632941e-01,8.509684743306887356e+01,6.510000000000000000e+02,9.414495228777628455e+00,9.031111473869703588e+00
5.990000000000000000e+02,9.222789269756303199e+00,8.874115758105130425e+00,9.564701678456485112e+00,1.916980558649745703e-01,8.509659005895441908e+01,6.510000000000000000e+02,9.414487325621276881e+00,9.031091213891327740e+00
5.995000000000000000e+02,9.222775257222764367e+00,8.874093341669283319e+00,9.564701104419842892e+00,1.917042116886092384e-01,8.509633395001957012e+01,6.510000000000000000e+02,9.414479468911371995e+00,9.031071045534154962e+00
6.000000000000000000e+02,9.222761313384179260e+00,8.874071022889046034e+00,9.564700547802191366e+00,1.917103450033686152e-01,8.509607910003718700e+01,6.510000000000000000e+02,9.414471658387547848e+00,9.031050968380812449e+00
6.005000000000000000e+02,9.222747437903326073e+00,8.874048801334071257e+00,9.564700008457389657e+00,1.917164558886409742e-01,8.509582550281088231e+01,6.510000000000000000e+02,9.414463893791968019e+00,9.031030982014685904e+00
6.010000000000000000e+02,9.222733630444555075e+00,8.874026676575921257e+00,9.564699486240126447e+00,1.917225444223036035e-01,8.509557315217278983e+01,6.510000000000000000e+02,9.414456174866860039e+00,9.031011086022251888e+00
6.015000000000000000e+02,9.222719890673921839e+00,8.874004648188053679e+00,9.564698981006349854e+00,1.917286106829398096e-01,8.509532204198680461e+01,6.510000000000000000e+02,9.414448501356861954e+00,9.030991279990981724e+00
6.020000000000000000e+02,9.222706218259069999e+00,8.873982715745784233e+00,9.564698492613244341e+00,1.917346547483461949e-01,8.509507216614596814e+01,6.510000000000000000e+02,9.414440873007414723e+00,9.030971563510723499e+00
6.025000000000000000e+02,9.222692612869405338e+00,8.873960878826380849e+00,9.564698020917141719e+00,1.917406766964827869e-01,8.509482351857592164e+01,6.510000000000000000e+02,9.414433289565888430e+00,9.030951936172924022e+00
6.030000000000000000e+02,9.222679074175875513e+00,8.873939137008985512e+00,9.564697565776631549e+00,1.917466766044779169e-01,8.509457609323044380e+01,6.510000000000000000e+02,9.414425750780353042e+00,9.030932397571397985e+00
6.035000000000000000e+02,9.222665601851085526e+00,8.873917489874665776e+00,9.564697127051683623e+00,1.917526545499853852e-01,8.509432988409423615e+01,6.510000000000000000e+02,9.414418256401072327e+00,9.030912947301100502e+00
6.040000000000000000e+02,9.222652195569175149e+00,8.873895937006198054e+00,9.564696704603568023e+00,1.917586106097372289e-01,8.509408488517991032e+01,6.510000000000000000e+02,9.414410806178912239e+00,9.030893584959438058e+00
6.045000000000000000e+02,9.222638855005985903e+00,8.873874477988293208e+00,9.564696298293283050e+00,1.917645448604030356e-01,8.509384109053166867e+01,6.510000000000000000e+02,9.414403399866388966e+00,9.030874310145584616e+00
6.050000000000000000e+02,9.222625579838858556e+00,8.873853112407573462e+00,9.564695907983107759e+00,1.917704573788617528e-01,8.509359849422133948e+01,6.510000000000000000e+02,9.414396037217720448e+00,9.030855122459996664e+00
6.055000000000000000e+02,9.222612369746810757e+00,8.873831839852421410e+00,9.564695533536243133e+00,1.917763482411612430e-01,8.509335709035158857e+01,6.510000000000000000e+02,9.414388717987971944e+00,9.030836021505649569e+00
6.060000000000000000e+02,9.222599224410389596e+00,8.873810659913102583e+00,9.564695174817343215e+00,1.917822175230613768e-01,8.509311687305319083e+01,6.510000000000000000e+02,9.414381441933450390e+00,9.030817006887328802e+00
6.065000000000000000e+02,9.222586143511739110e+00,8.873789572181738805e+00,9.564694831691124222e+00,1.917880653008028902e-01,8.509287783648656500e+01,6.510000000000000000e+02,9.414374208812542832e+00,9.030798078210935387e+00
6.070000000000000000e+02,9.222573126734571858e+00,8.873768576252153650e+00,9.564694504023957933e+00,1.917938916494793533e-01,8.509263997484075048e+01,6.510000000000000000e+02,9.414367018384051988e+00,9.030779235085093504e+00
6.075000000000000000e+02,9.222560173764112079e+00,8.873747671720044750e+00,9.564694191682916014e+00,1.917996966448464180e-01,8.509240328233296680e+01,6.510000000000000000e+02,9.414359870408958386e+00,9.030760477119265772e+00
6.080000000000000000e+02,9.222547284287141878e+00,8.873726858182884314e+00,9.564693894535759355e+00,1.918054803615580617e-01,8.509216775320885517e+01,6.510000000000000000e+02,9.414352764648699079e+00,9.030741803925582900e+00
6.085000000000000000e+02,9.222534457992106027e+00,8.873706135240020387e+00,9.564693612451341309e+00,1.918112428744782605e-01,8.509193338174479493e+01,6.510000000000000000e+02,9.414345700866585176e+00,9.030723215117626879e+00
6.090000000000000000e+02,9.222521694568763806e+00,8.873685502492472565e+00,9.564693345298785232e+00,1.918169842585001617e-01,8.509170016224152278e+01,6.510000000000000000e+02,9.414338678827263607e+00,9.030704710310264005e+00
6.095000000000000000e+02,9.222508993708588676e+00,8.873664959543049235e+00,9.564693092950085074e+00,1.918227045874609793e-01,8.509146808903106773e+01,6.510000000000000000e+02,9.414331698296049211e+00,9.030686289121128141e+00
6.100000000000000000e+02,9.222496355104517818e+00,8.873644505996395537e+00,9.564692855275358951e+00,1.918284039358604254e-01,8.509123715647268682e+01,6.510000000000000000e+02,9.414324759040377799e+00,9.030667951168656060e+00
6.105000000000000000e+02,9.222483778450952130e+00,8.873624141458872572e+00,9.564692632147355766e+00,1.918340823770972314e-01,8.509100735895241030e+01,6.510000000000000000e+02,9.414317860828049334e+00,9.030649696073854926e+00
6.110000000000000000e+02,9.222471263443802414e+00,8.873603865538576940e+00,9.564692423439691282e+00,1.918397399852328766e-01,8.509077869088433488e+01,6.510000000000000000e+02,9.414311003429036262e+00,9.030631523458570342e+00
6.115000000000000000e+02,9.222458809780587075e+00,8.873583677845381601e+00,9.564692229025878234e+00,1.918453768334994758e-01,8.509055114671194531e+01,6.510000000000000000e+02,9.414304186614085523e+00,9.030613432947088626e+00
6.120000000000000000e+02,9.222446417160155008e+00,8.873563577990919882e+00,9.564692048781736844e+00,1.918509929948876425e-01,8.509032472090332533e+01,6.510000000000000000e+02,9.414297410155043622e+00,9.030595424165268170e+00
6.125000000000000000e+02,9.222434085282941396e+00,8.873543565588455806e+00,9.564691882582208038e+00,1.918565885424180772e-01,8.509009940795573357e+01,6.510000000000000000e+02,9.414290673825357558e+00,9.030577496740523458e+00
6.130000000000000000e+02,9.222421813850836259e+00,8.873523640253027978e+00,9.564691730304307526e+00,1.918621635488701460e-01,8.508987520239338664e+01,6.510000000000000000e+02,9.414283977399705350e+00,9.030559650301965391e+00
6.135000000000000000e+02,9.222409602567188003e+00,8.873503801601426488e+00,9.564691591818656136e+00,1.918677180862849441e-01,8.508965209876713232e+01,6.510000000000000000e+02,9.414277320653473780e+00,9.030541884480904002e+00
6.140000000000000000e+02,9.222397451136830071e+00,8.873484049252096995e+00,9.564691467014126758e+00,1.918732522273666752e-01,8.508943009165543003e+01,6.510000000000000000e+02,9.414270703364197246e+00,9.030524198909464673e+00
6.145000000000000000e+02,9.222385359265942384e+00,8.873464382825126506e+00,9.564691355770346348e+00,1.918787660434484732e-01,8.508920917566115349e+01,6.510000000000000000e+02,9.414264125309390607e+00,9.030506593222492384e+00
6.150000000000000000e+02,9.222373326662276938e+00,8.873444801942426352e+00,9.564691257965810323e+00,1.918842596071146100e-01,8.508898934541679182e+01,6.510000000000000000e+02,9.414257586269391354e+00,9.030489067055162522e+00
6.155000000000000000e+02,9.222361353034978393e+00,8.873425306227483489e+00,9.564691173481627118e+00,1.918897329889456271e-01,8.508877059557973155e+01,6.510000000000000000e+02,9.414251086023924131e+00,9.030471620046034431e+00
6.160000000000000000e+02,9.222349438094665786e+00,8.873405895305570112e+00,9.564691102189266658e+00,1.918951862609541426e-01,8.508855292083514144e+01,6.510000000000000000e+02,9.414244624355621482e+00,9.030454251833711865e+00
6.165000000000000000e+02,9.222337581553295749e+00,8.873386568803551810e+00,9.564691043979269836e+00,1.919006194937370180e-01,8.508833631589237712e+01,6.510000000000000000e+02,9.414238201047032462e+00,9.030436962059559036e+00
6.170000000000000000e+02,9.222325783124214027e+00,8.873367326349898221e+00,9.564690998733942351e+00,1.919060327581479930e-01,8.508812077548661534e+01,6.510000000000000000e+02,9.414231815882361687e+00,9.030419750366066367e+00
6.175000000000000000e+02,9.222314042522402389e+00,8.873348167574771850e+00,9.564690966336527822e+00,1.919114261250718378e-01,8.508790629438325936e+01,6.510000000000000000e+02,9.414225468647472894e+00,9.030402616397330107e+00
6.180000000000000000e+02,9.222302359464016774e+00,8.873329092110022742e+00,9.564690946672662619e+00,1.919167996644300378e-01,8.508769286736901449e+01,6.510000000000000000e+02,9.414219159128446535e+00,9.030385559799587014e+00
6.185000000000000000e+02,9.222290733666662632e+00,8.873310099589097888e+00,9.564690939628231803e+00,1.919221534464463919e-01,8.508748048925750140e+01,6.510000000000000000e+02,9.414212887113107442e+00,9.030368580220216046e+00
6.190000000000000000e+02,9.222279164849403799e+00,8.873291189647076749e+00,9.564690945089607155e+00,1.919274875411952630e-01,8.508726915488928455e+01,6.510000000000000000e+02,9.414206652390598506e+00,9.030351677308209091e+00
6.195000000000000000e+02,9.222267652732577758e+00,8.873272361920705009e+00,9.564690962944432329e+00,1.919328020182399785e-01,8.508705885912820577e+01,6.510000000000000000e+02,9.414200454750815794e+00,9.030334850714337946e+00
6.200000000000000000e+02,9.222256197037975056e+00,8.873253616048277337e+00,9.564690993080731118e+00,1.919380969468137965e-01,8.508684959686490856e+01,6.510000000000000000e+02,9.414194293984790463e+00,9.030318100091161426e+00
6.205000000000000000e+02,9.222244797488739820e+00,8.873234951669731529e+00,9.564691035386871931e+00,1.919433723964527050e-01,8.508664136301503333e+01,6.510000000000000000e+02,9.414188169885191471e+00,9.030301425092286394e+00
6.210000000000000000e+02,9.222233453809408843e+00,8.873216368426618317e+00,9.564691089752674458e+00,1.919486284360917006e-01,8.508643415251991371e+01,6.510000000000000000e+02,9.414182082245501348e+00,9.030284825373316338e+00
6.215000000000000000e+02,9.222222165725824539e+00,8.873197865962028530e+00,9.564691156068317213e+00,1.919538651343811186e-01,8.508622796034472913e+01,6.510000000000000000e+02,9.414176030860204492e+00,9.030268300591442809e+00
6.220000000000000000e+02,9.222210932965188235e+00,8.873179443920617970e+00,9.564691234224300231e+00,1.919590825595513806e-01,8.508602278147975539e+01,6.510000000000000000e+02,9.414170015524739199e+00,9.030251850405637271e+00
6.225000000000000000e+02,9.222199755256079712e+00,8.873161101948747742e+00,9.564691324113223203e+00,1.919642807804069484e-01,8.508581861094081944e+01,6.510000000000000000e+02,9.414164036036485328e+00,9.030235474475672319e+00
6.230000000000000000e+02,9.222188632328325752e+00,8.873142839694313722e+00,9.564691425627589894e+00,1.919694598651066342e-01,8.508561544376668451e+01,6.510000000000000000e+02,9.414158092193432026e+00,9.030219172463217703e+00
6.235000000000000000e+02,9.222177563913133369e+00,8.873124656806680832e+00,9.564691538660627046e+00,1.919746198808924276e-01,8.508541327502119600e+01,6.510000000000000000e+02,9.414152183794026740e+00,9.030202944032241774e+00
6.240000000000000000e+02,9.222166549743144870e+00,8.873106552936819824e+00,9.564691663106659192e+00,1.919797608957614921e-01,8.508521209979497257e+01,6.510000000000000000e+02,9.414146310638907167e+00,9.030186788847382573e+00
6.245000000000000000e+02,9.222155589552096799e+00,8.873088527737303721e+00,9.564691798859950467e+00,1.919848829770655352e-01,8.508501191319871282e+01,6.510000000000000000e+02,9.414140472529162196e+00,9.030170706575031403e+00
6.250000000000000000e+02,9.222144683075173432e+00,8.873070580862183476e+00,9.564691945816170104e+00,1.919899861921887108e-01,8.508481271036976068e+01,6.510000000000000000e+02,9.414134669267362199e+00,9.030154696882984666e+00
6.255000000000000000e+02,9.222133830048912628e+00,8.873052711967117645e+00,9.564692103871678341e+00,1.919950706080505443e-01,8.508461448647040015e+01,6.510000000000000000e+02,9.414128900656962173e+00,9.030138759440861307e+00
6.260000000000000000e+02,9.222123030210980232e+00,8.873034920709221396e+00,9.564692272923466021e+00,1.920001362909707632e-01,8.508441723668349255e+01,6.510000000000000000e+02,9.414123166501950024e+00,9.030122893920008664e+00
6.265000000000000000e+02,9.222112283300457847e+00,8.873017206747139340e+00,9.564692452869323347e+00,1.920051833082052350e-01,8.508422095621838821e+01,6.510000000000000000e+02,9.414117466608661999e+00,9.030107099992251918e+00
6.270000000000000000e+02,9.222101589057730919e+00,8.872999569741082837e+00,9.564692643607344280e+00,1.920102117255969298e-01,8.508402564030802750e+01,6.510000000000000000e+02,9.414111800783327766e+00,9.030091377332134073e+00
6.275000000000000000e+02,9.222090947224327095e+00,8.872982009352746502e+00,9.564692845036116609e+00,1.920152216091571828e-01,8.508383128420649655e+01,6.510000000000000000e+02,9.414106168833482613e+00,9.030075725615169802e+00
6.280000000000000000e+02,9.222080357543156026e+00,8.872964525245283340e+00,9.564693057056777192e+00,1.920202130253367279e-01,8.508363788319360310e+01,6.510000000000000000e+02,9.414100570568493254e+00,9.030060144517818799e+00
6.285000000000000000e+02,9.222069819758344167e+00,8.872947117083405999e+00,9.564693279569938866e+00,1.920251860391287424e-01,8.508344543257105386e+01,6.510000000000000000e+02,9.414095005797472382e+00,9.030044633719215952e+00
6.290000000000000000e+02,9.222059333615339582e+00,8.872929784533340580e+00,9.564693512475709980e+00,1.920301407162821328e-01,8.508325392766531081e+01,6.510000000000000000e+02,9.414089474331621687e+00,9.030029192899057477e+00
6.295000000000000000e+02,9.222048898860755628e+00,8.872912527262748483e+00,9.564693755676701770e+00,1.920350771221724651e-01,8.508306336382420909e+01,6.510000000000000000e+02,9.414083975982928010e+00,9.030013821738583246e+00
6.300000000000000000e+02,9.222038515242529044e+00,8.872895344940705087e+00,9.564694009076232462e+00,1.920399953217568068e-01,8.508287373641981333e+01,6.510000000000000000e+02,9.414078510564285907e+00,9.029998519920773958e+00
6.305000000000000000e+02,9.222028182509813377e+00,8.872878237237816990e+00,9.564694272577224154e+00,1.920448953795740044e-01,8.508268504084658446e+01,6.510000000000000000e+02,9.414073077889387520e+00,9.029983287130239233e+00
6.310000000000000000e+02,9.222017900412888380e+00,8.872861203826255760e+00,9.564694546082357363e+00,1.920497773605123470e-01,8.508249727251997285e+01,6.510000000000000000e+02,9.414067677773401144e+00,9.029968123052377393e+00
6.315000000000000000e+02,9.222007668703419370e+00,8.872844244379505696e+00,9.564694829496835027e+00,1.920546413286355891e-01,8.508231042688055368e+01,6.510000000000000000e+02,9.414062310032054626e+00,9.029953027374784114e+00
6.320000000000000000e+02,9.221997487134249383e+00,8.872827358572470402e+00,9.564695122725858312e+00,1.920594873483571496e-01,8.508212449939091471e+01,6.510000000000000000e+02,9.414056974482607032e+00,9.029937999785891733e+00
6.325000000000000000e+02,9.221987355459388525e+00,8.872810546081632666e+00,9.564695425675328266e+00,1.920643154837627931e-01,8.508193948553510211e+01,6.510000000000000000e+02,9.414051670943152317e+00,9.029923039975626509e+00
6.330000000000000000e+02,9.221977273434182720e+00,8.872793806584818199e+00,9.564695738252151358e+00,1.920691257984300793e-01,8.508175538082153366e+01,6.510000000000000000e+02,9.414046399232613993e+00,9.029908147635753224e+00
6.335000000000000000e+02,9.221967240815006406e+00,8.872777139761360843e+00,9.564696060363274910e+00,1.920739183556995078e-01,8.508157218077764128e+01,6.510000000000000000e+02,9.414041159170704276e+00,9.029893322459306759e+00
6.340000000000000000e+02,9.221957257359488125e+00,8.872760545291971113e+00,9.564696391917468787e+00,1.920786932193065955e-01,8.508138988095416266e+01,6.510000000000000000e+02,9.414035950578794498e+00,9.029878564140181751e+00
6.345000000000000000e+02,9.221947322826389737e+00,8.872744022858796598e+00,9.564696732822687508e+00,1.920834504515759322e-01,8.508120847692219968e+01,6.510000000000000000e+02,9.414030773277964670e+00,9.029863872374813027e+00
6.350000000000000000e+02,9.221937436975844449e+00,8.872727572145281627e+00,9.564697082988452337e+00,1.920881901163562222e-01,8.508102796427880321e+01,6.510000000000000000e+02,9.414025627092200921e+00,9.029849246859489753e+00
6.355000000000000000e+02,9.221927599569127665e+00,8.872711192836426619e+00,9.564697442324719745e+00,1.920929122758144036e-01,8.508084833864143093e+01,6.510000000000000000e+02,9.414020511844942263e+00,9.029834687293314843e+00
6.360000000000000000e+02,9.221917810368532642e+00,8.872694884618544720e+00,9.564697810741543904e+00,1.920976169926935095e-01,8.508066959564661147e+01,6.510000000000000000e+02,9.414015427361226429e+00,9.029820193375838855e+00
6.365000000000000000e+02,9.221908069137546349e+00,8.872678647179386147e+00,9.564698188150346780e+00,1.921023043288677679e-01,8.508049173095265871e+01,6.510000000000000000e+02,9.414010373466414450e+00,9.029805764808680024e+00
6.370000000000000000e+02,9.221898375640913414e+00,8.872662480208079572e+00,9.564698574463097458e+00,1.921069743469230318e-01,8.508031474024124918e+01,6.510000000000000000e+02,9.414005349987835558e+00,9.029791401293991271e+00
6.375000000000000000e+02,9.221888729644543758e+00,8.872646383395119685e+00,9.564698969592692279e+00,1.921116271084410965e-01,8.508013861921530463e+01,6.510000000000000000e+02,9.414000356752984189e+00,9.029777102536103328e+00
6.380000000000000000e+02,9.221879130915452194e+00,8.872630356432404497e+00,9.564699373451631459e+00,1.921162626749479685e-01,8.507996336359812517e+01,6.510000000000000000e+02,9.413995393590401051e+00,9.029762868240505114e+00
6.385000000000000000e+02,9.221869579221774416e+00,8.872614399013144748e+00,9.564699785953614253e+00,1.921208811081848988e-01,8.507978896913378719e+01,6.510000000000000000e+02,9.413990460329960897e+00,9.029748698113589711e+00
6.390000000000000000e+02,9.221860074332811408e+00,8.872598510831949170e+00,9.564700207011595623e+00,1.921254824688893303e-01,8.507961543158748441e+01,6.510000000000000000e+02,9.413985556801701904e+00,9.029734591863922688e+00
6.395000000000000000e+02,9.221850616019041880e+00,8.872582691584804948e+00,9.564700636540775847e+00,1.921300668188266336e-01,8.507944274674659368e+01,6.510000000000000000e+02,9.413980682837868486e+00,9.029720549200215274e+00
6.400000000000000000e+02,9.221841204052056540e+00,8.872566940969006666e+00,9.564701074457095942e+00,1.921346342183975209e-01,8.507927091041852918e+01,6.510000000000000000e+02,9.413975838270454588e+00,9.029706569833658492e+00
6.405000000000000000e+02,9.221831838204526122e+00,8.872551258683158082e+00,9.564701520677838076e+00,1.921391847283535903e-01,8.507909991843075659e+01,6.510000000000000000e+02,9.413971022932878796e+00,9.029692653476173447e+00
6.410000000000000000e+02,9.221822518250149869e+00,8.872535644427335555e+00,9.564701975117447574e+00,1.921437184092104344e-01,8.507892976662965623e+01,6.510000000000000000e+02,9.413966236659360831e+00,9.029678799840940684e+00
6.415000000000000000e+02,9.221813243963939755e+00,8.872520097902828695e+00,9.564702437692593762e+00,1.921482353208867899e-01,8.507876045088565320e+01,6.510000000000000000e+02,9.413961479284827405e+00,9.029665008643053881e+00
6.420000000000000000e+02,9.221804015121879416e+00,8.872504618812264710e+00,9.564702908323049257e+00,1.921527355236975487e-01,8.507859196708724880e+01,6.510000000000000000e+02,9.413956750645576577e+00,9.029651279598182256e+00
6.425000000000000000e+02,9.221794831501084033e+00,8.872489206859597743e+00,9.564703386926270312e+00,1.921572190774961664e-01,8.507842431114372062e+01,6.510000000000000000e+02,9.413952050578581421e+00,9.029637612423588422e+00
6.430000000000000000e+02,9.221785692879851837e+00,8.872473861750092894e+00,9.564703873422525149e+00,1.921616860415846229e-01,8.507825747898588986e+01,6.510000000000000000e+02,9.413947378921436737e+00,9.029624006838266936e+00
6.435000000000000000e+02,9.221776599037404765e+00,8.872458583190324433e+00,9.564704367731685863e+00,1.921661364756612755e-01,8.507809146656187238e+01,6.510000000000000000e+02,9.413942735513067817e+00,9.029610462561743489e+00
6.440000000000000000e+02,9.221767549754284587e+00,8.872443370888181136e+00,9.564704869773885676e+00,1.921705704390083980e-01,8.507792626984399931e+01,6.510000000000000000e+02,9.413938120193293457e+00,9.029596979315277494e+00
6.445000000000000000e+02,9.221758544811807567e+00,8.872428224552855625e+00,9.564705379468886548e+00,1.921749879905826630e-01,8.507776188481875579e+01,6.510000000000000000e+02,9.413933532802390758e+00,9.029583556821224377e+00
6.450000000000000000e+02,9.221749583992533417e+00,8.872413143894844367e+00,9.564705896739271296e+00,1.921793891891956652e-01,8.507759830749559171e+01,6.510000000000000000e+02,9.413928973181729276e+00,9.029570194803337557e+00
6.455000000000000000e+02,9.221740667080153386e+00,8.872398128625945901e+00,9.564706421504306277e+00,1.921837740935141425e-01,8.507743553390471902e+01,6.510000000000000000e+02,9.413924441173666224e+00,9.029556892986638772e+00
6.460000000000000000e+02,9.221731793859314408e+00,8.872383178459124053e+00,9.564706953687728941e+00,1.921881427619243909e-01,8.507727356009399955e+01,6.510000000000000000e+02,9.413919936621239160e+00,9.029543651097389656e+00
6.465000000000000000e+02,9.221722964115764754e+00,8.872368293108651827e+00,9.564707493212754486e+00,1.921924952527582497e-01,8.507711238213153138e+01,6.510000000000000000e+02,9.413915459368523031e+00,9.029530468863008252e+00
6.470000000000000000e+02,9.221714177636286536e+00,8.872353472290086529e+00,9.564708040002319223e+00,1.921968316237965546e-01,8.507695199610431303e+01,6.510000000000000000e+02,9.413911009260083063e+00,9.029517346012490009e+00
6.475000000000000000e+02,9.221705434208718799e+00,8.872338715720278657e+00,9.564708593980739693e+00,1.922011519333524932e-01,8.507679239811912453e+01,6.510000000000000000e+02,9.413906586142070765e+00,9.029504282275366833e+00
6.480000000000000000e+02,9.221696733621952191e+00,8.872324023117384328e+00,9.564709155071689395e+00,1.922054562390980992e-01,8.507663358430185951e+01,6.510000000000000000e+02,9.413902189861051539e+00,9.029491277382852843e+00
6.485000000000000000e+02,9.221688075665944950e+00,8.872309394200735611e+00,9.564709723201572089e+00,1.922097445979291663e-01,8.507647555079789470e+01,6.510000000000000000e+02,9.413897820263875005e+00,9.029478331068016672e+00
6.490000000000000000e+02,9.221679460131619877e+00,8.872294828690915125e+00,9.564710298296493107e+00,1.922140170676349125e-01,8.507631829377066879e+01,6.510000000000000000e+02,9.413893477199254178e+00,9.029465443063983798e+00
6.495000000000000000e+02,9.221670886810924728e+00,8.872280326309725851e+00,9.564710880282085270e+00,1.922182737050477930e-01,8.507616180940233619e+01,6.510000000000000000e+02,9.413889160515973131e+00,9.029452613105876324e+00
6.500000000000000000e+02,9.221662355496833996e+00,8.872265886780208888e+00,9.564711469085608542e+00,1.922225145670365676e-01,8.507600609389389490e+01,6.510000000000000000e+02,9.413884870063871091e+00,9.029439840929798677e+00
6.505000000000000000e+02,9.221653865983444831e+00,8.872251509826668325e+00,9.564712064634509403e+00,1.922267397105060505e-01,8.507585114346716182e+01,6.510000000000000000e+02,9.413880605693950798e+00,9.029427126272938864e+00
6.510000000000000000e+02,9.221645418065724797e+00,8.872237195174614399e+00,9.564712666856117096e+00,1.922309491918560154e-01,8.507569695435978474e+01,6.510000000000000000e+02,9.413876367257580924e+00,9.029414468873870447e+00
6.515000000000000000e+02,9.221637011539737472e+00,8.872222942550793690e+00,9.564713275677192428e+00,1.922351430672968875e-01,8.507554352282966192e+01,6.510000000000000000e+02,9.413872154607034304e+00,9.029401868472440640e+00
6.520000000000000000e+02,9.221628646202518098e+00,8.872208751683064776e+00,9.564713891027718518e+00,1.922393213930754796e-01,8.507539084515255468e+01,6.510000000000000000e+02,9.413867967595592745e+00,9.029389324809441675e+00
6.525000000000000000e+02,9.221620321852116220e+00,8.872194622300630940e+00,9.564714512837769078e+00,1.922434842250239084e-01,8.507523891762292578e+01,6.510000000000000000e+02,9.413863806077142016e+00,9.029376837627092200e+00
6.530000000000000000e+02,9.221612038287625879e+00,8.872180554133793251e+00,9.564715141036771229e+00,1.922476316191913392e-01,8.507508773655445111e+01,6.510000000000000000e+02,9.413859669906816663e+00,9.029364406668435095e+00
6.535000000000000000e+02,9.221603795308965346e+00,8.872166546914122875e+00,9.564715775554800459e+00,1.922517636306707856e-01,8.507493729827582740e+01,6.510000000000000000e+02,9.413855558939635770e+00,9.029352031678293145e+00
6.540000000000000000e+02,9.221595592717115153e+00,8.872152600374326070e+00,9.564716416323221893e+00,1.922558803155395291e-01,8.507478759913561817e+01,6.510000000000000000e+02,9.413851473032654127e+00,9.029339712401576179e+00
6.545000000000000000e+02,9.221587430314105660e+00,8.872138714248299252e+00,9.564717063273011632e+00,1.922599817280165602e-01,8.507463863550115946e+01,6.510000000000000000e+02,9.413847412042123608e+00,9.029327448586087712e+00
6.550000000000000000e+02,9.221579307902890932e+00,8.872124888271141430e+00,9.564717716336449627e+00,1.922640679237112016e-01,8.507449040375733773e+01,6.510000000000000000e+02,9.413843375826601800e+00,9.029315239979180063e+00
6.555000000000000000e+02,9.221571225287405582e+00,8.872111122179113352e+00,9.564718375446682685e+00,1.922681389573672184e-01,8.507434290030680302e+01,6.510000000000000000e+02,9.413839364244774188e+00,9.029303086330038752e+00
6.560000000000000000e+02,9.221563182272541681e+00,8.872097415709681911e+00,9.564719040535493377e+00,1.922721948838104211e-01,8.507419612156994049e+01,6.510000000000000000e+02,9.413835377156352990e+00,9.029290987388732148e+00
6.565000000000000000e+02,9.221555178664099017e+00,8.872083768601438436e+00,9.564719711536412206e+00,1.922762357571817238e-01,8.507405006398361991e+01,6.510000000000000000e+02,9.413831414421281352e+00,9.029278942906918459e+00
6.570000000000000000e+02,9.221547214268827730e+00,8.872070180594025857e+00,9.564720388383163296e+00,1.922802616317944024e-01,8.507390472400238934e+01,6.510000000000000000e+02,9.413827475900623298e+00,9.029266952637033938e+00
6.575000000000000000e+02,9.221539288894518904e+00,8.872056651428533058e+00,9.564721071009710585e+00,1.922842725616379367e-01,8.507376009809978257e+01,6.510000000000000000e+02,9.413823561456156952e+00,9.029255016332880857e+00
6.580000000000000000e+02,9.221531402349882001e+00,8.872043180846883814e+00,9.564721759352131869e+00,1.922882686006938124e-01,8.507361618276642901e+01,6.510000000000000000e+02,9.413819670950575258e+00,9.029243133749188743e+00
6.585000000000000000e+02,9.221523554444562620e+00,8.872029768592311072e+00,9.564722453344707276e+00,1.922922498027099525e-01,8.507347297451008217e+01,6.510000000000000000e+02,9.413815804247272823e+00,9.029231304641854194e+00
6.590000000000000000e+02,9.221515744989112306e+00,8.872016414409143792e+00,9.564723152924315741e+00,1.922962162212911164e-01,8.507333046985515068e+01,6.510000000000000000e+02,9.413811961210404533e+00,9.029219528767821856e+00
6.595000000000000000e+02,9.221507973794961899e+00,8.872003118042893988e+00,9.564723858026642489e+00,1.923001679094930028e-01,8.507318866534208723e+01,6.510000000000000000e+02,9.413808141704455679e+00,9.029207805885469895e+00
6.600000000000000000e+02,9.221500240674536997e+00,8.871989879240135934e+00,9.564724568588330200e+00,1.923041049209047726e-01,8.507304755752998915e+01,6.510000000000000000e+02,9.413804345595442769e+00,9.029196135753633001e+00
6.605000000000000000e+02,9.221492545441293487e+00,8.871976697748578999e+00,9.564725284546165440e+00,1.923080273083861425e-01,8.507290714299659840e+01,6.510000000000000000e+02,9.413800572749678963e+00,9.029184518132908011e+00
6.610000000000000000e+02,9.221484887909383588e+00,8.871963573317051654e+00,9.564726005838027234e+00,1.923119351242931485e-01,8.507276741833238987e+01,6.510000000000000000e+02,9.413796823033676375e+00,9.029172952785092576e+00
6.615000000000000000e+02,9.221477267893893881e+00,8.871950505695467726e+00,9.564726732402146325e+00,1.923158284217408309e-01,8.507262838014536044e+01,6.510000000000000000e+02,9.413793096315634656e+00,9.029161439472153106e+00
6.620000000000000000e+02,9.221469685210959000e+00,8.871937494634872579e+00,9.564727464175971861e+00,1.923197072528445850e-01,8.507249002506252111e+01,6.510000000000000000e+02,9.413789392463803196e+00,9.029149977958114803e+00
6.625000000000000000e+02,9.221462139677614189e+00,8.871924539887464434e+00,9.564728201099827132e+00,1.923235716699377151e-01,8.507235234972752380e+01,6.510000000000000000e+02,9.413785711347550489e+00,9.029138568007676113e+00
6.630000000000000000e+02,9.221454631111816624e+00,8.871911641206549959e+00,9.564728943113193438e+00,1.923274217253010121e-01,8.507221535080107344e+01,6.510000000000000000e+02,9.413782052837117220e+00,9.029127209386516029e+00
6.635000000000000000e+02,9.221447159332265997e+00,8.871898798346423476e+00,9.564729690156232422e+00,1.923312574709372669e-01,8.507207902495747476e+01,6.510000000000000000e+02,9.413778416803204152e+00,9.029115901861327842e+00
6.640000000000000000e+02,9.221439724158587481e+00,8.871886011062519728e+00,9.564730442168828617e+00,1.923350789582105869e-01,8.507194336888787234e+01,6.510000000000000000e+02,9.413774803116799816e+00,9.029104645200376922e+00
6.645000000000000000e+02,9.221432325411333508e+00,8.871873279111380128e+00,9.564731199091804470e+00,1.923388862390189302e-01,8.507180837930071959e+01,6.510000000000000000e+02,9.413771211650351134e+00,9.029093439172314106e+00
6.650000000000000000e+02,9.221424962912001533e+00,8.871860602250611905e+00,9.564731960867117522e+00,1.923426793642609434e-01,8.507167405292163664e+01,6.510000000000000000e+02,9.413767642276264169e+00,9.029082283547740673e+00
6.655000000000000000e+02,9.221417636482820868e+00,8.871847980238856124e+00,9.564732727434870796e+00,1.923464583857299459e-01,8.507154038648992866e+01,6.510000000000000000e+02,9.413764094868550814e+00,9.029071178097090922e+00
6.660000000000000000e+02,9.221410345947003151e+00,8.871835412835874735e+00,9.564733498737371775e+00,1.923502233538594008e-01,8.507140737676272124e+01,6.510000000000000000e+02,9.413760569300864134e+00,9.029060122593143944e+00
6.665000000000000000e+02,9.221403091128630436e+00,8.871822899802433326e+00,9.564734274718633245e+00,1.923539743199323970e-01,8.507127502051332613e+01,6.510000000000000000e+02,9.413757065448562500e+00,9.029049116808698372e+00
6.670000000000000000e+02,9.221395871852564596e+00,8.871810440900446793e+00,9.564735055321065715e+00,1.923577113345034395e-01,8.507114331452937961e+01,6.510000000000000000e+02,9.413753583187070006e+00,9.029038160518060963e+00
6.675000000000000000e+02,9.221388687944633844e+00,8.871798035892792811e+00,9.564735840487518459e+00,1.923614344482104110e-01,8.507101225561623892e+01,6.510000000000000000e+02,9.413750122392844588e+00,9.029027253496424876e+00
6.680000000000000000e+02,9.221381539231430224e+00,8.871785684543400663e+00,9.564736630162421704e+00,1.923651437113234330e-01,8.507088184059328739e+01,6.510000000000000000e+02,9.413746682942752741e+00,9.029016395520105931e+00
6.685000000000000000e+02,9.221374425540405539e+00,8.871773386617361368e+00,9.564737424287695688e+00,1.923688391739253323e-01,8.507075206629576769e+01,6.510000000000000000e+02,9.413743264714332426e+00,9.029005586366480429e+00
6.690000000000000000e+02,9.221367346699969048e+00,8.871761141880686097e+00,9.564738222809971546e+00,1.923725208860472269e-01,8.507062292957647287e+01,6.510000000000000000e+02,9.413739867586015109e+00,9.028994825813921210e+00
6.695000000000000000e+02,9.221360302539242326e+00,8.871748950100382558e+00,9.564739025673835826e+00,1.923761888972172485e-01,8.507049442730122735e+01,6.510000000000000000e+02,9.413736491436457854e+00,9.028984113642025022e+00
6.700000000000000000e+02,9.221353292888172959e+00,8.871736811044758753e+00,9.564739832825617682e+00,1.923798432575431205e-01,8.507036655635134537e+01,6.510000000000000000e+02,9.413733136145715719e+00,9.028973449630631976e+00
6.705000000000000000e+02,9.221346317577639340e+00,8.871724724482850988e+00,9.564740644210834475e+00,1.923834840163142212e-01,8.507023931362492419e+01,6.510000000000000000e+02,9.413729801593953894e+00,9.028962833561324786e+00
6.710000000000000000e+02,9.221339376408870692e+00,8.871712690184841321e+00,9.564741459775799370e+00,1.923871112085667745e-01,8.507011269546792676e+01,6.510000000000000000e+02,9.413726487617438465e+00,9.028952265200304694e+00
6.715000000000000000e+02,9.221332468986890518e+00,8.871700707921878148e+00,9.564742279466912578e+00,1.923907247780376195e-01,8.506998669457246365e+01,6.510000000000000000e+02,9.413723193764928610e+00,9.028941744208850650e+00
6.720000000000000000e+02,9.221325595404072928e+00,8.871688777466189890e+00,9.564743103231087673e+00,1.923943248936069994e-01,8.506986131270554097e+01,6.510000000000000000e+02,9.413719920297678456e+00,9.028931270510467400e+00
6.725000000000000000e+02,9.221318755494593233e+00,8.871676898590976634e+00,9.564743931016094436e+00,1.923979116044929605e-01,8.506973654682610686e+01,6.510000000000000000e+02,9.413716667099086166e+00,9.028920843890100301e+00
6.730000000000000000e+02,9.221311949093390581e+00,8.871665071070399478e+00,9.564744762769473496e+00,1.924014849591406673e-01,8.506961239390703611e+01,6.510000000000000000e+02,9.413713434052532136e+00,9.028910464134250802e+00
6.735000000000000000e+02,9.221305176036276308e+00,8.871653294679667567e+00,9.564745598439509777e+00,1.924050450061692286e-01,8.506948885093724755e+01,6.510000000000000000e+02,9.413710221042444815e+00,9.028900131030107801e+00
6.740000000000000000e+02,9.221298436159727885e+00,8.871641569195006127e+00,9.564746437975029991e+00,1.924085917939209189e-01,8.506936591491796662e+01,6.510000000000000000e+02,9.413707027953648776e+00,9.028889844365806994e+00
6.745000000000000000e+02,9.221291729301105633e+00,8.871629894393588955e+00,9.564747281322457440e+00,1.924121253700555034e-01,8.506924358286639176e+01,6.510000000000000000e+02,9.413703854671160443e+00,9.028879603931049047e+00
6.750000000000000000e+02,9.221285055298581668e+00,8.871618270053595268e+00,9.564748128435313745e+00,1.924156457829477862e-01,8.506912185181502650e+01,6.510000000000000000e+02,9.413700701081529232e+00,9.028869409515632327e+00
6.755000000000000000e+02,9.221278413991154110e+00,8.871606695954175947e+00,9.564748979263185902e+00,1.924191530806056705e-01,8.506900071881146630e+01,6.510000000000000000e+02,9.413697567071759309e+00,9.028859260910547135e+00
6.760000000000000000e+02,9.221271805218657747e+00,8.871595171875471308e+00,9.564749833755911368e+00,1.924226473099941714e-01,8.506888018091834169e+01,6.510000000000000000e+02,9.413694452528650558e+00,9.028849157908663159e+00
6.765000000000000000e+02,9.221265228821557969e+00,8.871583697598593332e+00,9.564750691864022158e+00,1.924261285193793469e-01,8.506876023521046193e+01,6.510000000000000000e+02,9.413691357340937316e+00,9.028839100302178622e+00
6.770000000000000000e+02,9.221258684641211900e+00,8.871572272905630996e+00,9.564751553537895745e+00,1.924295967554436049e-01,8.506864087877843872e+01,6.510000000000000000e+02,9.413688281396655810e+00,9.028829087885767990e+00
6.775000000000000000e+02,9.221252172519690760e+00,8.871560897579607641e+00,9.564752418730060768e+00,1.924330520657196453e-01,8.506852210872644093e+01,6.510000000000000000e+02,9.413685224585410793e+00,9.028819120453970726e+00
6.780000000000000000e+02,9.221245692299875785e+00,8.871549571404511170e+00,9.564753287391729586e+00,1.924364944970581304e-01,8.506840392217333147e+01,6.510000000000000000e+02,9.413682186796934914e+00,9.028809197802816655e+00
6.785000000000000000e+02,9.221239243825431586e+00,8.871538294165379313e+00,9.564754159470654216e+00,1.924399240958980795e-01,8.506828631625225512e+01,6.510000000000000000e+02,9.413679167921330304e+00,9.028799319729532868e+00
6.790000000000000000e+02,9.221232826940768845e+00,8.871527065648093568e+00,9.564755034923425825e+00,1.924433409097994208e-01,8.506816928811056755e+01,6.510000000000000000e+02,9.413676167850567822e+00,9.028789486030969869e+00
6.795000000000000000e+02,9.221226441491001680e+00,8.871515885639471577e+00,9.564755913701812773e+00,1.924467449845584932e-01,8.506805283490794523e+01,6.510000000000000000e+02,9.413673186475559618e+00,9.028779696506441965e+00
6.800000000000000000e+02,9.221220087322123504e+00,8.871504753927300868e+00,9.564756795759617347e+00,1.924501363665065412e-01,8.506793695382052078e+01,6.510000000000000000e+02,9.413670223688630045e+00,9.028769950955616963e+00
6.805000000000000000e+02,9.221213764280884462e+00,8.871493670300340639e+00,9.564757681049208315e+00,1.924535151023296919e-01,8.506782164203849561e+01,6.510000000000000000e+02,9.413667279383213682e+00,9.028760249178555242e+00
6.810000000000000000e+02,9.221207472214718592e+00,8.871482634548261359e+00,9.564758569525540821e+00,1.924568812373562143e-01,8.506770689676417874e+01,6.510000000000000000e+02,9.413664353452075417e+00,9.028750590977363544e+00
6.815000000000000000e+02,9.221201210971770479e+00,8.871471646461591476e+00,9.564759461141566277e+00,1.924602348180804723e-01,8.506759271521347898e+01,6.510000000000000000e+02,9.413661445789850646e+00,9.028740976153690312e+00
6.820000000000000000e+02,9.221194980401001828e+00,8.871460705831893279e+00,9.564760355852882867e+00,1.924635758897292603e-01,8.506747909461688550e+01,6.510000000000000000e+02,9.413658556290730672e+00,9.028731404511272984e+00
6.825000000000000000e+02,9.221188780352122194e+00,8.871449812451619010e+00,9.564761253614181058e+00,1.924669044982899591e-01,8.506736603221901305e+01,6.510000000000000000e+02,9.413655684850413152e+00,9.028721875853833012e+00
6.830000000000000000e+02,9.221182610675525027e+00,8.871438966114121527e+00,9.564762154380526127e+00,1.924702206888429246e-01,8.506725352527672612e+01,6.510000000000000000e+02,9.413652831364368367e+00,9.028712389986683462e+00
6.835000000000000000e+02,9.221176471222362281e+00,8.871428166613688049e+00,9.564763058107800475e+00,1.924735245067785983e-01,8.506714157106097218e+01,6.510000000000000000e+02,9.413649995729141295e+00,9.028702946715585043e+00
6.840000000000000000e+02,9.221170361844510666e+00,8.871417413745527725e+00,9.564763964751852754e+00,1.924768159969861003e-01,8.506703016685595742e+01,6.510000000000000000e+02,9.413647177841497182e+00,9.028693545847524149e+00
6.845000000000000000e+02,9.221164282394660461e+00,8.871406707305713013e+00,9.564764874268989914e+00,1.924800952044843638e-01,8.506691930996093731e+01,6.510000000000000000e+02,9.413644377599144519e+00,9.028684187190174626e+00
6.850000000000000000e+02,9.221158232726081039e+00,8.871396047091236525e+00,9.564765786616401755e+00,1.924833621739263367e-01,8.506680899768575443e+01,6.510000000000000000e+02,9.413641594900006737e+00,9.028674870552155340e+00
6.855000000000000000e+02,9.221152212692821593e+00,8.871385432899996815e+00,9.564766701750135880e+00,1.924866169500497604e-01,8.506669922735459011e+01,6.510000000000000000e+02,9.413638829642870576e+00,9.028665595742770833e+00
6.860000000000000000e+02,9.221146222149693372e+00,8.871374864530739757e+00,9.564767619626790562e+00,1.924898595773167076e-01,8.506658999630566598e+01,6.510000000000000000e+02,9.413636081727009497e+00,9.028656362572377247e+00
6.865000000000000000e+02,9.221140260952219947e+00,8.871364341783127827e+00,9.564768540205610847e+00,1.924930901000036221e-01,8.506648130189022083e+01,6.510000000000000000e+02,9.413633351052222764e+00,9.028647170852217130e+00
6.870000000000000000e+02,9.221134328956557269e+00,8.871353864457731220e+00,9.564769463444628528e+00,1.924963085623366821e-01,8.506637314147120321e+01,6.510000000000000000e+02,9.413630637518894062e+00,9.028638020394218699e+00
6.875000000000000000e+02,9.221128426019593149e+00,8.871343432356070480e+00,9.564770389301815001e+00,1.924995150077258022e-01,8.506626551242479195e+01,6.510000000000000000e+02,9.413627941027318258e+00,9.028628911011866265e+00
6.880000000000000000e+02,9.221122551998934824e+00,8.871333045280417551e+00,9.564771317735882405e+00,1.925027094807922334e-01,8.506615841214080831e+01,6.510000000000000000e+02,9.413625261479726447e+00,9.028619842518143201e+00
6.885000000000000000e+02,9.221116706752829018e+00,8.871322703033955648e+00,9.564772248705647684e+00,1.925058920250256878e-01,8.506605183802048487e+01,6.510000000000000000e+02,9.413622598777854122e+00,9.028610814727802136e+00
6.890000000000000000e+02,9.221110890140449712e+00,8.871312405420681557e+00,9.564773182170686283e+00,1.925090626837755725e-01,8.506594578748216406e+01,6.510000000000000000e+02,9.413619952824223702e+00,9.028601827456673945e+00
6.895000000000000000e+02,9.221105102021425637e+00,8.871302152245608141e+00,9.564774118090529242e+00,1.925122215004312909e-01,8.506584025795260118e+01,6.510000000000000000e+02,9.413617323521856761e+00,9.028592880520996289e+00
6.900000000000000000e+02,9.221099342256049880e+00,8.871291943314526307e+00,9.564775056425226296e+00,1.925153685183771668e-01,8.506573524687071597e+01,6.510000000000000000e+02,9.413614710774426797e+00,9.028583973737672963e+00
6.905000000000000000e+02,9.221093610649228722e+00,8.871281778434086718e+00,9.564775997134157492e+00,1.925185038205044774e-01,8.506563075066932811e+01,6.510000000000000000e+02,9.413612114469733783e+00,9.028575106828725438e+00
6.910000000000000000e+02,9.221087907054382526e+00,8.871271657411734068e+00,9.564776940178100872e+00,1.925216274553667173e-01,8.506552676666261448e+01,6.510000000000000000e+02,9.413609534509747689e+00,9.028566279599015587e+00
6.915000000000000000e+02,9.221082231398716189e+00,8.871261580055826101e+00,9.564777885517701250e+00,1.925247394201528572e-01,8.506542329350590137e+01,6.510000000000000000e+02,9.413606970818868547e+00,9.028557491978563831e+00
6.920000000000000000e+02,9.221076583545292138e+00,8.871251546175573210e+00,9.564778833113170009e+00,1.925278397574615996e-01,8.506532032868901183e+01,6.510000000000000000e+02,9.413604423302754043e+00,9.028548743787832009e+00
6.925000000000000000e+02,9.221070963357867356e+00,8.871241555580981597e+00,9.564779782926821738e+00,1.925309285093461942e-01,8.506521786971427446e+01,6.510000000000000000e+02,9.413601891867214633e+00,9.028540034848521856e+00
6.930000000000000000e+02,9.221065370700941344e+00,8.871231608082947417e+00,9.564780734920841354e+00,1.925340057186659681e-01,8.506511591409817186e+01,6.510000000000000000e+02,9.413599376419606202e+00,9.028531364982276486e+00
6.935000000000000000e+02,9.221059805439629997e+00,8.871221703493237243e+00,9.564781689056985670e+00,1.925370714275095874e-01,8.506501445936821426e+01,6.510000000000000000e+02,9.413596876867138974e+00,9.028522734012121020e+00
6.940000000000000000e+02,9.221054267439635410e+00,8.871211841624418781e+00,9.564782645297247754e+00,1.925401256777357906e-01,8.506491350306269794e+01,6.510000000000000000e+02,9.413594393117371339e+00,9.028514141761899481e+00
6.945000000000000000e+02,9.221048756567466143e+00,8.871202022289837785e+00,9.564783603605292228e+00,1.925431685114688540e-01,8.506481304273486899e+01,6.510000000000000000e+02,9.413591925078936384e+00,9.028505588055997677e+00
6.950000000000000000e+02,9.221043272690115700e+00,8.871192245303657131e+00,9.564784563943435458e+00,1.925461999701075511e-01,8.506471307594657105e+01,6.510000000000000000e+02,9.413589472660223834e+00,9.028497072720007566e+00
6.955000000000000000e+02,9.221037815675327209e+00,8.871182510480879913e+00,9.564785526274844685e+00,1.925492200954515287e-01,8.506461360027377339e+01,6.510000000000000000e+02,9.413587035770779821e+00,9.028488595579876375e+00
6.960000000000000000e+02,9.221032385391536579e+00,8.871172817637351216e+00,9.564786490563172094e+00,1.925522289291155820e-01,8.506451461330509289e+01,6.510000000000000000e+02,9.413584614320653188e+00,9.028480156462419970e+00
6.965000000000000000e+02,9.221026981707780124e+00,8.871163166589832727e+00,9.564787456771933094e+00,1.925552265123495754e-01,8.506441611264011726e+01,6.510000000000000000e+02,9.413582208220129033e+00,9.028471755195431214e+00
6.970000000000000000e+02,9.221021604493707002e+00,8.871153557155674108e+00,9.564788424864774541e+00,1.925582128859033015e-01,8.506431809588950443e+01,6.510000000000000000e+02,9.413579817379609693e+00,9.028463391607804311e+00
6.975000000000000000e+02,9.221016253619620073e+00,8.871143989153139842e+00,9.564789394806958001e+00,1.925611880912878604e-01,8.506422056067633264e+01,6.510000000000000000e+02,9.413577441710907934e+00,9.028455065528332213e+00
6.980000000000000000e+02,9.221010928956484776e+00,8.871134462401347065e+00,9.564790366563116208e+00,1.925641521693791658e-01,8.506412350463565986e+01,6.510000000000000000e+02,9.413575081125864941e+00,9.028446776787106387e+00
6.985000000000000000e+02,9.221005630375870510e+00,8.871124976720128785e+00,9.564791340098656391e+00,1.925671051606434037e-01,8.506402692541347221e+01,6.510000000000000000e+02,9.413572735536513747e+00,9.028438525215227273e+00
6.990000000000000000e+02,9.221000357750003928e+00,8.871115531930168885e+00,9.564792315378630505e+00,1.925700471058575669e-01,8.506393082066807665e+01,6.510000000000000000e+02,9.413570404855860829e+00,9.028430310644147028e+00
6.995000000000000000e+02,9.220995110951724527e+00,8.871106127852897316e+00,9.564793292368003463e+00,1.925729780452537787e-01,8.506383518806882194e+01,6.510000000000000000e+02,9.413568088996978389e+00,9.028422132906470665e+00
7.000000000000000000e+02,9.220989889854418919e+00,8.871096764310554050e+00,9.564794271032935669e+00,1.925758980193300607e-01,8.506374002529534550e+01,6.510000000000000000e+02,9.413565787873748647e+00,9.028413991835087415e+00
7.005000000000000000e+02,9.220984694332198472e+00,8.871087441126155326e+00,9.564795251339122117e+00,1.925788070682648567e-01,8.506364533004051509e+01,6.510000000000000000e+02,9.413563501400464162e+00,9.028405887263932783e+00
7.010000000000000000e+02,9.220979524259755422e+00,8.871078158123543389e+00,9.564796233253108682e+00,1.925817052320070444e-01,8.506355110000772868e+01,6.510000000000000000e+02,9.413561229491762106e+00,9.028397819027746962e+00
7.015000000000000000e+02,9.220974379512464125e+00,8.871068915127334975e+00,9.564797216740982932e+00,1.925845925503212319e-01,8.506345733291304612e+01,6.510000000000000000e+02,9.413558972062785912e+00,9.028389786962144115e+00
7.020000000000000000e+02,9.220969259966190990e+00,8.871059711962836047e+00,9.564798201769436403e+00,1.925874690631928510e-01,8.506336402648160799e+01,6.510000000000000000e+02,9.413556729029384229e+00,9.028381790902997750e+00
7.025000000000000000e+02,9.220964165497470333e+00,8.871050548456217655e+00,9.564799188306249533e+00,1.925903348100177770e-01,8.506327117845067676e+01,6.510000000000000000e+02,9.413554500307487416e+00,9.028373830687451473e+00
7.030000000000000000e+02,9.220959095983513265e+00,8.871041424434302769e+00,9.564800176319810276e+00,1.925931898305028311e-01,8.506317878657017673e+01,6.510000000000000000e+02,9.413552285814017040e+00,9.028365906153009490e+00
7.035000000000000000e+02,9.220954051301958998e+00,8.871032339724783000e+00,9.564801165776533054e+00,1.925960341638103812e-01,8.506308684859764924e+01,6.510000000000000000e+02,9.413550085465768547e+00,9.028358017138149449e+00
7.040000000000000000e+02,9.220949031331164392e+00,8.871023294156156425e+00,9.564802156635572317e+00,1.925988678490536399e-01,8.506299536230388014e+01,6.510000000000000000e+02,9.413547899180217726e+00,9.028350163482111057e+00
7.045000000000000000e+02,9.220944035950088491e+00,8.871014287557605016e+00,9.564803148876919181e+00,1.926016909256118848e-01,8.506290432547089608e+01,6.510000000000000000e+02,9.413545726875700126e+00,9.028342345024476856e+00
7.050000000000000000e+02,9.220939065038342264e+00,8.871005319759046159e+00,9.564804142468833703e+00,1.926045034321399174e-01,8.506281373589250450e+01,6.510000000000000000e+02,9.413543568470480238e+00,9.028334561606202513e+00
7.055000000000000000e+02,9.220934118476067809e+00,8.870996390591132652e+00,9.564805137380863798e+00,1.926073054075586044e-01,8.506272359137237515e+01,6.510000000000000000e+02,9.413541423883627246e+00,9.028326813068508372e+00
7.060000000000000000e+02,9.220929196143913487e+00,8.870987499885330863e+00,9.564806133580162850e+00,1.926100968903345645e-01,8.506263388972334383e+01,6.510000000000000000e+02,9.413539293034247635e+00,9.028319099253579338e+00
7.065000000000000000e+02,9.220924297923154711e+00,8.870978647473833689e+00,9.564807131036076271e+00,1.926128779190655615e-01,8.506254462876987077e+01,6.510000000000000000e+02,9.413537175842218829e+00,9.028311420004088816e+00
7.070000000000000000e+02,9.220919423695656647e+00,8.870969833189551679e+00,9.564808129719279961e+00,1.926156485322553236e-01,8.506245580634733017e+01,6.510000000000000000e+02,9.413535072227912082e+00,9.028303775163399436e+00
7.075000000000000000e+02,9.220914573343859999e+00,8.870961056866118355e+00,9.564809129597401594e+00,1.926184087679984613e-01,8.506236742030147013e+01,6.510000000000000000e+02,9.413532982111858516e+00,9.028296164575861482e+00
7.080000000000000000e+02,9.220909746750811209e+00,8.870952318337911535e+00,9.564810130639886054e+00,1.926211586642055662e-01,8.506227946848923693e+01,6.510000000000000000e+02,9.413530905415015582e+00,9.028288588086605060e+00
7.085000000000000000e+02,9.220904943800176667e+00,8.870943617439989382e+00,9.564811132817849781e+00,1.926238982588283910e-01,8.506219194877895973e+01,6.510000000000000000e+02,9.413528842059005086e+00,9.028281045541348249e+00
7.090000000000000000e+02,9.220900164376097052e+00,8.870934954008193429e+00,9.564812136101513929e+00,1.926266275904452985e-01,8.506210485904800578e+01,6.510000000000000000e+02,9.413526791966543072e+00,9.028273536785652809e+00
7.095000000000000000e+02,9.220895408363348977e+00,8.870926327879171680e+00,9.564813140454052842e+00,1.926293466958297618e-01,8.506201819718475576e+01,6.510000000000000000e+02,9.413524755059178517e+00,9.028266061667517661e+00
7.100000000000000000e+02,9.220890675647295254e+00,8.870917738890229387e+00,9.564814145853949512e+00,1.926320556135976136e-01,8.506193196108917220e+01,6.510000000000000000e+02,9.413522731260894005e+00,9.028258620033698278e+00
7.105000000000000000e+02,9.220885966113771204e+00,8.870909186879337938e+00,9.564815152271675558e+00,1.926347543800644990e-01,8.506184614866897675e+01,6.510000000000000000e+02,9.413520720493835370e+00,9.028251211733708814e+00
7.110000000000000000e+02,9.220881279649201900e+00,8.870900671685193473e+00,9.564816159679976337e+00,1.926374430331634358e-01,8.506176075784345869e+01,6.510000000000000000e+02,9.413518722682365336e+00,9.028243836616036688e+00
7.115000000000000000e+02,9.220876616140538218e+00,8.870892193147273730e+00,9.564817168049698282e+00,1.926401216098331259e-01,8.506167578654124384e+01,6.510000000000000000e+02,9.413516737750370567e+00,9.028236494530705869e+00
7.120000000000000000e+02,9.220871975475343874e+00,8.870883751105740345e+00,9.564818177350828066e+00,1.926427901473688198e-01,8.506159123270231248e+01,6.510000000000000000e+02,9.413514765622711167e+00,9.028229185327974804e+00
7.125000000000000000e+02,9.220867357541699505e+00,8.870875345401474377e+00,9.564819187556896196e+00,1.926454486820716183e-01,8.506150709427596723e+01,6.510000000000000000e+02,9.413512806223771179e+00,9.028221908859627831e+00
7.130000000000000000e+02,9.220862762228223986e+00,8.870866975875971505e+00,9.564820198641511340e+00,1.926480972513196499e-01,8.506142336922167146e+01,6.510000000000000000e+02,9.413510859479544024e+00,9.028214664976903947e+00
7.135000000000000000e+02,9.220858189424168572e+00,8.870858642371505454e+00,9.564821210576477384e+00,1.926507358918570501e-01,8.506134005551044197e+01,6.510000000000000000e+02,9.413508925316026676e+00,9.028207453532312243e+00
7.140000000000000000e+02,9.220853639019299663e+00,8.870850344730998316e+00,9.564822223334575213e+00,1.926533646397491084e-01,8.506125715112247576e+01,6.510000000000000000e+02,9.413507003659047356e+00,9.028200274379551971e+00
7.145000000000000000e+02,9.220849110903850843e+00,8.870842082798075623e+00,9.564823236889154146e+00,1.926559835314628766e-01,8.506117465404680900e+01,6.510000000000000000e+02,9.413505094435313580e+00,9.028193127372388105e+00
7.150000000000000000e+02,9.220844604968680969e+00,8.870833856417041474e+00,9.564824251212707296e+00,1.926585926036868401e-01,8.506109256228405968e+01,6.510000000000000000e+02,9.413503197572367753e+00,9.028186012364994184e+00
7.155000000000000000e+02,9.220840121105110754e+00,8.870825665432914064e+00,9.564825266278479177e+00,1.926611918920707600e-01,8.506101087384297443e+01,6.510000000000000000e+02,9.413501312997182069e+00,9.028178929213039439e+00
7.160000000000000000e+02,9.220835659205036450e+00,8.870817509691432790e+00,9.564826282061662965e+00,1.926637814328459875e-01,8.506092958674319959e+01,6.510000000000000000e+02,9.413499440637883353e+00,9.028171877772191323e+00
7.165000000000000000e+02,9.220831219160906755e+00,8.870809389038889492e+00,9.564827298535648836e+00,1.926663612618804977e-01,8.506084869901428647e+01,6.510000000000000000e+02,9.413497580422786726e+00,9.028164857899026785e+00
7.170000000000000000e+02,9.220826800865653539e+00,8.870801303322494391e+00,9.564828315674603232e+00,1.926689314149937216e-01,8.506076820869490973e+01,6.510000000000000000e+02,9.413495732280646067e+00,9.028157869450659234e+00
7.175000000000000000e+02,9.220822404212650980e+00,8.870793252389882255e+00,9.564829333453078064e+00,1.926714919275966387e-01,8.506068811383157424e+01,6.510000000000000000e+02,9.413493896140247230e+00,9.028150912285052954e+00
7.180000000000000000e+02,9.220818029095934065e+00,8.870785236089428594e+00,9.564830351846179468e+00,1.926740428351869094e-01,8.506060841248309146e+01,6.510000000000000000e+02,9.413492071931120364e+00,9.028143986260747766e+00
7.185000000000000000e+02,9.220813675410077792e+00,8.870777254270256762e+00,9.564831370828244417e+00,1.926765841734839058e-01,8.506052910271826306e+01,6.510000000000000000e+02,9.413490259583563002e+00,9.028137091236592582e+00
7.190000000000000000e+02,9.220809343050056839e+00,8.870769306782023023e+00,9.564832390374087723e+00,1.926791159774384754e-01,8.506045018261308144e+01,6.510000000000000000e+02,9.413488459027496091e+00,9.028130227072619363e+00
7.195000000000000000e+02,9.220805031911368133e+00,8.870761393475227408e+00,9.564833410458104979e+00,1.926816382823132723e-01,8.506037165025315971e+01,6.510000000000000000e+02,9.413486670193680794e+00,9.028123393629055471e+00
7.200000000000000000e+02,9.220800741890119667e+00,8.870753514200862000e+00,9.564834431057283481e+00,1.926841511230976689e-01,8.506029350373540865e+01,6.510000000000000000e+02,9.413484893013217558e+00,9.028116590767023553e+00
7.205000000000000000e+02,9.220796472882797801e+00,8.870745668810663176e+00,9.564835452146434491e+00,1.926866545343276227e-01,8.506021574116347495e+01,6.510000000000000000e+02,9.413483127417125118e+00,9.028109818348470483e+00
7.210000000000000000e+02,9.220792224786531932e+00,8.870737857156955286e+00,9.564836473701911146e+00,1.926891485511660895e-01,8.506013836065314138e+01,6.510000000000000000e+02,9.413481373337697633e+00,9.028103076235366231e+00
7.215000000000000000e+02,9.220787997498922195e+00,8.870730079092743026e+00,9.564837495700102110e+00,1.926916332081877181e-01,8.506006136032861775e+01,6.510000000000000000e+02,9.413479630707110246e+00,9.028096364290734144e+00
7.220000000000000000e+02,9.220783790918037681e+00,8.870722334471750514e+00,9.564838518117586119e+00,1.926941085397839148e-01,8.505998473832275408e+01,6.510000000000000000e+02,9.413477899457820541e+00,9.028089682378253045e+00
7.225000000000000000e+02,9.220779604942430652e+00,8.870714623148238331e+00,9.564839540930739403e+00,1.926965745803879415e-01,8.505990849277729637e+01,6.510000000000000000e+02,9.413476179522819010e+00,9.028083030362042294e+00
7.230000000000000000e+02,9.220775439471173840e+00,8.870706944977198916e+00,9.564840564115586474e+00,1.926990313640699615e-01,8.505983262184346927e+01,6.510000000000000000e+02,9.413474470835243579e+00,9.028076408107104101e+00
7.235000000000000000e+02,9.220771294403780516e+00,8.870699299814218008e+00,9.564841587649111077e+00,1.927014789251670079e-01,8.505975712368071129e+01,6.510000000000000000e+02,9.413472773328948051e+00,9.028069815478612981e+00
7.240000000000000000e+02,9.220767169640371463e+00,8.870691687515430246e+00,9.564842611506357173e+00,1.927039172978330939e-01,8.505968199645963068e+01,6.510000000000000000e+02,9.413471086938205445e+00,9.028063252342539258e+00
7.245000000000000000e+02,9.220763065081518661e+00,8.870684107937750085e+00,9.564843635666713695e+00,1.927063465157240196e-01,8.505960723835893589e+01,6.510000000000000000e+02,9.413469411597240821e+00,9.028056718565794725e+00
7.250000000000000000e+02,9.220758980628266599e+00,8.870676560938701272e+00,9.564844660107725716e+00,1.927087666124026044e-01,8.505953284756611765e+01,6.510000000000000000e+02,9.413467747240670036e+00,9.028050214015864938e+00
7.255000000000000000e+02,9.220754916182118066e+00,8.870669046376375988e+00,9.564845684807606219e+00,1.927111776221487882e-01,8.505945882227722166e+01,6.510000000000000000e+02,9.413466093804267132e+00,9.028043738559969000e+00
7.260000000000000000e+02,9.220750871645099878e+00,8.870661564109507680e+00,9.564846709742868214e+00,1.927135795780693384e-01,8.505938516069767275e+01,6.510000000000000000e+02,9.413464451223168439e+00,9.028037292067031316e+00
7.265000000000000000e+02,9.220746846919768203e+00,8.870654113997469281e+00,9.564847734893334064e+00,1.927159725138531676e-01,8.505931186104280073e+01,6.510000000000000000e+02,9.413462819433620510e+00,9.028030874405915895e+00
7.270000000000000000e+02,9.220742841908986520e+00,8.870646695900195056e+00,9.564848760237170566e+00,1.927183564626011036e-01,8.505923892153346344e+01,6.510000000000000000e+02,9.413461198371587457e+00,9.028024485446385583e+00
7.275000000000000000e+02,9.220738856516144111e+00,8.870639309678320927e+00,9.564849785752791433e+00,1.927207314575012098e-01,8.505916634040016788e+01,6.510000000000000000e+02,9.413459587973646236e+00,9.028018125058641985e+00
7.280000000000000000e+02,9.220734890645202242e+00,8.870631955193045926e+00,9.564850811418708076e+00,1.927230975314685180e-01,8.505909411588390867e+01,6.510000000000000000e+02,9.413457988176670455e+00,9.028011793113732253e+00
7.285000000000000000e+02,9.220730944200528967e+00,8.870624632306215673e+00,9.564851837214446206e+00,1.927254547177753019e-01,8.505902224623332586e+01,6.510000000000000000e+02,9.413456398918302881e+00,9.028005489482753276e+00
7.290000000000000000e+02,9.220727017087003929e+00,8.870617340880208701e+00,9.564852863119057247e+00,1.927278030491058891e-01,8.505895072970633919e+01,6.510000000000000000e+02,9.413454820136109902e+00,9.027999214037899733e+00
7.295000000000000000e+02,9.220723109210036128e+00,8.870610080778165596e+00,9.564853889110926488e+00,1.927301425580068006e-01,8.505887956457044652e+01,6.510000000000000000e+02,9.413453251768043373e+00,9.027992966652030660e+00
7.300000000000000000e+02,9.220719220475350753e+00,8.870602851863655047e+00,9.564854915169442862e+00,1.927324732772917326e-01,8.505880874909912848e+01,6.510000000000000000e+02,9.413451693752641347e+00,9.027986747198058382e+00
7.305000000000000000e+02,9.220715350789120635e+00,8.870595654000950958e+00,9.564855941273837203e+00,1.927347952390966457e-01,8.505873828157398009e+01,6.510000000000000000e+02,9.413450146028216281e+00,9.027980555550023212e+00
7.310000000000000000e+02,9.220711500058090593e+00,8.870588487054934745e+00,9.564856967404256949e+00,1.927371084762296849e-01,8.505866816028729716e+01,6.510000000000000000e+02,9.413448608534318751e+00,9.027974391581860658e+00
7.315000000000000000e+02,9.220707668189442430e+00,8.870581350891052708e+00,9.564857993541176384e+00,1.927394130206862566e-01,8.505859838353914881e+01,6.510000000000000000e+02,9.413447081210128076e+00,9.027968255168756784e+00
7.320000000000000000e+02,9.220703855090848222e+00,8.870574245375340894e+00,9.564859019663462192e+00,1.927417089048190646e-01,8.505852894963879862e+01,6.510000000000000000e+02,9.413445563995667342e+00,9.027962146186030878e+00
7.325000000000000000e+02,9.220700060670337095e+00,8.870567170374366484e+00,9.564860045753205142e+00,1.927439961600330431e-01,8.505845985690172029e+01,6.510000000000000000e+02,9.413444056830371665e+00,9.027956064510304302e+00
7.330000000000000000e+02,9.220696284836432000e+00,8.870560125755364567e+00,9.564861071790607738e+00,1.927462748191705322e-01,8.505839110365303668e+01,6.510000000000000000e+02,9.413442559655601727e+00,9.027950010017260496e+00
7.335000000000000000e+02,9.220692527498153268e+00,8.870553111386074718e+00,9.564862097755908010e+00,1.927485449135411533e-01,8.505832268822656772e+01,6.510000000000000000e+02,9.413441072411695032e+00,9.027943982584611504e+00
7.340000000000000000e+02,9.220688788564851635e+00,8.870546127134874226e+00,9.564863123630278352e+00,1.927508064746769334e-01,8.505825460896218715e+01,6.510000000000000000e+02,9.413439595039529095e+00,9.027937982090174174e+00
7.345000000000000000e+02,9.220685067946394753e+00,8.870539172870749667e+00,9.564864149394423976e+00,1.927530595340172515e-01,8.505818686420934682e+01,6.510000000000000000e+02,9.413438127480413087e+00,9.027932008412378195e+00
7.350000000000000000e+02,9.220681365553049957e+00,8.870532248463229408e+00,9.564865175028803179e+00,1.927553041234488784e-01,8.505811945232498772e+01,6.510000000000000000e+02,9.413436669676498170e+00,9.027926061429601745e+00
7.355000000000000000e+02,9.220677681295558870e+00,8.870525353782394262e+00,9.564866200515268702e+00,1.927575402739560295e-01,8.505805237167452049e+01,6.510000000000000000e+02,9.413435221569516287e+00,9.027920141021603229e+00
7.360000000000000000e+02,9.220674015085142727e+00,8.870518488698889925e+00,9.564867225835541831e+00,1.927597680170153038e-01,8.505798562063232282e+01,6.510000000000000000e+02,9.413433783102158614e+00,9.027914247068126841e+00
7.365000000000000000e+02,9.220670366833465081e+00,8.870511653084028225e+00,9.564868250971764851e+00,1.927619873836508846e-01,8.505791919758087261e+01,6.510000000000000000e+02,9.413432354217116327e+00,9.027908379449813836e+00
7.370000000000000000e+02,9.220666736452551859e+00,8.870504846809581068e+00,9.564869275905481416e+00,1.927641984047493151e-01,8.505785310090917051e+01,6.510000000000000000e+02,9.413430934857300869e+00,9.027902538047802850e+00
7.375000000000000000e+02,9.220663123854807353e+00,8.870498069747915437e+00,9.564870300618760979e+00,1.927664011112396880e-01,8.505778732901327999e+01,6.510000000000000000e+02,9.413429524966048234e+00,9.027896722743568247e+00
7.380000000000000000e+02,9.220659528953216721e+00,8.870491321771972082e+00,9.564871325094387089e+00,1.927685955340486534e-01,8.505772188029993686e+01,6.510000000000000000e+02,9.413428124487264625e+00,9.027890933419167041e+00
7.385000000000000000e+02,9.220655951661115068e+00,8.870484602755189130e+00,9.564872349314210709e+00,1.927707817037403459e-01,8.505765675318221497e+01,6.510000000000000000e+02,9.413426733364854471e+00,9.027885169957375666e+00
7.390000000000000000e+02,9.220652391892226518e+00,8.870477912571681500e+00,9.564873373259949574e+00,1.927729596509214771e-01,8.505759194608040730e+01,6.510000000000000000e+02,9.413425351543146746e+00,9.027879432241302737e+00
7.395000000000000000e+02,9.220648849560809879e+00,8.870471251096128995e+00,9.564874396915143961e+00,1.927751294061063325e-01,8.505752745742462650e+01,6.510000000000000000e+02,9.413423978966916295e+00,9.027873720154703463e+00
7.400000000000000000e+02,9.220645324581459690e+00,8.870464618203616425e+00,9.564875420262623607e+00,1.927772909994468487e-01,8.505746328565102488e+01,6.510000000000000000e+02,9.413422615580905983e+00,9.027868033582013396e+00
7.405000000000000000e+02,9.220641816869139973e+00,8.870458013769907168e+00,9.564876443286024710e+00,1.927794444615424652e-01,8.505739942920271801e+01,6.510000000000000000e+02,9.413421261330681133e+00,9.027862372407597036e+00
7.410000000000000000e+02,9.220638326339281932e+00,8.870451437671233563e+00,9.564877465967635217e+00,1.927815898216404811e-01,8.505733588653104960e+01,6.510000000000000000e+02,9.413419916160922440e+00,9.027856736517641423e+00
7.415000000000000000e+02,9.220634852907698686e+00,8.870444889784375064e+00,9.564878488291043368e+00,1.927837271106055406e-01,8.505727265609483823e+01,6.510000000000000000e+02,9.413418580018303672e+00,9.027851125797091925e+00
7.420000000000000000e+02,9.220631396490674092e+00,8.870438369986585414e+00,9.564879510239512328e+00,1.927858563579952500e-01,8.505720973636123006e+01,6.510000000000000000e+02,9.413417252848669037e+00,9.027845540132679147e+00
7.425000000000000000e+02,9.220627957004886355e+00,8.870431878155828898e+00,9.564880531796932317e+00,1.927879775936796880e-01,8.505714712580478931e+01,6.510000000000000000e+02,9.413415934598566182e+00,9.027839979411208304e+00
7.430000000000000000e+02,9.220624534367473757e+00,8.870425414170586720e+00,9.564881552947086973e+00,1.927900908472567898e-01,8.505708482290827988e+01,6.510000000000000000e+02,9.413414625214731046e+00,9.027834443520216468e+00
7.435000000000000000e+02,9.220621128495967156e+00,8.870418977909737990e+00,9.564882573674507782e+00,1.927921961485021540e-01,8.505702282616198318e+01,6.510000000000000000e+02,9.413413324644468005e+00,9.027828932347464530e+00
7.440000000000000000e+02,9.220617739308206495e+00,8.870412569252769330e+00,9.564883593962981934e+00,1.927942935269191249e-01,8.505696113406173708e+01,6.510000000000000000e+02,9.413412032835125842e+00,9.027823445781287148e+00
7.445000000000000000e+02,9.220614366722562849e+00,8.870406188079755339e+00,9.564884613796763801e+00,1.927963830118737953e-01,8.505689974511298601e+01,6.510000000000000000e+02,9.413410749734437033e+00,9.027817983710688665e+00
7.450000000000000000e+02,9.220611010657695061e+00,8.870399834271205819e+00,9.564885633160059797e+00,1.927984646326850460e-01,8.505683865782664554e+01,6.510000000000000000e+02,9.413409475290379191e+00,9.027812546025010931e+00
7.455000000000000000e+02,9.220607671032682973e+00,8.870393507708158154e+00,9.564886652036999948e+00,1.928005384180397630e-01,8.505677787072104934e+01,6.510000000000000000e+02,9.413408209450722097e+00,9.027807132614643848e+00
7.460000000000000000e+02,9.220604347767007880e+00,8.870387208272207502e+00,9.564887670412815623e+00,1.928026043977022208e-01,8.505671738232236123e+01,6.510000000000000000e+02,9.413406952164708130e+00,9.027801743369305854e+00
7.465000000000000000e+02,9.220601040780550761e+00,8.870380935845439296e+00,9.564888688272416672e+00,1.928046626000399499e-01,8.505665719116370838e+01,6.510000000000000000e+02,9.413405703380590239e+00,9.027796378180513059e+00
7.470000000000000000e+02,9.220597749993642012e+00,8.870374690310523391e+00,9.564889705601094860e+00,1.928067130541831209e-01,8.505659729578655970e+01,6.510000000000000000e+02,9.413404463047825743e+00,9.027791036939458280e+00
7.475000000000000000e+02,9.220594475326873152e+00,8.870368471550534650e+00,9.564890722384351562e+00,1.928087557890796888e-01,8.505653769473737214e+01,6.510000000000000000e+02,9.413403231115951897e+00,9.027785719537792630e+00
7.480000000000000000e+02,9.220591216701318871e+00,8.870362279449182097e+00,9.564891738606624116e+00,1.928107908328208220e-01,8.505647838657107229e+01,6.510000000000000000e+02,9.413402007534138249e+00,9.027780425868497716e+00
7.485000000000000000e+02,9.220587974038398471e+00,8.870356113890665029e+00,9.564892754253504492e+00,1.928128182140353697e-01,8.505641936984916640e+01,6.510000000000000000e+02,9.413400792252433646e+00,9.027775155824361519e+00
7.490000000000000000e+02,9.220584747259991332e+00,8.870349974759633938e+00,9.564893769310245375e+00,1.928148379615749475e-01,8.505636064314174405e+01,6.510000000000000000e+02,9.413399585221565502e+00,9.027769909298417161e+00
7.495000000000000000e+02,9.220581536288351643e+00,8.870343861941289987e+00,9.564894783763133290e+00,1.928168501034344118e-01,8.505630220502544603e+01,6.510000000000000000e+02,9.413398386391785166e+00,9.027764686184916343e+00
7.500000000000000000e+02,9.220578341046065773e+00,8.870337775321315732e+00,9.564895797597577243e+00,1.928188546680113802e-01,8.505624405408327959e+01,6.510000000000000000e+02,9.413397195714075849e+00,9.027759486378053921e+00
7.505000000000000000e+02,9.220575161456084246e+00,8.870331714785910648e+00,9.564896810799524474e+00,1.928208516836563691e-01,8.505618618890488847e+01,6.510000000000000000e+02,9.413396013139738727e+00,9.027754309772427987e+00
7.510000000000000000e+02,9.220571997441734169e+00,8.870325680221776921e+00,9.564897823355291706e+00,1.928228411778632467e-01,8.505612860808655284e+01,6.510000000000000000e+02,9.413394838619597138e+00,9.027749156263871200e+00
7.515000000000000000e+02,9.220568848926790295e+00,8.870319671516103455e+00,9.564898835251304021e+00,1.928248231789785050e-01,8.505607131023310785e+01,6.510000000000000000e+02,9.413393672105769383e+00,9.027744025747811207e+00
7.520000000000000000e+02,9.220565715835332909e+00,8.870313688556576537e+00,9.564899846474473222e+00,1.928267977144469125e-01,8.505601429395474611e+01,6.510000000000000000e+02,9.413392513549780460e+00,9.027738918120885359e+00
7.525000000000000000e+02,9.220562598091824213e+00,8.870307731231335424e+00,9.564900857010840696e+00,1.928287648126108533e-01,8.505595755786900725e+01,6.510000000000000000e+02,9.413391362904436122e+00,9.027733833279214082e+00
7.530000000000000000e+02,9.220559495621101220e+00,8.870301799429118006e+00,9.564901866847282719e+00,1.928307245004164117e-01,8.505590110059981157e+01,6.510000000000000000e+02,9.413390220121517160e+00,9.027728771120685280e+00
7.535000000000000000e+02,9.220556408348420163e+00,8.870295893039047641e+00,9.564902875970675566e+00,1.928326768058420959e-01,8.505584492077923642e+01,6.510000000000000000e+02,9.413389085154262759e+00,9.027723731542579344e+00
7.540000000000000000e+02,9.220553336199271754e+00,8.870290011950775266e+00,9.564903884367680575e+00,1.928346217559650244e-01,8.505578901704329553e+01,6.510000000000000000e+02,9.413387957955237084e+00,9.027718714443306425e+00
7.545000000000000000e+02,9.220550279099674285e+00,8.870284156054488278e+00,9.564904892025463568e+00,1.928365593784449605e-01,8.505573338803797867e+01,6.510000000000000000e+02,9.413386838478118079e+00,9.027713719721228713e+00
7.550000000000000000e+02,9.220547236975928485e+00,8.870278325240805728e+00,9.564905898930808448e+00,1.928384897004000176e-01,8.505567803241437730e+01,6.510000000000000000e+02,9.413385726676329668e+00,9.027708747275529078e+00
7.555000000000000000e+02,9.220544209754667264e+00,8.870272519400829836e+00,9.564906905072017906e+00,1.928404127489914133e-01,8.505562294882952301e+01,6.510000000000000000e+02,9.413384622503659926e+00,9.027703797005676378e+00
7.560000000000000000e+02,9.220541197362996044e+00,8.870266738426057174e+00,9.564907910436224014e+00,1.928423285511984830e-01,8.505556813594927235e+01,6.510000000000000000e+02,9.413383525914193584e+00,9.027698868811796729e+00

